Modeling and simulations of high-density two-phase flows using projection-based Cahn-Hilliard Navier-Stokes equations

Accurately modeling the dynamics of high-density ratio ($\mathcal{O}(10^5)$) two-phase flows is important for many material science and manufacturing applications. This work considers numerical simulations of molten metal oscillations in microgravity to analyze the interplay between surface tension and density ratio, a critical factor for terrestrial manufacturing applications. We present a projection-based computational framework for solving a thermodynamically-consistent Cahn-Hilliard Navier-Stokes equations for two-phase flows with large density ratios. The framework employs a modified version of the pressure-decoupled solver based on the Helmholtz-Hodge decomposition presented in Khanwale et al. [{\it A projection-based, semi-implicit time-stepping approach for the Cahn-Hilliard Navier-Stokes equations on adaptive octree meshes.}, Journal of Computational Physics 475 (2023): 111874]. We validate our numerical method on several canonical problems, including the capillary wave and single bubble rise problems. We also present a comprehensive convergence study to investigate the effect of mesh resolution, time-step, and interfacial thickness on droplet-shape oscillations. We further demonstrate the robustness of our framework by successfully simulating three distinct physical systems with extremely large density ratios ($10^4$-$10^5:1$), achieving results that have not been previously reported in the literature.

==> Data/Cahn_linear,We=0.0835,16ElementsPerInterface.csv <==
time_Cn_1e-2,amp_Cn_1e-2,time_Cn_5e-3,amp_Cn_5e-3,time_Cn_2.5e-3,amp_Cn_2.5e-3,time_Cn_1.25e-3,amp_Cn_1.25e-3
0,0.99987,0,0.99997,0,1,0,1
0.0004,0.9998,0.0002,0.99995,4E-05,0.99999,5E-05,1
0.0008,0.99975,0.0004,0.99994,8E-05,0.99999,0.0001,1
0.0012,0.9997,0.0006,0.99992,0.00012,0.99999,0.00015,0.99999
0.0016,0.99966,0.0008,0.99991,0.00016,0.99999,0.0002,0.99999
0.002,0.99962,0.001,0.9999,0.0002,0.99999,0.00025,0.99999
0.0024,0.99958,0.0012,0.99989,0.00024,0.99998,0.0003,0.99999
0.0028,0.99954,0.0014,0.99988,0.00028,0.99998,0.00035,0.99999
0.0032,0.99949,0.0016,0.99987,0.00032,0.99998,0.0004,0.99999
0.0036,0.99945,0.0018,0.99985,0.00036,0.99998,0.00045,0.99999
0.004,0.9994,0.002,0.99984,0.0004,0.99998,0.0005,0.99999
0.0044,0.99935,0.0022,0.99983,0.00044,0.99998,0.00055,0.99999
0.0048,0.9993,0.0024,0.99982,0.00048,0.99998,0.0006,0.99999
0.0052,0.99925,0.0026,0.9998,0.00052,0.99998,0.00065,0.99999
0.0056,0.99919,0.0028,0.99979,0.00056,0.99997,0.0007,0.99999
0.006,0.99914,0.003,0.99977,0.0006,0.99997,0.00075,0.99998
0.0064,0.99908,0.0032,0.99976,0.00064,0.99997,0.0008,0.99998
0.0068,0.99901,0.0034,0.99974,0.00068,0.99997,0.00085,0.99998
0.0072,0.99895,0.0036,0.99972,0.00072,0.99997,0.0009,0.99998
0.0076,0.99888,0.0038,0.9997,0.00076,0.99997,0.00095,0.99998
0.008,0.99881,0.004,0.99969,0.0008,0.99997,0.001,0.99998
0.0084,0.99874,0.0042,0.99967,0.00084,0.99996,0.00105,0.99998
0.0088,0.99866,0.0044,0.99965,0.00088,0.99996,0.0011,0.99998
0.0092,0.99858,0.0046,0.99963,0.00092,0.99996,0.00115,0.99997
0.0096,0.9985,0.0048,0.9996,0.00096,0.99996,0.0012,0.99997
0.01,0.99842,0.005,0.99958,0.001,0.99996,0.00125,0.99997
0.0104,0.99833,0.0052,0.99956,0.00104,0.99996,0.0013,0.99997
0.0108,0.99824,0.0054,0.99954,0.00108,0.99996,0.00135,0.99997
0.0112,0.99815,0.0056,0.99951,0.00112,0.99996,0.0014,0.99997
0.0116,0.99805,0.0058,0.99949,0.00116,0.99995,0.00145,0.99997
0.012,0.99795,0.006,0.99946,0.0012,0.99995,0.0015,0.99996
0.0124,0.99785,0.0062,0.99943,0.00124,0.99995,0.00155,0.99996
0.0128,0.99775,0.0064,0.9994,0.00128,0.99995,0.0016,0.99996
0.0132,0.99764,0.0066,0.99938,0.00132,0.99995,0.00165,0.99996
0.0136,0.99753,0.0068,0.99935,0.00136,0.99995,0.0017,0.99996
0.014,0.99742,0.007,0.99932,0.0014,0.99995,0.00175,0.99996
0.0144,0.99731,0.0072,0.99929,0.00144,0.99994,0.0018,0.99995
0.0148,0.99719,0.0074,0.99925,0.00148,0.99994,0.00185,0.99995
0.0152,0.99707,0.0076,0.99922,0.00152,0.99994,0.0019,0.99995
0.0156,0.99695,0.0078,0.99919,0.00156,0.99994,0.00195,0.99995
0.016,0.99682,0.008,0.99915,0.0016,0.99994,0.002,0.99995
0.0164,0.99669,0.0082,0.99912,0.00164,0.99994,0.00205,0.99994
0.0168,0.99656,0.0084,0.99908,0.00168,0.99993,0.0021,0.99994
0.0172,0.99643,0.0086,0.99905,0.00172,0.99993,0.00215,0.99994
0.0176,0.9963,0.0088,0.99901,0.00176,0.99993,0.0022,0.99994
0.018,0.99616,0.009,0.99897,0.0018,0.99993,0.00225,0.99994
0.0184,0.99603,0.0092,0.99893,0.00184,0.99993,0.0023,0.99993
0.0188,0.99589,0.0094,0.99889,0.00188,0.99992,0.00235,0.99993
0.0192,0.99575,0.0096,0.99885,0.00192,0.99992,0.0024,0.99993
0.0196,0.9956,0.0098,0.99881,0.00196,0.99992,0.00245,0.99993
0.02,0.99546,0.01,0.99877,0.002,0.99992,0.0025,0.99992
0.0204,0.99531,0.0102,0.99873,0.00204,0.99992,0.00255,0.99992
0.0208,0.99516,0.0104,0.99868,0.00208,0.99991,0.0026,0.99992
0.0212,0.99501,0.0106,0.99864,0.00212,0.99991,0.00265,0.99992
0.0216,0.99486,0.0108,0.99859,0.00216,0.99991,0.0027,0.99991
0.022,0.9947,0.011,0.99855,0.0022,0.99991,0.00275,0.99991
0.0224,0.99455,0.0112,0.9985,0.00224,0.99991,0.0028,0.99991
0.0228,0.99439,0.0114,0.99845,0.00228,0.9999,0.00285,0.99991
0.0232,0.99423,0.0116,0.99841,0.00232,0.9999,0.0029,0.9999
0.0236,0.99407,0.0118,0.99836,0.00236,0.9999,0.00295,0.9999
0.024,0.99391,0.012,0.99831,0.0024,0.9999,0.003,0.9999
0.0244,0.99374,0.0122,0.99826,0.00244,0.9999,0.00305,0.99989
0.0248,0.99358,0.0124,0.99821,0.00248,0.99989,0.0031,0.99989
0.0252,0.99341,0.0126,0.99816,0.00252,0.99989,0.00315,0.99989
0.0256,0.99324,0.0128,0.9981,0.00256,0.99989,0.0032,0.99988
0.026,0.99307,0.013,0.99805,0.0026,0.99989,0.00325,0.99988
0.0264,0.9929,0.0132,0.998,0.00264,0.99988,0.0033,0.99988
0.0268,0.99272,0.0134,0.99794,0.00268,0.99988,0.00335,0.99987
0.0272,0.99255,0.0136,0.99789,0.00272,0.99988,0.0034,0.99987
0.0276,0.99237,0.0138,0.99783,0.00276,0.99988,0.00345,0.99987
0.028,0.99219,0.014,0.99777,0.0028,0.99987,0.0035,0.99987
0.0284,0.99201,0.0142,0.99772,0.00284,0.99987,0.00355,0.99986
0.0288,0.99183,0.0144,0.99766,0.00288,0.99987,0.0036,0.99986
0.0292,0.99165,0.0146,0.9976,0.00292,0.99987,0.00365,0.99985
0.0296,0.99147,0.0148,0.99754,0.00296,0.99986,0.0037,0.99985
0.03,0.99129,0.015,0.99748,0.003,0.99986,0.00375,0.99985
0.0304,0.99111,0.0152,0.99742,0.00304,0.99986,0.0038,0.99984
0.0308,0.99093,0.0154,0.99736,0.00308,0.99986,0.00385,0.99984
0.0312,0.99074,0.0156,0.9973,0.00312,0.99985,0.0039,0.99984
0.0316,0.99056,0.0158,0.99724,0.00316,0.99985,0.00395,0.99983
0.032,0.99038,0.016,0.99717,0.0032,0.99985,0.004,0.99983
0.0324,0.9902,0.0162,0.99711,0.00324,0.99985,0.00405,0.99983
0.0328,0.99001,0.0164,0.99704,0.00328,0.99984,0.0041,0.99982
0.0332,0.98983,0.0166,0.99698,0.00332,0.99984,0.00415,0.99982
0.0336,0.98964,0.0168,0.99692,0.00336,0.99984,0.0042,0.99981
0.034,0.98946,0.017,0.99685,0.0034,0.99983,0.00425,0.99981
0.0344,0.98927,0.0172,0.99678,0.00344,0.99983,0.0043,0.9998
0.0348,0.98909,0.0174,0.99672,0.00348,0.99983,0.00435,0.9998
0.0352,0.9889,0.0176,0.99665,0.00352,0.99983,0.0044,0.9998
0.0356,0.98871,0.0178,0.99658,0.00356,0.99982,0.00445,0.99979
0.036,0.98852,0.018,0.99651,0.0036,0.99982,0.0045,0.99979
0.0364,0.98833,0.0182,0.99644,0.00364,0.99982,0.00455,0.99978
0.0368,0.98814,0.0184,0.99637,0.00368,0.99981,0.0046,0.99978
0.0372,0.98795,0.0186,0.9963,0.00372,0.99981,0.00465,0.99977
0.0376,0.98776,0.0188,0.99623,0.00376,0.99981,0.0047,0.99977
0.038,0.98757,0.019,0.99615,0.0038,0.9998,0.00475,0.99976
0.0384,0.98738,0.0192,0.99608,0.00384,0.9998,0.0048,0.99976
0.0388,0.98718,0.0194,0.99601,0.00388,0.9998,0.00485,0.99976
0.0392,0.98699,0.0196,0.99593,0.00392,0.99979,0.0049,0.99975
0.0396,0.98679,0.0198,0.99586,0.00396,0.99979,0.00495,0.99975
0.04,0.9866,0.02,0.99578,0.004,0.99979,0.005,0.99974
0.0404,0.9864,0.0202,0.99571,0.00404,0.99978,0.00505,0.99974
0.0408,0.9862,0.0204,0.99563,0.00408,0.99978,0.0051,0.99973
0.0412,0.98601,0.0206,0.99556,0.00412,0.99978,0.00515,0.99973
0.0416,0.98581,0.0208,0.99549,0.00416,0.99977,0.0052,0.99972
0.042,0.98561,0.021,0.99541,0.0042,0.99977,0.00525,0.99972
0.0424,0.98541,0.0212,0.99533,0.00424,0.99977,0.0053,0.99971
0.0428,0.98521,0.0214,0.99526,0.00428,0.99976,0.00535,0.99971
0.0432,0.98501,0.0216,0.99518,0.00432,0.99976,0.0054,0.9997
0.0436,0.98481,0.0218,0.9951,0.00436,0.99976,0.00545,0.9997
0.044,0.9846,0.022,0.99503,0.0044,0.99975,0.0055,0.99969
0.0444,0.9844,0.0222,0.99495,0.00444,0.99975,0.00555,0.99969
0.0448,0.9842,0.0224,0.99487,0.00448,0.99974,0.0056,0.99968
0.0452,0.98399,0.0226,0.99479,0.00452,0.99974,0.00565,0.99967
0.0456,0.98379,0.0228,0.99472,0.00456,0.99974,0.0057,0.99967
0.046,0.98359,0.023,0.99464,0.0046,0.99973,0.00575,0.99966
0.0464,0.98339,0.0232,0.99456,0.00464,0.99973,0.0058,0.99966
0.0468,0.98318,0.0234,0.99448,0.00468,0.99973,0.00585,0.99965
0.0472,0.98298,0.0236,0.9944,0.00472,0.99972,0.0059,0.99965
0.0476,0.98278,0.0238,0.99432,0.00476,0.99972,0.00595,0.99964
0.048,0.98258,0.024,0.99424,0.0048,0.99971,0.006,0.99964
0.0484,0.98238,0.0242,0.99416,0.00484,0.99971,0.00605,0.99963
0.0488,0.98218,0.0244,0.99408,0.00488,0.99971,0.0061,0.99962
0.0492,0.98197,0.0246,0.994,0.00492,0.9997,0.00615,0.99962
0.0496,0.98177,0.0248,0.99392,0.00496,0.9997,0.0062,0.99961
0.05,0.98157,0.025,0.99383,0.005,0.99969,0.00625,0.99961
0.0504,0.98138,0.0252,0.99375,0.00504,0.99969,0.0063,0.9996
0.0508,0.98118,0.0254,0.99367,0.00508,0.99969,0.00635,0.99959
0.0512,0.98098,0.0256,0.99359,0.00512,0.99968,0.0064,0.99959
0.0516,0.98078,0.0258,0.9935,0.00516,0.99968,0.00645,0.99958
0.052,0.98058,0.026,0.99342,0.0052,0.99967,0.0065,0.99958
0.0524,0.98038,0.0262,0.99334,0.00524,0.99967,0.00655,0.99957
0.0528,0.98018,0.0264,0.99325,0.00528,0.99966,0.0066,0.99956
0.0532,0.97997,0.0266,0.99317,0.00532,0.99966,0.00665,0.99956
0.0536,0.97977,0.0268,0.99309,0.00536,0.99965,0.0067,0.99955
0.054,0.97957,0.027,0.993,0.0054,0.99965,0.00675,0.99954
0.0544,0.97937,0.0272,0.99292,0.00544,0.99965,0.0068,0.99954
0.0548,0.97917,0.0274,0.99283,0.00548,0.99964,0.00685,0.99953
0.0552,0.97897,0.0276,0.99274,0.00552,0.99964,0.0069,0.99952
0.0556,0.97877,0.0278,0.99266,0.00556,0.99963,0.00695,0.99952
0.056,0.97857,0.028,0.99257,0.0056,0.99963,0.007,0.99951
0.0564,0.97836,0.0282,0.99248,0.00564,0.99962,0.00705,0.9995
0.0568,0.97816,0.0284,0.99239,0.00568,0.99962,0.0071,0.9995
0.0572,0.97795,0.0286,0.9923,0.00572,0.99961,0.00715,0.99949
0.0576,0.97775,0.0288,0.99222,0.00576,0.99961,0.0072,0.99948
0.058,0.97755,0.029,0.99213,0.0058,0.9996,0.00725,0.99948
0.0584,0.97734,0.0292,0.99204,0.00584,0.9996,0.0073,0.99947
0.0588,0.97714,0.0294,0.99195,0.00588,0.99959,0.00735,0.99946
0.0592,0.97693,0.0296,0.99186,0.00592,0.99959,0.0074,0.99946
0.0596,0.97673,0.0298,0.99177,0.00596,0.99959,0.00745,0.99945
0.06,0.97652,0.03,0.99168,0.006,0.99958,0.0075,0.99944
0.0604,0.97631,0.0302,0.99159,0.00604,0.99958,0.00755,0.99944
0.0608,0.9761,0.0304,0.9915,0.00608,0.99957,0.0076,0.99943
0.0612,0.9759,0.0306,0.99141,0.00612,0.99956,0.00765,0.99942
0.0616,0.97569,0.0308,0.99132,0.00616,0.99956,0.0077,0.99941
0.062,0.97548,0.031,0.99123,0.0062,0.99955,0.00775,0.99941
0.0624,0.97528,0.0312,0.99114,0.00624,0.99955,0.0078,0.9994
0.0628,0.97507,0.0314,0.99105,0.00628,0.99954,0.00785,0.99939
0.0632,0.97487,0.0316,0.99096,0.00632,0.99954,0.0079,0.99938
0.0636,0.97466,0.0318,0.99088,0.00636,0.99953,0.00795,0.99938
0.064,0.97446,0.032,0.99079,0.0064,0.99953,0.008,0.99937
0.0644,0.97426,0.0322,0.9907,0.00644,0.99952,0.00805,0.99936
0.0648,0.97405,0.0324,0.9906,0.00648,0.99952,0.0081,0.99935
0.0652,0.97385,0.0326,0.99051,0.00652,0.99951,0.00815,0.99935
0.0656,0.97364,0.0328,0.99043,0.00656,0.99951,0.0082,0.99934
0.066,0.97344,0.033,0.99034,0.0066,0.9995,0.00825,0.99933
0.0664,0.97323,0.0332,0.99025,0.00664,0.9995,0.0083,0.99932
0.0668,0.97303,0.0334,0.99016,0.00668,0.99949,0.00835,0.99931
0.0672,0.97283,0.0336,0.99006,0.00672,0.99948,0.0084,0.99931
0.0676,0.97262,0.0338,0.98997,0.00676,0.99948,0.00845,0.9993
0.068,0.97242,0.034,0.98988,0.0068,0.99947,0.0085,0.99929
0.0684,0.97221,0.0342,0.98979,0.00684,0.99947,0.00855,0.99928
0.0688,0.972,0.0344,0.9897,0.00688,0.99946,0.0086,0.99927
0.0692,0.9718,0.0346,0.98961,0.00692,0.99946,0.00865,0.99927
0.0696,0.97159,0.0348,0.98952,0.00696,0.99945,0.0087,0.99926
0.07,0.97138,0.035,0.98943,0.007,0.99945,0.00875,0.99925
0.0704,0.97117,0.0352,0.98934,0.00704,0.99944,0.0088,0.99924
0.0708,0.97096,0.0354,0.98924,0.00708,0.99943,0.00885,0.99923
0.0712,0.97075,0.0356,0.98915,0.00712,0.99943,0.0089,0.99922
0.0716,0.97054,0.0358,0.98906,0.00716,0.99942,0.00895,0.99921
0.072,0.97033,0.036,0.98896,0.0072,0.99942,0.009,0.9992
0.0724,0.97012,0.0362,0.98887,0.00724,0.99941,0.00905,0.9992
0.0728,0.9699,0.0364,0.98877,0.00728,0.9994,0.0091,0.99919
0.0732,0.96969,0.0366,0.98868,0.00732,0.9994,0.00915,0.99918
0.0736,0.96948,0.0368,0.98858,0.00736,0.99939,0.0092,0.99917
0.074,0.96926,0.037,0.98848,0.0074,0.99939,0.00925,0.99916
0.0744,0.96904,0.0372,0.98839,0.00744,0.99938,0.0093,0.99915
0.0748,0.96883,0.0374,0.98829,0.00748,0.99937,0.00935,0.99914
0.0752,0.96861,0.0376,0.98819,0.00752,0.99937,0.0094,0.99913
0.0756,0.9684,0.0378,0.9881,0.00756,0.99936,0.00945,0.99912
0.076,0.96818,0.038,0.988,0.0076,0.99936,0.0095,0.99912
0.0764,0.96797,0.0382,0.9879,0.00764,0.99935,0.00955,0.99911
0.0768,0.96775,0.0384,0.98781,0.00768,0.99934,0.0096,0.9991
0.0772,0.96754,0.0386,0.98771,0.00772,0.99934,0.00965,0.99909
0.0776,0.96733,0.0388,0.98761,0.00776,0.99933,0.0097,0.99908
0.078,0.96712,0.039,0.98752,0.0078,0.99932,0.00975,0.99907
0.0784,0.9669,0.0392,0.98742,0.00784,0.99932,0.0098,0.99906
0.0788,0.96669,0.0394,0.98733,0.00788,0.99931,0.00985,0.99905
0.0792,0.96648,0.0396,0.98723,0.00792,0.99931,0.0099,0.99904
0.0796,0.96626,0.0398,0.98713,0.00796,0.9993,0.00995,0.99903
0.08,0.96605,0.04,0.98704,0.008,0.99929,0.01,0.99902
0.0804,0.96584,0.0402,0.98694,0.00804,0.99929,0.01005,0.99901
0.0808,0.96563,0.0404,0.98685,0.00808,0.99928,0.0101,0.999
0.0812,0.96542,0.0406,0.98675,0.00812,0.99927,0.01015,0.99899
0.0816,0.96521,0.0408,0.98666,0.00816,0.99927,0.0102,0.99898
0.082,0.965,0.041,0.98656,0.0082,0.99926,0.01025,0.99897
0.0824,0.96479,0.0412,0.98647,0.00824,0.99925,0.0103,0.99896
0.0828,0.96458,0.0414,0.98637,0.00828,0.99925,0.01035,0.99895
0.0832,0.96437,0.0416,0.98627,0.00832,0.99924,0.0104,0.99894
0.0836,0.96416,0.0418,0.98618,0.00836,0.99923,0.01045,0.99893
0.084,0.96395,0.042,0.98608,0.0084,0.99923,0.0105,0.99892
0.0844,0.96374,0.0422,0.98598,0.00844,0.99922,0.01055,0.99891
0.0848,0.96352,0.0424,0.98588,0.00848,0.99921,0.0106,0.9989
0.0852,0.96331,0.0426,0.98578,0.00852,0.9992,0.01065,0.99889
0.0856,0.9631,0.0428,0.98569,0.00856,0.9992,0.0107,0.99888
0.086,0.96289,0.043,0.98559,0.0086,0.99919,0.01075,0.99887
0.0864,0.96268,0.0432,0.98549,0.00864,0.99918,0.0108,0.99886
0.0868,0.96247,0.0434,0.9854,0.00868,0.99918,0.01085,0.99885
0.0872,0.96226,0.0436,0.9853,0.00872,0.99917,0.0109,0.99884
0.0876,0.96205,0.0438,0.9852,0.00876,0.99916,0.01095,0.99883
0.088,0.96183,0.044,0.98511,0.0088,0.99915,0.011,0.99882
0.0884,0.96162,0.0442,0.98501,0.00884,0.99915,0.01105,0.99881
0.0888,0.96141,0.0444,0.98491,0.00888,0.99914,0.0111,0.9988
0.0892,0.9612,0.0446,0.98481,0.00892,0.99913,0.01115,0.99879
0.0896,0.96099,0.0448,0.98471,0.00896,0.99913,0.0112,0.99878
0.09,0.96078,0.045,0.98461,0.009,0.99912,0.01125,0.99876
0.0904,0.96057,0.0452,0.98451,0.00904,0.99911,0.0113,0.99875
0.0908,0.96036,0.0454,0.98441,0.00908,0.9991,0.01135,0.99874
0.0912,0.96015,0.0456,0.98431,0.00912,0.9991,0.0114,0.99873
0.0916,0.95995,0.0458,0.98421,0.00916,0.99909,0.01145,0.99872
0.092,0.95975,0.046,0.98411,0.0092,0.99908,0.0115,0.99871
0.0924,0.95954,0.0462,0.98401,0.00924,0.99907,0.01155,0.9987
0.0928,0.95934,0.0464,0.98391,0.00928,0.99907,0.0116,0.99869
0.0932,0.95914,0.0466,0.98382,0.00932,0.99906,0.01165,0.99868
0.0936,0.95894,0.0468,0.98372,0.00936,0.99905,0.0117,0.99867
0.094,0.95874,0.047,0.98362,0.0094,0.99904,0.01175,0.99866
0.0944,0.95855,0.0472,0.98352,0.00944,0.99904,0.0118,0.99865
0.0948,0.95835,0.0474,0.98342,0.00948,0.99903,0.01185,0.99863
0.0952,0.95815,0.0476,0.98333,0.00952,0.99902,0.0119,0.99862
0.0956,0.95796,0.0478,0.98323,0.00956,0.99901,0.01195,0.99861
0.096,0.95777,0.048,0.98313,0.0096,0.99901,0.012,0.9986
0.0964,0.95758,0.0482,0.98304,0.00964,0.999,0.01205,0.99859
0.0968,0.95739,0.0484,0.98294,0.00968,0.99899,0.0121,0.99858
0.0972,0.9572,0.0486,0.98284,0.00972,0.99898,0.01215,0.99857
0.0976,0.95701,0.0488,0.98274,0.00976,0.99897,0.0122,0.99856
0.098,0.95683,0.049,0.98265,0.0098,0.99897,0.01225,0.99854
0.0984,0.95664,0.0492,0.98255,0.00984,0.99896,0.0123,0.99853
0.0988,0.95646,0.0494,0.98245,0.00988,0.99895,0.01235,0.99852
0.0992,0.95627,0.0496,0.98236,0.00992,0.99894,0.0124,0.99851
0.0996,0.95609,0.0498,0.98226,0.00996,0.99893,0.01245,0.9985
0.1,0.95591,0.05,0.98216,0.01,0.99893,0.0125,0.99849
0.1004,0.95573,0.0502,0.98207,0.01004,0.99892,0.01255,0.99848
0.1008,0.95555,0.0504,0.98197,0.01008,0.99891,0.0126,0.99846
0.1012,0.95537,0.0506,0.98187,0.01012,0.9989,0.01265,0.99845
0.1016,0.9552,0.0508,0.98177,0.01016,0.99889,0.0127,0.99844
0.102,0.95502,0.051,0.98168,0.0102,0.99889,0.01275,0.99843
0.1024,0.95485,0.0512,0.98158,0.01024,0.99888,0.0128,0.99842
0.1028,0.95468,0.0514,0.98148,0.01028,0.99887,0.01285,0.99841
0.1032,0.95451,0.0516,0.98138,0.01032,0.99886,0.0129,0.99839
0.1036,0.95435,0.0518,0.98128,0.01036,0.99885,0.01295,0.99838
0.104,0.95418,0.052,0.98118,0.0104,0.99884,0.013,0.99837
0.1044,0.95402,0.0522,0.98109,0.01044,0.99884,0.01305,0.99836
0.1048,0.95386,0.0524,0.98099,0.01048,0.99883,0.0131,0.99835
0.1052,0.9537,0.0526,0.98089,0.01052,0.99882,0.01315,0.99833
0.1056,0.95354,0.0528,0.98078,0.01056,0.99881,0.0132,0.99832
0.106,0.95339,0.053,0.98068,0.0106,0.9988,0.01325,0.99831
0.1064,0.95323,0.0532,0.98058,0.01064,0.99879,0.0133,0.9983
0.1068,0.95308,0.0534,0.98048,0.01068,0.99878,0.01335,0.99828
0.1072,0.95293,0.0536,0.98038,0.01072,0.99878,0.0134,0.99827
0.1076,0.95278,0.0538,0.98028,0.01076,0.99877,0.01345,0.99826
0.108,0.95264,0.054,0.98018,0.0108,0.99876,0.0135,0.99825
0.1084,0.9525,0.0542,0.98008,0.01084,0.99875,0.01355,0.99823
0.1088,0.95236,0.0544,0.97998,0.01088,0.99874,0.0136,0.99822
0.1092,0.95223,0.0546,0.97988,0.01092,0.99873,0.01365,0.99821
0.1096,0.9521,0.0548,0.97978,0.01096,0.99872,0.0137,0.9982
0.11,0.95197,0.055,0.97968,0.011,0.99871,0.01375,0.99818
0.1104,0.95184,0.0552,0.97958,0.01104,0.99871,0.0138,0.99817
0.1108,0.95172,0.0554,0.97948,0.01108,0.9987,0.01385,0.99816
0.1112,0.95159,0.0556,0.97938,0.01112,0.99869,0.0139,0.99815
0.1116,0.95148,0.0558,0.97928,0.01116,0.99868,0.01395,0.99813
0.112,0.95136,0.056,0.97918,0.0112,0.99867,0.014,0.99812
0.1124,0.95125,0.0562,0.97908,0.01124,0.99866,0.01405,0.99811
0.1128,0.95114,0.0564,0.97899,0.01128,0.99865,0.0141,0.99809
0.1132,0.95103,0.0566,0.97889,0.01132,0.99864,0.01415,0.99808
0.1136,0.95092,0.0568,0.97879,0.01136,0.99863,0.0142,0.99807
0.114,0.95082,0.057,0.97869,0.0114,0.99862,0.01425,0.99805
0.1144,0.95072,0.0572,0.97859,0.01144,0.99862,0.0143,0.99804
0.1148,0.95062,0.0574,0.97849,0.01148,0.99861,0.01435,0.99803
0.1152,0.95053,0.0576,0.9784,0.01152,0.9986,0.0144,0.99801
0.1156,0.95044,0.0578,0.9783,0.01156,0.99859,0.01445,0.998
0.116,0.95035,0.058,0.9782,0.0116,0.99858,0.0145,0.99799
0.1164,0.95026,0.0582,0.9781,0.01164,0.99857,0.01455,0.99797
0.1168,0.95018,0.0584,0.978,0.01168,0.99856,0.0146,0.99796
0.1172,0.9501,0.0586,0.9779,0.01172,0.99855,0.01465,0.99795
0.1176,0.95002,0.0588,0.9778,0.01176,0.99854,0.0147,0.99793
0.118,0.94995,0.059,0.9777,0.0118,0.99853,0.01475,0.99792
0.1184,0.94987,0.0592,0.9776,0.01184,0.99852,0.0148,0.9979
0.1188,0.94981,0.0594,0.9775,0.01188,0.99851,0.01485,0.99789
0.1192,0.94974,0.0596,0.9774,0.01192,0.9985,0.0149,0.99788
0.1196,0.94968,0.0598,0.9773,0.01196,0.99849,0.01495,0.99786
0.12,0.94962,0.06,0.9772,0.012,0.99848,0.015,0.99785
0.1204,0.94956,0.0602,0.97711,0.01204,0.99847,0.01505,0.99784
0.1208,0.9495,0.0604,0.97701,0.01208,0.99846,0.0151,0.99782
0.1212,0.94945,0.0606,0.97691,0.01212,0.99845,0.01515,0.99781
0.1216,0.9494,0.0608,0.97681,0.01216,0.99844,0.0152,0.9978
0.122,0.94935,0.061,0.9767,0.0122,0.99843,0.01525,0.99778
0.1224,0.94931,0.0612,0.9766,0.01224,0.99843,0.0153,0.99777
0.1228,0.94927,0.0614,0.9765,0.01228,0.99842,0.01535,0.99775
0.1232,0.94923,0.0616,0.9764,0.01232,0.99841,0.0154,0.99774
0.1236,0.94919,0.0618,0.97629,0.01236,0.9984,0.01545,0.99773
0.124,0.94916,0.062,0.97619,0.0124,0.99839,0.0155,0.99771
0.1244,0.94913,0.0622,0.97609,0.01244,0.99838,0.01555,0.9977
0.1248,0.9491,0.0624,0.97599,0.01248,0.99837,0.0156,0.99769
0.1252,0.94908,0.0626,0.97589,0.01252,0.99836,0.01565,0.99767
0.1256,0.94906,0.0628,0.97579,0.01256,0.99835,0.0157,0.99766
0.126,0.94904,0.063,0.97569,0.0126,0.99834,0.01575,0.99764
0.1264,0.94902,0.0632,0.97559,0.01264,0.99833,0.0158,0.99763
0.1268,0.94901,0.0634,0.97548,0.01268,0.99832,0.01585,0.99762
0.1272,0.949,0.0636,0.97538,0.01272,0.99831,0.0159,0.9976
0.1276,0.94899,0.0638,0.97528,0.01276,0.9983,0.01595,0.99759
0.128,0.94899,0.064,0.97518,0.0128,0.99829,0.016,0.99757
0.1284,0.94899,0.0642,0.97508,0.01284,0.99828,0.01605,0.99756
0.1288,0.94899,0.0644,0.97498,0.01288,0.99827,0.0161,0.99754
0.1292,0.94899,0.0646,0.97488,0.01292,0.99826,0.01615,0.99753
0.1296,0.949,0.0648,0.97478,0.01296,0.99825,0.0162,0.99752
0.13,0.94901,0.065,0.97468,0.013,0.99823,0.01625,0.9975
0.1304,0.94902,0.0652,0.97458,0.01304,0.99822,0.0163,0.99749
0.1308,0.94904,0.0654,0.97448,0.01308,0.99821,0.01635,0.99747
0.1312,0.94905,0.0656,0.97438,0.01312,0.9982,0.0164,0.99746
0.1316,0.94907,0.0658,0.97428,0.01316,0.99819,0.01645,0.99744
0.132,0.9491,0.066,0.97418,0.0132,0.99818,0.0165,0.99743
0.1324,0.94912,0.0662,0.97408,0.01324,0.99817,0.01655,0.99741
0.1328,0.94915,0.0664,0.97398,0.01328,0.99816,0.0166,0.9974
0.1332,0.94918,0.0666,0.97388,0.01332,0.99815,0.01665,0.99739
0.1336,0.94921,0.0668,0.97378,0.01336,0.99814,0.0167,0.99737
0.134,0.94925,0.067,0.97367,0.0134,0.99813,0.01675,0.99736
0.1344,0.94929,0.0672,0.97357,0.01344,0.99812,0.0168,0.99734
0.1348,0.94933,0.0674,0.97347,0.01348,0.99811,0.01685,0.99733
0.1352,0.94937,0.0676,0.97337,0.01352,0.9981,0.0169,0.99731
0.1356,0.94942,0.0678,0.97327,0.01356,0.99808,0.01695,0.9973
0.136,0.94947,0.068,0.97316,0.0136,0.99807,0.017,0.99728
0.1364,0.94952,0.0682,0.97306,0.01364,0.99806,0.01705,0.99727
0.1368,0.94958,0.0684,0.97295,0.01368,0.99805,0.0171,0.99725
0.1372,0.94963,0.0686,0.97285,0.01372,0.99804,0.01715,0.99724
0.1376,0.94969,0.0688,0.97274,0.01376,0.99803,0.0172,0.99722
0.138,0.94975,0.069,0.97264,0.0138,0.99802,0.01725,0.99721
0.1384,0.94982,0.0692,0.97253,0.01384,0.99801,0.0173,0.99719
0.1388,0.94988,0.0694,0.97243,0.01388,0.998,0.01735,0.99717
0.1392,0.94995,0.0696,0.97232,0.01392,0.99799,0.0174,0.99716
0.1396,0.95002,0.0698,0.97222,0.01396,0.99797,0.01745,0.99714
0.14,0.95009,0.07,0.97211,0.014,0.99796,0.0175,0.99713
0.1404,0.95017,0.0702,0.97201,0.01404,0.99795,0.01755,0.99711
0.1408,0.95024,0.0704,0.9719,0.01408,0.99794,0.0176,0.9971
0.1412,0.95032,0.0706,0.9718,0.01412,0.99793,0.01765,0.99708
0.1416,0.9504,0.0708,0.9717,0.01416,0.99792,0.0177,0.99707
0.142,0.95049,0.071,0.97159,0.0142,0.99791,0.01775,0.99705
0.1424,0.95057,0.0712,0.97149,0.01424,0.9979,0.0178,0.99703
0.1428,0.95066,0.0714,0.97139,0.01428,0.99788,0.01785,0.99702
0.1432,0.95075,0.0716,0.97128,0.01432,0.99787,0.0179,0.997
0.1436,0.95085,0.0718,0.97118,0.01436,0.99786,0.01795,0.99699
0.144,0.95094,0.072,0.97108,0.0144,0.99785,0.018,0.99697
0.1444,0.95104,0.0722,0.97097,0.01444,0.99784,0.01805,0.99695
0.1448,0.95114,0.0724,0.97087,0.01448,0.99783,0.0181,0.99694
0.1452,0.95124,0.0726,0.97076,0.01452,0.99782,0.01815,0.99692
0.1456,0.95134,0.0728,0.97066,0.01456,0.9978,0.0182,0.99691
0.146,0.95145,0.073,0.97056,0.0146,0.99779,0.01825,0.99689
0.1464,0.95155,0.0732,0.97045,0.01464,0.99778,0.0183,0.99687
0.1468,0.95166,0.0734,0.97034,0.01468,0.99777,0.01835,0.99686
0.1472,0.95177,0.0736,0.97024,0.01472,0.99776,0.0184,0.99684
0.1476,0.95188,0.0738,0.97013,0.01476,0.99775,0.01845,0.99683
0.148,0.952,0.074,0.97003,0.0148,0.99774,0.0185,0.99681
0.1484,0.95211,0.0742,0.96992,0.01484,0.99772,0.01855,0.99679
0.1488,0.95223,0.0744,0.96982,0.01488,0.99771,0.0186,0.99678
0.1492,0.95235,0.0746,0.96971,0.01492,0.9977,0.01865,0.99676
0.1496,0.95247,0.0748,0.9696,0.01496,0.99769,0.0187,0.99675
0.15,0.9526,0.075,0.9695,0.015,0.99768,0.01875,0.99673
0.1504,0.95272,0.0752,0.96939,0.01504,0.99767,0.0188,0.99671
0.1508,0.95285,0.0754,0.96928,0.01508,0.99765,0.01885,0.9967
0.1512,0.95298,0.0756,0.96918,0.01512,0.99764,0.0189,0.99668
0.1516,0.95311,0.0758,0.96907,0.01516,0.99763,0.01895,0.99667
0.152,0.95325,0.076,0.96896,0.0152,0.99762,0.019,0.99665
0.1524,0.95338,0.0762,0.96886,0.01524,0.99761,0.01905,0.99663
0.1528,0.95352,0.0764,0.96875,0.01528,0.9976,0.0191,0.99661
0.1532,0.95366,0.0766,0.96864,0.01532,0.99759,0.01915,0.9966
0.1536,0.9538,0.0768,0.96853,0.01536,0.99757,0.0192,0.99658
0.154,0.95394,0.077,0.96842,0.0154,0.99756,0.01925,0.99657
0.1544,0.95408,0.0772,0.96831,0.01544,0.99755,0.0193,0.99655
0.1548,0.95422,0.0774,0.96821,0.01548,0.99754,0.01935,0.99653
0.1552,0.95437,0.0776,0.9681,0.01552,0.99753,0.0194,0.99652
0.1556,0.95451,0.0778,0.96799,0.01556,0.99751,0.01945,0.9965
0.156,0.95465,0.078,0.96788,0.0156,0.9975,0.0195,0.99648
0.1564,0.9548,0.0782,0.96778,0.01564,0.99749,0.01955,0.99647
0.1568,0.95495,0.0784,0.96767,0.01568,0.99748,0.0196,0.99645
0.1572,0.9551,0.0786,0.96756,0.01572,0.99747,0.01965,0.99643
0.1576,0.95524,0.0788,0.96746,0.01576,0.99746,0.0197,0.99642
0.158,0.95539,0.079,0.96735,0.0158,0.99744,0.01975,0.9964
0.1584,0.95554,0.0792,0.96724,0.01584,0.99743,0.0198,0.99638
0.1588,0.9557,0.0794,0.96714,0.01588,0.99742,0.01985,0.99637
0.1592,0.95585,0.0796,0.96703,0.01592,0.99741,0.0199,0.99635
0.1596,0.956,0.0798,0.96692,0.01596,0.9974,0.01995,0.99633
0.16,0.95615,0.08,0.96682,0.016,0.99738,0.02,0.99632
0.1604,0.95631,0.0802,0.96671,0.01604,0.99737,0.02005,0.9963
0.1608,0.95646,0.0804,0.9666,0.01608,0.99736,0.0201,0.99628
0.1612,0.95662,0.0806,0.9665,0.01612,0.99735,0.02015,0.99627
0.1616,0.95678,0.0808,0.96639,0.01616,0.99733,0.0202,0.99625
0.162,0.95694,0.081,0.96628,0.0162,0.99732,0.02025,0.99623
0.1624,0.9571,0.0812,0.96617,0.01624,0.99731,0.0203,0.99622
0.1628,0.95726,0.0814,0.96606,0.01628,0.9973,0.02035,0.9962
0.1632,0.95742,0.0816,0.96596,0.01632,0.99729,0.0204,0.99618
0.1636,0.95758,0.0818,0.96585,0.01636,0.99727,0.02045,0.99616
0.164,0.95774,0.082,0.96574,0.0164,0.99726,0.0205,0.99615
0.1644,0.9579,0.0822,0.96563,0.01644,0.99725,0.02055,0.99613
0.1648,0.95807,0.0824,0.96553,0.01648,0.99724,0.0206,0.99611
0.1652,0.95823,0.0826,0.96542,0.01652,0.99722,0.02065,0.99609
0.1656,0.9584,0.0828,0.96531,0.01656,0.99721,0.0207,0.99608
0.166,0.95857,0.083,0.9652,0.0166,0.9972,0.02075,0.99606
0.1664,0.95873,0.0832,0.96509,0.01664,0.99719,0.0208,0.99604
0.1668,0.9589,0.0834,0.96498,0.01668,0.99717,0.02085,0.99602
0.1672,0.95907,0.0836,0.96487,0.01672,0.99716,0.0209,0.996
0.1676,0.95924,0.0838,0.96476,0.01676,0.99715,0.02095,0.99599
0.168,0.95942,0.084,0.96464,0.0168,0.99714,0.021,0.99597
0.1684,0.95959,0.0842,0.96453,0.01684,0.99712,0.02105,0.99595
0.1688,0.95976,0.0844,0.96442,0.01688,0.99711,0.0211,0.99593
0.1692,0.95994,0.0846,0.96431,0.01692,0.9971,0.02115,0.99592
0.1696,0.96012,0.0848,0.96421,0.01696,0.99708,0.0212,0.9959
0.17,0.96029,0.085,0.9641,0.017,0.99707,0.02125,0.99588
0.1704,0.96047,0.0852,0.96399,0.01704,0.99706,0.0213,0.99586
0.1708,0.96065,0.0854,0.96388,0.01708,0.99705,0.02135,0.99585
0.1712,0.96083,0.0856,0.96377,0.01712,0.99703,0.0214,0.99583
0.1716,0.96101,0.0858,0.96367,0.01716,0.99702,0.02145,0.99581
0.172,0.9612,0.086,0.96356,0.0172,0.99701,0.0215,0.99579
0.1724,0.96138,0.0862,0.96345,0.01724,0.997,0.02155,0.99578
0.1728,0.96156,0.0864,0.96334,0.01728,0.99698,0.0216,0.99576
0.1732,0.96174,0.0866,0.96324,0.01732,0.99697,0.02165,0.99574
0.1736,0.96193,0.0868,0.96313,0.01736,0.99696,0.0217,0.99572
0.174,0.96211,0.087,0.96302,0.0174,0.99695,0.02175,0.9957
0.1744,0.96229,0.0872,0.96292,0.01744,0.99693,0.0218,0.99569
0.1748,0.96247,0.0874,0.96281,0.01748,0.99692,0.02185,0.99567
0.1752,0.96266,0.0876,0.9627,0.01752,0.99691,0.0219,0.99565
0.1756,0.96284,0.0878,0.96259,0.01756,0.99689,0.02195,0.99563
0.176,0.96303,0.088,0.96249,0.0176,0.99688,0.022,0.99562
0.1764,0.96321,0.0882,0.96238,0.01764,0.99687,0.02205,0.9956
0.1768,0.9634,0.0884,0.96227,0.01768,0.99686,0.0221,0.99558
0.1772,0.96358,0.0886,0.96217,0.01772,0.99684,0.02215,0.99556
0.1776,0.96376,0.0888,0.96206,0.01776,0.99683,0.0222,0.99554
0.178,0.96395,0.089,0.96195,0.0178,0.99682,0.02225,0.99553
0.1784,0.96413,0.0892,0.96184,0.01784,0.9968,0.0223,0.99551
0.1788,0.96432,0.0894,0.96174,0.01788,0.99679,0.02235,0.99549
0.1792,0.96451,0.0896,0.96163,0.01792,0.99678,0.0224,0.99547
0.1796,0.96469,0.0898,0.96152,0.01796,0.99676,0.02245,0.99546
0.18,0.96488,0.09,0.96141,0.018,0.99675,0.0225,0.99544
0.1804,0.96507,0.0902,0.9613,0.01804,0.99674,0.02255,0.99542
0.1808,0.96525,0.0904,0.9612,0.01808,0.99672,0.0226,0.9954
0.1812,0.96544,0.0906,0.96109,0.01812,0.99671,0.02265,0.99538
0.1816,0.96563,0.0908,0.96098,0.01816,0.9967,0.0227,0.99536
0.182,0.96582,0.091,0.96087,0.0182,0.99669,0.02275,0.99535
0.1824,0.96601,0.0912,0.96076,0.01824,0.99667,0.0228,0.99533
0.1828,0.9662,0.0914,0.96065,0.01828,0.99666,0.02285,0.99531
0.1832,0.96639,0.0916,0.96055,0.01832,0.99665,0.0229,0.99529
0.1836,0.96658,0.0918,0.96044,0.01836,0.99663,0.02295,0.99527
0.184,0.96677,0.092,0.96033,0.0184,0.99662,0.023,0.99525
0.1844,0.96697,0.0922,0.96023,0.01844,0.99661,0.02305,0.99523
0.1848,0.96716,0.0924,0.96012,0.01848,0.99659,0.0231,0.99522
0.1852,0.96736,0.0926,0.96002,0.01852,0.99658,0.02315,0.9952
0.1856,0.96755,0.0928,0.95991,0.01856,0.99657,0.0232,0.99518
0.186,0.96775,0.093,0.95981,0.0186,0.99655,0.02325,0.99516
0.1864,0.96795,0.0932,0.95971,0.01864,0.99654,0.0233,0.99514
0.1868,0.96815,0.0934,0.9596,0.01868,0.99653,0.02335,0.99512
0.1872,0.96834,0.0936,0.9595,0.01872,0.99651,0.0234,0.9951
0.1876,0.96855,0.0938,0.9594,0.01876,0.9965,0.02345,0.99508
0.188,0.96875,0.094,0.9593,0.0188,0.99649,0.0235,0.99506
0.1884,0.96895,0.0942,0.9592,0.01884,0.99647,0.02355,0.99504
0.1888,0.96915,0.0944,0.95909,0.01888,0.99646,0.0236,0.99503
0.1892,0.96935,0.0946,0.95899,0.01892,0.99645,0.02365,0.99501
0.1896,0.96955,0.0948,0.95889,0.01896,0.99643,0.0237,0.99499
0.19,0.96975,0.095,0.95879,0.019,0.99642,0.02375,0.99497
0.1904,0.96996,0.0952,0.95869,0.01904,0.9964,0.0238,0.99495
0.1908,0.97016,0.0954,0.95859,0.01908,0.99639,0.02385,0.99493
0.1912,0.97036,0.0956,0.95849,0.01912,0.99638,0.0239,0.99491
0.1916,0.97056,0.0958,0.95839,0.01916,0.99636,0.02395,0.99489
0.192,0.97076,0.096,0.95829,0.0192,0.99635,0.024,0.99487
0.1924,0.97096,0.0962,0.95819,0.01924,0.99634,0.02405,0.99485
0.1928,0.97117,0.0964,0.95809,0.01928,0.99632,0.0241,0.99484
0.1932,0.97137,0.0966,0.95799,0.01932,0.99631,0.02415,0.99482
0.1936,0.97157,0.0968,0.95789,0.01936,0.99629,0.0242,0.9948
0.194,0.97177,0.097,0.95779,0.0194,0.99628,0.02425,0.99478
0.1944,0.97198,0.0972,0.95769,0.01944,0.99626,0.0243,0.99476
0.1948,0.97218,0.0974,0.95759,0.01948,0.99625,0.02435,0.99474
0.1952,0.97238,0.0976,0.95749,0.01952,0.99624,0.0244,0.99472
0.1956,0.97259,0.0978,0.95739,0.01956,0.99622,0.02445,0.9947
0.196,0.97279,0.098,0.9573,0.0196,0.99621,0.0245,0.99468
0.1964,0.973,0.0982,0.9572,0.01964,0.99619,0.02455,0.99466
0.1968,0.9732,0.0984,0.9571,0.01968,0.99618,0.0246,0.99464
0.1972,0.9734,0.0986,0.957,0.01972,0.99616,0.02465,0.99462
0.1976,0.97361,0.0988,0.9569,0.01976,0.99615,0.0247,0.99461
0.198,0.97381,0.099,0.9568,0.0198,0.99614,0.02475,0.99459
0.1984,0.97402,0.0992,0.95671,0.01984,0.99612,0.0248,0.99457
0.1988,0.97422,0.0994,0.95661,0.01988,0.99611,0.02485,0.99455
0.1992,0.97443,0.0996,0.95651,0.01992,0.99609,0.0249,0.99453
0.1996,0.97464,0.0998,0.95642,0.01996,0.99608,0.02495,0.99451
0.2,0.97485,0.1,0.95632,0.02,0.99606,0.025,0.99449
0.2004,0.97506,0.1002,0.95623,0.02004,0.99605,0.02505,0.99447
0.2008,0.97527,0.1004,0.95614,0.02008,0.99603,0.0251,0.99445
0.2012,0.97548,0.1006,0.95605,0.02012,0.99602,0.02515,0.99443
0.2016,0.97569,0.1008,0.95595,0.02016,0.99601,0.0252,0.99441
0.202,0.9759,0.101,0.95586,0.0202,0.99599,0.02525,0.9944
0.2024,0.97612,0.1012,0.95577,0.02024,0.99598,0.0253,0.99438
0.2028,0.97633,0.1014,0.95568,0.02028,0.99596,0.02535,0.99436
0.2032,0.97655,0.1016,0.95559,0.02032,0.99595,0.0254,0.99434
0.2036,0.97677,0.1018,0.9555,0.02036,0.99593,0.02545,0.99432
0.204,0.97699,0.102,0.95541,0.0204,0.99592,0.0255,0.9943
0.2044,0.97721,0.1022,0.95532,0.02044,0.9959,0.02555,0.99428
0.2048,0.97742,0.1024,0.95524,0.02048,0.99589,0.0256,0.99426
0.2052,0.97764,0.1026,0.95515,0.02052,0.99588,0.02565,0.99424
0.2056,0.97786,0.1028,0.95506,0.02056,0.99586,0.0257,0.99422
0.206,0.97807,0.103,0.95497,0.0206,0.99585,0.02575,0.9942
0.2064,0.97828,0.1032,0.95488,0.02064,0.99583,0.0258,0.99418
0.2068,0.9785,0.1034,0.9548,0.02068,0.99582,0.02585,0.99416
0.2072,0.97871,0.1036,0.95471,0.02072,0.9958,0.0259,0.99414
0.2076,0.97893,0.1038,0.95462,0.02076,0.99579,0.02595,0.99412
0.208,0.97914,0.104,0.95454,0.0208,0.99577,0.026,0.9941
0.2084,0.97935,0.1042,0.95445,0.02084,0.99576,0.02605,0.99408
0.2088,0.97957,0.1044,0.95437,0.02088,0.99574,0.0261,0.99406
0.2092,0.97978,0.1046,0.95428,0.02092,0.99573,0.02615,0.99404
0.2096,0.97999,0.1048,0.9542,0.02096,0.99571,0.0262,0.99402
0.21,0.9802,0.105,0.95412,0.021,0.9957,0.02625,0.994
0.2104,0.98041,0.1052,0.95404,0.02104,0.99569,0.0263,0.99398
0.2108,0.98063,0.1054,0.95396,0.02108,0.99567,0.02635,0.99396
0.2112,0.98084,0.1056,0.95388,0.02112,0.99566,0.0264,0.99394
0.2116,0.98105,0.1058,0.9538,0.02116,0.99564,0.02645,0.99392
0.212,0.98126,0.106,0.95372,0.0212,0.99563,0.0265,0.9939
0.2124,0.98147,0.1062,0.95364,0.02124,0.99561,0.02655,0.99388
0.2128,0.98168,0.1064,0.95356,0.02128,0.9956,0.0266,0.99386
0.2132,0.98189,0.1066,0.95348,0.02132,0.99558,0.02665,0.99384
0.2136,0.9821,0.1068,0.9534,0.02136,0.99557,0.0267,0.99382
0.214,0.98231,0.107,0.95332,0.0214,0.99555,0.02675,0.9938
0.2144,0.98252,0.1072,0.95325,0.02144,0.99554,0.0268,0.99378
0.2148,0.98274,0.1074,0.95317,0.02148,0.99552,0.02685,0.99376
0.2152,0.98295,0.1076,0.9531,0.02152,0.99551,0.0269,0.99373
0.2156,0.98316,0.1078,0.95302,0.02156,0.99549,0.02695,0.99371
0.216,0.98337,0.108,0.95295,0.0216,0.99548,0.027,0.9937
0.2164,0.98358,0.1082,0.95287,0.02164,0.99547,0.02705,0.99368
0.2168,0.98379,0.1084,0.9528,0.02168,0.99545,0.0271,0.99366
0.2172,0.984,0.1086,0.95273,0.02172,0.99544,0.02715,0.99364
0.2176,0.98421,0.1088,0.95266,0.02176,0.99542,0.0272,0.99362
0.218,0.98442,0.109,0.95259,0.0218,0.99541,0.02725,0.99359
0.2184,0.98463,0.1092,0.95252,0.02184,0.99539,0.0273,0.99357
0.2188,0.98484,0.1094,0.95245,0.02188,0.99538,0.02735,0.99355
0.2192,0.98505,0.1096,0.95238,0.02192,0.99536,0.0274,0.99353
0.2196,0.98525,0.1098,0.95232,0.02196,0.99535,0.02745,0.99351
0.22,0.98545,0.11,0.95225,0.022,0.99533,0.0275,0.99349
0.2204,0.98566,0.1102,0.95218,0.02204,0.99532,0.02755,0.99347
0.2208,0.98586,0.1104,0.95212,0.02208,0.9953,0.0276,0.99345
0.2212,0.98606,0.1106,0.95205,0.02212,0.99529,0.02765,0.99343
0.2216,0.98625,0.1108,0.95199,0.02216,0.99527,0.0277,0.99341
0.222,0.98645,0.111,0.95193,0.0222,0.99526,0.02775,0.99339
0.2224,0.98665,0.1112,0.95187,0.02224,0.99524,0.0278,0.99337
0.2228,0.98684,0.1114,0.9518,0.02228,0.99523,0.02785,0.99335
0.2232,0.98703,0.1116,0.95174,0.02232,0.99521,0.0279,0.99333
0.2236,0.98722,0.1118,0.95169,0.02236,0.9952,0.02795,0.99331
0.224,0.98741,0.112,0.95163,0.0224,0.99518,0.028,0.99329
0.2244,0.9876,0.1122,0.95157,0.02244,0.99517,0.02805,0.99327
0.2248,0.98779,0.1124,0.95151,0.02248,0.99515,0.0281,0.99325
0.2252,0.98797,0.1126,0.95146,0.02252,0.99514,0.02815,0.99322
0.2256,0.98816,0.1128,0.9514,0.02256,0.99512,0.0282,0.9932
0.226,0.98834,0.113,0.95135,0.0226,0.99511,0.02825,0.99318
0.2264,0.98852,0.1132,0.95129,0.02264,0.99509,0.0283,0.99316
0.2268,0.9887,0.1134,0.95124,0.02268,0.99508,0.02835,0.99314
0.2272,0.98888,0.1136,0.95119,0.02272,0.99506,0.0284,0.99312
0.2276,0.98906,0.1138,0.95113,0.02276,0.99505,0.02845,0.9931
0.228,0.98924,0.114,0.95108,0.0228,0.99503,0.0285,0.99308
0.2284,0.98941,0.1142,0.95103,0.02284,0.99502,0.02855,0.99305
0.2288,0.98958,0.1144,0.95098,0.02288,0.995,0.0286,0.99303
0.2292,0.98975,0.1146,0.95093,0.02292,0.99499,0.02865,0.99301
0.2296,0.98993,0.1148,0.95088,0.02296,0.99497,0.0287,0.99299
0.23,0.99009,0.115,0.95083,0.023,0.99496,0.02875,0.99297
0.2304,0.99026,0.1152,0.95078,0.02304,0.99494,0.0288,0.99295
0.2308,0.99042,0.1154,0.95074,0.02308,0.99493,0.02885,0.99293
0.2312,0.99059,0.1156,0.95069,0.02312,0.99491,0.0289,0.99291
0.2316,0.99075,0.1158,0.95065,0.02316,0.9949,0.02895,0.99289
0.232,0.99091,0.116,0.9506,0.0232,0.99488,0.029,0.99286
0.2324,0.99107,0.1162,0.95056,0.02324,0.99487,0.02905,0.99284
0.2328,0.99122,0.1164,0.95051,0.02328,0.99485,0.0291,0.99282
0.2332,0.99138,0.1166,0.95047,0.02332,0.99484,0.02915,0.9928
0.2336,0.99153,0.1168,0.95043,0.02336,0.99482,0.0292,0.99278
0.234,0.99169,0.117,0.95039,0.0234,0.99481,0.02925,0.99276
0.2344,0.99184,0.1172,0.95035,0.02344,0.99479,0.0293,0.99274
0.2348,0.99199,0.1174,0.95031,0.02348,0.99477,0.02935,0.99272
0.2352,0.99214,0.1176,0.95027,0.02352,0.99476,0.0294,0.99269
0.2356,0.99228,0.1178,0.95023,0.02356,0.99474,0.02945,0.99267
0.236,0.99243,0.118,0.95019,0.0236,0.99473,0.0295,0.99265
0.2364,0.99257,0.1182,0.95016,0.02364,0.99471,0.02955,0.99263
0.2368,0.99272,0.1184,0.95012,0.02368,0.9947,0.0296,0.99261
0.2372,0.99285,0.1186,0.95009,0.02372,0.99468,0.02965,0.99259
0.2376,0.99299,0.1188,0.95005,0.02376,0.99467,0.0297,0.99257
0.238,0.99312,0.119,0.95002,0.0238,0.99465,0.02975,0.99255
0.2384,0.99326,0.1192,0.94999,0.02384,0.99464,0.0298,0.99252
0.2388,0.99339,0.1194,0.94995,0.02388,0.99462,0.02985,0.9925
0.2392,0.99351,0.1196,0.94992,0.02392,0.9946,0.0299,0.99248
0.2396,0.99364,0.1198,0.94989,0.02396,0.99459,0.02995,0.99246
0.24,0.99376,0.12,0.94986,0.024,0.99457,0.03,0.99244
0.2404,0.99388,0.1202,0.94983,0.02404,0.99456,0.03005,0.99242
0.2408,0.99399,0.1204,0.94981,0.02408,0.99454,0.0301,0.9924
0.2412,0.99411,0.1206,0.94978,0.02412,0.99453,0.03015,0.99237
0.2416,0.99422,0.1208,0.94975,0.02416,0.99451,0.0302,0.99235
0.242,0.99433,0.121,0.94973,0.0242,0.99449,0.03025,0.99233
0.2424,0.99444,0.1212,0.9497,0.02424,0.99448,0.0303,0.99231
0.2428,0.99454,0.1214,0.94968,0.02428,0.99446,0.03035,0.99229
0.2432,0.99465,0.1216,0.94965,0.02432,0.99445,0.0304,0.99227
0.2436,0.99475,0.1218,0.94963,0.02436,0.99443,0.03045,0.99224
0.244,0.99484,0.122,0.94961,0.0244,0.99441,0.0305,0.99222
0.2444,0.99494,0.1222,0.94959,0.02444,0.9944,0.03055,0.9922
0.2448,0.99503,0.1224,0.94957,0.02448,0.99438,0.0306,0.99218
0.2452,0.99512,0.1226,0.94955,0.02452,0.99437,0.03065,0.99216
0.2456,0.99521,0.1228,0.94953,0.02456,0.99435,0.0307,0.99213
0.246,0.99529,0.123,0.94951,0.0246,0.99433,0.03075,0.99211
0.2464,0.99537,0.1232,0.94949,0.02464,0.99432,0.0308,0.99209
0.2468,0.99545,0.1234,0.94948,0.02468,0.9943,0.03085,0.99207
0.2472,0.99553,0.1236,0.94946,0.02472,0.99429,0.0309,0.99205
0.2476,0.99561,0.1238,0.94944,0.02476,0.99427,0.03095,0.99202
0.248,0.99568,0.124,0.94943,0.0248,0.99425,0.031,0.992
0.2484,0.99575,0.1242,0.94942,0.02484,0.99424,0.03105,0.99198
0.2488,0.99581,0.1244,0.9494,0.02488,0.99422,0.0311,0.99196
0.2492,0.99588,0.1246,0.94939,0.02492,0.9942,0.03115,0.99194
0.2496,0.99594,0.1248,0.94938,0.02496,0.99419,0.0312,0.99191
0.25,0.996,0.125,0.94937,0.025,0.99417,0.03125,0.99189
0.2504,0.99606,0.1252,0.94936,0.02504,0.99415,0.0313,0.99187
0.2508,0.99611,0.1254,0.94935,0.02508,0.99414,0.03135,0.99185
0.2512,0.99616,0.1256,0.94934,0.02512,0.99412,0.0314,0.99183
0.2516,0.99621,0.1258,0.94933,0.02516,0.99411,0.03145,0.99181
0.252,0.99626,0.126,0.94932,0.0252,0.99409,0.0315,0.99178
0.2524,0.9963,0.1262,0.94932,0.02524,0.99407,0.03155,0.99176
0.2528,0.99634,0.1264,0.94931,0.02528,0.99406,0.0316,0.99174
0.2532,0.99638,0.1266,0.94931,0.02532,0.99404,0.03165,0.99172
0.2536,0.99642,0.1268,0.9493,0.02536,0.99402,0.0317,0.9917
0.254,0.99645,0.127,0.9493,0.0254,0.99401,0.03175,0.99168
0.2544,0.99648,0.1272,0.9493,0.02544,0.99399,0.0318,0.99165
0.2548,0.99651,0.1274,0.9493,0.02548,0.99397,0.03185,0.99163
0.2552,0.99654,0.1276,0.9493,0.02552,0.99396,0.0319,0.99161
0.2556,0.99657,0.1278,0.9493,0.02556,0.99394,0.03195,0.99159
0.256,0.99659,0.128,0.9493,0.0256,0.99393,0.032,0.99157
0.2564,0.99661,0.1282,0.9493,0.02564,0.99391,0.03205,0.99155
0.2568,0.99662,0.1284,0.9493,0.02568,0.99389,0.0321,0.99152
0.2572,0.99663,0.1286,0.9493,0.02572,0.99388,0.03215,0.9915
0.2576,0.99664,0.1288,0.94931,0.02576,0.99386,0.0322,0.99148
0.258,0.99665,0.129,0.94931,0.0258,0.99384,0.03225,0.99146
0.2584,0.99666,0.1292,0.94932,0.02584,0.99383,0.0323,0.99143
0.2588,0.99666,0.1294,0.94933,0.02588,0.99381,0.03235,0.99141
0.2592,0.99666,0.1296,0.94933,0.02592,0.99379,0.0324,0.99139
0.2596,0.99666,0.1298,0.94934,0.02596,0.99378,0.03245,0.99137
0.26,0.99665,0.13,0.94935,0.026,0.99376,0.0325,0.99135
0.2604,0.99665,0.1302,0.94936,0.02604,0.99375,0.03255,0.99132
0.2608,0.99664,0.1304,0.94937,0.02608,0.99373,0.0326,0.9913
0.2612,0.99663,0.1306,0.94938,0.02612,0.99371,0.03265,0.99128
0.2616,0.99661,0.1308,0.94939,0.02616,0.9937,0.0327,0.99125
0.262,0.9966,0.131,0.9494,0.0262,0.99368,0.03275,0.99123
0.2624,0.99658,0.1312,0.94942,0.02624,0.99366,0.0328,0.99121
0.2628,0.99656,0.1314,0.94943,0.02628,0.99365,0.03285,0.99119
0.2632,0.99654,0.1316,0.94944,0.02632,0.99363,0.0329,0.99116
0.2636,0.99651,0.1318,0.94946,0.02636,0.99361,0.03295,0.99114
0.264,0.99648,0.132,0.94948,0.0264,0.9936,0.033,0.99112
0.2644,0.99645,0.1322,0.94949,0.02644,0.99358,0.03305,0.99109
0.2648,0.99642,0.1324,0.94951,0.02648,0.99356,0.0331,0.99107
0.2652,0.99639,0.1326,0.94953,0.02652,0.99355,0.03315,0.99105
0.2656,0.99635,0.1328,0.94954,0.02656,0.99353,0.0332,0.99103
0.266,0.99631,0.133,0.94956,0.0266,0.99352,0.03325,0.991
0.2664,0.99627,0.1332,0.94958,0.02664,0.9935,0.0333,0.99098
0.2668,0.99623,0.1334,0.9496,0.02668,0.99348,0.03335,0.99096
0.2672,0.99618,0.1336,0.94963,0.02672,0.99347,0.0334,0.99094
0.2676,0.99613,0.1338,0.94965,0.02676,0.99345,0.03345,0.99091
0.268,0.99608,0.134,0.94967,0.0268,0.99343,0.0335,0.99089
0.2684,0.99603,0.1342,0.94969,0.02684,0.99342,0.03355,0.99087
0.2688,0.99598,0.1344,0.94971,0.02688,0.9934,0.0336,0.99085
0.2692,0.99592,0.1346,0.94974,0.02692,0.99338,0.03365,0.99082
0.2696,0.99586,0.1348,0.94976,0.02696,0.99337,0.0337,0.9908
0.27,0.9958,0.135,0.94979,0.027,0.99335,0.03375,0.99078
0.2704,0.99574,0.1352,0.94981,0.02704,0.99333,0.0338,0.99076
0.2708,0.99568,0.1354,0.94984,0.02708,0.99332,0.03385,0.99073
0.2712,0.99561,0.1356,0.94987,0.02712,0.9933,0.0339,0.99071
0.2716,0.99554,0.1358,0.94989,0.02716,0.99328,0.03395,0.99069
0.272,0.99547,0.136,0.94992,0.0272,0.99327,0.034,0.99067
0.2724,0.9954,0.1362,0.94995,0.02724,0.99325,0.03405,0.99064
0.2728,0.99532,0.1364,0.94998,0.02728,0.99323,0.0341,0.99062
0.2732,0.99525,0.1366,0.95001,0.02732,0.99322,0.03415,0.9906
0.2736,0.99517,0.1368,0.95004,0.02736,0.9932,0.0342,0.99058
0.274,0.99509,0.137,0.95007,0.0274,0.99318,0.03425,0.99055
0.2744,0.99501,0.1372,0.9501,0.02744,0.99316,0.0343,0.99053
0.2748,0.99493,0.1374,0.95014,0.02748,0.99315,0.03435,0.99051
0.2752,0.99484,0.1376,0.95017,0.02752,0.99313,0.0344,0.99049
0.2756,0.99475,0.1378,0.9502,0.02756,0.99311,0.03445,0.99046
0.276,0.99466,0.138,0.95024,0.0276,0.9931,0.0345,0.99044
0.2764,0.99457,0.1382,0.95027,0.02764,0.99308,0.03455,0.99042
0.2768,0.99448,0.1384,0.9503,0.02768,0.99306,0.0346,0.99039
0.2772,0.99438,0.1386,0.95034,0.02772,0.99305,0.03465,0.99037
0.2776,0.99429,0.1388,0.95038,0.02776,0.99303,0.0347,0.99035
0.278,0.99419,0.139,0.95041,0.0278,0.99301,0.03475,0.99032
0.2784,0.99409,0.1392,0.95045,0.02784,0.993,0.0348,0.9903
0.2788,0.99399,0.1394,0.95049,0.02788,0.99298,0.03485,0.99028
0.2792,0.99388,0.1396,0.95053,0.02792,0.99296,0.0349,0.99026
0.2796,0.99378,0.1398,0.95057,0.02796,0.99295,0.03495,0.99023
0.28,0.99367,0.14,0.95061,0.028,0.99293,0.035,0.99021
0.2804,0.99356,0.1402,0.95065,0.02804,0.99291,0.03505,0.99018
0.2808,0.99345,0.1404,0.95069,0.02808,0.9929,0.0351,0.99016
0.2812,0.99334,0.1406,0.95073,0.02812,0.99288,0.03515,0.99014
0.2816,0.99322,0.1408,0.95077,0.02816,0.99286,0.0352,0.99012
0.282,0.99311,0.141,0.95081,0.0282,0.99285,0.03525,0.99009
0.2824,0.99299,0.1412,0.95086,0.02824,0.99283,0.0353,0.99007
0.2828,0.99287,0.1414,0.9509,0.02828,0.99281,0.03535,0.99005
0.2832,0.99275,0.1416,0.95095,0.02832,0.9928,0.0354,0.99002
0.2836,0.99263,0.1418,0.95099,0.02836,0.99278,0.03545,0.99
0.284,0.9925,0.142,0.95104,0.0284,0.99276,0.0355,0.98998
0.2844,0.99238,0.1422,0.95108,0.02844,0.99275,0.03555,0.98995
0.2848,0.99225,0.1424,0.95113,0.02848,0.99273,0.0356,0.98993
0.2852,0.99212,0.1426,0.95118,0.02852,0.99271,0.03565,0.98991
0.2856,0.99199,0.1428,0.95122,0.02856,0.9927,0.0357,0.98988
0.286,0.99186,0.143,0.95127,0.0286,0.99268,0.03575,0.98986
0.2864,0.99173,0.1432,0.95132,0.02864,0.99266,0.0358,0.98984
0.2868,0.99159,0.1434,0.95137,0.02868,0.99265,0.03585,0.98982
0.2872,0.99146,0.1436,0.95142,0.02872,0.99263,0.0359,0.98979
0.2876,0.99132,0.1438,0.95147,0.02876,0.99261,0.03595,0.98977
0.288,0.99119,0.144,0.95152,0.0288,0.99259,0.036,0.98975
0.2884,0.99105,0.1442,0.95157,0.02884,0.99258,0.03605,0.98972
0.2888,0.99091,0.1444,0.95163,0.02888,0.99256,0.0361,0.9897
0.2892,0.99077,0.1446,0.95168,0.02892,0.99254,0.03615,0.98968
0.2896,0.99063,0.1448,0.95173,0.02896,0.99253,0.0362,0.98965
0.29,0.99049,0.145,0.95179,0.029,0.99251,0.03625,0.98963
0.2904,0.99035,0.1452,0.95184,0.02904,0.99249,0.0363,0.98961
0.2908,0.99021,0.1454,0.9519,0.02908,0.99247,0.03635,0.98959
0.2912,0.99007,0.1456,0.95195,0.02912,0.99246,0.0364,0.98956
0.2916,0.98992,0.1458,0.95201,0.02916,0.99244,0.03645,0.98954
0.292,0.98978,0.146,0.95206,0.0292,0.99242,0.0365,0.98952
0.2924,0.98963,0.1462,0.95212,0.02924,0.9924,0.03655,0.98949
0.2928,0.98948,0.1464,0.95218,0.02928,0.99239,0.0366,0.98947
0.2932,0.98934,0.1466,0.95224,0.02932,0.99237,0.03665,0.98945
0.2936,0.98919,0.1468,0.95229,0.02936,0.99235,0.0367,0.98942
0.294,0.98903,0.147,0.95235,0.0294,0.99234,0.03675,0.9894
0.2944,0.98888,0.1472,0.95241,0.02944,0.99232,0.0368,0.98938
0.2948,0.98873,0.1474,0.95247,0.02948,0.9923,0.03685,0.98935
0.2952,0.98858,0.1476,0.95253,0.02952,0.99228,0.0369,0.98933
0.2956,0.98843,0.1478,0.95259,0.02956,0.99227,0.03695,0.9893
0.296,0.98827,0.148,0.95265,0.0296,0.99225,0.037,0.98928
0.2964,0.98811,0.1482,0.95272,0.02964,0.99223,0.03705,0.98926
0.2968,0.98796,0.1484,0.95278,0.02968,0.99221,0.0371,0.98923
0.2972,0.9878,0.1486,0.95284,0.02972,0.9922,0.03715,0.98921
0.2976,0.98764,0.1488,0.95291,0.02976,0.99218,0.0372,0.98918
0.298,0.98748,0.149,0.95297,0.0298,0.99216,0.03725,0.98916
0.2984,0.98732,0.1492,0.95303,0.02984,0.99214,0.0373,0.98914
0.2988,0.98716,0.1494,0.9531,0.02988,0.99213,0.03735,0.98911
0.2992,0.987,0.1496,0.95316,0.02992,0.99211,0.0374,0.98909
0.2996,0.98684,0.1498,0.95323,0.02996,0.99209,0.03745,0.98907
0.3,0.98667,0.15,0.9533,0.03,0.99207,0.0375,0.98904
0.3004,0.9865,0.1502,0.95336,0.03004,0.99206,0.03755,0.98902
0.3008,0.98634,0.1504,0.95343,0.03008,0.99204,0.0376,0.98899
0.3012,0.98617,0.1506,0.9535,0.03012,0.99202,0.03765,0.98897
0.3016,0.986,0.1508,0.95356,0.03016,0.992,0.0377,0.98895
0.302,0.98583,0.151,0.95363,0.0302,0.99199,0.03775,0.98892
0.3024,0.98566,0.1512,0.9537,0.03024,0.99197,0.0378,0.9889
0.3028,0.98549,0.1514,0.95377,0.03028,0.99195,0.03785,0.98888
0.3032,0.98532,0.1516,0.95384,0.03032,0.99193,0.0379,0.98885
0.3036,0.98514,0.1518,0.9539,0.03036,0.99192,0.03795,0.98883
0.304,0.98497,0.152,0.95397,0.0304,0.9919,0.038,0.9888
0.3044,0.98479,0.1522,0.95404,0.03044,0.99188,0.03805,0.98878
0.3048,0.98461,0.1524,0.95411,0.03048,0.99186,0.0381,0.98875
0.3052,0.98443,0.1526,0.95418,0.03052,0.99185,0.03815,0.98873
0.3056,0.98425,0.1528,0.95425,0.03056,0.99183,0.0382,0.98871
0.306,0.98407,0.153,0.95432,0.0306,0.99181,0.03825,0.98868
0.3064,0.98389,0.1532,0.95439,0.03064,0.99179,0.0383,0.98866
0.3068,0.98371,0.1534,0.95446,0.03068,0.99178,0.03835,0.98864
0.3072,0.98353,0.1536,0.95453,0.03072,0.99176,0.0384,0.98861
0.3076,0.98335,0.1538,0.9546,0.03076,0.99174,0.03845,0.98859
0.308,0.98317,0.154,0.95467,0.0308,0.99172,0.0385,0.98857
0.3084,0.98299,0.1542,0.95474,0.03084,0.99171,0.03855,0.98854
0.3088,0.9828,0.1544,0.95481,0.03088,0.99169,0.0386,0.98852
0.3092,0.98262,0.1546,0.95488,0.03092,0.99167,0.03865,0.98849
0.3096,0.98244,0.1548,0.95495,0.03096,0.99166,0.0387,0.98847
0.31,0.98225,0.155,0.95503,0.031,0.99164,0.03875,0.98845
0.3104,0.98207,0.1552,0.9551,0.03104,0.99162,0.0388,0.98842
0.3108,0.98188,0.1554,0.95517,0.03108,0.9916,0.03885,0.9884
0.3112,0.9817,0.1556,0.95524,0.03112,0.99159,0.0389,0.98837
0.3116,0.98152,0.1558,0.95531,0.03116,0.99157,0.03895,0.98835
0.312,0.98133,0.156,0.95538,0.0312,0.99155,0.039,0.98832
0.3124,0.98115,0.1562,0.95545,0.03124,0.99153,0.03905,0.9883
0.3128,0.98096,0.1564,0.95553,0.03128,0.99152,0.0391,0.98828
0.3132,0.98077,0.1566,0.9556,0.03132,0.9915,0.03915,0.98825
0.3136,0.98059,0.1568,0.95568,0.03136,0.99148,0.0392,0.98823
0.314,0.9804,0.157,0.95575,0.0314,0.99146,0.03925,0.9882
0.3144,0.98021,0.1572,0.95583,0.03144,0.99145,0.0393,0.98818
0.3148,0.98002,0.1574,0.9559,0.03148,0.99143,0.03935,0.98815
0.3152,0.97982,0.1576,0.95598,0.03152,0.99141,0.0394,0.98813
0.3156,0.97963,0.1578,0.95605,0.03156,0.99139,0.03945,0.9881
0.316,0.97944,0.158,0.95613,0.0316,0.99138,0.0395,0.98808
0.3164,0.97925,0.1582,0.95621,0.03164,0.99136,0.03955,0.98806
0.3168,0.97905,0.1584,0.95629,0.03168,0.99134,0.0396,0.98803
0.3172,0.97886,0.1586,0.95637,0.03172,0.99133,0.03965,0.98801
0.3176,0.97866,0.1588,0.95644,0.03176,0.99131,0.0397,0.98798
0.318,0.97846,0.159,0.95652,0.0318,0.99129,0.03975,0.98796
0.3184,0.97826,0.1592,0.9566,0.03184,0.99127,0.0398,0.98794
0.3188,0.97807,0.1594,0.95668,0.03188,0.99126,0.03985,0.98791
0.3192,0.97787,0.1596,0.95676,0.03192,0.99124,0.0399,0.98789
0.3196,0.97766,0.1598,0.95685,0.03196,0.99122,0.03995,0.98786
0.32,0.97746,0.16,0.95693,0.032,0.9912,0.04,0.98784
0.3204,0.97726,0.1602,0.95701,0.03204,0.99119,0.04005,0.98782
0.3208,0.97706,0.1604,0.95709,0.03208,0.99117,0.0401,0.98779
0.3212,0.97685,0.1606,0.95717,0.03212,0.99115,0.04015,0.98777
0.3216,0.97664,0.1608,0.95725,0.03216,0.99113,0.0402,0.98775
0.322,0.97644,0.161,0.95733,0.0322,0.99112,0.04025,0.98772
0.3224,0.97623,0.1612,0.95742,0.03224,0.9911,0.0403,0.9877
0.3228,0.97602,0.1614,0.9575,0.03228,0.99108,0.04035,0.98767
0.3232,0.97581,0.1616,0.95758,0.03232,0.99106,0.0404,0.98765
0.3236,0.9756,0.1618,0.95766,0.03236,0.99105,0.04045,0.98763
0.324,0.9754,0.162,0.95774,0.0324,0.99103,0.0405,0.9876
0.3244,0.97519,0.1622,0.95783,0.03244,0.99101,0.04055,0.98758
0.3248,0.97498,0.1624,0.95791,0.03248,0.99099,0.0406,0.98755
0.3252,0.97477,0.1626,0.95799,0.03252,0.99098,0.04065,0.98753
0.3256,0.97457,0.1628,0.95807,0.03256,0.99096,0.0407,0.9875
0.326,0.97436,0.163,0.95815,0.0326,0.99094,0.04075,0.98748
0.3264,0.97415,0.1632,0.95824,0.03264,0.99092,0.0408,0.98746
0.3268,0.97395,0.1634,0.95832,0.03268,0.99091,0.04085,0.98743
0.3272,0.97374,0.1636,0.9584,0.03272,0.99089,0.0409,0.98741
0.3276,0.97354,0.1638,0.95848,0.03276,0.99087,0.04095,0.98738
0.328,0.97333,0.164,0.95857,0.0328,0.99085,0.041,0.98736
0.3284,0.97312,0.1642,0.95865,0.03284,0.99084,0.04105,0.98733
0.3288,0.97292,0.1644,0.95873,0.03288,0.99082,0.0411,0.98731
0.3292,0.97271,0.1646,0.95881,0.03292,0.9908,0.04115,0.98728
0.3296,0.9725,0.1648,0.95889,0.03296,0.99078,0.0412,0.98726
0.33,0.97229,0.165,0.95898,0.033,0.99077,0.04125,0.98723
0.3304,0.97209,0.1652,0.95906,0.03304,0.99075,0.0413,0.98721
0.3308,0.97188,0.1654,0.95914,0.03308,0.99073,0.04135,0.98718
0.3312,0.97167,0.1656,0.95923,0.03312,0.99071,0.0414,0.98716
0.3316,0.97146,0.1658,0.95931,0.03316,0.99069,0.04145,0.98713
0.332,0.97124,0.166,0.9594,0.0332,0.99068,0.0415,0.98711
0.3324,0.97103,0.1662,0.95948,0.03324,0.99066,0.04155,0.98708
0.3328,0.97082,0.1664,0.95956,0.03328,0.99064,0.0416,0.98706
0.3332,0.97061,0.1666,0.95965,0.03332,0.99062,0.04165,0.98703
0.3336,0.97039,0.1668,0.95973,0.03336,0.9906,0.0417,0.98701
0.334,0.97018,0.167,0.95982,0.0334,0.99059,0.04175,0.98699
0.3344,0.96997,0.1672,0.9599,0.03344,0.99057,0.0418,0.98696
0.3348,0.96976,0.1674,0.95999,0.03348,0.99055,0.04185,0.98694
0.3352,0.96954,0.1676,0.96007,0.03352,0.99053,0.0419,0.98691
0.3356,0.96933,0.1678,0.96016,0.03356,0.99051,0.04195,0.98689
0.336,0.96911,0.168,0.96024,0.0336,0.9905,0.042,0.98686
0.3364,0.9689,0.1682,0.96033,0.03364,0.99048,0.04205,0.98684
0.3368,0.96868,0.1684,0.96042,0.03368,0.99046,0.0421,0.98681
0.3372,0.96847,0.1686,0.9605,0.03372,0.99044,0.04215,0.98679
0.3376,0.96825,0.1688,0.96059,0.03376,0.99042,0.0422,0.98676
0.338,0.96804,0.169,0.96068,0.0338,0.99041,0.04225,0.98674
0.3384,0.96783,0.1692,0.96077,0.03384,0.99039,0.0423,0.98671
0.3388,0.96762,0.1694,0.96086,0.03388,0.99037,0.04235,0.98669
0.3392,0.96741,0.1696,0.96094,0.03392,0.99035,0.0424,0.98666
0.3396,0.9672,0.1698,0.96103,0.03396,0.99033,0.04245,0.98664
0.34,0.96699,0.17,0.96112,0.034,0.99032,0.0425,0.98662
0.3404,0.96678,0.1702,0.96121,0.03404,0.9903,0.04255,0.98659
0.3408,0.96657,0.1704,0.9613,0.03408,0.99028,0.0426,0.98657
0.3412,0.96636,0.1706,0.96139,0.03412,0.99026,0.04265,0.98654
0.3416,0.96615,0.1708,0.96148,0.03416,0.99024,0.0427,0.98652
0.342,0.96594,0.171,0.96156,0.0342,0.99022,0.04275,0.98649
0.3424,0.96574,0.1712,0.96165,0.03424,0.9902,0.0428,0.98647
0.3428,0.96553,0.1714,0.96174,0.03428,0.99019,0.04285,0.98644
0.3432,0.96533,0.1716,0.96183,0.03432,0.99017,0.0429,0.98642
0.3436,0.96513,0.1718,0.96192,0.03436,0.99015,0.04295,0.98639
0.344,0.96492,0.172,0.96201,0.0344,0.99013,0.043,0.98637
0.3444,0.96472,0.1722,0.9621,0.03444,0.99011,0.04305,0.98634
0.3448,0.96452,0.1724,0.96218,0.03448,0.99009,0.0431,0.98632
0.3452,0.96431,0.1726,0.96227,0.03452,0.99008,0.04315,0.98629
0.3456,0.96411,0.1728,0.96236,0.03456,0.99006,0.0432,0.98627
0.346,0.96391,0.173,0.96245,0.0346,0.99004,0.04325,0.98624
0.3464,0.96371,0.1732,0.96254,0.03464,0.99002,0.0433,0.98622
0.3468,0.96351,0.1734,0.96262,0.03468,0.99,0.04335,0.98619
0.3472,0.96331,0.1736,0.96271,0.03472,0.98999,0.0434,0.98617
0.3476,0.96311,0.1738,0.9628,0.03476,0.98997,0.04345,0.98614
0.348,0.96291,0.174,0.96289,0.0348,0.98995,0.0435,0.98612
0.3484,0.96271,0.1742,0.96298,0.03484,0.98993,0.04355,0.98609
0.3488,0.96251,0.1744,0.96307,0.03488,0.98991,0.0436,0.98607
0.3492,0.96231,0.1746,0.96316,0.03492,0.9899,0.04365,0.98604
0.3496,0.96211,0.1748,0.96324,0.03496,0.98988,0.0437,0.98602
0.35,0.96191,0.175,0.96333,0.035,0.98986,0.04375,0.98599
0.3504,0.96172,0.1752,0.96342,0.03504,0.98984,0.0438,0.98597
0.3508,0.96152,0.1754,0.96351,0.03508,0.98982,0.04385,0.98594
0.3512,0.96132,0.1756,0.9636,0.03512,0.9898,0.0439,0.98592
0.3516,0.96113,0.1758,0.96369,0.03516,0.98979,0.04395,0.98589
0.352,0.96093,0.176,0.96378,0.0352,0.98977,0.044,0.98587
0.3524,0.96074,0.1762,0.96387,0.03524,0.98975,0.04405,0.98584
0.3528,0.96055,0.1764,0.96396,0.03528,0.98973,0.0441,0.98582
0.3532,0.96036,0.1766,0.96406,0.03532,0.98971,0.04415,0.98579
0.3536,0.96017,0.1768,0.96415,0.03536,0.9897,0.0442,0.98577
0.354,0.95999,0.177,0.96424,0.0354,0.98968,0.04425,0.98574
0.3544,0.9598,0.1772,0.96433,0.03544,0.98966,0.0443,0.98572
0.3548,0.95962,0.1774,0.96443,0.03548,0.98964,0.04435,0.98569
0.3552,0.95944,0.1776,0.96452,0.03552,0.98962,0.0444,0.98567
0.3556,0.95926,0.1778,0.96461,0.03556,0.98961,0.04445,0.98565
0.356,0.95908,0.178,0.96471,0.0356,0.98959,0.0445,0.98562
0.3564,0.9589,0.1782,0.9648,0.03564,0.98957,0.04455,0.9856
0.3568,0.95873,0.1784,0.9649,0.03568,0.98955,0.0446,0.98557
0.3572,0.95856,0.1786,0.96499,0.03572,0.98953,0.04465,0.98554
0.3576,0.95838,0.1788,0.96509,0.03576,0.98952,0.0447,0.98552
0.358,0.95821,0.179,0.96518,0.0358,0.9895,0.04475,0.98549
0.3584,0.95805,0.1792,0.96528,0.03584,0.98948,0.0448,0.98547
0.3588,0.95788,0.1794,0.96537,0.03588,0.98946,0.04485,0.98544
0.3592,0.95771,0.1796,0.96546,0.03592,0.98944,0.0449,0.98542
0.3596,0.95755,0.1798,0.96556,0.03596,0.98942,0.04495,0.98539
0.36,0.95739,0.18,0.96565,0.036,0.98941,0.045,0.98537
0.3604,0.95723,0.1802,0.96575,0.03604,0.98939,0.04505,0.98534
0.3608,0.95707,0.1804,0.96584,0.03608,0.98937,0.0451,0.98532
0.3612,0.95691,0.1806,0.96593,0.03612,0.98935,0.04515,0.98529
0.3616,0.95676,0.1808,0.96603,0.03616,0.98934,0.0452,0.98526
0.362,0.9566,0.181,0.96612,0.0362,0.98932,0.04525,0.98524
0.3624,0.95645,0.1812,0.96621,0.03624,0.9893,0.0453,0.98521
0.3628,0.9563,0.1814,0.96631,0.03628,0.98928,0.04535,0.98519
0.3632,0.95615,0.1816,0.9664,0.03632,0.98926,0.0454,0.98516
0.3636,0.956,0.1818,0.96649,0.03636,0.98924,0.04545,0.98514
0.364,0.95585,0.182,0.96659,0.0364,0.98923,0.0455,0.98511
0.3644,0.9557,0.1822,0.96668,0.03644,0.98921,0.04555,0.98509
0.3648,0.95556,0.1824,0.96677,0.03648,0.98919,0.0456,0.98506
0.3652,0.95542,0.1826,0.96686,0.03652,0.98917,0.04565,0.98504
0.3656,0.95527,0.1828,0.96696,0.03656,0.98915,0.0457,0.98501
0.366,0.95514,0.183,0.96705,0.0366,0.98914,0.04575,0.98499
0.3664,0.955,0.1832,0.96715,0.03664,0.98912,0.0458,0.98496
0.3668,0.95487,0.1834,0.96724,0.03668,0.9891,0.04585,0.98494
0.3672,0.95473,0.1836,0.96734,0.03672,0.98908,0.0459,0.98491
0.3676,0.9546,0.1838,0.96743,0.03676,0.98906,0.04595,0.98488
0.368,0.95448,0.184,0.96753,0.0368,0.98904,0.046,0.98486
0.3684,0.95435,0.1842,0.96762,0.03684,0.98903,0.04605,0.98483
0.3688,0.95423,0.1844,0.96772,0.03688,0.98901,0.0461,0.98481
0.3692,0.9541,0.1846,0.96782,0.03692,0.98899,0.04615,0.98478
0.3696,0.95398,0.1848,0.96791,0.03696,0.98897,0.0462,0.98476
0.37,0.95386,0.185,0.96801,0.037,0.98895,0.04625,0.98473
0.3704,0.95375,0.1852,0.96811,0.03704,0.98894,0.0463,0.98471
0.3708,0.95363,0.1854,0.9682,0.03708,0.98892,0.04635,0.98468
0.3712,0.95352,0.1856,0.9683,0.03712,0.9889,0.0464,0.98466
0.3716,0.95341,0.1858,0.9684,0.03716,0.98888,0.04645,0.98463
0.372,0.9533,0.186,0.9685,0.0372,0.98886,0.0465,0.9846
0.3724,0.95319,0.1862,0.9686,0.03724,0.98884,0.04655,0.98458
0.3728,0.95308,0.1864,0.9687,0.03728,0.98883,0.0466,0.98455
0.3732,0.95298,0.1866,0.9688,0.03732,0.98881,0.04665,0.98453
0.3736,0.95288,0.1868,0.9689,0.03736,0.98879,0.0467,0.9845
0.374,0.95278,0.187,0.96899,0.0374,0.98877,0.04675,0.98448
0.3744,0.95269,0.1872,0.96909,0.03744,0.98875,0.0468,0.98445
0.3748,0.9526,0.1874,0.96919,0.03748,0.98873,0.04685,0.98443
0.3752,0.95251,0.1876,0.96929,0.03752,0.98872,0.0469,0.9844
0.3756,0.95242,0.1878,0.96939,0.03756,0.9887,0.04695,0.98437
0.376,0.95233,0.188,0.96949,0.0376,0.98868,0.047,0.98435
0.3764,0.95225,0.1882,0.96959,0.03764,0.98866,0.04705,0.98432
0.3768,0.95217,0.1884,0.96969,0.03768,0.98864,0.0471,0.9843
0.3772,0.95209,0.1886,0.96979,0.03772,0.98862,0.04715,0.98427
0.3776,0.95202,0.1888,0.96989,0.03776,0.98861,0.0472,0.98424
0.378,0.95194,0.189,0.96999,0.0378,0.98859,0.04725,0.98422
0.3784,0.95187,0.1892,0.97008,0.03784,0.98857,0.0473,0.98419
0.3788,0.9518,0.1894,0.97018,0.03788,0.98855,0.04735,0.98417
0.3792,0.95173,0.1896,0.97028,0.03792,0.98853,0.0474,0.98414
0.3796,0.95167,0.1898,0.97038,0.03796,0.98851,0.04745,0.98412
0.38,0.95161,0.19,0.97048,0.038,0.98849,0.0475,0.98409
0.3804,0.95155,0.1902,0.97058,0.03804,0.98848,0.04755,0.98407
0.3808,0.95149,0.1904,0.97068,0.03808,0.98846,0.0476,0.98404
0.3812,0.95143,0.1906,0.97078,0.03812,0.98844,0.04765,0.98402
0.3816,0.95138,0.1908,0.97088,0.03816,0.98842,0.0477,0.98399
0.382,0.95133,0.191,0.97098,0.0382,0.9884,0.04775,0.98396
0.3824,0.95128,0.1912,0.97107,0.03824,0.98838,0.0478,0.98394
0.3828,0.95123,0.1914,0.97117,0.03828,0.98836,0.04785,0.98391
0.3832,0.95119,0.1916,0.97127,0.03832,0.98834,0.0479,0.98389
0.3836,0.95115,0.1918,0.97137,0.03836,0.98833,0.04795,0.98386
0.384,0.95111,0.192,0.97147,0.0384,0.98831,0.048,0.98384
0.3844,0.95107,0.1922,0.97157,0.03844,0.98829,0.04805,0.98381
0.3848,0.95103,0.1924,0.97168,0.03848,0.98827,0.0481,0.98379
0.3852,0.951,0.1926,0.97178,0.03852,0.98825,0.04815,0.98376
0.3856,0.95097,0.1928,0.97188,0.03856,0.98823,0.0482,0.98374
0.386,0.95094,0.193,0.97199,0.0386,0.98821,0.04825,0.98371
0.3864,0.95092,0.1932,0.97209,0.03864,0.98819,0.0483,0.98369
0.3868,0.95089,0.1934,0.97219,0.03868,0.98817,0.04835,0.98366
0.3872,0.95087,0.1936,0.9723,0.03872,0.98815,0.0484,0.98364
0.3876,0.95085,0.1938,0.9724,0.03876,0.98814,0.04845,0.98361
0.388,0.95083,0.194,0.97251,0.0388,0.98812,0.0485,0.98358
0.3884,0.95082,0.1942,0.97262,0.03884,0.9881,0.04855,0.98356
0.3888,0.9508,0.1944,0.97272,0.03888,0.98808,0.0486,0.98353
0.3892,0.95079,0.1946,0.97283,0.03892,0.98806,0.04865,0.98351
0.3896,0.95078,0.1948,0.97293,0.03896,0.98804,0.0487,0.98348
0.39,0.95078,0.195,0.97304,0.039,0.98802,0.04875,0.98345
0.3904,0.95077,0.1952,0.97315,0.03904,0.988,0.0488,0.98343
0.3908,0.95077,0.1954,0.97325,0.03908,0.98799,0.04885,0.9834
0.3912,0.95077,0.1956,0.97336,0.03912,0.98797,0.0489,0.98338
0.3916,0.95077,0.1958,0.97347,0.03916,0.98795,0.04895,0.98335
0.392,0.95077,0.196,0.97357,0.0392,0.98793,0.049,0.98332
0.3924,0.95078,0.1962,0.97368,0.03924,0.98791,0.04905,0.9833
0.3928,0.95079,0.1964,0.97378,0.03928,0.98789,0.0491,0.98327
0.3932,0.9508,0.1966,0.97389,0.03932,0.98788,0.04915,0.98325
0.3936,0.95081,0.1968,0.97399,0.03936,0.98786,0.0492,0.98322
0.394,0.95083,0.197,0.9741,0.0394,0.98784,0.04925,0.98319
0.3944,0.95084,0.1972,0.97421,0.03944,0.98782,0.0493,0.98317
0.3948,0.95086,0.1974,0.97431,0.03948,0.9878,0.04935,0.98314
0.3952,0.95088,0.1976,0.97442,0.03952,0.98778,0.0494,0.98312
0.3956,0.95091,0.1978,0.97452,0.03956,0.98776,0.04945,0.98309
0.396,0.95093,0.198,0.97463,0.0396,0.98775,0.0495,0.98307
0.3964,0.95096,0.1982,0.97473,0.03964,0.98773,0.04955,0.98304
0.3968,0.95099,0.1984,0.97484,0.03968,0.98771,0.0496,0.98301
0.3972,0.95102,0.1986,0.97495,0.03972,0.98769,0.04965,0.98299
0.3976,0.95105,0.1988,0.97506,0.03976,0.98767,0.0497,0.98296
0.398,0.95109,0.199,0.97516,0.0398,0.98765,0.04975,0.98294
0.3984,0.95113,0.1992,0.97527,0.03984,0.98764,0.0498,0.98291
0.3988,0.95116,0.1994,0.97538,0.03988,0.98762,0.04985,0.98288
0.3992,0.95121,0.1996,0.97549,0.03992,0.9876,0.0499,0.98286
0.3996,0.95125,0.1998,0.97559,0.03996,0.98758,0.04995,0.98283
0.4,0.95129,0.2,0.9757,0.04,0.98756,0.05,0.98281
0.4004,0.95134,0.2002,0.97581,0.04004,0.98754,0.05005,0.98278
0.4008,0.95139,0.2004,0.97592,0.04008,0.98752,0.0501,0.98276
0.4012,0.95144,0.2006,0.97603,0.04012,0.98751,0.05015,0.98273
0.4016,0.95149,0.2008,0.97614,0.04016,0.98749,0.0502,0.98271
0.402,0.95155,0.201,0.97625,0.0402,0.98747,0.05025,0.98268
0.4024,0.95161,0.2012,0.97636,0.04024,0.98745,0.0503,0.98265
0.4028,0.95166,0.2014,0.97648,0.04028,0.98743,0.05035,0.98263
0.4032,0.95173,0.2016,0.97659,0.04032,0.98741,0.0504,0.9826
0.4036,0.95179,0.2018,0.9767,0.04036,0.9874,0.05045,0.98258
0.404,0.95185,0.202,0.97682,0.0404,0.98738,0.0505,0.98255
0.4044,0.95192,0.2022,0.97693,0.04044,0.98736,0.05055,0.98252
0.4048,0.95199,0.2024,0.97704,0.04048,0.98734,0.0506,0.9825
0.4052,0.95206,0.2026,0.97715,0.04052,0.98732,0.05065,0.98247
0.4056,0.95213,0.2028,0.97726,0.04056,0.9873,0.0507,0.98245
0.406,0.9522,0.203,0.97737,0.0406,0.98729,0.05075,0.98242
0.4064,0.95228,0.2032,0.97748,0.04064,0.98727,0.0508,0.98239
0.4068,0.95235,0.2034,0.97759,0.04068,0.98725,0.05085,0.98237
0.4072,0.95243,0.2036,0.9777,0.04072,0.98723,0.0509,0.98234
0.4076,0.95251,0.2038,0.97781,0.04076,0.98721,0.05095,0.98231
0.408,0.95259,0.204,0.97792,0.0408,0.98719,0.051,0.98229
0.4084,0.95268,0.2042,0.97803,0.04084,0.98717,0.05105,0.98226
0.4088,0.95276,0.2044,0.97814,0.04088,0.98716,0.0511,0.98224
0.4092,0.95285,0.2046,0.97825,0.04092,0.98714,0.05115,0.98221
0.4096,0.95294,0.2048,0.97836,0.04096,0.98712,0.0512,0.98218
0.41,0.95303,0.205,0.97847,0.041,0.9871,0.05125,0.98216
0.4104,0.95312,0.2052,0.97858,0.04104,0.98708,0.0513,0.98213
0.4108,0.95321,0.2054,0.97869,0.04108,0.98706,0.05135,0.98211
0.4112,0.95331,0.2056,0.9788,0.04112,0.98704,0.0514,0.98208
0.4116,0.95341,0.2058,0.97891,0.04116,0.98702,0.05145,0.98206
0.412,0.9535,0.206,0.97902,0.0412,0.98701,0.0515,0.98203
0.4124,0.9536,0.2062,0.97913,0.04124,0.98699,0.05155,0.982
0.4128,0.9537,0.2064,0.97924,0.04128,0.98697,0.0516,0.98198
0.4132,0.95381,0.2066,0.97935,0.04132,0.98695,0.05165,0.98195
0.4136,0.95391,0.2068,0.97946,0.04136,0.98693,0.0517,0.98193
0.414,0.95401,0.207,0.97957,0.0414,0.98691,0.05175,0.9819
0.4144,0.95412,0.2072,0.97969,0.04144,0.9869,0.0518,0.98188
0.4148,0.95423,0.2074,0.9798,0.04148,0.98688,0.05185,0.98185
0.4152,0.95433,0.2076,0.97991,0.04152,0.98686,0.0519,0.98183
0.4156,0.95444,0.2078,0.98003,0.04156,0.98684,0.05195,0.9818
0.416,0.95455,0.208,0.98014,0.0416,0.98682,0.052,0.98177
0.4164,0.95466,0.2082,0.98025,0.04164,0.9868,0.05205,0.98175
0.4168,0.95478,0.2084,0.98037,0.04168,0.98678,0.0521,0.98172
0.4172,0.95489,0.2086,0.98049,0.04172,0.98677,0.05215,0.9817
0.4176,0.95501,0.2088,0.9806,0.04176,0.98675,0.0522,0.98167
0.418,0.95512,0.209,0.98072,0.0418,0.98673,0.05225,0.98164
0.4184,0.95524,0.2092,0.98083,0.04184,0.98671,0.0523,0.98162
0.4188,0.95536,0.2094,0.98094,0.04188,0.98669,0.05235,0.98159
0.4192,0.95548,0.2096,0.98106,0.04192,0.98667,0.0524,0.98157
0.4196,0.9556,0.2098,0.98117,0.04196,0.98665,0.05245,0.98154
0.42,0.95572,0.21,0.98128,0.042,0.98663,0.0525,0.98151
0.4204,0.95584,0.2102,0.9814,0.04204,0.98661,0.05255,0.98149
0.4208,0.95597,0.2104,0.98151,0.04208,0.98659,0.0526,0.98146
0.4212,0.95609,0.2106,0.98162,0.04212,0.98658,0.05265,0.98143
0.4216,0.95622,0.2108,0.98173,0.04216,0.98656,0.0527,0.98141
0.422,0.95635,0.211,0.98184,0.0422,0.98654,0.05275,0.98138
0.4224,0.95648,0.2112,0.98195,0.04224,0.98652,0.0528,0.98135
0.4228,0.9566,0.2114,0.98207,0.04228,0.9865,0.05285,0.98133
0.4232,0.95674,0.2116,0.98218,0.04232,0.98648,0.0529,0.9813
0.4236,0.95687,0.2118,0.98229,0.04236,0.98646,0.05295,0.98128
0.424,0.957,0.212,0.9824,0.0424,0.98644,0.053,0.98125
0.4244,0.95714,0.2122,0.98251,0.04244,0.98642,0.05305,0.98122
0.4248,0.95727,0.2124,0.98262,0.04248,0.9864,0.0531,0.9812
0.4252,0.95741,0.2126,0.98273,0.04252,0.98639,0.05315,0.98117
0.4256,0.95755,0.2128,0.98285,0.04256,0.98637,0.0532,0.98114
0.426,0.95768,0.213,0.98296,0.0426,0.98635,0.05325,0.98112
0.4264,0.95782,0.2132,0.98307,0.04264,0.98633,0.0533,0.98109
0.4268,0.95797,0.2134,0.98318,0.04268,0.98631,0.05335,0.98107
0.4272,0.95811,0.2136,0.98329,0.04272,0.98629,0.0534,0.98104
0.4276,0.95825,0.2138,0.9834,0.04276,0.98627,0.05345,0.98102
0.428,0.9584,0.214,0.98351,0.0428,0.98625,0.0535,0.98099
0.4284,0.95855,0.2142,0.98363,0.04284,0.98623,0.05355,0.98096
0.4288,0.95869,0.2144,0.98374,0.04288,0.98621,0.0536,0.98093
0.4292,0.95884,0.2146,0.98385,0.04292,0.98619,0.05365,0.98091
0.4296,0.95899,0.2148,0.98396,0.04296,0.98617,0.0537,0.98088
0.43,0.95914,0.215,0.98407,0.043,0.98615,0.05375,0.98086
0.4304,0.95929,0.2152,0.98419,0.04304,0.98614,0.0538,0.98083
0.4308,0.95945,0.2154,0.9843,0.04308,0.98612,0.05385,0.9808
0.4312,0.9596,0.2156,0.98441,0.04312,0.9861,0.0539,0.98078
0.4316,0.95976,0.2158,0.98452,0.04316,0.98608,0.05395,0.98075
0.432,0.95992,0.216,0.98464,0.0432,0.98606,0.054,0.98073
0.4324,0.96008,0.2162,0.98475,0.04324,0.98604,0.05405,0.9807
0.4328,0.96024,0.2164,0.98486,0.04328,0.98602,0.0541,0.98067
0.4332,0.9604,0.2166,0.98497,0.04332,0.986,0.05415,0.98065
0.4336,0.96056,0.2168,0.98508,0.04336,0.98598,0.0542,0.98062
0.434,0.96073,0.217,0.98519,0.0434,0.98596,0.05425,0.9806
0.4344,0.96089,0.2172,0.9853,0.04344,0.98594,0.0543,0.98057
0.4348,0.96106,0.2174,0.98541,0.04348,0.98593,0.05435,0.98054
0.4352,0.96123,0.2176,0.98552,0.04352,0.98591,0.0544,0.98052
0.4356,0.9614,0.2178,0.98563,0.04356,0.98589,0.05445,0.98049
0.436,0.96157,0.218,0.98574,0.0436,0.98587,0.0545,0.98046
0.4364,0.96174,0.2182,0.98585,0.04364,0.98585,0.05455,0.98043
0.4368,0.9619,0.2184,0.98595,0.04368,0.98583,0.0546,0.98041
0.4372,0.96208,0.2186,0.98606,0.04372,0.98581,0.05465,0.98038
0.4376,0.96225,0.2188,0.98617,0.04376,0.98579,0.0547,0.98036
0.438,0.96242,0.219,0.98627,0.0438,0.98577,0.05475,0.98033
0.4384,0.96259,0.2192,0.98638,0.04384,0.98576,0.0548,0.9803
0.4388,0.96277,0.2194,0.98649,0.04388,0.98574,0.05485,0.98028
0.4392,0.96294,0.2196,0.98659,0.04392,0.98572,0.0549,0.98025
0.4396,0.96312,0.2198,0.98669,0.04396,0.9857,0.05495,0.98022
0.44,0.96329,0.22,0.98679,0.044,0.98568,0.055,0.9802
0.4404,0.96347,0.2202,0.9869,0.04404,0.98566,0.05505,0.98017
0.4408,0.96364,0.2204,0.987,0.04408,0.98564,0.0551,0.98015
0.4412,0.96382,0.2206,0.98711,0.04412,0.98562,0.05515,0.98012
0.4416,0.964,0.2208,0.98721,0.04416,0.9856,0.0552,0.98009
0.442,0.96417,0.221,0.98732,0.0442,0.98559,0.05525,0.98007
0.4424,0.96435,0.2212,0.98742,0.04424,0.98557,0.0553,0.98004
0.4428,0.96453,0.2214,0.98753,0.04428,0.98555,0.05535,0.98002
0.4432,0.96471,0.2216,0.98763,0.04432,0.98553,0.0554,0.97999
0.4436,0.96489,0.2218,0.98774,0.04436,0.98551,0.05545,0.97996
0.444,0.96508,0.222,0.98784,0.0444,0.98549,0.0555,0.97994
0.4444,0.96526,0.2222,0.98794,0.04444,0.98547,0.05555,0.97991
0.4448,0.96544,0.2224,0.98805,0.04448,0.98545,0.0556,0.97989
0.4452,0.96563,0.2226,0.98815,0.04452,0.98543,0.05565,0.97986
0.4456,0.96581,0.2228,0.98826,0.04456,0.98542,0.0557,0.97983
0.446,0.966,0.223,0.98837,0.0446,0.9854,0.05575,0.97981
0.4464,0.96618,0.2232,0.98847,0.04464,0.98538,0.0558,0.97978
0.4468,0.96637,0.2234,0.98857,0.04468,0.98536,0.05585,0.97976
0.4472,0.96656,0.2236,0.98868,0.04472,0.98534,0.0559,0.97973
0.4476,0.96675,0.2238,0.98878,0.04476,0.98532,0.05595,0.9797
0.448,0.96694,0.224,0.98888,0.0448,0.9853,0.056,0.97968
0.4484,0.96713,0.2242,0.98898,0.04484,0.98528,0.05605,0.97965
0.4488,0.96732,0.2244,0.98908,0.04488,0.98526,0.0561,0.97962
0.4492,0.96752,0.2246,0.98918,0.04492,0.98524,0.05615,0.9796
0.4496,0.96771,0.2248,0.98928,0.04496,0.98522,0.0562,0.97957
0.45,0.96791,0.225,0.98938,0.045,0.9852,0.05625,0.97954
0.4504,0.96811,0.2252,0.98948,0.04504,0.98518,0.0563,0.97952
0.4508,0.9683,0.2254,0.98958,0.04508,0.98517,0.05635,0.97949
0.4512,0.9685,0.2256,0.98968,0.04512,0.98515,0.0564,0.97946
0.4516,0.9687,0.2258,0.98977,0.04516,0.98513,0.05645,0.97944
0.452,0.9689,0.226,0.98987,0.0452,0.98511,0.0565,0.97941
0.4524,0.96911,0.2262,0.98996,0.04524,0.98509,0.05655,0.97938
0.4528,0.96931,0.2264,0.99006,0.04528,0.98507,0.0566,0.97936
0.4532,0.96951,0.2266,0.99016,0.04532,0.98505,0.05665,0.97933
0.4536,0.96971,0.2268,0.99025,0.04536,0.98503,0.0567,0.9793
0.454,0.96991,0.227,0.99034,0.0454,0.98501,0.05675,0.97928
0.4544,0.97011,0.2272,0.99044,0.04544,0.98499,0.0568,0.97925
0.4548,0.97031,0.2274,0.99053,0.04548,0.98498,0.05685,0.97922
0.4552,0.97051,0.2276,0.99062,0.04552,0.98496,0.0569,0.9792
0.4556,0.97071,0.2278,0.99072,0.04556,0.98494,0.05695,0.97917
0.456,0.97091,0.228,0.99081,0.0456,0.98492,0.057,0.97915
0.4564,0.97111,0.2282,0.9909,0.04564,0.9849,0.05705,0.97912
0.4568,0.97131,0.2284,0.99099,0.04568,0.98488,0.0571,0.97909
0.4572,0.97151,0.2286,0.99109,0.04572,0.98486,0.05715,0.97907
0.4576,0.97171,0.2288,0.99118,0.04576,0.98484,0.0572,0.97904
0.458,0.97192,0.229,0.99127,0.0458,0.98482,0.05725,0.97901
0.4584,0.97212,0.2292,0.99136,0.04584,0.9848,0.0573,0.97899
0.4588,0.97232,0.2294,0.99145,0.04588,0.98478,0.05735,0.97896
0.4592,0.97252,0.2296,0.99154,0.04592,0.98477,0.0574,0.97893
0.4596,0.97272,0.2298,0.99163,0.04596,0.98475,0.05745,0.97891
0.46,0.97292,0.23,0.99172,0.046,0.98473,0.0575,0.97888
0.4604,0.97312,0.2302,0.99181,0.04604,0.98471,0.05755,0.97886
0.4608,0.97333,0.2304,0.9919,0.04608,0.98469,0.0576,0.97883
0.4612,0.97353,0.2306,0.99199,0.04612,0.98467,0.05765,0.9788
0.4616,0.97373,0.2308,0.99208,0.04616,0.98465,0.0577,0.97878
0.462,0.97393,0.231,0.99216,0.0462,0.98463,0.05775,0.97875
0.4624,0.97413,0.2312,0.99225,0.04624,0.98461,0.0578,0.97873
0.4628,0.97434,0.2314,0.99234,0.04628,0.98459,0.05785,0.9787
0.4632,0.97454,0.2316,0.99243,0.04632,0.98457,0.0579,0.97867
0.4636,0.97474,0.2318,0.99251,0.04636,0.98455,0.05795,0.97865
0.464,0.97495,0.232,0.9926,0.0464,0.98453,0.058,0.97862
0.4644,0.97515,0.2322,0.99268,0.04644,0.98451,0.05805,0.97859
0.4648,0.97536,0.2324,0.99276,0.04648,0.9845,0.0581,0.97857
0.4652,0.97557,0.2326,0.99285,0.04652,0.98448,0.05815,0.97854
0.4656,0.97577,0.2328,0.99293,0.04656,0.98446,0.0582,0.97851
0.466,0.97598,0.233,0.99301,0.0466,0.98444,0.05825,0.97849
0.4664,0.97619,0.2332,0.99309,0.04664,0.98442,0.0583,0.97846
0.4668,0.9764,0.2334,0.99317,0.04668,0.9844,0.05835,0.97843
0.4672,0.97661,0.2336,0.99325,0.04672,0.98438,0.0584,0.97841
0.4676,0.97682,0.2338,0.99333,0.04676,0.98436,0.05845,0.97838
0.468,0.97703,0.234,0.99341,0.0468,0.98434,0.0585,0.97835
0.4684,0.97724,0.2342,0.99348,0.04684,0.98432,0.05855,0.97833
0.4688,0.97745,0.2344,0.99356,0.04688,0.9843,0.0586,0.9783
0.4692,0.97766,0.2346,0.99364,0.04692,0.98428,0.05865,0.97827
0.4696,0.97787,0.2348,0.99371,0.04696,0.98426,0.0587,0.97825
0.47,0.97807,0.235,0.99379,0.047,0.98424,0.05875,0.97822
0.4704,0.97828,0.2352,0.99386,0.04704,0.98422,0.0588,0.97819
0.4708,0.97848,0.2354,0.99393,0.04708,0.9842,0.05885,0.97817
0.4712,0.97868,0.2356,0.99401,0.04712,0.98418,0.0589,0.97814
0.4716,0.97888,0.2358,0.99408,0.04716,0.98416,0.05895,0.97812
0.472,0.97909,0.236,0.99415,0.0472,0.98414,0.059,0.97809
0.4724,0.97929,0.2362,0.99422,0.04724,0.98412,0.05905,0.97806
0.4728,0.97949,0.2364,0.99429,0.04728,0.9841,0.0591,0.97804
0.4732,0.97968,0.2366,0.99436,0.04732,0.98408,0.05915,0.97801
0.4736,0.97988,0.2368,0.99442,0.04736,0.98406,0.0592,0.97799
0.474,0.98008,0.237,0.99449,0.0474,0.98405,0.05925,0.97796
0.4744,0.98028,0.2372,0.99456,0.04744,0.98403,0.0593,0.97793
0.4748,0.98047,0.2374,0.99463,0.04748,0.98401,0.05935,0.97791
0.4752,0.98067,0.2376,0.9947,0.04752,0.98399,0.0594,0.97788
0.4756,0.98087,0.2378,0.99477,0.04756,0.98397,0.05945,0.97785
0.476,0.98106,0.238,0.99483,0.0476,0.98395,0.0595,0.97783
0.4764,0.98126,0.2382,0.9949,0.04764,0.98393,0.05955,0.9778
0.4768,0.98145,0.2384,0.99496,0.04768,0.98391,0.0596,0.97778
0.4772,0.98164,0.2386,0.99503,0.04772,0.98389,0.05965,0.97775
0.4776,0.98183,0.2388,0.9951,0.04776,0.98387,0.0597,0.97772
0.478,0.98203,0.239,0.99516,0.0478,0.98385,0.05975,0.9777
0.4784,0.98222,0.2392,0.99522,0.04784,0.98383,0.0598,0.97767
0.4788,0.98241,0.2394,0.99529,0.04788,0.98381,0.05985,0.97764
0.4792,0.9826,0.2396,0.99535,0.04792,0.98379,0.0599,0.97762
0.4796,0.98279,0.2398,0.99541,0.04796,0.98377,0.05995,0.97759
0.48,0.98298,0.24,0.99547,0.048,0.98376,0.06,0.97756
0.4804,0.98316,0.2402,0.99553,0.04804,0.98374,0.06005,0.97754
0.4808,0.98335,0.2404,0.99559,0.04808,0.98372,0.0601,0.97751
0.4812,0.98354,0.2406,0.99565,0.04812,0.9837,0.06015,0.97748
0.4816,0.98373,0.2408,0.99571,0.04816,0.98368,0.0602,0.97745
0.482,0.98391,0.241,0.99577,0.0482,0.98366,0.06025,0.97743
0.4824,0.9841,0.2412,0.99583,0.04824,0.98364,0.0603,0.9774
0.4828,0.98428,0.2414,0.99589,0.04828,0.98362,0.06035,0.97737
0.4832,0.98447,0.2416,0.99594,0.04832,0.9836,0.0604,0.97735
0.4836,0.98465,0.2418,0.996,0.04836,0.98358,0.06045,0.97732
0.484,0.98483,0.242,0.99606,0.0484,0.98356,0.0605,0.9773
0.4844,0.985,0.2422,0.99611,0.04844,0.98355,0.06055,0.97727
0.4848,0.98518,0.2424,0.99617,0.04848,0.98353,0.0606,0.97724
0.4852,0.98535,0.2426,0.99622,0.04852,0.98351,0.06065,0.97722
0.4856,0.98553,0.2428,0.99628,0.04856,0.98349,0.0607,0.97719
0.486,0.9857,0.243,0.99633,0.0486,0.98347,0.06075,0.97716
0.4864,0.98587,0.2432,0.99638,0.04864,0.98345,0.0608,0.97714
0.4868,0.98604,0.2434,0.99643,0.04868,0.98343,0.06085,0.97711
0.4872,0.9862,0.2436,0.99648,0.04872,0.98341,0.0609,0.97708
0.4876,0.98637,0.2438,0.99653,0.04876,0.98339,0.06095,0.97706
0.488,0.98653,0.244,0.99658,0.0488,0.98337,0.061,0.97703
0.4884,0.98669,0.2442,0.99663,0.04884,0.98335,0.06105,0.977
0.4888,0.98685,0.2444,0.99668,0.04888,0.98333,0.0611,0.97698
0.4892,0.98701,0.2446,0.99672,0.04892,0.98332,0.06115,0.97695
0.4896,0.98717,0.2448,0.99677,0.04896,0.9833,0.0612,0.97692
0.49,0.98732,0.245,0.99681,0.049,0.98328,0.06125,0.9769
0.4904,0.98748,0.2452,0.99686,0.04904,0.98326,0.0613,0.97687
0.4908,0.98763,0.2454,0.9969,0.04908,0.98324,0.06135,0.97684
0.4912,0.98778,0.2456,0.99695,0.04912,0.98322,0.0614,0.97682
0.4916,0.98793,0.2458,0.99699,0.04916,0.9832,0.06145,0.97679
0.492,0.98807,0.246,0.99703,0.0492,0.98318,0.0615,0.97677
0.4924,0.98822,0.2462,0.99707,0.04924,0.98316,0.06155,0.97674
0.4928,0.98836,0.2464,0.99711,0.04928,0.98314,0.0616,0.97671
0.4932,0.98851,0.2466,0.99715,0.04932,0.98312,0.06165,0.97669
0.4936,0.98865,0.2468,0.99719,0.04936,0.9831,0.0617,0.97666
0.494,0.98879,0.247,0.99722,0.0494,0.98308,0.06175,0.97663
0.4944,0.98893,0.2472,0.99726,0.04944,0.98307,0.0618,0.97661
0.4948,0.98906,0.2474,0.9973,0.04948,0.98305,0.06185,0.97658
0.4952,0.9892,0.2476,0.99733,0.04952,0.98303,0.0619,0.97655
0.4956,0.98933,0.2478,0.99737,0.04956,0.98301,0.06195,0.97652
0.496,0.98946,0.248,0.9974,0.0496,0.98299,0.062,0.9765
0.4964,0.98959,0.2482,0.99743,0.04964,0.98297,0.06205,0.97647
0.4968,0.98972,0.2484,0.99747,0.04968,0.98295,0.0621,0.97644
0.4972,0.98984,0.2486,0.9975,0.04972,0.98293,0.06215,0.97642
0.4976,0.98997,0.2488,0.99753,0.04976,0.98291,0.0622,0.97639
0.498,0.99009,0.249,0.99756,0.0498,0.98289,0.06225,0.97636
0.4984,0.99021,0.2492,0.99759,0.04984,0.98287,0.0623,0.97634
0.4988,0.99033,0.2494,0.99762,0.04988,0.98285,0.06235,0.97631
0.4992,0.99044,0.2496,0.99765,0.04992,0.98283,0.0624,0.97628
0.4996,0.99056,0.2498,0.99768,0.04996,0.98281,0.06245,0.97626
0.5,0.99067,0.25,0.9977,0.05,0.9828,0.0625,0.97623
0.5004,0.99079,0.2502,0.99773,0.05004,0.98278,0.06255,0.9762
0.5008,0.9909,0.2504,0.99776,0.05008,0.98276,0.0626,0.97618
0.5012,0.99101,0.2506,0.99778,0.05012,0.98274,0.06265,0.97615
0.5016,0.99111,0.2508,0.99781,0.05016,0.98272,0.0627,0.97613
0.502,0.99122,0.251,0.99783,0.0502,0.9827,0.06275,0.9761
0.5024,0.99132,0.2512,0.99785,0.05024,0.98268,0.0628,0.97607
0.5028,0.99142,0.2514,0.99788,0.05028,0.98266,0.06285,0.97605
0.5032,0.99152,0.2516,0.9979,0.05032,0.98264,0.0629,0.97602
0.5036,0.99162,0.2518,0.99792,0.05036,0.98262,0.06295,0.97599
0.504,0.99172,0.252,0.99794,0.0504,0.9826,0.063,0.97597
0.5044,0.99181,0.2522,0.99796,0.05044,0.98258,0.06305,0.97594
0.5048,0.9919,0.2524,0.99798,0.05048,0.98256,0.0631,0.97592
0.5052,0.99199,0.2526,0.998,0.05052,0.98254,0.06315,0.97589
0.5056,0.99208,0.2528,0.99801,0.05056,0.98252,0.0632,0.97586
0.506,0.99217,0.253,0.99803,0.0506,0.9825,0.06325,0.97584
0.5064,0.99226,0.2532,0.99805,0.05064,0.98248,0.0633,0.97581
0.5068,0.99234,0.2534,0.99806,0.05068,0.98246,0.06335,0.97578
0.5072,0.99242,0.2536,0.99808,0.05072,0.98244,0.0634,0.97576
0.5076,0.9925,0.2538,0.99809,0.05076,0.98242,0.06345,0.97573
0.508,0.99257,0.254,0.99811,0.0508,0.9824,0.0635,0.9757
0.5084,0.99265,0.2542,0.99812,0.05084,0.98238,0.06355,0.97568
0.5088,0.99272,0.2544,0.99813,0.05088,0.98236,0.0636,0.97565
0.5092,0.99279,0.2546,0.99814,0.05092,0.98234,0.06365,0.97562
0.5096,0.99286,0.2548,0.99815,0.05096,0.98232,0.0637,0.97559
0.51,0.99292,0.255,0.99817,0.051,0.9823,0.06375,0.97557
0.5104,0.99298,0.2552,0.99817,0.05104,0.98228,0.0638,0.97554
0.5108,0.99304,0.2554,0.99818,0.05108,0.98226,0.06385,0.97551
0.5112,0.9931,0.2556,0.99819,0.05112,0.98224,0.0639,0.97549
0.5116,0.99316,0.2558,0.9982,0.05116,0.98222,0.06395,0.97546
0.512,0.99321,0.256,0.99821,0.0512,0.9822,0.064,0.97543
0.5124,0.99326,0.2562,0.99821,0.05124,0.98218,0.06405,0.97541
0.5128,0.99331,0.2564,0.99822,0.05128,0.98216,0.0641,0.97538
0.5132,0.99336,0.2566,0.99822,0.05132,0.98214,0.06415,0.97535
0.5136,0.99341,0.2568,0.99823,0.05136,0.98212,0.0642,0.97533
0.514,0.99345,0.257,0.99823,0.0514,0.9821,0.06425,0.9753
0.5144,0.99349,0.2572,0.99824,0.05144,0.98208,0.0643,0.97527
0.5148,0.99353,0.2574,0.99824,0.05148,0.98206,0.06435,0.97525
0.5152,0.99357,0.2576,0.99824,0.05152,0.98204,0.0644,0.97522
0.5156,0.99361,0.2578,0.99824,0.05156,0.98202,0.06445,0.97519
0.516,0.99364,0.258,0.99824,0.0516,0.982,0.0645,0.97517
0.5164,0.99367,0.2582,0.99824,0.05164,0.98198,0.06455,0.97514
0.5168,0.9937,0.2584,0.99824,0.05168,0.98196,0.0646,0.97511
0.5172,0.99373,0.2586,0.99824,0.05172,0.98194,0.06465,0.97508
0.5176,0.99375,0.2588,0.99824,0.05176,0.98192,0.0647,0.97506
0.518,0.99377,0.259,0.99823,0.0518,0.9819,0.06475,0.97503
0.5184,0.99379,0.2592,0.99823,0.05184,0.98188,0.0648,0.97501
0.5188,0.99381,0.2594,0.99823,0.05188,0.98187,0.06485,0.97498
0.5192,0.99383,0.2596,0.99822,0.05192,0.98185,0.0649,0.97495
0.5196,0.99384,0.2598,0.99822,0.05196,0.98183,0.06495,0.97493
0.52,0.99386,0.26,0.99821,0.052,0.98181,0.065,0.9749
0.5204,0.99387,0.2602,0.9982,0.05204,0.98179,0.06505,0.97487
0.5208,0.99388,0.2604,0.9982,0.05208,0.98177,0.0651,0.97485
0.5212,0.99388,0.2606,0.99819,0.05212,0.98175,0.06515,0.97482
0.5216,0.99389,0.2608,0.99818,0.05216,0.98173,0.0652,0.97479
0.522,0.99389,0.261,0.99817,0.0522,0.98171,0.06525,0.97477
0.5224,0.99389,0.2612,0.99816,0.05224,0.98169,0.0653,0.97474
0.5228,0.99389,0.2614,0.99815,0.05228,0.98167,0.06535,0.97471
0.5232,0.99388,0.2616,0.99814,0.05232,0.98165,0.0654,0.97469
0.5236,0.99388,0.2618,0.99813,0.05236,0.98163,,
0.524,0.99387,0.262,0.99812,0.0524,0.98161,,
0.5244,0.99386,0.2622,0.9981,0.05244,0.98159,,
0.5248,0.99385,0.2624,0.99809,0.05248,0.98157,,
0.5252,0.99383,0.2626,0.99808,0.05252,0.98155,,
0.5256,0.99382,0.2628,0.99806,0.05256,0.98153,,
0.526,0.9938,0.263,0.99805,0.0526,0.98151,,
0.5264,0.99378,0.2632,0.99803,0.05264,0.98149,,
0.5268,0.99376,0.2634,0.99801,0.05268,0.98147,,
0.5272,0.99374,0.2636,0.998,0.05272,0.98145,,
0.5276,0.99371,0.2638,0.99798,0.05276,0.98143,,
0.528,0.99369,0.264,0.99796,0.0528,0.98141,,
0.5284,0.99366,0.2642,0.99794,0.05284,0.98139,,
0.5288,0.99363,0.2644,0.99792,0.05288,0.98137,,
0.5292,0.99359,0.2646,0.9979,0.05292,0.98135,,
0.5296,0.99356,0.2648,0.99788,0.05296,0.98133,,
0.53,0.99352,0.265,0.99786,0.053,0.98132,,
0.5304,0.99349,0.2652,0.99784,0.05304,0.9813,,
0.5308,0.99345,0.2654,0.99782,0.05308,0.98128,,
0.5312,0.99341,0.2656,0.99779,0.05312,0.98126,,
0.5316,0.99336,0.2658,0.99777,0.05316,0.98124,,
0.532,0.99332,0.266,0.99775,0.0532,0.98122,,
0.5324,0.99327,0.2662,0.99772,0.05324,0.9812,,
0.5328,0.99322,0.2664,0.9977,0.05328,0.98118,,
0.5332,0.99317,0.2666,0.99767,0.05332,0.98116,,
0.5336,0.99312,0.2668,0.99765,0.05336,0.98114,,
0.534,0.99307,0.267,0.99762,0.0534,0.98112,,
0.5344,0.99301,0.2672,0.99759,0.05344,0.9811,,
0.5348,0.99296,0.2674,0.99756,0.05348,0.98108,,
0.5352,0.9929,0.2676,0.99753,0.05352,0.98106,,
0.5356,0.99284,0.2678,0.99751,0.05356,0.98104,,
0.536,0.99277,0.268,0.99748,0.0536,0.98102,,
0.5364,0.99271,0.2682,0.99744,0.05364,0.981,,
0.5368,0.99264,0.2684,0.99741,0.05368,0.98098,,
0.5372,0.99258,0.2686,0.99738,0.05372,0.98096,,
0.5376,0.99251,0.2688,0.99735,0.05376,0.98094,,
0.538,0.99244,0.269,0.99732,0.0538,0.98092,,
0.5384,0.99236,0.2692,0.99729,0.05384,0.9809,,
0.5388,0.99229,0.2694,0.99725,0.05388,0.98088,,
0.5392,0.99221,0.2696,0.99722,0.05392,0.98086,,
0.5396,0.99214,0.2698,0.99718,0.05396,0.98084,,
0.54,0.99206,0.27,0.99715,0.054,0.98082,,
0.5404,0.99198,0.2702,0.99711,0.05404,0.9808,,
0.5408,0.9919,0.2704,0.99708,0.05408,0.98079,,
0.5412,0.99181,0.2706,0.99704,0.05412,0.98077,,
0.5416,0.99173,0.2708,0.997,0.05416,0.98075,,
0.542,0.99164,0.271,0.99696,0.0542,0.98073,,
0.5424,0.99156,0.2712,0.99692,0.05424,0.98071,,
0.5428,0.99147,0.2714,0.99689,0.05428,0.98069,,
0.5432,0.99138,0.2716,0.99685,0.05432,0.98067,,
0.5436,0.99129,0.2718,0.99681,0.05436,0.98065,,
0.544,0.99119,0.272,0.99677,0.0544,0.98063,,
0.5444,0.9911,0.2722,0.99672,0.05444,0.98061,,
0.5448,0.991,0.2724,0.99668,0.05448,0.98059,,
0.5452,0.99091,0.2726,0.99664,0.05452,0.98057,,
0.5456,0.99081,0.2728,0.9966,0.05456,0.98055,,
0.546,0.99071,0.273,0.99655,0.0546,0.98053,,
0.5464,0.99061,0.2732,0.99651,0.05464,0.98051,,
0.5468,0.9905,0.2734,0.99647,0.05468,0.98049,,
0.5472,0.9904,0.2736,0.99642,0.05472,0.98046,,
0.5476,0.99029,0.2738,0.99638,0.05476,0.98044,,
0.548,0.99019,0.274,0.99633,0.0548,0.98042,,
0.5484,0.99008,0.2742,0.99628,0.05484,0.9804,,
0.5488,0.98997,0.2744,0.99624,0.05488,0.98038,,
0.5492,0.98986,0.2746,0.99619,0.05492,0.98036,,
0.5496,0.98975,0.2748,0.99614,0.05496,0.98034,,
0.55,0.98963,0.275,0.99609,0.055,0.98032,,
0.5504,0.98952,0.2752,0.99605,0.05504,0.9803,,
0.5508,0.9894,0.2754,0.996,0.05508,0.98028,,
0.5512,0.98928,0.2756,0.99595,0.05512,0.98026,,
0.5516,0.98917,0.2758,0.9959,0.05516,0.98024,,
0.552,0.98905,0.276,0.99585,0.0552,0.98022,,
0.5524,0.98892,0.2762,0.9958,0.05524,0.9802,,
0.5528,0.9888,0.2764,0.99575,0.05528,0.98018,,
0.5532,0.98868,0.2766,0.9957,0.05532,0.98016,,
0.5536,0.98856,0.2768,0.99565,0.05536,0.98014,,
0.554,0.98843,0.277,0.9956,0.0554,0.98013,,
0.5544,0.9883,0.2772,0.99554,0.05544,0.98011,,
0.5548,0.98817,0.2774,0.99549,0.05548,0.98009,,
0.5552,0.98804,0.2776,0.99544,0.05552,0.98007,,
0.5556,0.98791,0.2778,0.99539,0.05556,0.98005,,
0.556,0.98778,0.278,0.99534,0.0556,0.98003,,
0.5564,0.98765,0.2782,0.99528,0.05564,0.98001,,
0.5568,0.98751,0.2784,0.99523,0.05568,0.97999,,
0.5572,0.98738,0.2786,0.99518,0.05572,0.97997,,
0.5576,0.98724,0.2788,0.99512,0.05576,0.97995,,
0.558,0.9871,0.279,0.99507,0.0558,0.97993,,
0.5584,0.98696,0.2792,0.99501,0.05584,0.97991,,
0.5588,0.98682,0.2794,0.99496,0.05588,0.97989,,
0.5592,0.98668,0.2796,0.9949,0.05592,0.97987,,
0.5596,0.98653,0.2798,0.99485,0.05596,0.97985,,
0.56,0.98639,0.28,0.99479,0.056,0.97983,,
0.5604,0.98624,0.2802,0.99473,0.05604,0.97981,,
0.5608,0.98609,0.2804,0.99468,0.05608,0.97979,,
0.5612,0.98595,0.2806,0.99462,0.05612,0.97977,,
0.5616,0.9858,0.2808,0.99456,0.05616,0.97975,,
0.562,0.98565,0.281,0.99451,0.0562,0.97973,,
0.5624,0.98549,0.2812,0.99445,0.05624,0.97971,,
0.5628,0.98534,0.2814,0.99439,0.05628,0.97969,,
0.5632,0.98518,0.2816,0.99433,0.05632,0.97967,,
0.5636,0.98503,0.2818,0.99427,0.05636,0.97965,,
0.564,0.98487,0.282,0.99421,0.0564,0.97963,,
0.5644,0.98471,0.2822,0.99416,0.05644,0.97961,,
0.5648,0.98455,0.2824,0.9941,0.05648,0.97959,,
0.5652,0.98438,0.2826,0.99404,0.05652,0.97957,,
0.5656,0.98422,0.2828,0.99397,0.05656,0.97955,,
0.566,0.98406,0.283,0.99391,0.0566,0.97953,,
0.5664,0.98389,0.2832,0.99385,0.05664,0.97952,,
0.5668,0.98373,0.2834,0.99379,0.05668,0.9795,,
0.5672,0.98356,0.2836,0.99373,0.05672,0.97948,,
0.5676,0.98339,0.2838,0.99366,0.05676,0.97946,,
0.568,0.98323,0.284,0.9936,0.0568,0.97944,,
0.5684,0.98306,0.2842,0.99354,0.05684,0.97942,,
0.5688,0.98289,0.2844,0.99348,0.05688,0.9794,,
0.5692,0.98272,0.2846,0.99341,0.05692,0.97938,,
0.5696,0.98255,0.2848,0.99335,0.05696,0.97936,,
0.57,0.98238,0.285,0.99329,0.057,0.97934,,
0.5704,0.98221,0.2852,0.99322,0.05704,0.97932,,
0.5708,0.98204,0.2854,0.99316,0.05708,0.9793,,
0.5712,0.98186,0.2856,0.99309,0.05712,0.97928,,
0.5716,0.98169,0.2858,0.99303,0.05716,0.97926,,
0.572,0.98152,0.286,0.99296,0.0572,0.97924,,
0.5724,0.98135,0.2862,0.9929,0.05724,0.97922,,
0.5728,0.98118,0.2864,0.99283,0.05728,0.9792,,
0.5732,0.981,0.2866,0.99276,0.05732,0.97918,,
0.5736,0.98083,0.2868,0.99269,0.05736,0.97916,,
0.574,0.98065,0.287,0.99263,0.0574,0.97914,,
0.5744,0.98047,0.2872,0.99256,0.05744,0.97912,,
0.5748,0.98029,0.2874,0.99249,0.05748,0.9791,,
0.5752,0.98011,0.2876,0.99242,0.05752,0.97908,,
0.5756,0.97993,0.2878,0.99235,0.05756,0.97906,,
0.576,0.97975,0.288,0.99228,0.0576,0.97904,,
0.5764,0.97956,0.2882,0.99221,0.05764,0.97902,,
0.5768,0.97938,0.2884,0.99214,0.05768,0.979,,
0.5772,0.9792,0.2886,0.99207,0.05772,0.97898,,
0.5776,0.97901,0.2888,0.992,0.05776,0.97896,,
0.578,0.97883,0.289,0.99193,0.0578,0.97894,,
0.5784,0.97864,0.2892,0.99186,0.05784,0.97892,,
0.5788,0.97845,0.2894,0.99179,0.05788,0.9789,,
0.5792,0.97826,0.2896,0.99172,0.05792,0.97888,,
0.5796,0.97807,0.2898,0.99165,0.05796,0.97886,,
0.58,0.97788,0.29,0.99158,0.058,0.97884,,
0.5804,0.97769,0.2902,0.9915,0.05804,0.97882,,
0.5808,0.9775,0.2904,0.99143,0.05808,0.9788,,
0.5812,0.9773,0.2906,0.99136,0.05812,0.97878,,
0.5816,0.97711,0.2908,0.99129,0.05816,0.97876,,
0.582,0.97691,0.291,0.99122,0.0582,0.97874,,
0.5824,0.97671,0.2912,0.99115,0.05824,0.97872,,
0.5828,0.97651,0.2914,0.99108,0.05828,0.9787,,
0.5832,0.97631,0.2916,0.99101,0.05832,0.97868,,
0.5836,0.97612,0.2918,0.99093,0.05836,0.97866,,
0.584,0.97592,0.292,0.99086,0.0584,0.97864,,
0.5844,0.97572,0.2922,0.99079,0.05844,0.97862,,
0.5848,0.97552,0.2924,0.99072,0.05848,0.9786,,
0.5852,0.97532,0.2926,0.99064,0.05852,0.97858,,
0.5856,0.97512,0.2928,0.99057,0.05856,0.97856,,
0.586,0.97493,0.293,0.9905,0.0586,0.97854,,
0.5864,0.97473,0.2932,0.99043,0.05864,0.97852,,
0.5868,0.97453,0.2934,0.99035,0.05868,0.97849,,
0.5872,0.97433,0.2936,0.99028,0.05872,0.97847,,
0.5876,0.97413,0.2938,0.99021,0.05876,0.97845,,
0.588,0.97394,0.294,0.99013,0.0588,0.97843,,
0.5884,0.97374,0.2942,0.99006,0.05884,0.97841,,
0.5888,0.97355,0.2944,0.98998,0.05888,0.97839,,
0.5892,0.97335,0.2946,0.98991,0.05892,0.97837,,
0.5896,0.97315,0.2948,0.98983,0.05896,0.97835,,
0.59,0.97296,0.295,0.98976,0.059,0.97833,,
0.5904,0.97276,0.2952,0.98968,0.05904,0.97831,,
0.5908,0.97256,0.2954,0.98961,0.05908,0.97829,,
0.5912,0.97236,0.2956,0.98953,0.05912,0.97827,,
0.5916,0.97216,0.2958,0.98945,0.05916,0.97825,,
0.592,0.97197,0.296,0.98938,0.0592,0.97823,,
0.5924,0.97177,0.2962,0.9893,0.05924,0.97821,,
0.5928,0.97157,0.2964,0.98922,0.05928,0.97819,,
0.5932,0.97137,0.2966,0.98914,0.05932,0.97817,,
0.5936,0.97116,0.2968,0.98906,0.05936,0.97815,,
0.594,0.97096,0.297,0.98898,0.0594,0.97813,,
0.5944,0.97076,0.2972,0.9889,0.05944,0.97811,,
0.5948,0.97056,0.2974,0.98882,0.05948,0.97809,,
0.5952,0.97036,0.2976,0.98874,0.05952,0.97807,,
0.5956,0.97016,0.2978,0.98866,0.05956,0.97805,,
0.596,0.96996,0.298,0.98858,0.0596,0.97803,,
0.5964,0.96976,0.2982,0.9885,0.05964,0.97801,,
0.5968,0.96956,0.2984,0.98842,0.05968,0.97799,,
0.5972,0.96935,0.2986,0.98834,0.05972,0.97797,,
0.5976,0.96915,0.2988,0.98826,0.05976,0.97795,,
0.598,0.96895,0.299,0.98817,0.0598,0.97793,,
0.5984,0.96875,0.2992,0.98809,0.05984,0.97791,,
0.5988,0.96854,0.2994,0.98801,0.05988,0.97788,,
0.5992,0.96834,0.2996,0.98793,0.05992,0.97786,,
0.5996,0.96814,0.2998,0.98784,0.05996,0.97785,,
0.6,0.96795,0.3,0.98776,0.06,0.97783,,
0.6004,0.96775,0.3002,0.98768,0.06004,0.97781,,
0.6008,0.96755,0.3004,0.98759,0.06008,0.97779,,
0.6012,0.96735,0.3006,0.98751,0.06012,0.97777,,
0.6016,0.96716,0.3008,0.98743,0.06016,0.97775,,
0.602,0.96696,0.301,0.98735,0.0602,0.97772,,
0.6024,0.96677,0.3012,0.98727,0.06024,0.9777,,
0.6028,0.96657,0.3014,0.98718,0.06028,0.97768,,
0.6032,0.96638,0.3016,0.9871,0.06032,0.97766,,
0.6036,0.96619,0.3018,0.98702,0.06036,0.97764,,
0.604,0.966,0.302,0.98693,0.0604,0.97762,,
0.6044,0.96581,0.3022,0.98685,0.06044,0.9776,,
0.6048,0.96562,0.3024,0.98677,0.06048,0.97758,,
0.6052,0.96543,0.3026,0.98668,0.06052,0.97756,,
0.6056,0.96524,0.3028,0.9866,0.06056,0.97754,,
0.606,0.96506,0.303,0.98651,0.0606,0.97752,,
0.6064,0.96487,0.3032,0.98643,0.06064,0.9775,,
0.6068,0.96468,0.3034,0.98634,0.06068,0.97748,,
0.6072,0.9645,0.3036,0.98626,0.06072,0.97746,,
0.6076,0.96431,0.3038,0.98617,0.06076,0.97744,,
0.608,0.96413,0.304,0.98609,0.0608,0.97742,,
0.6084,0.96395,0.3042,0.986,0.06084,0.9774,,
0.6088,0.96376,0.3044,0.98591,0.06088,0.97738,,
0.6092,0.96358,0.3046,0.98583,0.06092,0.97736,,
0.6096,0.9634,0.3048,0.98574,0.06096,0.97734,,
0.61,0.96322,0.305,0.98565,0.061,0.97732,,
0.6104,0.96304,0.3052,0.98557,0.06104,0.9773,,
0.6108,0.96286,0.3054,0.98548,0.06108,0.97728,,
0.6112,0.96268,0.3056,0.98539,0.06112,0.97726,,
0.6116,0.9625,0.3058,0.98531,0.06116,0.97724,,
0.612,0.96232,0.306,0.98522,0.0612,0.97722,,
0.6124,0.96214,0.3062,0.98513,0.06124,0.9772,,
0.6128,0.96196,0.3064,0.98504,0.06128,0.97718,,
0.6132,0.96179,0.3066,0.98495,0.06132,0.97716,,
0.6136,0.96161,0.3068,0.98486,0.06136,0.97714,,
0.614,0.96144,0.307,0.98477,0.0614,0.97712,,
0.6144,0.96127,0.3072,0.98468,0.06144,0.9771,,
0.6148,0.96109,0.3074,0.98459,0.06148,0.97708,,
0.6152,0.96092,0.3076,0.9845,0.06152,0.97706,,
0.6156,0.96075,0.3078,0.98441,0.06156,0.97704,,
0.616,0.96058,0.308,0.98432,0.0616,0.97702,,
0.6164,0.96042,0.3082,0.98422,0.06164,0.977,,
0.6168,0.96025,0.3084,0.98413,0.06168,0.97698,,
0.6172,0.96009,0.3086,0.98404,0.06172,0.97696,,
0.6176,0.95992,0.3088,0.98395,0.06176,0.97694,,
0.618,0.95977,0.309,0.98386,0.0618,0.97692,,
0.6184,0.95961,0.3092,0.98377,0.06184,0.9769,,
0.6188,0.95945,0.3094,0.98368,0.06188,0.97688,,
0.6192,0.95929,0.3096,0.98359,0.06192,0.97686,,
0.6196,0.95914,0.3098,0.98349,0.06196,0.97684,,
0.62,0.95899,0.31,0.9834,0.062,0.97682,,
0.6204,0.95884,0.3102,0.98331,0.06204,0.9768,,
0.6208,0.95869,0.3104,0.98322,0.06208,0.97677,,
0.6212,0.95854,0.3106,0.98313,0.06212,0.97675,,
0.6216,0.95839,0.3108,0.98303,0.06216,0.97673,,
0.622,0.95825,0.311,0.98294,0.0622,0.97671,,
0.6224,0.95811,0.3112,0.98285,0.06224,0.97669,,
0.6228,0.95797,0.3114,0.98276,0.06228,0.97667,,
0.6232,0.95783,0.3116,0.98266,0.06232,0.97665,,
0.6236,0.95769,0.3118,0.98257,0.06236,0.97663,,
0.624,0.95755,0.312,0.98248,0.0624,0.97661,,
0.6244,0.95742,0.3122,0.98238,0.06244,0.97659,,
0.6248,0.95729,0.3124,0.98229,0.06248,0.97657,,
0.6252,0.95716,0.3126,0.98219,0.06252,0.97655,,
0.6256,0.95702,0.3128,0.9821,0.06256,0.97653,,
0.626,0.9569,0.313,0.982,0.0626,0.97651,,
0.6264,0.95677,0.3132,0.98191,0.06264,0.97649,,
0.6268,0.95664,0.3134,0.98181,0.06268,0.97646,,
0.6272,0.95652,0.3136,0.98172,0.06272,0.97644,,
0.6276,0.9564,0.3138,0.98162,0.06276,0.97642,,
0.628,0.95627,0.314,0.98153,0.0628,0.9764,,
0.6284,0.95616,0.3142,0.98143,0.06284,0.97638,,
0.6288,0.95604,0.3144,0.98134,0.06288,0.97636,,
0.6292,0.95592,0.3146,0.98124,0.06292,0.97634,,
0.6296,0.95581,0.3148,0.98114,0.06296,0.97632,,
0.63,0.95569,0.315,0.98105,0.063,0.9763,,
0.6304,0.95558,0.3152,0.98095,0.06304,0.97628,,
0.6308,0.95547,0.3154,0.98085,0.06308,0.97626,,
0.6312,0.95536,0.3156,0.98075,0.06312,0.97624,,
0.6316,0.95526,0.3158,0.98065,0.06316,0.97622,,
0.632,0.95515,0.316,0.98055,0.0632,0.9762,,
0.6324,0.95505,0.3162,0.98045,0.06324,0.97618,,
0.6328,0.95495,0.3164,0.98035,0.06328,0.97616,,
0.6332,0.95485,0.3166,0.98024,0.06332,0.97614,,
0.6336,0.95475,0.3168,0.98014,0.06336,0.97612,,
0.634,0.95466,0.317,0.98004,0.0634,0.9761,,
0.6344,0.95457,0.3172,0.97994,0.06344,0.97608,,
0.6348,0.95448,0.3174,0.97984,0.06348,0.97606,,
0.6352,0.95438,0.3176,0.97974,0.06352,0.97604,,
0.6356,0.9543,0.3178,0.97964,0.06356,0.97602,,
0.636,0.95421,0.318,0.97954,0.0636,0.97599,,
0.6364,0.95412,0.3182,0.97944,0.06364,0.97597,,
0.6368,0.95404,0.3184,0.97934,0.06368,0.97595,,
0.6372,0.95396,0.3186,0.97923,0.06372,0.97593,,
0.6376,0.95388,0.3188,0.97913,0.06376,0.97591,,
0.638,0.9538,0.319,0.97903,0.0638,0.97589,,
0.6384,0.95372,0.3192,0.97893,0.06384,0.97587,,
0.6388,0.95365,0.3194,0.97883,0.06388,0.97585,,
0.6392,0.95358,0.3196,0.97873,0.06392,0.97583,,
0.6396,0.95351,0.3198,0.97863,0.06396,0.97581,,
0.64,0.95344,0.32,0.97853,0.064,0.97579,,
0.6404,0.95337,0.3202,0.97843,0.06404,0.97577,,
0.6408,0.9533,0.3204,0.97832,0.06408,0.97575,,
0.6412,0.95324,0.3206,0.97822,0.06412,0.97573,,
0.6416,0.95318,0.3208,0.97812,0.06416,0.97571,,
0.642,0.95312,0.321,0.97801,0.0642,0.97569,,
0.6424,0.95306,0.3212,0.97791,0.06424,0.97567,,
0.6428,0.953,0.3214,0.9778,0.06428,0.97565,,
0.6432,0.95295,0.3216,0.9777,0.06432,0.97563,,
0.6436,0.9529,0.3218,0.9776,0.06436,0.97561,,
0.644,0.95285,0.322,0.97749,0.0644,0.97559,,
0.6444,0.9528,0.3222,0.97739,0.06444,0.97557,,
0.6448,0.95275,0.3224,0.97728,0.06448,0.97555,,
0.6452,0.95271,0.3226,0.97718,0.06452,0.97553,,
0.6456,0.95267,0.3228,0.97707,0.06456,0.97551,,
0.646,0.95263,0.323,0.97697,0.0646,0.97549,,
0.6464,0.95259,0.3232,0.97686,0.06464,0.97547,,
0.6468,0.95256,0.3234,0.97675,0.06468,0.97545,,
0.6472,0.95252,0.3236,0.97665,0.06472,0.97543,,
0.6476,0.95249,0.3238,0.97654,0.06476,0.97541,,
0.648,0.95246,0.324,0.97643,0.0648,0.97539,,
0.6484,0.95243,0.3242,0.97632,0.06484,0.97537,,
0.6488,0.9524,0.3244,0.97621,0.06488,0.97535,,
0.6492,0.95238,0.3246,0.97611,0.06492,0.97533,,
0.6496,0.95235,0.3248,0.976,0.06496,0.97531,,
0.65,0.95233,0.325,0.97589,0.065,0.97529,,
0.6504,0.95231,0.3252,0.97578,0.06504,0.97527,,
0.6508,0.95229,0.3254,0.97568,0.06508,0.97525,,
0.6512,0.95228,0.3256,0.97557,0.06512,0.97523,,
0.6516,0.95226,0.3258,0.97546,0.06516,0.97521,,
0.652,0.95225,0.326,0.97536,0.0652,0.97519,,
0.6524,0.95224,0.3262,0.97525,0.06524,0.97517,,
0.6528,0.95223,0.3264,0.97515,0.06528,0.97515,,
0.6532,0.95222,0.3266,0.97504,0.06532,0.97513,,
0.6536,0.95222,0.3268,0.97493,0.06536,0.97511,,
0.654,0.95222,0.327,0.97483,0.0654,0.97509,,
0.6544,0.95221,0.3272,0.97472,0.06544,0.97507,,
0.6548,0.95221,0.3274,0.97461,0.06548,0.97505,,
0.6552,0.95222,0.3276,0.97451,0.06552,0.97502,,
0.6556,0.95222,0.3278,0.9744,0.06556,0.975,,
0.656,0.95223,0.328,0.97429,0.0656,0.97498,,
0.6564,0.95223,0.3282,0.97418,0.06564,0.97496,,
0.6568,0.95224,0.3284,0.97408,0.06568,0.97494,,
0.6572,0.95225,0.3286,0.97397,0.06572,0.97492,,
0.6576,0.95227,0.3288,0.97386,0.06576,0.9749,,
0.658,0.95228,0.329,0.97375,0.0658,0.97488,,
0.6584,0.9523,0.3292,0.97364,0.06584,0.97486,,
0.6588,0.95231,0.3294,0.97354,0.06588,0.97484,,
0.6592,0.95233,0.3296,0.97343,0.06592,0.97482,,
0.6596,0.95236,0.3298,0.97332,0.06596,0.9748,,
0.66,0.95238,0.33,0.97321,0.066,0.97478,,
0.6604,0.95241,0.3302,0.9731,0.06604,0.97476,,
0.6608,0.95243,0.3304,0.97298,0.06608,0.97474,,
0.6612,0.95246,0.3306,0.97287,0.06612,0.97472,,
0.6616,0.95249,0.3308,0.97276,0.06616,0.97469,,
0.662,0.95252,0.331,0.97265,0.0662,0.97467,,
0.6624,0.95256,0.3312,0.97253,0.06624,0.97465,,
0.6628,0.9526,0.3314,0.97242,0.06628,0.97463,,
0.6632,0.95263,0.3316,0.97231,0.06632,0.97461,,
0.6636,0.95267,0.3318,0.9722,0.06636,0.97459,,
0.664,0.95271,0.332,0.97209,0.0664,0.97457,,
0.6644,0.95276,0.3322,0.97198,0.06644,0.97455,,
0.6648,0.9528,0.3324,0.97187,0.06648,0.97453,,
0.6652,0.95285,0.3326,0.97176,0.06652,0.97451,,
0.6656,0.9529,0.3328,0.97165,0.06656,0.97449,,
0.666,0.95295,0.333,0.97154,0.0666,0.97446,,
0.6664,0.953,0.3332,0.97142,0.06664,0.97444,,
0.6668,0.95305,0.3334,0.97131,0.06668,0.97442,,
0.6672,0.95311,0.3336,0.9712,0.06672,0.9744,,
0.6676,0.95316,0.3338,0.97109,0.06676,0.97438,,
0.668,0.95322,0.334,0.97098,0.0668,0.97436,,
0.6684,0.95328,0.3342,0.97087,0.06684,0.97434,,
0.6688,0.95334,0.3344,0.97076,0.06688,0.97432,,
0.6692,0.95341,0.3346,0.97065,0.06692,0.9743,,
0.6696,0.95347,0.3348,0.97054,0.06696,0.97428,,
0.67,0.95354,0.335,0.97043,0.067,0.97426,,
0.6704,0.9536,0.3352,0.97032,0.06704,0.97424,,
0.6708,0.95367,0.3354,0.97021,0.06708,0.97422,,
0.6712,0.95374,0.3356,0.97009,0.06712,0.9742,,
0.6716,0.95382,0.3358,0.96998,0.06716,0.97418,,
0.672,0.95389,0.336,0.96987,0.0672,0.97415,,
0.6724,0.95396,0.3362,0.96976,0.06724,0.97413,,
0.6728,0.95404,0.3364,0.96965,0.06728,0.97411,,
0.6732,0.95412,0.3366,0.96954,0.06732,0.97409,,
0.6736,0.9542,0.3368,0.96942,0.06736,0.97407,,
0.674,0.95428,0.337,0.96931,0.0674,0.97405,,
0.6744,0.95436,0.3372,0.9692,0.06744,0.97403,,
0.6748,0.95444,0.3374,0.96909,0.06748,0.97401,,
0.6752,0.95453,0.3376,0.96898,0.06752,0.97399,,
0.6756,0.95462,0.3378,0.96886,0.06756,0.97397,,
0.676,0.9547,0.338,0.96875,0.0676,0.97395,,
0.6764,0.95479,0.3382,0.96864,0.06764,0.97393,,
0.6768,0.95488,0.3384,0.96852,0.06768,0.97391,,
0.6772,0.95497,0.3386,0.96841,0.06772,0.97389,,
0.6776,0.95507,0.3388,0.9683,0.06776,0.97387,,
0.678,0.95516,0.339,0.96819,0.0678,0.97385,,
0.6784,0.95526,0.3392,0.96807,0.06784,0.97383,,
0.6788,0.95535,0.3394,0.96796,0.06788,0.97381,,
0.6792,0.95545,0.3396,0.96785,0.06792,0.97379,,
0.6796,0.95555,0.3398,0.96774,0.06796,0.97376,,
0.68,0.95565,0.34,0.96763,0.068,0.97374,,
0.6804,0.95575,0.3402,0.96752,0.06804,0.97372,,
0.6808,0.95586,0.3404,0.96741,0.06808,0.9737,,
0.6812,0.95596,0.3406,0.9673,0.06812,0.97368,,
0.6816,0.95607,0.3408,0.96719,0.06816,0.97366,,
0.682,0.95618,0.341,0.96709,0.0682,0.97364,,
0.6824,0.95629,0.3412,0.96698,0.06824,0.97362,,
0.6828,0.9564,0.3414,0.96687,0.06828,0.9736,,
0.6832,0.95651,0.3416,0.96676,0.06832,0.97358,,
0.6836,0.95662,0.3418,0.96665,0.06836,0.97356,,
0.684,0.95673,0.342,0.96654,0.0684,0.97353,,
0.6844,0.95685,0.3422,0.96643,0.06844,0.97351,,
0.6848,0.95696,0.3424,0.96632,0.06848,0.97349,,
0.6852,0.95708,0.3426,0.96621,0.06852,0.97347,,
0.6856,0.9572,0.3428,0.96611,0.06856,0.97345,,
0.686,0.95732,0.343,0.966,0.0686,0.97343,,
0.6864,0.95744,0.3432,0.96589,0.06864,0.97341,,
0.6868,0.95756,0.3434,0.96578,0.06868,0.97339,,
0.6872,0.95769,0.3436,0.96567,0.06872,0.97337,,
0.6876,0.95781,0.3438,0.96556,0.06876,0.97335,,
0.688,0.95794,0.344,0.96545,0.0688,0.97333,,
0.6884,0.95807,0.3442,0.96534,0.06884,0.97331,,
0.6888,0.9582,0.3444,0.96524,0.06888,0.97329,,
0.6892,0.95833,0.3446,0.96513,0.06892,0.97327,,
0.6896,0.95846,0.3448,0.96502,0.06896,0.97325,,
0.69,0.95859,0.345,0.96491,0.069,0.97323,,
0.6904,0.95873,0.3452,0.9648,0.06904,0.97321,,
0.6908,0.95886,0.3454,0.96469,0.06908,0.97319,,
0.6912,0.959,0.3456,0.96458,0.06912,0.97316,,
0.6916,0.95914,0.3458,0.96447,0.06916,0.97314,,
0.692,0.95928,0.346,0.96436,0.0692,0.97312,,
0.6924,0.95942,0.3462,0.96425,0.06924,0.9731,,
0.6928,0.95957,0.3464,0.96415,0.06928,0.97308,,
0.6932,0.95971,0.3466,0.96404,0.06932,0.97306,,
0.6936,0.95986,0.3468,0.96394,0.06936,0.97304,,
0.694,0.96,0.347,0.96383,0.0694,0.97302,,
0.6944,0.96015,0.3472,0.96373,0.06944,0.973,,
0.6948,0.9603,0.3474,0.96362,0.06948,0.97298,,
0.6952,0.96045,0.3476,0.96352,0.06952,0.97296,,
0.6956,0.9606,0.3478,0.96341,0.06956,0.97294,,
0.696,0.96076,0.348,0.96331,0.0696,0.97292,,
0.6964,0.96091,0.3482,0.9632,0.06964,0.97289,,
0.6968,0.96107,0.3484,0.9631,0.06968,0.97287,,
0.6972,0.96123,0.3486,0.963,0.06972,0.97285,,
0.6976,0.96138,0.3488,0.96289,0.06976,0.97283,,
0.698,0.96154,0.349,0.96279,0.0698,0.97281,,
0.6984,0.9617,0.3492,0.96269,0.06984,0.97279,,
0.6988,0.96186,0.3494,0.96259,0.06988,0.97277,,
0.6992,0.96202,0.3496,0.96248,0.06992,0.97275,,
0.6996,0.96219,0.3498,0.96238,0.06996,0.97273,,
0.7,0.96235,0.35,0.96228,0.07,0.97271,,
0.7004,0.96251,0.3502,0.96217,0.07004,0.97268,,
0.7008,0.96268,0.3504,0.96207,0.07008,0.97266,,
0.7012,0.96284,0.3506,0.96197,0.07012,0.97264,,
0.7016,0.96301,0.3508,0.96187,0.07016,0.97262,,
0.702,0.96317,0.351,0.96177,0.0702,0.9726,,
0.7024,0.96334,0.3512,0.96167,0.07024,0.97258,,
0.7028,0.96351,0.3514,0.96157,0.07028,0.97256,,
0.7032,0.96367,0.3516,0.96147,0.07032,0.97253,,
0.7036,0.96384,0.3518,0.96136,0.07036,0.97251,,
0.704,0.96401,0.352,0.96126,0.0704,0.97249,,
0.7044,0.96418,0.3522,0.96116,0.07044,0.97247,,
0.7048,0.96435,0.3524,0.96106,0.07048,0.97245,,
0.7052,0.96453,0.3526,0.96096,0.07052,0.97243,,
0.7056,0.9647,0.3528,0.96086,0.07056,0.97241,,
0.706,0.96487,0.353,0.96076,0.0706,0.97239,,
0.7064,0.96504,0.3532,0.96066,0.07064,0.97237,,
0.7068,0.96522,0.3534,0.96056,0.07068,0.97234,,
0.7072,0.96539,0.3536,0.96046,0.07072,0.97232,,
0.7076,0.96557,0.3538,0.96037,0.07076,0.9723,,
0.708,0.96575,0.354,0.96027,0.0708,0.97228,,
0.7084,0.96592,0.3542,0.96017,0.07084,0.97226,,
0.7088,0.9661,0.3544,0.96008,0.07088,0.97224,,
0.7092,0.96628,0.3546,0.95998,0.07092,0.97222,,
0.7096,0.96646,0.3548,0.95989,0.07096,0.9722,,
0.71,0.96664,0.355,0.95979,0.071,0.97218,,
0.7104,0.96682,0.3552,0.9597,0.07104,0.97216,,
0.7108,0.967,0.3554,0.95961,0.07108,0.97214,,
0.7112,0.96719,0.3556,0.95951,0.07112,0.97212,,
0.7116,0.96737,0.3558,0.95942,0.07116,0.97209,,
0.712,0.96756,0.356,0.95933,0.0712,0.97207,,
0.7124,0.96774,0.3562,0.95924,0.07124,0.97205,,
0.7128,0.96793,0.3564,0.95915,0.07128,0.97203,,
0.7132,0.96812,0.3566,0.95906,0.07132,0.97201,,
0.7136,0.96831,0.3568,0.95897,0.07136,0.97199,,
0.714,0.9685,0.357,0.95888,0.0714,0.97197,,
0.7144,0.96869,0.3572,0.95879,0.07144,0.97195,,
0.7148,0.96888,0.3574,0.9587,0.07148,0.97193,,
0.7152,0.96907,0.3576,0.95862,0.07152,0.97191,,
0.7156,0.96926,0.3578,0.95853,0.07156,0.97189,,
0.716,0.96945,0.358,0.95844,0.0716,0.97187,,
0.7164,0.96964,0.3582,0.95835,0.07164,0.97185,,
0.7168,0.96983,0.3584,0.95827,0.07168,0.97183,,
0.7172,0.97002,0.3586,0.95818,0.07172,0.9718,,
0.7176,0.97022,0.3588,0.95809,0.07176,0.97178,,
0.718,0.97041,0.359,0.95801,0.0718,0.97176,,
0.7184,0.9706,0.3592,0.95792,0.07184,0.97174,,
0.7188,0.97079,0.3594,0.95784,0.07188,0.97172,,
0.7192,0.97098,0.3596,0.95775,0.07192,0.9717,,
0.7196,0.97117,0.3598,0.95767,0.07196,0.97168,,
0.72,0.97136,0.36,0.95758,0.072,0.97166,,
0.7204,0.97155,0.3602,0.9575,0.07204,0.97164,,
0.7208,0.97174,0.3604,0.95741,0.07208,0.97162,,
0.7212,0.97193,0.3606,0.95733,0.07212,0.9716,,
0.7216,0.97212,0.3608,0.95725,0.07216,0.97158,,
0.722,0.97231,0.361,0.95716,0.0722,0.97156,,
0.7224,0.9725,0.3612,0.95708,0.07224,0.97154,,
0.7228,0.97269,0.3614,0.957,0.07228,0.97151,,
0.7232,0.97288,0.3616,0.95692,0.07232,0.97149,,
0.7236,0.97307,0.3618,0.95684,0.07236,0.97147,,
0.724,0.97326,0.362,0.95676,0.0724,0.97145,,
0.7244,0.97345,0.3622,0.95668,0.07244,0.97143,,
0.7248,0.97363,0.3624,0.9566,0.07248,0.97141,,
0.7252,0.97382,0.3626,0.95652,0.07252,0.97139,,
0.7256,0.97401,0.3628,0.95644,0.07256,0.97137,,
0.726,0.9742,0.363,0.95636,0.0726,0.97135,,
0.7264,0.97439,0.3632,0.95628,0.07264,0.97133,,
0.7268,0.97458,0.3634,0.95621,0.07268,0.97131,,
0.7272,0.97477,0.3636,0.95613,0.07272,0.97128,,
0.7276,0.97496,0.3638,0.95606,0.07276,0.97126,,
0.728,0.97515,0.364,0.95599,0.0728,0.97124,,
0.7284,0.97534,0.3642,0.95591,0.07284,0.97122,,
0.7288,0.97554,0.3644,0.95584,0.07288,0.9712,,
0.7292,0.97573,0.3646,0.95577,0.07292,0.97118,,
0.7296,0.97592,0.3648,0.9557,0.07296,0.97116,,
0.73,0.97611,0.365,0.95563,0.073,0.97114,,
0.7304,0.9763,0.3652,0.95555,0.07304,0.97112,,
0.7308,0.97649,0.3654,0.95548,0.07308,0.97109,,
0.7312,0.97669,0.3656,0.95542,0.07312,0.97107,,
0.7316,0.97688,0.3658,0.95535,0.07316,0.97105,,
0.732,0.97708,0.366,0.95528,0.0732,0.97103,,
0.7324,0.97727,0.3662,0.95521,0.07324,0.97101,,
0.7328,0.97746,0.3664,0.95514,0.07328,0.97099,,
0.7332,0.97765,0.3666,0.95508,0.07332,0.97097,,
0.7336,0.97783,0.3668,0.95501,0.07336,0.97095,,
0.734,0.97802,0.367,0.95494,0.0734,0.97092,,
0.7344,0.97821,0.3672,0.95488,0.07344,0.9709,,
0.7348,0.97839,0.3674,0.95481,0.07348,0.97088,,
0.7352,0.97857,0.3676,0.95474,0.07352,0.97086,,
0.7356,0.97876,0.3678,0.95468,0.07356,0.97084,,
0.736,0.97894,0.368,0.95461,0.0736,0.97082,,
0.7364,0.97912,0.3682,0.95455,0.07364,0.9708,,
0.7368,0.9793,0.3684,0.95449,0.07368,0.97077,,
0.7372,0.97948,0.3686,0.95443,0.07372,0.97075,,
0.7376,0.97966,0.3688,0.95437,0.07376,0.97073,,
0.738,0.97983,0.369,0.95431,0.0738,0.97071,,
0.7384,0.98001,0.3692,0.95425,0.07384,0.97069,,
0.7388,0.98018,0.3694,0.95419,0.07388,0.97067,,
0.7392,0.98036,0.3696,0.95413,0.07392,0.97064,,
0.7396,0.98053,0.3698,0.95408,0.07396,0.97062,,
0.74,0.9807,0.37,0.95402,0.074,0.9706,,
0.7404,0.98088,0.3702,0.95396,0.07404,0.97058,,
0.7408,0.98105,0.3704,0.95391,0.07408,0.97056,,
0.7412,0.98122,0.3706,0.95385,0.07412,0.97054,,
0.7416,0.98139,0.3708,0.9538,0.07416,0.97051,,
0.742,0.98155,0.371,0.95374,0.0742,0.97049,,
0.7424,0.98172,0.3712,0.95369,0.07424,0.97047,,
0.7428,0.98189,0.3714,0.95363,0.07428,0.97045,,
0.7432,0.98205,0.3716,0.95358,0.07432,0.97043,,
0.7436,0.98222,0.3718,0.95353,0.07436,0.97041,,
0.744,0.98238,0.372,0.95348,0.0744,0.97039,,
0.7444,0.98254,0.3722,0.95343,0.07444,0.97036,,
0.7448,0.98271,0.3724,0.95338,0.07448,0.97034,,
0.7452,0.98287,0.3726,0.95333,0.07452,0.97032,,
0.7456,0.98303,0.3728,0.95328,0.07456,0.9703,,
0.746,0.98319,0.373,0.95323,0.0746,0.97028,,
0.7464,0.98335,0.3732,0.95318,0.07464,0.97026,,
0.7468,0.98351,0.3734,0.95313,0.07468,0.97024,,
0.7472,0.98367,0.3736,0.95308,0.07472,0.97021,,
0.7476,0.98383,0.3738,0.95304,0.07476,0.97019,,
0.748,0.98398,0.374,0.95299,0.0748,0.97017,,
0.7484,0.98414,0.3742,0.95295,0.07484,0.97015,,
0.7488,0.98429,0.3744,0.9529,0.07488,0.97013,,
0.7492,0.98445,0.3746,0.95286,0.07492,0.97011,,
0.7496,0.9846,0.3748,0.95282,0.07496,0.97009,,
0.75,0.98475,0.375,0.95277,0.075,0.97006,,
0.7504,0.98489,0.3752,0.95273,0.07504,0.97004,,
0.7508,0.98504,0.3754,0.95269,0.07508,0.97002,,
0.7512,0.98519,0.3756,0.95265,0.07512,0.97,,
0.7516,0.98533,0.3758,0.95261,0.07516,0.96998,,
0.752,0.98547,0.376,0.95257,0.0752,0.96996,,
0.7524,0.98561,0.3762,0.95254,0.07524,0.96994,,
0.7528,0.98575,0.3764,0.9525,0.07528,0.96991,,
0.7532,0.98589,0.3766,0.95246,0.07532,0.96989,,
0.7536,0.98602,0.3768,0.95242,0.07536,0.96987,,
0.754,0.98615,0.377,0.95239,0.0754,0.96985,,
0.7544,0.98629,0.3772,0.95235,0.07544,0.96983,,
0.7548,0.98642,0.3774,0.95232,0.07548,0.96981,,
0.7552,0.98655,0.3776,0.95229,0.07552,0.96979,,
0.7556,0.98667,0.3778,0.95225,0.07556,0.96977,,
0.756,0.9868,0.378,0.95222,0.0756,0.96974,,
0.7564,0.98692,0.3782,0.95219,0.07564,0.96972,,
0.7568,0.98704,0.3784,0.95216,0.07568,0.9697,,
0.7572,0.98716,0.3786,0.95213,0.07572,0.96968,,
0.7576,0.98728,0.3788,0.9521,0.07576,0.96966,,
0.758,0.9874,0.379,0.95207,0.0758,0.96963,,
0.7584,0.98752,0.3792,0.95204,0.07584,0.96961,,
0.7588,0.98763,0.3794,0.95201,0.07588,0.96959,,
0.7592,0.98775,0.3796,0.95199,0.07592,0.96957,,
0.7596,0.98786,0.3798,0.95196,0.07596,0.96955,,
0.76,0.98797,0.38,0.95193,0.076,0.96952,,
0.7604,0.98808,0.3802,0.95191,0.07604,0.9695,,
0.7608,0.98818,0.3804,0.95188,0.07608,0.96948,,
0.7612,0.98829,0.3806,0.95186,0.07612,0.96946,,
0.7616,0.9884,0.3808,0.95183,0.07616,0.96944,,
0.762,0.9885,0.381,0.95181,0.0762,0.96942,,
0.7624,0.9886,0.3812,0.95179,0.07624,0.9694,,
0.7628,0.9887,0.3814,0.95176,0.07628,0.96937,,
0.7632,0.9888,0.3816,0.95174,0.07632,0.96935,,
0.7636,0.98889,0.3818,0.95172,0.07636,0.96933,,
0.764,0.98899,0.382,0.9517,0.0764,0.96931,,
0.7644,0.98908,0.3822,0.95168,0.07644,0.96929,,
0.7648,0.98917,0.3824,0.95166,0.07648,0.96927,,
0.7652,0.98926,0.3826,0.95164,0.07652,0.96924,,
0.7656,0.98935,0.3828,0.95162,0.07656,0.96922,,
0.766,0.98944,0.383,0.95161,0.0766,0.9692,,
0.7664,0.98952,0.3832,0.95159,0.07664,0.96918,,
0.7668,0.9896,0.3834,0.95157,0.07668,0.96916,,
0.7672,0.98968,0.3836,0.95156,0.07672,0.96914,,
0.7676,0.98976,0.3838,0.95154,0.07676,0.96912,,
0.768,0.98984,0.384,0.95153,0.0768,0.96909,,
0.7684,0.98991,0.3842,0.95152,0.07684,0.96907,,
0.7688,0.98999,0.3844,0.9515,0.07688,0.96905,,
0.7692,0.99006,0.3846,0.95149,0.07692,0.96903,,
0.7696,0.99013,0.3848,0.95148,0.07696,0.96901,,
0.77,0.9902,0.385,0.95147,0.077,0.96898,,
0.7704,0.99027,0.3852,0.95146,0.07704,0.96896,,
0.7708,0.99034,0.3854,0.95145,0.07708,0.96894,,
0.7712,0.9904,0.3856,0.95144,0.07712,0.96892,,
0.7716,0.99047,0.3858,0.95143,0.07716,0.9689,,
0.772,0.99053,0.386,0.95142,0.0772,0.96888,,
0.7724,0.99059,0.3862,0.95142,0.07724,0.96885,,
0.7728,0.99064,0.3864,0.95141,0.07728,0.96883,,
0.7732,0.9907,0.3866,0.9514,0.07732,0.96881,,
0.7736,0.99076,0.3868,0.9514,0.07736,0.96879,,
0.774,0.99081,0.387,0.95139,0.0774,0.96877,,
0.7744,0.99086,0.3872,0.95139,0.07744,0.96874,,
0.7748,0.99091,0.3874,0.95138,0.07748,0.96872,,
0.7752,0.99096,0.3876,0.95138,0.07752,0.9687,,
0.7756,0.991,0.3878,0.95138,0.07756,0.96868,,
0.776,0.99104,0.388,0.95138,0.0776,0.96866,,
0.7764,0.99109,0.3882,0.95137,0.07764,0.96863,,
0.7768,0.99113,0.3884,0.95137,0.07768,0.96861,,
0.7772,0.99117,0.3886,0.95137,0.07772,0.96859,,
0.7776,0.9912,0.3888,0.95137,0.07776,0.96857,,
0.778,0.99124,0.389,0.95137,0.0778,0.96855,,
0.7784,0.99127,0.3892,0.95138,0.07784,0.96852,,
0.7788,0.99131,0.3894,0.95138,0.07788,0.9685,,
0.7792,0.99134,0.3896,0.95138,0.07792,0.96848,,
0.7796,0.99137,0.3898,0.95138,0.07796,0.96846,,
0.78,0.99139,0.39,0.95139,0.078,0.96844,,
0.7804,0.99142,0.3902,0.95139,0.07804,0.96841,,
0.7808,0.99144,0.3904,0.95139,0.07808,0.96839,,
0.7812,0.99146,0.3906,0.9514,0.07812,0.96837,,
0.7816,0.99148,0.3908,0.9514,0.07816,0.96835,,
0.782,0.9915,0.391,0.95141,0.0782,0.96833,,
0.7824,0.99151,0.3912,0.95142,0.07824,0.96831,,
0.7828,0.99153,0.3914,0.95142,0.07828,0.96828,,
0.7832,0.99154,0.3916,0.95143,0.07832,0.96826,,
0.7836,0.99155,0.3918,0.95144,0.07836,0.96824,,
0.784,0.99156,0.392,0.95145,0.0784,0.96822,,
0.7844,0.99157,0.3922,0.95146,0.07844,0.9682,,
0.7848,0.99157,0.3924,0.95146,0.07848,0.96818,,
0.7852,0.99157,0.3926,0.95147,0.07852,0.96815,,
0.7856,0.99158,0.3928,0.95149,0.07856,0.96813,,
0.786,0.99158,0.393,0.9515,0.0786,0.96811,,
0.7864,0.99157,0.3932,0.95151,0.07864,0.96809,,
0.7868,0.99157,0.3934,0.95152,0.07868,0.96807,,
0.7872,0.99157,0.3936,0.95153,0.07872,0.96805,,
0.7876,0.99156,0.3938,0.95155,0.07876,0.96802,,
0.788,0.99155,0.394,0.95156,0.0788,0.968,,
0.7884,0.99154,0.3942,0.95158,0.07884,0.96798,,
0.7888,0.99153,0.3944,0.95159,0.07888,0.96796,,
0.7892,0.99151,0.3946,0.95161,0.07892,0.96794,,
0.7896,0.9915,0.3948,0.95162,0.07896,0.96792,,
0.79,0.99148,0.395,0.95164,0.079,0.9679,,
0.7904,0.99146,0.3952,0.95165,0.07904,0.96787,,
0.7908,0.99144,0.3954,0.95167,0.07908,0.96785,,
0.7912,0.99142,0.3956,0.95169,0.07912,0.96783,,
0.7916,0.9914,0.3958,0.95171,0.07916,0.96781,,
0.792,0.99137,0.396,0.95173,0.0792,0.96779,,
0.7924,0.99134,0.3962,0.95175,0.07924,0.96777,,
0.7928,0.99131,0.3964,0.95177,0.07928,0.96775,,
0.7932,0.99128,0.3966,0.95179,0.07932,0.96772,,
0.7936,0.99125,0.3968,0.95181,0.07936,0.9677,,
0.794,0.99122,0.397,0.95183,0.0794,0.96768,,
0.7944,0.99118,0.3972,0.95185,0.07944,0.96766,,
0.7948,0.99114,0.3974,0.95187,0.07948,0.96764,,
0.7952,0.9911,0.3976,0.95189,0.07952,0.96762,,
0.7956,0.99106,0.3978,0.95191,0.07956,0.96759,,
0.796,0.99102,0.398,0.95194,0.0796,0.96757,,
0.7964,0.99098,0.3982,0.95196,0.07964,0.96755,,
0.7968,0.99093,0.3984,0.95199,0.07968,0.96753,,
0.7972,0.99089,0.3986,0.95201,0.07972,0.96751,,
0.7976,0.99084,0.3988,0.95204,0.07976,0.96749,,
0.798,0.99079,0.399,0.95206,0.0798,0.96747,,
0.7984,0.99074,0.3992,0.95209,0.07984,0.96744,,
0.7988,0.99068,0.3994,0.95211,0.07988,0.96742,,
0.7992,0.99063,0.3996,0.95214,0.07992,0.9674,,
0.7996,0.99057,0.3998,0.95217,0.07996,0.96738,,
0.8,0.99051,0.4,0.9522,0.08,0.96736,,
0.8004,0.99046,0.4002,0.95222,0.08004,0.96734,,
0.8008,0.99039,0.4004,0.95225,0.08008,0.96731,,
0.8012,0.99033,0.4006,0.95228,0.08012,0.96729,,
0.8016,0.99027,0.4008,0.95231,0.08016,0.96727,,
0.802,0.9902,0.401,0.95234,0.0802,0.96725,,
0.8024,0.99014,0.4012,0.95237,0.08024,0.96723,,
0.8028,0.99007,0.4014,0.9524,0.08028,0.9672,,
0.8032,0.99,0.4016,0.95244,0.08032,0.96718,,
0.8036,0.98993,0.4018,0.95247,0.08036,0.96716,,
0.804,0.98986,0.402,0.9525,0.0804,0.96714,,
0.8044,0.98978,0.4022,0.95253,0.08044,0.96712,,
0.8048,0.98971,0.4024,0.95256,0.08048,0.96709,,
0.8052,0.98963,0.4026,0.9526,0.08052,0.96707,,
0.8056,0.98955,0.4028,0.95263,0.08056,0.96705,,
0.806,0.98947,0.403,0.95267,0.0806,0.96703,,
0.8064,0.98939,0.4032,0.9527,0.08064,0.96701,,
0.8068,0.98931,0.4034,0.95273,0.08068,0.96698,,
0.8072,0.98923,0.4036,0.95277,0.08072,0.96696,,
0.8076,0.98914,0.4038,0.95281,0.08076,0.96694,,
0.808,0.98905,0.404,0.95284,0.0808,0.96692,,
0.8084,0.98897,0.4042,0.95288,0.08084,0.9669,,
0.8088,0.98888,0.4044,0.95291,0.08088,0.96687,,
0.8092,0.98879,0.4046,0.95295,0.08092,0.96685,,
0.8096,0.98869,0.4048,0.95299,0.08096,0.96683,,
0.81,0.9886,0.405,0.95303,0.081,0.96681,,
0.8104,0.9885,0.4052,0.95307,0.08104,0.96678,,
0.8108,0.98841,0.4054,0.95311,0.08108,0.96676,,
0.8112,0.98831,0.4056,0.95315,0.08112,0.96674,,
0.8116,0.98821,0.4058,0.95319,0.08116,0.96672,,
0.812,0.98811,0.406,0.95323,0.0812,0.96669,,
0.8124,0.98801,0.4062,0.95327,0.08124,0.96667,,
0.8128,0.9879,0.4064,0.95331,0.08128,0.96665,,
0.8132,0.9878,0.4066,0.95335,0.08132,0.96663,,
0.8136,0.98769,0.4068,0.95339,0.08136,0.96661,,
0.814,0.98758,0.407,0.95344,0.0814,0.96658,,
0.8144,0.98747,0.4072,0.95348,0.08144,0.96656,,
0.8148,0.98737,0.4074,0.95352,0.08148,0.96654,,
0.8152,0.98725,0.4076,0.95356,0.08152,0.96652,,
0.8156,0.98714,0.4078,0.95361,0.08156,0.96649,,
0.816,0.98702,0.408,0.95365,0.0816,0.96647,,
0.8164,0.98691,0.4082,0.9537,0.08164,0.96645,,
0.8168,0.98679,0.4084,0.95374,0.08168,0.96643,,
0.8172,0.98667,0.4086,0.95379,0.08172,0.96641,,
0.8176,0.98655,0.4088,0.95383,0.08176,0.96638,,
0.818,0.98642,0.409,0.95388,0.0818,0.96636,,
0.8184,0.9863,0.4092,0.95392,0.08184,0.96634,,
0.8188,0.98618,0.4094,0.95397,0.08188,0.96632,,
0.8192,0.98605,0.4096,0.95401,0.08192,0.9663,,
0.8196,0.98592,0.4098,0.95406,0.08196,0.96628,,
0.82,0.98579,0.41,0.95411,0.082,0.96625,,
0.8204,0.98566,0.4102,0.95416,0.08204,0.96623,,
0.8208,0.98553,0.4104,0.95421,0.08208,0.96621,,
0.8212,0.9854,0.4106,0.95425,0.08212,0.96619,,
0.8216,0.98526,0.4108,0.9543,0.08216,0.96617,,
0.822,0.98513,0.411,0.95435,0.0822,0.96615,,
0.8224,0.98499,0.4112,0.9544,0.08224,0.96612,,
0.8228,0.98485,0.4114,0.95445,0.08228,0.9661,,
0.8232,0.98471,0.4116,0.9545,0.08232,0.96608,,
0.8236,0.98457,0.4118,0.95455,0.08236,0.96606,,
0.824,0.98442,0.412,0.9546,0.0824,0.96604,,
0.8244,0.98428,0.4122,0.95465,0.08244,0.96601,,
0.8248,0.98414,0.4124,0.9547,0.08248,0.96599,,
0.8252,0.98399,0.4126,0.95475,0.08252,0.96597,,
0.8256,0.98384,0.4128,0.9548,0.08256,0.96595,,
0.826,0.98369,0.413,0.95486,0.0826,0.96593,,
0.8264,0.98355,0.4132,0.95491,0.08264,0.96591,,
0.8268,0.9834,0.4134,0.95496,0.08268,0.96588,,
0.8272,0.98325,0.4136,0.95501,0.08272,0.96586,,
0.8276,0.9831,0.4138,0.95507,0.08276,0.96584,,
0.828,0.98294,0.414,0.95512,0.0828,0.96582,,
0.8284,0.98279,0.4142,0.95517,0.08284,0.9658,,
0.8288,0.98264,0.4144,0.95523,0.08288,0.96577,,
0.8292,0.98249,0.4146,0.95528,0.08292,0.96575,,
0.8296,0.98233,0.4148,0.95533,0.08296,0.96573,,
0.83,0.98218,0.415,0.95538,0.083,0.96571,,
0.8304,0.98202,0.4152,0.95543,0.08304,0.96569,,
0.8308,0.98186,0.4154,0.95549,0.08308,0.96567,,
0.8312,0.98171,0.4156,0.95554,0.08312,0.96564,,
0.8316,0.98155,0.4158,0.9556,0.08316,0.96562,,
0.832,0.9814,0.416,0.95566,0.0832,0.9656,,
0.8324,0.98124,0.4162,0.95572,0.08324,0.96558,,
0.8328,0.98108,0.4164,0.95577,0.08328,0.96556,,
0.8332,0.98092,0.4166,0.95583,0.08332,0.96554,,
0.8336,0.98075,0.4168,0.95589,0.08336,0.96551,,
0.834,0.98059,0.417,0.95595,0.0834,0.96549,,
0.8344,0.98042,0.4172,0.95601,0.08344,0.96547,,
0.8348,0.98026,0.4174,0.95607,0.08348,0.96545,,
0.8352,0.98009,0.4176,0.95613,0.08352,0.96543,,
0.8356,0.97992,0.4178,0.95619,0.08356,0.96541,,
0.836,0.97975,0.418,0.95625,0.0836,0.96538,,
0.8364,0.97959,0.4182,0.95631,0.08364,0.96536,,
0.8368,0.97942,0.4184,0.95637,0.08368,0.96534,,
0.8372,0.97925,0.4186,0.95644,0.08372,0.96532,,
0.8376,0.97907,0.4188,0.9565,0.08376,0.9653,,
0.838,0.9789,0.419,0.95656,0.0838,0.96528,,
0.8384,0.97873,0.4192,0.95662,0.08384,0.96525,,
0.8388,0.97856,0.4194,0.95669,0.08388,0.96523,,
0.8392,0.97838,0.4196,0.95675,0.08392,0.96521,,
0.8396,0.97821,0.4198,0.95681,0.08396,0.96519,,
0.84,0.97803,0.42,0.95688,0.084,0.96517,,
0.8404,0.97785,0.4202,0.95694,0.08404,0.96514,,
0.8408,0.97767,0.4204,0.95701,0.08408,0.96512,,
0.8412,0.9775,0.4206,0.95707,0.08412,0.9651,,
0.8416,0.97732,0.4208,0.95714,0.08416,0.96508,,
0.842,0.97714,0.421,0.9572,0.0842,0.96506,,
0.8424,0.97695,0.4212,0.95727,0.08424,0.96503,,
0.8428,0.97677,0.4214,0.95734,0.08428,0.96501,,
0.8432,0.97658,0.4216,0.9574,0.08432,0.96499,,
0.8436,0.9764,0.4218,0.95747,0.08436,0.96497,,
0.844,0.97621,0.422,0.95754,0.0844,0.96495,,
0.8444,0.97603,0.4222,0.9576,0.08444,0.96492,,
0.8448,0.97584,0.4224,0.95767,0.08448,0.9649,,
0.8452,0.97566,0.4226,0.95774,0.08452,0.96488,,
0.8456,0.97547,0.4228,0.95781,0.08456,0.96486,,
0.846,0.97529,0.423,0.95787,0.0846,0.96483,,
0.8464,0.97511,0.4232,0.95794,0.08464,0.96481,,
0.8468,0.97492,0.4234,0.95801,0.08468,0.96479,,
0.8472,0.97474,0.4236,0.95808,0.08472,0.96477,,
0.8476,0.97456,0.4238,0.95814,0.08476,0.96475,,
0.848,0.97437,0.424,0.95821,0.0848,0.96472,,
0.8484,0.97419,0.4242,0.95828,0.08484,0.9647,,
0.8488,0.97401,0.4244,0.95835,0.08488,0.96468,,
0.8492,0.97383,0.4246,0.95842,0.08492,0.96466,,
0.8496,0.97365,0.4248,0.95849,0.08496,0.96464,,
0.85,0.97346,0.425,0.95856,0.085,0.96461,,
0.8504,0.97328,0.4252,0.95863,0.08504,0.96459,,
0.8508,0.9731,0.4254,0.9587,0.08508,0.96457,,
0.8512,0.97292,0.4256,0.95877,0.08512,0.96455,,
0.8516,0.97273,0.4258,0.95884,0.08516,0.96453,,
0.852,0.97255,0.426,0.95891,0.0852,0.9645,,
0.8524,0.97236,0.4262,0.95898,0.08524,0.96448,,
0.8528,0.97218,0.4264,0.95905,0.08528,0.96446,,
0.8532,0.972,0.4266,0.95912,0.08532,0.96444,,
0.8536,0.97181,0.4268,0.9592,0.08536,0.96442,,
0.854,0.97163,0.427,0.95927,0.0854,0.96439,,
0.8544,0.97144,0.4272,0.95934,0.08544,0.96437,,
0.8548,0.97126,0.4274,0.95941,0.08548,0.96435,,
0.8552,0.97107,0.4276,0.95948,0.08552,0.96433,,
0.8556,0.97088,0.4278,0.95956,0.08556,0.96431,,
0.856,0.9707,0.428,0.95963,0.0856,0.96429,,
0.8564,0.97051,0.4282,0.9597,0.08564,0.96427,,
0.8568,0.97033,0.4284,0.95978,0.08568,0.96424,,
0.8572,0.97014,0.4286,0.95985,0.08572,0.96422,,
0.8576,0.96996,0.4288,0.95993,0.08576,0.9642,,
0.858,0.96977,0.429,0.96,0.0858,0.96418,,
0.8584,0.96959,0.4292,0.96008,0.08584,0.96416,,
0.8588,0.9694,0.4294,0.96015,0.08588,0.96414,,
0.8592,0.96921,0.4296,0.96023,0.08592,0.96411,,
0.8596,0.96903,0.4298,0.96031,0.08596,0.96409,,
0.86,0.96884,0.43,0.96039,0.086,0.96407,,
0.8604,0.96866,0.4302,0.96046,0.08604,0.96405,,
0.8608,0.96847,0.4304,0.96054,0.08608,0.96403,,
0.8612,0.96829,0.4306,0.96062,0.08612,0.96401,,
0.8616,0.9681,0.4308,0.9607,0.08616,0.96398,,
0.862,0.96792,0.431,0.96078,0.0862,0.96396,,
0.8624,0.96774,0.4312,0.96086,0.08624,0.96394,,
0.8628,0.96756,0.4314,0.96094,0.08628,0.96392,,
0.8632,0.96738,0.4316,0.96102,0.08632,0.9639,,
0.8636,0.9672,0.4318,0.9611,0.08636,0.96388,,
0.864,0.96702,0.432,0.96118,0.0864,0.96386,,
0.8644,0.96684,0.4322,0.96126,0.08644,0.96383,,
0.8648,0.96667,0.4324,0.96135,0.08648,0.96381,,
0.8652,0.96649,0.4326,0.96143,0.08652,0.96379,,
0.8656,0.96632,0.4328,0.96151,0.08656,0.96377,,
0.866,0.96614,0.433,0.96159,0.0866,0.96375,,
0.8664,0.96597,0.4332,0.96167,0.08664,0.96373,,
0.8668,0.9658,0.4334,0.96176,0.08668,0.96371,,
0.8672,0.96563,0.4336,0.96184,0.08672,0.96368,,
0.8676,0.96546,0.4338,0.96192,0.08676,0.96366,,
0.868,0.96529,0.434,0.962,0.0868,0.96364,,
0.8684,0.96512,0.4342,0.96208,0.08684,0.96362,,
0.8688,0.96495,0.4344,0.96217,0.08688,0.9636,,
0.8692,0.96478,0.4346,0.96225,0.08692,0.96358,,
0.8696,0.96461,0.4348,0.96233,0.08696,0.96356,,
0.87,0.96444,0.435,0.96241,0.087,0.96353,,
0.8704,0.96428,0.4352,0.9625,0.08704,0.96351,,
0.8708,0.96411,0.4354,0.96258,0.08708,0.96349,,
0.8712,0.96395,0.4356,0.96266,0.08712,0.96347,,
0.8716,0.96378,0.4358,0.96275,0.08716,0.96345,,
0.872,0.96362,0.436,0.96283,0.0872,0.96343,,
0.8724,0.96345,0.4362,0.96292,0.08724,0.9634,,
0.8728,0.96329,0.4364,0.963,0.08728,0.96338,,
0.8732,0.96313,0.4366,0.96309,0.08732,0.96336,,
0.8736,0.96297,0.4368,0.96317,0.08736,0.96334,,
0.874,0.96281,0.437,0.96325,0.0874,0.96332,,
0.8744,0.96265,0.4372,0.96334,0.08744,0.9633,,
0.8748,0.96249,0.4374,0.96342,0.08748,0.96327,,
0.8752,0.96233,0.4376,0.96351,0.08752,0.96325,,
0.8756,0.96217,0.4378,0.9636,0.08756,0.96323,,
0.876,0.96202,0.438,0.96369,0.0876,0.96321,,
0.8764,0.96186,0.4382,0.96378,0.08764,0.96319,,
0.8768,0.96171,0.4384,0.96387,0.08768,0.96316,,
0.8772,0.96155,0.4386,0.96395,0.08772,0.96314,,
0.8776,0.9614,0.4388,0.96404,0.08776,0.96312,,
0.878,0.96125,0.439,0.96413,0.0878,0.9631,,
0.8784,0.9611,0.4392,0.96423,0.08784,0.96308,,
0.8788,0.96094,0.4394,0.96432,0.08788,0.96305,,
0.8792,0.9608,0.4396,0.96441,0.08792,0.96303,,
0.8796,0.96065,0.4398,0.9645,0.08796,0.96301,,
0.88,0.9605,0.44,0.96459,0.088,0.96299,,
0.8804,0.96036,0.4402,0.96469,0.08804,0.96297,,
0.8808,0.96021,0.4404,0.96478,0.08808,0.96294,,
0.8812,0.96007,0.4406,0.96487,0.08812,0.96292,,
0.8816,0.95993,0.4408,0.96497,0.08816,0.9629,,
0.882,0.95979,0.441,0.96506,0.0882,0.96288,,
0.8824,0.95965,0.4412,0.96516,0.08824,0.96285,,
0.8828,0.95952,0.4414,0.96525,0.08828,0.96283,,
0.8832,0.95938,0.4416,0.96534,0.08832,0.96281,,
0.8836,0.95925,0.4418,0.96544,0.08836,0.96279,,
0.884,0.95912,0.442,0.96553,0.0884,0.96277,,
0.8844,0.95899,0.4422,0.96563,0.08844,0.96274,,
0.8848,0.95886,0.4424,0.96572,0.08848,0.96272,,
0.8852,0.95873,0.4426,0.96581,0.08852,0.9627,,
0.8856,0.9586,0.4428,0.96591,0.08856,0.96268,,
0.886,0.95848,0.443,0.966,0.0886,0.96266,,
0.8864,0.95836,0.4432,0.9661,0.08864,0.96264,,
0.8868,0.95824,0.4434,0.96619,0.08868,0.96261,,
0.8872,0.95812,0.4436,0.96628,0.08872,0.96259,,
0.8876,0.958,0.4438,0.96638,0.08876,0.96257,,
0.888,0.95788,0.444,0.96647,0.0888,0.96255,,
0.8884,0.95776,0.4442,0.96657,0.08884,0.96253,,
0.8888,0.95765,0.4444,0.96666,0.08888,0.96251,,
0.8892,0.95754,0.4446,0.96676,0.08892,0.96248,,
0.8896,0.95743,0.4448,0.96685,0.08896,0.96246,,
0.89,0.95732,0.445,0.96695,0.089,0.96244,,
0.8904,0.95721,0.4452,0.96704,0.08904,0.96242,,
0.8908,0.9571,0.4454,0.96714,0.08908,0.9624,,
0.8912,0.95699,0.4456,0.96724,0.08912,0.96238,,
0.8916,0.95689,0.4458,0.96733,0.08916,0.96236,,
0.892,0.95678,0.446,0.96743,0.0892,0.96233,,
0.8924,0.95668,0.4462,0.96753,0.08924,0.96231,,
0.8928,0.95658,0.4464,0.96763,0.08928,0.96229,,
0.8932,0.95648,0.4466,0.96773,0.08932,0.96227,,
0.8936,0.95639,0.4468,0.96782,0.08936,0.96225,,
0.894,0.95629,0.447,0.96792,0.0894,0.96223,,
0.8944,0.9562,0.4472,0.96802,0.08944,0.96221,,
0.8948,0.95611,0.4474,0.96812,0.08948,0.96218,,
0.8952,0.95601,0.4476,0.96822,0.08952,0.96216,,
0.8956,0.95592,0.4478,0.96832,0.08956,0.96214,,
0.896,0.95583,0.448,0.96842,0.0896,0.96212,,
0.8964,0.95574,0.4482,0.96853,0.08964,0.9621,,
0.8968,0.95566,0.4484,0.96863,0.08968,0.96208,,
0.8972,0.95557,0.4486,0.96873,0.08972,0.96206,,
0.8976,0.95549,0.4488,0.96883,0.08976,0.96203,,
0.898,0.95541,0.449,0.96894,0.0898,0.96201,,
0.8984,0.95533,0.4492,0.96904,0.08984,0.96199,,
0.8988,0.95525,0.4494,0.96914,0.08988,0.96197,,
0.8992,0.95518,0.4496,0.96924,0.08992,0.96195,,
0.8996,0.9551,0.4498,0.96935,0.08996,0.96193,,
0.9,0.95503,0.45,0.96945,0.09,0.96191,,
0.9004,0.95496,0.4502,0.96955,0.09004,0.96188,,
0.9008,0.95489,0.4504,0.96966,0.09008,0.96186,,
0.9012,0.95482,0.4506,0.96976,0.09012,0.96184,,
0.9016,0.95475,0.4508,0.96986,0.09016,0.96182,,
0.902,0.95469,0.451,0.96996,0.0902,0.9618,,
0.9024,0.95463,0.4512,0.97007,0.09024,0.96177,,
0.9028,0.95456,0.4514,0.97017,0.09028,0.96175,,
0.9032,0.9545,0.4516,0.97027,0.09032,0.96173,,
0.9036,0.95444,0.4518,0.97038,0.09036,0.96171,,
0.904,0.95439,0.452,0.97048,0.0904,0.96169,,
0.9044,0.95433,0.4522,0.97058,0.09044,0.96167,,
0.9048,0.95427,0.4524,0.97069,0.09048,0.96165,,
0.9052,0.95422,0.4526,0.97079,0.09052,0.96163,,
0.9056,0.95417,0.4528,0.97089,0.09056,0.9616,,
0.906,0.95412,0.453,0.97099,0.0906,0.96158,,
0.9064,0.95407,0.4532,0.97109,0.09064,0.96156,,
0.9068,0.95402,0.4534,0.9712,0.09068,0.96154,,
0.9072,0.95398,0.4536,0.9713,0.09072,0.96152,,
0.9076,0.95394,0.4538,0.97141,0.09076,0.9615,,
0.908,0.95389,0.454,0.97151,0.0908,0.96148,,
0.9084,0.95385,0.4542,0.97162,0.09084,0.96146,,
0.9088,0.95382,0.4544,0.97172,0.09088,0.96143,,
0.9092,0.95378,0.4546,0.97183,0.09092,0.96141,,
0.9096,0.95374,0.4548,0.97194,0.09096,0.96139,,
0.91,0.95371,0.455,0.97204,0.091,0.96137,,
0.9104,0.95368,0.4552,0.97215,0.09104,0.96135,,
0.9108,0.95365,0.4554,0.97226,0.09108,0.96133,,
0.9112,0.95362,0.4556,0.97237,0.09112,0.96131,,
0.9116,0.9536,0.4558,0.97248,0.09116,0.96129,,
0.912,0.95357,0.456,0.97259,0.0912,0.96126,,
0.9124,0.95355,0.4562,0.9727,0.09124,0.96124,,
0.9128,0.95353,0.4564,0.97281,0.09128,0.96122,,
0.9132,0.95351,0.4566,0.97292,0.09132,0.9612,,
0.9136,0.95349,0.4568,0.97303,0.09136,0.96118,,
0.914,0.95347,0.457,0.97314,0.0914,0.96116,,
0.9144,0.95346,0.4572,0.97325,0.09144,0.96114,,
0.9148,0.95344,0.4574,0.97336,0.09148,0.96111,,
0.9152,0.95343,0.4576,0.97346,0.09152,0.96109,,
0.9156,0.95342,0.4578,0.97357,0.09156,0.96107,,
0.916,0.95342,0.458,0.97368,0.0916,0.96105,,
0.9164,0.95341,0.4582,0.97379,0.09164,0.96103,,
0.9168,0.95341,0.4584,0.9739,0.09168,0.96101,,
0.9172,0.9534,0.4586,0.97401,0.09172,0.96099,,
0.9176,0.9534,0.4588,0.97412,0.09176,0.96096,,
0.918,0.9534,0.459,0.97422,0.0918,0.96094,,
0.9184,0.9534,0.4592,0.97433,0.09184,0.96092,,
0.9188,0.95341,0.4594,0.97444,0.09188,0.9609,,
0.9192,0.95341,0.4596,0.97455,0.09192,0.96088,,
0.9196,0.95342,0.4598,0.97466,0.09196,0.96086,,
0.92,0.95343,0.46,0.97477,0.092,0.96083,,
0.9204,0.95344,0.4602,0.97487,0.09204,0.96081,,
0.9208,0.95345,0.4604,0.97498,0.09208,0.96079,,
0.9212,0.95346,0.4606,0.97509,0.09212,0.96077,,
0.9216,0.95348,0.4608,0.9752,0.09216,0.96075,,
0.922,0.95349,0.461,0.97531,0.0922,0.96073,,
0.9224,0.95351,0.4612,0.97542,0.09224,0.96071,,
0.9228,0.95353,0.4614,0.97553,0.09228,0.96069,,
0.9232,0.95355,0.4616,0.97564,0.09232,0.96066,,
0.9236,0.95358,0.4618,0.97575,0.09236,0.96064,,
0.924,0.9536,0.462,0.97586,0.0924,0.96062,,
0.9244,0.95363,0.4622,0.97597,0.09244,0.9606,,
0.9248,0.95366,0.4624,0.97608,0.09248,0.96058,,
0.9252,0.95369,0.4626,0.97619,0.09252,0.96056,,
0.9256,0.95372,0.4628,0.97631,0.09256,0.96054,,
0.926,0.95375,0.463,0.97642,0.0926,0.96052,,
0.9264,0.95379,0.4632,0.97653,0.09264,0.9605,,
0.9268,0.95382,0.4634,0.97664,0.09268,0.96048,,
0.9272,0.95386,0.4636,0.97676,0.09272,0.96046,,
0.9276,0.9539,0.4638,0.97687,0.09276,0.96043,,
0.928,0.95394,0.464,0.97698,0.0928,0.96041,,
0.9284,0.95398,0.4642,0.9771,0.09284,0.96039,,
0.9288,0.95403,0.4644,0.97721,0.09288,0.96037,,
0.9292,0.95407,0.4646,0.97732,0.09292,0.96035,,
0.9296,0.95412,0.4648,0.97743,0.09296,0.96033,,
0.93,0.95417,0.465,0.97754,0.093,0.96031,,
0.9304,0.95422,0.4652,0.97765,0.09304,0.96029,,
0.9308,0.95427,0.4654,0.97776,0.09308,0.96027,,
0.9312,0.95432,0.4656,0.97787,0.09312,0.96025,,
0.9316,0.95438,0.4658,0.97797,0.09316,0.96023,,
0.932,0.95444,0.466,0.97808,0.0932,0.96021,,
0.9324,0.95449,0.4662,0.97819,0.09324,0.96019,,
0.9328,0.95455,0.4664,0.9783,0.09328,0.96017,,
0.9332,0.95461,0.4666,0.97841,0.09332,0.96014,,
0.9336,0.95467,0.4668,0.97852,0.09336,0.96012,,
0.934,0.95474,0.467,0.97863,0.0934,0.9601,,
0.9344,0.9548,0.4672,0.97873,0.09344,0.96008,,
0.9348,0.95487,0.4674,0.97884,0.09348,0.96006,,
0.9352,0.95494,0.4676,0.97895,0.09352,0.96004,,
0.9356,0.95501,0.4678,0.97905,0.09356,0.96002,,
0.936,0.95508,0.468,0.97916,0.0936,0.96,,
0.9364,0.95515,0.4682,0.97927,0.09364,0.95998,,
0.9368,0.95522,0.4684,0.97938,0.09368,0.95996,,
0.9372,0.9553,0.4686,0.97949,0.09372,0.95994,,
0.9376,0.95537,0.4688,0.9796,0.09376,0.95992,,
0.938,0.95545,0.469,0.97971,0.0938,0.9599,,
0.9384,0.95553,0.4692,0.97982,0.09384,0.95988,,
0.9388,0.95561,0.4694,0.97993,0.09388,0.95986,,
0.9392,0.95569,0.4696,0.98004,0.09392,0.95984,,
0.9396,0.95578,0.4698,0.98015,0.09396,0.95982,,
0.94,0.95586,0.47,0.98026,0.094,0.9598,,
0.9404,0.95595,0.4702,0.98037,0.09404,0.95978,,
0.9408,0.95604,0.4704,0.98049,0.09408,0.95976,,
0.9412,0.95612,0.4706,0.9806,0.09412,0.95974,,
0.9416,0.95621,0.4708,0.98071,0.09416,0.95972,,
0.942,0.95631,0.471,0.98082,0.0942,0.9597,,
0.9424,0.9564,0.4712,0.98093,0.09424,0.95968,,
0.9428,0.95649,0.4714,0.98104,0.09428,0.95966,,
0.9432,0.95659,0.4716,0.98115,0.09432,0.95964,,
0.9436,0.95668,0.4718,0.98126,0.09436,0.95961,,
0.944,0.95678,0.472,0.98137,0.0944,0.95959,,
0.9444,0.95688,0.4722,0.98147,0.09444,0.95957,,
0.9448,0.95698,0.4724,0.98158,0.09448,0.95955,,
0.9452,0.95708,0.4726,0.98169,0.09452,0.95953,,
0.9456,0.95718,0.4728,0.98179,0.09456,0.95951,,
0.946,0.95729,0.473,0.9819,0.0946,0.95949,,
0.9464,0.95739,0.4732,0.98201,0.09464,0.95947,,
0.9468,0.9575,0.4734,0.98211,0.09468,0.95945,,
0.9472,0.95761,0.4736,0.98222,0.09472,0.95943,,
0.9476,0.95772,0.4738,0.98232,0.09476,0.95941,,
0.948,0.95783,0.474,0.98243,0.0948,0.95939,,
0.9484,0.95794,0.4742,0.98253,0.09484,0.95937,,
0.9488,0.95806,0.4744,0.98264,0.09488,0.95935,,
0.9492,0.95817,0.4746,0.98275,0.09492,0.95933,,
0.9496,0.95829,0.4748,0.98285,0.09496,0.95931,,
0.95,0.95841,0.475,0.98296,0.095,0.95929,,
0.9504,0.95853,0.4752,0.98306,0.09504,0.95927,,
0.9508,0.95865,0.4754,0.98316,0.09508,0.95925,,
0.9512,0.95877,0.4756,0.98327,0.09512,0.95923,,
0.9516,0.95889,0.4758,0.98337,0.09516,0.95921,,
0.952,0.95902,0.476,0.98348,0.0952,0.95919,,
0.9524,0.95914,0.4762,0.98358,0.09524,0.95917,,
0.9528,0.95927,0.4764,0.98369,0.09528,0.95915,,
0.9532,0.9594,0.4766,0.98379,0.09532,0.95913,,
0.9536,0.95953,0.4768,0.9839,0.09536,0.95911,,
0.954,0.95966,0.477,0.984,0.0954,0.95909,,
0.9544,0.95979,0.4772,0.98411,0.09544,0.95906,,
0.9548,0.95993,0.4774,0.98421,0.09548,0.95904,,
0.9552,0.96006,0.4776,0.98431,0.09552,0.95902,,
0.9556,0.9602,0.4778,0.98442,0.09556,0.959,,
0.956,0.96034,0.478,0.98452,0.0956,0.95898,,
0.9564,0.96047,0.4782,0.98463,0.09564,0.95896,,
0.9568,0.96061,0.4784,0.98473,0.09568,0.95894,,
0.9572,0.96076,0.4786,0.98483,0.09572,0.95892,,
0.9576,0.9609,0.4788,0.98494,0.09576,0.9589,,
0.958,0.96104,0.479,0.98504,0.0958,0.95888,,
0.9584,0.96119,0.4792,0.98514,0.09584,0.95886,,
0.9588,0.96134,0.4794,0.98524,0.09588,0.95884,,
0.9592,0.96148,0.4796,0.98534,0.09592,0.95882,,
0.9596,0.96163,0.4798,0.98544,0.09596,0.9588,,
0.96,0.96178,0.48,0.98554,0.096,0.95878,,
0.9604,0.96193,0.4802,0.98563,0.09604,0.95876,,
0.9608,0.96208,0.4804,0.98573,0.09608,0.95874,,
0.9612,0.96223,0.4806,0.98583,0.09612,0.95872,,
0.9616,0.96238,0.4808,0.98593,0.09616,0.9587,,
0.962,0.96253,0.481,0.98602,0.0962,0.95868,,
0.9624,0.96269,0.4812,0.98612,0.09624,0.95866,,
0.9628,0.96284,0.4814,0.98622,0.09628,0.95864,,
0.9632,0.96299,0.4816,0.98631,0.09632,0.95862,,
0.9636,0.96315,0.4818,0.98641,0.09636,0.9586,,
0.964,0.96331,0.482,0.9865,0.0964,0.95858,,
0.9644,0.96346,0.4822,0.98659,0.09644,0.95856,,
0.9648,0.96362,0.4824,0.98669,0.09648,0.95854,,
0.9652,0.96377,0.4826,0.98678,0.09652,0.95852,,
0.9656,0.96393,0.4828,0.98687,0.09656,0.9585,,
0.966,0.96409,0.483,0.98696,0.0966,0.95848,,
0.9664,0.96425,0.4832,0.98706,0.09664,0.95846,,
0.9668,0.96441,0.4834,0.98715,0.09668,0.95844,,
0.9672,0.96457,0.4836,0.98725,0.09672,0.95842,,
0.9676,0.96473,0.4838,0.98734,0.09676,0.9584,,
0.968,0.96489,0.484,0.98743,0.0968,0.95838,,
0.9684,0.96505,0.4842,0.98752,0.09684,0.95836,,
0.9688,0.96522,0.4844,0.98762,0.09688,0.95834,,
0.9692,0.96538,0.4846,0.98771,0.09692,0.95832,,
0.9696,0.96554,0.4848,0.9878,0.09696,0.9583,,
0.97,0.96571,0.485,0.98789,0.097,0.95828,,
0.9704,0.96587,0.4852,0.98798,0.09704,0.95826,,
0.9708,0.96604,0.4854,0.98807,0.09708,0.95824,,
0.9712,0.9662,0.4856,0.98817,0.09712,0.95822,,
0.9716,0.96637,0.4858,0.98826,0.09716,0.9582,,
0.972,0.96654,0.486,0.98835,0.0972,0.95819,,
0.9724,0.96671,0.4862,0.98844,0.09724,0.95817,,
0.9728,0.96688,0.4864,0.98853,0.09728,0.95815,,
0.9732,0.96705,0.4866,0.98862,0.09732,0.95813,,
0.9736,0.96722,0.4868,0.98871,0.09736,0.95811,,
0.974,0.96739,0.487,0.9888,0.0974,0.95809,,
0.9744,0.96756,0.4872,0.98888,0.09744,0.95807,,
0.9748,0.96774,0.4874,0.98897,0.09748,0.95805,,
0.9752,0.96791,0.4876,0.98906,0.09752,0.95803,,
0.9756,0.96809,0.4878,0.98914,0.09756,0.95801,,
0.976,0.96826,0.488,0.98923,0.0976,0.95799,,
0.9764,0.96844,0.4882,0.98931,0.09764,0.95797,,
0.9768,0.96861,0.4884,0.98939,0.09768,0.95795,,
0.9772,0.96879,0.4886,0.98948,0.09772,0.95793,,
0.9776,0.96897,0.4888,0.98956,0.09776,0.95791,,
0.978,0.96915,0.489,0.98964,0.0978,0.95789,,
0.9784,0.96933,0.4892,0.98972,0.09784,0.95787,,
0.9788,0.9695,0.4894,0.9898,0.09788,0.95785,,
0.9792,0.96968,0.4896,0.98988,0.09792,0.95783,,
0.9796,0.96986,0.4898,0.98996,0.09796,0.95781,,
0.98,0.97003,0.49,0.99004,0.098,0.95779,,
0.9804,0.97021,0.4902,0.99012,0.09804,0.95778,,
0.9808,0.97039,0.4904,0.9902,0.09808,0.95776,,
0.9812,0.97056,0.4906,0.99028,0.09812,0.95774,,
0.9816,0.97074,0.4908,0.99035,0.09816,0.95772,,
0.982,0.97092,0.491,0.99043,0.0982,0.9577,,
0.9824,0.97109,0.4912,0.99051,0.09824,0.95768,,
0.9828,0.97127,0.4914,0.99058,0.09828,0.95766,,
0.9832,0.97144,0.4916,0.99066,0.09832,0.95764,,
0.9836,0.97162,0.4918,0.99073,0.09836,0.95762,,
0.984,0.97179,0.492,0.99081,0.0984,0.9576,,
0.9844,0.97197,0.4922,0.99088,0.09844,0.95758,,
0.9848,0.97214,0.4924,0.99095,0.09848,0.95757,,
0.9852,0.97232,0.4926,0.99103,0.09852,0.95755,,
0.9856,0.9725,0.4928,0.9911,0.09856,0.95753,,
0.986,0.97267,0.493,0.99117,0.0986,0.95751,,
0.9864,0.97284,0.4932,0.99124,0.09864,0.95749,,
0.9868,0.97302,0.4934,0.99132,0.09868,0.95747,,
0.9872,0.97319,0.4936,0.99139,0.09872,0.95745,,
0.9876,0.97337,0.4938,0.99146,0.09876,0.95743,,
0.988,0.97354,0.494,0.99153,0.0988,0.95741,,
0.9884,0.97371,0.4942,0.9916,0.09884,0.95739,,
0.9888,0.97388,0.4944,0.99167,0.09888,0.95737,,
0.9892,0.97406,0.4946,0.99174,0.09892,0.95736,,
0.9896,0.97423,0.4948,0.9918,0.09896,0.95734,,
0.99,0.9744,0.495,0.99187,0.099,0.95732,,
0.9904,0.97457,0.4952,0.99194,0.09904,0.9573,,
0.9908,0.97475,0.4954,0.99201,0.09908,0.95728,,
0.9912,0.97492,0.4956,0.99207,0.09912,0.95726,,
0.9916,0.97509,0.4958,0.99214,0.09916,0.95724,,
0.992,0.97527,0.496,0.99221,0.0992,0.95722,,
0.9924,0.97544,0.4962,0.99227,0.09924,0.9572,,
0.9928,0.97561,0.4964,0.99234,0.09928,0.95718,,
0.9932,0.97579,0.4966,0.9924,0.09932,0.95716,,
0.9936,0.97596,0.4968,0.99247,0.09936,0.95714,,
0.994,0.97613,0.497,0.99253,0.0994,0.95712,,
0.9944,0.97631,0.4972,0.99259,0.09944,0.95711,,
0.9948,0.97648,0.4974,0.99265,0.09948,0.95709,,
0.9952,0.97665,0.4976,0.99271,0.09952,0.95707,,
0.9956,0.97683,0.4978,0.99277,0.09956,0.95705,,
0.996,0.977,0.498,0.99283,0.0996,0.95703,,
0.9964,0.97717,0.4982,0.99289,0.09964,0.95701,,
0.9968,0.97735,0.4984,0.99295,0.09968,0.95699,,
0.9972,0.97752,0.4986,0.99301,0.09972,0.95697,,
0.9976,0.97768,0.4988,0.99307,0.09976,0.95695,,
0.998,0.97785,0.499,0.99312,0.0998,0.95693,,
0.9984,0.97802,0.4992,0.99318,0.09984,0.95692,,
0.9988,0.97818,0.4994,0.99323,0.09988,0.9569,,
0.9992,0.97835,0.4996,0.99329,0.09992,0.95688,,
0.9996,0.97851,0.4998,0.99334,0.09996,0.95686,,
1,0.97867,0.5,0.9934,0.1,0.95684,,
1.0004,0.97883,0.5002,0.99345,0.10004,0.95682,,
1.0008,0.97899,0.5004,0.9935,0.10008,0.9568,,
1.0012,0.97915,0.5006,0.99356,0.10012,0.95678,,
1.0016,0.97931,0.5008,0.99361,0.10016,0.95676,,
1.002,0.97947,0.501,0.99366,0.1002,0.95675,,
1.0024,0.97962,0.5012,0.99371,0.10024,0.95673,,
1.0028,0.97978,0.5014,0.99376,0.10028,0.95671,,
1.0032,0.97993,0.5016,0.99381,0.10032,0.95669,,
1.0036,0.98008,0.5018,0.99386,0.10036,0.95667,,
1.004,0.98024,0.502,0.99391,0.1004,0.95665,,
1.0044,0.98039,0.5022,0.99395,0.10044,0.95663,,
1.0048,0.98054,0.5024,0.994,0.10048,0.95662,,
1.0052,0.98069,0.5026,0.99405,0.10052,0.9566,,
1.0056,0.98084,0.5028,0.99409,0.10056,0.95658,,
1.006,0.98099,0.503,0.99414,0.1006,0.95656,,
1.0064,0.98114,0.5032,0.99418,0.10064,0.95654,,
1.0068,0.98128,0.5034,0.99423,0.10068,0.95652,,
1.0072,0.98143,0.5036,0.99427,0.10072,0.95651,,
1.0076,0.98157,0.5038,0.99431,0.10076,0.95649,,
1.008,0.98172,0.504,0.99435,0.1008,0.95647,,
1.0084,0.98186,0.5042,0.99439,0.10084,0.95645,,
1.0088,0.982,0.5044,0.99443,0.10088,0.95643,,
1.0092,0.98214,0.5046,0.99447,0.10092,0.95642,,
1.0096,0.98228,0.5048,0.99451,0.10096,0.9564,,
1.01,0.98242,0.505,0.99455,0.101,0.95638,,
1.0104,0.98256,0.5052,0.99459,0.10104,0.95636,,
1.0108,0.9827,0.5054,0.99463,0.10108,0.95634,,
1.0112,0.98284,0.5056,0.99467,0.10112,0.95633,,
1.0116,0.98298,0.5058,0.99471,0.10116,0.95631,,
1.012,0.98311,0.506,0.99475,0.1012,0.95629,,
1.0124,0.98325,0.5062,0.99479,0.10124,0.95627,,
1.0128,0.98338,0.5064,0.99483,0.10128,0.95625,,
1.0132,0.98352,0.5066,0.99486,0.10132,0.95624,,
1.0136,0.98365,0.5068,0.9949,0.10136,0.95622,,
1.014,0.98378,0.507,0.99493,0.1014,0.9562,,
1.0144,0.98391,0.5072,0.99497,0.10144,0.95618,,
1.0148,0.98403,0.5074,0.995,0.10148,0.95616,,
1.0152,0.98416,0.5076,0.99504,0.10152,0.95615,,
1.0156,0.98428,0.5078,0.99507,0.10156,0.95613,,
1.016,0.98441,0.508,0.9951,0.1016,0.95611,,
1.0164,0.98453,0.5082,0.99514,0.10164,0.95609,,
1.0168,0.98465,0.5084,0.99517,0.10168,0.95608,,
1.0172,0.98478,0.5086,0.9952,0.10172,0.95606,,
1.0176,0.98489,0.5088,0.99523,0.10176,0.95604,,
1.018,0.98501,0.509,0.99526,0.1018,0.95602,,
1.0184,0.98513,0.5092,0.99529,0.10184,0.95601,,
1.0188,0.98524,0.5094,0.99532,0.10188,0.95599,,
1.0192,0.98535,0.5096,0.99535,0.10192,0.95597,,
1.0196,0.98547,0.5098,0.99537,0.10196,0.95595,,
1.02,0.98558,0.51,0.9954,0.102,0.95594,,
1.0204,0.98569,0.5102,0.99543,0.10204,0.95592,,
1.0208,0.98579,0.5104,0.99545,0.10208,0.9559,,
1.0212,0.9859,0.5106,0.99548,0.10212,0.95588,,
1.0216,0.986,0.5108,0.99551,0.10216,0.95587,,
1.022,0.98611,0.511,0.99553,0.1022,0.95585,,
1.0224,0.98621,0.5112,0.99555,0.10224,0.95583,,
1.0228,0.98631,0.5114,0.99558,0.10228,0.95581,,
1.0232,0.98641,0.5116,0.9956,0.10232,0.9558,,
1.0236,0.98651,0.5118,0.99562,0.10236,0.95578,,
1.024,0.9866,0.512,0.99565,0.1024,0.95576,,
1.0244,0.9867,0.5122,0.99567,0.10244,0.95575,,
1.0248,0.98679,0.5124,0.99569,0.10248,0.95573,,
1.0252,0.98688,0.5126,0.99571,0.10252,0.95571,,
1.0256,0.98697,0.5128,0.99573,0.10256,0.95569,,
1.026,0.98706,0.513,0.99575,0.1026,0.95568,,
1.0264,0.98715,0.5132,0.99577,0.10264,0.95566,,
1.0268,0.98724,0.5134,0.99578,0.10268,0.95564,,
1.0272,0.98732,0.5136,0.9958,0.10272,0.95562,,
1.0276,0.9874,0.5138,0.99582,0.10276,0.95561,,
1.028,0.98748,0.514,0.99584,0.1028,0.95559,,
1.0284,0.98756,0.5142,0.99585,0.10284,0.95557,,
1.0288,0.98764,0.5144,0.99587,0.10288,0.95556,,
1.0292,0.98772,0.5146,0.99588,0.10292,0.95554,,
1.0296,0.9878,0.5148,0.9959,0.10296,0.95552,,
1.03,0.98787,0.515,0.99591,0.103,0.9555,,
1.0304,0.98795,0.5152,0.99592,0.10304,0.95549,,
1.0308,0.98802,0.5154,0.99594,0.10308,0.95547,,
1.0312,0.98809,0.5156,0.99595,0.10312,0.95545,,
1.0316,0.98816,0.5158,0.99596,0.10316,0.95544,,
1.032,0.98822,0.516,0.99597,0.1032,0.95542,,
1.0324,0.98829,0.5162,0.99598,0.10324,0.9554,,
1.0328,0.98835,0.5164,0.99599,0.10328,0.95538,,
1.0332,0.98841,0.5166,0.996,0.10332,0.95537,,
1.0336,0.98847,0.5168,0.99601,0.10336,0.95535,,
1.034,0.98853,0.517,0.99602,0.1034,0.95533,,
1.0344,0.98859,0.5172,0.99603,0.10344,0.95532,,
1.0348,0.98864,0.5174,0.99604,0.10348,0.9553,,
1.0352,0.9887,0.5176,0.99604,0.10352,0.95528,,
1.0356,0.98875,0.5178,0.99605,0.10356,0.95526,,
1.036,0.9888,0.518,0.99606,0.1036,0.95525,,
1.0364,0.98885,0.5182,0.99606,0.10364,0.95523,,
1.0368,0.9889,0.5184,0.99607,0.10368,0.95521,,
1.0372,0.98894,0.5186,0.99607,0.10372,0.95519,,
1.0376,0.98899,0.5188,0.99608,0.10376,0.95518,,
1.038,0.98903,0.519,0.99608,0.1038,0.95516,,
1.0384,0.98907,0.5192,0.99608,0.10384,0.95514,,
1.0388,0.98911,0.5194,0.99608,0.10388,0.95513,,
1.0392,0.98915,0.5196,0.99609,0.10392,0.95511,,
1.0396,0.98919,0.5198,0.99609,0.10396,0.95509,,
1.04,0.98922,0.52,0.99609,0.104,0.95507,,
1.0404,0.98925,0.5202,0.99609,0.10404,0.95506,,
1.0408,0.98929,0.5204,0.99609,0.10408,0.95504,,
1.0412,0.98932,0.5206,0.99609,0.10412,0.95502,,
1.0416,0.98935,0.5208,0.99609,0.10416,0.95501,,
1.042,0.98937,0.521,0.99609,0.1042,0.95499,,
1.0424,0.9894,0.5212,0.99608,0.10424,0.95497,,
1.0428,0.98942,0.5214,0.99608,0.10428,0.95496,,
1.0432,0.98945,0.5216,0.99608,0.10432,0.95494,,
1.0436,0.98947,0.5218,0.99608,0.10436,0.95492,,
1.044,0.98949,0.522,0.99607,0.1044,0.9549,,
1.0444,0.9895,0.5222,0.99607,0.10444,0.95489,,
1.0448,0.98952,0.5224,0.99606,0.10448,0.95487,,
1.0452,0.98954,0.5226,0.99606,0.10452,0.95486,,
1.0456,0.98955,0.5228,0.99605,0.10456,0.95484,,
1.046,0.98956,0.523,0.99604,0.1046,0.95482,,
1.0464,0.98957,0.5232,0.99604,0.10464,0.95481,,
1.0468,0.98958,0.5234,0.99603,0.10468,0.95479,,
1.0472,0.98959,0.5236,0.99602,0.10472,0.95477,,
1.0476,0.9896,0.5238,0.99601,0.10476,0.95476,,
1.048,0.9896,0.524,0.99601,0.1048,0.95474,,
1.0484,0.9896,0.5242,0.996,0.10484,0.95472,,
1.0488,0.9896,0.5244,0.99599,0.10488,0.95471,,
1.0492,0.9896,0.5246,0.99598,0.10492,0.95469,,
1.0496,0.9896,0.5248,0.99597,0.10496,0.95468,,
1.05,0.9896,0.525,0.99596,0.105,0.95466,,
1.0504,0.98959,0.5252,0.99594,0.10504,0.95464,,
1.0508,0.98958,0.5254,0.99593,0.10508,0.95463,,
1.0512,0.98957,0.5256,0.99592,0.10512,0.95461,,
1.0516,0.98956,0.5258,0.99591,0.10516,0.9546,,
1.052,0.98955,0.526,0.99589,0.1052,0.95458,,
1.0524,0.98954,0.5262,0.99588,0.10524,0.95456,,
1.0528,0.98952,0.5264,0.99587,0.10528,0.95455,,
1.0532,0.98951,0.5266,0.99585,0.10532,0.95453,,
1.0536,0.98949,0.5268,0.99584,0.10536,0.95452,,
1.054,0.98947,0.527,0.99582,0.1054,0.9545,,
1.0544,0.98945,0.5272,0.9958,0.10544,0.95448,,
1.0548,0.98943,0.5274,0.99579,0.10548,0.95447,,
1.0552,0.9894,0.5276,0.99577,0.10552,0.95445,,
1.0556,0.98938,0.5278,0.99575,0.10556,0.95444,,
1.056,0.98935,0.528,0.99574,0.1056,0.95442,,
1.0564,0.98932,0.5282,0.99572,0.10564,0.9544,,
1.0568,0.98929,0.5284,0.9957,0.10568,0.95439,,
1.0572,0.98926,0.5286,0.99568,0.10572,0.95437,,
1.0576,0.98922,0.5288,0.99566,0.10576,0.95436,,
1.058,0.98919,0.529,0.99564,0.1058,0.95434,,
1.0584,0.98915,0.5292,0.99562,0.10584,0.95433,,
1.0588,0.98911,0.5294,0.9956,0.10588,0.95431,,
1.0592,0.98907,0.5296,0.99558,0.10592,0.95429,,
1.0596,0.98903,0.5298,0.99556,0.10596,0.95428,,
1.06,0.98899,0.53,0.99553,0.106,0.95426,,
1.0604,0.98895,0.5302,0.99551,0.10604,0.95425,,
1.0608,0.9889,0.5304,0.99549,0.10608,0.95423,,
1.0612,0.98885,0.5306,0.99547,0.10612,0.95422,,
1.0616,0.9888,0.5308,0.99544,0.10616,0.9542,,
1.062,0.98875,0.531,0.99542,0.1062,0.95419,,
1.0624,0.9887,0.5312,0.99539,0.10624,0.95417,,
1.0628,0.98865,0.5314,0.99537,0.10628,0.95416,,
1.0632,0.98859,0.5316,0.99534,0.10632,0.95414,,
1.0636,0.98853,0.5318,0.99532,0.10636,0.95412,,
1.064,0.98848,0.532,0.99529,0.1064,0.95411,,
1.0644,0.98842,0.5322,0.99526,0.10644,0.95409,,
1.0648,0.98836,0.5324,0.99524,0.10648,0.95408,,
1.0652,0.98829,0.5326,0.99521,0.10652,0.95406,,
1.0656,0.98823,0.5328,0.99518,0.10656,0.95404,,
1.066,0.98817,0.533,0.99515,0.1066,0.95403,,
1.0664,0.9881,0.5332,0.99512,0.10664,0.95401,,
1.0668,0.98803,0.5334,0.99509,0.10668,0.954,,
1.0672,0.98796,0.5336,0.99507,0.10672,0.95398,,
1.0676,0.98789,0.5338,0.99504,0.10676,0.95397,,
1.068,0.98782,0.534,0.995,0.1068,0.95395,,
1.0684,0.98775,0.5342,0.99497,0.10684,0.95394,,
1.0688,0.98768,0.5344,0.99494,0.10688,0.95392,,
1.0692,0.9876,0.5346,0.99491,0.10692,0.95391,,
1.0696,0.98752,0.5348,0.99488,0.10696,0.95389,,
1.07,0.98744,0.535,0.99485,0.107,0.95388,,
1.0704,0.98736,0.5352,0.99481,0.10704,0.95386,,
1.0708,0.98728,0.5354,0.99478,0.10708,0.95385,,
1.0712,0.98719,0.5356,0.99475,0.10712,0.95384,,
1.0716,0.98711,0.5358,0.99471,0.10716,0.95382,,
1.072,0.98702,0.536,0.99468,0.1072,0.95381,,
1.0724,0.98693,0.5362,0.99465,0.10724,0.95379,,
1.0728,0.98684,0.5364,0.99461,0.10728,0.95378,,
1.0732,0.98675,0.5366,0.99458,0.10732,0.95376,,
1.0736,0.98666,0.5368,0.99454,0.10736,0.95375,,
1.074,0.98656,0.537,0.99451,0.1074,0.95373,,
1.0744,0.98647,0.5372,0.99447,0.10744,0.95372,,
1.0748,0.98637,0.5374,0.99443,0.10748,0.9537,,
1.0752,0.98627,0.5376,0.9944,0.10752,0.95369,,
1.0756,0.98617,0.5378,0.99436,0.10756,0.95367,,
1.076,0.98607,0.538,0.99432,0.1076,0.95366,,
1.0764,0.98597,0.5382,0.99429,0.10764,0.95365,,
1.0768,0.98587,0.5384,0.99425,0.10768,0.95363,,
1.0772,0.98576,0.5386,0.99421,0.10772,0.95362,,
1.0776,0.98565,0.5388,0.99417,0.10776,0.9536,,
1.078,0.98555,0.539,0.99413,0.1078,0.95359,,
1.0784,0.98544,0.5392,0.99409,0.10784,0.95357,,
1.0788,0.98533,0.5394,0.99405,0.10788,0.95356,,
1.0792,0.98522,0.5396,0.99401,0.10792,0.95354,,
1.0796,0.9851,0.5398,0.99397,0.10796,0.95353,,
1.08,0.98499,0.54,0.99392,0.108,0.95352,,
1.0804,0.98487,0.5402,0.99388,0.10804,0.9535,,
1.0808,0.98475,0.5404,0.99384,0.10808,0.95349,,
1.0812,0.98463,0.5406,0.9938,0.10812,0.95347,,
1.0816,0.98451,0.5408,0.99375,0.10816,0.95346,,
1.082,0.98439,0.541,0.99371,0.1082,0.95344,,
1.0824,0.98427,0.5412,0.99367,0.10824,0.95343,,
1.0828,0.98414,0.5414,0.99362,0.10828,0.95342,,
1.0832,0.98402,0.5416,0.99358,0.10832,0.9534,,
1.0836,0.98389,0.5418,0.99353,0.10836,0.95339,,
1.084,0.98377,0.542,0.99349,0.1084,0.95337,,
1.0844,0.98364,0.5422,0.99344,0.10844,0.95336,,
1.0848,0.98351,0.5424,0.9934,0.10848,0.95334,,
1.0852,0.98338,0.5426,0.99335,0.10852,0.95333,,
1.0856,0.98325,0.5428,0.99331,0.10856,0.95332,,
1.086,0.98312,0.543,0.99326,0.1086,0.9533,,
1.0864,0.98299,0.5432,0.99322,0.10864,0.95329,,
1.0868,0.98285,0.5434,0.99317,0.10868,0.95327,,
1.0872,0.98272,0.5436,0.99312,0.10872,0.95326,,
1.0876,0.98258,0.5438,0.99307,0.10876,0.95324,,
1.088,0.98245,0.544,0.99302,0.1088,0.95323,,
1.0884,0.98231,0.5442,0.99297,0.10884,0.95322,,
1.0888,0.98218,0.5444,0.99293,0.10888,0.9532,,
1.0892,0.98204,0.5446,0.99288,0.10892,0.95319,,
1.0896,0.9819,0.5448,0.99283,0.10896,0.95317,,
1.09,0.98176,0.545,0.99278,0.109,0.95316,,
1.0904,0.98163,0.5452,0.99272,0.10904,0.95315,,
1.0908,0.98149,0.5454,0.99267,0.10908,0.95313,,
1.0912,0.98135,0.5456,0.99262,0.10912,0.95312,,
1.0916,0.9812,0.5458,0.99257,0.10916,0.9531,,
1.092,0.98106,0.546,0.99251,0.1092,0.95309,,
1.0924,0.98091,0.5462,0.99246,0.10924,0.95308,,
1.0928,0.98077,0.5464,0.99241,0.10928,0.95306,,
1.0932,0.98062,0.5466,0.99235,0.10932,0.95305,,
1.0936,0.98047,0.5468,0.9923,0.10936,0.95304,,
1.094,0.98032,0.547,0.99224,0.1094,0.95302,,
1.0944,0.98017,0.5472,0.99219,0.10944,0.95301,,
1.0948,0.98002,0.5474,0.99213,0.10948,0.95299,,
1.0952,0.97987,0.5476,0.99208,0.10952,0.95298,,
1.0956,0.97972,0.5478,0.99202,0.10956,0.95297,,
1.096,0.97957,0.548,0.99196,0.1096,0.95295,,
1.0964,0.97941,0.5482,0.99191,0.10964,0.95294,,
1.0968,0.97926,0.5484,0.99185,0.10968,0.95293,,
1.0972,0.97911,0.5486,0.99179,0.10972,0.95292,,
1.0976,0.97895,0.5488,0.99173,0.10976,0.9529,,
1.098,0.9788,0.549,0.99168,0.1098,0.95289,,
1.0984,0.97864,0.5492,0.99162,0.10984,0.95288,,
1.0988,0.97848,0.5494,0.99156,0.10988,0.95286,,
1.0992,0.97832,0.5496,0.9915,0.10992,0.95285,,
1.0996,0.97816,0.5498,0.99144,0.10996,0.95284,,
1.1,0.978,0.55,0.99139,0.11,0.95282,,
1.1004,0.97784,0.5502,0.99133,0.11004,0.95281,,
1.1008,0.97768,0.5504,0.99127,0.11008,0.9528,,
1.1012,0.97752,0.5506,0.99121,0.11012,0.95278,,
1.1016,0.97735,0.5508,0.99115,0.11016,0.95277,,
1.102,0.97719,0.551,0.99109,0.1102,0.95276,,
1.1024,0.97702,0.5512,0.99103,0.11024,0.95275,,
1.1028,0.97685,0.5514,0.99097,0.11028,0.95273,,
1.1032,0.97669,0.5516,0.99091,0.11032,0.95272,,
1.1036,0.97651,0.5518,0.99085,0.11036,0.95271,,
1.104,0.97635,0.552,0.99079,0.1104,0.95269,,
1.1044,0.97618,0.5522,0.99072,0.11044,0.95268,,
1.1048,0.97601,0.5524,0.99066,0.11048,0.95267,,
1.1052,0.97584,0.5526,0.9906,0.11052,0.95266,,
1.1056,0.97567,0.5528,0.99054,0.11056,0.95264,,
1.106,0.9755,0.553,0.99047,0.1106,0.95263,,
1.1064,0.97533,0.5532,0.99041,0.11064,0.95262,,
1.1068,0.97517,0.5534,0.99035,0.11068,0.95261,,
1.1072,0.975,0.5536,0.99028,0.11072,0.95259,,
1.1076,0.97483,0.5538,0.99022,0.11076,0.95258,,
1.108,0.97466,0.554,0.99015,0.1108,0.95257,,
1.1084,0.97449,0.5542,0.99009,0.11084,0.95256,,
1.1088,0.97433,0.5544,0.99002,0.11088,0.95254,,
1.1092,0.97416,0.5546,0.98995,0.11092,0.95253,,
1.1096,0.974,0.5548,0.98989,0.11096,0.95252,,
1.11,0.97383,0.555,0.98982,0.111,0.95251,,
1.1104,0.97366,0.5552,0.98976,0.11104,0.95249,,
1.1108,0.97349,0.5554,0.98969,0.11108,0.95248,,
1.1112,0.97333,0.5556,0.98962,0.11112,0.95247,,
1.1116,0.97316,0.5558,0.98955,0.11116,0.95246,,
1.112,0.97299,0.556,0.98949,0.1112,0.95245,,
1.1124,0.97282,0.5562,0.98942,0.11124,0.95243,,
1.1128,0.97265,0.5564,0.98935,0.11128,0.95242,,
1.1132,0.97248,0.5566,0.98928,0.11132,0.95241,,
1.1136,0.97232,0.5568,0.98921,0.11136,0.9524,,
1.114,0.97215,0.557,0.98914,0.1114,0.95239,,
1.1144,0.97198,0.5572,0.98907,0.11144,0.95237,,
1.1148,0.97181,0.5574,0.98899,0.11148,0.95236,,
1.1152,0.97164,0.5576,0.98892,0.11152,0.95235,,
1.1156,0.97147,0.5578,0.98885,0.11156,0.95234,,
1.116,0.9713,0.558,0.98878,0.1116,0.95233,,
1.1164,0.97113,0.5582,0.9887,0.11164,0.95231,,
1.1168,0.97096,0.5584,0.98863,0.11168,0.9523,,
1.1172,0.97079,0.5586,0.98856,0.11172,0.95229,,
1.1176,0.97062,0.5588,0.98848,0.11176,0.95228,,
1.118,0.97045,0.559,0.98841,0.1118,0.95227,,
1.1184,0.97028,0.5592,0.98833,0.11184,0.95226,,
1.1188,0.97011,0.5594,0.98826,0.11188,0.95224,,
1.1192,0.96994,0.5596,0.98818,0.11192,0.95223,,
1.1196,0.96977,0.5598,0.9881,0.11196,0.95222,,
1.12,0.9696,0.56,0.98803,0.112,0.95221,,
1.1204,0.96942,0.5602,0.98795,0.11204,0.9522,,
1.1208,0.96925,0.5604,0.98787,0.11208,0.95219,,
1.1212,0.96908,0.5606,0.9878,0.11212,0.95217,,
1.1216,0.96891,0.5608,0.98772,0.11216,0.95216,,
1.122,0.96874,0.561,0.98764,0.1122,0.95215,,
1.1224,0.96857,0.5612,0.98756,0.11224,0.95214,,
1.1228,0.9684,0.5614,0.98749,0.11228,0.95213,,
1.1232,0.96824,0.5616,0.98741,0.11232,0.95212,,
1.1236,0.96807,0.5618,0.98734,0.11236,0.95211,,
1.124,0.9679,0.562,0.98726,0.1124,0.9521,,
1.1244,0.96774,0.5622,0.98718,0.11244,0.95208,,
1.1248,0.96757,0.5624,0.9871,0.11248,0.95207,,
1.1252,0.96741,0.5626,0.98702,0.11252,0.95206,,
1.1256,0.96724,0.5628,0.98694,0.11256,0.95205,,
1.126,0.96708,0.563,0.98686,0.1126,0.95204,,
1.1264,0.96692,0.5632,0.98678,0.11264,0.95203,,
1.1268,0.96676,0.5634,0.9867,0.11268,0.95202,,
1.1272,0.96659,0.5636,0.98662,0.11272,0.95201,,
1.1276,0.96644,0.5638,0.98654,0.11276,0.952,,
1.128,0.96628,0.564,0.98646,0.1128,0.95198,,
1.1284,0.96612,0.5642,0.98638,0.11284,0.95197,,
1.1288,0.96596,0.5644,0.9863,0.11288,0.95196,,
1.1292,0.96581,0.5646,0.98622,0.11292,0.95195,,
1.1296,0.96565,0.5648,0.98614,0.11296,0.95194,,
1.13,0.9655,0.565,0.98605,0.113,0.95193,,
1.1304,0.96534,0.5652,0.98597,0.11304,0.95192,,
1.1308,0.96519,0.5654,0.98588,0.11308,0.95191,,
1.1312,0.96503,0.5656,0.9858,0.11312,0.9519,,
1.1316,0.96488,0.5658,0.98572,0.11316,0.95189,,
1.132,0.96473,0.566,0.98563,0.1132,0.95188,,
1.1324,0.96457,0.5662,0.98555,0.11324,0.95186,,
1.1328,0.96442,0.5664,0.98546,0.11328,0.95185,,
1.1332,0.96427,0.5666,0.98538,0.11332,0.95184,,
1.1336,0.96412,0.5668,0.98529,0.11336,0.95183,,
1.134,0.96397,0.567,0.98521,0.1134,0.95182,,
1.1344,0.96383,0.5672,0.98512,0.11344,0.95181,,
1.1348,0.96368,0.5674,0.98503,0.11348,0.9518,,
1.1352,0.96353,0.5676,0.98495,0.11352,0.95179,,
1.1356,0.96339,0.5678,0.98486,0.11356,0.95178,,
1.136,0.96324,0.568,0.98477,0.1136,0.95177,,
1.1364,0.9631,0.5682,0.98468,0.11364,0.95176,,
1.1368,0.96295,0.5684,0.98459,0.11368,0.95175,,
1.1372,0.96281,0.5686,0.9845,0.11372,0.95174,,
1.1376,0.96267,0.5688,0.98441,0.11376,0.95173,,
1.138,0.96252,0.569,0.98432,0.1138,0.95172,,
1.1384,0.96238,0.5692,0.98423,0.11384,0.95171,,
1.1388,0.96224,0.5694,0.98414,0.11388,0.9517,,
1.1392,0.9621,0.5696,0.98405,0.11392,0.95169,,
1.1396,0.96196,0.5698,0.98396,0.11396,0.95168,,
1.14,0.96182,0.57,0.98387,0.114,0.95167,,
1.1404,0.96169,0.5702,0.98378,0.11404,0.95166,,
1.1408,0.96155,0.5704,0.98369,0.11408,0.95165,,
1.1412,0.96141,0.5706,0.9836,0.11412,0.95164,,
1.1416,0.96128,0.5708,0.98351,0.11416,0.95163,,
1.142,0.96114,0.571,0.98342,0.1142,0.95162,,
1.1424,0.96101,0.5712,0.98332,0.11424,0.95161,,
1.1428,0.96088,0.5714,0.98323,0.11428,0.9516,,
1.1432,0.96075,0.5716,0.98314,0.11432,0.95159,,
1.1436,0.96062,0.5718,0.98305,0.11436,0.95158,,
1.144,0.96049,0.572,0.98296,0.1144,0.95157,,
1.1444,0.96036,0.5722,0.98287,0.11444,0.95156,,
1.1448,0.96023,0.5724,0.98277,0.11448,0.95155,,
1.1452,0.96011,0.5726,0.98268,0.11452,0.95154,,
1.1456,0.95998,0.5728,0.98259,0.11456,0.95153,,
1.146,0.95986,0.573,0.9825,0.1146,0.95152,,
1.1464,0.95974,0.5732,0.9824,0.11464,0.95151,,
1.1468,0.95962,0.5734,0.98231,0.11468,0.9515,,
1.1472,0.9595,0.5736,0.98222,0.11472,0.95149,,
1.1476,0.95939,0.5738,0.98212,0.11476,0.95148,,
1.148,0.95927,0.574,0.98203,0.1148,0.95147,,
1.1484,0.95916,0.5742,0.98194,0.11484,0.95146,,
1.1488,0.95904,0.5744,0.98184,0.11488,0.95145,,
1.1492,0.95893,0.5746,0.98175,0.11492,0.95144,,
1.1496,0.95882,0.5748,0.98165,0.11496,0.95143,,
1.15,0.95871,0.575,0.98156,0.115,0.95142,,
1.1504,0.9586,0.5752,0.98146,0.11504,0.95141,,
1.1508,0.9585,0.5754,0.98137,0.11508,0.9514,,
1.1512,0.95839,0.5756,0.98127,0.11512,0.95139,,
1.1516,0.95829,0.5758,0.98117,0.11516,0.95138,,
1.152,0.95818,0.576,0.98108,0.1152,0.95137,,
1.1524,0.95808,0.5762,0.98098,0.11524,0.95136,,
1.1528,0.95798,0.5764,0.98088,0.11528,0.95135,,
1.1532,0.95788,0.5766,0.98078,0.11532,0.95134,,
1.1536,0.95778,0.5768,0.98068,0.11536,0.95133,,
1.154,0.95769,0.577,0.98058,0.1154,0.95132,,
1.1544,0.9576,0.5772,0.98047,0.11544,0.95132,,
1.1548,0.9575,0.5774,0.98037,0.11548,0.95131,,
1.1552,0.95741,0.5776,0.98027,0.11552,0.9513,,
1.1556,0.95732,0.5778,0.98017,0.11556,0.95129,,
1.156,0.95723,0.578,0.98007,0.1156,0.95128,,
1.1564,0.95714,0.5782,0.97997,0.11564,0.95127,,
1.1568,0.95705,0.5784,0.97986,0.11568,0.95126,,
1.1572,0.95697,0.5786,0.97976,0.11572,0.95125,,
1.1576,0.95688,0.5788,0.97966,0.11576,0.95124,,
1.158,0.9568,0.579,0.97956,0.1158,0.95123,,
1.1584,0.95672,0.5792,0.97946,0.11584,0.95122,,
1.1588,0.95664,0.5794,0.97936,0.11588,0.95121,,
1.1592,0.95656,0.5796,0.97926,0.11592,0.9512,,
1.1596,0.95648,0.5798,0.97916,0.11596,0.9512,,
1.16,0.95641,0.58,0.97906,0.116,0.95119,,
1.1604,0.95633,0.5802,0.97896,0.11604,0.95118,,
1.1608,0.95626,0.5804,0.97886,0.11608,0.95117,,
1.1612,0.95619,0.5806,0.97875,0.11612,0.95116,,
1.1616,0.95612,0.5808,0.97865,0.11616,0.95115,,
1.162,0.95605,0.581,0.97855,0.1162,0.95114,,
1.1624,0.95598,0.5812,0.97845,0.11624,0.95113,,
1.1628,0.95591,0.5814,0.97835,0.11628,0.95112,,
1.1632,0.95585,0.5816,0.97824,0.11632,0.95112,,
1.1636,0.95578,0.5818,0.97814,0.11636,0.95111,,
1.164,0.95572,0.582,0.97803,0.1164,0.9511,,
1.1644,0.95566,0.5822,0.97793,0.11644,0.95109,,
1.1648,0.9556,0.5824,0.97783,0.11648,0.95108,,
1.1652,0.95554,0.5826,0.97772,0.11652,0.95107,,
1.1656,0.95548,0.5828,0.97762,0.11656,0.95106,,
1.166,0.95543,0.583,0.97752,0.1166,0.95106,,
1.1664,0.95538,0.5832,0.97741,0.11664,0.95105,,
1.1668,0.95532,0.5834,0.97731,0.11668,0.95104,,
1.1672,0.95527,0.5836,0.9772,0.11672,0.95103,,
1.1676,0.95522,0.5838,0.9771,0.11676,0.95102,,
1.168,0.95518,0.584,0.97699,0.1168,0.95102,,
1.1684,0.95513,0.5842,0.97689,0.11684,0.95101,,
1.1688,0.95509,0.5844,0.97678,0.11688,0.951,,
1.1692,0.95505,0.5846,0.97667,0.11692,0.95099,,
1.1696,0.95501,0.5848,0.97657,0.11696,0.95098,,
1.17,0.95497,0.585,0.97646,0.117,0.95097,,
1.1704,0.95493,0.5852,0.97635,0.11704,0.95097,,
1.1708,0.95489,0.5854,0.97624,0.11708,0.95096,,
1.1712,0.95485,0.5856,0.97614,0.11712,0.95095,,
1.1716,0.95482,0.5858,0.97603,0.11716,0.95094,,
1.172,0.95478,0.586,0.97592,0.1172,0.95093,,
1.1724,0.95475,0.5862,0.97582,0.11724,0.95093,,
1.1728,0.95472,0.5864,0.97571,0.11728,0.95092,,
1.1732,0.95469,0.5866,0.9756,0.11732,0.95091,,
1.1736,0.95467,0.5868,0.9755,0.11736,0.9509,,
1.174,0.95464,0.587,0.97539,0.1174,0.9509,,
1.1744,0.95462,0.5872,0.97529,0.11744,0.95089,,
,,0.5874,0.97518,0.11748,0.95088,,
,,0.5876,0.97508,0.11752,0.95087,,
,,0.5878,0.97497,0.11756,0.95087,,
,,0.588,0.97487,0.1176,0.95086,,
,,0.5882,0.97476,0.11764,0.95085,,
,,0.5884,0.97465,0.11768,0.95084,,
,,0.5886,0.97455,0.11772,0.95084,,
,,0.5888,0.97444,0.11776,0.95083,,
,,0.589,0.97434,0.1178,0.95082,,
,,0.5892,0.97423,0.11784,0.95081,,
,,0.5894,0.97412,0.11788,0.95081,,
,,0.5896,0.97402,0.11792,0.9508,,
,,0.5898,0.97391,0.11796,0.95079,,
,,0.59,0.9738,0.118,0.95078,,
,,0.5902,0.9737,0.11804,0.95078,,
,,0.5904,0.97359,0.11808,0.95077,,
,,0.5906,0.97348,0.11812,0.95076,,
,,0.5908,0.97338,0.11816,0.95076,,
,,0.591,0.97327,0.1182,0.95075,,
,,0.5912,0.97316,0.11824,0.95074,,
,,0.5914,0.97305,0.11828,0.95073,,
,,0.5916,0.97294,0.11832,0.95073,,
,,0.5918,0.97283,0.11836,0.95072,,
,,0.592,0.97272,0.1184,0.95071,,
,,0.5922,0.97261,0.11844,0.95071,,
,,0.5924,0.9725,0.11848,0.9507,,
,,0.5926,0.97239,0.11852,0.95069,,
,,0.5928,0.97228,0.11856,0.95069,,
,,0.593,0.97217,0.1186,0.95068,,
,,0.5932,0.97206,0.11864,0.95067,,
,,0.5934,0.97195,0.11868,0.95067,,
,,0.5936,0.97185,0.11872,0.95066,,
,,0.5938,0.97174,0.11876,0.95065,,
,,0.594,0.97163,0.1188,0.95065,,
,,0.5942,0.97152,0.11884,0.95064,,
,,0.5944,0.97142,0.11888,0.95064,,
,,0.5946,0.97131,0.11892,0.95063,,
,,0.5948,0.9712,0.11896,0.95062,,
,,0.595,0.97109,0.119,0.95062,,
,,0.5952,0.97099,0.11904,0.95061,,
,,0.5954,0.97088,0.11908,0.9506,,
,,0.5956,0.97077,0.11912,0.9506,,
,,0.5958,0.97067,0.11916,0.95059,,
,,0.596,0.97056,0.1192,0.95058,,
,,0.5962,0.97045,0.11924,0.95058,,
,,0.5964,0.97035,0.11928,0.95057,,
,,0.5966,0.97024,0.11932,0.95057,,
,,0.5968,0.97013,0.11936,0.95056,,
,,0.597,0.97002,0.1194,0.95055,,
,,0.5972,0.96991,0.11944,0.95055,,
,,0.5974,0.96981,0.11948,0.95054,,
,,0.5976,0.9697,0.11952,0.95054,,
,,0.5978,0.96959,0.11956,0.95053,,
,,0.598,0.96948,0.1196,0.95052,,
,,0.5982,0.96938,0.11964,0.95052,,
,,0.5984,0.96927,0.11968,0.95051,,
,,0.5986,0.96916,0.11972,0.95051,,
,,0.5988,0.96905,0.11976,0.9505,,
,,0.599,0.96895,0.1198,0.95049,,
,,0.5992,0.96884,0.11984,0.95049,,
,,0.5994,0.96873,0.11988,0.95048,,
,,0.5996,0.96862,0.11992,0.95048,,
,,0.5998,0.96852,0.11996,0.95047,,
,,0.6,0.96841,0.12,0.95047,,
,,0.6002,0.9683,0.12004,0.95046,,
,,0.6004,0.9682,0.12008,0.95045,,
,,0.6006,0.96809,0.12012,0.95045,,
,,0.6008,0.96799,0.12016,0.95044,,
,,0.601,0.96788,0.1202,0.95044,,
,,0.6012,0.96778,0.12024,0.95043,,
,,0.6014,0.96767,0.12028,0.95043,,
,,0.6016,0.96757,0.12032,0.95042,,
,,0.6018,0.96747,0.12036,0.95042,,
,,0.602,0.96736,0.1204,0.95041,,
,,0.6022,0.96726,0.12044,0.95041,,
,,0.6024,0.96716,0.12048,0.9504,,
,,0.6026,0.96706,0.12052,0.9504,,
,,0.6028,0.96696,0.12056,0.95039,,
,,0.603,0.96685,0.1206,0.95038,,
,,0.6032,0.96675,0.12064,0.95038,,
,,0.6034,0.96665,0.12068,0.95037,,
,,0.6036,0.96655,0.12072,0.95037,,
,,0.6038,0.96645,0.12076,0.95036,,
,,0.604,0.96635,0.1208,0.95036,,
,,0.6042,0.96625,0.12084,0.95035,,
,,0.6044,0.96615,0.12088,0.95035,,
,,0.6046,0.96604,0.12092,0.95034,,
,,0.6048,0.96594,0.12096,0.95034,,
,,0.605,0.96584,0.121,0.95033,,
,,0.6052,0.96574,0.12104,0.95033,,
,,0.6054,0.96564,0.12108,0.95032,,
,,0.6056,0.96554,0.12112,0.95032,,
,,0.6058,0.96544,0.12116,0.95031,,
,,0.606,0.96534,0.1212,0.95031,,
,,0.6062,0.96524,0.12124,0.9503,,
,,0.6064,0.96514,0.12128,0.9503,,
,,0.6066,0.96504,0.12132,0.9503,,
,,0.6068,0.96494,0.12136,0.95029,,
,,0.607,0.96484,0.1214,0.95029,,
,,0.6072,0.96474,0.12144,0.95028,,
,,0.6074,0.96464,0.12148,0.95028,,
,,0.6076,0.96454,0.12152,0.95027,,
,,0.6078,0.96444,0.12156,0.95027,,
,,0.608,0.96434,0.1216,0.95026,,
,,0.6082,0.96425,0.12164,0.95026,,
,,0.6084,0.96415,0.12168,0.95025,,
,,0.6086,0.96405,0.12172,0.95025,,
,,0.6088,0.96396,0.12176,0.95024,,
,,0.609,0.96386,0.1218,0.95024,,
,,0.6092,0.96377,0.12184,0.95024,,
,,0.6094,0.96367,0.12188,0.95023,,
,,0.6096,0.96358,0.12192,0.95023,,
,,0.6098,0.96349,0.12196,0.95022,,
,,0.61,0.96339,0.122,0.95022,,
,,0.6102,0.9633,0.12204,0.95021,,
,,0.6104,0.9632,0.12208,0.95021,,
,,0.6106,0.96311,0.12212,0.95021,,
,,0.6108,0.96302,0.12216,0.9502,,
,,0.611,0.96293,0.1222,0.9502,,
,,0.6112,0.96284,0.12224,0.9502,,
,,0.6114,0.96275,0.12228,0.95019,,
,,0.6116,0.96265,0.12232,0.95019,,
,,0.6118,0.96256,0.12236,0.95018,,
,,0.612,0.96247,0.1224,0.95018,,
,,0.6122,0.96238,0.12244,0.95018,,
,,0.6124,0.96229,0.12248,0.95017,,
,,0.6126,0.9622,0.12252,0.95017,,
,,0.6128,0.96211,0.12256,0.95016,,
,,0.613,0.96202,0.1226,0.95016,,
,,0.6132,0.96193,0.12264,0.95016,,
,,0.6134,0.96184,0.12268,0.95015,,
,,0.6136,0.96176,0.12272,0.95015,,
,,0.6138,0.96167,0.12276,0.95015,,
,,0.614,0.96158,0.1228,0.95014,,
,,0.6142,0.96149,0.12284,0.95014,,
,,0.6144,0.9614,0.12288,0.95014,,
,,0.6146,0.96131,0.12292,0.95013,,
,,0.6148,0.96122,0.12296,0.95013,,
,,0.615,0.96114,0.123,0.95013,,
,,0.6152,0.96105,0.12304,0.95012,,
,,0.6154,0.96096,0.12308,0.95012,,
,,0.6156,0.96088,0.12312,0.95012,,
,,0.6158,0.96079,0.12316,0.95011,,
,,0.616,0.9607,0.1232,0.95011,,
,,0.6162,0.96062,0.12324,0.95011,,
,,0.6164,0.96054,0.12328,0.9501,,
,,0.6166,0.96045,0.12332,0.9501,,
,,0.6168,0.96037,0.12336,0.9501,,
,,0.617,0.96029,0.1234,0.95009,,
,,0.6172,0.9602,0.12344,0.95009,,
,,0.6174,0.96012,0.12348,0.95009,,
,,0.6176,0.96004,0.12352,0.95008,,
,,0.6178,0.95996,0.12356,0.95008,,
,,0.618,0.95988,0.1236,0.95008,,
,,0.6182,0.9598,0.12364,0.95008,,
,,0.6184,0.95972,0.12368,0.95007,,
,,0.6186,0.95964,0.12372,0.95007,,
,,0.6188,0.95957,0.12376,0.95007,,
,,0.619,0.95949,0.1238,0.95006,,
,,0.6192,0.95941,0.12384,0.95006,,
,,0.6194,0.95934,0.12388,0.95006,,
,,0.6196,0.95926,0.12392,0.95006,,
,,0.6198,0.95919,0.12396,0.95005,,
,,0.62,0.95911,0.124,0.95005,,
,,0.6202,0.95904,0.12404,0.95005,,
,,0.6204,0.95896,0.12408,0.95005,,
,,0.6206,0.95889,0.12412,0.95004,,
,,0.6208,0.95881,0.12416,0.95004,,
,,0.621,0.95874,0.1242,0.95004,,
,,0.6212,0.95867,0.12424,0.95004,,
,,0.6214,0.9586,0.12428,0.95003,,
,,0.6216,0.95852,0.12432,0.95003,,
,,0.6218,0.95845,0.12436,0.95003,,
,,0.622,0.95838,0.1244,0.95003,,
,,0.6222,0.95831,0.12444,0.95002,,
,,0.6224,0.95824,0.12448,0.95002,,
,,0.6226,0.95817,0.12452,0.95002,,
,,0.6228,0.9581,0.12456,0.95002,,
,,0.623,0.95803,0.1246,0.95002,,
,,0.6232,0.95797,0.12464,0.95001,,
,,0.6234,0.9579,0.12468,0.95001,,
,,0.6236,0.95783,0.12472,0.95001,,
,,0.6238,0.95776,0.12476,0.95001,,
,,0.624,0.95769,0.1248,0.95001,,
,,0.6242,0.95763,0.12484,0.95,,
,,0.6244,0.95756,0.12488,0.95,,
,,0.6246,0.95749,0.12492,0.95,,
,,0.6248,0.95743,0.12496,0.95,,
,,0.625,0.95736,0.125,0.95,,
,,0.6252,0.9573,0.12504,0.94999,,
,,0.6254,0.95723,0.12508,0.94999,,
,,0.6256,0.95717,0.12512,0.94999,,
,,0.6258,0.9571,0.12516,0.94999,,
,,0.626,0.95704,0.1252,0.94999,,
,,0.6262,0.95697,0.12524,0.94999,,
,,0.6264,0.95691,0.12528,0.94998,,
,,0.6266,0.95685,0.12532,0.94998,,
,,0.6268,0.95678,0.12536,0.94998,,
,,0.627,0.95672,0.1254,0.94998,,
,,0.6272,0.95666,0.12544,0.94998,,
,,0.6274,0.9566,0.12548,0.94998,,
,,0.6276,0.95654,0.12552,0.94997,,
,,0.6278,0.95648,0.12556,0.94997,,
,,0.628,0.95642,0.1256,0.94997,,
,,0.6282,0.95637,0.12564,0.94997,,
,,0.6284,0.95631,0.12568,0.94997,,
,,0.6286,0.95625,0.12572,0.94997,,
,,0.6288,0.9562,0.12576,0.94997,,
,,0.629,0.95614,0.1258,0.94997,,
,,0.6292,0.95609,0.12584,0.94996,,
,,0.6294,0.95603,0.12588,0.94996,,
,,0.6296,0.95598,0.12592,0.94996,,
,,0.6298,0.95592,0.12596,0.94996,,
,,0.63,0.95587,0.126,0.94996,,
,,0.6302,0.95582,0.12604,0.94996,,
,,0.6304,0.95577,0.12608,0.94996,,
,,0.6306,0.95571,0.12612,0.94996,,
,,0.6308,0.95566,0.12616,0.94996,,
,,0.631,0.95561,0.1262,0.94995,,
,,0.6312,0.95556,0.12624,0.94995,,
,,0.6314,0.95551,0.12628,0.94995,,
,,0.6316,0.95546,0.12632,0.94995,,
,,0.6318,0.95542,0.12636,0.94995,,
,,0.632,0.95537,0.1264,0.94995,,
,,0.6322,0.95532,0.12644,0.94995,,
,,0.6324,0.95527,0.12648,0.94995,,
,,0.6326,0.95522,0.12652,0.94995,,
,,0.6328,0.95518,0.12656,0.94995,,
,,0.633,0.95513,0.1266,0.94995,,
,,0.6332,0.95509,0.12664,0.94995,,
,,0.6334,0.95504,0.12668,0.94995,,
,,0.6336,0.955,0.12672,0.94994,,
,,0.6338,0.95495,0.12676,0.94994,,
,,0.634,0.95491,0.1268,0.94994,,
,,0.6342,0.95487,0.12684,0.94994,,
,,0.6344,0.95482,0.12688,0.94994,,
,,0.6346,0.95478,0.12692,0.94994,,
,,0.6348,0.95474,0.12696,0.94994,,
,,0.635,0.9547,0.127,0.94994,,
,,0.6352,0.95466,0.12704,0.94994,,
,,0.6354,0.95462,0.12708,0.94994,,
,,0.6356,0.95458,0.12712,0.94994,,
,,0.6358,0.95455,0.12716,0.94994,,
,,0.636,0.95451,0.1272,0.94994,,
,,0.6362,0.95447,0.12724,0.94994,,
,,0.6364,0.95444,0.12728,0.94994,,
,,0.6366,0.9544,0.12732,0.94994,,
,,0.6368,0.95436,0.12736,0.94994,,
,,0.637,0.95433,0.1274,0.94994,,
,,0.6372,0.95429,0.12744,0.94994,,
,,0.6374,0.95426,0.12748,0.94994,,
,,0.6376,0.95423,0.12752,0.94994,,
,,0.6378,0.95419,0.12756,0.94994,,
,,0.638,0.95416,0.1276,0.94994,,
,,0.6382,0.95413,0.12764,0.94994,,
,,0.6384,0.9541,0.12768,0.94994,,
,,0.6386,0.95406,0.12772,0.94994,,
,,0.6388,0.95403,0.12776,0.94994,,
,,0.639,0.954,0.1278,0.94994,,
,,0.6392,0.95397,0.12784,0.94994,,
,,0.6394,0.95394,0.12788,0.94994,,
,,0.6396,0.95391,0.12792,0.94994,,
,,0.6398,0.95388,0.12796,0.94994,,
,,0.64,0.95386,0.128,0.94994,,
,,0.6402,0.95383,0.12804,0.94994,,
,,0.6404,0.9538,0.12808,0.94994,,
,,0.6406,0.95377,0.12812,0.94994,,
,,0.6408,0.95375,0.12816,0.94994,,
,,0.641,0.95372,0.1282,0.94994,,
,,0.6412,0.95369,0.12824,0.94994,,
,,0.6414,0.95367,0.12828,0.94994,,
,,0.6416,0.95365,0.12832,0.94995,,
,,0.6418,0.95362,0.12836,0.94995,,
,,0.642,0.9536,0.1284,0.94995,,
,,0.6422,0.95357,0.12844,0.94995,,
,,0.6424,0.95355,0.12848,0.94995,,
,,0.6426,0.95353,0.12852,0.94995,,
,,0.6428,0.95351,0.12856,0.94995,,
,,0.643,0.95348,0.1286,0.94995,,
,,0.6432,0.95346,0.12864,0.94995,,
,,0.6434,0.95344,0.12868,0.94995,,
,,0.6436,0.95342,0.12872,0.94995,,
,,0.6438,0.9534,0.12876,0.94995,,
,,0.644,0.95338,0.1288,0.94995,,
,,0.6442,0.95336,0.12884,0.94996,,
,,0.6444,0.95334,0.12888,0.94996,,
,,0.6446,0.95333,0.12892,0.94996,,
,,0.6448,0.95331,0.12896,0.94996,,
,,0.645,0.95329,0.129,0.94996,,
,,0.6452,0.95327,0.12904,0.94996,,
,,0.6454,0.95326,0.12908,0.94996,,
,,0.6456,0.95324,0.12912,0.94996,,
,,0.6458,0.95323,0.12916,0.94996,,
,,0.646,0.95321,0.1292,0.94997,,
,,0.6462,0.9532,0.12924,0.94997,,
,,0.6464,0.95318,0.12928,0.94997,,
,,0.6466,0.95317,0.12932,0.94997,,
,,0.6468,0.95315,0.12936,0.94997,,
,,0.647,0.95314,0.1294,0.94997,,
,,0.6472,0.95313,0.12944,0.94997,,
,,0.6474,0.95312,0.12948,0.94997,,
,,0.6476,0.95311,0.12952,0.94998,,
,,0.6478,0.9531,0.12956,0.94998,,
,,0.648,0.95309,0.1296,0.94998,,
,,0.6482,0.95308,0.12964,0.94998,,
,,0.6484,0.95307,0.12968,0.94998,,
,,0.6486,0.95306,0.12972,0.94998,,
,,0.6488,0.95305,0.12976,0.94998,,
,,0.649,0.95304,0.1298,0.94999,,
,,0.6492,0.95304,0.12984,0.94999,,
,,0.6494,0.95303,0.12988,0.94999,,
,,0.6496,0.95302,0.12992,0.94999,,
,,0.6498,0.95302,0.12996,0.94999,,
,,0.65,0.95301,0.13,0.94999,,
,,0.6502,0.95301,0.13004,0.95,,
,,0.6504,0.953,0.13008,0.95,,
,,0.6506,0.953,0.13012,0.95,,
,,0.6508,0.953,0.13016,0.95,,
,,0.651,0.95299,0.1302,0.95,,
,,0.6512,0.95299,0.13024,0.95001,,
,,0.6514,0.95299,0.13028,0.95001,,
,,0.6516,0.95299,0.13032,0.95001,,
,,0.6518,0.95299,0.13036,0.95001,,
,,0.652,0.95299,0.1304,0.95001,,
,,0.6522,0.95299,0.13044,0.95002,,
,,0.6524,0.95299,0.13048,0.95002,,
,,0.6526,0.95299,0.13052,0.95002,,
,,0.6528,0.95299,0.13056,0.95002,,
,,0.653,0.95299,0.1306,0.95002,,
,,0.6532,0.95299,0.13064,0.95003,,
,,0.6534,0.953,0.13068,0.95003,,
,,0.6536,0.953,0.13072,0.95003,,
,,0.6538,0.953,0.13076,0.95003,,
,,0.654,0.95301,0.1308,0.95003,,
,,0.6542,0.95301,0.13084,0.95004,,
,,0.6544,0.95302,0.13088,0.95004,,
,,0.6546,0.95302,0.13092,0.95004,,
,,0.6548,0.95303,0.13096,0.95004,,
,,0.655,0.95303,0.131,0.95005,,
,,0.6552,0.95304,0.13104,0.95005,,
,,0.6554,0.95305,0.13108,0.95005,,
,,0.6556,0.95305,0.13112,0.95005,,
,,0.6558,0.95306,0.13116,0.95006,,
,,0.656,0.95307,0.1312,0.95006,,
,,0.6562,0.95308,0.13124,0.95006,,
,,0.6564,0.95309,0.13128,0.95006,,
,,0.6566,0.9531,0.13132,0.95007,,
,,0.6568,0.95311,0.13136,0.95007,,
,,0.657,0.95312,0.1314,0.95007,,
,,0.6572,0.95313,0.13144,0.95007,,
,,0.6574,0.95314,0.13148,0.95008,,
,,0.6576,0.95315,0.13152,0.95008,,
,,0.6578,0.95316,0.13156,0.95008,,
,,0.658,0.95317,0.1316,0.95009,,
,,0.6582,0.95319,0.13164,0.95009,,
,,0.6584,0.9532,0.13168,0.95009,,
,,0.6586,0.95321,0.13172,0.95009,,
,,0.6588,0.95323,0.13176,0.9501,,
,,0.659,0.95324,0.1318,0.9501,,
,,0.6592,0.95326,0.13184,0.9501,,
,,0.6594,0.95327,0.13188,0.95011,,
,,0.6596,0.95329,0.13192,0.95011,,
,,0.6598,0.9533,0.13196,0.95011,,
,,0.66,0.95332,0.132,0.95011,,
,,0.6602,0.95334,0.13204,0.95012,,
,,0.6604,0.95335,0.13208,0.95012,,
,,0.6606,0.95337,0.13212,0.95012,,
,,0.6608,0.95339,0.13216,0.95013,,
,,0.661,0.95341,0.1322,0.95013,,
,,0.6612,0.95343,0.13224,0.95013,,
,,0.6614,0.95344,0.13228,0.95014,,
,,0.6616,0.95346,0.13232,0.95014,,
,,0.6618,0.95348,0.13236,0.95014,,
,,0.662,0.95351,0.1324,0.95015,,
,,0.6622,0.95353,0.13244,0.95015,,
,,0.6624,0.95355,0.13248,0.95015,,
,,0.6626,0.95357,0.13252,0.95016,,
,,0.6628,0.95359,0.13256,0.95016,,
,,0.663,0.95361,0.1326,0.95016,,
,,0.6632,0.95364,0.13264,0.95017,,
,,0.6634,0.95366,0.13268,0.95017,,
,,0.6636,0.95368,0.13272,0.95017,,
,,0.6638,0.95371,0.13276,0.95018,,
,,0.664,0.95373,0.1328,0.95018,,
,,0.6642,0.95376,0.13284,0.95018,,
,,0.6644,0.95378,0.13288,0.95019,,
,,0.6646,0.95381,0.13292,0.95019,,
,,0.6648,0.95383,0.13296,0.9502,,
,,0.665,0.95386,0.133,0.9502,,
,,0.6652,0.95389,0.13304,0.9502,,
,,0.6654,0.95391,0.13308,0.95021,,
,,0.6656,0.95394,0.13312,0.95021,,
,,0.6658,0.95397,0.13316,0.95021,,
,,0.666,0.954,0.1332,0.95022,,
,,0.6662,0.95403,0.13324,0.95022,,
,,0.6664,0.95406,0.13328,0.95023,,
,,0.6666,0.95409,0.13332,0.95023,,
,,0.6668,0.95412,0.13336,0.95023,,
,,0.667,0.95415,0.1334,0.95024,,
,,0.6672,0.95418,0.13344,0.95024,,
,,0.6674,0.95421,0.13348,0.95025,,
,,0.6676,0.95424,0.13352,0.95025,,
,,0.6678,0.95427,0.13356,0.95025,,
,,0.668,0.9543,0.1336,0.95026,,
,,0.6682,0.95434,0.13364,0.95026,,
,,0.6684,0.95437,0.13368,0.95027,,
,,0.6686,0.9544,0.13372,0.95027,,
,,0.6688,0.95444,0.13376,0.95027,,
,,0.669,0.95447,0.1338,0.95028,,
,,0.6692,0.9545,0.13384,0.95028,,
,,0.6694,0.95454,0.13388,0.95029,,
,,0.6696,0.95457,0.13392,0.95029,,
,,0.6698,0.95461,0.13396,0.9503,,
,,0.67,0.95464,0.134,0.9503,,
,,0.6702,0.95468,0.13404,0.9503,,
,,0.6704,0.95471,0.13408,0.95031,,
,,0.6706,0.95475,0.13412,0.95031,,
,,0.6708,0.95479,0.13416,0.95032,,
,,0.671,0.95482,0.1342,0.95032,,
,,0.6712,0.95486,0.13424,0.95033,,
,,0.6714,0.9549,0.13428,0.95033,,
,,0.6716,0.95494,0.13432,0.95034,,
,,0.6718,0.95497,0.13436,0.95034,,
,,0.672,0.95501,0.1344,0.95034,,
,,0.6722,0.95505,0.13444,0.95035,,
,,0.6724,0.95509,0.13448,0.95035,,
,,0.6726,0.95513,0.13452,0.95036,,
,,0.6728,0.95517,0.13456,0.95036,,
,,0.673,0.95521,0.1346,0.95037,,
,,0.6732,0.95525,0.13464,0.95037,,
,,0.6734,0.95528,0.13468,0.95037,,
,,0.6736,0.95532,0.13472,0.95038,,
,,0.6738,0.95536,0.13476,0.95038,,
,,0.674,0.9554,0.1348,0.95039,,
,,0.6742,0.95544,0.13484,0.95039,,
,,0.6744,0.95549,0.13488,0.9504,,
,,0.6746,0.95553,0.13492,0.9504,,
,,0.6748,0.95557,0.13496,0.95041,,
,,0.675,0.95562,0.135,0.95041,,
,,0.6752,0.95567,0.13504,0.95042,,
,,0.6754,0.95571,0.13508,0.95042,,
,,0.6756,0.95576,0.13512,0.95043,,
,,0.6758,0.95581,0.13516,0.95043,,
,,0.676,0.95586,0.1352,0.95044,,
,,0.6762,0.9559,0.13524,0.95044,,
,,0.6764,0.95595,0.13528,0.95045,,
,,0.6766,0.956,0.13532,0.95045,,
,,0.6768,0.95605,0.13536,0.95046,,
,,0.677,0.9561,0.1354,0.95046,,
,,0.6772,0.95615,0.13544,0.95047,,
,,0.6774,0.9562,0.13548,0.95047,,
,,0.6776,0.95625,0.13552,0.95048,,
,,0.6778,0.9563,0.13556,0.95048,,
,,0.678,0.95636,0.1356,0.95049,,
,,0.6782,0.95641,0.13564,0.9505,,
,,0.6784,0.95646,0.13568,0.9505,,
,,0.6786,0.95651,0.13572,0.95051,,
,,0.6788,0.95657,0.13576,0.95051,,
,,0.679,0.95662,0.1358,0.95052,,
,,0.6792,0.95668,0.13584,0.95052,,
,,0.6794,0.95673,0.13588,0.95053,,
,,0.6796,0.95678,0.13592,0.95053,,
,,0.6798,0.95684,0.13596,0.95054,,
,,0.68,0.9569,0.136,0.95055,,
,,0.6802,0.95695,0.13604,0.95055,,
,,0.6804,0.95701,0.13608,0.95056,,
,,0.6806,0.95707,0.13612,0.95056,,
,,0.6808,0.95712,0.13616,0.95057,,
,,0.681,0.95718,0.1362,0.95057,,
,,0.6812,0.95724,0.13624,0.95058,,
,,0.6814,0.9573,0.13628,0.95059,,
,,0.6816,0.95736,0.13632,0.95059,,
,,0.6818,0.95742,0.13636,0.9506,,
,,0.682,0.95748,0.1364,0.9506,,
,,0.6822,0.95754,0.13644,0.95061,,
,,0.6824,0.9576,0.13648,0.95062,,
,,0.6826,0.95766,0.13652,0.95062,,
,,0.6828,0.95772,0.13656,0.95063,,
,,0.683,0.95778,0.1366,0.95063,,
,,0.6832,0.95784,0.13664,0.95064,,
,,0.6834,0.9579,0.13668,0.95065,,
,,0.6836,0.95796,0.13672,0.95065,,
,,0.6838,0.95802,0.13676,0.95066,,
,,0.684,0.95808,0.1368,0.95066,,
,,0.6842,0.95815,0.13684,0.95067,,
,,0.6844,0.95821,0.13688,0.95068,,
,,0.6846,0.95827,0.13692,0.95068,,
,,0.6848,0.95833,0.13696,0.95069,,
,,0.685,0.9584,0.137,0.95069,,
,,0.6852,0.95846,0.13704,0.9507,,
,,0.6854,0.95852,0.13708,0.95071,,
,,0.6856,0.95859,0.13712,0.95071,,
,,0.6858,0.95865,0.13716,0.95072,,
,,0.686,0.95872,0.1372,0.95073,,
,,0.6862,0.95878,0.13724,0.95073,,
,,0.6864,0.95885,0.13728,0.95074,,
,,0.6866,0.95892,0.13732,0.95075,,
,,0.6868,0.95898,0.13736,0.95075,,
,,0.687,0.95905,0.1374,0.95076,,
,,0.6872,0.95912,0.13744,0.95077,,
,,0.6874,0.95918,0.13748,0.95077,,
,,0.6876,0.95925,0.13752,0.95078,,
,,0.6878,0.95932,0.13756,0.95079,,
,,0.688,0.95938,0.1376,0.95079,,
,,0.6882,0.95945,0.13764,0.9508,,
,,0.6884,0.95952,0.13768,0.95081,,
,,0.6886,0.95959,0.13772,0.95081,,
,,0.6888,0.95966,0.13776,0.95082,,
,,0.689,0.95973,0.1378,0.95083,,
,,0.6892,0.9598,0.13784,0.95083,,
,,0.6894,0.95987,0.13788,0.95084,,
,,0.6896,0.95994,0.13792,0.95085,,
,,0.6898,0.96001,0.13796,0.95085,,
,,0.69,0.96008,0.138,0.95086,,
,,0.6902,0.96016,0.13804,0.95087,,
,,0.6904,0.96023,0.13808,0.95087,,
,,0.6906,0.9603,0.13812,0.95088,,
,,0.6908,0.96038,0.13816,0.95089,,
,,0.691,0.96045,0.1382,0.95089,,
,,0.6912,0.96053,0.13824,0.9509,,
,,0.6914,0.9606,0.13828,0.95091,,
,,0.6916,0.96068,0.13832,0.95092,,
,,0.6918,0.96075,0.13836,0.95092,,
,,0.692,0.96083,0.1384,0.95093,,
,,0.6922,0.96091,0.13844,0.95094,,
,,0.6924,0.96099,0.13848,0.95094,,
,,0.6926,0.96106,0.13852,0.95095,,
,,0.6928,0.96114,0.13856,0.95096,,
,,0.693,0.96122,0.1386,0.95097,,
,,0.6932,0.9613,0.13864,0.95097,,
,,0.6934,0.96138,0.13868,0.95098,,
,,0.6936,0.96146,0.13872,0.95099,,
,,0.6938,0.96154,0.13876,0.951,,
,,0.694,0.96162,0.1388,0.951,,
,,0.6942,0.9617,0.13884,0.95101,,
,,0.6944,0.96177,0.13888,0.95102,,
,,0.6946,0.96185,0.13892,0.95103,,
,,0.6948,0.96193,0.13896,0.95103,,
,,0.695,0.96201,0.139,0.95104,,
,,0.6952,0.96209,0.13904,0.95105,,
,,0.6954,0.96217,0.13908,0.95106,,
,,0.6956,0.96226,0.13912,0.95106,,
,,0.6958,0.96234,0.13916,0.95107,,
,,0.696,0.96242,0.1392,0.95108,,
,,0.6962,0.9625,0.13924,0.95109,,
,,0.6964,0.96258,0.13928,0.95109,,
,,0.6966,0.96266,0.13932,0.9511,,
,,0.6968,0.96275,0.13936,0.95111,,
,,0.697,0.96283,0.1394,0.95112,,
,,0.6972,0.96291,0.13944,0.95113,,
,,0.6974,0.963,0.13948,0.95113,,
,,0.6976,0.96308,0.13952,0.95114,,
,,0.6978,0.96316,0.13956,0.95115,,
,,0.698,0.96324,0.1396,0.95116,,
,,0.6982,0.96332,0.13964,0.95117,,
,,0.6984,0.96341,0.13968,0.95117,,
,,0.6986,0.96349,0.13972,0.95118,,
,,0.6988,0.96358,0.13976,0.95119,,
,,0.699,0.96367,0.1398,0.9512,,
,,0.6992,0.96375,0.13984,0.95121,,
,,0.6994,0.96384,0.13988,0.95121,,
,,0.6996,0.96393,0.13992,0.95122,,
,,0.6998,0.96402,0.13996,0.95123,,
,,0.7,0.9641,0.14,0.95124,,
,,0.7002,0.96419,0.14004,0.95125,,
,,0.7004,0.96428,0.14008,0.95126,,
,,0.7006,0.96437,0.14012,0.95126,,
,,0.7008,0.96446,0.14016,0.95127,,
,,0.701,0.96455,0.1402,0.95128,,
,,0.7012,0.96465,0.14024,0.95129,,
,,0.7014,0.96474,0.14028,0.9513,,
,,0.7016,0.96483,0.14032,0.95131,,
,,0.7018,0.96492,0.14036,0.95131,,
,,0.702,0.96502,0.1404,0.95132,,
,,0.7022,0.96511,0.14044,0.95133,,
,,0.7024,0.9652,0.14048,0.95134,,
,,0.7026,0.96529,0.14052,0.95135,,
,,0.7028,0.96539,0.14056,0.95136,,
,,0.703,0.96548,0.1406,0.95136,,
,,0.7032,0.96557,0.14064,0.95137,,
,,0.7034,0.96566,0.14068,0.95138,,
,,0.7036,0.96576,0.14072,0.95139,,
,,0.7038,0.96585,0.14076,0.9514,,
,,0.704,0.96594,0.1408,0.95141,,
,,0.7042,0.96603,0.14084,0.95141,,
,,0.7044,0.96613,0.14088,0.95142,,
,,0.7046,0.96622,0.14092,0.95143,,
,,0.7048,0.96631,0.14096,0.95144,,
,,0.705,0.96641,0.141,0.95145,,
,,0.7052,0.9665,0.14104,0.95146,,
,,0.7054,0.9666,0.14108,0.95147,,
,,0.7056,0.96669,0.14112,0.95147,,
,,0.7058,0.96678,0.14116,0.95148,,
,,0.706,0.96688,0.1412,0.95149,,
,,0.7062,0.96697,0.14124,0.9515,,
,,0.7064,0.96707,0.14128,0.95151,,
,,0.7066,0.96717,0.14132,0.95152,,
,,0.7068,0.96726,0.14136,0.95153,,
,,0.707,0.96736,0.1414,0.95154,,
,,0.7072,0.96746,0.14144,0.95154,,
,,0.7074,0.96755,0.14148,0.95155,,
,,0.7076,0.96765,0.14152,0.95156,,
,,0.7078,0.96775,0.14156,0.95157,,
,,0.708,0.96785,0.1416,0.95158,,
,,0.7082,0.96794,0.14164,0.95159,,
,,0.7084,0.96804,0.14168,0.9516,,
,,0.7086,0.96814,0.14172,0.95161,,
,,0.7088,0.96824,0.14176,0.95161,,
,,0.709,0.96834,0.1418,0.95162,,
,,0.7092,0.96844,0.14184,0.95163,,
,,0.7094,0.96854,0.14188,0.95164,,
,,0.7096,0.96864,0.14192,0.95165,,
,,0.7098,0.96874,0.14196,0.95166,,
,,0.71,0.96885,0.142,0.95167,,
,,0.7102,0.96895,0.14204,0.95168,,
,,0.7104,0.96905,0.14208,0.95169,,
,,0.7106,0.96915,0.14212,0.9517,,
,,0.7108,0.96925,0.14216,0.9517,,
,,0.711,0.96935,0.1422,0.95171,,
,,0.7112,0.96945,0.14224,0.95172,,
,,0.7114,0.96956,0.14228,0.95173,,
,,0.7116,0.96966,0.14232,0.95174,,
,,0.7118,0.96976,0.14236,0.95175,,
,,0.712,0.96986,0.1424,0.95176,,
,,0.7122,0.96996,0.14244,0.95177,,
,,0.7124,0.97006,0.14248,0.95178,,
,,0.7126,0.97016,0.14252,0.95179,,
,,0.7128,0.97027,0.14256,0.9518,,
,,0.713,0.97037,0.1426,0.9518,,
,,0.7132,0.97047,0.14264,0.95181,,
,,0.7134,0.97057,0.14268,0.95182,,
,,0.7136,0.97067,0.14272,0.95183,,
,,0.7138,0.97077,0.14276,0.95184,,
,,0.714,0.97087,0.1428,0.95185,,
,,0.7142,0.97097,0.14284,0.95186,,
,,0.7144,0.97107,0.14288,0.95187,,
,,0.7146,0.97117,0.14292,0.95188,,
,,0.7148,0.97127,0.14296,0.95189,,
,,0.715,0.97137,0.143,0.9519,,
,,0.7152,0.97148,0.14304,0.95191,,
,,0.7154,0.97158,0.14308,0.95192,,
,,0.7156,0.97168,0.14312,0.95193,,
,,0.7158,0.97179,0.14316,0.95194,,
,,0.716,0.97189,0.1432,0.95195,,
,,0.7162,0.97199,0.14324,0.95196,,
,,0.7164,0.9721,0.14328,0.95196,,
,,0.7166,0.9722,0.14332,0.95197,,
,,0.7168,0.97231,0.14336,0.95198,,
,,0.717,0.97241,0.1434,0.95199,,
,,0.7172,0.97252,0.14344,0.952,,
,,0.7174,0.97263,0.14348,0.95201,,
,,0.7176,0.97273,0.14352,0.95202,,
,,0.7178,0.97284,0.14356,0.95203,,
,,0.718,0.97295,0.1436,0.95204,,
,,0.7182,0.97305,0.14364,0.95205,,
,,0.7184,0.97316,0.14368,0.95206,,
,,0.7186,0.97326,0.14372,0.95207,,
,,0.7188,0.97337,0.14376,0.95208,,
,,0.719,0.97347,0.1438,0.95209,,
,,0.7192,0.97358,0.14384,0.9521,,
,,0.7194,0.97368,0.14388,0.95211,,
,,0.7196,0.97379,0.14392,0.95212,,
,,0.7198,0.97389,0.14396,0.95213,,
,,0.72,0.974,0.144,0.95214,,
,,0.7202,0.9741,0.14404,0.95215,,
,,0.7204,0.97421,0.14408,0.95216,,
,,0.7206,0.97431,0.14412,0.95217,,
,,0.7208,0.97441,0.14416,0.95218,,
,,0.721,0.97452,0.1442,0.95219,,
,,0.7212,0.97462,0.14424,0.9522,,
,,0.7214,0.97472,0.14428,0.95221,,
,,0.7216,0.97483,0.14432,0.95222,,
,,0.7218,0.97493,0.14436,0.95223,,
,,0.722,0.97503,0.1444,0.95224,,
,,0.7222,0.97514,0.14444,0.95225,,
,,0.7224,0.97524,0.14448,0.95226,,
,,0.7226,0.97535,0.14452,0.95227,,
,,0.7228,0.97545,0.14456,0.95228,,
,,0.723,0.97555,0.1446,0.95229,,
,,0.7232,0.97566,0.14464,0.9523,,
,,0.7234,0.97576,0.14468,0.95231,,
,,0.7236,0.97587,0.14472,0.95232,,
,,0.7238,0.97597,0.14476,0.95233,,
,,0.724,0.97608,0.1448,0.95234,,
,,0.7242,0.97618,0.14484,0.95235,,
,,0.7244,0.97629,0.14488,0.95236,,
,,0.7246,0.9764,0.14492,0.95237,,
,,0.7248,0.9765,0.14496,0.95238,,
,,0.725,0.97661,0.145,0.95239,,
,,0.7252,0.97672,0.14504,0.9524,,
,,0.7254,0.97682,0.14508,0.95241,,
,,0.7256,0.97693,0.14512,0.95242,,
,,0.7258,0.97704,0.14516,0.95244,,
,,0.726,0.97714,0.1452,0.95245,,
,,0.7262,0.97724,0.14524,0.95246,,
,,0.7264,0.97735,0.14528,0.95247,,
,,0.7266,0.97745,0.14532,0.95248,,
,,0.7268,0.97755,0.14536,0.95249,,
,,0.727,0.97766,0.1454,0.9525,,
,,0.7272,0.97776,0.14544,0.95251,,
,,0.7274,0.97786,0.14548,0.95252,,
,,0.7276,0.97796,0.14552,0.95253,,
,,0.7278,0.97807,0.14556,0.95254,,
,,0.728,0.97817,0.1456,0.95255,,
,,0.7282,0.97827,0.14564,0.95256,,
,,0.7284,0.97837,0.14568,0.95257,,
,,0.7286,0.97847,0.14572,0.95258,,
,,0.7288,0.97857,0.14576,0.9526,,
,,0.729,0.97867,0.1458,0.95261,,
,,0.7292,0.97877,0.14584,0.95262,,
,,0.7294,0.97887,0.14588,0.95263,,
,,0.7296,0.97897,0.14592,0.95264,,
,,0.7298,0.97907,0.14596,0.95265,,
,,0.73,0.97917,0.146,0.95266,,
,,0.7302,0.97927,0.14604,0.95267,,
,,0.7304,0.97937,0.14608,0.95268,,
,,0.7306,0.97947,0.14612,0.95269,,
,,0.7308,0.97957,0.14616,0.9527,,
,,0.731,0.97967,0.1462,0.95272,,
,,0.7312,0.97978,0.14624,0.95273,,
,,0.7314,0.97988,0.14628,0.95274,,
,,0.7316,0.97998,0.14632,0.95275,,
,,0.7318,0.98008,0.14636,0.95276,,
,,0.732,0.98018,0.1464,0.95277,,
,,0.7322,0.98029,0.14644,0.95278,,
,,0.7324,0.98039,0.14648,0.95279,,
,,0.7326,0.98049,0.14652,0.9528,,
,,0.7328,0.98059,0.14656,0.95282,,
,,0.733,0.98069,0.1466,0.95283,,
,,0.7332,0.9808,0.14664,0.95284,,
,,0.7334,0.9809,0.14668,0.95285,,
,,0.7336,0.981,0.14672,0.95286,,
,,0.7338,0.9811,0.14676,0.95287,,
,,0.734,0.98119,0.1468,0.95288,,
,,0.7342,0.98129,0.14684,0.9529,,
,,0.7344,0.98139,0.14688,0.95291,,
,,0.7346,0.98149,0.14692,0.95292,,
,,0.7348,0.98159,0.14696,0.95293,,
,,0.735,0.98168,0.147,0.95294,,
,,0.7352,0.98178,0.14704,0.95295,,
,,0.7354,0.98187,0.14708,0.95296,,
,,0.7356,0.98197,0.14712,0.95298,,
,,0.7358,0.98206,0.14716,0.95299,,
,,0.736,0.98216,0.1472,0.953,,
,,0.7362,0.98226,0.14724,0.95301,,
,,0.7364,0.98235,0.14728,0.95302,,
,,0.7366,0.98244,0.14732,0.95304,,
,,0.7368,0.98254,0.14736,0.95305,,
,,0.737,0.98263,0.1474,0.95306,,
,,0.7372,0.98273,0.14744,0.95307,,
,,0.7374,0.98282,0.14748,0.95308,,
,,0.7376,0.98291,0.14752,0.95309,,
,,0.7378,0.98301,0.14756,0.95311,,
,,0.738,0.9831,0.1476,0.95312,,
,,0.7382,0.98319,0.14764,0.95313,,
,,0.7384,0.98329,0.14768,0.95314,,
,,0.7386,0.98338,0.14772,0.95315,,
,,0.7388,0.98347,0.14776,0.95317,,
,,0.739,0.98357,0.1478,0.95318,,
,,0.7392,0.98366,0.14784,0.95319,,
,,0.7394,0.98375,0.14788,0.9532,,
,,0.7396,0.98384,0.14792,0.95321,,
,,0.7398,0.98393,0.14796,0.95323,,
,,0.74,0.98403,0.148,0.95324,,
,,0.7402,0.98412,0.14804,0.95325,,
,,0.7404,0.98421,0.14808,0.95326,,
,,0.7406,0.9843,0.14812,0.95327,,
,,0.7408,0.98439,0.14816,0.95329,,
,,0.741,0.98448,0.1482,0.9533,,
,,0.7412,0.98457,0.14824,0.95331,,
,,0.7414,0.98467,0.14828,0.95332,,
,,0.7416,0.98476,0.14832,0.95333,,
,,0.7418,0.98485,0.14836,0.95335,,
,,0.742,0.98493,0.1484,0.95336,,
,,0.7422,0.98502,0.14844,0.95337,,
,,0.7424,0.98511,0.14848,0.95338,,
,,0.7426,0.9852,0.14852,0.95339,,
,,0.7428,0.98528,0.14856,0.95341,,
,,0.743,0.98537,0.1486,0.95342,,
,,0.7432,0.98546,0.14864,0.95343,,
,,0.7434,0.98554,0.14868,0.95344,,
,,0.7436,0.98563,0.14872,0.95345,,
,,0.7438,0.98571,0.14876,0.95347,,
,,0.744,0.98579,0.1488,0.95348,,
,,0.7442,0.98588,0.14884,0.95349,,
,,0.7444,0.98596,0.14888,0.9535,,
,,0.7446,0.98605,0.14892,0.95352,,
,,0.7448,0.98613,0.14896,0.95353,,
,,0.745,0.98621,0.149,0.95354,,
,,0.7452,0.98629,0.14904,0.95355,,
,,0.7454,0.98637,0.14908,0.95356,,
,,0.7456,0.98645,0.14912,0.95358,,
,,0.7458,0.98653,0.14916,0.95359,,
,,0.746,0.98661,0.1492,0.9536,,
,,0.7462,0.98669,0.14924,0.95361,,
,,0.7464,0.98677,0.14928,0.95363,,
,,0.7466,0.98685,0.14932,0.95364,,
,,0.7468,0.98693,0.14936,0.95365,,
,,0.747,0.98701,0.1494,0.95366,,
,,0.7472,0.98709,0.14944,0.95367,,
,,0.7474,0.98716,0.14948,0.95369,,
,,0.7476,0.98724,0.14952,0.9537,,
,,0.7478,0.98732,0.14956,0.95371,,
,,0.748,0.9874,0.1496,0.95372,,
,,0.7482,0.98748,0.14964,0.95374,,
,,0.7484,0.98755,0.14968,0.95375,,
,,0.7486,0.98763,0.14972,0.95376,,
,,0.7488,0.98771,0.14976,0.95377,,
,,0.749,0.98778,0.1498,0.95379,,
,,0.7492,0.98786,0.14984,0.9538,,
,,0.7494,0.98794,0.14988,0.95381,,
,,0.7496,0.98801,0.14992,0.95382,,
,,0.7498,0.98809,0.14996,0.95384,,
,,0.75,0.98817,0.15,0.95385,,
,,0.7502,0.98824,0.15004,0.95386,,
,,0.7504,0.98832,0.15008,0.95387,,
,,0.7506,0.98839,0.15012,0.95389,,
,,0.7508,0.98846,0.15016,0.9539,,
,,0.751,0.98854,0.1502,0.95391,,
,,0.7512,0.98861,0.15024,0.95392,,
,,0.7514,0.98868,0.15028,0.95394,,
,,0.7516,0.98876,0.15032,0.95395,,
,,0.7518,0.98883,0.15036,0.95396,,
,,0.752,0.9889,0.1504,0.95397,,
,,0.7522,0.98897,0.15044,0.95399,,
,,0.7524,0.98904,0.15048,0.954,,
,,0.7526,0.9891,0.15052,0.95401,,
,,0.7528,0.98917,0.15056,0.95403,,
,,0.753,0.98924,0.1506,0.95404,,
,,0.7532,0.98931,0.15064,0.95405,,
,,0.7534,0.98937,0.15068,0.95406,,
,,0.7536,0.98944,0.15072,0.95408,,
,,0.7538,0.98951,0.15076,0.95409,,
,,0.754,0.98957,0.1508,0.9541,,
,,0.7542,0.98963,0.15084,0.95411,,
,,0.7544,0.9897,0.15088,0.95413,,
,,0.7546,0.98976,0.15092,0.95414,,
,,0.7548,0.98983,0.15096,0.95415,,
,,0.755,0.98989,0.151,0.95417,,
,,0.7552,0.98995,0.15104,0.95418,,
,,0.7554,0.99001,0.15108,0.95419,,
,,0.7556,0.99007,0.15112,0.9542,,
,,0.7558,0.99013,0.15116,0.95422,,
,,0.756,0.99019,0.1512,0.95423,,
,,0.7562,0.99025,0.15124,0.95424,,
,,0.7564,0.99031,0.15128,0.95426,,
,,0.7566,0.99037,0.15132,0.95427,,
,,0.7568,0.99043,0.15136,0.95428,,
,,0.757,0.99049,0.1514,0.95429,,
,,0.7572,0.99055,0.15144,0.95431,,
,,0.7574,0.9906,0.15148,0.95432,,
,,0.7576,0.99066,0.15152,0.95433,,
,,0.7578,0.99072,0.15156,0.95434,,
,,0.758,0.99077,0.1516,0.95436,,
,,0.7582,0.99083,0.15164,0.95437,,
,,0.7584,0.99088,0.15168,0.95438,,
,,0.7586,0.99094,0.15172,0.95439,,
,,0.7588,0.99099,0.15176,0.95441,,
,,0.759,0.99105,0.1518,0.95442,,
,,0.7592,0.9911,0.15184,0.95443,,
,,0.7594,0.99115,0.15188,0.95445,,
,,0.7596,0.99121,0.15192,0.95446,,
,,0.7598,0.99126,0.15196,0.95447,,
,,0.76,0.99131,0.152,0.95449,,
,,0.7602,0.99136,0.15204,0.9545,,
,,0.7604,0.99142,0.15208,0.95451,,
,,0.7606,0.99147,0.15212,0.95453,,
,,0.7608,0.99152,0.15216,0.95454,,
,,0.761,0.99157,0.1522,0.95455,,
,,0.7612,0.99162,0.15224,0.95457,,
,,0.7614,0.99167,0.15228,0.95458,,
,,0.7616,0.99172,0.15232,0.95459,,
,,0.7618,0.99177,0.15236,0.95461,,
,,0.762,0.99182,0.1524,0.95462,,
,,0.7622,0.99186,0.15244,0.95463,,
,,0.7624,0.99191,0.15248,0.95465,,
,,0.7626,0.99196,0.15252,0.95466,,
,,0.7628,0.99201,0.15256,0.95467,,
,,0.763,0.99205,0.1526,0.95469,,
,,0.7632,0.9921,0.15264,0.9547,,
,,0.7634,0.99215,0.15268,0.95471,,
,,0.7636,0.99219,0.15272,0.95473,,
,,0.7638,0.99224,0.15276,0.95474,,
,,0.764,0.99228,0.1528,0.95476,,
,,0.7642,0.99233,0.15284,0.95477,,
,,0.7644,0.99237,0.15288,0.95478,,
,,0.7646,0.99242,0.15292,0.9548,,
,,0.7648,0.99246,0.15296,0.95481,,
,,0.765,0.9925,0.153,0.95482,,
,,0.7652,0.99254,0.15304,0.95484,,
,,0.7654,0.99258,0.15308,0.95485,,
,,0.7656,0.99263,0.15312,0.95486,,
,,0.7658,0.99267,0.15316,0.95488,,
,,0.766,0.99271,0.1532,0.95489,,
,,0.7662,0.99275,0.15324,0.95491,,
,,0.7664,0.99279,0.15328,0.95492,,
,,0.7666,0.99282,0.15332,0.95493,,
,,0.7668,0.99286,0.15336,0.95495,,
,,0.767,0.9929,0.1534,0.95496,,
,,0.7672,0.99294,0.15344,0.95498,,
,,0.7674,0.99297,0.15348,0.95499,,
,,0.7676,0.99301,0.15352,0.955,,
,,0.7678,0.99305,0.15356,0.95502,,
,,0.768,0.99308,0.1536,0.95503,,
,,0.7682,0.99312,0.15364,0.95505,,
,,0.7684,0.99315,0.15368,0.95506,,
,,0.7686,0.99319,0.15372,0.95508,,
,,0.7688,0.99322,0.15376,0.95509,,
,,0.769,0.99325,0.1538,0.9551,,
,,0.7692,0.99329,0.15384,0.95512,,
,,0.7694,0.99332,0.15388,0.95513,,
,,0.7696,0.99335,0.15392,0.95515,,
,,0.7698,0.99338,0.15396,0.95516,,
,,0.77,0.99341,0.154,0.95518,,
,,0.7702,0.99344,0.15404,0.95519,,
,,0.7704,0.99347,0.15408,0.9552,,
,,0.7706,0.9935,0.15412,0.95522,,
,,0.7708,0.99353,0.15416,0.95523,,
,,0.771,0.99356,0.1542,0.95525,,
,,0.7712,0.99359,0.15424,0.95526,,
,,0.7714,0.99362,0.15428,0.95528,,
,,0.7716,0.99365,0.15432,0.95529,,
,,0.7718,0.99367,0.15436,0.9553,,
,,0.772,0.9937,0.1544,0.95532,,
,,0.7722,0.99372,0.15444,0.95533,,
,,0.7724,0.99375,0.15448,0.95535,,
,,0.7726,0.99377,0.15452,0.95536,,
,,0.7728,0.9938,0.15456,0.95538,,
,,0.773,0.99382,0.1546,0.95539,,
,,0.7732,0.99385,0.15464,0.9554,,
,,0.7734,0.99387,0.15468,0.95542,,
,,0.7736,0.99389,0.15472,0.95543,,
,,0.7738,0.99392,0.15476,0.95545,,
,,0.774,0.99394,0.1548,0.95546,,
,,0.7742,0.99396,0.15484,0.95547,,
,,0.7744,0.99398,0.15488,0.95549,,
,,0.7746,0.994,0.15492,0.9555,,
,,0.7748,0.99402,0.15496,0.95552,,
,,0.775,0.99404,0.155,0.95553,,
,,0.7752,0.99406,0.15504,0.95555,,
,,0.7754,0.99408,0.15508,0.95556,,
,,0.7756,0.99409,0.15512,0.95557,,
,,0.7758,0.99411,0.15516,0.95559,,
,,0.776,0.99413,0.1552,0.9556,,
,,0.7762,0.99414,0.15524,0.95562,,
,,0.7764,0.99416,0.15528,0.95563,,
,,0.7766,0.99417,0.15532,0.95565,,
,,0.7768,0.99419,0.15536,0.95566,,
,,0.777,0.9942,0.1554,0.95567,,
,,0.7772,0.99422,0.15544,0.95569,,
,,0.7774,0.99423,0.15548,0.9557,,
,,0.7776,0.99425,0.15552,0.95572,,
,,0.7778,0.99426,0.15556,0.95573,,
,,0.778,0.99427,0.1556,0.95575,,
,,0.7782,0.99429,0.15564,0.95576,,
,,0.7784,0.9943,0.15568,0.95578,,
,,0.7786,0.99431,0.15572,0.95579,,
,,0.7788,0.99432,0.15576,0.9558,,
,,0.779,0.99433,0.1558,0.95582,,
,,0.7792,0.99434,0.15584,0.95583,,
,,0.7794,0.99435,0.15588,0.95585,,
,,0.7796,0.99436,0.15592,0.95586,,
,,0.7798,0.99437,0.15596,0.95588,,
,,0.78,0.99438,0.156,0.95589,,
,,0.7802,0.99439,0.15604,0.9559,,
,,0.7804,0.9944,0.15608,0.95592,,
,,0.7806,0.99441,0.15612,0.95593,,
,,0.7808,0.99441,0.15616,0.95595,,
,,0.781,0.99442,0.1562,0.95596,,
,,0.7812,0.99443,0.15624,0.95598,,
,,0.7814,0.99443,0.15628,0.95599,,
,,0.7816,0.99444,0.15632,0.95601,,
,,0.7818,0.99444,0.15636,0.95602,,
,,0.782,0.99445,0.1564,0.95603,,
,,0.7822,0.99445,0.15644,0.95605,,
,,0.7824,0.99446,0.15648,0.95606,,
,,0.7826,0.99446,0.15652,0.95608,,
,,0.7828,0.99446,0.15656,0.95609,,
,,0.783,0.99447,0.1566,0.95611,,
,,0.7832,0.99447,0.15664,0.95612,,
,,0.7834,0.99447,0.15668,0.95614,,
,,0.7836,0.99447,0.15672,0.95615,,
,,0.7838,0.99447,0.15676,0.95617,,
,,0.784,0.99447,0.1568,0.95618,,
,,0.7842,0.99447,0.15684,0.95619,,
,,0.7844,0.99447,0.15688,0.95621,,
,,0.7846,0.99447,0.15692,0.95622,,
,,0.7848,0.99447,0.15696,0.95624,,
,,0.785,0.99447,0.157,0.95625,,
,,0.7852,0.99447,0.15704,0.95627,,
,,0.7854,0.99447,0.15708,0.95628,,
,,0.7856,0.99446,0.15712,0.9563,,
,,0.7858,0.99446,0.15716,0.95631,,
,,0.786,0.99446,0.1572,0.95633,,
,,0.7862,0.99445,0.15724,0.95634,,
,,0.7864,0.99445,0.15728,0.95636,,
,,0.7866,0.99444,0.15732,0.95637,,
,,0.7868,0.99444,0.15736,0.95639,,
,,0.787,0.99443,0.1574,0.9564,,
,,0.7872,0.99443,0.15744,0.95642,,
,,0.7874,0.99442,0.15748,0.95643,,
,,0.7876,0.99441,0.15752,0.95645,,
,,0.7878,0.99441,0.15756,0.95646,,
,,0.788,0.9944,0.1576,0.95648,,
,,0.7882,0.99439,0.15764,0.95649,,
,,0.7884,0.99438,0.15768,0.95651,,
,,0.7886,0.99437,0.15772,0.95652,,
,,0.7888,0.99436,0.15776,0.95654,,
,,0.789,0.99435,0.1578,0.95655,,
,,0.7892,0.99434,0.15784,0.95657,,
,,0.7894,0.99433,0.15788,0.95658,,
,,0.7896,0.99432,0.15792,0.9566,,
,,0.7898,0.99431,0.15796,0.95661,,
,,0.79,0.9943,0.158,0.95663,,
,,0.7902,0.99428,0.15804,0.95664,,
,,0.7904,0.99427,0.15808,0.95666,,
,,0.7906,0.99426,0.15812,0.95667,,
,,0.7908,0.99424,0.15816,0.95669,,
,,0.791,0.99423,0.1582,0.9567,,
,,0.7912,0.99422,0.15824,0.95672,,
,,0.7914,0.9942,0.15828,0.95673,,
,,0.7916,0.99419,0.15832,0.95675,,
,,0.7918,0.99417,0.15836,0.95676,,
,,0.792,0.99415,0.1584,0.95678,,
,,0.7922,0.99414,0.15844,0.95679,,
,,0.7924,0.99412,0.15848,0.95681,,
,,0.7926,0.9941,0.15852,0.95682,,
,,0.7928,0.99408,0.15856,0.95684,,
,,0.793,0.99407,0.1586,0.95685,,
,,0.7932,0.99405,0.15864,0.95687,,
,,0.7934,0.99403,0.15868,0.95688,,
,,0.7936,0.99401,0.15872,0.9569,,
,,0.7938,0.99399,0.15876,0.95692,,
,,0.794,0.99397,0.1588,0.95693,,
,,0.7942,0.99395,0.15884,0.95695,,
,,0.7944,0.99393,0.15888,0.95696,,
,,0.7946,0.9939,0.15892,0.95698,,
,,0.7948,0.99388,0.15896,0.95699,,
,,0.795,0.99386,0.159,0.95701,,
,,0.7952,0.99384,0.15904,0.95702,,
,,0.7954,0.99381,0.15908,0.95704,,
,,0.7956,0.99379,0.15912,0.95706,,
,,0.7958,0.99376,0.15916,0.95707,,
,,0.796,0.99374,0.1592,0.95709,,
,,0.7962,0.99372,0.15924,0.9571,,
,,0.7964,0.99369,0.15928,0.95712,,
,,0.7966,0.99367,0.15932,0.95713,,
,,0.7968,0.99364,0.15936,0.95715,,
,,0.797,0.99361,0.1594,0.95717,,
,,0.7972,0.99359,0.15944,0.95718,,
,,0.7974,0.99356,0.15948,0.9572,,
,,0.7976,0.99353,0.15952,0.95721,,
,,0.7978,0.9935,0.15956,0.95723,,
,,0.798,0.99348,0.1596,0.95724,,
,,0.7982,0.99345,0.15964,0.95726,,
,,0.7984,0.99342,0.15968,0.95728,,
,,0.7986,0.99339,0.15972,0.95729,,
,,0.7988,0.99336,0.15976,0.95731,,
,,0.799,0.99333,0.1598,0.95732,,
,,0.7992,0.9933,0.15984,0.95734,,
,,0.7994,0.99327,0.15988,0.95735,,
,,0.7996,0.99323,0.15992,0.95737,,
,,0.7998,0.9932,0.15996,0.95738,,
,,0.8,0.99317,0.16,0.9574,,
,,0.8002,0.99313,0.16004,0.95742,,
,,0.8004,0.9931,0.16008,0.95743,,
,,0.8006,0.99307,0.16012,0.95745,,
,,0.8008,0.99303,0.16016,0.95746,,
,,0.801,0.993,0.1602,0.95748,,
,,0.8012,0.99296,0.16024,0.95749,,
,,0.8014,0.99293,0.16028,0.95751,,
,,0.8016,0.99289,0.16032,0.95752,,
,,0.8018,0.99285,0.16036,0.95754,,
,,0.802,0.99282,0.1604,0.95756,,
,,0.8022,0.99278,0.16044,0.95757,,
,,0.8024,0.99274,0.16048,0.95759,,
,,0.8026,0.9927,0.16052,0.9576,,
,,0.8028,0.99267,0.16056,0.95762,,
,,0.803,0.99263,0.1606,0.95763,,
,,0.8032,0.99259,0.16064,0.95765,,
,,0.8034,0.99255,0.16068,0.95767,,
,,0.8036,0.99251,0.16072,0.95768,,
,,0.8038,0.99247,0.16076,0.9577,,
,,0.804,0.99242,0.1608,0.95771,,
,,0.8042,0.99238,0.16084,0.95773,,
,,0.8044,0.99234,0.16088,0.95774,,
,,0.8046,0.9923,0.16092,0.95776,,
,,0.8048,0.99225,0.16096,0.95777,,
,,0.805,0.99221,0.161,0.95779,,
,,0.8052,0.99217,0.16104,0.95781,,
,,0.8054,0.99212,0.16108,0.95782,,
,,0.8056,0.99208,0.16112,0.95784,,
,,0.8058,0.99203,0.16116,0.95785,,
,,0.806,0.99199,0.1612,0.95787,,
,,0.8062,0.99194,0.16124,0.95788,,
,,0.8064,0.99189,0.16128,0.9579,,
,,0.8066,0.99185,0.16132,0.95791,,
,,0.8068,0.9918,0.16136,0.95793,,
,,0.807,0.99176,0.1614,0.95795,,
,,0.8072,0.99171,0.16144,0.95796,,
,,0.8074,0.99166,0.16148,0.95798,,
,,0.8076,0.99161,0.16152,0.95799,,
,,0.8078,0.99156,0.16156,0.95801,,
,,0.808,0.99152,0.1616,0.95802,,
,,0.8082,0.99147,0.16164,0.95804,,
,,0.8084,0.99142,0.16168,0.95806,,
,,0.8086,0.99137,0.16172,0.95807,,
,,0.8088,0.99132,0.16176,0.95809,,
,,0.809,0.99127,0.1618,0.9581,,
,,0.8092,0.99122,0.16184,0.95812,,
,,0.8094,0.99117,0.16188,0.95813,,
,,0.8096,0.99112,0.16192,0.95815,,
,,0.8098,0.99107,0.16196,0.95817,,
,,0.81,0.99101,0.162,0.95818,,
,,0.8102,0.99096,0.16204,0.9582,,
,,0.8104,0.99091,0.16208,0.95821,,
,,0.8106,0.99086,0.16212,0.95823,,
,,0.8108,0.9908,0.16216,0.95824,,
,,0.811,0.99075,0.1622,0.95826,,
,,0.8112,0.99069,0.16224,0.95827,,
,,0.8114,0.99064,0.16228,0.95829,,
,,0.8116,0.99058,0.16232,0.95831,,
,,0.8118,0.99053,0.16236,0.95832,,
,,0.812,0.99047,0.1624,0.95834,,
,,0.8122,0.99042,0.16244,0.95835,,
,,0.8124,0.99036,0.16248,0.95837,,
,,0.8126,0.9903,0.16252,0.95838,,
,,0.8128,0.99025,0.16256,0.9584,,
,,0.813,0.99019,0.1626,0.95842,,
,,0.8132,0.99013,0.16264,0.95843,,
,,0.8134,0.99007,0.16268,0.95845,,
,,0.8136,0.99001,0.16272,0.95846,,
,,0.8138,0.98996,0.16276,0.95848,,
,,0.814,0.9899,0.1628,0.9585,,
,,0.8142,0.98984,0.16284,0.95851,,
,,0.8144,0.98978,0.16288,0.95853,,
,,0.8146,0.98972,0.16292,0.95854,,
,,0.8148,0.98966,0.16296,0.95856,,
,,0.815,0.9896,0.163,0.95858,,
,,0.8152,0.98953,0.16304,0.95859,,
,,0.8154,0.98947,0.16308,0.95861,,
,,0.8156,0.98941,0.16312,0.95862,,
,,0.8158,0.98934,0.16316,0.95864,,
,,0.816,0.98928,0.1632,0.95866,,
,,0.8162,0.98922,0.16324,0.95867,,
,,0.8164,0.98915,0.16328,0.95869,,
,,0.8166,0.98909,0.16332,0.95871,,
,,0.8168,0.98902,0.16336,0.95872,,
,,0.817,0.98896,0.1634,0.95874,,
,,0.8172,0.98889,0.16344,0.95875,,
,,0.8174,0.98882,0.16348,0.95877,,
,,0.8176,0.98876,0.16352,0.95879,,
,,0.8178,0.98869,0.16356,0.9588,,
,,0.818,0.98862,0.1636,0.95882,,
,,0.8182,0.98855,0.16364,0.95884,,
,,0.8184,0.98848,0.16368,0.95885,,
,,0.8186,0.98842,0.16372,0.95887,,
,,0.8188,0.98835,0.16376,0.95889,,
,,0.819,0.98827,0.1638,0.9589,,
,,0.8192,0.9882,0.16384,0.95892,,
,,0.8194,0.98813,0.16388,0.95894,,
,,0.8196,0.98806,0.16392,0.95895,,
,,0.8198,0.98799,0.16396,0.95897,,
,,0.82,0.98792,0.164,0.95899,,
,,0.8202,0.98785,0.16404,0.959,,
,,0.8204,0.98777,0.16408,0.95902,,
,,0.8206,0.9877,0.16412,0.95904,,
,,0.8208,0.98763,0.16416,0.95905,,
,,0.821,0.98755,0.1642,0.95907,,
,,0.8212,0.98748,0.16424,0.95909,,
,,0.8214,0.98741,0.16428,0.9591,,
,,0.8216,0.98734,0.16432,0.95912,,
,,0.8218,0.98726,0.16436,0.95914,,
,,0.822,0.98719,0.1644,0.95915,,
,,0.8222,0.98711,0.16444,0.95917,,
,,0.8224,0.98704,0.16448,0.95919,,
,,0.8226,0.98696,0.16452,0.9592,,
,,0.8228,0.98689,0.16456,0.95922,,
,,0.823,0.98681,0.1646,0.95923,,
,,0.8232,0.98673,0.16464,0.95925,,
,,0.8234,0.98666,0.16468,0.95927,,
,,0.8236,0.98658,0.16472,0.95928,,
,,0.8238,0.98651,0.16476,0.9593,,
,,0.824,0.98643,0.1648,0.95932,,
,,0.8242,0.98635,0.16484,0.95933,,
,,0.8244,0.98627,0.16488,0.95935,,
,,0.8246,0.9862,0.16492,0.95937,,
,,0.8248,0.98612,0.16496,0.95938,,
,,0.825,0.98604,0.165,0.9594,,
,,0.8252,0.98596,0.16504,0.95942,,
,,0.8254,0.98588,0.16508,0.95943,,
,,0.8256,0.9858,0.16512,0.95945,,
,,0.8258,0.98572,0.16516,0.95947,,
,,0.826,0.98564,0.1652,0.95948,,
,,0.8262,0.98556,0.16524,0.9595,,
,,0.8264,0.98547,0.16528,0.95952,,
,,0.8266,0.98539,0.16532,0.95953,,
,,0.8268,0.98531,0.16536,0.95955,,
,,0.827,0.98523,0.1654,0.95956,,
,,0.8272,0.98515,0.16544,0.95958,,
,,0.8274,0.98506,0.16548,0.9596,,
,,0.8276,0.98498,0.16552,0.95961,,
,,0.8278,0.98489,0.16556,0.95963,,
,,0.828,0.98481,0.1656,0.95965,,
,,0.8282,0.98472,0.16564,0.95966,,
,,0.8284,0.98464,0.16568,0.95968,,
,,0.8286,0.98455,0.16572,0.9597,,
,,0.8288,0.98447,0.16576,0.95971,,
,,0.829,0.98438,0.1658,0.95973,,
,,0.8292,0.98429,0.16584,0.95974,,
,,0.8294,0.98421,0.16588,0.95976,,
,,0.8296,0.98412,0.16592,0.95978,,
,,0.8298,0.98403,0.16596,0.95979,,
,,0.83,0.98395,0.166,0.95981,,
,,0.8302,0.98386,0.16604,0.95983,,
,,0.8304,0.98377,0.16608,0.95984,,
,,0.8306,0.98368,0.16612,0.95986,,
,,0.8308,0.98359,0.16616,0.95988,,
,,0.831,0.98351,0.1662,0.95989,,
,,0.8312,0.98342,0.16624,0.95991,,
,,0.8314,0.98333,0.16628,0.95993,,
,,0.8316,0.98324,0.16632,0.95994,,
,,0.8318,0.98315,0.16636,0.95996,,
,,0.832,0.98307,0.1664,0.95997,,
,,0.8322,0.98298,0.16644,0.95999,,
,,0.8324,0.98289,0.16648,0.96001,,
,,0.8326,0.9828,0.16652,0.96002,,
,,0.8328,0.98271,0.16656,0.96004,,
,,0.833,0.98262,0.1666,0.96006,,
,,0.8332,0.98253,0.16664,0.96007,,
,,0.8334,0.98244,0.16668,0.96009,,
,,0.8336,0.98235,0.16672,0.96011,,
,,0.8338,0.98226,0.16676,0.96012,,
,,0.834,0.98217,0.1668,0.96014,,
,,0.8342,0.98208,0.16684,0.96016,,
,,0.8344,0.98199,0.16688,0.96017,,
,,0.8346,0.9819,0.16692,0.96019,,
,,0.8348,0.98181,0.16696,0.9602,,
,,0.835,0.98171,0.167,0.96022,,
,,0.8352,0.98162,0.16704,0.96024,,
,,0.8354,0.98153,0.16708,0.96025,,
,,0.8356,0.98144,0.16712,0.96027,,
,,0.8358,0.98135,0.16716,0.96029,,
,,0.836,0.98125,0.1672,0.9603,,
,,0.8362,0.98116,0.16724,0.96032,,
,,0.8364,0.98106,0.16728,0.96034,,
,,0.8366,0.98097,0.16732,0.96035,,
,,0.8368,0.98087,0.16736,0.96037,,
,,0.837,0.98078,0.1674,0.96039,,
,,0.8372,0.98068,0.16744,0.9604,,
,,0.8374,0.98058,0.16748,0.96042,,
,,0.8376,0.98049,0.16752,0.96044,,
,,0.8378,0.98039,0.16756,0.96045,,
,,0.838,0.98029,0.1676,0.96047,,
,,0.8382,0.98019,0.16764,0.96049,,
,,0.8384,0.98009,0.16768,0.9605,,
,,0.8386,0.98,0.16772,0.96052,,
,,0.8388,0.9799,0.16776,0.96054,,
,,0.839,0.9798,0.1678,0.96056,,
,,0.8392,0.97971,0.16784,0.96057,,
,,0.8394,0.97961,0.16788,0.96059,,
,,0.8396,0.97951,0.16792,0.96061,,
,,0.8398,0.97942,0.16796,0.96062,,
,,0.84,0.97932,0.168,0.96064,,
,,0.8402,0.97922,0.16804,0.96066,,
,,0.8404,0.97913,0.16808,0.96067,,
,,0.8406,0.97903,0.16812,0.96069,,
,,0.8408,0.97893,0.16816,0.96071,,
,,0.841,0.97884,0.1682,0.96073,,
,,0.8412,0.97874,0.16824,0.96074,,
,,0.8414,0.97864,0.16828,0.96076,,
,,0.8416,0.97854,0.16832,0.96078,,
,,0.8418,0.97845,0.16836,0.96079,,
,,0.842,0.97835,0.1684,0.96081,,
,,0.8422,0.97825,0.16844,0.96083,,
,,0.8424,0.97815,0.16848,0.96085,,
,,0.8426,0.97805,0.16852,0.96086,,
,,0.8428,0.97795,0.16856,0.96088,,
,,0.843,0.97785,0.1686,0.9609,,
,,0.8432,0.97775,0.16864,0.96091,,
,,0.8434,0.97765,0.16868,0.96093,,
,,0.8436,0.97756,0.16872,0.96095,,
,,0.8438,0.97746,0.16876,0.96097,,
,,0.844,0.97736,0.1688,0.96098,,
,,0.8442,0.97726,0.16884,0.961,,
,,0.8444,0.97716,0.16888,0.96102,,
,,0.8446,0.97706,0.16892,0.96104,,
,,0.8448,0.97696,0.16896,0.96105,,
,,0.845,0.97686,0.169,0.96107,,
,,0.8452,0.97675,0.16904,0.96109,,
,,0.8454,0.97665,0.16908,0.96111,,
,,0.8456,0.97655,0.16912,0.96112,,
,,0.8458,0.97644,0.16916,0.96114,,
,,0.846,0.97634,0.1692,0.96116,,
,,0.8462,0.97624,0.16924,0.96118,,
,,0.8464,0.97614,0.16928,0.96119,,
,,0.8466,0.97604,0.16932,0.96121,,
,,0.8468,0.97594,0.16936,0.96123,,
,,0.847,0.97584,0.1694,0.96124,,
,,0.8472,0.97573,0.16944,0.96126,,
,,0.8474,0.97563,0.16948,0.96128,,
,,0.8476,0.97553,0.16952,0.9613,,
,,0.8478,0.97543,0.16956,0.96131,,
,,0.848,0.97533,0.1696,0.96133,,
,,0.8482,0.97523,0.16964,0.96135,,
,,0.8484,0.97513,0.16968,0.96136,,
,,0.8486,0.97503,0.16972,0.96138,,
,,0.8488,0.97493,0.16976,0.9614,,
,,0.849,0.97483,0.1698,0.96142,,
,,0.8492,0.97473,0.16984,0.96143,,
,,0.8494,0.97463,0.16988,0.96145,,
,,0.8496,0.97454,0.16992,0.96147,,
,,0.8498,0.97444,0.16996,0.96148,,
,,0.85,0.97434,0.17,0.9615,,
,,0.8502,0.97424,0.17004,0.96152,,
,,0.8504,0.97413,0.17008,0.96154,,
,,0.8506,0.97403,0.17012,0.96155,,
,,0.8508,0.97393,0.17016,0.96157,,
,,0.851,0.97383,0.1702,0.96159,,
,,0.8512,0.97373,0.17024,0.9616,,
,,0.8514,0.97363,0.17028,0.96162,,
,,0.8516,0.97353,0.17032,0.96164,,
,,0.8518,0.97343,0.17036,0.96166,,
,,0.852,0.97333,0.1704,0.96167,,
,,0.8522,0.97323,0.17044,0.96169,,
,,0.8524,0.97313,0.17048,0.96171,,
,,0.8526,0.97303,0.17052,0.96172,,
,,0.8528,0.97292,0.17056,0.96174,,
,,0.853,0.97282,0.1706,0.96176,,
,,0.8532,0.97272,0.17064,0.96177,,
,,0.8534,0.97261,0.17068,0.96179,,
,,0.8536,0.97251,0.17072,0.96181,,
,,0.8538,0.97241,0.17076,0.96182,,
,,0.854,0.97231,0.1708,0.96184,,
,,0.8542,0.97221,0.17084,0.96186,,
,,0.8544,0.9721,0.17088,0.96188,,
,,0.8546,0.972,0.17092,0.96189,,
,,0.8548,0.9719,0.17096,0.96191,,
,,0.855,0.9718,0.171,0.96193,,
,,0.8552,0.9717,0.17104,0.96194,,
,,0.8554,0.9716,0.17108,0.96196,,
,,0.8556,0.9715,0.17112,0.96198,,
,,0.8558,0.9714,0.17116,0.962,,
,,0.856,0.9713,0.1712,0.96201,,
,,0.8562,0.9712,0.17124,0.96203,,
,,0.8564,0.9711,0.17128,0.96205,,
,,0.8566,0.97101,0.17132,0.96206,,
,,0.8568,0.97091,0.17136,0.96208,,
,,0.857,0.97081,0.1714,0.9621,,
,,0.8572,0.97071,0.17144,0.96211,,
,,0.8574,0.97061,0.17148,0.96213,,
,,0.8576,0.97051,0.17152,0.96215,,
,,0.8578,0.97041,0.17156,0.96216,,
,,0.858,0.97031,0.1716,0.96218,,
,,0.8582,0.97021,0.17164,0.9622,,
,,0.8584,0.97011,0.17168,0.96222,,
,,0.8586,0.97001,0.17172,0.96223,,
,,0.8588,0.96991,0.17176,0.96225,,
,,0.859,0.96982,0.1718,0.96227,,
,,0.8592,0.96972,0.17184,0.96228,,
,,0.8594,0.96962,0.17188,0.9623,,
,,0.8596,0.96952,0.17192,0.96232,,
,,0.8598,0.96942,0.17196,0.96234,,
,,0.86,0.96932,0.172,0.96235,,
,,0.8602,0.96923,0.17204,0.96237,,
,,0.8604,0.96913,0.17208,0.96239,,
,,0.8606,0.96903,0.17212,0.96241,,
,,0.8608,0.96893,0.17216,0.96242,,
,,0.861,0.96883,0.1722,0.96244,,
,,0.8612,0.96873,0.17224,0.96246,,
,,0.8614,0.96864,0.17228,0.96248,,
,,0.8616,0.96854,0.17232,0.96249,,
,,0.8618,0.96844,0.17236,0.96251,,
,,0.862,0.96834,0.1724,0.96253,,
,,0.8622,0.96825,0.17244,0.96255,,
,,0.8624,0.96815,0.17248,0.96256,,
,,0.8626,0.96806,0.17252,0.96258,,
,,0.8628,0.96796,0.17256,0.9626,,
,,0.863,0.96786,0.1726,0.96262,,
,,0.8632,0.96777,0.17264,0.96263,,
,,0.8634,0.96768,0.17268,0.96265,,
,,0.8636,0.96758,0.17272,0.96267,,
,,0.8638,0.96749,0.17276,0.96269,,
,,0.864,0.9674,0.1728,0.9627,,
,,0.8642,0.9673,0.17284,0.96272,,
,,0.8644,0.96721,0.17288,0.96274,,
,,0.8646,0.96712,0.17292,0.96276,,
,,0.8648,0.96703,0.17296,0.96278,,
,,0.865,0.96693,0.173,0.96279,,
,,0.8652,0.96684,0.17304,0.96281,,
,,0.8654,0.96675,0.17308,0.96283,,
,,0.8656,0.96666,0.17312,0.96285,,
,,0.8658,0.96657,0.17316,0.96287,,
,,0.866,0.96648,0.1732,0.96288,,
,,0.8662,0.96639,0.17324,0.9629,,
,,0.8664,0.9663,0.17328,0.96292,,
,,0.8666,0.96621,0.17332,0.96294,,
,,0.8668,0.96611,0.17336,0.96296,,
,,0.867,0.96602,0.1734,0.96297,,
,,0.8672,0.96593,0.17344,0.96299,,
,,0.8674,0.96584,0.17348,0.96301,,
,,0.8676,0.96576,0.17352,0.96303,,
,,0.8678,0.96567,0.17356,0.96305,,
,,0.868,0.96558,0.1736,0.96306,,
,,0.8682,0.96549,0.17364,0.96308,,
,,0.8684,0.9654,0.17368,0.9631,,
,,0.8686,0.96531,0.17372,0.96312,,
,,0.8688,0.96522,0.17376,0.96314,,
,,0.869,0.96513,0.1738,0.96315,,
,,0.8692,0.96504,0.17384,0.96317,,
,,0.8694,0.96495,0.17388,0.96319,,
,,0.8696,0.96486,0.17392,0.96321,,
,,0.8698,0.96477,0.17396,0.96323,,
,,0.87,0.96468,0.174,0.96324,,
,,0.8702,0.9646,0.17404,0.96326,,
,,0.8704,0.96451,0.17408,0.96328,,
,,0.8706,0.96442,0.17412,0.9633,,
,,0.8708,0.96433,0.17416,0.96332,,
,,0.871,0.96425,0.1742,0.96333,,
,,0.8712,0.96416,0.17424,0.96335,,
,,0.8714,0.96408,0.17428,0.96337,,
,,0.8716,0.96399,0.17432,0.96339,,
,,0.8718,0.96391,0.17436,0.96341,,
,,0.872,0.96383,0.1744,0.96342,,
,,0.8722,0.96374,0.17444,0.96344,,
,,0.8724,0.96366,0.17448,0.96346,,
,,0.8726,0.96357,0.17452,0.96348,,
,,0.8728,0.96349,0.17456,0.96349,,
,,0.873,0.96341,0.1746,0.96351,,
,,0.8732,0.96333,0.17464,0.96353,,
,,0.8734,0.96325,0.17468,0.96355,,
,,0.8736,0.96316,0.17472,0.96357,,
,,0.8738,0.96308,0.17476,0.96358,,
,,0.874,0.963,0.1748,0.9636,,
,,0.8742,0.96292,0.17484,0.96362,,
,,0.8744,0.96284,0.17488,0.96364,,
,,0.8746,0.96276,0.17492,0.96365,,
,,0.8748,0.96268,0.17496,0.96367,,
,,0.875,0.9626,0.175,0.96369,,
,,0.8752,0.96252,0.17504,0.96371,,
,,0.8754,0.96244,0.17508,0.96373,,
,,0.8756,0.96236,0.17512,0.96374,,
,,0.8758,0.96229,0.17516,0.96376,,
,,0.876,0.96221,0.1752,0.96378,,
,,0.8762,0.96213,0.17524,0.9638,,
,,0.8764,0.96205,0.17528,0.96381,,
,,0.8766,0.96198,0.17532,0.96383,,
,,0.8768,0.9619,0.17536,0.96385,,
,,0.877,0.96182,0.1754,0.96387,,
,,0.8772,0.96175,0.17544,0.96389,,
,,0.8774,0.96167,0.17548,0.9639,,
,,0.8776,0.96159,0.17552,0.96392,,
,,0.8778,0.96152,0.17556,0.96394,,
,,0.878,0.96144,0.1756,0.96396,,
,,0.8782,0.96136,0.17564,0.96398,,
,,0.8784,0.96129,0.17568,0.96399,,
,,0.8786,0.96121,0.17572,0.96401,,
,,0.8788,0.96114,0.17576,0.96403,,
,,0.879,0.96107,0.1758,0.96405,,
,,0.8792,0.96099,0.17584,0.96407,,
,,0.8794,0.96092,0.17588,0.96408,,
,,0.8796,0.96084,0.17592,0.9641,,
,,0.8798,0.96077,0.17596,0.96412,,
,,0.88,0.9607,0.176,0.96414,,
,,0.8802,0.96062,0.17604,0.96415,,
,,0.8804,0.96055,0.17608,0.96417,,
,,0.8806,0.96048,0.17612,0.96419,,
,,0.8808,0.96041,0.17616,0.96421,,
,,0.881,0.96034,0.1762,0.96423,,
,,0.8812,0.96027,0.17624,0.96424,,
,,0.8814,0.9602,0.17628,0.96426,,
,,0.8816,0.96013,0.17632,0.96428,,
,,0.8818,0.96006,0.17636,0.9643,,
,,0.882,0.96,0.1764,0.96432,,
,,0.8822,0.95993,0.17644,0.96433,,
,,0.8824,0.95986,0.17648,0.96435,,
,,0.8826,0.9598,0.17652,0.96437,,
,,0.8828,0.95973,0.17656,0.96439,,
,,0.883,0.95967,0.1766,0.96441,,
,,0.8832,0.9596,0.17664,0.96442,,
,,0.8834,0.95954,0.17668,0.96444,,
,,0.8836,0.95947,0.17672,0.96446,,
,,0.8838,0.95941,0.17676,0.96448,,
,,0.884,0.95935,0.1768,0.9645,,
,,0.8842,0.95928,0.17684,0.96452,,
,,0.8844,0.95922,0.17688,0.96453,,
,,0.8846,0.95916,0.17692,0.96455,,
,,0.8848,0.95909,0.17696,0.96457,,
,,0.885,0.95903,0.177,0.96459,,
,,0.8852,0.95897,0.17704,0.96461,,
,,0.8854,0.95891,0.17708,0.96463,,
,,0.8856,0.95885,0.17712,0.96464,,
,,0.8858,0.95879,0.17716,0.96466,,
,,0.886,0.95873,0.1772,0.96468,,
,,0.8862,0.95867,0.17724,0.9647,,
,,0.8864,0.95861,0.17728,0.96472,,
,,0.8866,0.95855,0.17732,0.96474,,
,,0.8868,0.9585,0.17736,0.96475,,
,,0.887,0.95844,0.1774,0.96477,,
,,0.8872,0.95838,0.17744,0.96479,,
,,0.8874,0.95832,0.17748,0.96481,,
,,0.8876,0.95827,0.17752,0.96483,,
,,0.8878,0.95821,0.17756,0.96485,,
,,0.888,0.95815,0.1776,0.96487,,
,,0.8882,0.9581,0.17764,0.96488,,
,,0.8884,0.95804,0.17768,0.9649,,
,,0.8886,0.95799,0.17772,0.96492,,
,,0.8888,0.95793,0.17776,0.96494,,
,,0.889,0.95788,0.1778,0.96496,,
,,0.8892,0.95782,0.17784,0.96498,,
,,0.8894,0.95777,0.17788,0.965,,
,,0.8896,0.95771,0.17792,0.96501,,
,,0.8898,0.95766,0.17796,0.96503,,
,,0.89,0.95761,0.178,0.96505,,
,,0.8902,0.95755,0.17804,0.96507,,
,,0.8904,0.9575,0.17808,0.96509,,
,,0.8906,0.95745,0.17812,0.96511,,
,,0.8908,0.95739,0.17816,0.96512,,
,,0.891,0.95734,0.1782,0.96514,,
,,0.8912,0.95729,0.17824,0.96516,,
,,0.8914,0.95724,0.17828,0.96518,,
,,0.8916,0.95719,0.17832,0.9652,,
,,0.8918,0.95714,0.17836,0.96522,,
,,0.892,0.95709,0.1784,0.96523,,
,,0.8922,0.95704,0.17844,0.96525,,
,,0.8924,0.95699,0.17848,0.96527,,
,,0.8926,0.95694,0.17852,0.96529,,
,,0.8928,0.95689,0.17856,0.96531,,
,,0.893,0.95684,0.1786,0.96533,,
,,0.8932,0.95679,0.17864,0.96534,,
,,0.8934,0.95675,0.17868,0.96536,,
,,0.8936,0.9567,0.17872,0.96538,,
,,0.8938,0.95666,0.17876,0.9654,,
,,0.894,0.95661,0.1788,0.96542,,
,,0.8942,0.95657,0.17884,0.96544,,
,,0.8944,0.95652,0.17888,0.96545,,
,,0.8946,0.95648,0.17892,0.96547,,
,,0.8948,0.95643,0.17896,0.96549,,
,,0.895,0.95639,0.179,0.96551,,
,,0.8952,0.95635,0.17904,0.96553,,
,,0.8954,0.95631,0.17908,0.96555,,
,,0.8956,0.95626,0.17912,0.96556,,
,,0.8958,0.95622,0.17916,0.96558,,
,,0.896,0.95618,0.1792,0.9656,,
,,0.8962,0.95614,0.17924,0.96562,,
,,0.8964,0.9561,0.17928,0.96564,,
,,0.8966,0.95606,0.17932,0.96566,,
,,0.8968,0.95602,0.17936,0.96567,,
,,0.897,0.95598,0.1794,0.96569,,
,,0.8972,0.95594,0.17944,0.96571,,
,,0.8974,0.9559,0.17948,0.96573,,
,,0.8976,0.95587,0.17952,0.96575,,
,,0.8978,0.95583,0.17956,0.96577,,
,,0.898,0.95579,0.1796,0.96578,,
,,0.8982,0.95576,0.17964,0.9658,,
,,0.8984,0.95572,0.17968,0.96582,,
,,0.8986,0.95569,0.17972,0.96584,,
,,0.8988,0.95565,0.17976,0.96586,,
,,0.899,0.95562,0.1798,0.96588,,
,,0.8992,0.95558,0.17984,0.96589,,
,,0.8994,0.95555,0.17988,0.96591,,
,,0.8996,0.95552,0.17992,0.96593,,
,,0.8998,0.95549,0.17996,0.96595,,
,,0.9,0.95545,0.18,0.96597,,
,,0.9002,0.95542,0.18004,0.96599,,
,,0.9004,0.95539,0.18008,0.966,,
,,0.9006,0.95536,0.18012,0.96602,,
,,0.9008,0.95533,0.18016,0.96604,,
,,0.901,0.9553,0.1802,0.96606,,
,,0.9012,0.95527,0.18024,0.96607,,
,,0.9014,0.95524,0.18028,0.96609,,
,,0.9016,0.95521,0.18032,0.96611,,
,,0.9018,0.95518,0.18036,0.96613,,
,,0.902,0.95515,0.1804,0.96615,,
,,0.9022,0.95512,0.18044,0.96617,,
,,0.9024,0.9551,0.18048,0.96618,,
,,0.9026,0.95507,0.18052,0.9662,,
,,0.9028,0.95505,0.18056,0.96622,,
,,0.903,0.95502,0.1806,0.96624,,
,,0.9032,0.95499,0.18064,0.96626,,
,,0.9034,0.95497,0.18068,0.96628,,
,,0.9036,0.95494,0.18072,0.9663,,
,,0.9038,0.95492,0.18076,0.96631,,
,,0.904,0.95489,0.1808,0.96633,,
,,0.9042,0.95487,0.18084,0.96635,,
,,0.9044,0.95484,0.18088,0.96637,,
,,0.9046,0.95482,0.18092,0.96639,,
,,0.9048,0.9548,0.18096,0.96641,,
,,0.905,0.95477,0.181,0.96643,,
,,0.9052,0.95475,0.18104,0.96645,,
,,0.9054,0.95473,0.18108,0.96646,,
,,0.9056,0.95471,0.18112,0.96648,,
,,0.9058,0.95469,0.18116,0.9665,,
,,0.906,0.95467,0.1812,0.96652,,
,,0.9062,0.95465,0.18124,0.96654,,
,,0.9064,0.95463,0.18128,0.96656,,
,,0.9066,0.95461,0.18132,0.96658,,
,,0.9068,0.95459,0.18136,0.9666,,
,,0.907,0.95458,0.1814,0.96662,,
,,0.9072,0.95456,0.18144,0.96664,,
,,0.9074,0.95454,0.18148,0.96665,,
,,0.9076,0.95452,0.18152,0.96667,,
,,0.9078,0.9545,0.18156,0.96669,,
,,0.908,0.95449,0.1816,0.96671,,
,,0.9082,0.95447,0.18164,0.96673,,
,,0.9084,0.95446,0.18168,0.96675,,
,,0.9086,0.95444,0.18172,0.96677,,
,,0.9088,0.95442,0.18176,0.96679,,
,,0.909,0.95441,0.1818,0.96681,,
,,0.9092,0.9544,0.18184,0.96683,,
,,0.9094,0.95438,0.18188,0.96685,,
,,0.9096,0.95437,0.18192,0.96687,,
,,0.9098,0.95436,0.18196,0.96689,,
,,0.91,0.95434,0.182,0.96691,,
,,0.9102,0.95433,0.18204,0.96692,,
,,0.9104,0.95432,0.18208,0.96694,,
,,0.9106,0.95431,0.18212,0.96696,,
,,0.9108,0.9543,0.18216,0.96698,,
,,0.911,0.95429,0.1822,0.967,,
,,0.9112,0.95428,0.18224,0.96702,,
,,0.9114,0.95427,0.18228,0.96704,,
,,0.9116,0.95426,0.18232,0.96706,,
,,0.9118,0.95425,0.18236,0.96708,,
,,0.912,0.95424,0.1824,0.9671,,
,,0.9122,0.95423,0.18244,0.96712,,
,,0.9124,0.95422,0.18248,0.96714,,
,,0.9126,0.95422,0.18252,0.96715,,
,,0.9128,0.95421,0.18256,0.96717,,
,,0.913,0.9542,0.1826,0.96719,,
,,0.9132,0.9542,0.18264,0.96721,,
,,0.9134,0.95419,0.18268,0.96723,,
,,0.9136,0.95419,0.18272,0.96725,,
,,0.9138,0.95418,0.18276,0.96727,,
,,0.914,0.95418,0.1828,0.96729,,
,,0.9142,0.95418,0.18284,0.96731,,
,,0.9144,0.95417,0.18288,0.96733,,
,,0.9146,0.95417,0.18292,0.96734,,
,,0.9148,0.95417,0.18296,0.96736,,
,,0.915,0.95417,0.183,0.96738,,
,,0.9152,0.95416,0.18304,0.9674,,
,,0.9154,0.95416,0.18308,0.96742,,
,,0.9156,0.95416,0.18312,0.96744,,
,,0.9158,0.95416,0.18316,0.96746,,
,,0.916,0.95416,0.1832,0.96748,,
,,0.9162,0.95416,0.18324,0.9675,,
,,0.9164,0.95416,0.18328,0.96752,,
,,0.9166,0.95417,0.18332,0.96753,,
,,0.9168,0.95417,0.18336,0.96755,,
,,0.917,0.95417,0.1834,0.96757,,
,,0.9172,0.95417,0.18344,0.96759,,
,,0.9174,0.95418,0.18348,0.96761,,
,,0.9176,0.95418,0.18352,0.96763,,
,,0.9178,0.95418,0.18356,0.96765,,
,,0.918,0.95419,0.1836,0.96767,,
,,0.9182,0.95419,0.18364,0.96768,,
,,0.9184,0.9542,0.18368,0.9677,,
,,0.9186,0.9542,0.18372,0.96772,,
,,0.9188,0.95421,0.18376,0.96774,,
,,0.919,0.95422,0.1838,0.96776,,
,,0.9192,0.95422,0.18384,0.96778,,
,,0.9194,0.95423,0.18388,0.9678,,
,,0.9196,0.95424,0.18392,0.96782,,
,,0.9198,0.95425,0.18396,0.96784,,
,,0.92,0.95425,0.184,0.96785,,
,,0.9202,0.95426,0.18404,0.96787,,
,,0.9204,0.95427,0.18408,0.96789,,
,,0.9206,0.95428,0.18412,0.96791,,
,,0.9208,0.95429,0.18416,0.96793,,
,,0.921,0.9543,0.1842,0.96795,,
,,0.9212,0.95431,0.18424,0.96797,,
,,0.9214,0.95433,0.18428,0.96799,,
,,0.9216,0.95434,0.18432,0.96801,,
,,0.9218,0.95435,0.18436,0.96803,,
,,0.922,0.95436,0.1844,0.96805,,
,,0.9222,0.95438,0.18444,0.96806,,
,,0.9224,0.95439,0.18448,0.96808,,
,,0.9226,0.9544,0.18452,0.9681,,
,,0.9228,0.95442,0.18456,0.96812,,
,,0.923,0.95443,0.1846,0.96814,,
,,0.9232,0.95445,0.18464,0.96816,,
,,0.9234,0.95446,0.18468,0.96818,,
,,0.9236,0.95448,0.18472,0.9682,,
,,0.9238,0.95449,0.18476,0.96822,,
,,0.924,0.95451,0.1848,0.96824,,
,,0.9242,0.95452,0.18484,0.96826,,
,,0.9244,0.95454,0.18488,0.96828,,
,,0.9246,0.95456,0.18492,0.9683,,
,,0.9248,0.95458,0.18496,0.96831,,
,,0.925,0.9546,0.185,0.96833,,
,,0.9252,0.95462,0.18504,0.96835,,
,,0.9254,0.95463,0.18508,0.96837,,
,,0.9256,0.95465,0.18512,0.96839,,
,,0.9258,0.95467,0.18516,0.96841,,
,,0.926,0.95469,0.1852,0.96843,,
,,0.9262,0.95472,0.18524,0.96845,,
,,0.9264,0.95474,0.18528,0.96847,,
,,0.9266,0.95476,0.18532,0.96849,,
,,0.9268,0.95478,0.18536,0.96851,,
,,0.927,0.9548,0.1854,0.96853,,
,,0.9272,0.95483,0.18544,0.96855,,
,,0.9274,0.95485,0.18548,0.96857,,
,,0.9276,0.95487,0.18552,0.96859,,
,,0.9278,0.9549,0.18556,0.96861,,
,,0.928,0.95492,0.1856,0.96863,,
,,0.9282,0.95495,0.18564,0.96865,,
,,0.9284,0.95497,0.18568,0.96867,,
,,0.9286,0.955,0.18572,0.96869,,
,,0.9288,0.95503,0.18576,0.96871,,
,,0.929,0.95505,0.1858,0.96873,,
,,0.9292,0.95508,0.18584,0.96875,,
,,0.9294,0.95511,0.18588,0.96877,,
,,0.9296,0.95513,0.18592,0.96879,,
,,0.9298,0.95516,0.18596,0.96881,,
,,0.93,0.95519,0.186,0.96883,,
,,0.9302,0.95521,0.18604,0.96885,,
,,0.9304,0.95524,0.18608,0.96887,,
,,0.9306,0.95527,0.18612,0.96889,,
,,0.9308,0.9553,0.18616,0.96891,,
,,0.931,0.95533,0.1862,0.96893,,
,,0.9312,0.95536,0.18624,0.96895,,
,,0.9314,0.95538,0.18628,0.96897,,
,,0.9316,0.95541,0.18632,0.96899,,
,,0.9318,0.95545,0.18636,0.96901,,
,,0.932,0.95548,0.1864,0.96903,,
,,0.9322,0.95552,0.18644,0.96905,,
,,0.9324,0.95555,0.18648,0.96907,,
,,0.9326,0.95559,0.18652,0.96909,,
,,0.9328,0.95562,0.18656,0.96911,,
,,0.933,0.95566,0.1866,0.96913,,
,,0.9332,0.95569,0.18664,0.96915,,
,,0.9334,0.95573,0.18668,0.96917,,
,,0.9336,0.95577,0.18672,0.96919,,
,,0.9338,0.95581,0.18676,0.9692,,
,,0.934,0.95584,0.1868,0.96922,,
,,0.9342,0.95588,0.18684,0.96924,,
,,0.9344,0.95592,0.18688,0.96926,,
,,0.9346,0.95596,0.18692,0.96928,,
,,0.9348,0.956,0.18696,0.9693,,
,,0.935,0.95604,0.187,0.96932,,
,,0.9352,0.95608,0.18704,0.96934,,
,,0.9354,0.95612,0.18708,0.96936,,
,,0.9356,0.95616,0.18712,0.96938,,
,,0.9358,0.9562,0.18716,0.9694,,
,,0.936,0.95624,0.1872,0.96942,,
,,0.9362,0.95629,0.18724,0.96944,,
,,0.9364,0.95633,0.18728,0.96946,,
,,0.9366,0.95637,0.18732,0.96948,,
,,0.9368,0.95641,0.18736,0.9695,,
,,0.937,0.95646,0.1874,0.96952,,
,,0.9372,0.9565,0.18744,0.96954,,
,,0.9374,0.95655,0.18748,0.96956,,
,,0.9376,0.95659,0.18752,0.96958,,
,,0.9378,0.95664,0.18756,0.9696,,
,,0.938,0.95669,0.1876,0.96962,,
,,0.9382,0.95673,0.18764,0.96964,,
,,0.9384,0.95678,0.18768,0.96966,,
,,0.9386,0.95683,0.18772,0.96968,,
,,0.9388,0.95687,0.18776,0.9697,,
,,0.939,0.95692,0.1878,0.96972,,
,,0.9392,0.95697,0.18784,0.96974,,
,,0.9394,0.95702,0.18788,0.96976,,
,,0.9396,0.95707,0.18792,0.96978,,
,,0.9398,0.95712,0.18796,0.96979,,
,,0.94,0.95717,0.188,0.96981,,
,,0.9402,0.95722,0.18804,0.96983,,
,,0.9404,0.95727,0.18808,0.96985,,
,,0.9406,0.95732,0.18812,0.96987,,
,,0.9408,0.95737,0.18816,0.96989,,
,,0.941,0.95743,0.1882,0.96991,,
,,0.9412,0.95748,0.18824,0.96993,,
,,0.9414,0.95753,0.18828,0.96995,,
,,0.9416,0.95758,0.18832,0.96997,,
,,0.9418,0.95764,0.18836,0.96999,,
,,0.942,0.95769,0.1884,0.97001,,
,,0.9422,0.95774,0.18844,0.97003,,
,,0.9424,0.9578,0.18848,0.97005,,
,,0.9426,0.95785,0.18852,0.97007,,
,,0.9428,0.95791,0.18856,0.97009,,
,,0.943,0.95796,0.1886,0.97011,,
,,0.9432,0.95802,0.18864,0.97013,,
,,0.9434,0.95807,0.18868,0.97015,,
,,0.9436,0.95813,0.18872,0.97017,,
,,0.9438,0.95818,0.18876,0.97019,,
,,0.944,0.95824,0.1888,0.97021,,
,,0.9442,0.9583,0.18884,0.97023,,
,,0.9444,0.95835,0.18888,0.97025,,
,,0.9446,0.95841,0.18892,0.97027,,
,,0.9448,0.95847,0.18896,0.97029,,
,,0.945,0.95853,0.189,0.97031,,
,,0.9452,0.95859,0.18904,0.97033,,
,,0.9454,0.95864,0.18908,0.97035,,
,,0.9456,0.9587,0.18912,0.97037,,
,,0.9458,0.95876,0.18916,0.97039,,
,,0.946,0.95882,0.1892,0.97041,,
,,0.9462,0.95888,0.18924,0.97043,,
,,0.9464,0.95894,0.18928,0.97045,,
,,0.9466,0.95901,0.18932,0.97047,,
,,0.9468,0.95907,0.18936,0.97049,,
,,0.947,0.95913,0.1894,0.97051,,
,,0.9472,0.95919,0.18944,0.97053,,
,,0.9474,0.95925,0.18948,0.97055,,
,,0.9476,0.95932,0.18952,0.97057,,
,,0.9478,0.95938,0.18956,0.97059,,
,,0.948,0.95944,0.1896,0.97061,,
,,0.9482,0.95951,0.18964,0.97063,,
,,0.9484,0.95957,0.18968,0.97065,,
,,0.9486,0.95964,0.18972,0.97068,,
,,0.9488,0.9597,0.18976,0.9707,,
,,0.949,0.95977,0.1898,0.97072,,
,,0.9492,0.95984,0.18984,0.97074,,
,,0.9494,0.9599,0.18988,0.97076,,
,,0.9496,0.95997,0.18992,0.97078,,
,,0.9498,0.96004,0.18996,0.9708,,
,,0.95,0.96011,0.19,0.97082,,
,,0.9502,0.96018,0.19004,0.97084,,
,,0.9504,0.96025,0.19008,0.97086,,
,,0.9506,0.96032,0.19012,0.97088,,
,,0.9508,0.96039,0.19016,0.9709,,
,,0.951,0.96046,0.1902,0.97092,,
,,0.9512,0.96053,0.19024,0.97094,,
,,0.9514,0.9606,0.19028,0.97096,,
,,0.9516,0.96067,0.19032,0.97098,,
,,0.9518,0.96075,0.19036,0.971,,
,,0.952,0.96082,0.1904,0.97102,,
,,0.9522,0.96089,0.19044,0.97104,,
,,0.9524,0.96097,0.19048,0.97107,,
,,0.9526,0.96104,0.19052,0.97109,,
,,0.9528,0.96112,0.19056,0.97111,,
,,0.953,0.96119,0.1906,0.97113,,
,,0.9532,0.96127,0.19064,0.97115,,
,,0.9534,0.96134,0.19068,0.97117,,
,,0.9536,0.96142,0.19072,0.97119,,
,,0.9538,0.9615,0.19076,0.97121,,
,,0.954,0.96157,0.1908,0.97123,,
,,0.9542,0.96165,0.19084,0.97125,,
,,0.9544,0.96173,0.19088,0.97127,,
,,0.9546,0.9618,0.19092,0.97129,,
,,0.9548,0.96188,0.19096,0.97131,,
,,0.955,0.96196,0.191,0.97133,,
,,0.9552,0.96203,0.19104,0.97135,,
,,0.9554,0.96211,0.19108,0.97137,,
,,0.9556,0.96219,0.19112,0.97139,,
,,0.9558,0.96227,0.19116,0.97141,,
,,0.956,0.96234,0.1912,0.97143,,
,,0.9562,0.96242,0.19124,0.97145,,
,,0.9564,0.9625,0.19128,0.97147,,
,,0.9566,0.96258,0.19132,0.97149,,
,,0.9568,0.96266,0.19136,0.97151,,
,,0.957,0.96274,0.1914,0.97153,,
,,0.9572,0.96282,0.19144,0.97155,,
,,0.9574,0.9629,0.19148,0.97157,,
,,0.9576,0.96298,0.19152,0.97159,,
,,0.9578,0.96306,0.19156,0.97161,,
,,0.958,0.96314,0.1916,0.97163,,
,,0.9582,0.96322,0.19164,0.97165,,
,,0.9584,0.9633,0.19168,0.97167,,
,,0.9586,0.96338,0.19172,0.97169,,
,,0.9588,0.96346,0.19176,0.97172,,
,,0.959,0.96354,0.1918,0.97174,,
,,0.9592,0.96363,0.19184,0.97176,,
,,0.9594,0.96371,0.19188,0.97178,,
,,0.9596,0.96379,0.19192,0.9718,,
,,0.9598,0.96388,0.19196,0.97182,,
,,0.96,0.96396,0.192,0.97184,,
,,0.9602,0.96404,0.19204,0.97186,,
,,0.9604,0.96413,0.19208,0.97188,,
,,0.9606,0.96421,0.19212,0.9719,,
,,0.9608,0.9643,0.19216,0.97192,,
,,0.961,0.96438,0.1922,0.97194,,
,,0.9612,0.96447,0.19224,0.97196,,
,,0.9614,0.96456,0.19228,0.97198,,
,,0.9616,0.96464,0.19232,0.972,,
,,0.9618,0.96473,0.19236,0.97202,,
,,0.962,0.96482,0.1924,0.97204,,
,,0.9622,0.96491,0.19244,0.97206,,
,,0.9624,0.965,0.19248,0.97208,,
,,0.9626,0.96508,0.19252,0.9721,,
,,0.9628,0.96517,0.19256,0.97212,,
,,0.963,0.96526,0.1926,0.97214,,
,,0.9632,0.96535,0.19264,0.97216,,
,,0.9634,0.96544,0.19268,0.97219,,
,,0.9636,0.96552,0.19272,0.97221,,
,,0.9638,0.96561,0.19276,0.97223,,
,,0.964,0.9657,0.1928,0.97225,,
,,0.9642,0.96579,0.19284,0.97227,,
,,0.9644,0.96588,0.19288,0.97229,,
,,0.9646,0.96597,0.19292,0.97231,,
,,0.9648,0.96605,0.19296,0.97233,,
,,0.965,0.96614,0.193,0.97235,,
,,0.9652,0.96623,0.19304,0.97237,,
,,0.9654,0.96632,0.19308,0.97239,,
,,0.9656,0.96641,0.19312,0.97241,,
,,0.9658,0.9665,0.19316,0.97243,,
,,0.966,0.96659,0.1932,0.97246,,
,,0.9662,0.96668,0.19324,0.97248,,
,,0.9664,0.96677,0.19328,0.9725,,
,,0.9666,0.96686,0.19332,0.97252,,
,,0.9668,0.96695,0.19336,0.97254,,
,,0.967,0.96704,0.1934,0.97256,,
,,0.9672,0.96713,0.19344,0.97258,,
,,0.9674,0.96722,0.19348,0.9726,,
,,0.9676,0.96731,0.19352,0.97263,,
,,0.9678,0.9674,0.19356,0.97265,,
,,0.968,0.96749,0.1936,0.97267,,
,,0.9682,0.96759,0.19364,0.97269,,
,,0.9684,0.96768,0.19368,0.97271,,
,,0.9686,0.96777,0.19372,0.97273,,
,,0.9688,0.96786,0.19376,0.97275,,
,,0.969,0.96796,0.1938,0.97277,,
,,0.9692,0.96805,0.19384,0.9728,,
,,0.9694,0.96814,0.19388,0.97282,,
,,0.9696,0.96824,0.19392,0.97284,,
,,0.9698,0.96833,0.19396,0.97286,,
,,0.97,0.96842,0.194,0.97288,,
,,0.9702,0.96852,0.19404,0.9729,,
,,0.9704,0.96861,0.19408,0.97292,,
,,0.9706,0.96871,0.19412,0.97294,,
,,0.9708,0.96881,0.19416,0.97297,,
,,0.971,0.9689,0.1942,0.97299,,
,,0.9712,0.969,0.19424,0.97301,,
,,0.9714,0.96909,0.19428,0.97303,,
,,0.9716,0.96919,0.19432,0.97305,,
,,0.9718,0.96929,0.19436,0.97307,,
,,0.972,0.96938,0.1944,0.97309,,
,,0.9722,0.96948,0.19444,0.97311,,
,,0.9724,0.96957,0.19448,0.97313,,
,,0.9726,0.96967,0.19452,0.97316,,
,,0.9728,0.96976,0.19456,0.97318,,
,,0.973,0.96986,0.1946,0.9732,,
,,0.9732,0.96995,0.19464,0.97322,,
,,0.9734,0.97005,0.19468,0.97324,,
,,0.9736,0.97014,0.19472,0.97326,,
,,0.9738,0.97024,0.19476,0.97328,,
,,0.974,0.97033,0.1948,0.9733,,
,,0.9742,0.97043,0.19484,0.97332,,
,,0.9744,0.97052,0.19488,0.97334,,
,,0.9746,0.97062,0.19492,0.97337,,
,,0.9748,0.97071,0.19496,0.97339,,
,,0.975,0.97081,0.195,0.97341,,
,,0.9752,0.9709,0.19504,0.97343,,
,,0.9754,0.971,0.19508,0.97345,,
,,0.9756,0.97109,0.19512,0.97347,,
,,0.9758,0.97119,0.19516,0.97349,,
,,0.976,0.97128,0.1952,0.97351,,
,,0.9762,0.97138,0.19524,0.97353,,
,,0.9764,0.97147,0.19528,0.97355,,
,,0.9766,0.97157,0.19532,0.97357,,
,,0.9768,0.97166,0.19536,0.9736,,
,,0.977,0.97176,0.1954,0.97362,,
,,0.9772,0.97186,0.19544,0.97364,,
,,0.9774,0.97195,0.19548,0.97366,,
,,0.9776,0.97205,0.19552,0.97368,,
,,0.9778,0.97215,0.19556,0.9737,,
,,0.978,0.97225,0.1956,0.97372,,
,,0.9782,0.97235,0.19564,0.97374,,
,,0.9784,0.97244,0.19568,0.97376,,
,,0.9786,0.97254,0.19572,0.97379,,
,,0.9788,0.97264,0.19576,0.97381,,
,,0.979,0.97274,0.1958,0.97383,,
,,0.9792,0.97284,0.19584,0.97385,,
,,0.9794,0.97294,0.19588,0.97387,,
,,0.9796,0.97304,0.19592,0.97389,,
,,0.9798,0.97314,0.19596,0.97391,,
,,0.98,0.97323,0.196,0.97393,,
,,0.9802,0.97333,0.19604,0.97395,,
,,0.9804,0.97343,0.19608,0.97397,,
,,0.9806,0.97353,0.19612,0.97399,,
,,0.9808,0.97363,0.19616,0.97402,,
,,0.981,0.97372,0.1962,0.97404,,
,,0.9812,0.97382,0.19624,0.97406,,
,,0.9814,0.97392,0.19628,0.97408,,
,,0.9816,0.97401,0.19632,0.9741,,
,,0.9818,0.97411,0.19636,0.97412,,
,,0.982,0.9742,0.1964,0.97414,,
,,0.9822,0.9743,0.19644,0.97416,,
,,0.9824,0.9744,0.19648,0.97419,,
,,0.9826,0.97449,0.19652,0.97421,,
,,0.9828,0.97459,0.19656,0.97423,,
,,0.983,0.97468,0.1966,0.97425,,
,,0.9832,0.97478,0.19664,0.97427,,
,,0.9834,0.97487,0.19668,0.97429,,
,,0.9836,0.97497,0.19672,0.97432,,
,,0.9838,0.97506,0.19676,0.97434,,
,,0.984,0.97516,0.1968,0.97436,,
,,0.9842,0.97525,0.19684,0.97438,,
,,0.9844,0.97535,0.19688,0.9744,,
,,0.9846,0.97545,0.19692,0.97442,,
,,0.9848,0.97554,0.19696,0.97445,,
,,0.985,0.97564,0.197,0.97447,,
,,0.9852,0.97573,0.19704,0.97449,,
,,0.9854,0.97583,0.19708,0.97451,,
,,0.9856,0.97593,0.19712,0.97453,,
,,0.9858,0.97602,0.19716,0.97456,,
,,0.986,0.97612,0.1972,0.97458,,
,,0.9862,0.97622,0.19724,0.9746,,
,,0.9864,0.97631,0.19728,0.97462,,
,,0.9866,0.97641,0.19732,0.97465,,
,,0.9868,0.97651,0.19736,0.97467,,
,,0.987,0.97661,0.1974,0.97469,,
,,0.9872,0.97671,0.19744,0.97471,,
,,0.9874,0.9768,0.19748,0.97473,,
,,0.9876,0.9769,0.19752,0.97476,,
,,0.9878,0.977,0.19756,0.97478,,
,,0.988,0.97709,0.1976,0.9748,,
,,0.9882,0.97719,0.19764,0.97482,,
,,0.9884,0.97729,0.19768,0.97484,,
,,0.9886,0.97738,0.19772,0.97487,,
,,0.9888,0.97747,0.19776,0.97489,,
,,0.989,0.97757,0.1978,0.97491,,
,,0.9892,0.97766,0.19784,0.97493,,
,,0.9894,0.97776,0.19788,0.97495,,
,,0.9896,0.97785,0.19792,0.97497,,
,,0.9898,0.97794,0.19796,0.975,,
,,0.99,0.97803,0.198,0.97502,,
,,0.9902,0.97813,0.19804,0.97504,,
,,0.9904,0.97822,0.19808,0.97506,,
,,0.9906,0.97831,0.19812,0.97508,,
,,0.9908,0.9784,0.19816,0.9751,,
,,0.991,0.97849,0.1982,0.97513,,
,,0.9912,0.97859,0.19824,0.97515,,
,,0.9914,0.97868,0.19828,0.97517,,
,,0.9916,0.97876,0.19832,0.97519,,
,,0.9918,0.97885,0.19836,0.97521,,
,,0.992,0.97894,0.1984,0.97523,,
,,0.9922,0.97903,0.19844,0.97526,,
,,0.9924,0.97912,0.19848,0.97528,,
,,0.9926,0.97921,0.19852,0.9753,,
,,0.9928,0.97931,0.19856,0.97532,,
,,0.993,0.9794,0.1986,0.97534,,
,,0.9932,0.97949,0.19864,0.97536,,
,,0.9934,0.97958,0.19868,0.97539,,
,,0.9936,0.97967,0.19872,0.97541,,
,,0.9938,0.97976,0.19876,0.97543,,
,,0.994,0.97985,0.1988,0.97545,,
,,0.9942,0.97995,0.19884,0.97547,,
,,0.9944,0.98004,0.19888,0.97549,,
,,0.9946,0.98013,0.19892,0.97552,,
,,0.9948,0.98022,0.19896,0.97554,,
,,0.995,0.98031,0.199,0.97556,,
,,0.9952,0.9804,0.19904,0.97558,,
,,0.9954,0.9805,0.19908,0.9756,,
,,0.9956,0.98059,0.19912,0.97562,,
,,0.9958,0.98068,0.19916,0.97564,,
,,0.996,0.98077,0.1992,0.97567,,
,,0.9962,0.98086,0.19924,0.97569,,
,,0.9964,0.98095,0.19928,0.97571,,
,,0.9966,0.98104,0.19932,0.97573,,
,,0.9968,0.98113,0.19936,0.97575,,
,,0.997,0.98122,0.1994,0.97577,,
,,0.9972,0.9813,0.19944,0.9758,,
,,0.9974,0.98139,0.19948,0.97582,,
,,0.9976,0.98148,0.19952,0.97584,,
,,0.9978,0.98157,0.19956,0.97586,,
,,0.998,0.98165,0.1996,0.97588,,
,,0.9982,0.98174,0.19964,0.9759,,
,,0.9984,0.98182,0.19968,0.97593,,
,,0.9986,0.98191,0.19972,0.97595,,
,,0.9988,0.982,0.19976,0.97597,,
,,0.999,0.98208,0.1998,0.97599,,
,,0.9992,0.98217,0.19984,0.97601,,
,,0.9994,0.98225,0.19988,0.97603,,
,,0.9996,0.98234,0.19992,0.97606,,
,,0.9998,0.98242,0.19996,0.97608,,
,,1,0.9825,0.2,0.9761,,
,,1.0002,0.98259,0.20004,0.97612,,
,,1.0004,0.98267,0.20008,0.97614,,
,,1.0006,0.98276,0.20012,0.97617,,
,,1.0008,0.98284,0.20016,0.97619,,
,,1.001,0.98292,0.2002,0.97621,,
,,1.0012,0.983,0.20024,0.97623,,
,,1.0014,0.98309,0.20028,0.97626,,
,,1.0016,0.98317,0.20032,0.97628,,
,,1.0018,0.98325,0.20036,0.9763,,
,,1.002,0.98333,0.2004,0.97632,,
,,1.0022,0.98342,0.20044,0.97634,,
,,1.0024,0.9835,0.20048,0.97637,,
,,1.0026,0.98358,0.20052,0.97639,,
,,1.0028,0.98366,0.20056,0.97641,,
,,1.003,0.98374,0.2006,0.97643,,
,,1.0032,0.98382,0.20064,0.97646,,
,,1.0034,0.9839,0.20068,0.97648,,
,,1.0036,0.98398,0.20072,0.9765,,
,,1.0038,0.98406,0.20076,0.97652,,
,,1.004,0.98414,0.2008,0.97655,,
,,1.0042,0.98422,0.20084,0.97657,,
,,1.0044,0.9843,0.20088,0.97659,,
,,1.0046,0.98438,0.20092,0.97661,,
,,1.0048,0.98446,0.20096,0.97664,,
,,1.005,0.98454,0.201,0.97666,,
,,1.0052,0.98462,0.20104,0.97668,,
,,1.0054,0.9847,0.20108,0.97671,,
,,1.0056,0.98478,0.20112,0.97673,,
,,1.0058,0.98486,0.20116,0.97675,,
,,1.006,0.98493,0.2012,0.97677,,
,,1.0062,0.98501,0.20124,0.97679,,
,,1.0064,0.98509,0.20128,0.97682,,
,,1.0066,0.98516,0.20132,0.97684,,
,,1.0068,0.98524,0.20136,0.97686,,
,,1.007,0.98531,0.2014,0.97688,,
,,1.0072,0.98539,0.20144,0.97691,,
,,1.0074,0.98546,0.20148,0.97693,,
,,1.0076,0.98553,0.20152,0.97695,,
,,1.0078,0.98561,0.20156,0.97697,,
,,1.008,0.98568,0.2016,0.977,,
,,1.0082,0.98575,0.20164,0.97702,,
,,1.0084,0.98583,0.20168,0.97704,,
,,1.0086,0.9859,0.20172,0.97706,,
,,1.0088,0.98597,0.20176,0.97708,,
,,1.009,0.98604,0.2018,0.97711,,
,,1.0092,0.98611,0.20184,0.97713,,
,,1.0094,0.98618,0.20188,0.97715,,
,,1.0096,0.98625,0.20192,0.97717,,
,,1.0098,0.98632,0.20196,0.97719,,
,,1.01,0.98639,0.202,0.97722,,
,,1.0102,0.98646,0.20204,0.97724,,
,,1.0104,0.98653,0.20208,0.97726,,
,,1.0106,0.98659,0.20212,0.97728,,
,,1.0108,0.98666,0.20216,0.97731,,
,,1.011,0.98673,0.2022,0.97733,,
,,1.0112,0.98679,0.20224,0.97735,,
,,1.0114,0.98686,0.20228,0.97737,,
,,1.0116,0.98693,0.20232,0.97739,,
,,1.0118,0.987,0.20236,0.97742,,
,,1.012,0.98706,0.2024,0.97744,,
,,1.0122,0.98713,0.20244,0.97746,,
,,1.0124,0.9872,0.20248,0.97748,,
,,1.0126,0.98726,0.20252,0.9775,,
,,1.0128,0.98733,0.20256,0.97753,,
,,1.013,0.9874,0.2026,0.97755,,
,,1.0132,0.98746,0.20264,0.97757,,
,,1.0134,0.98753,0.20268,0.97759,,
,,1.0136,0.98759,0.20272,0.97761,,
,,1.0138,0.98766,0.20276,0.97764,,
,,1.014,0.98772,0.2028,0.97766,,
,,1.0142,0.98779,0.20284,0.97768,,
,,1.0144,0.98785,0.20288,0.9777,,
,,1.0146,0.98792,0.20292,0.97772,,
,,1.0148,0.98798,0.20296,0.97775,,
,,1.015,0.98804,0.203,0.97777,,
,,1.0152,0.98811,0.20304,0.97779,,
,,1.0154,0.98817,0.20308,0.97781,,
,,1.0156,0.98823,0.20312,0.97783,,
,,1.0158,0.9883,0.20316,0.97785,,
,,1.016,0.98836,0.2032,0.97788,,
,,1.0162,0.98842,0.20324,0.9779,,
,,1.0164,0.98848,0.20328,0.97792,,
,,1.0166,0.98854,0.20332,0.97794,,
,,1.0168,0.9886,0.20336,0.97797,,
,,1.017,0.98866,0.2034,0.97799,,
,,1.0172,0.98872,0.20344,0.97801,,
,,1.0174,0.98878,0.20348,0.97803,,
,,1.0176,0.98884,0.20352,0.97806,,
,,1.0178,0.9889,0.20356,0.97808,,
,,1.018,0.98895,0.2036,0.9781,,
,,1.0182,0.98901,0.20364,0.97812,,
,,1.0184,0.98907,0.20368,0.97814,,
,,1.0186,0.98912,0.20372,0.97817,,
,,1.0188,0.98918,0.20376,0.97819,,
,,1.019,0.98923,0.2038,0.97821,,
,,1.0192,0.98929,0.20384,0.97824,,
,,1.0194,0.98934,0.20388,0.97826,,
,,1.0196,0.98939,0.20392,0.97828,,
,,1.0198,0.98945,0.20396,0.9783,,
,,1.02,0.9895,0.204,0.97833,,
,,1.0202,0.98955,0.20404,0.97835,,
,,1.0204,0.9896,0.20408,0.97837,,
,,1.0206,0.98966,0.20412,0.97839,,
,,1.0208,0.98971,0.20416,0.97842,,
,,1.021,0.98976,0.2042,0.97844,,
,,1.0212,0.98981,0.20424,0.97846,,
,,1.0214,0.98986,0.20428,0.97849,,
,,1.0216,0.98991,0.20432,0.97851,,
,,1.0218,0.98996,0.20436,0.97853,,
,,1.022,0.99001,0.2044,0.97856,,
,,1.0222,0.99006,0.20444,0.97858,,
,,1.0224,0.9901,0.20448,0.9786,,
,,1.0226,0.99015,0.20452,0.97862,,
,,1.0228,0.9902,0.20456,0.97865,,
,,1.023,0.99025,0.2046,0.97867,,
,,1.0232,0.99029,0.20464,0.97869,,
,,1.0234,0.99034,0.20468,0.97872,,
,,1.0236,0.99039,0.20472,0.97874,,
,,1.0238,0.99043,0.20476,0.97876,,
,,1.024,0.99048,0.2048,0.97878,,
,,1.0242,0.99052,0.20484,0.97881,,
,,1.0244,0.99057,0.20488,0.97883,,
,,1.0246,0.99061,0.20492,0.97885,,
,,1.0248,0.99066,0.20496,0.97888,,
,,1.025,0.9907,0.205,0.9789,,
,,1.0252,0.99074,0.20504,0.97892,,
,,1.0254,0.99079,0.20508,0.97894,,
,,1.0256,0.99083,0.20512,0.97897,,
,,1.0258,0.99087,0.20516,0.97899,,
,,1.026,0.99091,0.2052,0.97901,,
,,1.0262,0.99096,0.20524,0.97903,,
,,1.0264,0.991,0.20528,0.97906,,
,,1.0266,0.99104,0.20532,0.97908,,
,,1.0268,0.99108,0.20536,0.9791,,
,,1.027,0.99112,0.2054,0.97912,,
,,1.0272,0.99116,0.20544,0.97915,,
,,1.0274,0.9912,0.20548,0.97917,,
,,1.0276,0.99124,0.20552,0.97919,,
,,1.0278,0.99128,0.20556,0.97921,,
,,1.028,0.99132,0.2056,0.97924,,
,,1.0282,0.99136,0.20564,0.97926,,
,,1.0284,0.99139,0.20568,0.97928,,
,,1.0286,0.99143,0.20572,0.9793,,
,,1.0288,0.99147,0.20576,0.97933,,
,,1.029,0.9915,0.2058,0.97935,,
,,1.0292,0.99154,0.20584,0.97937,,
,,1.0294,0.99158,0.20588,0.97939,,
,,1.0296,0.99161,0.20592,0.97942,,
,,1.0298,0.99165,0.20596,0.97944,,
,,1.03,0.99168,0.206,0.97946,,
,,1.0302,0.99172,0.20604,0.97948,,
,,1.0304,0.99175,0.20608,0.97951,,
,,1.0306,0.99179,0.20612,0.97953,,
,,1.0308,0.99182,0.20616,0.97955,,
,,1.031,0.99186,0.2062,0.97957,,
,,1.0312,0.99189,0.20624,0.9796,,
,,1.0314,0.99192,0.20628,0.97962,,
,,1.0316,0.99195,0.20632,0.97964,,
,,1.0318,0.99199,0.20636,0.97966,,
,,1.032,0.99202,0.2064,0.97968,,
,,1.0322,0.99205,0.20644,0.97971,,
,,1.0324,0.99208,0.20648,0.97973,,
,,1.0326,0.99211,0.20652,0.97975,,
,,1.0328,0.99214,0.20656,0.97977,,
,,1.033,0.99217,0.2066,0.9798,,
,,1.0332,0.9922,0.20664,0.97982,,
,,1.0334,0.99223,0.20668,0.97984,,
,,1.0336,0.99226,0.20672,0.97986,,
,,1.0338,0.99229,0.20676,0.97989,,
,,1.034,0.99232,0.2068,0.97991,,
,,1.0342,0.99234,0.20684,0.97993,,
,,1.0344,0.99237,0.20688,0.97995,,
,,1.0346,0.9924,0.20692,0.97998,,
,,1.0348,0.99242,0.20696,0.98,,
,,1.035,0.99245,0.207,0.98002,,
,,1.0352,0.99247,0.20704,0.98004,,
,,1.0354,0.9925,0.20708,0.98007,,
,,1.0356,0.99252,0.20712,0.98009,,
,,1.0358,0.99255,0.20716,0.98011,,
,,1.036,0.99257,0.2072,0.98014,,
,,1.0362,0.99259,0.20724,0.98016,,
,,1.0364,0.99261,0.20728,0.98018,,
,,1.0366,0.99264,0.20732,0.9802,,
,,1.0368,0.99266,0.20736,0.98023,,
,,1.037,0.99268,0.2074,0.98025,,
,,1.0372,0.9927,0.20744,0.98027,,
,,1.0374,0.99272,0.20748,0.9803,,
,,1.0376,0.99274,0.20752,0.98032,,
,,1.0378,0.99276,0.20756,0.98034,,
,,1.038,0.99278,0.2076,0.98036,,
,,1.0382,0.9928,0.20764,0.98039,,
,,1.0384,0.99282,0.20768,0.98041,,
,,1.0386,0.99284,0.20772,0.98043,,
,,1.0388,0.99285,0.20776,0.98046,,
,,1.039,0.99287,0.2078,0.98048,,
,,1.0392,0.99289,0.20784,0.9805,,
,,1.0394,0.9929,0.20788,0.98053,,
,,1.0396,0.99292,0.20792,0.98055,,
,,1.0398,0.99294,0.20796,0.98057,,
,,1.04,0.99295,0.208,0.9806,,
,,1.0402,0.99296,0.20804,0.98062,,
,,1.0404,0.99298,0.20808,0.98064,,
,,1.0406,0.99299,0.20812,0.98067,,
,,1.0408,0.99301,0.20816,0.98069,,
,,1.041,0.99302,0.2082,0.98071,,
,,1.0412,0.99303,0.20824,0.98073,,
,,1.0414,0.99304,0.20828,0.98076,,
,,1.0416,0.99306,0.20832,0.98078,,
,,1.0418,0.99307,0.20836,0.9808,,
,,1.042,0.99308,0.2084,0.98083,,
,,1.0422,0.99309,0.20844,0.98085,,
,,1.0424,0.9931,0.20848,0.98087,,
,,1.0426,0.99311,0.20852,0.98089,,
,,1.0428,0.99312,0.20856,0.98092,,
,,1.043,0.99313,0.2086,0.98094,,
,,1.0432,0.99314,0.20864,0.98096,,
,,1.0434,0.99315,0.20868,0.98098,,
,,1.0436,0.99316,0.20872,0.98101,,
,,1.0438,0.99316,0.20876,0.98103,,
,,1.044,0.99317,0.2088,0.98105,,
,,1.0442,0.99318,0.20884,0.98107,,
,,1.0444,0.99318,0.20888,0.9811,,
,,1.0446,0.99319,0.20892,0.98112,,
,,1.0448,0.99319,0.20896,0.98114,,
,,1.045,0.9932,0.209,0.98116,,
,,1.0452,0.9932,0.20904,0.98119,,
,,1.0454,0.99321,0.20908,0.98121,,
,,1.0456,0.99321,0.20912,0.98123,,
,,1.0458,0.99321,0.20916,0.98125,,
,,1.046,0.99322,0.2092,0.98128,,
,,1.0462,0.99322,0.20924,0.9813,,
,,1.0464,0.99322,0.20928,0.98132,,
,,1.0466,0.99322,0.20932,0.98134,,
,,1.0468,0.99322,0.20936,0.98137,,
,,1.047,0.99322,0.2094,0.98139,,
,,1.0472,0.99322,0.20944,0.98141,,
,,1.0474,0.99322,0.20948,0.98143,,
,,1.0476,0.99322,0.20952,0.98145,,
,,1.0478,0.99322,0.20956,0.98148,,
,,1.048,0.99322,0.2096,0.9815,,
,,1.0482,0.99322,0.20964,0.98152,,
,,1.0484,0.99322,0.20968,0.98154,,
,,1.0486,0.99321,0.20972,0.98157,,
,,1.0488,0.99321,0.20976,0.98159,,
,,1.049,0.99321,0.2098,0.98161,,
,,1.0492,0.9932,0.20984,0.98163,,
,,1.0494,0.9932,0.20988,0.98166,,
,,1.0496,0.99319,0.20992,0.98168,,
,,1.0498,0.99319,0.20996,0.9817,,
,,1.05,0.99318,0.21,0.98172,,
,,1.0502,0.99318,0.21004,0.98174,,
,,1.0504,0.99317,0.21008,0.98177,,
,,1.0506,0.99316,0.21012,0.98179,,
,,1.0508,0.99316,0.21016,0.98181,,
,,1.051,0.99315,0.2102,0.98183,,
,,1.0512,0.99314,0.21024,0.98186,,
,,1.0514,0.99313,0.21028,0.98188,,
,,1.0516,0.99312,0.21032,0.9819,,
,,1.0518,0.99311,0.21036,0.98192,,
,,1.052,0.9931,0.2104,0.98195,,
,,1.0522,0.99309,0.21044,0.98197,,
,,1.0524,0.99308,0.21048,0.98199,,
,,1.0526,0.99307,0.21052,0.98201,,
,,1.0528,0.99306,0.21056,0.98204,,
,,1.053,0.99305,0.2106,0.98206,,
,,1.0532,0.99303,0.21064,0.98208,,
,,1.0534,0.99302,0.21068,0.98211,,
,,1.0536,0.99301,0.21072,0.98213,,
,,1.0538,0.99299,0.21076,0.98215,,
,,1.054,0.99298,0.2108,0.98217,,
,,1.0542,0.99296,0.21084,0.9822,,
,,1.0544,0.99295,0.21088,0.98222,,
,,1.0546,0.99293,0.21092,0.98224,,
,,1.0548,0.99292,0.21096,0.98227,,
,,1.055,0.9929,0.211,0.98229,,
,,1.0552,0.99288,0.21104,0.98231,,
,,1.0554,0.99286,0.21108,0.98233,,
,,1.0556,0.99285,0.21112,0.98236,,
,,1.0558,0.99283,0.21116,0.98238,,
,,1.056,0.99281,0.2112,0.9824,,
,,1.0562,0.99279,0.21124,0.98243,,
,,1.0564,0.99277,0.21128,0.98245,,
,,1.0566,0.99275,0.21132,0.98247,,
,,1.0568,0.99273,0.21136,0.9825,,
,,1.057,0.99271,0.2114,0.98252,,
,,1.0572,0.99269,0.21144,0.98254,,
,,1.0574,0.99266,0.21148,0.98257,,
,,1.0576,0.99264,0.21152,0.98259,,
,,1.0578,0.99262,0.21156,0.98261,,
,,1.058,0.9926,0.2116,0.98263,,
,,1.0582,0.99257,0.21164,0.98266,,
,,1.0584,0.99255,0.21168,0.98268,,
,,1.0586,0.99252,0.21172,0.9827,,
,,1.0588,0.9925,0.21176,0.98273,,
,,1.059,0.99247,0.2118,0.98275,,
,,1.0592,0.99245,0.21184,0.98277,,
,,1.0594,0.99242,0.21188,0.98279,,
,,1.0596,0.99239,0.21192,0.98282,,
,,1.0598,0.99236,0.21196,0.98284,,
,,1.06,0.99234,0.212,0.98286,,
,,1.0602,0.99231,0.21204,0.98288,,
,,1.0604,0.99228,0.21208,0.98291,,
,,1.0606,0.99225,0.21212,0.98293,,
,,1.0608,0.99222,0.21216,0.98295,,
,,1.061,0.99219,0.2122,0.98298,,
,,1.0612,0.99216,0.21224,0.983,,
,,1.0614,0.99213,0.21228,0.98302,,
,,1.0616,0.9921,0.21232,0.98304,,
,,1.0618,0.99206,0.21236,0.98306,,
,,1.062,0.99203,0.2124,0.98309,,
,,1.0622,0.992,0.21244,0.98311,,
,,1.0624,0.99197,0.21248,0.98313,,
,,1.0626,0.99193,0.21252,0.98315,,
,,1.0628,0.9919,0.21256,0.98318,,
,,1.063,0.99187,0.2126,0.9832,,
,,1.0632,0.99183,0.21264,0.98322,,
,,1.0634,0.9918,0.21268,0.98324,,
,,1.0636,0.99176,0.21272,0.98327,,
,,1.0638,0.99173,0.21276,0.98329,,
,,1.064,0.99169,0.2128,0.98331,,
,,1.0642,0.99165,0.21284,0.98333,,
,,1.0644,0.99162,0.21288,0.98335,,
,,1.0646,0.99158,0.21292,0.98338,,
,,1.0648,0.99154,0.21296,0.9834,,
,,1.065,0.99151,0.213,0.98342,,
,,1.0652,0.99147,0.21304,0.98344,,
,,1.0654,0.99143,0.21308,0.98347,,
,,1.0656,0.99139,0.21312,0.98349,,
,,1.0658,0.99135,0.21316,0.98351,,
,,1.066,0.99131,0.2132,0.98353,,
,,1.0662,0.99127,0.21324,0.98355,,
,,1.0664,0.99123,0.21328,0.98358,,
,,1.0666,0.99119,0.21332,0.9836,,
,,1.0668,0.99115,0.21336,0.98362,,
,,1.067,0.99111,0.2134,0.98364,,
,,1.0672,0.99106,0.21344,0.98367,,
,,1.0674,0.99102,0.21348,0.98369,,
,,1.0676,0.99098,0.21352,0.98371,,
,,1.0678,0.99093,0.21356,0.98373,,
,,1.068,0.99089,0.2136,0.98375,,
,,1.0682,0.99085,0.21364,0.98378,,
,,1.0684,0.9908,0.21368,0.9838,,
,,1.0686,0.99076,0.21372,0.98382,,
,,1.0688,0.99071,0.21376,0.98384,,
,,1.069,0.99066,0.2138,0.98387,,
,,1.0692,0.99062,0.21384,0.98389,,
,,1.0694,0.99057,0.21388,0.98391,,
,,1.0696,0.99053,0.21392,0.98393,,
,,1.0698,0.99048,0.21396,0.98395,,
,,1.07,0.99043,0.214,0.98398,,
,,1.0702,0.99038,0.21404,0.984,,
,,1.0704,0.99033,0.21408,0.98402,,
,,1.0706,0.99028,0.21412,0.98404,,
,,1.0708,0.99023,0.21416,0.98407,,
,,1.071,0.99018,0.2142,0.98409,,
,,1.0712,0.99014,0.21424,0.98411,,
,,1.0714,0.99008,0.21428,0.98413,,
,,1.0716,0.99003,0.21432,0.98416,,
,,1.0718,0.98998,0.21436,0.98418,,
,,1.072,0.98993,0.2144,0.9842,,
,,1.0722,0.98988,0.21444,0.98422,,
,,1.0724,0.98983,0.21448,0.98425,,
,,1.0726,0.98978,0.21452,0.98427,,
,,1.0728,0.98972,0.21456,0.98429,,
,,1.073,0.98967,0.2146,0.98431,,
,,1.0732,0.98962,0.21464,0.98434,,
,,1.0734,0.98956,0.21468,0.98436,,
,,1.0736,0.98951,0.21472,0.98438,,
,,1.0738,0.98945,0.21476,0.98441,,
,,1.074,0.98939,0.2148,0.98443,,
,,1.0742,0.98934,0.21484,0.98445,,
,,1.0744,0.98928,0.21488,0.98447,,
,,1.0746,0.98923,0.21492,0.9845,,
,,1.0748,0.98917,0.21496,0.98452,,
,,1.075,0.98911,0.215,0.98454,,
,,1.0752,0.98905,0.21504,0.98457,,
,,1.0754,0.98899,0.21508,0.98459,,
,,1.0756,0.98894,0.21512,0.98461,,
,,1.0758,0.98888,0.21516,0.98463,,
,,1.076,0.98882,0.2152,0.98466,,
,,1.0762,0.98876,0.21524,0.98468,,
,,1.0764,0.98869,0.21528,0.9847,,
,,1.0766,0.98863,0.21532,0.98472,,
,,1.0768,0.98857,0.21536,0.98475,,
,,1.077,0.98851,0.2154,0.98477,,
,,1.0772,0.98845,0.21544,0.98479,,
,,1.0774,0.98839,0.21548,0.98481,,
,,1.0776,0.98832,0.21552,0.98483,,
,,1.0778,0.98826,0.21556,0.98486,,
,,1.078,0.98819,0.2156,0.98488,,
,,1.0782,0.98813,0.21564,0.9849,,
,,1.0784,0.98806,0.21568,0.98492,,
,,1.0786,0.988,0.21572,0.98495,,
,,1.0788,0.98793,0.21576,0.98497,,
,,1.079,0.98787,0.2158,0.98499,,
,,1.0792,0.9878,0.21584,0.98501,,
,,1.0794,0.98773,0.21588,0.98503,,
,,1.0796,0.98767,0.21592,0.98506,,
,,1.0798,0.9876,0.21596,0.98508,,
,,1.08,0.98754,0.216,0.9851,,
,,1.0802,0.98747,0.21604,0.98512,,
,,1.0804,0.98741,0.21608,0.98514,,
,,1.0806,0.98734,0.21612,0.98517,,
,,1.0808,0.98727,0.21616,0.98519,,
,,1.081,0.9872,0.2162,0.98521,,
,,1.0812,0.98713,0.21624,0.98523,,
,,1.0814,0.98707,0.21628,0.98525,,
,,1.0816,0.987,0.21632,0.98528,,
,,1.0818,0.98693,0.21636,0.9853,,
,,1.082,0.98686,0.2164,0.98532,,
,,1.0822,0.98679,0.21644,0.98534,,
,,1.0824,0.98672,0.21648,0.98536,,
,,1.0826,0.98665,0.21652,0.98539,,
,,1.0828,0.98658,0.21656,0.98541,,
,,1.083,0.98651,0.2166,0.98543,,
,,1.0832,0.98644,0.21664,0.98545,,
,,1.0834,0.98637,0.21668,0.98547,,
,,1.0836,0.9863,0.21672,0.98549,,
,,1.0838,0.98623,0.21676,0.98552,,
,,1.084,0.98616,0.2168,0.98554,,
,,1.0842,0.98608,0.21684,0.98556,,
,,1.0844,0.98601,0.21688,0.98558,,
,,1.0846,0.98593,0.21692,0.9856,,
,,1.0848,0.98586,0.21696,0.98562,,
,,1.085,0.98579,0.217,0.98565,,
,,1.0852,0.98571,0.21704,0.98567,,
,,1.0854,0.98564,0.21708,0.98569,,
,,1.0856,0.98556,0.21712,0.98571,,
,,1.0858,0.98549,0.21716,0.98573,,
,,1.086,0.98541,0.2172,0.98575,,
,,1.0862,0.98534,0.21724,0.98578,,
,,1.0864,0.98526,0.21728,0.9858,,
,,1.0866,0.98518,0.21732,0.98582,,
,,1.0868,0.98511,0.21736,0.98584,,
,,1.087,0.98503,0.2174,0.98586,,
,,1.0872,0.98495,0.21744,0.98588,,
,,1.0874,0.98487,0.21748,0.98591,,
,,1.0876,0.98479,0.21752,0.98593,,
,,1.0878,0.98471,0.21756,0.98595,,
,,1.088,0.98463,0.2176,0.98597,,
,,1.0882,0.98455,0.21764,0.98599,,
,,1.0884,0.98447,0.21768,0.98602,,
,,1.0886,0.98439,0.21772,0.98604,,
,,1.0888,0.98431,0.21776,0.98606,,
,,1.089,0.98423,0.2178,0.98608,,
,,1.0892,0.98415,0.21784,0.9861,,
,,1.0894,0.98407,0.21788,0.98613,,
,,1.0896,0.98398,0.21792,0.98615,,
,,1.0898,0.9839,0.21796,0.98617,,
,,1.09,0.98382,0.218,0.98619,,
,,1.0902,0.98374,0.21804,0.98621,,
,,1.0904,0.98365,0.21808,0.98624,,
,,1.0906,0.98357,0.21812,0.98626,,
,,1.0908,0.98349,0.21816,0.98628,,
,,1.091,0.98341,0.2182,0.9863,,
,,1.0912,0.98332,0.21824,0.98633,,
,,1.0914,0.98324,0.21828,0.98635,,
,,1.0916,0.98316,0.21832,0.98637,,
,,1.0918,0.98308,0.21836,0.98639,,
,,1.092,0.98299,0.2184,0.98642,,
,,1.0922,0.98291,0.21844,0.98644,,
,,1.0924,0.98283,0.21848,0.98646,,
,,1.0926,0.98274,0.21852,0.98648,,
,,1.0928,0.98266,0.21856,0.9865,,
,,1.093,0.98258,0.2186,0.98653,,
,,1.0932,0.98249,0.21864,0.98655,,
,,1.0934,0.98241,0.21868,0.98657,,
,,1.0936,0.98233,0.21872,0.98659,,
,,1.0938,0.98224,0.21876,0.98661,,
,,1.094,0.98216,0.2188,0.98663,,
,,1.0942,0.98207,0.21884,0.98666,,
,,1.0944,0.98199,0.21888,0.98668,,
,,1.0946,0.9819,0.21892,0.9867,,
,,1.0948,0.98182,0.21896,0.98672,,
,,1.095,0.98173,0.219,0.98674,,
,,1.0952,0.98165,0.21904,0.98676,,
,,1.0954,0.98156,0.21908,0.98679,,
,,1.0956,0.98148,0.21912,0.98681,,
,,1.0958,0.98139,0.21916,0.98683,,
,,1.096,0.98131,0.2192,0.98685,,
,,1.0962,0.98122,0.21924,0.98687,,
,,1.0964,0.98113,0.21928,0.98689,,
,,1.0966,0.98105,0.21932,0.98691,,
,,1.0968,0.98096,0.21936,0.98694,,
,,1.097,0.98087,0.2194,0.98696,,
,,1.0972,0.98078,0.21944,0.98698,,
,,1.0974,0.98069,0.21948,0.987,,
,,1.0976,0.9806,0.21952,0.98702,,
,,1.0978,0.98051,0.21956,0.98704,,
,,1.098,0.98042,0.2196,0.98706,,
,,1.0982,0.98033,0.21964,0.98708,,
,,1.0984,0.98024,0.21968,0.98711,,
,,1.0986,0.98015,0.21972,0.98713,,
,,1.0988,0.98006,0.21976,0.98715,,
,,1.099,0.97997,0.2198,0.98717,,
,,1.0992,0.97988,0.21984,0.98719,,
,,1.0994,0.97979,0.21988,0.98721,,
,,1.0996,0.9797,0.21992,0.98723,,
,,1.0998,0.97961,0.21996,0.98725,,
,,1.1,0.97952,0.22,0.98727,,
,,1.1002,0.97943,0.22004,0.9873,,
,,1.1004,0.97934,0.22008,0.98732,,
,,1.1006,0.97925,0.22012,0.98734,,
,,1.1008,0.97916,0.22016,0.98736,,
,,1.101,0.97907,0.2202,0.98738,,
,,1.1012,0.97898,0.22024,0.9874,,
,,1.1014,0.97889,0.22028,0.98742,,
,,1.1016,0.9788,0.22032,0.98744,,
,,1.1018,0.97871,0.22036,0.98746,,
,,1.102,0.97862,0.2204,0.98748,,
,,1.1022,0.97853,0.22044,0.9875,,
,,1.1024,0.97844,0.22048,0.98753,,
,,1.1026,0.97835,0.22052,0.98755,,
,,1.1028,0.97826,0.22056,0.98757,,
,,1.103,0.97817,0.2206,0.98759,,
,,1.1032,0.97807,0.22064,0.98761,,
,,1.1034,0.97798,0.22068,0.98763,,
,,1.1036,0.97789,0.22072,0.98765,,
,,1.1038,0.9778,0.22076,0.98767,,
,,1.104,0.97771,0.2208,0.98769,,
,,1.1042,0.97761,0.22084,0.98771,,
,,1.1044,0.97752,0.22088,0.98774,,
,,1.1046,0.97743,0.22092,0.98776,,
,,1.1048,0.97734,0.22096,0.98778,,
,,1.105,0.97725,0.221,0.9878,,
,,1.1052,0.97715,0.22104,0.98782,,
,,1.1054,0.97706,0.22108,0.98784,,
,,1.1056,0.97697,0.22112,0.98786,,
,,1.1058,0.97687,0.22116,0.98788,,
,,1.106,0.97678,0.2212,0.9879,,
,,1.1062,0.97668,0.22124,0.98792,,
,,1.1064,0.97659,0.22128,0.98795,,
,,1.1066,0.97649,0.22132,0.98797,,
,,1.1068,0.97639,0.22136,0.98799,,
,,1.107,0.9763,0.2214,0.98801,,
,,1.1072,0.97621,0.22144,0.98803,,
,,1.1074,0.97611,0.22148,0.98805,,
,,1.1076,0.97602,0.22152,0.98807,,
,,1.1078,0.97592,0.22156,0.98809,,
,,1.108,0.97583,0.2216,0.98811,,
,,1.1082,0.97574,0.22164,0.98814,,
,,1.1084,0.97564,0.22168,0.98816,,
,,1.1086,0.97555,0.22172,0.98818,,
,,1.1088,0.97546,0.22176,0.9882,,
,,1.109,0.97536,0.2218,0.98822,,
,,1.1092,0.97527,0.22184,0.98824,,
,,1.1094,0.97518,0.22188,0.98826,,
,,1.1096,0.97509,0.22192,0.98828,,
,,1.1098,0.97499,0.22196,0.98831,,
,,1.11,0.9749,0.222,0.98833,,
,,1.1102,0.97481,0.22204,0.98835,,
,,1.1104,0.97472,0.22208,0.98837,,
,,1.1106,0.97463,0.22212,0.98839,,
,,1.1108,0.97453,0.22216,0.98841,,
,,1.111,0.97444,0.2222,0.98843,,
,,1.1112,0.97435,0.22224,0.98845,,
,,1.1114,0.97426,0.22228,0.98847,,
,,1.1116,0.97416,0.22232,0.9885,,
,,1.1118,0.97407,0.22236,0.98852,,
,,1.112,0.97398,0.2224,0.98854,,
,,1.1122,0.97388,0.22244,0.98856,,
,,1.1124,0.97379,0.22248,0.98858,,
,,1.1126,0.9737,0.22252,0.9886,,
,,1.1128,0.97361,0.22256,0.98862,,
,,1.113,0.97352,0.2226,0.98864,,
,,1.1132,0.97342,0.22264,0.98866,,
,,1.1134,0.97333,0.22268,0.98868,,
,,1.1136,0.97324,0.22272,0.9887,,
,,1.1138,0.97314,0.22276,0.98872,,
,,1.114,0.97305,0.2228,0.98874,,
,,1.1142,0.97295,0.22284,0.98876,,
,,1.1144,0.97286,0.22288,0.98879,,
,,1.1146,0.97276,0.22292,0.98881,,
,,1.1148,0.97267,0.22296,0.98883,,
,,1.115,0.97257,0.223,0.98885,,
,,1.1152,0.97248,0.22304,0.98887,,
,,1.1154,0.97238,0.22308,0.98889,,
,,1.1156,0.97229,0.22312,0.98891,,
,,1.1158,0.9722,0.22316,0.98893,,
,,1.116,0.9721,0.2232,0.98895,,
,,1.1162,0.97201,0.22324,0.98897,,
,,1.1164,0.97192,0.22328,0.98899,,
,,1.1166,0.97182,0.22332,0.98901,,
,,1.1168,0.97173,0.22336,0.98903,,
,,1.117,0.97164,0.2234,0.98905,,
,,1.1172,0.97155,0.22344,0.98907,,
,,1.1174,0.97146,0.22348,0.98909,,
,,1.1176,0.97136,0.22352,0.98911,,
,,1.1178,0.97127,0.22356,0.98913,,
,,1.118,0.97118,0.2236,0.98915,,
,,1.1182,0.97109,0.22364,0.98917,,
,,1.1184,0.971,0.22368,0.98919,,
,,1.1186,0.97091,0.22372,0.98921,,
,,1.1188,0.97082,0.22376,0.98923,,
,,1.119,0.97073,0.2238,0.98925,,
,,1.1192,0.97064,0.22384,0.98927,,
,,1.1194,0.97055,0.22388,0.98929,,
,,1.1196,0.97046,0.22392,0.98931,,
,,1.1198,0.97037,0.22396,0.98933,,
,,1.12,0.97028,0.224,0.98935,,
,,1.1202,0.97018,0.22404,0.98937,,
,,1.1204,0.97009,0.22408,0.98939,,
,,1.1206,0.97,0.22412,0.98941,,
,,1.1208,0.96991,0.22416,0.98943,,
,,1.121,0.96982,0.2242,0.98945,,
,,1.1212,0.96973,0.22424,0.98946,,
,,1.1214,0.96964,0.22428,0.98948,,
,,1.1216,0.96955,0.22432,0.9895,,
,,1.1218,0.96947,0.22436,0.98952,,
,,1.122,0.96938,0.2244,0.98954,,
,,1.1222,0.96929,0.22444,0.98956,,
,,1.1224,0.9692,0.22448,0.98958,,
,,1.1226,0.96911,0.22452,0.9896,,
,,1.1228,0.96902,0.22456,0.98962,,
,,1.123,0.96893,0.2246,0.98964,,
,,1.1232,0.96884,0.22464,0.98966,,
,,1.1234,0.96875,0.22468,0.98968,,
,,1.1236,0.96866,0.22472,0.9897,,
,,1.1238,0.96857,0.22476,0.98972,,
,,1.124,0.96848,0.2248,0.98974,,
,,1.1242,0.96839,0.22484,0.98976,,
,,1.1244,0.96831,0.22488,0.98978,,
,,1.1246,0.96822,0.22492,0.9898,,
,,1.1248,0.96813,0.22496,0.98982,,
,,1.125,0.96805,0.225,0.98984,,
,,1.1252,0.96796,0.22504,0.98986,,
,,1.1254,0.96787,0.22508,0.98988,,
,,1.1256,0.96779,0.22512,0.9899,,
,,1.1258,0.9677,0.22516,0.98992,,
,,1.126,0.96762,0.2252,0.98994,,
,,1.1262,0.96753,0.22524,0.98996,,
,,1.1264,0.96745,0.22528,0.98998,,
,,1.1266,0.96737,0.22532,0.99,,
,,1.1268,0.96728,0.22536,0.99002,,
,,1.127,0.9672,0.2254,0.99004,,
,,1.1272,0.96712,0.22544,0.99006,,
,,1.1274,0.96703,0.22548,0.99007,,
,,1.1276,0.96695,0.22552,0.99009,,
,,1.1278,0.96686,0.22556,0.99011,,
,,1.128,0.96678,0.2256,0.99013,,
,,1.1282,0.9667,0.22564,0.99015,,
,,1.1284,0.96662,0.22568,0.99017,,
,,1.1286,0.96654,0.22572,0.99019,,
,,1.1288,0.96645,0.22576,0.99021,,
,,1.129,0.96637,0.2258,0.99023,,
,,1.1292,0.96629,0.22584,0.99025,,
,,1.1294,0.96621,0.22588,0.99027,,
,,1.1296,0.96613,0.22592,0.99029,,
,,1.1298,0.96605,0.22596,0.99031,,
,,1.13,0.96596,0.226,0.99033,,
,,1.1302,0.96588,0.22604,0.99035,,
,,1.1304,0.9658,0.22608,0.99037,,
,,1.1306,0.96572,0.22612,0.99039,,
,,1.1308,0.96564,0.22616,0.99041,,
,,1.131,0.96556,0.2262,0.99043,,
,,1.1312,0.96548,0.22624,0.99045,,
,,1.1314,0.9654,0.22628,0.99047,,
,,1.1316,0.96532,0.22632,0.99049,,
,,1.1318,0.96524,0.22636,0.99051,,
,,1.132,0.96516,0.2264,0.99053,,
,,1.1322,0.96508,0.22644,0.99055,,
,,1.1324,0.965,0.22648,0.99057,,
,,1.1326,0.96492,0.22652,0.99058,,
,,1.1328,0.96484,0.22656,0.9906,,
,,1.133,0.96476,0.2266,0.99062,,
,,1.1332,0.96468,0.22664,0.99064,,
,,1.1334,0.9646,0.22668,0.99066,,
,,1.1336,0.96452,0.22672,0.99068,,
,,1.1338,0.96444,0.22676,0.9907,,
,,1.134,0.96437,0.2268,0.99072,,
,,1.1342,0.96429,0.22684,0.99074,,
,,1.1344,0.96421,0.22688,0.99076,,
,,1.1346,0.96414,0.22692,0.99077,,
,,1.1348,0.96406,0.22696,0.99079,,
,,1.135,0.96398,0.227,0.99081,,
,,1.1352,0.96391,0.22704,0.99083,,
,,1.1354,0.96383,0.22708,0.99085,,
,,1.1356,0.96376,0.22712,0.99087,,
,,1.1358,0.96368,0.22716,0.99089,,
,,1.136,0.96361,0.2272,0.99091,,
,,1.1362,0.96353,0.22724,0.99092,,
,,1.1364,0.96346,0.22728,0.99094,,
,,1.1366,0.96339,0.22732,0.99096,,
,,1.1368,0.96331,0.22736,0.99098,,
,,1.137,0.96324,0.2274,0.991,,
,,1.1372,0.96317,0.22744,0.99102,,
,,1.1374,0.9631,0.22748,0.99104,,
,,1.1376,0.96302,0.22752,0.99105,,
,,1.1378,0.96295,0.22756,0.99107,,
,,1.138,0.96288,0.2276,0.99109,,
,,1.1382,0.96281,0.22764,0.99111,,
,,1.1384,0.96274,0.22768,0.99113,,
,,1.1386,0.96267,0.22772,0.99115,,
,,1.1388,0.9626,0.22776,0.99117,,
,,1.139,0.96253,0.2278,0.99118,,
,,1.1392,0.96245,0.22784,0.9912,,
,,1.1394,0.96238,0.22788,0.99122,,
,,1.1396,0.96231,0.22792,0.99124,,
,,1.1398,0.96225,0.22796,0.99126,,
,,1.14,0.96218,0.228,0.99128,,
,,1.1402,0.96211,0.22804,0.99129,,
,,1.1404,0.96204,0.22808,0.99131,,
,,1.1406,0.96197,0.22812,0.99133,,
,,1.1408,0.9619,0.22816,0.99135,,
,,1.141,0.96183,0.2282,0.99137,,
,,1.1412,0.96177,0.22824,0.99139,,
,,1.1414,0.9617,0.22828,0.9914,,
,,1.1416,0.96163,0.22832,0.99142,,
,,1.1418,0.96156,0.22836,0.99144,,
,,1.142,0.9615,0.2284,0.99146,,
,,1.1422,0.96143,0.22844,0.99148,,
,,1.1424,0.96136,0.22848,0.9915,,
,,1.1426,0.9613,0.22852,0.99151,,
,,1.1428,0.96123,0.22856,0.99153,,
,,1.143,0.96117,0.2286,0.99155,,
,,1.1432,0.9611,0.22864,0.99157,,
,,1.1434,0.96103,0.22868,0.99159,,
,,1.1436,0.96097,0.22872,0.9916,,
,,1.1438,0.9609,0.22876,0.99162,,
,,1.144,0.96084,0.2288,0.99164,,
,,1.1442,0.96077,0.22884,0.99166,,
,,1.1444,0.96071,0.22888,0.99168,,
,,1.1446,0.96065,0.22892,0.99169,,
,,1.1448,0.96058,0.22896,0.99171,,
,,1.145,0.96052,0.229,0.99173,,
,,1.1452,0.96046,0.22904,0.99175,,
,,1.1454,0.9604,0.22908,0.99177,,
,,1.1456,0.96034,0.22912,0.99178,,
,,1.1458,0.96028,0.22916,0.9918,,
,,1.146,0.96022,0.2292,0.99182,,
,,1.1462,0.96016,0.22924,0.99184,,
,,1.1464,0.9601,0.22928,0.99186,,
,,1.1466,0.96004,0.22932,0.99187,,
,,1.1468,0.95998,0.22936,0.99189,,
,,1.147,0.95992,0.2294,0.99191,,
,,1.1472,0.95986,0.22944,0.99193,,
,,1.1474,0.95981,0.22948,0.99195,,
,,1.1476,0.95975,0.22952,0.99196,,
,,1.1478,0.95969,0.22956,0.99198,,
,,1.148,0.95964,0.2296,0.992,,
,,1.1482,0.95958,0.22964,0.99202,,
,,1.1484,0.95953,0.22968,0.99204,,
,,1.1486,0.95947,0.22972,0.99205,,
,,1.1488,0.95941,0.22976,0.99207,,
,,1.149,0.95936,0.2298,0.99209,,
,,1.1492,0.9593,0.22984,0.99211,,
,,1.1494,0.95925,0.22988,0.99213,,
,,1.1496,0.9592,0.22992,0.99214,,
,,1.1498,0.95914,0.22996,0.99216,,
,,1.15,0.95909,0.23,0.99218,,
,,1.1502,0.95904,0.23004,0.9922,,
,,1.1504,0.95898,0.23008,0.99222,,
,,1.1506,0.95893,0.23012,0.99223,,
,,1.1508,0.95888,0.23016,0.99225,,
,,1.151,0.95883,0.2302,0.99227,,
,,1.1512,0.95878,0.23024,0.99229,,
,,1.1514,0.95873,0.23028,0.9923,,
,,1.1516,0.95867,0.23032,0.99232,,
,,1.1518,0.95862,0.23036,0.99234,,
,,1.152,0.95857,0.2304,0.99236,,
,,1.1522,0.95852,0.23044,0.99237,,
,,1.1524,0.95847,0.23048,0.99239,,
,,1.1526,0.95842,0.23052,0.99241,,
,,1.1528,0.95837,0.23056,0.99243,,
,,1.153,0.95833,0.2306,0.99244,,
,,1.1532,0.95828,0.23064,0.99246,,
,,1.1534,0.95823,0.23068,0.99248,,
,,1.1536,0.95818,0.23072,0.9925,,
,,1.1538,0.95813,0.23076,0.99251,,
,,1.154,0.95809,0.2308,0.99253,,
,,1.1542,0.95804,0.23084,0.99255,,
,,1.1544,0.95799,0.23088,0.99257,,
,,1.1546,0.95795,0.23092,0.99258,,
,,1.1548,0.9579,0.23096,0.9926,,
,,1.155,0.95785,0.231,0.99262,,
,,,,0.23104,0.99263,,
,,,,0.23108,0.99265,,
,,,,0.23112,0.99267,,
,,,,0.23116,0.99268,,
,,,,0.2312,0.9927,,
,,,,0.23124,0.99272,,
,,,,0.23128,0.99274,,
,,,,0.23132,0.99275,,
,,,,0.23136,0.99277,,
,,,,0.2314,0.99279,,
,,,,0.23144,0.9928,,
,,,,0.23148,0.99282,,
,,,,0.23152,0.99284,,
,,,,0.23156,0.99285,,
,,,,0.2316,0.99287,,
,,,,0.23164,0.99289,,
,,,,0.23168,0.9929,,
,,,,0.23172,0.99292,,
,,,,0.23176,0.99294,,
,,,,0.2318,0.99295,,
,,,,0.23184,0.99297,,
,,,,0.23188,0.99299,,
,,,,0.23192,0.993,,
,,,,0.23196,0.99302,,
,,,,0.232,0.99303,,
,,,,0.23204,0.99305,,
,,,,0.23208,0.99307,,
,,,,0.23212,0.99308,,
,,,,0.23216,0.9931,,
,,,,0.2322,0.99312,,
,,,,0.23224,0.99313,,
,,,,0.23228,0.99315,,
,,,,0.23232,0.99316,,
,,,,0.23236,0.99318,,
,,,,0.2324,0.9932,,
,,,,0.23244,0.99321,,
,,,,0.23248,0.99323,,
,,,,0.23252,0.99324,,
,,,,0.23256,0.99326,,
,,,,0.2326,0.99328,,
,,,,0.23264,0.99329,,
,,,,0.23268,0.99331,,
,,,,0.23272,0.99332,,
,,,,0.23276,0.99334,,
,,,,0.2328,0.99335,,
,,,,0.23284,0.99337,,
,,,,0.23288,0.99339,,
,,,,0.23292,0.9934,,
,,,,0.23296,0.99342,,
,,,,0.233,0.99343,,
,,,,0.23304,0.99345,,
,,,,0.23308,0.99346,,
,,,,0.23312,0.99348,,
,,,,0.23316,0.99349,,
,,,,0.2332,0.99351,,
,,,,0.23324,0.99353,,
,,,,0.23328,0.99354,,
,,,,0.23332,0.99356,,
,,,,0.23336,0.99357,,
,,,,0.2334,0.99359,,
,,,,0.23344,0.9936,,
,,,,0.23348,0.99362,,
,,,,0.23352,0.99364,,
,,,,0.23356,0.99365,,
,,,,0.2336,0.99367,,
,,,,0.23364,0.99368,,
,,,,0.23368,0.9937,,
,,,,0.23372,0.99371,,
,,,,0.23376,0.99373,,
,,,,0.2338,0.99374,,
,,,,0.23384,0.99376,,
,,,,0.23388,0.99378,,
,,,,0.23392,0.99379,,
,,,,0.23396,0.99381,,
,,,,0.234,0.99382,,
,,,,0.23404,0.99384,,
,,,,0.23408,0.99385,,
,,,,0.23412,0.99387,,
,,,,0.23416,0.99388,,
,,,,0.2342,0.9939,,
,,,,0.23424,0.99391,,
,,,,0.23428,0.99393,,
,,,,0.23432,0.99395,,
,,,,0.23436,0.99396,,
,,,,0.2344,0.99398,,
,,,,0.23444,0.99399,,
,,,,0.23448,0.99401,,
,,,,0.23452,0.99402,,
,,,,0.23456,0.99404,,
,,,,0.2346,0.99405,,
,,,,0.23464,0.99407,,
,,,,0.23468,0.99408,,
,,,,0.23472,0.9941,,
,,,,0.23476,0.99412,,
,,,,0.2348,0.99413,,
,,,,0.23484,0.99415,,
,,,,0.23488,0.99416,,
,,,,0.23492,0.99418,,
,,,,0.23496,0.99419,,
,,,,0.235,0.99421,,
,,,,0.23504,0.99422,,
,,,,0.23508,0.99424,,
,,,,0.23512,0.99425,,
,,,,0.23516,0.99427,,
,,,,0.2352,0.99428,,
,,,,0.23524,0.9943,,
,,,,0.23528,0.99431,,
,,,,0.23532,0.99433,,
,,,,0.23536,0.99434,,
,,,,0.2354,0.99436,,
,,,,0.23544,0.99437,,
,,,,0.23548,0.99439,,
,,,,0.23552,0.9944,,
,,,,0.23556,0.99442,,
,,,,0.2356,0.99443,,
,,,,0.23564,0.99445,,
,,,,0.23568,0.99446,,
,,,,0.23572,0.99448,,
,,,,0.23576,0.99449,,
,,,,0.2358,0.99451,,
,,,,0.23584,0.99452,,
,,,,0.23588,0.99454,,
,,,,0.23592,0.99455,,
,,,,0.23596,0.99456,,
,,,,0.236,0.99458,,
,,,,0.23604,0.99459,,
,,,,0.23608,0.99461,,
,,,,0.23612,0.99462,,
,,,,0.23616,0.99464,,
,,,,0.2362,0.99465,,
,,,,0.23624,0.99466,,
,,,,0.23628,0.99468,,
,,,,0.23632,0.99469,,
,,,,0.23636,0.99471,,
,,,,0.2364,0.99472,,
,,,,0.23644,0.99473,,
,,,,0.23648,0.99475,,
,,,,0.23652,0.99476,,
,,,,0.23656,0.99478,,
,,,,0.2366,0.99479,,
,,,,0.23664,0.9948,,
,,,,0.23668,0.99482,,
,,,,0.23672,0.99483,,
,,,,0.23676,0.99485,,
,,,,0.2368,0.99486,,
,,,,0.23684,0.99487,,
,,,,0.23688,0.99489,,
,,,,0.23692,0.9949,,
,,,,0.23696,0.99491,,
,,,,0.237,0.99493,,
,,,,0.23704,0.99494,,
,,,,0.23708,0.99495,,
,,,,0.23712,0.99497,,
,,,,0.23716,0.99498,,
,,,,0.2372,0.99499,,
,,,,0.23724,0.99501,,
,,,,0.23728,0.99502,,
,,,,0.23732,0.99504,,
,,,,0.23736,0.99505,,
,,,,0.2374,0.99506,,
,,,,0.23744,0.99508,,
,,,,0.23748,0.99509,,
,,,,0.23752,0.9951,,
,,,,0.23756,0.99512,,
,,,,0.2376,0.99513,,
,,,,0.23764,0.99514,,
,,,,0.23768,0.99516,,
,,,,0.23772,0.99517,,
,,,,0.23776,0.99518,,
,,,,0.2378,0.99519,,
,,,,0.23784,0.99521,,
,,,,0.23788,0.99522,,
,,,,0.23792,0.99523,,
,,,,0.23796,0.99525,,
,,,,0.238,0.99526,,
,,,,0.23804,0.99527,,
,,,,0.23808,0.99529,,
,,,,0.23812,0.9953,,
,,,,0.23816,0.99531,,
,,,,0.2382,0.99532,,
,,,,0.23824,0.99534,,
,,,,0.23828,0.99535,,
,,,,0.23832,0.99536,,
,,,,0.23836,0.99538,,
,,,,0.2384,0.99539,,
,,,,0.23844,0.9954,,
,,,,0.23848,0.99541,,
,,,,0.23852,0.99543,,
,,,,0.23856,0.99544,,
,,,,0.2386,0.99545,,
,,,,0.23864,0.99546,,
,,,,0.23868,0.99548,,
,,,,0.23872,0.99549,,
,,,,0.23876,0.9955,,
,,,,0.2388,0.99552,,
,,,,0.23884,0.99553,,
,,,,0.23888,0.99554,,
,,,,0.23892,0.99555,,
,,,,0.23896,0.99557,,
,,,,0.239,0.99558,,
,,,,0.23904,0.99559,,
,,,,0.23908,0.9956,,
,,,,0.23912,0.99561,,
,,,,0.23916,0.99563,,
,,,,0.2392,0.99564,,
,,,,0.23924,0.99565,,
,,,,0.23928,0.99566,,
,,,,0.23932,0.99568,,
,,,,0.23936,0.99569,,
,,,,0.2394,0.9957,,
,,,,0.23944,0.99571,,
,,,,0.23948,0.99573,,
,,,,0.23952,0.99574,,
,,,,0.23956,0.99575,,
,,,,0.2396,0.99576,,
,,,,0.23964,0.99577,,
,,,,0.23968,0.99579,,
,,,,0.23972,0.9958,,
,,,,0.23976,0.99581,,
,,,,0.2398,0.99582,,
,,,,0.23984,0.99584,,
,,,,0.23988,0.99585,,
,,,,0.23992,0.99586,,
,,,,0.23996,0.99587,,
,,,,0.24,0.99588,,
,,,,0.24004,0.9959,,
,,,,0.24008,0.99591,,
,,,,0.24012,0.99592,,
,,,,0.24016,0.99593,,
,,,,0.2402,0.99595,,
,,,,0.24024,0.99596,,
,,,,0.24028,0.99597,,
,,,,0.24032,0.99598,,
,,,,0.24036,0.99599,,
,,,,0.2404,0.996,,
,,,,0.24044,0.99602,,
,,,,0.24048,0.99603,,
,,,,0.24052,0.99604,,
,,,,0.24056,0.99605,,
,,,,0.2406,0.99606,,
,,,,0.24064,0.99608,,
,,,,0.24068,0.99609,,
,,,,0.24072,0.9961,,
,,,,0.24076,0.99611,,
,,,,0.2408,0.99612,,
,,,,0.24084,0.99613,,
,,,,0.24088,0.99615,,
,,,,0.24092,0.99616,,
,,,,0.24096,0.99617,,
,,,,0.241,0.99618,,
,,,,0.24104,0.99619,,
,,,,0.24108,0.9962,,
,,,,0.24112,0.99621,,
,,,,0.24116,0.99623,,
,,,,0.2412,0.99624,,
,,,,0.24124,0.99625,,
,,,,0.24128,0.99626,,
,,,,0.24132,0.99627,,
,,,,0.24136,0.99628,,
,,,,0.2414,0.99629,,
,,,,0.24144,0.9963,,
,,,,0.24148,0.99632,,
,,,,0.24152,0.99633,,
,,,,0.24156,0.99634,,
,,,,0.2416,0.99635,,
,,,,0.24164,0.99636,,
,,,,0.24168,0.99637,,
,,,,0.24172,0.99638,,
,,,,0.24176,0.99639,,
,,,,0.2418,0.9964,,
,,,,0.24184,0.99642,,
,,,,0.24188,0.99643,,
,,,,0.24192,0.99644,,
,,,,0.24196,0.99645,,
,,,,0.242,0.99646,,
,,,,0.24204,0.99647,,
,,,,0.24208,0.99648,,
,,,,0.24212,0.99649,,
,,,,0.24216,0.9965,,
,,,,0.2422,0.99651,,
,,,,0.24224,0.99652,,
,,,,0.24228,0.99653,,
,,,,0.24232,0.99654,,
,,,,0.24236,0.99655,,
,,,,0.2424,0.99656,,
,,,,0.24244,0.99657,,
,,,,0.24248,0.99659,,
,,,,0.24252,0.9966,,
,,,,0.24256,0.99661,,
,,,,0.2426,0.99662,,
,,,,0.24264,0.99663,,
,,,,0.24268,0.99664,,
,,,,0.24272,0.99665,,
,,,,0.24276,0.99666,,
,,,,0.2428,0.99667,,
,,,,0.24284,0.99668,,
,,,,0.24288,0.99669,,
,,,,0.24292,0.9967,,
,,,,0.24296,0.99671,,
,,,,0.243,0.99672,,
,,,,0.24304,0.99673,,
,,,,0.24308,0.99674,,
,,,,0.24312,0.99675,,
,,,,0.24316,0.99676,,
,,,,0.2432,0.99677,,
,,,,0.24324,0.99678,,
,,,,0.24328,0.99679,,
,,,,0.24332,0.9968,,
,,,,0.24336,0.99681,,
,,,,0.2434,0.99682,,
,,,,0.24344,0.99683,,
,,,,0.24348,0.99684,,
,,,,0.24352,0.99684,,
,,,,0.24356,0.99685,,
,,,,0.2436,0.99686,,
,,,,0.24364,0.99687,,
,,,,0.24368,0.99688,,
,,,,0.24372,0.99689,,
,,,,0.24376,0.9969,,
,,,,0.2438,0.99691,,
,,,,0.24384,0.99692,,
,,,,0.24388,0.99693,,
,,,,0.24392,0.99694,,
,,,,0.24396,0.99695,,
,,,,0.244,0.99696,,
,,,,0.24404,0.99697,,
,,,,0.24408,0.99698,,
,,,,0.24412,0.99699,,
,,,,0.24416,0.997,,
,,,,0.2442,0.99701,,
,,,,0.24424,0.99701,,
,,,,0.24428,0.99702,,
,,,,0.24432,0.99703,,
,,,,0.24436,0.99704,,
,,,,0.2444,0.99705,,
,,,,0.24444,0.99706,,
,,,,0.24448,0.99707,,
,,,,0.24452,0.99708,,
,,,,0.24456,0.99709,,
,,,,0.2446,0.99709,,
,,,,0.24464,0.9971,,
,,,,0.24468,0.99711,,
,,,,0.24472,0.99712,,
,,,,0.24476,0.99713,,
,,,,0.2448,0.99714,,
,,,,0.24484,0.99715,,
,,,,0.24488,0.99716,,
,,,,0.24492,0.99716,,
,,,,0.24496,0.99717,,
,,,,0.245,0.99718,,
,,,,0.24504,0.99719,,
,,,,0.24508,0.9972,,
,,,,0.24512,0.99721,,
,,,,0.24516,0.99722,,
,,,,0.2452,0.99722,,
,,,,0.24524,0.99723,,
,,,,0.24528,0.99724,,
,,,,0.24532,0.99725,,
,,,,0.24536,0.99726,,
,,,,0.2454,0.99726,,
,,,,0.24544,0.99727,,
,,,,0.24548,0.99728,,
,,,,0.24552,0.99729,,
,,,,0.24556,0.9973,,
,,,,0.2456,0.99731,,
,,,,0.24564,0.99731,,
,,,,0.24568,0.99732,,
,,,,0.24572,0.99733,,
,,,,0.24576,0.99734,,
,,,,0.2458,0.99735,,
,,,,0.24584,0.99735,,
,,,,0.24588,0.99736,,
,,,,0.24592,0.99737,,
,,,,0.24596,0.99738,,
,,,,0.246,0.99739,,
,,,,0.24604,0.99739,,
,,,,0.24608,0.9974,,
,,,,0.24612,0.99741,,
,,,,0.24616,0.99742,,
,,,,0.2462,0.99743,,
,,,,0.24624,0.99743,,
,,,,0.24628,0.99744,,
,,,,0.24632,0.99745,,
,,,,0.24636,0.99746,,
,,,,0.2464,0.99746,,
,,,,0.24644,0.99747,,
,,,,0.24648,0.99748,,
,,,,0.24652,0.99749,,
,,,,0.24656,0.9975,,
,,,,0.2466,0.9975,,
,,,,0.24664,0.99751,,
,,,,0.24668,0.99752,,
,,,,0.24672,0.99753,,
,,,,0.24676,0.99753,,
,,,,0.2468,0.99754,,
,,,,0.24684,0.99755,,
,,,,0.24688,0.99756,,
,,,,0.24692,0.99756,,
,,,,0.24696,0.99757,,
,,,,0.247,0.99758,,
,,,,0.24704,0.99759,,
,,,,0.24708,0.99759,,
,,,,0.24712,0.9976,,
,,,,0.24716,0.99761,,
,,,,0.2472,0.99761,,
,,,,0.24724,0.99762,,
,,,,0.24728,0.99763,,
,,,,0.24732,0.99764,,
,,,,0.24736,0.99764,,
,,,,0.2474,0.99765,,
,,,,0.24744,0.99766,,
,,,,0.24748,0.99766,,
,,,,0.24752,0.99767,,
,,,,0.24756,0.99768,,
,,,,0.2476,0.99768,,
,,,,0.24764,0.99769,,
,,,,0.24768,0.9977,,
,,,,0.24772,0.99771,,
,,,,0.24776,0.99771,,
,,,,0.2478,0.99772,,
,,,,0.24784,0.99773,,
,,,,0.24788,0.99773,,
,,,,0.24792,0.99774,,
,,,,0.24796,0.99775,,
,,,,0.248,0.99775,,
,,,,0.24804,0.99776,,
,,,,0.24808,0.99777,,
,,,,0.24812,0.99777,,
,,,,0.24816,0.99778,,
,,,,0.2482,0.99779,,
,,,,0.24824,0.99779,,
,,,,0.24828,0.9978,,
,,,,0.24832,0.99781,,
,,,,0.24836,0.99781,,
,,,,0.2484,0.99782,,
,,,,0.24844,0.99782,,
,,,,0.24848,0.99783,,
,,,,0.24852,0.99784,,
,,,,0.24856,0.99784,,
,,,,0.2486,0.99785,,
,,,,0.24864,0.99786,,
,,,,0.24868,0.99786,,
,,,,0.24872,0.99787,,
,,,,0.24876,0.99788,,
,,,,0.2488,0.99788,,
,,,,0.24884,0.99789,,
,,,,0.24888,0.99789,,
,,,,0.24892,0.9979,,
,,,,0.24896,0.99791,,
,,,,0.249,0.99791,,
,,,,0.24904,0.99792,,
,,,,0.24908,0.99792,,
,,,,0.24912,0.99793,,
,,,,0.24916,0.99794,,
,,,,0.2492,0.99794,,
,,,,0.24924,0.99795,,
,,,,0.24928,0.99795,,
,,,,0.24932,0.99796,,
,,,,0.24936,0.99797,,
,,,,0.2494,0.99797,,
,,,,0.24944,0.99798,,
,,,,0.24948,0.99798,,
,,,,0.24952,0.99799,,
,,,,0.24956,0.99799,,
,,,,0.2496,0.998,,
,,,,0.24964,0.99801,,
,,,,0.24968,0.99801,,
,,,,0.24972,0.99802,,
,,,,0.24976,0.99802,,
,,,,0.2498,0.99803,,
,,,,0.24984,0.99803,,
,,,,0.24988,0.99804,,
,,,,0.24992,0.99805,,
,,,,0.24996,0.99805,,
,,,,0.25,0.99806,,
,,,,0.25004,0.99806,,
,,,,0.25008,0.99807,,
,,,,0.25012,0.99807,,
,,,,0.25016,0.99808,,
,,,,0.2502,0.99808,,
,,,,0.25024,0.99809,,
,,,,0.25028,0.99809,,
,,,,0.25032,0.9981,,
,,,,0.25036,0.9981,,
,,,,0.2504,0.99811,,
,,,,0.25044,0.99811,,
,,,,0.25048,0.99812,,
,,,,0.25052,0.99812,,
,,,,0.25056,0.99813,,
,,,,0.2506,0.99813,,
,,,,0.25064,0.99814,,
,,,,0.25068,0.99814,,
,,,,0.25072,0.99815,,
,,,,0.25076,0.99815,,
,,,,0.2508,0.99816,,
,,,,0.25084,0.99816,,
,,,,0.25088,0.99817,,
,,,,0.25092,0.99817,,
,,,,0.25096,0.99818,,
,,,,0.251,0.99818,,
,,,,0.25104,0.99819,,
,,,,0.25108,0.99819,,
,,,,0.25112,0.9982,,
,,,,0.25116,0.9982,,
,,,,0.2512,0.9982,,
,,,,0.25124,0.99821,,
,,,,0.25128,0.99821,,
,,,,0.25132,0.99822,,
,,,,0.25136,0.99822,,
,,,,0.2514,0.99823,,
,,,,0.25144,0.99823,,
,,,,0.25148,0.99824,,
,,,,0.25152,0.99824,,
,,,,0.25156,0.99824,,
,,,,0.2516,0.99825,,
,,,,0.25164,0.99825,,
,,,,0.25168,0.99826,,
,,,,0.25172,0.99826,,
,,,,0.25176,0.99827,,
,,,,0.2518,0.99827,,
,,,,0.25184,0.99827,,
,,,,0.25188,0.99828,,
,,,,0.25192,0.99828,,
,,,,0.25196,0.99829,,
,,,,0.252,0.99829,,
,,,,0.25204,0.99829,,
,,,,0.25208,0.9983,,
,,,,0.25212,0.9983,,
,,,,0.25216,0.99831,,
,,,,0.2522,0.99831,,
,,,,0.25224,0.99831,,
,,,,0.25228,0.99832,,
,,,,0.25232,0.99832,,
,,,,0.25236,0.99832,,
,,,,0.2524,0.99833,,
,,,,0.25244,0.99833,,
,,,,0.25248,0.99834,,
,,,,0.25252,0.99834,,
,,,,0.25256,0.99834,,
,,,,0.2526,0.99835,,
,,,,0.25264,0.99835,,
,,,,0.25268,0.99835,,
,,,,0.25272,0.99836,,
,,,,0.25276,0.99836,,
,,,,0.2528,0.99836,,
,,,,0.25284,0.99837,,
,,,,0.25288,0.99837,,
,,,,0.25292,0.99837,,
,,,,0.25296,0.99838,,
,,,,0.253,0.99838,,
,,,,0.25304,0.99838,,
,,,,0.25308,0.99839,,
,,,,0.25312,0.99839,,
,,,,0.25316,0.99839,,
,,,,0.2532,0.9984,,
,,,,0.25324,0.9984,,
,,,,0.25328,0.9984,,
,,,,0.25332,0.99841,,
,,,,0.25336,0.99841,,
,,,,0.2534,0.99841,,
,,,,0.25344,0.99842,,
,,,,0.25348,0.99842,,
,,,,0.25352,0.99842,,
,,,,0.25356,0.99842,,
,,,,0.2536,0.99843,,
,,,,0.25364,0.99843,,
,,,,0.25368,0.99843,,
,,,,0.25372,0.99844,,
,,,,0.25376,0.99844,,
,,,,0.2538,0.99844,,
,,,,0.25384,0.99844,,
,,,,0.25388,0.99845,,
,,,,0.25392,0.99845,,
,,,,0.25396,0.99845,,
,,,,0.254,0.99845,,
,,,,0.25404,0.99846,,
,,,,0.25408,0.99846,,
,,,,0.25412,0.99846,,
,,,,0.25416,0.99846,,
,,,,0.2542,0.99847,,
,,,,0.25424,0.99847,,
,,,,0.25428,0.99847,,
,,,,0.25432,0.99847,,
,,,,0.25436,0.99848,,
,,,,0.2544,0.99848,,
,,,,0.25444,0.99848,,
,,,,0.25448,0.99848,,
,,,,0.25452,0.99849,,
,,,,0.25456,0.99849,,
,,,,0.2546,0.99849,,
,,,,0.25464,0.99849,,
,,,,0.25468,0.9985,,
,,,,0.25472,0.9985,,
,,,,0.25476,0.9985,,
,,,,0.2548,0.9985,,
,,,,0.25484,0.9985,,
,,,,0.25488,0.99851,,
,,,,0.25492,0.99851,,
,,,,0.25496,0.99851,,
,,,,0.255,0.99851,,
,,,,0.25504,0.99851,,
,,,,0.25508,0.99852,,
,,,,0.25512,0.99852,,
,,,,0.25516,0.99852,,
,,,,0.2552,0.99852,,
,,,,0.25524,0.99852,,
,,,,0.25528,0.99852,,
,,,,0.25532,0.99853,,
,,,,0.25536,0.99853,,
,,,,0.2554,0.99853,,
,,,,0.25544,0.99853,,
,,,,0.25548,0.99853,,
,,,,0.25552,0.99853,,
,,,,0.25556,0.99854,,
,,,,0.2556,0.99854,,
,,,,0.25564,0.99854,,
,,,,0.25568,0.99854,,
,,,,0.25572,0.99854,,
,,,,0.25576,0.99854,,
,,,,0.2558,0.99855,,
,,,,0.25584,0.99855,,
,,,,0.25588,0.99855,,
,,,,0.25592,0.99855,,
,,,,0.25596,0.99855,,
,,,,0.256,0.99855,,
,,,,0.25604,0.99855,,
,,,,0.25608,0.99855,,
,,,,0.25612,0.99856,,
,,,,0.25616,0.99856,,
,,,,0.2562,0.99856,,
,,,,0.25624,0.99856,,
,,,,0.25628,0.99856,,
,,,,0.25632,0.99856,,
,,,,0.25636,0.99856,,
,,,,0.2564,0.99856,,
,,,,0.25644,0.99856,,
,,,,0.25648,0.99857,,
,,,,0.25652,0.99857,,
,,,,0.25656,0.99857,,
,,,,0.2566,0.99857,,
,,,,0.25664,0.99857,,
,,,,0.25668,0.99857,,
,,,,0.25672,0.99857,,
,,,,0.25676,0.99857,,
,,,,0.2568,0.99857,,
,,,,0.25684,0.99857,,
,,,,0.25688,0.99857,,
,,,,0.25692,0.99858,,
,,,,0.25696,0.99858,,
,,,,0.257,0.99858,,
,,,,0.25704,0.99858,,
,,,,0.25708,0.99858,,
,,,,0.25712,0.99858,,
,,,,0.25716,0.99858,,
,,,,0.2572,0.99858,,
,,,,0.25724,0.99858,,
,,,,0.25728,0.99858,,
,,,,0.25732,0.99858,,
,,,,0.25736,0.99858,,
,,,,0.2574,0.99858,,
,,,,0.25744,0.99858,,
,,,,0.25748,0.99858,,
,,,,0.25752,0.99858,,
,,,,0.25756,0.99858,,
,,,,0.2576,0.99858,,
,,,,0.25764,0.99858,,
,,,,0.25768,0.99858,,
,,,,0.25772,0.99858,,
,,,,0.25776,0.99858,,
,,,,0.2578,0.99858,,
,,,,0.25784,0.99859,,
,,,,0.25788,0.99859,,
,,,,0.25792,0.99859,,
,,,,0.25796,0.99859,,
,,,,0.258,0.99859,,
,,,,0.25804,0.99859,,
,,,,0.25808,0.99859,,
,,,,0.25812,0.99859,,
,,,,0.25816,0.99859,,
,,,,0.2582,0.99858,,
,,,,0.25824,0.99858,,
,,,,0.25828,0.99858,,
,,,,0.25832,0.99858,,
,,,,0.25836,0.99858,,
,,,,0.2584,0.99858,,
,,,,0.25844,0.99858,,
,,,,0.25848,0.99858,,
,,,,0.25852,0.99858,,
,,,,0.25856,0.99858,,
,,,,0.2586,0.99858,,
,,,,0.25864,0.99858,,
,,,,0.25868,0.99858,,
,,,,0.25872,0.99858,,
,,,,0.25876,0.99858,,
,,,,0.2588,0.99858,,
,,,,0.25884,0.99858,,
,,,,0.25888,0.99858,,
,,,,0.25892,0.99858,,
,,,,0.25896,0.99858,,
,,,,0.259,0.99858,,
,,,,0.25904,0.99858,,
,,,,0.25908,0.99857,,
,,,,0.25912,0.99857,,
,,,,0.25916,0.99857,,
,,,,0.2592,0.99857,,
,,,,0.25924,0.99857,,
,,,,0.25928,0.99857,,
,,,,0.25932,0.99857,,
,,,,0.25936,0.99857,,
,,,,0.2594,0.99857,,
,,,,0.25944,0.99857,,
,,,,0.25948,0.99857,,
,,,,0.25952,0.99857,,
,,,,0.25956,0.99856,,
,,,,0.2596,0.99856,,
,,,,0.25964,0.99856,,
,,,,0.25968,0.99856,,
,,,,0.25972,0.99856,,
,,,,0.25976,0.99856,,
,,,,0.2598,0.99856,,
,,,,0.25984,0.99856,,
,,,,0.25988,0.99856,,
,,,,0.25992,0.99855,,
,,,,0.25996,0.99855,,
,,,,0.26,0.99855,,
,,,,0.26004,0.99855,,
,,,,0.26008,0.99855,,
,,,,0.26012,0.99855,,
,,,,0.26016,0.99855,,
,,,,0.2602,0.99854,,
,,,,0.26024,0.99854,,
,,,,0.26028,0.99854,,
,,,,0.26032,0.99854,,
,,,,0.26036,0.99854,,
,,,,0.2604,0.99854,,
,,,,0.26044,0.99854,,
,,,,0.26048,0.99853,,
,,,,0.26052,0.99853,,
,,,,0.26056,0.99853,,
,,,,0.2606,0.99853,,
,,,,0.26064,0.99853,,
,,,,0.26068,0.99853,,
,,,,0.26072,0.99852,,
,,,,0.26076,0.99852,,
,,,,0.2608,0.99852,,
,,,,0.26084,0.99852,,
,,,,0.26088,0.99852,,
,,,,0.26092,0.99851,,
,,,,0.26096,0.99851,,
,,,,0.261,0.99851,,
,,,,0.26104,0.99851,,
,,,,0.26108,0.99851,,
,,,,0.26112,0.99851,,
,,,,0.26116,0.9985,,
,,,,0.2612,0.9985,,
,,,,0.26124,0.9985,,
,,,,0.26128,0.9985,,
,,,,0.26132,0.99849,,
,,,,0.26136,0.99849,,
,,,,0.2614,0.99849,,
,,,,0.26144,0.99849,,
,,,,0.26148,0.99849,,
,,,,0.26152,0.99848,,
,,,,0.26156,0.99848,,
,,,,0.2616,0.99848,,
,,,,0.26164,0.99848,,
,,,,0.26168,0.99848,,
,,,,0.26172,0.99847,,
,,,,0.26176,0.99847,,
,,,,0.2618,0.99847,,
,,,,0.26184,0.99847,,
,,,,0.26188,0.99846,,
,,,,0.26192,0.99846,,
,,,,0.26196,0.99846,,
,,,,0.262,0.99846,,
,,,,0.26204,0.99845,,
,,,,0.26208,0.99845,,
,,,,0.26212,0.99845,,
,,,,0.26216,0.99845,,
,,,,0.2622,0.99844,,
,,,,0.26224,0.99844,,
,,,,0.26228,0.99844,,
,,,,0.26232,0.99843,,
,,,,0.26236,0.99843,,
,,,,0.2624,0.99843,,
,,,,0.26244,0.99843,,
,,,,0.26248,0.99842,,
,,,,0.26252,0.99842,,
,,,,0.26256,0.99842,,
,,,,0.2626,0.99842,,
,,,,0.26264,0.99841,,
,,,,0.26268,0.99841,,
,,,,0.26272,0.99841,,
,,,,0.26276,0.9984,,
,,,,0.2628,0.9984,,
,,,,0.26284,0.9984,,
,,,,0.26288,0.99839,,
,,,,0.26292,0.99839,,
,,,,0.26296,0.99839,,
,,,,0.263,0.99839,,
,,,,0.26304,0.99838,,
,,,,0.26308,0.99838,,
,,,,0.26312,0.99838,,
,,,,0.26316,0.99837,,
,,,,0.2632,0.99837,,
,,,,0.26324,0.99837,,
,,,,0.26328,0.99836,,
,,,,0.26332,0.99836,,
,,,,0.26336,0.99836,,
,,,,0.2634,0.99835,,
,,,,0.26344,0.99835,,
,,,,0.26348,0.99835,,
,,,,0.26352,0.99834,,
,,,,0.26356,0.99834,,
,,,,0.2636,0.99834,,
,,,,0.26364,0.99833,,
,,,,0.26368,0.99833,,
,,,,0.26372,0.99833,,
,,,,0.26376,0.99832,,
,,,,0.2638,0.99832,,
,,,,0.26384,0.99832,,
,,,,0.26388,0.99831,,
,,,,0.26392,0.99831,,
,,,,0.26396,0.9983,,
,,,,0.264,0.9983,,
,,,,0.26404,0.9983,,
,,,,0.26408,0.99829,,
,,,,0.26412,0.99829,,
,,,,0.26416,0.99829,,
,,,,0.2642,0.99828,,
,,,,0.26424,0.99828,,
,,,,0.26428,0.99827,,
,,,,0.26432,0.99827,,
,,,,0.26436,0.99827,,
,,,,0.2644,0.99826,,
,,,,0.26444,0.99826,,
,,,,0.26448,0.99825,,
,,,,0.26452,0.99825,,
,,,,0.26456,0.99825,,
,,,,0.2646,0.99824,,
,,,,0.26464,0.99824,,
,,,,0.26468,0.99823,,
,,,,0.26472,0.99823,,
,,,,0.26476,0.99823,,
,,,,0.2648,0.99822,,
,,,,0.26484,0.99822,,
,,,,0.26488,0.99821,,
,,,,0.26492,0.99821,,
,,,,0.26496,0.9982,,
,,,,0.265,0.9982,,
,,,,0.26504,0.9982,,
,,,,0.26508,0.99819,,
,,,,0.26512,0.99819,,
,,,,0.26516,0.99818,,
,,,,0.2652,0.99818,,
,,,,0.26524,0.99817,,
,,,,0.26528,0.99817,,
,,,,0.26532,0.99817,,
,,,,0.26536,0.99816,,
,,,,0.2654,0.99816,,
,,,,0.26544,0.99815,,
,,,,0.26548,0.99815,,
,,,,0.26552,0.99814,,
,,,,0.26556,0.99814,,
,,,,0.2656,0.99813,,
,,,,0.26564,0.99813,,
,,,,0.26568,0.99812,,
,,,,0.26572,0.99812,,
,,,,0.26576,0.99811,,
,,,,0.2658,0.99811,,
,,,,0.26584,0.99811,,
,,,,0.26588,0.9981,,
,,,,0.26592,0.9981,,
,,,,0.26596,0.99809,,
,,,,0.266,0.99809,,
,,,,0.26604,0.99808,,
,,,,0.26608,0.99808,,
,,,,0.26612,0.99807,,
,,,,0.26616,0.99807,,
,,,,0.2662,0.99806,,
,,,,0.26624,0.99806,,
,,,,0.26628,0.99805,,
,,,,0.26632,0.99805,,
,,,,0.26636,0.99804,,
,,,,0.2664,0.99804,,
,,,,0.26644,0.99803,,
,,,,0.26648,0.99803,,
,,,,0.26652,0.99802,,
,,,,0.26656,0.99802,,
,,,,0.2666,0.99801,,
,,,,0.26664,0.99801,,
,,,,0.26668,0.998,,
,,,,0.26672,0.998,,
,,,,0.26676,0.99799,,
,,,,0.2668,0.99798,,
,,,,0.26684,0.99798,,
,,,,0.26688,0.99797,,
,,,,0.26692,0.99797,,
,,,,0.26696,0.99796,,
,,,,0.267,0.99796,,
,,,,0.26704,0.99795,,
,,,,0.26708,0.99795,,
,,,,0.26712,0.99794,,
,,,,0.26716,0.99794,,
,,,,0.2672,0.99793,,
,,,,0.26724,0.99793,,
,,,,0.26728,0.99792,,
,,,,0.26732,0.99791,,
,,,,0.26736,0.99791,,
,,,,0.2674,0.9979,,
,,,,0.26744,0.9979,,
,,,,0.26748,0.99789,,
,,,,0.26752,0.99789,,
,,,,0.26756,0.99788,,
,,,,0.2676,0.99788,,
,,,,0.26764,0.99787,,
,,,,0.26768,0.99786,,
,,,,0.26772,0.99786,,
,,,,0.26776,0.99785,,
,,,,0.2678,0.99785,,
,,,,0.26784,0.99784,,
,,,,0.26788,0.99784,,
,,,,0.26792,0.99783,,
,,,,0.26796,0.99782,,
,,,,0.268,0.99782,,
,,,,0.26804,0.99781,,
,,,,0.26808,0.99781,,
,,,,0.26812,0.9978,,
,,,,0.26816,0.99779,,
,,,,0.2682,0.99779,,
,,,,0.26824,0.99778,,
,,,,0.26828,0.99778,,
,,,,0.26832,0.99777,,
,,,,0.26836,0.99776,,
,,,,0.2684,0.99776,,
,,,,0.26844,0.99775,,
,,,,0.26848,0.99775,,
,,,,0.26852,0.99774,,
,,,,0.26856,0.99773,,
,,,,0.2686,0.99773,,
,,,,0.26864,0.99772,,
,,,,0.26868,0.99771,,
,,,,0.26872,0.99771,,
,,,,0.26876,0.9977,,
,,,,0.2688,0.9977,,
,,,,0.26884,0.99769,,
,,,,0.26888,0.99768,,
,,,,0.26892,0.99768,,
,,,,0.26896,0.99767,,
,,,,0.269,0.99766,,
,,,,0.26904,0.99766,,
,,,,0.26908,0.99765,,
,,,,0.26912,0.99764,,
,,,,0.26916,0.99764,,
,,,,0.2692,0.99763,,
,,,,0.26924,0.99762,,
,,,,0.26928,0.99762,,
,,,,0.26932,0.99761,,
,,,,0.26936,0.99761,,
,,,,0.2694,0.9976,,
,,,,0.26944,0.99759,,
,,,,0.26948,0.99759,,
,,,,0.26952,0.99758,,
,,,,0.26956,0.99757,,
,,,,0.2696,0.99757,,
,,,,0.26964,0.99756,,
,,,,0.26968,0.99755,,
,,,,0.26972,0.99755,,
,,,,0.26976,0.99754,,
,,,,0.2698,0.99753,,
,,,,0.26984,0.99753,,
,,,,0.26988,0.99752,,
,,,,0.26992,0.99751,,
,,,,0.26996,0.99751,,
,,,,0.27,0.9975,,
,,,,0.27004,0.99749,,
,,,,0.27008,0.99749,,
,,,,0.27012,0.99748,,
,,,,0.27016,0.99747,,
,,,,0.2702,0.99747,,
,,,,0.27024,0.99746,,
,,,,0.27028,0.99745,,
,,,,0.27032,0.99745,,
,,,,0.27036,0.99744,,
,,,,0.2704,0.99743,,
,,,,0.27044,0.99742,,
,,,,0.27048,0.99742,,
,,,,0.27052,0.99741,,
,,,,0.27056,0.9974,,
,,,,0.2706,0.9974,,
,,,,0.27064,0.99739,,
,,,,0.27068,0.99738,,
,,,,0.27072,0.99738,,
,,,,0.27076,0.99737,,
,,,,0.2708,0.99736,,
,,,,0.27084,0.99735,,
,,,,0.27088,0.99735,,
,,,,0.27092,0.99734,,
,,,,0.27096,0.99733,,
,,,,0.271,0.99732,,
,,,,0.27104,0.99732,,
,,,,0.27108,0.99731,,
,,,,0.27112,0.9973,,
,,,,0.27116,0.9973,,
,,,,0.2712,0.99729,,
,,,,0.27124,0.99728,,
,,,,0.27128,0.99727,,
,,,,0.27132,0.99727,,
,,,,0.27136,0.99726,,
,,,,0.2714,0.99725,,
,,,,0.27144,0.99724,,
,,,,0.27148,0.99724,,
,,,,0.27152,0.99723,,
,,,,0.27156,0.99722,,
,,,,0.2716,0.99721,,
,,,,0.27164,0.99721,,
,,,,0.27168,0.9972,,
,,,,0.27172,0.99719,,
,,,,0.27176,0.99718,,
,,,,0.2718,0.99718,,
,,,,0.27184,0.99717,,
,,,,0.27188,0.99716,,
,,,,0.27192,0.99715,,
,,,,0.27196,0.99714,,
,,,,0.272,0.99714,,
,,,,0.27204,0.99713,,
,,,,0.27208,0.99712,,
,,,,0.27212,0.99711,,
,,,,0.27216,0.99711,,
,,,,0.2722,0.9971,,
,,,,0.27224,0.99709,,
,,,,0.27228,0.99708,,
,,,,0.27232,0.99707,,
,,,,0.27236,0.99707,,
,,,,0.2724,0.99706,,
,,,,0.27244,0.99705,,
,,,,0.27248,0.99704,,
,,,,0.27252,0.99703,,
,,,,0.27256,0.99703,,
,,,,0.2726,0.99702,,
,,,,0.27264,0.99701,,
,,,,0.27268,0.997,,
,,,,0.27272,0.99699,,
,,,,0.27276,0.99699,,
,,,,0.2728,0.99698,,
,,,,0.27284,0.99697,,
,,,,0.27288,0.99696,,
,,,,0.27292,0.99695,,
,,,,0.27296,0.99694,,
,,,,0.273,0.99694,,
,,,,0.27304,0.99693,,
,,,,0.27308,0.99692,,
,,,,0.27312,0.99691,,
,,,,0.27316,0.9969,,
,,,,0.2732,0.9969,,
,,,,0.27324,0.99689,,
,,,,0.27328,0.99688,,
,,,,0.27332,0.99687,,
,,,,0.27336,0.99686,,
,,,,0.2734,0.99685,,
,,,,0.27344,0.99685,,
,,,,0.27348,0.99684,,
,,,,0.27352,0.99683,,
,,,,0.27356,0.99682,,
,,,,0.2736,0.99681,,
,,,,0.27364,0.9968,,
,,,,0.27368,0.9968,,
,,,,0.27372,0.99679,,
,,,,0.27376,0.99678,,
,,,,0.2738,0.99677,,
,,,,0.27384,0.99676,,
,,,,0.27388,0.99675,,
,,,,0.27392,0.99675,,
,,,,0.27396,0.99674,,
,,,,0.274,0.99673,,
,,,,0.27404,0.99672,,
,,,,0.27408,0.99671,,
,,,,0.27412,0.9967,,
,,,,0.27416,0.99669,,
,,,,0.2742,0.99669,,
,,,,0.27424,0.99668,,
,,,,0.27428,0.99667,,
,,,,0.27432,0.99666,,
,,,,0.27436,0.99665,,
,,,,0.2744,0.99664,,
,,,,0.27444,0.99663,,
,,,,0.27448,0.99663,,
,,,,0.27452,0.99662,,
,,,,0.27456,0.99661,,
,,,,0.2746,0.9966,,
,,,,0.27464,0.99659,,
,,,,0.27468,0.99658,,
,,,,0.27472,0.99657,,
,,,,0.27476,0.99656,,
,,,,0.2748,0.99655,,
,,,,0.27484,0.99654,,
,,,,0.27488,0.99653,,
,,,,0.27492,0.99653,,
,,,,0.27496,0.99652,,
,,,,0.275,0.99651,,
,,,,0.27504,0.9965,,
,,,,0.27508,0.99649,,
,,,,0.27512,0.99648,,
,,,,0.27516,0.99647,,
,,,,0.2752,0.99646,,
,,,,0.27524,0.99645,,
,,,,0.27528,0.99644,,
,,,,0.27532,0.99643,,
,,,,0.27536,0.99642,,
,,,,0.2754,0.99641,,
,,,,0.27544,0.99641,,
,,,,0.27548,0.9964,,
,,,,0.27552,0.99639,,
,,,,0.27556,0.99638,,
,,,,0.2756,0.99637,,
,,,,0.27564,0.99636,,
,,,,0.27568,0.99635,,
,,,,0.27572,0.99634,,
,,,,0.27576,0.99633,,
,,,,0.2758,0.99632,,
,,,,0.27584,0.99631,,
,,,,0.27588,0.9963,,
,,,,0.27592,0.99629,,
,,,,0.27596,0.99628,,
,,,,0.276,0.99627,,
,,,,0.27604,0.99626,,
,,,,0.27608,0.99625,,
,,,,0.27612,0.99624,,
,,,,0.27616,0.99623,,
,,,,0.2762,0.99622,,
,,,,0.27624,0.99621,,
,,,,0.27628,0.9962,,
,,,,0.27632,0.99619,,
,,,,0.27636,0.99618,,
,,,,0.2764,0.99617,,
,,,,0.27644,0.99616,,
,,,,0.27648,0.99615,,
,,,,0.27652,0.99614,,
,,,,0.27656,0.99613,,
,,,,0.2766,0.99612,,
,,,,0.27664,0.99611,,
,,,,0.27668,0.9961,,
,,,,0.27672,0.99609,,
,,,,0.27676,0.99608,,
,,,,0.2768,0.99607,,
,,,,0.27684,0.99606,,
,,,,0.27688,0.99605,,
,,,,0.27692,0.99604,,
,,,,0.27696,0.99604,,
,,,,0.277,0.99603,,
,,,,0.27704,0.99602,,
,,,,0.27708,0.99601,,
,,,,0.27712,0.996,,
,,,,0.27716,0.99599,,
,,,,0.2772,0.99598,,
,,,,0.27724,0.99597,,
,,,,0.27728,0.99596,,
,,,,0.27732,0.99595,,
,,,,0.27736,0.99593,,
,,,,0.2774,0.99592,,
,,,,0.27744,0.99591,,
,,,,0.27748,0.9959,,
,,,,0.27752,0.99589,,
,,,,0.27756,0.99588,,
,,,,0.2776,0.99587,,
,,,,0.27764,0.99586,,
,,,,0.27768,0.99585,,
,,,,0.27772,0.99584,,
,,,,0.27776,0.99583,,
,,,,0.2778,0.99582,,
,,,,0.27784,0.99581,,
,,,,0.27788,0.9958,,
,,,,0.27792,0.99579,,
,,,,0.27796,0.99578,,
,,,,0.278,0.99577,,
,,,,0.27804,0.99576,,
,,,,0.27808,0.99575,,
,,,,0.27812,0.99574,,
,,,,0.27816,0.99573,,
,,,,0.2782,0.99572,,
,,,,0.27824,0.99571,,
,,,,0.27828,0.9957,,
,,,,0.27832,0.99569,,
,,,,0.27836,0.99568,,
,,,,0.2784,0.99567,,
,,,,0.27844,0.99566,,
,,,,0.27848,0.99565,,
,,,,0.27852,0.99564,,
,,,,0.27856,0.99563,,
,,,,0.2786,0.99561,,
,,,,0.27864,0.9956,,
,,,,0.27868,0.99559,,
,,,,0.27872,0.99558,,
,,,,0.27876,0.99557,,
,,,,0.2788,0.99556,,
,,,,0.27884,0.99555,,
,,,,0.27888,0.99554,,
,,,,0.27892,0.99553,,
,,,,0.27896,0.99552,,
,,,,0.279,0.99551,,
,,,,0.27904,0.9955,,
,,,,0.27908,0.99549,,
,,,,0.27912,0.99548,,
,,,,0.27916,0.99547,,
,,,,0.2792,0.99546,,
,,,,0.27924,0.99545,,
,,,,0.27928,0.99544,,
,,,,0.27932,0.99542,,
,,,,0.27936,0.99541,,
,,,,0.2794,0.9954,,
,,,,0.27944,0.99539,,
,,,,0.27948,0.99538,,
,,,,0.27952,0.99537,,
,,,,0.27956,0.99536,,
,,,,0.2796,0.99535,,
,,,,0.27964,0.99534,,
,,,,0.27968,0.99533,,
,,,,0.27972,0.99532,,
,,,,0.27976,0.99531,,
,,,,0.2798,0.9953,,
,,,,0.27984,0.99529,,
,,,,0.27988,0.99528,,
,,,,0.27992,0.99527,,
,,,,0.27996,0.99525,,
,,,,0.28,0.99524,,
,,,,0.28004,0.99523,,
,,,,0.28008,0.99522,,
,,,,0.28012,0.99521,,
,,,,0.28016,0.9952,,
,,,,0.2802,0.99519,,
,,,,0.28024,0.99518,,
,,,,0.28028,0.99517,,
,,,,0.28032,0.99516,,
,,,,0.28036,0.99515,,
,,,,0.2804,0.99514,,
,,,,0.28044,0.99513,,
,,,,0.28048,0.99511,,
,,,,0.28052,0.9951,,
,,,,0.28056,0.99509,,
,,,,0.2806,0.99508,,
,,,,0.28064,0.99507,,
,,,,0.28068,0.99506,,
,,,,0.28072,0.99505,,
,,,,0.28076,0.99504,,
,,,,0.2808,0.99503,,
,,,,0.28084,0.99502,,
,,,,0.28088,0.995,,
,,,,0.28092,0.99499,,
,,,,0.28096,0.99498,,
,,,,0.281,0.99497,,
,,,,0.28104,0.99496,,
,,,,0.28108,0.99495,,
,,,,0.28112,0.99494,,
,,,,0.28116,0.99493,,
,,,,0.2812,0.99492,,
,,,,0.28124,0.9949,,
,,,,0.28128,0.99489,,
,,,,0.28132,0.99488,,
,,,,0.28136,0.99487,,
,,,,0.2814,0.99486,,
,,,,0.28144,0.99485,,
,,,,0.28148,0.99484,,
,,,,0.28152,0.99483,,
,,,,0.28156,0.99482,,
,,,,0.2816,0.9948,,
,,,,0.28164,0.99479,,
,,,,0.28168,0.99478,,
,,,,0.28172,0.99477,,
,,,,0.28176,0.99476,,
,,,,0.2818,0.99475,,
,,,,0.28184,0.99474,,
,,,,0.28188,0.99472,,
,,,,0.28192,0.99471,,
,,,,0.28196,0.9947,,
,,,,0.282,0.99469,,
,,,,0.28204,0.99468,,
,,,,0.28208,0.99467,,
,,,,0.28212,0.99466,,
,,,,0.28216,0.99464,,
,,,,0.2822,0.99463,,
,,,,0.28224,0.99462,,
,,,,0.28228,0.99461,,
,,,,0.28232,0.9946,,
,,,,0.28236,0.99459,,
,,,,0.2824,0.99457,,
,,,,0.28244,0.99456,,
,,,,0.28248,0.99455,,
,,,,0.28252,0.99454,,
,,,,0.28256,0.99453,,
,,,,0.2826,0.99452,,
,,,,0.28264,0.9945,,
,,,,0.28268,0.99449,,
,,,,0.28272,0.99448,,
,,,,0.28276,0.99447,,
,,,,0.2828,0.99446,,
,,,,0.28284,0.99444,,
,,,,0.28288,0.99443,,
,,,,0.28292,0.99442,,
,,,,0.28296,0.99441,,
,,,,0.283,0.9944,,
,,,,0.28304,0.99438,,
,,,,0.28308,0.99437,,
,,,,0.28312,0.99436,,
,,,,0.28316,0.99435,,
,,,,0.2832,0.99434,,
,,,,0.28324,0.99432,,
,,,,0.28328,0.99431,,
,,,,0.28332,0.9943,,
,,,,0.28336,0.99429,,
,,,,0.2834,0.99427,,
,,,,0.28344,0.99426,,
,,,,0.28348,0.99425,,
,,,,0.28352,0.99424,,
,,,,0.28356,0.99423,,
,,,,0.2836,0.99421,,
,,,,0.28364,0.9942,,
,,,,0.28368,0.99419,,
,,,,0.28372,0.99418,,
,,,,0.28376,0.99416,,
,,,,0.2838,0.99415,,
,,,,0.28384,0.99414,,
,,,,0.28388,0.99413,,
,,,,0.28392,0.99412,,
,,,,0.28396,0.9941,,
,,,,0.284,0.99409,,
,,,,0.28404,0.99408,,
,,,,0.28408,0.99407,,
,,,,0.28412,0.99405,,
,,,,0.28416,0.99404,,
,,,,0.2842,0.99403,,
,,,,0.28424,0.99402,,
,,,,0.28428,0.99401,,
,,,,0.28432,0.99399,,
,,,,0.28436,0.99398,,
,,,,0.2844,0.99397,,
,,,,0.28444,0.99396,,
,,,,0.28448,0.99394,,
,,,,0.28452,0.99393,,
,,,,0.28456,0.99392,,
,,,,0.2846,0.99391,,
,,,,0.28464,0.99389,,
,,,,0.28468,0.99388,,
,,,,0.28472,0.99387,,
,,,,0.28476,0.99386,,
,,,,0.2848,0.99384,,
,,,,0.28484,0.99383,,
,,,,0.28488,0.99382,,
,,,,0.28492,0.99381,,
,,,,0.28496,0.99379,,
,,,,0.285,0.99378,,
,,,,0.28504,0.99377,,
,,,,0.28508,0.99376,,
,,,,0.28512,0.99374,,
,,,,0.28516,0.99373,,
,,,,0.2852,0.99372,,
,,,,0.28524,0.99371,,
,,,,0.28528,0.9937,,
,,,,0.28532,0.99368,,
,,,,0.28536,0.99367,,
,,,,0.2854,0.99366,,
,,,,0.28544,0.99365,,
,,,,0.28548,0.99363,,
,,,,0.28552,0.99362,,
,,,,0.28556,0.99361,,
,,,,0.2856,0.9936,,
,,,,0.28564,0.99358,,
,,,,0.28568,0.99357,,
,,,,0.28572,0.99356,,
,,,,0.28576,0.99355,,
,,,,0.2858,0.99353,,
,,,,0.28584,0.99352,,
,,,,0.28588,0.99351,,
,,,,0.28592,0.9935,,
,,,,0.28596,0.99348,,
,,,,0.286,0.99347,,
,,,,0.28604,0.99346,,
,,,,0.28608,0.99345,,
,,,,0.28612,0.99343,,
,,,,0.28616,0.99342,,
,,,,0.2862,0.99341,,
,,,,0.28624,0.9934,,
,,,,0.28628,0.99338,,
,,,,0.28632,0.99337,,
,,,,0.28636,0.99336,,
,,,,0.2864,0.99334,,
,,,,0.28644,0.99333,,
,,,,0.28648,0.99332,,
,,,,0.28652,0.99331,,
,,,,0.28656,0.99329,,
,,,,0.2866,0.99328,,
,,,,0.28664,0.99327,,
,,,,0.28668,0.99325,,
,,,,0.28672,0.99324,,
,,,,0.28676,0.99323,,
,,,,0.2868,0.99322,,
,,,,0.28684,0.9932,,
,,,,0.28688,0.99319,,
,,,,0.28692,0.99318,,
,,,,0.28696,0.99316,,
,,,,0.287,0.99315,,
,,,,0.28704,0.99314,,
,,,,0.28708,0.99312,,
,,,,0.28712,0.99311,,
,,,,0.28716,0.9931,,
,,,,0.2872,0.99308,,
,,,,0.28724,0.99307,,
,,,,0.28728,0.99306,,
,,,,0.28732,0.99305,,
,,,,0.28736,0.99303,,
,,,,0.2874,0.99302,,
,,,,0.28744,0.99301,,
,,,,0.28748,0.99299,,
,,,,0.28752,0.99298,,
,,,,0.28756,0.99297,,
,,,,0.2876,0.99296,,
,,,,0.28764,0.99294,,
,,,,0.28768,0.99293,,
,,,,0.28772,0.99292,,
,,,,0.28776,0.9929,,
,,,,0.2878,0.99289,,
,,,,0.28784,0.99288,,
,,,,0.28788,0.99286,,
,,,,0.28792,0.99285,,
,,,,0.28796,0.99284,,
,,,,0.288,0.99283,,
,,,,0.28804,0.99281,,
,,,,0.28808,0.9928,,
,,,,0.28812,0.99279,,
,,,,0.28816,0.99277,,
,,,,0.2882,0.99276,,
,,,,0.28824,0.99275,,
,,,,0.28828,0.99273,,
,,,,0.28832,0.99272,,
,,,,0.28836,0.99271,,
,,,,0.2884,0.99269,,
,,,,0.28844,0.99268,,
,,,,0.28848,0.99267,,
,,,,0.28852,0.99265,,
,,,,0.28856,0.99264,,
,,,,0.2886,0.99263,,
,,,,0.28864,0.99261,,
,,,,0.28868,0.9926,,
,,,,0.28872,0.99259,,
,,,,0.28876,0.99257,,
,,,,0.2888,0.99256,,
,,,,0.28884,0.99255,,
,,,,0.28888,0.99253,,
,,,,0.28892,0.99252,,
,,,,0.28896,0.99251,,
,,,,0.289,0.99249,,
,,,,0.28904,0.99248,,
,,,,0.28908,0.99247,,
,,,,0.28912,0.99245,,
,,,,0.28916,0.99244,,
,,,,0.2892,0.99243,,
,,,,0.28924,0.99241,,
,,,,0.28928,0.9924,,
,,,,0.28932,0.99239,,
,,,,0.28936,0.99237,,
,,,,0.2894,0.99236,,
,,,,0.28944,0.99234,,
,,,,0.28948,0.99233,,
,,,,0.28952,0.99232,,
,,,,0.28956,0.9923,,
,,,,0.2896,0.99229,,
,,,,0.28964,0.99228,,
,,,,0.28968,0.99226,,
,,,,0.28972,0.99225,,
,,,,0.28976,0.99223,,
,,,,0.2898,0.99222,,
,,,,0.28984,0.99221,,
,,,,0.28988,0.99219,,
,,,,0.28992,0.99218,,
,,,,0.28996,0.99216,,
,,,,0.29,0.99215,,
,,,,0.29004,0.99214,,
,,,,0.29008,0.99212,,
,,,,0.29012,0.99211,,
,,,,0.29016,0.99209,,
,,,,0.2902,0.99208,,
,,,,0.29024,0.99207,,
,,,,0.29028,0.99205,,
,,,,0.29032,0.99204,,
,,,,0.29036,0.99202,,
,,,,0.2904,0.99201,,
,,,,0.29044,0.992,,
,,,,0.29048,0.99198,,
,,,,0.29052,0.99197,,
,,,,0.29056,0.99195,,
,,,,0.2906,0.99194,,
,,,,0.29064,0.99193,,
,,,,0.29068,0.99191,,
,,,,0.29072,0.9919,,
,,,,0.29076,0.99188,,
,,,,0.2908,0.99187,,
,,,,0.29084,0.99186,,
,,,,0.29088,0.99184,,
,,,,0.29092,0.99183,,
,,,,0.29096,0.99181,,
,,,,0.291,0.9918,,
,,,,0.29104,0.99179,,
,,,,0.29108,0.99177,,
,,,,0.29112,0.99176,,
,,,,0.29116,0.99175,,
,,,,0.2912,0.99173,,
,,,,0.29124,0.99172,,
,,,,0.29128,0.9917,,
,,,,0.29132,0.99169,,
,,,,0.29136,0.99168,,
,,,,0.2914,0.99166,,
,,,,0.29144,0.99165,,
,,,,0.29148,0.99163,,
,,,,0.29152,0.99162,,
,,,,0.29156,0.99161,,
,,,,0.2916,0.99159,,
,,,,0.29164,0.99158,,
,,,,0.29168,0.99156,,
,,,,0.29172,0.99155,,
,,,,0.29176,0.99154,,
,,,,0.2918,0.99152,,
,,,,0.29184,0.99151,,
,,,,0.29188,0.99149,,
,,,,0.29192,0.99148,,
,,,,0.29196,0.99147,,
,,,,0.292,0.99145,,
,,,,0.29204,0.99144,,
,,,,0.29208,0.99142,,
,,,,0.29212,0.99141,,
,,,,0.29216,0.9914,,
,,,,0.2922,0.99138,,
,,,,0.29224,0.99137,,
,,,,0.29228,0.99135,,
,,,,0.29232,0.99134,,
,,,,0.29236,0.99133,,
,,,,0.2924,0.99131,,
,,,,0.29244,0.9913,,
,,,,0.29248,0.99128,,
,,,,0.29252,0.99127,,
,,,,0.29256,0.99125,,
,,,,0.2926,0.99124,,
,,,,0.29264,0.99123,,
,,,,0.29268,0.99121,,
,,,,0.29272,0.9912,,
,,,,0.29276,0.99118,,
,,,,0.2928,0.99117,,
,,,,0.29284,0.99116,,
,,,,0.29288,0.99114,,
,,,,0.29292,0.99113,,
,,,,0.29296,0.99111,,
,,,,0.293,0.9911,,
,,,,0.29304,0.99108,,
,,,,0.29308,0.99107,,
,,,,0.29312,0.99106,,
,,,,0.29316,0.99104,,
,,,,0.2932,0.99103,,
,,,,0.29324,0.99101,,
,,,,0.29328,0.991,,
,,,,0.29332,0.99098,,
,,,,0.29336,0.99097,,
,,,,0.2934,0.99096,,
,,,,0.29344,0.99094,,
,,,,0.29348,0.99093,,
,,,,0.29352,0.99091,,
,,,,0.29356,0.9909,,
,,,,0.2936,0.99088,,
,,,,0.29364,0.99087,,
,,,,0.29368,0.99086,,
,,,,0.29372,0.99084,,
,,,,0.29376,0.99083,,
,,,,0.2938,0.99081,,
,,,,0.29384,0.9908,,
,,,,0.29388,0.99078,,
,,,,0.29392,0.99077,,
,,,,0.29396,0.99075,,
,,,,0.294,0.99074,,
,,,,0.29404,0.99072,,
,,,,0.29408,0.99071,,
,,,,0.29412,0.9907,,
,,,,0.29416,0.99068,,
,,,,0.2942,0.99067,,
,,,,0.29424,0.99065,,
,,,,0.29428,0.99064,,
,,,,0.29432,0.99062,,
,,,,0.29436,0.99061,,
,,,,0.2944,0.99059,,
,,,,0.29444,0.99058,,
,,,,0.29448,0.99056,,
,,,,0.29452,0.99055,,
,,,,0.29456,0.99053,,
,,,,0.2946,0.99052,,
,,,,0.29464,0.9905,,
,,,,0.29468,0.99049,,
,,,,0.29472,0.99047,,
,,,,0.29476,0.99046,,
,,,,0.2948,0.99044,,
,,,,0.29484,0.99043,,
,,,,0.29488,0.99041,,
,,,,0.29492,0.9904,,
,,,,0.29496,0.99038,,
,,,,0.295,0.99037,,
,,,,0.29504,0.99035,,
,,,,0.29508,0.99034,,
,,,,0.29512,0.99032,,
,,,,0.29516,0.99031,,
,,,,0.2952,0.99029,,
,,,,0.29524,0.99028,,
,,,,0.29528,0.99026,,
,,,,0.29532,0.99025,,
,,,,0.29536,0.99023,,
,,,,0.2954,0.99022,,
,,,,0.29544,0.9902,,
,,,,0.29548,0.99019,,
,,,,0.29552,0.99017,,
,,,,0.29556,0.99016,,
,,,,0.2956,0.99014,,
,,,,0.29564,0.99013,,
,,,,0.29568,0.99011,,
,,,,0.29572,0.9901,,
,,,,0.29576,0.99008,,
,,,,0.2958,0.99007,,
,,,,0.29584,0.99005,,
,,,,0.29588,0.99004,,
,,,,0.29592,0.99002,,
,,,,0.29596,0.99001,,
,,,,0.296,0.98999,,
,,,,0.29604,0.98997,,
,,,,0.29608,0.98996,,
,,,,0.29612,0.98994,,
,,,,0.29616,0.98993,,
,,,,0.2962,0.98991,,
,,,,0.29624,0.9899,,
,,,,0.29628,0.98988,,
,,,,0.29632,0.98987,,
,,,,0.29636,0.98985,,
,,,,0.2964,0.98984,,
,,,,0.29644,0.98982,,
,,,,0.29648,0.98981,,
,,,,0.29652,0.98979,,
,,,,0.29656,0.98978,,
,,,,0.2966,0.98976,,
,,,,0.29664,0.98975,,
,,,,0.29668,0.98973,,
,,,,0.29672,0.98972,,
,,,,0.29676,0.9897,,
,,,,0.2968,0.98969,,
,,,,0.29684,0.98967,,
,,,,0.29688,0.98966,,
,,,,0.29692,0.98964,,
,,,,0.29696,0.98963,,
,,,,0.297,0.98961,,
,,,,0.29704,0.98959,,
,,,,0.29708,0.98958,,
,,,,0.29712,0.98956,,
,,,,0.29716,0.98955,,
,,,,0.2972,0.98953,,
,,,,0.29724,0.98952,,
,,,,0.29728,0.9895,,
,,,,0.29732,0.98949,,
,,,,0.29736,0.98947,,
,,,,0.2974,0.98946,,
,,,,0.29744,0.98944,,
,,,,0.29748,0.98943,,
,,,,0.29752,0.98941,,
,,,,0.29756,0.9894,,
,,,,0.2976,0.98938,,
,,,,0.29764,0.98937,,
,,,,0.29768,0.98935,,
,,,,0.29772,0.98934,,
,,,,0.29776,0.98932,,
,,,,0.2978,0.98931,,
,,,,0.29784,0.98929,,
,,,,0.29788,0.98927,,
,,,,0.29792,0.98926,,
,,,,0.29796,0.98924,,
,,,,0.298,0.98923,,
,,,,0.29804,0.98921,,
,,,,0.29808,0.98919,,
,,,,0.29812,0.98918,,
,,,,0.29816,0.98916,,
,,,,0.2982,0.98915,,
,,,,0.29824,0.98913,,
,,,,0.29828,0.98912,,
,,,,0.29832,0.9891,,
,,,,0.29836,0.98909,,
,,,,0.2984,0.98907,,
,,,,0.29844,0.98906,,
,,,,0.29848,0.98904,,
,,,,0.29852,0.98902,,
,,,,0.29856,0.98901,,
,,,,0.2986,0.98899,,
,,,,0.29864,0.98898,,
,,,,0.29868,0.98896,,
,,,,0.29872,0.98895,,
,,,,0.29876,0.98893,,
,,,,0.2988,0.98892,,
,,,,0.29884,0.9889,,
,,,,0.29888,0.98888,,
,,,,0.29892,0.98887,,
,,,,0.29896,0.98885,,
,,,,0.299,0.98884,,
,,,,0.29904,0.98882,,
,,,,0.29908,0.98881,,
,,,,0.29912,0.98879,,
,,,,0.29916,0.98877,,
,,,,0.2992,0.98876,,
,,,,0.29924,0.98874,,
,,,,0.29928,0.98873,,
,,,,0.29932,0.98871,,
,,,,0.29936,0.9887,,
,,,,0.2994,0.98868,,
,,,,0.29944,0.98866,,
,,,,0.29948,0.98865,,
,,,,0.29952,0.98863,,
,,,,0.29956,0.98862,,
,,,,0.2996,0.9886,,
,,,,0.29964,0.98858,,
,,,,0.29968,0.98857,,
,,,,0.29972,0.98855,,
,,,,0.29976,0.98854,,
,,,,0.2998,0.98852,,
,,,,0.29984,0.9885,,
,,,,0.29988,0.98849,,
,,,,0.29992,0.98847,,
,,,,0.29996,0.98845,,
,,,,0.3,0.98844,,
,,,,0.30004,0.98842,,
,,,,0.30008,0.98841,,
,,,,0.30012,0.98839,,
,,,,0.30016,0.98837,,
,,,,0.3002,0.98836,,
,,,,0.30024,0.98834,,
,,,,0.30028,0.98832,,
,,,,0.30032,0.98831,,
,,,,0.30036,0.98829,,
,,,,0.3004,0.98828,,
,,,,0.30044,0.98826,,
,,,,0.30048,0.98824,,
,,,,0.30052,0.98823,,
,,,,0.30056,0.98821,,
,,,,0.3006,0.98819,,
,,,,0.30064,0.98818,,
,,,,0.30068,0.98816,,
,,,,0.30072,0.98814,,
,,,,0.30076,0.98813,,
,,,,0.3008,0.98811,,
,,,,0.30084,0.98809,,
,,,,0.30088,0.98808,,
,,,,0.30092,0.98806,,
,,,,0.30096,0.98805,,
,,,,0.301,0.98803,,
,,,,0.30104,0.98801,,
,,,,0.30108,0.988,,
,,,,0.30112,0.98798,,
,,,,0.30116,0.98796,,
,,,,0.3012,0.98795,,
,,,,0.30124,0.98793,,
,,,,0.30128,0.98792,,
,,,,0.30132,0.9879,,
,,,,0.30136,0.98788,,
,,,,0.3014,0.98787,,
,,,,0.30144,0.98785,,
,,,,0.30148,0.98783,,
,,,,0.30152,0.98782,,
,,,,0.30156,0.9878,,
,,,,0.3016,0.98778,,
,,,,0.30164,0.98777,,
,,,,0.30168,0.98775,,
,,,,0.30172,0.98773,,
,,,,0.30176,0.98772,,
,,,,0.3018,0.9877,,
,,,,0.30184,0.98769,,
,,,,0.30188,0.98767,,
,,,,0.30192,0.98765,,
,,,,0.30196,0.98764,,
,,,,0.302,0.98762,,
,,,,0.30204,0.9876,,
,,,,0.30208,0.98759,,
,,,,0.30212,0.98757,,
,,,,0.30216,0.98755,,
,,,,0.3022,0.98754,,
,,,,0.30224,0.98752,,
,,,,0.30228,0.98751,,
,,,,0.30232,0.98749,,
,,,,0.30236,0.98747,,
,,,,0.3024,0.98746,,
,,,,0.30244,0.98744,,
,,,,0.30248,0.98742,,
,,,,0.30252,0.98741,,
,,,,0.30256,0.98739,,
,,,,0.3026,0.98738,,
,,,,0.30264,0.98736,,
,,,,0.30268,0.98734,,
,,,,0.30272,0.98733,,
,,,,0.30276,0.98731,,
,,,,0.3028,0.98729,,
,,,,0.30284,0.98728,,
,,,,0.30288,0.98726,,
,,,,0.30292,0.98724,,
,,,,0.30296,0.98723,,
,,,,0.303,0.98721,,
,,,,0.30304,0.98719,,
,,,,0.30308,0.98718,,
,,,,0.30312,0.98716,,
,,,,0.30316,0.98715,,
,,,,0.3032,0.98713,,
,,,,0.30324,0.98711,,
,,,,0.30328,0.9871,,
,,,,0.30332,0.98708,,
,,,,0.30336,0.98706,,
,,,,0.3034,0.98705,,
,,,,0.30344,0.98703,,
,,,,0.30348,0.98701,,
,,,,0.30352,0.987,,
,,,,0.30356,0.98698,,
,,,,0.3036,0.98696,,
,,,,0.30364,0.98695,,
,,,,0.30368,0.98693,,
,,,,0.30372,0.98691,,
,,,,0.30376,0.9869,,
,,,,0.3038,0.98688,,
,,,,0.30384,0.98686,,
,,,,0.30388,0.98685,,
,,,,0.30392,0.98683,,
,,,,0.30396,0.98681,,
,,,,0.304,0.9868,,
,,,,0.30404,0.98678,,
,,,,0.30408,0.98676,,
,,,,0.30412,0.98675,,
,,,,0.30416,0.98673,,
,,,,0.3042,0.98671,,
,,,,0.30424,0.98669,,
,,,,0.30428,0.98668,,
,,,,0.30432,0.98666,,
,,,,0.30436,0.98664,,
,,,,0.3044,0.98663,,
,,,,0.30444,0.98661,,
,,,,0.30448,0.98659,,
,,,,0.30452,0.98657,,
,,,,0.30456,0.98656,,
,,,,0.3046,0.98654,,
,,,,0.30464,0.98652,,
,,,,0.30468,0.98651,,
,,,,0.30472,0.98649,,
,,,,0.30476,0.98647,,
,,,,0.3048,0.98645,,
,,,,0.30484,0.98644,,
,,,,0.30488,0.98642,,
,,,,0.30492,0.9864,,
,,,,0.30496,0.98638,,
,,,,0.305,0.98637,,
,,,,0.30504,0.98635,,
,,,,0.30508,0.98633,,
,,,,0.30512,0.98631,,
,,,,0.30516,0.9863,,
,,,,0.3052,0.98628,,
,,,,0.30524,0.98626,,
,,,,0.30528,0.98624,,
,,,,0.30532,0.98622,,
,,,,0.30536,0.98621,,
,,,,0.3054,0.98619,,
,,,,0.30544,0.98617,,
,,,,0.30548,0.98615,,
,,,,0.30552,0.98614,,
,,,,0.30556,0.98612,,
,,,,0.3056,0.9861,,
,,,,0.30564,0.98608,,
,,,,0.30568,0.98607,,
,,,,0.30572,0.98605,,
,,,,0.30576,0.98603,,
,,,,0.3058,0.98602,,
,,,,0.30584,0.986,,
,,,,0.30588,0.98598,,
,,,,0.30592,0.98596,,
,,,,0.30596,0.98594,,
,,,,0.306,0.98593,,
,,,,0.30604,0.98591,,
,,,,0.30608,0.98589,,
,,,,0.30612,0.98588,,
,,,,0.30616,0.98586,,
,,,,0.3062,0.98584,,
,,,,0.30624,0.98582,,
,,,,0.30628,0.98581,,
,,,,0.30632,0.98579,,
,,,,0.30636,0.98577,,
,,,,0.3064,0.98575,,
,,,,0.30644,0.98574,,
,,,,0.30648,0.98572,,
,,,,0.30652,0.9857,,
,,,,0.30656,0.98568,,
,,,,0.3066,0.98567,,
,,,,0.30664,0.98565,,
,,,,0.30668,0.98563,,
,,,,0.30672,0.98561,,
,,,,0.30676,0.9856,,
,,,,0.3068,0.98558,,
,,,,0.30684,0.98556,,
,,,,0.30688,0.98554,,
,,,,0.30692,0.98553,,
,,,,0.30696,0.98551,,
,,,,0.307,0.98549,,
,,,,0.30704,0.98547,,
,,,,0.30708,0.98546,,
,,,,0.30712,0.98544,,
,,,,0.30716,0.98542,,
,,,,0.3072,0.9854,,
,,,,0.30724,0.98539,,
,,,,0.30728,0.98537,,
,,,,0.30732,0.98535,,
,,,,0.30736,0.98533,,
,,,,0.3074,0.98531,,
,,,,0.30744,0.9853,,
,,,,0.30748,0.98528,,
,,,,0.30752,0.98526,,
,,,,0.30756,0.98524,,
,,,,0.3076,0.98522,,
,,,,0.30764,0.98521,,
,,,,0.30768,0.98519,,
,,,,0.30772,0.98517,,
,,,,0.30776,0.98515,,
,,,,0.3078,0.98513,,
,,,,0.30784,0.98512,,
,,,,0.30788,0.9851,,
,,,,0.30792,0.98508,,
,,,,0.30796,0.98506,,
,,,,0.308,0.98504,,
,,,,0.30804,0.98503,,
,,,,0.30808,0.98501,,
,,,,0.30812,0.98499,,
,,,,0.30816,0.98497,,
,,,,0.3082,0.98496,,
,,,,0.30824,0.98494,,
,,,,0.30828,0.98492,,
,,,,0.30832,0.9849,,
,,,,0.30836,0.98489,,
,,,,0.3084,0.98487,,
,,,,0.30844,0.98485,,
,,,,0.30848,0.98483,,
,,,,0.30852,0.98481,,
,,,,0.30856,0.9848,,
,,,,0.3086,0.98478,,
,,,,0.30864,0.98476,,
,,,,0.30868,0.98474,,
,,,,0.30872,0.98472,,
,,,,0.30876,0.98471,,
,,,,0.3088,0.98469,,
,,,,0.30884,0.98467,,
,,,,0.30888,0.98465,,
,,,,0.30892,0.98463,,
,,,,0.30896,0.98462,,
,,,,0.309,0.9846,,
,,,,0.30904,0.98458,,
,,,,0.30908,0.98456,,
,,,,0.30912,0.98454,,
,,,,0.30916,0.98452,,
,,,,0.3092,0.9845,,
,,,,0.30924,0.98449,,
,,,,0.30928,0.98447,,
,,,,0.30932,0.98445,,
,,,,0.30936,0.98443,,
,,,,0.3094,0.98441,,
,,,,0.30944,0.98439,,
,,,,0.30948,0.98438,,
,,,,0.30952,0.98436,,
,,,,0.30956,0.98434,,
,,,,0.3096,0.98432,,
,,,,0.30964,0.9843,,
,,,,0.30968,0.98428,,
,,,,0.30972,0.98426,,
,,,,0.30976,0.98425,,
,,,,0.3098,0.98423,,
,,,,0.30984,0.98421,,
,,,,0.30988,0.98419,,
,,,,0.30992,0.98417,,
,,,,0.30996,0.98415,,
,,,,0.31,0.98413,,
,,,,0.31004,0.98412,,
,,,,0.31008,0.9841,,
,,,,0.31012,0.98408,,
,,,,0.31016,0.98406,,
,,,,0.3102,0.98404,,
,,,,0.31024,0.98402,,
,,,,0.31028,0.98401,,
,,,,0.31032,0.98399,,
,,,,0.31036,0.98397,,
,,,,0.3104,0.98395,,
,,,,0.31044,0.98393,,
,,,,0.31048,0.98391,,
,,,,0.31052,0.9839,,
,,,,0.31056,0.98388,,
,,,,0.3106,0.98386,,
,,,,0.31064,0.98384,,
,,,,0.31068,0.98382,,
,,,,0.31072,0.9838,,
,,,,0.31076,0.98379,,
,,,,0.3108,0.98377,,
,,,,0.31084,0.98375,,
,,,,0.31088,0.98373,,
,,,,0.31092,0.98371,,
,,,,0.31096,0.98369,,
,,,,0.311,0.98368,,
,,,,0.31104,0.98366,,
,,,,0.31108,0.98364,,
,,,,0.31112,0.98362,,
,,,,0.31116,0.9836,,
,,,,0.3112,0.98358,,
,,,,0.31124,0.98357,,
,,,,0.31128,0.98355,,
,,,,0.31132,0.98353,,
,,,,0.31136,0.98351,,
,,,,0.3114,0.98349,,
,,,,0.31144,0.98347,,
,,,,0.31148,0.98346,,
,,,,0.31152,0.98344,,
,,,,0.31156,0.98342,,
,,,,0.3116,0.9834,,
,,,,0.31164,0.98338,,
,,,,0.31168,0.98336,,
,,,,0.31172,0.98331,,
,,,,0.31176,0.98329,,
,,,,0.3118,0.98327,,
,,,,0.31184,0.98326,,
,,,,0.31188,0.98324,,
,,,,0.31192,0.98322,,
,,,,0.31196,0.9832,,
,,,,0.312,0.98318,,
,,,,0.31204,0.98316,,
,,,,0.31208,0.98314,,
,,,,0.31212,0.98312,,
,,,,0.31216,0.98311,,
,,,,0.3122,0.98309,,
,,,,0.31224,0.98307,,
,,,,0.31228,0.98305,,
,,,,0.31232,0.98303,,
,,,,0.31236,0.98301,,
,,,,0.3124,0.98299,,
,,,,0.31244,0.98297,,
,,,,0.31248,0.98296,,
,,,,0.31252,0.98294,,
,,,,0.31256,0.98292,,
,,,,0.3126,0.9829,,
,,,,0.31264,0.98288,,
,,,,0.31268,0.98286,,
,,,,0.31272,0.98284,,
,,,,0.31276,0.98282,,
,,,,0.3128,0.9828,,
,,,,0.31284,0.98278,,
,,,,0.31288,0.98276,,
,,,,0.31292,0.98274,,
,,,,0.31296,0.98273,,
,,,,0.313,0.98271,,
,,,,0.31304,0.98269,,
,,,,0.31308,0.98267,,
,,,,0.31312,0.98265,,
,,,,0.31316,0.98263,,
,,,,0.3132,0.98261,,
,,,,0.31324,0.98259,,
,,,,0.31328,0.98257,,
,,,,0.31332,0.98255,,
,,,,0.31336,0.98253,,
,,,,0.3134,0.98251,,
,,,,0.31344,0.98249,,
,,,,0.31348,0.98247,,
,,,,0.31352,0.98245,,
,,,,0.31356,0.98243,,
,,,,0.3136,0.98241,,
,,,,0.31364,0.98239,,
,,,,0.31368,0.98237,,
,,,,0.31372,0.98235,,
,,,,0.31376,0.98233,,
,,,,0.3138,0.98231,,
,,,,0.31384,0.98229,,
,,,,0.31388,0.98227,,
,,,,0.31392,0.98225,,
,,,,0.31396,0.98223,,
,,,,0.314,0.98221,,
,,,,0.31404,0.98219,,
,,,,0.31408,0.98217,,
,,,,0.31412,0.98215,,
,,,,0.31416,0.98213,,
,,,,0.3142,0.98211,,
,,,,0.31424,0.98209,,
,,,,0.31428,0.98207,,
,,,,0.31432,0.98205,,
,,,,0.31436,0.98204,,
,,,,0.3144,0.98202,,
,,,,0.31444,0.982,,
,,,,0.31448,0.98198,,
,,,,0.31452,0.98196,,
,,,,0.31456,0.98194,,
,,,,0.3146,0.98192,,
,,,,0.31464,0.9819,,
,,,,0.31468,0.98188,,
,,,,0.31472,0.98186,,
,,,,0.31476,0.98184,,
,,,,0.3148,0.98182,,
,,,,0.31484,0.9818,,
,,,,0.31488,0.98178,,
,,,,0.31492,0.98176,,
,,,,0.31496,0.98174,,
,,,,0.315,0.98172,,
,,,,0.31504,0.9817,,
,,,,0.31508,0.98168,,
,,,,0.31512,0.98166,,
,,,,0.31516,0.98164,,
,,,,0.3152,0.98162,,
,,,,0.31524,0.9816,,
,,,,0.31528,0.98158,,
,,,,0.31532,0.98156,,
,,,,0.31536,0.98154,,
,,,,0.3154,0.98152,,
,,,,0.31544,0.9815,,
,,,,0.31548,0.98148,,
,,,,0.31552,0.98146,,
,,,,0.31556,0.98144,,
,,,,0.3156,0.98142,,
,,,,0.31564,0.9814,,
,,,,0.31568,0.98138,,
,,,,0.31572,0.98136,,
,,,,0.31576,0.98134,,
,,,,0.3158,0.98132,,
,,,,0.31584,0.9813,,
,,,,0.31588,0.98128,,
,,,,0.31592,0.98126,,
,,,,0.31596,0.98124,,
,,,,0.316,0.98122,,
,,,,0.31604,0.9812,,
,,,,0.31608,0.98118,,
,,,,0.31612,0.98116,,
,,,,0.31616,0.98114,,
,,,,0.3162,0.98112,,
,,,,0.31624,0.9811,,
,,,,0.31628,0.98108,,
,,,,0.31632,0.98106,,
,,,,0.31636,0.98104,,
,,,,0.3164,0.98102,,
,,,,0.31644,0.981,,
,,,,0.31648,0.98098,,
,,,,0.31652,0.98096,,
,,,,0.31656,0.98094,,
,,,,0.3166,0.98092,,
,,,,0.31664,0.9809,,
,,,,0.31668,0.98088,,
,,,,0.31672,0.98086,,
,,,,0.31676,0.98084,,
,,,,0.3168,0.98082,,
,,,,0.31684,0.9808,,
,,,,0.31688,0.98078,,
,,,,0.31692,0.98076,,
,,,,0.31696,0.98074,,
,,,,0.317,0.98072,,
,,,,0.31704,0.9807,,
,,,,0.31708,0.98067,,
,,,,0.31712,0.98065,,
,,,,0.31716,0.98063,,
,,,,0.3172,0.98061,,
,,,,0.31724,0.98059,,
,,,,0.31728,0.98057,,
,,,,0.31732,0.98055,,
,,,,0.31736,0.98053,,
,,,,0.3174,0.98051,,
,,,,0.31744,0.98049,,
,,,,0.31748,0.98047,,
,,,,0.31752,0.98044,,
,,,,0.31756,0.98042,,
,,,,0.3176,0.9804,,
,,,,0.31764,0.98038,,
,,,,0.31768,0.98036,,
,,,,0.31772,0.98034,,
,,,,0.31776,0.98032,,
,,,,0.3178,0.9803,,
,,,,0.31784,0.98028,,
,,,,0.31788,0.98026,,
,,,,0.31792,0.98023,,
,,,,0.31796,0.98021,,
,,,,0.318,0.98019,,
,,,,0.31804,0.98017,,
,,,,0.31808,0.98015,,
,,,,0.31812,0.98013,,
,,,,0.31816,0.98011,,
,,,,0.3182,0.98009,,
,,,,0.31824,0.98007,,
,,,,0.31828,0.98005,,
,,,,0.31832,0.98003,,
,,,,0.31836,0.98001,,
,,,,0.3184,0.97999,,
,,,,0.31844,0.97996,,
,,,,0.31848,0.97994,,
,,,,0.31852,0.97992,,
,,,,0.31856,0.9799,,
,,,,0.3186,0.97988,,
,,,,0.31864,0.97986,,
,,,,0.31868,0.97984,,
,,,,0.31872,0.97982,,
,,,,0.31876,0.9798,,
,,,,0.3188,0.97978,,
,,,,0.31884,0.97976,,
,,,,0.31888,0.97974,,
,,,,0.31892,0.97972,,
,,,,0.31896,0.9797,,
,,,,0.319,0.97967,,
,,,,0.31904,0.97965,,
,,,,0.31908,0.97963,,
,,,,0.31912,0.97961,,
,,,,0.31916,0.97959,,
,,,,0.3192,0.97957,,
,,,,0.31924,0.97955,,
,,,,0.31928,0.97953,,
,,,,0.31932,0.97951,,
,,,,0.31936,0.97949,,
,,,,0.3194,0.97947,,
,,,,0.31944,0.97945,,
,,,,0.31948,0.97943,,
,,,,0.31952,0.97941,,
,,,,0.31956,0.97939,,
,,,,0.3196,0.97936,,
,,,,0.31964,0.97934,,
,,,,0.31968,0.97932,,
,,,,0.31972,0.9793,,
,,,,0.31976,0.97928,,
,,,,0.3198,0.97926,,
,,,,0.31984,0.97924,,
,,,,0.31988,0.97922,,
,,,,0.31992,0.9792,,
,,,,0.31996,0.97918,,
,,,,0.32,0.97916,,
,,,,0.32004,0.97913,,
,,,,0.32008,0.97911,,
,,,,0.32012,0.97909,,
,,,,0.32016,0.97907,,
,,,,0.3202,0.97905,,
,,,,0.32024,0.97903,,
,,,,0.32028,0.97901,,
,,,,0.32032,0.97899,,
,,,,0.32036,0.97897,,
,,,,0.3204,0.97895,,
,,,,0.32044,0.97892,,
,,,,0.32048,0.9789,,
,,,,0.32052,0.97888,,
,,,,0.32056,0.97886,,
,,,,0.3206,0.97884,,
,,,,0.32064,0.97882,,
,,,,0.32068,0.9788,,
,,,,0.32072,0.97877,,
,,,,0.32076,0.97875,,
,,,,0.3208,0.97873,,
,,,,0.32084,0.97871,,
,,,,0.32088,0.97869,,
,,,,0.32092,0.97867,,
,,,,0.32096,0.97865,,
,,,,0.321,0.97862,,
,,,,0.32104,0.9786,,
,,,,0.32108,0.97858,,
,,,,0.32112,0.97856,,
,,,,0.32116,0.97854,,
,,,,0.3212,0.97851,,
,,,,0.32124,0.97849,,
,,,,0.32128,0.97847,,
,,,,0.32132,0.97845,,
,,,,0.32136,0.97843,,
,,,,0.3214,0.9784,,
,,,,0.32144,0.97838,,
,,,,0.32148,0.97836,,
,,,,0.32152,0.97834,,
,,,,0.32156,0.97832,,
,,,,0.3216,0.9783,,
,,,,0.32164,0.97827,,
,,,,0.32168,0.97825,,
,,,,0.32172,0.97823,,
,,,,0.32176,0.97821,,
,,,,0.3218,0.97819,,
,,,,0.32184,0.97817,,
,,,,0.32188,0.97814,,
,,,,0.32192,0.97812,,
,,,,0.32196,0.9781,,
,,,,0.322,0.97808,,
,,,,0.32204,0.97806,,
,,,,0.32208,0.97804,,
,,,,0.32212,0.97801,,
,,,,0.32216,0.97799,,
,,,,0.3222,0.97797,,
,,,,0.32224,0.97795,,
,,,,0.32228,0.97793,,
,,,,0.32232,0.97791,,
,,,,0.32236,0.97789,,
,,,,0.3224,0.97786,,
,,,,0.32244,0.97784,,
,,,,0.32248,0.97782,,
,,,,0.32252,0.9778,,
,,,,0.32256,0.97778,,
,,,,0.3226,0.97776,,
,,,,0.32264,0.97774,,
,,,,0.32268,0.97771,,
,,,,0.32272,0.97769,,
,,,,0.32276,0.97767,,
,,,,0.3228,0.97765,,
,,,,0.32284,0.97763,,
,,,,0.32288,0.97761,,
,,,,0.32292,0.97758,,
,,,,0.32296,0.97756,,
,,,,0.323,0.97754,,
,,,,0.32304,0.97752,,
,,,,0.32308,0.9775,,
,,,,0.32312,0.97747,,
,,,,0.32316,0.97745,,
,,,,0.3232,0.97743,,
,,,,0.32324,0.97741,,
,,,,0.32328,0.97739,,
,,,,0.32332,0.97736,,
,,,,0.32336,0.97734,,
,,,,0.3234,0.97732,,
,,,,0.32344,0.9773,,
,,,,0.32348,0.97728,,
,,,,0.32352,0.97725,,
,,,,0.32356,0.97723,,
,,,,0.3236,0.97721,,
,,,,0.32364,0.97719,,
,,,,0.32368,0.97717,,
,,,,0.32372,0.97715,,
,,,,0.32376,0.97712,,
,,,,0.3238,0.9771,,
,,,,0.32384,0.97708,,
,,,,0.32388,0.97706,,
,,,,0.32392,0.97704,,
,,,,0.32396,0.97701,,
,,,,0.324,0.97699,,
,,,,0.32404,0.97697,,
,,,,0.32408,0.97695,,
,,,,0.32412,0.97693,,
,,,,0.32416,0.9769,,
,,,,0.3242,0.97688,,
,,,,0.32424,0.97686,,
,,,,0.32428,0.97684,,
,,,,0.32432,0.97682,,
,,,,0.32436,0.97679,,
,,,,0.3244,0.97677,,
,,,,0.32444,0.97675,,
,,,,0.32448,0.97673,,
,,,,0.32452,0.9767,,
,,,,0.32456,0.97668,,
,,,,0.3246,0.97666,,
,,,,0.32464,0.97664,,
,,,,0.32468,0.97662,,
,,,,0.32472,0.97659,,
,,,,0.32476,0.97657,,
,,,,0.3248,0.97655,,
,,,,0.32484,0.97652,,
,,,,0.32488,0.9765,,
,,,,0.32492,0.97648,,
,,,,0.32496,0.97646,,
,,,,0.325,0.97643,,
,,,,0.32504,0.97641,,
,,,,0.32508,0.97639,,
,,,,0.32512,0.97637,,
,,,,0.32516,0.97635,,
,,,,0.3252,0.97632,,
,,,,0.32524,0.9763,,
,,,,0.32528,0.97628,,
,,,,0.32532,0.97626,,
,,,,0.32536,0.97623,,
,,,,0.3254,0.97621,,
,,,,0.32544,0.97619,,
,,,,0.32548,0.97617,,
,,,,0.32552,0.97614,,
,,,,0.32556,0.97612,,
,,,,0.3256,0.9761,,
,,,,0.32564,0.97608,,
,,,,0.32568,0.97605,,
,,,,0.32572,0.97603,,
,,,,0.32576,0.97601,,
,,,,0.3258,0.97599,,
,,,,0.32584,0.97597,,
,,,,0.32588,0.97594,,
,,,,0.32592,0.97592,,
,,,,0.32596,0.9759,,
,,,,0.326,0.97588,,
,,,,0.32604,0.97586,,
,,,,0.32608,0.97583,,
,,,,0.32612,0.97581,,
,,,,0.32616,0.97579,,
,,,,0.3262,0.97577,,
,,,,0.32624,0.97575,,
,,,,0.32628,0.97572,,
,,,,0.32632,0.9757,,
,,,,0.32636,0.97568,,
,,,,0.3264,0.97566,,
,,,,0.32644,0.97563,,
,,,,0.32648,0.97561,,
,,,,0.32652,0.97559,,
,,,,0.32656,0.97557,,
,,,,0.3266,0.97555,,
,,,,0.32664,0.97552,,
,,,,0.32668,0.9755,,
,,,,0.32672,0.97548,,
,,,,0.32676,0.97546,,
,,,,0.3268,0.97544,,
,,,,0.32684,0.97541,,
,,,,0.32688,0.97539,,
,,,,0.32692,0.97537,,
,,,,0.32696,0.97535,,
,,,,0.327,0.97533,,
,,,,0.32704,0.9753,,
,,,,0.32708,0.97528,,
,,,,0.32712,0.97526,,
,,,,0.32716,0.97524,,
,,,,0.3272,0.97521,,
,,,,0.32724,0.97519,,
,,,,0.32728,0.97517,,
,,,,0.32732,0.97515,,
,,,,0.32736,0.97512,,
,,,,0.3274,0.9751,,
,,,,0.32744,0.97508,,
,,,,0.32748,0.97506,,
,,,,0.32752,0.97503,,
,,,,0.32756,0.97501,,
,,,,0.3276,0.97499,,
,,,,0.32764,0.97497,,
,,,,0.32768,0.97494,,
,,,,0.32772,0.97492,,
,,,,0.32776,0.9749,,
,,,,0.3278,0.97488,,
,,,,0.32784,0.97485,,
,,,,0.32788,0.97483,,
,,,,0.32792,0.97481,,
,,,,0.32796,0.97479,,
,,,,0.328,0.97476,,
,,,,0.32804,0.97474,,
,,,,0.32808,0.97472,,
,,,,0.32812,0.97469,,
,,,,0.32816,0.97467,,
,,,,0.3282,0.97465,,
,,,,0.32824,0.97462,,
,,,,0.32828,0.9746,,
,,,,0.32832,0.97458,,
,,,,0.32836,0.97455,,
,,,,0.3284,0.97453,,
,,,,0.32844,0.97451,,
,,,,0.32848,0.97449,,
,,,,0.32852,0.97446,,
,,,,0.32856,0.97444,,
,,,,0.3286,0.97442,,
,,,,0.32864,0.97439,,
,,,,0.32868,0.97437,,
,,,,0.32872,0.97435,,
,,,,0.32876,0.97433,,
,,,,0.3288,0.9743,,
,,,,0.32884,0.97428,,
,,,,0.32888,0.97426,,
,,,,0.32892,0.97423,,
,,,,0.32896,0.97421,,
,,,,0.329,0.97419,,
,,,,0.32904,0.97417,,
,,,,0.32908,0.97414,,
,,,,0.32912,0.97412,,
,,,,0.32916,0.9741,,
,,,,0.3292,0.97408,,
,,,,0.32924,0.97405,,
,,,,0.32928,0.97403,,
,,,,0.32932,0.97401,,
,,,,0.32936,0.97399,,
,,,,0.3294,0.97396,,
,,,,0.32944,0.97394,,
,,,,0.32948,0.97392,,
,,,,0.32952,0.9739,,
,,,,0.32956,0.97387,,
,,,,0.3296,0.97385,,
,,,,0.32964,0.97383,,
,,,,0.32968,0.97381,,
,,,,0.32972,0.97378,,
,,,,0.32976,0.97376,,
,,,,0.3298,0.97374,,
,,,,0.32984,0.97372,,
,,,,0.32988,0.97369,,
,,,,0.32992,0.97367,,
,,,,0.32996,0.97365,,
,,,,0.33,0.97363,,
,,,,0.33004,0.9736,,
,,,,0.33008,0.97358,,
,,,,0.33012,0.97356,,
,,,,0.33016,0.97353,,
,,,,0.3302,0.97351,,
,,,,0.33024,0.97349,,
,,,,0.33028,0.97346,,
,,,,0.33032,0.97344,,
,,,,0.33036,0.97342,,
,,,,0.3304,0.9734,,
,,,,0.33044,0.97337,,
,,,,0.33048,0.97335,,
,,,,0.33052,0.97333,,
,,,,0.33056,0.97331,,
,,,,0.3306,0.97328,,
,,,,0.33064,0.97326,,
,,,,0.33068,0.97324,,
,,,,0.33072,0.97322,,
,,,,0.33076,0.97319,,
,,,,0.3308,0.97317,,
,,,,0.33084,0.97315,,
,,,,0.33088,0.97312,,
,,,,0.33092,0.9731,,
,,,,0.33096,0.97308,,
,,,,0.331,0.97306,,
,,,,0.33104,0.97303,,
,,,,0.33108,0.97301,,
,,,,0.33112,0.97299,,
,,,,0.33116,0.97297,,
,,,,0.3312,0.97294,,
,,,,0.33124,0.97292,,
,,,,0.33128,0.9729,,
,,,,0.33132,0.97287,,
,,,,0.33136,0.97285,,
,,,,0.3314,0.97283,,
,,,,0.33144,0.9728,,
,,,,0.33148,0.97278,,
,,,,0.33152,0.97276,,
,,,,0.33156,0.97273,,
,,,,0.3316,0.97271,,
,,,,0.33164,0.97269,,
,,,,0.33168,0.97266,,
,,,,0.33172,0.97264,,
,,,,0.33176,0.97262,,
,,,,0.3318,0.97259,,
,,,,0.33184,0.97257,,
,,,,0.33188,0.97255,,
,,,,0.33192,0.97252,,
,,,,0.33196,0.9725,,
,,,,0.332,0.97248,,
,,,,0.33204,0.97245,,
,,,,0.33208,0.97243,,
,,,,0.33212,0.97241,,
,,,,0.33216,0.97238,,
,,,,0.3322,0.97236,,
,,,,0.33224,0.97234,,
,,,,0.33228,0.97232,,
,,,,0.33232,0.97229,,
,,,,0.33236,0.97227,,
,,,,0.3324,0.97225,,
,,,,0.33244,0.97222,,
,,,,0.33248,0.9722,,
,,,,0.33252,0.97218,,
,,,,0.33256,0.97215,,
,,,,0.3326,0.97213,,
,,,,0.33264,0.97211,,
,,,,0.33268,0.97209,,
,,,,0.33272,0.97206,,
,,,,0.33276,0.97204,,
,,,,0.3328,0.97202,,
,,,,0.33284,0.97199,,
,,,,0.33288,0.97197,,
,,,,0.33292,0.97195,,
,,,,0.33296,0.97193,,
,,,,0.333,0.9719,,
,,,,0.33304,0.97188,,
,,,,0.33308,0.97186,,
,,,,0.33312,0.97184,,
,,,,0.33316,0.97181,,
,,,,0.3332,0.97179,,
,,,,0.33324,0.97177,,
,,,,0.33328,0.97175,,
,,,,0.33332,0.97172,,
,,,,0.33336,0.9717,,
,,,,0.3334,0.97168,,
,,,,0.33344,0.97165,,
,,,,0.33348,0.97163,,
,,,,0.33352,0.97161,,
,,,,0.33356,0.97159,,
,,,,0.3336,0.97156,,
,,,,0.33364,0.97154,,
,,,,0.33368,0.97152,,
,,,,0.33372,0.9715,,
,,,,0.33376,0.97147,,
,,,,0.3338,0.97145,,
,,,,0.33384,0.97143,,
,,,,0.33388,0.97141,,
,,,,0.33392,0.97138,,
,,,,0.33396,0.97136,,
,,,,0.334,0.97134,,
,,,,0.33404,0.97131,,
,,,,0.33408,0.97129,,
,,,,0.33412,0.97127,,
,,,,0.33416,0.97124,,
,,,,0.3342,0.97122,,
,,,,0.33424,0.9712,,
,,,,0.33428,0.97118,,
,,,,0.33432,0.97115,,
,,,,0.33436,0.97113,,
,,,,0.3344,0.97111,,
,,,,0.33444,0.97108,,
,,,,0.33448,0.97106,,
,,,,0.33452,0.97104,,
,,,,0.33456,0.97101,,
,,,,0.3346,0.97099,,
,,,,0.33464,0.97097,,
,,,,0.33468,0.97094,,
,,,,0.33472,0.97092,,
,,,,0.33476,0.9709,,
,,,,0.3348,0.97087,,
,,,,0.33484,0.97085,,
,,,,0.33488,0.97083,,
,,,,0.33492,0.9708,,
,,,,0.33496,0.97078,,
,,,,0.335,0.97076,,
,,,,0.33504,0.97073,,
,,,,0.33508,0.97071,,
,,,,0.33512,0.97069,,
,,,,0.33516,0.97066,,
,,,,0.3352,0.97064,,
,,,,0.33524,0.97062,,
,,,,0.33528,0.97059,,
,,,,0.33532,0.97057,,
,,,,0.33536,0.97055,,
,,,,0.3354,0.97052,,
,,,,0.33544,0.9705,,
,,,,0.33548,0.97048,,
,,,,0.33552,0.97045,,
,,,,0.33556,0.97043,,
,,,,0.3356,0.97041,,
,,,,0.33564,0.97038,,
,,,,0.33568,0.97036,,
,,,,0.33572,0.97034,,
,,,,0.33576,0.97031,,
,,,,0.3358,0.97029,,
,,,,0.33584,0.97027,,
,,,,0.33588,0.97024,,
,,,,0.33592,0.97022,,
,,,,0.33596,0.9702,,
,,,,0.336,0.97018,,
,,,,0.33604,0.97015,,
,,,,0.33608,0.97013,,
,,,,0.33612,0.97011,,
,,,,0.33616,0.97008,,
,,,,0.3362,0.97006,,
,,,,0.33624,0.97004,,
,,,,0.33628,0.97001,,
,,,,0.33632,0.96999,,
,,,,0.33636,0.96997,,
,,,,0.3364,0.96995,,
,,,,0.33644,0.96992,,
,,,,0.33648,0.9699,,
,,,,0.33652,0.96988,,
,,,,0.33656,0.96985,,
,,,,0.3366,0.96983,,
,,,,0.33664,0.96981,,
,,,,0.33668,0.96979,,
,,,,0.33672,0.96976,,
,,,,0.33676,0.96974,,
,,,,0.3368,0.96972,,
,,,,0.33684,0.96969,,
,,,,0.33688,0.96967,,
,,,,0.33692,0.96965,,
,,,,0.33696,0.96962,,
,,,,0.337,0.9696,,
,,,,0.33704,0.96958,,
,,,,0.33708,0.96955,,
,,,,0.33712,0.96953,,
,,,,0.33716,0.96951,,
,,,,0.3372,0.96948,,
,,,,0.33724,0.96946,,
,,,,0.33728,0.96944,,
,,,,0.33732,0.96941,,
,,,,0.33736,0.96939,,
,,,,0.3374,0.96937,,
,,,,0.33744,0.96934,,
,,,,0.33748,0.96932,,
,,,,0.33752,0.9693,,
,,,,0.33756,0.96928,,
,,,,0.3376,0.96925,,
,,,,0.33764,0.96923,,
,,,,0.33768,0.96921,,
,,,,0.33772,0.96918,,
,,,,0.33776,0.96916,,
,,,,0.3378,0.96914,,
,,,,0.33784,0.96911,,
,,,,0.33788,0.96909,,
,,,,0.33792,0.96907,,
,,,,0.33796,0.96904,,
,,,,0.338,0.96902,,
,,,,0.33804,0.969,,
,,,,0.33808,0.96898,,
,,,,0.33812,0.96895,,
,,,,0.33816,0.96893,,
,,,,0.3382,0.96891,,
,,,,0.33824,0.96888,,
,,,,0.33828,0.96886,,
,,,,0.33832,0.96884,,
,,,,0.33836,0.96881,,
,,,,0.3384,0.96879,,
,,,,0.33844,0.96877,,
,,,,0.33848,0.96874,,
,,,,0.33852,0.96872,,
,,,,0.33856,0.96869,,
,,,,0.3386,0.96867,,
,,,,0.33864,0.96865,,
,,,,0.33868,0.96862,,
,,,,0.33872,0.9686,,
,,,,0.33876,0.96858,,
,,,,0.3388,0.96856,,
,,,,0.33884,0.96853,,
,,,,0.33888,0.96851,,
,,,,0.33892,0.96849,,
,,,,0.33896,0.96846,,
,,,,0.339,0.96844,,
,,,,0.33904,0.96842,,
,,,,0.33908,0.96839,,
,,,,0.33912,0.96837,,
,,,,0.33916,0.96835,,
,,,,0.3392,0.96833,,
,,,,0.33924,0.9683,,
,,,,0.33928,0.96828,,
,,,,0.33932,0.96826,,
,,,,0.33936,0.96823,,
,,,,0.3394,0.96821,,
,,,,0.33944,0.96819,,
,,,,0.33948,0.96817,,
,,,,0.33952,0.96814,,
,,,,0.33956,0.96812,,
,,,,0.3396,0.9681,,
,,,,0.33964,0.96807,,
,,,,0.33968,0.96805,,
,,,,0.33972,0.96803,,
,,,,0.33976,0.96801,,
,,,,0.3398,0.96798,,
,,,,0.33984,0.96796,,
,,,,0.33988,0.96794,,
,,,,0.33992,0.96792,,
,,,,0.33996,0.96789,,
,,,,0.34,0.96787,,
,,,,0.34004,0.96785,,
,,,,0.34008,0.96783,,
,,,,0.34012,0.9678,,
,,,,0.34016,0.96778,,
,,,,0.3402,0.96776,,
,,,,0.34024,0.96774,,
,,,,0.34028,0.96771,,
,,,,0.34032,0.96769,,
,,,,0.34036,0.96767,,
,,,,0.3404,0.96765,,
,,,,0.34044,0.96762,,
,,,,0.34048,0.9676,,
,,,,0.34052,0.96758,,
,,,,0.34056,0.96756,,
,,,,0.3406,0.96753,,
,,,,0.34064,0.96751,,
,,,,0.34068,0.96749,,
,,,,0.34072,0.96747,,
,,,,0.34076,0.96744,,
,,,,0.3408,0.96742,,
,,,,0.34084,0.9674,,
,,,,0.34088,0.96738,,
,,,,0.34092,0.96735,,
,,,,0.34096,0.96733,,
,,,,0.341,0.96731,,
,,,,0.34104,0.96728,,
,,,,0.34108,0.96726,,
,,,,0.34112,0.96724,,
,,,,0.34116,0.96722,,
,,,,0.3412,0.96719,,
,,,,0.34124,0.96717,,
,,,,0.34128,0.96715,,
,,,,0.34132,0.96713,,
,,,,0.34136,0.9671,,
,,,,0.3414,0.96708,,
,,,,0.34144,0.96706,,
,,,,0.34148,0.96703,,
,,,,0.34152,0.96701,,
,,,,0.34156,0.96699,,
,,,,0.3416,0.96697,,
,,,,0.34164,0.96694,,
,,,,0.34168,0.96692,,
,,,,0.34172,0.9669,,
,,,,0.34176,0.96687,,
,,,,0.3418,0.96685,,
,,,,0.34184,0.96683,,
,,,,0.34188,0.9668,,
,,,,0.34192,0.96678,,
,,,,0.34196,0.96676,,
,,,,0.342,0.96673,,
,,,,0.34204,0.96671,,
,,,,0.34208,0.96669,,
,,,,0.34212,0.96667,,
,,,,0.34216,0.96664,,
,,,,0.3422,0.96662,,
,,,,0.34224,0.9666,,
,,,,0.34228,0.96657,,
,,,,0.34232,0.96655,,
,,,,0.34236,0.96653,,
,,,,0.3424,0.96651,,
,,,,0.34244,0.96648,,
,,,,0.34248,0.96646,,
,,,,0.34252,0.96644,,
,,,,0.34256,0.96642,,
,,,,0.3426,0.96639,,
,,,,0.34264,0.96637,,
,,,,0.34268,0.96635,,
,,,,0.34272,0.96633,,
,,,,0.34276,0.9663,,
,,,,0.3428,0.96628,,
,,,,0.34284,0.96626,,
,,,,0.34288,0.96624,,
,,,,0.34292,0.96621,,
,,,,0.34296,0.96619,,
,,,,0.343,0.96617,,
,,,,0.34304,0.96615,,
,,,,0.34308,0.96613,,
,,,,0.34312,0.9661,,
,,,,0.34316,0.96608,,
,,,,0.3432,0.96606,,
,,,,0.34324,0.96604,,
,,,,0.34328,0.96601,,
,,,,0.34332,0.96599,,
,,,,0.34336,0.96597,,
,,,,0.3434,0.96595,,
,,,,0.34344,0.96593,,
,,,,0.34348,0.9659,,
,,,,0.34352,0.96588,,
,,,,0.34356,0.96586,,
,,,,0.3436,0.96584,,
,,,,0.34364,0.96581,,
,,,,0.34368,0.96579,,
,,,,0.34372,0.96577,,
,,,,0.34376,0.96575,,
,,,,0.3438,0.96572,,
,,,,0.34384,0.9657,,
,,,,0.34388,0.96568,,
,,,,0.34392,0.96566,,
,,,,0.34396,0.96563,,
,,,,0.344,0.96561,,
,,,,0.34404,0.96559,,
,,,,0.34408,0.96557,,
,,,,0.34412,0.96555,,
,,,,0.34416,0.96552,,
,,,,0.3442,0.9655,,
,,,,0.34424,0.96548,,
,,,,0.34428,0.96546,,
,,,,0.34432,0.96544,,
,,,,0.34436,0.96542,,
,,,,0.3444,0.96539,,
,,,,0.34444,0.96537,,
,,,,0.34448,0.96535,,
,,,,0.34452,0.96533,,
,,,,0.34456,0.96531,,
,,,,0.3446,0.96528,,
,,,,0.34464,0.96526,,
,,,,0.34468,0.96524,,
,,,,0.34472,0.96522,,
,,,,0.34476,0.9652,,
,,,,0.3448,0.96517,,
,,,,0.34484,0.96515,,
,,,,0.34488,0.96513,,
,,,,0.34492,0.96511,,
,,,,0.34496,0.96508,,
,,,,0.345,0.96506,,
,,,,0.34504,0.96504,,
,,,,0.34508,0.96502,,
,,,,0.34512,0.965,,
,,,,0.34516,0.96497,,
,,,,0.3452,0.96495,,
,,,,0.34524,0.96493,,
,,,,0.34528,0.96491,,
,,,,0.34532,0.96488,,
,,,,0.34536,0.96486,,
,,,,0.3454,0.96484,,
,,,,0.34544,0.96482,,
,,,,0.34548,0.9648,,
,,,,0.34552,0.96477,,
,,,,0.34556,0.96475,,
,,,,0.3456,0.96473,,
,,,,0.34564,0.96471,,
,,,,0.34568,0.96468,,
,,,,0.34572,0.96466,,
,,,,0.34576,0.96464,,
,,,,0.3458,0.96462,,
,,,,0.34584,0.9646,,
,,,,0.34588,0.96457,,
,,,,0.34592,0.96455,,
,,,,0.34596,0.96453,,
,,,,0.346,0.96451,,
,,,,0.34604,0.96449,,
,,,,0.34608,0.96446,,
,,,,0.34612,0.96444,,
,,,,0.34616,0.96442,,
,,,,0.3462,0.9644,,
,,,,0.34624,0.96438,,
,,,,0.34628,0.96436,,
,,,,0.34632,0.96433,,
,,,,0.34636,0.96431,,
,,,,0.3464,0.96429,,
,,,,0.34644,0.96427,,
,,,,0.34648,0.96425,,
,,,,0.34652,0.96423,,
,,,,0.34656,0.96421,,
,,,,0.3466,0.96418,,
,,,,0.34664,0.96416,,
,,,,0.34668,0.96414,,
,,,,0.34672,0.96412,,
,,,,0.34676,0.9641,,
,,,,0.3468,0.96408,,
,,,,0.34684,0.96406,,
,,,,0.34688,0.96403,,
,,,,0.34692,0.96401,,
,,,,0.34696,0.96399,,
,,,,0.347,0.96397,,
,,,,0.34704,0.96395,,
,,,,0.34708,0.96393,,
,,,,0.34712,0.96391,,
,,,,0.34716,0.96389,,
,,,,0.3472,0.96386,,
,,,,0.34724,0.96384,,
,,,,0.34728,0.96382,,
,,,,0.34732,0.9638,,
,,,,0.34736,0.96378,,
,,,,0.3474,0.96376,,
,,,,0.34744,0.96374,,
,,,,0.34748,0.96372,,
,,,,0.34752,0.9637,,
,,,,0.34756,0.96368,,
,,,,0.3476,0.96365,,
,,,,0.34764,0.96363,,
,,,,0.34768,0.96361,,
,,,,0.34772,0.96359,,
,,,,0.34776,0.96357,,
,,,,0.3478,0.96355,,
,,,,0.34784,0.96353,,
,,,,0.34788,0.96351,,
,,,,0.34792,0.96349,,
,,,,0.34796,0.96346,,
,,,,0.348,0.96344,,
,,,,0.34804,0.96342,,
,,,,0.34808,0.9634,,
,,,,0.34812,0.96338,,
,,,,0.34816,0.96336,,
,,,,0.3482,0.96334,,
,,,,0.34824,0.96332,,
,,,,0.34828,0.9633,,
,,,,0.34832,0.96327,,
,,,,0.34836,0.96325,,
,,,,0.3484,0.96323,,
,,,,0.34844,0.96321,,
,,,,0.34848,0.96319,,
,,,,0.34852,0.96317,,
,,,,0.34856,0.96315,,
,,,,0.3486,0.96312,,
,,,,0.34864,0.9631,,
,,,,0.34868,0.96308,,
,,,,0.34872,0.96306,,
,,,,0.34876,0.96304,,
,,,,0.3488,0.96302,,
,,,,0.34884,0.963,,
,,,,0.34888,0.96297,,
,,,,0.34892,0.96295,,
,,,,0.34896,0.96293,,
,,,,0.349,0.96291,,
,,,,0.34904,0.96289,,
,,,,0.34908,0.96287,,
,,,,0.34912,0.96285,,
,,,,0.34916,0.96283,,
,,,,0.3492,0.9628,,
,,,,0.34924,0.96278,,
,,,,0.34928,0.96276,,
,,,,0.34932,0.96274,,
,,,,0.34936,0.96272,,
,,,,0.3494,0.9627,,
,,,,0.34944,0.96268,,
,,,,0.34948,0.96266,,
,,,,0.34952,0.96263,,
,,,,0.34956,0.96261,,
,,,,0.3496,0.96259,,
,,,,0.34964,0.96257,,
,,,,0.34968,0.96255,,
,,,,0.34972,0.96253,,
,,,,0.34976,0.96251,,
,,,,0.3498,0.96249,,
,,,,0.34984,0.96247,,
,,,,0.34988,0.96245,,
,,,,0.34992,0.96243,,
,,,,0.34996,0.96241,,
,,,,0.35,0.96238,,
,,,,0.35004,0.96236,,
,,,,0.35008,0.96234,,
,,,,0.35012,0.96232,,
,,,,0.35016,0.9623,,
,,,,0.3502,0.96228,,
,,,,0.35024,0.96226,,
,,,,0.35028,0.96224,,
,,,,0.35032,0.96222,,
,,,,0.35036,0.9622,,
,,,,0.3504,0.96218,,
,,,,0.35044,0.96216,,
,,,,0.35048,0.96214,,
,,,,0.35052,0.96212,,
,,,,0.35056,0.9621,,
,,,,0.3506,0.96208,,
,,,,0.35064,0.96206,,
,,,,0.35068,0.96204,,
,,,,0.35072,0.96202,,
,,,,0.35076,0.962,,
,,,,0.3508,0.96198,,
,,,,0.35084,0.96196,,
,,,,0.35088,0.96194,,
,,,,0.35092,0.96192,,
,,,,0.35096,0.9619,,
,,,,0.351,0.96188,,
,,,,0.35104,0.96186,,
,,,,0.35108,0.96183,,
,,,,0.35112,0.96181,,
,,,,0.35116,0.96179,,
,,,,0.3512,0.96177,,
,,,,0.35124,0.96175,,
,,,,0.35128,0.96173,,
,,,,0.35132,0.96171,,
,,,,0.35136,0.96169,,
,,,,0.3514,0.96167,,
,,,,0.35144,0.96165,,
,,,,0.35148,0.96163,,
,,,,0.35152,0.96161,,
,,,,0.35156,0.96159,,
,,,,0.3516,0.96157,,
,,,,0.35164,0.96155,,
,,,,0.35168,0.96153,,
,,,,0.35172,0.96151,,
,,,,0.35176,0.96149,,
,,,,0.3518,0.96147,,
,,,,0.35184,0.96145,,
,,,,0.35188,0.96143,,
,,,,0.35192,0.96141,,
,,,,0.35196,0.96139,,
,,,,0.352,0.96137,,
,,,,0.35204,0.96135,,
,,,,0.35208,0.96133,,
,,,,0.35212,0.96131,,
,,,,0.35216,0.9613,,
,,,,0.3522,0.96128,,
,,,,0.35224,0.96126,,
,,,,0.35228,0.96124,,
,,,,0.35232,0.96122,,
,,,,0.35236,0.9612,,
,,,,0.3524,0.96118,,
,,,,0.35244,0.96116,,
,,,,0.35248,0.96114,,
,,,,0.35252,0.96112,,
,,,,0.35256,0.9611,,
,,,,0.3526,0.96108,,
,,,,0.35264,0.96106,,
,,,,0.35268,0.96104,,
,,,,0.35272,0.96102,,
,,,,0.35276,0.961,,
,,,,0.3528,0.96098,,
,,,,0.35284,0.96096,,
,,,,0.35288,0.96094,,
,,,,0.35292,0.96092,,
,,,,0.35296,0.9609,,
,,,,0.353,0.96088,,
,,,,0.35304,0.96086,,
,,,,0.35308,0.96084,,
,,,,0.35312,0.96082,,
,,,,0.35316,0.9608,,
,,,,0.3532,0.96078,,
,,,,0.35324,0.96076,,
,,,,0.35328,0.96074,,
,,,,0.35332,0.96072,,
,,,,0.35336,0.9607,,
,,,,0.3534,0.96068,,
,,,,0.35344,0.96066,,
,,,,0.35348,0.96064,,
,,,,0.35352,0.96062,,
,,,,0.35356,0.9606,,
,,,,0.3536,0.96058,,
,,,,0.35364,0.96056,,
,,,,0.35368,0.96055,,
,,,,0.35372,0.96053,,
,,,,0.35376,0.96051,,
,,,,0.3538,0.96049,,
,,,,0.35384,0.96047,,
,,,,0.35388,0.96045,,
,,,,0.35392,0.96043,,
,,,,0.35396,0.96041,,
,,,,0.354,0.96039,,
,,,,0.35404,0.96037,,
,,,,0.35408,0.96036,,
,,,,0.35412,0.96034,,
,,,,0.35416,0.96032,,
,,,,0.3542,0.9603,,
,,,,0.35424,0.96028,,
,,,,0.35428,0.96026,,
,,,,0.35432,0.96024,,
,,,,0.35436,0.96022,,
,,,,0.3544,0.96021,,
,,,,0.35444,0.96019,,
,,,,0.35448,0.96017,,
,,,,0.35452,0.96015,,
,,,,0.35456,0.96013,,
,,,,0.3546,0.96011,,
,,,,0.35464,0.96009,,
,,,,0.35468,0.96008,,
,,,,0.35472,0.96006,,
,,,,0.35476,0.96004,,
,,,,0.3548,0.96002,,
,,,,0.35484,0.96,,
,,,,0.35488,0.95998,,
,,,,0.35492,0.95996,,
,,,,0.35496,0.95995,,
,,,,0.355,0.95993,,
,,,,0.35504,0.95991,,
,,,,0.35508,0.95989,,
,,,,0.35512,0.95987,,
,,,,0.35516,0.95986,,
,,,,0.3552,0.95984,,
,,,,0.35524,0.95982,,
,,,,0.35528,0.9598,,
,,,,0.35532,0.95978,,
,,,,0.35536,0.95976,,
,,,,0.3554,0.95975,,
,,,,0.35544,0.95973,,
,,,,0.35548,0.95971,,
,,,,0.35552,0.95969,,
,,,,0.35556,0.95967,,
,,,,0.3556,0.95966,,
,,,,0.35564,0.95964,,
,,,,0.35568,0.95962,,
,,,,0.35572,0.9596,,
,,,,0.35576,0.95958,,
,,,,0.3558,0.95956,,
,,,,0.35584,0.95955,,
,,,,0.35588,0.95953,,
,,,,0.35592,0.95951,,
,,,,0.35596,0.95949,,
,,,,0.356,0.95947,,
,,,,0.35604,0.95946,,
,,,,0.35608,0.95944,,
,,,,0.35612,0.95942,,
,,,,0.35616,0.9594,,
,,,,0.3562,0.95938,,
,,,,0.35624,0.95937,,
,,,,0.35628,0.95935,,
,,,,0.35632,0.95933,,
,,,,0.35636,0.95931,,
,,,,0.3564,0.95929,,
,,,,0.35644,0.95928,,
,,,,0.35648,0.95926,,
,,,,0.35652,0.95924,,
,,,,0.35656,0.95922,,
,,,,0.3566,0.9592,,
,,,,0.35664,0.95919,,
,,,,0.35668,0.95917,,
,,,,0.35672,0.95915,,
,,,,0.35676,0.95913,,
,,,,0.3568,0.95911,,
,,,,0.35684,0.9591,,
,,,,0.35688,0.95908,,
,,,,0.35692,0.95906,,
,,,,0.35696,0.95904,,
,,,,0.357,0.95902,,
,,,,0.35704,0.95901,,
,,,,0.35708,0.95899,,
,,,,0.35712,0.95897,,
,,,,0.35716,0.95895,,
,,,,0.3572,0.95893,,
,,,,0.35724,0.95892,,
,,,,0.35728,0.9589,,
,,,,0.35732,0.95888,,
,,,,0.35736,0.95886,,
,,,,0.3574,0.95884,,
,,,,0.35744,0.95883,,
,,,,0.35748,0.95881,,
,,,,0.35752,0.95879,,
,,,,0.35756,0.95877,,
,,,,0.3576,0.95876,,
,,,,0.35764,0.95874,,
,,,,0.35768,0.95872,,
,,,,0.35772,0.95871,,
,,,,0.35776,0.95869,,
,,,,0.3578,0.95867,,
,,,,0.35784,0.95865,,
,,,,0.35788,0.95864,,
,,,,0.35792,0.95862,,
,,,,0.35796,0.9586,,
,,,,0.358,0.95858,,
,,,,0.35804,0.95857,,
,,,,0.35808,0.95855,,
,,,,0.35812,0.95853,,
,,,,0.35816,0.95852,,
,,,,0.3582,0.9585,,
,,,,0.35824,0.95848,,
,,,,0.35828,0.95846,,
,,,,0.35832,0.95845,,
,,,,0.35836,0.95843,,
,,,,0.3584,0.95841,,
,,,,0.35844,0.9584,,
,,,,0.35848,0.95838,,
,,,,0.35852,0.95836,,
,,,,0.35856,0.95835,,
,,,,0.3586,0.95833,,
,,,,0.35864,0.95831,,
,,,,0.35868,0.9583,,
,,,,0.35872,0.95828,,
,,,,0.35876,0.95826,,
,,,,0.3588,0.95825,,
,,,,0.35884,0.95823,,
,,,,0.35888,0.95821,,
,,,,0.35892,0.9582,,
,,,,0.35896,0.95818,,
,,,,0.359,0.95816,,
,,,,0.35904,0.95815,,
,,,,0.35908,0.95813,,
,,,,0.35912,0.95811,,
,,,,0.35916,0.9581,,
,,,,0.3592,0.95808,,
,,,,0.35924,0.95806,,
,,,,0.35928,0.95805,,
,,,,0.35932,0.95803,,
,,,,0.35936,0.95802,,
,,,,0.3594,0.958,,
,,,,0.35944,0.95798,,
,,,,0.35948,0.95796,,
,,,,0.35952,0.95795,,
,,,,0.35956,0.95793,,
,,,,0.3596,0.95792,,
,,,,0.35964,0.9579,,
,,,,0.35968,0.95788,,
,,,,0.35972,0.95787,,
,,,,0.35976,0.95785,,
,,,,0.3598,0.95783,,
,,,,0.35984,0.95782,,
,,,,0.35988,0.9578,,
,,,,0.35992,0.95779,,
,,,,0.35996,0.95777,,
,,,,0.36,0.95775,,
,,,,0.36004,0.95774,,
,,,,0.36008,0.95772,,
,,,,0.36012,0.95771,,
,,,,0.36016,0.95769,,
,,,,0.3602,0.95768,,
,,,,0.36024,0.95766,,
,,,,0.36028,0.95764,,
,,,,0.36032,0.95763,,
,,,,0.36036,0.95761,,
,,,,0.3604,0.9576,,
,,,,0.36044,0.95758,,
,,,,0.36048,0.95756,,
,,,,0.36052,0.95755,,
,,,,0.36056,0.95753,,
,,,,0.3606,0.95752,,
,,,,0.36064,0.9575,,
,,,,0.36068,0.95749,,
,,,,0.36072,0.95747,,
,,,,0.36076,0.95745,,
,,,,0.3608,0.95744,,
,,,,0.36084,0.95742,,
,,,,0.36088,0.95741,,
,,,,0.36092,0.95739,,
,,,,0.36096,0.95738,,
,,,,0.361,0.95736,,
,,,,0.36104,0.95734,,
,,,,0.36108,0.95733,,
,,,,0.36112,0.95731,,
,,,,0.36116,0.9573,,
,,,,0.3612,0.95728,,
,,,,0.36124,0.95727,,
,,,,0.36128,0.95725,,
,,,,0.36132,0.95723,,
,,,,0.36136,0.95722,,
,,,,0.3614,0.9572,,
,,,,0.36144,0.95719,,
,,,,0.36148,0.95717,,
,,,,0.36152,0.95716,,
,,,,0.36156,0.95714,,
,,,,0.3616,0.95712,,
,,,,0.36164,0.95711,,
,,,,0.36168,0.95709,,
,,,,0.36172,0.95708,,
,,,,0.36176,0.95706,,
,,,,0.3618,0.95705,,
,,,,0.36184,0.95703,,
,,,,0.36188,0.95702,,
,,,,0.36192,0.957,,
,,,,0.36196,0.95699,,
,,,,0.362,0.95697,,
,,,,0.36204,0.95695,,
,,,,0.36208,0.95694,,
,,,,0.36212,0.95692,,
,,,,0.36216,0.95691,,
,,,,0.3622,0.95689,,
,,,,0.36224,0.95688,,
,,,,0.36228,0.95686,,
,,,,0.36232,0.95685,,
,,,,0.36236,0.95683,,
,,,,0.3624,0.95682,,
,,,,0.36244,0.9568,,
,,,,0.36248,0.95679,,
,,,,0.36252,0.95677,,
,,,,0.36256,0.95676,,
,,,,0.3626,0.95674,,
,,,,0.36264,0.95673,,
,,,,0.36268,0.95671,,
,,,,0.36272,0.9567,,
,,,,0.36276,0.95668,,
,,,,0.3628,0.95667,,
,,,,0.36284,0.95665,,
,,,,0.36288,0.95664,,
,,,,0.36292,0.95663,,
,,,,0.36296,0.95661,,
,,,,0.363,0.9566,,
,,,,0.36304,0.95658,,
,,,,0.36308,0.95657,,
,,,,0.36312,0.95655,,
,,,,0.36316,0.95654,,
,,,,0.3632,0.95652,,
,,,,0.36324,0.95651,,
,,,,0.36328,0.9565,,
,,,,0.36332,0.95648,,
,,,,0.36336,0.95647,,
,,,,0.3634,0.95645,,
,,,,0.36344,0.95644,,
,,,,0.36348,0.95642,,
,,,,0.36352,0.95641,,
,,,,0.36356,0.9564,,
,,,,0.3636,0.95638,,
,,,,0.36364,0.95637,,
,,,,0.36368,0.95635,,
,,,,0.36372,0.95634,,
,,,,0.36376,0.95633,,
,,,,0.3638,0.95631,,
,,,,0.36384,0.9563,,
,,,,0.36388,0.95628,,
,,,,0.36392,0.95627,,
,,,,0.36396,0.95626,,
,,,,0.364,0.95624,,
,,,,0.36404,0.95623,,
,,,,0.36408,0.95621,,
,,,,0.36412,0.9562,,
,,,,0.36416,0.95619,,
,,,,0.3642,0.95617,,
,,,,0.36424,0.95616,,
,,,,0.36428,0.95615,,
,,,,0.36432,0.95613,,
,,,,0.36436,0.95612,,
,,,,0.3644,0.9561,,
,,,,0.36444,0.95609,,
,,,,0.36448,0.95608,,
,,,,0.36452,0.95606,,
,,,,0.36456,0.95605,,
,,,,0.3646,0.95604,,
,,,,0.36464,0.95602,,
,,,,0.36468,0.95601,,
,,,,0.36472,0.956,,
,,,,0.36476,0.95598,,
,,,,0.3648,0.95597,,
,,,,0.36484,0.95596,,
,,,,0.36488,0.95594,,
,,,,0.36492,0.95593,,
,,,,0.36496,0.95592,,
,,,,0.365,0.95591,,
,,,,0.36504,0.95589,,
,,,,0.36508,0.95588,,
,,,,0.36512,0.95587,,
,,,,0.36516,0.95585,,
,,,,0.3652,0.95584,,
,,,,0.36524,0.95583,,
,,,,0.36528,0.95581,,
,,,,0.36532,0.9558,,
,,,,0.36536,0.95579,,
,,,,0.3654,0.95577,,
,,,,0.36544,0.95576,,
,,,,0.36548,0.95575,,
,,,,0.36552,0.95574,,
,,,,0.36556,0.95572,,
,,,,0.3656,0.95571,,
,,,,0.36564,0.9557,,
,,,,0.36568,0.95568,,
,,,,0.36572,0.95567,,
,,,,0.36576,0.95566,,
,,,,0.3658,0.95565,,
,,,,0.36584,0.95563,,
,,,,0.36588,0.95562,,
,,,,0.36592,0.95561,,
,,,,0.36596,0.9556,,
,,,,0.366,0.95558,,
,,,,0.36604,0.95557,,
,,,,0.36608,0.95556,,
,,,,0.36612,0.95555,,
,,,,0.36616,0.95553,,
,,,,0.3662,0.95552,,
,,,,0.36624,0.95551,,
,,,,0.36628,0.95549,,
,,,,0.36632,0.95548,,
,,,,0.36636,0.95547,,
,,,,0.3664,0.95546,,
,,,,0.36644,0.95544,,
,,,,0.36648,0.95543,,
,,,,0.36652,0.95542,,
,,,,0.36656,0.95541,,
,,,,0.3666,0.95539,,
,,,,0.36664,0.95538,,
,,,,0.36668,0.95537,,
,,,,0.36672,0.95536,,
,,,,0.36676,0.95534,,
,,,,0.3668,0.95533,,
,,,,0.36684,0.95532,,
,,,,0.36688,0.95531,,
,,,,0.36692,0.95529,,
,,,,0.36696,0.95528,,
,,,,0.367,0.95527,,
,,,,0.36704,0.95526,,
,,,,0.36708,0.95524,,
,,,,0.36712,0.95523,,
,,,,0.36716,0.95522,,
,,,,0.3672,0.95521,,
,,,,0.36724,0.95519,,
,,,,0.36728,0.95518,,
,,,,0.36732,0.95517,,
,,,,0.36736,0.95516,,
,,,,0.3674,0.95514,,
,,,,0.36744,0.95513,,
,,,,0.36748,0.95512,,
,,,,0.36752,0.95511,,
,,,,0.36756,0.9551,,
,,,,0.3676,0.95508,,
,,,,0.36764,0.95507,,
,,,,0.36768,0.95506,,
,,,,0.36772,0.95505,,
,,,,0.36776,0.95503,,
,,,,0.3678,0.95502,,
,,,,0.36784,0.95501,,
,,,,0.36788,0.955,,
,,,,0.36792,0.95499,,
,,,,0.36796,0.95498,,
,,,,0.368,0.95496,,
,,,,0.36804,0.95495,,
,,,,0.36808,0.95494,,
,,,,0.36812,0.95493,,
,,,,0.36816,0.95492,,
,,,,0.3682,0.95491,,
,,,,0.36824,0.95489,,
,,,,0.36828,0.95488,,
,,,,0.36832,0.95487,,
,,,,0.36836,0.95486,,
,,,,0.3684,0.95485,,
,,,,0.36844,0.95484,,
,,,,0.36848,0.95483,,
,,,,0.36852,0.95481,,
,,,,0.36856,0.9548,,
,,,,0.3686,0.95479,,
,,,,0.36864,0.95478,,
,,,,0.36868,0.95477,,
,,,,0.36872,0.95476,,
,,,,0.36876,0.95475,,
,,,,0.3688,0.95474,,
,,,,0.36884,0.95472,,
,,,,0.36888,0.95471,,
,,,,0.36892,0.9547,,
,,,,0.36896,0.95469,,
,,,,0.369,0.95468,,
,,,,0.36904,0.95467,,
,,,,0.36908,0.95466,,
,,,,0.36912,0.95465,,
,,,,0.36916,0.95464,,
,,,,0.3692,0.95463,,
,,,,0.36924,0.95461,,
,,,,0.36928,0.9546,,
,,,,0.36932,0.95459,,
,,,,0.36936,0.95458,,
,,,,0.3694,0.95457,,
,,,,0.36944,0.95456,,
,,,,0.36948,0.95455,,
,,,,0.36952,0.95454,,
,,,,0.36956,0.95453,,
,,,,0.3696,0.95452,,
,,,,0.36964,0.95451,,
,,,,0.36968,0.9545,,
,,,,0.36972,0.95449,,
,,,,0.36976,0.95448,,
,,,,0.3698,0.95447,,
,,,,0.36984,0.95445,,
,,,,0.36988,0.95444,,
,,,,0.36992,0.95443,,
,,,,0.36996,0.95442,,
,,,,0.37,0.95441,,
,,,,0.37004,0.9544,,
,,,,0.37008,0.95439,,
,,,,0.37012,0.95438,,
,,,,0.37016,0.95437,,
,,,,0.3702,0.95436,,
,,,,0.37024,0.95435,,
,,,,0.37028,0.95434,,
,,,,0.37032,0.95433,,
,,,,0.37036,0.95432,,
,,,,0.3704,0.95431,,
,,,,0.37044,0.9543,,
,,,,0.37048,0.95429,,
,,,,0.37052,0.95428,,
,,,,0.37056,0.95427,,
,,,,0.3706,0.95426,,
,,,,0.37064,0.95425,,
,,,,0.37068,0.95424,,
,,,,0.37072,0.95423,,
,,,,0.37076,0.95422,,
,,,,0.3708,0.95421,,
,,,,0.37084,0.9542,,
,,,,0.37088,0.95419,,
,,,,0.37092,0.95418,,
,,,,0.37096,0.95417,,
,,,,0.371,0.95416,,
,,,,0.37104,0.95415,,
,,,,0.37108,0.95414,,
,,,,0.37112,0.95413,,
,,,,0.37116,0.95412,,
,,,,0.3712,0.95411,,
,,,,0.37124,0.9541,,
,,,,0.37128,0.95409,,
,,,,0.37132,0.95408,,
,,,,0.37136,0.95407,,
,,,,0.3714,0.95406,,
,,,,0.37144,0.95405,,
,,,,0.37148,0.95404,,
,,,,0.37152,0.95403,,
,,,,0.37156,0.95402,,
,,,,0.3716,0.95401,,
,,,,0.37164,0.954,,
,,,,0.37168,0.954,,
,,,,0.37172,0.95399,,
,,,,0.37176,0.95398,,
,,,,0.3718,0.95397,,
,,,,0.37184,0.95396,,
,,,,0.37188,0.95395,,
,,,,0.37192,0.95394,,
,,,,0.37196,0.95393,,
,,,,0.372,0.95392,,
,,,,0.37204,0.95391,,
,,,,0.37208,0.9539,,
,,,,0.37212,0.95389,,
,,,,0.37216,0.95389,,
,,,,0.3722,0.95388,,
,,,,0.37224,0.95387,,
,,,,0.37228,0.95386,,
,,,,0.37232,0.95385,,
,,,,0.37236,0.95384,,
,,,,0.3724,0.95383,,
,,,,0.37244,0.95382,,
,,,,0.37248,0.95381,,
,,,,0.37252,0.95381,,
,,,,0.37256,0.9538,,
,,,,0.3726,0.95379,,
,,,,0.37264,0.95378,,
,,,,0.37268,0.95377,,
,,,,0.37272,0.95376,,
,,,,0.37276,0.95375,,
,,,,0.3728,0.95374,,
,,,,0.37284,0.95374,,
,,,,0.37288,0.95373,,
,,,,0.37292,0.95372,,
,,,,0.37296,0.95371,,
,,,,0.373,0.9537,,
,,,,0.37304,0.95369,,
,,,,0.37308,0.95368,,
,,,,0.37312,0.95367,,
,,,,0.37316,0.95367,,
,,,,0.3732,0.95366,,
,,,,0.37324,0.95365,,
,,,,0.37328,0.95364,,
,,,,0.37332,0.95363,,
,,,,0.37336,0.95362,,
,,,,0.3734,0.95362,,
,,,,0.37344,0.95361,,
,,,,0.37348,0.9536,,
,,,,0.37352,0.95359,,
,,,,0.37356,0.95358,,
,,,,0.3736,0.95357,,
,,,,0.37364,0.95357,,
,,,,0.37368,0.95356,,
,,,,0.37372,0.95355,,
,,,,0.37376,0.95354,,
,,,,0.3738,0.95353,,
,,,,0.37384,0.95353,,
,,,,0.37388,0.95352,,
,,,,0.37392,0.95351,,
,,,,0.37396,0.9535,,
,,,,0.374,0.95349,,
,,,,0.37404,0.95349,,
,,,,0.37408,0.95348,,
,,,,0.37412,0.95347,,
,,,,0.37416,0.95346,,
,,,,0.3742,0.95345,,
,,,,0.37424,0.95345,,
,,,,0.37428,0.95344,,
,,,,0.37432,0.95343,,
,,,,0.37436,0.95342,,
,,,,0.3744,0.95342,,
,,,,0.37444,0.95341,,
,,,,0.37448,0.9534,,
,,,,0.37452,0.95339,,
,,,,0.37456,0.95338,,
,,,,0.3746,0.95338,,
,,,,0.37464,0.95337,,
,,,,0.37468,0.95336,,
,,,,0.37472,0.95335,,
,,,,0.37476,0.95335,,
,,,,0.3748,0.95334,,
,,,,0.37484,0.95333,,
,,,,0.37488,0.95332,,
,,,,0.37492,0.95332,,
,,,,0.37496,0.95331,,
,,,,0.375,0.9533,,
,,,,0.37504,0.9533,,
,,,,0.37508,0.95329,,
,,,,0.37512,0.95328,,
,,,,0.37516,0.95327,,
,,,,0.3752,0.95327,,
,,,,0.37524,0.95326,,
,,,,0.37528,0.95325,,
,,,,0.37532,0.95324,,
,,,,0.37536,0.95324,,
,,,,0.3754,0.95323,,
,,,,0.37544,0.95322,,
,,,,0.37548,0.95321,,
,,,,0.37552,0.95321,,
,,,,0.37556,0.9532,,
,,,,0.3756,0.95319,,
,,,,0.37564,0.95319,,
,,,,0.37568,0.95318,,
,,,,0.37572,0.95317,,
,,,,0.37576,0.95317,,
,,,,0.3758,0.95316,,
,,,,0.37584,0.95315,,
,,,,0.37588,0.95314,,
,,,,0.37592,0.95314,,
,,,,0.37596,0.95313,,
,,,,0.376,0.95312,,
,,,,0.37604,0.95312,,
,,,,0.37608,0.95311,,
,,,,0.37612,0.9531,,
,,,,0.37616,0.9531,,
,,,,0.3762,0.95309,,
,,,,0.37624,0.95308,,
,,,,0.37628,0.95308,,
,,,,0.37632,0.95307,,
,,,,0.37636,0.95306,,
,,,,0.3764,0.95306,,
,,,,0.37644,0.95305,,
,,,,0.37648,0.95304,,
,,,,0.37652,0.95304,,
,,,,0.37656,0.95303,,
,,,,0.3766,0.95302,,
,,,,0.37664,0.95302,,
,,,,0.37668,0.95301,,
,,,,0.37672,0.953,,
,,,,0.37676,0.953,,
,,,,0.3768,0.95299,,
,,,,0.37684,0.95299,,
,,,,0.37688,0.95298,,
,,,,0.37692,0.95297,,
,,,,0.37696,0.95297,,
,,,,0.377,0.95296,,
,,,,0.37704,0.95295,,
,,,,0.37708,0.95295,,
,,,,0.37712,0.95294,,
,,,,0.37716,0.95293,,
,,,,0.3772,0.95293,,
,,,,0.37724,0.95292,,
,,,,0.37728,0.95292,,
,,,,0.37732,0.95291,,
,,,,0.37736,0.9529,,
,,,,0.3774,0.9529,,
,,,,0.37744,0.95289,,
,,,,0.37748,0.95289,,
,,,,0.37752,0.95288,,
,,,,0.37756,0.95287,,
,,,,0.3776,0.95287,,
,,,,0.37764,0.95286,,
,,,,0.37768,0.95286,,
,,,,0.37772,0.95285,,
,,,,0.37776,0.95285,,
,,,,0.3778,0.95284,,
,,,,0.37784,0.95283,,
,,,,0.37788,0.95283,,
,,,,0.37792,0.95282,,
,,,,0.37796,0.95282,,
,,,,0.378,0.95281,,
,,,,0.37804,0.95281,,
,,,,0.37808,0.9528,,
,,,,0.37812,0.9528,,
,,,,0.37816,0.95279,,
,,,,0.3782,0.95279,,
,,,,0.37824,0.95278,,
,,,,0.37828,0.95277,,
,,,,0.37832,0.95277,,
,,,,0.37836,0.95276,,
,,,,0.3784,0.95276,,
,,,,0.37844,0.95275,,
,,,,0.37848,0.95275,,
,,,,0.37852,0.95274,,
,,,,0.37856,0.95274,,
,,,,0.3786,0.95273,,
,,,,0.37864,0.95273,,
,,,,0.37868,0.95272,,
,,,,0.37872,0.95272,,
,,,,0.37876,0.95271,,
,,,,0.3788,0.95271,,
,,,,0.37884,0.9527,,
,,,,0.37888,0.9527,,
,,,,0.37892,0.95269,,
,,,,0.37896,0.95269,,
,,,,0.379,0.95268,,
,,,,0.37904,0.95268,,
,,,,0.37908,0.95267,,
,,,,0.37912,0.95267,,
,,,,0.37916,0.95266,,
,,,,0.3792,0.95266,,
,,,,0.37924,0.95265,,
,,,,0.37928,0.95265,,
,,,,0.37932,0.95264,,
,,,,0.37936,0.95264,,
,,,,0.3794,0.95263,,
,,,,0.37944,0.95263,,
,,,,0.37948,0.95262,,
,,,,0.37952,0.95262,,
,,,,0.37956,0.95261,,
,,,,0.3796,0.95261,,
,,,,0.37964,0.95261,,
,,,,0.37968,0.9526,,
,,,,0.37972,0.9526,,
,,,,0.37976,0.95259,,
,,,,0.3798,0.95259,,
,,,,0.37984,0.95258,,
,,,,0.37988,0.95258,,
,,,,0.37992,0.95257,,
,,,,0.37996,0.95257,,
,,,,0.38,0.95257,,
,,,,0.38004,0.95256,,
,,,,0.38008,0.95256,,
,,,,0.38012,0.95255,,
,,,,0.38016,0.95255,,
,,,,0.3802,0.95254,,
,,,,0.38024,0.95254,,
,,,,0.38028,0.95254,,
,,,,0.38032,0.95253,,
,,,,0.38036,0.95253,,
,,,,0.3804,0.95252,,
,,,,0.38044,0.95252,,
,,,,0.38048,0.95252,,
,,,,0.38052,0.95251,,
,,,,0.38056,0.95251,,
,,,,0.3806,0.9525,,
,,,,0.38064,0.9525,,
,,,,0.38068,0.9525,,
,,,,0.38072,0.95249,,
,,,,0.38076,0.95249,,
,,,,0.3808,0.95248,,
,,,,0.38084,0.95248,,
,,,,0.38088,0.95248,,
,,,,0.38092,0.95247,,
,,,,0.38096,0.95247,,
,,,,0.381,0.95246,,
,,,,0.38104,0.95246,,
,,,,0.38108,0.95246,,
,,,,0.38112,0.95245,,
,,,,0.38116,0.95245,,
,,,,0.3812,0.95245,,
,,,,0.38124,0.95244,,
,,,,0.38128,0.95244,,
,,,,0.38132,0.95244,,
,,,,0.38136,0.95243,,
,,,,0.3814,0.95243,,
,,,,0.38144,0.95243,,
,,,,0.38148,0.95242,,
,,,,0.38152,0.95242,,
,,,,0.38156,0.95242,,
,,,,0.3816,0.95241,,
,,,,0.38164,0.95241,,
,,,,0.38168,0.95241,,
,,,,0.38172,0.9524,,
,,,,0.38176,0.9524,,
,,,,0.3818,0.9524,,
,,,,0.38184,0.95239,,
,,,,0.38188,0.95239,,
,,,,0.38192,0.95239,,
,,,,0.38196,0.95238,,
,,,,0.382,0.95238,,
,,,,0.38204,0.95238,,
,,,,0.38208,0.95238,,
,,,,0.38212,0.95237,,
,,,,0.38216,0.95237,,
,,,,0.3822,0.95237,,
,,,,0.38224,0.95236,,
,,,,0.38228,0.95236,,
,,,,0.38232,0.95236,,
,,,,0.38236,0.95235,,
,,,,0.3824,0.95235,,
,,,,0.38244,0.95235,,
,,,,0.38248,0.95235,,
,,,,0.38252,0.95234,,
,,,,0.38256,0.95234,,
,,,,0.3826,0.95234,,
,,,,0.38264,0.95233,,
,,,,0.38268,0.95233,,
,,,,0.38272,0.95233,,
,,,,0.38276,0.95233,,
,,,,0.3828,0.95232,,
,,,,0.38284,0.95232,,
,,,,0.38288,0.95232,,
,,,,0.38292,0.95232,,
,,,,0.38296,0.95231,,
,,,,0.383,0.95231,,
,,,,0.38304,0.95231,,
,,,,0.38308,0.95231,,
,,,,0.38312,0.9523,,
,,,,0.38316,0.9523,,
,,,,0.3832,0.9523,,
,,,,0.38324,0.9523,,
,,,,0.38328,0.95229,,
,,,,0.38332,0.95229,,
,,,,0.38336,0.95229,,
,,,,0.3834,0.95229,,
,,,,0.38344,0.95228,,
,,,,0.38348,0.95228,,
,,,,0.38352,0.95228,,
,,,,0.38356,0.95228,,
,,,,0.3836,0.95228,,
,,,,0.38364,0.95227,,
,,,,0.38368,0.95227,,
,,,,0.38372,0.95227,,
,,,,0.38376,0.95227,,
,,,,0.3838,0.95227,,
,,,,0.38384,0.95226,,
,,,,0.38388,0.95226,,
,,,,0.38392,0.95226,,
,,,,0.38396,0.95226,,
,,,,0.384,0.95226,,
,,,,0.38404,0.95225,,
,,,,0.38408,0.95225,,
,,,,0.38412,0.95225,,
,,,,0.38416,0.95225,,
,,,,0.3842,0.95225,,
,,,,0.38424,0.95224,,
,,,,0.38428,0.95224,,
,,,,0.38432,0.95224,,
,,,,0.38436,0.95224,,
,,,,0.3844,0.95224,,
,,,,0.38444,0.95224,,
,,,,0.38448,0.95223,,
,,,,0.38452,0.95223,,
,,,,0.38456,0.95223,,
,,,,0.3846,0.95223,,
,,,,0.38464,0.95223,,
,,,,0.38468,0.95222,,
,,,,0.38472,0.95222,,
,,,,0.38476,0.95222,,
,,,,0.3848,0.95222,,
,,,,0.38484,0.95222,,
,,,,0.38488,0.95222,,
,,,,0.38492,0.95222,,
,,,,0.38496,0.95221,,
,,,,0.385,0.95221,,
,,,,0.38504,0.95221,,
,,,,0.38508,0.95221,,
,,,,0.38512,0.95221,,
,,,,0.38516,0.95221,,
,,,,0.3852,0.95221,,
,,,,0.38524,0.9522,,
,,,,0.38528,0.9522,,
,,,,0.38532,0.9522,,
,,,,0.38536,0.9522,,
,,,,0.3854,0.9522,,
,,,,0.38544,0.9522,,
,,,,0.38548,0.9522,,
,,,,0.38552,0.9522,,
,,,,0.38556,0.95219,,
,,,,0.3856,0.95219,,
,,,,0.38564,0.95219,,
,,,,0.38568,0.95219,,
,,,,0.38572,0.95219,,
,,,,0.38576,0.95219,,
,,,,0.3858,0.95219,,
,,,,0.38584,0.95219,,
,,,,0.38588,0.95219,,
,,,,0.38592,0.95218,,
,,,,0.38596,0.95218,,
,,,,0.386,0.95218,,
,,,,0.38604,0.95218,,
,,,,0.38608,0.95218,,
,,,,0.38612,0.95218,,
,,,,0.38616,0.95218,,
,,,,0.3862,0.95218,,
,,,,0.38624,0.95218,,
,,,,0.38628,0.95218,,
,,,,0.38632,0.95218,,
,,,,0.38636,0.95218,,
,,,,0.3864,0.95217,,
,,,,0.38644,0.95217,,
,,,,0.38648,0.95217,,
,,,,0.38652,0.95217,,
,,,,0.38656,0.95217,,
,,,,0.3866,0.95217,,
,,,,0.38664,0.95217,,
,,,,0.38668,0.95217,,
,,,,0.38672,0.95217,,
,,,,0.38676,0.95217,,
,,,,0.3868,0.95217,,
,,,,0.38684,0.95217,,
,,,,0.38688,0.95217,,
,,,,0.38692,0.95217,,
,,,,0.38696,0.95217,,
,,,,0.387,0.95217,,
,,,,0.38704,0.95217,,
,,,,0.38708,0.95217,,
,,,,0.38712,0.95217,,
,,,,0.38716,0.95217,,
,,,,0.3872,0.95216,,
,,,,0.38724,0.95216,,
,,,,0.38728,0.95216,,
,,,,0.38732,0.95216,,
,,,,0.38736,0.95216,,
,,,,0.3874,0.95216,,
,,,,0.38744,0.95216,,
,,,,0.38748,0.95216,,
,,,,0.38752,0.95216,,
,,,,0.38756,0.95216,,
,,,,0.3876,0.95216,,
,,,,0.38764,0.95216,,
,,,,0.38768,0.95216,,
,,,,0.38772,0.95216,,
,,,,0.38776,0.95216,,
,,,,0.3878,0.95216,,
,,,,0.38784,0.95216,,
,,,,0.38788,0.95216,,
,,,,0.38792,0.95216,,
,,,,0.38796,0.95216,,
,,,,0.388,0.95216,,
,,,,0.38804,0.95216,,
,,,,0.38808,0.95216,,
,,,,0.38812,0.95216,,
,,,,0.38816,0.95216,,
,,,,0.3882,0.95216,,
,,,,0.38824,0.95216,,
,,,,0.38828,0.95216,,
,,,,0.38832,0.95216,,
,,,,0.38836,0.95216,,
,,,,0.3884,0.95216,,
,,,,0.38844,0.95216,,
,,,,0.38848,0.95216,,
,,,,0.38852,0.95216,,
,,,,0.38856,0.95216,,
,,,,0.3886,0.95217,,
,,,,0.38864,0.95217,,
,,,,0.38868,0.95217,,
,,,,0.38872,0.95217,,
,,,,0.38876,0.95217,,
,,,,0.3888,0.95217,,
,,,,0.38884,0.95217,,
,,,,0.38888,0.95217,,
,,,,0.38892,0.95217,,
,,,,0.38896,0.95217,,
,,,,0.389,0.95217,,
,,,,0.38904,0.95217,,
,,,,0.38908,0.95217,,
,,,,0.38912,0.95217,,
,,,,0.38916,0.95217,,
,,,,0.3892,0.95217,,
,,,,0.38924,0.95217,,
,,,,0.38928,0.95217,,
,,,,0.38932,0.95218,,
,,,,0.38936,0.95218,,
,,,,0.3894,0.95218,,
,,,,0.38944,0.95218,,
,,,,0.38948,0.95218,,
,,,,0.38952,0.95218,,
,,,,0.38956,0.95218,,
,,,,0.3896,0.95218,,
,,,,0.38964,0.95218,,
,,,,0.38968,0.95218,,
,,,,0.38972,0.95218,,
,,,,0.38976,0.95218,,
,,,,0.3898,0.95219,,
,,,,0.38984,0.95219,,
,,,,0.38988,0.95219,,
,,,,0.38992,0.95219,,
,,,,0.38996,0.95219,,
,,,,0.39,0.95219,,
,,,,0.39004,0.95219,,
,,,,0.39008,0.95219,,
,,,,0.39012,0.95219,,
,,,,0.39016,0.95219,,
,,,,0.3902,0.9522,,
,,,,0.39024,0.9522,,
,,,,0.39028,0.9522,,
,,,,0.39032,0.9522,,
,,,,0.39036,0.9522,,
,,,,0.3904,0.9522,,
,,,,0.39044,0.9522,,
,,,,0.39048,0.9522,,
,,,,0.39052,0.95221,,
,,,,0.39056,0.95221,,
,,,,0.3906,0.95221,,
,,,,0.39064,0.95221,,
,,,,0.39068,0.95221,,
,,,,0.39072,0.95221,,
,,,,0.39076,0.95221,,
,,,,0.3908,0.95222,,
,,,,0.39084,0.95222,,
,,,,0.39088,0.95222,,
,,,,0.39092,0.95222,,
,,,,0.39096,0.95222,,
,,,,0.391,0.95222,,
,,,,0.39104,0.95222,,
,,,,0.39108,0.95223,,
,,,,0.39112,0.95223,,
,,,,0.39116,0.95223,,
,,,,0.3912,0.95223,,
,,,,0.39124,0.95223,,
,,,,0.39128,0.95223,,
,,,,0.39132,0.95224,,
,,,,0.39136,0.95224,,
,,,,0.3914,0.95224,,
,,,,0.39144,0.95224,,
,,,,0.39148,0.95224,,
,,,,0.39152,0.95224,,
,,,,0.39156,0.95225,,
,,,,0.3916,0.95225,,
,,,,0.39164,0.95225,,
,,,,0.39168,0.95225,,
,,,,0.39172,0.95225,,
,,,,0.39176,0.95226,,
,,,,0.3918,0.95226,,
,,,,0.39184,0.95226,,
,,,,0.39188,0.95226,,
,,,,0.39192,0.95226,,
,,,,0.39196,0.95226,,
,,,,0.392,0.95227,,
,,,,0.39204,0.95227,,
,,,,0.39208,0.95227,,
,,,,0.39212,0.95227,,
,,,,0.39216,0.95227,,
,,,,0.3922,0.95228,,
,,,,0.39224,0.95228,,
,,,,0.39228,0.95228,,
,,,,0.39232,0.95228,,
,,,,0.39236,0.95229,,
,,,,0.3924,0.95229,,
,,,,0.39244,0.95229,,
,,,,0.39248,0.95229,,
,,,,0.39252,0.95229,,
,,,,0.39256,0.9523,,
,,,,0.3926,0.9523,,
,,,,0.39264,0.9523,,
,,,,0.39268,0.9523,,
,,,,0.39272,0.95231,,
,,,,0.39276,0.95231,,
,,,,0.3928,0.95231,,
,,,,0.39284,0.95231,,
,,,,0.39288,0.95231,,
,,,,0.39292,0.95232,,
,,,,0.39296,0.95232,,
,,,,0.393,0.95232,,
,,,,0.39304,0.95232,,
,,,,0.39308,0.95233,,
,,,,0.39312,0.95233,,
,,,,0.39316,0.95233,,
,,,,0.3932,0.95233,,
,,,,0.39324,0.95234,,
,,,,0.39328,0.95234,,
,,,,0.39332,0.95234,,
,,,,0.39336,0.95234,,
,,,,0.3934,0.95235,,
,,,,0.39344,0.95235,,
,,,,0.39348,0.95235,,
,,,,0.39352,0.95235,,
,,,,0.39356,0.95236,,
,,,,0.3936,0.95236,,
,,,,0.39364,0.95236,,
,,,,0.39368,0.95237,,
,,,,0.39372,0.95237,,
,,,,0.39376,0.95237,,
,,,,0.3938,0.95237,,
,,,,0.39384,0.95238,,
,,,,0.39388,0.95238,,
,,,,0.39392,0.95238,,
,,,,0.39396,0.95238,,
,,,,0.394,0.95239,,
,,,,0.39404,0.95239,,
,,,,0.39408,0.95239,,
,,,,0.39412,0.9524,,
,,,,0.39416,0.9524,,
,,,,0.3942,0.9524,,
,,,,0.39424,0.9524,,
,,,,0.39428,0.95241,,
,,,,0.39432,0.95241,,
,,,,0.39436,0.95241,,
,,,,0.3944,0.95242,,
,,,,0.39444,0.95242,,
,,,,0.39448,0.95242,,
,,,,0.39452,0.95243,,
,,,,0.39456,0.95243,,
,,,,0.3946,0.95243,,
,,,,0.39464,0.95243,,
,,,,0.39468,0.95244,,
,,,,0.39472,0.95244,,
,,,,0.39476,0.95244,,
,,,,0.3948,0.95245,,
,,,,0.39484,0.95245,,
,,,,0.39488,0.95245,,
,,,,0.39492,0.95246,,
,,,,0.39496,0.95246,,
,,,,0.395,0.95246,,
,,,,0.39504,0.95247,,
,,,,0.39508,0.95247,,
,,,,0.39512,0.95247,,
,,,,0.39516,0.95248,,
,,,,0.3952,0.95248,,
,,,,0.39524,0.95248,,
,,,,0.39528,0.95249,,
,,,,0.39532,0.95249,,
,,,,0.39536,0.95249,,
,,,,0.3954,0.9525,,
,,,,0.39544,0.9525,,
,,,,0.39548,0.9525,,
,,,,0.39552,0.95251,,
,,,,0.39556,0.95251,,
,,,,0.3956,0.95251,,
,,,,0.39564,0.95252,,
,,,,0.39568,0.95252,,
,,,,0.39572,0.95252,,
,,,,0.39576,0.95253,,
,,,,0.3958,0.95253,,
,,,,0.39584,0.95254,,
,,,,0.39588,0.95254,,
,,,,0.39592,0.95254,,
,,,,0.39596,0.95255,,
,,,,0.396,0.95255,,
,,,,0.39604,0.95255,,
,,,,0.39608,0.95256,,
,,,,0.39612,0.95256,,
,,,,0.39616,0.95256,,
,,,,0.3962,0.95257,,
,,,,0.39624,0.95257,,
,,,,0.39628,0.95258,,
,,,,0.39632,0.95258,,
,,,,0.39636,0.95258,,
,,,,0.3964,0.95259,,
,,,,0.39644,0.95259,,
,,,,0.39648,0.95259,,
,,,,0.39652,0.9526,,
,,,,0.39656,0.9526,,
,,,,0.3966,0.95261,,
,,,,0.39664,0.95261,,
,,,,0.39668,0.95261,,
,,,,0.39672,0.95262,,
,,,,0.39676,0.95262,,
,,,,0.3968,0.95263,,
,,,,0.39684,0.95263,,
,,,,0.39688,0.95263,,
,,,,0.39692,0.95264,,
,,,,0.39696,0.95264,,
,,,,0.397,0.95264,,
,,,,0.39704,0.95265,,
,,,,0.39708,0.95265,,
,,,,0.39712,0.95266,,
,,,,0.39716,0.95266,,
,,,,0.3972,0.95267,,
,,,,0.39724,0.95267,,
,,,,0.39728,0.95267,,
,,,,0.39732,0.95268,,
,,,,0.39736,0.95268,,
,,,,0.3974,0.95269,,
,,,,0.39744,0.95269,,
,,,,0.39748,0.95269,,
,,,,0.39752,0.9527,,
,,,,0.39756,0.9527,,
,,,,0.3976,0.95271,,
,,,,0.39764,0.95271,,
,,,,0.39768,0.95271,,
,,,,0.39772,0.95272,,
,,,,0.39776,0.95272,,
,,,,0.3978,0.95273,,
,,,,0.39784,0.95273,,
,,,,0.39788,0.95274,,
,,,,0.39792,0.95274,,
,,,,0.39796,0.95274,,
,,,,0.398,0.95275,,
,,,,0.39804,0.95275,,
,,,,0.39808,0.95276,,
,,,,0.39812,0.95276,,
,,,,0.39816,0.95277,,
,,,,0.3982,0.95277,,
,,,,0.39824,0.95278,,
,,,,0.39828,0.95278,,
,,,,0.39832,0.95278,,
,,,,0.39836,0.95279,,
,,,,0.3984,0.95279,,
,,,,0.39844,0.9528,,
,,,,0.39848,0.9528,,
,,,,0.39852,0.95281,,
,,,,0.39856,0.95281,,
,,,,0.3986,0.95282,,
,,,,0.39864,0.95282,,
,,,,0.39868,0.95283,,
,,,,0.39872,0.95283,,
,,,,0.39876,0.95283,,
,,,,0.3988,0.95284,,
,,,,0.39884,0.95284,,
,,,,0.39888,0.95285,,
,,,,0.39892,0.95285,,
,,,,0.39896,0.95286,,
,,,,0.399,0.95286,,
,,,,0.39904,0.95287,,
,,,,0.39908,0.95287,,
,,,,0.39912,0.95288,,
,,,,0.39916,0.95288,,
,,,,0.3992,0.95289,,
,,,,0.39924,0.95289,,
,,,,0.39928,0.9529,,
,,,,0.39932,0.9529,,
,,,,0.39936,0.95291,,
,,,,0.3994,0.95291,,
,,,,0.39944,0.95292,,
,,,,0.39948,0.95292,,
,,,,0.39952,0.95293,,
,,,,0.39956,0.95293,,
,,,,0.3996,0.95294,,
,,,,0.39964,0.95294,,
,,,,0.39968,0.95295,,
,,,,0.39972,0.95295,,
,,,,0.39976,0.95296,,
,,,,0.3998,0.95296,,
,,,,0.39984,0.95297,,
,,,,0.39988,0.95297,,
,,,,0.39992,0.95298,,
,,,,0.39996,0.95298,,
,,,,0.4,0.95299,,
,,,,0.40004,0.95299,,
,,,,0.40008,0.953,,
,,,,0.40012,0.953,,
,,,,0.40016,0.95301,,
,,,,0.4002,0.95301,,
,,,,0.40024,0.95302,,
,,,,0.40028,0.95302,,
,,,,0.40032,0.95303,,
,,,,0.40036,0.95303,,
,,,,0.4004,0.95304,,
,,,,0.40044,0.95304,,
,,,,0.40048,0.95305,,
,,,,0.40052,0.95305,,
,,,,0.40056,0.95306,,
,,,,0.4006,0.95307,,
,,,,0.40064,0.95307,,
,,,,0.40068,0.95308,,
,,,,0.40072,0.95308,,
,,,,0.40076,0.95309,,
,,,,0.4008,0.95309,,
,,,,0.40084,0.9531,,
,,,,0.40088,0.9531,,
,,,,0.40092,0.95311,,
,,,,0.40096,0.95311,,
,,,,0.401,0.95312,,
,,,,0.40104,0.95313,,
,,,,0.40108,0.95313,,
,,,,0.40112,0.95314,,
,,,,0.40116,0.95314,,
,,,,0.4012,0.95315,,
,,,,0.40124,0.95315,,
,,,,0.40128,0.95316,,
,,,,0.40132,0.95317,,
,,,,0.40136,0.95317,,
,,,,0.4014,0.95318,,
,,,,0.40144,0.95318,,
,,,,0.40148,0.95319,,
,,,,0.40152,0.95319,,
,,,,0.40156,0.9532,,
,,,,0.4016,0.95321,,
,,,,0.40164,0.95321,,
,,,,0.40168,0.95322,,
,,,,0.40172,0.95322,,
,,,,0.40176,0.95323,,
,,,,0.4018,0.95323,,
,,,,0.40184,0.95324,,
,,,,0.40188,0.95325,,
,,,,0.40192,0.95325,,
,,,,0.40196,0.95326,,
,,,,0.402,0.95326,,
,,,,0.40204,0.95327,,
,,,,0.40208,0.95328,,
,,,,0.40212,0.95328,,
,,,,0.40216,0.95329,,
,,,,0.4022,0.95329,,
,,,,0.40224,0.9533,,
,,,,0.40228,0.95331,,
,,,,0.40232,0.95331,,
,,,,0.40236,0.95332,,
,,,,0.4024,0.95332,,
,,,,0.40244,0.95333,,
,,,,0.40248,0.95334,,
,,,,0.40252,0.95334,,
,,,,0.40256,0.95335,,
,,,,0.4026,0.95335,,
,,,,0.40264,0.95336,,
,,,,0.40268,0.95337,,
,,,,0.40272,0.95337,,
,,,,0.40276,0.95338,,
,,,,0.4028,0.95338,,
,,,,0.40284,0.95339,,
,,,,0.40288,0.9534,,
,,,,0.40292,0.9534,,
,,,,0.40296,0.95341,,
,,,,0.403,0.95342,,
,,,,0.40304,0.95342,,
,,,,0.40308,0.95343,,
,,,,0.40312,0.95343,,
,,,,0.40316,0.95344,,
,,,,0.4032,0.95345,,
,,,,0.40324,0.95345,,
,,,,0.40328,0.95346,,
,,,,0.40332,0.95347,,
,,,,0.40336,0.95347,,
,,,,0.4034,0.95348,,
,,,,0.40344,0.95348,,
,,,,0.40348,0.95349,,
,,,,0.40352,0.9535,,
,,,,0.40356,0.9535,,
,,,,0.4036,0.95351,,
,,,,0.40364,0.95352,,
,,,,0.40368,0.95352,,
,,,,0.40372,0.95353,,
,,,,0.40376,0.95354,,
,,,,0.4038,0.95354,,
,,,,0.40384,0.95355,,
,,,,0.40388,0.95355,,
,,,,0.40392,0.95356,,
,,,,0.40396,0.95357,,
,,,,0.404,0.95357,,
,,,,0.40404,0.95358,,
,,,,0.40408,0.95359,,
,,,,0.40412,0.95359,,
,,,,0.40416,0.9536,,
,,,,0.4042,0.95361,,
,,,,0.40424,0.95361,,
,,,,0.40428,0.95362,,
,,,,0.40432,0.95363,,
,,,,0.40436,0.95363,,
,,,,0.4044,0.95364,,
,,,,0.40444,0.95365,,
,,,,0.40448,0.95365,,
,,,,0.40452,0.95366,,
,,,,0.40456,0.95367,,
,,,,0.4046,0.95367,,
,,,,0.40464,0.95368,,
,,,,0.40468,0.95369,,
,,,,0.40472,0.95369,,
,,,,0.40476,0.9537,,
,,,,0.4048,0.95371,,
,,,,0.40484,0.95371,,
,,,,0.40488,0.95372,,
,,,,0.40492,0.95373,,
,,,,0.40496,0.95373,,
,,,,0.405,0.95374,,
,,,,0.40504,0.95375,,
,,,,0.40508,0.95375,,
,,,,0.40512,0.95376,,
,,,,0.40516,0.95377,,
,,,,0.4052,0.95378,,
,,,,0.40524,0.95378,,
,,,,0.40528,0.95379,,
,,,,0.40532,0.9538,,
,,,,0.40536,0.9538,,
,,,,0.4054,0.95381,,
,,,,0.40544,0.95382,,
,,,,0.40548,0.95382,,
,,,,0.40552,0.95383,,
,,,,0.40556,0.95384,,
,,,,0.4056,0.95384,,
,,,,0.40564,0.95385,,
,,,,0.40568,0.95386,,
,,,,0.40572,0.95387,,
,,,,0.40576,0.95387,,
,,,,0.4058,0.95388,,
,,,,0.40584,0.95389,,
,,,,0.40588,0.95389,,
,,,,0.40592,0.9539,,
,,,,0.40596,0.95391,,
,,,,0.406,0.95391,,
,,,,0.40604,0.95392,,
,,,,0.40608,0.95393,,
,,,,0.40612,0.95394,,
,,,,0.40616,0.95394,,
,,,,0.4062,0.95395,,
,,,,0.40624,0.95396,,
,,,,0.40628,0.95396,,
,,,,0.40632,0.95397,,
,,,,0.40636,0.95398,,
,,,,0.4064,0.95399,,
,,,,0.40644,0.95399,,
,,,,0.40648,0.954,,
,,,,0.40652,0.95401,,
,,,,0.40656,0.95402,,
,,,,0.4066,0.95402,,
,,,,0.40664,0.95403,,
,,,,0.40668,0.95404,,
,,,,0.40672,0.95404,,
,,,,0.40676,0.95405,,
,,,,0.4068,0.95406,,
,,,,0.40684,0.95407,,
,,,,0.40688,0.95407,,
,,,,0.40692,0.95408,,
,,,,0.40696,0.95409,,
,,,,0.407,0.9541,,
,,,,0.40704,0.9541,,
,,,,0.40708,0.95411,,
,,,,0.40712,0.95412,,
,,,,0.40716,0.95413,,
,,,,0.4072,0.95413,,
,,,,0.40724,0.95414,,
,,,,0.40728,0.95415,,
,,,,0.40732,0.95416,,
,,,,0.40736,0.95416,,
,,,,0.4074,0.95417,,
,,,,0.40744,0.95418,,
,,,,0.40748,0.95419,,
,,,,0.40752,0.95419,,
,,,,0.40756,0.9542,,
,,,,0.4076,0.95421,,
,,,,0.40764,0.95422,,
,,,,0.40768,0.95422,,
,,,,0.40772,0.95423,,
,,,,0.40776,0.95424,,
,,,,0.4078,0.95425,,
,,,,0.40784,0.95425,,
,,,,0.40788,0.95426,,
,,,,0.40792,0.95427,,
,,,,0.40796,0.95428,,
,,,,0.408,0.95428,,
,,,,0.40804,0.95429,,
,,,,0.40808,0.9543,,
,,,,0.40812,0.95431,,
,,,,0.40816,0.95431,,
,,,,0.4082,0.95432,,
,,,,0.40824,0.95433,,
,,,,0.40828,0.95434,,
,,,,0.40832,0.95435,,
,,,,0.40836,0.95435,,
,,,,0.4084,0.95436,,
,,,,0.40844,0.95437,,
,,,,0.40848,0.95438,,
,,,,0.40852,0.95439,,
,,,,0.40856,0.95439,,
,,,,0.4086,0.9544,,
,,,,0.40864,0.95441,,
,,,,0.40868,0.95442,,
,,,,0.40872,0.95443,,
,,,,0.40876,0.95443,,
,,,,0.4088,0.95444,,
,,,,0.40884,0.95445,,
,,,,0.40888,0.95446,,
,,,,0.40892,0.95447,,
,,,,0.40896,0.95447,,
,,,,0.409,0.95448,,
,,,,0.40904,0.95449,,
,,,,0.40908,0.9545,,
,,,,0.40912,0.95451,,
,,,,0.40916,0.95451,,
,,,,0.4092,0.95452,,
,,,,0.40924,0.95453,,
,,,,0.40928,0.95454,,
,,,,0.40932,0.95455,,
,,,,0.40936,0.95456,,
,,,,0.4094,0.95456,,
,,,,0.40944,0.95457,,
,,,,0.40948,0.95458,,
,,,,0.40952,0.95459,,
,,,,0.40956,0.9546,,
,,,,0.4096,0.95461,,
,,,,0.40964,0.95461,,
,,,,0.40968,0.95462,,
,,,,0.40972,0.95463,,
,,,,0.40976,0.95464,,
,,,,0.4098,0.95465,,
,,,,0.40984,0.95466,,
,,,,0.40988,0.95467,,
,,,,0.40992,0.95467,,
,,,,0.40996,0.95468,,
,,,,0.41,0.95469,,
,,,,0.41004,0.9547,,
,,,,0.41008,0.95471,,
,,,,0.41012,0.95472,,
,,,,0.41016,0.95473,,
,,,,0.4102,0.95473,,
,,,,0.41024,0.95474,,
,,,,0.41028,0.95475,,
,,,,0.41032,0.95476,,
,,,,0.41036,0.95477,,
,,,,0.4104,0.95478,,
,,,,0.41044,0.95479,,
,,,,0.41048,0.95479,,
,,,,0.41052,0.9548,,
,,,,0.41056,0.95481,,
,,,,0.4106,0.95482,,
,,,,0.41064,0.95483,,
,,,,0.41068,0.95484,,
,,,,0.41072,0.95485,,
,,,,0.41076,0.95486,,
,,,,0.4108,0.95487,,
,,,,0.41084,0.95487,,
,,,,0.41088,0.95488,,
,,,,0.41092,0.95489,,
,,,,0.41096,0.9549,,
,,,,0.411,0.95491,,
,,,,0.41104,0.95492,,
,,,,0.41108,0.95493,,
,,,,0.41112,0.95494,,
,,,,0.41116,0.95495,,
,,,,0.4112,0.95496,,
,,,,0.41124,0.95496,,
,,,,0.41128,0.95497,,
,,,,0.41132,0.95498,,
,,,,0.41136,0.95499,,
,,,,0.4114,0.955,,
,,,,0.41144,0.95501,,
,,,,0.41148,0.95502,,
,,,,0.41152,0.95503,,
,,,,0.41156,0.95504,,
,,,,0.4116,0.95505,,
,,,,0.41164,0.95506,,
,,,,0.41168,0.95507,,
,,,,0.41172,0.95507,,
,,,,0.41176,0.95508,,
,,,,0.4118,0.95509,,
,,,,0.41184,0.9551,,
,,,,0.41188,0.95511,,
,,,,0.41192,0.95512,,
,,,,0.41196,0.95513,,
,,,,0.412,0.95514,,
,,,,0.41204,0.95515,,
,,,,0.41208,0.95516,,
,,,,0.41212,0.95517,,
,,,,0.41216,0.95518,,
,,,,0.4122,0.95519,,
,,,,0.41224,0.9552,,
,,,,0.41228,0.95521,,
,,,,0.41232,0.95522,,
,,,,0.41236,0.95523,,
,,,,0.4124,0.95523,,
,,,,0.41244,0.95524,,
,,,,0.41248,0.95525,,
,,,,0.41252,0.95526,,
,,,,0.41256,0.95527,,
,,,,0.4126,0.95528,,
,,,,0.41264,0.95529,,
,,,,0.41268,0.9553,,
,,,,0.41272,0.95531,,
,,,,0.41276,0.95532,,
,,,,0.4128,0.95533,,
,,,,0.41284,0.95534,,
,,,,0.41288,0.95535,,
,,,,0.41292,0.95536,,
,,,,0.41296,0.95537,,
,,,,0.413,0.95538,,
,,,,0.41304,0.95539,,
,,,,0.41308,0.9554,,
,,,,0.41312,0.95541,,
,,,,0.41316,0.95541,,
,,,,0.4132,0.95542,,
,,,,0.41324,0.95543,,
,,,,0.41328,0.95544,,
,,,,0.41332,0.95545,,
,,,,0.41336,0.95546,,
,,,,0.4134,0.95547,,
,,,,0.41344,0.95548,,
,,,,0.41348,0.95549,,
,,,,0.41352,0.9555,,
,,,,0.41356,0.95551,,
,,,,0.4136,0.95552,,
,,,,0.41364,0.95553,,
,,,,0.41368,0.95554,,
,,,,0.41372,0.95555,,
,,,,0.41376,0.95556,,
,,,,0.4138,0.95557,,
,,,,0.41384,0.95558,,
,,,,0.41388,0.95559,,
,,,,0.41392,0.9556,,
,,,,0.41396,0.95561,,
,,,,0.414,0.95562,,
,,,,0.41404,0.95563,,
,,,,0.41408,0.95564,,
,,,,0.41412,0.95565,,
,,,,0.41416,0.95566,,
,,,,0.4142,0.95567,,
,,,,0.41424,0.95568,,
,,,,0.41428,0.95569,,
,,,,0.41432,0.9557,,
,,,,0.41436,0.95571,,
,,,,0.4144,0.95572,,
,,,,0.41444,0.95573,,
,,,,0.41448,0.95574,,
,,,,0.41452,0.95575,,
,,,,0.41456,0.95576,,
,,,,0.4146,0.95577,,
,,,,0.41464,0.95578,,
,,,,0.41468,0.95579,,
,,,,0.41472,0.9558,,
,,,,0.41476,0.95581,,
,,,,0.4148,0.95582,,
,,,,0.41484,0.95583,,
,,,,0.41488,0.95584,,
,,,,0.41492,0.95585,,
,,,,0.41496,0.95586,,
,,,,0.415,0.95587,,
,,,,0.41504,0.95588,,
,,,,0.41508,0.95589,,
,,,,0.41512,0.9559,,
,,,,0.41516,0.95591,,
,,,,0.4152,0.95592,,
,,,,0.41524,0.95593,,
,,,,0.41528,0.95594,,
,,,,0.41532,0.95595,,
,,,,0.41536,0.95596,,
,,,,0.4154,0.95597,,
,,,,0.41544,0.95598,,
,,,,0.41548,0.95599,,
,,,,0.41552,0.956,,
,,,,0.41556,0.95601,,
,,,,0.4156,0.95602,,
,,,,0.41564,0.95603,,
,,,,0.41568,0.95604,,
,,,,0.41572,0.95605,,
,,,,0.41576,0.95606,,
,,,,0.4158,0.95607,,
,,,,0.41584,0.95608,,
,,,,0.41588,0.95609,,
,,,,0.41592,0.9561,,
,,,,0.41596,0.95611,,
,,,,0.416,0.95612,,
,,,,0.41604,0.95613,,
,,,,0.41608,0.95614,,
,,,,0.41612,0.95615,,
,,,,0.41616,0.95616,,
,,,,0.4162,0.95617,,
,,,,0.41624,0.95618,,
,,,,0.41628,0.95619,,
,,,,0.41632,0.9562,,
,,,,0.41636,0.95621,,
,,,,0.4164,0.95623,,
,,,,0.41644,0.95624,,
,,,,0.41648,0.95625,,
,,,,0.41652,0.95626,,
,,,,0.41656,0.95627,,
,,,,0.4166,0.95628,,
,,,,0.41664,0.95629,,
,,,,0.41668,0.9563,,
,,,,0.41672,0.95631,,
,,,,0.41676,0.95632,,
,,,,0.4168,0.95633,,
,,,,0.41684,0.95634,,
,,,,0.41688,0.95635,,
,,,,0.41692,0.95636,,
,,,,0.41696,0.95637,,
,,,,0.417,0.95638,,
,,,,0.41704,0.95639,,
,,,,0.41708,0.9564,,
,,,,0.41712,0.95641,,
,,,,0.41716,0.95642,,
,,,,0.4172,0.95644,,
,,,,0.41724,0.95645,,
,,,,0.41728,0.95646,,
,,,,0.41732,0.95647,,
,,,,0.41736,0.95648,,
,,,,0.4174,0.95649,,
,,,,0.41744,0.9565,,
,,,,0.41748,0.95651,,
,,,,0.41752,0.95652,,
,,,,0.41756,0.95653,,
,,,,0.4176,0.95654,,
,,,,0.41764,0.95655,,
,,,,0.41768,0.95657,,
,,,,0.41772,0.95658,,
,,,,0.41776,0.95659,,
,,,,0.4178,0.9566,,
,,,,0.41784,0.95661,,
,,,,0.41788,0.95662,,
,,,,0.41792,0.95663,,
,,,,0.41796,0.95664,,
,,,,0.418,0.95665,,
,,,,0.41804,0.95666,,
,,,,0.41808,0.95668,,
,,,,0.41812,0.95669,,
,,,,0.41816,0.9567,,
,,,,0.4182,0.95671,,
,,,,0.41824,0.95672,,
,,,,0.41828,0.95673,,
,,,,0.41832,0.95674,,
,,,,0.41836,0.95675,,
,,,,0.4184,0.95677,,
,,,,0.41844,0.95678,,
,,,,0.41848,0.95679,,
,,,,0.41852,0.9568,,
,,,,0.41856,0.95681,,
,,,,0.4186,0.95682,,
,,,,0.41864,0.95683,,
,,,,0.41868,0.95685,,
,,,,0.41872,0.95686,,
,,,,0.41876,0.95687,,
,,,,0.4188,0.95688,,
,,,,0.41884,0.95689,,
,,,,0.41888,0.9569,,
,,,,0.41892,0.95691,,
,,,,0.41896,0.95693,,
,,,,0.419,0.95694,,
,,,,0.41904,0.95695,,
,,,,0.41908,0.95696,,
,,,,0.41912,0.95697,,
,,,,0.41916,0.95698,,
,,,,0.4192,0.957,,
,,,,0.41924,0.95701,,
,,,,0.41928,0.95702,,
,,,,0.41932,0.95703,,
,,,,0.41936,0.95704,,
,,,,0.4194,0.95705,,
,,,,0.41944,0.95707,,
,,,,0.41948,0.95708,,
,,,,0.41952,0.95709,,
,,,,0.41956,0.9571,,
,,,,0.4196,0.95711,,
,,,,0.41964,0.95713,,
,,,,0.41968,0.95714,,
,,,,0.41972,0.95715,,
,,,,0.41976,0.95716,,
,,,,0.4198,0.95717,,
,,,,0.41984,0.95719,,
,,,,0.41988,0.9572,,
,,,,0.41992,0.95721,,
,,,,0.41996,0.95722,,
,,,,0.42,0.95723,,
,,,,0.42004,0.95724,,
,,,,0.42008,0.95726,,
,,,,0.42012,0.95727,,
,,,,0.42016,0.95728,,
,,,,0.4202,0.95729,,
,,,,0.42024,0.9573,,
,,,,0.42028,0.95732,,
,,,,0.42032,0.95733,,
,,,,0.42036,0.95734,,
,,,,0.4204,0.95735,,
,,,,0.42044,0.95736,,
,,,,0.42048,0.95738,,
,,,,0.42052,0.95739,,
,,,,0.42056,0.9574,,
,,,,0.4206,0.95741,,
,,,,0.42064,0.95742,,
,,,,0.42068,0.95743,,
,,,,0.42072,0.95745,,
,,,,0.42076,0.95746,,
,,,,0.4208,0.95747,,
,,,,0.42084,0.95748,,
,,,,0.42088,0.95749,,
,,,,0.42092,0.95751,,
,,,,0.42096,0.95752,,
,,,,0.421,0.95753,,
,,,,0.42104,0.95754,,
,,,,0.42108,0.95755,,
,,,,0.42112,0.95757,,
,,,,0.42116,0.95758,,
,,,,0.4212,0.95759,,
,,,,0.42124,0.9576,,
,,,,0.42128,0.95761,,
,,,,0.42132,0.95763,,
,,,,0.42136,0.95764,,
,,,,0.4214,0.95765,,
,,,,0.42144,0.95766,,
,,,,0.42148,0.95768,,
,,,,0.42152,0.95769,,
,,,,0.42156,0.9577,,
,,,,0.4216,0.95771,,
,,,,0.42164,0.95772,,
,,,,0.42168,0.95774,,
,,,,0.42172,0.95775,,
,,,,0.42176,0.95776,,
,,,,0.4218,0.95777,,
,,,,0.42184,0.95779,,
,,,,0.42188,0.9578,,
,,,,0.42192,0.95781,,
,,,,0.42196,0.95782,,
,,,,0.422,0.95783,,
,,,,0.42204,0.95785,,
,,,,0.42208,0.95786,,
,,,,0.42212,0.95787,,
,,,,0.42216,0.95788,,
,,,,0.4222,0.9579,,
,,,,0.42224,0.95791,,
,,,,0.42228,0.95792,,
,,,,0.42232,0.95793,,
,,,,0.42236,0.95795,,
,,,,0.4224,0.95796,,
,,,,0.42244,0.95797,,
,,,,0.42248,0.95798,,
,,,,0.42252,0.95799,,
,,,,0.42256,0.95801,,
,,,,0.4226,0.95802,,
,,,,0.42264,0.95803,,
,,,,0.42268,0.95804,,
,,,,0.42272,0.95806,,
,,,,0.42276,0.95807,,
,,,,0.4228,0.95808,,
,,,,0.42284,0.95809,,
,,,,0.42288,0.95811,,
,,,,0.42292,0.95812,,
,,,,0.42296,0.95813,,
,,,,0.423,0.95814,,
,,,,0.42304,0.95816,,
,,,,0.42308,0.95817,,
,,,,0.42312,0.95818,,
,,,,0.42316,0.95819,,
,,,,0.4232,0.95821,,
,,,,0.42324,0.95822,,
,,,,0.42328,0.95823,,
,,,,0.42332,0.95824,,
,,,,0.42336,0.95825,,
,,,,0.4234,0.95827,,
,,,,0.42344,0.95828,,
,,,,0.42348,0.95829,,
,,,,0.42352,0.9583,,
,,,,0.42356,0.95832,,
,,,,0.4236,0.95833,,
,,,,0.42364,0.95834,,
,,,,0.42368,0.95835,,
,,,,0.42372,0.95837,,
,,,,0.42376,0.95838,,
,,,,0.4238,0.95839,,
,,,,0.42384,0.95841,,
,,,,0.42388,0.95842,,
,,,,0.42392,0.95843,,
,,,,0.42396,0.95845,,
,,,,0.424,0.95846,,
,,,,0.42404,0.95847,,
,,,,0.42408,0.95849,,
,,,,0.42412,0.9585,,
,,,,0.42416,0.95851,,
,,,,0.4242,0.95853,,
,,,,0.42424,0.95854,,
,,,,0.42428,0.95855,,
,,,,0.42432,0.95857,,
,,,,0.42436,0.95858,,
,,,,0.4244,0.95859,,
,,,,0.42444,0.95861,,
,,,,0.42448,0.95862,,
,,,,0.42452,0.95863,,
,,,,0.42456,0.95865,,
,,,,0.4246,0.95866,,
,,,,0.42464,0.95867,,
,,,,0.42468,0.95869,,
,,,,0.42472,0.9587,,
,,,,0.42476,0.95871,,
,,,,0.4248,0.95873,,
,,,,0.42484,0.95874,,
,,,,0.42488,0.95875,,
,,,,0.42492,0.95877,,
,,,,0.42496,0.95878,,
,,,,0.425,0.9588,,
,,,,0.42504,0.95881,,
,,,,0.42508,0.95882,,
,,,,0.42512,0.95884,,
,,,,0.42516,0.95885,,
,,,,0.4252,0.95886,,
,,,,0.42524,0.95888,,
,,,,0.42528,0.95889,,
,,,,0.42532,0.95891,,
,,,,0.42536,0.95892,,
,,,,0.4254,0.95893,,
,,,,0.42544,0.95895,,
,,,,0.42548,0.95896,,
,,,,0.42552,0.95897,,
,,,,0.42556,0.95899,,
,,,,0.4256,0.959,,
,,,,0.42564,0.95902,,
,,,,0.42568,0.95903,,
,,,,0.42572,0.95904,,
,,,,0.42576,0.95906,,
,,,,0.4258,0.95907,,
,,,,0.42584,0.95909,,
,,,,0.42588,0.9591,,
,,,,0.42592,0.95911,,
,,,,0.42596,0.95913,,
,,,,0.426,0.95914,,
,,,,0.42604,0.95916,,
,,,,0.42608,0.95917,,
,,,,0.42612,0.95919,,
,,,,0.42616,0.9592,,
,,,,0.4262,0.95921,,
,,,,0.42624,0.95923,,
,,,,0.42628,0.95924,,
,,,,0.42632,0.95926,,
,,,,0.42636,0.95927,,
,,,,0.4264,0.95928,,
,,,,0.42644,0.9593,,
,,,,0.42648,0.95931,,
,,,,0.42652,0.95933,,
,,,,0.42656,0.95934,,
,,,,0.4266,0.95935,,
,,,,0.42664,0.95937,,
,,,,0.42668,0.95938,,
,,,,0.42672,0.9594,,
,,,,0.42676,0.95941,,
,,,,0.4268,0.95942,,
,,,,0.42684,0.95944,,
,,,,0.42688,0.95945,,
,,,,0.42692,0.95947,,
,,,,0.42696,0.95948,,
,,,,0.427,0.95949,,
,,,,0.42704,0.95951,,
,,,,0.42708,0.95952,,
,,,,0.42712,0.95954,,
,,,,0.42716,0.95955,,
,,,,0.4272,0.95956,,
,,,,0.42724,0.95958,,
,,,,0.42728,0.95959,,
,,,,0.42732,0.95961,,
,,,,0.42736,0.95962,,
,,,,0.4274,0.95964,,
,,,,0.42744,0.95965,,
,,,,0.42748,0.95966,,
,,,,0.42752,0.95968,,
,,,,0.42756,0.95969,,
,,,,0.4276,0.95971,,
,,,,0.42764,0.95972,,
,,,,0.42768,0.95974,,
,,,,0.42772,0.95975,,
,,,,0.42776,0.95976,,
,,,,0.4278,0.95978,,
,,,,0.42784,0.95979,,
,,,,0.42788,0.95981,,
,,,,0.42792,0.95982,,
,,,,0.42796,0.95984,,
,,,,0.428,0.95985,,
,,,,0.42804,0.95986,,
,,,,0.42808,0.95988,,
,,,,0.42812,0.95989,,
,,,,0.42816,0.95991,,
,,,,0.4282,0.95992,,
,,,,0.42824,0.95994,,
,,,,0.42828,0.95995,,
,,,,0.42832,0.95996,,
,,,,0.42836,0.95998,,
,,,,0.4284,0.95999,,
,,,,0.42844,0.96001,,
,,,,0.42848,0.96002,,
,,,,0.42852,0.96004,,
,,,,0.42856,0.96005,,
,,,,0.4286,0.96007,,
,,,,0.42864,0.96008,,
,,,,0.42868,0.9601,,
,,,,0.42872,0.96011,,
,,,,0.42876,0.96012,,
,,,,0.4288,0.96014,,
,,,,0.42884,0.96015,,
,,,,0.42888,0.96017,,
,,,,0.42892,0.96018,,
,,,,0.42896,0.9602,,
,,,,0.429,0.96021,,
,,,,0.42904,0.96023,,
,,,,0.42908,0.96024,,
,,,,0.42912,0.96026,,
,,,,0.42916,0.96027,,
,,,,0.4292,0.96029,,
,,,,0.42924,0.9603,,
,,,,0.42928,0.96032,,
,,,,0.42932,0.96033,,
,,,,0.42936,0.96035,,
,,,,0.4294,0.96036,,
,,,,0.42944,0.96038,,
,,,,0.42948,0.96039,,
,,,,0.42952,0.96041,,
,,,,0.42956,0.96042,,
,,,,0.4296,0.96043,,
,,,,0.42964,0.96045,,
,,,,0.42968,0.96046,,
,,,,0.42972,0.96048,,
,,,,0.42976,0.96049,,
,,,,0.4298,0.96051,,
,,,,0.42984,0.96053,,
,,,,0.42988,0.96054,,
,,,,0.42992,0.96056,,
,,,,0.42996,0.96057,,
,,,,0.43,0.96059,,
,,,,0.43004,0.9606,,
,,,,0.43008,0.96062,,
,,,,0.43012,0.96063,,
,,,,0.43016,0.96065,,
,,,,0.4302,0.96066,,
,,,,0.43024,0.96068,,
,,,,0.43028,0.96069,,
,,,,0.43032,0.96071,,
,,,,0.43036,0.96072,,
,,,,0.4304,0.96074,,
,,,,0.43044,0.96075,,
,,,,0.43048,0.96077,,
,,,,0.43052,0.96078,,
,,,,0.43056,0.9608,,
,,,,0.4306,0.96082,,
,,,,0.43064,0.96083,,
,,,,0.43068,0.96085,,
,,,,0.43072,0.96086,,
,,,,0.43076,0.96088,,
,,,,0.4308,0.96089,,
,,,,0.43084,0.96091,,
,,,,0.43088,0.96092,,
,,,,0.43092,0.96094,,
,,,,0.43096,0.96096,,
,,,,0.431,0.96097,,
,,,,0.43104,0.96099,,
,,,,0.43108,0.961,,
,,,,0.43112,0.96102,,
,,,,0.43116,0.96104,,
,,,,0.4312,0.96105,,
,,,,0.43124,0.96107,,
,,,,0.43128,0.96108,,
,,,,0.43132,0.9611,,
,,,,0.43136,0.96111,,
,,,,0.4314,0.96113,,
,,,,0.43144,0.96115,,
,,,,0.43148,0.96116,,
,,,,0.43152,0.96118,,
,,,,0.43156,0.96119,,
,,,,0.4316,0.96121,,
,,,,0.43164,0.96123,,
,,,,0.43168,0.96124,,
,,,,0.43172,0.96126,,
,,,,0.43176,0.96127,,
,,,,0.4318,0.96129,,
,,,,0.43184,0.9613,,
,,,,0.43188,0.96132,,
,,,,0.43192,0.96134,,
,,,,0.43196,0.96135,,
,,,,0.432,0.96137,,
,,,,0.43204,0.96138,,
,,,,0.43208,0.9614,,
,,,,0.43212,0.96141,,
,,,,0.43216,0.96143,,
,,,,0.4322,0.96145,,
,,,,0.43224,0.96146,,
,,,,0.43228,0.96148,,
,,,,0.43232,0.96149,,
,,,,0.43236,0.96151,,
,,,,0.4324,0.96153,,
,,,,0.43244,0.96154,,
,,,,0.43248,0.96156,,
,,,,0.43252,0.96157,,
,,,,0.43256,0.96159,,
,,,,0.4326,0.9616,,
,,,,0.43264,0.96162,,
,,,,0.43268,0.96164,,
,,,,0.43272,0.96165,,
,,,,0.43276,0.96167,,
,,,,0.4328,0.96168,,
,,,,0.43284,0.9617,,
,,,,0.43288,0.96172,,
,,,,0.43292,0.96173,,
,,,,0.43296,0.96175,,
,,,,0.433,0.96176,,
,,,,0.43304,0.96178,,
,,,,0.43308,0.96179,,
,,,,0.43312,0.96181,,
,,,,0.43316,0.96183,,
,,,,0.4332,0.96184,,
,,,,0.43324,0.96186,,
,,,,0.43328,0.96187,,
,,,,0.43332,0.96189,,
,,,,0.43336,0.96191,,
,,,,0.4334,0.96192,,
,,,,0.43344,0.96194,,
,,,,0.43348,0.96196,,
,,,,0.43352,0.96197,,
,,,,0.43356,0.96199,,
,,,,0.4336,0.962,,
,,,,0.43364,0.96202,,
,,,,0.43368,0.96204,,
,,,,0.43372,0.96205,,
,,,,0.43376,0.96207,,
,,,,0.4338,0.96208,,
,,,,0.43384,0.9621,,
,,,,0.43388,0.96212,,
,,,,0.43392,0.96213,,
,,,,0.43396,0.96215,,
,,,,0.434,0.96216,,
,,,,0.43404,0.96218,,
,,,,0.43408,0.9622,,
,,,,0.43412,0.96221,,
,,,,0.43416,0.96223,,
,,,,0.4342,0.96224,,
,,,,0.43424,0.96226,,
,,,,0.43428,0.96228,,
,,,,0.43432,0.96229,,
,,,,0.43436,0.96231,,
,,,,0.4344,0.96233,,
,,,,0.43444,0.96234,,
,,,,0.43448,0.96236,,
,,,,0.43452,0.96238,,
,,,,0.43456,0.96239,,
,,,,0.4346,0.96241,,
,,,,0.43464,0.96243,,
,,,,0.43468,0.96244,,
,,,,0.43472,0.96246,,
,,,,0.43476,0.96248,,
,,,,0.4348,0.96249,,
,,,,0.43484,0.96251,,
,,,,0.43488,0.96253,,
,,,,0.43492,0.96254,,
,,,,0.43496,0.96256,,
,,,,0.435,0.96258,,
,,,,0.43504,0.96259,,
,,,,0.43508,0.96261,,
,,,,0.43512,0.96263,,
,,,,0.43516,0.96264,,
,,,,0.4352,0.96266,,
,,,,0.43524,0.96268,,
,,,,0.43528,0.96269,,
,,,,0.43532,0.96271,,
,,,,0.43536,0.96273,,
,,,,0.4354,0.96275,,
,,,,0.43544,0.96276,,
,,,,0.43548,0.96278,,
,,,,0.43552,0.9628,,
,,,,0.43556,0.96282,,
,,,,0.4356,0.96283,,
,,,,0.43564,0.96285,,
,,,,0.43568,0.96287,,
,,,,0.43572,0.96288,,
,,,,0.43576,0.9629,,
,,,,0.4358,0.96292,,
,,,,0.43584,0.96294,,
,,,,0.43588,0.96295,,
,,,,0.43592,0.96297,,
,,,,0.43596,0.96299,,
,,,,0.436,0.96301,,
,,,,0.43604,0.96302,,
,,,,0.43608,0.96304,,
,,,,0.43612,0.96306,,
,,,,0.43616,0.96308,,
,,,,0.4362,0.96309,,
,,,,0.43624,0.96311,,
,,,,0.43628,0.96313,,
,,,,0.43632,0.96315,,
,,,,0.43636,0.96316,,
,,,,0.4364,0.96318,,
,,,,0.43644,0.9632,,
,,,,0.43648,0.96322,,
,,,,0.43652,0.96323,,
,,,,0.43656,0.96325,,
,,,,0.4366,0.96327,,
,,,,0.43664,0.96329,,
,,,,0.43668,0.9633,,
,,,,0.43672,0.96332,,
,,,,0.43676,0.96334,,
,,,,0.4368,0.96335,,
,,,,0.43684,0.96337,,
,,,,0.43688,0.96339,,
,,,,0.43692,0.96341,,
,,,,0.43696,0.96342,,
,,,,0.437,0.96344,,
,,,,0.43704,0.96346,,
,,,,0.43708,0.96348,,
,,,,0.43712,0.96349,,
,,,,0.43716,0.96351,,
,,,,0.4372,0.96353,,
,,,,0.43724,0.96355,,
,,,,0.43728,0.96356,,
,,,,0.43732,0.96358,,
,,,,0.43736,0.9636,,
,,,,0.4374,0.96361,,
,,,,0.43744,0.96363,,
,,,,0.43748,0.96365,,
,,,,0.43752,0.96367,,
,,,,0.43756,0.96368,,
,,,,0.4376,0.9637,,
,,,,0.43764,0.96372,,
,,,,0.43768,0.96374,,
,,,,0.43772,0.96375,,
,,,,0.43776,0.96377,,
,,,,0.4378,0.96379,,
,,,,0.43784,0.96381,,
,,,,0.43788,0.96382,,
,,,,0.43792,0.96384,,
,,,,0.43796,0.96386,,
,,,,0.438,0.96388,,
,,,,0.43804,0.96389,,
,,,,0.43808,0.96391,,
,,,,0.43812,0.96393,,
,,,,0.43816,0.96395,,
,,,,0.4382,0.96396,,
,,,,0.43824,0.96398,,
,,,,0.43828,0.964,,
,,,,0.43832,0.96402,,
,,,,0.43836,0.96403,,
,,,,0.4384,0.96405,,
,,,,0.43844,0.96407,,
,,,,0.43848,0.96409,,
,,,,0.43852,0.9641,,
,,,,0.43856,0.96412,,
,,,,0.4386,0.96414,,
,,,,0.43864,0.96416,,
,,,,0.43868,0.96418,,
,,,,0.43872,0.96419,,
,,,,0.43876,0.96421,,
,,,,0.4388,0.96423,,
,,,,0.43884,0.96425,,
,,,,0.43888,0.96427,,
,,,,0.43892,0.96428,,
,,,,0.43896,0.9643,,
,,,,0.439,0.96432,,
,,,,0.43904,0.96434,,
,,,,0.43908,0.96436,,
,,,,0.43912,0.96437,,
,,,,0.43916,0.96439,,
,,,,0.4392,0.96441,,
,,,,0.43924,0.96443,,
,,,,0.43928,0.96445,,
,,,,0.43932,0.96446,,
,,,,0.43936,0.96448,,
,,,,0.4394,0.9645,,
,,,,0.43944,0.96452,,
,,,,0.43948,0.96454,,
,,,,0.43952,0.96456,,
,,,,0.43956,0.96457,,
,,,,0.4396,0.96459,,
,,,,0.43964,0.96461,,
,,,,0.43968,0.96463,,
,,,,0.43972,0.96465,,
,,,,0.43976,0.96467,,
,,,,0.4398,0.96469,,
,,,,0.43984,0.9647,,
,,,,0.43988,0.96472,,
,,,,0.43992,0.96474,,
,,,,0.43996,0.96476,,
,,,,0.44,0.96478,,
,,,,0.44004,0.9648,,
,,,,0.44008,0.96482,,
,,,,0.44012,0.96484,,
,,,,0.44016,0.96485,,
,,,,0.4402,0.96487,,
,,,,0.44024,0.96489,,
,,,,0.44028,0.96491,,
,,,,0.44032,0.96493,,
,,,,0.44036,0.96495,,
,,,,0.4404,0.96497,,
,,,,0.44044,0.96499,,
,,,,0.44048,0.96501,,
,,,,0.44052,0.96503,,
,,,,0.44056,0.96504,,
,,,,0.4406,0.96506,,
,,,,0.44064,0.96508,,
,,,,0.44068,0.9651,,
,,,,0.44072,0.96512,,
,,,,0.44076,0.96514,,
,,,,0.4408,0.96516,,
,,,,0.44084,0.96518,,
,,,,0.44088,0.9652,,
,,,,0.44092,0.96521,,
,,,,0.44096,0.96523,,
,,,,0.441,0.96525,,
,,,,0.44104,0.96527,,
,,,,0.44108,0.96529,,
,,,,0.44112,0.96531,,
,,,,0.44116,0.96533,,
,,,,0.4412,0.96535,,
,,,,0.44124,0.96536,,
,,,,0.44128,0.96538,,
,,,,0.44132,0.9654,,
,,,,0.44136,0.96542,,
,,,,0.4414,0.96544,,
,,,,0.44144,0.96546,,
,,,,0.44148,0.96548,,
,,,,0.44152,0.9655,,
,,,,0.44156,0.96552,,
,,,,0.4416,0.96553,,
,,,,0.44164,0.96555,,
,,,,0.44168,0.96557,,
,,,,0.44172,0.96559,,
,,,,0.44176,0.96561,,
,,,,0.4418,0.96563,,
,,,,0.44184,0.96565,,
,,,,0.44188,0.96567,,
,,,,0.44192,0.96568,,
,,,,0.44196,0.9657,,
,,,,0.442,0.96572,,
,,,,0.44204,0.96574,,
,,,,0.44208,0.96576,,
,,,,0.44212,0.96578,,
,,,,0.44216,0.9658,,
,,,,0.4422,0.96582,,
,,,,0.44224,0.96584,,
,,,,0.44228,0.96585,,
,,,,0.44232,0.96587,,
,,,,0.44236,0.96589,,
,,,,0.4424,0.96591,,
,,,,0.44244,0.96593,,
,,,,0.44248,0.96595,,
,,,,0.44252,0.96597,,
,,,,0.44256,0.96599,,
,,,,0.4426,0.96601,,
,,,,0.44264,0.96603,,
,,,,0.44268,0.96604,,
,,,,0.44272,0.96606,,
,,,,0.44276,0.96608,,
,,,,0.4428,0.9661,,
,,,,0.44284,0.96612,,
,,,,0.44288,0.96614,,
,,,,0.44292,0.96616,,
,,,,0.44296,0.96618,,
,,,,0.443,0.9662,,
,,,,0.44304,0.96622,,
,,,,0.44308,0.96624,,
,,,,0.44312,0.96625,,
,,,,0.44316,0.96627,,
,,,,0.4432,0.96629,,
,,,,0.44324,0.96631,,
,,,,0.44328,0.96633,,
,,,,0.44332,0.96635,,
,,,,0.44336,0.96637,,
,,,,0.4434,0.96639,,
,,,,0.44344,0.96641,,
,,,,0.44348,0.96643,,
,,,,0.44352,0.96645,,
,,,,0.44356,0.96647,,
,,,,0.4436,0.96649,,
,,,,0.44364,0.96651,,
,,,,0.44368,0.96653,,
,,,,0.44372,0.96655,,
,,,,0.44376,0.96657,,
,,,,0.4438,0.96659,,
,,,,0.44384,0.96661,,
,,,,0.44388,0.96663,,
,,,,0.44392,0.96665,,
,,,,0.44396,0.96667,,
,,,,0.444,0.96669,,
,,,,0.44404,0.96671,,
,,,,0.44408,0.96673,,
,,,,0.44412,0.96675,,
,,,,0.44416,0.96677,,
,,,,0.4442,0.96679,,
,,,,0.44424,0.96681,,
,,,,0.44428,0.96683,,
,,,,0.44432,0.96685,,
,,,,0.44436,0.96687,,
,,,,0.4444,0.96689,,
,,,,0.44444,0.96691,,
,,,,0.44448,0.96693,,
,,,,0.44452,0.96695,,
,,,,0.44456,0.96697,,
,,,,0.4446,0.96699,,
,,,,0.44464,0.96701,,
,,,,0.44468,0.96703,,
,,,,0.44472,0.96705,,
,,,,0.44476,0.96707,,
,,,,0.4448,0.96709,,
,,,,0.44484,0.96711,,
,,,,0.44488,0.96713,,
,,,,0.44492,0.96715,,
,,,,0.44496,0.96717,,
,,,,0.445,0.96719,,
,,,,0.44504,0.96721,,
,,,,0.44508,0.96723,,
,,,,0.44512,0.96725,,
,,,,0.44516,0.96727,,
,,,,0.4452,0.96729,,
,,,,0.44524,0.96731,,
,,,,0.44528,0.96733,,
,,,,0.44532,0.96735,,
,,,,0.44536,0.96737,,
,,,,0.4454,0.96739,,
,,,,0.44544,0.96741,,
,,,,0.44548,0.96743,,
,,,,0.44552,0.96745,,
,,,,0.44556,0.96747,,
,,,,0.4456,0.96749,,
,,,,0.44564,0.96751,,
,,,,0.44568,0.96753,,
,,,,0.44572,0.96755,,
,,,,0.44576,0.96757,,
,,,,0.4458,0.96759,,
,,,,0.44584,0.96761,,
,,,,0.44588,0.96763,,
,,,,0.44592,0.96765,,
,,,,0.44596,0.96767,,
,,,,0.446,0.96769,,
,,,,0.44604,0.96771,,
,,,,0.44608,0.96773,,
,,,,0.44612,0.96776,,
,,,,0.44616,0.96778,,
,,,,0.4462,0.9678,,
,,,,0.44624,0.96782,,
,,,,0.44628,0.96784,,
,,,,0.44632,0.96786,,
,,,,0.44636,0.96788,,
,,,,0.4464,0.9679,,
,,,,0.44644,0.96792,,
,,,,0.44648,0.96794,,
,,,,0.44652,0.96796,,
,,,,0.44656,0.96798,,
,,,,0.4466,0.968,,
,,,,0.44664,0.96802,,
,,,,0.44668,0.96804,,
,,,,0.44672,0.96806,,
,,,,0.44676,0.96808,,
,,,,0.4468,0.9681,,
,,,,0.44684,0.96812,,
,,,,0.44688,0.96814,,
,,,,0.44692,0.96816,,
,,,,0.44696,0.96818,,
,,,,0.447,0.9682,,
,,,,0.44704,0.96822,,
,,,,0.44708,0.96824,,
,,,,0.44712,0.96826,,
,,,,0.44716,0.96828,,
,,,,0.4472,0.96831,,
,,,,0.44724,0.96833,,
,,,,0.44728,0.96835,,
,,,,0.44732,0.96837,,
,,,,0.44736,0.96839,,
,,,,0.4474,0.96841,,
,,,,0.44744,0.96843,,
,,,,0.44748,0.96845,,
,,,,0.44752,0.96847,,
,,,,0.44756,0.96849,,
,,,,0.4476,0.96851,,
,,,,0.44764,0.96853,,
,,,,0.44768,0.96855,,
,,,,0.44772,0.96858,,
,,,,0.44776,0.9686,,
,,,,0.4478,0.96862,,
,,,,0.44784,0.96864,,
,,,,0.44788,0.96866,,
,,,,0.44792,0.96868,,
,,,,0.44796,0.9687,,
,,,,0.448,0.96872,,
,,,,0.44804,0.96874,,
,,,,0.44808,0.96877,,
,,,,0.44812,0.96879,,
,,,,0.44816,0.96881,,
,,,,0.4482,0.96883,,
,,,,0.44824,0.96885,,
,,,,0.44828,0.96887,,
,,,,0.44832,0.96889,,
,,,,0.44836,0.96891,,
,,,,0.4484,0.96893,,
,,,,0.44844,0.96896,,
,,,,0.44848,0.96898,,
,,,,0.44852,0.969,,
,,,,0.44856,0.96902,,
,,,,0.4486,0.96904,,
,,,,0.44864,0.96906,,
,,,,0.44868,0.96908,,
,,,,0.44872,0.9691,,
,,,,0.44876,0.96912,,
,,,,0.4488,0.96915,,
,,,,0.44884,0.96917,,
,,,,0.44888,0.96919,,
,,,,0.44892,0.96921,,
,,,,0.44896,0.96923,,
,,,,0.449,0.96925,,
,,,,0.44904,0.96927,,
,,,,0.44908,0.96929,,
,,,,0.44912,0.96931,,
,,,,0.44916,0.96933,,
,,,,0.4492,0.96935,,
,,,,0.44924,0.96938,,
,,,,0.44928,0.9694,,
,,,,0.44932,0.96942,,
,,,,0.44936,0.96944,,
,,,,0.4494,0.96946,,
,,,,0.44944,0.96948,,
,,,,0.44948,0.9695,,
,,,,0.44952,0.96952,,
,,,,0.44956,0.96954,,
,,,,0.4496,0.96956,,
,,,,0.44964,0.96959,,
,,,,0.44968,0.96961,,
,,,,0.44972,0.96963,,
,,,,0.44976,0.96965,,
,,,,0.4498,0.96967,,
,,,,0.44984,0.96969,,
,,,,0.44988,0.96971,,
,,,,0.44992,0.96973,,
,,,,0.44996,0.96975,,
,,,,0.45,0.96977,,
,,,,0.45004,0.9698,,
,,,,0.45008,0.96982,,
,,,,0.45012,0.96984,,
,,,,0.45016,0.96986,,
,,,,0.4502,0.96988,,
,,,,0.45024,0.9699,,
,,,,0.45028,0.96992,,
,,,,0.45032,0.96994,,
,,,,0.45036,0.96996,,
,,,,0.4504,0.96998,,
,,,,0.45044,0.97,,
,,,,0.45048,0.97002,,
,,,,0.45052,0.97005,,
,,,,0.45056,0.97007,,
,,,,0.4506,0.97009,,
,,,,0.45064,0.97011,,
,,,,0.45068,0.97013,,
,,,,0.45072,0.97015,,
,,,,0.45076,0.97017,,
,,,,0.4508,0.97019,,
,,,,0.45084,0.97022,,
,,,,0.45088,0.97024,,
,,,,0.45092,0.97026,,
,,,,0.45096,0.97028,,
,,,,0.451,0.9703,,
,,,,0.45104,0.97032,,
,,,,0.45108,0.97034,,
,,,,0.45112,0.97037,,
,,,,0.45116,0.97039,,
,,,,0.4512,0.97041,,
,,,,0.45124,0.97043,,
,,,,0.45128,0.97045,,
,,,,0.45132,0.97047,,
,,,,0.45136,0.9705,,
,,,,0.4514,0.97052,,
,,,,0.45144,0.97054,,
,,,,0.45148,0.97056,,
,,,,0.45152,0.97058,,
,,,,0.45156,0.97061,,
,,,,0.4516,0.97063,,
,,,,0.45164,0.97065,,
,,,,0.45168,0.97067,,
,,,,0.45172,0.97069,,
,,,,0.45176,0.97072,,
,,,,0.4518,0.97074,,
,,,,0.45184,0.97076,,
,,,,0.45188,0.97078,,
,,,,0.45192,0.9708,,
,,,,0.45196,0.97083,,
,,,,0.452,0.97085,,
,,,,0.45204,0.97087,,
,,,,0.45208,0.97089,,
,,,,0.45212,0.97091,,
,,,,0.45216,0.97094,,
,,,,0.4522,0.97096,,
,,,,0.45224,0.97098,,
,,,,0.45228,0.971,,
,,,,0.45232,0.97102,,
,,,,0.45236,0.97105,,
,,,,0.4524,0.97107,,
,,,,0.45244,0.97109,,
,,,,0.45248,0.97111,,
,,,,0.45252,0.97113,,
,,,,0.45256,0.97116,,
,,,,0.4526,0.97118,,
,,,,0.45264,0.9712,,
,,,,0.45268,0.97122,,
,,,,0.45272,0.97124,,
,,,,0.45276,0.97126,,
,,,,0.4528,0.97129,,
,,,,0.45284,0.97131,,
,,,,0.45288,0.97133,,
,,,,0.45292,0.97135,,
,,,,0.45296,0.97137,,
,,,,0.453,0.9714,,
,,,,0.45304,0.97142,,
,,,,0.45308,0.97144,,
,,,,0.45312,0.97146,,
,,,,0.45316,0.97148,,
,,,,0.4532,0.9715,,
,,,,0.45324,0.97153,,
,,,,0.45328,0.97155,,
,,,,0.45332,0.97157,,
,,,,0.45336,0.97159,,
,,,,0.4534,0.97161,,
,,,,0.45344,0.97163,,
,,,,0.45348,0.97166,,
,,,,0.45352,0.97168,,
,,,,0.45356,0.9717,,
,,,,0.4536,0.97172,,
,,,,0.45364,0.97174,,
,,,,0.45368,0.97176,,
,,,,0.45372,0.97179,,
,,,,0.45376,0.97181,,
,,,,0.4538,0.97183,,
,,,,0.45384,0.97185,,
,,,,0.45388,0.97187,,
,,,,0.45392,0.97189,,
,,,,0.45396,0.97192,,
,,,,0.454,0.97194,,
,,,,0.45404,0.97196,,
,,,,0.45408,0.97198,,
,,,,0.45412,0.972,,
,,,,0.45416,0.97203,,
,,,,0.4542,0.97205,,
,,,,0.45424,0.97207,,
,,,,0.45428,0.97209,,
,,,,0.45432,0.97211,,
,,,,0.45436,0.97214,,
,,,,0.4544,0.97216,,
,,,,0.45444,0.97218,,
,,,,0.45448,0.9722,,
,,,,0.45452,0.97222,,
,,,,0.45456,0.97225,,
,,,,0.4546,0.97227,,
,,,,0.45464,0.97229,,
,,,,0.45468,0.97231,,
,,,,0.45472,0.97233,,
,,,,0.45476,0.97236,,
,,,,0.4548,0.97238,,
,,,,0.45484,0.9724,,
,,,,0.45488,0.97242,,
,,,,0.45492,0.97245,,
,,,,0.45496,0.97247,,
,,,,0.455,0.97249,,
,,,,0.45504,0.97251,,
,,,,0.45508,0.97254,,
,,,,0.45512,0.97256,,
,,,,0.45516,0.97258,,
,,,,0.4552,0.9726,,
,,,,0.45524,0.97263,,
,,,,0.45528,0.97265,,
,,,,0.45532,0.97267,,
,,,,0.45536,0.9727,,
,,,,0.4554,0.97272,,
,,,,0.45544,0.97274,,
,,,,0.45548,0.97276,,
,,,,0.45552,0.97279,,
,,,,0.45556,0.97281,,
,,,,0.4556,0.97283,,
,,,,0.45564,0.97286,,
,,,,0.45568,0.97288,,
,,,,0.45572,0.9729,,
,,,,0.45576,0.97292,,
,,,,0.4558,0.97295,,
,,,,0.45584,0.97297,,
,,,,0.45588,0.97299,,
,,,,0.45592,0.97301,,
,,,,0.45596,0.97304,,
,,,,0.456,0.97306,,
,,,,0.45604,0.97308,,
,,,,0.45608,0.9731,,
,,,,0.45612,0.97313,,
,,,,0.45616,0.97315,,
,,,,0.4562,0.97317,,
,,,,0.45624,0.97319,,
,,,,0.45628,0.97322,,
,,,,0.45632,0.97324,,
,,,,0.45636,0.97326,,
,,,,0.4564,0.97328,,
,,,,0.45644,0.9733,,
,,,,0.45648,0.97333,,
,,,,0.45652,0.97335,,
,,,,0.45656,0.97337,,
,,,,0.4566,0.97339,,
,,,,0.45664,0.97342,,
,,,,0.45668,0.97344,,
,,,,0.45672,0.97346,,
,,,,0.45676,0.97348,,
,,,,0.4568,0.97351,,
,,,,0.45684,0.97353,,
,,,,0.45688,0.97355,,
,,,,0.45692,0.97357,,
,,,,0.45696,0.97359,,
,,,,0.457,0.97362,,
,,,,0.45704,0.97364,,
,,,,0.45708,0.97366,,
,,,,0.45712,0.97368,,
,,,,0.45716,0.97371,,
,,,,0.4572,0.97373,,
,,,,0.45724,0.97375,,
,,,,0.45728,0.97377,,
,,,,0.45732,0.9738,,
,,,,0.45736,0.97382,,
,,,,0.4574,0.97384,,
,,,,0.45744,0.97386,,
,,,,0.45748,0.97388,,
,,,,0.45752,0.97391,,
,,,,0.45756,0.97393,,
,,,,0.4576,0.97395,,
,,,,0.45764,0.97397,,
,,,,0.45768,0.97399,,
,,,,0.45772,0.97402,,
,,,,0.45776,0.97404,,
,,,,0.4578,0.97406,,
,,,,0.45784,0.97408,,
,,,,0.45788,0.97411,,
,,,,0.45792,0.97413,,
,,,,0.45796,0.97415,,
,,,,0.458,0.97417,,
,,,,0.45804,0.9742,,
,,,,0.45808,0.97422,,
,,,,0.45812,0.97424,,
,,,,0.45816,0.97427,,
,,,,0.4582,0.97429,,
,,,,0.45824,0.97431,,
,,,,0.45828,0.97433,,
,,,,0.45832,0.97436,,
,,,,0.45836,0.97438,,
,,,,0.4584,0.9744,,
,,,,0.45844,0.97443,,
,,,,0.45848,0.97445,,
,,,,0.45852,0.97447,,
,,,,0.45856,0.97449,,
,,,,0.4586,0.97452,,
,,,,0.45864,0.97454,,
,,,,0.45868,0.97456,,
,,,,0.45872,0.97459,,
,,,,0.45876,0.97461,,
,,,,0.4588,0.97463,,
,,,,0.45884,0.97466,,
,,,,0.45888,0.97468,,
,,,,0.45892,0.9747,,
,,,,0.45896,0.97473,,
,,,,0.459,0.97475,,
,,,,0.45904,0.97477,,
,,,,0.45908,0.9748,,
,,,,0.45912,0.97482,,
,,,,0.45916,0.97484,,
,,,,0.4592,0.97486,,
,,,,0.45924,0.97489,,
,,,,0.45928,0.97491,,
,,,,0.45932,0.97493,,
,,,,0.45936,0.97496,,
,,,,0.4594,0.97498,,
,,,,0.45944,0.975,,
,,,,0.45948,0.97502,,
,,,,0.45952,0.97505,,
,,,,0.45956,0.97507,,
,,,,0.4596,0.97509,,
,,,,0.45964,0.97512,,
,,,,0.45968,0.97514,,
,,,,0.45972,0.97516,,
,,,,0.45976,0.97518,,
,,,,0.4598,0.97521,,
,,,,0.45984,0.97523,,
,,,,0.45988,0.97525,,
,,,,0.45992,0.97527,,
,,,,0.45996,0.9753,,
,,,,0.46,0.97532,,
,,,,0.46004,0.97534,,
,,,,0.46008,0.97536,,
,,,,0.46012,0.97539,,
,,,,0.46016,0.97541,,
,,,,0.4602,0.97543,,
,,,,0.46024,0.97545,,
,,,,0.46028,0.97548,,
,,,,0.46032,0.9755,,
,,,,0.46036,0.97552,,
,,,,0.4604,0.97554,,
,,,,0.46044,0.97557,,
,,,,0.46048,0.97559,,
,,,,0.46052,0.97561,,
,,,,0.46056,0.97563,,
,,,,0.4606,0.97566,,
,,,,0.46064,0.97568,,
,,,,0.46068,0.9757,,
,,,,0.46072,0.97572,,
,,,,0.46076,0.97575,,
,,,,0.4608,0.97577,,
,,,,0.46084,0.97579,,
,,,,0.46088,0.97581,,
,,,,0.46092,0.97584,,
,,,,0.46096,0.97586,,
,,,,0.461,0.97588,,
,,,,0.46104,0.97591,,
,,,,0.46108,0.97593,,
,,,,0.46112,0.97595,,
,,,,0.46116,0.97597,,
,,,,0.4612,0.976,,
,,,,0.46124,0.97602,,
,,,,0.46128,0.97604,,
,,,,0.46132,0.97606,,
,,,,0.46136,0.97609,,
,,,,0.4614,0.97611,,
,,,,0.46144,0.97613,,
,,,,0.46148,0.97616,,
,,,,0.46152,0.97618,,
,,,,0.46156,0.9762,,
,,,,0.4616,0.97622,,
,,,,0.46164,0.97625,,
,,,,0.46168,0.97627,,
,,,,0.46172,0.97629,,
,,,,0.46176,0.97632,,
,,,,0.4618,0.97634,,
,,,,0.46184,0.97636,,
,,,,0.46188,0.97639,,
,,,,0.46192,0.97641,,
,,,,0.46196,0.97643,,
,,,,0.462,0.97646,,
,,,,0.46204,0.97648,,
,,,,0.46208,0.9765,,
,,,,0.46212,0.97653,,
,,,,0.46216,0.97655,,
,,,,0.4622,0.97657,,
,,,,0.46224,0.9766,,
,,,,0.46228,0.97662,,
,,,,0.46232,0.97664,,
,,,,0.46236,0.97667,,
,,,,0.4624,0.97669,,
,,,,0.46244,0.97671,,
,,,,0.46248,0.97674,,
,,,,0.46252,0.97676,,
,,,,0.46256,0.97678,,
,,,,0.4626,0.97681,,
,,,,0.46264,0.97683,,
,,,,0.46268,0.97685,,
,,,,0.46272,0.97688,,
,,,,0.46276,0.9769,,
,,,,0.4628,0.97692,,
,,,,0.46284,0.97695,,
,,,,0.46288,0.97697,,
,,,,0.46292,0.97699,,
,,,,0.46296,0.97701,,
,,,,0.463,0.97704,,
,,,,0.46304,0.97706,,
,,,,0.46308,0.97708,,
,,,,0.46312,0.97711,,
,,,,0.46316,0.97713,,
,,,,0.4632,0.97715,,
,,,,0.46324,0.97717,,
,,,,0.46328,0.9772,,
,,,,0.46332,0.97722,,
,,,,0.46336,0.97724,,
,,,,0.4634,0.97727,,
,,,,0.46344,0.97729,,
,,,,0.46348,0.97731,,
,,,,0.46352,0.97733,,
,,,,0.46356,0.97736,,
,,,,0.4636,0.97738,,
,,,,0.46364,0.9774,,
,,,,0.46368,0.97742,,
,,,,0.46372,0.97745,,
,,,,0.46376,0.97747,,
,,,,0.4638,0.97749,,
,,,,0.46384,0.97751,,
,,,,0.46388,0.97754,,
,,,,0.46392,0.97756,,
,,,,0.46396,0.97758,,
,,,,0.464,0.9776,,
,,,,0.46404,0.97763,,
,,,,0.46408,0.97765,,
,,,,0.46412,0.97767,,
,,,,0.46416,0.97769,,
,,,,0.4642,0.97772,,
,,,,0.46424,0.97774,,
,,,,0.46428,0.97776,,
,,,,0.46432,0.97778,,
,,,,0.46436,0.97781,,
,,,,0.4644,0.97783,,
,,,,0.46444,0.97785,,
,,,,0.46448,0.97787,,
,,,,0.46452,0.9779,,
,,,,0.46456,0.97792,,
,,,,0.4646,0.97794,,
,,,,0.46464,0.97796,,
,,,,0.46468,0.97799,,
,,,,0.46472,0.97801,,
,,,,0.46476,0.97803,,
,,,,0.4648,0.97805,,
,,,,0.46484,0.97808,,
,,,,0.46488,0.9781,,
,,,,0.46492,0.97812,,
,,,,0.46496,0.97815,,
,,,,0.465,0.97817,,
,,,,0.46504,0.97819,,
,,,,0.46508,0.97821,,
,,,,0.46512,0.97824,,
,,,,0.46516,0.97826,,
,,,,0.4652,0.97828,,
,,,,0.46524,0.97831,,
,,,,0.46528,0.97833,,
,,,,0.46532,0.97835,,
,,,,0.46536,0.97838,,
,,,,0.4654,0.9784,,
,,,,0.46544,0.97842,,
,,,,0.46548,0.97845,,
,,,,0.46552,0.97847,,
,,,,0.46556,0.97849,,
,,,,0.4656,0.97852,,
,,,,0.46564,0.97854,,
,,,,0.46568,0.97856,,
,,,,0.46572,0.97859,,
,,,,0.46576,0.97861,,
,,,,0.4658,0.97863,,
,,,,0.46584,0.97865,,
,,,,0.46588,0.97868,,
,,,,0.46592,0.9787,,
,,,,0.46596,0.97872,,
,,,,0.466,0.97875,,
,,,,0.46604,0.97877,,
,,,,0.46608,0.97879,,
,,,,0.46612,0.97882,,
,,,,0.46616,0.97884,,
,,,,0.4662,0.97886,,
,,,,0.46624,0.97888,,
,,,,0.46628,0.97891,,
,,,,0.46632,0.97893,,
,,,,0.46636,0.97895,,
,,,,0.4664,0.97898,,
,,,,0.46644,0.979,,
,,,,0.46648,0.97902,,
,,,,0.46652,0.97904,,
,,,,0.46656,0.97907,,
,,,,0.4666,0.97909,,
,,,,0.46664,0.97911,,
,,,,0.46668,0.97913,,
,,,,0.46672,0.97916,,
,,,,0.46676,0.97918,,
,,,,0.4668,0.9792,,
,,,,0.46684,0.97922,,
,,,,0.46688,0.97925,,
,,,,0.46692,0.97927,,
,,,,0.46696,0.97929,,
,,,,0.467,0.97931,,
,,,,0.46704,0.97934,,
,,,,0.46708,0.97936,,
,,,,0.46712,0.97938,,
,,,,0.46716,0.9794,,
,,,,0.4672,0.97943,,
,,,,0.46724,0.97945,,
,,,,0.46728,0.97947,,
,,,,0.46732,0.97949,,
,,,,0.46736,0.97952,,
,,,,0.4674,0.97954,,
,,,,0.46744,0.97956,,
,,,,0.46748,0.97958,,
,,,,0.46752,0.97961,,
,,,,0.46756,0.97963,,
,,,,0.4676,0.97965,,
,,,,0.46764,0.97967,,
,,,,0.46768,0.9797,,
,,,,0.46772,0.97972,,
,,,,0.46776,0.97974,,
,,,,0.4678,0.97976,,
,,,,0.46784,0.97979,,
,,,,0.46788,0.97981,,
,,,,0.46792,0.97983,,
,,,,0.46796,0.97985,,
,,,,0.468,0.97988,,
,,,,0.46804,0.9799,,
,,,,0.46808,0.97992,,
,,,,0.46812,0.97994,,
,,,,0.46816,0.97997,,
,,,,0.4682,0.97999,,
,,,,0.46824,0.98001,,
,,,,0.46828,0.98003,,
,,,,0.46832,0.98006,,
,,,,0.46836,0.98008,,
,,,,0.4684,0.9801,,
,,,,0.46844,0.98012,,
,,,,0.46848,0.98015,,
,,,,0.46852,0.98017,,
,,,,0.46856,0.98019,,
,,,,0.4686,0.98021,,
,,,,0.46864,0.98024,,
,,,,0.46868,0.98026,,
,,,,0.46872,0.98028,,
,,,,0.46876,0.98031,,
,,,,0.4688,0.98033,,
,,,,0.46884,0.98035,,
,,,,0.46888,0.98037,,
,,,,0.46892,0.9804,,
,,,,0.46896,0.98042,,
,,,,0.469,0.98044,,
,,,,0.46904,0.98047,,
,,,,0.46908,0.98049,,
,,,,0.46912,0.98051,,
,,,,0.46916,0.98054,,
,,,,0.4692,0.98056,,
,,,,0.46924,0.98058,,
,,,,0.46928,0.9806,,
,,,,0.46932,0.98063,,
,,,,0.46936,0.98065,,
,,,,0.4694,0.98067,,
,,,,0.46944,0.9807,,
,,,,0.46948,0.98072,,
,,,,0.46952,0.98074,,
,,,,0.46956,0.98076,,
,,,,0.4696,0.98079,,
,,,,0.46964,0.98081,,
,,,,0.46968,0.98083,,
,,,,0.46972,0.98085,,
,,,,0.46976,0.98088,,
,,,,0.4698,0.9809,,
,,,,0.46984,0.98092,,
,,,,0.46988,0.98094,,
,,,,0.46992,0.98097,,
,,,,0.46996,0.98099,,
,,,,0.47,0.98101,,
,,,,0.47004,0.98103,,
,,,,0.47008,0.98105,,
,,,,0.47012,0.98108,,
,,,,0.47016,0.9811,,
,,,,0.4702,0.98112,,
,,,,0.47024,0.98114,,
,,,,0.47028,0.98117,,
,,,,0.47032,0.98119,,
,,,,0.47036,0.98121,,
,,,,0.4704,0.98123,,
,,,,0.47044,0.98125,,
,,,,0.47048,0.98128,,
,,,,0.47052,0.9813,,
,,,,0.47056,0.98132,,
,,,,0.4706,0.98134,,
,,,,0.47064,0.98136,,
,,,,0.47068,0.98139,,
,,,,0.47072,0.98141,,
,,,,0.47076,0.98143,,
,,,,0.4708,0.98145,,
,,,,0.47084,0.98147,,
,,,,0.47088,0.9815,,
,,,,0.47092,0.98152,,
,,,,0.47096,0.98154,,
,,,,0.471,0.98156,,
,,,,0.47104,0.98158,,
,,,,0.47108,0.98161,,
,,,,0.47112,0.98163,,
,,,,0.47116,0.98165,,
,,,,0.4712,0.98167,,
,,,,0.47124,0.98169,,
,,,,0.47128,0.98171,,
,,,,0.47132,0.98173,,
,,,,0.47136,0.98176,,
,,,,0.4714,0.98178,,
,,,,0.47144,0.9818,,
,,,,0.47148,0.98182,,
,,,,0.47152,0.98184,,
,,,,0.47156,0.98187,,
,,,,0.4716,0.98189,,
,,,,0.47164,0.98191,,
,,,,0.47168,0.98193,,
,,,,0.47172,0.98195,,
,,,,0.47176,0.98198,,
,,,,0.4718,0.982,,
,,,,0.47184,0.98202,,
,,,,0.47188,0.98204,,
,,,,0.47192,0.98206,,
,,,,0.47196,0.98209,,
,,,,0.472,0.98211,,
,,,,0.47204,0.98213,,
,,,,0.47208,0.98215,,
,,,,0.47212,0.98217,,
,,,,0.47216,0.9822,,
,,,,0.4722,0.98222,,
,,,,0.47224,0.98224,,
,,,,0.47228,0.98226,,
,,,,0.47232,0.98228,,
,,,,0.47236,0.98231,,
,,,,0.4724,0.98233,,
,,,,0.47244,0.98235,,
,,,,0.47248,0.98237,,
,,,,0.47252,0.9824,,
,,,,0.47256,0.98242,,
,,,,0.4726,0.98244,,
,,,,0.47264,0.98246,,
,,,,0.47268,0.98249,,
,,,,0.47272,0.98251,,
,,,,0.47276,0.98253,,
,,,,0.4728,0.98255,,
,,,,0.47284,0.98258,,
,,,,0.47288,0.9826,,
,,,,0.47292,0.98262,,
,,,,0.47296,0.98264,,
,,,,0.473,0.98266,,
,,,,0.47304,0.98269,,
,,,,0.47308,0.98271,,
,,,,0.47312,0.98273,,
,,,,0.47316,0.98275,,
,,,,0.4732,0.98277,,
,,,,0.47324,0.98279,,
,,,,0.47328,0.98282,,
,,,,0.47332,0.98284,,
,,,,0.47336,0.98286,,
,,,,0.4734,0.98288,,
,,,,0.47344,0.9829,,
,,,,0.47348,0.98293,,
,,,,0.47352,0.98295,,
,,,,0.47356,0.98297,,
,,,,0.4736,0.98299,,
,,,,0.47364,0.98301,,
,,,,0.47368,0.98303,,
,,,,0.47372,0.98305,,
,,,,0.47376,0.98308,,
,,,,0.4738,0.9831,,
,,,,0.47384,0.98312,,
,,,,0.47388,0.98314,,
,,,,0.47392,0.98316,,
,,,,0.47396,0.98318,,
,,,,0.474,0.9832,,
,,,,0.47404,0.98323,,
,,,,0.47408,0.98325,,
,,,,0.47412,0.98327,,
,,,,0.47416,0.98329,,
,,,,0.4742,0.98331,,
,,,,0.47424,0.98333,,
,,,,0.47428,0.98335,,
,,,,0.47432,0.98338,,
,,,,0.47436,0.9834,,
,,,,0.4744,0.98342,,
,,,,0.47444,0.98344,,
,,,,0.47448,0.98346,,
,,,,0.47452,0.98348,,
,,,,0.47456,0.9835,,
,,,,0.4746,0.98352,,
,,,,0.47464,0.98355,,
,,,,0.47468,0.98357,,
,,,,0.47472,0.98359,,
,,,,0.47476,0.98361,,
,,,,0.4748,0.98363,,
,,,,0.47484,0.98365,,
,,,,0.47488,0.98367,,
,,,,0.47492,0.98369,,
,,,,0.47496,0.98371,,
,,,,0.475,0.98374,,
,,,,0.47504,0.98376,,
,,,,0.47508,0.98378,,
,,,,0.47512,0.9838,,
,,,,0.47516,0.98382,,
,,,,0.4752,0.98384,,
,,,,0.47524,0.98386,,
,,,,0.47528,0.98388,,
,,,,0.47532,0.9839,,
,,,,0.47536,0.98393,,
,,,,0.4754,0.98395,,
,,,,0.47544,0.98397,,
,,,,0.47548,0.98399,,
,,,,0.47552,0.98401,,
,,,,0.47556,0.98403,,
,,,,0.4756,0.98405,,
,,,,0.47564,0.98407,,
,,,,0.47568,0.9841,,
,,,,0.47572,0.98412,,
,,,,0.47576,0.98414,,
,,,,0.4758,0.98416,,
,,,,0.47584,0.98418,,
,,,,0.47588,0.9842,,
,,,,0.47592,0.98422,,
,,,,0.47596,0.98424,,
,,,,0.476,0.98427,,
,,,,0.47604,0.98429,,
,,,,0.47608,0.98431,,
,,,,0.47612,0.98433,,
,,,,0.47616,0.98435,,
,,,,0.4762,0.98437,,
,,,,0.47624,0.98439,,
,,,,0.47628,0.98442,,
,,,,0.47632,0.98444,,
,,,,0.47636,0.98446,,
,,,,0.4764,0.98448,,
,,,,0.47644,0.9845,,
,,,,0.47648,0.98452,,
,,,,0.47652,0.98454,,
,,,,0.47656,0.98457,,
,,,,0.4766,0.98459,,
,,,,0.47664,0.98461,,
,,,,0.47668,0.98463,,
,,,,0.47672,0.98465,,
,,,,0.47676,0.98467,,
,,,,0.4768,0.98469,,
,,,,0.47684,0.98471,,
,,,,0.47688,0.98473,,
,,,,0.47692,0.98475,,
,,,,0.47696,0.98477,,
,,,,0.477,0.9848,,
,,,,0.47704,0.98482,,
,,,,0.47708,0.98484,,
,,,,0.47712,0.98486,,
,,,,0.47716,0.98488,,
,,,,0.4772,0.9849,,
,,,,0.47724,0.98492,,
,,,,0.47728,0.98494,,
,,,,0.47732,0.98496,,
,,,,0.47736,0.98498,,
,,,,0.4774,0.985,,
,,,,0.47744,0.98502,,
,,,,0.47748,0.98504,,
,,,,0.47752,0.98506,,
,,,,0.47756,0.98508,,
,,,,0.4776,0.9851,,
,,,,0.47764,0.98512,,
,,,,0.47768,0.98514,,
,,,,0.47772,0.98516,,
,,,,0.47776,0.98518,,
,,,,0.4778,0.98521,,
,,,,0.47784,0.98523,,
,,,,0.47788,0.98525,,
,,,,0.47792,0.98527,,
,,,,0.47796,0.98529,,
,,,,0.478,0.98531,,
,,,,0.47804,0.98533,,
,,,,0.47808,0.98535,,
,,,,0.47812,0.98537,,
,,,,0.47816,0.98539,,
,,,,0.4782,0.98541,,
,,,,0.47824,0.98543,,
,,,,0.47828,0.98545,,
,,,,0.47832,0.98547,,
,,,,0.47836,0.98549,,
,,,,0.4784,0.98551,,
,,,,0.47844,0.98553,,
,,,,0.47848,0.98555,,
,,,,0.47852,0.98557,,
,,,,0.47856,0.98559,,
,,,,0.4786,0.98561,,
,,,,0.47864,0.98563,,
,,,,0.47868,0.98565,,
,,,,0.47872,0.98567,,
,,,,0.47876,0.98569,,
,,,,0.4788,0.98571,,
,,,,0.47884,0.98573,,
,,,,0.47888,0.98575,,
,,,,0.47892,0.98577,,
,,,,0.47896,0.98578,,
,,,,0.479,0.9858,,
,,,,0.47904,0.98582,,
,,,,0.47908,0.98584,,
,,,,0.47912,0.98586,,
,,,,0.47916,0.98588,,
,,,,0.4792,0.9859,,
,,,,0.47924,0.98592,,
,,,,0.47928,0.98594,,
,,,,0.47932,0.98596,,
,,,,0.47936,0.98598,,
,,,,0.4794,0.986,,
,,,,0.47944,0.98602,,
,,,,0.47948,0.98604,,
,,,,0.47952,0.98606,,
,,,,0.47956,0.98608,,
,,,,0.4796,0.9861,,
,,,,0.47964,0.98612,,
,,,,0.47968,0.98614,,
,,,,0.47972,0.98616,,
,,,,0.47976,0.98619,,
,,,,0.4798,0.98621,,
,,,,0.47984,0.98623,,
,,,,0.47988,0.98625,,
,,,,0.47992,0.98627,,
,,,,0.47996,0.98629,,
,,,,0.48,0.98631,,
,,,,0.48004,0.98633,,
,,,,0.48008,0.98635,,
,,,,0.48012,0.98637,,
,,,,0.48016,0.98639,,
,,,,0.4802,0.98641,,
,,,,0.48024,0.98643,,
,,,,0.48028,0.98645,,
,,,,0.48032,0.98647,,
,,,,0.48036,0.98649,,
,,,,0.4804,0.98651,,
,,,,0.48044,0.98653,,
,,,,0.48048,0.98655,,
,,,,0.48052,0.98657,,
,,,,0.48056,0.98659,,
,,,,0.4806,0.9866,,
,,,,0.48064,0.98662,,
,,,,0.48068,0.98664,,
,,,,0.48072,0.98666,,
,,,,0.48076,0.98668,,
,,,,0.4808,0.9867,,
,,,,0.48084,0.98672,,
,,,,0.48088,0.98674,,
,,,,0.48092,0.98676,,
,,,,0.48096,0.98678,,
,,,,0.481,0.9868,,
,,,,0.48104,0.98682,,
,,,,0.48108,0.98684,,
,,,,0.48112,0.98686,,
,,,,0.48116,0.98688,,
,,,,0.4812,0.9869,,
,,,,0.48124,0.98691,,
,,,,0.48128,0.98693,,
,,,,0.48132,0.98695,,
,,,,0.48136,0.98697,,
,,,,0.4814,0.98699,,
,,,,0.48144,0.98701,,
,,,,0.48148,0.98703,,
,,,,0.48152,0.98705,,
,,,,0.48156,0.98707,,
,,,,0.4816,0.98708,,
,,,,0.48164,0.9871,,
,,,,0.48168,0.98712,,
,,,,0.48172,0.98714,,
,,,,0.48176,0.98716,,
,,,,0.4818,0.98718,,
,,,,0.48184,0.9872,,
,,,,0.48188,0.98722,,
,,,,0.48192,0.98723,,
,,,,0.48196,0.98725,,
,,,,0.482,0.98727,,
,,,,0.48204,0.98729,,
,,,,0.48208,0.98731,,
,,,,0.48212,0.98733,,
,,,,0.48216,0.98735,,
,,,,0.4822,0.98737,,
,,,,0.48224,0.98738,,
,,,,0.48228,0.9874,,
,,,,0.48232,0.98742,,
,,,,0.48236,0.98744,,
,,,,0.4824,0.98746,,
,,,,0.48244,0.98748,,
,,,,0.48248,0.98749,,
,,,,0.48252,0.98751,,
,,,,0.48256,0.98753,,
,,,,0.4826,0.98755,,
,,,,0.48264,0.98757,,
,,,,0.48268,0.98759,,
,,,,0.48272,0.9876,,
,,,,0.48276,0.98762,,
,,,,0.4828,0.98764,,
,,,,0.48284,0.98766,,
,,,,0.48288,0.98768,,
,,,,0.48292,0.9877,,
,,,,0.48296,0.98771,,
,,,,0.483,0.98773,,
,,,,0.48304,0.98775,,
,,,,0.48308,0.98777,,
,,,,0.48312,0.98779,,
,,,,0.48316,0.98781,,
,,,,0.4832,0.98782,,
,,,,0.48324,0.98784,,
,,,,0.48328,0.98786,,
,,,,0.48332,0.98788,,
,,,,0.48336,0.9879,,
,,,,0.4834,0.98792,,
,,,,0.48344,0.98793,,
,,,,0.48348,0.98795,,
,,,,0.48352,0.98797,,
,,,,0.48356,0.98799,,
,,,,0.4836,0.98801,,
,,,,0.48364,0.98802,,
,,,,0.48368,0.98804,,
,,,,0.48372,0.98806,,
,,,,0.48376,0.98808,,
,,,,0.4838,0.9881,,
,,,,0.48384,0.98812,,
,,,,0.48388,0.98813,,
,,,,0.48392,0.98815,,
,,,,0.48396,0.98817,,
,,,,0.484,0.98819,,
,,,,0.48404,0.98821,,
,,,,0.48408,0.98823,,
,,,,0.48412,0.98824,,
,,,,0.48416,0.98826,,
,,,,0.4842,0.98828,,
,,,,0.48424,0.9883,,
,,,,0.48428,0.98832,,
,,,,0.48432,0.98834,,
,,,,0.48436,0.98835,,
,,,,0.4844,0.98837,,
,,,,0.48444,0.98839,,
,,,,0.48448,0.98841,,
,,,,0.48452,0.98843,,
,,,,0.48456,0.98844,,
,,,,0.4846,0.98846,,
,,,,0.48464,0.98848,,
,,,,0.48468,0.9885,,
,,,,0.48472,0.98852,,
,,,,0.48476,0.98853,,
,,,,0.4848,0.98855,,
,,,,0.48484,0.98857,,
,,,,0.48488,0.98859,,
,,,,0.48492,0.98861,,
,,,,0.48496,0.98862,,
,,,,0.485,0.98864,,
,,,,0.48504,0.98866,,
,,,,0.48508,0.98868,,
,,,,0.48512,0.98869,,
,,,,0.48516,0.98871,,
,,,,0.4852,0.98873,,
,,,,0.48524,0.98875,,
,,,,0.48528,0.98876,,
,,,,0.48532,0.98878,,
,,,,0.48536,0.9888,,
,,,,0.4854,0.98882,,
,,,,0.48544,0.98883,,
,,,,0.48548,0.98885,,
,,,,0.48552,0.98887,,
,,,,0.48556,0.98888,,
,,,,0.4856,0.9889,,
,,,,0.48564,0.98892,,
,,,,0.48568,0.98894,,
,,,,0.48572,0.98895,,
,,,,0.48576,0.98897,,
,,,,0.4858,0.98899,,
,,,,0.48584,0.989,,
,,,,0.48588,0.98902,,
,,,,0.48592,0.98904,,
,,,,0.48596,0.98906,,
,,,,0.486,0.98907,,
,,,,0.48604,0.98909,,
,,,,0.48608,0.98911,,
,,,,0.48612,0.98912,,
,,,,0.48616,0.98914,,
,,,,0.4862,0.98916,,
,,,,0.48624,0.98917,,
,,,,0.48628,0.98919,,
,,,,0.48632,0.98921,,
,,,,0.48636,0.98922,,
,,,,0.4864,0.98924,,
,,,,0.48644,0.98926,,
,,,,0.48648,0.98927,,
,,,,0.48652,0.98929,,
,,,,0.48656,0.98931,,
,,,,0.4866,0.98932,,
,,,,0.48664,0.98934,,
,,,,0.48668,0.98936,,
,,,,0.48672,0.98937,,
,,,,0.48676,0.98939,,
,,,,0.4868,0.98941,,
,,,,0.48684,0.98942,,
,,,,0.48688,0.98944,,
,,,,0.48692,0.98945,,
,,,,0.48696,0.98947,,
,,,,0.487,0.98949,,
,,,,0.48704,0.9895,,
,,,,0.48708,0.98952,,
,,,,0.48712,0.98953,,
,,,,0.48716,0.98955,,
,,,,0.4872,0.98957,,
,,,,0.48724,0.98958,,
,,,,0.48728,0.9896,,
,,,,0.48732,0.98961,,
,,,,0.48736,0.98963,,
,,,,0.4874,0.98965,,
,,,,0.48744,0.98966,,
,,,,0.48748,0.98968,,
,,,,0.48752,0.9897,,
,,,,0.48756,0.98971,,
,,,,0.4876,0.98973,,
,,,,0.48764,0.98975,,
,,,,0.48768,0.98976,,
,,,,0.48772,0.98978,,
,,,,0.48776,0.98979,,
,,,,0.4878,0.98981,,
,,,,0.48784,0.98983,,
,,,,0.48788,0.98984,,
,,,,0.48792,0.98986,,
,,,,0.48796,0.98988,,
,,,,0.488,0.98989,,
,,,,0.48804,0.98991,,
,,,,0.48808,0.98992,,
,,,,0.48812,0.98994,,
,,,,0.48816,0.98996,,
,,,,0.4882,0.98997,,
,,,,0.48824,0.98999,,
,,,,0.48828,0.99,,
,,,,0.48832,0.99002,,
,,,,0.48836,0.99004,,
,,,,0.4884,0.99005,,
,,,,0.48844,0.99007,,
,,,,0.48848,0.99009,,
,,,,0.48852,0.9901,,
,,,,0.48856,0.99012,,
,,,,0.4886,0.99013,,
,,,,0.48864,0.99015,,
,,,,0.48868,0.99017,,
,,,,0.48872,0.99018,,
,,,,0.48876,0.9902,,
,,,,0.4888,0.99021,,
,,,,0.48884,0.99023,,
,,,,0.48888,0.99025,,
,,,,0.48892,0.99026,,
,,,,0.48896,0.99028,,
,,,,0.489,0.99029,,
,,,,0.48904,0.99031,,
,,,,0.48908,0.99033,,
,,,,0.48912,0.99034,,
,,,,0.48916,0.99036,,
,,,,0.4892,0.99037,,
,,,,0.48924,0.99039,,
,,,,0.48928,0.99041,,
,,,,0.48932,0.99042,,
,,,,0.48936,0.99044,,
,,,,0.4894,0.99045,,
,,,,0.48944,0.99047,,
,,,,0.48948,0.99048,,
,,,,0.48952,0.9905,,
,,,,0.48956,0.99051,,
,,,,0.4896,0.99053,,
,,,,0.48964,0.99054,,
,,,,0.48968,0.99056,,
,,,,0.48972,0.99058,,
,,,,0.48976,0.99059,,
,,,,0.4898,0.99061,,
,,,,0.48984,0.99062,,
,,,,0.48988,0.99064,,
,,,,0.48992,0.99065,,
,,,,0.48996,0.99067,,
,,,,0.49,0.99068,,
,,,,0.49004,0.9907,,
,,,,0.49008,0.99071,,
,,,,0.49012,0.99073,,
,,,,0.49016,0.99074,,
,,,,0.4902,0.99076,,
,,,,0.49024,0.99077,,
,,,,0.49028,0.99079,,
,,,,0.49032,0.9908,,
,,,,0.49036,0.99082,,
,,,,0.4904,0.99083,,
,,,,0.49044,0.99085,,
,,,,0.49048,0.99086,,
,,,,0.49052,0.99088,,
,,,,0.49056,0.99089,,
,,,,0.4906,0.99091,,
,,,,0.49064,0.99092,,
,,,,0.49068,0.99094,,
,,,,0.49072,0.99095,,
,,,,0.49076,0.99096,,
,,,,0.4908,0.99098,,
,,,,0.49084,0.99099,,
,,,,0.49088,0.99101,,
,,,,0.49092,0.99102,,
,,,,0.49096,0.99104,,
,,,,0.491,0.99105,,
,,,,0.49104,0.99107,,
,,,,0.49108,0.99108,,
,,,,0.49112,0.9911,,
,,,,0.49116,0.99111,,
,,,,0.4912,0.99113,,
,,,,0.49124,0.99114,,
,,,,0.49128,0.99115,,
,,,,0.49132,0.99117,,
,,,,0.49136,0.99118,,
,,,,0.4914,0.9912,,
,,,,0.49144,0.99121,,
,,,,0.49148,0.99123,,
,,,,0.49152,0.99124,,
,,,,0.49156,0.99126,,
,,,,0.4916,0.99127,,
,,,,0.49164,0.99128,,
,,,,0.49168,0.9913,,
,,,,0.49172,0.99131,,
,,,,0.49176,0.99133,,
,,,,0.4918,0.99134,,
,,,,0.49184,0.99135,,
,,,,0.49188,0.99137,,
,,,,0.49192,0.99138,,
,,,,0.49196,0.9914,,
,,,,0.492,0.99141,,
,,,,0.49204,0.99142,,
,,,,0.49208,0.99144,,
,,,,0.49212,0.99145,,
,,,,0.49216,0.99147,,
,,,,0.4922,0.99148,,
,,,,0.49224,0.99149,,
,,,,0.49228,0.99151,,
,,,,0.49232,0.99152,,
,,,,0.49236,0.99154,,
,,,,0.4924,0.99155,,
,,,,0.49244,0.99156,,
,,,,0.49248,0.99158,,
,,,,0.49252,0.99159,,
,,,,0.49256,0.9916,,
,,,,0.4926,0.99162,,
,,,,0.49264,0.99163,,
,,,,0.49268,0.99165,,
,,,,0.49272,0.99166,,
,,,,0.49276,0.99167,,
,,,,0.4928,0.99169,,
,,,,0.49284,0.9917,,
,,,,0.49288,0.99171,,
,,,,0.49292,0.99173,,
,,,,0.49296,0.99174,,
,,,,0.493,0.99176,,
,,,,0.49304,0.99177,,
,,,,0.49308,0.99178,,
,,,,0.49312,0.9918,,
,,,,0.49316,0.99181,,
,,,,0.4932,0.99182,,
,,,,0.49324,0.99184,,
,,,,0.49328,0.99185,,
,,,,0.49332,0.99186,,
,,,,0.49336,0.99188,,
,,,,0.4934,0.99189,,
,,,,0.49344,0.9919,,
,,,,0.49348,0.99192,,
,,,,0.49352,0.99193,,
,,,,0.49356,0.99194,,
,,,,0.4936,0.99196,,
,,,,0.49364,0.99197,,
,,,,0.49368,0.99199,,
,,,,0.49372,0.992,,
,,,,0.49376,0.99201,,
,,,,0.4938,0.99203,,
,,,,0.49384,0.99204,,
,,,,0.49388,0.99205,,
,,,,0.49392,0.99207,,
,,,,0.49396,0.99208,,
,,,,0.494,0.99209,,
,,,,0.49404,0.9921,,
,,,,0.49408,0.99212,,
,,,,0.49412,0.99213,,
,,,,0.49416,0.99214,,
,,,,0.4942,0.99216,,
,,,,0.49424,0.99217,,
,,,,0.49428,0.99218,,
,,,,0.49432,0.9922,,
,,,,0.49436,0.99221,,
,,,,0.4944,0.99222,,
,,,,0.49444,0.99224,,
,,,,0.49448,0.99225,,
,,,,0.49452,0.99226,,
,,,,0.49456,0.99228,,
,,,,0.4946,0.99229,,
,,,,0.49464,0.9923,,
,,,,0.49468,0.99231,,
,,,,0.49472,0.99233,,
,,,,0.49476,0.99234,,
,,,,0.4948,0.99235,,
,,,,0.49484,0.99237,,
,,,,0.49488,0.99238,,
,,,,0.49492,0.99239,,
,,,,0.49496,0.9924,,
,,,,0.495,0.99242,,
,,,,0.49504,0.99243,,
,,,,0.49508,0.99244,,
,,,,0.49512,0.99246,,
,,,,0.49516,0.99247,,
,,,,0.4952,0.99248,,
,,,,0.49524,0.99249,,
,,,,0.49528,0.99251,,
,,,,0.49532,0.99252,,
,,,,0.49536,0.99253,,
,,,,0.4954,0.99254,,
,,,,0.49544,0.99256,,
,,,,0.49548,0.99257,,
,,,,0.49552,0.99258,,
,,,,0.49556,0.99259,,
,,,,0.4956,0.9926,,
,,,,0.49564,0.99262,,
,,,,0.49568,0.99263,,
,,,,0.49572,0.99264,,
,,,,0.49576,0.99265,,
,,,,0.4958,0.99267,,
,,,,0.49584,0.99268,,
,,,,0.49588,0.99269,,
,,,,0.49592,0.9927,,
,,,,0.49596,0.99271,,
,,,,0.496,0.99273,,
,,,,0.49604,0.99274,,
,,,,0.49608,0.99275,,
,,,,0.49612,0.99276,,
,,,,0.49616,0.99277,,
,,,,0.4962,0.99278,,
,,,,0.49624,0.9928,,
,,,,0.49628,0.99281,,
,,,,0.49632,0.99282,,
,,,,0.49636,0.99283,,
,,,,0.4964,0.99284,,
,,,,0.49644,0.99285,,
,,,,0.49648,0.99287,,
,,,,0.49652,0.99288,,
,,,,0.49656,0.99289,,
,,,,0.4966,0.9929,,
,,,,0.49664,0.99291,,
,,,,0.49668,0.99292,,
,,,,0.49672,0.99294,,
,,,,0.49676,0.99295,,
,,,,0.4968,0.99296,,
,,,,0.49684,0.99297,,
,,,,0.49688,0.99298,,
,,,,0.49692,0.99299,,
,,,,0.49696,0.993,,
,,,,0.497,0.99301,,
,,,,0.49704,0.99303,,
,,,,0.49708,0.99304,,
,,,,0.49712,0.99305,,
,,,,0.49716,0.99306,,
,,,,0.4972,0.99307,,
,,,,0.49724,0.99308,,
,,,,0.49728,0.99309,,
,,,,0.49732,0.9931,,
,,,,0.49736,0.99311,,
,,,,0.4974,0.99313,,
,,,,0.49744,0.99314,,
,,,,0.49748,0.99315,,
,,,,0.49752,0.99316,,
,,,,0.49756,0.99317,,
,,,,0.4976,0.99318,,
,,,,0.49764,0.99319,,
,,,,0.49768,0.9932,,
,,,,0.49772,0.99321,,
,,,,0.49776,0.99322,,
,,,,0.4978,0.99323,,
,,,,0.49784,0.99324,,
,,,,0.49788,0.99326,,
,,,,0.49792,0.99327,,
,,,,0.49796,0.99328,,
,,,,0.498,0.99329,,
,,,,0.49804,0.9933,,
,,,,0.49808,0.99331,,
,,,,0.49812,0.99332,,
,,,,0.49816,0.99333,,
,,,,0.4982,0.99334,,
,,,,0.49824,0.99335,,
,,,,0.49828,0.99336,,
,,,,0.49832,0.99337,,
,,,,0.49836,0.99338,,
,,,,0.4984,0.99339,,
,,,,0.49844,0.9934,,
,,,,0.49848,0.99341,,
,,,,0.49852,0.99342,,
,,,,0.49856,0.99343,,
,,,,0.4986,0.99344,,
,,,,0.49864,0.99345,,
,,,,0.49868,0.99346,,
,,,,0.49872,0.99347,,
,,,,0.49876,0.99349,,
,,,,0.4988,0.9935,,
,,,,0.49884,0.99351,,
,,,,0.49888,0.99352,,
,,,,0.49892,0.99353,,
,,,,0.49896,0.99354,,
,,,,0.499,0.99355,,
,,,,0.49904,0.99356,,
,,,,0.49908,0.99357,,
,,,,0.49912,0.99358,,
,,,,0.49916,0.99359,,
,,,,0.4992,0.9936,,
,,,,0.49924,0.99361,,
,,,,0.49928,0.99362,,
,,,,0.49932,0.99363,,
,,,,0.49936,0.99364,,
,,,,0.4994,0.99365,,
,,,,0.49944,0.99366,,
,,,,0.49948,0.99367,,
,,,,0.49952,0.99368,,
,,,,0.49956,0.99369,,
,,,,0.4996,0.9937,,
,,,,0.49964,0.99371,,
,,,,0.49968,0.99372,,
,,,,0.49972,0.99373,,
,,,,0.49976,0.99374,,
,,,,0.4998,0.99375,,
,,,,0.49984,0.99376,,
,,,,0.49988,0.99377,,
,,,,0.49992,0.99378,,
,,,,0.49996,0.99379,,
,,,,0.5,0.9938,,
,,,,0.50004,0.99381,,
,,,,0.50008,0.99382,,
,,,,0.50012,0.99383,,
,,,,0.50016,0.99384,,
,,,,0.5002,0.99385,,
,,,,0.50024,0.99386,,
,,,,0.50028,0.99387,,
,,,,0.50032,0.99388,,
,,,,0.50036,0.99389,,
,,,,0.5004,0.9939,,
,,,,0.50044,0.99391,,
,,,,0.50048,0.99392,,
,,,,0.50052,0.99393,,
,,,,0.50056,0.99394,,
,,,,0.5006,0.99395,,
,,,,0.50064,0.99396,,
,,,,0.50068,0.99397,,
,,,,0.50072,0.99398,,
,,,,0.50076,0.99399,,
,,,,0.5008,0.994,,
,,,,0.50084,0.99401,,
,,,,0.50088,0.99402,,
,,,,0.50092,0.99403,,
,,,,0.50096,0.99404,,
,,,,0.501,0.99405,,
,,,,0.50104,0.99406,,
,,,,0.50108,0.99407,,
,,,,0.50112,0.99407,,
,,,,0.50116,0.99408,,
,,,,0.5012,0.99409,,
,,,,0.50124,0.9941,,
,,,,0.50128,0.99411,,
,,,,0.50132,0.99412,,
,,,,0.50136,0.99413,,
,,,,0.5014,0.99414,,
,,,,0.50144,0.99415,,
,,,,0.50148,0.99416,,
,,,,0.50152,0.99417,,
,,,,0.50156,0.99418,,
,,,,0.5016,0.99419,,
,,,,0.50164,0.9942,,
,,,,0.50168,0.99421,,
,,,,0.50172,0.99421,,
,,,,0.50176,0.99422,,
,,,,0.5018,0.99423,,
,,,,0.50184,0.99424,,
,,,,0.50188,0.99425,,
,,,,0.50192,0.99426,,
,,,,0.50196,0.99427,,
,,,,0.502,0.99428,,
,,,,0.50204,0.99429,,
,,,,0.50208,0.99429,,
,,,,0.50212,0.9943,,
,,,,0.50216,0.99431,,
,,,,0.5022,0.99432,,
,,,,0.50224,0.99433,,
,,,,0.50228,0.99434,,
,,,,0.50232,0.99435,,
,,,,0.50236,0.99436,,
,,,,0.5024,0.99437,,
,,,,0.50244,0.99437,,
,,,,0.50248,0.99438,,
,,,,0.50252,0.99439,,
,,,,0.50256,0.9944,,
,,,,0.5026,0.99441,,
,,,,0.50264,0.99442,,
,,,,0.50268,0.99443,,
,,,,0.50272,0.99443,,
,,,,0.50276,0.99444,,
,,,,0.5028,0.99445,,
,,,,0.50284,0.99446,,
,,,,0.50288,0.99447,,
,,,,0.50292,0.99448,,
,,,,0.50296,0.99448,,
,,,,0.503,0.99449,,
,,,,0.50304,0.9945,,
,,,,0.50308,0.99451,,
,,,,0.50312,0.99452,,
,,,,0.50316,0.99453,,
,,,,0.5032,0.99453,,
,,,,0.50324,0.99454,,
,,,,0.50328,0.99455,,
,,,,0.50332,0.99456,,
,,,,0.50336,0.99457,,
,,,,0.5034,0.99457,,
,,,,0.50344,0.99458,,
,,,,0.50348,0.99459,,
,,,,0.50352,0.9946,,
,,,,0.50356,0.99461,,
,,,,0.5036,0.99461,,
,,,,0.50364,0.99462,,
,,,,0.50368,0.99463,,
,,,,0.50372,0.99464,,
,,,,0.50376,0.99465,,
,,,,0.5038,0.99465,,
,,,,0.50384,0.99466,,
,,,,0.50388,0.99467,,
,,,,0.50392,0.99468,,
,,,,0.50396,0.99468,,
,,,,0.504,0.99469,,
,,,,0.50404,0.9947,,
,,,,0.50408,0.99471,,
,,,,0.50412,0.99472,,
,,,,0.50416,0.99472,,
,,,,0.5042,0.99473,,
,,,,0.50424,0.99474,,
,,,,0.50428,0.99475,,
,,,,0.50432,0.99475,,
,,,,0.50436,0.99476,,
,,,,0.5044,0.99477,,
,,,,0.50444,0.99478,,
,,,,0.50448,0.99478,,
,,,,0.50452,0.99479,,
,,,,0.50456,0.9948,,
,,,,0.5046,0.99481,,
,,,,0.50464,0.99481,,
,,,,0.50468,0.99482,,
,,,,0.50472,0.99483,,
,,,,0.50476,0.99484,,
,,,,0.5048,0.99484,,
,,,,0.50484,0.99485,,
,,,,0.50488,0.99486,,
,,,,0.50492,0.99486,,
,,,,0.50496,0.99487,,
,,,,0.505,0.99488,,
,,,,0.50504,0.99489,,
,,,,0.50508,0.99489,,
,,,,0.50512,0.9949,,
,,,,0.50516,0.99491,,
,,,,0.5052,0.99491,,
,,,,0.50524,0.99492,,
,,,,0.50528,0.99493,,
,,,,0.50532,0.99494,,
,,,,0.50536,0.99494,,
,,,,0.5054,0.99495,,
,,,,0.50544,0.99496,,
,,,,0.50548,0.99496,,
,,,,0.50552,0.99497,,
,,,,0.50556,0.99498,,
,,,,0.5056,0.99498,,
,,,,0.50564,0.99499,,
,,,,0.50568,0.995,,
,,,,0.50572,0.99501,,
,,,,0.50576,0.99501,,
,,,,0.5058,0.99502,,
,,,,0.50584,0.99503,,
,,,,0.50588,0.99503,,
,,,,0.50592,0.99504,,
,,,,0.50596,0.99505,,
,,,,0.506,0.99505,,
,,,,0.50604,0.99506,,
,,,,0.50608,0.99507,,
,,,,0.50612,0.99507,,
,,,,0.50616,0.99508,,
,,,,0.5062,0.99509,,
,,,,0.50624,0.99509,,
,,,,0.50628,0.9951,,
,,,,0.50632,0.99511,,
,,,,0.50636,0.99511,,
,,,,0.5064,0.99512,,
,,,,0.50644,0.99513,,
,,,,0.50648,0.99513,,
,,,,0.50652,0.99514,,
,,,,0.50656,0.99514,,
,,,,0.5066,0.99515,,
,,,,0.50664,0.99516,,
,,,,0.50668,0.99516,,
,,,,0.50672,0.99517,,
,,,,0.50676,0.99518,,
,,,,0.5068,0.99518,,
,,,,0.50684,0.99519,,
,,,,0.50688,0.9952,,
,,,,0.50692,0.9952,,
,,,,0.50696,0.99521,,
,,,,0.507,0.99521,,
,,,,0.50704,0.99522,,
,,,,0.50708,0.99523,,
,,,,0.50712,0.99523,,
,,,,0.50716,0.99524,,
,,,,0.5072,0.99525,,
,,,,0.50724,0.99525,,
,,,,0.50728,0.99526,,
,,,,0.50732,0.99526,,
,,,,0.50736,0.99527,,
,,,,0.5074,0.99528,,
,,,,0.50744,0.99528,,
,,,,0.50748,0.99529,,
,,,,0.50752,0.99529,,
,,,,0.50756,0.9953,,
,,,,0.5076,0.99531,,
,,,,0.50764,0.99531,,
,,,,0.50768,0.99532,,
,,,,0.50772,0.99532,,
,,,,0.50776,0.99533,,
,,,,0.5078,0.99533,,
,,,,0.50784,0.99534,,
,,,,0.50788,0.99535,,
,,,,0.50792,0.99535,,
,,,,0.50796,0.99536,,
,,,,0.508,0.99536,,
,,,,0.50804,0.99537,,
,,,,0.50808,0.99537,,
,,,,0.50812,0.99538,,
,,,,0.50816,0.99539,,
,,,,0.5082,0.99539,,
,,,,0.50824,0.9954,,
,,,,0.50828,0.9954,,
,,,,0.50832,0.99541,,
,,,,0.50836,0.99541,,
,,,,0.5084,0.99542,,
,,,,0.50844,0.99542,,
,,,,0.50848,0.99543,,
,,,,0.50852,0.99543,,
,,,,0.50856,0.99544,,
,,,,0.5086,0.99545,,
,,,,0.50864,0.99545,,
,,,,0.50868,0.99546,,
,,,,0.50872,0.99546,,
,,,,0.50876,0.99547,,
,,,,0.5088,0.99547,,
,,,,0.50884,0.99548,,
,,,,0.50888,0.99548,,
,,,,0.50892,0.99549,,
,,,,0.50896,0.99549,,
,,,,0.509,0.9955,,
,,,,0.50904,0.9955,,
,,,,0.50908,0.99551,,
,,,,0.50912,0.99551,,
,,,,0.50916,0.99552,,
,,,,0.5092,0.99553,,
,,,,0.50924,0.99553,,
,,,,0.50928,0.99554,,
,,,,0.50932,0.99554,,
,,,,0.50936,0.99555,,
,,,,0.5094,0.99555,,
,,,,0.50944,0.99556,,
,,,,0.50948,0.99556,,
,,,,0.50952,0.99557,,
,,,,0.50956,0.99557,,
,,,,0.5096,0.99558,,
,,,,0.50964,0.99558,,
,,,,0.50968,0.99559,,
,,,,0.50972,0.99559,,
,,,,0.50976,0.9956,,
,,,,0.5098,0.9956,,
,,,,0.50984,0.99561,,
,,,,0.50988,0.99561,,
,,,,0.50992,0.99561,,
,,,,0.50996,0.99562,,
,,,,0.51,0.99562,,
,,,,0.51004,0.99563,,
,,,,0.51008,0.99563,,
,,,,0.51012,0.99564,,
,,,,0.51016,0.99564,,
,,,,0.5102,0.99565,,
,,,,0.51024,0.99565,,
,,,,0.51028,0.99566,,
,,,,0.51032,0.99566,,
,,,,0.51036,0.99567,,
,,,,0.5104,0.99567,,
,,,,0.51044,0.99568,,
,,,,0.51048,0.99568,,
,,,,0.51052,0.99568,,
,,,,0.51056,0.99569,,
,,,,0.5106,0.99569,,
,,,,0.51064,0.9957,,
,,,,0.51068,0.9957,,
,,,,0.51072,0.99571,,
,,,,0.51076,0.99571,,
,,,,0.5108,0.99572,,
,,,,0.51084,0.99572,,
,,,,0.51088,0.99572,,
,,,,0.51092,0.99573,,
,,,,0.51096,0.99573,,
,,,,0.511,0.99574,,
,,,,0.51104,0.99574,,
,,,,0.51108,0.99575,,
,,,,0.51112,0.99575,,
,,,,0.51116,0.99575,,
,,,,0.5112,0.99576,,
,,,,0.51124,0.99576,,
,,,,0.51128,0.99577,,
,,,,0.51132,0.99577,,
,,,,0.51136,0.99577,,
,,,,0.5114,0.99578,,
,,,,0.51144,0.99578,,
,,,,0.51148,0.99579,,
,,,,0.51152,0.99579,,
,,,,0.51156,0.99579,,
,,,,0.5116,0.9958,,
,,,,0.51164,0.9958,,
,,,,0.51168,0.99581,,
,,,,0.51172,0.99581,,
,,,,0.51176,0.99581,,
,,,,0.5118,0.99582,,
,,,,0.51184,0.99582,,
,,,,0.51188,0.99583,,
,,,,0.51192,0.99583,,
,,,,0.51196,0.99583,,
,,,,0.512,0.99584,,
,,,,0.51204,0.99584,,
,,,,0.51208,0.99584,,
,,,,0.51212,0.99585,,
,,,,0.51216,0.99585,,
,,,,0.5122,0.99586,,
,,,,0.51224,0.99586,,
,,,,0.51228,0.99586,,
,,,,0.51232,0.99587,,
,,,,0.51236,0.99587,,
,,,,0.5124,0.99587,,
,,,,0.51244,0.99588,,
,,,,0.51248,0.99588,,
,,,,0.51252,0.99588,,
,,,,0.51256,0.99589,,
,,,,0.5126,0.99589,,
,,,,0.51264,0.9959,,
,,,,0.51268,0.9959,,
,,,,0.51272,0.9959,,
,,,,0.51276,0.99591,,
,,,,0.5128,0.99591,,
,,,,0.51284,0.99591,,
,,,,0.51288,0.99592,,
,,,,0.51292,0.99592,,
,,,,0.51296,0.99592,,
,,,,0.513,0.99593,,
,,,,0.51304,0.99593,,
,,,,0.51308,0.99593,,
,,,,0.51312,0.99594,,
,,,,0.51316,0.99594,,
,,,,0.5132,0.99594,,
,,,,0.51324,0.99595,,
,,,,0.51328,0.99595,,
,,,,0.51332,0.99595,,
,,,,0.51336,0.99595,,
,,,,0.5134,0.99596,,
,,,,0.51344,0.99596,,
,,,,0.51348,0.99596,,
,,,,0.51352,0.99597,,
,,,,0.51356,0.99597,,
,,,,0.5136,0.99597,,
,,,,0.51364,0.99598,,
,,,,0.51368,0.99598,,
,,,,0.51372,0.99598,,
,,,,0.51376,0.99598,,
,,,,0.5138,0.99599,,
,,,,0.51384,0.99599,,
,,,,0.51388,0.99599,,
,,,,0.51392,0.996,,
,,,,0.51396,0.996,,
,,,,0.514,0.996,,
,,,,0.51404,0.996,,
,,,,0.51408,0.99601,,
,,,,0.51412,0.99601,,
,,,,0.51416,0.99601,,
,,,,0.5142,0.99602,,
,,,,0.51424,0.99602,,
,,,,0.51428,0.99602,,
,,,,0.51432,0.99602,,
,,,,0.51436,0.99603,,
,,,,0.5144,0.99603,,
,,,,0.51444,0.99603,,
,,,,0.51448,0.99603,,
,,,,0.51452,0.99604,,
,,,,0.51456,0.99604,,
,,,,0.5146,0.99604,,
,,,,0.51464,0.99604,,
,,,,0.51468,0.99605,,
,,,,0.51472,0.99605,,
,,,,0.51476,0.99605,,
,,,,0.5148,0.99605,,
,,,,0.51484,0.99606,,
,,,,0.51488,0.99606,,
,,,,0.51492,0.99606,,
,,,,0.51496,0.99606,,
,,,,0.515,0.99607,,
,,,,0.51504,0.99607,,
,,,,0.51508,0.99607,,
,,,,0.51512,0.99607,,
,,,,0.51516,0.99607,,
,,,,0.5152,0.99608,,
,,,,0.51524,0.99608,,
,,,,0.51528,0.99608,,
,,,,0.51532,0.99608,,
,,,,0.51536,0.99609,,
,,,,0.5154,0.99609,,
,,,,0.51544,0.99609,,
,,,,0.51548,0.99609,,
,,,,0.51552,0.99609,,
,,,,0.51556,0.9961,,
,,,,0.5156,0.9961,,
,,,,0.51564,0.9961,,
,,,,0.51568,0.9961,,
,,,,0.51572,0.9961,,
,,,,0.51576,0.99611,,
,,,,0.5158,0.99611,,
,,,,0.51584,0.99611,,
,,,,0.51588,0.99611,,
,,,,0.51592,0.99611,,
,,,,0.51596,0.99612,,
,,,,0.516,0.99612,,
,,,,0.51604,0.99612,,
,,,,0.51608,0.99612,,
,,,,0.51612,0.99612,,
,,,,0.51616,0.99612,,
,,,,0.5162,0.99613,,
,,,,0.51624,0.99613,,
,,,,0.51628,0.99613,,
,,,,0.51632,0.99613,,
,,,,0.51636,0.99613,,
,,,,0.5164,0.99614,,
,,,,0.51644,0.99614,,
,,,,0.51648,0.99614,,
,,,,0.51652,0.99614,,
,,,,0.51656,0.99614,,
,,,,0.5166,0.99614,,
,,,,0.51664,0.99615,,
,,,,0.51668,0.99615,,
,,,,0.51672,0.99615,,
,,,,0.51676,0.99615,,
,,,,0.5168,0.99615,,
,,,,0.51684,0.99615,,
,,,,0.51688,0.99615,,
,,,,0.51692,0.99616,,
,,,,0.51696,0.99616,,
,,,,0.517,0.99616,,
,,,,0.51704,0.99616,,
,,,,0.51708,0.99616,,
,,,,0.51712,0.99616,,
,,,,0.51716,0.99616,,
,,,,0.5172,0.99617,,
,,,,0.51724,0.99617,,
,,,,0.51728,0.99617,,
,,,,0.51732,0.99617,,
,,,,0.51736,0.99617,,
,,,,0.5174,0.99617,,
,,,,0.51744,0.99617,,
,,,,0.51748,0.99617,,
,,,,0.51752,0.99618,,
,,,,0.51756,0.99618,,
,,,,0.5176,0.99618,,
,,,,0.51764,0.99618,,
,,,,0.51768,0.99618,,
,,,,0.51772,0.99618,,
,,,,0.51776,0.99618,,
,,,,0.5178,0.99618,,
,,,,0.51784,0.99618,,
,,,,0.51788,0.99619,,
,,,,0.51792,0.99619,,
,,,,0.51796,0.99619,,
,,,,0.518,0.99619,,
,,,,0.51804,0.99619,,
,,,,0.51808,0.99619,,
,,,,0.51812,0.99619,,
,,,,0.51816,0.99619,,
,,,,0.5182,0.99619,,
,,,,0.51824,0.99619,,
,,,,0.51828,0.99619,,
,,,,0.51832,0.9962,,
,,,,0.51836,0.9962,,
,,,,0.5184,0.9962,,
,,,,0.51844,0.9962,,
,,,,0.51848,0.9962,,
,,,,0.51852,0.9962,,
,,,,0.51856,0.9962,,
,,,,0.5186,0.9962,,
,,,,0.51864,0.9962,,
,,,,0.51868,0.9962,,
,,,,0.51872,0.9962,,
,,,,0.51876,0.9962,,
,,,,0.5188,0.9962,,
,,,,0.51884,0.9962,,
,,,,0.51888,0.9962,,
,,,,0.51892,0.99621,,
,,,,0.51896,0.99621,,
,,,,0.519,0.99621,,
,,,,0.51904,0.99621,,
,,,,0.51908,0.99621,,
,,,,0.51912,0.99621,,
,,,,0.51916,0.99621,,
,,,,0.5192,0.99621,,
,,,,0.51924,0.99621,,
,,,,0.51928,0.99621,,
,,,,0.51932,0.99621,,
,,,,0.51936,0.99621,,
,,,,0.5194,0.99621,,
,,,,0.51944,0.99621,,
,,,,0.51948,0.99621,,
,,,,0.51952,0.99621,,
,,,,0.51956,0.99621,,
,,,,0.5196,0.99621,,
,,,,0.51964,0.99621,,
,,,,0.51968,0.99621,,
,,,,0.51972,0.99621,,
,,,,0.51976,0.99621,,
,,,,0.5198,0.99621,,
,,,,0.51984,0.99621,,
,,,,0.51988,0.99621,,
,,,,0.51992,0.99621,,
,,,,0.51996,0.99621,,
,,,,0.52,0.99621,,
,,,,0.52004,0.99621,,
,,,,0.52008,0.99621,,
,,,,0.52012,0.99621,,
,,,,0.52016,0.99621,,
,,,,0.5202,0.99621,,
,,,,0.52024,0.99621,,
,,,,0.52028,0.99621,,
,,,,0.52032,0.99621,,
,,,,0.52036,0.99621,,
,,,,0.5204,0.99621,,
,,,,0.52044,0.99621,,
,,,,0.52048,0.99621,,
,,,,0.52052,0.99621,,
,,,,0.52056,0.99621,,
,,,,0.5206,0.99621,,
,,,,0.52064,0.99621,,
,,,,0.52068,0.99621,,
,,,,0.52072,0.99621,,
,,,,0.52076,0.99621,,
,,,,0.5208,0.99621,,
,,,,0.52084,0.99621,,
,,,,0.52088,0.99621,,
,,,,0.52092,0.99621,,
,,,,0.52096,0.99621,,
,,,,0.521,0.99621,,
,,,,0.52104,0.99621,,
,,,,0.52108,0.99621,,
,,,,0.52112,0.99621,,
,,,,0.52116,0.99621,,
,,,,0.5212,0.99621,,
,,,,0.52124,0.99621,,
,,,,0.52128,0.99621,,
,,,,0.52132,0.99621,,
,,,,0.52136,0.99621,,
,,,,0.5214,0.99621,,
,,,,0.52144,0.99621,,
,,,,0.52148,0.99621,,
,,,,0.52152,0.99621,,
,,,,0.52156,0.99621,,
,,,,0.5216,0.99621,,
,,,,0.52164,0.99621,,
,,,,0.52168,0.9962,,
,,,,0.52172,0.9962,,
,,,,0.52176,0.9962,,
,,,,0.5218,0.9962,,
,,,,0.52184,0.9962,,
,,,,0.52188,0.9962,,
,,,,0.52192,0.9962,,
,,,,0.52196,0.9962,,
,,,,0.522,0.9962,,
,,,,0.52204,0.9962,,
,,,,0.52208,0.9962,,
,,,,0.52212,0.9962,,
,,,,0.52216,0.9962,,
,,,,0.5222,0.9962,,
,,,,0.52224,0.99619,,
,,,,0.52228,0.99619,,
,,,,0.52232,0.99619,,
,,,,0.52236,0.99619,,
,,,,0.5224,0.99619,,
,,,,0.52244,0.99619,,
,,,,0.52248,0.99619,,
,,,,0.52252,0.99619,,
,,,,0.52256,0.99619,,
,,,,0.5226,0.99619,,
,,,,0.52264,0.99618,,
,,,,0.52268,0.99618,,
,,,,0.52272,0.99618,,
,,,,0.52276,0.99618,,
,,,,0.5228,0.99618,,
,,,,0.52284,0.99618,,
,,,,0.52288,0.99618,,
,,,,0.52292,0.99618,,
,,,,0.52296,0.99618,,
,,,,0.523,0.99617,,
,,,,0.52304,0.99617,,
,,,,0.52308,0.99617,,
,,,,0.52312,0.99617,,
,,,,0.52316,0.99617,,
,,,,0.5232,0.99617,,
,,,,0.52324,0.99617,,
,,,,0.52328,0.99617,,
,,,,0.52332,0.99616,,
,,,,0.52336,0.99616,,
,,,,0.5234,0.99616,,
,,,,0.52344,0.99616,,
,,,,0.52348,0.99616,,
,,,,0.52352,0.99616,,
,,,,0.52356,0.99616,,
,,,,0.5236,0.99615,,
,,,,0.52364,0.99615,,
,,,,0.52368,0.99615,,
,,,,0.52372,0.99615,,
,,,,0.52376,0.99615,,
,,,,0.5238,0.99615,,
,,,,0.52384,0.99615,,
,,,,0.52388,0.99614,,
,,,,0.52392,0.99614,,
,,,,0.52396,0.99614,,
,,,,0.524,0.99614,,
,,,,0.52404,0.99614,,
,,,,0.52408,0.99614,,
,,,,0.52412,0.99613,,
,,,,0.52416,0.99613,,
,,,,0.5242,0.99613,,
,,,,0.52424,0.99613,,
,,,,0.52428,0.99613,,
,,,,0.52432,0.99613,,
,,,,0.52436,0.99612,,
,,,,0.5244,0.99612,,
,,,,0.52444,0.99612,,
,,,,0.52448,0.99612,,
,,,,0.52452,0.99612,,
,,,,0.52456,0.99611,,
,,,,0.5246,0.99611,,
,,,,0.52464,0.99611,,
,,,,0.52468,0.99611,,
,,,,0.52472,0.99611,,
,,,,0.52476,0.99611,,
,,,,0.5248,0.9961,,
,,,,0.52484,0.9961,,
,,,,0.52488,0.9961,,
,,,,0.52492,0.9961,,
,,,,0.52496,0.9961,,
,,,,0.525,0.99609,,
,,,,0.52504,0.99609,,
,,,,0.52508,0.99609,,
,,,,0.52512,0.99609,,
,,,,0.52516,0.99609,,
,,,,0.5252,0.99608,,
,,,,0.52524,0.99608,,
,,,,0.52528,0.99608,,
,,,,0.52532,0.99608,,
,,,,0.52536,0.99607,,
,,,,0.5254,0.99607,,
,,,,0.52544,0.99607,,
,,,,0.52548,0.99607,,
,,,,0.52552,0.99607,,
,,,,0.52556,0.99606,,
,,,,0.5256,0.99606,,
,,,,0.52564,0.99606,,
,,,,0.52568,0.99606,,
,,,,0.52572,0.99605,,
,,,,0.52576,0.99605,,
,,,,0.5258,0.99605,,
,,,,0.52584,0.99605,,
,,,,0.52588,0.99604,,
,,,,0.52592,0.99604,,
,,,,0.52596,0.99604,,
,,,,0.526,0.99604,,
,,,,0.52604,0.99603,,
,,,,0.52608,0.99603,,
,,,,0.52612,0.99603,,
,,,,0.52616,0.99603,,
,,,,0.5262,0.99602,,
,,,,0.52624,0.99602,,
,,,,0.52628,0.99602,,
,,,,0.52632,0.99602,,
,,,,0.52636,0.99601,,
,,,,0.5264,0.99601,,
,,,,0.52644,0.99601,,
,,,,0.52648,0.99601,,
,,,,0.52652,0.996,,
,,,,0.52656,0.996,,
,,,,0.5266,0.996,,
,,,,0.52664,0.996,,
,,,,0.52668,0.99599,,
,,,,0.52672,0.99599,,
,,,,0.52676,0.99599,,
,,,,0.5268,0.99599,,
,,,,0.52684,0.99598,,
,,,,0.52688,0.99598,,
,,,,0.52692,0.99598,,
,,,,0.52696,0.99597,,
,,,,0.527,0.99597,,
,,,,0.52704,0.99597,,
,,,,0.52708,0.99597,,
,,,,0.52712,0.99596,,
,,,,0.52716,0.99596,,
,,,,0.5272,0.99596,,
,,,,0.52724,0.99595,,
,,,,0.52728,0.99595,,
,,,,0.52732,0.99595,,
,,,,0.52736,0.99595,,
,,,,0.5274,0.99594,,
,,,,0.52744,0.99594,,
,,,,0.52748,0.99594,,
,,,,0.52752,0.99593,,
,,,,0.52756,0.99593,,
,,,,0.5276,0.99593,,
,,,,0.52764,0.99592,,
,,,,0.52768,0.99592,,
,,,,0.52772,0.99592,,
,,,,0.52776,0.99592,,
,,,,0.5278,0.99591,,
,,,,0.52784,0.99591,,
,,,,0.52788,0.99591,,
,,,,0.52792,0.9959,,
,,,,0.52796,0.9959,,
,,,,0.528,0.9959,,
,,,,0.52804,0.99589,,
,,,,0.52808,0.99589,,
,,,,0.52812,0.99589,,
,,,,0.52816,0.99588,,
,,,,0.5282,0.99588,,
,,,,0.52824,0.99588,,
,,,,0.52828,0.99587,,
,,,,0.52832,0.99587,,
,,,,0.52836,0.99587,,
,,,,0.5284,0.99586,,
,,,,0.52844,0.99586,,
,,,,0.52848,0.99586,,
,,,,0.52852,0.99585,,
,,,,0.52856,0.99585,,
,,,,0.5286,0.99585,,
,,,,0.52864,0.99584,,
,,,,0.52868,0.99584,,
,,,,0.52872,0.99584,,
,,,,0.52876,0.99583,,
,,,,0.5288,0.99583,,
,,,,0.52884,0.99583,,
,,,,0.52888,0.99582,,
,,,,0.52892,0.99582,,
,,,,0.52896,0.99582,,
,,,,0.529,0.99581,,
,,,,0.52904,0.99581,,
,,,,0.52908,0.99581,,
,,,,0.52912,0.9958,,
,,,,0.52916,0.9958,,
,,,,0.5292,0.99579,,
,,,,0.52924,0.99579,,
,,,,0.52928,0.99579,,
,,,,0.52932,0.99578,,
,,,,0.52936,0.99578,,
,,,,0.5294,0.99578,,
,,,,0.52944,0.99577,,
,,,,0.52948,0.99577,,
,,,,0.52952,0.99576,,
,,,,0.52956,0.99576,,
,,,,0.5296,0.99576,,
,,,,0.52964,0.99575,,
,,,,0.52968,0.99575,,
,,,,0.52972,0.99575,,
,,,,0.52976,0.99574,,
,,,,0.5298,0.99574,,
,,,,0.52984,0.99573,,
,,,,0.52988,0.99573,,
,,,,0.52992,0.99573,,
,,,,0.52996,0.99572,,
,,,,0.53,0.99572,,
,,,,0.53004,0.99571,,
,,,,0.53008,0.99571,,
,,,,0.53012,0.99571,,
,,,,0.53016,0.9957,,
,,,,0.5302,0.9957,,
,,,,0.53024,0.99569,,
,,,,0.53028,0.99569,,
,,,,0.53032,0.99569,,
,,,,0.53036,0.99568,,
,,,,0.5304,0.99568,,
,,,,0.53044,0.99567,,
,,,,0.53048,0.99567,,
,,,,0.53052,0.99567,,
,,,,0.53056,0.99566,,
,,,,0.5306,0.99566,,
,,,,0.53064,0.99565,,
,,,,0.53068,0.99565,,
,,,,0.53072,0.99565,,
,,,,0.53076,0.99564,,
,,,,0.5308,0.99564,,
,,,,0.53084,0.99563,,
,,,,0.53088,0.99563,,
,,,,0.53092,0.99562,,
,,,,0.53096,0.99562,,
,,,,0.531,0.99562,,
,,,,0.53104,0.99561,,
,,,,0.53108,0.99561,,
,,,,0.53112,0.9956,,
,,,,0.53116,0.9956,,
,,,,0.5312,0.99559,,
,,,,0.53124,0.99559,,
,,,,0.53128,0.99559,,
,,,,0.53132,0.99558,,
,,,,0.53136,0.99558,,
,,,,0.5314,0.99557,,
,,,,0.53144,0.99557,,
,,,,0.53148,0.99556,,
,,,,0.53152,0.99556,,
,,,,0.53156,0.99555,,
,,,,0.5316,0.99555,,
,,,,0.53164,0.99555,,
,,,,0.53168,0.99554,,
,,,,0.53172,0.99554,,
,,,,0.53176,0.99553,,
,,,,0.5318,0.99553,,
,,,,0.53184,0.99552,,
,,,,0.53188,0.99552,,
,,,,0.53192,0.99551,,
,,,,0.53196,0.99551,,
,,,,0.532,0.99551,,
,,,,0.53204,0.9955,,
,,,,0.53208,0.9955,,
,,,,0.53212,0.99549,,
,,,,0.53216,0.99549,,
,,,,0.5322,0.99548,,
,,,,0.53224,0.99548,,
,,,,0.53228,0.99547,,
,,,,0.53232,0.99547,,
,,,,0.53236,0.99546,,
,,,,0.5324,0.99546,,
,,,,0.53244,0.99545,,
,,,,0.53248,0.99545,,
,,,,0.53252,0.99545,,
,,,,0.53256,0.99544,,
,,,,0.5326,0.99544,,
,,,,0.53264,0.99543,,
,,,,0.53268,0.99543,,
,,,,0.53272,0.99542,,
,,,,0.53276,0.99542,,
,,,,0.5328,0.99541,,
,,,,0.53284,0.99541,,
,,,,0.53288,0.9954,,
,,,,0.53292,0.9954,,
,,,,0.53296,0.99539,,
,,,,0.533,0.99539,,
,,,,0.53304,0.99538,,
,,,,0.53308,0.99538,,
,,,,0.53312,0.99537,,
,,,,0.53316,0.99537,,
,,,,0.5332,0.99536,,
,,,,0.53324,0.99535,,
,,,,0.53328,0.99535,,
,,,,0.53332,0.99534,,
,,,,0.53336,0.99534,,
,,,,0.5334,0.99533,,
,,,,0.53344,0.99533,,
,,,,0.53348,0.99532,,
,,,,0.53352,0.99532,,
,,,,0.53356,0.99531,,
,,,,0.5336,0.99531,,
,,,,0.53364,0.9953,,
,,,,0.53368,0.9953,,
,,,,0.53372,0.99529,,
,,,,0.53376,0.99529,,
,,,,0.5338,0.99528,,
,,,,0.53384,0.99528,,
,,,,0.53388,0.99527,,
,,,,0.53392,0.99527,,
,,,,0.53396,0.99526,,
,,,,0.534,0.99526,,
,,,,0.53404,0.99525,,
,,,,0.53408,0.99525,,
,,,,0.53412,0.99524,,
,,,,0.53416,0.99523,,
,,,,0.5342,0.99523,,
,,,,0.53424,0.99522,,
,,,,0.53428,0.99522,,
,,,,0.53432,0.99521,,
,,,,0.53436,0.99521,,
,,,,0.5344,0.9952,,
,,,,0.53444,0.9952,,
,,,,0.53448,0.99519,,
,,,,0.53452,0.99519,,
,,,,0.53456,0.99518,,
,,,,0.5346,0.99517,,
,,,,0.53464,0.99517,,
,,,,0.53468,0.99516,,
,,,,0.53472,0.99516,,
,,,,0.53476,0.99515,,
,,,,0.5348,0.99515,,
,,,,0.53484,0.99514,,
,,,,0.53488,0.99514,,
,,,,0.53492,0.99513,,
,,,,0.53496,0.99512,,
,,,,0.535,0.99512,,
,,,,0.53504,0.99511,,
,,,,0.53508,0.99511,,
,,,,0.53512,0.9951,,
,,,,0.53516,0.99509,,
,,,,0.5352,0.99509,,
,,,,0.53524,0.99508,,
,,,,0.53528,0.99508,,
,,,,0.53532,0.99507,,
,,,,0.53536,0.99507,,
,,,,0.5354,0.99506,,
,,,,0.53544,0.99505,,
,,,,0.53548,0.99505,,
,,,,0.53552,0.99504,,
,,,,0.53556,0.99504,,
,,,,0.5356,0.99503,,
,,,,0.53564,0.99502,,
,,,,0.53568,0.99502,,
,,,,0.53572,0.99501,,
,,,,0.53576,0.99501,,
,,,,0.5358,0.995,,
,,,,0.53584,0.99499,,
,,,,0.53588,0.99499,,
,,,,0.53592,0.99498,,
,,,,0.53596,0.99498,,
,,,,0.536,0.99497,,
,,,,0.53604,0.99496,,
,,,,0.53608,0.99496,,
,,,,0.53612,0.99495,,
,,,,0.53616,0.99495,,
,,,,0.5362,0.99494,,
,,,,0.53624,0.99493,,
,,,,0.53628,0.99493,,
,,,,0.53632,0.99492,,
,,,,0.53636,0.99492,,
,,,,0.5364,0.99491,,
,,,,0.53644,0.9949,,
,,,,0.53648,0.9949,,
,,,,0.53652,0.99489,,
,,,,0.53656,0.99488,,
,,,,0.5366,0.99488,,
,,,,0.53664,0.99487,,
,,,,0.53668,0.99486,,
,,,,0.53672,0.99486,,
,,,,0.53676,0.99485,,
,,,,0.5368,0.99485,,
,,,,0.53684,0.99484,,
,,,,0.53688,0.99483,,
,,,,0.53692,0.99483,,
,,,,0.53696,0.99482,,
,,,,0.537,0.99481,,
,,,,0.53704,0.99481,,
,,,,0.53708,0.9948,,
,,,,0.53712,0.99479,,
,,,,0.53716,0.99479,,
,,,,0.5372,0.99478,,
,,,,0.53724,0.99477,,
,,,,0.53728,0.99477,,
,,,,0.53732,0.99476,,
,,,,0.53736,0.99475,,
,,,,0.5374,0.99475,,
,,,,0.53744,0.99474,,
,,,,0.53748,0.99473,,
,,,,0.53752,0.99473,,
,,,,0.53756,0.99472,,
,,,,0.5376,0.99471,,
,,,,0.53764,0.99471,,
,,,,0.53768,0.9947,,
,,,,0.53772,0.99469,,
,,,,0.53776,0.99469,,
,,,,0.5378,0.99468,,
,,,,0.53784,0.99467,,
,,,,0.53788,0.99467,,
,,,,0.53792,0.99466,,
,,,,0.53796,0.99465,,
,,,,0.538,0.99464,,
,,,,0.53804,0.99464,,
,,,,0.53808,0.99463,,
,,,,0.53812,0.99462,,
,,,,0.53816,0.99462,,
,,,,0.5382,0.99461,,
,,,,0.53824,0.9946,,
,,,,0.53828,0.99459,,
,,,,0.53832,0.99459,,
,,,,0.53836,0.99458,,
,,,,0.5384,0.99457,,
,,,,0.53844,0.99457,,
,,,,0.53848,0.99456,,
,,,,0.53852,0.99455,,
,,,,0.53856,0.99454,,
,,,,0.5386,0.99454,,
,,,,0.53864,0.99453,,
,,,,0.53868,0.99452,,
,,,,0.53872,0.99452,,
,,,,0.53876,0.99451,,
,,,,0.5388,0.9945,,
,,,,0.53884,0.99449,,
,,,,0.53888,0.99449,,
,,,,0.53892,0.99448,,
,,,,0.53896,0.99447,,
,,,,0.539,0.99447,,
,,,,0.53904,0.99446,,
,,,,0.53908,0.99445,,
,,,,0.53912,0.99444,,
,,,,0.53916,0.99444,,
,,,,0.5392,0.99443,,
,,,,0.53924,0.99442,,
,,,,0.53928,0.99441,,
,,,,0.53932,0.99441,,
,,,,0.53936,0.9944,,
,,,,0.5394,0.99439,,
,,,,0.53944,0.99438,,
,,,,0.53948,0.99438,,
,,,,0.53952,0.99437,,
,,,,0.53956,0.99436,,
,,,,0.5396,0.99435,,
,,,,0.53964,0.99434,,
,,,,0.53968,0.99434,,
,,,,0.53972,0.99433,,
,,,,0.53976,0.99432,,
,,,,0.5398,0.99431,,
,,,,0.53984,0.99431,,
,,,,0.53988,0.9943,,
,,,,0.53992,0.99429,,
,,,,0.53996,0.99428,,
,,,,0.54,0.99428,,
,,,,0.54004,0.99427,,
,,,,0.54008,0.99426,,
,,,,0.54012,0.99425,,
,,,,0.54016,0.99425,,
,,,,0.5402,0.99424,,
,,,,0.54024,0.99423,,
,,,,0.54028,0.99422,,
,,,,0.54032,0.99421,,
,,,,0.54036,0.99421,,
,,,,0.5404,0.9942,,
,,,,0.54044,0.99419,,
,,,,0.54048,0.99418,,
,,,,0.54052,0.99417,,
,,,,0.54056,0.99417,,
,,,,0.5406,0.99416,,
,,,,0.54064,0.99415,,
,,,,0.54068,0.99414,,
,,,,0.54072,0.99413,,
,,,,0.54076,0.99413,,
,,,,0.5408,0.99412,,
,,,,0.54084,0.99411,,
,,,,0.54088,0.9941,,
,,,,0.54092,0.99409,,
,,,,0.54096,0.99408,,
,,,,0.541,0.99408,,
,,,,0.54104,0.99407,,
,,,,0.54108,0.99406,,
,,,,0.54112,0.99405,,
,,,,0.54116,0.99404,,
,,,,0.5412,0.99404,,
,,,,0.54124,0.99403,,
,,,,0.54128,0.99402,,
,,,,0.54132,0.99401,,
,,,,0.54136,0.994,,
,,,,0.5414,0.99399,,
,,,,0.54144,0.99399,,
,,,,0.54148,0.99398,,
,,,,0.54152,0.99397,,
,,,,0.54156,0.99396,,
,,,,0.5416,0.99395,,
,,,,0.54164,0.99394,,
,,,,0.54168,0.99394,,
,,,,0.54172,0.99393,,
,,,,0.54176,0.99392,,
,,,,0.5418,0.99391,,
,,,,0.54184,0.9939,,
,,,,0.54188,0.99389,,
,,,,0.54192,0.99389,,
,,,,0.54196,0.99388,,
,,,,0.542,0.99387,,
,,,,0.54204,0.99386,,
,,,,0.54208,0.99385,,
,,,,0.54212,0.99384,,
,,,,0.54216,0.99383,,
,,,,0.5422,0.99383,,
,,,,0.54224,0.99382,,
,,,,0.54228,0.99381,,
,,,,0.54232,0.9938,,
,,,,0.54236,0.99379,,
,,,,0.5424,0.99378,,
,,,,0.54244,0.99377,,
,,,,0.54248,0.99376,,
,,,,0.54252,0.99376,,
,,,,0.54256,0.99375,,
,,,,0.5426,0.99374,,
,,,,0.54264,0.99373,,
,,,,0.54268,0.99372,,
,,,,0.54272,0.99371,,
,,,,0.54276,0.9937,,
,,,,0.5428,0.9937,,
,,,,0.54284,0.99369,,
,,,,0.54288,0.99368,,
,,,,0.54292,0.99367,,
,,,,0.54296,0.99366,,
,,,,0.543,0.99365,,
,,,,0.54304,0.99364,,
,,,,0.54308,0.99363,,
,,,,0.54312,0.99363,,
,,,,0.54316,0.99362,,
,,,,0.5432,0.99361,,
,,,,0.54324,0.9936,,
,,,,0.54328,0.99359,,
,,,,0.54332,0.99358,,
,,,,0.54336,0.99357,,
,,,,0.5434,0.99356,,
,,,,0.54344,0.99355,,
,,,,0.54348,0.99354,,
,,,,0.54352,0.99354,,
,,,,0.54356,0.99353,,
,,,,0.5436,0.99352,,
,,,,0.54364,0.99351,,
,,,,0.54368,0.9935,,
,,,,0.54372,0.99349,,
,,,,0.54376,0.99348,,
,,,,0.5438,0.99347,,
,,,,0.54384,0.99347,,
,,,,0.54388,0.99346,,
,,,,0.54392,0.99345,,
,,,,0.54396,0.99344,,
,,,,0.544,0.99343,,
,,,,0.54404,0.99342,,
,,,,0.54408,0.99341,,
,,,,0.54412,0.9934,,
,,,,0.54416,0.99339,,
,,,,0.5442,0.99338,,
,,,,0.54424,0.99337,,
,,,,0.54428,0.99336,,
,,,,0.54432,0.99335,,
,,,,0.54436,0.99335,,
,,,,0.5444,0.99334,,
,,,,0.54444,0.99333,,
,,,,0.54448,0.99332,,
,,,,0.54452,0.99331,,
,,,,0.54456,0.9933,,
,,,,0.5446,0.99329,,
,,,,0.54464,0.99328,,
,,,,0.54468,0.99327,,
,,,,0.54472,0.99326,,
,,,,0.54476,0.99325,,
,,,,0.5448,0.99324,,
,,,,0.54484,0.99323,,
,,,,0.54488,0.99322,,
,,,,0.54492,0.99321,,
,,,,0.54496,0.99321,,
,,,,0.545,0.9932,,
,,,,0.54504,0.99319,,
,,,,0.54508,0.99318,,
,,,,0.54512,0.99317,,
,,,,0.54516,0.99316,,
,,,,0.5452,0.99315,,
,,,,0.54524,0.99314,,
,,,,0.54528,0.99313,,
,,,,0.54532,0.99312,,
,,,,0.54536,0.99311,,
,,,,0.5454,0.9931,,
,,,,0.54544,0.99309,,
,,,,0.54548,0.99308,,
,,,,0.54552,0.99307,,
,,,,0.54556,0.99306,,
,,,,0.5456,0.99305,,
,,,,0.54564,0.99304,,
,,,,0.54568,0.99303,,
,,,,0.54572,0.99302,,
,,,,0.54576,0.99301,,
,,,,0.5458,0.993,,
,,,,0.54584,0.99299,,
,,,,0.54588,0.99298,,
,,,,0.54592,0.99297,,
,,,,0.54596,0.99296,,
,,,,0.546,0.99295,,
,,,,0.54604,0.99294,,
,,,,0.54608,0.99293,,
,,,,0.54612,0.99292,,
,,,,0.54616,0.99291,,
,,,,0.5462,0.9929,,
,,,,0.54624,0.99289,,
,,,,0.54628,0.99288,,
,,,,0.54632,0.99288,,
,,,,0.54636,0.99287,,
,,,,0.5464,0.99286,,
,,,,0.54644,0.99285,,
,,,,0.54648,0.99284,,
,,,,0.54652,0.99283,,
,,,,0.54656,0.99282,,
,,,,0.5466,0.99281,,
,,,,0.54664,0.9928,,
,,,,0.54668,0.99279,,
,,,,0.54672,0.99278,,
,,,,0.54676,0.99277,,
,,,,0.5468,0.99276,,
,,,,0.54684,0.99275,,
,,,,0.54688,0.99274,,
,,,,0.54692,0.99273,,
,,,,0.54696,0.99272,,
,,,,0.547,0.9927,,
,,,,0.54704,0.99269,,
,,,,0.54708,0.99268,,
,,,,0.54712,0.99267,,
,,,,0.54716,0.99266,,
,,,,0.5472,0.99265,,
,,,,0.54724,0.99264,,
,,,,0.54728,0.99263,,
,,,,0.54732,0.99262,,
,,,,0.54736,0.99261,,
,,,,0.5474,0.9926,,
,,,,0.54744,0.99259,,
,,,,0.54748,0.99258,,
,,,,0.54752,0.99257,,
,,,,0.54756,0.99256,,
,,,,0.5476,0.99255,,
,,,,0.54764,0.99254,,
,,,,0.54768,0.99253,,
,,,,0.54772,0.99252,,
,,,,0.54776,0.99251,,
,,,,0.5478,0.9925,,
,,,,0.54784,0.99249,,
,,,,0.54788,0.99248,,
,,,,0.54792,0.99247,,
,,,,0.54796,0.99246,,
,,,,0.548,0.99244,,
,,,,0.54804,0.99243,,
,,,,0.54808,0.99242,,
,,,,0.54812,0.99241,,
,,,,0.54816,0.9924,,
,,,,0.5482,0.99239,,
,,,,0.54824,0.99238,,
,,,,0.54828,0.99237,,
,,,,0.54832,0.99236,,
,,,,0.54836,0.99235,,
,,,,0.5484,0.99234,,
,,,,0.54844,0.99233,,
,,,,0.54848,0.99231,,
,,,,0.54852,0.9923,,
,,,,0.54856,0.99229,,
,,,,0.5486,0.99228,,
,,,,0.54864,0.99227,,
,,,,0.54868,0.99226,,
,,,,0.54872,0.99225,,
,,,,0.54876,0.99224,,
,,,,0.5488,0.99223,,
,,,,0.54884,0.99221,,
,,,,0.54888,0.9922,,
,,,,0.54892,0.99219,,
,,,,0.54896,0.99218,,
,,,,0.549,0.99217,,
,,,,0.54904,0.99216,,
,,,,0.54908,0.99215,,
,,,,0.54912,0.99213,,
,,,,0.54916,0.99212,,
,,,,0.5492,0.99211,,
,,,,0.54924,0.9921,,
,,,,0.54928,0.99209,,
,,,,0.54932,0.99208,,
,,,,0.54936,0.99207,,
,,,,0.5494,0.99206,,
,,,,0.54944,0.99205,,
,,,,0.54948,0.99203,,
,,,,0.54952,0.99202,,
,,,,0.54956,0.99201,,
,,,,0.5496,0.992,,
,,,,0.54964,0.99199,,
,,,,0.54968,0.99198,,
,,,,0.54972,0.99197,,
,,,,0.54976,0.99196,,
,,,,0.5498,0.99194,,
,,,,0.54984,0.99193,,
,,,,0.54988,0.99192,,
,,,,0.54992,0.99191,,
,,,,0.54996,0.9919,,
,,,,0.55,0.99189,,
,,,,0.55004,0.99188,,
,,,,0.55008,0.99186,,
,,,,0.55012,0.99185,,
,,,,0.55016,0.99184,,
,,,,0.5502,0.99183,,
,,,,0.55024,0.99182,,
,,,,0.55028,0.99181,,
,,,,0.55032,0.9918,,
,,,,0.55036,0.99178,,
,,,,0.5504,0.99177,,
,,,,0.55044,0.99176,,
,,,,0.55048,0.99175,,
,,,,0.55052,0.99174,,
,,,,0.55056,0.99173,,
,,,,0.5506,0.99172,,
,,,,0.55064,0.9917,,
,,,,0.55068,0.99169,,
,,,,0.55072,0.99168,,
,,,,0.55076,0.99167,,
,,,,0.5508,0.99166,,
,,,,0.55084,0.99165,,
,,,,0.55088,0.99163,,
,,,,0.55092,0.99162,,
,,,,0.55096,0.99161,,
,,,,0.551,0.9916,,
,,,,0.55104,0.99159,,
,,,,0.55108,0.99158,,
,,,,0.55112,0.99156,,
,,,,0.55116,0.99155,,
,,,,0.5512,0.99154,,
,,,,0.55124,0.99153,,
,,,,0.55128,0.99152,,
,,,,0.55132,0.99151,,
,,,,0.55136,0.99149,,
,,,,0.5514,0.99148,,
,,,,0.55144,0.99147,,
,,,,0.55148,0.99146,,
,,,,0.55152,0.99145,,
,,,,0.55156,0.99143,,
,,,,0.5516,0.99142,,
,,,,0.55164,0.99141,,
,,,,0.55168,0.9914,,
,,,,0.55172,0.99139,,
,,,,0.55176,0.99138,,
,,,,0.5518,0.99136,,
,,,,0.55184,0.99135,,
,,,,0.55188,0.99134,,
,,,,0.55192,0.99133,,
,,,,0.55196,0.99132,,
,,,,0.552,0.9913,,
,,,,0.55204,0.99129,,
,,,,0.55208,0.99128,,
,,,,0.55212,0.99127,,
,,,,0.55216,0.99126,,
,,,,0.5522,0.99124,,
,,,,0.55224,0.99123,,
,,,,0.55228,0.99122,,
,,,,0.55232,0.99121,,
,,,,0.55236,0.9912,,
,,,,0.5524,0.99118,,
,,,,0.55244,0.99117,,
,,,,0.55248,0.99116,,
,,,,0.55252,0.99115,,
,,,,0.55256,0.99114,,
,,,,0.5526,0.99112,,
,,,,0.55264,0.99111,,
,,,,0.55268,0.9911,,
,,,,0.55272,0.99109,,
,,,,0.55276,0.99107,,
,,,,0.5528,0.99106,,
,,,,0.55284,0.99105,,
,,,,0.55288,0.99104,,
,,,,0.55292,0.99103,,
,,,,0.55296,0.99101,,
,,,,0.553,0.991,,
,,,,0.55304,0.99099,,
,,,,0.55308,0.99098,,
,,,,0.55312,0.99096,,
,,,,0.55316,0.99095,,
,,,,0.5532,0.99094,,
,,,,0.55324,0.99093,,
,,,,0.55328,0.99092,,
,,,,0.55332,0.9909,,
,,,,0.55336,0.99089,,
,,,,0.5534,0.99088,,
,,,,0.55344,0.99087,,
,,,,0.55348,0.99085,,
,,,,0.55352,0.99084,,
,,,,0.55356,0.99083,,
,,,,0.5536,0.99082,,
,,,,0.55364,0.9908,,
,,,,0.55368,0.99079,,
,,,,0.55372,0.99078,,
,,,,0.55376,0.99077,,
,,,,0.5538,0.99075,,
,,,,0.55384,0.99074,,
,,,,0.55388,0.99073,,
,,,,0.55392,0.99072,,
,,,,0.55396,0.9907,,
,,,,0.554,0.99069,,
,,,,0.55404,0.99068,,
,,,,0.55408,0.99066,,
,,,,0.55412,0.99065,,
,,,,0.55416,0.99064,,
,,,,0.5542,0.99063,,
,,,,0.55424,0.99061,,
,,,,0.55428,0.9906,,
,,,,0.55432,0.99059,,
,,,,0.55436,0.99057,,
,,,,0.5544,0.99056,,
,,,,0.55444,0.99055,,
,,,,0.55448,0.99053,,
,,,,0.55452,0.99052,,
,,,,0.55456,0.99051,,
,,,,0.5546,0.9905,,
,,,,0.55464,0.99048,,
,,,,0.55468,0.99047,,
,,,,0.55472,0.99046,,
,,,,0.55476,0.99044,,
,,,,0.5548,0.99043,,
,,,,0.55484,0.99042,,
,,,,0.55488,0.9904,,
,,,,0.55492,0.99039,,
,,,,0.55496,0.99038,,
,,,,0.555,0.99036,,
,,,,0.55504,0.99035,,
,,,,0.55508,0.99033,,
,,,,0.55512,0.99032,,
,,,,0.55516,0.99031,,
,,,,0.5552,0.99029,,
,,,,0.55524,0.99028,,
,,,,0.55528,0.99027,,
,,,,0.55532,0.99025,,
,,,,0.55536,0.99024,,
,,,,0.5554,0.99023,,
,,,,0.55544,0.99021,,
,,,,0.55548,0.9902,,
,,,,0.55552,0.99019,,
,,,,0.55556,0.99017,,
,,,,0.5556,0.99016,,
,,,,0.55564,0.99014,,
,,,,0.55568,0.99013,,
,,,,0.55572,0.99012,,
,,,,0.55576,0.9901,,
,,,,0.5558,0.99009,,
,,,,0.55584,0.99008,,
,,,,0.55588,0.99006,,
,,,,0.55592,0.99005,,
,,,,0.55596,0.99003,,
,,,,0.556,0.99002,,
,,,,0.55604,0.99001,,
,,,,0.55608,0.98999,,
,,,,0.55612,0.98998,,
,,,,0.55616,0.98997,,
,,,,0.5562,0.98995,,
,,,,0.55624,0.98994,,
,,,,0.55628,0.98992,,
,,,,0.55632,0.98991,,
,,,,0.55636,0.9899,,
,,,,0.5564,0.98988,,
,,,,0.55644,0.98987,,
,,,,0.55648,0.98986,,
,,,,0.55652,0.98984,,
,,,,0.55656,0.98983,,
,,,,0.5566,0.98981,,
,,,,0.55664,0.9898,,
,,,,0.55668,0.98979,,
,,,,0.55672,0.98977,,
,,,,0.55676,0.98976,,
,,,,0.5568,0.98974,,
,,,,0.55684,0.98973,,
,,,,0.55688,0.98972,,
,,,,0.55692,0.9897,,
,,,,0.55696,0.98969,,
,,,,0.557,0.98968,,
,,,,0.55704,0.98966,,
,,,,0.55708,0.98965,,
,,,,0.55712,0.98963,,
,,,,0.55716,0.98962,,
,,,,0.5572,0.98961,,
,,,,0.55724,0.98959,,
,,,,0.55728,0.98958,,
,,,,0.55732,0.98956,,
,,,,0.55736,0.98955,,
,,,,0.5574,0.98954,,
,,,,0.55744,0.98952,,
,,,,0.55748,0.98951,,
,,,,0.55752,0.98949,,
,,,,0.55756,0.98948,,
,,,,0.5576,0.98947,,
,,,,0.55764,0.98945,,
,,,,0.55768,0.98944,,
,,,,0.55772,0.98942,,
,,,,0.55776,0.98941,,
,,,,0.5578,0.9894,,
,,,,0.55784,0.98938,,
,,,,0.55788,0.98937,,
,,,,0.55792,0.98935,,
,,,,0.55796,0.98934,,
,,,,0.558,0.98932,,
,,,,0.55804,0.98931,,
,,,,0.55808,0.9893,,
,,,,0.55812,0.98928,,
,,,,0.55816,0.98927,,
,,,,0.5582,0.98925,,
,,,,0.55824,0.98924,,
,,,,0.55828,0.98922,,
,,,,0.55832,0.98921,,
,,,,0.55836,0.98919,,
,,,,0.5584,0.98918,,
,,,,0.55844,0.98916,,
,,,,0.55848,0.98915,,
,,,,0.55852,0.98914,,
,,,,0.55856,0.98912,,
,,,,0.5586,0.98911,,
,,,,0.55864,0.98909,,
,,,,0.55868,0.98908,,
,,,,0.55872,0.98906,,
,,,,0.55876,0.98905,,
,,,,0.5588,0.98903,,
,,,,0.55884,0.98902,,
,,,,0.55888,0.98901,,
,,,,0.55892,0.98899,,
,,,,0.55896,0.98898,,
,,,,0.559,0.98896,,
,,,,0.55904,0.98895,,
,,,,0.55908,0.98893,,
,,,,0.55912,0.98892,,
,,,,0.55916,0.9889,,
,,,,0.5592,0.98889,,
,,,,0.55924,0.98887,,
,,,,0.55928,0.98886,,
,,,,0.55932,0.98884,,
,,,,0.55936,0.98883,,
,,,,0.5594,0.98882,,
,,,,0.55944,0.9888,,
,,,,0.55948,0.98879,,
,,,,0.55952,0.98877,,
,,,,0.55956,0.98876,,
,,,,0.5596,0.98874,,
,,,,0.55964,0.98873,,
,,,,0.55968,0.98871,,
,,,,0.55972,0.9887,,
,,,,0.55976,0.98868,,
,,,,0.5598,0.98867,,
,,,,0.55984,0.98865,,
,,,,0.55988,0.98864,,
,,,,0.55992,0.98862,,
,,,,0.55996,0.98861,,
,,,,0.56,0.98859,,
,,,,0.56004,0.98858,,
,,,,0.56008,0.98856,,
,,,,0.56012,0.98854,,
,,,,0.56016,0.98853,,
,,,,0.5602,0.98851,,
,,,,0.56024,0.9885,,
,,,,0.56028,0.98848,,
,,,,0.56032,0.98847,,
,,,,0.56036,0.98845,,
,,,,0.5604,0.98844,,
,,,,0.56044,0.98842,,
,,,,0.56048,0.98841,,
,,,,0.56052,0.98839,,
,,,,0.56056,0.98838,,
,,,,0.5606,0.98836,,
,,,,0.56064,0.98834,,
,,,,0.56068,0.98833,,
,,,,0.56072,0.98831,,
,,,,0.56076,0.9883,,
,,,,0.5608,0.98828,,
,,,,0.56084,0.98827,,
,,,,0.56088,0.98825,,
,,,,0.56092,0.98823,,
,,,,0.56096,0.98822,,
,,,,0.561,0.9882,,
,,,,0.56104,0.98819,,
,,,,0.56108,0.98817,,
,,,,0.56112,0.98816,,
,,,,0.56116,0.98814,,
,,,,0.5612,0.98812,,
,,,,0.56124,0.98811,,
,,,,0.56128,0.98809,,
,,,,0.56132,0.98808,,
,,,,0.56136,0.98806,,
,,,,0.5614,0.98805,,
,,,,0.56144,0.98803,,
,,,,0.56148,0.98801,,
,,,,0.56152,0.988,,
,,,,0.56156,0.98798,,
,,,,0.5616,0.98797,,
,,,,0.56164,0.98795,,
,,,,0.56168,0.98794,,
,,,,0.56172,0.98792,,
,,,,0.56176,0.9879,,
,,,,0.5618,0.98789,,
,,,,0.56184,0.98787,,
,,,,0.56188,0.98786,,
,,,,0.56192,0.98784,,
,,,,0.56196,0.98783,,
,,,,0.562,0.98781,,
,,,,0.56204,0.98779,,
,,,,0.56208,0.98778,,
,,,,0.56212,0.98776,,
,,,,0.56216,0.98775,,
,,,,0.5622,0.98773,,
,,,,0.56224,0.98772,,
,,,,0.56228,0.9877,,
,,,,0.56232,0.98768,,
,,,,0.56236,0.98767,,
,,,,0.5624,0.98765,,
,,,,0.56244,0.98764,,
,,,,0.56248,0.98762,,
,,,,0.56252,0.9876,,
,,,,0.56256,0.98759,,
,,,,0.5626,0.98757,,
,,,,0.56264,0.98756,,
,,,,0.56268,0.98754,,
,,,,0.56272,0.98752,,
,,,,0.56276,0.98751,,
,,,,0.5628,0.98749,,
,,,,0.56284,0.98748,,
,,,,0.56288,0.98746,,
,,,,0.56292,0.98745,,
,,,,0.56296,0.98743,,
,,,,0.563,0.98741,,
,,,,0.56304,0.9874,,
,,,,0.56308,0.98738,,
,,,,0.56312,0.98737,,
,,,,0.56316,0.98735,,
,,,,0.5632,0.98733,,
,,,,0.56324,0.98732,,
,,,,0.56328,0.9873,,
,,,,0.56332,0.98729,,
,,,,0.56336,0.98727,,
,,,,0.5634,0.98725,,
,,,,0.56344,0.98724,,
,,,,0.56348,0.98722,,
,,,,0.56352,0.9872,,
,,,,0.56356,0.98719,,
,,,,0.5636,0.98717,,
,,,,0.56364,0.98716,,
,,,,0.56368,0.98714,,
,,,,0.56372,0.98712,,
,,,,0.56376,0.98711,,
,,,,0.5638,0.98709,,
,,,,0.56384,0.98707,,
,,,,0.56388,0.98706,,
,,,,0.56392,0.98704,,
,,,,0.56396,0.98703,,
,,,,0.564,0.98701,,
,,,,0.56404,0.98699,,
,,,,0.56408,0.98698,,
,,,,0.56412,0.98696,,
,,,,0.56416,0.98694,,
,,,,0.5642,0.98693,,
,,,,0.56424,0.98691,,
,,,,0.56428,0.98689,,
,,,,0.56432,0.98688,,
,,,,0.56436,0.98686,,
,,,,0.5644,0.98684,,
,,,,0.56444,0.98683,,
,,,,0.56448,0.98681,,
,,,,0.56452,0.98679,,
,,,,0.56456,0.98678,,
,,,,0.5646,0.98676,,
,,,,0.56464,0.98674,,
,,,,0.56468,0.98673,,
,,,,0.56472,0.98671,,
,,,,0.56476,0.98669,,
,,,,0.5648,0.98668,,
,,,,0.56484,0.98666,,
,,,,0.56488,0.98664,,
,,,,0.56492,0.98662,,
,,,,0.56496,0.98661,,
,,,,0.565,0.98659,,
,,,,0.56504,0.98657,,
,,,,0.56508,0.98656,,
,,,,0.56512,0.98654,,
,,,,0.56516,0.98652,,
,,,,0.5652,0.9865,,
,,,,0.56524,0.98649,,
,,,,0.56528,0.98647,,
,,,,0.56532,0.98645,,
,,,,0.56536,0.98643,,
,,,,0.5654,0.98642,,
,,,,0.56544,0.9864,,
,,,,0.56548,0.98638,,
,,,,0.56552,0.98636,,
,,,,0.56556,0.98635,,
,,,,0.5656,0.98633,,
,,,,0.56564,0.98631,,
,,,,0.56568,0.98629,,
,,,,0.56572,0.98628,,
,,,,0.56576,0.98626,,
,,,,0.5658,0.98624,,
,,,,0.56584,0.98622,,
,,,,0.56588,0.98621,,
,,,,0.56592,0.98619,,
,,,,0.56596,0.98617,,
,,,,0.566,0.98615,,
,,,,0.56604,0.98614,,
,,,,0.56608,0.98612,,
,,,,0.56612,0.9861,,
,,,,0.56616,0.98608,,
,,,,0.5662,0.98607,,
,,,,0.56624,0.98605,,
,,,,0.56628,0.98603,,
,,,,0.56632,0.98602,,
,,,,0.56636,0.986,,
,,,,0.5664,0.98598,,
,,,,0.56644,0.98596,,
,,,,0.56648,0.98595,,
,,,,0.56652,0.98593,,
,,,,0.56656,0.98591,,
,,,,0.5666,0.98589,,
,,,,0.56664,0.98588,,
,,,,0.56668,0.98586,,
,,,,0.56672,0.98584,,
,,,,0.56676,0.98582,,
,,,,0.5668,0.98581,,
,,,,0.56684,0.98579,,
,,,,0.56688,0.98577,,
,,,,0.56692,0.98575,,
,,,,0.56696,0.98574,,
,,,,0.567,0.98572,,
,,,,0.56704,0.9857,,
,,,,0.56708,0.98568,,
,,,,0.56712,0.98567,,
,,,,0.56716,0.98565,,
,,,,0.5672,0.98563,,
,,,,0.56724,0.98561,,
,,,,0.56728,0.9856,,
,,,,0.56732,0.98558,,
,,,,0.56736,0.98556,,
,,,,0.5674,0.98554,,
,,,,0.56744,0.98553,,
,,,,0.56748,0.98551,,
,,,,0.56752,0.98549,,
,,,,0.56756,0.98547,,
,,,,0.5676,0.98545,,
,,,,0.56764,0.98544,,
,,,,0.56768,0.98542,,
,,,,0.56772,0.9854,,
,,,,0.56776,0.98538,,
,,,,0.5678,0.98537,,
,,,,0.56784,0.98535,,
,,,,0.56788,0.98533,,
,,,,0.56792,0.98531,,
,,,,0.56796,0.98529,,
,,,,0.568,0.98527,,
,,,,0.56804,0.98526,,
,,,,0.56808,0.98524,,
,,,,0.56812,0.98522,,
,,,,0.56816,0.9852,,
,,,,0.5682,0.98518,,
,,,,0.56824,0.98516,,
,,,,0.56828,0.98515,,
,,,,0.56832,0.98513,,
,,,,0.56836,0.98511,,
,,,,0.5684,0.98509,,
,,,,0.56844,0.98507,,
,,,,0.56848,0.98506,,
,,,,0.56852,0.98504,,
,,,,0.56856,0.98502,,
,,,,0.5686,0.985,,
,,,,0.56864,0.98499,,
,,,,0.56868,0.98497,,
,,,,0.56872,0.98495,,
,,,,0.56876,0.98493,,
,,,,0.5688,0.98491,,
,,,,0.56884,0.98489,,
,,,,0.56888,0.98488,,
,,,,0.56892,0.98486,,
,,,,0.56896,0.98484,,
,,,,0.569,0.98482,,
,,,,0.56904,0.9848,,
,,,,0.56908,0.98479,,
,,,,0.56912,0.98477,,
,,,,0.56916,0.98475,,
,,,,0.5692,0.98473,,
,,,,0.56924,0.98471,,
,,,,0.56928,0.98469,,
,,,,0.56932,0.98468,,
,,,,0.56936,0.98466,,
,,,,0.5694,0.98464,,
,,,,0.56944,0.98462,,
,,,,0.56948,0.9846,,
,,,,0.56952,0.98458,,
,,,,0.56956,0.98456,,
,,,,0.5696,0.98454,,
,,,,0.56964,0.98453,,
,,,,0.56968,0.98451,,
,,,,0.56972,0.98449,,
,,,,0.56976,0.98447,,
,,,,0.5698,0.98445,,
,,,,0.56984,0.98443,,
,,,,0.56988,0.98441,,
,,,,0.56992,0.98439,,
,,,,0.56996,0.98437,,
,,,,0.57,0.98436,,
,,,,0.57004,0.98434,,
,,,,0.57008,0.98432,,
,,,,0.57012,0.9843,,
,,,,0.57016,0.98428,,
,,,,0.5702,0.98426,,
,,,,0.57024,0.98424,,
,,,,0.57028,0.98422,,
,,,,0.57032,0.9842,,
,,,,0.57036,0.98418,,
,,,,0.5704,0.98417,,
,,,,0.57044,0.98415,,
,,,,0.57048,0.98413,,
,,,,0.57052,0.98411,,
,,,,0.57056,0.98409,,
,,,,0.5706,0.98407,,
,,,,0.57064,0.98405,,
,,,,0.57068,0.98403,,
,,,,0.57072,0.98401,,
,,,,0.57076,0.984,,
,,,,0.5708,0.98398,,
,,,,0.57084,0.98396,,
,,,,0.57088,0.98394,,
,,,,0.57092,0.98392,,
,,,,0.57096,0.9839,,
,,,,0.571,0.98388,,
,,,,0.57104,0.98386,,
,,,,0.57108,0.98384,,
,,,,0.57112,0.98383,,
,,,,0.57116,0.98381,,
,,,,0.5712,0.98379,,
,,,,0.57124,0.98377,,
,,,,0.57128,0.98375,,
,,,,0.57132,0.98373,,
,,,,0.57136,0.98371,,
,,,,0.5714,0.98369,,
,,,,0.57144,0.98368,,
,,,,0.57148,0.98366,,
,,,,0.57152,0.98364,,
,,,,0.57156,0.98362,,
,,,,0.5716,0.9836,,
,,,,0.57164,0.98358,,
,,,,0.57168,0.98356,,
,,,,0.57172,0.98354,,
,,,,0.57176,0.98352,,
,,,,0.5718,0.9835,,
,,,,0.57184,0.98349,,
,,,,0.57188,0.98347,,
,,,,0.57192,0.98345,,
,,,,0.57196,0.98343,,
,,,,0.572,0.98341,,
,,,,0.57204,0.98339,,
,,,,0.57208,0.98337,,
,,,,0.57212,0.98335,,
,,,,0.57216,0.98333,,
,,,,0.5722,0.98331,,
,,,,0.57224,0.98329,,
,,,,0.57228,0.98327,,
,,,,0.57232,0.98326,,
,,,,0.57236,0.98324,,
,,,,0.5724,0.98322,,
,,,,0.57244,0.9832,,
,,,,0.57248,0.98318,,
,,,,0.57252,0.98316,,
,,,,0.57256,0.98314,,
,,,,0.5726,0.98312,,
,,,,0.57264,0.9831,,
,,,,0.57268,0.98308,,
,,,,0.57272,0.98306,,
,,,,0.57276,0.98304,,
,,,,0.5728,0.98302,,
,,,,0.57284,0.98301,,
,,,,0.57288,0.98299,,
,,,,0.57292,0.98297,,
,,,,0.57296,0.98295,,
,,,,0.573,0.98293,,
,,,,0.57304,0.98291,,
,,,,0.57308,0.98289,,
,,,,0.57312,0.98287,,
,,,,0.57316,0.98285,,
,,,,0.5732,0.98283,,
,,,,0.57324,0.98281,,
,,,,0.57328,0.98279,,
,,,,0.57332,0.98277,,
,,,,0.57336,0.98275,,
,,,,0.5734,0.98273,,
,,,,0.57344,0.98271,,
,,,,0.57348,0.98269,,
,,,,0.57352,0.98267,,
,,,,0.57356,0.98265,,
,,,,0.5736,0.98263,,
,,,,0.57364,0.98261,,
,,,,0.57368,0.98259,,
,,,,0.57372,0.98257,,
,,,,0.57376,0.98255,,
,,,,0.5738,0.98253,,
,,,,0.57384,0.98251,,
,,,,0.57388,0.98249,,
,,,,0.57392,0.98247,,
,,,,0.57396,0.98245,,
,,,,0.574,0.98243,,
,,,,0.57404,0.98241,,
,,,,0.57408,0.98239,,
,,,,0.57412,0.98237,,
,,,,0.57416,0.98235,,
,,,,0.5742,0.98233,,
,,,,0.57424,0.98231,,
,,,,0.57428,0.98229,,
,,,,0.57432,0.98227,,
,,,,0.57436,0.98225,,
,,,,0.5744,0.98223,,
,,,,0.57444,0.98221,,
,,,,0.57448,0.98219,,
,,,,0.57452,0.98217,,
,,,,0.57456,0.98215,,
,,,,0.5746,0.98212,,
,,,,0.57464,0.9821,,
,,,,0.57468,0.98208,,
,,,,0.57472,0.98206,,
,,,,0.57476,0.98204,,
,,,,0.5748,0.98202,,
,,,,0.57484,0.982,,
,,,,0.57488,0.98198,,
,,,,0.57492,0.98196,,
,,,,0.57496,0.98194,,
,,,,0.575,0.98192,,
,,,,0.57504,0.9819,,
,,,,0.57508,0.98188,,
,,,,0.57512,0.98186,,
,,,,0.57516,0.98184,,
,,,,0.5752,0.98182,,
,,,,0.57524,0.9818,,
,,,,0.57528,0.98178,,
,,,,0.57532,0.98176,,
,,,,0.57536,0.98174,,
,,,,0.5754,0.98172,,
,,,,0.57544,0.9817,,
,,,,0.57548,0.98168,,
,,,,0.57552,0.98166,,
,,,,0.57556,0.98164,,
,,,,0.5756,0.98162,,
,,,,0.57564,0.9816,,
,,,,0.57568,0.98158,,
,,,,0.57572,0.98156,,
,,,,0.57576,0.98154,,
,,,,0.5758,0.98152,,
,,,,0.57584,0.9815,,
,,,,0.57588,0.98148,,
,,,,0.57592,0.98146,,
,,,,0.57596,0.98144,,
,,,,0.576,0.98142,,
,,,,0.57604,0.9814,,
,,,,0.57608,0.98138,,
,,,,0.57612,0.98136,,
,,,,0.57616,0.98134,,
,,,,0.5762,0.98132,,
,,,,0.57624,0.9813,,
,,,,0.57628,0.98128,,
,,,,0.57632,0.98126,,
,,,,0.57636,0.98124,,
,,,,0.5764,0.98122,,
,,,,0.57644,0.98119,,
,,,,0.57648,0.98117,,
,,,,0.57652,0.98115,,
,,,,0.57656,0.98113,,
,,,,0.5766,0.98111,,
,,,,0.57664,0.98109,,
,,,,0.57668,0.98107,,
,,,,0.57672,0.98105,,
,,,,0.57676,0.98103,,
,,,,0.5768,0.98101,,
,,,,0.57684,0.98099,,
,,,,0.57688,0.98097,,
,,,,0.57692,0.98095,,
,,,,0.57696,0.98093,,
,,,,0.577,0.98091,,
,,,,0.57704,0.98089,,
,,,,0.57708,0.98087,,
,,,,0.57712,0.98085,,
,,,,0.57716,0.98083,,
,,,,0.5772,0.9808,,
,,,,0.57724,0.98078,,
,,,,0.57728,0.98076,,
,,,,0.57732,0.98074,,
,,,,0.57736,0.98072,,
,,,,0.5774,0.9807,,
,,,,0.57744,0.98068,,
,,,,0.57748,0.98066,,
,,,,0.57752,0.98064,,
,,,,0.57756,0.98062,,
,,,,0.5776,0.9806,,
,,,,0.57764,0.98058,,
,,,,0.57768,0.98055,,
,,,,0.57772,0.98053,,
,,,,0.57776,0.98051,,
,,,,0.5778,0.98049,,
,,,,0.57784,0.98047,,
,,,,0.57788,0.98045,,
,,,,0.57792,0.98043,,
,,,,0.57796,0.98041,,
,,,,0.578,0.98038,,
,,,,0.57804,0.98036,,
,,,,0.57808,0.98034,,
,,,,0.57812,0.98032,,
,,,,0.57816,0.9803,,
,,,,0.5782,0.98028,,
,,,,0.57824,0.98026,,
,,,,0.57828,0.98023,,
,,,,0.57832,0.98021,,
,,,,0.57836,0.98019,,
,,,,0.5784,0.98017,,
,,,,0.57844,0.98015,,
,,,,0.57848,0.98013,,
,,,,0.57852,0.98011,,
,,,,0.57856,0.98009,,
,,,,0.5786,0.98007,,
,,,,0.57864,0.98005,,
,,,,0.57868,0.98002,,
,,,,0.57872,0.98,,
,,,,0.57876,0.97998,,
,,,,0.5788,0.97996,,
,,,,0.57884,0.97994,,
,,,,0.57888,0.97992,,
,,,,0.57892,0.9799,,
,,,,0.57896,0.97988,,
,,,,0.579,0.97986,,
,,,,0.57904,0.97984,,
,,,,0.57908,0.97982,,
,,,,0.57912,0.97979,,
,,,,0.57916,0.97977,,
,,,,0.5792,0.97975,,
,,,,0.57924,0.97973,,
,,,,0.57928,0.97971,,
,,,,0.57932,0.97969,,
,,,,0.57936,0.97967,,
,,,,0.5794,0.97965,,
,,,,0.57944,0.97963,,
,,,,0.57948,0.97961,,
,,,,0.57952,0.97959,,
,,,,0.57956,0.97956,,
,,,,0.5796,0.97954,,
,,,,0.57964,0.97952,,
,,,,0.57968,0.9795,,
,,,,0.57972,0.97948,,
,,,,0.57976,0.97946,,
,,,,0.5798,0.97944,,
,,,,0.57984,0.97942,,
,,,,0.57988,0.9794,,
,,,,0.57992,0.97938,,
,,,,0.57996,0.97936,,
,,,,0.58,0.97933,,
,,,,0.58004,0.97931,,
,,,,0.58008,0.97929,,
,,,,0.58012,0.97927,,
,,,,0.58016,0.97925,,
,,,,0.5802,0.97923,,
,,,,0.58024,0.97921,,
,,,,0.58028,0.97919,,
,,,,0.58032,0.97917,,
,,,,0.58036,0.97914,,
,,,,0.5804,0.97912,,
,,,,0.58044,0.9791,,
,,,,0.58048,0.97908,,
,,,,0.58052,0.97906,,
,,,,0.58056,0.97904,,
,,,,0.5806,0.97902,,
,,,,0.58064,0.979,,
,,,,0.58068,0.97897,,
,,,,0.58072,0.97895,,
,,,,0.58076,0.97893,,
,,,,0.5808,0.97891,,
,,,,0.58084,0.97889,,
,,,,0.58088,0.97887,,
,,,,0.58092,0.97885,,
,,,,0.58096,0.97882,,
,,,,0.581,0.9788,,
,,,,0.58104,0.97878,,
,,,,0.58108,0.97876,,
,,,,0.58112,0.97874,,
,,,,0.58116,0.97872,,
,,,,0.5812,0.97869,,
,,,,0.58124,0.97867,,
,,,,0.58128,0.97865,,
,,,,0.58132,0.97863,,
,,,,0.58136,0.97861,,
,,,,0.5814,0.97858,,
,,,,0.58144,0.97856,,
,,,,0.58148,0.97854,,
,,,,0.58152,0.97852,,
,,,,0.58156,0.9785,,
,,,,0.5816,0.97847,,
,,,,0.58164,0.97845,,
,,,,0.58168,0.97843,,
,,,,0.58172,0.97841,,
,,,,0.58176,0.97839,,
,,,,0.5818,0.97836,,
,,,,0.58184,0.97834,,
,,,,0.58188,0.97832,,
,,,,0.58192,0.9783,,
,,,,0.58196,0.97828,,
,,,,0.582,0.97826,,
,,,,0.58204,0.97823,,
,,,,0.58208,0.97821,,
,,,,0.58212,0.97819,,
,,,,0.58216,0.97817,,
,,,,0.5822,0.97815,,
,,,,0.58224,0.97813,,
,,,,0.58228,0.9781,,
,,,,0.58232,0.97808,,
,,,,0.58236,0.97806,,
,,,,0.5824,0.97804,,
,,,,0.58244,0.97802,,
,,,,0.58248,0.97799,,
,,,,0.58252,0.97797,,
,,,,0.58256,0.97795,,
,,,,0.5826,0.97793,,
,,,,0.58264,0.97791,,
,,,,0.58268,0.97789,,
,,,,0.58272,0.97786,,
,,,,0.58276,0.97784,,
,,,,0.5828,0.97782,,
,,,,0.58284,0.9778,,
,,,,0.58288,0.97778,,
,,,,0.58292,0.97776,,
,,,,0.58296,0.97774,,
,,,,0.583,0.97771,,
,,,,0.58304,0.97769,,
,,,,0.58308,0.97767,,
,,,,0.58312,0.97765,,
,,,,0.58316,0.97763,,
,,,,0.5832,0.97761,,
,,,,0.58324,0.97758,,
,,,,0.58328,0.97756,,
,,,,0.58332,0.97754,,
,,,,0.58336,0.97752,,
,,,,0.5834,0.9775,,
,,,,0.58344,0.97747,,
,,,,0.58348,0.97745,,
,,,,0.58352,0.97743,,
,,,,0.58356,0.97741,,
,,,,0.5836,0.97738,,
,,,,0.58364,0.97736,,
,,,,0.58368,0.97734,,
,,,,0.58372,0.97732,,
,,,,0.58376,0.9773,,
,,,,0.5838,0.97728,,
,,,,0.58384,0.97725,,
,,,,0.58388,0.97723,,
,,,,0.58392,0.97721,,
,,,,0.58396,0.97719,,
,,,,0.584,0.97717,,
,,,,0.58404,0.97714,,
,,,,0.58408,0.97712,,
,,,,0.58412,0.9771,,
,,,,0.58416,0.97708,,
,,,,0.5842,0.97706,,
,,,,0.58424,0.97704,,
,,,,0.58428,0.97701,,
,,,,0.58432,0.97699,,
,,,,0.58436,0.97697,,
,,,,0.5844,0.97695,,
,,,,0.58444,0.97693,,
,,,,0.58448,0.9769,,
,,,,0.58452,0.97688,,
,,,,0.58456,0.97686,,
,,,,0.5846,0.97684,,
,,,,0.58464,0.97681,,
,,,,0.58468,0.97679,,
,,,,0.58472,0.97677,,
,,,,0.58476,0.97675,,
,,,,0.5848,0.97673,,
,,,,0.58484,0.9767,,
,,,,0.58488,0.97668,,
,,,,0.58492,0.97666,,
,,,,0.58496,0.97664,,
,,,,0.585,0.97661,,
,,,,0.58504,0.97659,,
,,,,0.58508,0.97657,,
,,,,0.58512,0.97655,,
,,,,0.58516,0.97652,,
,,,,0.5852,0.9765,,
,,,,0.58524,0.97648,,
,,,,0.58528,0.97646,,
,,,,0.58532,0.97643,,
,,,,0.58536,0.97641,,
,,,,0.5854,0.97639,,
,,,,0.58544,0.97637,,
,,,,0.58548,0.97635,,
,,,,0.58552,0.97632,,
,,,,0.58556,0.9763,,
,,,,0.5856,0.97628,,
,,,,0.58564,0.97626,,
,,,,0.58568,0.97623,,
,,,,0.58572,0.97621,,
,,,,0.58576,0.97619,,
,,,,0.5858,0.97617,,
,,,,0.58584,0.97615,,
,,,,0.58588,0.97612,,
,,,,0.58592,0.9761,,
,,,,0.58596,0.97608,,
,,,,0.586,0.97606,,
,,,,0.58604,0.97603,,
,,,,0.58608,0.97601,,
,,,,0.58612,0.97599,,
,,,,0.58616,0.97597,,
,,,,0.5862,0.97595,,
,,,,0.58624,0.97592,,
,,,,0.58628,0.9759,,
,,,,0.58632,0.97588,,
,,,,0.58636,0.97586,,
,,,,0.5864,0.97584,,
,,,,0.58644,0.97581,,
,,,,0.58648,0.97579,,
,,,,0.58652,0.97577,,
,,,,0.58656,0.97575,,
,,,,0.5866,0.97573,,
,,,,0.58664,0.97571,,
,,,,0.58668,0.97568,,
,,,,0.58672,0.97566,,
,,,,0.58676,0.97564,,
,,,,0.5868,0.97562,,
,,,,0.58684,0.9756,,
,,,,0.58688,0.97557,,
,,,,0.58692,0.97555,,
,,,,0.58696,0.97553,,
,,,,0.587,0.97551,,
,,,,0.58704,0.97549,,
,,,,0.58708,0.97546,,
,,,,0.58712,0.97544,,
,,,,0.58716,0.97542,,
,,,,0.5872,0.9754,,
,,,,0.58724,0.97538,,
,,,,0.58728,0.97536,,
,,,,0.58732,0.97533,,
,,,,0.58736,0.97531,,
,,,,0.5874,0.97529,,
,,,,0.58744,0.97527,,
,,,,0.58748,0.97525,,
,,,,0.58752,0.97522,,
,,,,0.58756,0.9752,,
,,,,0.5876,0.97518,,
,,,,0.58764,0.97516,,
,,,,0.58768,0.97513,,
,,,,0.58772,0.97511,,
,,,,0.58776,0.97509,,
,,,,0.5878,0.97507,,
,,,,0.58784,0.97505,,
,,,,0.58788,0.97502,,
,,,,0.58792,0.975,,
,,,,0.58796,0.97498,,
,,,,0.588,0.97496,,
,,,,0.58804,0.97493,,
,,,,0.58808,0.97491,,
,,,,0.58812,0.97489,,
,,,,0.58816,0.97487,,
,,,,0.5882,0.97485,,
,,,,0.58824,0.97482,,
,,,,0.58828,0.9748,,
,,,,0.58832,0.97478,,
,,,,0.58836,0.97476,,
,,,,0.5884,0.97473,,
,,,,0.58844,0.97471,,
,,,,0.58848,0.97469,,
,,,,0.58852,0.97466,,
,,,,0.58856,0.97464,,
,,,,0.5886,0.97462,,
,,,,0.58864,0.9746,,
,,,,0.58868,0.97457,,
,,,,0.58872,0.97455,,
,,,,0.58876,0.97453,,
,,,,0.5888,0.97451,,
,,,,0.58884,0.97448,,
,,,,0.58888,0.97446,,
,,,,0.58892,0.97444,,
,,,,0.58896,0.97442,,
,,,,0.589,0.97439,,
,,,,0.58904,0.97437,,
,,,,0.58908,0.97435,,
,,,,0.58912,0.97433,,
,,,,0.58916,0.9743,,
,,,,0.5892,0.97428,,
,,,,0.58924,0.97426,,
,,,,0.58928,0.97424,,
,,,,0.58932,0.97421,,
,,,,0.58936,0.97419,,
,,,,0.5894,0.97417,,
,,,,0.58944,0.97415,,
,,,,0.58948,0.97412,,
,,,,0.58952,0.9741,,
,,,,0.58956,0.97408,,
,,,,0.5896,0.97406,,
,,,,0.58964,0.97404,,
,,,,0.58968,0.97401,,
,,,,0.58972,0.97399,,
,,,,0.58976,0.97397,,
,,,,0.5898,0.97395,,
,,,,0.58984,0.97393,,
,,,,0.58988,0.9739,,
,,,,0.58992,0.97388,,
,,,,0.58996,0.97386,,
,,,,0.59,0.97384,,
,,,,0.59004,0.97382,,
,,,,0.59008,0.97379,,
,,,,0.59012,0.97377,,
,,,,0.59016,0.97375,,
,,,,0.5902,0.97373,,
,,,,0.59024,0.9737,,
,,,,0.59028,0.97368,,
,,,,0.59032,0.97366,,
,,,,0.59036,0.97364,,
,,,,0.5904,0.97362,,
,,,,0.59044,0.97359,,
,,,,0.59048,0.97357,,
,,,,0.59052,0.97355,,
,,,,0.59056,0.97352,,
,,,,0.5906,0.9735,,
,,,,0.59064,0.97348,,
,,,,0.59068,0.97346,,
,,,,0.59072,0.97344,,
,,,,0.59076,0.97341,,
,,,,0.5908,0.97339,,
,,,,0.59084,0.97337,,
,,,,0.59088,0.97335,,
,,,,0.59092,0.97332,,
,,,,0.59096,0.9733,,
,,,,0.591,0.97328,,
,,,,0.59104,0.97326,,
,,,,0.59108,0.97324,,
,,,,0.59112,0.97321,,
,,,,0.59116,0.97319,,
,,,,0.5912,0.97317,,
,,,,0.59124,0.97315,,
,,,,0.59128,0.97313,,
,,,,0.59132,0.9731,,
,,,,0.59136,0.97308,,
,,,,0.5914,0.97306,,
,,,,0.59144,0.97304,,
,,,,0.59148,0.97302,,
,,,,0.59152,0.97299,,
,,,,0.59156,0.97297,,
,,,,0.5916,0.97295,,
,,,,0.59164,0.97293,,
,,,,0.59168,0.9729,,
,,,,0.59172,0.97288,,
,,,,0.59176,0.97286,,
,,,,0.5918,0.97284,,
,,,,0.59184,0.97281,,
,,,,0.59188,0.97279,,
,,,,0.59192,0.97277,,
,,,,0.59196,0.97275,,
,,,,0.592,0.97272,,
,,,,0.59204,0.9727,,
,,,,0.59208,0.97268,,
,,,,0.59212,0.97266,,
,,,,0.59216,0.97263,,
,,,,0.5922,0.97261,,
,,,,0.59224,0.97259,,
,,,,0.59228,0.97256,,
,,,,0.59232,0.97254,,
,,,,0.59236,0.97252,,
,,,,0.5924,0.9725,,
,,,,0.59244,0.97247,,
,,,,0.59248,0.97245,,
,,,,0.59252,0.97243,,
,,,,0.59256,0.97241,,
,,,,0.5926,0.97239,,
,,,,0.59264,0.97236,,
,,,,0.59268,0.97234,,
,,,,0.59272,0.97232,,
,,,,0.59276,0.9723,,
,,,,0.5928,0.97227,,
,,,,0.59284,0.97225,,
,,,,0.59288,0.97223,,
,,,,0.59292,0.97221,,
,,,,0.59296,0.97218,,
,,,,0.593,0.97216,,
,,,,0.59304,0.97214,,
,,,,0.59308,0.97212,,
,,,,0.59312,0.9721,,
,,,,0.59316,0.97207,,
,,,,0.5932,0.97205,,
,,,,0.59324,0.97203,,
,,,,0.59328,0.97201,,
,,,,0.59332,0.97199,,
,,,,0.59336,0.97196,,
,,,,0.5934,0.97194,,
,,,,0.59344,0.97192,,
,,,,0.59348,0.9719,,
,,,,0.59352,0.97188,,
,,,,0.59356,0.97185,,
,,,,0.5936,0.97183,,
,,,,0.59364,0.97181,,
,,,,0.59368,0.97179,,
,,,,0.59372,0.97177,,
,,,,0.59376,0.97175,,
,,,,0.5938,0.97172,,
,,,,0.59384,0.9717,,
,,,,0.59388,0.97168,,
,,,,0.59392,0.97166,,
,,,,0.59396,0.97164,,
,,,,0.594,0.97162,,
,,,,0.59404,0.97159,,
,,,,0.59408,0.97157,,
,,,,0.59412,0.97155,,
,,,,0.59416,0.97153,,
,,,,0.5942,0.97151,,
,,,,0.59424,0.97148,,
,,,,0.59428,0.97146,,
,,,,0.59432,0.97144,,
,,,,0.59436,0.97142,,
,,,,0.5944,0.9714,,
,,,,0.59444,0.97138,,
,,,,0.59448,0.97135,,
,,,,0.59452,0.97133,,
,,,,0.59456,0.97131,,
,,,,0.5946,0.97129,,
,,,,0.59464,0.97127,,
,,,,0.59468,0.97124,,
,,,,0.59472,0.97122,,
,,,,0.59476,0.9712,,
,,,,0.5948,0.97118,,
,,,,0.59484,0.97116,,
,,,,0.59488,0.97113,,
,,,,0.59492,0.97111,,
,,,,0.59496,0.97109,,
,,,,0.595,0.97107,,
,,,,0.59504,0.97105,,
,,,,0.59508,0.97102,,
,,,,0.59512,0.971,,
,,,,0.59516,0.97098,,
,,,,0.5952,0.97096,,
,,,,0.59524,0.97093,,
,,,,0.59528,0.97091,,
,,,,0.59532,0.97089,,
,,,,0.59536,0.97087,,
,,,,0.5954,0.97085,,
,,,,0.59544,0.97082,,
,,,,0.59548,0.9708,,
,,,,0.59552,0.97078,,
,,,,0.59556,0.97076,,
,,,,0.5956,0.97073,,
,,,,0.59564,0.97071,,
,,,,0.59568,0.97069,,
,,,,0.59572,0.97067,,
,,,,0.59576,0.97064,,
,,,,0.5958,0.97062,,
,,,,0.59584,0.9706,,
,,,,0.59588,0.97058,,
,,,,0.59592,0.97055,,
,,,,0.59596,0.97053,,
,,,,0.596,0.97051,,
,,,,0.59604,0.97049,,
,,,,0.59608,0.97047,,
,,,,0.59612,0.97044,,
,,,,0.59616,0.97042,,
,,,,0.5962,0.9704,,
,,,,0.59624,0.97038,,
,,,,0.59628,0.97036,,
,,,,0.59632,0.97033,,
,,,,0.59636,0.97031,,
,,,,0.5964,0.97029,,
,,,,0.59644,0.97027,,
,,,,0.59648,0.97025,,
,,,,0.59652,0.97023,,
,,,,0.59656,0.9702,,
,,,,0.5966,0.97018,,
,,,,0.59664,0.97016,,
,,,,0.59668,0.97014,,
,,,,0.59672,0.97012,,
,,,,0.59676,0.9701,,
,,,,0.5968,0.97007,,
,,,,0.59684,0.97005,,
,,,,0.59688,0.97003,,
,,,,0.59692,0.97001,,
,,,,0.59696,0.96999,,
,,,,0.597,0.96996,,
,,,,0.59704,0.96994,,
,,,,0.59708,0.96992,,
,,,,0.59712,0.9699,,
,,,,0.59716,0.96988,,
,,,,0.5972,0.96986,,
,,,,0.59724,0.96983,,
,,,,0.59728,0.96981,,
,,,,0.59732,0.96979,,
,,,,0.59736,0.96977,,
,,,,0.5974,0.96975,,
,,,,0.59744,0.96973,,
,,,,0.59748,0.96971,,
,,,,0.59752,0.96968,,
,,,,0.59756,0.96966,,
,,,,0.5976,0.96964,,
,,,,0.59764,0.96962,,
,,,,0.59768,0.96959,,
,,,,0.59772,0.96957,,
,,,,0.59776,0.96955,,
,,,,0.5978,0.96953,,
,,,,0.59784,0.96951,,
,,,,0.59788,0.96949,,
,,,,0.59792,0.96946,,
,,,,0.59796,0.96944,,
,,,,0.598,0.96942,,
,,,,0.59804,0.9694,,
,,,,0.59808,0.96938,,
,,,,0.59812,0.96936,,
,,,,0.59816,0.96933,,
,,,,0.5982,0.96931,,
,,,,0.59824,0.96929,,
,,,,0.59828,0.96927,,
,,,,0.59832,0.96925,,
,,,,0.59836,0.96923,,
,,,,0.5984,0.96921,,
,,,,0.59844,0.96918,,
,,,,0.59848,0.96916,,
,,,,0.59852,0.96914,,
,,,,0.59856,0.96912,,
,,,,0.5986,0.9691,,
,,,,0.59864,0.96908,,
,,,,0.59868,0.96905,,
,,,,0.59872,0.96903,,
,,,,0.59876,0.96901,,
,,,,0.5988,0.96899,,
,,,,0.59884,0.96897,,
,,,,0.59888,0.96894,,
,,,,0.59892,0.96892,,
,,,,0.59896,0.9689,,
,,,,0.599,0.96888,,
,,,,0.59904,0.96886,,
,,,,0.59908,0.96884,,
,,,,0.59912,0.96881,,
,,,,0.59916,0.96879,,
,,,,0.5992,0.96877,,
,,,,0.59924,0.96875,,
,,,,0.59928,0.96873,,
,,,,0.59932,0.96871,,
,,,,0.59936,0.96868,,
,,,,0.5994,0.96866,,
,,,,0.59944,0.96864,,
,,,,0.59948,0.96862,,
,,,,0.59952,0.9686,,
,,,,0.59956,0.96857,,
,,,,0.5996,0.96855,,
,,,,0.59964,0.96853,,
,,,,0.59968,0.96851,,
,,,,0.59972,0.96849,,
,,,,0.59976,0.96847,,
,,,,0.5998,0.96845,,
,,,,0.59984,0.96843,,
,,,,0.59988,0.9684,,
,,,,0.59992,0.96838,,
,,,,0.59996,0.96836,,
,,,,0.6,0.96834,,
,,,,0.60004,0.96832,,
,,,,0.60008,0.9683,,
,,,,0.60012,0.96828,,
,,,,0.60016,0.96826,,
,,,,0.6002,0.96823,,
,,,,0.60024,0.96821,,
,,,,0.60028,0.96819,,
,,,,0.60032,0.96817,,
,,,,0.60036,0.96815,,
,,,,0.6004,0.96813,,
,,,,0.60044,0.96811,,
,,,,0.60048,0.96809,,
,,,,0.60052,0.96807,,
,,,,0.60056,0.96805,,
,,,,0.6006,0.96802,,
,,,,0.60064,0.968,,
,,,,0.60068,0.96798,,
,,,,0.60072,0.96796,,
,,,,0.60076,0.96794,,
,,,,0.6008,0.96792,,
,,,,0.60084,0.9679,,
,,,,0.60088,0.96788,,
,,,,0.60092,0.96786,,
,,,,0.60096,0.96784,,
,,,,0.601,0.96782,,
,,,,0.60104,0.9678,,
,,,,0.60108,0.96777,,
,,,,0.60112,0.96775,,
,,,,0.60116,0.96773,,
,,,,0.6012,0.96771,,
,,,,0.60124,0.96769,,
,,,,0.60128,0.96767,,
,,,,0.60132,0.96765,,
,,,,0.60136,0.96763,,
,,,,0.6014,0.96761,,
,,,,0.60144,0.96759,,
,,,,0.60148,0.96757,,
,,,,0.60152,0.96755,,
,,,,0.60156,0.96753,,
,,,,0.6016,0.96751,,
,,,,0.60164,0.96748,,
,,,,0.60168,0.96746,,
,,,,0.60172,0.96744,,
,,,,0.60176,0.96742,,
,,,,0.6018,0.9674,,
,,,,0.60184,0.96738,,
,,,,0.60188,0.96736,,
,,,,0.60192,0.96734,,
,,,,0.60196,0.96732,,
,,,,0.602,0.9673,,
,,,,0.60204,0.96728,,
,,,,0.60208,0.96726,,
,,,,0.60212,0.96724,,
,,,,0.60216,0.96722,,
,,,,0.6022,0.96719,,
,,,,0.60224,0.96717,,
,,,,0.60228,0.96715,,
,,,,0.60232,0.96713,,
,,,,0.60236,0.96711,,
,,,,0.6024,0.96709,,
,,,,0.60244,0.96707,,
,,,,0.60248,0.96705,,
,,,,0.60252,0.96703,,
,,,,0.60256,0.96701,,
,,,,0.6026,0.96699,,
,,,,0.60264,0.96696,,
,,,,0.60268,0.96694,,
,,,,0.60272,0.96692,,
,,,,0.60276,0.9669,,
,,,,0.6028,0.96688,,
,,,,0.60284,0.96686,,
,,,,0.60288,0.96684,,
,,,,0.60292,0.96682,,
,,,,0.60296,0.9668,,
,,,,0.603,0.96677,,
,,,,0.60304,0.96675,,
,,,,0.60308,0.96673,,
,,,,0.60312,0.96671,,
,,,,0.60316,0.96669,,
,,,,0.6032,0.96667,,
,,,,0.60324,0.96665,,
,,,,0.60328,0.96663,,
,,,,0.60332,0.96661,,
,,,,0.60336,0.96659,,
,,,,0.6034,0.96657,,
,,,,0.60344,0.96655,,
,,,,0.60348,0.96652,,
,,,,0.60352,0.9665,,
,,,,0.60356,0.96648,,
,,,,0.6036,0.96646,,
,,,,0.60364,0.96644,,
,,,,0.60368,0.96642,,
,,,,0.60372,0.9664,,
,,,,0.60376,0.96638,,
,,,,0.6038,0.96636,,
,,,,0.60384,0.96634,,
,,,,0.60388,0.96632,,
,,,,0.60392,0.9663,,
,,,,0.60396,0.96628,,
,,,,0.604,0.96626,,
,,,,0.60404,0.96624,,
,,,,0.60408,0.96622,,
,,,,0.60412,0.9662,,
,,,,0.60416,0.96618,,
,,,,0.6042,0.96616,,
,,,,0.60424,0.96614,,
,,,,0.60428,0.96612,,
,,,,0.60432,0.9661,,
,,,,0.60436,0.96608,,
,,,,0.6044,0.96606,,
,,,,0.60444,0.96604,,
,,,,0.60448,0.96602,,
,,,,0.60452,0.966,,
,,,,0.60456,0.96598,,
,,,,0.6046,0.96596,,
,,,,0.60464,0.96594,,
,,,,0.60468,0.96592,,
,,,,0.60472,0.9659,,
,,,,0.60476,0.96588,,
,,,,0.6048,0.96586,,
,,,,0.60484,0.96584,,
,,,,0.60488,0.96582,,
,,,,0.60492,0.9658,,
,,,,0.60496,0.96578,,
,,,,0.605,0.96576,,
,,,,0.60504,0.96574,,
,,,,0.60508,0.96572,,
,,,,0.60512,0.9657,,
,,,,0.60516,0.96568,,
,,,,0.6052,0.96566,,
,,,,0.60524,0.96564,,
,,,,0.60528,0.96562,,
,,,,0.60532,0.9656,,
,,,,0.60536,0.96558,,
,,,,0.6054,0.96556,,
,,,,0.60544,0.96554,,
,,,,0.60548,0.96552,,
,,,,0.60552,0.9655,,
,,,,0.60556,0.96548,,
,,,,0.6056,0.96546,,
,,,,0.60564,0.96544,,
,,,,0.60568,0.96542,,
,,,,0.60572,0.9654,,
,,,,0.60576,0.96538,,
,,,,0.6058,0.96536,,
,,,,0.60584,0.96534,,
,,,,0.60588,0.96532,,
,,,,0.60592,0.9653,,
,,,,0.60596,0.96528,,
,,,,0.606,0.96526,,
,,,,0.60604,0.96524,,
,,,,0.60608,0.96522,,
,,,,0.60612,0.9652,,
,,,,0.60616,0.96518,,
,,,,0.6062,0.96517,,
,,,,0.60624,0.96515,,
,,,,0.60628,0.96513,,
,,,,0.60632,0.96511,,
,,,,0.60636,0.96509,,
,,,,0.6064,0.96507,,
,,,,0.60644,0.96505,,
,,,,0.60648,0.96503,,
,,,,0.60652,0.96501,,
,,,,0.60656,0.96499,,
,,,,0.6066,0.96497,,
,,,,0.60664,0.96495,,
,,,,0.60668,0.96493,,
,,,,0.60672,0.96491,,
,,,,0.60676,0.96489,,
,,,,0.6068,0.96487,,
,,,,0.60684,0.96485,,
,,,,0.60688,0.96483,,
,,,,0.60692,0.96481,,
,,,,0.60696,0.96479,,
,,,,0.607,0.96477,,
,,,,0.60704,0.96475,,
,,,,0.60708,0.96473,,
,,,,0.60712,0.96471,,
,,,,0.60716,0.96469,,
,,,,0.6072,0.96467,,
,,,,0.60724,0.96465,,
,,,,0.60728,0.96463,,
,,,,0.60732,0.96461,,
,,,,0.60736,0.96459,,
,,,,0.6074,0.96457,,
,,,,0.60744,0.96455,,
,,,,0.60748,0.96453,,
,,,,0.60752,0.96451,,
,,,,0.60756,0.9645,,
,,,,0.6076,0.96448,,
,,,,0.60764,0.96446,,
,,,,0.60768,0.96444,,
,,,,0.60772,0.96442,,
,,,,0.60776,0.9644,,
,,,,0.6078,0.96438,,
,,,,0.60784,0.96436,,
,,,,0.60788,0.96434,,
,,,,0.60792,0.96432,,
,,,,0.60796,0.9643,,
,,,,0.608,0.96429,,
,,,,0.60804,0.96427,,
,,,,0.60808,0.96425,,
,,,,0.60812,0.96423,,
,,,,0.60816,0.96421,,
,,,,0.6082,0.96419,,
,,,,0.60824,0.96417,,
,,,,0.60828,0.96415,,
,,,,0.60832,0.96413,,
,,,,0.60836,0.96411,,
,,,,0.6084,0.9641,,
,,,,0.60844,0.96408,,
,,,,0.60848,0.96406,,
,,,,0.60852,0.96404,,
,,,,0.60856,0.96402,,
,,,,0.6086,0.964,,
,,,,0.60864,0.96398,,
,,,,0.60868,0.96396,,
,,,,0.60872,0.96395,,
,,,,0.60876,0.96393,,
,,,,0.6088,0.96391,,
,,,,0.60884,0.96389,,
,,,,0.60888,0.96387,,
,,,,0.60892,0.96385,,
,,,,0.60896,0.96384,,
,,,,0.609,0.96382,,
,,,,0.60904,0.9638,,
,,,,0.60908,0.96378,,
,,,,0.60912,0.96376,,
,,,,0.60916,0.96374,,
,,,,0.6092,0.96373,,
,,,,0.60924,0.96371,,
,,,,0.60928,0.96369,,
,,,,0.60932,0.96367,,
,,,,0.60936,0.96365,,
,,,,0.6094,0.96363,,
,,,,0.60944,0.96361,,
,,,,0.60948,0.9636,,
,,,,0.60952,0.96358,,
,,,,0.60956,0.96356,,
,,,,0.6096,0.96354,,
,,,,0.60964,0.96352,,
,,,,0.60968,0.9635,,
,,,,0.60972,0.96349,,
,,,,0.60976,0.96347,,
,,,,0.6098,0.96345,,
,,,,0.60984,0.96343,,
,,,,0.60988,0.96341,,
,,,,0.60992,0.96339,,
,,,,0.60996,0.96338,,
,,,,0.61,0.96336,,
,,,,0.61004,0.96334,,
,,,,0.61008,0.96332,,
,,,,0.61012,0.9633,,
,,,,0.61016,0.96328,,
,,,,0.6102,0.96326,,
,,,,0.61024,0.96325,,
,,,,0.61028,0.96323,,
,,,,0.61032,0.96321,,
,,,,0.61036,0.96319,,
,,,,0.6104,0.96317,,
,,,,0.61044,0.96315,,
,,,,0.61048,0.96314,,
,,,,0.61052,0.96312,,
,,,,0.61056,0.9631,,
,,,,0.6106,0.96308,,
,,,,0.61064,0.96306,,
,,,,0.61068,0.96304,,
,,,,0.61072,0.96302,,
,,,,0.61076,0.96301,,
,,,,0.6108,0.96299,,
,,,,0.61084,0.96297,,
,,,,0.61088,0.96295,,
,,,,0.61092,0.96293,,
,,,,0.61096,0.96291,,
,,,,0.611,0.96289,,
,,,,0.61104,0.96288,,
,,,,0.61108,0.96286,,
,,,,0.61112,0.96284,,
,,,,0.61116,0.96282,,
,,,,0.6112,0.9628,,
,,,,0.61124,0.96278,,
,,,,0.61128,0.96277,,
,,,,0.61132,0.96275,,
,,,,0.61136,0.96273,,
,,,,0.6114,0.96271,,
,,,,0.61144,0.96269,,
,,,,0.61148,0.96267,,
,,,,0.61152,0.96266,,
,,,,0.61156,0.96264,,
,,,,0.6116,0.96262,,
,,,,0.61164,0.9626,,
,,,,0.61168,0.96259,,
,,,,0.61172,0.96257,,
,,,,0.61176,0.96255,,
,,,,0.6118,0.96253,,
,,,,0.61184,0.96251,,
,,,,0.61188,0.9625,,
,,,,0.61192,0.96248,,
,,,,0.61196,0.96246,,
,,,,0.612,0.96244,,
,,,,0.61204,0.96242,,
,,,,0.61208,0.96241,,
,,,,0.61212,0.96239,,
,,,,0.61216,0.96237,,
,,,,0.6122,0.96235,,
,,,,0.61224,0.96234,,
,,,,0.61228,0.96232,,
,,,,0.61232,0.9623,,
,,,,0.61236,0.96228,,
,,,,0.6124,0.96227,,
,,,,0.61244,0.96225,,
,,,,0.61248,0.96223,,
,,,,0.61252,0.96222,,
,,,,0.61256,0.9622,,
,,,,0.6126,0.96218,,
,,,,0.61264,0.96216,,
,,,,0.61268,0.96215,,
,,,,0.61272,0.96213,,
,,,,0.61276,0.96211,,
,,,,0.6128,0.96209,,
,,,,0.61284,0.96208,,
,,,,0.61288,0.96206,,
,,,,0.61292,0.96204,,
,,,,0.61296,0.96203,,
,,,,0.613,0.96201,,
,,,,0.61304,0.96199,,
,,,,0.61308,0.96197,,
,,,,0.61312,0.96196,,
,,,,0.61316,0.96194,,
,,,,0.6132,0.96192,,
,,,,0.61324,0.96191,,
,,,,0.61328,0.96189,,
,,,,0.61332,0.96187,,
,,,,0.61336,0.96185,,
,,,,0.6134,0.96183,,
,,,,0.61344,0.96182,,
,,,,0.61348,0.9618,,
,,,,0.61352,0.96178,,
,,,,0.61356,0.96177,,
,,,,0.6136,0.96175,,
,,,,0.61364,0.96173,,
,,,,0.61368,0.96172,,
,,,,0.61372,0.9617,,
,,,,0.61376,0.96168,,
,,,,0.6138,0.96166,,
,,,,0.61384,0.96165,,
,,,,0.61388,0.96163,,
,,,,0.61392,0.96161,,
,,,,0.61396,0.9616,,
,,,,0.614,0.96158,,
,,,,0.61404,0.96156,,
,,,,0.61408,0.96155,,
,,,,0.61412,0.96153,,
,,,,0.61416,0.96151,,
,,,,0.6142,0.9615,,
,,,,0.61424,0.96148,,
,,,,0.61428,0.96146,,
,,,,0.61432,0.96145,,
,,,,0.61436,0.96143,,
,,,,0.6144,0.96141,,
,,,,0.61444,0.9614,,
,,,,0.61448,0.96138,,
,,,,0.61452,0.96136,,
,,,,0.61456,0.96135,,
,,,,0.6146,0.96133,,
,,,,0.61464,0.96131,,
,,,,0.61468,0.9613,,
,,,,0.61472,0.96128,,
,,,,0.61476,0.96126,,
,,,,0.6148,0.96125,,
,,,,0.61484,0.96123,,
,,,,0.61488,0.96121,,
,,,,0.61492,0.9612,,
,,,,0.61496,0.96118,,
,,,,0.615,0.96116,,
,,,,0.61504,0.96115,,
,,,,0.61508,0.96113,,
,,,,0.61512,0.96111,,
,,,,0.61516,0.9611,,
,,,,0.6152,0.96108,,
,,,,0.61524,0.96106,,
,,,,0.61528,0.96105,,
,,,,0.61532,0.96103,,
,,,,0.61536,0.96101,,
,,,,0.6154,0.961,,
,,,,0.61544,0.96098,,
,,,,0.61548,0.96096,,
,,,,0.61552,0.96095,,
,,,,0.61556,0.96093,,
,,,,0.6156,0.96091,,
,,,,0.61564,0.9609,,
,,,,0.61568,0.96088,,
,,,,0.61572,0.96087,,
,,,,0.61576,0.96085,,
,,,,0.6158,0.96083,,
,,,,0.61584,0.96082,,
,,,,0.61588,0.9608,,
,,,,0.61592,0.96078,,
,,,,0.61596,0.96077,,
,,,,0.616,0.96075,,
,,,,0.61604,0.96074,,
,,,,0.61608,0.96072,,
,,,,0.61612,0.9607,,
,,,,0.61616,0.96069,,
,,,,0.6162,0.96067,,
,,,,0.61624,0.96065,,
,,,,0.61628,0.96064,,
,,,,0.61632,0.96062,,
,,,,0.61636,0.96061,,
,,,,0.6164,0.96059,,
,,,,0.61644,0.96058,,
,,,,0.61648,0.96056,,
,,,,0.61652,0.96054,,
,,,,0.61656,0.96053,,
,,,,0.6166,0.96051,,
,,,,0.61664,0.9605,,
,,,,0.61668,0.96048,,
,,,,0.61672,0.96047,,
,,,,0.61676,0.96045,,
,,,,0.6168,0.96043,,
,,,,0.61684,0.96042,,
,,,,0.61688,0.9604,,
,,,,0.61692,0.96039,,
,,,,0.61696,0.96037,,
,,,,0.617,0.96036,,
,,,,0.61704,0.96034,,
,,,,0.61708,0.96033,,
,,,,0.61712,0.96031,,
,,,,0.61716,0.96029,,
,,,,0.6172,0.96028,,
,,,,0.61724,0.96026,,
,,,,0.61728,0.96025,,
,,,,0.61732,0.96023,,
,,,,0.61736,0.96022,,
,,,,0.6174,0.9602,,
,,,,0.61744,0.96019,,
,,,,0.61748,0.96017,,
,,,,0.61752,0.96016,,
,,,,0.61756,0.96014,,
,,,,0.6176,0.96013,,
,,,,0.61764,0.96011,,
,,,,0.61768,0.9601,,
,,,,0.61772,0.96008,,
,,,,0.61776,0.96006,,
,,,,0.6178,0.96005,,
,,,,0.61784,0.96003,,
,,,,0.61788,0.96002,,
,,,,0.61792,0.96,,
,,,,0.61796,0.95999,,
,,,,0.618,0.95998,,
,,,,0.61804,0.95996,,
,,,,0.61808,0.95995,,
,,,,0.61812,0.95993,,
,,,,0.61816,0.95992,,
,,,,0.6182,0.9599,,
,,,,0.61824,0.95989,,
,,,,0.61828,0.95987,,
,,,,0.61832,0.95986,,
,,,,0.61836,0.95984,,
,,,,0.6184,0.95983,,
,,,,0.61844,0.95981,,
,,,,0.61848,0.9598,,
,,,,0.61852,0.95978,,
,,,,0.61856,0.95977,,
,,,,0.6186,0.95975,,
,,,,0.61864,0.95974,,
,,,,0.61868,0.95972,,
,,,,0.61872,0.95971,,
,,,,0.61876,0.95969,,
,,,,0.6188,0.95968,,
,,,,0.61884,0.95966,,
,,,,0.61888,0.95965,,
,,,,0.61892,0.95963,,
,,,,0.61896,0.95962,,
,,,,0.619,0.95961,,
,,,,0.61904,0.95959,,
,,,,0.61908,0.95958,,
,,,,0.61912,0.95956,,
,,,,0.61916,0.95955,,
,,,,0.6192,0.95953,,
,,,,0.61924,0.95952,,
,,,,0.61928,0.9595,,
,,,,0.61932,0.95949,,
,,,,0.61936,0.95947,,
,,,,0.6194,0.95946,,
,,,,0.61944,0.95945,,
,,,,0.61948,0.95943,,
,,,,0.61952,0.95942,,
,,,,0.61956,0.9594,,
,,,,0.6196,0.95939,,
,,,,0.61964,0.95937,,
,,,,0.61968,0.95936,,
,,,,0.61972,0.95934,,
,,,,0.61976,0.95933,,
,,,,0.6198,0.95931,,
,,,,0.61984,0.9593,,
,,,,0.61988,0.95929,,
,,,,0.61992,0.95927,,
,,,,0.61996,0.95926,,
,,,,0.62,0.95924,,
,,,,0.62004,0.95923,,
,,,,0.62008,0.95921,,
,,,,0.62012,0.9592,,
,,,,0.62016,0.95919,,
,,,,0.6202,0.95917,,
,,,,0.62024,0.95916,,
,,,,0.62028,0.95914,,
,,,,0.62032,0.95913,,
,,,,0.62036,0.95911,,
,,,,0.6204,0.9591,,
,,,,0.62044,0.95909,,
,,,,0.62048,0.95907,,
,,,,0.62052,0.95906,,
,,,,0.62056,0.95904,,
,,,,0.6206,0.95903,,
,,,,0.62064,0.95901,,
,,,,0.62068,0.959,,
,,,,0.62072,0.95899,,
,,,,0.62076,0.95897,,
,,,,0.6208,0.95896,,
,,,,0.62084,0.95894,,
,,,,0.62088,0.95893,,
,,,,0.62092,0.95891,,
,,,,0.62096,0.9589,,
,,,,0.621,0.95889,,
,,,,0.62104,0.95887,,
,,,,0.62108,0.95886,,
,,,,0.62112,0.95884,,
,,,,0.62116,0.95883,,
,,,,0.6212,0.95882,,
,,,,0.62124,0.9588,,
,,,,0.62128,0.95879,,
,,,,0.62132,0.95877,,
,,,,0.62136,0.95876,,
,,,,0.6214,0.95875,,
,,,,0.62144,0.95873,,
,,,,0.62148,0.95872,,
,,,,0.62152,0.9587,,
,,,,0.62156,0.95869,,
,,,,0.6216,0.95868,,
,,,,0.62164,0.95866,,
,,,,0.62168,0.95865,,
,,,,0.62172,0.95864,,
,,,,0.62176,0.95862,,
,,,,0.6218,0.95861,,
,,,,0.62184,0.95859,,
,,,,0.62188,0.95858,,
,,,,0.62192,0.95857,,
,,,,0.62196,0.95855,,
,,,,0.622,0.95854,,
,,,,0.62204,0.95853,,
,,,,0.62208,0.95851,,
,,,,0.62212,0.9585,,
,,,,0.62216,0.95849,,
,,,,0.6222,0.95847,,
,,,,0.62224,0.95846,,
,,,,0.62228,0.95845,,
,,,,0.62232,0.95843,,
,,,,0.62236,0.95842,,
,,,,0.6224,0.95841,,
,,,,0.62244,0.95839,,
,,,,0.62248,0.95838,,
,,,,0.62252,0.95837,,
,,,,0.62256,0.95836,,
,,,,0.6226,0.95834,,
,,,,0.62264,0.95833,,
,,,,0.62268,0.95832,,
,,,,0.62272,0.9583,,
,,,,0.62276,0.95829,,
,,,,0.6228,0.95828,,
,,,,0.62284,0.95826,,
,,,,0.62288,0.95825,,
,,,,0.62292,0.95824,,
,,,,0.62296,0.95823,,
,,,,0.623,0.95821,,
,,,,0.62304,0.9582,,
,,,,0.62308,0.95819,,
,,,,0.62312,0.95817,,
,,,,0.62316,0.95816,,
,,,,0.6232,0.95815,,
,,,,0.62324,0.95814,,
,,,,0.62328,0.95812,,
,,,,0.62332,0.95811,,
,,,,0.62336,0.9581,,
,,,,0.6234,0.95808,,
,,,,0.62344,0.95807,,
,,,,0.62348,0.95806,,
,,,,0.62352,0.95805,,
,,,,0.62356,0.95803,,
,,,,0.6236,0.95802,,
,,,,0.62364,0.95801,,
,,,,0.62368,0.95799,,
,,,,0.62372,0.95798,,
,,,,0.62376,0.95797,,
,,,,0.6238,0.95796,,
,,,,0.62384,0.95794,,
,,,,0.62388,0.95793,,
,,,,0.62392,0.95792,,
,,,,0.62396,0.95791,,
,,,,0.624,0.95789,,
,,,,0.62404,0.95788,,
,,,,0.62408,0.95787,,
,,,,0.62412,0.95786,,
,,,,0.62416,0.95784,,
,,,,0.6242,0.95783,,
,,,,0.62424,0.95782,,
,,,,0.62428,0.95781,,
,,,,0.62432,0.95779,,
,,,,0.62436,0.95778,,
,,,,0.6244,0.95777,,
,,,,0.62444,0.95776,,
,,,,0.62448,0.95775,,
,,,,0.62452,0.95773,,
,,,,0.62456,0.95772,,
,,,,0.6246,0.95771,,
,,,,0.62464,0.9577,,
,,,,0.62468,0.95769,,
,,,,0.62472,0.95767,,
,,,,0.62476,0.95766,,
,,,,0.6248,0.95765,,
,,,,0.62484,0.95764,,
,,,,0.62488,0.95762,,
,,,,0.62492,0.95761,,
,,,,0.62496,0.9576,,
,,,,0.625,0.95759,,
,,,,0.62504,0.95758,,
,,,,0.62508,0.95756,,
,,,,0.62512,0.95755,,
,,,,0.62516,0.95754,,
,,,,0.6252,0.95753,,
,,,,0.62524,0.95752,,
,,,,0.62528,0.9575,,
,,,,0.62532,0.95749,,
,,,,0.62536,0.95748,,
,,,,0.6254,0.95747,,
,,,,0.62544,0.95746,,
,,,,0.62548,0.95744,,
,,,,0.62552,0.95743,,
,,,,0.62556,0.95742,,
,,,,0.6256,0.95741,,
,,,,0.62564,0.9574,,
,,,,0.62568,0.95739,,
,,,,0.62572,0.95737,,
,,,,0.62576,0.95736,,
,,,,0.6258,0.95735,,
,,,,0.62584,0.95734,,
,,,,0.62588,0.95733,,
,,,,0.62592,0.95731,,
,,,,0.62596,0.9573,,
,,,,0.626,0.95729,,
,,,,0.62604,0.95728,,
,,,,0.62608,0.95727,,
,,,,0.62612,0.95726,,
,,,,0.62616,0.95724,,
,,,,0.6262,0.95723,,
,,,,0.62624,0.95722,,
,,,,0.62628,0.95721,,
,,,,0.62632,0.9572,,
,,,,0.62636,0.95719,,
,,,,0.6264,0.95717,,
,,,,0.62644,0.95716,,
,,,,0.62648,0.95715,,
,,,,0.62652,0.95714,,
,,,,0.62656,0.95713,,
,,,,0.6266,0.95712,,
,,,,0.62664,0.95711,,
,,,,0.62668,0.95709,,
,,,,0.62672,0.95708,,
,,,,0.62676,0.95707,,
,,,,0.6268,0.95706,,
,,,,0.62684,0.95705,,
,,,,0.62688,0.95704,,
,,,,0.62692,0.95703,,
,,,,0.62696,0.95701,,
,,,,0.627,0.957,,
,,,,0.62704,0.95699,,
,,,,0.62708,0.95698,,
,,,,0.62712,0.95697,,
,,,,0.62716,0.95696,,
,,,,0.6272,0.95695,,
,,,,0.62724,0.95693,,
,,,,0.62728,0.95692,,
,,,,0.62732,0.95691,,
,,,,0.62736,0.9569,,
,,,,0.6274,0.95689,,
,,,,0.62744,0.95688,,
,,,,0.62748,0.95687,,
,,,,0.62752,0.95686,,
,,,,0.62756,0.95684,,
,,,,0.6276,0.95683,,
,,,,0.62764,0.95682,,
,,,,0.62768,0.95681,,
,,,,0.62772,0.9568,,
,,,,0.62776,0.95679,,
,,,,0.6278,0.95678,,
,,,,0.62784,0.95677,,
,,,,0.62788,0.95676,,
,,,,0.62792,0.95675,,
,,,,0.62796,0.95674,,
,,,,0.628,0.95673,,
,,,,0.62804,0.95671,,
,,,,0.62808,0.9567,,
,,,,0.62812,0.95669,,
,,,,0.62816,0.95668,,
,,,,0.6282,0.95667,,
,,,,0.62824,0.95666,,
,,,,0.62828,0.95665,,
,,,,0.62832,0.95664,,
,,,,0.62836,0.95663,,
,,,,0.6284,0.95662,,
,,,,0.62844,0.95661,,
,,,,0.62848,0.9566,,
,,,,0.62852,0.95659,,
,,,,0.62856,0.95658,,
,,,,0.6286,0.95657,,
,,,,0.62864,0.95656,,
,,,,0.62868,0.95655,,
,,,,0.62872,0.95654,,
,,,,0.62876,0.95653,,
,,,,0.6288,0.95652,,
,,,,0.62884,0.95651,,
,,,,0.62888,0.9565,,
,,,,0.62892,0.95649,,
,,,,0.62896,0.95648,,
,,,,0.629,0.95647,,
,,,,0.62904,0.95646,,
,,,,0.62908,0.95645,,
,,,,0.62912,0.95643,,
,,,,0.62916,0.95642,,
,,,,0.6292,0.95641,,
,,,,0.62924,0.9564,,
,,,,0.62928,0.95639,,
,,,,0.62932,0.95638,,
,,,,0.62936,0.95637,,
,,,,0.6294,0.95636,,
,,,,0.62944,0.95635,,
,,,,0.62948,0.95635,,
,,,,0.62952,0.95634,,
,,,,0.62956,0.95633,,
,,,,0.6296,0.95632,,
,,,,0.62964,0.95631,,
,,,,0.62968,0.9563,,
,,,,0.62972,0.95629,,
,,,,0.62976,0.95628,,
,,,,0.6298,0.95627,,
,,,,0.62984,0.95626,,
,,,,0.62988,0.95625,,
,,,,0.62992,0.95624,,
,,,,0.62996,0.95623,,
,,,,0.63,0.95622,,
,,,,0.63004,0.95621,,
,,,,0.63008,0.9562,,
,,,,0.63012,0.95619,,
,,,,0.63016,0.95618,,
,,,,0.6302,0.95617,,
,,,,0.63024,0.95616,,
,,,,0.63028,0.95615,,
,,,,0.63032,0.95614,,
,,,,0.63036,0.95613,,
,,,,0.6304,0.95612,,
,,,,0.63044,0.95611,,
,,,,0.63048,0.95611,,
,,,,0.63052,0.9561,,
,,,,0.63056,0.95609,,
,,,,0.6306,0.95608,,
,,,,0.63064,0.95607,,
,,,,0.63068,0.95606,,
,,,,0.63072,0.95605,,
,,,,0.63076,0.95604,,
,,,,0.6308,0.95603,,
,,,,0.63084,0.95602,,
,,,,0.63088,0.95601,,
,,,,0.63092,0.956,,
,,,,0.63096,0.95599,,
,,,,0.631,0.95599,,
,,,,0.63104,0.95598,,
,,,,0.63108,0.95597,,
,,,,0.63112,0.95596,,
,,,,0.63116,0.95595,,
,,,,0.6312,0.95594,,
,,,,0.63124,0.95593,,
,,,,0.63128,0.95592,,
,,,,0.63132,0.95591,,
,,,,0.63136,0.9559,,
,,,,0.6314,0.95589,,
,,,,0.63144,0.95589,,
,,,,0.63148,0.95588,,
,,,,0.63152,0.95587,,
,,,,0.63156,0.95586,,
,,,,0.6316,0.95585,,
,,,,0.63164,0.95584,,
,,,,0.63168,0.95583,,
,,,,0.63172,0.95582,,
,,,,0.63176,0.95582,,
,,,,0.6318,0.95581,,
,,,,0.63184,0.9558,,
,,,,0.63188,0.95579,,
,,,,0.63192,0.95578,,
,,,,0.63196,0.95577,,
,,,,0.632,0.95576,,
,,,,0.63204,0.95575,,
,,,,0.63208,0.95574,,
,,,,0.63212,0.95574,,
,,,,0.63216,0.95573,,
,,,,0.6322,0.95572,,
,,,,0.63224,0.95571,,
,,,,0.63228,0.9557,,
,,,,0.63232,0.95569,,
,,,,0.63236,0.95568,,
,,,,0.6324,0.95568,,
,,,,0.63244,0.95567,,
,,,,0.63248,0.95566,,
,,,,0.63252,0.95565,,
,,,,0.63256,0.95564,,
,,,,0.6326,0.95563,,
,,,,0.63264,0.95562,,
,,,,0.63268,0.95562,,
,,,,0.63272,0.95561,,
,,,,0.63276,0.9556,,
,,,,0.6328,0.95559,,
,,,,0.63284,0.95558,,
,,,,0.63288,0.95557,,
,,,,0.63292,0.95557,,
,,,,0.63296,0.95556,,
,,,,0.633,0.95555,,
,,,,0.63304,0.95554,,
,,,,0.63308,0.95553,,
,,,,0.63312,0.95552,,
,,,,0.63316,0.95551,,
,,,,0.6332,0.95551,,
,,,,0.63324,0.9555,,
,,,,0.63328,0.95549,,
,,,,0.63332,0.95548,,
,,,,0.63336,0.95547,,
,,,,0.6334,0.95547,,
,,,,0.63344,0.95546,,
,,,,0.63348,0.95545,,
,,,,0.63352,0.95544,,
,,,,0.63356,0.95543,,
,,,,0.6336,0.95542,,
,,,,0.63364,0.95542,,
,,,,0.63368,0.95541,,
,,,,0.63372,0.9554,,
,,,,0.63376,0.95539,,
,,,,0.6338,0.95538,,
,,,,0.63384,0.95538,,
,,,,0.63388,0.95537,,
,,,,0.63392,0.95536,,
,,,,0.63396,0.95535,,
,,,,0.634,0.95534,,
,,,,0.63404,0.95534,,
,,,,0.63408,0.95533,,
,,,,0.63412,0.95532,,
,,,,0.63416,0.95531,,
,,,,0.6342,0.9553,,
,,,,0.63424,0.9553,,
,,,,0.63428,0.95529,,
,,,,0.63432,0.95528,,
,,,,0.63436,0.95527,,
,,,,0.6344,0.95526,,
,,,,0.63444,0.95526,,
,,,,0.63448,0.95525,,
,,,,0.63452,0.95524,,
,,,,0.63456,0.95523,,
,,,,0.6346,0.95523,,
,,,,0.63464,0.95522,,
,,,,0.63468,0.95521,,
,,,,0.63472,0.9552,,
,,,,0.63476,0.95519,,
,,,,0.6348,0.95519,,
,,,,0.63484,0.95518,,
,,,,0.63488,0.95517,,
,,,,0.63492,0.95516,,
,,,,0.63496,0.95516,,
,,,,0.635,0.95515,,
,,,,0.63504,0.95514,,
,,,,0.63508,0.95513,,
,,,,0.63512,0.95513,,
,,,,0.63516,0.95512,,
,,,,0.6352,0.95511,,
,,,,0.63524,0.9551,,
,,,,0.63528,0.9551,,
,,,,0.63532,0.95509,,
,,,,0.63536,0.95508,,
,,,,0.6354,0.95507,,
,,,,0.63544,0.95506,,
,,,,0.63548,0.95506,,
,,,,0.63552,0.95505,,
,,,,0.63556,0.95504,,
,,,,0.6356,0.95504,,
,,,,0.63564,0.95503,,
,,,,0.63568,0.95502,,
,,,,0.63572,0.95501,,
,,,,0.63576,0.95501,,
,,,,0.6358,0.955,,
,,,,0.63584,0.95499,,
,,,,0.63588,0.95498,,
,,,,0.63592,0.95498,,
,,,,0.63596,0.95497,,
,,,,0.636,0.95496,,
,,,,0.63604,0.95495,,
,,,,0.63608,0.95495,,
,,,,0.63612,0.95494,,
,,,,0.63616,0.95493,,
,,,,0.6362,0.95493,,
,,,,0.63624,0.95492,,
,,,,0.63628,0.95491,,
,,,,0.63632,0.95491,,
,,,,0.63636,0.9549,,
,,,,0.6364,0.95489,,
,,,,0.63644,0.95488,,
,,,,0.63648,0.95488,,
,,,,0.63652,0.95487,,
,,,,0.63656,0.95486,,
,,,,0.6366,0.95486,,
,,,,0.63664,0.95485,,
,,,,0.63668,0.95484,,
,,,,0.63672,0.95484,,
,,,,0.63676,0.95483,,
,,,,0.6368,0.95482,,
,,,,0.63684,0.95482,,
,,,,0.63688,0.95481,,
,,,,0.63692,0.9548,,
,,,,0.63696,0.9548,,
,,,,0.637,0.95479,,
,,,,0.63704,0.95478,,
,,,,0.63708,0.95478,,
,,,,0.63712,0.95477,,
,,,,0.63716,0.95476,,
,,,,0.6372,0.95476,,
,,,,0.63724,0.95475,,
,,,,0.63728,0.95474,,
,,,,0.63732,0.95474,,
,,,,0.63736,0.95473,,
,,,,0.6374,0.95473,,
,,,,0.63744,0.95472,,
,,,,0.63748,0.95471,,
,,,,0.63752,0.95471,,
,,,,0.63756,0.9547,,
,,,,0.6376,0.95469,,
,,,,0.63764,0.95469,,
,,,,0.63768,0.95468,,
,,,,0.63772,0.95468,,
,,,,0.63776,0.95467,,
,,,,0.6378,0.95466,,
,,,,0.63784,0.95466,,
,,,,0.63788,0.95465,,
,,,,0.63792,0.95465,,
,,,,0.63796,0.95464,,
,,,,0.638,0.95463,,
,,,,0.63804,0.95463,,
,,,,0.63808,0.95462,,
,,,,0.63812,0.95462,,
,,,,0.63816,0.95461,,
,,,,0.6382,0.9546,,
,,,,0.63824,0.9546,,
,,,,0.63828,0.95459,,
,,,,0.63832,0.95458,,
,,,,0.63836,0.95458,,
,,,,0.6384,0.95457,,
,,,,0.63844,0.95457,,
,,,,0.63848,0.95456,,
,,,,0.63852,0.95456,,
,,,,0.63856,0.95455,,
,,,,0.6386,0.95454,,
,,,,0.63864,0.95454,,
,,,,0.63868,0.95453,,
,,,,0.63872,0.95453,,
,,,,0.63876,0.95452,,
,,,,0.6388,0.95451,,
,,,,0.63884,0.95451,,
,,,,0.63888,0.9545,,
,,,,0.63892,0.9545,,
,,,,0.63896,0.95449,,
,,,,0.639,0.95449,,
,,,,0.63904,0.95448,,
,,,,0.63908,0.95447,,
,,,,0.63912,0.95447,,
,,,,0.63916,0.95446,,
,,,,0.6392,0.95446,,
,,,,0.63924,0.95445,,
,,,,0.63928,0.95445,,
,,,,0.63932,0.95444,,
,,,,0.63936,0.95444,,
,,,,0.6394,0.95443,,
,,,,0.63944,0.95443,,
,,,,0.63948,0.95442,,
,,,,0.63952,0.95442,,
,,,,0.63956,0.95441,,
,,,,0.6396,0.9544,,
,,,,0.63964,0.9544,,
,,,,0.63968,0.95439,,
,,,,0.63972,0.95439,,
,,,,0.63976,0.95438,,
,,,,0.6398,0.95438,,
,,,,0.63984,0.95437,,
,,,,0.63988,0.95437,,
,,,,0.63992,0.95436,,
,,,,0.63996,0.95436,,
,,,,0.64,0.95435,,
,,,,0.64004,0.95435,,
,,,,0.64008,0.95434,,
,,,,0.64012,0.95434,,
,,,,0.64016,0.95433,,
,,,,0.6402,0.95433,,
,,,,0.64024,0.95432,,
,,,,0.64028,0.95432,,
,,,,0.64032,0.95431,,
,,,,0.64036,0.95431,,
,,,,0.6404,0.9543,,
,,,,0.64044,0.9543,,
,,,,0.64048,0.95429,,
,,,,0.64052,0.95429,,
,,,,0.64056,0.95428,,
,,,,0.6406,0.95428,,
,,,,0.64064,0.95427,,
,,,,0.64068,0.95427,,
,,,,0.64072,0.95426,,
,,,,0.64076,0.95426,,
,,,,0.6408,0.95425,,
,,,,0.64084,0.95425,,
,,,,0.64088,0.95424,,
,,,,0.64092,0.95424,,
,,,,0.64096,0.95423,,
,,,,0.641,0.95423,,
,,,,0.64104,0.95422,,
,,,,0.64108,0.95422,,
,,,,0.64112,0.95422,,
,,,,0.64116,0.95421,,
,,,,0.6412,0.95421,,
,,,,0.64124,0.9542,,
,,,,0.64128,0.9542,,
,,,,0.64132,0.95419,,
,,,,0.64136,0.95419,,
,,,,0.6414,0.95418,,
,,,,0.64144,0.95418,,
,,,,0.64148,0.95417,,
,,,,0.64152,0.95417,,
,,,,0.64156,0.95417,,
,,,,0.6416,0.95416,,
,,,,0.64164,0.95416,,
,,,,0.64168,0.95415,,
,,,,0.64172,0.95415,,
,,,,0.64176,0.95414,,
,,,,0.6418,0.95414,,
,,,,0.64184,0.95413,,
,,,,0.64188,0.95413,,
,,,,0.64192,0.95412,,
,,,,0.64196,0.95412,,
,,,,0.642,0.95411,,
,,,,0.64204,0.95411,,
,,,,0.64208,0.95411,,
,,,,0.64212,0.9541,,
,,,,0.64216,0.9541,,
,,,,0.6422,0.95409,,
,,,,0.64224,0.95409,,
,,,,0.64228,0.95408,,
,,,,0.64232,0.95408,,
,,,,0.64236,0.95408,,
,,,,0.6424,0.95407,,
,,,,0.64244,0.95407,,
,,,,0.64248,0.95406,,
,,,,0.64252,0.95406,,
,,,,0.64256,0.95406,,
,,,,0.6426,0.95405,,
,,,,0.64264,0.95405,,
,,,,0.64268,0.95404,,
,,,,0.64272,0.95404,,
,,,,0.64276,0.95404,,
,,,,0.6428,0.95403,,
,,,,0.64284,0.95403,,
,,,,0.64288,0.95402,,
,,,,0.64292,0.95402,,
,,,,0.64296,0.95402,,
,,,,0.643,0.95401,,
,,,,0.64304,0.95401,,
,,,,0.64308,0.954,,
,,,,0.64312,0.954,,
,,,,0.64316,0.954,,
,,,,0.6432,0.95399,,
,,,,0.64324,0.95399,,
,,,,0.64328,0.95398,,
,,,,0.64332,0.95398,,
,,,,0.64336,0.95398,,
,,,,0.6434,0.95397,,
,,,,0.64344,0.95397,,
,,,,0.64348,0.95397,,
,,,,0.64352,0.95396,,
,,,,0.64356,0.95396,,
,,,,0.6436,0.95395,,
,,,,0.64364,0.95395,,
,,,,0.64368,0.95395,,
,,,,0.64372,0.95394,,
,,,,0.64376,0.95394,,
,,,,0.6438,0.95394,,
,,,,0.64384,0.95393,,
,,,,0.64388,0.95393,,
,,,,0.64392,0.95393,,
,,,,0.64396,0.95392,,
,,,,0.644,0.95392,,
,,,,0.64404,0.95392,,
,,,,0.64408,0.95391,,
,,,,0.64412,0.95391,,
,,,,0.64416,0.95391,,
,,,,0.6442,0.9539,,
,,,,0.64424,0.9539,,
,,,,0.64428,0.9539,,
,,,,0.64432,0.95389,,
,,,,0.64436,0.95389,,
,,,,0.6444,0.95389,,
,,,,0.64444,0.95388,,
,,,,0.64448,0.95388,,
,,,,0.64452,0.95388,,
,,,,0.64456,0.95387,,
,,,,0.6446,0.95387,,
,,,,0.64464,0.95387,,
,,,,0.64468,0.95386,,
,,,,0.64472,0.95386,,
,,,,0.64476,0.95386,,
,,,,0.6448,0.95385,,
,,,,0.64484,0.95385,,
,,,,0.64488,0.95385,,
,,,,0.64492,0.95384,,
,,,,0.64496,0.95384,,
,,,,0.645,0.95384,,
,,,,0.64504,0.95383,,
,,,,0.64508,0.95383,,
,,,,0.64512,0.95383,,
,,,,0.64516,0.95383,,
,,,,0.6452,0.95382,,
,,,,0.64524,0.95382,,
,,,,0.64528,0.95382,,
,,,,0.64532,0.95381,,
,,,,0.64536,0.95381,,
,,,,0.6454,0.95381,,
,,,,0.64544,0.95381,,
,,,,0.64548,0.9538,,
,,,,0.64552,0.9538,,
,,,,0.64556,0.9538,,
,,,,0.6456,0.95379,,
,,,,0.64564,0.95379,,
,,,,0.64568,0.95379,,
,,,,0.64572,0.95379,,
,,,,0.64576,0.95378,,
,,,,0.6458,0.95378,,
,,,,0.64584,0.95378,,
,,,,0.64588,0.95378,,
,,,,0.64592,0.95377,,
,,,,0.64596,0.95377,,
,,,,0.646,0.95377,,
,,,,0.64604,0.95376,,
,,,,0.64608,0.95376,,
,,,,0.64612,0.95376,,
,,,,0.64616,0.95376,,
,,,,0.6462,0.95375,,
,,,,0.64624,0.95375,,
,,,,0.64628,0.95375,,
,,,,0.64632,0.95375,,
,,,,0.64636,0.95374,,
,,,,0.6464,0.95374,,
,,,,0.64644,0.95374,,
,,,,0.64648,0.95374,,
,,,,0.64652,0.95373,,
,,,,0.64656,0.95373,,
,,,,0.6466,0.95373,,
,,,,0.64664,0.95373,,
,,,,0.64668,0.95373,,
,,,,0.64672,0.95372,,
,,,,0.64676,0.95372,,
,,,,0.6468,0.95372,,
,,,,0.64684,0.95372,,
,,,,0.64688,0.95371,,
,,,,0.64692,0.95371,,
,,,,0.64696,0.95371,,
,,,,0.647,0.95371,,
,,,,0.64704,0.95371,,
,,,,0.64708,0.9537,,
,,,,0.64712,0.9537,,
,,,,0.64716,0.9537,,
,,,,0.6472,0.9537,,
,,,,0.64724,0.95369,,
,,,,0.64728,0.95369,,
,,,,0.64732,0.95369,,
,,,,0.64736,0.95369,,
,,,,0.6474,0.95369,,
,,,,0.64744,0.95368,,
,,,,0.64748,0.95368,,
,,,,0.64752,0.95368,,
,,,,0.64756,0.95368,,
,,,,0.6476,0.95368,,
,,,,0.64764,0.95367,,
,,,,0.64768,0.95367,,
,,,,0.64772,0.95367,,
,,,,0.64776,0.95367,,
,,,,0.6478,0.95367,,
,,,,0.64784,0.95366,,
,,,,0.64788,0.95366,,
,,,,0.64792,0.95366,,
,,,,0.64796,0.95366,,
,,,,0.648,0.95366,,
,,,,0.64804,0.95366,,
,,,,0.64808,0.95365,,
,,,,0.64812,0.95365,,
,,,,0.64816,0.95365,,
,,,,0.6482,0.95365,,
,,,,0.64824,0.95365,,
,,,,0.64828,0.95364,,
,,,,0.64832,0.95364,,
,,,,0.64836,0.95364,,
,,,,0.6484,0.95364,,
,,,,0.64844,0.95364,,
,,,,0.64848,0.95364,,
,,,,0.64852,0.95363,,
,,,,0.64856,0.95363,,
,,,,0.6486,0.95363,,
,,,,0.64864,0.95363,,
,,,,0.64868,0.95363,,
,,,,0.64872,0.95363,,
,,,,0.64876,0.95363,,
,,,,0.6488,0.95362,,
,,,,0.64884,0.95362,,
,,,,0.64888,0.95362,,
,,,,0.64892,0.95362,,
,,,,0.64896,0.95362,,
,,,,0.649,0.95362,,
,,,,0.64904,0.95361,,
,,,,0.64908,0.95361,,
,,,,0.64912,0.95361,,
,,,,0.64916,0.95361,,
,,,,0.6492,0.95361,,
,,,,0.64924,0.95361,,
,,,,0.64928,0.95361,,
,,,,0.64932,0.95361,,
,,,,0.64936,0.9536,,
,,,,0.6494,0.9536,,
,,,,0.64944,0.9536,,
,,,,0.64948,0.9536,,
,,,,0.64952,0.9536,,
,,,,0.64956,0.9536,,
,,,,0.6496,0.9536,,
,,,,0.64964,0.9536,,
,,,,0.64968,0.95359,,
,,,,0.64972,0.95359,,
,,,,0.64976,0.95359,,
,,,,0.6498,0.95359,,
,,,,0.64984,0.95359,,
,,,,0.64988,0.95359,,
,,,,0.64992,0.95359,,
,,,,0.64996,0.95359,,
,,,,0.65,0.95359,,
,,,,0.65004,0.95358,,
,,,,0.65008,0.95358,,
,,,,0.65012,0.95358,,
,,,,0.65016,0.95358,,
,,,,0.6502,0.95358,,
,,,,0.65024,0.95358,,
,,,,0.65028,0.95358,,
,,,,0.65032,0.95358,,
,,,,0.65036,0.95358,,
,,,,0.6504,0.95358,,
,,,,0.65044,0.95357,,
,,,,0.65048,0.95357,,
,,,,0.65052,0.95357,,
,,,,0.65056,0.95357,,
,,,,0.6506,0.95357,,
,,,,0.65064,0.95357,,
,,,,0.65068,0.95357,,
,,,,0.65072,0.95357,,
,,,,0.65076,0.95357,,
,,,,0.6508,0.95357,,
,,,,0.65084,0.95357,,
,,,,0.65088,0.95357,,
,,,,0.65092,0.95356,,
,,,,0.65096,0.95356,,
,,,,0.651,0.95356,,
,,,,0.65104,0.95356,,
,,,,0.65108,0.95356,,
,,,,0.65112,0.95356,,
,,,,0.65116,0.95356,,
,,,,0.6512,0.95356,,
,,,,0.65124,0.95356,,
,,,,0.65128,0.95356,,
,,,,0.65132,0.95356,,
,,,,0.65136,0.95356,,
,,,,0.6514,0.95356,,
,,,,0.65144,0.95356,,
,,,,0.65148,0.95356,,
,,,,0.65152,0.95356,,
,,,,0.65156,0.95356,,
,,,,0.6516,0.95356,,
,,,,0.65164,0.95356,,
,,,,0.65168,0.95355,,
,,,,0.65172,0.95355,,
,,,,0.65176,0.95355,,
,,,,0.6518,0.95355,,
,,,,0.65184,0.95355,,
,,,,0.65188,0.95355,,
,,,,0.65192,0.95355,,
,,,,0.65196,0.95355,,
,,,,0.652,0.95355,,
,,,,0.65204,0.95355,,
,,,,0.65208,0.95355,,
,,,,0.65212,0.95355,,
,,,,0.65216,0.95355,,
,,,,0.6522,0.95355,,
,,,,0.65224,0.95355,,
,,,,0.65228,0.95355,,
,,,,0.65232,0.95355,,
,,,,0.65236,0.95355,,
,,,,0.6524,0.95355,,
,,,,0.65244,0.95355,,
,,,,0.65248,0.95355,,
,,,,0.65252,0.95355,,
,,,,0.65256,0.95355,,
,,,,0.6526,0.95355,,
,,,,0.65264,0.95355,,
,,,,0.65268,0.95355,,
,,,,0.65272,0.95355,,
,,,,0.65276,0.95355,,
,,,,0.6528,0.95355,,
,,,,0.65284,0.95355,,
,,,,0.65288,0.95355,,
,,,,0.65292,0.95355,,
,,,,0.65296,0.95355,,
,,,,0.653,0.95355,,
,,,,0.65304,0.95355,,
,,,,0.65308,0.95355,,
,,,,0.65312,0.95355,,
,,,,0.65316,0.95355,,
,,,,0.6532,0.95355,,
,,,,0.65324,0.95355,,
,,,,0.65328,0.95355,,
,,,,0.65332,0.95355,,
,,,,0.65336,0.95355,,
,,,,0.6534,0.95355,,
,,,,0.65344,0.95355,,
,,,,0.65348,0.95355,,
,,,,0.65352,0.95356,,
,,,,0.65356,0.95356,,
,,,,0.6536,0.95356,,
,,,,0.65364,0.95356,,
,,,,0.65368,0.95356,,
,,,,0.65372,0.95356,,
,,,,0.65376,0.95356,,
,,,,0.6538,0.95356,,
,,,,0.65384,0.95356,,
,,,,0.65388,0.95356,,
,,,,0.65392,0.95356,,
,,,,0.65396,0.95356,,
,,,,0.654,0.95356,,
,,,,0.65404,0.95356,,
,,,,0.65408,0.95356,,
,,,,0.65412,0.95356,,
,,,,0.65416,0.95356,,
,,,,0.6542,0.95356,,
,,,,0.65424,0.95356,,
,,,,0.65428,0.95357,,
,,,,0.65432,0.95357,,
,,,,0.65436,0.95357,,
,,,,0.6544,0.95357,,
,,,,0.65444,0.95357,,
,,,,0.65448,0.95357,,
,,,,0.65452,0.95357,,
,,,,0.65456,0.95357,,
,,,,0.6546,0.95357,,
,,,,0.65464,0.95357,,
,,,,0.65468,0.95357,,
,,,,0.65472,0.95357,,
,,,,0.65476,0.95357,,
,,,,0.6548,0.95358,,
,,,,0.65484,0.95358,,
,,,,0.65488,0.95358,,
,,,,0.65492,0.95358,,
,,,,0.65496,0.95358,,
,,,,0.655,0.95358,,
,,,,0.65504,0.95358,,
,,,,0.65508,0.95358,,
,,,,0.65512,0.95358,,
,,,,0.65516,0.95358,,
,,,,0.6552,0.95358,,
,,,,0.65524,0.95359,,
,,,,0.65528,0.95359,,
,,,,0.65532,0.95359,,
,,,,0.65536,0.95359,,
,,,,0.6554,0.95359,,
,,,,0.65544,0.95359,,
,,,,0.65548,0.95359,,
,,,,0.65552,0.95359,,
,,,,0.65556,0.95359,,
,,,,0.6556,0.9536,,
,,,,0.65564,0.9536,,
,,,,0.65568,0.9536,,
,,,,0.65572,0.9536,,
,,,,0.65576,0.9536,,
,,,,0.6558,0.9536,,
,,,,0.65584,0.9536,,
,,,,0.65588,0.9536,,
,,,,0.65592,0.95361,,
,,,,0.65596,0.95361,,
,,,,0.656,0.95361,,
,,,,0.65604,0.95361,,
,,,,0.65608,0.95361,,
,,,,0.65612,0.95361,,
,,,,0.65616,0.95361,,
,,,,0.6562,0.95361,,
,,,,0.65624,0.95362,,
,,,,0.65628,0.95362,,
,,,,0.65632,0.95362,,
,,,,0.65636,0.95362,,
,,,,0.6564,0.95362,,
,,,,0.65644,0.95362,,
,,,,0.65648,0.95362,,
,,,,0.65652,0.95363,,
,,,,0.65656,0.95363,,
,,,,0.6566,0.95363,,
,,,,0.65664,0.95363,,
,,,,0.65668,0.95363,,
,,,,0.65672,0.95363,,
,,,,0.65676,0.95364,,
,,,,0.6568,0.95364,,
,,,,0.65684,0.95364,,
,,,,0.65688,0.95364,,
,,,,0.65692,0.95364,,
,,,,0.65696,0.95364,,
,,,,0.657,0.95365,,
,,,,0.65704,0.95365,,
,,,,0.65708,0.95365,,
,,,,0.65712,0.95365,,
,,,,0.65716,0.95365,,
,,,,0.6572,0.95365,,
,,,,0.65724,0.95366,,
,,,,0.65728,0.95366,,
,,,,0.65732,0.95366,,
,,,,0.65736,0.95366,,
,,,,0.6574,0.95366,,
,,,,0.65744,0.95367,,
,,,,0.65748,0.95367,,
,,,,0.65752,0.95367,,
,,,,0.65756,0.95367,,
,,,,0.6576,0.95367,,
,,,,0.65764,0.95368,,
,,,,0.65768,0.95368,,
,,,,0.65772,0.95368,,
,,,,0.65776,0.95368,,
,,,,0.6578,0.95368,,
,,,,0.65784,0.95369,,
,,,,0.65788,0.95369,,
,,,,0.65792,0.95369,,
,,,,0.65796,0.95369,,
,,,,0.658,0.95369,,
,,,,0.65804,0.9537,,
,,,,0.65808,0.9537,,
,,,,0.65812,0.9537,,
,,,,0.65816,0.9537,,
,,,,0.6582,0.9537,,
,,,,0.65824,0.95371,,
,,,,0.65828,0.95371,,
,,,,0.65832,0.95371,,
,,,,0.65836,0.95371,,
,,,,0.6584,0.95372,,
,,,,0.65844,0.95372,,
,,,,0.65848,0.95372,,
,,,,0.65852,0.95372,,
,,,,0.65856,0.95372,,
,,,,0.6586,0.95373,,
,,,,0.65864,0.95373,,
,,,,0.65868,0.95373,,
,,,,0.65872,0.95373,,
,,,,0.65876,0.95374,,
,,,,0.6588,0.95374,,
,,,,0.65884,0.95374,,
,,,,0.65888,0.95374,,
,,,,0.65892,0.95375,,
,,,,0.65896,0.95375,,
,,,,0.659,0.95375,,
,,,,0.65904,0.95375,,
,,,,0.65908,0.95376,,
,,,,0.65912,0.95376,,
,,,,0.65916,0.95376,,
,,,,0.6592,0.95376,,
,,,,0.65924,0.95377,,
,,,,0.65928,0.95377,,
,,,,0.65932,0.95377,,
,,,,0.65936,0.95377,,
,,,,0.6594,0.95378,,
,,,,0.65944,0.95378,,
,,,,0.65948,0.95378,,
,,,,0.65952,0.95378,,
,,,,0.65956,0.95379,,
,,,,0.6596,0.95379,,
,,,,0.65964,0.95379,,
,,,,0.65968,0.9538,,
,,,,0.65972,0.9538,,
,,,,0.65976,0.9538,,
,,,,0.6598,0.9538,,
,,,,0.65984,0.95381,,
,,,,0.65988,0.95381,,
,,,,0.65992,0.95381,,
,,,,0.65996,0.95382,,
,,,,0.66,0.95382,,
,,,,0.66004,0.95382,,
,,,,0.66008,0.95382,,
,,,,0.66012,0.95383,,
,,,,0.66016,0.95383,,
,,,,0.6602,0.95383,,
,,,,0.66024,0.95384,,
,,,,0.66028,0.95384,,
,,,,0.66032,0.95384,,
,,,,0.66036,0.95384,,
,,,,0.6604,0.95385,,
,,,,0.66044,0.95385,,
,,,,0.66048,0.95385,,
,,,,0.66052,0.95386,,
,,,,0.66056,0.95386,,
,,,,0.6606,0.95386,,
,,,,0.66064,0.95387,,
,,,,0.66068,0.95387,,
,,,,0.66072,0.95387,,
,,,,0.66076,0.95388,,
,,,,0.6608,0.95388,,
,,,,0.66084,0.95388,,
,,,,0.66088,0.95388,,
,,,,0.66092,0.95389,,
,,,,0.66096,0.95389,,
,,,,0.661,0.95389,,
,,,,0.66104,0.9539,,
,,,,0.66108,0.9539,,
,,,,0.66112,0.9539,,
,,,,0.66116,0.95391,,
,,,,0.6612,0.95391,,
,,,,0.66124,0.95391,,
,,,,0.66128,0.95392,,
,,,,0.66132,0.95392,,
,,,,0.66136,0.95392,,
,,,,0.6614,0.95393,,
,,,,0.66144,0.95393,,
,,,,0.66148,0.95393,,
,,,,0.66152,0.95394,,
,,,,0.66156,0.95394,,
,,,,0.6616,0.95394,,
,,,,0.66164,0.95395,,
,,,,0.66168,0.95395,,
,,,,0.66172,0.95395,,
,,,,0.66176,0.95396,,
,,,,0.6618,0.95396,,
,,,,0.66184,0.95396,,
,,,,0.66188,0.95397,,
,,,,0.66192,0.95397,,
,,,,0.66196,0.95398,,
,,,,0.662,0.95398,,
,,,,0.66204,0.95398,,
,,,,0.66208,0.95399,,
,,,,0.66212,0.95399,,
,,,,0.66216,0.95399,,
,,,,0.6622,0.954,,
,,,,0.66224,0.954,,
,,,,0.66228,0.954,,
,,,,0.66232,0.95401,,
,,,,0.66236,0.95401,,
,,,,0.6624,0.95402,,
,,,,0.66244,0.95402,,
,,,,0.66248,0.95402,,
,,,,0.66252,0.95403,,
,,,,0.66256,0.95403,,
,,,,0.6626,0.95403,,
,,,,0.66264,0.95404,,
,,,,0.66268,0.95404,,
,,,,0.66272,0.95405,,
,,,,0.66276,0.95405,,
,,,,0.6628,0.95405,,
,,,,0.66284,0.95406,,
,,,,0.66288,0.95406,,
,,,,0.66292,0.95407,,
,,,,0.66296,0.95407,,
,,,,0.663,0.95407,,
,,,,0.66304,0.95408,,
,,,,0.66308,0.95408,,
,,,,0.66312,0.95408,,
,,,,0.66316,0.95409,,
,,,,0.6632,0.95409,,
,,,,0.66324,0.9541,,
,,,,0.66328,0.9541,,
,,,,0.66332,0.9541,,
,,,,0.66336,0.95411,,
,,,,0.6634,0.95411,,
,,,,0.66344,0.95412,,
,,,,0.66348,0.95412,,
,,,,0.66352,0.95413,,
,,,,0.66356,0.95413,,
,,,,0.6636,0.95413,,
,,,,0.66364,0.95414,,
,,,,0.66368,0.95414,,
,,,,0.66372,0.95415,,
,,,,0.66376,0.95415,,
,,,,0.6638,0.95415,,
,,,,0.66384,0.95416,,
,,,,0.66388,0.95416,,
,,,,0.66392,0.95417,,
,,,,0.66396,0.95417,,
,,,,0.664,0.95418,,
,,,,0.66404,0.95418,,
,,,,0.66408,0.95418,,
,,,,0.66412,0.95419,,
,,,,0.66416,0.95419,,
,,,,0.6642,0.9542,,
,,,,0.66424,0.9542,,
,,,,0.66428,0.95421,,
,,,,0.66432,0.95421,,
,,,,0.66436,0.95422,,
,,,,0.6644,0.95422,,
,,,,0.66444,0.95422,,
,,,,0.66448,0.95423,,
,,,,0.66452,0.95423,,
,,,,0.66456,0.95424,,
,,,,0.6646,0.95424,,
,,,,0.66464,0.95425,,
,,,,0.66468,0.95425,,
,,,,0.66472,0.95425,,
,,,,0.66476,0.95426,,
,,,,0.6648,0.95426,,
,,,,0.66484,0.95427,,
,,,,0.66488,0.95427,,
,,,,0.66492,0.95428,,
,,,,0.66496,0.95428,,
,,,,0.665,0.95428,,
,,,,0.66504,0.95429,,
,,,,0.66508,0.95429,,
,,,,0.66512,0.9543,,
,,,,0.66516,0.9543,,
,,,,0.6652,0.95431,,
,,,,0.66524,0.95431,,
,,,,0.66528,0.95432,,
,,,,0.66532,0.95432,,
,,,,0.66536,0.95433,,
,,,,0.6654,0.95433,,
,,,,0.66544,0.95434,,
,,,,0.66548,0.95434,,
,,,,0.66552,0.95435,,
,,,,0.66556,0.95435,,
,,,,0.6656,0.95436,,
,,,,0.66564,0.95436,,
,,,,0.66568,0.95437,,
,,,,0.66572,0.95437,,
,,,,0.66576,0.95438,,
,,,,0.6658,0.95438,,
,,,,0.66584,0.95439,,
,,,,0.66588,0.95439,,
,,,,0.66592,0.9544,,
,,,,0.66596,0.9544,,
,,,,0.666,0.95441,,
,,,,0.66604,0.95441,,
,,,,0.66608,0.95442,,
,,,,0.66612,0.95442,,
,,,,0.66616,0.95443,,
,,,,0.6662,0.95444,,
,,,,0.66624,0.95444,,
,,,,0.66628,0.95445,,
,,,,0.66632,0.95445,,
,,,,0.66636,0.95446,,
,,,,0.6664,0.95446,,
,,,,0.66644,0.95447,,
,,,,0.66648,0.95447,,
,,,,0.66652,0.95448,,
,,,,0.66656,0.95448,,
,,,,0.6666,0.95449,,
,,,,0.66664,0.95449,,
,,,,0.66668,0.9545,,
,,,,0.66672,0.95451,,
,,,,0.66676,0.95451,,
,,,,0.6668,0.95452,,
,,,,0.66684,0.95452,,
,,,,0.66688,0.95453,,
,,,,0.66692,0.95453,,
,,,,0.66696,0.95454,,
,,,,0.667,0.95455,,
,,,,0.66704,0.95455,,
,,,,0.66708,0.95456,,
,,,,0.66712,0.95456,,
,,,,0.66716,0.95457,,
,,,,0.6672,0.95457,,
,,,,0.66724,0.95458,,
,,,,0.66728,0.95459,,
,,,,0.66732,0.95459,,
,,,,0.66736,0.9546,,
,,,,0.6674,0.9546,,
,,,,0.66744,0.95461,,
,,,,0.66748,0.95461,,
,,,,0.66752,0.95462,,
,,,,0.66756,0.95463,,
,,,,0.6676,0.95463,,
,,,,0.66764,0.95464,,
,,,,0.66768,0.95464,,
,,,,0.66772,0.95465,,
,,,,0.66776,0.95466,,
,,,,0.6678,0.95466,,
,,,,0.66784,0.95467,,
,,,,0.66788,0.95467,,
,,,,0.66792,0.95468,,
,,,,0.66796,0.95469,,
,,,,0.668,0.95469,,
,,,,0.66804,0.9547,,
,,,,0.66808,0.9547,,
,,,,0.66812,0.95471,,
,,,,0.66816,0.95472,,
,,,,0.6682,0.95472,,
,,,,0.66824,0.95473,,
,,,,0.66828,0.95474,,
,,,,0.66832,0.95474,,
,,,,0.66836,0.95475,,
,,,,0.6684,0.95475,,
,,,,0.66844,0.95476,,
,,,,0.66848,0.95477,,
,,,,0.66852,0.95477,,
,,,,0.66856,0.95478,,
,,,,0.6686,0.95479,,
,,,,0.66864,0.95479,,
,,,,0.66868,0.9548,,
,,,,0.66872,0.9548,,
,,,,0.66876,0.95481,,
,,,,0.6688,0.95482,,
,,,,0.66884,0.95482,,
,,,,0.66888,0.95483,,
,,,,0.66892,0.95484,,
,,,,0.66896,0.95484,,
,,,,0.669,0.95485,,
,,,,0.66904,0.95486,,
,,,,0.66908,0.95486,,
,,,,0.66912,0.95487,,
,,,,0.66916,0.95488,,
,,,,0.6692,0.95488,,
,,,,0.66924,0.95489,,
,,,,0.66928,0.9549,,
,,,,0.66932,0.9549,,
,,,,0.66936,0.95491,,
,,,,0.6694,0.95491,,
,,,,0.66944,0.95492,,
,,,,0.66948,0.95493,,
,,,,0.66952,0.95493,,
,,,,0.66956,0.95494,,
,,,,0.6696,0.95495,,
,,,,0.66964,0.95495,,
,,,,0.66968,0.95496,,
,,,,0.66972,0.95497,,
,,,,0.66976,0.95498,,
,,,,0.6698,0.95498,,
,,,,0.66984,0.95499,,
,,,,0.66988,0.955,,
,,,,0.66992,0.955,,
,,,,0.66996,0.95501,,
,,,,0.67,0.95502,,
,,,,0.67004,0.95502,,
,,,,0.67008,0.95503,,
,,,,0.67012,0.95504,,
,,,,0.67016,0.95504,,
,,,,0.6702,0.95505,,
,,,,0.67024,0.95506,,
,,,,0.67028,0.95507,,
,,,,0.67032,0.95507,,
,,,,0.67036,0.95508,,
,,,,0.6704,0.95509,,
,,,,0.67044,0.95509,,
,,,,0.67048,0.9551,,
,,,,0.67052,0.95511,,
,,,,0.67056,0.95512,,
,,,,0.6706,0.95512,,
,,,,0.67064,0.95513,,
,,,,0.67068,0.95514,,
,,,,0.67072,0.95514,,
,,,,0.67076,0.95515,,
,,,,0.6708,0.95516,,
,,,,0.67084,0.95517,,
,,,,0.67088,0.95517,,
,,,,0.67092,0.95518,,
,,,,0.67096,0.95519,,
,,,,0.671,0.9552,,
,,,,0.67104,0.9552,,
,,,,0.67108,0.95521,,
,,,,0.67112,0.95522,,
,,,,0.67116,0.95523,,
,,,,0.6712,0.95523,,
,,,,0.67124,0.95524,,
,,,,0.67128,0.95525,,
,,,,0.67132,0.95525,,
,,,,0.67136,0.95526,,
,,,,0.6714,0.95527,,
,,,,0.67144,0.95528,,
,,,,0.67148,0.95528,,
,,,,0.67152,0.95529,,
,,,,0.67156,0.9553,,
,,,,0.6716,0.95531,,
,,,,0.67164,0.95531,,
,,,,0.67168,0.95532,,
,,,,0.67172,0.95533,,
,,,,0.67176,0.95534,,
,,,,0.6718,0.95535,,
,,,,0.67184,0.95535,,
,,,,0.67188,0.95536,,
,,,,0.67192,0.95537,,
,,,,0.67196,0.95538,,
,,,,0.672,0.95538,,
,,,,0.67204,0.95539,,
,,,,0.67208,0.9554,,
,,,,0.67212,0.95541,,
,,,,0.67216,0.95541,,
,,,,0.6722,0.95542,,
,,,,0.67224,0.95543,,
,,,,0.67228,0.95544,,
,,,,0.67232,0.95545,,
,,,,0.67236,0.95545,,
,,,,0.6724,0.95546,,
,,,,0.67244,0.95547,,
,,,,0.67248,0.95548,,
,,,,0.67252,0.95549,,
,,,,0.67256,0.95549,,
,,,,0.6726,0.9555,,
,,,,0.67264,0.95551,,
,,,,0.67268,0.95552,,
,,,,0.67272,0.95552,,
,,,,0.67276,0.95553,,
,,,,0.6728,0.95554,,
,,,,0.67284,0.95555,,
,,,,0.67288,0.95556,,
,,,,0.67292,0.95556,,
,,,,0.67296,0.95557,,
,,,,0.673,0.95558,,
,,,,0.67304,0.95559,,
,,,,0.67308,0.9556,,
,,,,0.67312,0.95561,,
,,,,0.67316,0.95561,,
,,,,0.6732,0.95562,,
,,,,0.67324,0.95563,,
,,,,0.67328,0.95564,,
,,,,0.67332,0.95565,,
,,,,0.67336,0.95565,,
,,,,0.6734,0.95566,,
,,,,0.67344,0.95567,,
,,,,0.67348,0.95568,,
,,,,0.67352,0.95569,,
,,,,0.67356,0.95569,,
,,,,0.6736,0.9557,,
,,,,0.67364,0.95571,,
,,,,0.67368,0.95572,,
,,,,0.67372,0.95573,,
,,,,0.67376,0.95574,,
,,,,0.6738,0.95574,,
,,,,0.67384,0.95575,,
,,,,0.67388,0.95576,,
,,,,0.67392,0.95577,,
,,,,0.67396,0.95578,,
,,,,0.674,0.95579,,
,,,,0.67404,0.95579,,
,,,,0.67408,0.9558,,
,,,,0.67412,0.95581,,
,,,,0.67416,0.95582,,
,,,,0.6742,0.95583,,
,,,,0.67424,0.95584,,
,,,,0.67428,0.95584,,
,,,,0.67432,0.95585,,
,,,,0.67436,0.95586,,
,,,,0.6744,0.95587,,
,,,,0.67444,0.95588,,
,,,,0.67448,0.95589,,
,,,,0.67452,0.9559,,
,,,,0.67456,0.9559,,
,,,,0.6746,0.95591,,
,,,,0.67464,0.95592,,
,,,,0.67468,0.95593,,
,,,,0.67472,0.95594,,
,,,,0.67476,0.95595,,
,,,,0.6748,0.95596,,
,,,,0.67484,0.95596,,
,,,,0.67488,0.95597,,
,,,,0.67492,0.95598,,
,,,,0.67496,0.95599,,
,,,,0.675,0.956,,
,,,,0.67504,0.95601,,
,,,,0.67508,0.95602,,
,,,,0.67512,0.95603,,
,,,,0.67516,0.95604,,
,,,,0.6752,0.95604,,
,,,,0.67524,0.95605,,
,,,,0.67528,0.95606,,
,,,,0.67532,0.95607,,
,,,,0.67536,0.95608,,
,,,,0.6754,0.95609,,
,,,,0.67544,0.9561,,
,,,,0.67548,0.95611,,
,,,,0.67552,0.95612,,
,,,,0.67556,0.95612,,
,,,,0.6756,0.95613,,
,,,,0.67564,0.95614,,
,,,,0.67568,0.95615,,
,,,,0.67572,0.95616,,
,,,,0.67576,0.95617,,
,,,,0.6758,0.95618,,
,,,,0.67584,0.95619,,
,,,,0.67588,0.9562,,
,,,,0.67592,0.95621,,
,,,,0.67596,0.95621,,
,,,,0.676,0.95622,,
,,,,0.67604,0.95623,,
,,,,0.67608,0.95624,,
,,,,0.67612,0.95625,,
,,,,0.67616,0.95626,,
,,,,0.6762,0.95627,,
,,,,0.67624,0.95628,,
,,,,0.67628,0.95629,,
,,,,0.67632,0.9563,,
,,,,0.67636,0.95631,,
,,,,0.6764,0.95632,,
,,,,0.67644,0.95632,,
,,,,0.67648,0.95633,,
,,,,0.67652,0.95634,,
,,,,0.67656,0.95635,,
,,,,0.6766,0.95636,,
,,,,0.67664,0.95637,,
,,,,0.67668,0.95638,,
,,,,0.67672,0.95639,,
,,,,0.67676,0.9564,,
,,,,0.6768,0.95641,,
,,,,0.67684,0.95642,,
,,,,0.67688,0.95643,,
,,,,0.67692,0.95644,,
,,,,0.67696,0.95645,,
,,,,0.677,0.95646,,
,,,,0.67704,0.95647,,
,,,,0.67708,0.95648,,
,,,,0.67712,0.95649,,
,,,,0.67716,0.9565,,
,,,,0.6772,0.95651,,
,,,,0.67724,0.95652,,
,,,,0.67728,0.95652,,
,,,,0.67732,0.95653,,
,,,,0.67736,0.95654,,
,,,,0.6774,0.95655,,
,,,,0.67744,0.95656,,
,,,,0.67748,0.95657,,
,,,,0.67752,0.95658,,
,,,,0.67756,0.95659,,
,,,,0.6776,0.9566,,
,,,,0.67764,0.95661,,
,,,,0.67768,0.95662,,
,,,,0.67772,0.95663,,
,,,,0.67776,0.95664,,
,,,,0.6778,0.95665,,
,,,,0.67784,0.95666,,
,,,,0.67788,0.95667,,
,,,,0.67792,0.95668,,
,,,,0.67796,0.95669,,
,,,,0.678,0.9567,,
,,,,0.67804,0.95671,,
,,,,0.67808,0.95672,,
,,,,0.67812,0.95673,,
,,,,0.67816,0.95674,,
,,,,0.6782,0.95675,,
,,,,0.67824,0.95676,,
,,,,0.67828,0.95677,,
,,,,0.67832,0.95678,,
,,,,0.67836,0.95679,,
,,,,0.6784,0.9568,,
,,,,0.67844,0.95682,,
,,,,0.67848,0.95683,,
,,,,0.67852,0.95684,,
,,,,0.67856,0.95685,,
,,,,0.6786,0.95686,,
,,,,0.67864,0.95687,,
,,,,0.67868,0.95688,,
,,,,0.67872,0.95689,,
,,,,0.67876,0.9569,,
,,,,0.6788,0.95691,,
,,,,0.67884,0.95692,,
,,,,0.67888,0.95693,,
,,,,0.67892,0.95694,,
,,,,0.67896,0.95695,,
,,,,0.679,0.95696,,
,,,,0.67904,0.95697,,
,,,,0.67908,0.95698,,
,,,,0.67912,0.95699,,
,,,,0.67916,0.95701,,
,,,,0.6792,0.95702,,
,,,,0.67924,0.95703,,
,,,,0.67928,0.95704,,
,,,,0.67932,0.95705,,
,,,,0.67936,0.95706,,
,,,,0.6794,0.95707,,
,,,,0.67944,0.95708,,
,,,,0.67948,0.95709,,
,,,,0.67952,0.9571,,
,,,,0.67956,0.95711,,
,,,,0.6796,0.95712,,
,,,,0.67964,0.95714,,
,,,,0.67968,0.95715,,
,,,,0.67972,0.95716,,
,,,,0.67976,0.95717,,
,,,,0.6798,0.95718,,
,,,,0.67984,0.95719,,
,,,,0.67988,0.9572,,
,,,,0.67992,0.95721,,
,,,,0.67996,0.95722,,
,,,,0.68,0.95723,,
,,,,0.68004,0.95725,,
,,,,0.68008,0.95726,,
,,,,0.68012,0.95727,,
,,,,0.68016,0.95728,,
,,,,0.6802,0.95729,,
,,,,0.68024,0.9573,,
,,,,0.68028,0.95731,,
,,,,0.68032,0.95732,,
,,,,0.68036,0.95733,,
,,,,0.6804,0.95734,,
,,,,0.68044,0.95736,,
,,,,0.68048,0.95737,,
,,,,0.68052,0.95738,,
,,,,0.68056,0.95739,,
,,,,0.6806,0.9574,,
,,,,0.68064,0.95741,,
,,,,0.68068,0.95742,,
,,,,0.68072,0.95743,,
,,,,0.68076,0.95745,,
,,,,0.6808,0.95746,,
,,,,0.68084,0.95747,,
,,,,0.68088,0.95748,,
,,,,0.68092,0.95749,,
,,,,0.68096,0.9575,,
,,,,0.681,0.95751,,
,,,,0.68104,0.95752,,
,,,,0.68108,0.95754,,
,,,,0.68112,0.95755,,
,,,,0.68116,0.95756,,
,,,,0.6812,0.95757,,
,,,,0.68124,0.95758,,
,,,,0.68128,0.95759,,
,,,,0.68132,0.9576,,
,,,,0.68136,0.95762,,
,,,,0.6814,0.95763,,
,,,,0.68144,0.95764,,
,,,,0.68148,0.95765,,
,,,,0.68152,0.95766,,
,,,,0.68156,0.95767,,
,,,,0.6816,0.95768,,
,,,,0.68164,0.9577,,
,,,,0.68168,0.95771,,
,,,,0.68172,0.95772,,
,,,,0.68176,0.95773,,
,,,,0.6818,0.95774,,
,,,,0.68184,0.95775,,
,,,,0.68188,0.95776,,
,,,,0.68192,0.95778,,
,,,,0.68196,0.95779,,
,,,,0.682,0.9578,,
,,,,0.68204,0.95781,,
,,,,0.68208,0.95782,,
,,,,0.68212,0.95783,,
,,,,0.68216,0.95785,,
,,,,0.6822,0.95786,,
,,,,0.68224,0.95787,,
,,,,0.68228,0.95788,,
,,,,0.68232,0.95789,,
,,,,0.68236,0.9579,,
,,,,0.6824,0.95792,,
,,,,0.68244,0.95793,,
,,,,0.68248,0.95794,,
,,,,0.68252,0.95795,,
,,,,0.68256,0.95796,,
,,,,0.6826,0.95798,,
,,,,0.68264,0.95799,,
,,,,0.68268,0.958,,
,,,,0.68272,0.95801,,
,,,,0.68276,0.95802,,
,,,,0.6828,0.95803,,
,,,,0.68284,0.95805,,
,,,,0.68288,0.95806,,
,,,,0.68292,0.95807,,
,,,,0.68296,0.95808,,
,,,,0.683,0.95809,,
,,,,0.68304,0.95811,,
,,,,0.68308,0.95812,,
,,,,0.68312,0.95813,,
,,,,0.68316,0.95814,,
,,,,0.6832,0.95815,,
,,,,0.68324,0.95817,,
,,,,0.68328,0.95818,,
,,,,0.68332,0.95819,,
,,,,0.68336,0.9582,,
,,,,0.6834,0.95821,,
,,,,0.68344,0.95823,,
,,,,0.68348,0.95824,,
,,,,0.68352,0.95825,,
,,,,0.68356,0.95826,,
,,,,0.6836,0.95827,,
,,,,0.68364,0.95829,,
,,,,0.68368,0.9583,,
,,,,0.68372,0.95831,,
,,,,0.68376,0.95832,,
,,,,0.6838,0.95834,,
,,,,0.68384,0.95835,,
,,,,0.68388,0.95836,,
,,,,0.68392,0.95837,,
,,,,0.68396,0.95839,,
,,,,0.684,0.9584,,
,,,,0.68404,0.95841,,
,,,,0.68408,0.95842,,
,,,,0.68412,0.95844,,
,,,,0.68416,0.95845,,
,,,,0.6842,0.95846,,
,,,,0.68424,0.95848,,
,,,,0.68428,0.95849,,
,,,,0.68432,0.9585,,
,,,,0.68436,0.95851,,
,,,,0.6844,0.95853,,
,,,,0.68444,0.95854,,
,,,,0.68448,0.95855,,
,,,,0.68452,0.95856,,
,,,,0.68456,0.95858,,
,,,,0.6846,0.95859,,
,,,,0.68464,0.9586,,
,,,,0.68468,0.95862,,
,,,,0.68472,0.95863,,
,,,,0.68476,0.95864,,
,,,,0.6848,0.95865,,
,,,,0.68484,0.95867,,
,,,,0.68488,0.95868,,
,,,,0.68492,0.95869,,
,,,,0.68496,0.95871,,
,,,,0.685,0.95872,,
,,,,0.68504,0.95873,,
,,,,0.68508,0.95875,,
,,,,0.68512,0.95876,,
,,,,0.68516,0.95877,,
,,,,0.6852,0.95878,,
,,,,0.68524,0.9588,,
,,,,0.68528,0.95881,,
,,,,0.68532,0.95882,,
,,,,0.68536,0.95884,,
,,,,0.6854,0.95885,,
,,,,0.68544,0.95886,,
,,,,0.68548,0.95888,,
,,,,0.68552,0.95889,,
,,,,0.68556,0.9589,,
,,,,0.6856,0.95892,,
,,,,0.68564,0.95893,,
,,,,0.68568,0.95895,,
,,,,0.68572,0.95896,,
,,,,0.68576,0.95897,,
,,,,0.6858,0.95899,,
,,,,0.68584,0.959,,
,,,,0.68588,0.95901,,
,,,,0.68592,0.95903,,
,,,,0.68596,0.95904,,
,,,,0.686,0.95905,,
,,,,0.68604,0.95907,,
,,,,0.68608,0.95908,,
,,,,0.68612,0.9591,,
,,,,0.68616,0.95911,,
,,,,0.6862,0.95912,,
,,,,0.68624,0.95914,,
,,,,0.68628,0.95915,,
,,,,0.68632,0.95916,,
,,,,0.68636,0.95918,,
,,,,0.6864,0.95919,,
,,,,0.68644,0.95921,,
,,,,0.68648,0.95922,,
,,,,0.68652,0.95923,,
,,,,0.68656,0.95925,,
,,,,0.6866,0.95926,,
,,,,0.68664,0.95927,,
,,,,0.68668,0.95929,,
,,,,0.68672,0.9593,,
,,,,0.68676,0.95932,,
,,,,0.6868,0.95933,,
,,,,0.68684,0.95934,,
,,,,0.68688,0.95936,,
,,,,0.68692,0.95937,,
,,,,0.68696,0.95939,,
,,,,0.687,0.9594,,
,,,,0.68704,0.95941,,
,,,,0.68708,0.95943,,
,,,,0.68712,0.95944,,
,,,,0.68716,0.95945,,
,,,,0.6872,0.95947,,
,,,,0.68724,0.95948,,
,,,,0.68728,0.9595,,
,,,,0.68732,0.95951,,
,,,,0.68736,0.95952,,
,,,,0.6874,0.95954,,
,,,,0.68744,0.95955,,
,,,,0.68748,0.95957,,
,,,,0.68752,0.95958,,
,,,,0.68756,0.95959,,
,,,,0.6876,0.95961,,
,,,,0.68764,0.95962,,
,,,,0.68768,0.95964,,
,,,,0.68772,0.95965,,
,,,,0.68776,0.95966,,
,,,,0.6878,0.95968,,
,,,,0.68784,0.95969,,
,,,,0.68788,0.95971,,
,,,,0.68792,0.95972,,
,,,,0.68796,0.95973,,
,,,,0.688,0.95975,,
,,,,0.68804,0.95976,,
,,,,0.68808,0.95978,,
,,,,0.68812,0.95979,,
,,,,0.68816,0.9598,,
,,,,0.6882,0.95982,,
,,,,0.68824,0.95983,,
,,,,0.68828,0.95985,,
,,,,0.68832,0.95986,,
,,,,0.68836,0.95988,,
,,,,0.6884,0.95989,,
,,,,0.68844,0.9599,,
,,,,0.68848,0.95992,,
,,,,0.68852,0.95993,,
,,,,0.68856,0.95995,,
,,,,0.6886,0.95996,,
,,,,0.68864,0.95997,,
,,,,0.68868,0.95999,,
,,,,0.68872,0.96,,
,,,,0.68876,0.96002,,
,,,,0.6888,0.96003,,
,,,,0.68884,0.96005,,
,,,,0.68888,0.96006,,
,,,,0.68892,0.96008,,
,,,,0.68896,0.96009,,
,,,,0.689,0.9601,,
,,,,0.68904,0.96012,,
,,,,0.68908,0.96013,,
,,,,0.68912,0.96015,,
,,,,0.68916,0.96016,,
,,,,0.6892,0.96018,,
,,,,0.68924,0.96019,,
,,,,0.68928,0.96021,,
,,,,0.68932,0.96022,,
,,,,0.68936,0.96024,,
,,,,0.6894,0.96025,,
,,,,0.68944,0.96026,,
,,,,0.68948,0.96028,,
,,,,0.68952,0.96029,,
,,,,0.68956,0.96031,,
,,,,0.6896,0.96032,,
,,,,0.68964,0.96034,,
,,,,0.68968,0.96035,,
,,,,0.68972,0.96037,,
,,,,0.68976,0.96038,,
,,,,0.6898,0.9604,,
,,,,0.68984,0.96041,,
,,,,0.68988,0.96043,,
,,,,0.68992,0.96044,,
,,,,0.68996,0.96046,,
,,,,0.69,0.96047,,
,,,,0.69004,0.96049,,
,,,,0.69008,0.9605,,
,,,,0.69012,0.96052,,
,,,,0.69016,0.96053,,
,,,,0.6902,0.96055,,
,,,,0.69024,0.96056,,
,,,,0.69028,0.96058,,
,,,,0.69032,0.96059,,
,,,,0.69036,0.96061,,
,,,,0.6904,0.96062,,
,,,,0.69044,0.96064,,
,,,,0.69048,0.96065,,
,,,,0.69052,0.96067,,
,,,,0.69056,0.96068,,
,,,,0.6906,0.9607,,
,,,,0.69064,0.96071,,
,,,,0.69068,0.96073,,
,,,,0.69072,0.96075,,
,,,,0.69076,0.96076,,
,,,,0.6908,0.96078,,
,,,,0.69084,0.96079,,
,,,,0.69088,0.96081,,
,,,,0.69092,0.96082,,
,,,,0.69096,0.96084,,
,,,,0.691,0.96085,,
,,,,0.69104,0.96087,,
,,,,0.69108,0.96089,,
,,,,0.69112,0.9609,,
,,,,0.69116,0.96092,,
,,,,0.6912,0.96093,,
,,,,0.69124,0.96095,,
,,,,0.69128,0.96097,,
,,,,0.69132,0.96098,,
,,,,0.69136,0.961,,
,,,,0.6914,0.96101,,
,,,,0.69144,0.96103,,
,,,,0.69148,0.96105,,
,,,,0.69152,0.96106,,
,,,,0.69156,0.96108,,
,,,,0.6916,0.96109,,
,,,,0.69164,0.96111,,
,,,,0.69168,0.96113,,
,,,,0.69172,0.96114,,
,,,,0.69176,0.96116,,
,,,,0.6918,0.96117,,
,,,,0.69184,0.96119,,
,,,,0.69188,0.96121,,
,,,,0.69192,0.96122,,
,,,,0.69196,0.96124,,
,,,,0.692,0.96125,,
,,,,0.69204,0.96127,,
,,,,0.69208,0.96128,,
,,,,0.69212,0.9613,,
,,,,0.69216,0.96132,,
,,,,0.6922,0.96133,,
,,,,0.69224,0.96135,,
,,,,0.69228,0.96136,,
,,,,0.69232,0.96138,,
,,,,0.69236,0.9614,,
,,,,0.6924,0.96141,,
,,,,0.69244,0.96143,,
,,,,0.69248,0.96144,,
,,,,0.69252,0.96146,,
,,,,0.69256,0.96148,,
,,,,0.6926,0.96149,,
,,,,0.69264,0.96151,,
,,,,0.69268,0.96152,,
,,,,0.69272,0.96154,,
,,,,0.69276,0.96156,,
,,,,0.6928,0.96157,,
,,,,0.69284,0.96159,,
,,,,0.69288,0.9616,,
,,,,0.69292,0.96162,,
,,,,0.69296,0.96164,,
,,,,0.693,0.96165,,
,,,,0.69304,0.96167,,
,,,,0.69308,0.96168,,
,,,,0.69312,0.9617,,
,,,,0.69316,0.96172,,
,,,,0.6932,0.96173,,
,,,,0.69324,0.96175,,
,,,,0.69328,0.96177,,
,,,,0.69332,0.96178,,
,,,,0.69336,0.9618,,
,,,,0.6934,0.96181,,
,,,,0.69344,0.96183,,
,,,,0.69348,0.96185,,
,,,,0.69352,0.96186,,
,,,,0.69356,0.96188,,
,,,,0.6936,0.96189,,
,,,,0.69364,0.96191,,
,,,,0.69368,0.96193,,
,,,,0.69372,0.96194,,
,,,,0.69376,0.96196,,
,,,,0.6938,0.96198,,
,,,,0.69384,0.96199,,
,,,,0.69388,0.96201,,
,,,,0.69392,0.96203,,
,,,,0.69396,0.96204,,
,,,,0.694,0.96206,,
,,,,0.69404,0.96207,,
,,,,0.69408,0.96209,,
,,,,0.69412,0.96211,,
,,,,0.69416,0.96212,,
,,,,0.6942,0.96214,,
,,,,0.69424,0.96215,,
,,,,0.69428,0.96217,,
,,,,0.69432,0.96219,,
,,,,0.69436,0.9622,,
,,,,0.6944,0.96222,,
,,,,0.69444,0.96224,,
,,,,0.69448,0.96225,,
,,,,0.69452,0.96227,,
,,,,0.69456,0.96228,,
,,,,0.6946,0.9623,,
,,,,0.69464,0.96232,,
,,,,0.69468,0.96233,,
,,,,0.69472,0.96235,,
,,,,0.69476,0.96237,,
,,,,0.6948,0.96239,,
,,,,0.69484,0.9624,,
,,,,0.69488,0.96242,,
,,,,0.69492,0.96244,,
,,,,0.69496,0.96245,,
,,,,0.695,0.96247,,
,,,,0.69504,0.96249,,
,,,,0.69508,0.9625,,
,,,,0.69512,0.96252,,
,,,,0.69516,0.96254,,
,,,,0.6952,0.96255,,
,,,,0.69524,0.96257,,
,,,,0.69528,0.96259,,
,,,,0.69532,0.96261,,
,,,,0.69536,0.96262,,
,,,,0.6954,0.96264,,
,,,,0.69544,0.96266,,
,,,,0.69548,0.96267,,
,,,,0.69552,0.96269,,
,,,,0.69556,0.96271,,
,,,,0.6956,0.96273,,
,,,,0.69564,0.96274,,
,,,,0.69568,0.96276,,
,,,,0.69572,0.96278,,
,,,,0.69576,0.9628,,
,,,,0.6958,0.96281,,
,,,,0.69584,0.96283,,
,,,,0.69588,0.96285,,
,,,,0.69592,0.96287,,
,,,,0.69596,0.96289,,
,,,,0.696,0.9629,,
,,,,0.69604,0.96292,,
,,,,0.69608,0.96294,,
,,,,0.69612,0.96296,,
,,,,0.69616,0.96297,,
,,,,0.6962,0.96299,,
,,,,0.69624,0.96301,,
,,,,0.69628,0.96303,,
,,,,0.69632,0.96304,,
,,,,0.69636,0.96306,,
,,,,0.6964,0.96308,,
,,,,0.69644,0.9631,,
,,,,0.69648,0.96312,,
,,,,0.69652,0.96313,,
,,,,0.69656,0.96315,,
,,,,0.6966,0.96317,,
,,,,0.69664,0.96319,,
,,,,0.69668,0.9632,,
,,,,0.69672,0.96322,,
,,,,0.69676,0.96324,,
,,,,0.6968,0.96326,,
,,,,0.69684,0.96327,,
,,,,0.69688,0.96329,,
,,,,0.69692,0.96331,,
,,,,0.69696,0.96333,,
,,,,0.697,0.96334,,
,,,,0.69704,0.96336,,
,,,,0.69708,0.96338,,
,,,,0.69712,0.9634,,
,,,,0.69716,0.96341,,
,,,,0.6972,0.96343,,
,,,,0.69724,0.96345,,
,,,,0.69728,0.96347,,
,,,,0.69732,0.96349,,
,,,,0.69736,0.9635,,
,,,,0.6974,0.96352,,
,,,,0.69744,0.96354,,
,,,,0.69748,0.96356,,
,,,,0.69752,0.96357,,
,,,,0.69756,0.96359,,
,,,,0.6976,0.96361,,
,,,,0.69764,0.96363,,
,,,,0.69768,0.96364,,
,,,,0.69772,0.96366,,
,,,,0.69776,0.96368,,
,,,,0.6978,0.9637,,
,,,,0.69784,0.96371,,
,,,,0.69788,0.96373,,
,,,,0.69792,0.96375,,
,,,,0.69796,0.96377,,
,,,,0.698,0.96379,,
,,,,0.69804,0.9638,,
,,,,0.69808,0.96382,,
,,,,0.69812,0.96384,,
,,,,0.69816,0.96386,,
,,,,0.6982,0.96387,,
,,,,0.69824,0.96389,,
,,,,0.69828,0.96391,,
,,,,0.69832,0.96393,,
,,,,0.69836,0.96395,,
,,,,0.6984,0.96396,,
,,,,0.69844,0.96398,,
,,,,0.69848,0.964,,
,,,,0.69852,0.96402,,
,,,,0.69856,0.96404,,
,,,,0.6986,0.96405,,
,,,,0.69864,0.96407,,
,,,,0.69868,0.96409,,
,,,,0.69872,0.96411,,
,,,,0.69876,0.96412,,
,,,,0.6988,0.96414,,
,,,,0.69884,0.96416,,
,,,,0.69888,0.96418,,
,,,,0.69892,0.9642,,
,,,,0.69896,0.96422,,
,,,,0.699,0.96423,,
,,,,0.69904,0.96425,,
,,,,0.69908,0.96427,,
,,,,0.69912,0.96429,,
,,,,0.69916,0.96431,,
,,,,0.6992,0.96432,,
,,,,0.69924,0.96434,,
,,,,0.69928,0.96436,,
,,,,0.69932,0.96438,,
,,,,0.69936,0.9644,,
,,,,0.6994,0.96442,,
,,,,0.69944,0.96443,,
,,,,0.69948,0.96445,,
,,,,0.69952,0.96447,,
,,,,0.69956,0.96449,,
,,,,0.6996,0.96451,,
,,,,0.69964,0.96453,,
,,,,0.69968,0.96455,,
,,,,0.69972,0.96457,,
,,,,0.69976,0.96458,,
,,,,0.6998,0.9646,,
,,,,0.69984,0.96462,,
,,,,0.69988,0.96464,,
,,,,0.69992,0.96466,,
,,,,0.69996,0.96468,,
,,,,0.7,0.9647,,
,,,,0.70004,0.96472,,
,,,,0.70008,0.96473,,
,,,,0.70012,0.96475,,
,,,,0.70016,0.96477,,
,,,,0.7002,0.96479,,
,,,,0.70024,0.96481,,
,,,,0.70028,0.96483,,
,,,,0.70032,0.96485,,
,,,,0.70036,0.96487,,
,,,,0.7004,0.96489,,
,,,,0.70044,0.96491,,
,,,,0.70048,0.96492,,
,,,,0.70052,0.96494,,
,,,,0.70056,0.96496,,
,,,,0.7006,0.96498,,
,,,,0.70064,0.965,,
,,,,0.70068,0.96502,,
,,,,0.70072,0.96504,,
,,,,0.70076,0.96506,,
,,,,0.7008,0.96508,,
,,,,0.70084,0.9651,,
,,,,0.70088,0.96512,,
,,,,0.70092,0.96514,,
,,,,0.70096,0.96515,,
,,,,0.701,0.96517,,
,,,,0.70104,0.96519,,
,,,,0.70108,0.96521,,
,,,,0.70112,0.96523,,
,,,,0.70116,0.96525,,
,,,,0.7012,0.96527,,
,,,,0.70124,0.96529,,
,,,,0.70128,0.96531,,
,,,,0.70132,0.96532,,
,,,,0.70136,0.96534,,
,,,,0.7014,0.96536,,
,,,,0.70144,0.96538,,
,,,,0.70148,0.9654,,
,,,,0.70152,0.96542,,
,,,,0.70156,0.96544,,
,,,,0.7016,0.96546,,
,,,,0.70164,0.96548,,
,,,,0.70168,0.9655,,
,,,,0.70172,0.96551,,
,,,,0.70176,0.96553,,
,,,,0.7018,0.96555,,
,,,,0.70184,0.96557,,
,,,,0.70188,0.96559,,
,,,,0.70192,0.96561,,
,,,,0.70196,0.96563,,
,,,,0.702,0.96565,,
,,,,0.70204,0.96567,,
,,,,0.70208,0.96568,,
,,,,0.70212,0.9657,,
,,,,0.70216,0.96572,,
,,,,0.7022,0.96574,,
,,,,0.70224,0.96576,,
,,,,0.70228,0.96578,,
,,,,0.70232,0.9658,,
,,,,0.70236,0.96582,,
,,,,0.7024,0.96584,,
,,,,0.70244,0.96586,,
,,,,0.70248,0.96587,,
,,,,0.70252,0.96589,,
,,,,0.70256,0.96591,,
,,,,0.7026,0.96593,,
,,,,0.70264,0.96595,,
,,,,0.70268,0.96597,,
,,,,0.70272,0.96599,,
,,,,0.70276,0.96601,,
,,,,0.7028,0.96603,,
,,,,0.70284,0.96604,,
,,,,0.70288,0.96606,,
,,,,0.70292,0.96608,,
,,,,0.70296,0.9661,,
,,,,0.703,0.96612,,
,,,,0.70304,0.96614,,
,,,,0.70308,0.96616,,
,,,,0.70312,0.96618,,
,,,,0.70316,0.9662,,
,,,,0.7032,0.96622,,
,,,,0.70324,0.96624,,
,,,,0.70328,0.96626,,
,,,,0.70332,0.96628,,
,,,,0.70336,0.96629,,
,,,,0.7034,0.96631,,
,,,,0.70344,0.96633,,
,,,,0.70348,0.96635,,
,,,,0.70352,0.96637,,
,,,,0.70356,0.96639,,
,,,,0.7036,0.96641,,
,,,,0.70364,0.96643,,
,,,,0.70368,0.96645,,
,,,,0.70372,0.96647,,
,,,,0.70376,0.96649,,
,,,,0.7038,0.96651,,
,,,,0.70384,0.96653,,
,,,,0.70388,0.96655,,
,,,,0.70392,0.96657,,
,,,,0.70396,0.96659,,
,,,,0.704,0.96661,,
,,,,0.70404,0.96663,,
,,,,0.70408,0.96665,,
,,,,0.70412,0.96667,,
,,,,0.70416,0.96669,,
,,,,0.7042,0.96671,,
,,,,0.70424,0.96673,,
,,,,0.70428,0.96675,,
,,,,0.70432,0.96677,,
,,,,0.70436,0.96679,,
,,,,0.7044,0.96681,,
,,,,0.70444,0.96683,,
,,,,0.70448,0.96685,,
,,,,0.70452,0.96687,,
,,,,0.70456,0.96689,,
,,,,0.7046,0.96691,,
,,,,0.70464,0.96693,,
,,,,0.70468,0.96695,,
,,,,0.70472,0.96697,,
,,,,0.70476,0.96699,,
,,,,0.7048,0.96701,,
,,,,0.70484,0.96703,,
,,,,0.70488,0.96705,,
,,,,0.70492,0.96707,,
,,,,0.70496,0.96709,,
,,,,0.705,0.96711,,
,,,,0.70504,0.96713,,
,,,,0.70508,0.96715,,
,,,,0.70512,0.96717,,
,,,,0.70516,0.96719,,
,,,,0.7052,0.96721,,
,,,,0.70524,0.96723,,
,,,,0.70528,0.96725,,
,,,,0.70532,0.96727,,
,,,,0.70536,0.96729,,
,,,,0.7054,0.96731,,
,,,,0.70544,0.96733,,
,,,,0.70548,0.96735,,
,,,,0.70552,0.96737,,
,,,,0.70556,0.96739,,
,,,,0.7056,0.96741,,
,,,,0.70564,0.96743,,
,,,,0.70568,0.96745,,
,,,,0.70572,0.96747,,
,,,,0.70576,0.96749,,
,,,,0.7058,0.96751,,
,,,,0.70584,0.96753,,
,,,,0.70588,0.96755,,
,,,,0.70592,0.96757,,
,,,,0.70596,0.96759,,
,,,,0.706,0.96761,,
,,,,0.70604,0.96763,,
,,,,0.70608,0.96765,,
,,,,0.70612,0.96767,,
,,,,0.70616,0.96769,,
,,,,0.7062,0.96771,,
,,,,0.70624,0.96773,,
,,,,0.70628,0.96775,,
,,,,0.70632,0.96777,,
,,,,0.70636,0.96779,,
,,,,0.7064,0.96781,,
,,,,0.70644,0.96783,,
,,,,0.70648,0.96785,,
,,,,0.70652,0.96787,,
,,,,0.70656,0.96789,,
,,,,0.7066,0.96791,,
,,,,0.70664,0.96793,,
,,,,0.70668,0.96795,,
,,,,0.70672,0.96797,,
,,,,0.70676,0.96799,,
,,,,0.7068,0.96801,,
,,,,0.70684,0.96803,,
,,,,0.70688,0.96805,,
,,,,0.70692,0.96807,,
,,,,0.70696,0.96809,,
,,,,0.707,0.96811,,
,,,,0.70704,0.96813,,
,,,,0.70708,0.96815,,
,,,,0.70712,0.96817,,
,,,,0.70716,0.96819,,
,,,,0.7072,0.96821,,
,,,,0.70724,0.96823,,
,,,,0.70728,0.96825,,
,,,,0.70732,0.96828,,
,,,,0.70736,0.9683,,
,,,,0.7074,0.96832,,
,,,,0.70744,0.96834,,
,,,,0.70748,0.96836,,
,,,,0.70752,0.96838,,
,,,,0.70756,0.9684,,
,,,,0.7076,0.96842,,
,,,,0.70764,0.96844,,
,,,,0.70768,0.96846,,
,,,,0.70772,0.96848,,
,,,,0.70776,0.9685,,
,,,,0.7078,0.96852,,
,,,,0.70784,0.96854,,
,,,,0.70788,0.96856,,
,,,,0.70792,0.96858,,
,,,,0.70796,0.9686,,
,,,,0.708,0.96863,,
,,,,0.70804,0.96865,,
,,,,0.70808,0.96867,,
,,,,0.70812,0.96869,,
,,,,0.70816,0.96871,,
,,,,0.7082,0.96873,,
,,,,0.70824,0.96875,,
,,,,0.70828,0.96877,,
,,,,0.70832,0.96879,,
,,,,0.70836,0.96881,,
,,,,0.7084,0.96884,,
,,,,0.70844,0.96886,,
,,,,0.70848,0.96888,,
,,,,0.70852,0.9689,,
,,,,0.70856,0.96892,,
,,,,0.7086,0.96894,,
,,,,0.70864,0.96896,,
,,,,0.70868,0.96898,,
,,,,0.70872,0.969,,
,,,,0.70876,0.96902,,
,,,,0.7088,0.96904,,
,,,,0.70884,0.96907,,
,,,,0.70888,0.96909,,
,,,,0.70892,0.96911,,
,,,,0.70896,0.96913,,
,,,,0.709,0.96915,,
,,,,0.70904,0.96917,,
,,,,0.70908,0.96919,,
,,,,0.70912,0.96921,,
,,,,0.70916,0.96923,,
,,,,0.7092,0.96925,,
,,,,0.70924,0.96927,,
,,,,0.70928,0.96929,,
,,,,0.70932,0.96931,,
,,,,0.70936,0.96933,,
,,,,0.7094,0.96936,,
,,,,0.70944,0.96938,,
,,,,0.70948,0.9694,,
,,,,0.70952,0.96942,,
,,,,0.70956,0.96944,,
,,,,0.7096,0.96946,,
,,,,0.70964,0.96948,,
,,,,0.70968,0.9695,,
,,,,0.70972,0.96952,,
,,,,0.70976,0.96954,,
,,,,0.7098,0.96956,,
,,,,0.70984,0.96958,,
,,,,0.70988,0.9696,,
,,,,0.70992,0.96962,,
,,,,0.70996,0.96965,,
,,,,0.71,0.96967,,
,,,,0.71004,0.96969,,
,,,,0.71008,0.96971,,
,,,,0.71012,0.96973,,
,,,,0.71016,0.96975,,
,,,,0.7102,0.96977,,
,,,,0.71024,0.96979,,
,,,,0.71028,0.96981,,
,,,,0.71032,0.96983,,
,,,,0.71036,0.96985,,
,,,,0.7104,0.96987,,
,,,,0.71044,0.96989,,
,,,,0.71048,0.96991,,
,,,,0.71052,0.96993,,
,,,,0.71056,0.96995,,
,,,,0.7106,0.96997,,
,,,,0.71064,0.97,,
,,,,0.71068,0.97002,,
,,,,0.71072,0.97004,,
,,,,0.71076,0.97006,,
,,,,0.7108,0.97008,,
,,,,0.71084,0.9701,,
,,,,0.71088,0.97012,,
,,,,0.71092,0.97014,,
,,,,0.71096,0.97016,,
,,,,0.711,0.97018,,
,,,,0.71104,0.9702,,
,,,,0.71108,0.97022,,
,,,,0.71112,0.97025,,
,,,,0.71116,0.97027,,
,,,,0.7112,0.97029,,
,,,,0.71124,0.97031,,
,,,,0.71128,0.97033,,
,,,,0.71132,0.97035,,
,,,,0.71136,0.97037,,
,,,,0.7114,0.97039,,
,,,,0.71144,0.97041,,
,,,,0.71148,0.97044,,
,,,,0.71152,0.97046,,
,,,,0.71156,0.97048,,
,,,,0.7116,0.9705,,
,,,,0.71164,0.97052,,
,,,,0.71168,0.97054,,
,,,,0.71172,0.97056,,
,,,,0.71176,0.97059,,
,,,,0.7118,0.97061,,
,,,,0.71184,0.97063,,
,,,,0.71188,0.97065,,
,,,,0.71192,0.97067,,
,,,,0.71196,0.97069,,
,,,,0.712,0.97072,,
,,,,0.71204,0.97074,,
,,,,0.71208,0.97076,,
,,,,0.71212,0.97078,,
,,,,0.71216,0.9708,,
,,,,0.7122,0.97082,,
,,,,0.71224,0.97085,,
,,,,0.71228,0.97087,,
,,,,0.71232,0.97089,,
,,,,0.71236,0.97091,,
,,,,0.7124,0.97093,,
,,,,0.71244,0.97095,,
,,,,0.71248,0.97097,,
,,,,0.71252,0.971,,
,,,,0.71256,0.97102,,
,,,,0.7126,0.97104,,
,,,,0.71264,0.97106,,
,,,,0.71268,0.97108,,
,,,,0.71272,0.9711,,
,,,,0.71276,0.97112,,
,,,,0.7128,0.97115,,
,,,,0.71284,0.97117,,
,,,,0.71288,0.97119,,
,,,,0.71292,0.97121,,
,,,,0.71296,0.97123,,
,,,,0.713,0.97125,,
,,,,0.71304,0.97127,,
,,,,0.71308,0.97129,,
,,,,0.71312,0.97132,,
,,,,0.71316,0.97134,,
,,,,0.7132,0.97136,,
,,,,0.71324,0.97138,,
,,,,0.71328,0.9714,,
,,,,0.71332,0.97142,,
,,,,0.71336,0.97144,,
,,,,0.7134,0.97146,,
,,,,0.71344,0.97149,,
,,,,0.71348,0.97151,,
,,,,0.71352,0.97153,,
,,,,0.71356,0.97155,,
,,,,0.7136,0.97157,,
,,,,0.71364,0.97159,,
,,,,0.71368,0.97161,,
,,,,0.71372,0.97163,,
,,,,0.71376,0.97165,,
,,,,0.7138,0.97168,,
,,,,0.71384,0.9717,,
,,,,0.71388,0.97172,,
,,,,0.71392,0.97174,,
,,,,0.71396,0.97176,,
,,,,0.714,0.97178,,
,,,,0.71404,0.9718,,
,,,,0.71408,0.97182,,
,,,,0.71412,0.97184,,
,,,,0.71416,0.97187,,
,,,,0.7142,0.97189,,
,,,,0.71424,0.97191,,
,,,,0.71428,0.97193,,
,,,,0.71432,0.97195,,
,,,,0.71436,0.97197,,
,,,,0.7144,0.97199,,
,,,,0.71444,0.97201,,
,,,,0.71448,0.97204,,
,,,,0.71452,0.97206,,
,,,,0.71456,0.97208,,
,,,,0.7146,0.9721,,
,,,,0.71464,0.97212,,
,,,,0.71468,0.97214,,
,,,,0.71472,0.97216,,
,,,,0.71476,0.97218,,
,,,,0.7148,0.97221,,
,,,,0.71484,0.97223,,
,,,,0.71488,0.97225,,
,,,,0.71492,0.97227,,
,,,,0.71496,0.97229,,
,,,,0.715,0.97231,,
,,,,0.71504,0.97234,,
,,,,0.71508,0.97236,,
,,,,0.71512,0.97238,,
,,,,0.71516,0.9724,,
,,,,0.7152,0.97242,,
,,,,0.71524,0.97244,,
,,,,0.71528,0.97247,,
,,,,0.71532,0.97249,,
,,,,0.71536,0.97251,,
,,,,0.7154,0.97253,,
,,,,0.71544,0.97255,,
,,,,0.71548,0.97257,,
,,,,0.71552,0.9726,,
,,,,0.71556,0.97262,,
,,,,0.7156,0.97264,,
,,,,0.71564,0.97266,,
,,,,0.71568,0.97268,,
,,,,0.71572,0.97271,,
,,,,0.71576,0.97273,,
,,,,0.7158,0.97275,,
,,,,0.71584,0.97277,,
,,,,0.71588,0.97279,,
,,,,0.71592,0.97282,,
,,,,0.71596,0.97284,,
,,,,0.716,0.97286,,
,,,,0.71604,0.97288,,
,,,,0.71608,0.9729,,
,,,,0.71612,0.97292,,
,,,,0.71616,0.97295,,
,,,,0.7162,0.97297,,
,,,,0.71624,0.97299,,
,,,,0.71628,0.97301,,
,,,,0.71632,0.97303,,
,,,,0.71636,0.97305,,
,,,,0.7164,0.97308,,
,,,,0.71644,0.9731,,
,,,,0.71648,0.97312,,
,,,,0.71652,0.97314,,
,,,,0.71656,0.97316,,
,,,,0.7166,0.97318,,
,,,,0.71664,0.97321,,
,,,,0.71668,0.97323,,
,,,,0.71672,0.97325,,
,,,,0.71676,0.97327,,
,,,,0.7168,0.97329,,
,,,,0.71684,0.97331,,
,,,,0.71688,0.97333,,
,,,,0.71692,0.97335,,
,,,,0.71696,0.97338,,
,,,,0.717,0.9734,,
,,,,0.71704,0.97342,,
,,,,0.71708,0.97344,,
,,,,0.71712,0.97346,,
,,,,0.71716,0.97348,,
,,,,0.7172,0.9735,,
,,,,0.71724,0.97352,,
,,,,0.71728,0.97355,,
,,,,0.71732,0.97357,,
,,,,0.71736,0.97359,,
,,,,0.7174,0.97361,,
,,,,0.71744,0.97363,,
,,,,0.71748,0.97365,,
,,,,0.71752,0.97367,,
,,,,0.71756,0.9737,,
,,,,0.7176,0.97372,,
,,,,0.71764,0.97374,,
,,,,0.71768,0.97376,,
,,,,0.71772,0.97378,,
,,,,0.71776,0.9738,,
,,,,0.7178,0.97382,,
,,,,0.71784,0.97384,,
,,,,0.71788,0.97387,,
,,,,0.71792,0.97389,,
,,,,0.71796,0.97391,,
,,,,0.718,0.97393,,
,,,,0.71804,0.97395,,
,,,,0.71808,0.97397,,
,,,,0.71812,0.97399,,
,,,,0.71816,0.97401,,
,,,,0.7182,0.97404,,
,,,,0.71824,0.97406,,
,,,,0.71828,0.97408,,
,,,,0.71832,0.9741,,
,,,,0.71836,0.97412,,
,,,,0.7184,0.97414,,
,,,,0.71844,0.97416,,
,,,,0.71848,0.97419,,
,,,,0.71852,0.97421,,
,,,,0.71856,0.97423,,
,,,,0.7186,0.97425,,
,,,,0.71864,0.97427,,
,,,,0.71868,0.97429,,
,,,,0.71872,0.97432,,
,,,,0.71876,0.97434,,
,,,,0.7188,0.97436,,
,,,,0.71884,0.97438,,
,,,,0.71888,0.9744,,
,,,,0.71892,0.97443,,
,,,,0.71896,0.97445,,
,,,,0.719,0.97447,,
,,,,0.71904,0.97449,,
,,,,0.71908,0.97451,,
,,,,0.71912,0.97454,,
,,,,0.71916,0.97456,,
,,,,0.7192,0.97458,,
,,,,0.71924,0.9746,,
,,,,0.71928,0.97462,,
,,,,0.71932,0.97465,,
,,,,0.71936,0.97467,,
,,,,0.7194,0.97469,,
,,,,0.71944,0.97471,,
,,,,0.71948,0.97473,,
,,,,0.71952,0.97476,,
,,,,0.71956,0.97478,,
,,,,0.7196,0.9748,,
,,,,0.71964,0.97482,,
,,,,0.71968,0.97484,,
,,,,0.71972,0.97487,,
,,,,0.71976,0.97489,,
,,,,0.7198,0.97491,,
,,,,0.71984,0.97493,,
,,,,0.71988,0.97495,,
,,,,0.71992,0.97498,,
,,,,0.71996,0.975,,
,,,,0.72,0.97502,,
,,,,0.72004,0.97504,,
,,,,0.72008,0.97506,,
,,,,0.72012,0.97508,,
,,,,0.72016,0.97511,,
,,,,0.7202,0.97513,,
,,,,0.72024,0.97515,,
,,,,0.72028,0.97517,,
,,,,0.72032,0.97519,,
,,,,0.72036,0.97521,,
,,,,0.7204,0.97523,,
,,,,0.72044,0.97526,,
,,,,0.72048,0.97528,,
,,,,0.72052,0.9753,,
,,,,0.72056,0.97532,,
,,,,0.7206,0.97534,,
,,,,0.72064,0.97536,,
,,,,0.72068,0.97538,,
,,,,0.72072,0.97541,,
,,,,0.72076,0.97543,,
,,,,0.7208,0.97545,,
,,,,0.72084,0.97547,,
,,,,0.72088,0.97549,,
,,,,0.72092,0.97551,,
,,,,0.72096,0.97553,,
,,,,0.721,0.97555,,
,,,,0.72104,0.97558,,
,,,,0.72108,0.9756,,
,,,,0.72112,0.97562,,
,,,,0.72116,0.97564,,
,,,,0.7212,0.97566,,
,,,,0.72124,0.97568,,
,,,,0.72128,0.9757,,
,,,,0.72132,0.97572,,
,,,,0.72136,0.97575,,
,,,,0.7214,0.97577,,
,,,,0.72144,0.97579,,
,,,,0.72148,0.97581,,
,,,,0.72152,0.97583,,
,,,,0.72156,0.97585,,
,,,,0.7216,0.97587,,
,,,,0.72164,0.9759,,
,,,,0.72168,0.97592,,
,,,,0.72172,0.97594,,
,,,,0.72176,0.97596,,
,,,,0.7218,0.97598,,
,,,,0.72184,0.976,,
,,,,0.72188,0.97602,,
,,,,0.72192,0.97604,,
,,,,0.72196,0.97607,,
,,,,0.722,0.97609,,
,,,,0.72204,0.97611,,
,,,,0.72208,0.97613,,
,,,,0.72212,0.97615,,
,,,,0.72216,0.97617,,
,,,,0.7222,0.9762,,
,,,,0.72224,0.97622,,
,,,,0.72228,0.97624,,
,,,,0.72232,0.97626,,
,,,,0.72236,0.97628,,
,,,,0.7224,0.9763,,
,,,,0.72244,0.97633,,
,,,,0.72248,0.97635,,
,,,,0.72252,0.97637,,
,,,,0.72256,0.97639,,
,,,,0.7226,0.97641,,
,,,,0.72264,0.97643,,
,,,,0.72268,0.97646,,
,,,,0.72272,0.97648,,
,,,,0.72276,0.9765,,
,,,,0.7228,0.97652,,
,,,,0.72284,0.97654,,
,,,,0.72288,0.97657,,
,,,,0.72292,0.97659,,
,,,,0.72296,0.97661,,
,,,,0.723,0.97663,,
,,,,0.72304,0.97665,,
,,,,0.72308,0.97667,,
,,,,0.72312,0.9767,,
,,,,0.72316,0.97672,,
,,,,0.7232,0.97674,,
,,,,0.72324,0.97676,,
,,,,0.72328,0.97678,,
,,,,0.72332,0.9768,,
,,,,0.72336,0.97683,,
,,,,0.7234,0.97685,,
,,,,0.72344,0.97687,,
,,,,0.72348,0.97689,,
,,,,0.72352,0.97691,,
,,,,0.72356,0.97693,,
,,,,0.7236,0.97695,,
,,,,0.72364,0.97698,,
,,,,0.72368,0.977,,
,,,,0.72372,0.97702,,
,,,,0.72376,0.97704,,
,,,,0.7238,0.97706,,
,,,,0.72384,0.97708,,
,,,,0.72388,0.9771,,
,,,,0.72392,0.97712,,
,,,,0.72396,0.97715,,
,,,,0.724,0.97717,,
,,,,0.72404,0.97719,,
,,,,0.72408,0.97721,,
,,,,0.72412,0.97723,,
,,,,0.72416,0.97725,,
,,,,0.7242,0.97727,,
,,,,0.72424,0.97729,,
,,,,0.72428,0.97731,,
,,,,0.72432,0.97734,,
,,,,0.72436,0.97736,,
,,,,0.7244,0.97738,,
,,,,0.72444,0.9774,,
,,,,0.72448,0.97742,,
,,,,0.72452,0.97744,,
,,,,0.72456,0.97746,,
,,,,0.7246,0.97748,,
,,,,0.72464,0.9775,,
,,,,0.72468,0.97752,,
,,,,0.72472,0.97754,,
,,,,0.72476,0.97757,,
,,,,0.7248,0.97759,,
,,,,0.72484,0.97761,,
,,,,0.72488,0.97763,,
,,,,0.72492,0.97765,,
,,,,0.72496,0.97767,,
,,,,0.725,0.97769,,
,,,,0.72504,0.97771,,
,,,,0.72508,0.97773,,
,,,,0.72512,0.97775,,
,,,,0.72516,0.97777,,
,,,,0.7252,0.97779,,
,,,,0.72524,0.97781,,
,,,,0.72528,0.97783,,
,,,,0.72532,0.97785,,
,,,,0.72536,0.97788,,
,,,,0.7254,0.9779,,
,,,,0.72544,0.97792,,
,,,,0.72548,0.97794,,
,,,,0.72552,0.97796,,
,,,,0.72556,0.97798,,
,,,,0.7256,0.978,,
,,,,0.72564,0.97802,,
,,,,0.72568,0.97804,,
,,,,0.72572,0.97806,,
,,,,0.72576,0.97809,,
,,,,0.7258,0.97811,,
,,,,0.72584,0.97813,,
,,,,0.72588,0.97815,,
,,,,0.72592,0.97817,,
,,,,0.72596,0.97819,,
,,,,0.726,0.97821,,
,,,,0.72604,0.97823,,
,,,,0.72608,0.97825,,
,,,,0.72612,0.97828,,
,,,,0.72616,0.9783,,
,,,,0.7262,0.97832,,
,,,,0.72624,0.97834,,
,,,,0.72628,0.97836,,
,,,,0.72632,0.97838,,
,,,,0.72636,0.9784,,
,,,,0.7264,0.97842,,
,,,,0.72644,0.97845,,
,,,,0.72648,0.97847,,
,,,,0.72652,0.97849,,
,,,,0.72656,0.97851,,
,,,,0.7266,0.97853,,
,,,,0.72664,0.97855,,
,,,,0.72668,0.97857,,
,,,,0.72672,0.9786,,
,,,,0.72676,0.97862,,
,,,,0.7268,0.97864,,
,,,,0.72684,0.97866,,
,,,,0.72688,0.97868,,
,,,,0.72692,0.9787,,
,,,,0.72696,0.97872,,
,,,,0.727,0.97874,,
,,,,0.72704,0.97876,,
,,,,0.72708,0.97879,,
,,,,0.72712,0.97881,,
,,,,0.72716,0.97883,,
,,,,0.7272,0.97885,,
,,,,0.72724,0.97887,,
,,,,0.72728,0.97889,,
,,,,0.72732,0.97891,,
,,,,0.72736,0.97893,,
,,,,0.7274,0.97895,,
,,,,0.72744,0.97897,,
,,,,0.72748,0.97899,,
,,,,0.72752,0.97902,,
,,,,0.72756,0.97904,,
,,,,0.7276,0.97906,,
,,,,0.72764,0.97908,,
,,,,0.72768,0.9791,,
,,,,0.72772,0.97912,,
,,,,0.72776,0.97914,,
,,,,0.7278,0.97916,,
,,,,0.72784,0.97918,,
,,,,0.72788,0.9792,,
,,,,0.72792,0.97922,,
,,,,0.72796,0.97924,,
,,,,0.728,0.97926,,
,,,,0.72804,0.97928,,
,,,,0.72808,0.9793,,
,,,,0.72812,0.97932,,
,,,,0.72816,0.97934,,
,,,,0.7282,0.97936,,
,,,,0.72824,0.97938,,
,,,,0.72828,0.97941,,
,,,,0.72832,0.97943,,
,,,,0.72836,0.97945,,
,,,,0.7284,0.97947,,
,,,,0.72844,0.97949,,
,,,,0.72848,0.97951,,
,,,,0.72852,0.97953,,
,,,,0.72856,0.97955,,
,,,,0.7286,0.97957,,
,,,,0.72864,0.97959,,
,,,,0.72868,0.97961,,
,,,,0.72872,0.97963,,
,,,,0.72876,0.97965,,
,,,,0.7288,0.97967,,
,,,,0.72884,0.97969,,
,,,,0.72888,0.97971,,
,,,,0.72892,0.97973,,
,,,,0.72896,0.97975,,
,,,,0.729,0.97977,,
,,,,0.72904,0.97979,,
,,,,0.72908,0.97981,,
,,,,0.72912,0.97983,,
,,,,0.72916,0.97985,,
,,,,0.7292,0.97987,,
,,,,0.72924,0.97989,,
,,,,0.72928,0.97992,,
,,,,0.72932,0.97994,,
,,,,0.72936,0.97996,,
,,,,0.7294,0.97998,,
,,,,0.72944,0.98,,
,,,,0.72948,0.98002,,
,,,,0.72952,0.98004,,
,,,,0.72956,0.98006,,
,,,,0.7296,0.98008,,
,,,,0.72964,0.9801,,
,,,,0.72968,0.98012,,
,,,,0.72972,0.98014,,
,,,,0.72976,0.98016,,
,,,,0.7298,0.98018,,
,,,,0.72984,0.9802,,
,,,,0.72988,0.98022,,
,,,,0.72992,0.98024,,
,,,,0.72996,0.98026,,
,,,,0.73,0.98028,,
,,,,0.73004,0.9803,,
,,,,0.73008,0.98032,,
,,,,0.73012,0.98035,,
,,,,0.73016,0.98037,,
,,,,0.7302,0.98039,,
,,,,0.73024,0.98041,,
,,,,0.73028,0.98043,,
,,,,0.73032,0.98045,,
,,,,0.73036,0.98047,,
,,,,0.7304,0.98049,,
,,,,0.73044,0.98051,,
,,,,0.73048,0.98053,,
,,,,0.73052,0.98055,,
,,,,0.73056,0.98057,,
,,,,0.7306,0.98059,,
,,,,0.73064,0.98062,,
,,,,0.73068,0.98064,,
,,,,0.73072,0.98066,,
,,,,0.73076,0.98068,,
,,,,0.7308,0.9807,,
,,,,0.73084,0.98072,,
,,,,0.73088,0.98074,,
,,,,0.73092,0.98076,,
,,,,0.73096,0.98078,,
,,,,0.731,0.9808,,
,,,,0.73104,0.98082,,
,,,,0.73108,0.98084,,
,,,,0.73112,0.98086,,
,,,,0.73116,0.98088,,
,,,,0.7312,0.9809,,
,,,,0.73124,0.98092,,
,,,,0.73128,0.98094,,
,,,,0.73132,0.98096,,
,,,,0.73136,0.98098,,
,,,,0.7314,0.981,,
,,,,0.73144,0.98102,,
,,,,0.73148,0.98104,,
,,,,0.73152,0.98106,,
,,,,0.73156,0.98108,,
,,,,0.7316,0.9811,,
,,,,0.73164,0.98112,,
,,,,0.73168,0.98114,,
,,,,0.73172,0.98116,,
,,,,0.73176,0.98118,,
,,,,0.7318,0.9812,,
,,,,0.73184,0.98122,,
,,,,0.73188,0.98124,,
,,,,0.73192,0.98126,,
,,,,0.73196,0.98128,,
,,,,0.732,0.9813,,
,,,,0.73204,0.98132,,
,,,,0.73208,0.98134,,
,,,,0.73212,0.98136,,
,,,,0.73216,0.98138,,
,,,,0.7322,0.9814,,
,,,,0.73224,0.98142,,
,,,,0.73228,0.98144,,
,,,,0.73232,0.98146,,
,,,,0.73236,0.98148,,
,,,,0.7324,0.9815,,
,,,,0.73244,0.98151,,
,,,,0.73248,0.98153,,
,,,,0.73252,0.98155,,
,,,,0.73256,0.98157,,
,,,,0.7326,0.98159,,
,,,,0.73264,0.98161,,
,,,,0.73268,0.98163,,
,,,,0.73272,0.98165,,
,,,,0.73276,0.98167,,
,,,,0.7328,0.98169,,
,,,,0.73284,0.98171,,
,,,,0.73288,0.98173,,
,,,,0.73292,0.98175,,
,,,,0.73296,0.98177,,
,,,,0.733,0.98179,,
,,,,0.73304,0.98181,,
,,,,0.73308,0.98182,,
,,,,0.73312,0.98184,,
,,,,0.73316,0.98186,,
,,,,0.7332,0.98188,,
,,,,0.73324,0.9819,,
,,,,0.73328,0.98192,,
,,,,0.73332,0.98194,,
,,,,0.73336,0.98196,,
,,,,0.7334,0.98198,,
,,,,0.73344,0.982,,
,,,,0.73348,0.98202,,
,,,,0.73352,0.98204,,
,,,,0.73356,0.98206,,
,,,,0.7336,0.98208,,
,,,,0.73364,0.9821,,
,,,,0.73368,0.98212,,
,,,,0.73372,0.98214,,
,,,,0.73376,0.98216,,
,,,,0.7338,0.98218,,
,,,,0.73384,0.9822,,
,,,,0.73388,0.98222,,
,,,,0.73392,0.98224,,
,,,,0.73396,0.98226,,
,,,,0.734,0.98228,,
,,,,0.73404,0.9823,,
,,,,0.73408,0.98231,,
,,,,0.73412,0.98233,,
,,,,0.73416,0.98235,,
,,,,0.7342,0.98237,,
,,,,0.73424,0.98239,,
,,,,0.73428,0.98241,,
,,,,0.73432,0.98243,,
,,,,0.73436,0.98245,,
,,,,0.7344,0.98247,,
,,,,0.73444,0.98249,,
,,,,0.73448,0.98251,,
,,,,0.73452,0.98253,,
,,,,0.73456,0.98255,,
,,,,0.7346,0.98257,,
,,,,0.73464,0.98259,,
,,,,0.73468,0.98261,,
,,,,0.73472,0.98263,,
,,,,0.73476,0.98265,,
,,,,0.7348,0.98267,,
,,,,0.73484,0.98269,,
,,,,0.73488,0.98271,,
,,,,0.73492,0.98273,,
,,,,0.73496,0.98275,,
,,,,0.735,0.98277,,
,,,,0.73504,0.98278,,
,,,,0.73508,0.9828,,
,,,,0.73512,0.98282,,
,,,,0.73516,0.98284,,
,,,,0.7352,0.98286,,
,,,,0.73524,0.98288,,
,,,,0.73528,0.9829,,
,,,,0.73532,0.98292,,
,,,,0.73536,0.98294,,
,,,,0.7354,0.98296,,
,,,,0.73544,0.98298,,
,,,,0.73548,0.98299,,
,,,,0.73552,0.98301,,
,,,,0.73556,0.98303,,
,,,,0.7356,0.98305,,
,,,,0.73564,0.98307,,
,,,,0.73568,0.98309,,
,,,,0.73572,0.98311,,
,,,,0.73576,0.98313,,
,,,,0.7358,0.98315,,
,,,,0.73584,0.98316,,
,,,,0.73588,0.98318,,
,,,,0.73592,0.9832,,
,,,,0.73596,0.98322,,
,,,,0.736,0.98324,,
,,,,0.73604,0.98326,,
,,,,0.73608,0.98328,,
,,,,0.73612,0.9833,,
,,,,0.73616,0.98331,,
,,,,0.7362,0.98333,,
,,,,0.73624,0.98335,,
,,,,0.73628,0.98337,,
,,,,0.73632,0.98339,,
,,,,0.73636,0.98341,,
,,,,0.7364,0.98343,,
,,,,0.73644,0.98344,,
,,,,0.73648,0.98346,,
,,,,0.73652,0.98348,,
,,,,0.73656,0.9835,,
,,,,0.7366,0.98352,,
,,,,0.73664,0.98354,,
,,,,0.73668,0.98355,,
,,,,0.73672,0.98357,,
,,,,0.73676,0.98359,,
,,,,0.7368,0.98361,,
,,,,0.73684,0.98363,,
,,,,0.73688,0.98365,,
,,,,0.73692,0.98367,,
,,,,0.73696,0.98368,,
,,,,0.737,0.9837,,
,,,,0.73704,0.98372,,
,,,,0.73708,0.98374,,
,,,,0.73712,0.98376,,
,,,,0.73716,0.98378,,
,,,,0.7372,0.98379,,
,,,,0.73724,0.98381,,
,,,,0.73728,0.98383,,
,,,,0.73732,0.98385,,
,,,,0.73736,0.98387,,
,,,,0.7374,0.98389,,
,,,,0.73744,0.98391,,
,,,,0.73748,0.98392,,
,,,,0.73752,0.98394,,
,,,,0.73756,0.98396,,
,,,,0.7376,0.98398,,
,,,,0.73764,0.984,,
,,,,0.73768,0.98402,,
,,,,0.73772,0.98403,,
,,,,0.73776,0.98405,,
,,,,0.7378,0.98407,,
,,,,0.73784,0.98409,,
,,,,0.73788,0.98411,,
,,,,0.73792,0.98413,,
,,,,0.73796,0.98415,,
,,,,0.738,0.98416,,
,,,,0.73804,0.98418,,
,,,,0.73808,0.9842,,
,,,,0.73812,0.98422,,
,,,,0.73816,0.98424,,
,,,,0.7382,0.98426,,
,,,,0.73824,0.98428,,
,,,,0.73828,0.98429,,
,,,,0.73832,0.98431,,
,,,,0.73836,0.98433,,
,,,,0.7384,0.98435,,
,,,,0.73844,0.98437,,
,,,,0.73848,0.98439,,
,,,,0.73852,0.98441,,
,,,,0.73856,0.98442,,
,,,,0.7386,0.98444,,
,,,,0.73864,0.98446,,
,,,,0.73868,0.98448,,
,,,,0.73872,0.9845,,
,,,,0.73876,0.98452,,
,,,,0.7388,0.98454,,
,,,,0.73884,0.98455,,
,,,,0.73888,0.98457,,
,,,,0.73892,0.98459,,
,,,,0.73896,0.98461,,
,,,,0.739,0.98463,,
,,,,0.73904,0.98465,,
,,,,0.73908,0.98466,,
,,,,0.73912,0.98468,,
,,,,0.73916,0.9847,,
,,,,0.7392,0.98472,,
,,,,0.73924,0.98474,,
,,,,0.73928,0.98475,,
,,,,0.73932,0.98477,,
,,,,0.73936,0.98479,,
,,,,0.7394,0.98481,,
,,,,0.73944,0.98483,,
,,,,0.73948,0.98484,,
,,,,0.73952,0.98486,,
,,,,0.73956,0.98488,,
,,,,0.7396,0.9849,,
,,,,0.73964,0.98491,,
,,,,0.73968,0.98493,,
,,,,0.73972,0.98495,,
,,,,0.73976,0.98497,,
,,,,0.7398,0.98498,,
,,,,0.73984,0.985,,
,,,,0.73988,0.98502,,
,,,,0.73992,0.98504,,
,,,,0.73996,0.98506,,
,,,,0.74,0.98507,,
,,,,0.74004,0.98509,,
,,,,0.74008,0.98511,,
,,,,0.74012,0.98513,,
,,,,0.74016,0.98514,,
,,,,0.7402,0.98516,,
,,,,0.74024,0.98518,,
,,,,0.74028,0.9852,,
,,,,0.74032,0.98521,,
,,,,0.74036,0.98523,,
,,,,0.7404,0.98525,,
,,,,0.74044,0.98526,,
,,,,0.74048,0.98528,,
,,,,0.74052,0.9853,,
,,,,0.74056,0.98532,,
,,,,0.7406,0.98533,,
,,,,0.74064,0.98535,,
,,,,0.74068,0.98537,,
,,,,0.74072,0.98539,,
,,,,0.74076,0.9854,,
,,,,0.7408,0.98542,,
,,,,0.74084,0.98544,,
,,,,0.74088,0.98545,,
,,,,0.74092,0.98547,,
,,,,0.74096,0.98549,,
,,,,0.741,0.98551,,
,,,,0.74104,0.98552,,
,,,,0.74108,0.98554,,
,,,,0.74112,0.98556,,
,,,,0.74116,0.98557,,
,,,,0.7412,0.98559,,
,,,,0.74124,0.98561,,
,,,,0.74128,0.98562,,
,,,,0.74132,0.98564,,
,,,,0.74136,0.98566,,
,,,,0.7414,0.98568,,
,,,,0.74144,0.98569,,
,,,,0.74148,0.98571,,
,,,,0.74152,0.98573,,
,,,,0.74156,0.98574,,
,,,,0.7416,0.98576,,
,,,,0.74164,0.98578,,
,,,,0.74168,0.98579,,
,,,,0.74172,0.98581,,
,,,,0.74176,0.98583,,
,,,,0.7418,0.98585,,
,,,,0.74184,0.98586,,
,,,,0.74188,0.98588,,
,,,,0.74192,0.9859,,
,,,,0.74196,0.98591,,
,,,,0.742,0.98593,,
,,,,0.74204,0.98595,,
,,,,0.74208,0.98596,,
,,,,0.74212,0.98598,,
,,,,0.74216,0.986,,
,,,,0.7422,0.98602,,
,,,,0.74224,0.98603,,
,,,,0.74228,0.98605,,
,,,,0.74232,0.98607,,
,,,,0.74236,0.98608,,
,,,,0.7424,0.9861,,
,,,,0.74244,0.98612,,
,,,,0.74248,0.98613,,
,,,,0.74252,0.98615,,
,,,,0.74256,0.98617,,
,,,,0.7426,0.98619,,
,,,,0.74264,0.9862,,
,,,,0.74268,0.98622,,
,,,,0.74272,0.98624,,
,,,,0.74276,0.98625,,
,,,,0.7428,0.98627,,
,,,,0.74284,0.98629,,
,,,,0.74288,0.98631,,
,,,,0.74292,0.98632,,
,,,,0.74296,0.98634,,
,,,,0.743,0.98636,,
,,,,0.74304,0.98637,,
,,,,0.74308,0.98639,,
,,,,0.74312,0.98641,,
,,,,0.74316,0.98642,,
,,,,0.7432,0.98644,,
,,,,0.74324,0.98646,,
,,,,0.74328,0.98647,,
,,,,0.74332,0.98649,,
,,,,0.74336,0.98651,,
,,,,0.7434,0.98652,,
,,,,0.74344,0.98654,,
,,,,0.74348,0.98656,,
,,,,0.74352,0.98657,,
,,,,0.74356,0.98659,,
,,,,0.7436,0.98661,,
,,,,0.74364,0.98662,,
,,,,0.74368,0.98664,,
,,,,0.74372,0.98666,,
,,,,0.74376,0.98667,,
,,,,0.7438,0.98669,,
,,,,0.74384,0.98671,,
,,,,0.74388,0.98672,,
,,,,0.74392,0.98674,,
,,,,0.74396,0.98675,,
,,,,0.744,0.98677,,
,,,,0.74404,0.98679,,
,,,,0.74408,0.9868,,
,,,,0.74412,0.98682,,
,,,,0.74416,0.98684,,
,,,,0.7442,0.98685,,
,,,,0.74424,0.98687,,
,,,,0.74428,0.98688,,
,,,,0.74432,0.9869,,
,,,,0.74436,0.98692,,
,,,,0.7444,0.98693,,
,,,,0.74444,0.98695,,
,,,,0.74448,0.98696,,
,,,,0.74452,0.98698,,
,,,,0.74456,0.987,,
,,,,0.7446,0.98701,,
,,,,0.74464,0.98703,,
,,,,0.74468,0.98704,,
,,,,0.74472,0.98706,,
,,,,0.74476,0.98708,,
,,,,0.7448,0.98709,,
,,,,0.74484,0.98711,,
,,,,0.74488,0.98712,,
,,,,0.74492,0.98714,,
,,,,0.74496,0.98715,,
,,,,0.745,0.98717,,
,,,,0.74504,0.98719,,
,,,,0.74508,0.9872,,
,,,,0.74512,0.98722,,
,,,,0.74516,0.98723,,
,,,,0.7452,0.98725,,
,,,,0.74524,0.98726,,
,,,,0.74528,0.98728,,
,,,,0.74532,0.9873,,
,,,,0.74536,0.98731,,
,,,,0.7454,0.98733,,
,,,,0.74544,0.98734,,
,,,,0.74548,0.98736,,
,,,,0.74552,0.98737,,
,,,,0.74556,0.98739,,
,,,,0.7456,0.9874,,
,,,,0.74564,0.98742,,
,,,,0.74568,0.98743,,
,,,,0.74572,0.98745,,
,,,,0.74576,0.98746,,
,,,,0.7458,0.98748,,
,,,,0.74584,0.9875,,
,,,,0.74588,0.98751,,
,,,,0.74592,0.98753,,
,,,,0.74596,0.98754,,
,,,,0.746,0.98756,,
,,,,0.74604,0.98757,,
,,,,0.74608,0.98759,,
,,,,0.74612,0.9876,,
,,,,0.74616,0.98762,,
,,,,0.7462,0.98763,,
,,,,0.74624,0.98765,,
,,,,0.74628,0.98766,,
,,,,0.74632,0.98768,,
,,,,0.74636,0.98769,,
,,,,0.7464,0.98771,,
,,,,0.74644,0.98773,,
,,,,0.74648,0.98774,,
,,,,0.74652,0.98776,,
,,,,0.74656,0.98777,,
,,,,0.7466,0.98779,,
,,,,0.74664,0.9878,,
,,,,0.74668,0.98782,,
,,,,0.74672,0.98783,,
,,,,0.74676,0.98785,,
,,,,0.7468,0.98786,,
,,,,0.74684,0.98788,,
,,,,0.74688,0.98789,,
,,,,0.74692,0.98791,,
,,,,0.74696,0.98792,,
,,,,0.747,0.98794,,
,,,,0.74704,0.98795,,
,,,,0.74708,0.98797,,
,,,,0.74712,0.98798,,
,,,,0.74716,0.988,,
,,,,0.7472,0.98801,,
,,,,0.74724,0.98803,,
,,,,0.74728,0.98804,,
,,,,0.74732,0.98806,,
,,,,0.74736,0.98807,,
,,,,0.7474,0.98809,,
,,,,0.74744,0.9881,,
,,,,0.74748,0.98812,,
,,,,0.74752,0.98813,,
,,,,0.74756,0.98815,,
,,,,0.7476,0.98816,,
,,,,0.74764,0.98818,,
,,,,0.74768,0.9882,,
,,,,0.74772,0.98821,,
,,,,0.74776,0.98823,,
,,,,0.7478,0.98824,,
,,,,0.74784,0.98826,,
,,,,0.74788,0.98827,,
,,,,0.74792,0.98829,,
,,,,0.74796,0.9883,,
,,,,0.748,0.98832,,
,,,,0.74804,0.98833,,
,,,,0.74808,0.98835,,
,,,,0.74812,0.98836,,
,,,,0.74816,0.98838,,
,,,,0.7482,0.98839,,
,,,,0.74824,0.98841,,
,,,,0.74828,0.98842,,
,,,,0.74832,0.98844,,
,,,,0.74836,0.98845,,
,,,,0.7484,0.98847,,
,,,,0.74844,0.98848,,
,,,,0.74848,0.9885,,
,,,,0.74852,0.98851,,
,,,,0.74856,0.98853,,
,,,,0.7486,0.98854,,
,,,,0.74864,0.98856,,
,,,,0.74868,0.98857,,
,,,,0.74872,0.98858,,
,,,,0.74876,0.9886,,
,,,,0.7488,0.98861,,
,,,,0.74884,0.98863,,
,,,,0.74888,0.98864,,
,,,,0.74892,0.98866,,
,,,,0.74896,0.98867,,
,,,,0.749,0.98869,,
,,,,0.74904,0.9887,,
,,,,0.74908,0.98871,,
,,,,0.74912,0.98873,,
,,,,0.74916,0.98874,,
,,,,0.7492,0.98876,,
,,,,0.74924,0.98877,,
,,,,0.74928,0.98879,,
,,,,0.74932,0.9888,,
,,,,0.74936,0.98881,,
,,,,0.7494,0.98883,,
,,,,0.74944,0.98884,,
,,,,0.74948,0.98886,,
,,,,0.74952,0.98887,,
,,,,0.74956,0.98888,,
,,,,0.7496,0.9889,,
,,,,0.74964,0.98891,,
,,,,0.74968,0.98893,,
,,,,0.74972,0.98894,,
,,,,0.74976,0.98895,,
,,,,0.7498,0.98897,,
,,,,0.74984,0.98898,,
,,,,0.74988,0.989,,
,,,,0.74992,0.98901,,
,,,,0.74996,0.98902,,
,,,,0.75,0.98904,,
,,,,0.75004,0.98905,,
,,,,0.75008,0.98906,,
,,,,0.75012,0.98908,,
,,,,0.75016,0.98909,,
,,,,0.7502,0.98911,,
,,,,0.75024,0.98912,,
,,,,0.75028,0.98913,,
,,,,0.75032,0.98915,,
,,,,0.75036,0.98916,,
,,,,0.7504,0.98917,,
,,,,0.75044,0.98919,,
,,,,0.75048,0.9892,,
,,,,0.75052,0.98922,,
,,,,0.75056,0.98923,,
,,,,0.7506,0.98924,,
,,,,0.75064,0.98926,,
,,,,0.75068,0.98927,,
,,,,0.75072,0.98928,,
,,,,0.75076,0.9893,,
,,,,0.7508,0.98931,,
,,,,0.75084,0.98932,,
,,,,0.75088,0.98934,,
,,,,0.75092,0.98935,,
,,,,0.75096,0.98936,,
,,,,0.751,0.98938,,
,,,,0.75104,0.98939,,
,,,,0.75108,0.9894,,
,,,,0.75112,0.98942,,
,,,,0.75116,0.98943,,
,,,,0.7512,0.98944,,
,,,,0.75124,0.98946,,
,,,,0.75128,0.98947,,
,,,,0.75132,0.98948,,
,,,,0.75136,0.9895,,
,,,,0.7514,0.98951,,
,,,,0.75144,0.98952,,
,,,,0.75148,0.98954,,
,,,,0.75152,0.98955,,
,,,,0.75156,0.98956,,
,,,,0.7516,0.98957,,
,,,,0.75164,0.98959,,
,,,,0.75168,0.9896,,
,,,,0.75172,0.98961,,
,,,,0.75176,0.98963,,
,,,,0.7518,0.98964,,
,,,,0.75184,0.98965,,
,,,,0.75188,0.98967,,
,,,,0.75192,0.98968,,
,,,,0.75196,0.98969,,
,,,,0.752,0.98971,,
,,,,0.75204,0.98972,,
,,,,0.75208,0.98973,,
,,,,0.75212,0.98975,,
,,,,0.75216,0.98976,,
,,,,0.7522,0.98977,,
,,,,0.75224,0.98978,,
,,,,0.75228,0.9898,,
,,,,0.75232,0.98981,,
,,,,0.75236,0.98982,,
,,,,0.7524,0.98984,,
,,,,0.75244,0.98985,,
,,,,0.75248,0.98986,,
,,,,0.75252,0.98988,,
,,,,0.75256,0.98989,,
,,,,0.7526,0.9899,,
,,,,0.75264,0.98991,,
,,,,0.75268,0.98993,,
,,,,0.75272,0.98994,,
,,,,0.75276,0.98995,,
,,,,0.7528,0.98997,,
,,,,0.75284,0.98998,,
,,,,0.75288,0.98999,,
,,,,0.75292,0.99001,,
,,,,0.75296,0.99002,,
,,,,0.753,0.99003,,
,,,,0.75304,0.99004,,
,,,,0.75308,0.99006,,
,,,,0.75312,0.99007,,
,,,,0.75316,0.99008,,
,,,,0.7532,0.9901,,
,,,,0.75324,0.99011,,
,,,,0.75328,0.99012,,
,,,,0.75332,0.99013,,
,,,,0.75336,0.99015,,
,,,,0.7534,0.99016,,
,,,,0.75344,0.99017,,
,,,,0.75348,0.99019,,
,,,,0.75352,0.9902,,
,,,,0.75356,0.99021,,
,,,,0.7536,0.99023,,
,,,,0.75364,0.99024,,
,,,,0.75368,0.99025,,
,,,,0.75372,0.99026,,
,,,,0.75376,0.99028,,
,,,,0.7538,0.99029,,
,,,,0.75384,0.9903,,
,,,,0.75388,0.99031,,
,,,,0.75392,0.99033,,
,,,,0.75396,0.99034,,
,,,,0.754,0.99035,,
,,,,0.75404,0.99037,,
,,,,0.75408,0.99038,,
,,,,0.75412,0.99039,,
,,,,0.75416,0.9904,,
,,,,0.7542,0.99042,,
,,,,0.75424,0.99043,,
,,,,0.75428,0.99044,,
,,,,0.75432,0.99045,,
,,,,0.75436,0.99047,,
,,,,0.7544,0.99048,,
,,,,0.75444,0.99049,,
,,,,0.75448,0.9905,,
,,,,0.75452,0.99052,,
,,,,0.75456,0.99053,,
,,,,0.7546,0.99054,,
,,,,0.75464,0.99055,,
,,,,0.75468,0.99057,,
,,,,0.75472,0.99058,,
,,,,0.75476,0.99059,,
,,,,0.7548,0.9906,,
,,,,0.75484,0.99061,,
,,,,0.75488,0.99063,,
,,,,0.75492,0.99064,,
,,,,0.75496,0.99065,,
,,,,0.755,0.99066,,
,,,,0.75504,0.99067,,
,,,,0.75508,0.99069,,
,,,,0.75512,0.9907,,
,,,,0.75516,0.99071,,
,,,,0.7552,0.99072,,
,,,,0.75524,0.99074,,
,,,,0.75528,0.99075,,
,,,,0.75532,0.99076,,
,,,,0.75536,0.99077,,
,,,,0.7554,0.99078,,
,,,,0.75544,0.99079,,
,,,,0.75548,0.99081,,
,,,,0.75552,0.99082,,
,,,,0.75556,0.99083,,
,,,,0.7556,0.99084,,
,,,,0.75564,0.99085,,
,,,,0.75568,0.99087,,
,,,,0.75572,0.99088,,
,,,,0.75576,0.99089,,
,,,,0.7558,0.9909,,
,,,,0.75584,0.99091,,
,,,,0.75588,0.99092,,
,,,,0.75592,0.99094,,
,,,,0.75596,0.99095,,
,,,,0.756,0.99096,,
,,,,0.75604,0.99097,,
,,,,0.75608,0.99098,,
,,,,0.75612,0.99099,,
,,,,0.75616,0.991,,
,,,,0.7562,0.99102,,
,,,,0.75624,0.99103,,
,,,,0.75628,0.99104,,
,,,,0.75632,0.99105,,
,,,,0.75636,0.99106,,
,,,,0.7564,0.99107,,
,,,,0.75644,0.99108,,
,,,,0.75648,0.9911,,
,,,,0.75652,0.99111,,
,,,,0.75656,0.99112,,
,,,,0.7566,0.99113,,
,,,,0.75664,0.99114,,
,,,,0.75668,0.99115,,
,,,,0.75672,0.99116,,
,,,,0.75676,0.99117,,
,,,,0.7568,0.99118,,
,,,,0.75684,0.9912,,
,,,,0.75688,0.99121,,
,,,,0.75692,0.99122,,
,,,,0.75696,0.99123,,
,,,,0.757,0.99124,,
,,,,0.75704,0.99125,,
,,,,0.75708,0.99126,,
,,,,0.75712,0.99127,,
,,,,0.75716,0.99128,,
,,,,0.7572,0.99129,,
,,,,0.75724,0.99131,,
,,,,0.75728,0.99132,,
,,,,0.75732,0.99133,,
,,,,0.75736,0.99134,,
,,,,0.7574,0.99135,,
,,,,0.75744,0.99136,,
,,,,0.75748,0.99137,,
,,,,0.75752,0.99138,,
,,,,0.75756,0.99139,,
,,,,0.7576,0.9914,,
,,,,0.75764,0.99141,,
,,,,0.75768,0.99142,,
,,,,0.75772,0.99144,,
,,,,0.75776,0.99145,,
,,,,0.7578,0.99146,,
,,,,0.75784,0.99147,,
,,,,0.75788,0.99148,,
,,,,0.75792,0.99149,,
,,,,0.75796,0.9915,,
,,,,0.758,0.99151,,
,,,,0.75804,0.99152,,
,,,,0.75808,0.99153,,
,,,,0.75812,0.99154,,
,,,,0.75816,0.99155,,
,,,,0.7582,0.99156,,
,,,,0.75824,0.99157,,
,,,,0.75828,0.99158,,
,,,,0.75832,0.99159,,
,,,,0.75836,0.99161,,
,,,,0.7584,0.99162,,
,,,,0.75844,0.99163,,
,,,,0.75848,0.99164,,
,,,,0.75852,0.99165,,
,,,,0.75856,0.99166,,
,,,,0.7586,0.99167,,
,,,,0.75864,0.99168,,
,,,,0.75868,0.99169,,
,,,,0.75872,0.9917,,
,,,,0.75876,0.99171,,
,,,,0.7588,0.99172,,
,,,,0.75884,0.99173,,
,,,,0.75888,0.99174,,
,,,,0.75892,0.99175,,
,,,,0.75896,0.99176,,
,,,,0.759,0.99177,,
,,,,0.75904,0.99178,,
,,,,0.75908,0.99179,,
,,,,0.75912,0.9918,,
,,,,0.75916,0.99181,,
,,,,0.7592,0.99182,,
,,,,0.75924,0.99183,,
,,,,0.75928,0.99184,,
,,,,0.75932,0.99185,,
,,,,0.75936,0.99186,,
,,,,0.7594,0.99187,,
,,,,0.75944,0.99188,,
,,,,0.75948,0.99189,,
,,,,0.75952,0.9919,,
,,,,0.75956,0.99191,,
,,,,0.7596,0.99192,,
,,,,0.75964,0.99193,,
,,,,0.75968,0.99195,,
,,,,0.75972,0.99196,,
,,,,0.75976,0.99197,,
,,,,0.7598,0.99198,,
,,,,0.75984,0.99199,,
,,,,0.75988,0.992,,
,,,,0.75992,0.99201,,
,,,,0.75996,0.99202,,
,,,,0.76,0.99203,,
,,,,0.76004,0.99204,,
,,,,0.76008,0.99205,,
,,,,0.76012,0.99206,,
,,,,0.76016,0.99207,,
,,,,0.7602,0.99208,,
,,,,0.76024,0.99208,,
,,,,0.76028,0.99209,,
,,,,0.76032,0.9921,,
,,,,0.76036,0.99211,,
,,,,0.7604,0.99212,,
,,,,0.76044,0.99213,,
,,,,0.76048,0.99214,,
,,,,0.76052,0.99215,,
,,,,0.76056,0.99216,,
,,,,0.7606,0.99217,,
,,,,0.76064,0.99218,,
,,,,0.76068,0.99219,,
,,,,0.76072,0.9922,,
,,,,0.76076,0.99221,,
,,,,0.7608,0.99222,,
,,,,0.76084,0.99223,,
,,,,0.76088,0.99224,,
,,,,0.76092,0.99225,,
,,,,0.76096,0.99226,,
,,,,0.761,0.99227,,
,,,,0.76104,0.99228,,
,,,,0.76108,0.99229,,
,,,,0.76112,0.9923,,
,,,,0.76116,0.99231,,
,,,,0.7612,0.99232,,
,,,,0.76124,0.99233,,
,,,,0.76128,0.99234,,
,,,,0.76132,0.99235,,
,,,,0.76136,0.99236,,
,,,,0.7614,0.99237,,
,,,,0.76144,0.99238,,
,,,,0.76148,0.99239,,
,,,,0.76152,0.9924,,
,,,,0.76156,0.99241,,
,,,,0.7616,0.99242,,
,,,,0.76164,0.99243,,
,,,,0.76168,0.99244,,
,,,,0.76172,0.99244,,
,,,,0.76176,0.99245,,
,,,,0.7618,0.99246,,
,,,,0.76184,0.99247,,
,,,,0.76188,0.99248,,
,,,,0.76192,0.99249,,
,,,,0.76196,0.9925,,
,,,,0.762,0.99251,,
,,,,0.76204,0.99252,,
,,,,0.76208,0.99253,,
,,,,0.76212,0.99254,,
,,,,0.76216,0.99255,,
,,,,0.7622,0.99255,,
,,,,0.76224,0.99256,,
,,,,0.76228,0.99257,,
,,,,0.76232,0.99258,,
,,,,0.76236,0.99259,,
,,,,0.7624,0.9926,,
,,,,0.76244,0.99261,,
,,,,0.76248,0.99262,,
,,,,0.76252,0.99263,,
,,,,0.76256,0.99263,,
,,,,0.7626,0.99264,,
,,,,0.76264,0.99265,,
,,,,0.76268,0.99266,,
,,,,0.76272,0.99267,,
,,,,0.76276,0.99268,,
,,,,0.7628,0.99269,,
,,,,0.76284,0.9927,,
,,,,0.76288,0.9927,,
,,,,0.76292,0.99271,,
,,,,0.76296,0.99272,,
,,,,0.763,0.99273,,
,,,,0.76304,0.99274,,
,,,,0.76308,0.99275,,
,,,,0.76312,0.99276,,
,,,,0.76316,0.99277,,
,,,,0.7632,0.99277,,
,,,,0.76324,0.99278,,
,,,,0.76328,0.99279,,
,,,,0.76332,0.9928,,
,,,,0.76336,0.99281,,
,,,,0.7634,0.99282,,
,,,,0.76344,0.99283,,
,,,,0.76348,0.99283,,
,,,,0.76352,0.99284,,
,,,,0.76356,0.99285,,
,,,,0.7636,0.99286,,
,,,,0.76364,0.99287,,
,,,,0.76368,0.99288,,
,,,,0.76372,0.99288,,
,,,,0.76376,0.99289,,
,,,,0.7638,0.9929,,
,,,,0.76384,0.99291,,
,,,,0.76388,0.99292,,
,,,,0.76392,0.99293,,
,,,,0.76396,0.99293,,
,,,,0.764,0.99294,,
,,,,0.76404,0.99295,,
,,,,0.76408,0.99296,,
,,,,0.76412,0.99297,,
,,,,0.76416,0.99298,,
,,,,0.7642,0.99298,,
,,,,0.76424,0.99299,,
,,,,0.76428,0.993,,
,,,,0.76432,0.99301,,
,,,,0.76436,0.99302,,
,,,,0.7644,0.99302,,
,,,,0.76444,0.99303,,
,,,,0.76448,0.99304,,
,,,,0.76452,0.99305,,
,,,,0.76456,0.99306,,
,,,,0.7646,0.99306,,
,,,,0.76464,0.99307,,
,,,,0.76468,0.99308,,
,,,,0.76472,0.99309,,
,,,,0.76476,0.9931,,
,,,,0.7648,0.9931,,
,,,,0.76484,0.99311,,
,,,,0.76488,0.99312,,
,,,,0.76492,0.99313,,
,,,,0.76496,0.99314,,
,,,,0.765,0.99314,,
,,,,0.76504,0.99315,,
,,,,0.76508,0.99316,,
,,,,0.76512,0.99317,,
,,,,0.76516,0.99317,,
,,,,0.7652,0.99318,,
,,,,0.76524,0.99319,,
,,,,0.76528,0.9932,,
,,,,0.76532,0.99321,,
,,,,0.76536,0.99321,,
,,,,0.7654,0.99322,,
,,,,0.76544,0.99323,,
,,,,0.76548,0.99324,,
,,,,0.76552,0.99324,,
,,,,0.76556,0.99325,,
,,,,0.7656,0.99326,,
,,,,0.76564,0.99327,,
,,,,0.76568,0.99327,,
,,,,0.76572,0.99328,,
,,,,0.76576,0.99329,,
,,,,0.7658,0.9933,,
,,,,0.76584,0.9933,,
,,,,0.76588,0.99331,,
,,,,0.76592,0.99332,,
,,,,0.76596,0.99333,,
,,,,0.766,0.99333,,
,,,,0.76604,0.99334,,
,,,,0.76608,0.99335,,
,,,,0.76612,0.99336,,
,,,,0.76616,0.99336,,
,,,,0.7662,0.99337,,
,,,,0.76624,0.99338,,
,,,,0.76628,0.99338,,
,,,,0.76632,0.99339,,
,,,,0.76636,0.9934,,
,,,,0.7664,0.99341,,
,,,,0.76644,0.99341,,
,,,,0.76648,0.99342,,
,,,,0.76652,0.99343,,
,,,,0.76656,0.99343,,
,,,,0.7666,0.99344,,
,,,,0.76664,0.99345,,
,,,,0.76668,0.99346,,
,,,,0.76672,0.99346,,
,,,,0.76676,0.99347,,
,,,,0.7668,0.99348,,
,,,,0.76684,0.99348,,
,,,,0.76688,0.99349,,
,,,,0.76692,0.9935,,
,,,,0.76696,0.99351,,
,,,,0.767,0.99351,,
,,,,0.76704,0.99352,,
,,,,0.76708,0.99353,,
,,,,0.76712,0.99353,,
,,,,0.76716,0.99354,,
,,,,0.7672,0.99355,,
,,,,0.76724,0.99355,,
,,,,0.76728,0.99356,,
,,,,0.76732,0.99357,,
,,,,0.76736,0.99358,,
,,,,0.7674,0.99358,,
,,,,0.76744,0.99359,,
,,,,0.76748,0.9936,,
,,,,0.76752,0.9936,,
,,,,0.76756,0.99361,,
,,,,0.7676,0.99362,,
,,,,0.76764,0.99362,,
,,,,0.76768,0.99363,,
,,,,0.76772,0.99364,,
,,,,0.76776,0.99364,,
,,,,0.7678,0.99365,,
,,,,0.76784,0.99366,,
,,,,0.76788,0.99366,,
,,,,0.76792,0.99367,,
,,,,0.76796,0.99368,,
,,,,0.768,0.99368,,
,,,,0.76804,0.99369,,
,,,,0.76808,0.9937,,
,,,,0.76812,0.9937,,
,,,,0.76816,0.99371,,
,,,,0.7682,0.99372,,
,,,,0.76824,0.99372,,
,,,,0.76828,0.99373,,
,,,,0.76832,0.99374,,
,,,,0.76836,0.99374,,
,,,,0.7684,0.99375,,
,,,,0.76844,0.99376,,
,,,,0.76848,0.99376,,
,,,,0.76852,0.99377,,
,,,,0.76856,0.99378,,
,,,,0.7686,0.99378,,
,,,,0.76864,0.99379,,
,,,,0.76868,0.9938,,
,,,,0.76872,0.9938,,
,,,,0.76876,0.99381,,
,,,,0.7688,0.99381,,
,,,,0.76884,0.99382,,
,,,,0.76888,0.99383,,
,,,,0.76892,0.99383,,
,,,,0.76896,0.99384,,
,,,,0.769,0.99385,,
,,,,0.76904,0.99385,,
,,,,0.76908,0.99386,,
,,,,0.76912,0.99386,,
,,,,0.76916,0.99387,,
,,,,0.7692,0.99388,,
,,,,0.76924,0.99388,,
,,,,0.76928,0.99389,,
,,,,0.76932,0.9939,,
,,,,0.76936,0.9939,,
,,,,0.7694,0.99391,,
,,,,0.76944,0.99391,,
,,,,0.76948,0.99392,,
,,,,0.76952,0.99393,,
,,,,0.76956,0.99393,,
,,,,0.7696,0.99394,,
,,,,0.76964,0.99394,,
,,,,0.76968,0.99395,,
,,,,0.76972,0.99396,,
,,,,0.76976,0.99396,,
,,,,0.7698,0.99397,,
,,,,0.76984,0.99398,,
,,,,0.76988,0.99398,,
,,,,0.76992,0.99399,,
,,,,0.76996,0.99399,,
,,,,0.77,0.994,,
,,,,0.77004,0.994,,
,,,,0.77008,0.99401,,
,,,,0.77012,0.99402,,
,,,,0.77016,0.99402,,
,,,,0.7702,0.99403,,
,,,,0.77024,0.99403,,
,,,,0.77028,0.99404,,
,,,,0.77032,0.99405,,
,,,,0.77036,0.99405,,
,,,,0.7704,0.99406,,
,,,,0.77044,0.99406,,
,,,,0.77048,0.99407,,
,,,,0.77052,0.99407,,
,,,,0.77056,0.99408,,
,,,,0.7706,0.99409,,
,,,,0.77064,0.99409,,
,,,,0.77068,0.9941,,
,,,,0.77072,0.9941,,
,,,,0.77076,0.99411,,
,,,,0.7708,0.99412,,
,,,,0.77084,0.99412,,
,,,,0.77088,0.99413,,
,,,,0.77092,0.99413,,
,,,,0.77096,0.99414,,
,,,,0.771,0.99414,,
,,,,0.77104,0.99415,,
,,,,0.77108,0.99416,,
,,,,0.77112,0.99416,,
,,,,0.77116,0.99417,,
,,,,0.7712,0.99417,,
,,,,0.77124,0.99418,,
,,,,0.77128,0.99418,,
,,,,0.77132,0.99419,,
,,,,0.77136,0.99419,,
,,,,0.7714,0.9942,,
,,,,0.77144,0.99421,,
,,,,0.77148,0.99421,,
,,,,0.77152,0.99422,,
,,,,0.77156,0.99422,,
,,,,0.7716,0.99423,,
,,,,0.77164,0.99423,,
,,,,0.77168,0.99424,,
,,,,0.77172,0.99424,,
,,,,0.77176,0.99425,,
,,,,0.7718,0.99425,,
,,,,0.77184,0.99426,,
,,,,0.77188,0.99427,,
,,,,0.77192,0.99427,,
,,,,0.77196,0.99428,,
,,,,0.772,0.99428,,
,,,,0.77204,0.99429,,
,,,,0.77208,0.99429,,
,,,,0.77212,0.9943,,
,,,,0.77216,0.9943,,
,,,,0.7722,0.99431,,
,,,,0.77224,0.99431,,
,,,,0.77228,0.99432,,
,,,,0.77232,0.99432,,
,,,,0.77236,0.99433,,
,,,,0.7724,0.99433,,
,,,,0.77244,0.99434,,
,,,,0.77248,0.99434,,
,,,,0.77252,0.99435,,
,,,,0.77256,0.99435,,
,,,,0.7726,0.99436,,
,,,,0.77264,0.99436,,
,,,,0.77268,0.99437,,
,,,,0.77272,0.99437,,
,,,,0.77276,0.99438,,
,,,,0.7728,0.99438,,
,,,,0.77284,0.99439,,
,,,,0.77288,0.99439,,
,,,,0.77292,0.9944,,
,,,,0.77296,0.9944,,
,,,,0.773,0.99441,,
,,,,0.77304,0.99441,,
,,,,0.77308,0.99442,,
,,,,0.77312,0.99442,,
,,,,0.77316,0.99443,,
,,,,0.7732,0.99443,,
,,,,0.77324,0.99443,,
,,,,0.77328,0.99444,,
,,,,0.77332,0.99444,,
,,,,0.77336,0.99445,,
,,,,0.7734,0.99445,,
,,,,0.77344,0.99446,,
,,,,0.77348,0.99446,,
,,,,0.77352,0.99447,,
,,,,0.77356,0.99447,,
,,,,0.7736,0.99448,,
,,,,0.77364,0.99448,,
,,,,0.77368,0.99448,,
,,,,0.77372,0.99449,,
,,,,0.77376,0.99449,,
,,,,0.7738,0.9945,,
,,,,0.77384,0.9945,,
,,,,0.77388,0.99451,,
,,,,0.77392,0.99451,,
,,,,0.77396,0.99452,,
,,,,0.774,0.99452,,
,,,,0.77404,0.99452,,
,,,,0.77408,0.99453,,
,,,,0.77412,0.99453,,
,,,,0.77416,0.99454,,
,,,,0.7742,0.99454,,
,,,,0.77424,0.99455,,
,,,,0.77428,0.99455,,
,,,,0.77432,0.99455,,
,,,,0.77436,0.99456,,
,,,,0.7744,0.99456,,
,,,,0.77444,0.99457,,
,,,,0.77448,0.99457,,
,,,,0.77452,0.99457,,
,,,,0.77456,0.99458,,
,,,,0.7746,0.99458,,
,,,,0.77464,0.99459,,
,,,,0.77468,0.99459,,
,,,,0.77472,0.99459,,
,,,,0.77476,0.9946,,
,,,,0.7748,0.9946,,
,,,,0.77484,0.99461,,
,,,,0.77488,0.99461,,
,,,,0.77492,0.99461,,
,,,,0.77496,0.99462,,
,,,,0.775,0.99462,,
,,,,0.77504,0.99463,,
,,,,0.77508,0.99463,,
,,,,0.77512,0.99463,,
,,,,0.77516,0.99464,,
,,,,0.7752,0.99464,,
,,,,0.77524,0.99465,,
,,,,0.77528,0.99465,,
,,,,0.77532,0.99465,,
,,,,0.77536,0.99466,,
,,,,0.7754,0.99466,,
,,,,0.77544,0.99466,,
,,,,0.77548,0.99467,,
,,,,0.77552,0.99467,,
,,,,0.77556,0.99467,,
,,,,0.7756,0.99468,,
,,,,0.77564,0.99468,,
,,,,0.77568,0.99469,,
,,,,0.77572,0.99469,,
,,,,0.77576,0.99469,,
,,,,0.7758,0.9947,,
,,,,0.77584,0.9947,,
,,,,0.77588,0.9947,,
,,,,0.77592,0.99471,,
,,,,0.77596,0.99471,,
,,,,0.776,0.99471,,
,,,,0.77604,0.99472,,
,,,,0.77608,0.99472,,
,,,,0.77612,0.99472,,
,,,,0.77616,0.99473,,
,,,,0.7762,0.99473,,
,,,,0.77624,0.99473,,
,,,,0.77628,0.99474,,
,,,,0.77632,0.99474,,
,,,,0.77636,0.99474,,
,,,,0.7764,0.99475,,
,,,,0.77644,0.99475,,
,,,,0.77648,0.99475,,
,,,,0.77652,0.99476,,
,,,,0.77656,0.99476,,
,,,,0.7766,0.99476,,
,,,,0.77664,0.99477,,
,,,,0.77668,0.99477,,
,,,,0.77672,0.99477,,
,,,,0.77676,0.99478,,
,,,,0.7768,0.99478,,
,,,,0.77684,0.99478,,
,,,,0.77688,0.99478,,
,,,,0.77692,0.99479,,
,,,,0.77696,0.99479,,
,,,,0.777,0.99479,,
,,,,0.77704,0.9948,,
,,,,0.77708,0.9948,,
,,,,0.77712,0.9948,,
,,,,0.77716,0.99481,,
,,,,0.7772,0.99481,,
,,,,0.77724,0.99481,,
,,,,0.77728,0.99481,,
,,,,0.77732,0.99482,,
,,,,0.77736,0.99482,,
,,,,0.7774,0.99482,,
,,,,0.77744,0.99483,,
,,,,0.77748,0.99483,,
,,,,0.77752,0.99483,,
,,,,0.77756,0.99483,,
,,,,0.7776,0.99484,,
,,,,0.77764,0.99484,,
,,,,0.77768,0.99484,,
,,,,0.77772,0.99485,,
,,,,0.77776,0.99485,,
,,,,0.7778,0.99485,,
,,,,0.77784,0.99485,,
,,,,0.77788,0.99486,,
,,,,0.77792,0.99486,,
,,,,0.77796,0.99486,,
,,,,0.778,0.99487,,
,,,,0.77804,0.99487,,
,,,,0.77808,0.99487,,
,,,,0.77812,0.99487,,
,,,,0.77816,0.99488,,
,,,,0.7782,0.99488,,
,,,,0.77824,0.99488,,
,,,,0.77828,0.99488,,
,,,,0.77832,0.99489,,
,,,,0.77836,0.99489,,
,,,,0.7784,0.99489,,
,,,,0.77844,0.99489,,
,,,,0.77848,0.9949,,
,,,,0.77852,0.9949,,
,,,,0.77856,0.9949,,
,,,,0.7786,0.9949,,
,,,,0.77864,0.99491,,
,,,,0.77868,0.99491,,
,,,,0.77872,0.99491,,
,,,,0.77876,0.99491,,
,,,,0.7788,0.99491,,
,,,,0.77884,0.99492,,
,,,,0.77888,0.99492,,
,,,,0.77892,0.99492,,
,,,,0.77896,0.99492,,
,,,,0.779,0.99493,,
,,,,0.77904,0.99493,,
,,,,0.77908,0.99493,,
,,,,0.77912,0.99493,,
,,,,0.77916,0.99493,,
,,,,0.7792,0.99494,,
,,,,0.77924,0.99494,,
,,,,0.77928,0.99494,,
,,,,0.77932,0.99494,,
,,,,0.77936,0.99495,,
,,,,0.7794,0.99495,,
,,,,0.77944,0.99495,,
,,,,0.77948,0.99495,,
,,,,0.77952,0.99495,,
,,,,0.77956,0.99496,,
,,,,0.7796,0.99496,,
,,,,0.77964,0.99496,,
,,,,0.77968,0.99496,,
,,,,0.77972,0.99496,,
,,,,0.77976,0.99497,,
,,,,0.7798,0.99497,,
,,,,0.77984,0.99497,,
,,,,0.77988,0.99497,,
,,,,0.77992,0.99497,,
,,,,0.77996,0.99497,,
,,,,0.78,0.99498,,
,,,,0.78004,0.99498,,
,,,,0.78008,0.99498,,
,,,,0.78012,0.99498,,
,,,,0.78016,0.99498,,
,,,,0.7802,0.99499,,
,,,,0.78024,0.99499,,
,,,,0.78028,0.99499,,
,,,,0.78032,0.99499,,
,,,,0.78036,0.99499,,
,,,,0.7804,0.99499,,
,,,,0.78044,0.995,,
,,,,0.78048,0.995,,
,,,,0.78052,0.995,,
,,,,0.78056,0.995,,
,,,,0.7806,0.995,,
,,,,0.78064,0.995,,
,,,,0.78068,0.99501,,
,,,,0.78072,0.99501,,
,,,,0.78076,0.99501,,
,,,,0.7808,0.99501,,
,,,,0.78084,0.99501,,
,,,,0.78088,0.99501,,
,,,,0.78092,0.99501,,
,,,,0.78096,0.99502,,
,,,,0.781,0.99502,,
,,,,0.78104,0.99502,,
,,,,0.78108,0.99502,,
,,,,0.78112,0.99502,,
,,,,0.78116,0.99502,,
,,,,0.7812,0.99502,,
,,,,0.78124,0.99503,,
,,,,0.78128,0.99503,,
,,,,0.78132,0.99503,,
,,,,0.78136,0.99503,,
,,,,0.7814,0.99503,,
,,,,0.78144,0.99503,,
,,,,0.78148,0.99503,,
,,,,0.78152,0.99504,,
,,,,0.78156,0.99504,,
,,,,0.7816,0.99504,,
,,,,0.78164,0.99504,,
,,,,0.78168,0.99504,,
,,,,0.78172,0.99504,,
,,,,0.78176,0.99504,,
,,,,0.7818,0.99504,,
,,,,0.78184,0.99504,,
,,,,0.78188,0.99505,,
,,,,0.78192,0.99505,,
,,,,0.78196,0.99505,,
,,,,0.782,0.99505,,
,,,,0.78204,0.99505,,
,,,,0.78208,0.99505,,
,,,,0.78212,0.99505,,
,,,,0.78216,0.99505,,
,,,,0.7822,0.99505,,
,,,,0.78224,0.99506,,
,,,,0.78228,0.99506,,
,,,,0.78232,0.99506,,
,,,,0.78236,0.99506,,
,,,,0.7824,0.99506,,
,,,,0.78244,0.99506,,
,,,,0.78248,0.99506,,
,,,,0.78252,0.99506,,
,,,,0.78256,0.99506,,
,,,,0.7826,0.99506,,
,,,,0.78264,0.99507,,
,,,,0.78268,0.99507,,
,,,,0.78272,0.99507,,
,,,,0.78276,0.99507,,
,,,,0.7828,0.99507,,
,,,,0.78284,0.99507,,
,,,,0.78288,0.99507,,
,,,,0.78292,0.99507,,
,,,,0.78296,0.99507,,
,,,,0.783,0.99507,,
,,,,0.78304,0.99507,,
,,,,0.78308,0.99507,,
,,,,0.78312,0.99507,,
,,,,0.78316,0.99507,,
,,,,0.7832,0.99508,,
,,,,0.78324,0.99508,,
,,,,0.78328,0.99508,,
,,,,0.78332,0.99508,,
,,,,0.78336,0.99508,,
,,,,0.7834,0.99508,,
,,,,0.78344,0.99508,,
,,,,0.78348,0.99508,,
,,,,0.78352,0.99508,,
,,,,0.78356,0.99508,,
,,,,0.7836,0.99508,,
,,,,0.78364,0.99508,,
,,,,0.78368,0.99508,,
,,,,0.78372,0.99508,,
,,,,0.78376,0.99508,,
,,,,0.7838,0.99508,,
,,,,0.78384,0.99508,,
,,,,0.78388,0.99508,,
,,,,0.78392,0.99508,,
,,,,0.78396,0.99508,,
,,,,0.784,0.99508,,
,,,,0.78404,0.99508,,
,,,,0.78408,0.99509,,
,,,,0.78412,0.99509,,
,,,,0.78416,0.99509,,
,,,,0.7842,0.99509,,
,,,,0.78424,0.99509,,
,,,,0.78428,0.99509,,
,,,,0.78432,0.99509,,
,,,,0.78436,0.99509,,
,,,,0.7844,0.99509,,
,,,,0.78444,0.99509,,
,,,,0.78448,0.99509,,
,,,,0.78452,0.99509,,
,,,,0.78456,0.99509,,
,,,,0.7846,0.99509,,
,,,,0.78464,0.99509,,
,,,,0.78468,0.99509,,
,,,,0.78472,0.99509,,
,,,,0.78476,0.99509,,
,,,,0.7848,0.99509,,
,,,,0.78484,0.99509,,
,,,,0.78488,0.99509,,
,,,,0.78492,0.99509,,
,,,,0.78496,0.99509,,
,,,,0.785,0.99509,,
,,,,0.78504,0.99509,,
,,,,0.78508,0.99509,,
,,,,0.78512,0.99509,,
,,,,0.78516,0.99509,,
,,,,0.7852,0.99509,,
,,,,0.78524,0.99508,,
,,,,0.78528,0.99508,,
,,,,0.78532,0.99508,,
,,,,0.78536,0.99508,,
,,,,0.7854,0.99508,,
,,,,0.78544,0.99508,,
,,,,0.78548,0.99508,,
,,,,0.78552,0.99508,,
,,,,0.78556,0.99508,,
,,,,0.7856,0.99508,,
,,,,0.78564,0.99508,,
,,,,0.78568,0.99508,,
,,,,0.78572,0.99508,,
,,,,0.78576,0.99508,,
,,,,0.7858,0.99508,,
,,,,0.78584,0.99508,,
,,,,0.78588,0.99508,,
,,,,0.78592,0.99508,,
,,,,0.78596,0.99508,,
,,,,0.786,0.99508,,
,,,,0.78604,0.99508,,
,,,,0.78608,0.99508,,
,,,,0.78612,0.99507,,
,,,,0.78616,0.99507,,
,,,,0.7862,0.99507,,
,,,,0.78624,0.99507,,
,,,,0.78628,0.99507,,
,,,,0.78632,0.99507,,
,,,,0.78636,0.99507,,
,,,,0.7864,0.99507,,
,,,,0.78644,0.99507,,
,,,,0.78648,0.99507,,
,,,,0.78652,0.99507,,
,,,,0.78656,0.99507,,
,,,,0.7866,0.99507,,
,,,,0.78664,0.99507,,
,,,,0.78668,0.99506,,
,,,,0.78672,0.99506,,
,,,,0.78676,0.99506,,
,,,,0.7868,0.99506,,
,,,,0.78684,0.99506,,
,,,,0.78688,0.99506,,
,,,,0.78692,0.99506,,
,,,,0.78696,0.99506,,
,,,,0.787,0.99506,,
,,,,0.78704,0.99506,,
,,,,0.78708,0.99505,,
,,,,0.78712,0.99505,,
,,,,0.78716,0.99505,,
,,,,0.7872,0.99505,,
,,,,0.78724,0.99505,,
,,,,0.78728,0.99505,,
,,,,0.78732,0.99505,,
,,,,0.78736,0.99505,,
,,,,0.7874,0.99505,,
,,,,0.78744,0.99505,,
,,,,0.78748,0.99504,,
,,,,0.78752,0.99504,,
,,,,0.78756,0.99504,,
,,,,0.7876,0.99504,,
,,,,0.78764,0.99504,,
,,,,0.78768,0.99504,,
,,,,0.78772,0.99504,,
,,,,0.78776,0.99504,,
,,,,0.7878,0.99503,,
,,,,0.78784,0.99503,,
,,,,0.78788,0.99503,,
,,,,0.78792,0.99503,,
,,,,0.78796,0.99503,,
,,,,0.788,0.99503,,
,,,,0.78804,0.99503,,
,,,,0.78808,0.99502,,
,,,,0.78812,0.99502,,
,,,,0.78816,0.99502,,
,,,,0.7882,0.99502,,
,,,,0.78824,0.99502,,
,,,,0.78828,0.99502,,
,,,,0.78832,0.99502,,
,,,,0.78836,0.99501,,
,,,,0.7884,0.99501,,
,,,,0.78844,0.99501,,
,,,,0.78848,0.99501,,
,,,,0.78852,0.99501,,
,,,,0.78856,0.99501,,
,,,,0.7886,0.995,,
,,,,0.78864,0.995,,
,,,,0.78868,0.995,,
,,,,0.78872,0.995,,
,,,,0.78876,0.995,,
,,,,0.7888,0.995,,
,,,,0.78884,0.99499,,
,,,,0.78888,0.99499,,
,,,,0.78892,0.99499,,
,,,,0.78896,0.99499,,
,,,,0.789,0.99499,,
,,,,0.78904,0.99499,,
,,,,0.78908,0.99498,,
,,,,0.78912,0.99498,,
,,,,0.78916,0.99498,,
,,,,0.7892,0.99498,,
,,,,0.78924,0.99498,,
,,,,0.78928,0.99497,,
,,,,0.78932,0.99497,,
,,,,0.78936,0.99497,,
,,,,0.7894,0.99497,,
,,,,0.78944,0.99497,,
,,,,0.78948,0.99496,,
,,,,0.78952,0.99496,,
,,,,0.78956,0.99496,,
,,,,0.7896,0.99496,,
,,,,0.78964,0.99496,,
,,,,0.78968,0.99495,,
,,,,0.78972,0.99495,,
,,,,0.78976,0.99495,,
,,,,0.7898,0.99495,,
,,,,0.78984,0.99495,,
,,,,0.78988,0.99494,,
,,,,0.78992,0.99494,,
,,,,0.78996,0.99494,,
,,,,0.79,0.99494,,
,,,,0.79004,0.99494,,
,,,,0.79008,0.99493,,
,,,,0.79012,0.99493,,
,,,,0.79016,0.99493,,
,,,,0.7902,0.99493,,
,,,,0.79024,0.99492,,
,,,,0.79028,0.99492,,
,,,,0.79032,0.99492,,
,,,,0.79036,0.99492,,
,,,,0.7904,0.99491,,
,,,,0.79044,0.99491,,
,,,,0.79048,0.99491,,
,,,,0.79052,0.99491,,
,,,,0.79056,0.99491,,
,,,,0.7906,0.9949,,
,,,,0.79064,0.9949,,
,,,,0.79068,0.9949,,
,,,,0.79072,0.9949,,
,,,,0.79076,0.99489,,
,,,,0.7908,0.99489,,
,,,,0.79084,0.99489,,
,,,,0.79088,0.99489,,
,,,,0.79092,0.99488,,
,,,,0.79096,0.99488,,
,,,,0.791,0.99488,,
,,,,0.79104,0.99488,,
,,,,0.79108,0.99487,,
,,,,0.79112,0.99487,,
,,,,0.79116,0.99487,,
,,,,0.7912,0.99487,,
,,,,0.79124,0.99486,,
,,,,0.79128,0.99486,,
,,,,0.79132,0.99486,,
,,,,0.79136,0.99485,,
,,,,0.7914,0.99485,,
,,,,0.79144,0.99485,,
,,,,0.79148,0.99485,,
,,,,0.79152,0.99484,,
,,,,0.79156,0.99484,,
,,,,0.7916,0.99484,,
,,,,0.79164,0.99483,,
,,,,0.79168,0.99483,,
,,,,0.79172,0.99483,,
,,,,0.79176,0.99483,,
,,,,0.7918,0.99482,,
,,,,0.79184,0.99482,,
,,,,0.79188,0.99482,,
,,,,0.79192,0.99481,,
,,,,0.79196,0.99481,,
,,,,0.792,0.99481,,
,,,,0.79204,0.9948,,
,,,,0.79208,0.9948,,
,,,,0.79212,0.9948,,
,,,,0.79216,0.9948,,
,,,,0.7922,0.99479,,
,,,,0.79224,0.99479,,
,,,,0.79228,0.99479,,
,,,,0.79232,0.99478,,
,,,,0.79236,0.99478,,
,,,,0.7924,0.99478,,
,,,,0.79244,0.99477,,
,,,,0.79248,0.99477,,
,,,,0.79252,0.99477,,
,,,,0.79256,0.99476,,
,,,,0.7926,0.99476,,
,,,,0.79264,0.99476,,
,,,,0.79268,0.99476,,
,,,,0.79272,0.99475,,
,,,,0.79276,0.99475,,
,,,,0.7928,0.99475,,
,,,,0.79284,0.99474,,
,,,,0.79288,0.99474,,
,,,,0.79292,0.99474,,
,,,,0.79296,0.99473,,
,,,,0.793,0.99473,,
,,,,0.79304,0.99472,,
,,,,0.79308,0.99472,,
,,,,0.79312,0.99472,,
,,,,0.79316,0.99471,,
,,,,0.7932,0.99471,,
,,,,0.79324,0.99471,,
,,,,0.79328,0.9947,,
,,,,0.79332,0.9947,,
,,,,0.79336,0.9947,,
,,,,0.7934,0.99469,,
,,,,0.79344,0.99469,,
,,,,0.79348,0.99469,,
,,,,0.79352,0.99468,,
,,,,0.79356,0.99468,,
,,,,0.7936,0.99467,,
,,,,0.79364,0.99467,,
,,,,0.79368,0.99467,,
,,,,0.79372,0.99466,,
,,,,0.79376,0.99466,,
,,,,0.7938,0.99466,,
,,,,0.79384,0.99465,,
,,,,0.79388,0.99465,,
,,,,0.79392,0.99464,,
,,,,0.79396,0.99464,,
,,,,0.794,0.99464,,
,,,,0.79404,0.99463,,
,,,,0.79408,0.99463,,
,,,,0.79412,0.99463,,
,,,,0.79416,0.99462,,
,,,,0.7942,0.99462,,
,,,,0.79424,0.99461,,
,,,,0.79428,0.99461,,
,,,,0.79432,0.99461,,
,,,,0.79436,0.9946,,
,,,,0.7944,0.9946,,
,,,,0.79444,0.99459,,
,,,,0.79448,0.99459,,
,,,,0.79452,0.99459,,
,,,,0.79456,0.99458,,
,,,,0.7946,0.99458,,
,,,,0.79464,0.99457,,
,,,,0.79468,0.99457,,
,,,,0.79472,0.99457,,
,,,,0.79476,0.99456,,
,,,,0.7948,0.99456,,
,,,,0.79484,0.99455,,
,,,,0.79488,0.99455,,
,,,,0.79492,0.99454,,
,,,,0.79496,0.99454,,
,,,,0.795,0.99454,,
,,,,0.79504,0.99453,,
,,,,0.79508,0.99453,,
,,,,0.79512,0.99452,,
,,,,0.79516,0.99452,,
,,,,0.7952,0.99452,,
,,,,0.79524,0.99451,,
,,,,0.79528,0.99451,,
,,,,0.79532,0.9945,,
,,,,0.79536,0.9945,,
,,,,0.7954,0.99449,,
,,,,0.79544,0.99449,,
,,,,0.79548,0.99448,,
,,,,0.79552,0.99448,,
,,,,0.79556,0.99448,,
,,,,0.7956,0.99447,,
,,,,0.79564,0.99447,,
,,,,0.79568,0.99446,,
,,,,0.79572,0.99446,,
,,,,0.79576,0.99445,,
,,,,0.7958,0.99445,,
,,,,0.79584,0.99444,,
,,,,0.79588,0.99444,,
,,,,0.79592,0.99443,,
,,,,0.79596,0.99443,,
,,,,0.796,0.99442,,
,,,,0.79604,0.99442,,
,,,,0.79608,0.99441,,
,,,,0.79612,0.99441,,
,,,,0.79616,0.9944,,
,,,,0.7962,0.9944,,
,,,,0.79624,0.9944,,
,,,,0.79628,0.99439,,
,,,,0.79632,0.99439,,
,,,,0.79636,0.99438,,
,,,,0.7964,0.99438,,
,,,,0.79644,0.99437,,
,,,,0.79648,0.99437,,
,,,,0.79652,0.99436,,
,,,,0.79656,0.99436,,
,,,,0.7966,0.99435,,
,,,,0.79664,0.99435,,
,,,,0.79668,0.99434,,
,,,,0.79672,0.99434,,
,,,,0.79676,0.99433,,
,,,,0.7968,0.99433,,
,,,,0.79684,0.99432,,
,,,,0.79688,0.99432,,
,,,,0.79692,0.99431,,
,,,,0.79696,0.9943,,
,,,,0.797,0.9943,,
,,,,0.79704,0.99429,,
,,,,0.79708,0.99429,,
,,,,0.79712,0.99428,,
,,,,0.79716,0.99428,,
,,,,0.7972,0.99427,,
,,,,0.79724,0.99427,,
,,,,0.79728,0.99426,,
,,,,0.79732,0.99426,,
,,,,0.79736,0.99425,,
,,,,0.7974,0.99425,,
,,,,0.79744,0.99424,,
,,,,0.79748,0.99423,,
,,,,0.79752,0.99423,,
,,,,0.79756,0.99422,,
,,,,0.7976,0.99422,,
,,,,0.79764,0.99421,,
,,,,0.79768,0.99421,,
,,,,0.79772,0.9942,,
,,,,0.79776,0.9942,,
,,,,0.7978,0.99419,,
,,,,0.79784,0.99418,,
,,,,0.79788,0.99418,,
,,,,0.79792,0.99417,,
,,,,0.79796,0.99417,,
,,,,0.798,0.99416,,
,,,,0.79804,0.99416,,
,,,,0.79808,0.99415,,
,,,,0.79812,0.99414,,
,,,,0.79816,0.99414,,
,,,,0.7982,0.99413,,
,,,,0.79824,0.99413,,
,,,,0.79828,0.99412,,
,,,,0.79832,0.99412,,
,,,,0.79836,0.99411,,
,,,,0.7984,0.9941,,
,,,,0.79844,0.9941,,
,,,,0.79848,0.99409,,
,,,,0.79852,0.99409,,
,,,,0.79856,0.99408,,
,,,,0.7986,0.99408,,
,,,,0.79864,0.99407,,
,,,,0.79868,0.99406,,
,,,,0.79872,0.99406,,
,,,,0.79876,0.99405,,
,,,,0.7988,0.99404,,
,,,,0.79884,0.99404,,
,,,,0.79888,0.99403,,
,,,,0.79892,0.99403,,
,,,,0.79896,0.99402,,
,,,,0.799,0.99401,,
,,,,0.79904,0.99401,,
,,,,0.79908,0.994,,
,,,,0.79912,0.994,,
,,,,0.79916,0.99399,,
,,,,0.7992,0.99398,,
,,,,0.79924,0.99398,,
,,,,0.79928,0.99397,,
,,,,0.79932,0.99396,,
,,,,0.79936,0.99396,,
,,,,0.7994,0.99395,,
,,,,0.79944,0.99395,,
,,,,0.79948,0.99394,,
,,,,0.79952,0.99393,,
,,,,0.79956,0.99393,,
,,,,0.7996,0.99392,,
,,,,0.79964,0.99391,,
,,,,0.79968,0.99391,,
,,,,0.79972,0.9939,,
,,,,0.79976,0.99389,,
,,,,0.7998,0.99389,,
,,,,0.79984,0.99388,,
,,,,0.79988,0.99387,,
,,,,0.79992,0.99387,,
,,,,0.79996,0.99386,,
,,,,0.8,0.99386,,
,,,,0.80004,0.99385,,
,,,,0.80008,0.99384,,
,,,,0.80012,0.99384,,
,,,,0.80016,0.99383,,
,,,,0.8002,0.99382,,
,,,,0.80024,0.99382,,
,,,,0.80028,0.99381,,
,,,,0.80032,0.9938,,
,,,,0.80036,0.9938,,
,,,,0.8004,0.99379,,
,,,,0.80044,0.99378,,
,,,,0.80048,0.99378,,
,,,,0.80052,0.99377,,
,,,,0.80056,0.99376,,
,,,,0.8006,0.99376,,
,,,,0.80064,0.99375,,
,,,,0.80068,0.99374,,
,,,,0.80072,0.99374,,
,,,,0.80076,0.99373,,
,,,,0.8008,0.99372,,
,,,,0.80084,0.99372,,
,,,,0.80088,0.99371,,
,,,,0.80092,0.9937,,
,,,,0.80096,0.99369,,
,,,,0.801,0.99369,,
,,,,0.80104,0.99368,,
,,,,0.80108,0.99367,,
,,,,0.80112,0.99367,,
,,,,0.80116,0.99366,,
,,,,0.8012,0.99365,,
,,,,0.80124,0.99365,,
,,,,0.80128,0.99364,,
,,,,0.80132,0.99363,,
,,,,0.80136,0.99362,,
,,,,0.8014,0.99362,,
,,,,0.80144,0.99361,,
,,,,0.80148,0.9936,,
,,,,0.80152,0.9936,,
,,,,0.80156,0.99359,,
,,,,0.8016,0.99358,,
,,,,0.80164,0.99357,,
,,,,0.80168,0.99357,,
,,,,0.80172,0.99356,,
,,,,0.80176,0.99355,,
,,,,0.8018,0.99355,,
,,,,0.80184,0.99354,,
,,,,0.80188,0.99353,,
,,,,0.80192,0.99352,,
,,,,0.80196,0.99352,,
,,,,0.802,0.99351,,
,,,,0.80204,0.9935,,
,,,,0.80208,0.9935,,
,,,,0.80212,0.99349,,
,,,,0.80216,0.99348,,
,,,,0.8022,0.99347,,
,,,,0.80224,0.99346,,
,,,,0.80228,0.99346,,
,,,,0.80232,0.99345,,
,,,,0.80236,0.99344,,
,,,,0.8024,0.99343,,
,,,,0.80244,0.99343,,
,,,,0.80248,0.99342,,
,,,,0.80252,0.99341,,
,,,,0.80256,0.9934,,
,,,,0.8026,0.9934,,
,,,,0.80264,0.99339,,
,,,,0.80268,0.99338,,
,,,,0.80272,0.99337,,
,,,,0.80276,0.99336,,
,,,,0.8028,0.99336,,
,,,,0.80284,0.99335,,
,,,,0.80288,0.99334,,
,,,,0.80292,0.99333,,
,,,,0.80296,0.99333,,
,,,,0.803,0.99332,,
,,,,0.80304,0.99331,,
,,,,0.80308,0.9933,,
,,,,0.80312,0.9933,,
,,,,0.80316,0.99329,,
,,,,0.8032,0.99328,,
,,,,0.80324,0.99327,,
,,,,0.80328,0.99326,,
,,,,0.80332,0.99326,,
,,,,0.80336,0.99325,,
,,,,0.8034,0.99324,,
,,,,0.80344,0.99323,,
,,,,0.80348,0.99322,,
,,,,0.80352,0.99321,,
,,,,0.80356,0.99321,,
,,,,0.8036,0.9932,,
,,,,0.80364,0.99319,,
,,,,0.80368,0.99318,,
,,,,0.80372,0.99317,,
,,,,0.80376,0.99317,,
,,,,0.8038,0.99316,,
,,,,0.80384,0.99315,,
,,,,0.80388,0.99314,,
,,,,0.80392,0.99313,,
,,,,0.80396,0.99312,,
,,,,0.804,0.99312,,
,,,,0.80404,0.99311,,
,,,,0.80408,0.9931,,
,,,,0.80412,0.99309,,
,,,,0.80416,0.99308,,
,,,,0.8042,0.99308,,
,,,,0.80424,0.99307,,
,,,,0.80428,0.99306,,
,,,,0.80432,0.99305,,
,,,,0.80436,0.99304,,
,,,,0.8044,0.99303,,
,,,,0.80444,0.99303,,
,,,,0.80448,0.99302,,
,,,,0.80452,0.99301,,
,,,,0.80456,0.993,,
,,,,0.8046,0.99299,,
,,,,0.80464,0.99298,,
,,,,0.80468,0.99297,,
,,,,0.80472,0.99297,,
,,,,0.80476,0.99296,,
,,,,0.8048,0.99295,,
,,,,0.80484,0.99294,,
,,,,0.80488,0.99293,,
,,,,0.80492,0.99292,,
,,,,0.80496,0.99291,,
,,,,0.805,0.99291,,
,,,,0.80504,0.9929,,
,,,,0.80508,0.99289,,
,,,,0.80512,0.99288,,
,,,,0.80516,0.99287,,
,,,,0.8052,0.99286,,
,,,,0.80524,0.99285,,
,,,,0.80528,0.99284,,
,,,,0.80532,0.99284,,
,,,,0.80536,0.99283,,
,,,,0.8054,0.99282,,
,,,,0.80544,0.99281,,
,,,,0.80548,0.9928,,
,,,,0.80552,0.99279,,
,,,,0.80556,0.99278,,
,,,,0.8056,0.99277,,
,,,,0.80564,0.99276,,
,,,,0.80568,0.99276,,
,,,,0.80572,0.99275,,
,,,,0.80576,0.99274,,
,,,,0.8058,0.99273,,
,,,,0.80584,0.99272,,
,,,,0.80588,0.99271,,
,,,,0.80592,0.9927,,
,,,,0.80596,0.99269,,
,,,,0.806,0.99268,,
,,,,0.80604,0.99267,,
,,,,0.80608,0.99267,,
,,,,0.80612,0.99266,,
,,,,0.80616,0.99265,,
,,,,0.8062,0.99264,,
,,,,0.80624,0.99263,,
,,,,0.80628,0.99262,,
,,,,0.80632,0.99261,,
,,,,0.80636,0.9926,,
,,,,0.8064,0.99259,,
,,,,0.80644,0.99258,,
,,,,0.80648,0.99257,,
,,,,0.80652,0.99256,,
,,,,0.80656,0.99255,,
,,,,0.8066,0.99254,,
,,,,0.80664,0.99253,,
,,,,0.80668,0.99252,,
,,,,0.80672,0.99252,,
,,,,0.80676,0.99251,,
,,,,0.8068,0.9925,,
,,,,0.80684,0.99249,,
,,,,0.80688,0.99248,,
,,,,0.80692,0.99247,,
,,,,0.80696,0.99246,,
,,,,0.807,0.99245,,
,,,,0.80704,0.99244,,
,,,,0.80708,0.99243,,
,,,,0.80712,0.99242,,
,,,,0.80716,0.99241,,
,,,,0.8072,0.9924,,
,,,,0.80724,0.99239,,
,,,,0.80728,0.99238,,
,,,,0.80732,0.99237,,
,,,,0.80736,0.99236,,
,,,,0.8074,0.99235,,
,,,,0.80744,0.99234,,
,,,,0.80748,0.99233,,
,,,,0.80752,0.99232,,
,,,,0.80756,0.99231,,
,,,,0.8076,0.9923,,
,,,,0.80764,0.99229,,
,,,,0.80768,0.99228,,
,,,,0.80772,0.99227,,
,,,,0.80776,0.99226,,
,,,,0.8078,0.99225,,
,,,,0.80784,0.99224,,
,,,,0.80788,0.99223,,
,,,,0.80792,0.99222,,
,,,,0.80796,0.99221,,
,,,,0.808,0.9922,,
,,,,0.80804,0.99219,,
,,,,0.80808,0.99218,,
,,,,0.80812,0.99217,,
,,,,0.80816,0.99216,,
,,,,0.8082,0.99215,,
,,,,0.80824,0.99213,,
,,,,0.80828,0.99212,,
,,,,0.80832,0.99211,,
,,,,0.80836,0.9921,,
,,,,0.8084,0.99209,,
,,,,0.80844,0.99208,,
,,,,0.80848,0.99207,,
,,,,0.80852,0.99206,,
,,,,0.80856,0.99205,,
,,,,0.8086,0.99204,,
,,,,0.80864,0.99203,,
,,,,0.80868,0.99202,,
,,,,0.80872,0.99201,,
,,,,0.80876,0.992,,
,,,,0.8088,0.99199,,
,,,,0.80884,0.99198,,
,,,,0.80888,0.99197,,
,,,,0.80892,0.99196,,
,,,,0.80896,0.99195,,
,,,,0.809,0.99194,,
,,,,0.80904,0.99193,,
,,,,0.80908,0.99192,,
,,,,0.80912,0.99191,,
,,,,0.80916,0.9919,,
,,,,0.8092,0.99188,,
,,,,0.80924,0.99187,,
,,,,0.80928,0.99186,,
,,,,0.80932,0.99185,,
,,,,0.80936,0.99184,,
,,,,0.8094,0.99183,,
,,,,0.80944,0.99182,,
,,,,0.80948,0.99181,,
,,,,0.80952,0.9918,,
,,,,0.80956,0.99179,,
,,,,0.8096,0.99178,,
,,,,0.80964,0.99177,,
,,,,0.80968,0.99176,,
,,,,0.80972,0.99175,,
,,,,0.80976,0.99173,,
,,,,0.8098,0.99172,,
,,,,0.80984,0.99171,,
,,,,0.80988,0.9917,,
,,,,0.80992,0.99169,,
,,,,0.80996,0.99168,,
,,,,0.81,0.99167,,
,,,,0.81004,0.99166,,
,,,,0.81008,0.99165,,
,,,,0.81012,0.99164,,
,,,,0.81016,0.99163,,
,,,,0.8102,0.99162,,
,,,,0.81024,0.9916,,
,,,,0.81028,0.99159,,
,,,,0.81032,0.99158,,
,,,,0.81036,0.99157,,
,,,,0.8104,0.99156,,
,,,,0.81044,0.99155,,
,,,,0.81048,0.99154,,
,,,,0.81052,0.99153,,
,,,,0.81056,0.99152,,
,,,,0.8106,0.99151,,
,,,,0.81064,0.99149,,
,,,,0.81068,0.99148,,
,,,,0.81072,0.99147,,
,,,,0.81076,0.99146,,
,,,,0.8108,0.99145,,
,,,,0.81084,0.99144,,
,,,,0.81088,0.99143,,
,,,,0.81092,0.99142,,
,,,,0.81096,0.99141,,
,,,,0.811,0.99139,,
,,,,0.81104,0.99138,,
,,,,0.81108,0.99137,,
,,,,0.81112,0.99136,,
,,,,0.81116,0.99135,,
,,,,0.8112,0.99134,,
,,,,0.81124,0.99133,,
,,,,0.81128,0.99131,,
,,,,0.81132,0.9913,,
,,,,0.81136,0.99129,,
,,,,0.8114,0.99128,,
,,,,0.81144,0.99127,,
,,,,0.81148,0.99126,,
,,,,0.81152,0.99125,,
,,,,0.81156,0.99124,,
,,,,0.8116,0.99122,,
,,,,0.81164,0.99121,,
,,,,0.81168,0.9912,,
,,,,0.81172,0.99119,,
,,,,0.81176,0.99118,,
,,,,0.8118,0.99117,,
,,,,0.81184,0.99116,,
,,,,0.81188,0.99114,,
,,,,0.81192,0.99113,,
,,,,0.81196,0.99112,,
,,,,0.812,0.99111,,
,,,,0.81204,0.9911,,
,,,,0.81208,0.99109,,
,,,,0.81212,0.99108,,
,,,,0.81216,0.99106,,
,,,,0.8122,0.99105,,
,,,,0.81224,0.99104,,
,,,,0.81228,0.99103,,
,,,,0.81232,0.99102,,
,,,,0.81236,0.99101,,
,,,,0.8124,0.99099,,
,,,,0.81244,0.99098,,
,,,,0.81248,0.99097,,
,,,,0.81252,0.99096,,
,,,,0.81256,0.99095,,
,,,,0.8126,0.99093,,
,,,,0.81264,0.99092,,
,,,,0.81268,0.99091,,
,,,,0.81272,0.9909,,
,,,,0.81276,0.99089,,
,,,,0.8128,0.99087,,
,,,,0.81284,0.99086,,
,,,,0.81288,0.99085,,
,,,,0.81292,0.99084,,
,,,,0.81296,0.99083,,
,,,,0.813,0.99081,,
,,,,0.81304,0.9908,,
,,,,0.81308,0.99079,,
,,,,0.81312,0.99078,,
,,,,0.81316,0.99077,,
,,,,0.8132,0.99075,,
,,,,0.81324,0.99074,,
,,,,0.81328,0.99073,,
,,,,0.81332,0.99072,,
,,,,0.81336,0.9907,,
,,,,0.8134,0.99069,,
,,,,0.81344,0.99068,,
,,,,0.81348,0.99067,,
,,,,0.81352,0.99065,,
,,,,0.81356,0.99064,,
,,,,0.8136,0.99063,,
,,,,0.81364,0.99062,,
,,,,0.81368,0.9906,,
,,,,0.81372,0.99059,,
,,,,0.81376,0.99058,,
,,,,0.8138,0.99057,,
,,,,0.81384,0.99055,,
,,,,0.81388,0.99054,,
,,,,0.81392,0.99053,,
,,,,0.81396,0.99052,,
,,,,0.814,0.9905,,
,,,,0.81404,0.99049,,
,,,,0.81408,0.99048,,
,,,,0.81412,0.99046,,
,,,,0.81416,0.99045,,
,,,,0.8142,0.99044,,
,,,,0.81424,0.99043,,
,,,,0.81428,0.99041,,
,,,,0.81432,0.9904,,
,,,,0.81436,0.99039,,
,,,,0.8144,0.99037,,
,,,,0.81444,0.99036,,
,,,,0.81448,0.99035,,
,,,,0.81452,0.99033,,
,,,,0.81456,0.99032,,
,,,,0.8146,0.99031,,
,,,,0.81464,0.99029,,
,,,,0.81468,0.99028,,
,,,,0.81472,0.99027,,
,,,,0.81476,0.99026,,
,,,,0.8148,0.99024,,
,,,,0.81484,0.99023,,
,,,,0.81488,0.99022,,
,,,,0.81492,0.9902,,
,,,,0.81496,0.99019,,
,,,,0.815,0.99018,,
,,,,0.81504,0.99016,,
,,,,0.81508,0.99015,,
,,,,0.81512,0.99014,,
,,,,0.81516,0.99012,,
,,,,0.8152,0.99011,,
,,,,0.81524,0.9901,,
,,,,0.81528,0.99008,,
,,,,0.81532,0.99007,,
,,,,0.81536,0.99006,,
,,,,0.8154,0.99004,,
,,,,0.81544,0.99003,,
,,,,0.81548,0.99002,,
,,,,0.81552,0.99,,
,,,,0.81556,0.98999,,
,,,,0.8156,0.98998,,
,,,,0.81564,0.98996,,
,,,,0.81568,0.98995,,
,,,,0.81572,0.98994,,
,,,,0.81576,0.98992,,
,,,,0.8158,0.98991,,
,,,,0.81584,0.98989,,
,,,,0.81588,0.98988,,
,,,,0.81592,0.98987,,
,,,,0.81596,0.98985,,
,,,,0.816,0.98984,,
,,,,0.81604,0.98983,,
,,,,0.81608,0.98981,,
,,,,0.81612,0.9898,,
,,,,0.81616,0.98979,,
,,,,0.8162,0.98977,,
,,,,0.81624,0.98976,,
,,,,0.81628,0.98975,,
,,,,0.81632,0.98973,,
,,,,0.81636,0.98972,,
,,,,0.8164,0.98971,,
,,,,0.81644,0.98969,,
,,,,0.81648,0.98968,,
,,,,0.81652,0.98967,,
,,,,0.81656,0.98965,,
,,,,0.8166,0.98964,,
,,,,0.81664,0.98962,,
,,,,0.81668,0.98961,,
,,,,0.81672,0.9896,,
,,,,0.81676,0.98958,,
,,,,0.8168,0.98957,,
,,,,0.81684,0.98956,,
,,,,0.81688,0.98954,,
,,,,0.81692,0.98953,,
,,,,0.81696,0.98951,,
,,,,0.817,0.9895,,
,,,,0.81704,0.98949,,
,,,,0.81708,0.98947,,
,,,,0.81712,0.98946,,
,,,,0.81716,0.98945,,
,,,,0.8172,0.98943,,
,,,,0.81724,0.98942,,
,,,,0.81728,0.98941,,
,,,,0.81732,0.98939,,
,,,,0.81736,0.98938,,
,,,,0.8174,0.98936,,
,,,,0.81744,0.98935,,
,,,,0.81748,0.98934,,
,,,,0.81752,0.98932,,
,,,,0.81756,0.98931,,
,,,,0.8176,0.98929,,
,,,,0.81764,0.98928,,
,,,,0.81768,0.98927,,
,,,,0.81772,0.98925,,
,,,,0.81776,0.98924,,
,,,,0.8178,0.98922,,
,,,,0.81784,0.98921,,
,,,,0.81788,0.98919,,
,,,,0.81792,0.98918,,
,,,,0.81796,0.98916,,
,,,,0.818,0.98915,,
,,,,0.81804,0.98914,,
,,,,0.81808,0.98912,,
,,,,0.81812,0.98911,,
,,,,0.81816,0.98909,,
,,,,0.8182,0.98908,,
,,,,0.81824,0.98907,,
,,,,0.81828,0.98905,,
,,,,0.81832,0.98904,,
,,,,0.81836,0.98902,,
,,,,0.8184,0.98901,,
,,,,0.81844,0.989,,
,,,,0.81848,0.98898,,
,,,,0.81852,0.98897,,
,,,,0.81856,0.98895,,
,,,,0.8186,0.98894,,
,,,,0.81864,0.98892,,
,,,,0.81868,0.98891,,
,,,,0.81872,0.98889,,
,,,,0.81876,0.98888,,
,,,,0.8188,0.98887,,
,,,,0.81884,0.98885,,
,,,,0.81888,0.98884,,
,,,,0.81892,0.98882,,
,,,,0.81896,0.98881,,
,,,,0.819,0.98879,,
,,,,0.81904,0.98878,,
,,,,0.81908,0.98876,,
,,,,0.81912,0.98875,,
,,,,0.81916,0.98873,,
,,,,0.8192,0.98872,,
,,,,0.81924,0.9887,,
,,,,0.81928,0.98869,,
,,,,0.81932,0.98868,,
,,,,0.81936,0.98866,,
,,,,0.8194,0.98865,,
,,,,0.81944,0.98863,,
,,,,0.81948,0.98862,,
,,,,0.81952,0.9886,,
,,,,0.81956,0.98859,,
,,,,0.8196,0.98857,,
,,,,0.81964,0.98856,,
,,,,0.81968,0.98854,,
,,,,0.81972,0.98853,,
,,,,0.81976,0.98851,,
,,,,0.8198,0.9885,,
,,,,0.81984,0.98848,,
,,,,0.81988,0.98847,,
,,,,0.81992,0.98845,,
,,,,0.81996,0.98844,,
,,,,0.82,0.98842,,
,,,,0.82004,0.98841,,
,,,,0.82008,0.98839,,
,,,,0.82012,0.98838,,
,,,,0.82016,0.98836,,
,,,,0.8202,0.98835,,
,,,,0.82024,0.98833,,
,,,,0.82028,0.98832,,
,,,,0.82032,0.9883,,
,,,,0.82036,0.98828,,
,,,,0.8204,0.98827,,
,,,,0.82044,0.98825,,
,,,,0.82048,0.98824,,
,,,,0.82052,0.98822,,
,,,,0.82056,0.98821,,
,,,,0.8206,0.98819,,
,,,,0.82064,0.98818,,
,,,,0.82068,0.98816,,
,,,,0.82072,0.98814,,
,,,,0.82076,0.98813,,
,,,,0.8208,0.98811,,
,,,,0.82084,0.9881,,
,,,,0.82088,0.98808,,
,,,,0.82092,0.98807,,
,,,,0.82096,0.98805,,
,,,,0.821,0.98804,,
,,,,0.82104,0.98802,,
,,,,0.82108,0.98801,,
,,,,0.82112,0.98799,,
,,,,0.82116,0.98798,,
,,,,0.8212,0.98796,,
,,,,0.82124,0.98794,,
,,,,0.82128,0.98793,,
,,,,0.82132,0.98791,,
,,,,0.82136,0.9879,,
,,,,0.8214,0.98788,,
,,,,0.82144,0.98787,,
,,,,0.82148,0.98785,,
,,,,0.82152,0.98783,,
,,,,0.82156,0.98782,,
,,,,0.8216,0.9878,,
,,,,0.82164,0.98779,,
,,,,0.82168,0.98777,,
,,,,0.82172,0.98776,,
,,,,0.82176,0.98774,,
,,,,0.8218,0.98773,,
,,,,0.82184,0.98771,,
,,,,0.82188,0.9877,,
,,,,0.82192,0.98768,,
,,,,0.82196,0.98766,,
,,,,0.822,0.98765,,
,,,,0.82204,0.98763,,
,,,,0.82208,0.98762,,
,,,,0.82212,0.9876,,
,,,,0.82216,0.98759,,
,,,,0.8222,0.98757,,
,,,,0.82224,0.98755,,
,,,,0.82228,0.98754,,
,,,,0.82232,0.98752,,
,,,,0.82236,0.98751,,
,,,,0.8224,0.98749,,
,,,,0.82244,0.98748,,
,,,,0.82248,0.98746,,
,,,,0.82252,0.98744,,
,,,,0.82256,0.98743,,
,,,,0.8226,0.98741,,
,,,,0.82264,0.9874,,
,,,,0.82268,0.98738,,
,,,,0.82272,0.98737,,
,,,,0.82276,0.98735,,
,,,,0.8228,0.98733,,
,,,,0.82284,0.98732,,
,,,,0.82288,0.9873,,
,,,,0.82292,0.98729,,
,,,,0.82296,0.98727,,
,,,,0.823,0.98725,,
,,,,0.82304,0.98724,,
,,,,0.82308,0.98722,,
,,,,0.82312,0.98721,,
,,,,0.82316,0.98719,,
,,,,0.8232,0.98718,,
,,,,0.82324,0.98716,,
,,,,0.82328,0.98714,,
,,,,0.82332,0.98713,,
,,,,0.82336,0.98711,,
,,,,0.8234,0.98709,,
,,,,0.82344,0.98708,,
,,,,0.82348,0.98706,,
,,,,0.82352,0.98705,,
,,,,0.82356,0.98703,,
,,,,0.8236,0.98701,,
,,,,0.82364,0.987,,
,,,,0.82368,0.98698,,
,,,,0.82372,0.98697,,
,,,,0.82376,0.98695,,
,,,,0.8238,0.98693,,
,,,,0.82384,0.98692,,
,,,,0.82388,0.9869,,
,,,,0.82392,0.98688,,
,,,,0.82396,0.98687,,
,,,,0.824,0.98685,,
,,,,0.82404,0.98683,,
,,,,0.82408,0.98682,,
,,,,0.82412,0.9868,,
,,,,0.82416,0.98679,,
,,,,0.8242,0.98677,,
,,,,0.82424,0.98675,,
,,,,0.82428,0.98674,,
,,,,0.82432,0.98672,,
,,,,0.82436,0.9867,,
,,,,0.8244,0.98668,,
,,,,0.82444,0.98667,,
,,,,0.82448,0.98665,,
,,,,0.82452,0.98663,,
,,,,0.82456,0.98662,,
,,,,0.8246,0.9866,,
,,,,0.82464,0.98658,,
,,,,0.82468,0.98657,,
,,,,0.82472,0.98655,,
,,,,0.82476,0.98653,,
,,,,0.8248,0.98652,,
,,,,0.82484,0.9865,,
,,,,0.82488,0.98648,,
,,,,0.82492,0.98646,,
,,,,0.82496,0.98645,,
,,,,0.825,0.98643,,
,,,,0.82504,0.98641,,
,,,,0.82508,0.9864,,
,,,,0.82512,0.98638,,
,,,,0.82516,0.98636,,
,,,,0.8252,0.98634,,
,,,,0.82524,0.98633,,
,,,,0.82528,0.98631,,
,,,,0.82532,0.98629,,
,,,,0.82536,0.98627,,
,,,,0.8254,0.98626,,
,,,,0.82544,0.98624,,
,,,,0.82548,0.98622,,
,,,,0.82552,0.9862,,
,,,,0.82556,0.98619,,
,,,,0.8256,0.98617,,
,,,,0.82564,0.98615,,
,,,,0.82568,0.98614,,
,,,,0.82572,0.98612,,
,,,,0.82576,0.9861,,
,,,,0.8258,0.98608,,
,,,,0.82584,0.98607,,
,,,,0.82588,0.98605,,
,,,,0.82592,0.98603,,
,,,,0.82596,0.98601,,
,,,,0.826,0.986,,
,,,,0.82604,0.98598,,
,,,,0.82608,0.98596,,
,,,,0.82612,0.98594,,
,,,,0.82616,0.98593,,
,,,,0.8262,0.98591,,
,,,,0.82624,0.98589,,
,,,,0.82628,0.98588,,
,,,,0.82632,0.98586,,
,,,,0.82636,0.98584,,
,,,,0.8264,0.98582,,
,,,,0.82644,0.98581,,
,,,,0.82648,0.98579,,
,,,,0.82652,0.98577,,
,,,,0.82656,0.98576,,
,,,,0.8266,0.98574,,
,,,,0.82664,0.98572,,
,,,,0.82668,0.9857,,
,,,,0.82672,0.98569,,
,,,,0.82676,0.98567,,
,,,,0.8268,0.98565,,
,,,,0.82684,0.98563,,
,,,,0.82688,0.98562,,
,,,,0.82692,0.9856,,
,,,,0.82696,0.98558,,
,,,,0.827,0.98556,,
,,,,0.82704,0.98555,,
,,,,0.82708,0.98553,,
,,,,0.82712,0.98551,,
,,,,0.82716,0.98549,,
,,,,0.8272,0.98548,,
,,,,0.82724,0.98546,,
,,,,0.82728,0.98544,,
,,,,0.82732,0.98543,,
,,,,0.82736,0.98541,,
,,,,0.8274,0.98539,,
,,,,0.82744,0.98537,,
,,,,0.82748,0.98535,,
,,,,0.82752,0.98534,,
,,,,0.82756,0.98532,,
,,,,0.8276,0.9853,,
,,,,0.82764,0.98528,,
,,,,0.82768,0.98526,,
,,,,0.82772,0.98525,,
,,,,0.82776,0.98523,,
,,,,0.8278,0.98521,,
,,,,0.82784,0.98519,,
,,,,0.82788,0.98517,,
,,,,0.82792,0.98516,,
,,,,0.82796,0.98514,,
,,,,0.828,0.98512,,
,,,,0.82804,0.9851,,
,,,,0.82808,0.98509,,
,,,,0.82812,0.98507,,
,,,,0.82816,0.98505,,
,,,,0.8282,0.98503,,
,,,,0.82824,0.98501,,
,,,,0.82828,0.985,,
,,,,0.82832,0.98498,,
,,,,0.82836,0.98496,,
,,,,0.8284,0.98494,,
,,,,0.82844,0.98493,,
,,,,0.82848,0.98491,,
,,,,0.82852,0.98489,,
,,,,0.82856,0.98487,,
,,,,0.8286,0.98485,,
,,,,0.82864,0.98484,,
,,,,0.82868,0.98482,,
,,,,0.82872,0.9848,,
,,,,0.82876,0.98478,,
,,,,0.8288,0.98477,,
,,,,0.82884,0.98475,,
,,,,0.82888,0.98473,,
,,,,0.82892,0.98471,,
,,,,0.82896,0.98469,,
,,,,0.829,0.98468,,
,,,,0.82904,0.98466,,
,,,,0.82908,0.98464,,
,,,,0.82912,0.98462,,
,,,,0.82916,0.9846,,
,,,,0.8292,0.98458,,
,,,,0.82924,0.98457,,
,,,,0.82928,0.98455,,
,,,,0.82932,0.98453,,
,,,,0.82936,0.98451,,
,,,,0.8294,0.98449,,
,,,,0.82944,0.98447,,
,,,,0.82948,0.98445,,
,,,,0.82952,0.98444,,
,,,,0.82956,0.98442,,
,,,,0.8296,0.9844,,
,,,,0.82964,0.98438,,
,,,,0.82968,0.98436,,
,,,,0.82972,0.98434,,
,,,,0.82976,0.98432,,
,,,,0.8298,0.98431,,
,,,,0.82984,0.98429,,
,,,,0.82988,0.98427,,
,,,,0.82992,0.98425,,
,,,,0.82996,0.98423,,
,,,,0.83,0.98421,,
,,,,0.83004,0.98419,,
,,,,0.83008,0.98418,,
,,,,0.83012,0.98416,,
,,,,0.83016,0.98414,,
,,,,0.8302,0.98412,,
,,,,0.83024,0.9841,,
,,,,0.83028,0.98408,,
,,,,0.83032,0.98406,,
,,,,0.83036,0.98405,,
,,,,0.8304,0.98403,,
,,,,0.83044,0.98401,,
,,,,0.83048,0.98399,,
,,,,0.83052,0.98397,,
,,,,0.83056,0.98395,,
,,,,0.8306,0.98394,,
,,,,0.83064,0.98392,,
,,,,0.83068,0.9839,,
,,,,0.83072,0.98388,,
,,,,0.83076,0.98386,,
,,,,0.8308,0.98384,,
,,,,0.83084,0.98383,,
,,,,0.83088,0.98381,,
,,,,0.83092,0.98379,,
,,,,0.83096,0.98377,,
,,,,0.831,0.98375,,
,,,,0.83104,0.98373,,
,,,,0.83108,0.98372,,
,,,,0.83112,0.9837,,
,,,,0.83116,0.98368,,
,,,,0.8312,0.98366,,
,,,,0.83124,0.98364,,
,,,,0.83128,0.98362,,
,,,,0.83132,0.9836,,
,,,,0.83136,0.98359,,
,,,,0.8314,0.98357,,
,,,,0.83144,0.98355,,
,,,,0.83148,0.98353,,
,,,,0.83152,0.98351,,
,,,,0.83156,0.98349,,
,,,,0.8316,0.98348,,
,,,,0.83164,0.98346,,
,,,,0.83168,0.98344,,
,,,,0.83172,0.98342,,
,,,,0.83176,0.9834,,
,,,,0.8318,0.98338,,
,,,,0.83184,0.98336,,
,,,,0.83188,0.98335,,
,,,,0.83192,0.98333,,
,,,,0.83196,0.98331,,
,,,,0.832,0.98329,,
,,,,0.83204,0.98327,,
,,,,0.83208,0.98325,,
,,,,0.83212,0.98323,,
,,,,0.83216,0.98321,,
,,,,0.8322,0.9832,,
,,,,0.83224,0.98318,,
,,,,0.83228,0.98316,,
,,,,0.83232,0.98314,,
,,,,0.83236,0.98312,,
,,,,0.8324,0.9831,,
,,,,0.83244,0.98308,,
,,,,0.83248,0.98306,,
,,,,0.83252,0.98305,,
,,,,0.83256,0.98303,,
,,,,0.8326,0.98301,,
,,,,0.83264,0.98299,,
,,,,0.83268,0.98297,,
,,,,0.83272,0.98295,,
,,,,0.83276,0.98293,,
,,,,0.8328,0.98291,,
,,,,0.83284,0.98289,,
,,,,0.83288,0.98288,,
,,,,0.83292,0.98286,,
,,,,0.83296,0.98284,,
,,,,0.833,0.98282,,
,,,,0.83304,0.9828,,
,,,,0.83308,0.98278,,
,,,,0.83312,0.98276,,
,,,,0.83316,0.98274,,
,,,,0.8332,0.98272,,
,,,,0.83324,0.9827,,
,,,,0.83328,0.98268,,
,,,,0.83332,0.98266,,
,,,,0.83336,0.98265,,
,,,,0.8334,0.98263,,
,,,,0.83344,0.98261,,
,,,,0.83348,0.98259,,
,,,,0.83352,0.98257,,
,,,,0.83356,0.98255,,
,,,,0.8336,0.98253,,
,,,,0.83364,0.98251,,
,,,,0.83368,0.98249,,
,,,,0.83372,0.98247,,
,,,,0.83376,0.98245,,
,,,,0.8338,0.98243,,
,,,,0.83384,0.98241,,
,,,,0.83388,0.98239,,
,,,,0.83392,0.98237,,
,,,,0.83396,0.98235,,
,,,,0.834,0.98233,,
,,,,0.83404,0.98231,,
,,,,0.83408,0.98229,,
,,,,0.83412,0.98227,,
,,,,0.83416,0.98225,,
,,,,0.8342,0.98223,,
,,,,0.83424,0.98221,,
,,,,0.83428,0.98219,,
,,,,0.83432,0.98217,,
,,,,0.83436,0.98216,,
,,,,0.8344,0.98214,,
,,,,0.83444,0.98212,,
,,,,0.83448,0.9821,,
,,,,0.83452,0.98208,,
,,,,0.83456,0.98206,,
,,,,0.8346,0.98204,,
,,,,0.83464,0.98202,,
,,,,0.83468,0.982,,
,,,,0.83472,0.98198,,
,,,,0.83476,0.98196,,
,,,,0.8348,0.98194,,
,,,,0.83484,0.98192,,
,,,,0.83488,0.9819,,
,,,,0.83492,0.98188,,
,,,,0.83496,0.98186,,
,,,,0.835,0.98184,,
,,,,0.83504,0.98182,,
,,,,0.83508,0.98181,,
,,,,0.83512,0.98179,,
,,,,0.83516,0.98177,,
,,,,0.8352,0.98175,,
,,,,0.83524,0.98173,,
,,,,0.83528,0.98171,,
,,,,0.83532,0.98169,,
,,,,0.83536,0.98167,,
,,,,0.8354,0.98165,,
,,,,0.83544,0.98163,,
,,,,0.83548,0.98161,,
,,,,0.83552,0.98159,,
,,,,0.83556,0.98157,,
,,,,0.8356,0.98155,,
,,,,0.83564,0.98153,,
,,,,0.83568,0.98151,,
,,,,0.83572,0.98149,,
,,,,0.83576,0.98147,,
,,,,0.8358,0.98145,,
,,,,0.83584,0.98144,,
,,,,0.83588,0.98142,,
,,,,0.83592,0.9814,,
,,,,0.83596,0.98138,,
,,,,0.836,0.98136,,
,,,,0.83604,0.98134,,
,,,,0.83608,0.98132,,
,,,,0.83612,0.9813,,
,,,,0.83616,0.98128,,
,,,,0.8362,0.98126,,
,,,,0.83624,0.98124,,
,,,,0.83628,0.98122,,
,,,,0.83632,0.9812,,
,,,,0.83636,0.98118,,
,,,,0.8364,0.98116,,
,,,,0.83644,0.98114,,
,,,,0.83648,0.98112,,
,,,,0.83652,0.9811,,
,,,,0.83656,0.98108,,
,,,,0.8366,0.98106,,
,,,,0.83664,0.98104,,
,,,,0.83668,0.98102,,
,,,,0.83672,0.981,,
,,,,0.83676,0.98098,,
,,,,0.8368,0.98096,,
,,,,0.83684,0.98094,,
,,,,0.83688,0.98092,,
,,,,0.83692,0.9809,,
,,,,0.83696,0.98088,,
,,,,0.837,0.98086,,
,,,,0.83704,0.98084,,
,,,,0.83708,0.98082,,
,,,,0.83712,0.9808,,
,,,,0.83716,0.98078,,
,,,,0.8372,0.98076,,
,,,,0.83724,0.98075,,
,,,,0.83728,0.98073,,
,,,,0.83732,0.98071,,
,,,,0.83736,0.98069,,
,,,,0.8374,0.98067,,
,,,,0.83744,0.98065,,
,,,,0.83748,0.98063,,
,,,,0.83752,0.9806,,
,,,,0.83756,0.98058,,
,,,,0.8376,0.98056,,
,,,,0.83764,0.98054,,
,,,,0.83768,0.98052,,
,,,,0.83772,0.9805,,
,,,,0.83776,0.98048,,
,,,,0.8378,0.98046,,
,,,,0.83784,0.98044,,
,,,,0.83788,0.98042,,
,,,,0.83792,0.9804,,
,,,,0.83796,0.98038,,
,,,,0.838,0.98036,,
,,,,0.83804,0.98034,,
,,,,0.83808,0.98032,,
,,,,0.83812,0.9803,,
,,,,0.83816,0.98028,,
,,,,0.8382,0.98026,,
,,,,0.83824,0.98024,,
,,,,0.83828,0.98022,,
,,,,0.83832,0.9802,,
,,,,0.83836,0.98018,,
,,,,0.8384,0.98016,,
,,,,0.83844,0.98014,,
,,,,0.83848,0.98012,,
,,,,0.83852,0.9801,,
,,,,0.83856,0.98008,,
,,,,0.8386,0.98006,,
,,,,0.83864,0.98004,,
,,,,0.83868,0.98002,,
,,,,0.83872,0.98,,
,,,,0.83876,0.97998,,
,,,,0.8388,0.97996,,
,,,,0.83884,0.97994,,
,,,,0.83888,0.97992,,
,,,,0.83892,0.9799,,
,,,,0.83896,0.97988,,
,,,,0.839,0.97986,,
,,,,0.83904,0.97984,,
,,,,0.83908,0.97982,,
,,,,0.83912,0.9798,,
,,,,0.83916,0.97978,,
,,,,0.8392,0.97975,,
,,,,0.83924,0.97973,,
,,,,0.83928,0.97971,,
,,,,0.83932,0.97969,,
,,,,0.83936,0.97967,,
,,,,0.8394,0.97965,,
,,,,0.83944,0.97963,,
,,,,0.83948,0.97961,,
,,,,0.83952,0.97959,,
,,,,0.83956,0.97957,,
,,,,0.8396,0.97955,,
,,,,0.83964,0.97953,,
,,,,0.83968,0.97951,,
,,,,0.83972,0.97949,,
,,,,0.83976,0.97947,,
,,,,0.8398,0.97946,,
,,,,0.83984,0.97944,,
,,,,0.83988,0.97942,,
,,,,0.83992,0.9794,,
,,,,0.83996,0.97937,,
,,,,0.84,0.97935,,
,,,,0.84004,0.97933,,
,,,,0.84008,0.97931,,
,,,,0.84012,0.97929,,
,,,,0.84016,0.97927,,
,,,,0.8402,0.97925,,
,,,,0.84024,0.97923,,
,,,,0.84028,0.97921,,
,,,,0.84032,0.97919,,
,,,,0.84036,0.97917,,
,,,,0.8404,0.97915,,
,,,,0.84044,0.97913,,
,,,,0.84048,0.97911,,
,,,,0.84052,0.97909,,
,,,,0.84056,0.97907,,
,,,,0.8406,0.97905,,
,,,,0.84064,0.97903,,
,,,,0.84068,0.97901,,
,,,,0.84072,0.97899,,
,,,,0.84076,0.97897,,
,,,,0.8408,0.97895,,
,,,,0.84084,0.97893,,
,,,,0.84088,0.97891,,
,,,,0.84092,0.97889,,
,,,,0.84096,0.97887,,
,,,,0.841,0.97885,,
,,,,0.84104,0.97883,,
,,,,0.84108,0.97881,,
,,,,0.84112,0.97879,,
,,,,0.84116,0.97877,,
,,,,0.8412,0.97875,,
,,,,0.84124,0.97872,,
,,,,0.84128,0.9787,,
,,,,0.84132,0.97868,,
,,,,0.84136,0.97866,,
,,,,0.8414,0.97864,,
,,,,0.84144,0.97862,,
,,,,0.84148,0.9786,,
,,,,0.84152,0.97858,,
,,,,0.84156,0.97856,,
,,,,0.8416,0.97854,,
,,,,0.84164,0.97852,,
,,,,0.84168,0.9785,,
,,,,0.84172,0.97847,,
,,,,0.84176,0.97845,,
,,,,0.8418,0.97843,,
,,,,0.84184,0.97841,,
,,,,0.84188,0.97839,,
,,,,0.84192,0.97837,,
,,,,0.84196,0.97835,,
,,,,0.842,0.97833,,
,,,,0.84204,0.97831,,
,,,,0.84208,0.97829,,
,,,,0.84212,0.97827,,
,,,,0.84216,0.97825,,
,,,,0.8422,0.97822,,
,,,,0.84224,0.9782,,
,,,,0.84228,0.97818,,
,,,,0.84232,0.97816,,
,,,,0.84236,0.97814,,
,,,,0.8424,0.97812,,
,,,,0.84244,0.9781,,
,,,,0.84248,0.97808,,
,,,,0.84252,0.97806,,
,,,,0.84256,0.97804,,
,,,,0.8426,0.97802,,
,,,,0.84264,0.978,,
,,,,0.84268,0.97798,,
,,,,0.84272,0.97796,,
,,,,0.84276,0.97794,,
,,,,0.8428,0.97792,,
,,,,0.84284,0.9779,,
,,,,0.84288,0.97788,,
,,,,0.84292,0.97785,,
,,,,0.84296,0.97783,,
,,,,0.843,0.97781,,
,,,,0.84304,0.97779,,
,,,,0.84308,0.97777,,
,,,,0.84312,0.97775,,
,,,,0.84316,0.97773,,
,,,,0.8432,0.97771,,
,,,,0.84324,0.97769,,
,,,,0.84328,0.97767,,
,,,,0.84332,0.97765,,
,,,,0.84336,0.97763,,
,,,,0.8434,0.97761,,
,,,,0.84344,0.97759,,
,,,,0.84348,0.97757,,
,,,,0.84352,0.97755,,
,,,,0.84356,0.97753,,
,,,,0.8436,0.97751,,
,,,,0.84364,0.97748,,
,,,,0.84368,0.97746,,
,,,,0.84372,0.97744,,
,,,,0.84376,0.97742,,
,,,,0.8438,0.9774,,
,,,,0.84384,0.97738,,
,,,,0.84388,0.97736,,
,,,,0.84392,0.97734,,
,,,,0.84396,0.97732,,
,,,,0.844,0.9773,,
,,,,0.84404,0.97728,,
,,,,0.84408,0.97726,,
,,,,0.84412,0.97724,,
,,,,0.84416,0.97721,,
,,,,0.8442,0.97719,,
,,,,0.84424,0.97717,,
,,,,0.84428,0.97715,,
,,,,0.84432,0.97713,,
,,,,0.84436,0.97711,,
,,,,0.8444,0.97709,,
,,,,0.84444,0.97707,,
,,,,0.84448,0.97705,,
,,,,0.84452,0.97703,,
,,,,0.84456,0.97701,,
,,,,0.8446,0.97699,,
,,,,0.84464,0.97697,,
,,,,0.84468,0.97695,,
,,,,0.84472,0.97693,,
,,,,0.84476,0.9769,,
,,,,0.8448,0.97688,,
,,,,0.84484,0.97686,,
,,,,0.84488,0.97684,,
,,,,0.84492,0.97682,,
,,,,0.84496,0.9768,,
,,,,0.845,0.97678,,
,,,,0.84504,0.97676,,
,,,,0.84508,0.97674,,
,,,,0.84512,0.97672,,
,,,,0.84516,0.9767,,
,,,,0.8452,0.97667,,
,,,,0.84524,0.97665,,
,,,,0.84528,0.97663,,
,,,,0.84532,0.97661,,
,,,,0.84536,0.97659,,
,,,,0.8454,0.97657,,
,,,,0.84544,0.97655,,
,,,,0.84548,0.97653,,
,,,,0.84552,0.9765,,
,,,,0.84556,0.97648,,
,,,,0.8456,0.97646,,
,,,,0.84564,0.97644,,
,,,,0.84568,0.97642,,
,,,,0.84572,0.9764,,
,,,,0.84576,0.97638,,
,,,,0.8458,0.97636,,
,,,,0.84584,0.97634,,
,,,,0.84588,0.97632,,
,,,,0.84592,0.9763,,
,,,,0.84596,0.97627,,
,,,,0.846,0.97625,,
,,,,0.84604,0.97623,,
,,,,0.84608,0.97621,,
,,,,0.84612,0.97619,,
,,,,0.84616,0.97617,,
,,,,0.8462,0.97615,,
,,,,0.84624,0.97613,,
,,,,0.84628,0.97611,,
,,,,0.84632,0.97609,,
,,,,0.84636,0.97607,,
,,,,0.8464,0.97605,,
,,,,0.84644,0.97603,,
,,,,0.84648,0.976,,
,,,,0.84652,0.97598,,
,,,,0.84656,0.97596,,
,,,,0.8466,0.97594,,
,,,,0.84664,0.97592,,
,,,,0.84668,0.9759,,
,,,,0.84672,0.97588,,
,,,,0.84676,0.97586,,
,,,,0.8468,0.97584,,
,,,,0.84684,0.97582,,
,,,,0.84688,0.9758,,
,,,,0.84692,0.97578,,
,,,,0.84696,0.97576,,
,,,,0.847,0.97574,,
,,,,0.84704,0.97572,,
,,,,0.84708,0.9757,,
,,,,0.84712,0.97568,,
,,,,0.84716,0.97566,,
,,,,0.8472,0.97564,,
,,,,0.84724,0.97561,,
,,,,0.84728,0.97559,,
,,,,0.84732,0.97557,,
,,,,0.84736,0.97555,,
,,,,0.8474,0.97553,,
,,,,0.84744,0.97551,,
,,,,0.84748,0.97549,,
,,,,0.84752,0.97547,,
,,,,0.84756,0.97545,,
,,,,0.8476,0.97543,,
,,,,0.84764,0.97541,,
,,,,0.84768,0.97539,,
,,,,0.84772,0.97537,,
,,,,0.84776,0.97535,,
,,,,0.8478,0.97533,,
,,,,0.84784,0.97531,,
,,,,0.84788,0.97529,,
,,,,0.84792,0.97527,,
,,,,0.84796,0.97525,,
,,,,0.848,0.97523,,
,,,,0.84804,0.97521,,
,,,,0.84808,0.97518,,
,,,,0.84812,0.97516,,
,,,,0.84816,0.97514,,
,,,,0.8482,0.97512,,
,,,,0.84824,0.9751,,
,,,,0.84828,0.97508,,
,,,,0.84832,0.97506,,
,,,,0.84836,0.97504,,
,,,,0.8484,0.97502,,
,,,,0.84844,0.975,,
,,,,0.84848,0.97498,,
,,,,0.84852,0.97496,,
,,,,0.84856,0.97494,,
,,,,0.8486,0.97492,,
,,,,0.84864,0.97489,,
,,,,0.84868,0.97487,,
,,,,0.84872,0.97485,,
,,,,0.84876,0.97483,,
,,,,0.8488,0.97481,,
,,,,0.84884,0.97479,,
,,,,0.84888,0.97477,,
,,,,0.84892,0.97475,,
,,,,0.84896,0.97473,,
,,,,0.849,0.97471,,
,,,,0.84904,0.97468,,
,,,,0.84908,0.97466,,
,,,,0.84912,0.97464,,
,,,,0.84916,0.97462,,
,,,,0.8492,0.9746,,
,,,,0.84924,0.97458,,
,,,,0.84928,0.97456,,
,,,,0.84932,0.97454,,
,,,,0.84936,0.97452,,
,,,,0.8494,0.97449,,
,,,,0.84944,0.97447,,
,,,,0.84948,0.97445,,
,,,,0.84952,0.97443,,
,,,,0.84956,0.97441,,
,,,,0.8496,0.97439,,
,,,,0.84964,0.97437,,
,,,,0.84968,0.97435,,
,,,,0.84972,0.97433,,
,,,,0.84976,0.97431,,
,,,,0.8498,0.97429,,
,,,,0.84984,0.97426,,
,,,,0.84988,0.97424,,
,,,,0.84992,0.97422,,
,,,,0.84996,0.9742,,
,,,,0.85,0.97418,,
,,,,0.85004,0.97416,,
,,,,0.85008,0.97414,,
,,,,0.85012,0.97412,,
,,,,0.85016,0.9741,,
,,,,0.8502,0.97408,,
,,,,0.85024,0.97406,,
,,,,0.85028,0.97404,,
,,,,0.85032,0.97402,,
,,,,0.85036,0.974,,
,,,,0.8504,0.97398,,
,,,,0.85044,0.97396,,
,,,,0.85048,0.97394,,
,,,,0.85052,0.97391,,
,,,,0.85056,0.97389,,
,,,,0.8506,0.97387,,
,,,,0.85064,0.97385,,
,,,,0.85068,0.97383,,
,,,,0.85072,0.97381,,
,,,,0.85076,0.97379,,
,,,,0.8508,0.97377,,
,,,,0.85084,0.97375,,
,,,,0.85088,0.97373,,
,,,,0.85092,0.97371,,
,,,,0.85096,0.97369,,
,,,,0.851,0.97367,,
,,,,0.85104,0.97365,,
,,,,0.85108,0.97363,,
,,,,0.85112,0.97361,,
,,,,0.85116,0.97359,,
,,,,0.8512,0.97356,,
,,,,0.85124,0.97354,,
,,,,0.85128,0.97352,,
,,,,0.85132,0.9735,,
,,,,0.85136,0.97348,,
,,,,0.8514,0.97346,,
,,,,0.85144,0.97344,,
,,,,0.85148,0.97342,,
,,,,0.85152,0.9734,,
,,,,0.85156,0.97338,,
,,,,0.8516,0.97336,,
,,,,0.85164,0.97334,,
,,,,0.85168,0.97332,,
,,,,0.85172,0.9733,,
,,,,0.85176,0.97328,,
,,,,0.8518,0.97326,,
,,,,0.85184,0.97324,,
,,,,0.85188,0.97322,,
,,,,0.85192,0.9732,,
,,,,0.85196,0.97318,,
,,,,0.852,0.97316,,
,,,,0.85204,0.97313,,
,,,,0.85208,0.97311,,
,,,,0.85212,0.97309,,
,,,,0.85216,0.97307,,
,,,,0.8522,0.97305,,
,,,,0.85224,0.97303,,
,,,,0.85228,0.97301,,
,,,,0.85232,0.97299,,
,,,,0.85236,0.97297,,
,,,,0.8524,0.97295,,
,,,,0.85244,0.97293,,
,,,,0.85248,0.97291,,
,,,,0.85252,0.97289,,
,,,,0.85256,0.97287,,
,,,,0.8526,0.97285,,
,,,,0.85264,0.97283,,
,,,,0.85268,0.97281,,
,,,,0.85272,0.97279,,
,,,,0.85276,0.97276,,
,,,,0.8528,0.97274,,
,,,,0.85284,0.97272,,
,,,,0.85288,0.9727,,
,,,,0.85292,0.97268,,
,,,,0.85296,0.97266,,
,,,,0.853,0.97264,,
,,,,0.85304,0.97262,,
,,,,0.85308,0.9726,,
,,,,0.85312,0.97258,,
,,,,0.85316,0.97256,,
,,,,0.8532,0.97254,,
,,,,0.85324,0.97252,,
,,,,0.85328,0.97249,,
,,,,0.85332,0.97247,,
,,,,0.85336,0.97245,,
,,,,0.8534,0.97243,,
,,,,0.85344,0.97241,,
,,,,0.85348,0.97239,,
,,,,0.85352,0.97237,,
,,,,0.85356,0.97235,,
,,,,0.8536,0.97233,,
,,,,0.85364,0.97231,,
,,,,0.85368,0.97229,,
,,,,0.85372,0.97227,,
,,,,0.85376,0.97225,,
,,,,0.8538,0.97223,,
,,,,0.85384,0.97221,,
,,,,0.85388,0.97219,,
,,,,0.85392,0.97217,,
,,,,0.85396,0.97215,,
,,,,0.854,0.97213,,
,,,,0.85404,0.97211,,
,,,,0.85408,0.97209,,
,,,,0.85412,0.97207,,
,,,,0.85416,0.97205,,
,,,,0.8542,0.97203,,
,,,,0.85424,0.97201,,
,,,,0.85428,0.97199,,
,,,,0.85432,0.97197,,
,,,,0.85436,0.97195,,
,,,,0.8544,0.97193,,
,,,,0.85444,0.97191,,
,,,,0.85448,0.97189,,
,,,,0.85452,0.97187,,
,,,,0.85456,0.97185,,
,,,,0.8546,0.97183,,
,,,,0.85464,0.97181,,
,,,,0.85468,0.97179,,
,,,,0.85472,0.97177,,
,,,,0.85476,0.97175,,
,,,,0.8548,0.97173,,
,,,,0.85484,0.97171,,
,,,,0.85488,0.97169,,
,,,,0.85492,0.97167,,
,,,,0.85496,0.97165,,
,,,,0.855,0.97163,,
,,,,0.85504,0.97161,,
,,,,0.85508,0.97159,,
,,,,0.85512,0.97157,,
,,,,0.85516,0.97155,,
,,,,0.8552,0.97153,,
,,,,0.85524,0.97151,,
,,,,0.85528,0.97149,,
,,,,0.85532,0.97147,,
,,,,0.85536,0.97145,,
,,,,0.8554,0.97143,,
,,,,0.85544,0.97141,,
,,,,0.85548,0.97139,,
,,,,0.85552,0.97137,,
,,,,0.85556,0.97135,,
,,,,0.8556,0.97133,,
,,,,0.85564,0.97131,,
,,,,0.85568,0.97129,,
,,,,0.85572,0.97127,,
,,,,0.85576,0.97125,,
,,,,0.8558,0.97123,,
,,,,0.85584,0.97121,,
,,,,0.85588,0.97119,,
,,,,0.85592,0.97117,,
,,,,0.85596,0.97115,,
,,,,0.856,0.97113,,
,,,,0.85604,0.97111,,
,,,,0.85608,0.97109,,
,,,,0.85612,0.97107,,
,,,,0.85616,0.97105,,
,,,,0.8562,0.97103,,
,,,,0.85624,0.97101,,
,,,,0.85628,0.97099,,
,,,,0.85632,0.97097,,
,,,,0.85636,0.97095,,
,,,,0.8564,0.97093,,
,,,,0.85644,0.97091,,
,,,,0.85648,0.97089,,
,,,,0.85652,0.97086,,
,,,,0.85656,0.97084,,
,,,,0.8566,0.97082,,
,,,,0.85664,0.9708,,
,,,,0.85668,0.97078,,
,,,,0.85672,0.97076,,
,,,,0.85676,0.97074,,
,,,,0.8568,0.97072,,
,,,,0.85684,0.9707,,
,,,,0.85688,0.97068,,
,,,,0.85692,0.97066,,
,,,,0.85696,0.97064,,
,,,,0.857,0.97062,,
,,,,0.85704,0.9706,,
,,,,0.85708,0.97058,,
,,,,0.85712,0.97056,,
,,,,0.85716,0.97054,,
,,,,0.8572,0.97052,,
,,,,0.85724,0.9705,,
,,,,0.85728,0.97048,,
,,,,0.85732,0.97046,,
,,,,0.85736,0.97044,,
,,,,0.8574,0.97042,,
,,,,0.85744,0.9704,,
,,,,0.85748,0.97038,,
,,,,0.85752,0.97036,,
,,,,0.85756,0.97034,,
,,,,0.8576,0.97032,,
,,,,0.85764,0.9703,,
,,,,0.85768,0.97028,,
,,,,0.85772,0.97026,,
,,,,0.85776,0.97024,,
,,,,0.8578,0.97022,,
,,,,0.85784,0.9702,,
,,,,0.85788,0.97018,,
,,,,0.85792,0.97016,,
,,,,0.85796,0.97014,,
,,,,0.858,0.97012,,
,,,,0.85804,0.9701,,
,,,,0.85808,0.97008,,
,,,,0.85812,0.97007,,
,,,,0.85816,0.97005,,
,,,,0.8582,0.97003,,
,,,,0.85824,0.97001,,
,,,,0.85828,0.96999,,
,,,,0.85832,0.96997,,
,,,,0.85836,0.96995,,
,,,,0.8584,0.96993,,
,,,,0.85844,0.96991,,
,,,,0.85848,0.96989,,
,,,,0.85852,0.96987,,
,,,,0.85856,0.96985,,
,,,,0.8586,0.96983,,
,,,,0.85864,0.96981,,
,,,,0.85868,0.96979,,
,,,,0.85872,0.96977,,
,,,,0.85876,0.96975,,
,,,,0.8588,0.96973,,
,,,,0.85884,0.96971,,
,,,,0.85888,0.96969,,
,,,,0.85892,0.96967,,
,,,,0.85896,0.96965,,
,,,,0.859,0.96963,,
,,,,0.85904,0.96961,,
,,,,0.85908,0.96959,,
,,,,0.85912,0.96957,,
,,,,0.85916,0.96955,,
,,,,0.8592,0.96954,,
,,,,0.85924,0.96952,,
,,,,0.85928,0.9695,,
,,,,0.85932,0.96948,,
,,,,0.85936,0.96946,,
,,,,0.8594,0.96944,,
,,,,0.85944,0.96942,,
,,,,0.85948,0.9694,,
,,,,0.85952,0.96938,,
,,,,0.85956,0.96936,,
,,,,0.8596,0.96934,,
,,,,0.85964,0.96932,,
,,,,0.85968,0.9693,,
,,,,0.85972,0.96928,,
,,,,0.85976,0.96926,,
,,,,0.8598,0.96924,,
,,,,0.85984,0.96923,,
,,,,0.85988,0.96921,,
,,,,0.85992,0.96919,,
,,,,0.85996,0.96917,,
,,,,0.86,0.96915,,
,,,,0.86004,0.96913,,
,,,,0.86008,0.96911,,
,,,,0.86012,0.96909,,
,,,,0.86016,0.96907,,
,,,,0.8602,0.96905,,
,,,,0.86024,0.96903,,
,,,,0.86028,0.96901,,
,,,,0.86032,0.96899,,
,,,,0.86036,0.96897,,
,,,,0.8604,0.96895,,
,,,,0.86044,0.96893,,
,,,,0.86048,0.96891,,
,,,,0.86052,0.96889,,
,,,,0.86056,0.96888,,
,,,,0.8606,0.96886,,
,,,,0.86064,0.96884,,
,,,,0.86068,0.96882,,
,,,,0.86072,0.9688,,
,,,,0.86076,0.96878,,
,,,,0.8608,0.96876,,
,,,,0.86084,0.96874,,
,,,,0.86088,0.96872,,
,,,,0.86092,0.9687,,
,,,,0.86096,0.96868,,
,,,,0.861,0.96866,,
,,,,0.86104,0.96864,,
,,,,0.86108,0.96862,,
,,,,0.86112,0.9686,,
,,,,0.86116,0.96858,,
,,,,0.8612,0.96856,,
,,,,0.86124,0.96854,,
,,,,0.86128,0.96852,,
,,,,0.86132,0.96851,,
,,,,0.86136,0.96849,,
,,,,0.8614,0.96847,,
,,,,0.86144,0.96845,,
,,,,0.86148,0.96843,,
,,,,0.86152,0.96841,,
,,,,0.86156,0.96839,,
,,,,0.8616,0.96837,,
,,,,0.86164,0.96835,,
,,,,0.86168,0.96833,,
,,,,0.86172,0.96831,,
,,,,0.86176,0.9683,,
,,,,0.8618,0.96828,,
,,,,0.86184,0.96826,,
,,,,0.86188,0.96824,,
,,,,0.86192,0.96822,,
,,,,0.86196,0.9682,,
,,,,0.862,0.96818,,
,,,,0.86204,0.96816,,
,,,,0.86208,0.96814,,
,,,,0.86212,0.96813,,
,,,,0.86216,0.96811,,
,,,,0.8622,0.96809,,
,,,,0.86224,0.96807,,
,,,,0.86228,0.96805,,
,,,,0.86232,0.96803,,
,,,,0.86236,0.96801,,
,,,,0.8624,0.968,,
,,,,0.86244,0.96798,,
,,,,0.86248,0.96796,,
,,,,0.86252,0.96794,,
,,,,0.86256,0.96792,,
,,,,0.8626,0.9679,,
,,,,0.86264,0.96788,,
,,,,0.86268,0.96786,,
,,,,0.86272,0.96785,,
,,,,0.86276,0.96783,,
,,,,0.8628,0.96781,,
,,,,0.86284,0.96779,,
,,,,0.86288,0.96777,,
,,,,0.86292,0.96775,,
,,,,0.86296,0.96774,,
,,,,0.863,0.96772,,
,,,,0.86304,0.9677,,
,,,,0.86308,0.96768,,
,,,,0.86312,0.96766,,
,,,,0.86316,0.96764,,
,,,,0.8632,0.96762,,
,,,,0.86324,0.96761,,
,,,,0.86328,0.96759,,
,,,,0.86332,0.96757,,
,,,,0.86336,0.96755,,
,,,,0.8634,0.96753,,
,,,,0.86344,0.96751,,
,,,,0.86348,0.9675,,
,,,,0.86352,0.96748,,
,,,,0.86356,0.96746,,
,,,,0.8636,0.96744,,
,,,,0.86364,0.96742,,
,,,,0.86368,0.9674,,
,,,,0.86372,0.96738,,
,,,,0.86376,0.96737,,
,,,,0.8638,0.96735,,
,,,,0.86384,0.96733,,
,,,,0.86388,0.96731,,
,,,,0.86392,0.96729,,
,,,,0.86396,0.96727,,
,,,,0.864,0.96726,,
,,,,0.86404,0.96724,,
,,,,0.86408,0.96722,,
,,,,0.86412,0.9672,,
,,,,0.86416,0.96718,,
,,,,0.8642,0.96716,,
,,,,0.86424,0.96714,,
,,,,0.86428,0.96713,,
,,,,0.86432,0.96711,,
,,,,0.86436,0.96709,,
,,,,0.8644,0.96707,,
,,,,0.86444,0.96705,,
,,,,0.86448,0.96703,,
,,,,0.86452,0.96701,,
,,,,0.86456,0.967,,
,,,,0.8646,0.96698,,
,,,,0.86464,0.96696,,
,,,,0.86468,0.96694,,
,,,,0.86472,0.96692,,
,,,,0.86476,0.9669,,
,,,,0.8648,0.96688,,
,,,,0.86484,0.96687,,
,,,,0.86488,0.96685,,
,,,,0.86492,0.96683,,
,,,,0.86496,0.96681,,
,,,,0.865,0.96679,,
,,,,0.86504,0.96677,,
,,,,0.86508,0.96675,,
,,,,0.86512,0.96673,,
,,,,0.86516,0.96672,,
,,,,0.8652,0.9667,,
,,,,0.86524,0.96668,,
,,,,0.86528,0.96666,,
,,,,0.86532,0.96664,,
,,,,0.86536,0.96662,,
,,,,0.8654,0.9666,,
,,,,0.86544,0.96659,,
,,,,0.86548,0.96657,,
,,,,0.86552,0.96655,,
,,,,0.86556,0.96653,,
,,,,0.8656,0.96651,,
,,,,0.86564,0.96649,,
,,,,0.86568,0.96648,,
,,,,0.86572,0.96646,,
,,,,0.86576,0.96644,,
,,,,0.8658,0.96642,,
,,,,0.86584,0.9664,,
,,,,0.86588,0.96639,,
,,,,0.86592,0.96637,,
,,,,0.86596,0.96635,,
,,,,0.866,0.96633,,
,,,,0.86604,0.96632,,
,,,,0.86608,0.9663,,
,,,,0.86612,0.96628,,
,,,,0.86616,0.96626,,
,,,,0.8662,0.96624,,
,,,,0.86624,0.96623,,
,,,,0.86628,0.96621,,
,,,,0.86632,0.96619,,
,,,,0.86636,0.96617,,
,,,,0.8664,0.96616,,
,,,,0.86644,0.96614,,
,,,,0.86648,0.96612,,
,,,,0.86652,0.9661,,
,,,,0.86656,0.96608,,
,,,,0.8666,0.96607,,
,,,,0.86664,0.96605,,
,,,,0.86668,0.96603,,
,,,,0.86672,0.96601,,
,,,,0.86676,0.966,,
,,,,0.8668,0.96598,,
,,,,0.86684,0.96596,,
,,,,0.86688,0.96594,,
,,,,0.86692,0.96592,,
,,,,0.86696,0.96591,,
,,,,0.867,0.96589,,
,,,,0.86704,0.96587,,
,,,,0.86708,0.96585,,
,,,,0.86712,0.96584,,
,,,,0.86716,0.96582,,
,,,,0.8672,0.9658,,
,,,,0.86724,0.96578,,
,,,,0.86728,0.96576,,
,,,,0.86732,0.96575,,
,,,,0.86736,0.96573,,
,,,,0.8674,0.96571,,
,,,,0.86744,0.96569,,
,,,,0.86748,0.96568,,
,,,,0.86752,0.96566,,
,,,,0.86756,0.96564,,
,,,,0.8676,0.96562,,
,,,,0.86764,0.96561,,
,,,,0.86768,0.96559,,
,,,,0.86772,0.96557,,
,,,,0.86776,0.96556,,
,,,,0.8678,0.96554,,
,,,,0.86784,0.96552,,
,,,,0.86788,0.9655,,
,,,,0.86792,0.96549,,
,,,,0.86796,0.96547,,
,,,,0.868,0.96545,,
,,,,0.86804,0.96543,,
,,,,0.86808,0.96542,,
,,,,0.86812,0.9654,,
,,,,0.86816,0.96538,,
,,,,0.8682,0.96537,,
,,,,0.86824,0.96535,,
,,,,0.86828,0.96533,,
,,,,0.86832,0.96531,,
,,,,0.86836,0.9653,,
,,,,0.8684,0.96528,,
,,,,0.86844,0.96526,,
,,,,0.86848,0.96524,,
,,,,0.86852,0.96523,,
,,,,0.86856,0.96521,,
,,,,0.8686,0.96519,,
,,,,0.86864,0.96518,,
,,,,0.86868,0.96516,,
,,,,0.86872,0.96514,,
,,,,0.86876,0.96512,,
,,,,0.8688,0.96511,,
,,,,0.86884,0.96509,,
,,,,0.86888,0.96507,,
,,,,0.86892,0.96505,,
,,,,0.86896,0.96504,,
,,,,0.869,0.96502,,
,,,,0.86904,0.965,,
,,,,0.86908,0.96498,,
,,,,0.86912,0.96497,,
,,,,0.86916,0.96495,,
,,,,0.8692,0.96493,,
,,,,0.86924,0.96492,,
,,,,0.86928,0.9649,,
,,,,0.86932,0.96488,,
,,,,0.86936,0.96486,,
,,,,0.8694,0.96485,,
,,,,0.86944,0.96483,,
,,,,0.86948,0.96481,,
,,,,0.86952,0.96479,,
,,,,0.86956,0.96478,,
,,,,0.8696,0.96476,,
,,,,0.86964,0.96474,,
,,,,0.86968,0.96472,,
,,,,0.86972,0.96471,,
,,,,0.86976,0.96469,,
,,,,0.8698,0.96467,,
,,,,0.86984,0.96465,,
,,,,0.86988,0.96464,,
,,,,0.86992,0.96462,,
,,,,0.86996,0.9646,,
,,,,0.87,0.96459,,
,,,,0.87004,0.96457,,
,,,,0.87008,0.96455,,
,,,,0.87012,0.96454,,
,,,,0.87016,0.96452,,
,,,,0.8702,0.9645,,
,,,,0.87024,0.96448,,
,,,,0.87028,0.96447,,
,,,,0.87032,0.96445,,
,,,,0.87036,0.96443,,
,,,,0.8704,0.96442,,
,,,,0.87044,0.9644,,
,,,,0.87048,0.96438,,
,,,,0.87052,0.96437,,
,,,,0.87056,0.96435,,
,,,,0.8706,0.96433,,
,,,,0.87064,0.96432,,
,,,,0.87068,0.9643,,
,,,,0.87072,0.96428,,
,,,,0.87076,0.96427,,
,,,,0.8708,0.96425,,
,,,,0.87084,0.96424,,
,,,,0.87088,0.96422,,
,,,,0.87092,0.9642,,
,,,,0.87096,0.96419,,
,,,,0.871,0.96417,,
,,,,0.87104,0.96415,,
,,,,0.87108,0.96414,,
,,,,0.87112,0.96412,,
,,,,0.87116,0.9641,,
,,,,0.8712,0.96409,,
,,,,0.87124,0.96407,,
,,,,0.87128,0.96405,,
,,,,0.87132,0.96404,,
,,,,0.87136,0.96402,,
,,,,0.8714,0.96401,,
,,,,0.87144,0.96399,,
,,,,0.87148,0.96397,,
,,,,0.87152,0.96396,,
,,,,0.87156,0.96394,,
,,,,0.8716,0.96393,,
,,,,0.87164,0.96391,,
,,,,0.87168,0.96389,,
,,,,0.87172,0.96388,,
,,,,0.87176,0.96386,,
,,,,0.8718,0.96385,,
,,,,0.87184,0.96383,,
,,,,0.87188,0.96381,,
,,,,0.87192,0.9638,,
,,,,0.87196,0.96378,,
,,,,0.872,0.96377,,
,,,,0.87204,0.96375,,
,,,,0.87208,0.96373,,
,,,,0.87212,0.96372,,
,,,,0.87216,0.9637,,
,,,,0.8722,0.96368,,
,,,,0.87224,0.96367,,
,,,,0.87228,0.96365,,
,,,,0.87232,0.96364,,
,,,,0.87236,0.96362,,
,,,,0.8724,0.9636,,
,,,,0.87244,0.96359,,
,,,,0.87248,0.96357,,
,,,,0.87252,0.96356,,
,,,,0.87256,0.96354,,
,,,,0.8726,0.96352,,
,,,,0.87264,0.96351,,
,,,,0.87268,0.96349,,
,,,,0.87272,0.96348,,
,,,,0.87276,0.96346,,
,,,,0.8728,0.96344,,
,,,,0.87284,0.96343,,
,,,,0.87288,0.96341,,
,,,,0.87292,0.9634,,
,,,,0.87296,0.96338,,
,,,,0.873,0.96336,,
,,,,0.87304,0.96335,,
,,,,0.87308,0.96333,,
,,,,0.87312,0.96332,,
,,,,0.87316,0.9633,,
,,,,0.8732,0.96328,,
,,,,0.87324,0.96327,,
,,,,0.87328,0.96325,,
,,,,0.87332,0.96324,,
,,,,0.87336,0.96322,,
,,,,0.8734,0.9632,,
,,,,0.87344,0.96319,,
,,,,0.87348,0.96317,,
,,,,0.87352,0.96316,,
,,,,0.87356,0.96314,,
,,,,0.8736,0.96312,,
,,,,0.87364,0.96311,,
,,,,0.87368,0.96309,,
,,,,0.87372,0.96308,,
,,,,0.87376,0.96306,,
,,,,0.8738,0.96304,,
,,,,0.87384,0.96303,,
,,,,0.87388,0.96301,,
,,,,0.87392,0.963,,
,,,,0.87396,0.96298,,
,,,,0.874,0.96297,,
,,,,0.87404,0.96295,,
,,,,0.87408,0.96293,,
,,,,0.87412,0.96292,,
,,,,0.87416,0.9629,,
,,,,0.8742,0.96289,,
,,,,0.87424,0.96287,,
,,,,0.87428,0.96285,,
,,,,0.87432,0.96284,,
,,,,0.87436,0.96282,,
,,,,0.8744,0.96281,,
,,,,0.87444,0.96279,,
,,,,0.87448,0.96277,,
,,,,0.87452,0.96276,,
,,,,0.87456,0.96274,,
,,,,0.8746,0.96273,,
,,,,0.87464,0.96271,,
,,,,0.87468,0.9627,,
,,,,0.87472,0.96268,,
,,,,0.87476,0.96266,,
,,,,0.8748,0.96265,,
,,,,0.87484,0.96263,,
,,,,0.87488,0.96262,,
,,,,0.87492,0.9626,,
,,,,0.87496,0.96259,,
,,,,0.875,0.96257,,
,,,,0.87504,0.96256,,
,,,,0.87508,0.96254,,
,,,,0.87512,0.96253,,
,,,,0.87516,0.96251,,
,,,,0.8752,0.9625,,
,,,,0.87524,0.96248,,
,,,,0.87528,0.96247,,
,,,,0.87532,0.96245,,
,,,,0.87536,0.96244,,
,,,,0.8754,0.96242,,
,,,,0.87544,0.96241,,
,,,,0.87548,0.96239,,
,,,,0.87552,0.96238,,
,,,,0.87556,0.96236,,
,,,,0.8756,0.96235,,
,,,,0.87564,0.96233,,
,,,,0.87568,0.96232,,
,,,,0.87572,0.9623,,
,,,,0.87576,0.96229,,
,,,,0.8758,0.96227,,
,,,,0.87584,0.96226,,
,,,,0.87588,0.96224,,
,,,,0.87592,0.96223,,
,,,,0.87596,0.96221,,
,,,,0.876,0.9622,,
,,,,0.87604,0.96218,,
,,,,0.87608,0.96217,,
,,,,0.87612,0.96215,,
,,,,0.87616,0.96214,,
,,,,0.8762,0.96212,,
,,,,0.87624,0.96211,,
,,,,0.87628,0.96209,,
,,,,0.87632,0.96208,,
,,,,0.87636,0.96206,,
,,,,0.8764,0.96205,,
,,,,0.87644,0.96203,,
,,,,0.87648,0.96202,,
,,,,0.87652,0.962,,
,,,,0.87656,0.96199,,
,,,,0.8766,0.96197,,
,,,,0.87664,0.96196,,
,,,,0.87668,0.96194,,
,,,,0.87672,0.96193,,
,,,,0.87676,0.96191,,
,,,,0.8768,0.9619,,
,,,,0.87684,0.96188,,
,,,,0.87688,0.96187,,
,,,,0.87692,0.96185,,
,,,,0.87696,0.96184,,
,,,,0.877,0.96182,,
,,,,0.87704,0.96181,,
,,,,0.87708,0.96179,,
,,,,0.87712,0.96178,,
,,,,0.87716,0.96176,,
,,,,0.8772,0.96175,,
,,,,0.87724,0.96174,,
,,,,0.87728,0.96172,,
,,,,0.87732,0.96171,,
,,,,0.87736,0.96169,,
,,,,0.8774,0.96168,,
,,,,0.87744,0.96166,,
,,,,0.87748,0.96165,,
,,,,0.87752,0.96164,,
,,,,0.87756,0.96162,,
,,,,0.8776,0.96161,,
,,,,0.87764,0.96159,,
,,,,0.87768,0.96158,,
,,,,0.87772,0.96156,,
,,,,0.87776,0.96155,,
,,,,0.8778,0.96153,,
,,,,0.87784,0.96152,,
,,,,0.87788,0.96151,,
,,,,0.87792,0.96149,,
,,,,0.87796,0.96148,,
,,,,0.878,0.96146,,
,,,,0.87804,0.96145,,
,,,,0.87808,0.96144,,
,,,,0.87812,0.96142,,
,,,,0.87816,0.96141,,
,,,,0.8782,0.96139,,
,,,,0.87824,0.96138,,
,,,,0.87828,0.96136,,
,,,,0.87832,0.96135,,
,,,,0.87836,0.96134,,
,,,,0.8784,0.96132,,
,,,,0.87844,0.96131,,
,,,,0.87848,0.96129,,
,,,,0.87852,0.96128,,
,,,,0.87856,0.96126,,
,,,,0.8786,0.96125,,
,,,,0.87864,0.96124,,
,,,,0.87868,0.96122,,
,,,,0.87872,0.96121,,
,,,,0.87876,0.96119,,
,,,,0.8788,0.96118,,
,,,,0.87884,0.96117,,
,,,,0.87888,0.96115,,
,,,,0.87892,0.96114,,
,,,,0.87896,0.96112,,
,,,,0.879,0.96111,,
,,,,0.87904,0.96109,,
,,,,0.87908,0.96108,,
,,,,0.87912,0.96107,,
,,,,0.87916,0.96105,,
,,,,0.8792,0.96104,,
,,,,0.87924,0.96102,,
,,,,0.87928,0.96101,,
,,,,0.87932,0.961,,
,,,,0.87936,0.96098,,
,,,,0.8794,0.96097,,
,,,,0.87944,0.96095,,
,,,,0.87948,0.96094,,
,,,,0.87952,0.96092,,
,,,,0.87956,0.96091,,
,,,,0.8796,0.9609,,
,,,,0.87964,0.96088,,
,,,,0.87968,0.96087,,
,,,,0.87972,0.96085,,
,,,,0.87976,0.96084,,
,,,,0.8798,0.96083,,
,,,,0.87984,0.96081,,
,,,,0.87988,0.9608,,
,,,,0.87992,0.96079,,
,,,,0.87996,0.96077,,
,,,,0.88,0.96076,,
,,,,0.88004,0.96074,,
,,,,0.88008,0.96073,,
,,,,0.88012,0.96072,,
,,,,0.88016,0.9607,,
,,,,0.8802,0.96069,,
,,,,0.88024,0.96068,,
,,,,0.88028,0.96066,,
,,,,0.88032,0.96065,,
,,,,0.88036,0.96063,,
,,,,0.8804,0.96062,,
,,,,0.88044,0.96061,,
,,,,0.88048,0.96059,,
,,,,0.88052,0.96058,,
,,,,0.88056,0.96057,,
,,,,0.8806,0.96055,,
,,,,0.88064,0.96054,,
,,,,0.88068,0.96053,,
,,,,0.88072,0.96051,,
,,,,0.88076,0.9605,,
,,,,0.8808,0.96049,,
,,,,0.88084,0.96047,,
,,,,0.88088,0.96046,,
,,,,0.88092,0.96045,,
,,,,0.88096,0.96043,,
,,,,0.881,0.96042,,
,,,,0.88104,0.96041,,
,,,,0.88108,0.96039,,
,,,,0.88112,0.96038,,
,,,,0.88116,0.96037,,
,,,,0.8812,0.96035,,
,,,,0.88124,0.96034,,
,,,,0.88128,0.96033,,
,,,,0.88132,0.96032,,
,,,,0.88136,0.9603,,
,,,,0.8814,0.96029,,
,,,,0.88144,0.96028,,
,,,,0.88148,0.96026,,
,,,,0.88152,0.96025,,
,,,,0.88156,0.96024,,
,,,,0.8816,0.96022,,
,,,,0.88164,0.96021,,
,,,,0.88168,0.9602,,
,,,,0.88172,0.96019,,
,,,,0.88176,0.96017,,
,,,,0.8818,0.96016,,
,,,,0.88184,0.96015,,
,,,,0.88188,0.96013,,
,,,,0.88192,0.96012,,
,,,,0.88196,0.96011,,
,,,,0.882,0.9601,,
,,,,0.88204,0.96008,,
,,,,0.88208,0.96007,,
,,,,0.88212,0.96006,,
,,,,0.88216,0.96005,,
,,,,0.8822,0.96003,,
,,,,0.88224,0.96002,,
,,,,0.88228,0.96001,,
,,,,0.88232,0.95999,,
,,,,0.88236,0.95998,,
,,,,0.8824,0.95997,,
,,,,0.88244,0.95996,,
,,,,0.88248,0.95994,,
,,,,0.88252,0.95993,,
,,,,0.88256,0.95992,,
,,,,0.8826,0.95991,,
,,,,0.88264,0.95989,,
,,,,0.88268,0.95988,,
,,,,0.88272,0.95987,,
,,,,0.88276,0.95986,,
,,,,0.8828,0.95984,,
,,,,0.88284,0.95983,,
,,,,0.88288,0.95982,,
,,,,0.88292,0.95981,,
,,,,0.88296,0.95979,,
,,,,0.883,0.95978,,
,,,,0.88304,0.95977,,
,,,,0.88308,0.95976,,
,,,,0.88312,0.95974,,
,,,,0.88316,0.95973,,
,,,,0.8832,0.95972,,
,,,,0.88324,0.95971,,
,,,,0.88328,0.9597,,
,,,,0.88332,0.95968,,
,,,,0.88336,0.95967,,
,,,,0.8834,0.95966,,
,,,,0.88344,0.95965,,
,,,,0.88348,0.95963,,
,,,,0.88352,0.95962,,
,,,,0.88356,0.95961,,
,,,,0.8836,0.9596,,
,,,,0.88364,0.95958,,
,,,,0.88368,0.95957,,
,,,,0.88372,0.95956,,
,,,,0.88376,0.95955,,
,,,,0.8838,0.95954,,
,,,,0.88384,0.95952,,
,,,,0.88388,0.95951,,
,,,,0.88392,0.9595,,
,,,,0.88396,0.95949,,
,,,,0.884,0.95947,,
,,,,0.88404,0.95946,,
,,,,0.88408,0.95945,,
,,,,0.88412,0.95944,,
,,,,0.88416,0.95942,,
,,,,0.8842,0.95941,,
,,,,0.88424,0.9594,,
,,,,0.88428,0.95939,,
,,,,0.88432,0.95938,,
,,,,0.88436,0.95936,,
,,,,0.8844,0.95935,,
,,,,0.88444,0.95934,,
,,,,0.88448,0.95933,,
,,,,0.88452,0.95932,,
,,,,0.88456,0.9593,,
,,,,0.8846,0.95929,,
,,,,0.88464,0.95928,,
,,,,0.88468,0.95927,,
,,,,0.88472,0.95925,,
,,,,0.88476,0.95924,,
,,,,0.8848,0.95923,,
,,,,0.88484,0.95922,,
,,,,0.88488,0.95921,,
,,,,0.88492,0.95919,,
,,,,0.88496,0.95918,,
,,,,0.885,0.95917,,
,,,,0.88504,0.95916,,
,,,,0.88508,0.95915,,
,,,,0.88512,0.95913,,
,,,,0.88516,0.95912,,
,,,,0.8852,0.95911,,
,,,,0.88524,0.9591,,
,,,,0.88528,0.95909,,
,,,,0.88532,0.95907,,
,,,,0.88536,0.95906,,
,,,,0.8854,0.95905,,
,,,,0.88544,0.95904,,
,,,,0.88548,0.95902,,
,,,,0.88552,0.95901,,
,,,,0.88556,0.959,,
,,,,0.8856,0.95899,,
,,,,0.88564,0.95898,,
,,,,0.88568,0.95896,,
,,,,0.88572,0.95895,,
,,,,0.88576,0.95894,,
,,,,0.8858,0.95893,,
,,,,0.88584,0.95892,,
,,,,0.88588,0.9589,,
,,,,0.88592,0.95889,,
,,,,0.88596,0.95888,,
,,,,0.886,0.95887,,
,,,,0.88604,0.95886,,
,,,,0.88608,0.95885,,
,,,,0.88612,0.95883,,
,,,,0.88616,0.95882,,
,,,,0.8862,0.95881,,
,,,,0.88624,0.9588,,
,,,,0.88628,0.95879,,
,,,,0.88632,0.95877,,
,,,,0.88636,0.95876,,
,,,,0.8864,0.95875,,
,,,,0.88644,0.95874,,
,,,,0.88648,0.95873,,
,,,,0.88652,0.95872,,
,,,,0.88656,0.9587,,
,,,,0.8866,0.95869,,
,,,,0.88664,0.95868,,
,,,,0.88668,0.95867,,
,,,,0.88672,0.95866,,
,,,,0.88676,0.95865,,
,,,,0.8868,0.95864,,
,,,,0.88684,0.95862,,
,,,,0.88688,0.95861,,
,,,,0.88692,0.9586,,
,,,,0.88696,0.95859,,
,,,,0.887,0.95858,,
,,,,0.88704,0.95857,,
,,,,0.88708,0.95856,,
,,,,0.88712,0.95855,,
,,,,0.88716,0.95854,,
,,,,0.8872,0.95852,,
,,,,0.88724,0.95851,,
,,,,0.88728,0.9585,,
,,,,0.88732,0.95849,,
,,,,0.88736,0.95848,,
,,,,0.8874,0.95847,,
,,,,0.88744,0.95846,,
,,,,0.88748,0.95845,,
,,,,0.88752,0.95844,,
,,,,0.88756,0.95843,,
,,,,0.8876,0.95841,,
,,,,0.88764,0.9584,,
,,,,0.88768,0.95839,,
,,,,0.88772,0.95838,,
,,,,0.88776,0.95837,,
,,,,0.8878,0.95836,,
,,,,0.88784,0.95835,,
,,,,0.88788,0.95834,,
,,,,0.88792,0.95833,,
,,,,0.88796,0.95832,,
,,,,0.888,0.95831,,
,,,,0.88804,0.95829,,
,,,,0.88808,0.95828,,
,,,,0.88812,0.95827,,
,,,,0.88816,0.95826,,
,,,,0.8882,0.95825,,
,,,,0.88824,0.95824,,
,,,,0.88828,0.95823,,
,,,,0.88832,0.95822,,
,,,,0.88836,0.95821,,
,,,,0.8884,0.9582,,
,,,,0.88844,0.95819,,
,,,,0.88848,0.95818,,
,,,,0.88852,0.95816,,
,,,,0.88856,0.95815,,
,,,,0.8886,0.95814,,
,,,,0.88864,0.95813,,
,,,,0.88868,0.95812,,
,,,,0.88872,0.95811,,
,,,,0.88876,0.9581,,
,,,,0.8888,0.95809,,
,,,,0.88884,0.95808,,
,,,,0.88888,0.95807,,
,,,,0.88892,0.95806,,
,,,,0.88896,0.95805,,
,,,,0.889,0.95804,,
,,,,0.88904,0.95803,,
,,,,0.88908,0.95802,,
,,,,0.88912,0.95801,,
,,,,0.88916,0.95799,,
,,,,0.8892,0.95798,,
,,,,0.88924,0.95797,,
,,,,0.88928,0.95796,,
,,,,0.88932,0.95795,,
,,,,0.88936,0.95794,,
,,,,0.8894,0.95793,,
,,,,0.88944,0.95792,,
,,,,0.88948,0.95791,,
,,,,0.88952,0.9579,,
,,,,0.88956,0.95789,,
,,,,0.8896,0.95788,,
,,,,0.88964,0.95787,,
,,,,0.88968,0.95786,,
,,,,0.88972,0.95785,,
,,,,0.88976,0.95784,,
,,,,0.8898,0.95783,,
,,,,0.88984,0.95782,,
,,,,0.88988,0.95781,,
,,,,0.88992,0.9578,,
,,,,0.88996,0.95779,,
,,,,0.89,0.95778,,
,,,,0.89004,0.95777,,
,,,,0.89008,0.95776,,
,,,,0.89012,0.95775,,
,,,,0.89016,0.95774,,
,,,,0.8902,0.95773,,
,,,,0.89024,0.95772,,
,,,,0.89028,0.95771,,
,,,,0.89032,0.9577,,
,,,,0.89036,0.95769,,
,,,,0.8904,0.95768,,
,,,,0.89044,0.95767,,
,,,,0.89048,0.95766,,
,,,,0.89052,0.95765,,
,,,,0.89056,0.95764,,
,,,,0.8906,0.95763,,
,,,,0.89064,0.95762,,
,,,,0.89068,0.95761,,
,,,,0.89072,0.9576,,
,,,,0.89076,0.95759,,
,,,,0.8908,0.95758,,
,,,,0.89084,0.95757,,
,,,,0.89088,0.95756,,
,,,,0.89092,0.95755,,
,,,,0.89096,0.95754,,
,,,,0.891,0.95753,,
,,,,0.89104,0.95752,,
,,,,0.89108,0.95751,,
,,,,0.89112,0.9575,,
,,,,0.89116,0.9575,,
,,,,0.8912,0.95749,,
,,,,0.89124,0.95748,,
,,,,0.89128,0.95747,,
,,,,0.89132,0.95746,,
,,,,0.89136,0.95745,,
,,,,0.8914,0.95744,,
,,,,0.89144,0.95743,,
,,,,0.89148,0.95742,,
,,,,0.89152,0.95741,,
,,,,0.89156,0.9574,,
,,,,0.8916,0.95739,,
,,,,0.89164,0.95738,,
,,,,0.89168,0.95737,,
,,,,0.89172,0.95736,,
,,,,0.89176,0.95735,,
,,,,0.8918,0.95734,,
,,,,0.89184,0.95733,,
,,,,0.89188,0.95732,,
,,,,0.89192,0.95731,,
,,,,0.89196,0.9573,,
,,,,0.892,0.95729,,
,,,,0.89204,0.95728,,
,,,,0.89208,0.95727,,
,,,,0.89212,0.95727,,
,,,,0.89216,0.95726,,
,,,,0.8922,0.95725,,
,,,,0.89224,0.95724,,
,,,,0.89228,0.95723,,
,,,,0.89232,0.95722,,
,,,,0.89236,0.95721,,
,,,,0.8924,0.9572,,
,,,,0.89244,0.95719,,
,,,,0.89248,0.95718,,
,,,,0.89252,0.95717,,
,,,,0.89256,0.95716,,
,,,,0.8926,0.95715,,
,,,,0.89264,0.95714,,
,,,,0.89268,0.95714,,
,,,,0.89272,0.95713,,
,,,,0.89276,0.95712,,
,,,,0.8928,0.95711,,
,,,,0.89284,0.9571,,
,,,,0.89288,0.95709,,
,,,,0.89292,0.95708,,
,,,,0.89296,0.95707,,
,,,,0.893,0.95706,,
,,,,0.89304,0.95705,,
,,,,0.89308,0.95704,,
,,,,0.89312,0.95703,,
,,,,0.89316,0.95702,,
,,,,0.8932,0.95701,,
,,,,0.89324,0.95701,,
,,,,0.89328,0.957,,
,,,,0.89332,0.95699,,
,,,,0.89336,0.95698,,
,,,,0.8934,0.95697,,
,,,,0.89344,0.95696,,
,,,,0.89348,0.95695,,
,,,,0.89352,0.95694,,
,,,,0.89356,0.95693,,
,,,,0.8936,0.95692,,
,,,,0.89364,0.95692,,
,,,,0.89368,0.95691,,
,,,,0.89372,0.9569,,
,,,,0.89376,0.95689,,
,,,,0.8938,0.95688,,
,,,,0.89384,0.95687,,
,,,,0.89388,0.95686,,
,,,,0.89392,0.95685,,
,,,,0.89396,0.95684,,
,,,,0.894,0.95684,,
,,,,0.89404,0.95683,,
,,,,0.89408,0.95682,,
,,,,0.89412,0.95681,,
,,,,0.89416,0.9568,,
,,,,0.8942,0.95679,,
,,,,0.89424,0.95678,,
,,,,0.89428,0.95677,,
,,,,0.89432,0.95677,,
,,,,0.89436,0.95676,,
,,,,0.8944,0.95675,,
,,,,0.89444,0.95674,,
,,,,0.89448,0.95673,,
,,,,0.89452,0.95672,,
,,,,0.89456,0.95671,,
,,,,0.8946,0.95671,,
,,,,0.89464,0.9567,,
,,,,0.89468,0.95669,,
,,,,0.89472,0.95668,,
,,,,0.89476,0.95667,,
,,,,0.8948,0.95667,,
,,,,0.89484,0.95666,,
,,,,0.89488,0.95665,,
,,,,0.89492,0.95664,,
,,,,0.89496,0.95663,,
,,,,0.895,0.95662,,
,,,,0.89504,0.95662,,
,,,,0.89508,0.95661,,
,,,,0.89512,0.9566,,
,,,,0.89516,0.95659,,
,,,,0.8952,0.95658,,
,,,,0.89524,0.95657,,
,,,,0.89528,0.95657,,
,,,,0.89532,0.95656,,
,,,,0.89536,0.95655,,
,,,,0.8954,0.95654,,
,,,,0.89544,0.95653,,
,,,,0.89548,0.95653,,
,,,,0.89552,0.95652,,
,,,,0.89556,0.95651,,
,,,,0.8956,0.9565,,
,,,,0.89564,0.95649,,
,,,,0.89568,0.95649,,
,,,,0.89572,0.95648,,
,,,,0.89576,0.95647,,
,,,,0.8958,0.95646,,
,,,,0.89584,0.95645,,
,,,,0.89588,0.95645,,
,,,,0.89592,0.95644,,
,,,,0.89596,0.95643,,
,,,,0.896,0.95642,,
,,,,0.89604,0.95641,,
,,,,0.89608,0.95641,,
,,,,0.89612,0.9564,,
,,,,0.89616,0.95639,,
,,,,0.8962,0.95638,,
,,,,0.89624,0.95637,,
,,,,0.89628,0.95637,,
,,,,0.89632,0.95636,,
,,,,0.89636,0.95635,,
,,,,0.8964,0.95634,,
,,,,0.89644,0.95634,,
,,,,0.89648,0.95633,,
,,,,0.89652,0.95632,,
,,,,0.89656,0.95631,,
,,,,0.8966,0.95631,,
,,,,0.89664,0.9563,,
,,,,0.89668,0.95629,,
,,,,0.89672,0.95628,,
,,,,0.89676,0.95628,,
,,,,0.8968,0.95627,,
,,,,0.89684,0.95626,,
,,,,0.89688,0.95625,,
,,,,0.89692,0.95625,,
,,,,0.89696,0.95624,,
,,,,0.897,0.95623,,
,,,,0.89704,0.95622,,
,,,,0.89708,0.95622,,
,,,,0.89712,0.95621,,
,,,,0.89716,0.9562,,
,,,,0.8972,0.95619,,
,,,,0.89724,0.95619,,
,,,,0.89728,0.95618,,
,,,,0.89732,0.95617,,
,,,,0.89736,0.95616,,
,,,,0.8974,0.95616,,
,,,,0.89744,0.95615,,
,,,,0.89748,0.95614,,
,,,,0.89752,0.95614,,
,,,,0.89756,0.95613,,
,,,,0.8976,0.95612,,
,,,,0.89764,0.95611,,
,,,,0.89768,0.95611,,
,,,,0.89772,0.9561,,
,,,,0.89776,0.95609,,
,,,,0.8978,0.95609,,
,,,,0.89784,0.95608,,
,,,,0.89788,0.95607,,
,,,,0.89792,0.95606,,
,,,,0.89796,0.95606,,
,,,,0.898,0.95605,,
,,,,0.89804,0.95604,,
,,,,0.89808,0.95603,,
,,,,0.89812,0.95603,,
,,,,0.89816,0.95602,,
,,,,0.8982,0.95601,,
,,,,0.89824,0.95601,,
,,,,0.89828,0.956,,
,,,,0.89832,0.95599,,
,,,,0.89836,0.95598,,
,,,,0.8984,0.95598,,
,,,,0.89844,0.95597,,
,,,,0.89848,0.95596,,
,,,,0.89852,0.95596,,
,,,,0.89856,0.95595,,
,,,,0.8986,0.95594,,
,,,,0.89864,0.95594,,
,,,,0.89868,0.95593,,
,,,,0.89872,0.95592,,
,,,,0.89876,0.95592,,
,,,,0.8988,0.95591,,
,,,,0.89884,0.9559,,
,,,,0.89888,0.9559,,
,,,,0.89892,0.95589,,
,,,,0.89896,0.95588,,
,,,,0.899,0.95588,,
,,,,0.89904,0.95587,,
,,,,0.89908,0.95586,,
,,,,0.89912,0.95586,,
,,,,0.89916,0.95585,,
,,,,0.8992,0.95584,,
,,,,0.89924,0.95584,,
,,,,0.89928,0.95583,,
,,,,0.89932,0.95582,,
,,,,0.89936,0.95582,,
,,,,0.8994,0.95581,,
,,,,0.89944,0.9558,,
,,,,0.89948,0.9558,,
,,,,0.89952,0.95579,,
,,,,0.89956,0.95578,,
,,,,0.8996,0.95578,,
,,,,0.89964,0.95577,,
,,,,0.89968,0.95576,,
,,,,0.89972,0.95576,,
,,,,0.89976,0.95575,,
,,,,0.8998,0.95574,,
,,,,0.89984,0.95574,,
,,,,0.89988,0.95573,,
,,,,0.89992,0.95573,,
,,,,0.89996,0.95572,,
,,,,0.9,0.95571,,
,,,,0.90004,0.95571,,
,,,,0.90008,0.9557,,
,,,,0.90012,0.95569,,
,,,,0.90016,0.95569,,
,,,,0.9002,0.95568,,
,,,,0.90024,0.95568,,
,,,,0.90028,0.95567,,
,,,,0.90032,0.95566,,
,,,,0.90036,0.95566,,
,,,,0.9004,0.95565,,
,,,,0.90044,0.95564,,
,,,,0.90048,0.95564,,
,,,,0.90052,0.95563,,
,,,,0.90056,0.95563,,
,,,,0.9006,0.95562,,
,,,,0.90064,0.95561,,
,,,,0.90068,0.95561,,
,,,,0.90072,0.9556,,
,,,,0.90076,0.95559,,
,,,,0.9008,0.95559,,
,,,,0.90084,0.95558,,
,,,,0.90088,0.95558,,
,,,,0.90092,0.95557,,
,,,,0.90096,0.95556,,
,,,,0.901,0.95556,,
,,,,0.90104,0.95555,,
,,,,0.90108,0.95555,,
,,,,0.90112,0.95554,,
,,,,0.90116,0.95553,,
,,,,0.9012,0.95553,,
,,,,0.90124,0.95552,,
,,,,0.90128,0.95552,,
,,,,0.90132,0.95551,,
,,,,0.90136,0.95551,,
,,,,0.9014,0.9555,,
,,,,0.90144,0.95549,,
,,,,0.90148,0.95549,,
,,,,0.90152,0.95548,,
,,,,0.90156,0.95548,,
,,,,0.9016,0.95547,,
,,,,0.90164,0.95546,,
,,,,0.90168,0.95546,,
,,,,0.90172,0.95545,,
,,,,0.90176,0.95545,,
,,,,0.9018,0.95544,,
,,,,0.90184,0.95543,,
,,,,0.90188,0.95543,,
,,,,0.90192,0.95542,,
,,,,0.90196,0.95542,,
,,,,0.902,0.95541,,
,,,,0.90204,0.95541,,
,,,,0.90208,0.9554,,
,,,,0.90212,0.95539,,
,,,,0.90216,0.95539,,
,,,,0.9022,0.95538,,
,,,,0.90224,0.95538,,
,,,,0.90228,0.95537,,
,,,,0.90232,0.95537,,
,,,,0.90236,0.95536,,
,,,,0.9024,0.95536,,
,,,,0.90244,0.95535,,
,,,,0.90248,0.95534,,
,,,,0.90252,0.95534,,
,,,,0.90256,0.95533,,
,,,,0.9026,0.95533,,
,,,,0.90264,0.95532,,
,,,,0.90268,0.95532,,
,,,,0.90272,0.95531,,
,,,,0.90276,0.95531,,
,,,,0.9028,0.9553,,
,,,,0.90284,0.9553,,
,,,,0.90288,0.95529,,
,,,,0.90292,0.95529,,
,,,,0.90296,0.95528,,
,,,,0.903,0.95528,,
,,,,0.90304,0.95527,,
,,,,0.90308,0.95526,,
,,,,0.90312,0.95526,,
,,,,0.90316,0.95525,,
,,,,0.9032,0.95525,,
,,,,0.90324,0.95524,,
,,,,0.90328,0.95524,,
,,,,0.90332,0.95523,,
,,,,0.90336,0.95523,,
,,,,0.9034,0.95522,,
,,,,0.90344,0.95522,,
,,,,0.90348,0.95521,,
,,,,0.90352,0.95521,,
,,,,0.90356,0.9552,,
,,,,0.9036,0.9552,,
,,,,0.90364,0.95519,,
,,,,0.90368,0.95519,,
,,,,0.90372,0.95518,,
,,,,0.90376,0.95518,,
,,,,0.9038,0.95517,,
,,,,0.90384,0.95517,,
,,,,0.90388,0.95516,,
,,,,0.90392,0.95516,,
,,,,0.90396,0.95515,,
,,,,0.904,0.95515,,
,,,,0.90404,0.95514,,
,,,,0.90408,0.95514,,
,,,,0.90412,0.95513,,
,,,,0.90416,0.95513,,
,,,,0.9042,0.95512,,
,,,,0.90424,0.95512,,
,,,,0.90428,0.95511,,
,,,,0.90432,0.95511,,
,,,,0.90436,0.9551,,
,,,,0.9044,0.9551,,
,,,,0.90444,0.95509,,
,,,,0.90448,0.95509,,
,,,,0.90452,0.95508,,
,,,,0.90456,0.95508,,
,,,,0.9046,0.95507,,
,,,,0.90464,0.95507,,
,,,,0.90468,0.95506,,
,,,,0.90472,0.95506,,
,,,,0.90476,0.95505,,
,,,,0.9048,0.95505,,
,,,,0.90484,0.95504,,
,,,,0.90488,0.95504,,
,,,,0.90492,0.95503,,
,,,,0.90496,0.95503,,
,,,,0.905,0.95502,,
,,,,0.90504,0.95502,,
,,,,0.90508,0.95502,,
,,,,0.90512,0.95501,,
,,,,0.90516,0.95501,,
,,,,0.9052,0.955,,
,,,,0.90524,0.955,,
,,,,0.90528,0.95499,,
,,,,0.90532,0.95499,,
,,,,0.90536,0.95498,,
,,,,0.9054,0.95498,,
,,,,0.90544,0.95498,,
,,,,0.90548,0.95497,,
,,,,0.90552,0.95497,,
,,,,0.90556,0.95496,,
,,,,0.9056,0.95496,,
,,,,0.90564,0.95495,,
,,,,0.90568,0.95495,,
,,,,0.90572,0.95495,,
,,,,0.90576,0.95494,,
,,,,0.9058,0.95494,,
,,,,0.90584,0.95493,,
,,,,0.90588,0.95493,,
,,,,0.90592,0.95492,,
,,,,0.90596,0.95492,,
,,,,0.906,0.95492,,
,,,,0.90604,0.95491,,
,,,,0.90608,0.95491,,
,,,,0.90612,0.9549,,
,,,,0.90616,0.9549,,
,,,,0.9062,0.95489,,
,,,,0.90624,0.95489,,
,,,,0.90628,0.95489,,
,,,,0.90632,0.95488,,
,,,,0.90636,0.95488,,
,,,,0.9064,0.95487,,
,,,,0.90644,0.95487,,
,,,,0.90648,0.95487,,
,,,,0.90652,0.95486,,
,,,,0.90656,0.95486,,
,,,,0.9066,0.95486,,
,,,,0.90664,0.95485,,
,,,,0.90668,0.95485,,
,,,,0.90672,0.95484,,
,,,,0.90676,0.95484,,
,,,,0.9068,0.95484,,
,,,,0.90684,0.95483,,
,,,,0.90688,0.95483,,
,,,,0.90692,0.95482,,
,,,,0.90696,0.95482,,
,,,,0.907,0.95482,,
,,,,0.90704,0.95481,,
,,,,0.90708,0.95481,,
,,,,0.90712,0.95481,,
,,,,0.90716,0.9548,,
,,,,0.9072,0.9548,,
,,,,0.90724,0.95479,,
,,,,0.90728,0.95479,,
,,,,0.90732,0.95479,,
,,,,0.90736,0.95478,,
,,,,0.9074,0.95478,,
,,,,0.90744,0.95478,,
,,,,0.90748,0.95477,,
,,,,0.90752,0.95477,,
,,,,0.90756,0.95477,,
,,,,0.9076,0.95476,,
,,,,0.90764,0.95476,,
,,,,0.90768,0.95476,,
,,,,0.90772,0.95475,,
,,,,0.90776,0.95475,,
,,,,0.9078,0.95475,,
,,,,0.90784,0.95474,,
,,,,0.90788,0.95474,,
,,,,0.90792,0.95474,,
,,,,0.90796,0.95473,,
,,,,0.908,0.95473,,
,,,,0.90804,0.95473,,
,,,,0.90808,0.95472,,
,,,,0.90812,0.95472,,
,,,,0.90816,0.95472,,
,,,,0.9082,0.95471,,
,,,,0.90824,0.95471,,
,,,,0.90828,0.95471,,
,,,,0.90832,0.9547,,
,,,,0.90836,0.9547,,
,,,,0.9084,0.9547,,
,,,,0.90844,0.95469,,
,,,,0.90848,0.95469,,
,,,,0.90852,0.95469,,
,,,,0.90856,0.95468,,
,,,,0.9086,0.95468,,
,,,,0.90864,0.95468,,
,,,,0.90868,0.95468,,
,,,,0.90872,0.95467,,
,,,,0.90876,0.95467,,
,,,,0.9088,0.95467,,
,,,,0.90884,0.95466,,
,,,,0.90888,0.95466,,
,,,,0.90892,0.95466,,
,,,,0.90896,0.95465,,
,,,,0.909,0.95465,,
,,,,0.90904,0.95465,,
,,,,0.90908,0.95464,,
,,,,0.90912,0.95464,,
,,,,0.90916,0.95464,,
,,,,0.9092,0.95464,,
,,,,0.90924,0.95463,,
,,,,0.90928,0.95463,,
,,,,0.90932,0.95463,,
,,,,0.90936,0.95462,,
,,,,0.9094,0.95462,,
,,,,0.90944,0.95462,,
,,,,0.90948,0.95462,,
,,,,0.90952,0.95461,,
,,,,0.90956,0.95461,,
,,,,0.9096,0.95461,,
,,,,0.90964,0.95461,,
,,,,0.90968,0.9546,,
,,,,0.90972,0.9546,,
,,,,0.90976,0.9546,,
,,,,0.9098,0.95459,,
,,,,0.90984,0.95459,,
,,,,0.90988,0.95459,,
,,,,0.90992,0.95459,,
,,,,0.90996,0.95458,,
,,,,0.91,0.95458,,
,,,,0.91004,0.95458,,
,,,,0.91008,0.95458,,
,,,,0.91012,0.95457,,
,,,,0.91016,0.95457,,
,,,,0.9102,0.95457,,
,,,,0.91024,0.95457,,
,,,,0.91028,0.95457,,
,,,,0.91032,0.95456,,
,,,,0.91036,0.95456,,
,,,,0.9104,0.95456,,
,,,,0.91044,0.95456,,
,,,,0.91048,0.95455,,
,,,,0.91052,0.95455,,
,,,,0.91056,0.95455,,
,,,,0.9106,0.95455,,
,,,,0.91064,0.95454,,
,,,,0.91068,0.95454,,
,,,,0.91072,0.95454,,
,,,,0.91076,0.95454,,
,,,,0.9108,0.95453,,
,,,,0.91084,0.95453,,
,,,,0.91088,0.95453,,
,,,,0.91092,0.95453,,
,,,,0.91096,0.95453,,
,,,,0.911,0.95452,,
,,,,0.91104,0.95452,,
,,,,0.91108,0.95452,,
,,,,0.91112,0.95452,,
,,,,0.91116,0.95452,,
,,,,0.9112,0.95451,,
,,,,0.91124,0.95451,,
,,,,0.91128,0.95451,,
,,,,0.91132,0.95451,,
,,,,0.91136,0.95451,,
,,,,0.9114,0.9545,,
,,,,0.91144,0.9545,,
,,,,0.91148,0.9545,,
,,,,0.91152,0.9545,,
,,,,0.91156,0.9545,,
,,,,0.9116,0.95449,,
,,,,0.91164,0.95449,,
,,,,0.91168,0.95449,,
,,,,0.91172,0.95449,,
,,,,0.91176,0.95449,,
,,,,0.9118,0.95449,,
,,,,0.91184,0.95448,,
,,,,0.91188,0.95448,,
,,,,0.91192,0.95448,,
,,,,0.91196,0.95448,,
,,,,0.912,0.95448,,
,,,,0.91204,0.95448,,
,,,,0.91208,0.95447,,
,,,,0.91212,0.95447,,
,,,,0.91216,0.95447,,
,,,,0.9122,0.95447,,
,,,,0.91224,0.95447,,
,,,,0.91228,0.95447,,
,,,,0.91232,0.95446,,
,,,,0.91236,0.95446,,
,,,,0.9124,0.95446,,
,,,,0.91244,0.95446,,
,,,,0.91248,0.95446,,
,,,,0.91252,0.95446,,
,,,,0.91256,0.95445,,
,,,,0.9126,0.95445,,
,,,,0.91264,0.95445,,
,,,,0.91268,0.95445,,
,,,,0.91272,0.95445,,
,,,,0.91276,0.95445,,
,,,,0.9128,0.95445,,
,,,,0.91284,0.95444,,
,,,,0.91288,0.95444,,
,,,,0.91292,0.95444,,
,,,,0.91296,0.95444,,
,,,,0.913,0.95444,,
,,,,0.91304,0.95444,,
,,,,0.91308,0.95444,,
,,,,0.91312,0.95443,,
,,,,0.91316,0.95443,,
,,,,0.9132,0.95443,,
,,,,0.91324,0.95443,,
,,,,0.91328,0.95443,,
,,,,0.91332,0.95443,,
,,,,0.91336,0.95443,,
,,,,0.9134,0.95443,,
,,,,0.91344,0.95443,,
,,,,0.91348,0.95442,,
,,,,0.91352,0.95442,,
,,,,0.91356,0.95442,,
,,,,0.9136,0.95442,,
,,,,0.91364,0.95442,,
,,,,0.91368,0.95442,,
,,,,0.91372,0.95442,,
,,,,0.91376,0.95442,,
,,,,0.9138,0.95442,,
,,,,0.91384,0.95442,,
,,,,0.91388,0.95442,,
,,,,0.91392,0.95441,,
,,,,0.91396,0.95441,,
,,,,0.914,0.95441,,
,,,,0.91404,0.95441,,
,,,,0.91408,0.95441,,
,,,,0.91412,0.95441,,
,,,,0.91416,0.95441,,
,,,,0.9142,0.95441,,
,,,,0.91424,0.95441,,
,,,,0.91428,0.95441,,
,,,,0.91432,0.95441,,
,,,,0.91436,0.95441,,
,,,,0.9144,0.9544,,
,,,,0.91444,0.9544,,
,,,,0.91448,0.9544,,
,,,,0.91452,0.9544,,
,,,,0.91456,0.9544,,
,,,,0.9146,0.9544,,
,,,,0.91464,0.9544,,
,,,,0.91468,0.9544,,
,,,,0.91472,0.9544,,
,,,,0.91476,0.9544,,
,,,,0.9148,0.9544,,
,,,,0.91484,0.9544,,
,,,,0.91488,0.9544,,
,,,,0.91492,0.9544,,
,,,,0.91496,0.9544,,
,,,,0.915,0.9544,,
,,,,0.91504,0.9544,,
,,,,0.91508,0.9544,,
,,,,0.91512,0.9544,,
,,,,0.91516,0.9544,,
,,,,0.9152,0.95439,,
,,,,0.91524,0.95439,,
,,,,0.91528,0.95439,,
,,,,0.91532,0.95439,,
,,,,0.91536,0.95439,,
,,,,0.9154,0.95439,,
,,,,0.91544,0.95439,,
,,,,0.91548,0.95439,,
,,,,0.91552,0.95439,,
,,,,0.91556,0.95439,,
,,,,0.9156,0.95439,,
,,,,0.91564,0.95439,,
,,,,0.91568,0.95439,,
,,,,0.91572,0.95439,,
,,,,0.91576,0.95439,,
,,,,0.9158,0.95439,,
,,,,0.91584,0.95439,,
,,,,0.91588,0.95439,,
,,,,0.91592,0.95439,,
,,,,0.91596,0.95439,,
,,,,0.916,0.95439,,
,,,,0.91604,0.95439,,
,,,,0.91608,0.95439,,
,,,,0.91612,0.95439,,
,,,,0.91616,0.95439,,
,,,,0.9162,0.95439,,
,,,,0.91624,0.95439,,
,,,,0.91628,0.95439,,
,,,,0.91632,0.95439,,
,,,,0.91636,0.95439,,
,,,,0.9164,0.95439,,
,,,,0.91644,0.95439,,
,,,,0.91648,0.95439,,
,,,,0.91652,0.95439,,
,,,,0.91656,0.95439,,
,,,,0.9166,0.95439,,
,,,,0.91664,0.95439,,
,,,,0.91668,0.95439,,
,,,,0.91672,0.95439,,
,,,,0.91676,0.95439,,
,,,,0.9168,0.95439,,
,,,,0.91684,0.95439,,
,,,,0.91688,0.95439,,
,,,,0.91692,0.95439,,
,,,,0.91696,0.9544,,
,,,,0.917,0.9544,,
,,,,0.91704,0.9544,,
,,,,0.91708,0.9544,,
,,,,0.91712,0.9544,,
,,,,0.91716,0.9544,,
,,,,0.9172,0.9544,,
,,,,0.91724,0.9544,,
,,,,0.91728,0.9544,,
,,,,0.91732,0.9544,,
,,,,0.91736,0.9544,,
,,,,0.9174,0.9544,,
,,,,0.91744,0.9544,,
,,,,0.91748,0.9544,,
,,,,0.91752,0.9544,,
,,,,0.91756,0.9544,,
,,,,0.9176,0.9544,,
,,,,0.91764,0.9544,,
,,,,0.91768,0.9544,,
,,,,0.91772,0.95441,,
,,,,0.91776,0.95441,,
,,,,0.9178,0.95441,,
,,,,0.91784,0.95441,,
,,,,0.91788,0.95441,,
,,,,0.91792,0.95441,,
,,,,0.91796,0.95441,,
,,,,0.918,0.95441,,
,,,,0.91804,0.95441,,
,,,,0.91808,0.95441,,
,,,,0.91812,0.95441,,
,,,,0.91816,0.95441,,
,,,,0.9182,0.95442,,
,,,,0.91824,0.95442,,
,,,,0.91828,0.95442,,
,,,,0.91832,0.95442,,
,,,,0.91836,0.95442,,
,,,,0.9184,0.95442,,
,,,,0.91844,0.95442,,
,,,,0.91848,0.95442,,
,,,,0.91852,0.95442,,
,,,,0.91856,0.95442,,
,,,,0.9186,0.95443,,
,,,,0.91864,0.95443,,
,,,,0.91868,0.95443,,
,,,,0.91872,0.95443,,
,,,,0.91876,0.95443,,
,,,,0.9188,0.95443,,
,,,,0.91884,0.95443,,
,,,,0.91888,0.95443,,
,,,,0.91892,0.95443,,
,,,,0.91896,0.95444,,
,,,,0.919,0.95444,,
,,,,0.91904,0.95444,,
,,,,0.91908,0.95444,,
,,,,0.91912,0.95444,,
,,,,0.91916,0.95444,,
,,,,0.9192,0.95444,,
,,,,0.91924,0.95444,,
,,,,0.91928,0.95445,,
,,,,0.91932,0.95445,,
,,,,0.91936,0.95445,,
,,,,0.9194,0.95445,,
,,,,0.91944,0.95445,,
,,,,0.91948,0.95445,,
,,,,0.91952,0.95445,,
,,,,0.91956,0.95446,,
,,,,0.9196,0.95446,,
,,,,0.91964,0.95446,,
,,,,0.91968,0.95446,,
,,,,0.91972,0.95446,,
,,,,0.91976,0.95446,,
,,,,0.9198,0.95447,,
,,,,0.91984,0.95447,,
,,,,0.91988,0.95447,,
,,,,0.91992,0.95447,,
,,,,0.91996,0.95447,,
,,,,0.92,0.95447,,
,,,,0.92004,0.95447,,
,,,,0.92008,0.95448,,
,,,,0.92012,0.95448,,
,,,,0.92016,0.95448,,
,,,,0.9202,0.95448,,
,,,,0.92024,0.95448,,
,,,,0.92028,0.95449,,
,,,,0.92032,0.95449,,
,,,,0.92036,0.95449,,
,,,,0.9204,0.95449,,
,,,,0.92044,0.95449,,
,,,,0.92048,0.95449,,
,,,,0.92052,0.9545,,
,,,,0.92056,0.9545,,
,,,,0.9206,0.9545,,
,,,,0.92064,0.9545,,
,,,,0.92068,0.9545,,
,,,,0.92072,0.95451,,
,,,,0.92076,0.95451,,
,,,,0.9208,0.95451,,
,,,,0.92084,0.95451,,
,,,,0.92088,0.95451,,
,,,,0.92092,0.95452,,
,,,,0.92096,0.95452,,
,,,,0.921,0.95452,,
,,,,0.92104,0.95452,,
,,,,0.92108,0.95453,,
,,,,0.92112,0.95453,,
,,,,0.92116,0.95453,,
,,,,0.9212,0.95453,,
,,,,0.92124,0.95453,,
,,,,0.92128,0.95454,,
,,,,0.92132,0.95454,,
,,,,0.92136,0.95454,,
,,,,0.9214,0.95454,,
,,,,0.92144,0.95455,,
,,,,0.92148,0.95455,,
,,,,0.92152,0.95455,,
,,,,0.92156,0.95455,,
,,,,0.9216,0.95455,,
,,,,0.92164,0.95456,,
,,,,0.92168,0.95456,,
,,,,0.92172,0.95456,,
,,,,0.92176,0.95456,,
,,,,0.9218,0.95457,,
,,,,0.92184,0.95457,,
,,,,0.92188,0.95457,,
,,,,0.92192,0.95457,,
,,,,0.92196,0.95458,,
,,,,0.922,0.95458,,
,,,,0.92204,0.95458,,
,,,,0.92208,0.95458,,
,,,,0.92212,0.95459,,
,,,,0.92216,0.95459,,
,,,,0.9222,0.95459,,
,,,,0.92224,0.9546,,
,,,,0.92228,0.9546,,
,,,,0.92232,0.9546,,
,,,,0.92236,0.9546,,
,,,,0.9224,0.95461,,
,,,,0.92244,0.95461,,
,,,,0.92248,0.95461,,
,,,,0.92252,0.95461,,
,,,,0.92256,0.95462,,
,,,,0.9226,0.95462,,
,,,,0.92264,0.95462,,
,,,,0.92268,0.95463,,
,,,,0.92272,0.95463,,
,,,,0.92276,0.95463,,
,,,,0.9228,0.95464,,
,,,,0.92284,0.95464,,
,,,,0.92288,0.95464,,
,,,,0.92292,0.95464,,
,,,,0.92296,0.95465,,
,,,,0.923,0.95465,,
,,,,0.92304,0.95465,,
,,,,0.92308,0.95466,,
,,,,0.92312,0.95466,,
,,,,0.92316,0.95466,,
,,,,0.9232,0.95467,,
,,,,0.92324,0.95467,,
,,,,0.92328,0.95467,,
,,,,0.92332,0.95468,,
,,,,0.92336,0.95468,,
,,,,0.9234,0.95468,,
,,,,0.92344,0.95469,,
,,,,0.92348,0.95469,,
,,,,0.92352,0.95469,,
,,,,0.92356,0.9547,,
,,,,0.9236,0.9547,,
,,,,0.92364,0.9547,,
,,,,0.92368,0.9547,,
,,,,0.92372,0.95471,,
,,,,0.92376,0.95471,,
,,,,0.9238,0.95471,,
,,,,0.92384,0.95472,,
,,,,0.92388,0.95472,,
,,,,0.92392,0.95472,,
,,,,0.92396,0.95473,,
,,,,0.924,0.95473,,
,,,,0.92404,0.95473,,
,,,,0.92408,0.95474,,
,,,,0.92412,0.95474,,
,,,,0.92416,0.95475,,
,,,,0.9242,0.95475,,
,,,,0.92424,0.95475,,
,,,,0.92428,0.95476,,
,,,,0.92432,0.95476,,
,,,,0.92436,0.95476,,
,,,,0.9244,0.95477,,
,,,,0.92444,0.95477,,
,,,,0.92448,0.95477,,
,,,,0.92452,0.95478,,
,,,,0.92456,0.95478,,
,,,,0.9246,0.95479,,
,,,,0.92464,0.95479,,
,,,,0.92468,0.95479,,
,,,,0.92472,0.9548,,
,,,,0.92476,0.9548,,
,,,,0.9248,0.9548,,
,,,,0.92484,0.95481,,
,,,,0.92488,0.95481,,
,,,,0.92492,0.95482,,
,,,,0.92496,0.95482,,
,,,,0.925,0.95482,,
,,,,0.92504,0.95483,,
,,,,0.92508,0.95483,,
,,,,0.92512,0.95484,,
,,,,0.92516,0.95484,,
,,,,0.9252,0.95484,,
,,,,0.92524,0.95485,,
,,,,0.92528,0.95485,,
,,,,0.92532,0.95486,,
,,,,0.92536,0.95486,,
,,,,0.9254,0.95486,,
,,,,0.92544,0.95487,,
,,,,0.92548,0.95487,,
,,,,0.92552,0.95488,,
,,,,0.92556,0.95488,,
,,,,0.9256,0.95488,,
,,,,0.92564,0.95489,,
,,,,0.92568,0.95489,,
,,,,0.92572,0.9549,,
,,,,0.92576,0.9549,,
,,,,0.9258,0.95491,,
,,,,0.92584,0.95491,,
,,,,0.92588,0.95491,,
,,,,0.92592,0.95492,,
,,,,0.92596,0.95492,,
,,,,0.926,0.95493,,
,,,,0.92604,0.95493,,
,,,,0.92608,0.95494,,
,,,,0.92612,0.95494,,
,,,,0.92616,0.95495,,
,,,,0.9262,0.95495,,
,,,,0.92624,0.95495,,
,,,,0.92628,0.95496,,
,,,,0.92632,0.95496,,
,,,,0.92636,0.95497,,
,,,,0.9264,0.95497,,
,,,,0.92644,0.95498,,
,,,,0.92648,0.95498,,
,,,,0.92652,0.95499,,
,,,,0.92656,0.95499,,
,,,,0.9266,0.955,,
,,,,0.92664,0.955,,
,,,,0.92668,0.955,,
,,,,0.92672,0.95501,,
,,,,0.92676,0.95501,,
,,,,0.9268,0.95502,,
,,,,0.92684,0.95502,,
,,,,0.92688,0.95503,,
,,,,0.92692,0.95503,,
,,,,0.92696,0.95504,,
,,,,0.927,0.95504,,
,,,,0.92704,0.95505,,
,,,,0.92708,0.95505,,
,,,,0.92712,0.95506,,
,,,,0.92716,0.95506,,
,,,,0.9272,0.95507,,
,,,,0.92724,0.95507,,
,,,,0.92728,0.95508,,
,,,,0.92732,0.95508,,
,,,,0.92736,0.95509,,
,,,,0.9274,0.95509,,
,,,,0.92744,0.9551,,
,,,,0.92748,0.9551,,
,,,,0.92752,0.95511,,
,,,,0.92756,0.95511,,
,,,,0.9276,0.95512,,
,,,,0.92764,0.95512,,
,,,,0.92768,0.95513,,
,,,,0.92772,0.95513,,
,,,,0.92776,0.95514,,
,,,,0.9278,0.95515,,
,,,,0.92784,0.95515,,
,,,,0.92788,0.95516,,
,,,,0.92792,0.95516,,
,,,,0.92796,0.95517,,
,,,,0.928,0.95517,,
,,,,0.92804,0.95518,,
,,,,0.92808,0.95518,,
,,,,0.92812,0.95519,,
,,,,0.92816,0.95519,,
,,,,0.9282,0.9552,,
,,,,0.92824,0.9552,,
,,,,0.92828,0.95521,,
,,,,0.92832,0.95521,,
,,,,0.92836,0.95522,,
,,,,0.9284,0.95523,,
,,,,0.92844,0.95523,,
,,,,0.92848,0.95524,,
,,,,0.92852,0.95524,,
,,,,0.92856,0.95525,,
,,,,0.9286,0.95525,,
,,,,0.92864,0.95526,,
,,,,0.92868,0.95526,,
,,,,0.92872,0.95527,,
,,,,0.92876,0.95528,,
,,,,0.9288,0.95528,,
,,,,0.92884,0.95529,,
,,,,0.92888,0.95529,,
,,,,0.92892,0.9553,,
,,,,0.92896,0.9553,,
,,,,0.929,0.95531,,
,,,,0.92904,0.95532,,
,,,,0.92908,0.95532,,
,,,,0.92912,0.95533,,
,,,,0.92916,0.95533,,
,,,,0.9292,0.95534,,
,,,,0.92924,0.95534,,
,,,,0.92928,0.95535,,
,,,,0.92932,0.95536,,
,,,,0.92936,0.95536,,
,,,,0.9294,0.95537,,
,,,,0.92944,0.95537,,
,,,,0.92948,0.95538,,
,,,,0.92952,0.95539,,
,,,,0.92956,0.95539,,
,,,,0.9296,0.9554,,
,,,,0.92964,0.9554,,
,,,,0.92968,0.95541,,
,,,,0.92972,0.95542,,
,,,,0.92976,0.95542,,
,,,,0.9298,0.95543,,
,,,,0.92984,0.95543,,
,,,,0.92988,0.95544,,
,,,,0.92992,0.95545,,
,,,,0.92996,0.95545,,
,,,,0.93,0.95546,,
,,,,0.93004,0.95546,,
,,,,0.93008,0.95547,,
,,,,0.93012,0.95548,,
,,,,0.93016,0.95548,,
,,,,0.9302,0.95549,,
,,,,0.93024,0.9555,,
,,,,0.93028,0.9555,,
,,,,0.93032,0.95551,,
,,,,0.93036,0.95551,,
,,,,0.9304,0.95552,,
,,,,0.93044,0.95553,,
,,,,0.93048,0.95553,,
,,,,0.93052,0.95554,,
,,,,0.93056,0.95555,,
,,,,0.9306,0.95555,,
,,,,0.93064,0.95556,,
,,,,0.93068,0.95557,,
,,,,0.93072,0.95557,,
,,,,0.93076,0.95558,,
,,,,0.9308,0.95559,,
,,,,0.93084,0.95559,,
,,,,0.93088,0.9556,,
,,,,0.93092,0.95561,,
,,,,0.93096,0.95561,,
,,,,0.931,0.95562,,
,,,,0.93104,0.95562,,
,,,,0.93108,0.95563,,
,,,,0.93112,0.95564,,
,,,,0.93116,0.95564,,
,,,,0.9312,0.95565,,
,,,,0.93124,0.95566,,
,,,,0.93128,0.95566,,
,,,,0.93132,0.95567,,
,,,,0.93136,0.95568,,
,,,,0.9314,0.95568,,
,,,,0.93144,0.95569,,
,,,,0.93148,0.9557,,
,,,,0.93152,0.9557,,
,,,,0.93156,0.95571,,
,,,,0.9316,0.95572,,
,,,,0.93164,0.95573,,
,,,,0.93168,0.95573,,
,,,,0.93172,0.95574,,
,,,,0.93176,0.95575,,
,,,,0.9318,0.95575,,
,,,,0.93184,0.95576,,
,,,,0.93188,0.95577,,
,,,,0.93192,0.95577,,
,,,,0.93196,0.95578,,
,,,,0.932,0.95579,,
,,,,0.93204,0.95579,,
,,,,0.93208,0.9558,,
,,,,0.93212,0.95581,,
,,,,0.93216,0.95582,,
,,,,0.9322,0.95582,,
,,,,0.93224,0.95583,,
,,,,0.93228,0.95584,,
,,,,0.93232,0.95585,,
,,,,0.93236,0.95585,,
,,,,0.9324,0.95586,,
,,,,0.93244,0.95587,,
,,,,0.93248,0.95587,,
,,,,0.93252,0.95588,,
,,,,0.93256,0.95589,,
,,,,0.9326,0.9559,,
,,,,0.93264,0.9559,,
,,,,0.93268,0.95591,,
,,,,0.93272,0.95592,,
,,,,0.93276,0.95593,,
,,,,0.9328,0.95593,,
,,,,0.93284,0.95594,,
,,,,0.93288,0.95595,,
,,,,0.93292,0.95596,,
,,,,0.93296,0.95596,,
,,,,0.933,0.95597,,
,,,,0.93304,0.95598,,
,,,,0.93308,0.95599,,
,,,,0.93312,0.95599,,
,,,,0.93316,0.956,,
,,,,0.9332,0.95601,,
,,,,0.93324,0.95602,,
,,,,0.93328,0.95602,,
,,,,0.93332,0.95603,,
,,,,0.93336,0.95604,,
,,,,0.9334,0.95605,,
,,,,0.93344,0.95605,,
,,,,0.93348,0.95606,,
,,,,0.93352,0.95607,,
,,,,0.93356,0.95608,,
,,,,0.9336,0.95608,,
,,,,0.93364,0.95609,,
,,,,0.93368,0.9561,,
,,,,0.93372,0.95611,,
,,,,0.93376,0.95611,,
,,,,0.9338,0.95612,,
,,,,0.93384,0.95613,,
,,,,0.93388,0.95614,,
,,,,0.93392,0.95615,,
,,,,0.93396,0.95615,,
,,,,0.934,0.95616,,
,,,,0.93404,0.95617,,
,,,,0.93408,0.95618,,
,,,,0.93412,0.95619,,
,,,,0.93416,0.95619,,
,,,,0.9342,0.9562,,
,,,,0.93424,0.95621,,
,,,,0.93428,0.95622,,
,,,,0.93432,0.95623,,
,,,,0.93436,0.95623,,
,,,,0.9344,0.95624,,
,,,,0.93444,0.95625,,
,,,,0.93448,0.95626,,
,,,,0.93452,0.95627,,
,,,,0.93456,0.95627,,
,,,,0.9346,0.95628,,
,,,,0.93464,0.95629,,
,,,,0.93468,0.9563,,
,,,,0.93472,0.95631,,
,,,,0.93476,0.95631,,
,,,,0.9348,0.95632,,
,,,,0.93484,0.95633,,
,,,,0.93488,0.95634,,
,,,,0.93492,0.95635,,
,,,,0.93496,0.95636,,
,,,,0.935,0.95636,,
,,,,0.93504,0.95637,,
,,,,0.93508,0.95638,,
,,,,0.93512,0.95639,,
,,,,0.93516,0.9564,,
,,,,0.9352,0.95641,,
,,,,0.93524,0.95642,,
,,,,0.93528,0.95642,,
,,,,0.93532,0.95643,,
,,,,0.93536,0.95644,,
,,,,0.9354,0.95645,,
,,,,0.93544,0.95646,,
,,,,0.93548,0.95647,,
,,,,0.93552,0.95648,,
,,,,0.93556,0.95648,,
,,,,0.9356,0.95649,,
,,,,0.93564,0.9565,,
,,,,0.93568,0.95651,,
,,,,0.93572,0.95652,,
,,,,0.93576,0.95653,,
,,,,0.9358,0.95654,,
,,,,0.93584,0.95655,,
,,,,0.93588,0.95656,,
,,,,0.93592,0.95656,,
,,,,0.93596,0.95657,,
,,,,0.936,0.95658,,
,,,,0.93604,0.95659,,
,,,,0.93608,0.9566,,
,,,,0.93612,0.95661,,
,,,,0.93616,0.95662,,
,,,,0.9362,0.95663,,
,,,,0.93624,0.95664,,
,,,,0.93628,0.95664,,
,,,,0.93632,0.95665,,
,,,,0.93636,0.95666,,
,,,,0.9364,0.95667,,
,,,,0.93644,0.95668,,
,,,,0.93648,0.95669,,
,,,,0.93652,0.9567,,
,,,,0.93656,0.95671,,
,,,,0.9366,0.95672,,
,,,,0.93664,0.95673,,
,,,,0.93668,0.95674,,
,,,,0.93672,0.95675,,
,,,,0.93676,0.95675,,
,,,,0.9368,0.95676,,
,,,,0.93684,0.95677,,
,,,,0.93688,0.95678,,
,,,,0.93692,0.95679,,
,,,,0.93696,0.9568,,
,,,,0.937,0.95681,,
,,,,0.93704,0.95682,,
,,,,0.93708,0.95683,,
,,,,0.93712,0.95684,,
,,,,0.93716,0.95685,,
,,,,0.9372,0.95686,,
,,,,0.93724,0.95687,,
,,,,0.93728,0.95688,,
,,,,0.93732,0.95689,,
,,,,0.93736,0.9569,,
,,,,0.9374,0.95691,,
,,,,0.93744,0.95692,,
,,,,0.93748,0.95693,,
,,,,0.93752,0.95694,,
,,,,0.93756,0.95695,,
,,,,0.9376,0.95696,,
,,,,0.93764,0.95697,,
,,,,0.93768,0.95698,,
,,,,0.93772,0.95699,,
,,,,0.93776,0.957,,
,,,,0.9378,0.957,,
,,,,0.93784,0.95701,,
,,,,0.93788,0.95702,,
,,,,0.93792,0.95703,,
,,,,0.93796,0.95704,,
,,,,0.938,0.95705,,
,,,,0.93804,0.95707,,
,,,,0.93808,0.95708,,
,,,,0.93812,0.95709,,
,,,,0.93816,0.9571,,
,,,,0.9382,0.95711,,
,,,,0.93824,0.95712,,
,,,,0.93828,0.95713,,
,,,,0.93832,0.95714,,
,,,,0.93836,0.95715,,
,,,,0.9384,0.95716,,
,,,,0.93844,0.95717,,
,,,,0.93848,0.95718,,
,,,,0.93852,0.95719,,
,,,,0.93856,0.9572,,
,,,,0.9386,0.95721,,
,,,,0.93864,0.95722,,
,,,,0.93868,0.95723,,
,,,,0.93872,0.95724,,
,,,,0.93876,0.95725,,
,,,,0.9388,0.95726,,
,,,,0.93884,0.95727,,
,,,,0.93888,0.95728,,
,,,,0.93892,0.95729,,
,,,,0.93896,0.9573,,
,,,,0.939,0.95731,,
,,,,0.93904,0.95732,,
,,,,0.93908,0.95733,,
,,,,0.93912,0.95734,,
,,,,0.93916,0.95735,,
,,,,0.9392,0.95736,,
,,,,0.93924,0.95737,,
,,,,0.93928,0.95738,,
,,,,0.93932,0.95739,,
,,,,0.93936,0.9574,,
,,,,0.9394,0.95741,,
,,,,0.93944,0.95742,,
,,,,0.93948,0.95743,,
,,,,0.93952,0.95744,,
,,,,0.93956,0.95745,,
,,,,0.9396,0.95746,,
,,,,0.93964,0.95747,,
,,,,0.93968,0.95749,,
,,,,0.93972,0.9575,,
,,,,0.93976,0.95751,,
,,,,0.9398,0.95752,,
,,,,0.93984,0.95753,,
,,,,0.93988,0.95754,,
,,,,0.93992,0.95755,,
,,,,0.93996,0.95756,,
,,,,0.94,0.95757,,
,,,,0.94004,0.95758,,
,,,,0.94008,0.95759,,
,,,,0.94012,0.9576,,
,,,,0.94016,0.95761,,
,,,,0.9402,0.95762,,
,,,,0.94024,0.95763,,
,,,,0.94028,0.95764,,
,,,,0.94032,0.95765,,
,,,,0.94036,0.95767,,
,,,,0.9404,0.95768,,
,,,,0.94044,0.95769,,
,,,,0.94048,0.9577,,
,,,,0.94052,0.95771,,
,,,,0.94056,0.95772,,
,,,,0.9406,0.95773,,
,,,,0.94064,0.95774,,
,,,,0.94068,0.95775,,
,,,,0.94072,0.95776,,
,,,,0.94076,0.95777,,
,,,,0.9408,0.95778,,
,,,,0.94084,0.9578,,
,,,,0.94088,0.95781,,
,,,,0.94092,0.95782,,
,,,,0.94096,0.95783,,
,,,,0.941,0.95784,,
,,,,0.94104,0.95785,,
,,,,0.94108,0.95786,,
,,,,0.94112,0.95787,,
,,,,0.94116,0.95788,,
,,,,0.9412,0.95789,,
,,,,0.94124,0.9579,,
,,,,0.94128,0.95792,,
,,,,0.94132,0.95793,,
,,,,0.94136,0.95794,,
,,,,0.9414,0.95795,,
,,,,0.94144,0.95796,,
,,,,0.94148,0.95797,,
,,,,0.94152,0.95798,,
,,,,0.94156,0.95799,,
,,,,0.9416,0.958,,
,,,,0.94164,0.95802,,
,,,,0.94168,0.95803,,
,,,,0.94172,0.95804,,
,,,,0.94176,0.95805,,
,,,,0.9418,0.95806,,
,,,,0.94184,0.95807,,
,,,,0.94188,0.95808,,
,,,,0.94192,0.9581,,
,,,,0.94196,0.95811,,
,,,,0.942,0.95812,,
,,,,0.94204,0.95813,,
,,,,0.94208,0.95814,,
,,,,0.94212,0.95815,,
,,,,0.94216,0.95816,,
,,,,0.9422,0.95817,,
,,,,0.94224,0.95819,,
,,,,0.94228,0.9582,,
,,,,0.94232,0.95821,,
,,,,0.94236,0.95822,,
,,,,0.9424,0.95823,,
,,,,0.94244,0.95824,,
,,,,0.94248,0.95825,,
,,,,0.94252,0.95827,,
,,,,0.94256,0.95828,,
,,,,0.9426,0.95829,,
,,,,0.94264,0.9583,,
,,,,0.94268,0.95831,,
,,,,0.94272,0.95832,,
,,,,0.94276,0.95834,,
,,,,0.9428,0.95835,,
,,,,0.94284,0.95836,,
,,,,0.94288,0.95837,,
,,,,0.94292,0.95838,,
,,,,0.94296,0.9584,,
,,,,0.943,0.95841,,
,,,,0.94304,0.95842,,
,,,,0.94308,0.95843,,
,,,,0.94312,0.95844,,
,,,,0.94316,0.95846,,
,,,,0.9432,0.95847,,
,,,,0.94324,0.95848,,
,,,,0.94328,0.95849,,
,,,,0.94332,0.9585,,
,,,,0.94336,0.95851,,
,,,,0.9434,0.95853,,
,,,,0.94344,0.95854,,
,,,,0.94348,0.95855,,
,,,,0.94352,0.95856,,
,,,,0.94356,0.95858,,
,,,,0.9436,0.95859,,
,,,,0.94364,0.9586,,
,,,,0.94368,0.95861,,
,,,,0.94372,0.95862,,
,,,,0.94376,0.95864,,
,,,,0.9438,0.95865,,
,,,,0.94384,0.95866,,
,,,,0.94388,0.95867,,
,,,,0.94392,0.95868,,
,,,,0.94396,0.9587,,
,,,,0.944,0.95871,,
,,,,0.94404,0.95872,,
,,,,0.94408,0.95873,,
,,,,0.94412,0.95875,,
,,,,0.94416,0.95876,,
,,,,0.9442,0.95877,,
,,,,0.94424,0.95878,,
,,,,0.94428,0.9588,,
,,,,0.94432,0.95881,,
,,,,0.94436,0.95882,,
,,,,0.9444,0.95883,,
,,,,0.94444,0.95885,,
,,,,0.94448,0.95886,,
,,,,0.94452,0.95887,,
,,,,0.94456,0.95889,,
,,,,0.9446,0.9589,,
,,,,0.94464,0.95891,,
,,,,0.94468,0.95892,,
,,,,0.94472,0.95894,,
,,,,0.94476,0.95895,,
,,,,0.9448,0.95896,,
,,,,0.94484,0.95898,,
,,,,0.94488,0.95899,,
,,,,0.94492,0.959,,
,,,,0.94496,0.95901,,
,,,,0.945,0.95903,,
,,,,0.94504,0.95904,,
,,,,0.94508,0.95905,,
,,,,0.94512,0.95907,,
,,,,0.94516,0.95908,,
,,,,0.9452,0.95909,,
,,,,0.94524,0.95911,,
,,,,0.94528,0.95912,,
,,,,0.94532,0.95913,,
,,,,0.94536,0.95915,,
,,,,0.9454,0.95916,,
,,,,0.94544,0.95917,,
,,,,0.94548,0.95919,,
,,,,0.94552,0.9592,,
,,,,0.94556,0.95921,,
,,,,0.9456,0.95922,,
,,,,0.94564,0.95924,,
,,,,0.94568,0.95925,,
,,,,0.94572,0.95926,,
,,,,0.94576,0.95928,,
,,,,0.9458,0.95929,,
,,,,0.94584,0.9593,,
,,,,0.94588,0.95932,,
,,,,0.94592,0.95933,,
,,,,0.94596,0.95934,,
,,,,0.946,0.95936,,
,,,,0.94604,0.95937,,
,,,,0.94608,0.95938,,
,,,,0.94612,0.9594,,
,,,,0.94616,0.95941,,
,,,,0.9462,0.95942,,
,,,,0.94624,0.95944,,
,,,,0.94628,0.95945,,
,,,,0.94632,0.95946,,
,,,,0.94636,0.95948,,
,,,,0.9464,0.95949,,
,,,,0.94644,0.9595,,
,,,,0.94648,0.95952,,
,,,,0.94652,0.95953,,
,,,,0.94656,0.95954,,
,,,,0.9466,0.95956,,
,,,,0.94664,0.95957,,
,,,,0.94668,0.95958,,
,,,,0.94672,0.9596,,
,,,,0.94676,0.95961,,
,,,,0.9468,0.95962,,
,,,,0.94684,0.95964,,
,,,,0.94688,0.95965,,
,,,,0.94692,0.95966,,
,,,,0.94696,0.95968,,
,,,,0.947,0.95969,,
,,,,0.94704,0.9597,,
,,,,0.94708,0.95972,,
,,,,0.94712,0.95973,,
,,,,0.94716,0.95974,,
,,,,0.9472,0.95976,,


==> Data/Cn,We=0.0835,16ElementsPerInterface,physicalTime.csv <==
time_Cn_1e-2,amp_Cn_1e-2,time_Cn_5e-3,amp_Cn_5e-3,time_Cn_2.5e-3,amp_Cn_2.5e-3
0,0.99987,0,0.99997,0,1
1.1022E-05,0.9998,5.5111E-06,0.99995,1.1022E-06,0.99999
2.2044E-05,0.99975,1.1022E-05,0.99994,2.2044E-06,0.99999
3.3067E-05,0.9997,1.6533E-05,0.99992,3.3067E-06,0.99999
4.4089E-05,0.99966,2.2044E-05,0.99991,4.4089E-06,0.99999
5.5111E-05,0.99962,2.7555E-05,0.9999,5.5111E-06,0.99999
6.6133E-05,0.99958,3.3067E-05,0.99989,6.6133E-06,0.99998
7.7155E-05,0.99954,3.8578E-05,0.99988,7.7155E-06,0.99998
8.8178E-05,0.99949,4.4089E-05,0.99987,8.8178E-06,0.99998
9.92E-05,0.99945,4.96E-05,0.99985,9.92E-06,0.99998
0.00011022,0.9994,5.5111E-05,0.99984,1.1022E-05,0.99998
0.00012124,0.99935,6.0622E-05,0.99983,1.2124E-05,0.99998
0.00013227,0.9993,6.6133E-05,0.99982,1.3227E-05,0.99998
0.00014329,0.99925,7.1644E-05,0.9998,1.4329E-05,0.99998
0.00015431,0.99919,7.7155E-05,0.99979,1.5431E-05,0.99997
0.00016533,0.99914,8.2666E-05,0.99977,1.6533E-05,0.99997
0.00017636,0.99908,8.8178E-05,0.99976,1.7636E-05,0.99997
0.00018738,0.99901,9.3689E-05,0.99974,1.8738E-05,0.99997
0.0001984,0.99895,9.92E-05,0.99972,1.984E-05,0.99997
0.00020942,0.99888,0.00010471,0.9997,2.0942E-05,0.99997
0.00022044,0.99881,0.00011022,0.99969,2.2044E-05,0.99997
0.00023147,0.99874,0.00011573,0.99967,2.3147E-05,0.99996
0.00024249,0.99866,0.00012124,0.99965,2.4249E-05,0.99996
0.00025351,0.99858,0.00012676,0.99963,2.5351E-05,0.99996
0.00026453,0.9985,0.00013227,0.9996,2.6453E-05,0.99996
0.00027555,0.99842,0.00013778,0.99958,2.7555E-05,0.99996
0.00028658,0.99833,0.00014329,0.99956,2.8658E-05,0.99996
0.0002976,0.99824,0.0001488,0.99954,2.976E-05,0.99996
0.00030862,0.99815,0.00015431,0.99951,3.0862E-05,0.99996
0.00031964,0.99805,0.00015982,0.99949,3.1964E-05,0.99995
0.00033067,0.99795,0.00016533,0.99946,3.3067E-05,0.99995
0.00034169,0.99785,0.00017084,0.99943,3.4169E-05,0.99995
0.00035271,0.99775,0.00017636,0.9994,3.5271E-05,0.99995
0.00036373,0.99764,0.00018187,0.99938,3.6373E-05,0.99995
0.00037475,0.99753,0.00018738,0.99935,3.7475E-05,0.99995
0.00038578,0.99742,0.00019289,0.99932,3.8578E-05,0.99995
0.0003968,0.99731,0.0001984,0.99929,3.968E-05,0.99994
0.00040782,0.99719,0.00020391,0.99925,4.0782E-05,0.99994
0.00041884,0.99707,0.00020942,0.99922,4.1884E-05,0.99994
0.00042987,0.99695,0.00021493,0.99919,4.2987E-05,0.99994
0.00044089,0.99682,0.00022044,0.99915,4.4089E-05,0.99994
0.00045191,0.99669,0.00022596,0.99912,4.5191E-05,0.99994
0.00046293,0.99656,0.00023147,0.99908,4.6293E-05,0.99993
0.00047395,0.99643,0.00023698,0.99905,4.7395E-05,0.99993
0.00048498,0.9963,0.00024249,0.99901,4.8498E-05,0.99993
0.000496,0.99616,0.000248,0.99897,4.96E-05,0.99993
0.00050702,0.99603,0.00025351,0.99893,5.0702E-05,0.99993
0.00051804,0.99589,0.00025902,0.99889,5.1804E-05,0.99992
0.00052907,0.99575,0.00026453,0.99885,5.2907E-05,0.99992
0.00054009,0.9956,0.00027004,0.99881,5.4009E-05,0.99992
0.00055111,0.99546,0.00027555,0.99877,5.5111E-05,0.99992
0.00056213,0.99531,0.00028107,0.99873,5.6213E-05,0.99992
0.00057315,0.99516,0.00028658,0.99868,5.7315E-05,0.99991
0.00058418,0.99501,0.00029209,0.99864,5.8418E-05,0.99991
0.0005952,0.99486,0.0002976,0.99859,5.952E-05,0.99991
0.00060622,0.9947,0.00030311,0.99855,6.0622E-05,0.99991
0.00061724,0.99455,0.00030862,0.9985,6.1724E-05,0.99991
0.00062827,0.99439,0.00031413,0.99845,6.2827E-05,0.9999
0.00063929,0.99423,0.00031964,0.99841,6.3929E-05,0.9999
0.00065031,0.99407,0.00032515,0.99836,6.5031E-05,0.9999
0.00066133,0.99391,0.00033067,0.99831,6.6133E-05,0.9999
0.00067235,0.99374,0.00033618,0.99826,6.7235E-05,0.9999
0.00068338,0.99358,0.00034169,0.99821,6.8338E-05,0.99989
0.0006944,0.99341,0.0003472,0.99816,6.944E-05,0.99989
0.00070542,0.99324,0.00035271,0.9981,7.0542E-05,0.99989
0.00071644,0.99307,0.00035822,0.99805,7.1644E-05,0.99989
0.00072747,0.9929,0.00036373,0.998,7.2747E-05,0.99988
0.00073849,0.99272,0.00036924,0.99794,7.3849E-05,0.99988
0.00074951,0.99255,0.00037475,0.99789,7.4951E-05,0.99988
0.00076053,0.99237,0.00038027,0.99783,7.6053E-05,0.99988
0.00077155,0.99219,0.00038578,0.99777,7.7155E-05,0.99987
0.00078258,0.99201,0.00039129,0.99772,7.8258E-05,0.99987
0.0007936,0.99183,0.0003968,0.99766,7.936E-05,0.99987
0.00080462,0.99165,0.00040231,0.9976,8.0462E-05,0.99987
0.00081564,0.99147,0.00040782,0.99754,8.1564E-05,0.99986
0.00082666,0.99129,0.00041333,0.99748,8.2666E-05,0.99986
0.00083769,0.99111,0.00041884,0.99742,8.3769E-05,0.99986
0.00084871,0.99093,0.00042435,0.99736,8.4871E-05,0.99986
0.00085973,0.99074,0.00042987,0.9973,8.5973E-05,0.99985
0.00087075,0.99056,0.00043538,0.99724,8.7075E-05,0.99985
0.00088178,0.99038,0.00044089,0.99717,8.8178E-05,0.99985
0.0008928,0.9902,0.0004464,0.99711,8.928E-05,0.99985
0.00090382,0.99001,0.00045191,0.99704,9.0382E-05,0.99984
0.00091484,0.98983,0.00045742,0.99698,9.1484E-05,0.99984
0.00092586,0.98964,0.00046293,0.99692,9.2586E-05,0.99984
0.00093689,0.98946,0.00046844,0.99685,9.3689E-05,0.99983
0.00094791,0.98927,0.00047395,0.99678,9.4791E-05,0.99983
0.00095893,0.98909,0.00047947,0.99672,9.5893E-05,0.99983
0.00096995,0.9889,0.00048498,0.99665,9.6995E-05,0.99983
0.00098098,0.98871,0.00049049,0.99658,9.8098E-05,0.99982
0.000992,0.98852,0.000496,0.99651,9.92E-05,0.99982
0.001003,0.98833,0.00050151,0.99644,0.0001003,0.99982
0.001014,0.98814,0.00050702,0.99637,0.0001014,0.99981
0.0010251,0.98795,0.00051253,0.9963,0.00010251,0.99981
0.0010361,0.98776,0.00051804,0.99623,0.00010361,0.99981
0.0010471,0.98757,0.00052355,0.99615,0.00010471,0.9998
0.0010581,0.98738,0.00052907,0.99608,0.00010581,0.9998
0.0010692,0.98718,0.00053458,0.99601,0.00010692,0.9998
0.0010802,0.98699,0.00054009,0.99593,0.00010802,0.99979
0.0010912,0.98679,0.0005456,0.99586,0.00010912,0.99979
0.0011022,0.9866,0.00055111,0.99578,0.00011022,0.99979
0.0011132,0.9864,0.00055662,0.99571,0.00011132,0.99978
0.0011243,0.9862,0.00056213,0.99563,0.00011243,0.99978
0.0011353,0.98601,0.00056764,0.99556,0.00011353,0.99978
0.0011463,0.98581,0.00057315,0.99549,0.00011463,0.99977
0.0011573,0.98561,0.00057867,0.99541,0.00011573,0.99977
0.0011684,0.98541,0.00058418,0.99533,0.00011684,0.99977
0.0011794,0.98521,0.00058969,0.99526,0.00011794,0.99976
0.0011904,0.98501,0.0005952,0.99518,0.00011904,0.99976
0.0012014,0.98481,0.00060071,0.9951,0.00012014,0.99976
0.0012124,0.9846,0.00060622,0.99503,0.00012124,0.99975
0.0012235,0.9844,0.00061173,0.99495,0.00012235,0.99975
0.0012345,0.9842,0.00061724,0.99487,0.00012345,0.99974
0.0012455,0.98399,0.00062275,0.99479,0.00012455,0.99974
0.0012565,0.98379,0.00062827,0.99472,0.00012565,0.99974
0.0012676,0.98359,0.00063378,0.99464,0.00012676,0.99973
0.0012786,0.98339,0.00063929,0.99456,0.00012786,0.99973
0.0012896,0.98318,0.0006448,0.99448,0.00012896,0.99973
0.0013006,0.98298,0.00065031,0.9944,0.00013006,0.99972
0.0013116,0.98278,0.00065582,0.99432,0.00013116,0.99972
0.0013227,0.98258,0.00066133,0.99424,0.00013227,0.99971
0.0013337,0.98238,0.00066684,0.99416,0.00013337,0.99971
0.0013447,0.98218,0.00067235,0.99408,0.00013447,0.99971
0.0013557,0.98197,0.00067787,0.994,0.00013557,0.9997
0.0013668,0.98177,0.00068338,0.99392,0.00013668,0.9997
0.0013778,0.98157,0.00068889,0.99383,0.00013778,0.99969
0.0013888,0.98138,0.0006944,0.99375,0.00013888,0.99969
0.0013998,0.98118,0.00069991,0.99367,0.00013998,0.99969
0.0014108,0.98098,0.00070542,0.99359,0.00014108,0.99968
0.0014219,0.98078,0.00071093,0.9935,0.00014219,0.99968
0.0014329,0.98058,0.00071644,0.99342,0.00014329,0.99967
0.0014439,0.98038,0.00072195,0.99334,0.00014439,0.99967
0.0014549,0.98018,0.00072747,0.99325,0.00014549,0.99966
0.001466,0.97997,0.00073298,0.99317,0.0001466,0.99966
0.001477,0.97977,0.00073849,0.99309,0.0001477,0.99965
0.001488,0.97957,0.000744,0.993,0.0001488,0.99965
0.001499,0.97937,0.00074951,0.99292,0.0001499,0.99965
0.00151,0.97917,0.00075502,0.99283,0.000151,0.99964
0.0015211,0.97897,0.00076053,0.99274,0.00015211,0.99964
0.0015321,0.97877,0.00076604,0.99266,0.00015321,0.99963
0.0015431,0.97857,0.00077155,0.99257,0.00015431,0.99963
0.0015541,0.97836,0.00077707,0.99248,0.00015541,0.99962
0.0015652,0.97816,0.00078258,0.99239,0.00015652,0.99962
0.0015762,0.97795,0.00078809,0.9923,0.00015762,0.99961
0.0015872,0.97775,0.0007936,0.99222,0.00015872,0.99961
0.0015982,0.97755,0.00079911,0.99213,0.00015982,0.9996
0.0016092,0.97734,0.00080462,0.99204,0.00016092,0.9996
0.0016203,0.97714,0.00081013,0.99195,0.00016203,0.99959
0.0016313,0.97693,0.00081564,0.99186,0.00016313,0.99959
0.0016423,0.97673,0.00082115,0.99177,0.00016423,0.99959
0.0016533,0.97652,0.00082666,0.99168,0.00016533,0.99958
0.0016644,0.97631,0.00083218,0.99159,0.00016644,0.99958
0.0016754,0.9761,0.00083769,0.9915,0.00016754,0.99957
0.0016864,0.9759,0.0008432,0.99141,0.00016864,0.99956
0.0016974,0.97569,0.00084871,0.99132,0.00016974,0.99956
0.0017084,0.97548,0.00085422,0.99123,0.00017084,0.99955
0.0017195,0.97528,0.00085973,0.99114,0.00017195,0.99955
0.0017305,0.97507,0.00086524,0.99105,0.00017305,0.99954
0.0017415,0.97487,0.00087075,0.99096,0.00017415,0.99954
0.0017525,0.97466,0.00087626,0.99088,0.00017525,0.99953
0.0017636,0.97446,0.00088178,0.99079,0.00017636,0.99953
0.0017746,0.97426,0.00088729,0.9907,0.00017746,0.99952
0.0017856,0.97405,0.0008928,0.9906,0.00017856,0.99952
0.0017966,0.97385,0.00089831,0.99051,0.00017966,0.99951
0.0018076,0.97364,0.00090382,0.99043,0.00018076,0.99951
0.0018187,0.97344,0.00090933,0.99034,0.00018187,0.9995
0.0018297,0.97323,0.00091484,0.99025,0.00018297,0.9995
0.0018407,0.97303,0.00092035,0.99016,0.00018407,0.99949
0.0018517,0.97283,0.00092586,0.99006,0.00018517,0.99948
0.0018628,0.97262,0.00093138,0.98997,0.00018628,0.99948
0.0018738,0.97242,0.00093689,0.98988,0.00018738,0.99947
0.0018848,0.97221,0.0009424,0.98979,0.00018848,0.99947
0.0018958,0.972,0.00094791,0.9897,0.00018958,0.99946
0.0019068,0.9718,0.00095342,0.98961,0.00019068,0.99946
0.0019179,0.97159,0.00095893,0.98952,0.00019179,0.99945
0.0019289,0.97138,0.00096444,0.98943,0.00019289,0.99945
0.0019399,0.97117,0.00096995,0.98934,0.00019399,0.99944
0.0019509,0.97096,0.00097546,0.98924,0.00019509,0.99943
0.001962,0.97075,0.00098098,0.98915,0.0001962,0.99943
0.001973,0.97054,0.00098649,0.98906,0.0001973,0.99942
0.001984,0.97033,0.000992,0.98896,0.0001984,0.99942
0.001995,0.97012,0.00099751,0.98887,0.0001995,0.99941
0.002006,0.9699,0.001003,0.98877,0.0002006,0.9994
0.0020171,0.96969,0.0010085,0.98868,0.00020171,0.9994
0.0020281,0.96948,0.001014,0.98858,0.00020281,0.99939
0.0020391,0.96926,0.0010196,0.98848,0.00020391,0.99939
0.0020501,0.96904,0.0010251,0.98839,0.00020501,0.99938
0.0020612,0.96883,0.0010306,0.98829,0.00020612,0.99937
0.0020722,0.96861,0.0010361,0.98819,0.00020722,0.99937
0.0020832,0.9684,0.0010416,0.9881,0.00020832,0.99936
0.0020942,0.96818,0.0010471,0.988,0.00020942,0.99936
0.0021052,0.96797,0.0010526,0.9879,0.00021052,0.99935
0.0021163,0.96775,0.0010581,0.98781,0.00021163,0.99934
0.0021273,0.96754,0.0010636,0.98771,0.00021273,0.99934
0.0021383,0.96733,0.0010692,0.98761,0.00021383,0.99933
0.0021493,0.96712,0.0010747,0.98752,0.00021493,0.99932
0.0021604,0.9669,0.0010802,0.98742,0.00021604,0.99932
0.0021714,0.96669,0.0010857,0.98733,0.00021714,0.99931
0.0021824,0.96648,0.0010912,0.98723,0.00021824,0.99931
0.0021934,0.96626,0.0010967,0.98713,0.00021934,0.9993
0.0022044,0.96605,0.0011022,0.98704,0.00022044,0.99929
0.0022155,0.96584,0.0011077,0.98694,0.00022155,0.99929
0.0022265,0.96563,0.0011132,0.98685,0.00022265,0.99928
0.0022375,0.96542,0.0011188,0.98675,0.00022375,0.99927
0.0022485,0.96521,0.0011243,0.98666,0.00022485,0.99927
0.0022596,0.965,0.0011298,0.98656,0.00022596,0.99926
0.0022706,0.96479,0.0011353,0.98647,0.00022706,0.99925
0.0022816,0.96458,0.0011408,0.98637,0.00022816,0.99925
0.0022926,0.96437,0.0011463,0.98627,0.00022926,0.99924
0.0023036,0.96416,0.0011518,0.98618,0.00023036,0.99923
0.0023147,0.96395,0.0011573,0.98608,0.00023147,0.99923
0.0023257,0.96374,0.0011628,0.98598,0.00023257,0.99922
0.0023367,0.96352,0.0011684,0.98588,0.00023367,0.99921
0.0023477,0.96331,0.0011739,0.98578,0.00023477,0.9992
0.0023588,0.9631,0.0011794,0.98569,0.00023588,0.9992
0.0023698,0.96289,0.0011849,0.98559,0.00023698,0.99919
0.0023808,0.96268,0.0011904,0.98549,0.00023808,0.99918
0.0023918,0.96247,0.0011959,0.9854,0.00023918,0.99918
0.0024028,0.96226,0.0012014,0.9853,0.00024028,0.99917
0.0024139,0.96205,0.0012069,0.9852,0.00024139,0.99916
0.0024249,0.96183,0.0012124,0.98511,0.00024249,0.99915
0.0024359,0.96162,0.001218,0.98501,0.00024359,0.99915
0.0024469,0.96141,0.0012235,0.98491,0.00024469,0.99914
0.002458,0.9612,0.001229,0.98481,0.0002458,0.99913
0.002469,0.96099,0.0012345,0.98471,0.0002469,0.99913
0.00248,0.96078,0.00124,0.98461,0.000248,0.99912
0.002491,0.96057,0.0012455,0.98451,0.0002491,0.99911
0.002502,0.96036,0.001251,0.98441,0.0002502,0.9991
0.0025131,0.96015,0.0012565,0.98431,0.00025131,0.9991
0.0025241,0.95995,0.001262,0.98421,0.00025241,0.99909
0.0025351,0.95975,0.0012676,0.98411,0.00025351,0.99908
0.0025461,0.95954,0.0012731,0.98401,0.00025461,0.99907
0.0025572,0.95934,0.0012786,0.98391,0.00025572,0.99907
0.0025682,0.95914,0.0012841,0.98382,0.00025682,0.99906
0.0025792,0.95894,0.0012896,0.98372,0.00025792,0.99905
0.0025902,0.95874,0.0012951,0.98362,0.00025902,0.99904
0.0026012,0.95855,0.0013006,0.98352,0.00026012,0.99904
0.0026123,0.95835,0.0013061,0.98342,0.00026123,0.99903
0.0026233,0.95815,0.0013116,0.98333,0.00026233,0.99902
0.0026343,0.95796,0.0013172,0.98323,0.00026343,0.99901
0.0026453,0.95777,0.0013227,0.98313,0.00026453,0.99901
0.0026563,0.95758,0.0013282,0.98304,0.00026563,0.999
0.0026674,0.95739,0.0013337,0.98294,0.00026674,0.99899
0.0026784,0.9572,0.0013392,0.98284,0.00026784,0.99898
0.0026894,0.95701,0.0013447,0.98274,0.00026894,0.99897
0.0027004,0.95683,0.0013502,0.98265,0.00027004,0.99897
0.0027115,0.95664,0.0013557,0.98255,0.00027115,0.99896
0.0027225,0.95646,0.0013612,0.98245,0.00027225,0.99895
0.0027335,0.95627,0.0013668,0.98236,0.00027335,0.99894
0.0027445,0.95609,0.0013723,0.98226,0.00027445,0.99893
0.0027555,0.95591,0.0013778,0.98216,0.00027555,0.99893
0.0027666,0.95573,0.0013833,0.98207,0.00027666,0.99892
0.0027776,0.95555,0.0013888,0.98197,0.00027776,0.99891
0.0027886,0.95537,0.0013943,0.98187,0.00027886,0.9989
0.0027996,0.9552,0.0013998,0.98177,0.00027996,0.99889
0.0028107,0.95502,0.0014053,0.98168,0.00028107,0.99889
0.0028217,0.95485,0.0014108,0.98158,0.00028217,0.99888
0.0028327,0.95468,0.0014164,0.98148,0.00028327,0.99887
0.0028437,0.95451,0.0014219,0.98138,0.00028437,0.99886
0.0028547,0.95435,0.0014274,0.98128,0.00028547,0.99885
0.0028658,0.95418,0.0014329,0.98118,0.00028658,0.99884
0.0028768,0.95402,0.0014384,0.98109,0.00028768,0.99884
0.0028878,0.95386,0.0014439,0.98099,0.00028878,0.99883
0.0028988,0.9537,0.0014494,0.98089,0.00028988,0.99882
0.0029099,0.95354,0.0014549,0.98078,0.00029099,0.99881
0.0029209,0.95339,0.0014604,0.98068,0.00029209,0.9988
0.0029319,0.95323,0.001466,0.98058,0.00029319,0.99879
0.0029429,0.95308,0.0014715,0.98048,0.00029429,0.99878
0.0029539,0.95293,0.001477,0.98038,0.00029539,0.99878
0.002965,0.95278,0.0014825,0.98028,0.0002965,0.99877
0.002976,0.95264,0.001488,0.98018,0.0002976,0.99876
0.002987,0.9525,0.0014935,0.98008,0.0002987,0.99875
0.002998,0.95236,0.001499,0.97998,0.0002998,0.99874
0.0030091,0.95223,0.0015045,0.97988,0.00030091,0.99873
0.0030201,0.9521,0.00151,0.97978,0.00030201,0.99872
0.0030311,0.95197,0.0015156,0.97968,0.00030311,0.99871
0.0030421,0.95184,0.0015211,0.97958,0.00030421,0.99871
0.0030531,0.95172,0.0015266,0.97948,0.00030531,0.9987
0.0030642,0.95159,0.0015321,0.97938,0.00030642,0.99869
0.0030752,0.95148,0.0015376,0.97928,0.00030752,0.99868
0.0030862,0.95136,0.0015431,0.97918,0.00030862,0.99867
0.0030972,0.95125,0.0015486,0.97908,0.00030972,0.99866
0.0031083,0.95114,0.0015541,0.97899,0.00031083,0.99865
0.0031193,0.95103,0.0015596,0.97889,0.00031193,0.99864
0.0031303,0.95092,0.0015652,0.97879,0.00031303,0.99863
0.0031413,0.95082,0.0015707,0.97869,0.00031413,0.99862
0.0031523,0.95072,0.0015762,0.97859,0.00031523,0.99862
0.0031634,0.95062,0.0015817,0.97849,0.00031634,0.99861
0.0031744,0.95053,0.0015872,0.9784,0.00031744,0.9986
0.0031854,0.95044,0.0015927,0.9783,0.00031854,0.99859
0.0031964,0.95035,0.0015982,0.9782,0.00031964,0.99858
0.0032075,0.95026,0.0016037,0.9781,0.00032075,0.99857
0.0032185,0.95018,0.0016092,0.978,0.00032185,0.99856
0.0032295,0.9501,0.0016148,0.9779,0.00032295,0.99855
0.0032405,0.95002,0.0016203,0.9778,0.00032405,0.99854
0.0032515,0.94995,0.0016258,0.9777,0.00032515,0.99853
0.0032626,0.94987,0.0016313,0.9776,0.00032626,0.99852
0.0032736,0.94981,0.0016368,0.9775,0.00032736,0.99851
0.0032846,0.94974,0.0016423,0.9774,0.00032846,0.9985
0.0032956,0.94968,0.0016478,0.9773,0.00032956,0.99849
0.0033067,0.94962,0.0016533,0.9772,0.00033067,0.99848
0.0033177,0.94956,0.0016588,0.97711,0.00033177,0.99847
0.0033287,0.9495,0.0016644,0.97701,0.00033287,0.99846
0.0033397,0.94945,0.0016699,0.97691,0.00033397,0.99845
0.0033507,0.9494,0.0016754,0.97681,0.00033507,0.99844
0.0033618,0.94935,0.0016809,0.9767,0.00033618,0.99843
0.0033728,0.94931,0.0016864,0.9766,0.00033728,0.99843
0.0033838,0.94927,0.0016919,0.9765,0.00033838,0.99842
0.0033948,0.94923,0.0016974,0.9764,0.00033948,0.99841
0.0034059,0.94919,0.0017029,0.97629,0.00034059,0.9984
0.0034169,0.94916,0.0017084,0.97619,0.00034169,0.99839
0.0034279,0.94913,0.001714,0.97609,0.00034279,0.99838
0.0034389,0.9491,0.0017195,0.97599,0.00034389,0.99837
0.0034499,0.94908,0.001725,0.97589,0.00034499,0.99836
0.003461,0.94906,0.0017305,0.97579,0.0003461,0.99835
0.003472,0.94904,0.001736,0.97569,0.0003472,0.99834
0.003483,0.94902,0.0017415,0.97559,0.0003483,0.99833
0.003494,0.94901,0.001747,0.97548,0.0003494,0.99832
0.0035051,0.949,0.0017525,0.97538,0.00035051,0.99831
0.0035161,0.94899,0.001758,0.97528,0.00035161,0.9983
0.0035271,0.94899,0.0017636,0.97518,0.00035271,0.99829
0.0035381,0.94899,0.0017691,0.97508,0.00035381,0.99828
0.0035491,0.94899,0.0017746,0.97498,0.00035491,0.99827
0.0035602,0.94899,0.0017801,0.97488,0.00035602,0.99826
0.0035712,0.949,0.0017856,0.97478,0.00035712,0.99825
0.0035822,0.94901,0.0017911,0.97468,0.00035822,0.99823
0.0035932,0.94902,0.0017966,0.97458,0.00035932,0.99822
0.0036043,0.94904,0.0018021,0.97448,0.00036043,0.99821
0.0036153,0.94905,0.0018076,0.97438,0.00036153,0.9982
0.0036263,0.94907,0.0018132,0.97428,0.00036263,0.99819
0.0036373,0.9491,0.0018187,0.97418,0.00036373,0.99818
0.0036483,0.94912,0.0018242,0.97408,0.00036483,0.99817
0.0036594,0.94915,0.0018297,0.97398,0.00036594,0.99816
0.0036704,0.94918,0.0018352,0.97388,0.00036704,0.99815
0.0036814,0.94921,0.0018407,0.97378,0.00036814,0.99814
0.0036924,0.94925,0.0018462,0.97367,0.00036924,0.99813
0.0037035,0.94929,0.0018517,0.97357,0.00037035,0.99812
0.0037145,0.94933,0.0018572,0.97347,0.00037145,0.99811
0.0037255,0.94937,0.0018628,0.97337,0.00037255,0.9981
0.0037365,0.94942,0.0018683,0.97327,0.00037365,0.99808
0.0037475,0.94947,0.0018738,0.97316,0.00037475,0.99807
0.0037586,0.94952,0.0018793,0.97306,0.00037586,0.99806
0.0037696,0.94958,0.0018848,0.97295,0.00037696,0.99805
0.0037806,0.94963,0.0018903,0.97285,0.00037806,0.99804
0.0037916,0.94969,0.0018958,0.97274,0.00037916,0.99803
0.0038027,0.94975,0.0019013,0.97264,0.00038027,0.99802
0.0038137,0.94982,0.0019068,0.97253,0.00038137,0.99801
0.0038247,0.94988,0.0019124,0.97243,0.00038247,0.998
0.0038357,0.94995,0.0019179,0.97232,0.00038357,0.99799
0.0038467,0.95002,0.0019234,0.97222,0.00038467,0.99797
0.0038578,0.95009,0.0019289,0.97211,0.00038578,0.99796
0.0038688,0.95017,0.0019344,0.97201,0.00038688,0.99795
0.0038798,0.95024,0.0019399,0.9719,0.00038798,0.99794
0.0038908,0.95032,0.0019454,0.9718,0.00038908,0.99793
0.0039019,0.9504,0.0019509,0.9717,0.00039019,0.99792
0.0039129,0.95049,0.0019564,0.97159,0.00039129,0.99791
0.0039239,0.95057,0.001962,0.97149,0.00039239,0.9979
0.0039349,0.95066,0.0019675,0.97139,0.00039349,0.99788
0.0039459,0.95075,0.001973,0.97128,0.00039459,0.99787
0.003957,0.95085,0.0019785,0.97118,0.0003957,0.99786
0.003968,0.95094,0.001984,0.97108,0.0003968,0.99785
0.003979,0.95104,0.0019895,0.97097,0.0003979,0.99784
0.00399,0.95114,0.001995,0.97087,0.000399,0.99783
0.0040011,0.95124,0.0020005,0.97076,0.00040011,0.99782
0.0040121,0.95134,0.002006,0.97066,0.00040121,0.9978
0.0040231,0.95145,0.0020116,0.97056,0.00040231,0.99779
0.0040341,0.95155,0.0020171,0.97045,0.00040341,0.99778
0.0040451,0.95166,0.0020226,0.97034,0.00040451,0.99777
0.0040562,0.95177,0.0020281,0.97024,0.00040562,0.99776
0.0040672,0.95188,0.0020336,0.97013,0.00040672,0.99775
0.0040782,0.952,0.0020391,0.97003,0.00040782,0.99774
0.0040892,0.95211,0.0020446,0.96992,0.00040892,0.99772
0.0041003,0.95223,0.0020501,0.96982,0.00041003,0.99771
0.0041113,0.95235,0.0020556,0.96971,0.00041113,0.9977
0.0041223,0.95247,0.0020612,0.9696,0.00041223,0.99769
0.0041333,0.9526,0.0020667,0.9695,0.00041333,0.99768
0.0041443,0.95272,0.0020722,0.96939,0.00041443,0.99767
0.0041554,0.95285,0.0020777,0.96928,0.00041554,0.99765
0.0041664,0.95298,0.0020832,0.96918,0.00041664,0.99764
0.0041774,0.95311,0.0020887,0.96907,0.00041774,0.99763
0.0041884,0.95325,0.0020942,0.96896,0.00041884,0.99762
0.0041995,0.95338,0.0020997,0.96886,0.00041995,0.99761
0.0042105,0.95352,0.0021052,0.96875,0.00042105,0.9976
0.0042215,0.95366,0.0021108,0.96864,0.00042215,0.99759
0.0042325,0.9538,0.0021163,0.96853,0.00042325,0.99757
0.0042435,0.95394,0.0021218,0.96842,0.00042435,0.99756
0.0042546,0.95408,0.0021273,0.96831,0.00042546,0.99755
0.0042656,0.95422,0.0021328,0.96821,0.00042656,0.99754
0.0042766,0.95437,0.0021383,0.9681,0.00042766,0.99753
0.0042876,0.95451,0.0021438,0.96799,0.00042876,0.99751
0.0042987,0.95465,0.0021493,0.96788,0.00042987,0.9975
0.0043097,0.9548,0.0021548,0.96778,0.00043097,0.99749
0.0043207,0.95495,0.0021604,0.96767,0.00043207,0.99748
0.0043317,0.9551,0.0021659,0.96756,0.00043317,0.99747
0.0043427,0.95524,0.0021714,0.96746,0.00043427,0.99746
0.0043538,0.95539,0.0021769,0.96735,0.00043538,0.99744
0.0043648,0.95554,0.0021824,0.96724,0.00043648,0.99743
0.0043758,0.9557,0.0021879,0.96714,0.00043758,0.99742
0.0043868,0.95585,0.0021934,0.96703,0.00043868,0.99741
0.0043979,0.956,0.0021989,0.96692,0.00043979,0.9974
0.0044089,0.95615,0.0022044,0.96682,0.00044089,0.99738
0.0044199,0.95631,0.00221,0.96671,0.00044199,0.99737
0.0044309,0.95646,0.0022155,0.9666,0.00044309,0.99736
0.0044419,0.95662,0.002221,0.9665,0.00044419,0.99735
0.004453,0.95678,0.0022265,0.96639,0.0004453,0.99733
0.004464,0.95694,0.002232,0.96628,0.0004464,0.99732
0.004475,0.9571,0.0022375,0.96617,0.0004475,0.99731
0.004486,0.95726,0.002243,0.96606,0.0004486,0.9973
0.0044971,0.95742,0.0022485,0.96596,0.00044971,0.99729
0.0045081,0.95758,0.002254,0.96585,0.00045081,0.99727
0.0045191,0.95774,0.0022596,0.96574,0.00045191,0.99726
0.0045301,0.9579,0.0022651,0.96563,0.00045301,0.99725
0.0045411,0.95807,0.0022706,0.96553,0.00045411,0.99724
0.0045522,0.95823,0.0022761,0.96542,0.00045522,0.99722
0.0045632,0.9584,0.0022816,0.96531,0.00045632,0.99721
0.0045742,0.95857,0.0022871,0.9652,0.00045742,0.9972
0.0045852,0.95873,0.0022926,0.96509,0.00045852,0.99719
0.0045963,0.9589,0.0022981,0.96498,0.00045963,0.99717
0.0046073,0.95907,0.0023036,0.96487,0.00046073,0.99716
0.0046183,0.95924,0.0023092,0.96476,0.00046183,0.99715
0.0046293,0.95942,0.0023147,0.96464,0.00046293,0.99714
0.0046403,0.95959,0.0023202,0.96453,0.00046403,0.99712
0.0046514,0.95976,0.0023257,0.96442,0.00046514,0.99711
0.0046624,0.95994,0.0023312,0.96431,0.00046624,0.9971
0.0046734,0.96012,0.0023367,0.96421,0.00046734,0.99708
0.0046844,0.96029,0.0023422,0.9641,0.00046844,0.99707
0.0046955,0.96047,0.0023477,0.96399,0.00046955,0.99706
0.0047065,0.96065,0.0023532,0.96388,0.00047065,0.99705
0.0047175,0.96083,0.0023588,0.96377,0.00047175,0.99703
0.0047285,0.96101,0.0023643,0.96367,0.00047285,0.99702
0.0047395,0.9612,0.0023698,0.96356,0.00047395,0.99701
0.0047506,0.96138,0.0023753,0.96345,0.00047506,0.997
0.0047616,0.96156,0.0023808,0.96334,0.00047616,0.99698
0.0047726,0.96174,0.0023863,0.96324,0.00047726,0.99697
0.0047836,0.96193,0.0023918,0.96313,0.00047836,0.99696
0.0047947,0.96211,0.0023973,0.96302,0.00047947,0.99695
0.0048057,0.96229,0.0024028,0.96292,0.00048057,0.99693
0.0048167,0.96247,0.0024084,0.96281,0.00048167,0.99692
0.0048277,0.96266,0.0024139,0.9627,0.00048277,0.99691
0.0048387,0.96284,0.0024194,0.96259,0.00048387,0.99689
0.0048498,0.96303,0.0024249,0.96249,0.00048498,0.99688
0.0048608,0.96321,0.0024304,0.96238,0.00048608,0.99687
0.0048718,0.9634,0.0024359,0.96227,0.00048718,0.99686
0.0048828,0.96358,0.0024414,0.96217,0.00048828,0.99684
0.0048939,0.96376,0.0024469,0.96206,0.00048939,0.99683
0.0049049,0.96395,0.0024524,0.96195,0.00049049,0.99682
0.0049159,0.96413,0.002458,0.96184,0.00049159,0.9968
0.0049269,0.96432,0.0024635,0.96174,0.00049269,0.99679
0.0049379,0.96451,0.002469,0.96163,0.00049379,0.99678
0.004949,0.96469,0.0024745,0.96152,0.0004949,0.99676
0.00496,0.96488,0.00248,0.96141,0.000496,0.99675
0.004971,0.96507,0.0024855,0.9613,0.0004971,0.99674
0.004982,0.96525,0.002491,0.9612,0.0004982,0.99672
0.0049931,0.96544,0.0024965,0.96109,0.00049931,0.99671
0.0050041,0.96563,0.002502,0.96098,0.00050041,0.9967
0.0050151,0.96582,0.0025076,0.96087,0.00050151,0.99669
0.0050261,0.96601,0.0025131,0.96076,0.00050261,0.99667
0.0050371,0.9662,0.0025186,0.96065,0.00050371,0.99666
0.0050482,0.96639,0.0025241,0.96055,0.00050482,0.99665
0.0050592,0.96658,0.0025296,0.96044,0.00050592,0.99663
0.0050702,0.96677,0.0025351,0.96033,0.00050702,0.99662
0.0050812,0.96697,0.0025406,0.96023,0.00050812,0.99661
0.0050923,0.96716,0.0025461,0.96012,0.00050923,0.99659
0.0051033,0.96736,0.0025516,0.96002,0.00051033,0.99658
0.0051143,0.96755,0.0025572,0.95991,0.00051143,0.99657
0.0051253,0.96775,0.0025627,0.95981,0.00051253,0.99655
0.0051363,0.96795,0.0025682,0.95971,0.00051363,0.99654
0.0051474,0.96815,0.0025737,0.9596,0.00051474,0.99653
0.0051584,0.96834,0.0025792,0.9595,0.00051584,0.99651
0.0051694,0.96855,0.0025847,0.9594,0.00051694,0.9965
0.0051804,0.96875,0.0025902,0.9593,0.00051804,0.99649
0.0051915,0.96895,0.0025957,0.9592,0.00051915,0.99647
0.0052025,0.96915,0.0026012,0.95909,0.00052025,0.99646
0.0052135,0.96935,0.0026067,0.95899,0.00052135,0.99645
0.0052245,0.96955,0.0026123,0.95889,0.00052245,0.99643
0.0052355,0.96975,0.0026178,0.95879,0.00052355,0.99642
0.0052466,0.96996,0.0026233,0.95869,0.00052466,0.9964
0.0052576,0.97016,0.0026288,0.95859,0.00052576,0.99639
0.0052686,0.97036,0.0026343,0.95849,0.00052686,0.99638
0.0052796,0.97056,0.0026398,0.95839,0.00052796,0.99636
0.0052907,0.97076,0.0026453,0.95829,0.00052907,0.99635
0.0053017,0.97096,0.0026508,0.95819,0.00053017,0.99634
0.0053127,0.97117,0.0026563,0.95809,0.00053127,0.99632
0.0053237,0.97137,0.0026619,0.95799,0.00053237,0.99631
0.0053347,0.97157,0.0026674,0.95789,0.00053347,0.99629
0.0053458,0.97177,0.0026729,0.95779,0.00053458,0.99628
0.0053568,0.97198,0.0026784,0.95769,0.00053568,0.99626
0.0053678,0.97218,0.0026839,0.95759,0.00053678,0.99625
0.0053788,0.97238,0.0026894,0.95749,0.00053788,0.99624
0.0053899,0.97259,0.0026949,0.95739,0.00053899,0.99622
0.0054009,0.97279,0.0027004,0.9573,0.00054009,0.99621
0.0054119,0.973,0.0027059,0.9572,0.00054119,0.99619
0.0054229,0.9732,0.0027115,0.9571,0.00054229,0.99618
0.0054339,0.9734,0.002717,0.957,0.00054339,0.99616
0.005445,0.97361,0.0027225,0.9569,0.0005445,0.99615
0.005456,0.97381,0.002728,0.9568,0.0005456,0.99614
0.005467,0.97402,0.0027335,0.95671,0.0005467,0.99612
0.005478,0.97422,0.002739,0.95661,0.0005478,0.99611
0.0054891,0.97443,0.0027445,0.95651,0.00054891,0.99609
0.0055001,0.97464,0.00275,0.95642,0.00055001,0.99608
0.0055111,0.97485,0.0027555,0.95632,0.00055111,0.99606
0.0055221,0.97506,0.0027611,0.95623,0.00055221,0.99605
0.0055331,0.97527,0.0027666,0.95614,0.00055331,0.99603
0.0055442,0.97548,0.0027721,0.95605,0.00055442,0.99602
0.0055552,0.97569,0.0027776,0.95595,0.00055552,0.99601
0.0055662,0.9759,0.0027831,0.95586,0.00055662,0.99599
0.0055772,0.97612,0.0027886,0.95577,0.00055772,0.99598
0.0055883,0.97633,0.0027941,0.95568,0.00055883,0.99596
0.0055993,0.97655,0.0027996,0.95559,0.00055993,0.99595
0.0056103,0.97677,0.0028051,0.9555,0.00056103,0.99593
0.0056213,0.97699,0.0028107,0.95541,0.00056213,0.99592
0.0056323,0.97721,0.0028162,0.95532,0.00056323,0.9959
0.0056434,0.97742,0.0028217,0.95524,0.00056434,0.99589
0.0056544,0.97764,0.0028272,0.95515,0.00056544,0.99588
0.0056654,0.97786,0.0028327,0.95506,0.00056654,0.99586
0.0056764,0.97807,0.0028382,0.95497,0.00056764,0.99585
0.0056875,0.97828,0.0028437,0.95488,0.00056875,0.99583
0.0056985,0.9785,0.0028492,0.9548,0.00056985,0.99582
0.0057095,0.97871,0.0028547,0.95471,0.00057095,0.9958
0.0057205,0.97893,0.0028603,0.95462,0.00057205,0.99579
0.0057315,0.97914,0.0028658,0.95454,0.00057315,0.99577
0.0057426,0.97935,0.0028713,0.95445,0.00057426,0.99576
0.0057536,0.97957,0.0028768,0.95437,0.00057536,0.99574
0.0057646,0.97978,0.0028823,0.95428,0.00057646,0.99573
0.0057756,0.97999,0.0028878,0.9542,0.00057756,0.99571
0.0057867,0.9802,0.0028933,0.95412,0.00057867,0.9957
0.0057977,0.98041,0.0028988,0.95404,0.00057977,0.99569
0.0058087,0.98063,0.0029043,0.95396,0.00058087,0.99567
0.0058197,0.98084,0.0029099,0.95388,0.00058197,0.99566
0.0058307,0.98105,0.0029154,0.9538,0.00058307,0.99564
0.0058418,0.98126,0.0029209,0.95372,0.00058418,0.99563
0.0058528,0.98147,0.0029264,0.95364,0.00058528,0.99561
0.0058638,0.98168,0.0029319,0.95356,0.00058638,0.9956
0.0058748,0.98189,0.0029374,0.95348,0.00058748,0.99558
0.0058859,0.9821,0.0029429,0.9534,0.00058859,0.99557
0.0058969,0.98231,0.0029484,0.95332,0.00058969,0.99555
0.0059079,0.98252,0.0029539,0.95325,0.00059079,0.99554
0.0059189,0.98274,0.0029595,0.95317,0.00059189,0.99552
0.0059299,0.98295,0.002965,0.9531,0.00059299,0.99551
0.005941,0.98316,0.0029705,0.95302,0.0005941,0.99549
0.005952,0.98337,0.002976,0.95295,0.0005952,0.99548
0.005963,0.98358,0.0029815,0.95287,0.0005963,0.99547
0.005974,0.98379,0.002987,0.9528,0.0005974,0.99545
0.0059851,0.984,0.0029925,0.95273,0.00059851,0.99544
0.0059961,0.98421,0.002998,0.95266,0.00059961,0.99542
0.0060071,0.98442,0.0030035,0.95259,0.00060071,0.99541
0.0060181,0.98463,0.0030091,0.95252,0.00060181,0.99539
0.0060291,0.98484,0.0030146,0.95245,0.00060291,0.99538
0.0060402,0.98505,0.0030201,0.95238,0.00060402,0.99536
0.0060512,0.98525,0.0030256,0.95232,0.00060512,0.99535
0.0060622,0.98545,0.0030311,0.95225,0.00060622,0.99533
0.0060732,0.98566,0.0030366,0.95218,0.00060732,0.99532
0.0060843,0.98586,0.0030421,0.95212,0.00060843,0.9953
0.0060953,0.98606,0.0030476,0.95205,0.00060953,0.99529
0.0061063,0.98625,0.0030531,0.95199,0.00061063,0.99527
0.0061173,0.98645,0.0030587,0.95193,0.00061173,0.99526
0.0061283,0.98665,0.0030642,0.95187,0.00061283,0.99524
0.0061394,0.98684,0.0030697,0.9518,0.00061394,0.99523
0.0061504,0.98703,0.0030752,0.95174,0.00061504,0.99521
0.0061614,0.98722,0.0030807,0.95169,0.00061614,0.9952
0.0061724,0.98741,0.0030862,0.95163,0.00061724,0.99518
0.0061835,0.9876,0.0030917,0.95157,0.00061835,0.99517
0.0061945,0.98779,0.0030972,0.95151,0.00061945,0.99515
0.0062055,0.98797,0.0031027,0.95146,0.00062055,0.99514
0.0062165,0.98816,0.0031083,0.9514,0.00062165,0.99512
0.0062275,0.98834,0.0031138,0.95135,0.00062275,0.99511
0.0062386,0.98852,0.0031193,0.95129,0.00062386,0.99509
0.0062496,0.9887,0.0031248,0.95124,0.00062496,0.99508
0.0062606,0.98888,0.0031303,0.95119,0.00062606,0.99506
0.0062716,0.98906,0.0031358,0.95113,0.00062716,0.99505
0.0062827,0.98924,0.0031413,0.95108,0.00062827,0.99503
0.0062937,0.98941,0.0031468,0.95103,0.00062937,0.99502
0.0063047,0.98958,0.0031523,0.95098,0.00063047,0.995
0.0063157,0.98975,0.0031579,0.95093,0.00063157,0.99499
0.0063267,0.98993,0.0031634,0.95088,0.00063267,0.99497
0.0063378,0.99009,0.0031689,0.95083,0.00063378,0.99496
0.0063488,0.99026,0.0031744,0.95078,0.00063488,0.99494
0.0063598,0.99042,0.0031799,0.95074,0.00063598,0.99493
0.0063708,0.99059,0.0031854,0.95069,0.00063708,0.99491
0.0063819,0.99075,0.0031909,0.95065,0.00063819,0.9949
0.0063929,0.99091,0.0031964,0.9506,0.00063929,0.99488
0.0064039,0.99107,0.0032019,0.95056,0.00064039,0.99487
0.0064149,0.99122,0.0032075,0.95051,0.00064149,0.99485
0.0064259,0.99138,0.003213,0.95047,0.00064259,0.99484
0.006437,0.99153,0.0032185,0.95043,0.0006437,0.99482
0.006448,0.99169,0.003224,0.95039,0.0006448,0.99481
0.006459,0.99184,0.0032295,0.95035,0.0006459,0.99479
0.00647,0.99199,0.003235,0.95031,0.000647,0.99477
0.0064811,0.99214,0.0032405,0.95027,0.00064811,0.99476
0.0064921,0.99228,0.003246,0.95023,0.00064921,0.99474
0.0065031,0.99243,0.0032515,0.95019,0.00065031,0.99473
0.0065141,0.99257,0.0032571,0.95016,0.00065141,0.99471
0.0065251,0.99272,0.0032626,0.95012,0.00065251,0.9947
0.0065362,0.99285,0.0032681,0.95009,0.00065362,0.99468
0.0065472,0.99299,0.0032736,0.95005,0.00065472,0.99467
0.0065582,0.99312,0.0032791,0.95002,0.00065582,0.99465
0.0065692,0.99326,0.0032846,0.94999,0.00065692,0.99464
0.0065803,0.99339,0.0032901,0.94995,0.00065803,0.99462
0.0065913,0.99351,0.0032956,0.94992,0.00065913,0.9946
0.0066023,0.99364,0.0033011,0.94989,0.00066023,0.99459
0.0066133,0.99376,0.0033067,0.94986,0.00066133,0.99457
0.0066243,0.99388,0.0033122,0.94983,0.00066243,0.99456
0.0066354,0.99399,0.0033177,0.94981,0.00066354,0.99454
0.0066464,0.99411,0.0033232,0.94978,0.00066464,0.99453
0.0066574,0.99422,0.0033287,0.94975,0.00066574,0.99451
0.0066684,0.99433,0.0033342,0.94973,0.00066684,0.99449
0.0066795,0.99444,0.0033397,0.9497,0.00066795,0.99448
0.0066905,0.99454,0.0033452,0.94968,0.00066905,0.99446
0.0067015,0.99465,0.0033507,0.94965,0.00067015,0.99445
0.0067125,0.99475,0.0033563,0.94963,0.00067125,0.99443
0.0067235,0.99484,0.0033618,0.94961,0.00067235,0.99441
0.0067346,0.99494,0.0033673,0.94959,0.00067346,0.9944
0.0067456,0.99503,0.0033728,0.94957,0.00067456,0.99438
0.0067566,0.99512,0.0033783,0.94955,0.00067566,0.99437
0.0067676,0.99521,0.0033838,0.94953,0.00067676,0.99435
0.0067787,0.99529,0.0033893,0.94951,0.00067787,0.99433
0.0067897,0.99537,0.0033948,0.94949,0.00067897,0.99432
0.0068007,0.99545,0.0034003,0.94948,0.00068007,0.9943
0.0068117,0.99553,0.0034059,0.94946,0.00068117,0.99429
0.0068227,0.99561,0.0034114,0.94944,0.00068227,0.99427
0.0068338,0.99568,0.0034169,0.94943,0.00068338,0.99425
0.0068448,0.99575,0.0034224,0.94942,0.00068448,0.99424
0.0068558,0.99581,0.0034279,0.9494,0.00068558,0.99422
0.0068668,0.99588,0.0034334,0.94939,0.00068668,0.9942
0.0068779,0.99594,0.0034389,0.94938,0.00068779,0.99419
0.0068889,0.996,0.0034444,0.94937,0.00068889,0.99417
0.0068999,0.99606,0.0034499,0.94936,0.00068999,0.99415
0.0069109,0.99611,0.0034555,0.94935,0.00069109,0.99414
0.0069219,0.99616,0.003461,0.94934,0.00069219,0.99412
0.006933,0.99621,0.0034665,0.94933,0.0006933,0.99411
0.006944,0.99626,0.003472,0.94932,0.0006944,0.99409
0.006955,0.9963,0.0034775,0.94932,0.0006955,0.99407
0.006966,0.99634,0.003483,0.94931,0.0006966,0.99406
0.0069771,0.99638,0.0034885,0.94931,0.00069771,0.99404
0.0069881,0.99642,0.003494,0.9493,0.00069881,0.99402
0.0069991,0.99645,0.0034995,0.9493,0.00069991,0.99401
0.0070101,0.99648,0.0035051,0.9493,0.00070101,0.99399
0.0070211,0.99651,0.0035106,0.9493,0.00070211,0.99397
0.0070322,0.99654,0.0035161,0.9493,0.00070322,0.99396
0.0070432,0.99657,0.0035216,0.9493,0.00070432,0.99394
0.0070542,0.99659,0.0035271,0.9493,0.00070542,0.99393
0.0070652,0.99661,0.0035326,0.9493,0.00070652,0.99391
0.0070763,0.99662,0.0035381,0.9493,0.00070763,0.99389
0.0070873,0.99663,0.0035436,0.9493,0.00070873,0.99388
0.0070983,0.99664,0.0035491,0.94931,0.00070983,0.99386
0.0071093,0.99665,0.0035547,0.94931,0.00071093,0.99384
0.0071203,0.99666,0.0035602,0.94932,0.00071203,0.99383
0.0071314,0.99666,0.0035657,0.94933,0.00071314,0.99381
0.0071424,0.99666,0.0035712,0.94933,0.00071424,0.99379
0.0071534,0.99666,0.0035767,0.94934,0.00071534,0.99378
0.0071644,0.99665,0.0035822,0.94935,0.00071644,0.99376
0.0071755,0.99665,0.0035877,0.94936,0.00071755,0.99375
0.0071865,0.99664,0.0035932,0.94937,0.00071865,0.99373
0.0071975,0.99663,0.0035987,0.94938,0.00071975,0.99371
0.0072085,0.99661,0.0036043,0.94939,0.00072085,0.9937
0.0072195,0.9966,0.0036098,0.9494,0.00072195,0.99368
0.0072306,0.99658,0.0036153,0.94942,0.00072306,0.99366
0.0072416,0.99656,0.0036208,0.94943,0.00072416,0.99365
0.0072526,0.99654,0.0036263,0.94944,0.00072526,0.99363
0.0072636,0.99651,0.0036318,0.94946,0.00072636,0.99361
0.0072747,0.99648,0.0036373,0.94948,0.00072747,0.9936
0.0072857,0.99645,0.0036428,0.94949,0.00072857,0.99358
0.0072967,0.99642,0.0036483,0.94951,0.00072967,0.99356
0.0073077,0.99639,0.0036539,0.94953,0.00073077,0.99355
0.0073187,0.99635,0.0036594,0.94954,0.00073187,0.99353
0.0073298,0.99631,0.0036649,0.94956,0.00073298,0.99352
0.0073408,0.99627,0.0036704,0.94958,0.00073408,0.9935
0.0073518,0.99623,0.0036759,0.9496,0.00073518,0.99348
0.0073628,0.99618,0.0036814,0.94963,0.00073628,0.99347
0.0073739,0.99613,0.0036869,0.94965,0.00073739,0.99345
0.0073849,0.99608,0.0036924,0.94967,0.00073849,0.99343
0.0073959,0.99603,0.0036979,0.94969,0.00073959,0.99342
0.0074069,0.99598,0.0037035,0.94971,0.00074069,0.9934
0.0074179,0.99592,0.003709,0.94974,0.00074179,0.99338
0.007429,0.99586,0.0037145,0.94976,0.0007429,0.99337
0.00744,0.9958,0.00372,0.94979,0.000744,0.99335
0.007451,0.99574,0.0037255,0.94981,0.0007451,0.99333
0.007462,0.99568,0.003731,0.94984,0.0007462,0.99332
0.0074731,0.99561,0.0037365,0.94987,0.00074731,0.9933
0.0074841,0.99554,0.003742,0.94989,0.00074841,0.99328
0.0074951,0.99547,0.0037475,0.94992,0.00074951,0.99327
0.0075061,0.9954,0.0037531,0.94995,0.00075061,0.99325
0.0075171,0.99532,0.0037586,0.94998,0.00075171,0.99323
0.0075282,0.99525,0.0037641,0.95001,0.00075282,0.99322
0.0075392,0.99517,0.0037696,0.95004,0.00075392,0.9932
0.0075502,0.99509,0.0037751,0.95007,0.00075502,0.99318
0.0075612,0.99501,0.0037806,0.9501,0.00075612,0.99316
0.0075723,0.99493,0.0037861,0.95014,0.00075723,0.99315
0.0075833,0.99484,0.0037916,0.95017,0.00075833,0.99313
0.0075943,0.99475,0.0037971,0.9502,0.00075943,0.99311
0.0076053,0.99466,0.0038027,0.95024,0.00076053,0.9931
0.0076163,0.99457,0.0038082,0.95027,0.00076163,0.99308
0.0076274,0.99448,0.0038137,0.9503,0.00076274,0.99306
0.0076384,0.99438,0.0038192,0.95034,0.00076384,0.99305
0.0076494,0.99429,0.0038247,0.95038,0.00076494,0.99303
0.0076604,0.99419,0.0038302,0.95041,0.00076604,0.99301
0.0076715,0.99409,0.0038357,0.95045,0.00076715,0.993
0.0076825,0.99399,0.0038412,0.95049,0.00076825,0.99298
0.0076935,0.99388,0.0038467,0.95053,0.00076935,0.99296
0.0077045,0.99378,0.0038523,0.95057,0.00077045,0.99295
0.0077155,0.99367,0.0038578,0.95061,0.00077155,0.99293
0.0077266,0.99356,0.0038633,0.95065,0.00077266,0.99291
0.0077376,0.99345,0.0038688,0.95069,0.00077376,0.9929
0.0077486,0.99334,0.0038743,0.95073,0.00077486,0.99288
0.0077596,0.99322,0.0038798,0.95077,0.00077596,0.99286
0.0077707,0.99311,0.0038853,0.95081,0.00077707,0.99285
0.0077817,0.99299,0.0038908,0.95086,0.00077817,0.99283
0.0077927,0.99287,0.0038963,0.9509,0.00077927,0.99281
0.0078037,0.99275,0.0039019,0.95095,0.00078037,0.9928
0.0078147,0.99263,0.0039074,0.95099,0.00078147,0.99278
0.0078258,0.9925,0.0039129,0.95104,0.00078258,0.99276
0.0078368,0.99238,0.0039184,0.95108,0.00078368,0.99275
0.0078478,0.99225,0.0039239,0.95113,0.00078478,0.99273
0.0078588,0.99212,0.0039294,0.95118,0.00078588,0.99271
0.0078698,0.99199,0.0039349,0.95122,0.00078698,0.9927
0.0078809,0.99186,0.0039404,0.95127,0.00078809,0.99268
0.0078919,0.99173,0.0039459,0.95132,0.00078919,0.99266
0.0079029,0.99159,0.0039515,0.95137,0.00079029,0.99265
0.0079139,0.99146,0.003957,0.95142,0.00079139,0.99263
0.007925,0.99132,0.0039625,0.95147,0.0007925,0.99261
0.007936,0.99119,0.003968,0.95152,0.0007936,0.99259
0.007947,0.99105,0.0039735,0.95157,0.0007947,0.99258
0.007958,0.99091,0.003979,0.95163,0.0007958,0.99256
0.007969,0.99077,0.0039845,0.95168,0.0007969,0.99254
0.0079801,0.99063,0.00399,0.95173,0.00079801,0.99253
0.0079911,0.99049,0.0039955,0.95179,0.00079911,0.99251
0.0080021,0.99035,0.0040011,0.95184,0.00080021,0.99249
0.0080131,0.99021,0.0040066,0.9519,0.00080131,0.99247
0.0080242,0.99007,0.0040121,0.95195,0.00080242,0.99246
0.0080352,0.98992,0.0040176,0.95201,0.00080352,0.99244
0.0080462,0.98978,0.0040231,0.95206,0.00080462,0.99242
0.0080572,0.98963,0.0040286,0.95212,0.00080572,0.9924
0.0080682,0.98948,0.0040341,0.95218,0.00080682,0.99239
0.0080793,0.98934,0.0040396,0.95224,0.00080793,0.99237
0.0080903,0.98919,0.0040451,0.95229,0.00080903,0.99235
0.0081013,0.98903,0.0040507,0.95235,0.00081013,0.99234
0.0081123,0.98888,0.0040562,0.95241,0.00081123,0.99232
0.0081234,0.98873,0.0040617,0.95247,0.00081234,0.9923
0.0081344,0.98858,0.0040672,0.95253,0.00081344,0.99228
0.0081454,0.98843,0.0040727,0.95259,0.00081454,0.99227
0.0081564,0.98827,0.0040782,0.95265,0.00081564,0.99225
0.0081674,0.98811,0.0040837,0.95272,0.00081674,0.99223
0.0081785,0.98796,0.0040892,0.95278,0.00081785,0.99221
0.0081895,0.9878,0.0040947,0.95284,0.00081895,0.9922
0.0082005,0.98764,0.0041003,0.95291,0.00082005,0.99218
0.0082115,0.98748,0.0041058,0.95297,0.00082115,0.99216
0.0082226,0.98732,0.0041113,0.95303,0.00082226,0.99214
0.0082336,0.98716,0.0041168,0.9531,0.00082336,0.99213
0.0082446,0.987,0.0041223,0.95316,0.00082446,0.99211
0.0082556,0.98684,0.0041278,0.95323,0.00082556,0.99209
0.0082666,0.98667,0.0041333,0.9533,0.00082666,0.99207
0.0082777,0.9865,0.0041388,0.95336,0.00082777,0.99206
0.0082887,0.98634,0.0041443,0.95343,0.00082887,0.99204
0.0082997,0.98617,0.0041499,0.9535,0.00082997,0.99202
0.0083107,0.986,0.0041554,0.95356,0.00083107,0.992
0.0083218,0.98583,0.0041609,0.95363,0.00083218,0.99199
0.0083328,0.98566,0.0041664,0.9537,0.00083328,0.99197
0.0083438,0.98549,0.0041719,0.95377,0.00083438,0.99195
0.0083548,0.98532,0.0041774,0.95384,0.00083548,0.99193
0.0083658,0.98514,0.0041829,0.9539,0.00083658,0.99192
0.0083769,0.98497,0.0041884,0.95397,0.00083769,0.9919
0.0083879,0.98479,0.0041939,0.95404,0.00083879,0.99188
0.0083989,0.98461,0.0041995,0.95411,0.00083989,0.99186
0.0084099,0.98443,0.004205,0.95418,0.00084099,0.99185
0.008421,0.98425,0.0042105,0.95425,0.0008421,0.99183
0.008432,0.98407,0.004216,0.95432,0.0008432,0.99181
0.008443,0.98389,0.0042215,0.95439,0.0008443,0.99179
0.008454,0.98371,0.004227,0.95446,0.0008454,0.99178
0.008465,0.98353,0.0042325,0.95453,0.0008465,0.99176
0.0084761,0.98335,0.004238,0.9546,0.00084761,0.99174
0.0084871,0.98317,0.0042435,0.95467,0.00084871,0.99172
0.0084981,0.98299,0.0042491,0.95474,0.00084981,0.99171
0.0085091,0.9828,0.0042546,0.95481,0.00085091,0.99169
0.0085202,0.98262,0.0042601,0.95488,0.00085202,0.99167
0.0085312,0.98244,0.0042656,0.95495,0.00085312,0.99166
0.0085422,0.98225,0.0042711,0.95503,0.00085422,0.99164
0.0085532,0.98207,0.0042766,0.9551,0.00085532,0.99162
0.0085642,0.98188,0.0042821,0.95517,0.00085642,0.9916
0.0085753,0.9817,0.0042876,0.95524,0.00085753,0.99159
0.0085863,0.98152,0.0042931,0.95531,0.00085863,0.99157
0.0085973,0.98133,0.0042987,0.95538,0.00085973,0.99155
0.0086083,0.98115,0.0043042,0.95545,0.00086083,0.99153
0.0086194,0.98096,0.0043097,0.95553,0.00086194,0.99152
0.0086304,0.98077,0.0043152,0.9556,0.00086304,0.9915
0.0086414,0.98059,0.0043207,0.95568,0.00086414,0.99148
0.0086524,0.9804,0.0043262,0.95575,0.00086524,0.99146
0.0086634,0.98021,0.0043317,0.95583,0.00086634,0.99145
0.0086745,0.98002,0.0043372,0.9559,0.00086745,0.99143
0.0086855,0.97982,0.0043427,0.95598,0.00086855,0.99141
0.0086965,0.97963,0.0043483,0.95605,0.00086965,0.99139
0.0087075,0.97944,0.0043538,0.95613,0.00087075,0.99138
0.0087186,0.97925,0.0043593,0.95621,0.00087186,0.99136
0.0087296,0.97905,0.0043648,0.95629,0.00087296,0.99134
0.0087406,0.97886,0.0043703,0.95637,0.00087406,0.99133
0.0087516,0.97866,0.0043758,0.95644,0.00087516,0.99131
0.0087626,0.97846,0.0043813,0.95652,0.00087626,0.99129
0.0087737,0.97826,0.0043868,0.9566,0.00087737,0.99127
0.0087847,0.97807,0.0043923,0.95668,0.00087847,0.99126
0.0087957,0.97787,0.0043979,0.95676,0.00087957,0.99124
0.0088067,0.97766,0.0044034,0.95685,0.00088067,0.99122
0.0088178,0.97746,0.0044089,0.95693,0.00088178,0.9912
0.0088288,0.97726,0.0044144,0.95701,0.00088288,0.99119
0.0088398,0.97706,0.0044199,0.95709,0.00088398,0.99117
0.0088508,0.97685,0.0044254,0.95717,0.00088508,0.99115
0.0088618,0.97664,0.0044309,0.95725,0.00088618,0.99113
0.0088729,0.97644,0.0044364,0.95733,0.00088729,0.99112
0.0088839,0.97623,0.0044419,0.95742,0.00088839,0.9911
0.0088949,0.97602,0.0044475,0.9575,0.00088949,0.99108
0.0089059,0.97581,0.004453,0.95758,0.00089059,0.99106
0.008917,0.9756,0.0044585,0.95766,0.0008917,0.99105
0.008928,0.9754,0.004464,0.95774,0.0008928,0.99103
0.008939,0.97519,0.0044695,0.95783,0.0008939,0.99101
0.00895,0.97498,0.004475,0.95791,0.000895,0.99099
0.008961,0.97477,0.0044805,0.95799,0.0008961,0.99098
0.0089721,0.97457,0.004486,0.95807,0.00089721,0.99096
0.0089831,0.97436,0.0044915,0.95815,0.00089831,0.99094
0.0089941,0.97415,0.0044971,0.95824,0.00089941,0.99092
0.0090051,0.97395,0.0045026,0.95832,0.00090051,0.99091
0.0090162,0.97374,0.0045081,0.9584,0.00090162,0.99089
0.0090272,0.97354,0.0045136,0.95848,0.00090272,0.99087
0.0090382,0.97333,0.0045191,0.95857,0.00090382,0.99085
0.0090492,0.97312,0.0045246,0.95865,0.00090492,0.99084
0.0090602,0.97292,0.0045301,0.95873,0.00090602,0.99082
0.0090713,0.97271,0.0045356,0.95881,0.00090713,0.9908
0.0090823,0.9725,0.0045411,0.95889,0.00090823,0.99078
0.0090933,0.97229,0.0045467,0.95898,0.00090933,0.99077
0.0091043,0.97209,0.0045522,0.95906,0.00091043,0.99075
0.0091154,0.97188,0.0045577,0.95914,0.00091154,0.99073
0.0091264,0.97167,0.0045632,0.95923,0.00091264,0.99071
0.0091374,0.97146,0.0045687,0.95931,0.00091374,0.99069
0.0091484,0.97124,0.0045742,0.9594,0.00091484,0.99068
0.0091594,0.97103,0.0045797,0.95948,0.00091594,0.99066
0.0091705,0.97082,0.0045852,0.95956,0.00091705,0.99064
0.0091815,0.97061,0.0045907,0.95965,0.00091815,0.99062
0.0091925,0.97039,0.0045963,0.95973,0.00091925,0.9906
0.0092035,0.97018,0.0046018,0.95982,0.00092035,0.99059
0.0092146,0.96997,0.0046073,0.9599,0.00092146,0.99057
0.0092256,0.96976,0.0046128,0.95999,0.00092256,0.99055
0.0092366,0.96954,0.0046183,0.96007,0.00092366,0.99053
0.0092476,0.96933,0.0046238,0.96016,0.00092476,0.99051
0.0092586,0.96911,0.0046293,0.96024,0.00092586,0.9905
0.0092697,0.9689,0.0046348,0.96033,0.00092697,0.99048
0.0092807,0.96868,0.0046403,0.96042,0.00092807,0.99046
0.0092917,0.96847,0.0046459,0.9605,0.00092917,0.99044
0.0093027,0.96825,0.0046514,0.96059,0.00093027,0.99042
0.0093138,0.96804,0.0046569,0.96068,0.00093138,0.99041
0.0093248,0.96783,0.0046624,0.96077,0.00093248,0.99039
0.0093358,0.96762,0.0046679,0.96086,0.00093358,0.99037
0.0093468,0.96741,0.0046734,0.96094,0.00093468,0.99035
0.0093578,0.9672,0.0046789,0.96103,0.00093578,0.99033
0.0093689,0.96699,0.0046844,0.96112,0.00093689,0.99032
0.0093799,0.96678,0.0046899,0.96121,0.00093799,0.9903
0.0093909,0.96657,0.0046955,0.9613,0.00093909,0.99028
0.0094019,0.96636,0.004701,0.96139,0.00094019,0.99026
0.009413,0.96615,0.0047065,0.96148,0.0009413,0.99024
0.009424,0.96594,0.004712,0.96156,0.0009424,0.99022
0.009435,0.96574,0.0047175,0.96165,0.0009435,0.9902
0.009446,0.96553,0.004723,0.96174,0.0009446,0.99019
0.009457,0.96533,0.0047285,0.96183,0.0009457,0.99017
0.0094681,0.96513,0.004734,0.96192,0.00094681,0.99015
0.0094791,0.96492,0.0047395,0.96201,0.00094791,0.99013
0.0094901,0.96472,0.0047451,0.9621,0.00094901,0.99011
0.0095011,0.96452,0.0047506,0.96218,0.00095011,0.99009
0.0095122,0.96431,0.0047561,0.96227,0.00095122,0.99008
0.0095232,0.96411,0.0047616,0.96236,0.00095232,0.99006
0.0095342,0.96391,0.0047671,0.96245,0.00095342,0.99004
0.0095452,0.96371,0.0047726,0.96254,0.00095452,0.99002
0.0095562,0.96351,0.0047781,0.96262,0.00095562,0.99
0.0095673,0.96331,0.0047836,0.96271,0.00095673,0.98999
0.0095783,0.96311,0.0047891,0.9628,0.00095783,0.98997
0.0095893,0.96291,0.0047947,0.96289,0.00095893,0.98995
0.0096003,0.96271,0.0048002,0.96298,0.00096003,0.98993
0.0096114,0.96251,0.0048057,0.96307,0.00096114,0.98991
0.0096224,0.96231,0.0048112,0.96316,0.00096224,0.9899
0.0096334,0.96211,0.0048167,0.96324,0.00096334,0.98988
0.0096444,0.96191,0.0048222,0.96333,0.00096444,0.98986
0.0096554,0.96172,0.0048277,0.96342,0.00096554,0.98984
0.0096665,0.96152,0.0048332,0.96351,0.00096665,0.98982
0.0096775,0.96132,0.0048387,0.9636,0.00096775,0.9898
0.0096885,0.96113,0.0048443,0.96369,0.00096885,0.98979
0.0096995,0.96093,0.0048498,0.96378,0.00096995,0.98977
0.0097106,0.96074,0.0048553,0.96387,0.00097106,0.98975
0.0097216,0.96055,0.0048608,0.96396,0.00097216,0.98973
0.0097326,0.96036,0.0048663,0.96406,0.00097326,0.98971
0.0097436,0.96017,0.0048718,0.96415,0.00097436,0.9897
0.0097546,0.95999,0.0048773,0.96424,0.00097546,0.98968
0.0097657,0.9598,0.0048828,0.96433,0.00097657,0.98966
0.0097767,0.95962,0.0048883,0.96443,0.00097767,0.98964
0.0097877,0.95944,0.0048939,0.96452,0.00097877,0.98962
0.0097987,0.95926,0.0048994,0.96461,0.00097987,0.98961
0.0098098,0.95908,0.0049049,0.96471,0.00098098,0.98959
0.0098208,0.9589,0.0049104,0.9648,0.00098208,0.98957
0.0098318,0.95873,0.0049159,0.9649,0.00098318,0.98955
0.0098428,0.95856,0.0049214,0.96499,0.00098428,0.98953
0.0098538,0.95838,0.0049269,0.96509,0.00098538,0.98952
0.0098649,0.95821,0.0049324,0.96518,0.00098649,0.9895
0.0098759,0.95805,0.0049379,0.96528,0.00098759,0.98948
0.0098869,0.95788,0.0049435,0.96537,0.00098869,0.98946
0.0098979,0.95771,0.004949,0.96546,0.00098979,0.98944
0.009909,0.95755,0.0049545,0.96556,0.0009909,0.98942
0.00992,0.95739,0.00496,0.96565,0.000992,0.98941
0.009931,0.95723,0.0049655,0.96575,0.0009931,0.98939
0.009942,0.95707,0.004971,0.96584,0.0009942,0.98937
0.009953,0.95691,0.0049765,0.96593,0.0009953,0.98935
0.0099641,0.95676,0.004982,0.96603,0.00099641,0.98934
0.0099751,0.9566,0.0049875,0.96612,0.00099751,0.98932
0.0099861,0.95645,0.0049931,0.96621,0.00099861,0.9893
0.0099971,0.9563,0.0049986,0.96631,0.00099971,0.98928
0.010008,0.95615,0.0050041,0.9664,0.0010008,0.98926
0.010019,0.956,0.0050096,0.96649,0.0010019,0.98924
0.01003,0.95585,0.0050151,0.96659,0.001003,0.98923
0.010041,0.9557,0.0050206,0.96668,0.0010041,0.98921
0.010052,0.95556,0.0050261,0.96677,0.0010052,0.98919
0.010063,0.95542,0.0050316,0.96686,0.0010063,0.98917
0.010074,0.95527,0.0050371,0.96696,0.0010074,0.98915
0.010085,0.95514,0.0050427,0.96705,0.0010085,0.98914
0.010096,0.955,0.0050482,0.96715,0.0010096,0.98912
0.010107,0.95487,0.0050537,0.96724,0.0010107,0.9891
0.010118,0.95473,0.0050592,0.96734,0.0010118,0.98908
0.010129,0.9546,0.0050647,0.96743,0.0010129,0.98906
0.01014,0.95448,0.0050702,0.96753,0.001014,0.98904
0.010151,0.95435,0.0050757,0.96762,0.0010151,0.98903
0.010162,0.95423,0.0050812,0.96772,0.0010162,0.98901
0.010173,0.9541,0.0050867,0.96782,0.0010173,0.98899
0.010185,0.95398,0.0050923,0.96791,0.0010185,0.98897
0.010196,0.95386,0.0050978,0.96801,0.0010196,0.98895
0.010207,0.95375,0.0051033,0.96811,0.0010207,0.98894
0.010218,0.95363,0.0051088,0.9682,0.0010218,0.98892
0.010229,0.95352,0.0051143,0.9683,0.0010229,0.9889
0.01024,0.95341,0.0051198,0.9684,0.001024,0.98888
0.010251,0.9533,0.0051253,0.9685,0.0010251,0.98886
0.010262,0.95319,0.0051308,0.9686,0.0010262,0.98884
0.010273,0.95308,0.0051363,0.9687,0.0010273,0.98883
0.010284,0.95298,0.0051419,0.9688,0.0010284,0.98881
0.010295,0.95288,0.0051474,0.9689,0.0010295,0.98879
0.010306,0.95278,0.0051529,0.96899,0.0010306,0.98877
0.010317,0.95269,0.0051584,0.96909,0.0010317,0.98875
0.010328,0.9526,0.0051639,0.96919,0.0010328,0.98873
0.010339,0.95251,0.0051694,0.96929,0.0010339,0.98872
0.01035,0.95242,0.0051749,0.96939,0.001035,0.9887
0.010361,0.95233,0.0051804,0.96949,0.0010361,0.98868
0.010372,0.95225,0.0051859,0.96959,0.0010372,0.98866
0.010383,0.95217,0.0051915,0.96969,0.0010383,0.98864
0.010394,0.95209,0.005197,0.96979,0.0010394,0.98862
0.010405,0.95202,0.0052025,0.96989,0.0010405,0.98861
0.010416,0.95194,0.005208,0.96999,0.0010416,0.98859
0.010427,0.95187,0.0052135,0.97008,0.0010427,0.98857
0.010438,0.9518,0.005219,0.97018,0.0010438,0.98855
0.010449,0.95173,0.0052245,0.97028,0.0010449,0.98853
0.01046,0.95167,0.00523,0.97038,0.001046,0.98851
0.010471,0.95161,0.0052355,0.97048,0.0010471,0.98849
0.010482,0.95155,0.0052411,0.97058,0.0010482,0.98848
0.010493,0.95149,0.0052466,0.97068,0.0010493,0.98846
0.010504,0.95143,0.0052521,0.97078,0.0010504,0.98844
0.010515,0.95138,0.0052576,0.97088,0.0010515,0.98842
0.010526,0.95133,0.0052631,0.97098,0.0010526,0.9884
0.010537,0.95128,0.0052686,0.97107,0.0010537,0.98838
0.010548,0.95123,0.0052741,0.97117,0.0010548,0.98836
0.010559,0.95119,0.0052796,0.97127,0.0010559,0.98834
0.01057,0.95115,0.0052851,0.97137,0.001057,0.98833
0.010581,0.95111,0.0052907,0.97147,0.0010581,0.98831
0.010592,0.95107,0.0052962,0.97157,0.0010592,0.98829
0.010603,0.95103,0.0053017,0.97168,0.0010603,0.98827
0.010614,0.951,0.0053072,0.97178,0.0010614,0.98825
0.010625,0.95097,0.0053127,0.97188,0.0010625,0.98823
0.010636,0.95094,0.0053182,0.97199,0.0010636,0.98821
0.010647,0.95092,0.0053237,0.97209,0.0010647,0.98819
0.010658,0.95089,0.0053292,0.97219,0.0010658,0.98817
0.010669,0.95087,0.0053347,0.9723,0.0010669,0.98815
0.010681,0.95085,0.0053403,0.9724,0.0010681,0.98814
0.010692,0.95083,0.0053458,0.97251,0.0010692,0.98812
0.010703,0.95082,0.0053513,0.97262,0.0010703,0.9881
0.010714,0.9508,0.0053568,0.97272,0.0010714,0.98808
0.010725,0.95079,0.0053623,0.97283,0.0010725,0.98806
0.010736,0.95078,0.0053678,0.97293,0.0010736,0.98804
0.010747,0.95078,0.0053733,0.97304,0.0010747,0.98802
0.010758,0.95077,0.0053788,0.97315,0.0010758,0.988
0.010769,0.95077,0.0053843,0.97325,0.0010769,0.98799
0.01078,0.95077,0.0053899,0.97336,0.001078,0.98797
0.010791,0.95077,0.0053954,0.97347,0.0010791,0.98795
0.010802,0.95077,0.0054009,0.97357,0.0010802,0.98793
0.010813,0.95078,0.0054064,0.97368,0.0010813,0.98791
0.010824,0.95079,0.0054119,0.97378,0.0010824,0.98789
0.010835,0.9508,0.0054174,0.97389,0.0010835,0.98788
0.010846,0.95081,0.0054229,0.97399,0.0010846,0.98786
0.010857,0.95083,0.0054284,0.9741,0.0010857,0.98784
0.010868,0.95084,0.0054339,0.97421,0.0010868,0.98782
0.010879,0.95086,0.0054395,0.97431,0.0010879,0.9878
0.01089,0.95088,0.005445,0.97442,0.001089,0.98778
0.010901,0.95091,0.0054505,0.97452,0.0010901,0.98776
0.010912,0.95093,0.005456,0.97463,0.0010912,0.98775
0.010923,0.95096,0.0054615,0.97473,0.0010923,0.98773
0.010934,0.95099,0.005467,0.97484,0.0010934,0.98771
0.010945,0.95102,0.0054725,0.97495,0.0010945,0.98769
0.010956,0.95105,0.005478,0.97506,0.0010956,0.98767
0.010967,0.95109,0.0054835,0.97516,0.0010967,0.98765
0.010978,0.95113,0.0054891,0.97527,0.0010978,0.98764
0.010989,0.95116,0.0054946,0.97538,0.0010989,0.98762
0.011,0.95121,0.0055001,0.97549,0.0011,0.9876
0.011011,0.95125,0.0055056,0.97559,0.0011011,0.98758
0.011022,0.95129,0.0055111,0.9757,0.0011022,0.98756
0.011033,0.95134,0.0055166,0.97581,0.0011033,0.98754
0.011044,0.95139,0.0055221,0.97592,0.0011044,0.98752
0.011055,0.95144,0.0055276,0.97603,0.0011055,0.98751
0.011066,0.95149,0.0055331,0.97614,0.0011066,0.98749
0.011077,0.95155,0.0055387,0.97625,0.0011077,0.98747
0.011088,0.95161,0.0055442,0.97636,0.0011088,0.98745
0.011099,0.95166,0.0055497,0.97648,0.0011099,0.98743
0.01111,0.95173,0.0055552,0.97659,0.001111,0.98741
0.011121,0.95179,0.0055607,0.9767,0.0011121,0.9874
0.011132,0.95185,0.0055662,0.97682,0.0011132,0.98738
0.011143,0.95192,0.0055717,0.97693,0.0011143,0.98736
0.011154,0.95199,0.0055772,0.97704,0.0011154,0.98734
0.011165,0.95206,0.0055827,0.97715,0.0011165,0.98732
0.011177,0.95213,0.0055883,0.97726,0.0011177,0.9873
0.011188,0.9522,0.0055938,0.97737,0.0011188,0.98729
0.011199,0.95228,0.0055993,0.97748,0.0011199,0.98727
0.01121,0.95235,0.0056048,0.97759,0.001121,0.98725
0.011221,0.95243,0.0056103,0.9777,0.0011221,0.98723
0.011232,0.95251,0.0056158,0.97781,0.0011232,0.98721
0.011243,0.95259,0.0056213,0.97792,0.0011243,0.98719
0.011254,0.95268,0.0056268,0.97803,0.0011254,0.98717
0.011265,0.95276,0.0056323,0.97814,0.0011265,0.98716
0.011276,0.95285,0.0056379,0.97825,0.0011276,0.98714
0.011287,0.95294,0.0056434,0.97836,0.0011287,0.98712
0.011298,0.95303,0.0056489,0.97847,0.0011298,0.9871
0.011309,0.95312,0.0056544,0.97858,0.0011309,0.98708
0.01132,0.95321,0.0056599,0.97869,0.001132,0.98706
0.011331,0.95331,0.0056654,0.9788,0.0011331,0.98704
0.011342,0.95341,0.0056709,0.97891,0.0011342,0.98702
0.011353,0.9535,0.0056764,0.97902,0.0011353,0.98701
0.011364,0.9536,0.0056819,0.97913,0.0011364,0.98699
0.011375,0.9537,0.0056875,0.97924,0.0011375,0.98697
0.011386,0.95381,0.005693,0.97935,0.0011386,0.98695
0.011397,0.95391,0.0056985,0.97946,0.0011397,0.98693
0.011408,0.95401,0.005704,0.97957,0.0011408,0.98691
0.011419,0.95412,0.0057095,0.97969,0.0011419,0.9869
0.01143,0.95423,0.005715,0.9798,0.001143,0.98688
0.011441,0.95433,0.0057205,0.97991,0.0011441,0.98686
0.011452,0.95444,0.005726,0.98003,0.0011452,0.98684
0.011463,0.95455,0.0057315,0.98014,0.0011463,0.98682
0.011474,0.95466,0.0057371,0.98025,0.0011474,0.9868
0.011485,0.95478,0.0057426,0.98037,0.0011485,0.98678
0.011496,0.95489,0.0057481,0.98049,0.0011496,0.98677
0.011507,0.95501,0.0057536,0.9806,0.0011507,0.98675
0.011518,0.95512,0.0057591,0.98072,0.0011518,0.98673
0.011529,0.95524,0.0057646,0.98083,0.0011529,0.98671
0.01154,0.95536,0.0057701,0.98094,0.001154,0.98669
0.011551,0.95548,0.0057756,0.98106,0.0011551,0.98667
0.011562,0.9556,0.0057811,0.98117,0.0011562,0.98665
0.011573,0.95572,0.0057867,0.98128,0.0011573,0.98663
0.011584,0.95584,0.0057922,0.9814,0.0011584,0.98661
0.011595,0.95597,0.0057977,0.98151,0.0011595,0.98659
0.011606,0.95609,0.0058032,0.98162,0.0011606,0.98658
0.011617,0.95622,0.0058087,0.98173,0.0011617,0.98656
0.011628,0.95635,0.0058142,0.98184,0.0011628,0.98654
0.011639,0.95648,0.0058197,0.98195,0.0011639,0.98652
0.01165,0.9566,0.0058252,0.98207,0.001165,0.9865
0.011661,0.95674,0.0058307,0.98218,0.0011661,0.98648
0.011673,0.95687,0.0058363,0.98229,0.0011673,0.98646
0.011684,0.957,0.0058418,0.9824,0.0011684,0.98644
0.011695,0.95714,0.0058473,0.98251,0.0011695,0.98642
0.011706,0.95727,0.0058528,0.98262,0.0011706,0.9864
0.011717,0.95741,0.0058583,0.98273,0.0011717,0.98639
0.011728,0.95755,0.0058638,0.98285,0.0011728,0.98637
0.011739,0.95768,0.0058693,0.98296,0.0011739,0.98635
0.01175,0.95782,0.0058748,0.98307,0.001175,0.98633
0.011761,0.95797,0.0058803,0.98318,0.0011761,0.98631
0.011772,0.95811,0.0058859,0.98329,0.0011772,0.98629
0.011783,0.95825,0.0058914,0.9834,0.0011783,0.98627
0.011794,0.9584,0.0058969,0.98351,0.0011794,0.98625
0.011805,0.95855,0.0059024,0.98363,0.0011805,0.98623
0.011816,0.95869,0.0059079,0.98374,0.0011816,0.98621
0.011827,0.95884,0.0059134,0.98385,0.0011827,0.98619
0.011838,0.95899,0.0059189,0.98396,0.0011838,0.98617
0.011849,0.95914,0.0059244,0.98407,0.0011849,0.98615
0.01186,0.95929,0.0059299,0.98419,0.001186,0.98614
0.011871,0.95945,0.0059355,0.9843,0.0011871,0.98612
0.011882,0.9596,0.005941,0.98441,0.0011882,0.9861
0.011893,0.95976,0.0059465,0.98452,0.0011893,0.98608
0.011904,0.95992,0.005952,0.98464,0.0011904,0.98606
0.011915,0.96008,0.0059575,0.98475,0.0011915,0.98604
0.011926,0.96024,0.005963,0.98486,0.0011926,0.98602
0.011937,0.9604,0.0059685,0.98497,0.0011937,0.986
0.011948,0.96056,0.005974,0.98508,0.0011948,0.98598
0.011959,0.96073,0.0059795,0.98519,0.0011959,0.98596
0.01197,0.96089,0.0059851,0.9853,0.001197,0.98594
0.011981,0.96106,0.0059906,0.98541,0.0011981,0.98593
0.011992,0.96123,0.0059961,0.98552,0.0011992,0.98591
0.012003,0.9614,0.0060016,0.98563,0.0012003,0.98589
0.012014,0.96157,0.0060071,0.98574,0.0012014,0.98587
0.012025,0.96174,0.0060126,0.98585,0.0012025,0.98585
0.012036,0.9619,0.0060181,0.98595,0.0012036,0.98583
0.012047,0.96208,0.0060236,0.98606,0.0012047,0.98581
0.012058,0.96225,0.0060291,0.98617,0.0012058,0.98579
0.012069,0.96242,0.0060347,0.98627,0.0012069,0.98577
0.01208,0.96259,0.0060402,0.98638,0.001208,0.98576
0.012091,0.96277,0.0060457,0.98649,0.0012091,0.98574
0.012102,0.96294,0.0060512,0.98659,0.0012102,0.98572
0.012113,0.96312,0.0060567,0.98669,0.0012113,0.9857
0.012124,0.96329,0.0060622,0.98679,0.0012124,0.98568
0.012135,0.96347,0.0060677,0.9869,0.0012135,0.98566
0.012146,0.96364,0.0060732,0.987,0.0012146,0.98564
0.012157,0.96382,0.0060787,0.98711,0.0012157,0.98562
0.012169,0.964,0.0060843,0.98721,0.0012169,0.9856
0.01218,0.96417,0.0060898,0.98732,0.001218,0.98559
0.012191,0.96435,0.0060953,0.98742,0.0012191,0.98557
0.012202,0.96453,0.0061008,0.98753,0.0012202,0.98555
0.012213,0.96471,0.0061063,0.98763,0.0012213,0.98553
0.012224,0.96489,0.0061118,0.98774,0.0012224,0.98551
0.012235,0.96508,0.0061173,0.98784,0.0012235,0.98549
0.012246,0.96526,0.0061228,0.98794,0.0012246,0.98547
0.012257,0.96544,0.0061283,0.98805,0.0012257,0.98545
0.012268,0.96563,0.0061339,0.98815,0.0012268,0.98543
0.012279,0.96581,0.0061394,0.98826,0.0012279,0.98542
0.01229,0.966,0.0061449,0.98837,0.001229,0.9854
0.012301,0.96618,0.0061504,0.98847,0.0012301,0.98538
0.012312,0.96637,0.0061559,0.98857,0.0012312,0.98536
0.012323,0.96656,0.0061614,0.98868,0.0012323,0.98534
0.012334,0.96675,0.0061669,0.98878,0.0012334,0.98532
0.012345,0.96694,0.0061724,0.98888,0.0012345,0.9853
0.012356,0.96713,0.0061779,0.98898,0.0012356,0.98528
0.012367,0.96732,0.0061835,0.98908,0.0012367,0.98526
0.012378,0.96752,0.006189,0.98918,0.0012378,0.98524
0.012389,0.96771,0.0061945,0.98928,0.0012389,0.98522
0.0124,0.96791,0.0062,0.98938,0.00124,0.9852
0.012411,0.96811,0.0062055,0.98948,0.0012411,0.98518
0.012422,0.9683,0.006211,0.98958,0.0012422,0.98517
0.012433,0.9685,0.0062165,0.98968,0.0012433,0.98515
0.012444,0.9687,0.006222,0.98977,0.0012444,0.98513
0.012455,0.9689,0.0062275,0.98987,0.0012455,0.98511
0.012466,0.96911,0.0062331,0.98996,0.0012466,0.98509
0.012477,0.96931,0.0062386,0.99006,0.0012477,0.98507
0.012488,0.96951,0.0062441,0.99016,0.0012488,0.98505
0.012499,0.96971,0.0062496,0.99025,0.0012499,0.98503
0.01251,0.96991,0.0062551,0.99034,0.001251,0.98501
0.012521,0.97011,0.0062606,0.99044,0.0012521,0.98499
0.012532,0.97031,0.0062661,0.99053,0.0012532,0.98498
0.012543,0.97051,0.0062716,0.99062,0.0012543,0.98496
0.012554,0.97071,0.0062771,0.99072,0.0012554,0.98494
0.012565,0.97091,0.0062827,0.99081,0.0012565,0.98492
0.012576,0.97111,0.0062882,0.9909,0.0012576,0.9849
0.012587,0.97131,0.0062937,0.99099,0.0012587,0.98488
0.012598,0.97151,0.0062992,0.99109,0.0012598,0.98486
0.012609,0.97171,0.0063047,0.99118,0.0012609,0.98484
0.01262,0.97192,0.0063102,0.99127,0.001262,0.98482
0.012631,0.97212,0.0063157,0.99136,0.0012631,0.9848
0.012642,0.97232,0.0063212,0.99145,0.0012642,0.98478
0.012653,0.97252,0.0063267,0.99154,0.0012653,0.98477
0.012665,0.97272,0.0063323,0.99163,0.0012665,0.98475
0.012676,0.97292,0.0063378,0.99172,0.0012676,0.98473
0.012687,0.97312,0.0063433,0.99181,0.0012687,0.98471
0.012698,0.97333,0.0063488,0.9919,0.0012698,0.98469
0.012709,0.97353,0.0063543,0.99199,0.0012709,0.98467
0.01272,0.97373,0.0063598,0.99208,0.001272,0.98465
0.012731,0.97393,0.0063653,0.99216,0.0012731,0.98463
0.012742,0.97413,0.0063708,0.99225,0.0012742,0.98461
0.012753,0.97434,0.0063763,0.99234,0.0012753,0.98459
0.012764,0.97454,0.0063819,0.99243,0.0012764,0.98457
0.012775,0.97474,0.0063874,0.99251,0.0012775,0.98455
0.012786,0.97495,0.0063929,0.9926,0.0012786,0.98453
0.012797,0.97515,0.0063984,0.99268,0.0012797,0.98451
0.012808,0.97536,0.0064039,0.99276,0.0012808,0.9845
0.012819,0.97557,0.0064094,0.99285,0.0012819,0.98448
0.01283,0.97577,0.0064149,0.99293,0.001283,0.98446
0.012841,0.97598,0.0064204,0.99301,0.0012841,0.98444
0.012852,0.97619,0.0064259,0.99309,0.0012852,0.98442
0.012863,0.9764,0.0064315,0.99317,0.0012863,0.9844
0.012874,0.97661,0.006437,0.99325,0.0012874,0.98438
0.012885,0.97682,0.0064425,0.99333,0.0012885,0.98436
0.012896,0.97703,0.006448,0.99341,0.0012896,0.98434
0.012907,0.97724,0.0064535,0.99348,0.0012907,0.98432
0.012918,0.97745,0.006459,0.99356,0.0012918,0.9843
0.012929,0.97766,0.0064645,0.99364,0.0012929,0.98428
0.01294,0.97787,0.00647,0.99371,0.001294,0.98426
0.012951,0.97807,0.0064755,0.99379,0.0012951,0.98424
0.012962,0.97828,0.0064811,0.99386,0.0012962,0.98422
0.012973,0.97848,0.0064866,0.99393,0.0012973,0.9842
0.012984,0.97868,0.0064921,0.99401,0.0012984,0.98418
0.012995,0.97888,0.0064976,0.99408,0.0012995,0.98416
0.013006,0.97909,0.0065031,0.99415,0.0013006,0.98414
0.013017,0.97929,0.0065086,0.99422,0.0013017,0.98412
0.013028,0.97949,0.0065141,0.99429,0.0013028,0.9841
0.013039,0.97968,0.0065196,0.99436,0.0013039,0.98408
0.01305,0.97988,0.0065251,0.99442,0.001305,0.98406
0.013061,0.98008,0.0065307,0.99449,0.0013061,0.98405
0.013072,0.98028,0.0065362,0.99456,0.0013072,0.98403
0.013083,0.98047,0.0065417,0.99463,0.0013083,0.98401
0.013094,0.98067,0.0065472,0.9947,0.0013094,0.98399
0.013105,0.98087,0.0065527,0.99477,0.0013105,0.98397
0.013116,0.98106,0.0065582,0.99483,0.0013116,0.98395
0.013127,0.98126,0.0065637,0.9949,0.0013127,0.98393
0.013138,0.98145,0.0065692,0.99496,0.0013138,0.98391
0.013149,0.98164,0.0065747,0.99503,0.0013149,0.98389
0.013161,0.98183,0.0065803,0.9951,0.0013161,0.98387
0.013172,0.98203,0.0065858,0.99516,0.0013172,0.98385
0.013183,0.98222,0.0065913,0.99522,0.0013183,0.98383
0.013194,0.98241,0.0065968,0.99529,0.0013194,0.98381
0.013205,0.9826,0.0066023,0.99535,0.0013205,0.98379
0.013216,0.98279,0.0066078,0.99541,0.0013216,0.98377
0.013227,0.98298,0.0066133,0.99547,0.0013227,0.98376
0.013238,0.98316,0.0066188,0.99553,0.0013238,0.98374
0.013249,0.98335,0.0066243,0.99559,0.0013249,0.98372
0.01326,0.98354,0.0066299,0.99565,0.001326,0.9837
0.013271,0.98373,0.0066354,0.99571,0.0013271,0.98368
0.013282,0.98391,0.0066409,0.99577,0.0013282,0.98366
0.013293,0.9841,0.0066464,0.99583,0.0013293,0.98364
0.013304,0.98428,0.0066519,0.99589,0.0013304,0.98362
0.013315,0.98447,0.0066574,0.99594,0.0013315,0.9836
0.013326,0.98465,0.0066629,0.996,0.0013326,0.98358
0.013337,0.98483,0.0066684,0.99606,0.0013337,0.98356
0.013348,0.985,0.0066739,0.99611,0.0013348,0.98355
0.013359,0.98518,0.0066795,0.99617,0.0013359,0.98353
0.01337,0.98535,0.006685,0.99622,0.001337,0.98351
0.013381,0.98553,0.0066905,0.99628,0.0013381,0.98349
0.013392,0.9857,0.006696,0.99633,0.0013392,0.98347
0.013403,0.98587,0.0067015,0.99638,0.0013403,0.98345
0.013414,0.98604,0.006707,0.99643,0.0013414,0.98343
0.013425,0.9862,0.0067125,0.99648,0.0013425,0.98341
0.013436,0.98637,0.006718,0.99653,0.0013436,0.98339
0.013447,0.98653,0.0067235,0.99658,0.0013447,0.98337
0.013458,0.98669,0.0067291,0.99663,0.0013458,0.98335
0.013469,0.98685,0.0067346,0.99668,0.0013469,0.98333
0.01348,0.98701,0.0067401,0.99672,0.001348,0.98332
0.013491,0.98717,0.0067456,0.99677,0.0013491,0.9833
0.013502,0.98732,0.0067511,0.99681,0.0013502,0.98328
0.013513,0.98748,0.0067566,0.99686,0.0013513,0.98326
0.013524,0.98763,0.0067621,0.9969,0.0013524,0.98324
0.013535,0.98778,0.0067676,0.99695,0.0013535,0.98322
0.013546,0.98793,0.0067731,0.99699,0.0013546,0.9832
0.013557,0.98807,0.0067787,0.99703,0.0013557,0.98318
0.013568,0.98822,0.0067842,0.99707,0.0013568,0.98316
0.013579,0.98836,0.0067897,0.99711,0.0013579,0.98314
0.01359,0.98851,0.0067952,0.99715,0.001359,0.98312
0.013601,0.98865,0.0068007,0.99719,0.0013601,0.9831
0.013612,0.98879,0.0068062,0.99722,0.0013612,0.98308
0.013623,0.98893,0.0068117,0.99726,0.0013623,0.98307
0.013634,0.98906,0.0068172,0.9973,0.0013634,0.98305
0.013645,0.9892,0.0068227,0.99733,0.0013645,0.98303
0.013657,0.98933,0.0068283,0.99737,0.0013657,0.98301
0.013668,0.98946,0.0068338,0.9974,0.0013668,0.98299
0.013679,0.98959,0.0068393,0.99743,0.0013679,0.98297
0.01369,0.98972,0.0068448,0.99747,0.001369,0.98295
0.013701,0.98984,0.0068503,0.9975,0.0013701,0.98293
0.013712,0.98997,0.0068558,0.99753,0.0013712,0.98291
0.013723,0.99009,0.0068613,0.99756,0.0013723,0.98289
0.013734,0.99021,0.0068668,0.99759,0.0013734,0.98287
0.013745,0.99033,0.0068723,0.99762,0.0013745,0.98285
0.013756,0.99044,0.0068779,0.99765,0.0013756,0.98283
0.013767,0.99056,0.0068834,0.99768,0.0013767,0.98281
0.013778,0.99067,0.0068889,0.9977,0.0013778,0.9828
0.013789,0.99079,0.0068944,0.99773,0.0013789,0.98278
0.0138,0.9909,0.0068999,0.99776,0.00138,0.98276
0.013811,0.99101,0.0069054,0.99778,0.0013811,0.98274
0.013822,0.99111,0.0069109,0.99781,0.0013822,0.98272
0.013833,0.99122,0.0069164,0.99783,0.0013833,0.9827
0.013844,0.99132,0.0069219,0.99785,0.0013844,0.98268
0.013855,0.99142,0.0069275,0.99788,0.0013855,0.98266
0.013866,0.99152,0.006933,0.9979,0.0013866,0.98264
0.013877,0.99162,0.0069385,0.99792,0.0013877,0.98262
0.013888,0.99172,0.006944,0.99794,0.0013888,0.9826
0.013899,0.99181,0.0069495,0.99796,0.0013899,0.98258
0.01391,0.9919,0.006955,0.99798,0.001391,0.98256
0.013921,0.99199,0.0069605,0.998,0.0013921,0.98254
0.013932,0.99208,0.006966,0.99801,0.0013932,0.98252
0.013943,0.99217,0.0069715,0.99803,0.0013943,0.9825
0.013954,0.99226,0.0069771,0.99805,0.0013954,0.98248
0.013965,0.99234,0.0069826,0.99806,0.0013965,0.98246
0.013976,0.99242,0.0069881,0.99808,0.0013976,0.98244
0.013987,0.9925,0.0069936,0.99809,0.0013987,0.98242
0.013998,0.99257,0.0069991,0.99811,0.0013998,0.9824
0.014009,0.99265,0.0070046,0.99812,0.0014009,0.98238
0.01402,0.99272,0.0070101,0.99813,0.001402,0.98236
0.014031,0.99279,0.0070156,0.99814,0.0014031,0.98234
0.014042,0.99286,0.0070211,0.99815,0.0014042,0.98232
0.014053,0.99292,0.0070267,0.99817,0.0014053,0.9823
0.014064,0.99298,0.0070322,0.99817,0.0014064,0.98228
0.014075,0.99304,0.0070377,0.99818,0.0014075,0.98226
0.014086,0.9931,0.0070432,0.99819,0.0014086,0.98224
0.014097,0.99316,0.0070487,0.9982,0.0014097,0.98222
0.014108,0.99321,0.0070542,0.99821,0.0014108,0.9822
0.014119,0.99326,0.0070597,0.99821,0.0014119,0.98218
0.01413,0.99331,0.0070652,0.99822,0.001413,0.98216
0.014141,0.99336,0.0070707,0.99822,0.0014141,0.98214
0.014153,0.99341,0.0070763,0.99823,0.0014153,0.98212
0.014164,0.99345,0.0070818,0.99823,0.0014164,0.9821
0.014175,0.99349,0.0070873,0.99824,0.0014175,0.98208
0.014186,0.99353,0.0070928,0.99824,0.0014186,0.98206
0.014197,0.99357,0.0070983,0.99824,0.0014197,0.98204
0.014208,0.99361,0.0071038,0.99824,0.0014208,0.98202
0.014219,0.99364,0.0071093,0.99824,0.0014219,0.982
0.01423,0.99367,0.0071148,0.99824,0.001423,0.98198
0.014241,0.9937,0.0071203,0.99824,0.0014241,0.98196
0.014252,0.99373,0.0071259,0.99824,0.0014252,0.98194
0.014263,0.99375,0.0071314,0.99824,0.0014263,0.98192
0.014274,0.99377,0.0071369,0.99823,0.0014274,0.9819
0.014285,0.99379,0.0071424,0.99823,0.0014285,0.98188
0.014296,0.99381,0.0071479,0.99823,0.0014296,0.98187
0.014307,0.99383,0.0071534,0.99822,0.0014307,0.98185
0.014318,0.99384,0.0071589,0.99822,0.0014318,0.98183
0.014329,0.99386,0.0071644,0.99821,0.0014329,0.98181
0.01434,0.99387,0.0071699,0.9982,0.001434,0.98179
0.014351,0.99388,0.0071755,0.9982,0.0014351,0.98177
0.014362,0.99388,0.007181,0.99819,0.0014362,0.98175
0.014373,0.99389,0.0071865,0.99818,0.0014373,0.98173
0.014384,0.99389,0.007192,0.99817,0.0014384,0.98171
0.014395,0.99389,0.0071975,0.99816,0.0014395,0.98169
0.014406,0.99389,0.007203,0.99815,0.0014406,0.98167
0.014417,0.99388,0.0072085,0.99814,0.0014417,0.98165
0.014428,0.99388,0.007214,0.99813,0.0014428,0.98163
0.014439,0.99387,0.0072195,0.99812,0.0014439,0.98161
0.01445,0.99386,0.0072251,0.9981,0.001445,0.98159
0.014461,0.99385,0.0072306,0.99809,0.0014461,0.98157
0.014472,0.99383,0.0072361,0.99808,0.0014472,0.98155
0.014483,0.99382,0.0072416,0.99806,0.0014483,0.98153
0.014494,0.9938,0.0072471,0.99805,0.0014494,0.98151
0.014505,0.99378,0.0072526,0.99803,0.0014505,0.98149
0.014516,0.99376,0.0072581,0.99801,0.0014516,0.98147
0.014527,0.99374,0.0072636,0.998,0.0014527,0.98145
0.014538,0.99371,0.0072691,0.99798,0.0014538,0.98143
0.014549,0.99369,0.0072747,0.99796,0.0014549,0.98141
0.01456,0.99366,0.0072802,0.99794,0.001456,0.98139
0.014571,0.99363,0.0072857,0.99792,0.0014571,0.98137
0.014582,0.99359,0.0072912,0.9979,0.0014582,0.98135
0.014593,0.99356,0.0072967,0.99788,0.0014593,0.98133
0.014604,0.99352,0.0073022,0.99786,0.0014604,0.98132
0.014615,0.99349,0.0073077,0.99784,0.0014615,0.9813
0.014626,0.99345,0.0073132,0.99782,0.0014626,0.98128
0.014637,0.99341,0.0073187,0.99779,0.0014637,0.98126
0.014649,0.99336,0.0073243,0.99777,0.0014649,0.98124
0.01466,0.99332,0.0073298,0.99775,0.001466,0.98122
0.014671,0.99327,0.0073353,0.99772,0.0014671,0.9812
0.014682,0.99322,0.0073408,0.9977,0.0014682,0.98118
0.014693,0.99317,0.0073463,0.99767,0.0014693,0.98116
0.014704,0.99312,0.0073518,0.99765,0.0014704,0.98114
0.014715,0.99307,0.0073573,0.99762,0.0014715,0.98112
0.014726,0.99301,0.0073628,0.99759,0.0014726,0.9811
0.014737,0.99296,0.0073683,0.99756,0.0014737,0.98108
0.014748,0.9929,0.0073739,0.99753,0.0014748,0.98106
0.014759,0.99284,0.0073794,0.99751,0.0014759,0.98104
0.01477,0.99277,0.0073849,0.99748,0.001477,0.98102
0.014781,0.99271,0.0073904,0.99744,0.0014781,0.981
0.014792,0.99264,0.0073959,0.99741,0.0014792,0.98098
0.014803,0.99258,0.0074014,0.99738,0.0014803,0.98096
0.014814,0.99251,0.0074069,0.99735,0.0014814,0.98094
0.014825,0.99244,0.0074124,0.99732,0.0014825,0.98092
0.014836,0.99236,0.0074179,0.99729,0.0014836,0.9809
0.014847,0.99229,0.0074235,0.99725,0.0014847,0.98088
0.014858,0.99221,0.007429,0.99722,0.0014858,0.98086
0.014869,0.99214,0.0074345,0.99718,0.0014869,0.98084
0.01488,0.99206,0.00744,0.99715,0.001488,0.98082
0.014891,0.99198,0.0074455,0.99711,0.0014891,0.9808
0.014902,0.9919,0.007451,0.99708,0.0014902,0.98079
0.014913,0.99181,0.0074565,0.99704,0.0014913,0.98077
0.014924,0.99173,0.007462,0.997,0.0014924,0.98075
0.014935,0.99164,0.0074675,0.99696,0.0014935,0.98073
0.014946,0.99156,0.0074731,0.99692,0.0014946,0.98071
0.014957,0.99147,0.0074786,0.99689,0.0014957,0.98069
0.014968,0.99138,0.0074841,0.99685,0.0014968,0.98067
0.014979,0.99129,0.0074896,0.99681,0.0014979,0.98065
0.01499,0.99119,0.0074951,0.99677,0.001499,0.98063
0.015001,0.9911,0.0075006,0.99672,0.0015001,0.98061
0.015012,0.991,0.0075061,0.99668,0.0015012,0.98059
0.015023,0.99091,0.0075116,0.99664,0.0015023,0.98057
0.015034,0.99081,0.0075171,0.9966,0.0015034,0.98055
0.015045,0.99071,0.0075227,0.99655,0.0015045,0.98053
0.015056,0.99061,0.0075282,0.99651,0.0015056,0.98051
0.015067,0.9905,0.0075337,0.99647,0.0015067,0.98049
0.015078,0.9904,0.0075392,0.99642,0.0015078,0.98046
0.015089,0.99029,0.0075447,0.99638,0.0015089,0.98044
0.0151,0.99019,0.0075502,0.99633,0.00151,0.98042
0.015111,0.99008,0.0075557,0.99628,0.0015111,0.9804
0.015122,0.98997,0.0075612,0.99624,0.0015122,0.98038
0.015133,0.98986,0.0075667,0.99619,0.0015133,0.98036
0.015145,0.98975,0.0075723,0.99614,0.0015145,0.98034
0.015156,0.98963,0.0075778,0.99609,0.0015156,0.98032
0.015167,0.98952,0.0075833,0.99605,0.0015167,0.9803
0.015178,0.9894,0.0075888,0.996,0.0015178,0.98028
0.015189,0.98928,0.0075943,0.99595,0.0015189,0.98026
0.0152,0.98917,0.0075998,0.9959,0.00152,0.98024
0.015211,0.98905,0.0076053,0.99585,0.0015211,0.98022
0.015222,0.98892,0.0076108,0.9958,0.0015222,0.9802
0.015233,0.9888,0.0076163,0.99575,0.0015233,0.98018
0.015244,0.98868,0.0076219,0.9957,0.0015244,0.98016
0.015255,0.98856,0.0076274,0.99565,0.0015255,0.98014
0.015266,0.98843,0.0076329,0.9956,0.0015266,0.98013
0.015277,0.9883,0.0076384,0.99554,0.0015277,0.98011
0.015288,0.98817,0.0076439,0.99549,0.0015288,0.98009
0.015299,0.98804,0.0076494,0.99544,0.0015299,0.98007
0.01531,0.98791,0.0076549,0.99539,0.001531,0.98005
0.015321,0.98778,0.0076604,0.99534,0.0015321,0.98003
0.015332,0.98765,0.0076659,0.99528,0.0015332,0.98001
0.015343,0.98751,0.0076715,0.99523,0.0015343,0.97999
0.015354,0.98738,0.007677,0.99518,0.0015354,0.97997
0.015365,0.98724,0.0076825,0.99512,0.0015365,0.97995
0.015376,0.9871,0.007688,0.99507,0.0015376,0.97993
0.015387,0.98696,0.0076935,0.99501,0.0015387,0.97991
0.015398,0.98682,0.007699,0.99496,0.0015398,0.97989
0.015409,0.98668,0.0077045,0.9949,0.0015409,0.97987
0.01542,0.98653,0.00771,0.99485,0.001542,0.97985
0.015431,0.98639,0.0077155,0.99479,0.0015431,0.97983
0.015442,0.98624,0.0077211,0.99473,0.0015442,0.97981
0.015453,0.98609,0.0077266,0.99468,0.0015453,0.97979
0.015464,0.98595,0.0077321,0.99462,0.0015464,0.97977
0.015475,0.9858,0.0077376,0.99456,0.0015475,0.97975
0.015486,0.98565,0.0077431,0.99451,0.0015486,0.97973
0.015497,0.98549,0.0077486,0.99445,0.0015497,0.97971
0.015508,0.98534,0.0077541,0.99439,0.0015508,0.97969
0.015519,0.98518,0.0077596,0.99433,0.0015519,0.97967
0.01553,0.98503,0.0077651,0.99427,0.001553,0.97965
0.015541,0.98487,0.0077707,0.99421,0.0015541,0.97963
0.015552,0.98471,0.0077762,0.99416,0.0015552,0.97961
0.015563,0.98455,0.0077817,0.9941,0.0015563,0.97959
0.015574,0.98438,0.0077872,0.99404,0.0015574,0.97957
0.015585,0.98422,0.0077927,0.99397,0.0015585,0.97955
0.015596,0.98406,0.0077982,0.99391,0.0015596,0.97953
0.015607,0.98389,0.0078037,0.99385,0.0015607,0.97952
0.015618,0.98373,0.0078092,0.99379,0.0015618,0.9795
0.015629,0.98356,0.0078147,0.99373,0.0015629,0.97948
0.01564,0.98339,0.0078202,0.99366,0.001564,0.97946
0.015652,0.98323,0.0078258,0.9936,0.0015652,0.97944
0.015663,0.98306,0.0078313,0.99354,0.0015663,0.97942
0.015674,0.98289,0.0078368,0.99348,0.0015674,0.9794
0.015685,0.98272,0.0078423,0.99341,0.0015685,0.97938
0.015696,0.98255,0.0078478,0.99335,0.0015696,0.97936
0.015707,0.98238,0.0078533,0.99329,0.0015707,0.97934
0.015718,0.98221,0.0078588,0.99322,0.0015718,0.97932
0.015729,0.98204,0.0078643,0.99316,0.0015729,0.9793
0.01574,0.98186,0.0078698,0.99309,0.001574,0.97928
0.015751,0.98169,0.0078754,0.99303,0.0015751,0.97926
0.015762,0.98152,0.0078809,0.99296,0.0015762,0.97924
0.015773,0.98135,0.0078864,0.9929,0.0015773,0.97922
0.015784,0.98118,0.0078919,0.99283,0.0015784,0.9792
0.015795,0.981,0.0078974,0.99276,0.0015795,0.97918
0.015806,0.98083,0.0079029,0.99269,0.0015806,0.97916
0.015817,0.98065,0.0079084,0.99263,0.0015817,0.97914
0.015828,0.98047,0.0079139,0.99256,0.0015828,0.97912
0.015839,0.98029,0.0079194,0.99249,0.0015839,0.9791
0.01585,0.98011,0.007925,0.99242,0.001585,0.97908
0.015861,0.97993,0.0079305,0.99235,0.0015861,0.97906
0.015872,0.97975,0.007936,0.99228,0.0015872,0.97904
0.015883,0.97956,0.0079415,0.99221,0.0015883,0.97902
0.015894,0.97938,0.007947,0.99214,0.0015894,0.979
0.015905,0.9792,0.0079525,0.99207,0.0015905,0.97898
0.015916,0.97901,0.007958,0.992,0.0015916,0.97896
0.015927,0.97883,0.0079635,0.99193,0.0015927,0.97894
0.015938,0.97864,0.007969,0.99186,0.0015938,0.97892
0.015949,0.97845,0.0079746,0.99179,0.0015949,0.9789
0.01596,0.97826,0.0079801,0.99172,0.001596,0.97888
0.015971,0.97807,0.0079856,0.99165,0.0015971,0.97886
0.015982,0.97788,0.0079911,0.99158,0.0015982,0.97884
0.015993,0.97769,0.0079966,0.9915,0.0015993,0.97882
0.016004,0.9775,0.0080021,0.99143,0.0016004,0.9788
0.016015,0.9773,0.0080076,0.99136,0.0016015,0.97878
0.016026,0.97711,0.0080131,0.99129,0.0016026,0.97876
0.016037,0.97691,0.0080186,0.99122,0.0016037,0.97874
0.016048,0.97671,0.0080242,0.99115,0.0016048,0.97872
0.016059,0.97651,0.0080297,0.99108,0.0016059,0.9787
0.01607,0.97631,0.0080352,0.99101,0.001607,0.97868
0.016081,0.97612,0.0080407,0.99093,0.0016081,0.97866
0.016092,0.97592,0.0080462,0.99086,0.0016092,0.97864
0.016103,0.97572,0.0080517,0.99079,0.0016103,0.97862
0.016114,0.97552,0.0080572,0.99072,0.0016114,0.9786
0.016125,0.97532,0.0080627,0.99064,0.0016125,0.97858
0.016136,0.97512,0.0080682,0.99057,0.0016136,0.97856
0.016148,0.97493,0.0080738,0.9905,0.0016148,0.97854
0.016159,0.97473,0.0080793,0.99043,0.0016159,0.97852
0.01617,0.97453,0.0080848,0.99035,0.001617,0.97849
0.016181,0.97433,0.0080903,0.99028,0.0016181,0.97847
0.016192,0.97413,0.0080958,0.99021,0.0016192,0.97845
0.016203,0.97394,0.0081013,0.99013,0.0016203,0.97843
0.016214,0.97374,0.0081068,0.99006,0.0016214,0.97841
0.016225,0.97355,0.0081123,0.98998,0.0016225,0.97839
0.016236,0.97335,0.0081178,0.98991,0.0016236,0.97837
0.016247,0.97315,0.0081234,0.98983,0.0016247,0.97835
0.016258,0.97296,0.0081289,0.98976,0.0016258,0.97833
0.016269,0.97276,0.0081344,0.98968,0.0016269,0.97831
0.01628,0.97256,0.0081399,0.98961,0.001628,0.97829
0.016291,0.97236,0.0081454,0.98953,0.0016291,0.97827
0.016302,0.97216,0.0081509,0.98945,0.0016302,0.97825
0.016313,0.97197,0.0081564,0.98938,0.0016313,0.97823
0.016324,0.97177,0.0081619,0.9893,0.0016324,0.97821
0.016335,0.97157,0.0081674,0.98922,0.0016335,0.97819
0.016346,0.97137,0.008173,0.98914,0.0016346,0.97817
0.016357,0.97116,0.0081785,0.98906,0.0016357,0.97815
0.016368,0.97096,0.008184,0.98898,0.0016368,0.97813
0.016379,0.97076,0.0081895,0.9889,0.0016379,0.97811
0.01639,0.97056,0.008195,0.98882,0.001639,0.97809
0.016401,0.97036,0.0082005,0.98874,0.0016401,0.97807
0.016412,0.97016,0.008206,0.98866,0.0016412,0.97805
0.016423,0.96996,0.0082115,0.98858,0.0016423,0.97803
0.016434,0.96976,0.008217,0.9885,0.0016434,0.97801
0.016445,0.96956,0.0082226,0.98842,0.0016445,0.97799
0.016456,0.96935,0.0082281,0.98834,0.0016456,0.97797
0.016467,0.96915,0.0082336,0.98826,0.0016467,0.97795
0.016478,0.96895,0.0082391,0.98817,0.0016478,0.97793
0.016489,0.96875,0.0082446,0.98809,0.0016489,0.97791
0.0165,0.96854,0.0082501,0.98801,0.00165,0.97788
0.016511,0.96834,0.0082556,0.98793,0.0016511,0.97786
0.016522,0.96814,0.0082611,0.98784,0.0016522,0.97785
0.016533,0.96795,0.0082666,0.98776,0.0016533,0.97783
0.016544,0.96775,0.0082722,0.98768,0.0016544,0.97781
0.016555,0.96755,0.0082777,0.98759,0.0016555,0.97779
0.016566,0.96735,0.0082832,0.98751,0.0016566,0.97777
0.016577,0.96716,0.0082887,0.98743,0.0016577,0.97775
0.016588,0.96696,0.0082942,0.98735,0.0016588,0.97772
0.016599,0.96677,0.0082997,0.98727,0.0016599,0.9777
0.01661,0.96657,0.0083052,0.98718,0.001661,0.97768
0.016621,0.96638,0.0083107,0.9871,0.0016621,0.97766
0.016632,0.96619,0.0083162,0.98702,0.0016632,0.97764
0.016644,0.966,0.0083218,0.98693,0.0016644,0.97762
0.016655,0.96581,0.0083273,0.98685,0.0016655,0.9776
0.016666,0.96562,0.0083328,0.98677,0.0016666,0.97758
0.016677,0.96543,0.0083383,0.98668,0.0016677,0.97756
0.016688,0.96524,0.0083438,0.9866,0.0016688,0.97754
0.016699,0.96506,0.0083493,0.98651,0.0016699,0.97752
0.01671,0.96487,0.0083548,0.98643,0.001671,0.9775
0.016721,0.96468,0.0083603,0.98634,0.0016721,0.97748
0.016732,0.9645,0.0083658,0.98626,0.0016732,0.97746
0.016743,0.96431,0.0083714,0.98617,0.0016743,0.97744
0.016754,0.96413,0.0083769,0.98609,0.0016754,0.97742
0.016765,0.96395,0.0083824,0.986,0.0016765,0.9774
0.016776,0.96376,0.0083879,0.98591,0.0016776,0.97738
0.016787,0.96358,0.0083934,0.98583,0.0016787,0.97736
0.016798,0.9634,0.0083989,0.98574,0.0016798,0.97734
0.016809,0.96322,0.0084044,0.98565,0.0016809,0.97732
0.01682,0.96304,0.0084099,0.98557,0.001682,0.9773
0.016831,0.96286,0.0084154,0.98548,0.0016831,0.97728
0.016842,0.96268,0.008421,0.98539,0.0016842,0.97726
0.016853,0.9625,0.0084265,0.98531,0.0016853,0.97724
0.016864,0.96232,0.008432,0.98522,0.0016864,0.97722
0.016875,0.96214,0.0084375,0.98513,0.0016875,0.9772
0.016886,0.96196,0.008443,0.98504,0.0016886,0.97718
0.016897,0.96179,0.0084485,0.98495,0.0016897,0.97716
0.016908,0.96161,0.008454,0.98486,0.0016908,0.97714
0.016919,0.96144,0.0084595,0.98477,0.0016919,0.97712
0.01693,0.96127,0.008465,0.98468,0.001693,0.9771
0.016941,0.96109,0.0084706,0.98459,0.0016941,0.97708
0.016952,0.96092,0.0084761,0.9845,0.0016952,0.97706
0.016963,0.96075,0.0084816,0.98441,0.0016963,0.97704
0.016974,0.96058,0.0084871,0.98432,0.0016974,0.97702
0.016985,0.96042,0.0084926,0.98422,0.0016985,0.977
0.016996,0.96025,0.0084981,0.98413,0.0016996,0.97698
0.017007,0.96009,0.0085036,0.98404,0.0017007,0.97696
0.017018,0.95992,0.0085091,0.98395,0.0017018,0.97694
0.017029,0.95977,0.0085146,0.98386,0.0017029,0.97692
0.01704,0.95961,0.0085202,0.98377,0.001704,0.9769
0.017051,0.95945,0.0085257,0.98368,0.0017051,0.97688
0.017062,0.95929,0.0085312,0.98359,0.0017062,0.97686
0.017073,0.95914,0.0085367,0.98349,0.0017073,0.97684
0.017084,0.95899,0.0085422,0.9834,0.0017084,0.97682
0.017095,0.95884,0.0085477,0.98331,0.0017095,0.9768
0.017106,0.95869,0.0085532,0.98322,0.0017106,0.97677
0.017117,0.95854,0.0085587,0.98313,0.0017117,0.97675
0.017128,0.95839,0.0085642,0.98303,0.0017128,0.97673
0.01714,0.95825,0.0085698,0.98294,0.001714,0.97671
0.017151,0.95811,0.0085753,0.98285,0.0017151,0.97669
0.017162,0.95797,0.0085808,0.98276,0.0017162,0.97667
0.017173,0.95783,0.0085863,0.98266,0.0017173,0.97665
0.017184,0.95769,0.0085918,0.98257,0.0017184,0.97663
0.017195,0.95755,0.0085973,0.98248,0.0017195,0.97661
0.017206,0.95742,0.0086028,0.98238,0.0017206,0.97659
0.017217,0.95729,0.0086083,0.98229,0.0017217,0.97657
0.017228,0.95716,0.0086138,0.98219,0.0017228,0.97655
0.017239,0.95702,0.0086194,0.9821,0.0017239,0.97653
0.01725,0.9569,0.0086249,0.982,0.001725,0.97651
0.017261,0.95677,0.0086304,0.98191,0.0017261,0.97649
0.017272,0.95664,0.0086359,0.98181,0.0017272,0.97646
0.017283,0.95652,0.0086414,0.98172,0.0017283,0.97644
0.017294,0.9564,0.0086469,0.98162,0.0017294,0.97642
0.017305,0.95627,0.0086524,0.98153,0.0017305,0.9764
0.017316,0.95616,0.0086579,0.98143,0.0017316,0.97638
0.017327,0.95604,0.0086634,0.98134,0.0017327,0.97636
0.017338,0.95592,0.008669,0.98124,0.0017338,0.97634
0.017349,0.95581,0.0086745,0.98114,0.0017349,0.97632
0.01736,0.95569,0.00868,0.98105,0.001736,0.9763
0.017371,0.95558,0.0086855,0.98095,0.0017371,0.97628
0.017382,0.95547,0.008691,0.98085,0.0017382,0.97626
0.017393,0.95536,0.0086965,0.98075,0.0017393,0.97624
0.017404,0.95526,0.008702,0.98065,0.0017404,0.97622
0.017415,0.95515,0.0087075,0.98055,0.0017415,0.9762
0.017426,0.95505,0.008713,0.98045,0.0017426,0.97618
0.017437,0.95495,0.0087186,0.98035,0.0017437,0.97616
0.017448,0.95485,0.0087241,0.98024,0.0017448,0.97614
0.017459,0.95475,0.0087296,0.98014,0.0017459,0.97612
0.01747,0.95466,0.0087351,0.98004,0.001747,0.9761
0.017481,0.95457,0.0087406,0.97994,0.0017481,0.97608
0.017492,0.95448,0.0087461,0.97984,0.0017492,0.97606
0.017503,0.95438,0.0087516,0.97974,0.0017503,0.97604
0.017514,0.9543,0.0087571,0.97964,0.0017514,0.97602
0.017525,0.95421,0.0087626,0.97954,0.0017525,0.97599
0.017536,0.95412,0.0087682,0.97944,0.0017536,0.97597
0.017547,0.95404,0.0087737,0.97934,0.0017547,0.97595
0.017558,0.95396,0.0087792,0.97923,0.0017558,0.97593
0.017569,0.95388,0.0087847,0.97913,0.0017569,0.97591
0.01758,0.9538,0.0087902,0.97903,0.001758,0.97589
0.017591,0.95372,0.0087957,0.97893,0.0017591,0.97587
0.017602,0.95365,0.0088012,0.97883,0.0017602,0.97585
0.017613,0.95358,0.0088067,0.97873,0.0017613,0.97583
0.017624,0.95351,0.0088122,0.97863,0.0017624,0.97581
0.017636,0.95344,0.0088178,0.97853,0.0017636,0.97579
0.017647,0.95337,0.0088233,0.97843,0.0017647,0.97577
0.017658,0.9533,0.0088288,0.97832,0.0017658,0.97575
0.017669,0.95324,0.0088343,0.97822,0.0017669,0.97573
0.01768,0.95318,0.0088398,0.97812,0.001768,0.97571
0.017691,0.95312,0.0088453,0.97801,0.0017691,0.97569
0.017702,0.95306,0.0088508,0.97791,0.0017702,0.97567
0.017713,0.953,0.0088563,0.9778,0.0017713,0.97565
0.017724,0.95295,0.0088618,0.9777,0.0017724,0.97563
0.017735,0.9529,0.0088674,0.9776,0.0017735,0.97561
0.017746,0.95285,0.0088729,0.97749,0.0017746,0.97559
0.017757,0.9528,0.0088784,0.97739,0.0017757,0.97557
0.017768,0.95275,0.0088839,0.97728,0.0017768,0.97555
0.017779,0.95271,0.0088894,0.97718,0.0017779,0.97553
0.01779,0.95267,0.0088949,0.97707,0.001779,0.97551
0.017801,0.95263,0.0089004,0.97697,0.0017801,0.97549
0.017812,0.95259,0.0089059,0.97686,0.0017812,0.97547
0.017823,0.95256,0.0089114,0.97675,0.0017823,0.97545
0.017834,0.95252,0.008917,0.97665,0.0017834,0.97543
0.017845,0.95249,0.0089225,0.97654,0.0017845,0.97541
0.017856,0.95246,0.008928,0.97643,0.0017856,0.97539
0.017867,0.95243,0.0089335,0.97632,0.0017867,0.97537
0.017878,0.9524,0.008939,0.97621,0.0017878,0.97535
0.017889,0.95238,0.0089445,0.97611,0.0017889,0.97533
0.0179,0.95235,0.00895,0.976,0.00179,0.97531
0.017911,0.95233,0.0089555,0.97589,0.0017911,0.97529
0.017922,0.95231,0.008961,0.97578,0.0017922,0.97527
0.017933,0.95229,0.0089666,0.97568,0.0017933,0.97525
0.017944,0.95228,0.0089721,0.97557,0.0017944,0.97523
0.017955,0.95226,0.0089776,0.97546,0.0017955,0.97521
0.017966,0.95225,0.0089831,0.97536,0.0017966,0.97519
0.017977,0.95224,0.0089886,0.97525,0.0017977,0.97517
0.017988,0.95223,0.0089941,0.97515,0.0017988,0.97515
0.017999,0.95222,0.0089996,0.97504,0.0017999,0.97513
0.01801,0.95222,0.0090051,0.97493,0.001801,0.97511
0.018021,0.95222,0.0090106,0.97483,0.0018021,0.97509
0.018032,0.95221,0.0090162,0.97472,0.0018032,0.97507
0.018043,0.95221,0.0090217,0.97461,0.0018043,0.97505
0.018054,0.95222,0.0090272,0.97451,0.0018054,0.97502
0.018065,0.95222,0.0090327,0.9744,0.0018065,0.975
0.018076,0.95223,0.0090382,0.97429,0.0018076,0.97498
0.018087,0.95223,0.0090437,0.97418,0.0018087,0.97496
0.018098,0.95224,0.0090492,0.97408,0.0018098,0.97494
0.018109,0.95225,0.0090547,0.97397,0.0018109,0.97492
0.01812,0.95227,0.0090602,0.97386,0.001812,0.9749
0.018132,0.95228,0.0090658,0.97375,0.0018132,0.97488
0.018143,0.9523,0.0090713,0.97364,0.0018143,0.97486
0.018154,0.95231,0.0090768,0.97354,0.0018154,0.97484
0.018165,0.95233,0.0090823,0.97343,0.0018165,0.97482
0.018176,0.95236,0.0090878,0.97332,0.0018176,0.9748
0.018187,0.95238,0.0090933,0.97321,0.0018187,0.97478
0.018198,0.95241,0.0090988,0.9731,0.0018198,0.97476
0.018209,0.95243,0.0091043,0.97298,0.0018209,0.97474
0.01822,0.95246,0.0091098,0.97287,0.001822,0.97472
0.018231,0.95249,0.0091154,0.97276,0.0018231,0.97469
0.018242,0.95252,0.0091209,0.97265,0.0018242,0.97467
0.018253,0.95256,0.0091264,0.97253,0.0018253,0.97465
0.018264,0.9526,0.0091319,0.97242,0.0018264,0.97463
0.018275,0.95263,0.0091374,0.97231,0.0018275,0.97461
0.018286,0.95267,0.0091429,0.9722,0.0018286,0.97459
0.018297,0.95271,0.0091484,0.97209,0.0018297,0.97457
0.018308,0.95276,0.0091539,0.97198,0.0018308,0.97455
0.018319,0.9528,0.0091594,0.97187,0.0018319,0.97453
0.01833,0.95285,0.009165,0.97176,0.001833,0.97451
0.018341,0.9529,0.0091705,0.97165,0.0018341,0.97449
0.018352,0.95295,0.009176,0.97154,0.0018352,0.97446
0.018363,0.953,0.0091815,0.97142,0.0018363,0.97444
0.018374,0.95305,0.009187,0.97131,0.0018374,0.97442
0.018385,0.95311,0.0091925,0.9712,0.0018385,0.9744
0.018396,0.95316,0.009198,0.97109,0.0018396,0.97438
0.018407,0.95322,0.0092035,0.97098,0.0018407,0.97436
0.018418,0.95328,0.009209,0.97087,0.0018418,0.97434
0.018429,0.95334,0.0092146,0.97076,0.0018429,0.97432
0.01844,0.95341,0.0092201,0.97065,0.001844,0.9743
0.018451,0.95347,0.0092256,0.97054,0.0018451,0.97428
0.018462,0.95354,0.0092311,0.97043,0.0018462,0.97426
0.018473,0.9536,0.0092366,0.97032,0.0018473,0.97424
0.018484,0.95367,0.0092421,0.97021,0.0018484,0.97422
0.018495,0.95374,0.0092476,0.97009,0.0018495,0.9742
0.018506,0.95382,0.0092531,0.96998,0.0018506,0.97418
0.018517,0.95389,0.0092586,0.96987,0.0018517,0.97415
0.018528,0.95396,0.0092642,0.96976,0.0018528,0.97413
0.018539,0.95404,0.0092697,0.96965,0.0018539,0.97411
0.01855,0.95412,0.0092752,0.96954,0.001855,0.97409
0.018561,0.9542,0.0092807,0.96942,0.0018561,0.97407
0.018572,0.95428,0.0092862,0.96931,0.0018572,0.97405
0.018583,0.95436,0.0092917,0.9692,0.0018583,0.97403
0.018594,0.95444,0.0092972,0.96909,0.0018594,0.97401
0.018605,0.95453,0.0093027,0.96898,0.0018605,0.97399
0.018616,0.95462,0.0093082,0.96886,0.0018616,0.97397
0.018628,0.9547,0.0093138,0.96875,0.0018628,0.97395
0.018639,0.95479,0.0093193,0.96864,0.0018639,0.97393
0.01865,0.95488,0.0093248,0.96852,0.001865,0.97391
0.018661,0.95497,0.0093303,0.96841,0.0018661,0.97389
0.018672,0.95507,0.0093358,0.9683,0.0018672,0.97387
0.018683,0.95516,0.0093413,0.96819,0.0018683,0.97385
0.018694,0.95526,0.0093468,0.96807,0.0018694,0.97383
0.018705,0.95535,0.0093523,0.96796,0.0018705,0.97381
0.018716,0.95545,0.0093578,0.96785,0.0018716,0.97379
0.018727,0.95555,0.0093634,0.96774,0.0018727,0.97376
0.018738,0.95565,0.0093689,0.96763,0.0018738,0.97374
0.018749,0.95575,0.0093744,0.96752,0.0018749,0.97372
0.01876,0.95586,0.0093799,0.96741,0.001876,0.9737
0.018771,0.95596,0.0093854,0.9673,0.0018771,0.97368
0.018782,0.95607,0.0093909,0.96719,0.0018782,0.97366
0.018793,0.95618,0.0093964,0.96709,0.0018793,0.97364
0.018804,0.95629,0.0094019,0.96698,0.0018804,0.97362
0.018815,0.9564,0.0094074,0.96687,0.0018815,0.9736
0.018826,0.95651,0.009413,0.96676,0.0018826,0.97358
0.018837,0.95662,0.0094185,0.96665,0.0018837,0.97356
0.018848,0.95673,0.009424,0.96654,0.0018848,0.97353
0.018859,0.95685,0.0094295,0.96643,0.0018859,0.97351
0.01887,0.95696,0.009435,0.96632,0.001887,0.97349
0.018881,0.95708,0.0094405,0.96621,0.0018881,0.97347
0.018892,0.9572,0.009446,0.96611,0.0018892,0.97345
0.018903,0.95732,0.0094515,0.966,0.0018903,0.97343
0.018914,0.95744,0.009457,0.96589,0.0018914,0.97341
0.018925,0.95756,0.0094626,0.96578,0.0018925,0.97339
0.018936,0.95769,0.0094681,0.96567,0.0018936,0.97337
0.018947,0.95781,0.0094736,0.96556,0.0018947,0.97335
0.018958,0.95794,0.0094791,0.96545,0.0018958,0.97333
0.018969,0.95807,0.0094846,0.96534,0.0018969,0.97331
0.01898,0.9582,0.0094901,0.96524,0.001898,0.97329
0.018991,0.95833,0.0094956,0.96513,0.0018991,0.97327
0.019002,0.95846,0.0095011,0.96502,0.0019002,0.97325
0.019013,0.95859,0.0095066,0.96491,0.0019013,0.97323
0.019024,0.95873,0.0095122,0.9648,0.0019024,0.97321
0.019035,0.95886,0.0095177,0.96469,0.0019035,0.97319
0.019046,0.959,0.0095232,0.96458,0.0019046,0.97316
0.019057,0.95914,0.0095287,0.96447,0.0019057,0.97314
0.019068,0.95928,0.0095342,0.96436,0.0019068,0.97312
0.019079,0.95942,0.0095397,0.96425,0.0019079,0.9731
0.01909,0.95957,0.0095452,0.96415,0.001909,0.97308
0.019101,0.95971,0.0095507,0.96404,0.0019101,0.97306
0.019112,0.95986,0.0095562,0.96394,0.0019112,0.97304
0.019124,0.96,0.0095618,0.96383,0.0019124,0.97302
0.019135,0.96015,0.0095673,0.96373,0.0019135,0.973
0.019146,0.9603,0.0095728,0.96362,0.0019146,0.97298
0.019157,0.96045,0.0095783,0.96352,0.0019157,0.97296
0.019168,0.9606,0.0095838,0.96341,0.0019168,0.97294
0.019179,0.96076,0.0095893,0.96331,0.0019179,0.97292
0.01919,0.96091,0.0095948,0.9632,0.001919,0.97289
0.019201,0.96107,0.0096003,0.9631,0.0019201,0.97287
0.019212,0.96123,0.0096058,0.963,0.0019212,0.97285
0.019223,0.96138,0.0096114,0.96289,0.0019223,0.97283
0.019234,0.96154,0.0096169,0.96279,0.0019234,0.97281
0.019245,0.9617,0.0096224,0.96269,0.0019245,0.97279
0.019256,0.96186,0.0096279,0.96259,0.0019256,0.97277
0.019267,0.96202,0.0096334,0.96248,0.0019267,0.97275
0.019278,0.96219,0.0096389,0.96238,0.0019278,0.97273
0.019289,0.96235,0.0096444,0.96228,0.0019289,0.97271
0.0193,0.96251,0.0096499,0.96217,0.00193,0.97268
0.019311,0.96268,0.0096554,0.96207,0.0019311,0.97266
0.019322,0.96284,0.009661,0.96197,0.0019322,0.97264
0.019333,0.96301,0.0096665,0.96187,0.0019333,0.97262
0.019344,0.96317,0.009672,0.96177,0.0019344,0.9726
0.019355,0.96334,0.0096775,0.96167,0.0019355,0.97258
0.019366,0.96351,0.009683,0.96157,0.0019366,0.97256
0.019377,0.96367,0.0096885,0.96147,0.0019377,0.97253
0.019388,0.96384,0.009694,0.96136,0.0019388,0.97251
0.019399,0.96401,0.0096995,0.96126,0.0019399,0.97249
0.01941,0.96418,0.009705,0.96116,0.001941,0.97247
0.019421,0.96435,0.0097106,0.96106,0.0019421,0.97245
0.019432,0.96453,0.0097161,0.96096,0.0019432,0.97243
0.019443,0.9647,0.0097216,0.96086,0.0019443,0.97241
0.019454,0.96487,0.0097271,0.96076,0.0019454,0.97239
0.019465,0.96504,0.0097326,0.96066,0.0019465,0.97237
0.019476,0.96522,0.0097381,0.96056,0.0019476,0.97234
0.019487,0.96539,0.0097436,0.96046,0.0019487,0.97232
0.019498,0.96557,0.0097491,0.96037,0.0019498,0.9723
0.019509,0.96575,0.0097546,0.96027,0.0019509,0.97228
0.01952,0.96592,0.0097602,0.96017,0.001952,0.97226
0.019531,0.9661,0.0097657,0.96008,0.0019531,0.97224
0.019542,0.96628,0.0097712,0.95998,0.0019542,0.97222
0.019553,0.96646,0.0097767,0.95989,0.0019553,0.9722
0.019564,0.96664,0.0097822,0.95979,0.0019564,0.97218
0.019575,0.96682,0.0097877,0.9597,0.0019575,0.97216
0.019586,0.967,0.0097932,0.95961,0.0019586,0.97214
0.019597,0.96719,0.0097987,0.95951,0.0019597,0.97212
0.019608,0.96737,0.0098042,0.95942,0.0019608,0.97209
0.01962,0.96756,0.0098098,0.95933,0.001962,0.97207
0.019631,0.96774,0.0098153,0.95924,0.0019631,0.97205
0.019642,0.96793,0.0098208,0.95915,0.0019642,0.97203
0.019653,0.96812,0.0098263,0.95906,0.0019653,0.97201
0.019664,0.96831,0.0098318,0.95897,0.0019664,0.97199
0.019675,0.9685,0.0098373,0.95888,0.0019675,0.97197
0.019686,0.96869,0.0098428,0.95879,0.0019686,0.97195
0.019697,0.96888,0.0098483,0.9587,0.0019697,0.97193
0.019708,0.96907,0.0098538,0.95862,0.0019708,0.97191
0.019719,0.96926,0.0098594,0.95853,0.0019719,0.97189
0.01973,0.96945,0.0098649,0.95844,0.001973,0.97187
0.019741,0.96964,0.0098704,0.95835,0.0019741,0.97185
0.019752,0.96983,0.0098759,0.95827,0.0019752,0.97183
0.019763,0.97002,0.0098814,0.95818,0.0019763,0.9718
0.019774,0.97022,0.0098869,0.95809,0.0019774,0.97178
0.019785,0.97041,0.0098924,0.95801,0.0019785,0.97176
0.019796,0.9706,0.0098979,0.95792,0.0019796,0.97174
0.019807,0.97079,0.0099034,0.95784,0.0019807,0.97172
0.019818,0.97098,0.009909,0.95775,0.0019818,0.9717
0.019829,0.97117,0.0099145,0.95767,0.0019829,0.97168
0.01984,0.97136,0.00992,0.95758,0.001984,0.97166
0.019851,0.97155,0.0099255,0.9575,0.0019851,0.97164
0.019862,0.97174,0.009931,0.95741,0.0019862,0.97162
0.019873,0.97193,0.0099365,0.95733,0.0019873,0.9716
0.019884,0.97212,0.009942,0.95725,0.0019884,0.97158
0.019895,0.97231,0.0099475,0.95716,0.0019895,0.97156
0.019906,0.9725,0.009953,0.95708,0.0019906,0.97154
0.019917,0.97269,0.0099586,0.957,0.0019917,0.97151
0.019928,0.97288,0.0099641,0.95692,0.0019928,0.97149
0.019939,0.97307,0.0099696,0.95684,0.0019939,0.97147
0.01995,0.97326,0.0099751,0.95676,0.001995,0.97145
0.019961,0.97345,0.0099806,0.95668,0.0019961,0.97143
0.019972,0.97363,0.0099861,0.9566,0.0019972,0.97141
0.019983,0.97382,0.0099916,0.95652,0.0019983,0.97139
0.019994,0.97401,0.0099971,0.95644,0.0019994,0.97137
0.020005,0.9742,0.010003,0.95636,0.0020005,0.97135
0.020016,0.97439,0.010008,0.95628,0.0020016,0.97133
0.020027,0.97458,0.010014,0.95621,0.0020027,0.97131
0.020038,0.97477,0.010019,0.95613,0.0020038,0.97128
0.020049,0.97496,0.010025,0.95606,0.0020049,0.97126
0.02006,0.97515,0.01003,0.95599,0.002006,0.97124
0.020071,0.97534,0.010036,0.95591,0.0020071,0.97122
0.020082,0.97554,0.010041,0.95584,0.0020082,0.9712
0.020093,0.97573,0.010047,0.95577,0.0020093,0.97118
0.020104,0.97592,0.010052,0.9557,0.0020104,0.97116
0.020116,0.97611,0.010058,0.95563,0.0020116,0.97114
0.020127,0.9763,0.010063,0.95555,0.0020127,0.97112
0.020138,0.97649,0.010069,0.95548,0.0020138,0.97109
0.020149,0.97669,0.010074,0.95542,0.0020149,0.97107
0.02016,0.97688,0.01008,0.95535,0.002016,0.97105
0.020171,0.97708,0.010085,0.95528,0.0020171,0.97103
0.020182,0.97727,0.010091,0.95521,0.0020182,0.97101
0.020193,0.97746,0.010096,0.95514,0.0020193,0.97099
0.020204,0.97765,0.010102,0.95508,0.0020204,0.97097
0.020215,0.97783,0.010107,0.95501,0.0020215,0.97095
0.020226,0.97802,0.010113,0.95494,0.0020226,0.97092
0.020237,0.97821,0.010118,0.95488,0.0020237,0.9709
0.020248,0.97839,0.010124,0.95481,0.0020248,0.97088
0.020259,0.97857,0.010129,0.95474,0.0020259,0.97086
0.02027,0.97876,0.010135,0.95468,0.002027,0.97084
0.020281,0.97894,0.01014,0.95461,0.0020281,0.97082
0.020292,0.97912,0.010146,0.95455,0.0020292,0.9708
0.020303,0.9793,0.010151,0.95449,0.0020303,0.97077
0.020314,0.97948,0.010157,0.95443,0.0020314,0.97075
0.020325,0.97966,0.010162,0.95437,0.0020325,0.97073
0.020336,0.97983,0.010168,0.95431,0.0020336,0.97071
0.020347,0.98001,0.010173,0.95425,0.0020347,0.97069
0.020358,0.98018,0.010179,0.95419,0.0020358,0.97067
0.020369,0.98036,0.010185,0.95413,0.0020369,0.97064
0.02038,0.98053,0.01019,0.95408,0.002038,0.97062
0.020391,0.9807,0.010196,0.95402,0.0020391,0.9706
0.020402,0.98088,0.010201,0.95396,0.0020402,0.97058
0.020413,0.98105,0.010207,0.95391,0.0020413,0.97056
0.020424,0.98122,0.010212,0.95385,0.0020424,0.97054
0.020435,0.98139,0.010218,0.9538,0.0020435,0.97051
0.020446,0.98155,0.010223,0.95374,0.0020446,0.97049
0.020457,0.98172,0.010229,0.95369,0.0020457,0.97047
0.020468,0.98189,0.010234,0.95363,0.0020468,0.97045
0.020479,0.98205,0.01024,0.95358,0.0020479,0.97043
0.02049,0.98222,0.010245,0.95353,0.002049,0.97041
0.020501,0.98238,0.010251,0.95348,0.0020501,0.97039
0.020512,0.98254,0.010256,0.95343,0.0020512,0.97036
0.020523,0.98271,0.010262,0.95338,0.0020523,0.97034
0.020534,0.98287,0.010267,0.95333,0.0020534,0.97032
0.020545,0.98303,0.010273,0.95328,0.0020545,0.9703
0.020556,0.98319,0.010278,0.95323,0.0020556,0.97028
0.020567,0.98335,0.010284,0.95318,0.0020567,0.97026
0.020578,0.98351,0.010289,0.95313,0.0020578,0.97024
0.020589,0.98367,0.010295,0.95308,0.0020589,0.97021
0.0206,0.98383,0.0103,0.95304,0.00206,0.97019
0.020612,0.98398,0.010306,0.95299,0.0020612,0.97017
0.020623,0.98414,0.010311,0.95295,0.0020623,0.97015
0.020634,0.98429,0.010317,0.9529,0.0020634,0.97013
0.020645,0.98445,0.010322,0.95286,0.0020645,0.97011
0.020656,0.9846,0.010328,0.95282,0.0020656,0.97009
0.020667,0.98475,0.010333,0.95277,0.0020667,0.97006
0.020678,0.98489,0.010339,0.95273,0.0020678,0.97004
0.020689,0.98504,0.010344,0.95269,0.0020689,0.97002
0.0207,0.98519,0.01035,0.95265,0.00207,0.97
0.020711,0.98533,0.010355,0.95261,0.0020711,0.96998
0.020722,0.98547,0.010361,0.95257,0.0020722,0.96996
0.020733,0.98561,0.010366,0.95254,0.0020733,0.96994
0.020744,0.98575,0.010372,0.9525,0.0020744,0.96991
0.020755,0.98589,0.010377,0.95246,0.0020755,0.96989
0.020766,0.98602,0.010383,0.95242,0.0020766,0.96987
0.020777,0.98615,0.010388,0.95239,0.0020777,0.96985
0.020788,0.98629,0.010394,0.95235,0.0020788,0.96983
0.020799,0.98642,0.010399,0.95232,0.0020799,0.96981
0.02081,0.98655,0.010405,0.95229,0.002081,0.96979
0.020821,0.98667,0.01041,0.95225,0.0020821,0.96977
0.020832,0.9868,0.010416,0.95222,0.0020832,0.96974
0.020843,0.98692,0.010421,0.95219,0.0020843,0.96972
0.020854,0.98704,0.010427,0.95216,0.0020854,0.9697
0.020865,0.98716,0.010433,0.95213,0.0020865,0.96968
0.020876,0.98728,0.010438,0.9521,0.0020876,0.96966
0.020887,0.9874,0.010444,0.95207,0.0020887,0.96963
0.020898,0.98752,0.010449,0.95204,0.0020898,0.96961
0.020909,0.98763,0.010455,0.95201,0.0020909,0.96959
0.02092,0.98775,0.01046,0.95199,0.002092,0.96957
0.020931,0.98786,0.010466,0.95196,0.0020931,0.96955
0.020942,0.98797,0.010471,0.95193,0.0020942,0.96952
0.020953,0.98808,0.010477,0.95191,0.0020953,0.9695
0.020964,0.98818,0.010482,0.95188,0.0020964,0.96948
0.020975,0.98829,0.010488,0.95186,0.0020975,0.96946
0.020986,0.9884,0.010493,0.95183,0.0020986,0.96944
0.020997,0.9885,0.010499,0.95181,0.0020997,0.96942
0.021008,0.9886,0.010504,0.95179,0.0021008,0.9694
0.021019,0.9887,0.01051,0.95176,0.0021019,0.96937
0.02103,0.9888,0.010515,0.95174,0.002103,0.96935
0.021041,0.98889,0.010521,0.95172,0.0021041,0.96933
0.021052,0.98899,0.010526,0.9517,0.0021052,0.96931
0.021063,0.98908,0.010532,0.95168,0.0021063,0.96929
0.021074,0.98917,0.010537,0.95166,0.0021074,0.96927
0.021085,0.98926,0.010543,0.95164,0.0021085,0.96924
0.021096,0.98935,0.010548,0.95162,0.0021096,0.96922
0.021108,0.98944,0.010554,0.95161,0.0021108,0.9692
0.021119,0.98952,0.010559,0.95159,0.0021119,0.96918
0.02113,0.9896,0.010565,0.95157,0.002113,0.96916
0.021141,0.98968,0.01057,0.95156,0.0021141,0.96914
0.021152,0.98976,0.010576,0.95154,0.0021152,0.96912
0.021163,0.98984,0.010581,0.95153,0.0021163,0.96909
0.021174,0.98991,0.010587,0.95152,0.0021174,0.96907
0.021185,0.98999,0.010592,0.9515,0.0021185,0.96905
0.021196,0.99006,0.010598,0.95149,0.0021196,0.96903
0.021207,0.99013,0.010603,0.95148,0.0021207,0.96901
0.021218,0.9902,0.010609,0.95147,0.0021218,0.96898
0.021229,0.99027,0.010614,0.95146,0.0021229,0.96896
0.02124,0.99034,0.01062,0.95145,0.002124,0.96894
0.021251,0.9904,0.010625,0.95144,0.0021251,0.96892
0.021262,0.99047,0.010631,0.95143,0.0021262,0.9689
0.021273,0.99053,0.010636,0.95142,0.0021273,0.96888
0.021284,0.99059,0.010642,0.95142,0.0021284,0.96885
0.021295,0.99064,0.010647,0.95141,0.0021295,0.96883
0.021306,0.9907,0.010653,0.9514,0.0021306,0.96881
0.021317,0.99076,0.010658,0.9514,0.0021317,0.96879
0.021328,0.99081,0.010664,0.95139,0.0021328,0.96877
0.021339,0.99086,0.010669,0.95139,0.0021339,0.96874
0.02135,0.99091,0.010675,0.95138,0.002135,0.96872
0.021361,0.99096,0.010681,0.95138,0.0021361,0.9687
0.021372,0.991,0.010686,0.95138,0.0021372,0.96868
0.021383,0.99104,0.010692,0.95138,0.0021383,0.96866
0.021394,0.99109,0.010697,0.95137,0.0021394,0.96863
0.021405,0.99113,0.010703,0.95137,0.0021405,0.96861
0.021416,0.99117,0.010708,0.95137,0.0021416,0.96859
0.021427,0.9912,0.010714,0.95137,0.0021427,0.96857
0.021438,0.99124,0.010719,0.95137,0.0021438,0.96855
0.021449,0.99127,0.010725,0.95138,0.0021449,0.96852
0.02146,0.99131,0.01073,0.95138,0.002146,0.9685
0.021471,0.99134,0.010736,0.95138,0.0021471,0.96848
0.021482,0.99137,0.010741,0.95138,0.0021482,0.96846
0.021493,0.99139,0.010747,0.95139,0.0021493,0.96844
0.021504,0.99142,0.010752,0.95139,0.0021504,0.96841
0.021515,0.99144,0.010758,0.95139,0.0021515,0.96839
0.021526,0.99146,0.010763,0.9514,0.0021526,0.96837
0.021537,0.99148,0.010769,0.9514,0.0021537,0.96835
0.021548,0.9915,0.010774,0.95141,0.0021548,0.96833
0.021559,0.99151,0.01078,0.95142,0.0021559,0.96831
0.02157,0.99153,0.010785,0.95142,0.002157,0.96828
0.021581,0.99154,0.010791,0.95143,0.0021581,0.96826
0.021592,0.99155,0.010796,0.95144,0.0021592,0.96824
0.021604,0.99156,0.010802,0.95145,0.0021604,0.96822
0.021615,0.99157,0.010807,0.95146,0.0021615,0.9682
0.021626,0.99157,0.010813,0.95146,0.0021626,0.96818
0.021637,0.99157,0.010818,0.95147,0.0021637,0.96815
0.021648,0.99158,0.010824,0.95149,0.0021648,0.96813
0.021659,0.99158,0.010829,0.9515,0.0021659,0.96811
0.02167,0.99157,0.010835,0.95151,0.002167,0.96809
0.021681,0.99157,0.01084,0.95152,0.0021681,0.96807
0.021692,0.99157,0.010846,0.95153,0.0021692,0.96805
0.021703,0.99156,0.010851,0.95155,0.0021703,0.96802
0.021714,0.99155,0.010857,0.95156,0.0021714,0.968
0.021725,0.99154,0.010862,0.95158,0.0021725,0.96798
0.021736,0.99153,0.010868,0.95159,0.0021736,0.96796
0.021747,0.99151,0.010873,0.95161,0.0021747,0.96794
0.021758,0.9915,0.010879,0.95162,0.0021758,0.96792
0.021769,0.99148,0.010884,0.95164,0.0021769,0.9679
0.02178,0.99146,0.01089,0.95165,0.002178,0.96787
0.021791,0.99144,0.010895,0.95167,0.0021791,0.96785
0.021802,0.99142,0.010901,0.95169,0.0021802,0.96783
0.021813,0.9914,0.010906,0.95171,0.0021813,0.96781
0.021824,0.99137,0.010912,0.95173,0.0021824,0.96779
0.021835,0.99134,0.010917,0.95175,0.0021835,0.96777
0.021846,0.99131,0.010923,0.95177,0.0021846,0.96775
0.021857,0.99128,0.010929,0.95179,0.0021857,0.96772
0.021868,0.99125,0.010934,0.95181,0.0021868,0.9677
0.021879,0.99122,0.01094,0.95183,0.0021879,0.96768
0.02189,0.99118,0.010945,0.95185,0.002189,0.96766
0.021901,0.99114,0.010951,0.95187,0.0021901,0.96764
0.021912,0.9911,0.010956,0.95189,0.0021912,0.96762
0.021923,0.99106,0.010962,0.95191,0.0021923,0.96759
0.021934,0.99102,0.010967,0.95194,0.0021934,0.96757
0.021945,0.99098,0.010973,0.95196,0.0021945,0.96755
0.021956,0.99093,0.010978,0.95199,0.0021956,0.96753
0.021967,0.99089,0.010984,0.95201,0.0021967,0.96751
0.021978,0.99084,0.010989,0.95204,0.0021978,0.96749
0.021989,0.99079,0.010995,0.95206,0.0021989,0.96747
0.022,0.99074,0.011,0.95209,0.0022,0.96744
0.022011,0.99068,0.011006,0.95211,0.0022011,0.96742
0.022022,0.99063,0.011011,0.95214,0.0022022,0.9674
0.022033,0.99057,0.011017,0.95217,0.0022033,0.96738
0.022044,0.99051,0.011022,0.9522,0.0022044,0.96736
0.022055,0.99046,0.011028,0.95222,0.0022055,0.96734
0.022066,0.99039,0.011033,0.95225,0.0022066,0.96731
0.022077,0.99033,0.011039,0.95228,0.0022077,0.96729
0.022088,0.99027,0.011044,0.95231,0.0022088,0.96727
0.0221,0.9902,0.01105,0.95234,0.00221,0.96725
0.022111,0.99014,0.011055,0.95237,0.0022111,0.96723
0.022122,0.99007,0.011061,0.9524,0.0022122,0.9672
0.022133,0.99,0.011066,0.95244,0.0022133,0.96718
0.022144,0.98993,0.011072,0.95247,0.0022144,0.96716
0.022155,0.98986,0.011077,0.9525,0.0022155,0.96714
0.022166,0.98978,0.011083,0.95253,0.0022166,0.96712
0.022177,0.98971,0.011088,0.95256,0.0022177,0.96709
0.022188,0.98963,0.011094,0.9526,0.0022188,0.96707
0.022199,0.98955,0.011099,0.95263,0.0022199,0.96705
0.02221,0.98947,0.011105,0.95267,0.002221,0.96703
0.022221,0.98939,0.01111,0.9527,0.0022221,0.96701
0.022232,0.98931,0.011116,0.95273,0.0022232,0.96698
0.022243,0.98923,0.011121,0.95277,0.0022243,0.96696
0.022254,0.98914,0.011127,0.95281,0.0022254,0.96694
0.022265,0.98905,0.011132,0.95284,0.0022265,0.96692
0.022276,0.98897,0.011138,0.95288,0.0022276,0.9669
0.022287,0.98888,0.011143,0.95291,0.0022287,0.96687
0.022298,0.98879,0.011149,0.95295,0.0022298,0.96685
0.022309,0.98869,0.011154,0.95299,0.0022309,0.96683
0.02232,0.9886,0.01116,0.95303,0.002232,0.96681
0.022331,0.9885,0.011165,0.95307,0.0022331,0.96678
0.022342,0.98841,0.011171,0.95311,0.0022342,0.96676
0.022353,0.98831,0.011177,0.95315,0.0022353,0.96674
0.022364,0.98821,0.011182,0.95319,0.0022364,0.96672
0.022375,0.98811,0.011188,0.95323,0.0022375,0.96669
0.022386,0.98801,0.011193,0.95327,0.0022386,0.96667
0.022397,0.9879,0.011199,0.95331,0.0022397,0.96665
0.022408,0.9878,0.011204,0.95335,0.0022408,0.96663
0.022419,0.98769,0.01121,0.95339,0.0022419,0.96661
0.02243,0.98758,0.011215,0.95344,0.002243,0.96658
0.022441,0.98747,0.011221,0.95348,0.0022441,0.96656
0.022452,0.98737,0.011226,0.95352,0.0022452,0.96654
0.022463,0.98725,0.011232,0.95356,0.0022463,0.96652
0.022474,0.98714,0.011237,0.95361,0.0022474,0.96649
0.022485,0.98702,0.011243,0.95365,0.0022485,0.96647
0.022496,0.98691,0.011248,0.9537,0.0022496,0.96645
0.022507,0.98679,0.011254,0.95374,0.0022507,0.96643
0.022518,0.98667,0.011259,0.95379,0.0022518,0.96641
0.022529,0.98655,0.011265,0.95383,0.0022529,0.96638
0.02254,0.98642,0.01127,0.95388,0.002254,0.96636
0.022551,0.9863,0.011276,0.95392,0.0022551,0.96634
0.022562,0.98618,0.011281,0.95397,0.0022562,0.96632
0.022573,0.98605,0.011287,0.95401,0.0022573,0.9663
0.022584,0.98592,0.011292,0.95406,0.0022584,0.96628
0.022596,0.98579,0.011298,0.95411,0.0022596,0.96625
0.022607,0.98566,0.011303,0.95416,0.0022607,0.96623
0.022618,0.98553,0.011309,0.95421,0.0022618,0.96621
0.022629,0.9854,0.011314,0.95425,0.0022629,0.96619
0.02264,0.98526,0.01132,0.9543,0.002264,0.96617
0.022651,0.98513,0.011325,0.95435,0.0022651,0.96615
0.022662,0.98499,0.011331,0.9544,0.0022662,0.96612
0.022673,0.98485,0.011336,0.95445,0.0022673,0.9661
0.022684,0.98471,0.011342,0.9545,0.0022684,0.96608
0.022695,0.98457,0.011347,0.95455,0.0022695,0.96606
0.022706,0.98442,0.011353,0.9546,0.0022706,0.96604
0.022717,0.98428,0.011358,0.95465,0.0022717,0.96601
0.022728,0.98414,0.011364,0.9547,0.0022728,0.96599
0.022739,0.98399,0.011369,0.95475,0.0022739,0.96597
0.02275,0.98384,0.011375,0.9548,0.002275,0.96595
0.022761,0.98369,0.01138,0.95486,0.0022761,0.96593
0.022772,0.98355,0.011386,0.95491,0.0022772,0.96591
0.022783,0.9834,0.011391,0.95496,0.0022783,0.96588
0.022794,0.98325,0.011397,0.95501,0.0022794,0.96586
0.022805,0.9831,0.011402,0.95507,0.0022805,0.96584
0.022816,0.98294,0.011408,0.95512,0.0022816,0.96582
0.022827,0.98279,0.011413,0.95517,0.0022827,0.9658
0.022838,0.98264,0.011419,0.95523,0.0022838,0.96577
0.022849,0.98249,0.011425,0.95528,0.0022849,0.96575
0.02286,0.98233,0.01143,0.95533,0.002286,0.96573
0.022871,0.98218,0.011436,0.95538,0.0022871,0.96571
0.022882,0.98202,0.011441,0.95543,0.0022882,0.96569
0.022893,0.98186,0.011447,0.95549,0.0022893,0.96567
0.022904,0.98171,0.011452,0.95554,0.0022904,0.96564
0.022915,0.98155,0.011458,0.9556,0.0022915,0.96562
0.022926,0.9814,0.011463,0.95566,0.0022926,0.9656
0.022937,0.98124,0.011469,0.95572,0.0022937,0.96558
0.022948,0.98108,0.011474,0.95577,0.0022948,0.96556
0.022959,0.98092,0.01148,0.95583,0.0022959,0.96554
0.02297,0.98075,0.011485,0.95589,0.002297,0.96551
0.022981,0.98059,0.011491,0.95595,0.0022981,0.96549
0.022992,0.98042,0.011496,0.95601,0.0022992,0.96547
0.023003,0.98026,0.011502,0.95607,0.0023003,0.96545
0.023014,0.98009,0.011507,0.95613,0.0023014,0.96543
0.023025,0.97992,0.011513,0.95619,0.0023025,0.96541
0.023036,0.97975,0.011518,0.95625,0.0023036,0.96538
0.023047,0.97959,0.011524,0.95631,0.0023047,0.96536
0.023058,0.97942,0.011529,0.95637,0.0023058,0.96534
0.023069,0.97925,0.011535,0.95644,0.0023069,0.96532
0.02308,0.97907,0.01154,0.9565,0.002308,0.9653
0.023092,0.9789,0.011546,0.95656,0.0023092,0.96528
0.023103,0.97873,0.011551,0.95662,0.0023103,0.96525
0.023114,0.97856,0.011557,0.95669,0.0023114,0.96523
0.023125,0.97838,0.011562,0.95675,0.0023125,0.96521
0.023136,0.97821,0.011568,0.95681,0.0023136,0.96519
0.023147,0.97803,0.011573,0.95688,0.0023147,0.96517
0.023158,0.97785,0.011579,0.95694,0.0023158,0.96514
0.023169,0.97767,0.011584,0.95701,0.0023169,0.96512
0.02318,0.9775,0.01159,0.95707,0.002318,0.9651
0.023191,0.97732,0.011595,0.95714,0.0023191,0.96508
0.023202,0.97714,0.011601,0.9572,0.0023202,0.96506
0.023213,0.97695,0.011606,0.95727,0.0023213,0.96503
0.023224,0.97677,0.011612,0.95734,0.0023224,0.96501
0.023235,0.97658,0.011617,0.9574,0.0023235,0.96499
0.023246,0.9764,0.011623,0.95747,0.0023246,0.96497
0.023257,0.97621,0.011628,0.95754,0.0023257,0.96495
0.023268,0.97603,0.011634,0.9576,0.0023268,0.96492
0.023279,0.97584,0.011639,0.95767,0.0023279,0.9649
0.02329,0.97566,0.011645,0.95774,0.002329,0.96488
0.023301,0.97547,0.01165,0.95781,0.0023301,0.96486
0.023312,0.97529,0.011656,0.95787,0.0023312,0.96483
0.023323,0.97511,0.011661,0.95794,0.0023323,0.96481
0.023334,0.97492,0.011667,0.95801,0.0023334,0.96479
0.023345,0.97474,0.011673,0.95808,0.0023345,0.96477
0.023356,0.97456,0.011678,0.95814,0.0023356,0.96475
0.023367,0.97437,0.011684,0.95821,0.0023367,0.96472
0.023378,0.97419,0.011689,0.95828,0.0023378,0.9647
0.023389,0.97401,0.011695,0.95835,0.0023389,0.96468
0.0234,0.97383,0.0117,0.95842,0.00234,0.96466
0.023411,0.97365,0.011706,0.95849,0.0023411,0.96464
0.023422,0.97346,0.011711,0.95856,0.0023422,0.96461
0.023433,0.97328,0.011717,0.95863,0.0023433,0.96459
0.023444,0.9731,0.011722,0.9587,0.0023444,0.96457
0.023455,0.97292,0.011728,0.95877,0.0023455,0.96455
0.023466,0.97273,0.011733,0.95884,0.0023466,0.96453
0.023477,0.97255,0.011739,0.95891,0.0023477,0.9645
0.023488,0.97236,0.011744,0.95898,0.0023488,0.96448
0.023499,0.97218,0.01175,0.95905,0.0023499,0.96446
0.02351,0.972,0.011755,0.95912,0.002351,0.96444
0.023521,0.97181,0.011761,0.9592,0.0023521,0.96442
0.023532,0.97163,0.011766,0.95927,0.0023532,0.96439
0.023543,0.97144,0.011772,0.95934,0.0023543,0.96437
0.023554,0.97126,0.011777,0.95941,0.0023554,0.96435
0.023565,0.97107,0.011783,0.95948,0.0023565,0.96433
0.023576,0.97088,0.011788,0.95956,0.0023576,0.96431
0.023588,0.9707,0.011794,0.95963,0.0023588,0.96429
0.023599,0.97051,0.011799,0.9597,0.0023599,0.96427
0.02361,0.97033,0.011805,0.95978,0.002361,0.96424
0.023621,0.97014,0.01181,0.95985,0.0023621,0.96422
0.023632,0.96996,0.011816,0.95993,0.0023632,0.9642
0.023643,0.96977,0.011821,0.96,0.0023643,0.96418
0.023654,0.96959,0.011827,0.96008,0.0023654,0.96416
0.023665,0.9694,0.011832,0.96015,0.0023665,0.96414
0.023676,0.96921,0.011838,0.96023,0.0023676,0.96411
0.023687,0.96903,0.011843,0.96031,0.0023687,0.96409
0.023698,0.96884,0.011849,0.96039,0.0023698,0.96407
0.023709,0.96866,0.011854,0.96046,0.0023709,0.96405
0.02372,0.96847,0.01186,0.96054,0.002372,0.96403
0.023731,0.96829,0.011865,0.96062,0.0023731,0.96401
0.023742,0.9681,0.011871,0.9607,0.0023742,0.96398
0.023753,0.96792,0.011876,0.96078,0.0023753,0.96396
0.023764,0.96774,0.011882,0.96086,0.0023764,0.96394
0.023775,0.96756,0.011887,0.96094,0.0023775,0.96392
0.023786,0.96738,0.011893,0.96102,0.0023786,0.9639
0.023797,0.9672,0.011898,0.9611,0.0023797,0.96388
0.023808,0.96702,0.011904,0.96118,0.0023808,0.96386
0.023819,0.96684,0.011909,0.96126,0.0023819,0.96383
0.02383,0.96667,0.011915,0.96135,0.002383,0.96381
0.023841,0.96649,0.011921,0.96143,0.0023841,0.96379
0.023852,0.96632,0.011926,0.96151,0.0023852,0.96377
0.023863,0.96614,0.011932,0.96159,0.0023863,0.96375
0.023874,0.96597,0.011937,0.96167,0.0023874,0.96373
0.023885,0.9658,0.011943,0.96176,0.0023885,0.96371
0.023896,0.96563,0.011948,0.96184,0.0023896,0.96368
0.023907,0.96546,0.011954,0.96192,0.0023907,0.96366
0.023918,0.96529,0.011959,0.962,0.0023918,0.96364
0.023929,0.96512,0.011965,0.96208,0.0023929,0.96362
0.02394,0.96495,0.01197,0.96217,0.002394,0.9636
0.023951,0.96478,0.011976,0.96225,0.0023951,0.96358
0.023962,0.96461,0.011981,0.96233,0.0023962,0.96356
0.023973,0.96444,0.011987,0.96241,0.0023973,0.96353
0.023984,0.96428,0.011992,0.9625,0.0023984,0.96351
0.023995,0.96411,0.011998,0.96258,0.0023995,0.96349
0.024006,0.96395,0.012003,0.96266,0.0024006,0.96347
0.024017,0.96378,0.012009,0.96275,0.0024017,0.96345
0.024028,0.96362,0.012014,0.96283,0.0024028,0.96343
0.024039,0.96345,0.01202,0.96292,0.0024039,0.9634
0.02405,0.96329,0.012025,0.963,0.002405,0.96338
0.024061,0.96313,0.012031,0.96309,0.0024061,0.96336
0.024072,0.96297,0.012036,0.96317,0.0024072,0.96334
0.024084,0.96281,0.012042,0.96325,0.0024084,0.96332
0.024095,0.96265,0.012047,0.96334,0.0024095,0.9633
0.024106,0.96249,0.012053,0.96342,0.0024106,0.96327
0.024117,0.96233,0.012058,0.96351,0.0024117,0.96325
0.024128,0.96217,0.012064,0.9636,0.0024128,0.96323
0.024139,0.96202,0.012069,0.96369,0.0024139,0.96321
0.02415,0.96186,0.012075,0.96378,0.002415,0.96319
0.024161,0.96171,0.01208,0.96387,0.0024161,0.96316
0.024172,0.96155,0.012086,0.96395,0.0024172,0.96314
0.024183,0.9614,0.012091,0.96404,0.0024183,0.96312
0.024194,0.96125,0.012097,0.96413,0.0024194,0.9631
0.024205,0.9611,0.012102,0.96423,0.0024205,0.96308
0.024216,0.96094,0.012108,0.96432,0.0024216,0.96305
0.024227,0.9608,0.012113,0.96441,0.0024227,0.96303
0.024238,0.96065,0.012119,0.9645,0.0024238,0.96301
0.024249,0.9605,0.012124,0.96459,0.0024249,0.96299
0.02426,0.96036,0.01213,0.96469,0.002426,0.96297
0.024271,0.96021,0.012135,0.96478,0.0024271,0.96294
0.024282,0.96007,0.012141,0.96487,0.0024282,0.96292
0.024293,0.95993,0.012146,0.96497,0.0024293,0.9629
0.024304,0.95979,0.012152,0.96506,0.0024304,0.96288
0.024315,0.95965,0.012157,0.96516,0.0024315,0.96285
0.024326,0.95952,0.012163,0.96525,0.0024326,0.96283
0.024337,0.95938,0.012169,0.96534,0.0024337,0.96281
0.024348,0.95925,0.012174,0.96544,0.0024348,0.96279
0.024359,0.95912,0.01218,0.96553,0.0024359,0.96277
0.02437,0.95899,0.012185,0.96563,0.002437,0.96274
0.024381,0.95886,0.012191,0.96572,0.0024381,0.96272
0.024392,0.95873,0.012196,0.96581,0.0024392,0.9627
0.024403,0.9586,0.012202,0.96591,0.0024403,0.96268
0.024414,0.95848,0.012207,0.966,0.0024414,0.96266
0.024425,0.95836,0.012213,0.9661,0.0024425,0.96264
0.024436,0.95824,0.012218,0.96619,0.0024436,0.96261
0.024447,0.95812,0.012224,0.96628,0.0024447,0.96259
0.024458,0.958,0.012229,0.96638,0.0024458,0.96257
0.024469,0.95788,0.012235,0.96647,0.0024469,0.96255
0.02448,0.95776,0.01224,0.96657,0.002448,0.96253
0.024491,0.95765,0.012246,0.96666,0.0024491,0.96251
0.024502,0.95754,0.012251,0.96676,0.0024502,0.96248
0.024513,0.95743,0.012257,0.96685,0.0024513,0.96246
0.024524,0.95732,0.012262,0.96695,0.0024524,0.96244
0.024535,0.95721,0.012268,0.96704,0.0024535,0.96242
0.024546,0.9571,0.012273,0.96714,0.0024546,0.9624
0.024557,0.95699,0.012279,0.96724,0.0024557,0.96238
0.024568,0.95689,0.012284,0.96733,0.0024568,0.96236
0.02458,0.95678,0.01229,0.96743,0.002458,0.96233
0.024591,0.95668,0.012295,0.96753,0.0024591,0.96231
0.024602,0.95658,0.012301,0.96763,0.0024602,0.96229
0.024613,0.95648,0.012306,0.96773,0.0024613,0.96227
0.024624,0.95639,0.012312,0.96782,0.0024624,0.96225
0.024635,0.95629,0.012317,0.96792,0.0024635,0.96223
0.024646,0.9562,0.012323,0.96802,0.0024646,0.96221
0.024657,0.95611,0.012328,0.96812,0.0024657,0.96218
0.024668,0.95601,0.012334,0.96822,0.0024668,0.96216
0.024679,0.95592,0.012339,0.96832,0.0024679,0.96214
0.02469,0.95583,0.012345,0.96842,0.002469,0.96212
0.024701,0.95574,0.01235,0.96853,0.0024701,0.9621
0.024712,0.95566,0.012356,0.96863,0.0024712,0.96208
0.024723,0.95557,0.012361,0.96873,0.0024723,0.96206
0.024734,0.95549,0.012367,0.96883,0.0024734,0.96203
0.024745,0.95541,0.012372,0.96894,0.0024745,0.96201
0.024756,0.95533,0.012378,0.96904,0.0024756,0.96199
0.024767,0.95525,0.012383,0.96914,0.0024767,0.96197
0.024778,0.95518,0.012389,0.96924,0.0024778,0.96195
0.024789,0.9551,0.012394,0.96935,0.0024789,0.96193
0.0248,0.95503,0.0124,0.96945,0.00248,0.96191
0.024811,0.95496,0.012405,0.96955,0.0024811,0.96188
0.024822,0.95489,0.012411,0.96966,0.0024822,0.96186
0.024833,0.95482,0.012417,0.96976,0.0024833,0.96184
0.024844,0.95475,0.012422,0.96986,0.0024844,0.96182
0.024855,0.95469,0.012428,0.96996,0.0024855,0.9618
0.024866,0.95463,0.012433,0.97007,0.0024866,0.96177
0.024877,0.95456,0.012439,0.97017,0.0024877,0.96175
0.024888,0.9545,0.012444,0.97027,0.0024888,0.96173
0.024899,0.95444,0.01245,0.97038,0.0024899,0.96171
0.02491,0.95439,0.012455,0.97048,0.002491,0.96169
0.024921,0.95433,0.012461,0.97058,0.0024921,0.96167
0.024932,0.95427,0.012466,0.97069,0.0024932,0.96165
0.024943,0.95422,0.012472,0.97079,0.0024943,0.96163
0.024954,0.95417,0.012477,0.97089,0.0024954,0.9616
0.024965,0.95412,0.012483,0.97099,0.0024965,0.96158
0.024976,0.95407,0.012488,0.97109,0.0024976,0.96156
0.024987,0.95402,0.012494,0.9712,0.0024987,0.96154
0.024998,0.95398,0.012499,0.9713,0.0024998,0.96152
0.025009,0.95394,0.012505,0.97141,0.0025009,0.9615
0.02502,0.95389,0.01251,0.97151,0.002502,0.96148
0.025031,0.95385,0.012516,0.97162,0.0025031,0.96146
0.025042,0.95382,0.012521,0.97172,0.0025042,0.96143
0.025053,0.95378,0.012527,0.97183,0.0025053,0.96141
0.025064,0.95374,0.012532,0.97194,0.0025064,0.96139
0.025076,0.95371,0.012538,0.97204,0.0025076,0.96137
0.025087,0.95368,0.012543,0.97215,0.0025087,0.96135
0.025098,0.95365,0.012549,0.97226,0.0025098,0.96133
0.025109,0.95362,0.012554,0.97237,0.0025109,0.96131
0.02512,0.9536,0.01256,0.97248,0.002512,0.96129
0.025131,0.95357,0.012565,0.97259,0.0025131,0.96126
0.025142,0.95355,0.012571,0.9727,0.0025142,0.96124
0.025153,0.95353,0.012576,0.97281,0.0025153,0.96122
0.025164,0.95351,0.012582,0.97292,0.0025164,0.9612
0.025175,0.95349,0.012587,0.97303,0.0025175,0.96118
0.025186,0.95347,0.012593,0.97314,0.0025186,0.96116
0.025197,0.95346,0.012598,0.97325,0.0025197,0.96114
0.025208,0.95344,0.012604,0.97336,0.0025208,0.96111
0.025219,0.95343,0.012609,0.97346,0.0025219,0.96109
0.02523,0.95342,0.012615,0.97357,0.002523,0.96107
0.025241,0.95342,0.01262,0.97368,0.0025241,0.96105
0.025252,0.95341,0.012626,0.97379,0.0025252,0.96103
0.025263,0.95341,0.012631,0.9739,0.0025263,0.96101
0.025274,0.9534,0.012637,0.97401,0.0025274,0.96099
0.025285,0.9534,0.012642,0.97412,0.0025285,0.96096
0.025296,0.9534,0.012648,0.97422,0.0025296,0.96094
0.025307,0.9534,0.012653,0.97433,0.0025307,0.96092
0.025318,0.95341,0.012659,0.97444,0.0025318,0.9609
0.025329,0.95341,0.012665,0.97455,0.0025329,0.96088
0.02534,0.95342,0.01267,0.97466,0.002534,0.96086
0.025351,0.95343,0.012676,0.97477,0.0025351,0.96083
0.025362,0.95344,0.012681,0.97487,0.0025362,0.96081
0.025373,0.95345,0.012687,0.97498,0.0025373,0.96079
0.025384,0.95346,0.012692,0.97509,0.0025384,0.96077
0.025395,0.95348,0.012698,0.9752,0.0025395,0.96075
0.025406,0.95349,0.012703,0.97531,0.0025406,0.96073
0.025417,0.95351,0.012709,0.97542,0.0025417,0.96071
0.025428,0.95353,0.012714,0.97553,0.0025428,0.96069
0.025439,0.95355,0.01272,0.97564,0.0025439,0.96066
0.02545,0.95358,0.012725,0.97575,0.002545,0.96064
0.025461,0.9536,0.012731,0.97586,0.0025461,0.96062
0.025472,0.95363,0.012736,0.97597,0.0025472,0.9606
0.025483,0.95366,0.012742,0.97608,0.0025483,0.96058
0.025494,0.95369,0.012747,0.97619,0.0025494,0.96056
0.025505,0.95372,0.012753,0.97631,0.0025505,0.96054
0.025516,0.95375,0.012758,0.97642,0.0025516,0.96052
0.025527,0.95379,0.012764,0.97653,0.0025527,0.9605
0.025538,0.95382,0.012769,0.97664,0.0025538,0.96048
0.025549,0.95386,0.012775,0.97676,0.0025549,0.96046
0.02556,0.9539,0.01278,0.97687,0.002556,0.96043
0.025572,0.95394,0.012786,0.97698,0.0025572,0.96041
0.025583,0.95398,0.012791,0.9771,0.0025583,0.96039
0.025594,0.95403,0.012797,0.97721,0.0025594,0.96037
0.025605,0.95407,0.012802,0.97732,0.0025605,0.96035
0.025616,0.95412,0.012808,0.97743,0.0025616,0.96033
0.025627,0.95417,0.012813,0.97754,0.0025627,0.96031
0.025638,0.95422,0.012819,0.97765,0.0025638,0.96029
0.025649,0.95427,0.012824,0.97776,0.0025649,0.96027
0.02566,0.95432,0.01283,0.97787,0.002566,0.96025
0.025671,0.95438,0.012835,0.97797,0.0025671,0.96023
0.025682,0.95444,0.012841,0.97808,0.0025682,0.96021
0.025693,0.95449,0.012846,0.97819,0.0025693,0.96019
0.025704,0.95455,0.012852,0.9783,0.0025704,0.96017
0.025715,0.95461,0.012857,0.97841,0.0025715,0.96014
0.025726,0.95467,0.012863,0.97852,0.0025726,0.96012
0.025737,0.95474,0.012868,0.97863,0.0025737,0.9601
0.025748,0.9548,0.012874,0.97873,0.0025748,0.96008
0.025759,0.95487,0.012879,0.97884,0.0025759,0.96006
0.02577,0.95494,0.012885,0.97895,0.002577,0.96004
0.025781,0.95501,0.01289,0.97905,0.0025781,0.96002
0.025792,0.95508,0.012896,0.97916,0.0025792,0.96
0.025803,0.95515,0.012901,0.97927,0.0025803,0.95998
0.025814,0.95522,0.012907,0.97938,0.0025814,0.95996
0.025825,0.9553,0.012913,0.97949,0.0025825,0.95994
0.025836,0.95537,0.012918,0.9796,0.0025836,0.95992
0.025847,0.95545,0.012924,0.97971,0.0025847,0.9599
0.025858,0.95553,0.012929,0.97982,0.0025858,0.95988
0.025869,0.95561,0.012935,0.97993,0.0025869,0.95986
0.02588,0.95569,0.01294,0.98004,0.002588,0.95984
0.025891,0.95578,0.012946,0.98015,0.0025891,0.95982
0.025902,0.95586,0.012951,0.98026,0.0025902,0.9598
0.025913,0.95595,0.012957,0.98037,0.0025913,0.95978
0.025924,0.95604,0.012962,0.98049,0.0025924,0.95976
0.025935,0.95612,0.012968,0.9806,0.0025935,0.95974
0.025946,0.95621,0.012973,0.98071,0.0025946,0.95972
0.025957,0.95631,0.012979,0.98082,0.0025957,0.9597
0.025968,0.9564,0.012984,0.98093,0.0025968,0.95968
0.025979,0.95649,0.01299,0.98104,0.0025979,0.95966
0.02599,0.95659,0.012995,0.98115,0.002599,0.95964
0.026001,0.95668,0.013001,0.98126,0.0026001,0.95961
0.026012,0.95678,0.013006,0.98137,0.0026012,0.95959
0.026023,0.95688,0.013012,0.98147,0.0026023,0.95957
0.026034,0.95698,0.013017,0.98158,0.0026034,0.95955
0.026045,0.95708,0.013023,0.98169,0.0026045,0.95953
0.026056,0.95718,0.013028,0.98179,0.0026056,0.95951
0.026067,0.95729,0.013034,0.9819,0.0026067,0.95949
0.026079,0.95739,0.013039,0.98201,0.0026079,0.95947
0.02609,0.9575,0.013045,0.98211,0.002609,0.95945
0.026101,0.95761,0.01305,0.98222,0.0026101,0.95943
0.026112,0.95772,0.013056,0.98232,0.0026112,0.95941
0.026123,0.95783,0.013061,0.98243,0.0026123,0.95939
0.026134,0.95794,0.013067,0.98253,0.0026134,0.95937
0.026145,0.95806,0.013072,0.98264,0.0026145,0.95935
0.026156,0.95817,0.013078,0.98275,0.0026156,0.95933
0.026167,0.95829,0.013083,0.98285,0.0026167,0.95931
0.026178,0.95841,0.013089,0.98296,0.0026178,0.95929
0.026189,0.95853,0.013094,0.98306,0.0026189,0.95927
0.0262,0.95865,0.0131,0.98316,0.00262,0.95925
0.026211,0.95877,0.013105,0.98327,0.0026211,0.95923
0.026222,0.95889,0.013111,0.98337,0.0026222,0.95921
0.026233,0.95902,0.013116,0.98348,0.0026233,0.95919
0.026244,0.95914,0.013122,0.98358,0.0026244,0.95917
0.026255,0.95927,0.013127,0.98369,0.0026255,0.95915
0.026266,0.9594,0.013133,0.98379,0.0026266,0.95913
0.026277,0.95953,0.013138,0.9839,0.0026277,0.95911
0.026288,0.95966,0.013144,0.984,0.0026288,0.95909
0.026299,0.95979,0.013149,0.98411,0.0026299,0.95906
0.02631,0.95993,0.013155,0.98421,0.002631,0.95904
0.026321,0.96006,0.013161,0.98431,0.0026321,0.95902
0.026332,0.9602,0.013166,0.98442,0.0026332,0.959
0.026343,0.96034,0.013172,0.98452,0.0026343,0.95898
0.026354,0.96047,0.013177,0.98463,0.0026354,0.95896
0.026365,0.96061,0.013183,0.98473,0.0026365,0.95894
0.026376,0.96076,0.013188,0.98483,0.0026376,0.95892
0.026387,0.9609,0.013194,0.98494,0.0026387,0.9589
0.026398,0.96104,0.013199,0.98504,0.0026398,0.95888
0.026409,0.96119,0.013205,0.98514,0.0026409,0.95886
0.02642,0.96134,0.01321,0.98524,0.002642,0.95884
0.026431,0.96148,0.013216,0.98534,0.0026431,0.95882
0.026442,0.96163,0.013221,0.98544,0.0026442,0.9588
0.026453,0.96178,0.013227,0.98554,0.0026453,0.95878
0.026464,0.96193,0.013232,0.98563,0.0026464,0.95876
0.026475,0.96208,0.013238,0.98573,0.0026475,0.95874
0.026486,0.96223,0.013243,0.98583,0.0026486,0.95872
0.026497,0.96238,0.013249,0.98593,0.0026497,0.9587
0.026508,0.96253,0.013254,0.98602,0.0026508,0.95868
0.026519,0.96269,0.01326,0.98612,0.0026519,0.95866
0.02653,0.96284,0.013265,0.98622,0.002653,0.95864
0.026541,0.96299,0.013271,0.98631,0.0026541,0.95862
0.026552,0.96315,0.013276,0.98641,0.0026552,0.9586
0.026563,0.96331,0.013282,0.9865,0.0026563,0.95858
0.026575,0.96346,0.013287,0.98659,0.0026575,0.95856
0.026586,0.96362,0.013293,0.98669,0.0026586,0.95854
0.026597,0.96377,0.013298,0.98678,0.0026597,0.95852
0.026608,0.96393,0.013304,0.98687,0.0026608,0.9585
0.026619,0.96409,0.013309,0.98696,0.0026619,0.95848
0.02663,0.96425,0.013315,0.98706,0.002663,0.95846
0.026641,0.96441,0.01332,0.98715,0.0026641,0.95844
0.026652,0.96457,0.013326,0.98725,0.0026652,0.95842
0.026663,0.96473,0.013331,0.98734,0.0026663,0.9584
0.026674,0.96489,0.013337,0.98743,0.0026674,0.95838
0.026685,0.96505,0.013342,0.98752,0.0026685,0.95836
0.026696,0.96522,0.013348,0.98762,0.0026696,0.95834
0.026707,0.96538,0.013353,0.98771,0.0026707,0.95832
0.026718,0.96554,0.013359,0.9878,0.0026718,0.9583
0.026729,0.96571,0.013364,0.98789,0.0026729,0.95828
0.02674,0.96587,0.01337,0.98798,0.002674,0.95826
0.026751,0.96604,0.013375,0.98807,0.0026751,0.95824
0.026762,0.9662,0.013381,0.98817,0.0026762,0.95822
0.026773,0.96637,0.013386,0.98826,0.0026773,0.9582
0.026784,0.96654,0.013392,0.98835,0.0026784,0.95819
0.026795,0.96671,0.013397,0.98844,0.0026795,0.95817
0.026806,0.96688,0.013403,0.98853,0.0026806,0.95815
0.026817,0.96705,0.013409,0.98862,0.0026817,0.95813
0.026828,0.96722,0.013414,0.98871,0.0026828,0.95811
0.026839,0.96739,0.01342,0.9888,0.0026839,0.95809
0.02685,0.96756,0.013425,0.98888,0.002685,0.95807
0.026861,0.96774,0.013431,0.98897,0.0026861,0.95805
0.026872,0.96791,0.013436,0.98906,0.0026872,0.95803
0.026883,0.96809,0.013442,0.98914,0.0026883,0.95801
0.026894,0.96826,0.013447,0.98923,0.0026894,0.95799
0.026905,0.96844,0.013453,0.98931,0.0026905,0.95797
0.026916,0.96861,0.013458,0.98939,0.0026916,0.95795
0.026927,0.96879,0.013464,0.98948,0.0026927,0.95793
0.026938,0.96897,0.013469,0.98956,0.0026938,0.95791
0.026949,0.96915,0.013475,0.98964,0.0026949,0.95789
0.02696,0.96933,0.01348,0.98972,0.002696,0.95787
0.026971,0.9695,0.013486,0.9898,0.0026971,0.95785
0.026982,0.96968,0.013491,0.98988,0.0026982,0.95783
0.026993,0.96986,0.013497,0.98996,0.0026993,0.95781
0.027004,0.97003,0.013502,0.99004,0.0027004,0.95779
0.027015,0.97021,0.013508,0.99012,0.0027015,0.95778
0.027026,0.97039,0.013513,0.9902,0.0027026,0.95776
0.027037,0.97056,0.013519,0.99028,0.0027037,0.95774
0.027048,0.97074,0.013524,0.99035,0.0027048,0.95772
0.027059,0.97092,0.01353,0.99043,0.0027059,0.9577
0.027071,0.97109,0.013535,0.99051,0.0027071,0.95768
0.027082,0.97127,0.013541,0.99058,0.0027082,0.95766
0.027093,0.97144,0.013546,0.99066,0.0027093,0.95764
0.027104,0.97162,0.013552,0.99073,0.0027104,0.95762
0.027115,0.97179,0.013557,0.99081,0.0027115,0.9576
0.027126,0.97197,0.013563,0.99088,0.0027126,0.95758
0.027137,0.97214,0.013568,0.99095,0.0027137,0.95757
0.027148,0.97232,0.013574,0.99103,0.0027148,0.95755
0.027159,0.9725,0.013579,0.9911,0.0027159,0.95753
0.02717,0.97267,0.013585,0.99117,0.002717,0.95751
0.027181,0.97284,0.01359,0.99124,0.0027181,0.95749
0.027192,0.97302,0.013596,0.99132,0.0027192,0.95747
0.027203,0.97319,0.013601,0.99139,0.0027203,0.95745
0.027214,0.97337,0.013607,0.99146,0.0027214,0.95743
0.027225,0.97354,0.013612,0.99153,0.0027225,0.95741
0.027236,0.97371,0.013618,0.9916,0.0027236,0.95739
0.027247,0.97388,0.013623,0.99167,0.0027247,0.95737
0.027258,0.97406,0.013629,0.99174,0.0027258,0.95736
0.027269,0.97423,0.013634,0.9918,0.0027269,0.95734
0.02728,0.9744,0.01364,0.99187,0.002728,0.95732
0.027291,0.97457,0.013645,0.99194,0.0027291,0.9573
0.027302,0.97475,0.013651,0.99201,0.0027302,0.95728
0.027313,0.97492,0.013657,0.99207,0.0027313,0.95726
0.027324,0.97509,0.013662,0.99214,0.0027324,0.95724
0.027335,0.97527,0.013668,0.99221,0.0027335,0.95722
0.027346,0.97544,0.013673,0.99227,0.0027346,0.9572
0.027357,0.97561,0.013679,0.99234,0.0027357,0.95718
0.027368,0.97579,0.013684,0.9924,0.0027368,0.95716
0.027379,0.97596,0.01369,0.99247,0.0027379,0.95714
0.02739,0.97613,0.013695,0.99253,0.002739,0.95712
0.027401,0.97631,0.013701,0.99259,0.0027401,0.95711
0.027412,0.97648,0.013706,0.99265,0.0027412,0.95709
0.027423,0.97665,0.013712,0.99271,0.0027423,0.95707
0.027434,0.97683,0.013717,0.99277,0.0027434,0.95705
0.027445,0.977,0.013723,0.99283,0.0027445,0.95703
0.027456,0.97717,0.013728,0.99289,0.0027456,0.95701
0.027467,0.97735,0.013734,0.99295,0.0027467,0.95699
0.027478,0.97752,0.013739,0.99301,0.0027478,0.95697
0.027489,0.97768,0.013745,0.99307,0.0027489,0.95695
0.0275,0.97785,0.01375,0.99312,0.00275,0.95693
0.027511,0.97802,0.013756,0.99318,0.0027511,0.95692
0.027522,0.97818,0.013761,0.99323,0.0027522,0.9569
0.027533,0.97835,0.013767,0.99329,0.0027533,0.95688
0.027544,0.97851,0.013772,0.99334,0.0027544,0.95686
0.027555,0.97867,0.013778,0.9934,0.0027555,0.95684
0.027567,0.97883,0.013783,0.99345,0.0027567,0.95682
0.027578,0.97899,0.013789,0.9935,0.0027578,0.9568
0.027589,0.97915,0.013794,0.99356,0.0027589,0.95678
0.0276,0.97931,0.0138,0.99361,0.00276,0.95676
0.027611,0.97947,0.013805,0.99366,0.0027611,0.95675
0.027622,0.97962,0.013811,0.99371,0.0027622,0.95673
0.027633,0.97978,0.013816,0.99376,0.0027633,0.95671
0.027644,0.97993,0.013822,0.99381,0.0027644,0.95669
0.027655,0.98008,0.013827,0.99386,0.0027655,0.95667
0.027666,0.98024,0.013833,0.99391,0.0027666,0.95665
0.027677,0.98039,0.013838,0.99395,0.0027677,0.95663
0.027688,0.98054,0.013844,0.994,0.0027688,0.95662
0.027699,0.98069,0.013849,0.99405,0.0027699,0.9566
0.02771,0.98084,0.013855,0.99409,0.002771,0.95658
0.027721,0.98099,0.01386,0.99414,0.0027721,0.95656
0.027732,0.98114,0.013866,0.99418,0.0027732,0.95654
0.027743,0.98128,0.013871,0.99423,0.0027743,0.95652
0.027754,0.98143,0.013877,0.99427,0.0027754,0.95651
0.027765,0.98157,0.013882,0.99431,0.0027765,0.95649
0.027776,0.98172,0.013888,0.99435,0.0027776,0.95647
0.027787,0.98186,0.013893,0.99439,0.0027787,0.95645
0.027798,0.982,0.013899,0.99443,0.0027798,0.95643
0.027809,0.98214,0.013905,0.99447,0.0027809,0.95642
0.02782,0.98228,0.01391,0.99451,0.002782,0.9564
0.027831,0.98242,0.013916,0.99455,0.0027831,0.95638
0.027842,0.98256,0.013921,0.99459,0.0027842,0.95636
0.027853,0.9827,0.013927,0.99463,0.0027853,0.95634
0.027864,0.98284,0.013932,0.99467,0.0027864,0.95633
0.027875,0.98298,0.013938,0.99471,0.0027875,0.95631
0.027886,0.98311,0.013943,0.99475,0.0027886,0.95629
0.027897,0.98325,0.013949,0.99479,0.0027897,0.95627
0.027908,0.98338,0.013954,0.99483,0.0027908,0.95625
0.027919,0.98352,0.01396,0.99486,0.0027919,0.95624
0.02793,0.98365,0.013965,0.9949,0.002793,0.95622
0.027941,0.98378,0.013971,0.99493,0.0027941,0.9562
0.027952,0.98391,0.013976,0.99497,0.0027952,0.95618
0.027963,0.98403,0.013982,0.995,0.0027963,0.95616
0.027974,0.98416,0.013987,0.99504,0.0027974,0.95615
0.027985,0.98428,0.013993,0.99507,0.0027985,0.95613
0.027996,0.98441,0.013998,0.9951,0.0027996,0.95611
0.028007,0.98453,0.014004,0.99514,0.0028007,0.95609
0.028018,0.98465,0.014009,0.99517,0.0028018,0.95608
0.028029,0.98478,0.014015,0.9952,0.0028029,0.95606
0.02804,0.98489,0.01402,0.99523,0.002804,0.95604
0.028051,0.98501,0.014026,0.99526,0.0028051,0.95602
0.028063,0.98513,0.014031,0.99529,0.0028063,0.95601
0.028074,0.98524,0.014037,0.99532,0.0028074,0.95599
0.028085,0.98535,0.014042,0.99535,0.0028085,0.95597
0.028096,0.98547,0.014048,0.99537,0.0028096,0.95595
0.028107,0.98558,0.014053,0.9954,0.0028107,0.95594
0.028118,0.98569,0.014059,0.99543,0.0028118,0.95592
0.028129,0.98579,0.014064,0.99545,0.0028129,0.9559
0.02814,0.9859,0.01407,0.99548,0.002814,0.95588
0.028151,0.986,0.014075,0.99551,0.0028151,0.95587
0.028162,0.98611,0.014081,0.99553,0.0028162,0.95585
0.028173,0.98621,0.014086,0.99555,0.0028173,0.95583
0.028184,0.98631,0.014092,0.99558,0.0028184,0.95581
0.028195,0.98641,0.014097,0.9956,0.0028195,0.9558
0.028206,0.98651,0.014103,0.99562,0.0028206,0.95578
0.028217,0.9866,0.014108,0.99565,0.0028217,0.95576
0.028228,0.9867,0.014114,0.99567,0.0028228,0.95575
0.028239,0.98679,0.014119,0.99569,0.0028239,0.95573
0.02825,0.98688,0.014125,0.99571,0.002825,0.95571
0.028261,0.98697,0.01413,0.99573,0.0028261,0.95569
0.028272,0.98706,0.014136,0.99575,0.0028272,0.95568
0.028283,0.98715,0.014141,0.99577,0.0028283,0.95566
0.028294,0.98724,0.014147,0.99578,0.0028294,0.95564
0.028305,0.98732,0.014153,0.9958,0.0028305,0.95562
0.028316,0.9874,0.014158,0.99582,0.0028316,0.95561
0.028327,0.98748,0.014164,0.99584,0.0028327,0.95559
0.028338,0.98756,0.014169,0.99585,0.0028338,0.95557
0.028349,0.98764,0.014175,0.99587,0.0028349,0.95556
0.02836,0.98772,0.01418,0.99588,0.002836,0.95554
0.028371,0.9878,0.014186,0.9959,0.0028371,0.95552
0.028382,0.98787,0.014191,0.99591,0.0028382,0.9555
0.028393,0.98795,0.014197,0.99592,0.0028393,0.95549
0.028404,0.98802,0.014202,0.99594,0.0028404,0.95547
0.028415,0.98809,0.014208,0.99595,0.0028415,0.95545
0.028426,0.98816,0.014213,0.99596,0.0028426,0.95544
0.028437,0.98822,0.014219,0.99597,0.0028437,0.95542
0.028448,0.98829,0.014224,0.99598,0.0028448,0.9554
0.028459,0.98835,0.01423,0.99599,0.0028459,0.95538
0.02847,0.98841,0.014235,0.996,0.002847,0.95537
0.028481,0.98847,0.014241,0.99601,0.0028481,0.95535
0.028492,0.98853,0.014246,0.99602,0.0028492,0.95533
0.028503,0.98859,0.014252,0.99603,0.0028503,0.95532
0.028514,0.98864,0.014257,0.99604,0.0028514,0.9553
0.028525,0.9887,0.014263,0.99604,0.0028525,0.95528
0.028536,0.98875,0.014268,0.99605,0.0028536,0.95526
0.028547,0.9888,0.014274,0.99606,0.0028547,0.95525
0.028559,0.98885,0.014279,0.99606,0.0028559,0.95523
0.02857,0.9889,0.014285,0.99607,0.002857,0.95521
0.028581,0.98894,0.01429,0.99607,0.0028581,0.95519
0.028592,0.98899,0.014296,0.99608,0.0028592,0.95518
0.028603,0.98903,0.014301,0.99608,0.0028603,0.95516
0.028614,0.98907,0.014307,0.99608,0.0028614,0.95514
0.028625,0.98911,0.014312,0.99608,0.0028625,0.95513
0.028636,0.98915,0.014318,0.99609,0.0028636,0.95511
0.028647,0.98919,0.014323,0.99609,0.0028647,0.95509
0.028658,0.98922,0.014329,0.99609,0.0028658,0.95507
0.028669,0.98925,0.014334,0.99609,0.0028669,0.95506
0.02868,0.98929,0.01434,0.99609,0.002868,0.95504
0.028691,0.98932,0.014345,0.99609,0.0028691,0.95502
0.028702,0.98935,0.014351,0.99609,0.0028702,0.95501
0.028713,0.98937,0.014356,0.99609,0.0028713,0.95499
0.028724,0.9894,0.014362,0.99608,0.0028724,0.95497
0.028735,0.98942,0.014367,0.99608,0.0028735,0.95496
0.028746,0.98945,0.014373,0.99608,0.0028746,0.95494
0.028757,0.98947,0.014378,0.99608,0.0028757,0.95492
0.028768,0.98949,0.014384,0.99607,0.0028768,0.9549
0.028779,0.9895,0.014389,0.99607,0.0028779,0.95489
0.02879,0.98952,0.014395,0.99606,0.002879,0.95487
0.028801,0.98954,0.014401,0.99606,0.0028801,0.95486
0.028812,0.98955,0.014406,0.99605,0.0028812,0.95484
0.028823,0.98956,0.014412,0.99604,0.0028823,0.95482
0.028834,0.98957,0.014417,0.99604,0.0028834,0.95481
0.028845,0.98958,0.014423,0.99603,0.0028845,0.95479
0.028856,0.98959,0.014428,0.99602,0.0028856,0.95477
0.028867,0.9896,0.014434,0.99601,0.0028867,0.95476
0.028878,0.9896,0.014439,0.99601,0.0028878,0.95474
0.028889,0.9896,0.014445,0.996,0.0028889,0.95472
0.0289,0.9896,0.01445,0.99599,0.00289,0.95471
0.028911,0.9896,0.014456,0.99598,0.0028911,0.95469
0.028922,0.9896,0.014461,0.99597,0.0028922,0.95468
0.028933,0.9896,0.014467,0.99596,0.0028933,0.95466
0.028944,0.98959,0.014472,0.99594,0.0028944,0.95464
0.028955,0.98958,0.014478,0.99593,0.0028955,0.95463
0.028966,0.98957,0.014483,0.99592,0.0028966,0.95461
0.028977,0.98956,0.014489,0.99591,0.0028977,0.9546
0.028988,0.98955,0.014494,0.99589,0.0028988,0.95458
0.028999,0.98954,0.0145,0.99588,0.0028999,0.95456
0.02901,0.98952,0.014505,0.99587,0.002901,0.95455
0.029021,0.98951,0.014511,0.99585,0.0029021,0.95453
0.029032,0.98949,0.014516,0.99584,0.0029032,0.95452
0.029043,0.98947,0.014522,0.99582,0.0029043,0.9545
0.029055,0.98945,0.014527,0.9958,0.0029055,0.95448
0.029066,0.98943,0.014533,0.99579,0.0029066,0.95447
0.029077,0.9894,0.014538,0.99577,0.0029077,0.95445
0.029088,0.98938,0.014544,0.99575,0.0029088,0.95444
0.029099,0.98935,0.014549,0.99574,0.0029099,0.95442
0.02911,0.98932,0.014555,0.99572,0.002911,0.9544
0.029121,0.98929,0.01456,0.9957,0.0029121,0.95439
0.029132,0.98926,0.014566,0.99568,0.0029132,0.95437
0.029143,0.98922,0.014571,0.99566,0.0029143,0.95436
0.029154,0.98919,0.014577,0.99564,0.0029154,0.95434
0.029165,0.98915,0.014582,0.99562,0.0029165,0.95433
0.029176,0.98911,0.014588,0.9956,0.0029176,0.95431
0.029187,0.98907,0.014593,0.99558,0.0029187,0.95429
0.029198,0.98903,0.014599,0.99556,0.0029198,0.95428
0.029209,0.98899,0.014604,0.99553,0.0029209,0.95426
0.02922,0.98895,0.01461,0.99551,0.002922,0.95425
0.029231,0.9889,0.014615,0.99549,0.0029231,0.95423
0.029242,0.98885,0.014621,0.99547,0.0029242,0.95422
0.029253,0.9888,0.014626,0.99544,0.0029253,0.9542
0.029264,0.98875,0.014632,0.99542,0.0029264,0.95419
0.029275,0.9887,0.014637,0.99539,0.0029275,0.95417
0.029286,0.98865,0.014643,0.99537,0.0029286,0.95416
0.029297,0.98859,0.014649,0.99534,0.0029297,0.95414
0.029308,0.98853,0.014654,0.99532,0.0029308,0.95412
0.029319,0.98848,0.01466,0.99529,0.0029319,0.95411
0.02933,0.98842,0.014665,0.99526,0.002933,0.95409
0.029341,0.98836,0.014671,0.99524,0.0029341,0.95408
0.029352,0.98829,0.014676,0.99521,0.0029352,0.95406
0.029363,0.98823,0.014682,0.99518,0.0029363,0.95404
0.029374,0.98817,0.014687,0.99515,0.0029374,0.95403
0.029385,0.9881,0.014693,0.99512,0.0029385,0.95401
0.029396,0.98803,0.014698,0.99509,0.0029396,0.954
0.029407,0.98796,0.014704,0.99507,0.0029407,0.95398
0.029418,0.98789,0.014709,0.99504,0.0029418,0.95397
0.029429,0.98782,0.014715,0.995,0.0029429,0.95395
0.02944,0.98775,0.01472,0.99497,0.002944,0.95394
0.029451,0.98768,0.014726,0.99494,0.0029451,0.95392
0.029462,0.9876,0.014731,0.99491,0.0029462,0.95391
0.029473,0.98752,0.014737,0.99488,0.0029473,0.95389
0.029484,0.98744,0.014742,0.99485,0.0029484,0.95388
0.029495,0.98736,0.014748,0.99481,0.0029495,0.95386
0.029506,0.98728,0.014753,0.99478,0.0029506,0.95385
0.029517,0.98719,0.014759,0.99475,0.0029517,0.95384
0.029528,0.98711,0.014764,0.99471,0.0029528,0.95382
0.029539,0.98702,0.01477,0.99468,0.0029539,0.95381
0.029551,0.98693,0.014775,0.99465,0.0029551,0.95379
0.029562,0.98684,0.014781,0.99461,0.0029562,0.95378
0.029573,0.98675,0.014786,0.99458,0.0029573,0.95376
0.029584,0.98666,0.014792,0.99454,0.0029584,0.95375
0.029595,0.98656,0.014797,0.99451,0.0029595,0.95373
0.029606,0.98647,0.014803,0.99447,0.0029606,0.95372
0.029617,0.98637,0.014808,0.99443,0.0029617,0.9537
0.029628,0.98627,0.014814,0.9944,0.0029628,0.95369
0.029639,0.98617,0.014819,0.99436,0.0029639,0.95367
0.02965,0.98607,0.014825,0.99432,0.002965,0.95366
0.029661,0.98597,0.01483,0.99429,0.0029661,0.95365
0.029672,0.98587,0.014836,0.99425,0.0029672,0.95363
0.029683,0.98576,0.014841,0.99421,0.0029683,0.95362
0.029694,0.98565,0.014847,0.99417,0.0029694,0.9536
0.029705,0.98555,0.014852,0.99413,0.0029705,0.95359
0.029716,0.98544,0.014858,0.99409,0.0029716,0.95357
0.029727,0.98533,0.014863,0.99405,0.0029727,0.95356
0.029738,0.98522,0.014869,0.99401,0.0029738,0.95354
0.029749,0.9851,0.014874,0.99397,0.0029749,0.95353
0.02976,0.98499,0.01488,0.99392,0.002976,0.95352
0.029771,0.98487,0.014885,0.99388,0.0029771,0.9535
0.029782,0.98475,0.014891,0.99384,0.0029782,0.95349
0.029793,0.98463,0.014897,0.9938,0.0029793,0.95347
0.029804,0.98451,0.014902,0.99375,0.0029804,0.95346
0.029815,0.98439,0.014908,0.99371,0.0029815,0.95344
0.029826,0.98427,0.014913,0.99367,0.0029826,0.95343
0.029837,0.98414,0.014919,0.99362,0.0029837,0.95342
0.029848,0.98402,0.014924,0.99358,0.0029848,0.9534
0.029859,0.98389,0.01493,0.99353,0.0029859,0.95339
0.02987,0.98377,0.014935,0.99349,0.002987,0.95337
0.029881,0.98364,0.014941,0.99344,0.0029881,0.95336
0.029892,0.98351,0.014946,0.9934,0.0029892,0.95334
0.029903,0.98338,0.014952,0.99335,0.0029903,0.95333
0.029914,0.98325,0.014957,0.99331,0.0029914,0.95332
0.029925,0.98312,0.014963,0.99326,0.0029925,0.9533
0.029936,0.98299,0.014968,0.99322,0.0029936,0.95329
0.029947,0.98285,0.014974,0.99317,0.0029947,0.95327
0.029958,0.98272,0.014979,0.99312,0.0029958,0.95326
0.029969,0.98258,0.014985,0.99307,0.0029969,0.95324
0.02998,0.98245,0.01499,0.99302,0.002998,0.95323
0.029991,0.98231,0.014996,0.99297,0.0029991,0.95322
0.030002,0.98218,0.015001,0.99293,0.0030002,0.9532
0.030013,0.98204,0.015007,0.99288,0.0030013,0.95319
0.030024,0.9819,0.015012,0.99283,0.0030024,0.95317
0.030035,0.98176,0.015018,0.99278,0.0030035,0.95316
0.030047,0.98163,0.015023,0.99272,0.0030047,0.95315
0.030058,0.98149,0.015029,0.99267,0.0030058,0.95313
0.030069,0.98135,0.015034,0.99262,0.0030069,0.95312
0.03008,0.9812,0.01504,0.99257,0.003008,0.9531
0.030091,0.98106,0.015045,0.99251,0.0030091,0.95309
0.030102,0.98091,0.015051,0.99246,0.0030102,0.95308
0.030113,0.98077,0.015056,0.99241,0.0030113,0.95306
0.030124,0.98062,0.015062,0.99235,0.0030124,0.95305
0.030135,0.98047,0.015067,0.9923,0.0030135,0.95304
0.030146,0.98032,0.015073,0.99224,0.0030146,0.95302
0.030157,0.98017,0.015078,0.99219,0.0030157,0.95301
0.030168,0.98002,0.015084,0.99213,0.0030168,0.95299
0.030179,0.97987,0.015089,0.99208,0.0030179,0.95298
0.03019,0.97972,0.015095,0.99202,0.003019,0.95297
0.030201,0.97957,0.0151,0.99196,0.0030201,0.95295
0.030212,0.97941,0.015106,0.99191,0.0030212,0.95294
0.030223,0.97926,0.015111,0.99185,0.0030223,0.95293
0.030234,0.97911,0.015117,0.99179,0.0030234,0.95292
0.030245,0.97895,0.015122,0.99173,0.0030245,0.9529
0.030256,0.9788,0.015128,0.99168,0.0030256,0.95289
0.030267,0.97864,0.015133,0.99162,0.0030267,0.95288
0.030278,0.97848,0.015139,0.99156,0.0030278,0.95286
0.030289,0.97832,0.015145,0.9915,0.0030289,0.95285
0.0303,0.97816,0.01515,0.99144,0.00303,0.95284
0.030311,0.978,0.015156,0.99139,0.0030311,0.95282
0.030322,0.97784,0.015161,0.99133,0.0030322,0.95281
0.030333,0.97768,0.015167,0.99127,0.0030333,0.9528
0.030344,0.97752,0.015172,0.99121,0.0030344,0.95278
0.030355,0.97735,0.015178,0.99115,0.0030355,0.95277
0.030366,0.97719,0.015183,0.99109,0.0030366,0.95276
0.030377,0.97702,0.015189,0.99103,0.0030377,0.95275
0.030388,0.97685,0.015194,0.99097,0.0030388,0.95273
0.030399,0.97669,0.0152,0.99091,0.0030399,0.95272
0.03041,0.97651,0.015205,0.99085,0.003041,0.95271
0.030421,0.97635,0.015211,0.99079,0.0030421,0.95269
0.030432,0.97618,0.015216,0.99072,0.0030432,0.95268
0.030443,0.97601,0.015222,0.99066,0.0030443,0.95267
0.030454,0.97584,0.015227,0.9906,0.0030454,0.95266
0.030465,0.97567,0.015233,0.99054,0.0030465,0.95264
0.030476,0.9755,0.015238,0.99047,0.0030476,0.95263
0.030487,0.97533,0.015244,0.99041,0.0030487,0.95262
0.030498,0.97517,0.015249,0.99035,0.0030498,0.95261
0.030509,0.975,0.015255,0.99028,0.0030509,0.95259
0.03052,0.97483,0.01526,0.99022,0.003052,0.95258
0.030531,0.97466,0.015266,0.99015,0.0030531,0.95257
0.030543,0.97449,0.015271,0.99009,0.0030543,0.95256
0.030554,0.97433,0.015277,0.99002,0.0030554,0.95254
0.030565,0.97416,0.015282,0.98995,0.0030565,0.95253
0.030576,0.974,0.015288,0.98989,0.0030576,0.95252
0.030587,0.97383,0.015293,0.98982,0.0030587,0.95251
0.030598,0.97366,0.015299,0.98976,0.0030598,0.95249
0.030609,0.97349,0.015304,0.98969,0.0030609,0.95248
0.03062,0.97333,0.01531,0.98962,0.003062,0.95247
0.030631,0.97316,0.015315,0.98955,0.0030631,0.95246
0.030642,0.97299,0.015321,0.98949,0.0030642,0.95245
0.030653,0.97282,0.015326,0.98942,0.0030653,0.95243
0.030664,0.97265,0.015332,0.98935,0.0030664,0.95242
0.030675,0.97248,0.015337,0.98928,0.0030675,0.95241
0.030686,0.97232,0.015343,0.98921,0.0030686,0.9524
0.030697,0.97215,0.015348,0.98914,0.0030697,0.95239
0.030708,0.97198,0.015354,0.98907,0.0030708,0.95237
0.030719,0.97181,0.015359,0.98899,0.0030719,0.95236
0.03073,0.97164,0.015365,0.98892,0.003073,0.95235
0.030741,0.97147,0.01537,0.98885,0.0030741,0.95234
0.030752,0.9713,0.015376,0.98878,0.0030752,0.95233
0.030763,0.97113,0.015381,0.9887,0.0030763,0.95231
0.030774,0.97096,0.015387,0.98863,0.0030774,0.9523
0.030785,0.97079,0.015393,0.98856,0.0030785,0.95229
0.030796,0.97062,0.015398,0.98848,0.0030796,0.95228
0.030807,0.97045,0.015404,0.98841,0.0030807,0.95227
0.030818,0.97028,0.015409,0.98833,0.0030818,0.95226
0.030829,0.97011,0.015415,0.98826,0.0030829,0.95224
0.03084,0.96994,0.01542,0.98818,0.003084,0.95223
0.030851,0.96977,0.015426,0.9881,0.0030851,0.95222
0.030862,0.9696,0.015431,0.98803,0.0030862,0.95221
0.030873,0.96942,0.015437,0.98795,0.0030873,0.9522
0.030884,0.96925,0.015442,0.98787,0.0030884,0.95219
0.030895,0.96908,0.015448,0.9878,0.0030895,0.95217
0.030906,0.96891,0.015453,0.98772,0.0030906,0.95216
0.030917,0.96874,0.015459,0.98764,0.0030917,0.95215
0.030928,0.96857,0.015464,0.98756,0.0030928,0.95214
0.030939,0.9684,0.01547,0.98749,0.0030939,0.95213
0.03095,0.96824,0.015475,0.98741,0.003095,0.95212
0.030961,0.96807,0.015481,0.98734,0.0030961,0.95211
0.030972,0.9679,0.015486,0.98726,0.0030972,0.9521
0.030983,0.96774,0.015492,0.98718,0.0030983,0.95208
0.030994,0.96757,0.015497,0.9871,0.0030994,0.95207
0.031005,0.96741,0.015503,0.98702,0.0031005,0.95206
0.031016,0.96724,0.015508,0.98694,0.0031016,0.95205
0.031027,0.96708,0.015514,0.98686,0.0031027,0.95204
0.031039,0.96692,0.015519,0.98678,0.0031039,0.95203
0.03105,0.96676,0.015525,0.9867,0.003105,0.95202
0.031061,0.96659,0.01553,0.98662,0.0031061,0.95201
0.031072,0.96644,0.015536,0.98654,0.0031072,0.952
0.031083,0.96628,0.015541,0.98646,0.0031083,0.95198
0.031094,0.96612,0.015547,0.98638,0.0031094,0.95197
0.031105,0.96596,0.015552,0.9863,0.0031105,0.95196
0.031116,0.96581,0.015558,0.98622,0.0031116,0.95195
0.031127,0.96565,0.015563,0.98614,0.0031127,0.95194
0.031138,0.9655,0.015569,0.98605,0.0031138,0.95193
0.031149,0.96534,0.015574,0.98597,0.0031149,0.95192
0.03116,0.96519,0.01558,0.98588,0.003116,0.95191
0.031171,0.96503,0.015585,0.9858,0.0031171,0.9519
0.031182,0.96488,0.015591,0.98572,0.0031182,0.95189
0.031193,0.96473,0.015596,0.98563,0.0031193,0.95188
0.031204,0.96457,0.015602,0.98555,0.0031204,0.95186
0.031215,0.96442,0.015607,0.98546,0.0031215,0.95185
0.031226,0.96427,0.015613,0.98538,0.0031226,0.95184
0.031237,0.96412,0.015618,0.98529,0.0031237,0.95183
0.031248,0.96397,0.015624,0.98521,0.0031248,0.95182
0.031259,0.96383,0.015629,0.98512,0.0031259,0.95181
0.03127,0.96368,0.015635,0.98503,0.003127,0.9518
0.031281,0.96353,0.01564,0.98495,0.0031281,0.95179
0.031292,0.96339,0.015646,0.98486,0.0031292,0.95178
0.031303,0.96324,0.015652,0.98477,0.0031303,0.95177
0.031314,0.9631,0.015657,0.98468,0.0031314,0.95176
0.031325,0.96295,0.015663,0.98459,0.0031325,0.95175
0.031336,0.96281,0.015668,0.9845,0.0031336,0.95174
0.031347,0.96267,0.015674,0.98441,0.0031347,0.95173
0.031358,0.96252,0.015679,0.98432,0.0031358,0.95172
0.031369,0.96238,0.015685,0.98423,0.0031369,0.95171
0.03138,0.96224,0.01569,0.98414,0.003138,0.9517
0.031391,0.9621,0.015696,0.98405,0.0031391,0.95169
0.031402,0.96196,0.015701,0.98396,0.0031402,0.95168
0.031413,0.96182,0.015707,0.98387,0.0031413,0.95167
0.031424,0.96169,0.015712,0.98378,0.0031424,0.95166
0.031435,0.96155,0.015718,0.98369,0.0031435,0.95165
0.031446,0.96141,0.015723,0.9836,0.0031446,0.95164
0.031457,0.96128,0.015729,0.98351,0.0031457,0.95163
0.031468,0.96114,0.015734,0.98342,0.0031468,0.95162
0.031479,0.96101,0.01574,0.98332,0.0031479,0.95161
0.03149,0.96088,0.015745,0.98323,0.003149,0.9516
0.031501,0.96075,0.015751,0.98314,0.0031501,0.95159
0.031512,0.96062,0.015756,0.98305,0.0031512,0.95158
0.031523,0.96049,0.015762,0.98296,0.0031523,0.95157
0.031535,0.96036,0.015767,0.98287,0.0031535,0.95156
0.031546,0.96023,0.015773,0.98277,0.0031546,0.95155
0.031557,0.96011,0.015778,0.98268,0.0031557,0.95154
0.031568,0.95998,0.015784,0.98259,0.0031568,0.95153
0.031579,0.95986,0.015789,0.9825,0.0031579,0.95152
0.03159,0.95974,0.015795,0.9824,0.003159,0.95151
0.031601,0.95962,0.0158,0.98231,0.0031601,0.9515
0.031612,0.9595,0.015806,0.98222,0.0031612,0.95149
0.031623,0.95939,0.015811,0.98212,0.0031623,0.95148
0.031634,0.95927,0.015817,0.98203,0.0031634,0.95147
0.031645,0.95916,0.015822,0.98194,0.0031645,0.95146
0.031656,0.95904,0.015828,0.98184,0.0031656,0.95145
0.031667,0.95893,0.015833,0.98175,0.0031667,0.95144
0.031678,0.95882,0.015839,0.98165,0.0031678,0.95143
0.031689,0.95871,0.015844,0.98156,0.0031689,0.95142
0.0317,0.9586,0.01585,0.98146,0.00317,0.95141
0.031711,0.9585,0.015855,0.98137,0.0031711,0.9514
0.031722,0.95839,0.015861,0.98127,0.0031722,0.95139
0.031733,0.95829,0.015866,0.98117,0.0031733,0.95138
0.031744,0.95818,0.015872,0.98108,0.0031744,0.95137
0.031755,0.95808,0.015877,0.98098,0.0031755,0.95136
0.031766,0.95798,0.015883,0.98088,0.0031766,0.95135
0.031777,0.95788,0.015888,0.98078,0.0031777,0.95134
0.031788,0.95778,0.015894,0.98068,0.0031788,0.95133
0.031799,0.95769,0.0159,0.98058,0.0031799,0.95132
0.03181,0.9576,0.015905,0.98047,0.003181,0.95132
0.031821,0.9575,0.015911,0.98037,0.0031821,0.95131
0.031832,0.95741,0.015916,0.98027,0.0031832,0.9513
0.031843,0.95732,0.015922,0.98017,0.0031843,0.95129
0.031854,0.95723,0.015927,0.98007,0.0031854,0.95128
0.031865,0.95714,0.015933,0.97997,0.0031865,0.95127
0.031876,0.95705,0.015938,0.97986,0.0031876,0.95126
0.031887,0.95697,0.015944,0.97976,0.0031887,0.95125
0.031898,0.95688,0.015949,0.97966,0.0031898,0.95124
0.031909,0.9568,0.015955,0.97956,0.0031909,0.95123
0.03192,0.95672,0.01596,0.97946,0.003192,0.95122
0.031931,0.95664,0.015966,0.97936,0.0031931,0.95121
0.031942,0.95656,0.015971,0.97926,0.0031942,0.9512
0.031953,0.95648,0.015977,0.97916,0.0031953,0.9512
0.031964,0.95641,0.015982,0.97906,0.0031964,0.95119
0.031975,0.95633,0.015988,0.97896,0.0031975,0.95118
0.031986,0.95626,0.015993,0.97886,0.0031986,0.95117
0.031997,0.95619,0.015999,0.97875,0.0031997,0.95116
0.032008,0.95612,0.016004,0.97865,0.0032008,0.95115
0.032019,0.95605,0.01601,0.97855,0.0032019,0.95114
0.032031,0.95598,0.016015,0.97845,0.0032031,0.95113
0.032042,0.95591,0.016021,0.97835,0.0032042,0.95112
0.032053,0.95585,0.016026,0.97824,0.0032053,0.95112
0.032064,0.95578,0.016032,0.97814,0.0032064,0.95111
0.032075,0.95572,0.016037,0.97803,0.0032075,0.9511
0.032086,0.95566,0.016043,0.97793,0.0032086,0.95109
0.032097,0.9556,0.016048,0.97783,0.0032097,0.95108
0.032108,0.95554,0.016054,0.97772,0.0032108,0.95107
0.032119,0.95548,0.016059,0.97762,0.0032119,0.95106
0.03213,0.95543,0.016065,0.97752,0.003213,0.95106
0.032141,0.95538,0.01607,0.97741,0.0032141,0.95105
0.032152,0.95532,0.016076,0.97731,0.0032152,0.95104
0.032163,0.95527,0.016081,0.9772,0.0032163,0.95103
0.032174,0.95522,0.016087,0.9771,0.0032174,0.95102
0.032185,0.95518,0.016092,0.97699,0.0032185,0.95102
0.032196,0.95513,0.016098,0.97689,0.0032196,0.95101
0.032207,0.95509,0.016103,0.97678,0.0032207,0.951
0.032218,0.95505,0.016109,0.97667,0.0032218,0.95099
0.032229,0.95501,0.016114,0.97657,0.0032229,0.95098
0.03224,0.95497,0.01612,0.97646,0.003224,0.95097
0.032251,0.95493,0.016125,0.97635,0.0032251,0.95097
0.032262,0.95489,0.016131,0.97624,0.0032262,0.95096
0.032273,0.95485,0.016136,0.97614,0.0032273,0.95095
0.032284,0.95482,0.016142,0.97603,0.0032284,0.95094
0.032295,0.95478,0.016148,0.97592,0.0032295,0.95093
0.032306,0.95475,0.016153,0.97582,0.0032306,0.95093
0.032317,0.95472,0.016159,0.97571,0.0032317,0.95092
0.032328,0.95469,0.016164,0.9756,0.0032328,0.95091
0.032339,0.95467,0.01617,0.9755,0.0032339,0.9509
0.03235,0.95464,0.016175,0.97539,0.003235,0.9509
0.032361,0.95462,0.016181,0.97529,0.0032361,0.95089
0,0,0.016186,0.97518,0.0032372,0.95088
0,0,0.016192,0.97508,0.0032383,0.95087
0,0,0.016197,0.97497,0.0032394,0.95087
0,0,0.016203,0.97487,0.0032405,0.95086
0,0,0.016208,0.97476,0.0032416,0.95085
0,0,0.016214,0.97465,0.0032427,0.95084
0,0,0.016219,0.97455,0.0032438,0.95084
0,0,0.016225,0.97444,0.0032449,0.95083
0,0,0.01623,0.97434,0.003246,0.95082
0,0,0.016236,0.97423,0.0032471,0.95081
0,0,0.016241,0.97412,0.0032482,0.95081
0,0,0.016247,0.97402,0.0032493,0.9508
0,0,0.016252,0.97391,0.0032504,0.95079
0,0,0.016258,0.9738,0.0032515,0.95078
0,0,0.016263,0.9737,0.0032527,0.95078
0,0,0.016269,0.97359,0.0032538,0.95077
0,0,0.016274,0.97348,0.0032549,0.95076
0,0,0.01628,0.97338,0.003256,0.95076
0,0,0.016285,0.97327,0.0032571,0.95075
0,0,0.016291,0.97316,0.0032582,0.95074
0,0,0.016296,0.97305,0.0032593,0.95073
0,0,0.016302,0.97294,0.0032604,0.95073
0,0,0.016307,0.97283,0.0032615,0.95072
0,0,0.016313,0.97272,0.0032626,0.95071
0,0,0.016318,0.97261,0.0032637,0.95071
0,0,0.016324,0.9725,0.0032648,0.9507
0,0,0.016329,0.97239,0.0032659,0.95069
0,0,0.016335,0.97228,0.003267,0.95069
0,0,0.01634,0.97217,0.0032681,0.95068
0,0,0.016346,0.97206,0.0032692,0.95067
0,0,0.016351,0.97195,0.0032703,0.95067
0,0,0.016357,0.97185,0.0032714,0.95066
0,0,0.016362,0.97174,0.0032725,0.95065
0,0,0.016368,0.97163,0.0032736,0.95065
0,0,0.016373,0.97152,0.0032747,0.95064
0,0,0.016379,0.97142,0.0032758,0.95064
0,0,0.016384,0.97131,0.0032769,0.95063
0,0,0.01639,0.9712,0.003278,0.95062
0,0,0.016396,0.97109,0.0032791,0.95062
0,0,0.016401,0.97099,0.0032802,0.95061
0,0,0.016407,0.97088,0.0032813,0.9506
0,0,0.016412,0.97077,0.0032824,0.9506
0,0,0.016418,0.97067,0.0032835,0.95059
0,0,0.016423,0.97056,0.0032846,0.95058
0,0,0.016429,0.97045,0.0032857,0.95058
0,0,0.016434,0.97035,0.0032868,0.95057
0,0,0.01644,0.97024,0.0032879,0.95057
0,0,0.016445,0.97013,0.003289,0.95056
0,0,0.016451,0.97002,0.0032901,0.95055
0,0,0.016456,0.96991,0.0032912,0.95055
0,0,0.016462,0.96981,0.0032923,0.95054
0,0,0.016467,0.9697,0.0032934,0.95054
0,0,0.016473,0.96959,0.0032945,0.95053
0,0,0.016478,0.96948,0.0032956,0.95052
0,0,0.016484,0.96938,0.0032967,0.95052
0,0,0.016489,0.96927,0.0032978,0.95051
0,0,0.016495,0.96916,0.0032989,0.95051
0,0,0.0165,0.96905,0.0033,0.9505
0,0,0.016506,0.96895,0.0033011,0.95049
0,0,0.016511,0.96884,0.0033023,0.95049
0,0,0.016517,0.96873,0.0033034,0.95048
0,0,0.016522,0.96862,0.0033045,0.95048
0,0,0.016528,0.96852,0.0033056,0.95047
0,0,0.016533,0.96841,0.0033067,0.95047
0,0,0.016539,0.9683,0.0033078,0.95046
0,0,0.016544,0.9682,0.0033089,0.95045
0,0,0.01655,0.96809,0.00331,0.95045
0,0,0.016555,0.96799,0.0033111,0.95044
0,0,0.016561,0.96788,0.0033122,0.95044
0,0,0.016566,0.96778,0.0033133,0.95043
0,0,0.016572,0.96767,0.0033144,0.95043
0,0,0.016577,0.96757,0.0033155,0.95042
0,0,0.016583,0.96747,0.0033166,0.95042
0,0,0.016588,0.96736,0.0033177,0.95041
0,0,0.016594,0.96726,0.0033188,0.95041
0,0,0.016599,0.96716,0.0033199,0.9504
0,0,0.016605,0.96706,0.003321,0.9504
0,0,0.01661,0.96696,0.0033221,0.95039
0,0,0.016616,0.96685,0.0033232,0.95038
0,0,0.016621,0.96675,0.0033243,0.95038
0,0,0.016627,0.96665,0.0033254,0.95037
0,0,0.016632,0.96655,0.0033265,0.95037
0,0,0.016638,0.96645,0.0033276,0.95036
0,0,0.016644,0.96635,0.0033287,0.95036
0,0,0.016649,0.96625,0.0033298,0.95035
0,0,0.016655,0.96615,0.0033309,0.95035
0,0,0.01666,0.96604,0.003332,0.95034
0,0,0.016666,0.96594,0.0033331,0.95034
0,0,0.016671,0.96584,0.0033342,0.95033
0,0,0.016677,0.96574,0.0033353,0.95033
0,0,0.016682,0.96564,0.0033364,0.95032
0,0,0.016688,0.96554,0.0033375,0.95032
0,0,0.016693,0.96544,0.0033386,0.95031
0,0,0.016699,0.96534,0.0033397,0.95031
0,0,0.016704,0.96524,0.0033408,0.9503
0,0,0.01671,0.96514,0.0033419,0.9503
0,0,0.016715,0.96504,0.003343,0.9503
0,0,0.016721,0.96494,0.0033441,0.95029
0,0,0.016726,0.96484,0.0033452,0.95029
0,0,0.016732,0.96474,0.0033463,0.95028
0,0,0.016737,0.96464,0.0033474,0.95028
0,0,0.016743,0.96454,0.0033485,0.95027
0,0,0.016748,0.96444,0.0033496,0.95027
0,0,0.016754,0.96434,0.0033507,0.95026
0,0,0.016759,0.96425,0.0033519,0.95026
0,0,0.016765,0.96415,0.003353,0.95025
0,0,0.01677,0.96405,0.0033541,0.95025
0,0,0.016776,0.96396,0.0033552,0.95024
0,0,0.016781,0.96386,0.0033563,0.95024
0,0,0.016787,0.96377,0.0033574,0.95024
0,0,0.016792,0.96367,0.0033585,0.95023
0,0,0.016798,0.96358,0.0033596,0.95023
0,0,0.016803,0.96349,0.0033607,0.95022
0,0,0.016809,0.96339,0.0033618,0.95022
0,0,0.016814,0.9633,0.0033629,0.95021
0,0,0.01682,0.9632,0.003364,0.95021
0,0,0.016825,0.96311,0.0033651,0.95021
0,0,0.016831,0.96302,0.0033662,0.9502
0,0,0.016836,0.96293,0.0033673,0.9502
0,0,0.016842,0.96284,0.0033684,0.9502
0,0,0.016847,0.96275,0.0033695,0.95019
0,0,0.016853,0.96265,0.0033706,0.95019
0,0,0.016858,0.96256,0.0033717,0.95018
0,0,0.016864,0.96247,0.0033728,0.95018
0,0,0.016869,0.96238,0.0033739,0.95018
0,0,0.016875,0.96229,0.003375,0.95017
0,0,0.01688,0.9622,0.0033761,0.95017
0,0,0.016886,0.96211,0.0033772,0.95016
0,0,0.016892,0.96202,0.0033783,0.95016
0,0,0.016897,0.96193,0.0033794,0.95016
0,0,0.016903,0.96184,0.0033805,0.95015
0,0,0.016908,0.96176,0.0033816,0.95015
0,0,0.016914,0.96167,0.0033827,0.95015
0,0,0.016919,0.96158,0.0033838,0.95014
0,0,0.016925,0.96149,0.0033849,0.95014
0,0,0.01693,0.9614,0.003386,0.95014
0,0,0.016936,0.96131,0.0033871,0.95013
0,0,0.016941,0.96122,0.0033882,0.95013
0,0,0.016947,0.96114,0.0033893,0.95013
0,0,0.016952,0.96105,0.0033904,0.95012
0,0,0.016958,0.96096,0.0033915,0.95012
0,0,0.016963,0.96088,0.0033926,0.95012
0,0,0.016969,0.96079,0.0033937,0.95011
0,0,0.016974,0.9607,0.0033948,0.95011
0,0,0.01698,0.96062,0.0033959,0.95011
0,0,0.016985,0.96054,0.003397,0.9501
0,0,0.016991,0.96045,0.0033981,0.9501
0,0,0.016996,0.96037,0.0033992,0.9501
0,0,0.017002,0.96029,0.0034003,0.95009
0,0,0.017007,0.9602,0.0034015,0.95009
0,0,0.017013,0.96012,0.0034026,0.95009
0,0,0.017018,0.96004,0.0034037,0.95008
0,0,0.017024,0.95996,0.0034048,0.95008
0,0,0.017029,0.95988,0.0034059,0.95008
0,0,0.017035,0.9598,0.003407,0.95008
0,0,0.01704,0.95972,0.0034081,0.95007
0,0,0.017046,0.95964,0.0034092,0.95007
0,0,0.017051,0.95957,0.0034103,0.95007
0,0,0.017057,0.95949,0.0034114,0.95006
0,0,0.017062,0.95941,0.0034125,0.95006
0,0,0.017068,0.95934,0.0034136,0.95006
0,0,0.017073,0.95926,0.0034147,0.95006
0,0,0.017079,0.95919,0.0034158,0.95005
0,0,0.017084,0.95911,0.0034169,0.95005
0,0,0.01709,0.95904,0.003418,0.95005
0,0,0.017095,0.95896,0.0034191,0.95005
0,0,0.017101,0.95889,0.0034202,0.95004
0,0,0.017106,0.95881,0.0034213,0.95004
0,0,0.017112,0.95874,0.0034224,0.95004
0,0,0.017117,0.95867,0.0034235,0.95004
0,0,0.017123,0.9586,0.0034246,0.95003
0,0,0.017128,0.95852,0.0034257,0.95003
0,0,0.017134,0.95845,0.0034268,0.95003
0,0,0.01714,0.95838,0.0034279,0.95003
0,0,0.017145,0.95831,0.003429,0.95002
0,0,0.017151,0.95824,0.0034301,0.95002
0,0,0.017156,0.95817,0.0034312,0.95002
0,0,0.017162,0.9581,0.0034323,0.95002
0,0,0.017167,0.95803,0.0034334,0.95002
0,0,0.017173,0.95797,0.0034345,0.95001
0,0,0.017178,0.9579,0.0034356,0.95001
0,0,0.017184,0.95783,0.0034367,0.95001
0,0,0.017189,0.95776,0.0034378,0.95001
0,0,0.017195,0.95769,0.0034389,0.95001
0,0,0.0172,0.95763,0.00344,0.95
0,0,0.017206,0.95756,0.0034411,0.95
0,0,0.017211,0.95749,0.0034422,0.95
0,0,0.017217,0.95743,0.0034433,0.95
0,0,0.017222,0.95736,0.0034444,0.95
0,0,0.017228,0.9573,0.0034455,0.94999
0,0,0.017233,0.95723,0.0034466,0.94999
0,0,0.017239,0.95717,0.0034477,0.94999
0,0,0.017244,0.9571,0.0034488,0.94999
0,0,0.01725,0.95704,0.0034499,0.94999
0,0,0.017255,0.95697,0.0034511,0.94999
0,0,0.017261,0.95691,0.0034522,0.94998
0,0,0.017266,0.95685,0.0034533,0.94998
0,0,0.017272,0.95678,0.0034544,0.94998
0,0,0.017277,0.95672,0.0034555,0.94998
0,0,0.017283,0.95666,0.0034566,0.94998
0,0,0.017288,0.9566,0.0034577,0.94998
0,0,0.017294,0.95654,0.0034588,0.94997
0,0,0.017299,0.95648,0.0034599,0.94997
0,0,0.017305,0.95642,0.003461,0.94997
0,0,0.01731,0.95637,0.0034621,0.94997
0,0,0.017316,0.95631,0.0034632,0.94997
0,0,0.017321,0.95625,0.0034643,0.94997
0,0,0.017327,0.9562,0.0034654,0.94997
0,0,0.017332,0.95614,0.0034665,0.94997
0,0,0.017338,0.95609,0.0034676,0.94996
0,0,0.017343,0.95603,0.0034687,0.94996
0,0,0.017349,0.95598,0.0034698,0.94996
0,0,0.017354,0.95592,0.0034709,0.94996
0,0,0.01736,0.95587,0.003472,0.94996
0,0,0.017365,0.95582,0.0034731,0.94996
0,0,0.017371,0.95577,0.0034742,0.94996
0,0,0.017376,0.95571,0.0034753,0.94996
0,0,0.017382,0.95566,0.0034764,0.94996
0,0,0.017388,0.95561,0.0034775,0.94995
0,0,0.017393,0.95556,0.0034786,0.94995
0,0,0.017399,0.95551,0.0034797,0.94995
0,0,0.017404,0.95546,0.0034808,0.94995
0,0,0.01741,0.95542,0.0034819,0.94995
0,0,0.017415,0.95537,0.003483,0.94995
0,0,0.017421,0.95532,0.0034841,0.94995
0,0,0.017426,0.95527,0.0034852,0.94995
0,0,0.017432,0.95522,0.0034863,0.94995
0,0,0.017437,0.95518,0.0034874,0.94995
0,0,0.017443,0.95513,0.0034885,0.94995
0,0,0.017448,0.95509,0.0034896,0.94995
0,0,0.017454,0.95504,0.0034907,0.94995
0,0,0.017459,0.955,0.0034918,0.94994
0,0,0.017465,0.95495,0.0034929,0.94994
0,0,0.01747,0.95491,0.003494,0.94994
0,0,0.017476,0.95487,0.0034951,0.94994
0,0,0.017481,0.95482,0.0034962,0.94994
0,0,0.017487,0.95478,0.0034973,0.94994
0,0,0.017492,0.95474,0.0034984,0.94994
0,0,0.017498,0.9547,0.0034995,0.94994
0,0,0.017503,0.95466,0.0035007,0.94994
0,0,0.017509,0.95462,0.0035018,0.94994
0,0,0.017514,0.95458,0.0035029,0.94994
0,0,0.01752,0.95455,0.003504,0.94994
0,0,0.017525,0.95451,0.0035051,0.94994
0,0,0.017531,0.95447,0.0035062,0.94994
0,0,0.017536,0.95444,0.0035073,0.94994
0,0,0.017542,0.9544,0.0035084,0.94994
0,0,0.017547,0.95436,0.0035095,0.94994
0,0,0.017553,0.95433,0.0035106,0.94994
0,0,0.017558,0.95429,0.0035117,0.94994
0,0,0.017564,0.95426,0.0035128,0.94994
0,0,0.017569,0.95423,0.0035139,0.94994
0,0,0.017575,0.95419,0.003515,0.94994
0,0,0.01758,0.95416,0.0035161,0.94994
0,0,0.017586,0.95413,0.0035172,0.94994
0,0,0.017591,0.9541,0.0035183,0.94994
0,0,0.017597,0.95406,0.0035194,0.94994
0,0,0.017602,0.95403,0.0035205,0.94994
0,0,0.017608,0.954,0.0035216,0.94994
0,0,0.017613,0.95397,0.0035227,0.94994
0,0,0.017619,0.95394,0.0035238,0.94994
0,0,0.017624,0.95391,0.0035249,0.94994
0,0,0.01763,0.95388,0.003526,0.94994
0,0,0.017636,0.95386,0.0035271,0.94994
0,0,0.017641,0.95383,0.0035282,0.94994
0,0,0.017647,0.9538,0.0035293,0.94994
0,0,0.017652,0.95377,0.0035304,0.94994
0,0,0.017658,0.95375,0.0035315,0.94994
0,0,0.017663,0.95372,0.0035326,0.94994
0,0,0.017669,0.95369,0.0035337,0.94994
0,0,0.017674,0.95367,0.0035348,0.94994
0,0,0.01768,0.95365,0.0035359,0.94995
0,0,0.017685,0.95362,0.003537,0.94995
0,0,0.017691,0.9536,0.0035381,0.94995
0,0,0.017696,0.95357,0.0035392,0.94995
0,0,0.017702,0.95355,0.0035403,0.94995
0,0,0.017707,0.95353,0.0035414,0.94995
0,0,0.017713,0.95351,0.0035425,0.94995
0,0,0.017718,0.95348,0.0035436,0.94995
0,0,0.017724,0.95346,0.0035447,0.94995
0,0,0.017729,0.95344,0.0035458,0.94995
0,0,0.017735,0.95342,0.0035469,0.94995
0,0,0.01774,0.9534,0.003548,0.94995
0,0,0.017746,0.95338,0.0035491,0.94995
0,0,0.017751,0.95336,0.0035503,0.94996
0,0,0.017757,0.95334,0.0035514,0.94996
0,0,0.017762,0.95333,0.0035525,0.94996
0,0,0.017768,0.95331,0.0035536,0.94996
0,0,0.017773,0.95329,0.0035547,0.94996
0,0,0.017779,0.95327,0.0035558,0.94996
0,0,0.017784,0.95326,0.0035569,0.94996
0,0,0.01779,0.95324,0.003558,0.94996
0,0,0.017795,0.95323,0.0035591,0.94996
0,0,0.017801,0.95321,0.0035602,0.94997
0,0,0.017806,0.9532,0.0035613,0.94997
0,0,0.017812,0.95318,0.0035624,0.94997
0,0,0.017817,0.95317,0.0035635,0.94997
0,0,0.017823,0.95315,0.0035646,0.94997
0,0,0.017828,0.95314,0.0035657,0.94997
0,0,0.017834,0.95313,0.0035668,0.94997
0,0,0.017839,0.95312,0.0035679,0.94997
0,0,0.017845,0.95311,0.003569,0.94998
0,0,0.01785,0.9531,0.0035701,0.94998
0,0,0.017856,0.95309,0.0035712,0.94998
0,0,0.017861,0.95308,0.0035723,0.94998
0,0,0.017867,0.95307,0.0035734,0.94998
0,0,0.017872,0.95306,0.0035745,0.94998
0,0,0.017878,0.95305,0.0035756,0.94998
0,0,0.017884,0.95304,0.0035767,0.94999
0,0,0.017889,0.95304,0.0035778,0.94999
0,0,0.017895,0.95303,0.0035789,0.94999
0,0,0.0179,0.95302,0.00358,0.94999
0,0,0.017906,0.95302,0.0035811,0.94999
0,0,0.017911,0.95301,0.0035822,0.94999
0,0,0.017917,0.95301,0.0035833,0.95
0,0,0.017922,0.953,0.0035844,0.95
0,0,0.017928,0.953,0.0035855,0.95
0,0,0.017933,0.953,0.0035866,0.95
0,0,0.017939,0.95299,0.0035877,0.95
0,0,0.017944,0.95299,0.0035888,0.95001
0,0,0.01795,0.95299,0.0035899,0.95001
0,0,0.017955,0.95299,0.003591,0.95001
0,0,0.017961,0.95299,0.0035921,0.95001
0,0,0.017966,0.95299,0.0035932,0.95001
0,0,0.017972,0.95299,0.0035943,0.95002
0,0,0.017977,0.95299,0.0035954,0.95002
0,0,0.017983,0.95299,0.0035965,0.95002
0,0,0.017988,0.95299,0.0035976,0.95002
0,0,0.017994,0.95299,0.0035987,0.95002
0,0,0.017999,0.95299,0.0035999,0.95003
0,0,0.018005,0.953,0.003601,0.95003
0,0,0.01801,0.953,0.0036021,0.95003
0,0,0.018016,0.953,0.0036032,0.95003
0,0,0.018021,0.95301,0.0036043,0.95003
0,0,0.018027,0.95301,0.0036054,0.95004
0,0,0.018032,0.95302,0.0036065,0.95004
0,0,0.018038,0.95302,0.0036076,0.95004
0,0,0.018043,0.95303,0.0036087,0.95004
0,0,0.018049,0.95303,0.0036098,0.95005
0,0,0.018054,0.95304,0.0036109,0.95005
0,0,0.01806,0.95305,0.003612,0.95005
0,0,0.018065,0.95305,0.0036131,0.95005
0,0,0.018071,0.95306,0.0036142,0.95006
0,0,0.018076,0.95307,0.0036153,0.95006
0,0,0.018082,0.95308,0.0036164,0.95006
0,0,0.018087,0.95309,0.0036175,0.95006
0,0,0.018093,0.9531,0.0036186,0.95007
0,0,0.018098,0.95311,0.0036197,0.95007
0,0,0.018104,0.95312,0.0036208,0.95007
0,0,0.018109,0.95313,0.0036219,0.95007
0,0,0.018115,0.95314,0.003623,0.95008
0,0,0.01812,0.95315,0.0036241,0.95008
0,0,0.018126,0.95316,0.0036252,0.95008
0,0,0.018132,0.95317,0.0036263,0.95009
0,0,0.018137,0.95319,0.0036274,0.95009
0,0,0.018143,0.9532,0.0036285,0.95009
0,0,0.018148,0.95321,0.0036296,0.95009
0,0,0.018154,0.95323,0.0036307,0.9501
0,0,0.018159,0.95324,0.0036318,0.9501
0,0,0.018165,0.95326,0.0036329,0.9501
0,0,0.01817,0.95327,0.003634,0.95011
0,0,0.018176,0.95329,0.0036351,0.95011
0,0,0.018181,0.9533,0.0036362,0.95011
0,0,0.018187,0.95332,0.0036373,0.95011
0,0,0.018192,0.95334,0.0036384,0.95012
0,0,0.018198,0.95335,0.0036395,0.95012
0,0,0.018203,0.95337,0.0036406,0.95012
0,0,0.018209,0.95339,0.0036417,0.95013
0,0,0.018214,0.95341,0.0036428,0.95013
0,0,0.01822,0.95343,0.0036439,0.95013
0,0,0.018225,0.95344,0.003645,0.95014
0,0,0.018231,0.95346,0.0036461,0.95014
0,0,0.018236,0.95348,0.0036472,0.95014
0,0,0.018242,0.95351,0.0036483,0.95015
0,0,0.018247,0.95353,0.0036494,0.95015
0,0,0.018253,0.95355,0.0036506,0.95015
0,0,0.018258,0.95357,0.0036517,0.95016
0,0,0.018264,0.95359,0.0036528,0.95016
0,0,0.018269,0.95361,0.0036539,0.95016
0,0,0.018275,0.95364,0.003655,0.95017
0,0,0.01828,0.95366,0.0036561,0.95017
0,0,0.018286,0.95368,0.0036572,0.95017
0,0,0.018291,0.95371,0.0036583,0.95018
0,0,0.018297,0.95373,0.0036594,0.95018
0,0,0.018302,0.95376,0.0036605,0.95018
0,0,0.018308,0.95378,0.0036616,0.95019
0,0,0.018313,0.95381,0.0036627,0.95019
0,0,0.018319,0.95383,0.0036638,0.9502
0,0,0.018324,0.95386,0.0036649,0.9502
0,0,0.01833,0.95389,0.003666,0.9502
0,0,0.018335,0.95391,0.0036671,0.95021
0,0,0.018341,0.95394,0.0036682,0.95021
0,0,0.018346,0.95397,0.0036693,0.95021
0,0,0.018352,0.954,0.0036704,0.95022
0,0,0.018357,0.95403,0.0036715,0.95022
0,0,0.018363,0.95406,0.0036726,0.95023
0,0,0.018368,0.95409,0.0036737,0.95023
0,0,0.018374,0.95412,0.0036748,0.95023
0,0,0.01838,0.95415,0.0036759,0.95024
0,0,0.018385,0.95418,0.003677,0.95024
0,0,0.018391,0.95421,0.0036781,0.95025
0,0,0.018396,0.95424,0.0036792,0.95025
0,0,0.018402,0.95427,0.0036803,0.95025
0,0,0.018407,0.9543,0.0036814,0.95026
0,0,0.018413,0.95434,0.0036825,0.95026
0,0,0.018418,0.95437,0.0036836,0.95027
0,0,0.018424,0.9544,0.0036847,0.95027
0,0,0.018429,0.95444,0.0036858,0.95027
0,0,0.018435,0.95447,0.0036869,0.95028
0,0,0.01844,0.9545,0.003688,0.95028
0,0,0.018446,0.95454,0.0036891,0.95029
0,0,0.018451,0.95457,0.0036902,0.95029
0,0,0.018457,0.95461,0.0036913,0.9503
0,0,0.018462,0.95464,0.0036924,0.9503
0,0,0.018468,0.95468,0.0036935,0.9503
0,0,0.018473,0.95471,0.0036946,0.95031
0,0,0.018479,0.95475,0.0036957,0.95031
0,0,0.018484,0.95479,0.0036968,0.95032
0,0,0.01849,0.95482,0.0036979,0.95032
0,0,0.018495,0.95486,0.003699,0.95033
0,0,0.018501,0.9549,0.0037002,0.95033
0,0,0.018506,0.95494,0.0037013,0.95034
0,0,0.018512,0.95497,0.0037024,0.95034
0,0,0.018517,0.95501,0.0037035,0.95034
0,0,0.018523,0.95505,0.0037046,0.95035
0,0,0.018528,0.95509,0.0037057,0.95035
0,0,0.018534,0.95513,0.0037068,0.95036
0,0,0.018539,0.95517,0.0037079,0.95036
0,0,0.018545,0.95521,0.003709,0.95037
0,0,0.01855,0.95525,0.0037101,0.95037
0,0,0.018556,0.95528,0.0037112,0.95037
0,0,0.018561,0.95532,0.0037123,0.95038
0,0,0.018567,0.95536,0.0037134,0.95038
0,0,0.018572,0.9554,0.0037145,0.95039
0,0,0.018578,0.95544,0.0037156,0.95039
0,0,0.018583,0.95549,0.0037167,0.9504
0,0,0.018589,0.95553,0.0037178,0.9504
0,0,0.018594,0.95557,0.0037189,0.95041
0,0,0.0186,0.95562,0.00372,0.95041
0,0,0.018605,0.95567,0.0037211,0.95042
0,0,0.018611,0.95571,0.0037222,0.95042
0,0,0.018616,0.95576,0.0037233,0.95043
0,0,0.018622,0.95581,0.0037244,0.95043
0,0,0.018628,0.95586,0.0037255,0.95044
0,0,0.018633,0.9559,0.0037266,0.95044
0,0,0.018639,0.95595,0.0037277,0.95045
0,0,0.018644,0.956,0.0037288,0.95045
0,0,0.01865,0.95605,0.0037299,0.95046
0,0,0.018655,0.9561,0.003731,0.95046
0,0,0.018661,0.95615,0.0037321,0.95047
0,0,0.018666,0.9562,0.0037332,0.95047
0,0,0.018672,0.95625,0.0037343,0.95048
0,0,0.018677,0.9563,0.0037354,0.95048
0,0,0.018683,0.95636,0.0037365,0.95049
0,0,0.018688,0.95641,0.0037376,0.9505
0,0,0.018694,0.95646,0.0037387,0.9505
0,0,0.018699,0.95651,0.0037398,0.95051
0,0,0.018705,0.95657,0.0037409,0.95051
0,0,0.01871,0.95662,0.003742,0.95052
0,0,0.018716,0.95668,0.0037431,0.95052
0,0,0.018721,0.95673,0.0037442,0.95053
0,0,0.018727,0.95678,0.0037453,0.95053
0,0,0.018732,0.95684,0.0037464,0.95054
0,0,0.018738,0.9569,0.0037475,0.95055
0,0,0.018743,0.95695,0.0037486,0.95055
0,0,0.018749,0.95701,0.0037498,0.95056
0,0,0.018754,0.95707,0.0037509,0.95056
0,0,0.01876,0.95712,0.003752,0.95057
0,0,0.018765,0.95718,0.0037531,0.95057
0,0,0.018771,0.95724,0.0037542,0.95058
0,0,0.018776,0.9573,0.0037553,0.95059
0,0,0.018782,0.95736,0.0037564,0.95059
0,0,0.018787,0.95742,0.0037575,0.9506
0,0,0.018793,0.95748,0.0037586,0.9506
0,0,0.018798,0.95754,0.0037597,0.95061
0,0,0.018804,0.9576,0.0037608,0.95062
0,0,0.018809,0.95766,0.0037619,0.95062
0,0,0.018815,0.95772,0.003763,0.95063
0,0,0.01882,0.95778,0.0037641,0.95063
0,0,0.018826,0.95784,0.0037652,0.95064
0,0,0.018831,0.9579,0.0037663,0.95065
0,0,0.018837,0.95796,0.0037674,0.95065
0,0,0.018842,0.95802,0.0037685,0.95066
0,0,0.018848,0.95808,0.0037696,0.95066
0,0,0.018853,0.95815,0.0037707,0.95067
0,0,0.018859,0.95821,0.0037718,0.95068
0,0,0.018864,0.95827,0.0037729,0.95068
0,0,0.01887,0.95833,0.003774,0.95069
0,0,0.018876,0.9584,0.0037751,0.95069
0,0,0.018881,0.95846,0.0037762,0.9507
0,0,0.018887,0.95852,0.0037773,0.95071
0,0,0.018892,0.95859,0.0037784,0.95071
0,0,0.018898,0.95865,0.0037795,0.95072
0,0,0.018903,0.95872,0.0037806,0.95073
0,0,0.018909,0.95878,0.0037817,0.95073
0,0,0.018914,0.95885,0.0037828,0.95074
0,0,0.01892,0.95892,0.0037839,0.95075
0,0,0.018925,0.95898,0.003785,0.95075
0,0,0.018931,0.95905,0.0037861,0.95076
0,0,0.018936,0.95912,0.0037872,0.95077
0,0,0.018942,0.95918,0.0037883,0.95077
0,0,0.018947,0.95925,0.0037894,0.95078
0,0,0.018953,0.95932,0.0037905,0.95079
0,0,0.018958,0.95938,0.0037916,0.95079
0,0,0.018964,0.95945,0.0037927,0.9508
0,0,0.018969,0.95952,0.0037938,0.95081
0,0,0.018975,0.95959,0.0037949,0.95081
0,0,0.01898,0.95966,0.003796,0.95082
0,0,0.018986,0.95973,0.0037971,0.95083
0,0,0.018991,0.9598,0.0037982,0.95083
0,0,0.018997,0.95987,0.0037994,0.95084
0,0,0.019002,0.95994,0.0038005,0.95085
0,0,0.019008,0.96001,0.0038016,0.95085
0,0,0.019013,0.96008,0.0038027,0.95086
0,0,0.019019,0.96016,0.0038038,0.95087
0,0,0.019024,0.96023,0.0038049,0.95087
0,0,0.01903,0.9603,0.003806,0.95088
0,0,0.019035,0.96038,0.0038071,0.95089
0,0,0.019041,0.96045,0.0038082,0.95089
0,0,0.019046,0.96053,0.0038093,0.9509
0,0,0.019052,0.9606,0.0038104,0.95091
0,0,0.019057,0.96068,0.0038115,0.95092
0,0,0.019063,0.96075,0.0038126,0.95092
0,0,0.019068,0.96083,0.0038137,0.95093
0,0,0.019074,0.96091,0.0038148,0.95094
0,0,0.019079,0.96099,0.0038159,0.95094
0,0,0.019085,0.96106,0.003817,0.95095
0,0,0.01909,0.96114,0.0038181,0.95096
0,0,0.019096,0.96122,0.0038192,0.95097
0,0,0.019101,0.9613,0.0038203,0.95097
0,0,0.019107,0.96138,0.0038214,0.95098
0,0,0.019112,0.96146,0.0038225,0.95099
0,0,0.019118,0.96154,0.0038236,0.951
0,0,0.019124,0.96162,0.0038247,0.951
0,0,0.019129,0.9617,0.0038258,0.95101
0,0,0.019135,0.96177,0.0038269,0.95102
0,0,0.01914,0.96185,0.003828,0.95103
0,0,0.019146,0.96193,0.0038291,0.95103
0,0,0.019151,0.96201,0.0038302,0.95104
0,0,0.019157,0.96209,0.0038313,0.95105
0,0,0.019162,0.96217,0.0038324,0.95106
0,0,0.019168,0.96226,0.0038335,0.95106
0,0,0.019173,0.96234,0.0038346,0.95107
0,0,0.019179,0.96242,0.0038357,0.95108
0,0,0.019184,0.9625,0.0038368,0.95109
0,0,0.01919,0.96258,0.0038379,0.95109
0,0,0.019195,0.96266,0.003839,0.9511
0,0,0.019201,0.96275,0.0038401,0.95111
0,0,0.019206,0.96283,0.0038412,0.95112
0,0,0.019212,0.96291,0.0038423,0.95113
0,0,0.019217,0.963,0.0038434,0.95113
0,0,0.019223,0.96308,0.0038445,0.95114
0,0,0.019228,0.96316,0.0038456,0.95115
0,0,0.019234,0.96324,0.0038467,0.95116
0,0,0.019239,0.96332,0.0038478,0.95117
0,0,0.019245,0.96341,0.003849,0.95117
0,0,0.01925,0.96349,0.0038501,0.95118
0,0,0.019256,0.96358,0.0038512,0.95119
0,0,0.019261,0.96367,0.0038523,0.9512
0,0,0.019267,0.96375,0.0038534,0.95121
0,0,0.019272,0.96384,0.0038545,0.95121
0,0,0.019278,0.96393,0.0038556,0.95122
0,0,0.019283,0.96402,0.0038567,0.95123
0,0,0.019289,0.9641,0.0038578,0.95124
0,0,0.019294,0.96419,0.0038589,0.95125
0,0,0.0193,0.96428,0.00386,0.95126
0,0,0.019305,0.96437,0.0038611,0.95126
0,0,0.019311,0.96446,0.0038622,0.95127
0,0,0.019316,0.96455,0.0038633,0.95128
0,0,0.019322,0.96465,0.0038644,0.95129
0,0,0.019327,0.96474,0.0038655,0.9513
0,0,0.019333,0.96483,0.0038666,0.95131
0,0,0.019338,0.96492,0.0038677,0.95131
0,0,0.019344,0.96502,0.0038688,0.95132
0,0,0.019349,0.96511,0.0038699,0.95133
0,0,0.019355,0.9652,0.003871,0.95134
0,0,0.01936,0.96529,0.0038721,0.95135
0,0,0.019366,0.96539,0.0038732,0.95136
0,0,0.019372,0.96548,0.0038743,0.95136
0,0,0.019377,0.96557,0.0038754,0.95137
0,0,0.019383,0.96566,0.0038765,0.95138
0,0,0.019388,0.96576,0.0038776,0.95139
0,0,0.019394,0.96585,0.0038787,0.9514
0,0,0.019399,0.96594,0.0038798,0.95141
0,0,0.019405,0.96603,0.0038809,0.95141
0,0,0.01941,0.96613,0.003882,0.95142
0,0,0.019416,0.96622,0.0038831,0.95143
0,0,0.019421,0.96631,0.0038842,0.95144
0,0,0.019427,0.96641,0.0038853,0.95145
0,0,0.019432,0.9665,0.0038864,0.95146
0,0,0.019438,0.9666,0.0038875,0.95147
0,0,0.019443,0.96669,0.0038886,0.95147
0,0,0.019449,0.96678,0.0038897,0.95148
0,0,0.019454,0.96688,0.0038908,0.95149
0,0,0.01946,0.96697,0.0038919,0.9515
0,0,0.019465,0.96707,0.003893,0.95151
0,0,0.019471,0.96717,0.0038941,0.95152
0,0,0.019476,0.96726,0.0038952,0.95153
0,0,0.019482,0.96736,0.0038963,0.95154
0,0,0.019487,0.96746,0.0038974,0.95154
0,0,0.019493,0.96755,0.0038986,0.95155
0,0,0.019498,0.96765,0.0038997,0.95156
0,0,0.019504,0.96775,0.0039008,0.95157
0,0,0.019509,0.96785,0.0039019,0.95158
0,0,0.019515,0.96794,0.003903,0.95159
0,0,0.01952,0.96804,0.0039041,0.9516
0,0,0.019526,0.96814,0.0039052,0.95161
0,0,0.019531,0.96824,0.0039063,0.95161
0,0,0.019537,0.96834,0.0039074,0.95162
0,0,0.019542,0.96844,0.0039085,0.95163
0,0,0.019548,0.96854,0.0039096,0.95164
0,0,0.019553,0.96864,0.0039107,0.95165
0,0,0.019559,0.96874,0.0039118,0.95166
0,0,0.019564,0.96885,0.0039129,0.95167
0,0,0.01957,0.96895,0.003914,0.95168
0,0,0.019575,0.96905,0.0039151,0.95169
0,0,0.019581,0.96915,0.0039162,0.9517
0,0,0.019586,0.96925,0.0039173,0.9517
0,0,0.019592,0.96935,0.0039184,0.95171
0,0,0.019597,0.96945,0.0039195,0.95172
0,0,0.019603,0.96956,0.0039206,0.95173
0,0,0.019608,0.96966,0.0039217,0.95174
0,0,0.019614,0.96976,0.0039228,0.95175
0,0,0.01962,0.96986,0.0039239,0.95176
0,0,0.019625,0.96996,0.003925,0.95177
0,0,0.019631,0.97006,0.0039261,0.95178
0,0,0.019636,0.97016,0.0039272,0.95179
0,0,0.019642,0.97027,0.0039283,0.9518
0,0,0.019647,0.97037,0.0039294,0.9518
0,0,0.019653,0.97047,0.0039305,0.95181
0,0,0.019658,0.97057,0.0039316,0.95182
0,0,0.019664,0.97067,0.0039327,0.95183
0,0,0.019669,0.97077,0.0039338,0.95184
0,0,0.019675,0.97087,0.0039349,0.95185
0,0,0.01968,0.97097,0.003936,0.95186
0,0,0.019686,0.97107,0.0039371,0.95187
0,0,0.019691,0.97117,0.0039382,0.95188
0,0,0.019697,0.97127,0.0039393,0.95189
0,0,0.019702,0.97137,0.0039404,0.9519
0,0,0.019708,0.97148,0.0039415,0.95191
0,0,0.019713,0.97158,0.0039426,0.95192
0,0,0.019719,0.97168,0.0039437,0.95193
0,0,0.019724,0.97179,0.0039448,0.95194
0,0,0.01973,0.97189,0.0039459,0.95195
0,0,0.019735,0.97199,0.003947,0.95196
0,0,0.019741,0.9721,0.0039482,0.95196
0,0,0.019746,0.9722,0.0039493,0.95197
0,0,0.019752,0.97231,0.0039504,0.95198
0,0,0.019757,0.97241,0.0039515,0.95199
0,0,0.019763,0.97252,0.0039526,0.952
0,0,0.019768,0.97263,0.0039537,0.95201
0,0,0.019774,0.97273,0.0039548,0.95202
0,0,0.019779,0.97284,0.0039559,0.95203
0,0,0.019785,0.97295,0.003957,0.95204
0,0,0.01979,0.97305,0.0039581,0.95205
0,0,0.019796,0.97316,0.0039592,0.95206
0,0,0.019801,0.97326,0.0039603,0.95207
0,0,0.019807,0.97337,0.0039614,0.95208
0,0,0.019812,0.97347,0.0039625,0.95209
0,0,0.019818,0.97358,0.0039636,0.9521
0,0,0.019823,0.97368,0.0039647,0.95211
0,0,0.019829,0.97379,0.0039658,0.95212
0,0,0.019834,0.97389,0.0039669,0.95213
0,0,0.01984,0.974,0.003968,0.95214
0,0,0.019845,0.9741,0.0039691,0.95215
0,0,0.019851,0.97421,0.0039702,0.95216
0,0,0.019856,0.97431,0.0039713,0.95217
0,0,0.019862,0.97441,0.0039724,0.95218
0,0,0.019868,0.97452,0.0039735,0.95219
0,0,0.019873,0.97462,0.0039746,0.9522
0,0,0.019879,0.97472,0.0039757,0.95221
0,0,0.019884,0.97483,0.0039768,0.95222
0,0,0.01989,0.97493,0.0039779,0.95223
0,0,0.019895,0.97503,0.003979,0.95224
0,0,0.019901,0.97514,0.0039801,0.95225
0,0,0.019906,0.97524,0.0039812,0.95226
0,0,0.019912,0.97535,0.0039823,0.95227
0,0,0.019917,0.97545,0.0039834,0.95228
0,0,0.019923,0.97555,0.0039845,0.95229
0,0,0.019928,0.97566,0.0039856,0.9523
0,0,0.019934,0.97576,0.0039867,0.95231
0,0,0.019939,0.97587,0.0039878,0.95232
0,0,0.019945,0.97597,0.0039889,0.95233
0,0,0.01995,0.97608,0.00399,0.95234
0,0,0.019956,0.97618,0.0039911,0.95235
0,0,0.019961,0.97629,0.0039922,0.95236
0,0,0.019967,0.9764,0.0039933,0.95237
0,0,0.019972,0.9765,0.0039944,0.95238
0,0,0.019978,0.97661,0.0039955,0.95239
0,0,0.019983,0.97672,0.0039966,0.9524
0,0,0.019989,0.97682,0.0039978,0.95241
0,0,0.019994,0.97693,0.0039989,0.95242
0,0,0.02,0.97704,0.004,0.95244
0,0,0.020005,0.97714,0.0040011,0.95245
0,0,0.020011,0.97724,0.0040022,0.95246
0,0,0.020016,0.97735,0.0040033,0.95247
0,0,0.020022,0.97745,0.0040044,0.95248
0,0,0.020027,0.97755,0.0040055,0.95249
0,0,0.020033,0.97766,0.0040066,0.9525
0,0,0.020038,0.97776,0.0040077,0.95251
0,0,0.020044,0.97786,0.0040088,0.95252
0,0,0.020049,0.97796,0.0040099,0.95253
0,0,0.020055,0.97807,0.004011,0.95254
0,0,0.02006,0.97817,0.0040121,0.95255
0,0,0.020066,0.97827,0.0040132,0.95256
0,0,0.020071,0.97837,0.0040143,0.95257
0,0,0.020077,0.97847,0.0040154,0.95258
0,0,0.020082,0.97857,0.0040165,0.9526
0,0,0.020088,0.97867,0.0040176,0.95261
0,0,0.020093,0.97877,0.0040187,0.95262
0,0,0.020099,0.97887,0.0040198,0.95263
0,0,0.020104,0.97897,0.0040209,0.95264
0,0,0.02011,0.97907,0.004022,0.95265
0,0,0.020116,0.97917,0.0040231,0.95266
0,0,0.020121,0.97927,0.0040242,0.95267
0,0,0.020127,0.97937,0.0040253,0.95268
0,0,0.020132,0.97947,0.0040264,0.95269
0,0,0.020138,0.97957,0.0040275,0.9527
0,0,0.020143,0.97967,0.0040286,0.95272
0,0,0.020149,0.97978,0.0040297,0.95273
0,0,0.020154,0.97988,0.0040308,0.95274
0,0,0.02016,0.97998,0.0040319,0.95275
0,0,0.020165,0.98008,0.004033,0.95276
0,0,0.020171,0.98018,0.0040341,0.95277
0,0,0.020176,0.98029,0.0040352,0.95278
0,0,0.020182,0.98039,0.0040363,0.95279
0,0,0.020187,0.98049,0.0040374,0.9528
0,0,0.020193,0.98059,0.0040385,0.95282
0,0,0.020198,0.98069,0.0040396,0.95283
0,0,0.020204,0.9808,0.0040407,0.95284
0,0,0.020209,0.9809,0.0040418,0.95285
0,0,0.020215,0.981,0.0040429,0.95286
0,0,0.02022,0.9811,0.004044,0.95287
0,0,0.020226,0.98119,0.0040451,0.95288
0,0,0.020231,0.98129,0.0040462,0.9529
0,0,0.020237,0.98139,0.0040474,0.95291
0,0,0.020242,0.98149,0.0040485,0.95292
0,0,0.020248,0.98159,0.0040496,0.95293
0,0,0.020253,0.98168,0.0040507,0.95294
0,0,0.020259,0.98178,0.0040518,0.95295
0,0,0.020264,0.98187,0.0040529,0.95296
0,0,0.02027,0.98197,0.004054,0.95298
0,0,0.020275,0.98206,0.0040551,0.95299
0,0,0.020281,0.98216,0.0040562,0.953
0,0,0.020286,0.98226,0.0040573,0.95301
0,0,0.020292,0.98235,0.0040584,0.95302
0,0,0.020297,0.98244,0.0040595,0.95304
0,0,0.020303,0.98254,0.0040606,0.95305
0,0,0.020308,0.98263,0.0040617,0.95306
0,0,0.020314,0.98273,0.0040628,0.95307
0,0,0.020319,0.98282,0.0040639,0.95308
0,0,0.020325,0.98291,0.004065,0.95309
0,0,0.02033,0.98301,0.0040661,0.95311
0,0,0.020336,0.9831,0.0040672,0.95312
0,0,0.020341,0.98319,0.0040683,0.95313
0,0,0.020347,0.98329,0.0040694,0.95314
0,0,0.020352,0.98338,0.0040705,0.95315
0,0,0.020358,0.98347,0.0040716,0.95317
0,0,0.020364,0.98357,0.0040727,0.95318
0,0,0.020369,0.98366,0.0040738,0.95319
0,0,0.020375,0.98375,0.0040749,0.9532
0,0,0.02038,0.98384,0.004076,0.95321
0,0,0.020386,0.98393,0.0040771,0.95323
0,0,0.020391,0.98403,0.0040782,0.95324
0,0,0.020397,0.98412,0.0040793,0.95325
0,0,0.020402,0.98421,0.0040804,0.95326
0,0,0.020408,0.9843,0.0040815,0.95327
0,0,0.020413,0.98439,0.0040826,0.95329
0,0,0.020419,0.98448,0.0040837,0.9533
0,0,0.020424,0.98457,0.0040848,0.95331
0,0,0.02043,0.98467,0.0040859,0.95332
0,0,0.020435,0.98476,0.004087,0.95333
0,0,0.020441,0.98485,0.0040881,0.95335
0,0,0.020446,0.98493,0.0040892,0.95336
0,0,0.020452,0.98502,0.0040903,0.95337
0,0,0.020457,0.98511,0.0040914,0.95338
0,0,0.020463,0.9852,0.0040925,0.95339
0,0,0.020468,0.98528,0.0040936,0.95341
0,0,0.020474,0.98537,0.0040947,0.95342
0,0,0.020479,0.98546,0.0040958,0.95343
0,0,0.020485,0.98554,0.004097,0.95344
0,0,0.02049,0.98563,0.0040981,0.95345
0,0,0.020496,0.98571,0.0040992,0.95347
0,0,0.020501,0.98579,0.0041003,0.95348
0,0,0.020507,0.98588,0.0041014,0.95349
0,0,0.020512,0.98596,0.0041025,0.9535
0,0,0.020518,0.98605,0.0041036,0.95352
0,0,0.020523,0.98613,0.0041047,0.95353
0,0,0.020529,0.98621,0.0041058,0.95354
0,0,0.020534,0.98629,0.0041069,0.95355
0,0,0.02054,0.98637,0.004108,0.95356
0,0,0.020545,0.98645,0.0041091,0.95358
0,0,0.020551,0.98653,0.0041102,0.95359
0,0,0.020556,0.98661,0.0041113,0.9536
0,0,0.020562,0.98669,0.0041124,0.95361
0,0,0.020567,0.98677,0.0041135,0.95363
0,0,0.020573,0.98685,0.0041146,0.95364
0,0,0.020578,0.98693,0.0041157,0.95365
0,0,0.020584,0.98701,0.0041168,0.95366
0,0,0.020589,0.98709,0.0041179,0.95367
0,0,0.020595,0.98716,0.004119,0.95369
0,0,0.0206,0.98724,0.0041201,0.9537
0,0,0.020606,0.98732,0.0041212,0.95371
0,0,0.020612,0.9874,0.0041223,0.95372
0,0,0.020617,0.98748,0.0041234,0.95374
0,0,0.020623,0.98755,0.0041245,0.95375
0,0,0.020628,0.98763,0.0041256,0.95376
0,0,0.020634,0.98771,0.0041267,0.95377
0,0,0.020639,0.98778,0.0041278,0.95379
0,0,0.020645,0.98786,0.0041289,0.9538
0,0,0.02065,0.98794,0.00413,0.95381
0,0,0.020656,0.98801,0.0041311,0.95382
0,0,0.020661,0.98809,0.0041322,0.95384
0,0,0.020667,0.98817,0.0041333,0.95385
0,0,0.020672,0.98824,0.0041344,0.95386
0,0,0.020678,0.98832,0.0041355,0.95387
0,0,0.020683,0.98839,0.0041366,0.95389
0,0,0.020689,0.98846,0.0041377,0.9539
0,0,0.020694,0.98854,0.0041388,0.95391
0,0,0.0207,0.98861,0.0041399,0.95392
0,0,0.020705,0.98868,0.004141,0.95394
0,0,0.020711,0.98876,0.0041421,0.95395
0,0,0.020716,0.98883,0.0041432,0.95396
0,0,0.020722,0.9889,0.0041443,0.95397
0,0,0.020727,0.98897,0.0041454,0.95399
0,0,0.020733,0.98904,0.0041466,0.954
0,0,0.020738,0.9891,0.0041477,0.95401
0,0,0.020744,0.98917,0.0041488,0.95403
0,0,0.020749,0.98924,0.0041499,0.95404
0,0,0.020755,0.98931,0.004151,0.95405
0,0,0.02076,0.98937,0.0041521,0.95406
0,0,0.020766,0.98944,0.0041532,0.95408
0,0,0.020771,0.98951,0.0041543,0.95409
0,0,0.020777,0.98957,0.0041554,0.9541
0,0,0.020782,0.98963,0.0041565,0.95411
0,0,0.020788,0.9897,0.0041576,0.95413
0,0,0.020793,0.98976,0.0041587,0.95414
0,0,0.020799,0.98983,0.0041598,0.95415
0,0,0.020804,0.98989,0.0041609,0.95417
0,0,0.02081,0.98995,0.004162,0.95418
0,0,0.020815,0.99001,0.0041631,0.95419
0,0,0.020821,0.99007,0.0041642,0.9542
0,0,0.020826,0.99013,0.0041653,0.95422
0,0,0.020832,0.99019,0.0041664,0.95423
0,0,0.020837,0.99025,0.0041675,0.95424
0,0,0.020843,0.99031,0.0041686,0.95426
0,0,0.020848,0.99037,0.0041697,0.95427
0,0,0.020854,0.99043,0.0041708,0.95428
0,0,0.02086,0.99049,0.0041719,0.95429
0,0,0.020865,0.99055,0.004173,0.95431
0,0,0.020871,0.9906,0.0041741,0.95432
0,0,0.020876,0.99066,0.0041752,0.95433
0,0,0.020882,0.99072,0.0041763,0.95434
0,0,0.020887,0.99077,0.0041774,0.95436
0,0,0.020893,0.99083,0.0041785,0.95437
0,0,0.020898,0.99088,0.0041796,0.95438
0,0,0.020904,0.99094,0.0041807,0.95439
0,0,0.020909,0.99099,0.0041818,0.95441
0,0,0.020915,0.99105,0.0041829,0.95442
0,0,0.02092,0.9911,0.004184,0.95443
0,0,0.020926,0.99115,0.0041851,0.95445
0,0,0.020931,0.99121,0.0041862,0.95446
0,0,0.020937,0.99126,0.0041873,0.95447
0,0,0.020942,0.99131,0.0041884,0.95449
0,0,0.020948,0.99136,0.0041895,0.9545
0,0,0.020953,0.99142,0.0041906,0.95451
0,0,0.020959,0.99147,0.0041917,0.95453
0,0,0.020964,0.99152,0.0041928,0.95454
0,0,0.02097,0.99157,0.0041939,0.95455
0,0,0.020975,0.99162,0.004195,0.95457
0,0,0.020981,0.99167,0.0041962,0.95458
0,0,0.020986,0.99172,0.0041973,0.95459
0,0,0.020992,0.99177,0.0041984,0.95461
0,0,0.020997,0.99182,0.0041995,0.95462
0,0,0.021003,0.99186,0.0042006,0.95463
0,0,0.021008,0.99191,0.0042017,0.95465
0,0,0.021014,0.99196,0.0042028,0.95466
0,0,0.021019,0.99201,0.0042039,0.95467
0,0,0.021025,0.99205,0.004205,0.95469
0,0,0.02103,0.9921,0.0042061,0.9547
0,0,0.021036,0.99215,0.0042072,0.95471
0,0,0.021041,0.99219,0.0042083,0.95473
0,0,0.021047,0.99224,0.0042094,0.95474
0,0,0.021052,0.99228,0.0042105,0.95476
0,0,0.021058,0.99233,0.0042116,0.95477
0,0,0.021063,0.99237,0.0042127,0.95478
0,0,0.021069,0.99242,0.0042138,0.9548
0,0,0.021074,0.99246,0.0042149,0.95481
0,0,0.02108,0.9925,0.004216,0.95482
0,0,0.021085,0.99254,0.0042171,0.95484
0,0,0.021091,0.99258,0.0042182,0.95485
0,0,0.021096,0.99263,0.0042193,0.95486
0,0,0.021102,0.99267,0.0042204,0.95488
0,0,0.021108,0.99271,0.0042215,0.95489
0,0,0.021113,0.99275,0.0042226,0.95491
0,0,0.021119,0.99279,0.0042237,0.95492
0,0,0.021124,0.99282,0.0042248,0.95493
0,0,0.02113,0.99286,0.0042259,0.95495
0,0,0.021135,0.9929,0.004227,0.95496
0,0,0.021141,0.99294,0.0042281,0.95498
0,0,0.021146,0.99297,0.0042292,0.95499
0,0,0.021152,0.99301,0.0042303,0.955
0,0,0.021157,0.99305,0.0042314,0.95502
0,0,0.021163,0.99308,0.0042325,0.95503
0,0,0.021168,0.99312,0.0042336,0.95505
0,0,0.021174,0.99315,0.0042347,0.95506
0,0,0.021179,0.99319,0.0042358,0.95508
0,0,0.021185,0.99322,0.0042369,0.95509
0,0,0.02119,0.99325,0.004238,0.9551
0,0,0.021196,0.99329,0.0042391,0.95512
0,0,0.021201,0.99332,0.0042402,0.95513
0,0,0.021207,0.99335,0.0042413,0.95515
0,0,0.021212,0.99338,0.0042424,0.95516
0,0,0.021218,0.99341,0.0042435,0.95518
0,0,0.021223,0.99344,0.0042446,0.95519
0,0,0.021229,0.99347,0.0042458,0.9552
0,0,0.021234,0.9935,0.0042469,0.95522
0,0,0.02124,0.99353,0.004248,0.95523
0,0,0.021245,0.99356,0.0042491,0.95525
0,0,0.021251,0.99359,0.0042502,0.95526
0,0,0.021256,0.99362,0.0042513,0.95528
0,0,0.021262,0.99365,0.0042524,0.95529
0,0,0.021267,0.99367,0.0042535,0.9553
0,0,0.021273,0.9937,0.0042546,0.95532
0,0,0.021278,0.99372,0.0042557,0.95533
0,0,0.021284,0.99375,0.0042568,0.95535
0,0,0.021289,0.99377,0.0042579,0.95536
0,0,0.021295,0.9938,0.004259,0.95538
0,0,0.0213,0.99382,0.0042601,0.95539
0,0,0.021306,0.99385,0.0042612,0.9554
0,0,0.021311,0.99387,0.0042623,0.95542
0,0,0.021317,0.99389,0.0042634,0.95543
0,0,0.021322,0.99392,0.0042645,0.95545
0,0,0.021328,0.99394,0.0042656,0.95546
0,0,0.021333,0.99396,0.0042667,0.95547
0,0,0.021339,0.99398,0.0042678,0.95549
0,0,0.021344,0.994,0.0042689,0.9555
0,0,0.02135,0.99402,0.00427,0.95552
0,0,0.021356,0.99404,0.0042711,0.95553
0,0,0.021361,0.99406,0.0042722,0.95555
0,0,0.021367,0.99408,0.0042733,0.95556
0,0,0.021372,0.99409,0.0042744,0.95557
0,0,0.021378,0.99411,0.0042755,0.95559
0,0,0.021383,0.99413,0.0042766,0.9556
0,0,0.021389,0.99414,0.0042777,0.95562
0,0,0.021394,0.99416,0.0042788,0.95563
0,0,0.0214,0.99417,0.0042799,0.95565
0,0,0.021405,0.99419,0.004281,0.95566
0,0,0.021411,0.9942,0.0042821,0.95567
0,0,0.021416,0.99422,0.0042832,0.95569
0,0,0.021422,0.99423,0.0042843,0.9557
0,0,0.021427,0.99425,0.0042854,0.95572
0,0,0.021433,0.99426,0.0042865,0.95573
0,0,0.021438,0.99427,0.0042876,0.95575
0,0,0.021444,0.99429,0.0042887,0.95576
0,0,0.021449,0.9943,0.0042898,0.95578
0,0,0.021455,0.99431,0.0042909,0.95579
0,0,0.02146,0.99432,0.004292,0.9558
0,0,0.021466,0.99433,0.0042931,0.95582
0,0,0.021471,0.99434,0.0042942,0.95583
0,0,0.021477,0.99435,0.0042954,0.95585
0,0,0.021482,0.99436,0.0042965,0.95586
0,0,0.021488,0.99437,0.0042976,0.95588
0,0,0.021493,0.99438,0.0042987,0.95589
0,0,0.021499,0.99439,0.0042998,0.9559
0,0,0.021504,0.9944,0.0043009,0.95592
0,0,0.02151,0.99441,0.004302,0.95593
0,0,0.021515,0.99441,0.0043031,0.95595
0,0,0.021521,0.99442,0.0043042,0.95596
0,0,0.021526,0.99443,0.0043053,0.95598
0,0,0.021532,0.99443,0.0043064,0.95599
0,0,0.021537,0.99444,0.0043075,0.95601
0,0,0.021543,0.99444,0.0043086,0.95602
0,0,0.021548,0.99445,0.0043097,0.95603
0,0,0.021554,0.99445,0.0043108,0.95605
0,0,0.021559,0.99446,0.0043119,0.95606
0,0,0.021565,0.99446,0.004313,0.95608
0,0,0.02157,0.99446,0.0043141,0.95609
0,0,0.021576,0.99447,0.0043152,0.95611
0,0,0.021581,0.99447,0.0043163,0.95612
0,0,0.021587,0.99447,0.0043174,0.95614
0,0,0.021592,0.99447,0.0043185,0.95615
0,0,0.021598,0.99447,0.0043196,0.95617
0,0,0.021604,0.99447,0.0043207,0.95618
0,0,0.021609,0.99447,0.0043218,0.95619
0,0,0.021615,0.99447,0.0043229,0.95621
0,0,0.02162,0.99447,0.004324,0.95622
0,0,0.021626,0.99447,0.0043251,0.95624
0,0,0.021631,0.99447,0.0043262,0.95625
0,0,0.021637,0.99447,0.0043273,0.95627
0,0,0.021642,0.99447,0.0043284,0.95628
0,0,0.021648,0.99446,0.0043295,0.9563
0,0,0.021653,0.99446,0.0043306,0.95631
0,0,0.021659,0.99446,0.0043317,0.95633
0,0,0.021664,0.99445,0.0043328,0.95634
0,0,0.02167,0.99445,0.0043339,0.95636
0,0,0.021675,0.99444,0.004335,0.95637
0,0,0.021681,0.99444,0.0043361,0.95639
0,0,0.021686,0.99443,0.0043372,0.9564
0,0,0.021692,0.99443,0.0043383,0.95642
0,0,0.021697,0.99442,0.0043394,0.95643
0,0,0.021703,0.99441,0.0043405,0.95645
0,0,0.021708,0.99441,0.0043416,0.95646
0,0,0.021714,0.9944,0.0043427,0.95648
0,0,0.021719,0.99439,0.0043438,0.95649
0,0,0.021725,0.99438,0.004345,0.95651
0,0,0.02173,0.99437,0.0043461,0.95652
0,0,0.021736,0.99436,0.0043472,0.95654
0,0,0.021741,0.99435,0.0043483,0.95655
0,0,0.021747,0.99434,0.0043494,0.95657
0,0,0.021752,0.99433,0.0043505,0.95658
0,0,0.021758,0.99432,0.0043516,0.9566
0,0,0.021763,0.99431,0.0043527,0.95661
0,0,0.021769,0.9943,0.0043538,0.95663
0,0,0.021774,0.99428,0.0043549,0.95664
0,0,0.02178,0.99427,0.004356,0.95666
0,0,0.021785,0.99426,0.0043571,0.95667
0,0,0.021791,0.99424,0.0043582,0.95669
0,0,0.021796,0.99423,0.0043593,0.9567
0,0,0.021802,0.99422,0.0043604,0.95672
0,0,0.021807,0.9942,0.0043615,0.95673
0,0,0.021813,0.99419,0.0043626,0.95675
0,0,0.021818,0.99417,0.0043637,0.95676
0,0,0.021824,0.99415,0.0043648,0.95678
0,0,0.021829,0.99414,0.0043659,0.95679
0,0,0.021835,0.99412,0.004367,0.95681
0,0,0.02184,0.9941,0.0043681,0.95682
0,0,0.021846,0.99408,0.0043692,0.95684
0,0,0.021852,0.99407,0.0043703,0.95685
0,0,0.021857,0.99405,0.0043714,0.95687
0,0,0.021863,0.99403,0.0043725,0.95688
0,0,0.021868,0.99401,0.0043736,0.9569
0,0,0.021874,0.99399,0.0043747,0.95692
0,0,0.021879,0.99397,0.0043758,0.95693
0,0,0.021885,0.99395,0.0043769,0.95695
0,0,0.02189,0.99393,0.004378,0.95696
0,0,0.021896,0.9939,0.0043791,0.95698
0,0,0.021901,0.99388,0.0043802,0.95699
0,0,0.021907,0.99386,0.0043813,0.95701
0,0,0.021912,0.99384,0.0043824,0.95702
0,0,0.021918,0.99381,0.0043835,0.95704
0,0,0.021923,0.99379,0.0043846,0.95706
0,0,0.021929,0.99376,0.0043857,0.95707
0,0,0.021934,0.99374,0.0043868,0.95709
0,0,0.02194,0.99372,0.0043879,0.9571
0,0,0.021945,0.99369,0.004389,0.95712
0,0,0.021951,0.99367,0.0043901,0.95713
0,0,0.021956,0.99364,0.0043912,0.95715
0,0,0.021962,0.99361,0.0043923,0.95717
0,0,0.021967,0.99359,0.0043934,0.95718
0,0,0.021973,0.99356,0.0043946,0.9572
0,0,0.021978,0.99353,0.0043957,0.95721
0,0,0.021984,0.9935,0.0043968,0.95723
0,0,0.021989,0.99348,0.0043979,0.95724
0,0,0.021995,0.99345,0.004399,0.95726
0,0,0.022,0.99342,0.0044001,0.95728
0,0,0.022006,0.99339,0.0044012,0.95729
0,0,0.022011,0.99336,0.0044023,0.95731
0,0,0.022017,0.99333,0.0044034,0.95732
0,0,0.022022,0.9933,0.0044045,0.95734
0,0,0.022028,0.99327,0.0044056,0.95735
0,0,0.022033,0.99323,0.0044067,0.95737
0,0,0.022039,0.9932,0.0044078,0.95738
0,0,0.022044,0.99317,0.0044089,0.9574
0,0,0.02205,0.99313,0.00441,0.95742
0,0,0.022055,0.9931,0.0044111,0.95743
0,0,0.022061,0.99307,0.0044122,0.95745
0,0,0.022066,0.99303,0.0044133,0.95746
0,0,0.022072,0.993,0.0044144,0.95748
0,0,0.022077,0.99296,0.0044155,0.95749
0,0,0.022083,0.99293,0.0044166,0.95751
0,0,0.022088,0.99289,0.0044177,0.95752
0,0,0.022094,0.99285,0.0044188,0.95754
0,0,0.0221,0.99282,0.0044199,0.95756
0,0,0.022105,0.99278,0.004421,0.95757
0,0,0.022111,0.99274,0.0044221,0.95759
0,0,0.022116,0.9927,0.0044232,0.9576
0,0,0.022122,0.99267,0.0044243,0.95762
0,0,0.022127,0.99263,0.0044254,0.95763
0,0,0.022133,0.99259,0.0044265,0.95765
0,0,0.022138,0.99255,0.0044276,0.95767
0,0,0.022144,0.99251,0.0044287,0.95768
0,0,0.022149,0.99247,0.0044298,0.9577
0,0,0.022155,0.99242,0.0044309,0.95771
0,0,0.02216,0.99238,0.004432,0.95773
0,0,0.022166,0.99234,0.0044331,0.95774
0,0,0.022171,0.9923,0.0044342,0.95776
0,0,0.022177,0.99225,0.0044353,0.95777
0,0,0.022182,0.99221,0.0044364,0.95779
0,0,0.022188,0.99217,0.0044375,0.95781
0,0,0.022193,0.99212,0.0044386,0.95782
0,0,0.022199,0.99208,0.0044397,0.95784
0,0,0.022204,0.99203,0.0044408,0.95785
0,0,0.02221,0.99199,0.0044419,0.95787
0,0,0.022215,0.99194,0.004443,0.95788
0,0,0.022221,0.99189,0.0044442,0.9579
0,0,0.022226,0.99185,0.0044453,0.95791
0,0,0.022232,0.9918,0.0044464,0.95793
0,0,0.022237,0.99176,0.0044475,0.95795
0,0,0.022243,0.99171,0.0044486,0.95796
0,0,0.022248,0.99166,0.0044497,0.95798
0,0,0.022254,0.99161,0.0044508,0.95799
0,0,0.022259,0.99156,0.0044519,0.95801
0,0,0.022265,0.99152,0.004453,0.95802
0,0,0.02227,0.99147,0.0044541,0.95804
0,0,0.022276,0.99142,0.0044552,0.95806
0,0,0.022281,0.99137,0.0044563,0.95807
0,0,0.022287,0.99132,0.0044574,0.95809
0,0,0.022292,0.99127,0.0044585,0.9581
0,0,0.022298,0.99122,0.0044596,0.95812
0,0,0.022303,0.99117,0.0044607,0.95813
0,0,0.022309,0.99112,0.0044618,0.95815
0,0,0.022314,0.99107,0.0044629,0.95817
0,0,0.02232,0.99101,0.004464,0.95818
0,0,0.022325,0.99096,0.0044651,0.9582
0,0,0.022331,0.99091,0.0044662,0.95821
0,0,0.022336,0.99086,0.0044673,0.95823
0,0,0.022342,0.9908,0.0044684,0.95824
0,0,0.022348,0.99075,0.0044695,0.95826
0,0,0.022353,0.99069,0.0044706,0.95827
0,0,0.022359,0.99064,0.0044717,0.95829
0,0,0.022364,0.99058,0.0044728,0.95831
0,0,0.02237,0.99053,0.0044739,0.95832
0,0,0.022375,0.99047,0.004475,0.95834
0,0,0.022381,0.99042,0.0044761,0.95835
0,0,0.022386,0.99036,0.0044772,0.95837
0,0,0.022392,0.9903,0.0044783,0.95838
0,0,0.022397,0.99025,0.0044794,0.9584
0,0,0.022403,0.99019,0.0044805,0.95842
0,0,0.022408,0.99013,0.0044816,0.95843
0,0,0.022414,0.99007,0.0044827,0.95845
0,0,0.022419,0.99001,0.0044838,0.95846
0,0,0.022425,0.98996,0.0044849,0.95848
0,0,0.02243,0.9899,0.004486,0.9585
0,0,0.022436,0.98984,0.0044871,0.95851
0,0,0.022441,0.98978,0.0044882,0.95853
0,0,0.022447,0.98972,0.0044893,0.95854
0,0,0.022452,0.98966,0.0044904,0.95856
0,0,0.022458,0.9896,0.0044915,0.95858
0,0,0.022463,0.98953,0.0044926,0.95859
0,0,0.022469,0.98947,0.0044938,0.95861
0,0,0.022474,0.98941,0.0044949,0.95862
0,0,0.02248,0.98934,0.004496,0.95864
0,0,0.022485,0.98928,0.0044971,0.95866
0,0,0.022491,0.98922,0.0044982,0.95867
0,0,0.022496,0.98915,0.0044993,0.95869
0,0,0.022502,0.98909,0.0045004,0.95871
0,0,0.022507,0.98902,0.0045015,0.95872
0,0,0.022513,0.98896,0.0045026,0.95874
0,0,0.022518,0.98889,0.0045037,0.95875
0,0,0.022524,0.98882,0.0045048,0.95877
0,0,0.022529,0.98876,0.0045059,0.95879
0,0,0.022535,0.98869,0.004507,0.9588
0,0,0.02254,0.98862,0.0045081,0.95882
0,0,0.022546,0.98855,0.0045092,0.95884
0,0,0.022551,0.98848,0.0045103,0.95885
0,0,0.022557,0.98842,0.0045114,0.95887
0,0,0.022562,0.98835,0.0045125,0.95889
0,0,0.022568,0.98827,0.0045136,0.9589
0,0,0.022573,0.9882,0.0045147,0.95892
0,0,0.022579,0.98813,0.0045158,0.95894
0,0,0.022584,0.98806,0.0045169,0.95895
0,0,0.02259,0.98799,0.004518,0.95897
0,0,0.022596,0.98792,0.0045191,0.95899
0,0,0.022601,0.98785,0.0045202,0.959
0,0,0.022607,0.98777,0.0045213,0.95902
0,0,0.022612,0.9877,0.0045224,0.95904
0,0,0.022618,0.98763,0.0045235,0.95905
0,0,0.022623,0.98755,0.0045246,0.95907
0,0,0.022629,0.98748,0.0045257,0.95909
0,0,0.022634,0.98741,0.0045268,0.9591
0,0,0.02264,0.98734,0.0045279,0.95912
0,0,0.022645,0.98726,0.004529,0.95914
0,0,0.022651,0.98719,0.0045301,0.95915
0,0,0.022656,0.98711,0.0045312,0.95917
0,0,0.022662,0.98704,0.0045323,0.95919
0,0,0.022667,0.98696,0.0045334,0.9592
0,0,0.022673,0.98689,0.0045345,0.95922
0,0,0.022678,0.98681,0.0045356,0.95923
0,0,0.022684,0.98673,0.0045367,0.95925
0,0,0.022689,0.98666,0.0045378,0.95927
0,0,0.022695,0.98658,0.0045389,0.95928
0,0,0.0227,0.98651,0.00454,0.9593
0,0,0.022706,0.98643,0.0045411,0.95932
0,0,0.022711,0.98635,0.0045422,0.95933
0,0,0.022717,0.98627,0.0045434,0.95935
0,0,0.022722,0.9862,0.0045445,0.95937
0,0,0.022728,0.98612,0.0045456,0.95938
0,0,0.022733,0.98604,0.0045467,0.9594
0,0,0.022739,0.98596,0.0045478,0.95942
0,0,0.022744,0.98588,0.0045489,0.95943
0,0,0.02275,0.9858,0.00455,0.95945
0,0,0.022755,0.98572,0.0045511,0.95947
0,0,0.022761,0.98564,0.0045522,0.95948
0,0,0.022766,0.98556,0.0045533,0.9595
0,0,0.022772,0.98547,0.0045544,0.95952
0,0,0.022777,0.98539,0.0045555,0.95953
0,0,0.022783,0.98531,0.0045566,0.95955
0,0,0.022788,0.98523,0.0045577,0.95956
0,0,0.022794,0.98515,0.0045588,0.95958
0,0,0.022799,0.98506,0.0045599,0.9596
0,0,0.022805,0.98498,0.004561,0.95961
0,0,0.02281,0.98489,0.0045621,0.95963
0,0,0.022816,0.98481,0.0045632,0.95965
0,0,0.022821,0.98472,0.0045643,0.95966
0,0,0.022827,0.98464,0.0045654,0.95968
0,0,0.022832,0.98455,0.0045665,0.9597
0,0,0.022838,0.98447,0.0045676,0.95971
0,0,0.022844,0.98438,0.0045687,0.95973
0,0,0.022849,0.98429,0.0045698,0.95974
0,0,0.022855,0.98421,0.0045709,0.95976
0,0,0.02286,0.98412,0.004572,0.95978
0,0,0.022866,0.98403,0.0045731,0.95979
0,0,0.022871,0.98395,0.0045742,0.95981
0,0,0.022877,0.98386,0.0045753,0.95983
0,0,0.022882,0.98377,0.0045764,0.95984
0,0,0.022888,0.98368,0.0045775,0.95986
0,0,0.022893,0.98359,0.0045786,0.95988
0,0,0.022899,0.98351,0.0045797,0.95989
0,0,0.022904,0.98342,0.0045808,0.95991
0,0,0.02291,0.98333,0.0045819,0.95993
0,0,0.022915,0.98324,0.004583,0.95994
0,0,0.022921,0.98315,0.0045841,0.95996
0,0,0.022926,0.98307,0.0045852,0.95997
0,0,0.022932,0.98298,0.0045863,0.95999
0,0,0.022937,0.98289,0.0045874,0.96001
0,0,0.022943,0.9828,0.0045885,0.96002
0,0,0.022948,0.98271,0.0045896,0.96004
0,0,0.022954,0.98262,0.0045907,0.96006
0,0,0.022959,0.98253,0.0045918,0.96007
0,0,0.022965,0.98244,0.004593,0.96009
0,0,0.02297,0.98235,0.0045941,0.96011
0,0,0.022976,0.98226,0.0045952,0.96012
0,0,0.022981,0.98217,0.0045963,0.96014
0,0,0.022987,0.98208,0.0045974,0.96016
0,0,0.022992,0.98199,0.0045985,0.96017
0,0,0.022998,0.9819,0.0045996,0.96019
0,0,0.023003,0.98181,0.0046007,0.9602
0,0,0.023009,0.98171,0.0046018,0.96022
0,0,0.023014,0.98162,0.0046029,0.96024
0,0,0.02302,0.98153,0.004604,0.96025
0,0,0.023025,0.98144,0.0046051,0.96027
0,0,0.023031,0.98135,0.0046062,0.96029
0,0,0.023036,0.98125,0.0046073,0.9603
0,0,0.023042,0.98116,0.0046084,0.96032
0,0,0.023047,0.98106,0.0046095,0.96034
0,0,0.023053,0.98097,0.0046106,0.96035
0,0,0.023058,0.98087,0.0046117,0.96037
0,0,0.023064,0.98078,0.0046128,0.96039
0,0,0.023069,0.98068,0.0046139,0.9604
0,0,0.023075,0.98058,0.004615,0.96042
0,0,0.02308,0.98049,0.0046161,0.96044
0,0,0.023086,0.98039,0.0046172,0.96045
0,0,0.023092,0.98029,0.0046183,0.96047
0,0,0.023097,0.98019,0.0046194,0.96049
0,0,0.023103,0.98009,0.0046205,0.9605
0,0,0.023108,0.98,0.0046216,0.96052
0,0,0.023114,0.9799,0.0046227,0.96054
0,0,0.023119,0.9798,0.0046238,0.96056
0,0,0.023125,0.97971,0.0046249,0.96057
0,0,0.02313,0.97961,0.004626,0.96059
0,0,0.023136,0.97951,0.0046271,0.96061
0,0,0.023141,0.97942,0.0046282,0.96062
0,0,0.023147,0.97932,0.0046293,0.96064
0,0,0.023152,0.97922,0.0046304,0.96066
0,0,0.023158,0.97913,0.0046315,0.96067
0,0,0.023163,0.97903,0.0046326,0.96069
0,0,0.023169,0.97893,0.0046337,0.96071
0,0,0.023174,0.97884,0.0046348,0.96073
0,0,0.02318,0.97874,0.0046359,0.96074
0,0,0.023185,0.97864,0.004637,0.96076
0,0,0.023191,0.97854,0.0046381,0.96078
0,0,0.023196,0.97845,0.0046392,0.96079
0,0,0.023202,0.97835,0.0046403,0.96081
0,0,0.023207,0.97825,0.0046414,0.96083
0,0,0.023213,0.97815,0.0046426,0.96085
0,0,0.023218,0.97805,0.0046437,0.96086
0,0,0.023224,0.97795,0.0046448,0.96088
0,0,0.023229,0.97785,0.0046459,0.9609
0,0,0.023235,0.97775,0.004647,0.96091
0,0,0.02324,0.97765,0.0046481,0.96093
0,0,0.023246,0.97756,0.0046492,0.96095
0,0,0.023251,0.97746,0.0046503,0.96097
0,0,0.023257,0.97736,0.0046514,0.96098
0,0,0.023262,0.97726,0.0046525,0.961
0,0,0.023268,0.97716,0.0046536,0.96102
0,0,0.023273,0.97706,0.0046547,0.96104
0,0,0.023279,0.97696,0.0046558,0.96105
0,0,0.023284,0.97686,0.0046569,0.96107
0,0,0.02329,0.97675,0.004658,0.96109
0,0,0.023295,0.97665,0.0046591,0.96111
0,0,0.023301,0.97655,0.0046602,0.96112
0,0,0.023306,0.97644,0.0046613,0.96114
0,0,0.023312,0.97634,0.0046624,0.96116
0,0,0.023317,0.97624,0.0046635,0.96118
0,0,0.023323,0.97614,0.0046646,0.96119
0,0,0.023328,0.97604,0.0046657,0.96121
0,0,0.023334,0.97594,0.0046668,0.96123
0,0,0.02334,0.97584,0.0046679,0.96124
0,0,0.023345,0.97573,0.004669,0.96126
0,0,0.023351,0.97563,0.0046701,0.96128
0,0,0.023356,0.97553,0.0046712,0.9613
0,0,0.023362,0.97543,0.0046723,0.96131
0,0,0.023367,0.97533,0.0046734,0.96133
0,0,0.023373,0.97523,0.0046745,0.96135
0,0,0.023378,0.97513,0.0046756,0.96136
0,0,0.023384,0.97503,0.0046767,0.96138
0,0,0.023389,0.97493,0.0046778,0.9614
0,0,0.023395,0.97483,0.0046789,0.96142
0,0,0.0234,0.97473,0.00468,0.96143
0,0,0.023406,0.97463,0.0046811,0.96145
0,0,0.023411,0.97454,0.0046822,0.96147
0,0,0.023417,0.97444,0.0046833,0.96148
0,0,0.023422,0.97434,0.0046844,0.9615
0,0,0.023428,0.97424,0.0046855,0.96152
0,0,0.023433,0.97413,0.0046866,0.96154
0,0,0.023439,0.97403,0.0046877,0.96155
0,0,0.023444,0.97393,0.0046888,0.96157
0,0,0.02345,0.97383,0.0046899,0.96159
0,0,0.023455,0.97373,0.004691,0.9616
0,0,0.023461,0.97363,0.0046921,0.96162
0,0,0.023466,0.97353,0.0046933,0.96164
0,0,0.023472,0.97343,0.0046944,0.96166
0,0,0.023477,0.97333,0.0046955,0.96167
0,0,0.023483,0.97323,0.0046966,0.96169
0,0,0.023488,0.97313,0.0046977,0.96171
0,0,0.023494,0.97303,0.0046988,0.96172
0,0,0.023499,0.97292,0.0046999,0.96174
0,0,0.023505,0.97282,0.004701,0.96176
0,0,0.02351,0.97272,0.0047021,0.96177
0,0,0.023516,0.97261,0.0047032,0.96179
0,0,0.023521,0.97251,0.0047043,0.96181
0,0,0.023527,0.97241,0.0047054,0.96182
0,0,0.023532,0.97231,0.0047065,0.96184
0,0,0.023538,0.97221,0.0047076,0.96186
0,0,0.023543,0.9721,0.0047087,0.96188
0,0,0.023549,0.972,0.0047098,0.96189
0,0,0.023554,0.9719,0.0047109,0.96191
0,0,0.02356,0.9718,0.004712,0.96193
0,0,0.023565,0.9717,0.0047131,0.96194
0,0,0.023571,0.9716,0.0047142,0.96196
0,0,0.023576,0.9715,0.0047153,0.96198
0,0,0.023582,0.9714,0.0047164,0.962
0,0,0.023588,0.9713,0.0047175,0.96201
0,0,0.023593,0.9712,0.0047186,0.96203
0,0,0.023599,0.9711,0.0047197,0.96205
0,0,0.023604,0.97101,0.0047208,0.96206
0,0,0.02361,0.97091,0.0047219,0.96208
0,0,0.023615,0.97081,0.004723,0.9621
0,0,0.023621,0.97071,0.0047241,0.96211
0,0,0.023626,0.97061,0.0047252,0.96213
0,0,0.023632,0.97051,0.0047263,0.96215
0,0,0.023637,0.97041,0.0047274,0.96216
0,0,0.023643,0.97031,0.0047285,0.96218
0,0,0.023648,0.97021,0.0047296,0.9622
0,0,0.023654,0.97011,0.0047307,0.96222
0,0,0.023659,0.97001,0.0047318,0.96223
0,0,0.023665,0.96991,0.0047329,0.96225
0,0,0.02367,0.96982,0.004734,0.96227
0,0,0.023676,0.96972,0.0047351,0.96228
0,0,0.023681,0.96962,0.0047362,0.9623
0,0,0.023687,0.96952,0.0047373,0.96232
0,0,0.023692,0.96942,0.0047384,0.96234
0,0,0.023698,0.96932,0.0047395,0.96235
0,0,0.023703,0.96923,0.0047406,0.96237
0,0,0.023709,0.96913,0.0047417,0.96239
0,0,0.023714,0.96903,0.0047429,0.96241
0,0,0.02372,0.96893,0.004744,0.96242
0,0,0.023725,0.96883,0.0047451,0.96244
0,0,0.023731,0.96873,0.0047462,0.96246
0,0,0.023736,0.96864,0.0047473,0.96248
0,0,0.023742,0.96854,0.0047484,0.96249
0,0,0.023747,0.96844,0.0047495,0.96251
0,0,0.023753,0.96834,0.0047506,0.96253
0,0,0.023758,0.96825,0.0047517,0.96255
0,0,0.023764,0.96815,0.0047528,0.96256
0,0,0.023769,0.96806,0.0047539,0.96258
0,0,0.023775,0.96796,0.004755,0.9626
0,0,0.02378,0.96786,0.0047561,0.96262
0,0,0.023786,0.96777,0.0047572,0.96263
0,0,0.023791,0.96768,0.0047583,0.96265
0,0,0.023797,0.96758,0.0047594,0.96267
0,0,0.023802,0.96749,0.0047605,0.96269
0,0,0.023808,0.9674,0.0047616,0.9627
0,0,0.023813,0.9673,0.0047627,0.96272
0,0,0.023819,0.96721,0.0047638,0.96274
0,0,0.023824,0.96712,0.0047649,0.96276
0,0,0.02383,0.96703,0.004766,0.96278
0,0,0.023836,0.96693,0.0047671,0.96279
0,0,0.023841,0.96684,0.0047682,0.96281
0,0,0.023847,0.96675,0.0047693,0.96283
0,0,0.023852,0.96666,0.0047704,0.96285
0,0,0.023858,0.96657,0.0047715,0.96287
0,0,0.023863,0.96648,0.0047726,0.96288
0,0,0.023869,0.96639,0.0047737,0.9629
0,0,0.023874,0.9663,0.0047748,0.96292
0,0,0.02388,0.96621,0.0047759,0.96294
0,0,0.023885,0.96611,0.004777,0.96296
0,0,0.023891,0.96602,0.0047781,0.96297
0,0,0.023896,0.96593,0.0047792,0.96299
0,0,0.023902,0.96584,0.0047803,0.96301
0,0,0.023907,0.96576,0.0047814,0.96303
0,0,0.023913,0.96567,0.0047825,0.96305
0,0,0.023918,0.96558,0.0047836,0.96306
0,0,0.023924,0.96549,0.0047847,0.96308
0,0,0.023929,0.9654,0.0047858,0.9631
0,0,0.023935,0.96531,0.0047869,0.96312
0,0,0.02394,0.96522,0.004788,0.96314
0,0,0.023946,0.96513,0.0047891,0.96315
0,0,0.023951,0.96504,0.0047902,0.96317
0,0,0.023957,0.96495,0.0047913,0.96319
0,0,0.023962,0.96486,0.0047925,0.96321
0,0,0.023968,0.96477,0.0047936,0.96323
0,0,0.023973,0.96468,0.0047947,0.96324
0,0,0.023979,0.9646,0.0047958,0.96326
0,0,0.023984,0.96451,0.0047969,0.96328
0,0,0.02399,0.96442,0.004798,0.9633
0,0,0.023995,0.96433,0.0047991,0.96332
0,0,0.024001,0.96425,0.0048002,0.96333
0,0,0.024006,0.96416,0.0048013,0.96335
0,0,0.024012,0.96408,0.0048024,0.96337
0,0,0.024017,0.96399,0.0048035,0.96339
0,0,0.024023,0.96391,0.0048046,0.96341
0,0,0.024028,0.96383,0.0048057,0.96342
0,0,0.024034,0.96374,0.0048068,0.96344
0,0,0.024039,0.96366,0.0048079,0.96346
0,0,0.024045,0.96357,0.004809,0.96348
0,0,0.02405,0.96349,0.0048101,0.96349
0,0,0.024056,0.96341,0.0048112,0.96351
0,0,0.024061,0.96333,0.0048123,0.96353
0,0,0.024067,0.96325,0.0048134,0.96355
0,0,0.024072,0.96316,0.0048145,0.96357
0,0,0.024078,0.96308,0.0048156,0.96358
0,0,0.024084,0.963,0.0048167,0.9636
0,0,0.024089,0.96292,0.0048178,0.96362
0,0,0.024095,0.96284,0.0048189,0.96364
0,0,0.0241,0.96276,0.00482,0.96365
0,0,0.024106,0.96268,0.0048211,0.96367
0,0,0.024111,0.9626,0.0048222,0.96369
0,0,0.024117,0.96252,0.0048233,0.96371
0,0,0.024122,0.96244,0.0048244,0.96373
0,0,0.024128,0.96236,0.0048255,0.96374
0,0,0.024133,0.96229,0.0048266,0.96376
0,0,0.024139,0.96221,0.0048277,0.96378
0,0,0.024144,0.96213,0.0048288,0.9638
0,0,0.02415,0.96205,0.0048299,0.96381
0,0,0.024155,0.96198,0.004831,0.96383
0,0,0.024161,0.9619,0.0048321,0.96385
0,0,0.024166,0.96182,0.0048332,0.96387
0,0,0.024172,0.96175,0.0048343,0.96389
0,0,0.024177,0.96167,0.0048354,0.9639
0,0,0.024183,0.96159,0.0048365,0.96392
0,0,0.024188,0.96152,0.0048376,0.96394
0,0,0.024194,0.96144,0.0048387,0.96396
0,0,0.024199,0.96136,0.0048398,0.96398
0,0,0.024205,0.96129,0.0048409,0.96399
0,0,0.02421,0.96121,0.0048421,0.96401
0,0,0.024216,0.96114,0.0048432,0.96403
0,0,0.024221,0.96107,0.0048443,0.96405
0,0,0.024227,0.96099,0.0048454,0.96407
0,0,0.024232,0.96092,0.0048465,0.96408
0,0,0.024238,0.96084,0.0048476,0.9641
0,0,0.024243,0.96077,0.0048487,0.96412
0,0,0.024249,0.9607,0.0048498,0.96414
0,0,0.024254,0.96062,0.0048509,0.96415
0,0,0.02426,0.96055,0.004852,0.96417
0,0,0.024265,0.96048,0.0048531,0.96419
0,0,0.024271,0.96041,0.0048542,0.96421
0,0,0.024276,0.96034,0.0048553,0.96423
0,0,0.024282,0.96027,0.0048564,0.96424
0,0,0.024287,0.9602,0.0048575,0.96426
0,0,0.024293,0.96013,0.0048586,0.96428
0,0,0.024298,0.96006,0.0048597,0.9643
0,0,0.024304,0.96,0.0048608,0.96432
0,0,0.024309,0.95993,0.0048619,0.96433
0,0,0.024315,0.95986,0.004863,0.96435
0,0,0.02432,0.9598,0.0048641,0.96437
0,0,0.024326,0.95973,0.0048652,0.96439
0,0,0.024332,0.95967,0.0048663,0.96441
0,0,0.024337,0.9596,0.0048674,0.96442
0,0,0.024343,0.95954,0.0048685,0.96444
0,0,0.024348,0.95947,0.0048696,0.96446
0,0,0.024354,0.95941,0.0048707,0.96448
0,0,0.024359,0.95935,0.0048718,0.9645
0,0,0.024365,0.95928,0.0048729,0.96452
0,0,0.02437,0.95922,0.004874,0.96453
0,0,0.024376,0.95916,0.0048751,0.96455
0,0,0.024381,0.95909,0.0048762,0.96457
0,0,0.024387,0.95903,0.0048773,0.96459
0,0,0.024392,0.95897,0.0048784,0.96461
0,0,0.024398,0.95891,0.0048795,0.96463
0,0,0.024403,0.95885,0.0048806,0.96464
0,0,0.024409,0.95879,0.0048817,0.96466
0,0,0.024414,0.95873,0.0048828,0.96468
0,0,0.02442,0.95867,0.0048839,0.9647
0,0,0.024425,0.95861,0.004885,0.96472
0,0,0.024431,0.95855,0.0048861,0.96474
0,0,0.024436,0.9585,0.0048872,0.96475
0,0,0.024442,0.95844,0.0048883,0.96477
0,0,0.024447,0.95838,0.0048894,0.96479
0,0,0.024453,0.95832,0.0048905,0.96481
0,0,0.024458,0.95827,0.0048917,0.96483
0,0,0.024464,0.95821,0.0048928,0.96485
0,0,0.024469,0.95815,0.0048939,0.96487
0,0,0.024475,0.9581,0.004895,0.96488
0,0,0.02448,0.95804,0.0048961,0.9649
0,0,0.024486,0.95799,0.0048972,0.96492
0,0,0.024491,0.95793,0.0048983,0.96494
0,0,0.024497,0.95788,0.0048994,0.96496
0,0,0.024502,0.95782,0.0049005,0.96498
0,0,0.024508,0.95777,0.0049016,0.965
0,0,0.024513,0.95771,0.0049027,0.96501
0,0,0.024519,0.95766,0.0049038,0.96503
0,0,0.024524,0.95761,0.0049049,0.96505
0,0,0.02453,0.95755,0.004906,0.96507
0,0,0.024535,0.9575,0.0049071,0.96509
0,0,0.024541,0.95745,0.0049082,0.96511
0,0,0.024546,0.95739,0.0049093,0.96512
0,0,0.024552,0.95734,0.0049104,0.96514
0,0,0.024557,0.95729,0.0049115,0.96516
0,0,0.024563,0.95724,0.0049126,0.96518
0,0,0.024568,0.95719,0.0049137,0.9652
0,0,0.024574,0.95714,0.0049148,0.96522
0,0,0.02458,0.95709,0.0049159,0.96523
0,0,0.024585,0.95704,0.004917,0.96525
0,0,0.024591,0.95699,0.0049181,0.96527
0,0,0.024596,0.95694,0.0049192,0.96529
0,0,0.024602,0.95689,0.0049203,0.96531
0,0,0.024607,0.95684,0.0049214,0.96533
0,0,0.024613,0.95679,0.0049225,0.96534
0,0,0.024618,0.95675,0.0049236,0.96536
0,0,0.024624,0.9567,0.0049247,0.96538
0,0,0.024629,0.95666,0.0049258,0.9654
0,0,0.024635,0.95661,0.0049269,0.96542
0,0,0.02464,0.95657,0.004928,0.96544
0,0,0.024646,0.95652,0.0049291,0.96545
0,0,0.024651,0.95648,0.0049302,0.96547
0,0,0.024657,0.95643,0.0049313,0.96549
0,0,0.024662,0.95639,0.0049324,0.96551
0,0,0.024668,0.95635,0.0049335,0.96553
0,0,0.024673,0.95631,0.0049346,0.96555
0,0,0.024679,0.95626,0.0049357,0.96556
0,0,0.024684,0.95622,0.0049368,0.96558
0,0,0.02469,0.95618,0.0049379,0.9656
0,0,0.024695,0.95614,0.004939,0.96562
0,0,0.024701,0.9561,0.0049401,0.96564
0,0,0.024706,0.95606,0.0049413,0.96566
0,0,0.024712,0.95602,0.0049424,0.96567
0,0,0.024717,0.95598,0.0049435,0.96569
0,0,0.024723,0.95594,0.0049446,0.96571
0,0,0.024728,0.9559,0.0049457,0.96573
0,0,0.024734,0.95587,0.0049468,0.96575
0,0,0.024739,0.95583,0.0049479,0.96577
0,0,0.024745,0.95579,0.004949,0.96578
0,0,0.02475,0.95576,0.0049501,0.9658
0,0,0.024756,0.95572,0.0049512,0.96582
0,0,0.024761,0.95569,0.0049523,0.96584
0,0,0.024767,0.95565,0.0049534,0.96586
0,0,0.024772,0.95562,0.0049545,0.96588
0,0,0.024778,0.95558,0.0049556,0.96589
0,0,0.024783,0.95555,0.0049567,0.96591
0,0,0.024789,0.95552,0.0049578,0.96593
0,0,0.024794,0.95549,0.0049589,0.96595
0,0,0.0248,0.95545,0.00496,0.96597
0,0,0.024805,0.95542,0.0049611,0.96599
0,0,0.024811,0.95539,0.0049622,0.966
0,0,0.024816,0.95536,0.0049633,0.96602
0,0,0.024822,0.95533,0.0049644,0.96604
0,0,0.024828,0.9553,0.0049655,0.96606
0,0,0.024833,0.95527,0.0049666,0.96607
0,0,0.024839,0.95524,0.0049677,0.96609
0,0,0.024844,0.95521,0.0049688,0.96611
0,0,0.02485,0.95518,0.0049699,0.96613
0,0,0.024855,0.95515,0.004971,0.96615
0,0,0.024861,0.95512,0.0049721,0.96617
0,0,0.024866,0.9551,0.0049732,0.96618
0,0,0.024872,0.95507,0.0049743,0.9662
0,0,0.024877,0.95505,0.0049754,0.96622
0,0,0.024883,0.95502,0.0049765,0.96624
0,0,0.024888,0.95499,0.0049776,0.96626
0,0,0.024894,0.95497,0.0049787,0.96628
0,0,0.024899,0.95494,0.0049798,0.9663
0,0,0.024905,0.95492,0.0049809,0.96631
0,0,0.02491,0.95489,0.004982,0.96633
0,0,0.024916,0.95487,0.0049831,0.96635
0,0,0.024921,0.95484,0.0049842,0.96637
0,0,0.024927,0.95482,0.0049853,0.96639
0,0,0.024932,0.9548,0.0049864,0.96641
0,0,0.024938,0.95477,0.0049875,0.96643
0,0,0.024943,0.95475,0.0049886,0.96645
0,0,0.024949,0.95473,0.0049897,0.96646
0,0,0.024954,0.95471,0.0049909,0.96648
0,0,0.02496,0.95469,0.004992,0.9665
0,0,0.024965,0.95467,0.0049931,0.96652
0,0,0.024971,0.95465,0.0049942,0.96654
0,0,0.024976,0.95463,0.0049953,0.96656
0,0,0.024982,0.95461,0.0049964,0.96658
0,0,0.024987,0.95459,0.0049975,0.9666
0,0,0.024993,0.95458,0.0049986,0.96662
0,0,0.024998,0.95456,0.0049997,0.96664
0,0,0.025004,0.95454,0.0050008,0.96665
0,0,0.025009,0.95452,0.0050019,0.96667
0,0,0.025015,0.9545,0.005003,0.96669
0,0,0.02502,0.95449,0.0050041,0.96671
0,0,0.025026,0.95447,0.0050052,0.96673
0,0,0.025031,0.95446,0.0050063,0.96675
0,0,0.025037,0.95444,0.0050074,0.96677
0,0,0.025042,0.95442,0.0050085,0.96679
0,0,0.025048,0.95441,0.0050096,0.96681
0,0,0.025053,0.9544,0.0050107,0.96683
0,0,0.025059,0.95438,0.0050118,0.96685
0,0,0.025064,0.95437,0.0050129,0.96687
0,0,0.02507,0.95436,0.005014,0.96689
0,0,0.025076,0.95434,0.0050151,0.96691
0,0,0.025081,0.95433,0.0050162,0.96692
0,0,0.025087,0.95432,0.0050173,0.96694
0,0,0.025092,0.95431,0.0050184,0.96696
0,0,0.025098,0.9543,0.0050195,0.96698
0,0,0.025103,0.95429,0.0050206,0.967
0,0,0.025109,0.95428,0.0050217,0.96702
0,0,0.025114,0.95427,0.0050228,0.96704
0,0,0.02512,0.95426,0.0050239,0.96706
0,0,0.025125,0.95425,0.005025,0.96708
0,0,0.025131,0.95424,0.0050261,0.9671
0,0,0.025136,0.95423,0.0050272,0.96712
0,0,0.025142,0.95422,0.0050283,0.96714
0,0,0.025147,0.95422,0.0050294,0.96715
0,0,0.025153,0.95421,0.0050305,0.96717
0,0,0.025158,0.9542,0.0050316,0.96719
0,0,0.025164,0.9542,0.0050327,0.96721
0,0,0.025169,0.95419,0.0050338,0.96723
0,0,0.025175,0.95419,0.0050349,0.96725
0,0,0.02518,0.95418,0.005036,0.96727
0,0,0.025186,0.95418,0.0050371,0.96729
0,0,0.025191,0.95418,0.0050382,0.96731
0,0,0.025197,0.95417,0.0050393,0.96733
0,0,0.025202,0.95417,0.0050405,0.96734
0,0,0.025208,0.95417,0.0050416,0.96736
0,0,0.025213,0.95417,0.0050427,0.96738
0,0,0.025219,0.95416,0.0050438,0.9674
0,0,0.025224,0.95416,0.0050449,0.96742
0,0,0.02523,0.95416,0.005046,0.96744
0,0,0.025235,0.95416,0.0050471,0.96746
0,0,0.025241,0.95416,0.0050482,0.96748
0,0,0.025246,0.95416,0.0050493,0.9675
0,0,0.025252,0.95416,0.0050504,0.96752
0,0,0.025257,0.95417,0.0050515,0.96753
0,0,0.025263,0.95417,0.0050526,0.96755
0,0,0.025268,0.95417,0.0050537,0.96757
0,0,0.025274,0.95417,0.0050548,0.96759
0,0,0.025279,0.95418,0.0050559,0.96761
0,0,0.025285,0.95418,0.005057,0.96763
0,0,0.02529,0.95418,0.0050581,0.96765
0,0,0.025296,0.95419,0.0050592,0.96767
0,0,0.025301,0.95419,0.0050603,0.96768
0,0,0.025307,0.9542,0.0050614,0.9677
0,0,0.025312,0.9542,0.0050625,0.96772
0,0,0.025318,0.95421,0.0050636,0.96774
0,0,0.025324,0.95422,0.0050647,0.96776
0,0,0.025329,0.95422,0.0050658,0.96778
0,0,0.025335,0.95423,0.0050669,0.9678
0,0,0.02534,0.95424,0.005068,0.96782
0,0,0.025346,0.95425,0.0050691,0.96784
0,0,0.025351,0.95425,0.0050702,0.96785
0,0,0.025357,0.95426,0.0050713,0.96787
0,0,0.025362,0.95427,0.0050724,0.96789
0,0,0.025368,0.95428,0.0050735,0.96791
0,0,0.025373,0.95429,0.0050746,0.96793
0,0,0.025379,0.9543,0.0050757,0.96795
0,0,0.025384,0.95431,0.0050768,0.96797
0,0,0.02539,0.95433,0.0050779,0.96799
0,0,0.025395,0.95434,0.005079,0.96801
0,0,0.025401,0.95435,0.0050801,0.96803
0,0,0.025406,0.95436,0.0050812,0.96805
0,0,0.025412,0.95438,0.0050823,0.96806
0,0,0.025417,0.95439,0.0050834,0.96808
0,0,0.025423,0.9544,0.0050845,0.9681
0,0,0.025428,0.95442,0.0050856,0.96812
0,0,0.025434,0.95443,0.0050867,0.96814
0,0,0.025439,0.95445,0.0050878,0.96816
0,0,0.025445,0.95446,0.0050889,0.96818
0,0,0.02545,0.95448,0.0050901,0.9682
0,0,0.025456,0.95449,0.0050912,0.96822
0,0,0.025461,0.95451,0.0050923,0.96824
0,0,0.025467,0.95452,0.0050934,0.96826
0,0,0.025472,0.95454,0.0050945,0.96828
0,0,0.025478,0.95456,0.0050956,0.9683
0,0,0.025483,0.95458,0.0050967,0.96831
0,0,0.025489,0.9546,0.0050978,0.96833
0,0,0.025494,0.95462,0.0050989,0.96835
0,0,0.0255,0.95463,0.0051,0.96837
0,0,0.025505,0.95465,0.0051011,0.96839
0,0,0.025511,0.95467,0.0051022,0.96841
0,0,0.025516,0.95469,0.0051033,0.96843
0,0,0.025522,0.95472,0.0051044,0.96845
0,0,0.025527,0.95474,0.0051055,0.96847
0,0,0.025533,0.95476,0.0051066,0.96849
0,0,0.025538,0.95478,0.0051077,0.96851
0,0,0.025544,0.9548,0.0051088,0.96853
0,0,0.025549,0.95483,0.0051099,0.96855
0,0,0.025555,0.95485,0.005111,0.96857
0,0,0.02556,0.95487,0.0051121,0.96859
0,0,0.025566,0.9549,0.0051132,0.96861
0,0,0.025572,0.95492,0.0051143,0.96863
0,0,0.025577,0.95495,0.0051154,0.96865
0,0,0.025583,0.95497,0.0051165,0.96867
0,0,0.025588,0.955,0.0051176,0.96869
0,0,0.025594,0.95503,0.0051187,0.96871
0,0,0.025599,0.95505,0.0051198,0.96873
0,0,0.025605,0.95508,0.0051209,0.96875
0,0,0.02561,0.95511,0.005122,0.96877
0,0,0.025616,0.95513,0.0051231,0.96879
0,0,0.025621,0.95516,0.0051242,0.96881
0,0,0.025627,0.95519,0.0051253,0.96883
0,0,0.025632,0.95521,0.0051264,0.96885
0,0,0.025638,0.95524,0.0051275,0.96887
0,0,0.025643,0.95527,0.0051286,0.96889
0,0,0.025649,0.9553,0.0051297,0.96891
0,0,0.025654,0.95533,0.0051308,0.96893
0,0,0.02566,0.95536,0.0051319,0.96895
0,0,0.025665,0.95538,0.005133,0.96897
0,0,0.025671,0.95541,0.0051341,0.96899
0,0,0.025676,0.95545,0.0051352,0.96901
0,0,0.025682,0.95548,0.0051363,0.96903
0,0,0.025687,0.95552,0.0051374,0.96905
0,0,0.025693,0.95555,0.0051385,0.96907
0,0,0.025698,0.95559,0.0051397,0.96909
0,0,0.025704,0.95562,0.0051408,0.96911
0,0,0.025709,0.95566,0.0051419,0.96913
0,0,0.025715,0.95569,0.005143,0.96915
0,0,0.02572,0.95573,0.0051441,0.96917
0,0,0.025726,0.95577,0.0051452,0.96919
0,0,0.025731,0.95581,0.0051463,0.9692
0,0,0.025737,0.95584,0.0051474,0.96922
0,0,0.025742,0.95588,0.0051485,0.96924
0,0,0.025748,0.95592,0.0051496,0.96926
0,0,0.025753,0.95596,0.0051507,0.96928
0,0,0.025759,0.956,0.0051518,0.9693
0,0,0.025764,0.95604,0.0051529,0.96932
0,0,0.02577,0.95608,0.005154,0.96934
0,0,0.025775,0.95612,0.0051551,0.96936
0,0,0.025781,0.95616,0.0051562,0.96938
0,0,0.025786,0.9562,0.0051573,0.9694
0,0,0.025792,0.95624,0.0051584,0.96942
0,0,0.025797,0.95629,0.0051595,0.96944
0,0,0.025803,0.95633,0.0051606,0.96946
0,0,0.025808,0.95637,0.0051617,0.96948
0,0,0.025814,0.95641,0.0051628,0.9695
0,0,0.02582,0.95646,0.0051639,0.96952
0,0,0.025825,0.9565,0.005165,0.96954
0,0,0.025831,0.95655,0.0051661,0.96956
0,0,0.025836,0.95659,0.0051672,0.96958
0,0,0.025842,0.95664,0.0051683,0.9696
0,0,0.025847,0.95669,0.0051694,0.96962
0,0,0.025853,0.95673,0.0051705,0.96964
0,0,0.025858,0.95678,0.0051716,0.96966
0,0,0.025864,0.95683,0.0051727,0.96968
0,0,0.025869,0.95687,0.0051738,0.9697
0,0,0.025875,0.95692,0.0051749,0.96972
0,0,0.02588,0.95697,0.005176,0.96974
0,0,0.025886,0.95702,0.0051771,0.96976
0,0,0.025891,0.95707,0.0051782,0.96978
0,0,0.025897,0.95712,0.0051793,0.96979
0,0,0.025902,0.95717,0.0051804,0.96981
0,0,0.025908,0.95722,0.0051815,0.96983
0,0,0.025913,0.95727,0.0051826,0.96985
0,0,0.025919,0.95732,0.0051837,0.96987
0,0,0.025924,0.95737,0.0051848,0.96989
0,0,0.02593,0.95743,0.0051859,0.96991
0,0,0.025935,0.95748,0.005187,0.96993
0,0,0.025941,0.95753,0.0051881,0.96995
0,0,0.025946,0.95758,0.0051893,0.96997
0,0,0.025952,0.95764,0.0051904,0.96999
0,0,0.025957,0.95769,0.0051915,0.97001
0,0,0.025963,0.95774,0.0051926,0.97003
0,0,0.025968,0.9578,0.0051937,0.97005
0,0,0.025974,0.95785,0.0051948,0.97007
0,0,0.025979,0.95791,0.0051959,0.97009
0,0,0.025985,0.95796,0.005197,0.97011
0,0,0.02599,0.95802,0.0051981,0.97013
0,0,0.025996,0.95807,0.0051992,0.97015
0,0,0.026001,0.95813,0.0052003,0.97017
0,0,0.026007,0.95818,0.0052014,0.97019
0,0,0.026012,0.95824,0.0052025,0.97021
0,0,0.026018,0.9583,0.0052036,0.97023
0,0,0.026023,0.95835,0.0052047,0.97025
0,0,0.026029,0.95841,0.0052058,0.97027
0,0,0.026034,0.95847,0.0052069,0.97029
0,0,0.02604,0.95853,0.005208,0.97031
0,0,0.026045,0.95859,0.0052091,0.97033
0,0,0.026051,0.95864,0.0052102,0.97035
0,0,0.026056,0.9587,0.0052113,0.97037
0,0,0.026062,0.95876,0.0052124,0.97039
0,0,0.026067,0.95882,0.0052135,0.97041
0,0,0.026073,0.95888,0.0052146,0.97043
0,0,0.026079,0.95894,0.0052157,0.97045
0,0,0.026084,0.95901,0.0052168,0.97047
0,0,0.02609,0.95907,0.0052179,0.97049
0,0,0.026095,0.95913,0.005219,0.97051
0,0,0.026101,0.95919,0.0052201,0.97053
0,0,0.026106,0.95925,0.0052212,0.97055
0,0,0.026112,0.95932,0.0052223,0.97057
0,0,0.026117,0.95938,0.0052234,0.97059
0,0,0.026123,0.95944,0.0052245,0.97061
0,0,0.026128,0.95951,0.0052256,0.97063
0,0,0.026134,0.95957,0.0052267,0.97065
0,0,0.026139,0.95964,0.0052278,0.97068
0,0,0.026145,0.9597,0.0052289,0.9707
0,0,0.02615,0.95977,0.00523,0.97072
0,0,0.026156,0.95984,0.0052311,0.97074
0,0,0.026161,0.9599,0.0052322,0.97076
0,0,0.026167,0.95997,0.0052333,0.97078
0,0,0.026172,0.96004,0.0052344,0.9708
0,0,0.026178,0.96011,0.0052355,0.97082
0,0,0.026183,0.96018,0.0052366,0.97084
0,0,0.026189,0.96025,0.0052377,0.97086
0,0,0.026194,0.96032,0.0052389,0.97088
0,0,0.0262,0.96039,0.00524,0.9709
0,0,0.026205,0.96046,0.0052411,0.97092
0,0,0.026211,0.96053,0.0052422,0.97094
0,0,0.026216,0.9606,0.0052433,0.97096
0,0,0.026222,0.96067,0.0052444,0.97098
0,0,0.026227,0.96075,0.0052455,0.971
0,0,0.026233,0.96082,0.0052466,0.97102
0,0,0.026238,0.96089,0.0052477,0.97104
0,0,0.026244,0.96097,0.0052488,0.97107
0,0,0.026249,0.96104,0.0052499,0.97109
0,0,0.026255,0.96112,0.005251,0.97111
0,0,0.02626,0.96119,0.0052521,0.97113
0,0,0.026266,0.96127,0.0052532,0.97115
0,0,0.026271,0.96134,0.0052543,0.97117
0,0,0.026277,0.96142,0.0052554,0.97119
0,0,0.026282,0.9615,0.0052565,0.97121
0,0,0.026288,0.96157,0.0052576,0.97123
0,0,0.026293,0.96165,0.0052587,0.97125
0,0,0.026299,0.96173,0.0052598,0.97127
0,0,0.026304,0.9618,0.0052609,0.97129
0,0,0.02631,0.96188,0.005262,0.97131
0,0,0.026315,0.96196,0.0052631,0.97133
0,0,0.026321,0.96203,0.0052642,0.97135
0,0,0.026327,0.96211,0.0052653,0.97137
0,0,0.026332,0.96219,0.0052664,0.97139
0,0,0.026338,0.96227,0.0052675,0.97141
0,0,0.026343,0.96234,0.0052686,0.97143
0,0,0.026349,0.96242,0.0052697,0.97145
0,0,0.026354,0.9625,0.0052708,0.97147
0,0,0.02636,0.96258,0.0052719,0.97149
0,0,0.026365,0.96266,0.005273,0.97151
0,0,0.026371,0.96274,0.0052741,0.97153
0,0,0.026376,0.96282,0.0052752,0.97155
0,0,0.026382,0.9629,0.0052763,0.97157
0,0,0.026387,0.96298,0.0052774,0.97159
0,0,0.026393,0.96306,0.0052785,0.97161
0,0,0.026398,0.96314,0.0052796,0.97163
0,0,0.026404,0.96322,0.0052807,0.97165
0,0,0.026409,0.9633,0.0052818,0.97167
0,0,0.026415,0.96338,0.0052829,0.97169
0,0,0.02642,0.96346,0.005284,0.97172
0,0,0.026426,0.96354,0.0052851,0.97174
0,0,0.026431,0.96363,0.0052862,0.97176
0,0,0.026437,0.96371,0.0052873,0.97178
0,0,0.026442,0.96379,0.0052885,0.9718
0,0,0.026448,0.96388,0.0052896,0.97182
0,0,0.026453,0.96396,0.0052907,0.97184
0,0,0.026459,0.96404,0.0052918,0.97186
0,0,0.026464,0.96413,0.0052929,0.97188
0,0,0.02647,0.96421,0.005294,0.9719
0,0,0.026475,0.9643,0.0052951,0.97192
0,0,0.026481,0.96438,0.0052962,0.97194
0,0,0.026486,0.96447,0.0052973,0.97196
0,0,0.026492,0.96456,0.0052984,0.97198
0,0,0.026497,0.96464,0.0052995,0.972
0,0,0.026503,0.96473,0.0053006,0.97202
0,0,0.026508,0.96482,0.0053017,0.97204
0,0,0.026514,0.96491,0.0053028,0.97206
0,0,0.026519,0.965,0.0053039,0.97208
0,0,0.026525,0.96508,0.005305,0.9721
0,0,0.02653,0.96517,0.0053061,0.97212
0,0,0.026536,0.96526,0.0053072,0.97214
0,0,0.026541,0.96535,0.0053083,0.97216
0,0,0.026547,0.96544,0.0053094,0.97219
0,0,0.026552,0.96552,0.0053105,0.97221
0,0,0.026558,0.96561,0.0053116,0.97223
0,0,0.026563,0.9657,0.0053127,0.97225
0,0,0.026569,0.96579,0.0053138,0.97227
0,0,0.026575,0.96588,0.0053149,0.97229
0,0,0.02658,0.96597,0.005316,0.97231
0,0,0.026586,0.96605,0.0053171,0.97233
0,0,0.026591,0.96614,0.0053182,0.97235
0,0,0.026597,0.96623,0.0053193,0.97237
0,0,0.026602,0.96632,0.0053204,0.97239
0,0,0.026608,0.96641,0.0053215,0.97241
0,0,0.026613,0.9665,0.0053226,0.97243
0,0,0.026619,0.96659,0.0053237,0.97246
0,0,0.026624,0.96668,0.0053248,0.97248
0,0,0.02663,0.96677,0.0053259,0.9725
0,0,0.026635,0.96686,0.005327,0.97252
0,0,0.026641,0.96695,0.0053281,0.97254
0,0,0.026646,0.96704,0.0053292,0.97256
0,0,0.026652,0.96713,0.0053303,0.97258
0,0,0.026657,0.96722,0.0053314,0.9726
0,0,0.026663,0.96731,0.0053325,0.97263
0,0,0.026668,0.9674,0.0053336,0.97265
0,0,0.026674,0.96749,0.0053347,0.97267
0,0,0.026679,0.96759,0.0053358,0.97269
0,0,0.026685,0.96768,0.0053369,0.97271
0,0,0.02669,0.96777,0.0053381,0.97273
0,0,0.026696,0.96786,0.0053392,0.97275
0,0,0.026701,0.96796,0.0053403,0.97277
0,0,0.026707,0.96805,0.0053414,0.9728
0,0,0.026712,0.96814,0.0053425,0.97282
0,0,0.026718,0.96824,0.0053436,0.97284
0,0,0.026723,0.96833,0.0053447,0.97286
0,0,0.026729,0.96842,0.0053458,0.97288
0,0,0.026734,0.96852,0.0053469,0.9729
0,0,0.02674,0.96861,0.005348,0.97292
0,0,0.026745,0.96871,0.0053491,0.97294
0,0,0.026751,0.96881,0.0053502,0.97297
0,0,0.026756,0.9689,0.0053513,0.97299
0,0,0.026762,0.969,0.0053524,0.97301
0,0,0.026767,0.96909,0.0053535,0.97303
0,0,0.026773,0.96919,0.0053546,0.97305
0,0,0.026778,0.96929,0.0053557,0.97307
0,0,0.026784,0.96938,0.0053568,0.97309
0,0,0.026789,0.96948,0.0053579,0.97311
0,0,0.026795,0.96957,0.005359,0.97313
0,0,0.0268,0.96967,0.0053601,0.97316
0,0,0.026806,0.96976,0.0053612,0.97318
0,0,0.026811,0.96986,0.0053623,0.9732
0,0,0.026817,0.96995,0.0053634,0.97322
0,0,0.026823,0.97005,0.0053645,0.97324
0,0,0.026828,0.97014,0.0053656,0.97326
0,0,0.026834,0.97024,0.0053667,0.97328
0,0,0.026839,0.97033,0.0053678,0.9733
0,0,0.026845,0.97043,0.0053689,0.97332
0,0,0.02685,0.97052,0.00537,0.97334
0,0,0.026856,0.97062,0.0053711,0.97337
0,0,0.026861,0.97071,0.0053722,0.97339
0,0,0.026867,0.97081,0.0053733,0.97341
0,0,0.026872,0.9709,0.0053744,0.97343
0,0,0.026878,0.971,0.0053755,0.97345
0,0,0.026883,0.97109,0.0053766,0.97347
0,0,0.026889,0.97119,0.0053777,0.97349
0,0,0.026894,0.97128,0.0053788,0.97351
0,0,0.0269,0.97138,0.0053799,0.97353
0,0,0.026905,0.97147,0.005381,0.97355
0,0,0.026911,0.97157,0.0053821,0.97357
0,0,0.026916,0.97166,0.0053832,0.9736
0,0,0.026922,0.97176,0.0053843,0.97362
0,0,0.026927,0.97186,0.0053854,0.97364
0,0,0.026933,0.97195,0.0053865,0.97366
0,0,0.026938,0.97205,0.0053877,0.97368
0,0,0.026944,0.97215,0.0053888,0.9737
0,0,0.026949,0.97225,0.0053899,0.97372
0,0,0.026955,0.97235,0.005391,0.97374
0,0,0.02696,0.97244,0.0053921,0.97376
0,0,0.026966,0.97254,0.0053932,0.97379
0,0,0.026971,0.97264,0.0053943,0.97381
0,0,0.026977,0.97274,0.0053954,0.97383
0,0,0.026982,0.97284,0.0053965,0.97385
0,0,0.026988,0.97294,0.0053976,0.97387
0,0,0.026993,0.97304,0.0053987,0.97389
0,0,0.026999,0.97314,0.0053998,0.97391
0,0,0.027004,0.97323,0.0054009,0.97393
0,0,0.02701,0.97333,0.005402,0.97395
0,0,0.027015,0.97343,0.0054031,0.97397
0,0,0.027021,0.97353,0.0054042,0.97399
0,0,0.027026,0.97363,0.0054053,0.97402
0,0,0.027032,0.97372,0.0054064,0.97404
0,0,0.027037,0.97382,0.0054075,0.97406
0,0,0.027043,0.97392,0.0054086,0.97408
0,0,0.027048,0.97401,0.0054097,0.9741
0,0,0.027054,0.97411,0.0054108,0.97412
0,0,0.027059,0.9742,0.0054119,0.97414
0,0,0.027065,0.9743,0.005413,0.97416
0,0,0.027071,0.9744,0.0054141,0.97419
0,0,0.027076,0.97449,0.0054152,0.97421
0,0,0.027082,0.97459,0.0054163,0.97423
0,0,0.027087,0.97468,0.0054174,0.97425
0,0,0.027093,0.97478,0.0054185,0.97427
0,0,0.027098,0.97487,0.0054196,0.97429
0,0,0.027104,0.97497,0.0054207,0.97432
0,0,0.027109,0.97506,0.0054218,0.97434
0,0,0.027115,0.97516,0.0054229,0.97436
0,0,0.02712,0.97525,0.005424,0.97438
0,0,0.027126,0.97535,0.0054251,0.9744
0,0,0.027131,0.97545,0.0054262,0.97442
0,0,0.027137,0.97554,0.0054273,0.97445
0,0,0.027142,0.97564,0.0054284,0.97447
0,0,0.027148,0.97573,0.0054295,0.97449
0,0,0.027153,0.97583,0.0054306,0.97451
0,0,0.027159,0.97593,0.0054317,0.97453
0,0,0.027164,0.97602,0.0054328,0.97456
0,0,0.02717,0.97612,0.0054339,0.97458
0,0,0.027175,0.97622,0.005435,0.9746
0,0,0.027181,0.97631,0.0054361,0.97462
0,0,0.027186,0.97641,0.0054373,0.97465
0,0,0.027192,0.97651,0.0054384,0.97467
0,0,0.027197,0.97661,0.0054395,0.97469
0,0,0.027203,0.97671,0.0054406,0.97471
0,0,0.027208,0.9768,0.0054417,0.97473
0,0,0.027214,0.9769,0.0054428,0.97476
0,0,0.027219,0.977,0.0054439,0.97478
0,0,0.027225,0.97709,0.005445,0.9748
0,0,0.02723,0.97719,0.0054461,0.97482
0,0,0.027236,0.97729,0.0054472,0.97484
0,0,0.027241,0.97738,0.0054483,0.97487
0,0,0.027247,0.97747,0.0054494,0.97489
0,0,0.027252,0.97757,0.0054505,0.97491
0,0,0.027258,0.97766,0.0054516,0.97493
0,0,0.027263,0.97776,0.0054527,0.97495
0,0,0.027269,0.97785,0.0054538,0.97497
0,0,0.027274,0.97794,0.0054549,0.975
0,0,0.02728,0.97803,0.005456,0.97502
0,0,0.027285,0.97813,0.0054571,0.97504
0,0,0.027291,0.97822,0.0054582,0.97506
0,0,0.027296,0.97831,0.0054593,0.97508
0,0,0.027302,0.9784,0.0054604,0.9751
0,0,0.027307,0.97849,0.0054615,0.97513
0,0,0.027313,0.97859,0.0054626,0.97515
0,0,0.027319,0.97868,0.0054637,0.97517
0,0,0.027324,0.97876,0.0054648,0.97519
0,0,0.02733,0.97885,0.0054659,0.97521
0,0,0.027335,0.97894,0.005467,0.97523
0,0,0.027341,0.97903,0.0054681,0.97526
0,0,0.027346,0.97912,0.0054692,0.97528
0,0,0.027352,0.97921,0.0054703,0.9753
0,0,0.027357,0.97931,0.0054714,0.97532
0,0,0.027363,0.9794,0.0054725,0.97534
0,0,0.027368,0.97949,0.0054736,0.97536
0,0,0.027374,0.97958,0.0054747,0.97539
0,0,0.027379,0.97967,0.0054758,0.97541
0,0,0.027385,0.97976,0.0054769,0.97543
0,0,0.02739,0.97985,0.005478,0.97545
0,0,0.027396,0.97995,0.0054791,0.97547
0,0,0.027401,0.98004,0.0054802,0.97549
0,0,0.027407,0.98013,0.0054813,0.97552
0,0,0.027412,0.98022,0.0054824,0.97554
0,0,0.027418,0.98031,0.0054835,0.97556
0,0,0.027423,0.9804,0.0054846,0.97558
0,0,0.027429,0.9805,0.0054857,0.9756
0,0,0.027434,0.98059,0.0054869,0.97562
0,0,0.02744,0.98068,0.005488,0.97564
0,0,0.027445,0.98077,0.0054891,0.97567
0,0,0.027451,0.98086,0.0054902,0.97569
0,0,0.027456,0.98095,0.0054913,0.97571
0,0,0.027462,0.98104,0.0054924,0.97573
0,0,0.027467,0.98113,0.0054935,0.97575
0,0,0.027473,0.98122,0.0054946,0.97577
0,0,0.027478,0.9813,0.0054957,0.9758
0,0,0.027484,0.98139,0.0054968,0.97582
0,0,0.027489,0.98148,0.0054979,0.97584
0,0,0.027495,0.98157,0.005499,0.97586
0,0,0.0275,0.98165,0.0055001,0.97588
0,0,0.027506,0.98174,0.0055012,0.9759
0,0,0.027511,0.98182,0.0055023,0.97593
0,0,0.027517,0.98191,0.0055034,0.97595
0,0,0.027522,0.982,0.0055045,0.97597
0,0,0.027528,0.98208,0.0055056,0.97599
0,0,0.027533,0.98217,0.0055067,0.97601
0,0,0.027539,0.98225,0.0055078,0.97603
0,0,0.027544,0.98234,0.0055089,0.97606
0,0,0.02755,0.98242,0.00551,0.97608
0,0,0.027555,0.9825,0.0055111,0.9761
0,0,0.027561,0.98259,0.0055122,0.97612
0,0,0.027567,0.98267,0.0055133,0.97614
0,0,0.027572,0.98276,0.0055144,0.97617
0,0,0.027578,0.98284,0.0055155,0.97619
0,0,0.027583,0.98292,0.0055166,0.97621
0,0,0.027589,0.983,0.0055177,0.97623
0,0,0.027594,0.98309,0.0055188,0.97626
0,0,0.0276,0.98317,0.0055199,0.97628
0,0,0.027605,0.98325,0.005521,0.9763
0,0,0.027611,0.98333,0.0055221,0.97632
0,0,0.027616,0.98342,0.0055232,0.97634
0,0,0.027622,0.9835,0.0055243,0.97637
0,0,0.027627,0.98358,0.0055254,0.97639
0,0,0.027633,0.98366,0.0055265,0.97641
0,0,0.027638,0.98374,0.0055276,0.97643
0,0,0.027644,0.98382,0.0055287,0.97646
0,0,0.027649,0.9839,0.0055298,0.97648
0,0,0.027655,0.98398,0.0055309,0.9765
0,0,0.02766,0.98406,0.005532,0.97652
0,0,0.027666,0.98414,0.0055331,0.97655
0,0,0.027671,0.98422,0.0055342,0.97657
0,0,0.027677,0.9843,0.0055353,0.97659
0,0,0.027682,0.98438,0.0055365,0.97661
0,0,0.027688,0.98446,0.0055376,0.97664
0,0,0.027693,0.98454,0.0055387,0.97666
0,0,0.027699,0.98462,0.0055398,0.97668
0,0,0.027704,0.9847,0.0055409,0.97671
0,0,0.02771,0.98478,0.005542,0.97673
0,0,0.027715,0.98486,0.0055431,0.97675
0,0,0.027721,0.98493,0.0055442,0.97677
0,0,0.027726,0.98501,0.0055453,0.97679
0,0,0.027732,0.98509,0.0055464,0.97682
0,0,0.027737,0.98516,0.0055475,0.97684
0,0,0.027743,0.98524,0.0055486,0.97686
0,0,0.027748,0.98531,0.0055497,0.97688
0,0,0.027754,0.98539,0.0055508,0.97691
0,0,0.027759,0.98546,0.0055519,0.97693
0,0,0.027765,0.98553,0.005553,0.97695
0,0,0.02777,0.98561,0.0055541,0.97697
0,0,0.027776,0.98568,0.0055552,0.977
0,0,0.027781,0.98575,0.0055563,0.97702
0,0,0.027787,0.98583,0.0055574,0.97704
0,0,0.027792,0.9859,0.0055585,0.97706
0,0,0.027798,0.98597,0.0055596,0.97708
0,0,0.027803,0.98604,0.0055607,0.97711
0,0,0.027809,0.98611,0.0055618,0.97713
0,0,0.027815,0.98618,0.0055629,0.97715
0,0,0.02782,0.98625,0.005564,0.97717
0,0,0.027826,0.98632,0.0055651,0.97719
0,0,0.027831,0.98639,0.0055662,0.97722
0,0,0.027837,0.98646,0.0055673,0.97724
0,0,0.027842,0.98653,0.0055684,0.97726
0,0,0.027848,0.98659,0.0055695,0.97728
0,0,0.027853,0.98666,0.0055706,0.97731
0,0,0.027859,0.98673,0.0055717,0.97733
0,0,0.027864,0.98679,0.0055728,0.97735
0,0,0.02787,0.98686,0.0055739,0.97737
0,0,0.027875,0.98693,0.005575,0.97739
0,0,0.027881,0.987,0.0055761,0.97742
0,0,0.027886,0.98706,0.0055772,0.97744
0,0,0.027892,0.98713,0.0055783,0.97746
0,0,0.027897,0.9872,0.0055794,0.97748
0,0,0.027903,0.98726,0.0055805,0.9775
0,0,0.027908,0.98733,0.0055816,0.97753
0,0,0.027914,0.9874,0.0055827,0.97755
0,0,0.027919,0.98746,0.0055838,0.97757
0,0,0.027925,0.98753,0.0055849,0.97759
0,0,0.02793,0.98759,0.0055861,0.97761
0,0,0.027936,0.98766,0.0055872,0.97764
0,0,0.027941,0.98772,0.0055883,0.97766
0,0,0.027947,0.98779,0.0055894,0.97768
0,0,0.027952,0.98785,0.0055905,0.9777
0,0,0.027958,0.98792,0.0055916,0.97772
0,0,0.027963,0.98798,0.0055927,0.97775
0,0,0.027969,0.98804,0.0055938,0.97777
0,0,0.027974,0.98811,0.0055949,0.97779
0,0,0.02798,0.98817,0.005596,0.97781
0,0,0.027985,0.98823,0.0055971,0.97783
0,0,0.027991,0.9883,0.0055982,0.97785
0,0,0.027996,0.98836,0.0055993,0.97788
0,0,0.028002,0.98842,0.0056004,0.9779
0,0,0.028007,0.98848,0.0056015,0.97792
0,0,0.028013,0.98854,0.0056026,0.97794
0,0,0.028018,0.9886,0.0056037,0.97797
0,0,0.028024,0.98866,0.0056048,0.97799
0,0,0.028029,0.98872,0.0056059,0.97801
0,0,0.028035,0.98878,0.005607,0.97803
0,0,0.02804,0.98884,0.0056081,0.97806
0,0,0.028046,0.9889,0.0056092,0.97808
0,0,0.028051,0.98895,0.0056103,0.9781
0,0,0.028057,0.98901,0.0056114,0.97812
0,0,0.028063,0.98907,0.0056125,0.97814
0,0,0.028068,0.98912,0.0056136,0.97817
0,0,0.028074,0.98918,0.0056147,0.97819
0,0,0.028079,0.98923,0.0056158,0.97821
0,0,0.028085,0.98929,0.0056169,0.97824
0,0,0.02809,0.98934,0.005618,0.97826
0,0,0.028096,0.98939,0.0056191,0.97828
0,0,0.028101,0.98945,0.0056202,0.9783
0,0,0.028107,0.9895,0.0056213,0.97833
0,0,0.028112,0.98955,0.0056224,0.97835
0,0,0.028118,0.9896,0.0056235,0.97837
0,0,0.028123,0.98966,0.0056246,0.97839
0,0,0.028129,0.98971,0.0056257,0.97842
0,0,0.028134,0.98976,0.0056268,0.97844
0,0,0.02814,0.98981,0.0056279,0.97846
0,0,0.028145,0.98986,0.005629,0.97849
0,0,0.028151,0.98991,0.0056301,0.97851
0,0,0.028156,0.98996,0.0056312,0.97853
0,0,0.028162,0.99001,0.0056323,0.97856
0,0,0.028167,0.99006,0.0056334,0.97858
0,0,0.028173,0.9901,0.0056345,0.9786
0,0,0.028178,0.99015,0.0056357,0.97862
0,0,0.028184,0.9902,0.0056368,0.97865
0,0,0.028189,0.99025,0.0056379,0.97867
0,0,0.028195,0.99029,0.005639,0.97869
0,0,0.0282,0.99034,0.0056401,0.97872
0,0,0.028206,0.99039,0.0056412,0.97874
0,0,0.028211,0.99043,0.0056423,0.97876
0,0,0.028217,0.99048,0.0056434,0.97878
0,0,0.028222,0.99052,0.0056445,0.97881
0,0,0.028228,0.99057,0.0056456,0.97883
0,0,0.028233,0.99061,0.0056467,0.97885
0,0,0.028239,0.99066,0.0056478,0.97888
0,0,0.028244,0.9907,0.0056489,0.9789
0,0,0.02825,0.99074,0.00565,0.97892
0,0,0.028255,0.99079,0.0056511,0.97894
0,0,0.028261,0.99083,0.0056522,0.97897
0,0,0.028266,0.99087,0.0056533,0.97899
0,0,0.028272,0.99091,0.0056544,0.97901
0,0,0.028277,0.99096,0.0056555,0.97903
0,0,0.028283,0.991,0.0056566,0.97906
0,0,0.028288,0.99104,0.0056577,0.97908
0,0,0.028294,0.99108,0.0056588,0.9791
0,0,0.028299,0.99112,0.0056599,0.97912
0,0,0.028305,0.99116,0.005661,0.97915
0,0,0.028311,0.9912,0.0056621,0.97917
0,0,0.028316,0.99124,0.0056632,0.97919
0,0,0.028322,0.99128,0.0056643,0.97921
0,0,0.028327,0.99132,0.0056654,0.97924
0,0,0.028333,0.99136,0.0056665,0.97926
0,0,0.028338,0.99139,0.0056676,0.97928
0,0,0.028344,0.99143,0.0056687,0.9793
0,0,0.028349,0.99147,0.0056698,0.97933
0,0,0.028355,0.9915,0.0056709,0.97935
0,0,0.02836,0.99154,0.005672,0.97937
0,0,0.028366,0.99158,0.0056731,0.97939
0,0,0.028371,0.99161,0.0056742,0.97942
0,0,0.028377,0.99165,0.0056753,0.97944
0,0,0.028382,0.99168,0.0056764,0.97946
0,0,0.028388,0.99172,0.0056775,0.97948
0,0,0.028393,0.99175,0.0056786,0.97951
0,0,0.028399,0.99179,0.0056797,0.97953
0,0,0.028404,0.99182,0.0056808,0.97955
0,0,0.02841,0.99186,0.0056819,0.97957
0,0,0.028415,0.99189,0.005683,0.9796
0,0,0.028421,0.99192,0.0056841,0.97962
0,0,0.028426,0.99195,0.0056853,0.97964
0,0,0.028432,0.99199,0.0056864,0.97966
0,0,0.028437,0.99202,0.0056875,0.97968
0,0,0.028443,0.99205,0.0056886,0.97971
0,0,0.028448,0.99208,0.0056897,0.97973
0,0,0.028454,0.99211,0.0056908,0.97975
0,0,0.028459,0.99214,0.0056919,0.97977
0,0,0.028465,0.99217,0.005693,0.9798
0,0,0.02847,0.9922,0.0056941,0.97982
0,0,0.028476,0.99223,0.0056952,0.97984
0,0,0.028481,0.99226,0.0056963,0.97986
0,0,0.028487,0.99229,0.0056974,0.97989
0,0,0.028492,0.99232,0.0056985,0.97991
0,0,0.028498,0.99234,0.0056996,0.97993
0,0,0.028503,0.99237,0.0057007,0.97995
0,0,0.028509,0.9924,0.0057018,0.97998
0,0,0.028514,0.99242,0.0057029,0.98
0,0,0.02852,0.99245,0.005704,0.98002
0,0,0.028525,0.99247,0.0057051,0.98004
0,0,0.028531,0.9925,0.0057062,0.98007
0,0,0.028536,0.99252,0.0057073,0.98009
0,0,0.028542,0.99255,0.0057084,0.98011
0,0,0.028547,0.99257,0.0057095,0.98014
0,0,0.028553,0.99259,0.0057106,0.98016
0,0,0.028559,0.99261,0.0057117,0.98018
0,0,0.028564,0.99264,0.0057128,0.9802
0,0,0.02857,0.99266,0.0057139,0.98023
0,0,0.028575,0.99268,0.005715,0.98025
0,0,0.028581,0.9927,0.0057161,0.98027
0,0,0.028586,0.99272,0.0057172,0.9803
0,0,0.028592,0.99274,0.0057183,0.98032
0,0,0.028597,0.99276,0.0057194,0.98034
0,0,0.028603,0.99278,0.0057205,0.98036
0,0,0.028608,0.9928,0.0057216,0.98039
0,0,0.028614,0.99282,0.0057227,0.98041
0,0,0.028619,0.99284,0.0057238,0.98043
0,0,0.028625,0.99285,0.0057249,0.98046
0,0,0.02863,0.99287,0.005726,0.98048
0,0,0.028636,0.99289,0.0057271,0.9805
0,0,0.028641,0.9929,0.0057282,0.98053
0,0,0.028647,0.99292,0.0057293,0.98055
0,0,0.028652,0.99294,0.0057304,0.98057
0,0,0.028658,0.99295,0.0057315,0.9806
0,0,0.028663,0.99296,0.0057326,0.98062
0,0,0.028669,0.99298,0.0057337,0.98064
0,0,0.028674,0.99299,0.0057348,0.98067
0,0,0.02868,0.99301,0.005736,0.98069
0,0,0.028685,0.99302,0.0057371,0.98071
0,0,0.028691,0.99303,0.0057382,0.98073
0,0,0.028696,0.99304,0.0057393,0.98076
0,0,0.028702,0.99306,0.0057404,0.98078
0,0,0.028707,0.99307,0.0057415,0.9808
0,0,0.028713,0.99308,0.0057426,0.98083
0,0,0.028718,0.99309,0.0057437,0.98085
0,0,0.028724,0.9931,0.0057448,0.98087
0,0,0.028729,0.99311,0.0057459,0.98089
0,0,0.028735,0.99312,0.005747,0.98092
0,0,0.02874,0.99313,0.0057481,0.98094
0,0,0.028746,0.99314,0.0057492,0.98096
0,0,0.028751,0.99315,0.0057503,0.98098
0,0,0.028757,0.99316,0.0057514,0.98101
0,0,0.028762,0.99316,0.0057525,0.98103
0,0,0.028768,0.99317,0.0057536,0.98105
0,0,0.028773,0.99318,0.0057547,0.98107
0,0,0.028779,0.99318,0.0057558,0.9811
0,0,0.028784,0.99319,0.0057569,0.98112
0,0,0.02879,0.99319,0.005758,0.98114
0,0,0.028795,0.9932,0.0057591,0.98116
0,0,0.028801,0.9932,0.0057602,0.98119
0,0,0.028807,0.99321,0.0057613,0.98121
0,0,0.028812,0.99321,0.0057624,0.98123
0,0,0.028818,0.99321,0.0057635,0.98125
0,0,0.028823,0.99322,0.0057646,0.98128
0,0,0.028829,0.99322,0.0057657,0.9813
0,0,0.028834,0.99322,0.0057668,0.98132
0,0,0.02884,0.99322,0.0057679,0.98134
0,0,0.028845,0.99322,0.005769,0.98137
0,0,0.028851,0.99322,0.0057701,0.98139
0,0,0.028856,0.99322,0.0057712,0.98141
0,0,0.028862,0.99322,0.0057723,0.98143
0,0,0.028867,0.99322,0.0057734,0.98145
0,0,0.028873,0.99322,0.0057745,0.98148
0,0,0.028878,0.99322,0.0057756,0.9815
0,0,0.028884,0.99322,0.0057767,0.98152
0,0,0.028889,0.99322,0.0057778,0.98154
0,0,0.028895,0.99321,0.0057789,0.98157
0,0,0.0289,0.99321,0.00578,0.98159
0,0,0.028906,0.99321,0.0057811,0.98161
0,0,0.028911,0.9932,0.0057822,0.98163
0,0,0.028917,0.9932,0.0057833,0.98166
0,0,0.028922,0.99319,0.0057844,0.98168
0,0,0.028928,0.99319,0.0057856,0.9817
0,0,0.028933,0.99318,0.0057867,0.98172
0,0,0.028939,0.99318,0.0057878,0.98174
0,0,0.028944,0.99317,0.0057889,0.98177
0,0,0.02895,0.99316,0.00579,0.98179
0,0,0.028955,0.99316,0.0057911,0.98181
0,0,0.028961,0.99315,0.0057922,0.98183
0,0,0.028966,0.99314,0.0057933,0.98186
0,0,0.028972,0.99313,0.0057944,0.98188
0,0,0.028977,0.99312,0.0057955,0.9819
0,0,0.028983,0.99311,0.0057966,0.98192
0,0,0.028988,0.9931,0.0057977,0.98195
0,0,0.028994,0.99309,0.0057988,0.98197
0,0,0.028999,0.99308,0.0057999,0.98199
0,0,0.029005,0.99307,0.005801,0.98201
0,0,0.02901,0.99306,0.0058021,0.98204
0,0,0.029016,0.99305,0.0058032,0.98206
0,0,0.029021,0.99303,0.0058043,0.98208
0,0,0.029027,0.99302,0.0058054,0.98211
0,0,0.029032,0.99301,0.0058065,0.98213
0,0,0.029038,0.99299,0.0058076,0.98215
0,0,0.029043,0.99298,0.0058087,0.98217
0,0,0.029049,0.99296,0.0058098,0.9822
0,0,0.029055,0.99295,0.0058109,0.98222
0,0,0.02906,0.99293,0.005812,0.98224
0,0,0.029066,0.99292,0.0058131,0.98227
0,0,0.029071,0.9929,0.0058142,0.98229
0,0,0.029077,0.99288,0.0058153,0.98231
0,0,0.029082,0.99286,0.0058164,0.98233
0,0,0.029088,0.99285,0.0058175,0.98236
0,0,0.029093,0.99283,0.0058186,0.98238
0,0,0.029099,0.99281,0.0058197,0.9824
0,0,0.029104,0.99279,0.0058208,0.98243
0,0,0.02911,0.99277,0.0058219,0.98245
0,0,0.029115,0.99275,0.005823,0.98247
0,0,0.029121,0.99273,0.0058241,0.9825
0,0,0.029126,0.99271,0.0058252,0.98252
0,0,0.029132,0.99269,0.0058263,0.98254
0,0,0.029137,0.99266,0.0058274,0.98257
0,0,0.029143,0.99264,0.0058285,0.98259
0,0,0.029148,0.99262,0.0058296,0.98261
0,0,0.029154,0.9926,0.0058307,0.98263
0,0,0.029159,0.99257,0.0058318,0.98266
0,0,0.029165,0.99255,0.0058329,0.98268
0,0,0.02917,0.99252,0.005834,0.9827
0,0,0.029176,0.9925,0.0058352,0.98273
0,0,0.029181,0.99247,0.0058363,0.98275
0,0,0.029187,0.99245,0.0058374,0.98277
0,0,0.029192,0.99242,0.0058385,0.98279
0,0,0.029198,0.99239,0.0058396,0.98282
0,0,0.029203,0.99236,0.0058407,0.98284
0,0,0.029209,0.99234,0.0058418,0.98286
0,0,0.029214,0.99231,0.0058429,0.98288
0,0,0.02922,0.99228,0.005844,0.98291
0,0,0.029225,0.99225,0.0058451,0.98293
0,0,0.029231,0.99222,0.0058462,0.98295
0,0,0.029236,0.99219,0.0058473,0.98298
0,0,0.029242,0.99216,0.0058484,0.983
0,0,0.029247,0.99213,0.0058495,0.98302
0,0,0.029253,0.9921,0.0058506,0.98304
0,0,0.029258,0.99206,0.0058517,0.98306
0,0,0.029264,0.99203,0.0058528,0.98309
0,0,0.029269,0.992,0.0058539,0.98311
0,0,0.029275,0.99197,0.005855,0.98313
0,0,0.02928,0.99193,0.0058561,0.98315
0,0,0.029286,0.9919,0.0058572,0.98318
0,0,0.029291,0.99187,0.0058583,0.9832
0,0,0.029297,0.99183,0.0058594,0.98322
0,0,0.029303,0.9918,0.0058605,0.98324
0,0,0.029308,0.99176,0.0058616,0.98327
0,0,0.029314,0.99173,0.0058627,0.98329
0,0,0.029319,0.99169,0.0058638,0.98331
0,0,0.029325,0.99165,0.0058649,0.98333
0,0,0.02933,0.99162,0.005866,0.98335
0,0,0.029336,0.99158,0.0058671,0.98338
0,0,0.029341,0.99154,0.0058682,0.9834
0,0,0.029347,0.99151,0.0058693,0.98342
0,0,0.029352,0.99147,0.0058704,0.98344
0,0,0.029358,0.99143,0.0058715,0.98347
0,0,0.029363,0.99139,0.0058726,0.98349
0,0,0.029369,0.99135,0.0058737,0.98351
0,0,0.029374,0.99131,0.0058748,0.98353
0,0,0.02938,0.99127,0.0058759,0.98355
0,0,0.029385,0.99123,0.005877,0.98358
0,0,0.029391,0.99119,0.0058781,0.9836
0,0,0.029396,0.99115,0.0058792,0.98362
0,0,0.029402,0.99111,0.0058803,0.98364
0,0,0.029407,0.99106,0.0058814,0.98367
0,0,0.029413,0.99102,0.0058825,0.98369
0,0,0.029418,0.99098,0.0058836,0.98371
0,0,0.029424,0.99093,0.0058848,0.98373
0,0,0.029429,0.99089,0.0058859,0.98375
0,0,0.029435,0.99085,0.005887,0.98378
0,0,0.02944,0.9908,0.0058881,0.9838
0,0,0.029446,0.99076,0.0058892,0.98382
0,0,0.029451,0.99071,0.0058903,0.98384
0,0,0.029457,0.99066,0.0058914,0.98387
0,0,0.029462,0.99062,0.0058925,0.98389
0,0,0.029468,0.99057,0.0058936,0.98391
0,0,0.029473,0.99053,0.0058947,0.98393
0,0,0.029479,0.99048,0.0058958,0.98395
0,0,0.029484,0.99043,0.0058969,0.98398
0,0,0.02949,0.99038,0.005898,0.984
0,0,0.029495,0.99033,0.0058991,0.98402
0,0,0.029501,0.99028,0.0059002,0.98404
0,0,0.029506,0.99023,0.0059013,0.98407
0,0,0.029512,0.99018,0.0059024,0.98409
0,0,0.029517,0.99014,0.0059035,0.98411
0,0,0.029523,0.99008,0.0059046,0.98413
0,0,0.029528,0.99003,0.0059057,0.98416
0,0,0.029534,0.98998,0.0059068,0.98418
0,0,0.029539,0.98993,0.0059079,0.9842
0,0,0.029545,0.98988,0.005909,0.98422
0,0,0.029551,0.98983,0.0059101,0.98425
0,0,0.029556,0.98978,0.0059112,0.98427
0,0,0.029562,0.98972,0.0059123,0.98429
0,0,0.029567,0.98967,0.0059134,0.98431
0,0,0.029573,0.98962,0.0059145,0.98434
0,0,0.029578,0.98956,0.0059156,0.98436
0,0,0.029584,0.98951,0.0059167,0.98438
0,0,0.029589,0.98945,0.0059178,0.98441
0,0,0.029595,0.98939,0.0059189,0.98443
0,0,0.0296,0.98934,0.00592,0.98445
0,0,0.029606,0.98928,0.0059211,0.98447
0,0,0.029611,0.98923,0.0059222,0.9845
0,0,0.029617,0.98917,0.0059233,0.98452
0,0,0.029622,0.98911,0.0059244,0.98454
0,0,0.029628,0.98905,0.0059255,0.98457
0,0,0.029633,0.98899,0.0059266,0.98459
0,0,0.029639,0.98894,0.0059277,0.98461
0,0,0.029644,0.98888,0.0059288,0.98463
0,0,0.02965,0.98882,0.0059299,0.98466
0,0,0.029655,0.98876,0.005931,0.98468
0,0,0.029661,0.98869,0.0059321,0.9847
0,0,0.029666,0.98863,0.0059332,0.98472
0,0,0.029672,0.98857,0.0059344,0.98475
0,0,0.029677,0.98851,0.0059355,0.98477
0,0,0.029683,0.98845,0.0059366,0.98479
0,0,0.029688,0.98839,0.0059377,0.98481
0,0,0.029694,0.98832,0.0059388,0.98483
0,0,0.029699,0.98826,0.0059399,0.98486
0,0,0.029705,0.98819,0.005941,0.98488
0,0,0.02971,0.98813,0.0059421,0.9849
0,0,0.029716,0.98806,0.0059432,0.98492
0,0,0.029721,0.988,0.0059443,0.98495
0,0,0.029727,0.98793,0.0059454,0.98497
0,0,0.029732,0.98787,0.0059465,0.98499
0,0,0.029738,0.9878,0.0059476,0.98501
0,0,0.029743,0.98773,0.0059487,0.98503
0,0,0.029749,0.98767,0.0059498,0.98506
0,0,0.029754,0.9876,0.0059509,0.98508
0,0,0.02976,0.98754,0.005952,0.9851
0,0,0.029765,0.98747,0.0059531,0.98512
0,0,0.029771,0.98741,0.0059542,0.98514
0,0,0.029776,0.98734,0.0059553,0.98517
0,0,0.029782,0.98727,0.0059564,0.98519
0,0,0.029787,0.9872,0.0059575,0.98521
0,0,0.029793,0.98713,0.0059586,0.98523
0,0,0.029799,0.98707,0.0059597,0.98525
0,0,0.029804,0.987,0.0059608,0.98528
0,0,0.02981,0.98693,0.0059619,0.9853
0,0,0.029815,0.98686,0.005963,0.98532
0,0,0.029821,0.98679,0.0059641,0.98534
0,0,0.029826,0.98672,0.0059652,0.98536
0,0,0.029832,0.98665,0.0059663,0.98539
0,0,0.029837,0.98658,0.0059674,0.98541
0,0,0.029843,0.98651,0.0059685,0.98543
0,0,0.029848,0.98644,0.0059696,0.98545
0,0,0.029854,0.98637,0.0059707,0.98547
0,0,0.029859,0.9863,0.0059718,0.98549
0,0,0.029865,0.98623,0.0059729,0.98552
0,0,0.02987,0.98616,0.005974,0.98554
0,0,0.029876,0.98608,0.0059751,0.98556
0,0,0.029881,0.98601,0.0059762,0.98558
0,0,0.029887,0.98593,0.0059773,0.9856
0,0,0.029892,0.98586,0.0059784,0.98562
0,0,0.029898,0.98579,0.0059795,0.98565
0,0,0.029903,0.98571,0.0059806,0.98567
0,0,0.029909,0.98564,0.0059817,0.98569
0,0,0.029914,0.98556,0.0059828,0.98571
0,0,0.02992,0.98549,0.005984,0.98573
0,0,0.029925,0.98541,0.0059851,0.98575
0,0,0.029931,0.98534,0.0059862,0.98578
0,0,0.029936,0.98526,0.0059873,0.9858
0,0,0.029942,0.98518,0.0059884,0.98582
0,0,0.029947,0.98511,0.0059895,0.98584
0,0,0.029953,0.98503,0.0059906,0.98586
0,0,0.029958,0.98495,0.0059917,0.98588
0,0,0.029964,0.98487,0.0059928,0.98591
0,0,0.029969,0.98479,0.0059939,0.98593
0,0,0.029975,0.98471,0.005995,0.98595
0,0,0.02998,0.98463,0.0059961,0.98597
0,0,0.029986,0.98455,0.0059972,0.98599
0,0,0.029991,0.98447,0.0059983,0.98602
0,0,0.029997,0.98439,0.0059994,0.98604
0,0,0.030002,0.98431,0.0060005,0.98606
0,0,0.030008,0.98423,0.0060016,0.98608
0,0,0.030013,0.98415,0.0060027,0.9861
0,0,0.030019,0.98407,0.0060038,0.98613
0,0,0.030024,0.98398,0.0060049,0.98615
0,0,0.03003,0.9839,0.006006,0.98617
0,0,0.030035,0.98382,0.0060071,0.98619
0,0,0.030041,0.98374,0.0060082,0.98621
0,0,0.030047,0.98365,0.0060093,0.98624
0,0,0.030052,0.98357,0.0060104,0.98626
0,0,0.030058,0.98349,0.0060115,0.98628
0,0,0.030063,0.98341,0.0060126,0.9863
0,0,0.030069,0.98332,0.0060137,0.98633
0,0,0.030074,0.98324,0.0060148,0.98635
0,0,0.03008,0.98316,0.0060159,0.98637
0,0,0.030085,0.98308,0.006017,0.98639
0,0,0.030091,0.98299,0.0060181,0.98642
0,0,0.030096,0.98291,0.0060192,0.98644
0,0,0.030102,0.98283,0.0060203,0.98646
0,0,0.030107,0.98274,0.0060214,0.98648
0,0,0.030113,0.98266,0.0060225,0.9865
0,0,0.030118,0.98258,0.0060236,0.98653
0,0,0.030124,0.98249,0.0060247,0.98655
0,0,0.030129,0.98241,0.0060258,0.98657
0,0,0.030135,0.98233,0.0060269,0.98659
0,0,0.03014,0.98224,0.006028,0.98661
0,0,0.030146,0.98216,0.0060291,0.98663
0,0,0.030151,0.98207,0.0060302,0.98666
0,0,0.030157,0.98199,0.0060313,0.98668
0,0,0.030162,0.9819,0.0060324,0.9867
0,0,0.030168,0.98182,0.0060336,0.98672
0,0,0.030173,0.98173,0.0060347,0.98674
0,0,0.030179,0.98165,0.0060358,0.98676
0,0,0.030184,0.98156,0.0060369,0.98679
0,0,0.03019,0.98148,0.006038,0.98681
0,0,0.030195,0.98139,0.0060391,0.98683
0,0,0.030201,0.98131,0.0060402,0.98685
0,0,0.030206,0.98122,0.0060413,0.98687
0,0,0.030212,0.98113,0.0060424,0.98689
0,0,0.030217,0.98105,0.0060435,0.98691
0,0,0.030223,0.98096,0.0060446,0.98694
0,0,0.030228,0.98087,0.0060457,0.98696
0,0,0.030234,0.98078,0.0060468,0.98698
0,0,0.030239,0.98069,0.0060479,0.987
0,0,0.030245,0.9806,0.006049,0.98702
0,0,0.03025,0.98051,0.0060501,0.98704
0,0,0.030256,0.98042,0.0060512,0.98706
0,0,0.030261,0.98033,0.0060523,0.98708
0,0,0.030267,0.98024,0.0060534,0.98711
0,0,0.030272,0.98015,0.0060545,0.98713
0,0,0.030278,0.98006,0.0060556,0.98715
0,0,0.030283,0.97997,0.0060567,0.98717
0,0,0.030289,0.97988,0.0060578,0.98719
0,0,0.030295,0.97979,0.0060589,0.98721
0,0,0.0303,0.9797,0.00606,0.98723
0,0,0.030306,0.97961,0.0060611,0.98725
0,0,0.030311,0.97952,0.0060622,0.98727
0,0,0.030317,0.97943,0.0060633,0.9873
0,0,0.030322,0.97934,0.0060644,0.98732
0,0,0.030328,0.97925,0.0060655,0.98734
0,0,0.030333,0.97916,0.0060666,0.98736
0,0,0.030339,0.97907,0.0060677,0.98738
0,0,0.030344,0.97898,0.0060688,0.9874
0,0,0.03035,0.97889,0.0060699,0.98742
0,0,0.030355,0.9788,0.006071,0.98744
0,0,0.030361,0.97871,0.0060721,0.98746
0,0,0.030366,0.97862,0.0060732,0.98748
0,0,0.030372,0.97853,0.0060743,0.9875
0,0,0.030377,0.97844,0.0060754,0.98753
0,0,0.030383,0.97835,0.0060765,0.98755
0,0,0.030388,0.97826,0.0060776,0.98757
0,0,0.030394,0.97817,0.0060787,0.98759
0,0,0.030399,0.97807,0.0060798,0.98761
0,0,0.030405,0.97798,0.0060809,0.98763
0,0,0.03041,0.97789,0.006082,0.98765
0,0,0.030416,0.9778,0.0060832,0.98767
0,0,0.030421,0.97771,0.0060843,0.98769
0,0,0.030427,0.97761,0.0060854,0.98771
0,0,0.030432,0.97752,0.0060865,0.98774
0,0,0.030438,0.97743,0.0060876,0.98776
0,0,0.030443,0.97734,0.0060887,0.98778
0,0,0.030449,0.97725,0.0060898,0.9878
0,0,0.030454,0.97715,0.0060909,0.98782
0,0,0.03046,0.97706,0.006092,0.98784
0,0,0.030465,0.97697,0.0060931,0.98786
0,0,0.030471,0.97687,0.0060942,0.98788
0,0,0.030476,0.97678,0.0060953,0.9879
0,0,0.030482,0.97668,0.0060964,0.98792
0,0,0.030487,0.97659,0.0060975,0.98795
0,0,0.030493,0.97649,0.0060986,0.98797
0,0,0.030498,0.97639,0.0060997,0.98799
0,0,0.030504,0.9763,0.0061008,0.98801
0,0,0.030509,0.97621,0.0061019,0.98803
0,0,0.030515,0.97611,0.006103,0.98805
0,0,0.03052,0.97602,0.0061041,0.98807
0,0,0.030526,0.97592,0.0061052,0.98809
0,0,0.030531,0.97583,0.0061063,0.98811
0,0,0.030537,0.97574,0.0061074,0.98814
0,0,0.030543,0.97564,0.0061085,0.98816
0,0,0.030548,0.97555,0.0061096,0.98818
0,0,0.030554,0.97546,0.0061107,0.9882
0,0,0.030559,0.97536,0.0061118,0.98822
0,0,0.030565,0.97527,0.0061129,0.98824
0,0,0.03057,0.97518,0.006114,0.98826
0,0,0.030576,0.97509,0.0061151,0.98828
0,0,0.030581,0.97499,0.0061162,0.98831
0,0,0.030587,0.9749,0.0061173,0.98833
0,0,0.030592,0.97481,0.0061184,0.98835
0,0,0.030598,0.97472,0.0061195,0.98837
0,0,0.030603,0.97463,0.0061206,0.98839
0,0,0.030609,0.97453,0.0061217,0.98841
0,0,0.030614,0.97444,0.0061228,0.98843
0,0,0.03062,0.97435,0.0061239,0.98845
0,0,0.030625,0.97426,0.006125,0.98847
0,0,0.030631,0.97416,0.0061261,0.9885
0,0,0.030636,0.97407,0.0061272,0.98852
0,0,0.030642,0.97398,0.0061283,0.98854
0,0,0.030647,0.97388,0.0061294,0.98856
0,0,0.030653,0.97379,0.0061305,0.98858
0,0,0.030658,0.9737,0.0061316,0.9886
0,0,0.030664,0.97361,0.0061328,0.98862
0,0,0.030669,0.97352,0.0061339,0.98864
0,0,0.030675,0.97342,0.006135,0.98866
0,0,0.03068,0.97333,0.0061361,0.98868
0,0,0.030686,0.97324,0.0061372,0.9887
0,0,0.030691,0.97314,0.0061383,0.98872
0,0,0.030697,0.97305,0.0061394,0.98874
0,0,0.030702,0.97295,0.0061405,0.98876
0,0,0.030708,0.97286,0.0061416,0.98879
0,0,0.030713,0.97276,0.0061427,0.98881
0,0,0.030719,0.97267,0.0061438,0.98883
0,0,0.030724,0.97257,0.0061449,0.98885
0,0,0.03073,0.97248,0.006146,0.98887
0,0,0.030735,0.97238,0.0061471,0.98889
0,0,0.030741,0.97229,0.0061482,0.98891
0,0,0.030746,0.9722,0.0061493,0.98893
0,0,0.030752,0.9721,0.0061504,0.98895
0,0,0.030757,0.97201,0.0061515,0.98897
0,0,0.030763,0.97192,0.0061526,0.98899
0,0,0.030768,0.97182,0.0061537,0.98901
0,0,0.030774,0.97173,0.0061548,0.98903
0,0,0.030779,0.97164,0.0061559,0.98905
0,0,0.030785,0.97155,0.006157,0.98907
0,0,0.030791,0.97146,0.0061581,0.98909
0,0,0.030796,0.97136,0.0061592,0.98911
0,0,0.030802,0.97127,0.0061603,0.98913
0,0,0.030807,0.97118,0.0061614,0.98915
0,0,0.030813,0.97109,0.0061625,0.98917
0,0,0.030818,0.971,0.0061636,0.98919
0,0,0.030824,0.97091,0.0061647,0.98921
0,0,0.030829,0.97082,0.0061658,0.98923
0,0,0.030835,0.97073,0.0061669,0.98925
0,0,0.03084,0.97064,0.006168,0.98927
0,0,0.030846,0.97055,0.0061691,0.98929
0,0,0.030851,0.97046,0.0061702,0.98931
0,0,0.030857,0.97037,0.0061713,0.98933
0,0,0.030862,0.97028,0.0061724,0.98935
0,0,0.030868,0.97018,0.0061735,0.98937
0,0,0.030873,0.97009,0.0061746,0.98939
0,0,0.030879,0.97,0.0061757,0.98941
0,0,0.030884,0.96991,0.0061768,0.98943
0,0,0.03089,0.96982,0.0061779,0.98945
0,0,0.030895,0.96973,0.006179,0.98946
0,0,0.030901,0.96964,0.0061801,0.98948
0,0,0.030906,0.96955,0.0061812,0.9895
0,0,0.030912,0.96947,0.0061824,0.98952
0,0,0.030917,0.96938,0.0061835,0.98954
0,0,0.030923,0.96929,0.0061846,0.98956
0,0,0.030928,0.9692,0.0061857,0.98958
0,0,0.030934,0.96911,0.0061868,0.9896
0,0,0.030939,0.96902,0.0061879,0.98962
0,0,0.030945,0.96893,0.006189,0.98964
0,0,0.03095,0.96884,0.0061901,0.98966
0,0,0.030956,0.96875,0.0061912,0.98968
0,0,0.030961,0.96866,0.0061923,0.9897
0,0,0.030967,0.96857,0.0061934,0.98972
0,0,0.030972,0.96848,0.0061945,0.98974
0,0,0.030978,0.96839,0.0061956,0.98976
0,0,0.030983,0.96831,0.0061967,0.98978
0,0,0.030989,0.96822,0.0061978,0.9898
0,0,0.030994,0.96813,0.0061989,0.98982
0,0,0.031,0.96805,0.0062,0.98984
0,0,0.031005,0.96796,0.0062011,0.98986
0,0,0.031011,0.96787,0.0062022,0.98988
0,0,0.031016,0.96779,0.0062033,0.9899
0,0,0.031022,0.9677,0.0062044,0.98992
0,0,0.031027,0.96762,0.0062055,0.98994
0,0,0.031033,0.96753,0.0062066,0.98996
0,0,0.031039,0.96745,0.0062077,0.98998
0,0,0.031044,0.96737,0.0062088,0.99
0,0,0.03105,0.96728,0.0062099,0.99002
0,0,0.031055,0.9672,0.006211,0.99004
0,0,0.031061,0.96712,0.0062121,0.99006
0,0,0.031066,0.96703,0.0062132,0.99007
0,0,0.031072,0.96695,0.0062143,0.99009
0,0,0.031077,0.96686,0.0062154,0.99011
0,0,0.031083,0.96678,0.0062165,0.99013
0,0,0.031088,0.9667,0.0062176,0.99015
0,0,0.031094,0.96662,0.0062187,0.99017
0,0,0.031099,0.96654,0.0062198,0.99019
0,0,0.031105,0.96645,0.0062209,0.99021
0,0,0.03111,0.96637,0.006222,0.99023
0,0,0.031116,0.96629,0.0062231,0.99025
0,0,0.031121,0.96621,0.0062242,0.99027
0,0,0.031127,0.96613,0.0062253,0.99029
0,0,0.031132,0.96605,0.0062264,0.99031
0,0,0.031138,0.96596,0.0062275,0.99033
0,0,0.031143,0.96588,0.0062286,0.99035
0,0,0.031149,0.9658,0.0062297,0.99037
0,0,0.031154,0.96572,0.0062308,0.99039
0,0,0.03116,0.96564,0.006232,0.99041
0,0,0.031165,0.96556,0.0062331,0.99043
0,0,0.031171,0.96548,0.0062342,0.99045
0,0,0.031176,0.9654,0.0062353,0.99047
0,0,0.031182,0.96532,0.0062364,0.99049
0,0,0.031187,0.96524,0.0062375,0.99051
0,0,0.031193,0.96516,0.0062386,0.99053
0,0,0.031198,0.96508,0.0062397,0.99055
0,0,0.031204,0.965,0.0062408,0.99057
0,0,0.031209,0.96492,0.0062419,0.99058
0,0,0.031215,0.96484,0.006243,0.9906
0,0,0.03122,0.96476,0.0062441,0.99062
0,0,0.031226,0.96468,0.0062452,0.99064
0,0,0.031231,0.9646,0.0062463,0.99066
0,0,0.031237,0.96452,0.0062474,0.99068
0,0,0.031242,0.96444,0.0062485,0.9907
0,0,0.031248,0.96437,0.0062496,0.99072
0,0,0.031253,0.96429,0.0062507,0.99074
0,0,0.031259,0.96421,0.0062518,0.99076
0,0,0.031264,0.96414,0.0062529,0.99077
0,0,0.03127,0.96406,0.006254,0.99079
0,0,0.031275,0.96398,0.0062551,0.99081
0,0,0.031281,0.96391,0.0062562,0.99083
0,0,0.031287,0.96383,0.0062573,0.99085
0,0,0.031292,0.96376,0.0062584,0.99087
0,0,0.031298,0.96368,0.0062595,0.99089
0,0,0.031303,0.96361,0.0062606,0.99091
0,0,0.031309,0.96353,0.0062617,0.99092
0,0,0.031314,0.96346,0.0062628,0.99094
0,0,0.03132,0.96339,0.0062639,0.99096
0,0,0.031325,0.96331,0.006265,0.99098
0,0,0.031331,0.96324,0.0062661,0.991
0,0,0.031336,0.96317,0.0062672,0.99102
0,0,0.031342,0.9631,0.0062683,0.99104
0,0,0.031347,0.96302,0.0062694,0.99105
0,0,0.031353,0.96295,0.0062705,0.99107
0,0,0.031358,0.96288,0.0062716,0.99109
0,0,0.031364,0.96281,0.0062727,0.99111
0,0,0.031369,0.96274,0.0062738,0.99113
0,0,0.031375,0.96267,0.0062749,0.99115
0,0,0.03138,0.9626,0.006276,0.99117
0,0,0.031386,0.96253,0.0062771,0.99118
0,0,0.031391,0.96245,0.0062782,0.9912
0,0,0.031397,0.96238,0.0062793,0.99122
0,0,0.031402,0.96231,0.0062804,0.99124
0,0,0.031408,0.96225,0.0062816,0.99126
0,0,0.031413,0.96218,0.0062827,0.99128
0,0,0.031419,0.96211,0.0062838,0.99129
0,0,0.031424,0.96204,0.0062849,0.99131
0,0,0.03143,0.96197,0.006286,0.99133
0,0,0.031435,0.9619,0.0062871,0.99135
0,0,0.031441,0.96183,0.0062882,0.99137
0,0,0.031446,0.96177,0.0062893,0.99139
0,0,0.031452,0.9617,0.0062904,0.9914
0,0,0.031457,0.96163,0.0062915,0.99142
0,0,0.031463,0.96156,0.0062926,0.99144
0,0,0.031468,0.9615,0.0062937,0.99146
0,0,0.031474,0.96143,0.0062948,0.99148
0,0,0.031479,0.96136,0.0062959,0.9915
0,0,0.031485,0.9613,0.006297,0.99151
0,0,0.03149,0.96123,0.0062981,0.99153
0,0,0.031496,0.96117,0.0062992,0.99155
0,0,0.031501,0.9611,0.0063003,0.99157
0,0,0.031507,0.96103,0.0063014,0.99159
0,0,0.031512,0.96097,0.0063025,0.9916
0,0,0.031518,0.9609,0.0063036,0.99162
0,0,0.031523,0.96084,0.0063047,0.99164
0,0,0.031529,0.96077,0.0063058,0.99166
0,0,0.031535,0.96071,0.0063069,0.99168
0,0,0.03154,0.96065,0.006308,0.99169
0,0,0.031546,0.96058,0.0063091,0.99171
0,0,0.031551,0.96052,0.0063102,0.99173
0,0,0.031557,0.96046,0.0063113,0.99175
0,0,0.031562,0.9604,0.0063124,0.99177
0,0,0.031568,0.96034,0.0063135,0.99178
0,0,0.031573,0.96028,0.0063146,0.9918
0,0,0.031579,0.96022,0.0063157,0.99182
0,0,0.031584,0.96016,0.0063168,0.99184
0,0,0.03159,0.9601,0.0063179,0.99186
0,0,0.031595,0.96004,0.006319,0.99187
0,0,0.031601,0.95998,0.0063201,0.99189
0,0,0.031606,0.95992,0.0063212,0.99191
0,0,0.031612,0.95986,0.0063223,0.99193
0,0,0.031617,0.95981,0.0063234,0.99195
0,0,0.031623,0.95975,0.0063245,0.99196
0,0,0.031628,0.95969,0.0063256,0.99198
0,0,0.031634,0.95964,0.0063267,0.992
0,0,0.031639,0.95958,0.0063278,0.99202
0,0,0.031645,0.95953,0.0063289,0.99204
0,0,0.03165,0.95947,0.00633,0.99205
0,0,0.031656,0.95941,0.0063312,0.99207
0,0,0.031661,0.95936,0.0063323,0.99209
0,0,0.031667,0.9593,0.0063334,0.99211
0,0,0.031672,0.95925,0.0063345,0.99213
0,0,0.031678,0.9592,0.0063356,0.99214
0,0,0.031683,0.95914,0.0063367,0.99216
0,0,0.031689,0.95909,0.0063378,0.99218
0,0,0.031694,0.95904,0.0063389,0.9922
0,0,0.0317,0.95898,0.00634,0.99222
0,0,0.031705,0.95893,0.0063411,0.99223
0,0,0.031711,0.95888,0.0063422,0.99225
0,0,0.031716,0.95883,0.0063433,0.99227
0,0,0.031722,0.95878,0.0063444,0.99229
0,0,0.031727,0.95873,0.0063455,0.9923
0,0,0.031733,0.95867,0.0063466,0.99232
0,0,0.031738,0.95862,0.0063477,0.99234
0,0,0.031744,0.95857,0.0063488,0.99236
0,0,0.031749,0.95852,0.0063499,0.99237
0,0,0.031755,0.95847,0.006351,0.99239
0,0,0.03176,0.95842,0.0063521,0.99241
0,0,0.031766,0.95837,0.0063532,0.99243
0,0,0.031771,0.95833,0.0063543,0.99244
0,0,0.031777,0.95828,0.0063554,0.99246
0,0,0.031783,0.95823,0.0063565,0.99248
0,0,0.031788,0.95818,0.0063576,0.9925
0,0,0.031794,0.95813,0.0063587,0.99251
0,0,0.031799,0.95809,0.0063598,0.99253
0,0,0.031805,0.95804,0.0063609,0.99255
0,0,0.03181,0.95799,0.006362,0.99257
0,0,0.031816,0.95795,0.0063631,0.99258
0,0,0.031821,0.9579,0.0063642,0.9926
0,0,0.031827,0.95785,0.0063653,0.99262
0,0,0,0,0.0063664,0.99263
0,0,0,0,0.0063675,0.99265
0,0,0,0,0.0063686,0.99267
0,0,0,0,0.0063697,0.99268
0,0,0,0,0.0063708,0.9927
0,0,0,0,0.0063719,0.99272
0,0,0,0,0.006373,0.99274
0,0,0,0,0.0063741,0.99275
0,0,0,0,0.0063752,0.99277
0,0,0,0,0.0063763,0.99279
0,0,0,0,0.0063774,0.9928
0,0,0,0,0.0063785,0.99282
0,0,0,0,0.0063796,0.99284
0,0,0,0,0.0063808,0.99285
0,0,0,0,0.0063819,0.99287
0,0,0,0,0.006383,0.99289
0,0,0,0,0.0063841,0.9929
0,0,0,0,0.0063852,0.99292
0,0,0,0,0.0063863,0.99294
0,0,0,0,0.0063874,0.99295
0,0,0,0,0.0063885,0.99297
0,0,0,0,0.0063896,0.99299
0,0,0,0,0.0063907,0.993
0,0,0,0,0.0063918,0.99302
0,0,0,0,0.0063929,0.99303
0,0,0,0,0.006394,0.99305
0,0,0,0,0.0063951,0.99307
0,0,0,0,0.0063962,0.99308
0,0,0,0,0.0063973,0.9931
0,0,0,0,0.0063984,0.99312
0,0,0,0,0.0063995,0.99313
0,0,0,0,0.0064006,0.99315
0,0,0,0,0.0064017,0.99316
0,0,0,0,0.0064028,0.99318
0,0,0,0,0.0064039,0.9932
0,0,0,0,0.006405,0.99321
0,0,0,0,0.0064061,0.99323
0,0,0,0,0.0064072,0.99324
0,0,0,0,0.0064083,0.99326
0,0,0,0,0.0064094,0.99328
0,0,0,0,0.0064105,0.99329
0,0,0,0,0.0064116,0.99331
0,0,0,0,0.0064127,0.99332
0,0,0,0,0.0064138,0.99334
0,0,0,0,0.0064149,0.99335
0,0,0,0,0.006416,0.99337
0,0,0,0,0.0064171,0.99339
0,0,0,0,0.0064182,0.9934
0,0,0,0,0.0064193,0.99342
0,0,0,0,0.0064204,0.99343
0,0,0,0,0.0064215,0.99345
0,0,0,0,0.0064226,0.99346
0,0,0,0,0.0064237,0.99348
0,0,0,0,0.0064248,0.99349
0,0,0,0,0.0064259,0.99351
0,0,0,0,0.006427,0.99353
0,0,0,0,0.0064281,0.99354
0,0,0,0,0.0064292,0.99356
0,0,0,0,0.0064304,0.99357
0,0,0,0,0.0064315,0.99359
0,0,0,0,0.0064326,0.9936
0,0,0,0,0.0064337,0.99362
0,0,0,0,0.0064348,0.99364
0,0,0,0,0.0064359,0.99365
0,0,0,0,0.006437,0.99367
0,0,0,0,0.0064381,0.99368
0,0,0,0,0.0064392,0.9937
0,0,0,0,0.0064403,0.99371
0,0,0,0,0.0064414,0.99373
0,0,0,0,0.0064425,0.99374
0,0,0,0,0.0064436,0.99376
0,0,0,0,0.0064447,0.99378
0,0,0,0,0.0064458,0.99379
0,0,0,0,0.0064469,0.99381
0,0,0,0,0.006448,0.99382
0,0,0,0,0.0064491,0.99384
0,0,0,0,0.0064502,0.99385
0,0,0,0,0.0064513,0.99387
0,0,0,0,0.0064524,0.99388
0,0,0,0,0.0064535,0.9939
0,0,0,0,0.0064546,0.99391
0,0,0,0,0.0064557,0.99393
0,0,0,0,0.0064568,0.99395
0,0,0,0,0.0064579,0.99396
0,0,0,0,0.006459,0.99398
0,0,0,0,0.0064601,0.99399
0,0,0,0,0.0064612,0.99401
0,0,0,0,0.0064623,0.99402
0,0,0,0,0.0064634,0.99404
0,0,0,0,0.0064645,0.99405
0,0,0,0,0.0064656,0.99407
0,0,0,0,0.0064667,0.99408
0,0,0,0,0.0064678,0.9941
0,0,0,0,0.0064689,0.99412
0,0,0,0,0.00647,0.99413
0,0,0,0,0.0064711,0.99415
0,0,0,0,0.0064722,0.99416
0,0,0,0,0.0064733,0.99418
0,0,0,0,0.0064744,0.99419
0,0,0,0,0.0064755,0.99421
0,0,0,0,0.0064766,0.99422
0,0,0,0,0.0064777,0.99424
0,0,0,0,0.0064788,0.99425
0,0,0,0,0.00648,0.99427
0,0,0,0,0.0064811,0.99428
0,0,0,0,0.0064822,0.9943
0,0,0,0,0.0064833,0.99431
0,0,0,0,0.0064844,0.99433
0,0,0,0,0.0064855,0.99434
0,0,0,0,0.0064866,0.99436
0,0,0,0,0.0064877,0.99437
0,0,0,0,0.0064888,0.99439
0,0,0,0,0.0064899,0.9944
0,0,0,0,0.006491,0.99442
0,0,0,0,0.0064921,0.99443
0,0,0,0,0.0064932,0.99445
0,0,0,0,0.0064943,0.99446
0,0,0,0,0.0064954,0.99448
0,0,0,0,0.0064965,0.99449
0,0,0,0,0.0064976,0.99451
0,0,0,0,0.0064987,0.99452
0,0,0,0,0.0064998,0.99454
0,0,0,0,0.0065009,0.99455
0,0,0,0,0.006502,0.99456
0,0,0,0,0.0065031,0.99458
0,0,0,0,0.0065042,0.99459
0,0,0,0,0.0065053,0.99461
0,0,0,0,0.0065064,0.99462
0,0,0,0,0.0065075,0.99464
0,0,0,0,0.0065086,0.99465
0,0,0,0,0.0065097,0.99466
0,0,0,0,0.0065108,0.99468
0,0,0,0,0.0065119,0.99469
0,0,0,0,0.006513,0.99471
0,0,0,0,0.0065141,0.99472
0,0,0,0,0.0065152,0.99473
0,0,0,0,0.0065163,0.99475
0,0,0,0,0.0065174,0.99476
0,0,0,0,0.0065185,0.99478
0,0,0,0,0.0065196,0.99479
0,0,0,0,0.0065207,0.9948
0,0,0,0,0.0065218,0.99482
0,0,0,0,0.0065229,0.99483
0,0,0,0,0.006524,0.99485
0,0,0,0,0.0065251,0.99486
0,0,0,0,0.0065262,0.99487
0,0,0,0,0.0065273,0.99489
0,0,0,0,0.0065284,0.9949
0,0,0,0,0.0065296,0.99491
0,0,0,0,0.0065307,0.99493
0,0,0,0,0.0065318,0.99494
0,0,0,0,0.0065329,0.99495
0,0,0,0,0.006534,0.99497
0,0,0,0,0.0065351,0.99498
0,0,0,0,0.0065362,0.99499
0,0,0,0,0.0065373,0.99501
0,0,0,0,0.0065384,0.99502
0,0,0,0,0.0065395,0.99504
0,0,0,0,0.0065406,0.99505
0,0,0,0,0.0065417,0.99506
0,0,0,0,0.0065428,0.99508
0,0,0,0,0.0065439,0.99509
0,0,0,0,0.006545,0.9951
0,0,0,0,0.0065461,0.99512
0,0,0,0,0.0065472,0.99513
0,0,0,0,0.0065483,0.99514
0,0,0,0,0.0065494,0.99516
0,0,0,0,0.0065505,0.99517
0,0,0,0,0.0065516,0.99518
0,0,0,0,0.0065527,0.99519
0,0,0,0,0.0065538,0.99521
0,0,0,0,0.0065549,0.99522
0,0,0,0,0.006556,0.99523
0,0,0,0,0.0065571,0.99525
0,0,0,0,0.0065582,0.99526
0,0,0,0,0.0065593,0.99527
0,0,0,0,0.0065604,0.99529
0,0,0,0,0.0065615,0.9953
0,0,0,0,0.0065626,0.99531
0,0,0,0,0.0065637,0.99532
0,0,0,0,0.0065648,0.99534
0,0,0,0,0.0065659,0.99535
0,0,0,0,0.006567,0.99536
0,0,0,0,0.0065681,0.99538
0,0,0,0,0.0065692,0.99539
0,0,0,0,0.0065703,0.9954
0,0,0,0,0.0065714,0.99541
0,0,0,0,0.0065725,0.99543
0,0,0,0,0.0065736,0.99544
0,0,0,0,0.0065747,0.99545
0,0,0,0,0.0065758,0.99546
0,0,0,0,0.0065769,0.99548
0,0,0,0,0.006578,0.99549
0,0,0,0,0.0065792,0.9955
0,0,0,0,0.0065803,0.99552
0,0,0,0,0.0065814,0.99553
0,0,0,0,0.0065825,0.99554
0,0,0,0,0.0065836,0.99555
0,0,0,0,0.0065847,0.99557
0,0,0,0,0.0065858,0.99558
0,0,0,0,0.0065869,0.99559
0,0,0,0,0.006588,0.9956
0,0,0,0,0.0065891,0.99561
0,0,0,0,0.0065902,0.99563
0,0,0,0,0.0065913,0.99564
0,0,0,0,0.0065924,0.99565
0,0,0,0,0.0065935,0.99566
0,0,0,0,0.0065946,0.99568
0,0,0,0,0.0065957,0.99569
0,0,0,0,0.0065968,0.9957
0,0,0,0,0.0065979,0.99571
0,0,0,0,0.006599,0.99573
0,0,0,0,0.0066001,0.99574
0,0,0,0,0.0066012,0.99575
0,0,0,0,0.0066023,0.99576
0,0,0,0,0.0066034,0.99577
0,0,0,0,0.0066045,0.99579
0,0,0,0,0.0066056,0.9958
0,0,0,0,0.0066067,0.99581
0,0,0,0,0.0066078,0.99582
0,0,0,0,0.0066089,0.99584
0,0,0,0,0.00661,0.99585
0,0,0,0,0.0066111,0.99586
0,0,0,0,0.0066122,0.99587
0,0,0,0,0.0066133,0.99588
0,0,0,0,0.0066144,0.9959
0,0,0,0,0.0066155,0.99591
0,0,0,0,0.0066166,0.99592
0,0,0,0,0.0066177,0.99593
0,0,0,0,0.0066188,0.99595
0,0,0,0,0.0066199,0.99596
0,0,0,0,0.006621,0.99597
0,0,0,0,0.0066221,0.99598
0,0,0,0,0.0066232,0.99599
0,0,0,0,0.0066243,0.996
0,0,0,0,0.0066254,0.99602
0,0,0,0,0.0066265,0.99603
0,0,0,0,0.0066276,0.99604
0,0,0,0,0.0066288,0.99605
0,0,0,0,0.0066299,0.99606
0,0,0,0,0.006631,0.99608
0,0,0,0,0.0066321,0.99609
0,0,0,0,0.0066332,0.9961
0,0,0,0,0.0066343,0.99611
0,0,0,0,0.0066354,0.99612
0,0,0,0,0.0066365,0.99613
0,0,0,0,0.0066376,0.99615
0,0,0,0,0.0066387,0.99616
0,0,0,0,0.0066398,0.99617
0,0,0,0,0.0066409,0.99618
0,0,0,0,0.006642,0.99619
0,0,0,0,0.0066431,0.9962
0,0,0,0,0.0066442,0.99621
0,0,0,0,0.0066453,0.99623
0,0,0,0,0.0066464,0.99624
0,0,0,0,0.0066475,0.99625
0,0,0,0,0.0066486,0.99626
0,0,0,0,0.0066497,0.99627
0,0,0,0,0.0066508,0.99628
0,0,0,0,0.0066519,0.99629
0,0,0,0,0.006653,0.9963
0,0,0,0,0.0066541,0.99632
0,0,0,0,0.0066552,0.99633
0,0,0,0,0.0066563,0.99634
0,0,0,0,0.0066574,0.99635
0,0,0,0,0.0066585,0.99636
0,0,0,0,0.0066596,0.99637
0,0,0,0,0.0066607,0.99638
0,0,0,0,0.0066618,0.99639
0,0,0,0,0.0066629,0.9964
0,0,0,0,0.006664,0.99642
0,0,0,0,0.0066651,0.99643
0,0,0,0,0.0066662,0.99644
0,0,0,0,0.0066673,0.99645
0,0,0,0,0.0066684,0.99646
0,0,0,0,0.0066695,0.99647
0,0,0,0,0.0066706,0.99648
0,0,0,0,0.0066717,0.99649
0,0,0,0,0.0066728,0.9965
0,0,0,0,0.0066739,0.99651
0,0,0,0,0.006675,0.99652
0,0,0,0,0.0066761,0.99653
0,0,0,0,0.0066772,0.99654
0,0,0,0,0.0066784,0.99655
0,0,0,0,0.0066795,0.99656
0,0,0,0,0.0066806,0.99657
0,0,0,0,0.0066817,0.99659
0,0,0,0,0.0066828,0.9966
0,0,0,0,0.0066839,0.99661
0,0,0,0,0.006685,0.99662
0,0,0,0,0.0066861,0.99663
0,0,0,0,0.0066872,0.99664
0,0,0,0,0.0066883,0.99665
0,0,0,0,0.0066894,0.99666
0,0,0,0,0.0066905,0.99667
0,0,0,0,0.0066916,0.99668
0,0,0,0,0.0066927,0.99669
0,0,0,0,0.0066938,0.9967
0,0,0,0,0.0066949,0.99671
0,0,0,0,0.006696,0.99672
0,0,0,0,0.0066971,0.99673
0,0,0,0,0.0066982,0.99674
0,0,0,0,0.0066993,0.99675
0,0,0,0,0.0067004,0.99676
0,0,0,0,0.0067015,0.99677
0,0,0,0,0.0067026,0.99678
0,0,0,0,0.0067037,0.99679
0,0,0,0,0.0067048,0.9968
0,0,0,0,0.0067059,0.99681
0,0,0,0,0.006707,0.99682
0,0,0,0,0.0067081,0.99683
0,0,0,0,0.0067092,0.99684
0,0,0,0,0.0067103,0.99684
0,0,0,0,0.0067114,0.99685
0,0,0,0,0.0067125,0.99686
0,0,0,0,0.0067136,0.99687
0,0,0,0,0.0067147,0.99688
0,0,0,0,0.0067158,0.99689
0,0,0,0,0.0067169,0.9969
0,0,0,0,0.006718,0.99691
0,0,0,0,0.0067191,0.99692
0,0,0,0,0.0067202,0.99693
0,0,0,0,0.0067213,0.99694
0,0,0,0,0.0067224,0.99695
0,0,0,0,0.0067235,0.99696
0,0,0,0,0.0067246,0.99697
0,0,0,0,0.0067257,0.99698
0,0,0,0,0.0067268,0.99699
0,0,0,0,0.006728,0.997
0,0,0,0,0.0067291,0.99701
0,0,0,0,0.0067302,0.99701
0,0,0,0,0.0067313,0.99702
0,0,0,0,0.0067324,0.99703
0,0,0,0,0.0067335,0.99704
0,0,0,0,0.0067346,0.99705
0,0,0,0,0.0067357,0.99706
0,0,0,0,0.0067368,0.99707
0,0,0,0,0.0067379,0.99708
0,0,0,0,0.006739,0.99709
0,0,0,0,0.0067401,0.99709
0,0,0,0,0.0067412,0.9971
0,0,0,0,0.0067423,0.99711
0,0,0,0,0.0067434,0.99712
0,0,0,0,0.0067445,0.99713
0,0,0,0,0.0067456,0.99714
0,0,0,0,0.0067467,0.99715
0,0,0,0,0.0067478,0.99716
0,0,0,0,0.0067489,0.99716
0,0,0,0,0.00675,0.99717
0,0,0,0,0.0067511,0.99718
0,0,0,0,0.0067522,0.99719
0,0,0,0,0.0067533,0.9972
0,0,0,0,0.0067544,0.99721
0,0,0,0,0.0067555,0.99722
0,0,0,0,0.0067566,0.99722
0,0,0,0,0.0067577,0.99723
0,0,0,0,0.0067588,0.99724
0,0,0,0,0.0067599,0.99725
0,0,0,0,0.006761,0.99726
0,0,0,0,0.0067621,0.99726
0,0,0,0,0.0067632,0.99727
0,0,0,0,0.0067643,0.99728
0,0,0,0,0.0067654,0.99729
0,0,0,0,0.0067665,0.9973
0,0,0,0,0.0067676,0.99731
0,0,0,0,0.0067687,0.99731
0,0,0,0,0.0067698,0.99732
0,0,0,0,0.0067709,0.99733
0,0,0,0,0.006772,0.99734
0,0,0,0,0.0067731,0.99735
0,0,0,0,0.0067742,0.99735
0,0,0,0,0.0067753,0.99736
0,0,0,0,0.0067764,0.99737
0,0,0,0,0.0067775,0.99738
0,0,0,0,0.0067787,0.99739
0,0,0,0,0.0067798,0.99739
0,0,0,0,0.0067809,0.9974
0,0,0,0,0.006782,0.99741
0,0,0,0,0.0067831,0.99742
0,0,0,0,0.0067842,0.99743
0,0,0,0,0.0067853,0.99743
0,0,0,0,0.0067864,0.99744
0,0,0,0,0.0067875,0.99745
0,0,0,0,0.0067886,0.99746
0,0,0,0,0.0067897,0.99746
0,0,0,0,0.0067908,0.99747
0,0,0,0,0.0067919,0.99748
0,0,0,0,0.006793,0.99749
0,0,0,0,0.0067941,0.9975
0,0,0,0,0.0067952,0.9975
0,0,0,0,0.0067963,0.99751
0,0,0,0,0.0067974,0.99752
0,0,0,0,0.0067985,0.99753
0,0,0,0,0.0067996,0.99753
0,0,0,0,0.0068007,0.99754
0,0,0,0,0.0068018,0.99755
0,0,0,0,0.0068029,0.99756
0,0,0,0,0.006804,0.99756
0,0,0,0,0.0068051,0.99757
0,0,0,0,0.0068062,0.99758
0,0,0,0,0.0068073,0.99759
0,0,0,0,0.0068084,0.99759
0,0,0,0,0.0068095,0.9976
0,0,0,0,0.0068106,0.99761
0,0,0,0,0.0068117,0.99761
0,0,0,0,0.0068128,0.99762
0,0,0,0,0.0068139,0.99763
0,0,0,0,0.006815,0.99764
0,0,0,0,0.0068161,0.99764
0,0,0,0,0.0068172,0.99765
0,0,0,0,0.0068183,0.99766
0,0,0,0,0.0068194,0.99766
0,0,0,0,0.0068205,0.99767
0,0,0,0,0.0068216,0.99768
0,0,0,0,0.0068227,0.99768
0,0,0,0,0.0068238,0.99769
0,0,0,0,0.0068249,0.9977
0,0,0,0,0.006826,0.99771
0,0,0,0,0.0068271,0.99771
0,0,0,0,0.0068283,0.99772
0,0,0,0,0.0068294,0.99773
0,0,0,0,0.0068305,0.99773
0,0,0,0,0.0068316,0.99774
0,0,0,0,0.0068327,0.99775
0,0,0,0,0.0068338,0.99775
0,0,0,0,0.0068349,0.99776
0,0,0,0,0.006836,0.99777
0,0,0,0,0.0068371,0.99777
0,0,0,0,0.0068382,0.99778
0,0,0,0,0.0068393,0.99779
0,0,0,0,0.0068404,0.99779
0,0,0,0,0.0068415,0.9978
0,0,0,0,0.0068426,0.99781
0,0,0,0,0.0068437,0.99781
0,0,0,0,0.0068448,0.99782
0,0,0,0,0.0068459,0.99782
0,0,0,0,0.006847,0.99783
0,0,0,0,0.0068481,0.99784
0,0,0,0,0.0068492,0.99784
0,0,0,0,0.0068503,0.99785
0,0,0,0,0.0068514,0.99786
0,0,0,0,0.0068525,0.99786
0,0,0,0,0.0068536,0.99787
0,0,0,0,0.0068547,0.99788
0,0,0,0,0.0068558,0.99788
0,0,0,0,0.0068569,0.99789
0,0,0,0,0.006858,0.99789
0,0,0,0,0.0068591,0.9979
0,0,0,0,0.0068602,0.99791
0,0,0,0,0.0068613,0.99791
0,0,0,0,0.0068624,0.99792
0,0,0,0,0.0068635,0.99792
0,0,0,0,0.0068646,0.99793
0,0,0,0,0.0068657,0.99794
0,0,0,0,0.0068668,0.99794
0,0,0,0,0.0068679,0.99795
0,0,0,0,0.006869,0.99795
0,0,0,0,0.0068701,0.99796
0,0,0,0,0.0068712,0.99797
0,0,0,0,0.0068723,0.99797
0,0,0,0,0.0068734,0.99798
0,0,0,0,0.0068745,0.99798
0,0,0,0,0.0068756,0.99799
0,0,0,0,0.0068767,0.99799
0,0,0,0,0.0068779,0.998
0,0,0,0,0.006879,0.99801
0,0,0,0,0.0068801,0.99801
0,0,0,0,0.0068812,0.99802
0,0,0,0,0.0068823,0.99802
0,0,0,0,0.0068834,0.99803
0,0,0,0,0.0068845,0.99803
0,0,0,0,0.0068856,0.99804
0,0,0,0,0.0068867,0.99805
0,0,0,0,0.0068878,0.99805
0,0,0,0,0.0068889,0.99806
0,0,0,0,0.00689,0.99806
0,0,0,0,0.0068911,0.99807
0,0,0,0,0.0068922,0.99807
0,0,0,0,0.0068933,0.99808
0,0,0,0,0.0068944,0.99808
0,0,0,0,0.0068955,0.99809
0,0,0,0,0.0068966,0.99809
0,0,0,0,0.0068977,0.9981
0,0,0,0,0.0068988,0.9981
0,0,0,0,0.0068999,0.99811
0,0,0,0,0.006901,0.99811
0,0,0,0,0.0069021,0.99812
0,0,0,0,0.0069032,0.99812
0,0,0,0,0.0069043,0.99813
0,0,0,0,0.0069054,0.99813
0,0,0,0,0.0069065,0.99814
0,0,0,0,0.0069076,0.99814
0,0,0,0,0.0069087,0.99815
0,0,0,0,0.0069098,0.99815
0,0,0,0,0.0069109,0.99816
0,0,0,0,0.006912,0.99816
0,0,0,0,0.0069131,0.99817
0,0,0,0,0.0069142,0.99817
0,0,0,0,0.0069153,0.99818
0,0,0,0,0.0069164,0.99818
0,0,0,0,0.0069175,0.99819
0,0,0,0,0.0069186,0.99819
0,0,0,0,0.0069197,0.9982
0,0,0,0,0.0069208,0.9982
0,0,0,0,0.0069219,0.9982
0,0,0,0,0.006923,0.99821
0,0,0,0,0.0069241,0.99821
0,0,0,0,0.0069252,0.99822
0,0,0,0,0.0069263,0.99822
0,0,0,0,0.0069275,0.99823
0,0,0,0,0.0069286,0.99823
0,0,0,0,0.0069297,0.99824
0,0,0,0,0.0069308,0.99824
0,0,0,0,0.0069319,0.99824
0,0,0,0,0.006933,0.99825
0,0,0,0,0.0069341,0.99825
0,0,0,0,0.0069352,0.99826
0,0,0,0,0.0069363,0.99826
0,0,0,0,0.0069374,0.99827
0,0,0,0,0.0069385,0.99827
0,0,0,0,0.0069396,0.99827
0,0,0,0,0.0069407,0.99828
0,0,0,0,0.0069418,0.99828
0,0,0,0,0.0069429,0.99829
0,0,0,0,0.006944,0.99829
0,0,0,0,0.0069451,0.99829
0,0,0,0,0.0069462,0.9983
0,0,0,0,0.0069473,0.9983
0,0,0,0,0.0069484,0.99831
0,0,0,0,0.0069495,0.99831
0,0,0,0,0.0069506,0.99831
0,0,0,0,0.0069517,0.99832
0,0,0,0,0.0069528,0.99832
0,0,0,0,0.0069539,0.99832
0,0,0,0,0.006955,0.99833
0,0,0,0,0.0069561,0.99833
0,0,0,0,0.0069572,0.99834
0,0,0,0,0.0069583,0.99834
0,0,0,0,0.0069594,0.99834
0,0,0,0,0.0069605,0.99835
0,0,0,0,0.0069616,0.99835
0,0,0,0,0.0069627,0.99835
0,0,0,0,0.0069638,0.99836
0,0,0,0,0.0069649,0.99836
0,0,0,0,0.006966,0.99836
0,0,0,0,0.0069671,0.99837
0,0,0,0,0.0069682,0.99837
0,0,0,0,0.0069693,0.99837
0,0,0,0,0.0069704,0.99838
0,0,0,0,0.0069715,0.99838
0,0,0,0,0.0069726,0.99838
0,0,0,0,0.0069737,0.99839
0,0,0,0,0.0069748,0.99839
0,0,0,0,0.0069759,0.99839
0,0,0,0,0.0069771,0.9984
0,0,0,0,0.0069782,0.9984
0,0,0,0,0.0069793,0.9984
0,0,0,0,0.0069804,0.99841
0,0,0,0,0.0069815,0.99841
0,0,0,0,0.0069826,0.99841
0,0,0,0,0.0069837,0.99842
0,0,0,0,0.0069848,0.99842
0,0,0,0,0.0069859,0.99842
0,0,0,0,0.006987,0.99842
0,0,0,0,0.0069881,0.99843
0,0,0,0,0.0069892,0.99843
0,0,0,0,0.0069903,0.99843
0,0,0,0,0.0069914,0.99844
0,0,0,0,0.0069925,0.99844
0,0,0,0,0.0069936,0.99844
0,0,0,0,0.0069947,0.99844
0,0,0,0,0.0069958,0.99845
0,0,0,0,0.0069969,0.99845
0,0,0,0,0.006998,0.99845
0,0,0,0,0.0069991,0.99845
0,0,0,0,0.0070002,0.99846
0,0,0,0,0.0070013,0.99846
0,0,0,0,0.0070024,0.99846
0,0,0,0,0.0070035,0.99846
0,0,0,0,0.0070046,0.99847
0,0,0,0,0.0070057,0.99847
0,0,0,0,0.0070068,0.99847
0,0,0,0,0.0070079,0.99847
0,0,0,0,0.007009,0.99848
0,0,0,0,0.0070101,0.99848
0,0,0,0,0.0070112,0.99848
0,0,0,0,0.0070123,0.99848
0,0,0,0,0.0070134,0.99849
0,0,0,0,0.0070145,0.99849
0,0,0,0,0.0070156,0.99849
0,0,0,0,0.0070167,0.99849
0,0,0,0,0.0070178,0.9985
0,0,0,0,0.0070189,0.9985
0,0,0,0,0.00702,0.9985
0,0,0,0,0.0070211,0.9985
0,0,0,0,0.0070222,0.9985
0,0,0,0,0.0070233,0.99851
0,0,0,0,0.0070244,0.99851
0,0,0,0,0.0070255,0.99851
0,0,0,0,0.0070267,0.99851
0,0,0,0,0.0070278,0.99851
0,0,0,0,0.0070289,0.99852
0,0,0,0,0.00703,0.99852
0,0,0,0,0.0070311,0.99852
0,0,0,0,0.0070322,0.99852
0,0,0,0,0.0070333,0.99852
0,0,0,0,0.0070344,0.99852
0,0,0,0,0.0070355,0.99853
0,0,0,0,0.0070366,0.99853
0,0,0,0,0.0070377,0.99853
0,0,0,0,0.0070388,0.99853
0,0,0,0,0.0070399,0.99853
0,0,0,0,0.007041,0.99853
0,0,0,0,0.0070421,0.99854
0,0,0,0,0.0070432,0.99854
0,0,0,0,0.0070443,0.99854
0,0,0,0,0.0070454,0.99854
0,0,0,0,0.0070465,0.99854
0,0,0,0,0.0070476,0.99854
0,0,0,0,0.0070487,0.99855
0,0,0,0,0.0070498,0.99855
0,0,0,0,0.0070509,0.99855
0,0,0,0,0.007052,0.99855
0,0,0,0,0.0070531,0.99855
0,0,0,0,0.0070542,0.99855
0,0,0,0,0.0070553,0.99855
0,0,0,0,0.0070564,0.99855
0,0,0,0,0.0070575,0.99856
0,0,0,0,0.0070586,0.99856
0,0,0,0,0.0070597,0.99856
0,0,0,0,0.0070608,0.99856
0,0,0,0,0.0070619,0.99856
0,0,0,0,0.007063,0.99856
0,0,0,0,0.0070641,0.99856
0,0,0,0,0.0070652,0.99856
0,0,0,0,0.0070663,0.99856
0,0,0,0,0.0070674,0.99857
0,0,0,0,0.0070685,0.99857
0,0,0,0,0.0070696,0.99857
0,0,0,0,0.0070707,0.99857
0,0,0,0,0.0070718,0.99857
0,0,0,0,0.0070729,0.99857
0,0,0,0,0.007074,0.99857
0,0,0,0,0.0070751,0.99857
0,0,0,0,0.0070763,0.99857
0,0,0,0,0.0070774,0.99857
0,0,0,0,0.0070785,0.99857
0,0,0,0,0.0070796,0.99858
0,0,0,0,0.0070807,0.99858
0,0,0,0,0.0070818,0.99858
0,0,0,0,0.0070829,0.99858
0,0,0,0,0.007084,0.99858
0,0,0,0,0.0070851,0.99858
0,0,0,0,0.0070862,0.99858
0,0,0,0,0.0070873,0.99858
0,0,0,0,0.0070884,0.99858
0,0,0,0,0.0070895,0.99858
0,0,0,0,0.0070906,0.99858
0,0,0,0,0.0070917,0.99858
0,0,0,0,0.0070928,0.99858
0,0,0,0,0.0070939,0.99858
0,0,0,0,0.007095,0.99858
0,0,0,0,0.0070961,0.99858
0,0,0,0,0.0070972,0.99858
0,0,0,0,0.0070983,0.99858
0,0,0,0,0.0070994,0.99858
0,0,0,0,0.0071005,0.99858
0,0,0,0,0.0071016,0.99858
0,0,0,0,0.0071027,0.99858
0,0,0,0,0.0071038,0.99858
0,0,0,0,0.0071049,0.99859
0,0,0,0,0.007106,0.99859
0,0,0,0,0.0071071,0.99859
0,0,0,0,0.0071082,0.99859
0,0,0,0,0.0071093,0.99859
0,0,0,0,0.0071104,0.99859
0,0,0,0,0.0071115,0.99859
0,0,0,0,0.0071126,0.99859
0,0,0,0,0.0071137,0.99859
0,0,0,0,0.0071148,0.99858
0,0,0,0,0.0071159,0.99858
0,0,0,0,0.007117,0.99858
0,0,0,0,0.0071181,0.99858
0,0,0,0,0.0071192,0.99858
0,0,0,0,0.0071203,0.99858
0,0,0,0,0.0071214,0.99858
0,0,0,0,0.0071225,0.99858
0,0,0,0,0.0071236,0.99858
0,0,0,0,0.0071247,0.99858
0,0,0,0,0.0071259,0.99858
0,0,0,0,0.007127,0.99858
0,0,0,0,0.0071281,0.99858
0,0,0,0,0.0071292,0.99858
0,0,0,0,0.0071303,0.99858
0,0,0,0,0.0071314,0.99858
0,0,0,0,0.0071325,0.99858
0,0,0,0,0.0071336,0.99858
0,0,0,0,0.0071347,0.99858
0,0,0,0,0.0071358,0.99858
0,0,0,0,0.0071369,0.99858
0,0,0,0,0.007138,0.99858
0,0,0,0,0.0071391,0.99857
0,0,0,0,0.0071402,0.99857
0,0,0,0,0.0071413,0.99857
0,0,0,0,0.0071424,0.99857
0,0,0,0,0.0071435,0.99857
0,0,0,0,0.0071446,0.99857
0,0,0,0,0.0071457,0.99857
0,0,0,0,0.0071468,0.99857
0,0,0,0,0.0071479,0.99857
0,0,0,0,0.007149,0.99857
0,0,0,0,0.0071501,0.99857
0,0,0,0,0.0071512,0.99857
0,0,0,0,0.0071523,0.99856
0,0,0,0,0.0071534,0.99856
0,0,0,0,0.0071545,0.99856
0,0,0,0,0.0071556,0.99856
0,0,0,0,0.0071567,0.99856
0,0,0,0,0.0071578,0.99856
0,0,0,0,0.0071589,0.99856
0,0,0,0,0.00716,0.99856
0,0,0,0,0.0071611,0.99856
0,0,0,0,0.0071622,0.99855
0,0,0,0,0.0071633,0.99855
0,0,0,0,0.0071644,0.99855
0,0,0,0,0.0071655,0.99855
0,0,0,0,0.0071666,0.99855
0,0,0,0,0.0071677,0.99855
0,0,0,0,0.0071688,0.99855
0,0,0,0,0.0071699,0.99854
0,0,0,0,0.007171,0.99854
0,0,0,0,0.0071721,0.99854
0,0,0,0,0.0071732,0.99854
0,0,0,0,0.0071743,0.99854
0,0,0,0,0.0071755,0.99854
0,0,0,0,0.0071766,0.99854
0,0,0,0,0.0071777,0.99853
0,0,0,0,0.0071788,0.99853
0,0,0,0,0.0071799,0.99853
0,0,0,0,0.007181,0.99853
0,0,0,0,0.0071821,0.99853
0,0,0,0,0.0071832,0.99853
0,0,0,0,0.0071843,0.99852
0,0,0,0,0.0071854,0.99852
0,0,0,0,0.0071865,0.99852
0,0,0,0,0.0071876,0.99852
0,0,0,0,0.0071887,0.99852
0,0,0,0,0.0071898,0.99851
0,0,0,0,0.0071909,0.99851
0,0,0,0,0.007192,0.99851
0,0,0,0,0.0071931,0.99851
0,0,0,0,0.0071942,0.99851
0,0,0,0,0.0071953,0.99851
0,0,0,0,0.0071964,0.9985
0,0,0,0,0.0071975,0.9985
0,0,0,0,0.0071986,0.9985
0,0,0,0,0.0071997,0.9985
0,0,0,0,0.0072008,0.99849
0,0,0,0,0.0072019,0.99849
0,0,0,0,0.007203,0.99849
0,0,0,0,0.0072041,0.99849
0,0,0,0,0.0072052,0.99849
0,0,0,0,0.0072063,0.99848
0,0,0,0,0.0072074,0.99848
0,0,0,0,0.0072085,0.99848
0,0,0,0,0.0072096,0.99848
0,0,0,0,0.0072107,0.99848
0,0,0,0,0.0072118,0.99847
0,0,0,0,0.0072129,0.99847
0,0,0,0,0.007214,0.99847
0,0,0,0,0.0072151,0.99847
0,0,0,0,0.0072162,0.99846
0,0,0,0,0.0072173,0.99846
0,0,0,0,0.0072184,0.99846
0,0,0,0,0.0072195,0.99846
0,0,0,0,0.0072206,0.99845
0,0,0,0,0.0072217,0.99845
0,0,0,0,0.0072228,0.99845
0,0,0,0,0.0072239,0.99845
0,0,0,0,0.0072251,0.99844
0,0,0,0,0.0072262,0.99844
0,0,0,0,0.0072273,0.99844
0,0,0,0,0.0072284,0.99843
0,0,0,0,0.0072295,0.99843
0,0,0,0,0.0072306,0.99843
0,0,0,0,0.0072317,0.99843
0,0,0,0,0.0072328,0.99842
0,0,0,0,0.0072339,0.99842
0,0,0,0,0.007235,0.99842
0,0,0,0,0.0072361,0.99842
0,0,0,0,0.0072372,0.99841
0,0,0,0,0.0072383,0.99841
0,0,0,0,0.0072394,0.99841
0,0,0,0,0.0072405,0.9984
0,0,0,0,0.0072416,0.9984
0,0,0,0,0.0072427,0.9984
0,0,0,0,0.0072438,0.99839
0,0,0,0,0.0072449,0.99839
0,0,0,0,0.007246,0.99839
0,0,0,0,0.0072471,0.99839
0,0,0,0,0.0072482,0.99838
0,0,0,0,0.0072493,0.99838
0,0,0,0,0.0072504,0.99838
0,0,0,0,0.0072515,0.99837
0,0,0,0,0.0072526,0.99837
0,0,0,0,0.0072537,0.99837
0,0,0,0,0.0072548,0.99836
0,0,0,0,0.0072559,0.99836
0,0,0,0,0.007257,0.99836
0,0,0,0,0.0072581,0.99835
0,0,0,0,0.0072592,0.99835
0,0,0,0,0.0072603,0.99835
0,0,0,0,0.0072614,0.99834
0,0,0,0,0.0072625,0.99834
0,0,0,0,0.0072636,0.99834
0,0,0,0,0.0072647,0.99833
0,0,0,0,0.0072658,0.99833
0,0,0,0,0.0072669,0.99833
0,0,0,0,0.007268,0.99832
0,0,0,0,0.0072691,0.99832
0,0,0,0,0.0072702,0.99832
0,0,0,0,0.0072713,0.99831
0,0,0,0,0.0072724,0.99831
0,0,0,0,0.0072735,0.9983
0,0,0,0,0.0072747,0.9983
0,0,0,0,0.0072758,0.9983
0,0,0,0,0.0072769,0.99829
0,0,0,0,0.007278,0.99829
0,0,0,0,0.0072791,0.99829
0,0,0,0,0.0072802,0.99828
0,0,0,0,0.0072813,0.99828
0,0,0,0,0.0072824,0.99827
0,0,0,0,0.0072835,0.99827
0,0,0,0,0.0072846,0.99827
0,0,0,0,0.0072857,0.99826
0,0,0,0,0.0072868,0.99826
0,0,0,0,0.0072879,0.99825
0,0,0,0,0.007289,0.99825
0,0,0,0,0.0072901,0.99825
0,0,0,0,0.0072912,0.99824
0,0,0,0,0.0072923,0.99824
0,0,0,0,0.0072934,0.99823
0,0,0,0,0.0072945,0.99823
0,0,0,0,0.0072956,0.99823
0,0,0,0,0.0072967,0.99822
0,0,0,0,0.0072978,0.99822
0,0,0,0,0.0072989,0.99821
0,0,0,0,0.0073,0.99821
0,0,0,0,0.0073011,0.9982
0,0,0,0,0.0073022,0.9982
0,0,0,0,0.0073033,0.9982
0,0,0,0,0.0073044,0.99819
0,0,0,0,0.0073055,0.99819
0,0,0,0,0.0073066,0.99818
0,0,0,0,0.0073077,0.99818
0,0,0,0,0.0073088,0.99817
0,0,0,0,0.0073099,0.99817
0,0,0,0,0.007311,0.99817
0,0,0,0,0.0073121,0.99816
0,0,0,0,0.0073132,0.99816
0,0,0,0,0.0073143,0.99815
0,0,0,0,0.0073154,0.99815
0,0,0,0,0.0073165,0.99814
0,0,0,0,0.0073176,0.99814
0,0,0,0,0.0073187,0.99813
0,0,0,0,0.0073198,0.99813
0,0,0,0,0.0073209,0.99812
0,0,0,0,0.007322,0.99812
0,0,0,0,0.0073231,0.99811
0,0,0,0,0.0073243,0.99811
0,0,0,0,0.0073254,0.99811
0,0,0,0,0.0073265,0.9981
0,0,0,0,0.0073276,0.9981
0,0,0,0,0.0073287,0.99809
0,0,0,0,0.0073298,0.99809
0,0,0,0,0.0073309,0.99808
0,0,0,0,0.007332,0.99808
0,0,0,0,0.0073331,0.99807
0,0,0,0,0.0073342,0.99807
0,0,0,0,0.0073353,0.99806
0,0,0,0,0.0073364,0.99806
0,0,0,0,0.0073375,0.99805
0,0,0,0,0.0073386,0.99805
0,0,0,0,0.0073397,0.99804
0,0,0,0,0.0073408,0.99804
0,0,0,0,0.0073419,0.99803
0,0,0,0,0.007343,0.99803
0,0,0,0,0.0073441,0.99802
0,0,0,0,0.0073452,0.99802
0,0,0,0,0.0073463,0.99801
0,0,0,0,0.0073474,0.99801
0,0,0,0,0.0073485,0.998
0,0,0,0,0.0073496,0.998
0,0,0,0,0.0073507,0.99799
0,0,0,0,0.0073518,0.99798
0,0,0,0,0.0073529,0.99798
0,0,0,0,0.007354,0.99797
0,0,0,0,0.0073551,0.99797
0,0,0,0,0.0073562,0.99796
0,0,0,0,0.0073573,0.99796
0,0,0,0,0.0073584,0.99795
0,0,0,0,0.0073595,0.99795
0,0,0,0,0.0073606,0.99794
0,0,0,0,0.0073617,0.99794
0,0,0,0,0.0073628,0.99793
0,0,0,0,0.0073639,0.99793
0,0,0,0,0.007365,0.99792
0,0,0,0,0.0073661,0.99791
0,0,0,0,0.0073672,0.99791
0,0,0,0,0.0073683,0.9979
0,0,0,0,0.0073694,0.9979
0,0,0,0,0.0073705,0.99789
0,0,0,0,0.0073716,0.99789
0,0,0,0,0.0073727,0.99788
0,0,0,0,0.0073739,0.99788
0,0,0,0,0.007375,0.99787
0,0,0,0,0.0073761,0.99786
0,0,0,0,0.0073772,0.99786
0,0,0,0,0.0073783,0.99785
0,0,0,0,0.0073794,0.99785
0,0,0,0,0.0073805,0.99784
0,0,0,0,0.0073816,0.99784
0,0,0,0,0.0073827,0.99783
0,0,0,0,0.0073838,0.99782
0,0,0,0,0.0073849,0.99782
0,0,0,0,0.007386,0.99781
0,0,0,0,0.0073871,0.99781
0,0,0,0,0.0073882,0.9978
0,0,0,0,0.0073893,0.99779
0,0,0,0,0.0073904,0.99779
0,0,0,0,0.0073915,0.99778
0,0,0,0,0.0073926,0.99778
0,0,0,0,0.0073937,0.99777
0,0,0,0,0.0073948,0.99776
0,0,0,0,0.0073959,0.99776
0,0,0,0,0.007397,0.99775
0,0,0,0,0.0073981,0.99775
0,0,0,0,0.0073992,0.99774
0,0,0,0,0.0074003,0.99773
0,0,0,0,0.0074014,0.99773
0,0,0,0,0.0074025,0.99772
0,0,0,0,0.0074036,0.99771
0,0,0,0,0.0074047,0.99771
0,0,0,0,0.0074058,0.9977
0,0,0,0,0.0074069,0.9977
0,0,0,0,0.007408,0.99769
0,0,0,0,0.0074091,0.99768
0,0,0,0,0.0074102,0.99768
0,0,0,0,0.0074113,0.99767
0,0,0,0,0.0074124,0.99766
0,0,0,0,0.0074135,0.99766
0,0,0,0,0.0074146,0.99765
0,0,0,0,0.0074157,0.99764
0,0,0,0,0.0074168,0.99764
0,0,0,0,0.0074179,0.99763
0,0,0,0,0.007419,0.99762
0,0,0,0,0.0074201,0.99762
0,0,0,0,0.0074212,0.99761
0,0,0,0,0.0074223,0.99761
0,0,0,0,0.0074235,0.9976
0,0,0,0,0.0074246,0.99759
0,0,0,0,0.0074257,0.99759
0,0,0,0,0.0074268,0.99758
0,0,0,0,0.0074279,0.99757
0,0,0,0,0.007429,0.99757
0,0,0,0,0.0074301,0.99756
0,0,0,0,0.0074312,0.99755
0,0,0,0,0.0074323,0.99755
0,0,0,0,0.0074334,0.99754
0,0,0,0,0.0074345,0.99753
0,0,0,0,0.0074356,0.99753
0,0,0,0,0.0074367,0.99752
0,0,0,0,0.0074378,0.99751
0,0,0,0,0.0074389,0.99751
0,0,0,0,0.00744,0.9975
0,0,0,0,0.0074411,0.99749
0,0,0,0,0.0074422,0.99749
0,0,0,0,0.0074433,0.99748
0,0,0,0,0.0074444,0.99747
0,0,0,0,0.0074455,0.99747
0,0,0,0,0.0074466,0.99746
0,0,0,0,0.0074477,0.99745
0,0,0,0,0.0074488,0.99745
0,0,0,0,0.0074499,0.99744
0,0,0,0,0.007451,0.99743
0,0,0,0,0.0074521,0.99742
0,0,0,0,0.0074532,0.99742
0,0,0,0,0.0074543,0.99741
0,0,0,0,0.0074554,0.9974
0,0,0,0,0.0074565,0.9974
0,0,0,0,0.0074576,0.99739
0,0,0,0,0.0074587,0.99738
0,0,0,0,0.0074598,0.99738
0,0,0,0,0.0074609,0.99737
0,0,0,0,0.007462,0.99736
0,0,0,0,0.0074631,0.99735
0,0,0,0,0.0074642,0.99735
0,0,0,0,0.0074653,0.99734
0,0,0,0,0.0074664,0.99733
0,0,0,0,0.0074675,0.99732
0,0,0,0,0.0074686,0.99732
0,0,0,0,0.0074697,0.99731
0,0,0,0,0.0074708,0.9973
0,0,0,0,0.0074719,0.9973
0,0,0,0,0.0074731,0.99729
0,0,0,0,0.0074742,0.99728
0,0,0,0,0.0074753,0.99727
0,0,0,0,0.0074764,0.99727
0,0,0,0,0.0074775,0.99726
0,0,0,0,0.0074786,0.99725
0,0,0,0,0.0074797,0.99724
0,0,0,0,0.0074808,0.99724
0,0,0,0,0.0074819,0.99723
0,0,0,0,0.007483,0.99722
0,0,0,0,0.0074841,0.99721
0,0,0,0,0.0074852,0.99721
0,0,0,0,0.0074863,0.9972
0,0,0,0,0.0074874,0.99719
0,0,0,0,0.0074885,0.99718
0,0,0,0,0.0074896,0.99718
0,0,0,0,0.0074907,0.99717
0,0,0,0,0.0074918,0.99716
0,0,0,0,0.0074929,0.99715
0,0,0,0,0.007494,0.99714
0,0,0,0,0.0074951,0.99714
0,0,0,0,0.0074962,0.99713
0,0,0,0,0.0074973,0.99712
0,0,0,0,0.0074984,0.99711
0,0,0,0,0.0074995,0.99711
0,0,0,0,0.0075006,0.9971
0,0,0,0,0.0075017,0.99709
0,0,0,0,0.0075028,0.99708
0,0,0,0,0.0075039,0.99707
0,0,0,0,0.007505,0.99707
0,0,0,0,0.0075061,0.99706
0,0,0,0,0.0075072,0.99705
0,0,0,0,0.0075083,0.99704
0,0,0,0,0.0075094,0.99703
0,0,0,0,0.0075105,0.99703
0,0,0,0,0.0075116,0.99702
0,0,0,0,0.0075127,0.99701
0,0,0,0,0.0075138,0.997
0,0,0,0,0.0075149,0.99699
0,0,0,0,0.007516,0.99699
0,0,0,0,0.0075171,0.99698
0,0,0,0,0.0075182,0.99697
0,0,0,0,0.0075193,0.99696
0,0,0,0,0.0075204,0.99695
0,0,0,0,0.0075215,0.99694
0,0,0,0,0.0075227,0.99694
0,0,0,0,0.0075238,0.99693
0,0,0,0,0.0075249,0.99692
0,0,0,0,0.007526,0.99691
0,0,0,0,0.0075271,0.9969
0,0,0,0,0.0075282,0.9969
0,0,0,0,0.0075293,0.99689
0,0,0,0,0.0075304,0.99688
0,0,0,0,0.0075315,0.99687
0,0,0,0,0.0075326,0.99686
0,0,0,0,0.0075337,0.99685
0,0,0,0,0.0075348,0.99685
0,0,0,0,0.0075359,0.99684
0,0,0,0,0.007537,0.99683
0,0,0,0,0.0075381,0.99682
0,0,0,0,0.0075392,0.99681
0,0,0,0,0.0075403,0.9968
0,0,0,0,0.0075414,0.9968
0,0,0,0,0.0075425,0.99679
0,0,0,0,0.0075436,0.99678
0,0,0,0,0.0075447,0.99677
0,0,0,0,0.0075458,0.99676
0,0,0,0,0.0075469,0.99675
0,0,0,0,0.007548,0.99675
0,0,0,0,0.0075491,0.99674
0,0,0,0,0.0075502,0.99673
0,0,0,0,0.0075513,0.99672
0,0,0,0,0.0075524,0.99671
0,0,0,0,0.0075535,0.9967
0,0,0,0,0.0075546,0.99669
0,0,0,0,0.0075557,0.99669
0,0,0,0,0.0075568,0.99668
0,0,0,0,0.0075579,0.99667
0,0,0,0,0.007559,0.99666
0,0,0,0,0.0075601,0.99665
0,0,0,0,0.0075612,0.99664
0,0,0,0,0.0075623,0.99663
0,0,0,0,0.0075634,0.99663
0,0,0,0,0.0075645,0.99662
0,0,0,0,0.0075656,0.99661
0,0,0,0,0.0075667,0.9966
0,0,0,0,0.0075678,0.99659
0,0,0,0,0.0075689,0.99658
0,0,0,0,0.00757,0.99657
0,0,0,0,0.0075711,0.99656
0,0,0,0,0.0075723,0.99655
0,0,0,0,0.0075734,0.99654
0,0,0,0,0.0075745,0.99653
0,0,0,0,0.0075756,0.99653
0,0,0,0,0.0075767,0.99652
0,0,0,0,0.0075778,0.99651
0,0,0,0,0.0075789,0.9965
0,0,0,0,0.00758,0.99649
0,0,0,0,0.0075811,0.99648
0,0,0,0,0.0075822,0.99647
0,0,0,0,0.0075833,0.99646
0,0,0,0,0.0075844,0.99645
0,0,0,0,0.0075855,0.99644
0,0,0,0,0.0075866,0.99643
0,0,0,0,0.0075877,0.99642
0,0,0,0,0.0075888,0.99641
0,0,0,0,0.0075899,0.99641
0,0,0,0,0.007591,0.9964
0,0,0,0,0.0075921,0.99639
0,0,0,0,0.0075932,0.99638
0,0,0,0,0.0075943,0.99637
0,0,0,0,0.0075954,0.99636
0,0,0,0,0.0075965,0.99635
0,0,0,0,0.0075976,0.99634
0,0,0,0,0.0075987,0.99633
0,0,0,0,0.0075998,0.99632
0,0,0,0,0.0076009,0.99631
0,0,0,0,0.007602,0.9963
0,0,0,0,0.0076031,0.99629
0,0,0,0,0.0076042,0.99628
0,0,0,0,0.0076053,0.99627
0,0,0,0,0.0076064,0.99626
0,0,0,0,0.0076075,0.99625
0,0,0,0,0.0076086,0.99624
0,0,0,0,0.0076097,0.99623
0,0,0,0,0.0076108,0.99622
0,0,0,0,0.0076119,0.99621
0,0,0,0,0.007613,0.9962
0,0,0,0,0.0076141,0.99619
0,0,0,0,0.0076152,0.99618
0,0,0,0,0.0076163,0.99617
0,0,0,0,0.0076174,0.99616
0,0,0,0,0.0076185,0.99615
0,0,0,0,0.0076196,0.99614
0,0,0,0,0.0076207,0.99613
0,0,0,0,0.0076219,0.99612
0,0,0,0,0.007623,0.99611
0,0,0,0,0.0076241,0.9961
0,0,0,0,0.0076252,0.99609
0,0,0,0,0.0076263,0.99608
0,0,0,0,0.0076274,0.99607
0,0,0,0,0.0076285,0.99606
0,0,0,0,0.0076296,0.99605
0,0,0,0,0.0076307,0.99604
0,0,0,0,0.0076318,0.99604
0,0,0,0,0.0076329,0.99603
0,0,0,0,0.007634,0.99602
0,0,0,0,0.0076351,0.99601
0,0,0,0,0.0076362,0.996
0,0,0,0,0.0076373,0.99599
0,0,0,0,0.0076384,0.99598
0,0,0,0,0.0076395,0.99597
0,0,0,0,0.0076406,0.99596
0,0,0,0,0.0076417,0.99595
0,0,0,0,0.0076428,0.99593
0,0,0,0,0.0076439,0.99592
0,0,0,0,0.007645,0.99591
0,0,0,0,0.0076461,0.9959
0,0,0,0,0.0076472,0.99589
0,0,0,0,0.0076483,0.99588
0,0,0,0,0.0076494,0.99587
0,0,0,0,0.0076505,0.99586
0,0,0,0,0.0076516,0.99585
0,0,0,0,0.0076527,0.99584
0,0,0,0,0.0076538,0.99583
0,0,0,0,0.0076549,0.99582
0,0,0,0,0.007656,0.99581
0,0,0,0,0.0076571,0.9958
0,0,0,0,0.0076582,0.99579
0,0,0,0,0.0076593,0.99578
0,0,0,0,0.0076604,0.99577
0,0,0,0,0.0076615,0.99576
0,0,0,0,0.0076626,0.99575
0,0,0,0,0.0076637,0.99574
0,0,0,0,0.0076648,0.99573
0,0,0,0,0.0076659,0.99572
0,0,0,0,0.007667,0.99571
0,0,0,0,0.0076681,0.9957
0,0,0,0,0.0076692,0.99569
0,0,0,0,0.0076703,0.99568
0,0,0,0,0.0076715,0.99567
0,0,0,0,0.0076726,0.99566
0,0,0,0,0.0076737,0.99565
0,0,0,0,0.0076748,0.99564
0,0,0,0,0.0076759,0.99563
0,0,0,0,0.007677,0.99561
0,0,0,0,0.0076781,0.9956
0,0,0,0,0.0076792,0.99559
0,0,0,0,0.0076803,0.99558
0,0,0,0,0.0076814,0.99557
0,0,0,0,0.0076825,0.99556
0,0,0,0,0.0076836,0.99555
0,0,0,0,0.0076847,0.99554
0,0,0,0,0.0076858,0.99553
0,0,0,0,0.0076869,0.99552
0,0,0,0,0.007688,0.99551
0,0,0,0,0.0076891,0.9955
0,0,0,0,0.0076902,0.99549
0,0,0,0,0.0076913,0.99548
0,0,0,0,0.0076924,0.99547
0,0,0,0,0.0076935,0.99546
0,0,0,0,0.0076946,0.99545
0,0,0,0,0.0076957,0.99544
0,0,0,0,0.0076968,0.99542
0,0,0,0,0.0076979,0.99541
0,0,0,0,0.007699,0.9954
0,0,0,0,0.0077001,0.99539
0,0,0,0,0.0077012,0.99538
0,0,0,0,0.0077023,0.99537
0,0,0,0,0.0077034,0.99536
0,0,0,0,0.0077045,0.99535
0,0,0,0,0.0077056,0.99534
0,0,0,0,0.0077067,0.99533
0,0,0,0,0.0077078,0.99532
0,0,0,0,0.0077089,0.99531
0,0,0,0,0.00771,0.9953
0,0,0,0,0.0077111,0.99529
0,0,0,0,0.0077122,0.99528
0,0,0,0,0.0077133,0.99527
0,0,0,0,0.0077144,0.99525
0,0,0,0,0.0077155,0.99524
0,0,0,0,0.0077166,0.99523
0,0,0,0,0.0077177,0.99522
0,0,0,0,0.0077188,0.99521
0,0,0,0,0.0077199,0.9952
0,0,0,0,0.0077211,0.99519
0,0,0,0,0.0077222,0.99518
0,0,0,0,0.0077233,0.99517
0,0,0,0,0.0077244,0.99516
0,0,0,0,0.0077255,0.99515
0,0,0,0,0.0077266,0.99514
0,0,0,0,0.0077277,0.99513
0,0,0,0,0.0077288,0.99511
0,0,0,0,0.0077299,0.9951
0,0,0,0,0.007731,0.99509
0,0,0,0,0.0077321,0.99508
0,0,0,0,0.0077332,0.99507
0,0,0,0,0.0077343,0.99506
0,0,0,0,0.0077354,0.99505
0,0,0,0,0.0077365,0.99504
0,0,0,0,0.0077376,0.99503
0,0,0,0,0.0077387,0.99502
0,0,0,0,0.0077398,0.995
0,0,0,0,0.0077409,0.99499
0,0,0,0,0.007742,0.99498
0,0,0,0,0.0077431,0.99497
0,0,0,0,0.0077442,0.99496
0,0,0,0,0.0077453,0.99495
0,0,0,0,0.0077464,0.99494
0,0,0,0,0.0077475,0.99493
0,0,0,0,0.0077486,0.99492
0,0,0,0,0.0077497,0.9949
0,0,0,0,0.0077508,0.99489
0,0,0,0,0.0077519,0.99488
0,0,0,0,0.007753,0.99487
0,0,0,0,0.0077541,0.99486
0,0,0,0,0.0077552,0.99485
0,0,0,0,0.0077563,0.99484
0,0,0,0,0.0077574,0.99483
0,0,0,0,0.0077585,0.99482
0,0,0,0,0.0077596,0.9948
0,0,0,0,0.0077607,0.99479
0,0,0,0,0.0077618,0.99478
0,0,0,0,0.0077629,0.99477
0,0,0,0,0.007764,0.99476
0,0,0,0,0.0077651,0.99475
0,0,0,0,0.0077662,0.99474
0,0,0,0,0.0077673,0.99472
0,0,0,0,0.0077684,0.99471
0,0,0,0,0.0077695,0.9947
0,0,0,0,0.0077707,0.99469
0,0,0,0,0.0077718,0.99468
0,0,0,0,0.0077729,0.99467
0,0,0,0,0.007774,0.99466
0,0,0,0,0.0077751,0.99464
0,0,0,0,0.0077762,0.99463
0,0,0,0,0.0077773,0.99462
0,0,0,0,0.0077784,0.99461
0,0,0,0,0.0077795,0.9946
0,0,0,0,0.0077806,0.99459
0,0,0,0,0.0077817,0.99457
0,0,0,0,0.0077828,0.99456
0,0,0,0,0.0077839,0.99455
0,0,0,0,0.007785,0.99454
0,0,0,0,0.0077861,0.99453
0,0,0,0,0.0077872,0.99452
0,0,0,0,0.0077883,0.9945
0,0,0,0,0.0077894,0.99449
0,0,0,0,0.0077905,0.99448
0,0,0,0,0.0077916,0.99447
0,0,0,0,0.0077927,0.99446
0,0,0,0,0.0077938,0.99444
0,0,0,0,0.0077949,0.99443
0,0,0,0,0.007796,0.99442
0,0,0,0,0.0077971,0.99441
0,0,0,0,0.0077982,0.9944
0,0,0,0,0.0077993,0.99438
0,0,0,0,0.0078004,0.99437
0,0,0,0,0.0078015,0.99436
0,0,0,0,0.0078026,0.99435
0,0,0,0,0.0078037,0.99434
0,0,0,0,0.0078048,0.99432
0,0,0,0,0.0078059,0.99431
0,0,0,0,0.007807,0.9943
0,0,0,0,0.0078081,0.99429
0,0,0,0,0.0078092,0.99427
0,0,0,0,0.0078103,0.99426
0,0,0,0,0.0078114,0.99425
0,0,0,0,0.0078125,0.99424
0,0,0,0,0.0078136,0.99423
0,0,0,0,0.0078147,0.99421
0,0,0,0,0.0078158,0.9942
0,0,0,0,0.0078169,0.99419
0,0,0,0,0.007818,0.99418
0,0,0,0,0.0078191,0.99416
0,0,0,0,0.0078202,0.99415
0,0,0,0,0.0078214,0.99414
0,0,0,0,0.0078225,0.99413
0,0,0,0,0.0078236,0.99412
0,0,0,0,0.0078247,0.9941
0,0,0,0,0.0078258,0.99409
0,0,0,0,0.0078269,0.99408
0,0,0,0,0.007828,0.99407
0,0,0,0,0.0078291,0.99405
0,0,0,0,0.0078302,0.99404
0,0,0,0,0.0078313,0.99403
0,0,0,0,0.0078324,0.99402
0,0,0,0,0.0078335,0.99401
0,0,0,0,0.0078346,0.99399
0,0,0,0,0.0078357,0.99398
0,0,0,0,0.0078368,0.99397
0,0,0,0,0.0078379,0.99396
0,0,0,0,0.007839,0.99394
0,0,0,0,0.0078401,0.99393
0,0,0,0,0.0078412,0.99392
0,0,0,0,0.0078423,0.99391
0,0,0,0,0.0078434,0.99389
0,0,0,0,0.0078445,0.99388
0,0,0,0,0.0078456,0.99387
0,0,0,0,0.0078467,0.99386
0,0,0,0,0.0078478,0.99384
0,0,0,0,0.0078489,0.99383
0,0,0,0,0.00785,0.99382
0,0,0,0,0.0078511,0.99381
0,0,0,0,0.0078522,0.99379
0,0,0,0,0.0078533,0.99378
0,0,0,0,0.0078544,0.99377
0,0,0,0,0.0078555,0.99376
0,0,0,0,0.0078566,0.99374
0,0,0,0,0.0078577,0.99373
0,0,0,0,0.0078588,0.99372
0,0,0,0,0.0078599,0.99371
0,0,0,0,0.007861,0.9937
0,0,0,0,0.0078621,0.99368
0,0,0,0,0.0078632,0.99367
0,0,0,0,0.0078643,0.99366
0,0,0,0,0.0078654,0.99365
0,0,0,0,0.0078665,0.99363
0,0,0,0,0.0078676,0.99362
0,0,0,0,0.0078687,0.99361
0,0,0,0,0.0078698,0.9936
0,0,0,0,0.007871,0.99358
0,0,0,0,0.0078721,0.99357
0,0,0,0,0.0078732,0.99356
0,0,0,0,0.0078743,0.99355
0,0,0,0,0.0078754,0.99353
0,0,0,0,0.0078765,0.99352
0,0,0,0,0.0078776,0.99351
0,0,0,0,0.0078787,0.9935
0,0,0,0,0.0078798,0.99348
0,0,0,0,0.0078809,0.99347
0,0,0,0,0.007882,0.99346
0,0,0,0,0.0078831,0.99345
0,0,0,0,0.0078842,0.99343
0,0,0,0,0.0078853,0.99342
0,0,0,0,0.0078864,0.99341
0,0,0,0,0.0078875,0.9934
0,0,0,0,0.0078886,0.99338
0,0,0,0,0.0078897,0.99337
0,0,0,0,0.0078908,0.99336
0,0,0,0,0.0078919,0.99334
0,0,0,0,0.007893,0.99333
0,0,0,0,0.0078941,0.99332
0,0,0,0,0.0078952,0.99331
0,0,0,0,0.0078963,0.99329
0,0,0,0,0.0078974,0.99328
0,0,0,0,0.0078985,0.99327
0,0,0,0,0.0078996,0.99325
0,0,0,0,0.0079007,0.99324
0,0,0,0,0.0079018,0.99323
0,0,0,0,0.0079029,0.99322
0,0,0,0,0.007904,0.9932
0,0,0,0,0.0079051,0.99319
0,0,0,0,0.0079062,0.99318
0,0,0,0,0.0079073,0.99316
0,0,0,0,0.0079084,0.99315
0,0,0,0,0.0079095,0.99314
0,0,0,0,0.0079106,0.99312
0,0,0,0,0.0079117,0.99311
0,0,0,0,0.0079128,0.9931
0,0,0,0,0.0079139,0.99308
0,0,0,0,0.007915,0.99307
0,0,0,0,0.0079161,0.99306
0,0,0,0,0.0079172,0.99305
0,0,0,0,0.0079183,0.99303
0,0,0,0,0.0079194,0.99302
0,0,0,0,0.0079206,0.99301
0,0,0,0,0.0079217,0.99299
0,0,0,0,0.0079228,0.99298
0,0,0,0,0.0079239,0.99297
0,0,0,0,0.007925,0.99296
0,0,0,0,0.0079261,0.99294
0,0,0,0,0.0079272,0.99293
0,0,0,0,0.0079283,0.99292
0,0,0,0,0.0079294,0.9929
0,0,0,0,0.0079305,0.99289
0,0,0,0,0.0079316,0.99288
0,0,0,0,0.0079327,0.99286
0,0,0,0,0.0079338,0.99285
0,0,0,0,0.0079349,0.99284
0,0,0,0,0.007936,0.99283
0,0,0,0,0.0079371,0.99281
0,0,0,0,0.0079382,0.9928
0,0,0,0,0.0079393,0.99279
0,0,0,0,0.0079404,0.99277
0,0,0,0,0.0079415,0.99276
0,0,0,0,0.0079426,0.99275
0,0,0,0,0.0079437,0.99273
0,0,0,0,0.0079448,0.99272
0,0,0,0,0.0079459,0.99271
0,0,0,0,0.007947,0.99269
0,0,0,0,0.0079481,0.99268
0,0,0,0,0.0079492,0.99267
0,0,0,0,0.0079503,0.99265
0,0,0,0,0.0079514,0.99264
0,0,0,0,0.0079525,0.99263
0,0,0,0,0.0079536,0.99261
0,0,0,0,0.0079547,0.9926
0,0,0,0,0.0079558,0.99259
0,0,0,0,0.0079569,0.99257
0,0,0,0,0.007958,0.99256
0,0,0,0,0.0079591,0.99255
0,0,0,0,0.0079602,0.99253
0,0,0,0,0.0079613,0.99252
0,0,0,0,0.0079624,0.99251
0,0,0,0,0.0079635,0.99249
0,0,0,0,0.0079646,0.99248
0,0,0,0,0.0079657,0.99247
0,0,0,0,0.0079668,0.99245
0,0,0,0,0.0079679,0.99244
0,0,0,0,0.007969,0.99243
0,0,0,0,0.0079702,0.99241
0,0,0,0,0.0079713,0.9924
0,0,0,0,0.0079724,0.99239
0,0,0,0,0.0079735,0.99237
0,0,0,0,0.0079746,0.99236
0,0,0,0,0.0079757,0.99234
0,0,0,0,0.0079768,0.99233
0,0,0,0,0.0079779,0.99232
0,0,0,0,0.007979,0.9923
0,0,0,0,0.0079801,0.99229
0,0,0,0,0.0079812,0.99228
0,0,0,0,0.0079823,0.99226
0,0,0,0,0.0079834,0.99225
0,0,0,0,0.0079845,0.99223
0,0,0,0,0.0079856,0.99222
0,0,0,0,0.0079867,0.99221
0,0,0,0,0.0079878,0.99219
0,0,0,0,0.0079889,0.99218
0,0,0,0,0.00799,0.99216
0,0,0,0,0.0079911,0.99215
0,0,0,0,0.0079922,0.99214
0,0,0,0,0.0079933,0.99212
0,0,0,0,0.0079944,0.99211
0,0,0,0,0.0079955,0.99209
0,0,0,0,0.0079966,0.99208
0,0,0,0,0.0079977,0.99207
0,0,0,0,0.0079988,0.99205
0,0,0,0,0.0079999,0.99204
0,0,0,0,0.008001,0.99202
0,0,0,0,0.0080021,0.99201
0,0,0,0,0.0080032,0.992
0,0,0,0,0.0080043,0.99198
0,0,0,0,0.0080054,0.99197
0,0,0,0,0.0080065,0.99195
0,0,0,0,0.0080076,0.99194
0,0,0,0,0.0080087,0.99193
0,0,0,0,0.0080098,0.99191
0,0,0,0,0.0080109,0.9919
0,0,0,0,0.008012,0.99188
0,0,0,0,0.0080131,0.99187
0,0,0,0,0.0080142,0.99186
0,0,0,0,0.0080153,0.99184
0,0,0,0,0.0080164,0.99183
0,0,0,0,0.0080175,0.99181
0,0,0,0,0.0080186,0.9918
0,0,0,0,0.0080198,0.99179
0,0,0,0,0.0080209,0.99177
0,0,0,0,0.008022,0.99176
0,0,0,0,0.0080231,0.99175
0,0,0,0,0.0080242,0.99173
0,0,0,0,0.0080253,0.99172
0,0,0,0,0.0080264,0.9917
0,0,0,0,0.0080275,0.99169
0,0,0,0,0.0080286,0.99168
0,0,0,0,0.0080297,0.99166
0,0,0,0,0.0080308,0.99165
0,0,0,0,0.0080319,0.99163
0,0,0,0,0.008033,0.99162
0,0,0,0,0.0080341,0.99161
0,0,0,0,0.0080352,0.99159
0,0,0,0,0.0080363,0.99158
0,0,0,0,0.0080374,0.99156
0,0,0,0,0.0080385,0.99155
0,0,0,0,0.0080396,0.99154
0,0,0,0,0.0080407,0.99152
0,0,0,0,0.0080418,0.99151
0,0,0,0,0.0080429,0.99149
0,0,0,0,0.008044,0.99148
0,0,0,0,0.0080451,0.99147
0,0,0,0,0.0080462,0.99145
0,0,0,0,0.0080473,0.99144
0,0,0,0,0.0080484,0.99142
0,0,0,0,0.0080495,0.99141
0,0,0,0,0.0080506,0.9914
0,0,0,0,0.0080517,0.99138
0,0,0,0,0.0080528,0.99137
0,0,0,0,0.0080539,0.99135
0,0,0,0,0.008055,0.99134
0,0,0,0,0.0080561,0.99133
0,0,0,0,0.0080572,0.99131
0,0,0,0,0.0080583,0.9913
0,0,0,0,0.0080594,0.99128
0,0,0,0,0.0080605,0.99127
0,0,0,0,0.0080616,0.99125
0,0,0,0,0.0080627,0.99124
0,0,0,0,0.0080638,0.99123
0,0,0,0,0.0080649,0.99121
0,0,0,0,0.008066,0.9912
0,0,0,0,0.0080671,0.99118
0,0,0,0,0.0080682,0.99117
0,0,0,0,0.0080694,0.99116
0,0,0,0,0.0080705,0.99114
0,0,0,0,0.0080716,0.99113
0,0,0,0,0.0080727,0.99111
0,0,0,0,0.0080738,0.9911
0,0,0,0,0.0080749,0.99108
0,0,0,0,0.008076,0.99107
0,0,0,0,0.0080771,0.99106
0,0,0,0,0.0080782,0.99104
0,0,0,0,0.0080793,0.99103
0,0,0,0,0.0080804,0.99101
0,0,0,0,0.0080815,0.991
0,0,0,0,0.0080826,0.99098
0,0,0,0,0.0080837,0.99097
0,0,0,0,0.0080848,0.99096
0,0,0,0,0.0080859,0.99094
0,0,0,0,0.008087,0.99093
0,0,0,0,0.0080881,0.99091
0,0,0,0,0.0080892,0.9909
0,0,0,0,0.0080903,0.99088
0,0,0,0,0.0080914,0.99087
0,0,0,0,0.0080925,0.99086
0,0,0,0,0.0080936,0.99084
0,0,0,0,0.0080947,0.99083
0,0,0,0,0.0080958,0.99081
0,0,0,0,0.0080969,0.9908
0,0,0,0,0.008098,0.99078
0,0,0,0,0.0080991,0.99077
0,0,0,0,0.0081002,0.99075
0,0,0,0,0.0081013,0.99074
0,0,0,0,0.0081024,0.99072
0,0,0,0,0.0081035,0.99071
0,0,0,0,0.0081046,0.9907
0,0,0,0,0.0081057,0.99068
0,0,0,0,0.0081068,0.99067
0,0,0,0,0.0081079,0.99065
0,0,0,0,0.008109,0.99064
0,0,0,0,0.0081101,0.99062
0,0,0,0,0.0081112,0.99061
0,0,0,0,0.0081123,0.99059
0,0,0,0,0.0081134,0.99058
0,0,0,0,0.0081145,0.99056
0,0,0,0,0.0081156,0.99055
0,0,0,0,0.0081167,0.99053
0,0,0,0,0.0081178,0.99052
0,0,0,0,0.008119,0.9905
0,0,0,0,0.0081201,0.99049
0,0,0,0,0.0081212,0.99047
0,0,0,0,0.0081223,0.99046
0,0,0,0,0.0081234,0.99044
0,0,0,0,0.0081245,0.99043
0,0,0,0,0.0081256,0.99041
0,0,0,0,0.0081267,0.9904
0,0,0,0,0.0081278,0.99038
0,0,0,0,0.0081289,0.99037
0,0,0,0,0.00813,0.99035
0,0,0,0,0.0081311,0.99034
0,0,0,0,0.0081322,0.99032
0,0,0,0,0.0081333,0.99031
0,0,0,0,0.0081344,0.99029
0,0,0,0,0.0081355,0.99028
0,0,0,0,0.0081366,0.99026
0,0,0,0,0.0081377,0.99025
0,0,0,0,0.0081388,0.99023
0,0,0,0,0.0081399,0.99022
0,0,0,0,0.008141,0.9902
0,0,0,0,0.0081421,0.99019
0,0,0,0,0.0081432,0.99017
0,0,0,0,0.0081443,0.99016
0,0,0,0,0.0081454,0.99014
0,0,0,0,0.0081465,0.99013
0,0,0,0,0.0081476,0.99011
0,0,0,0,0.0081487,0.9901
0,0,0,0,0.0081498,0.99008
0,0,0,0,0.0081509,0.99007
0,0,0,0,0.008152,0.99005
0,0,0,0,0.0081531,0.99004
0,0,0,0,0.0081542,0.99002
0,0,0,0,0.0081553,0.99001
0,0,0,0,0.0081564,0.98999
0,0,0,0,0.0081575,0.98997
0,0,0,0,0.0081586,0.98996
0,0,0,0,0.0081597,0.98994
0,0,0,0,0.0081608,0.98993
0,0,0,0,0.0081619,0.98991
0,0,0,0,0.008163,0.9899
0,0,0,0,0.0081641,0.98988
0,0,0,0,0.0081652,0.98987
0,0,0,0,0.0081663,0.98985
0,0,0,0,0.0081674,0.98984
0,0,0,0,0.0081686,0.98982
0,0,0,0,0.0081697,0.98981
0,0,0,0,0.0081708,0.98979
0,0,0,0,0.0081719,0.98978
0,0,0,0,0.008173,0.98976
0,0,0,0,0.0081741,0.98975
0,0,0,0,0.0081752,0.98973
0,0,0,0,0.0081763,0.98972
0,0,0,0,0.0081774,0.9897
0,0,0,0,0.0081785,0.98969
0,0,0,0,0.0081796,0.98967
0,0,0,0,0.0081807,0.98966
0,0,0,0,0.0081818,0.98964
0,0,0,0,0.0081829,0.98963
0,0,0,0,0.008184,0.98961
0,0,0,0,0.0081851,0.98959
0,0,0,0,0.0081862,0.98958
0,0,0,0,0.0081873,0.98956
0,0,0,0,0.0081884,0.98955
0,0,0,0,0.0081895,0.98953
0,0,0,0,0.0081906,0.98952
0,0,0,0,0.0081917,0.9895
0,0,0,0,0.0081928,0.98949
0,0,0,0,0.0081939,0.98947
0,0,0,0,0.008195,0.98946
0,0,0,0,0.0081961,0.98944
0,0,0,0,0.0081972,0.98943
0,0,0,0,0.0081983,0.98941
0,0,0,0,0.0081994,0.9894
0,0,0,0,0.0082005,0.98938
0,0,0,0,0.0082016,0.98937
0,0,0,0,0.0082027,0.98935
0,0,0,0,0.0082038,0.98934
0,0,0,0,0.0082049,0.98932
0,0,0,0,0.008206,0.98931
0,0,0,0,0.0082071,0.98929
0,0,0,0,0.0082082,0.98927
0,0,0,0,0.0082093,0.98926
0,0,0,0,0.0082104,0.98924
0,0,0,0,0.0082115,0.98923
0,0,0,0,0.0082126,0.98921
0,0,0,0,0.0082137,0.98919
0,0,0,0,0.0082148,0.98918
0,0,0,0,0.0082159,0.98916
0,0,0,0,0.008217,0.98915
0,0,0,0,0.0082182,0.98913
0,0,0,0,0.0082193,0.98912
0,0,0,0,0.0082204,0.9891
0,0,0,0,0.0082215,0.98909
0,0,0,0,0.0082226,0.98907
0,0,0,0,0.0082237,0.98906
0,0,0,0,0.0082248,0.98904
0,0,0,0,0.0082259,0.98902
0,0,0,0,0.008227,0.98901
0,0,0,0,0.0082281,0.98899
0,0,0,0,0.0082292,0.98898
0,0,0,0,0.0082303,0.98896
0,0,0,0,0.0082314,0.98895
0,0,0,0,0.0082325,0.98893
0,0,0,0,0.0082336,0.98892
0,0,0,0,0.0082347,0.9889
0,0,0,0,0.0082358,0.98888
0,0,0,0,0.0082369,0.98887
0,0,0,0,0.008238,0.98885
0,0,0,0,0.0082391,0.98884
0,0,0,0,0.0082402,0.98882
0,0,0,0,0.0082413,0.98881
0,0,0,0,0.0082424,0.98879
0,0,0,0,0.0082435,0.98877
0,0,0,0,0.0082446,0.98876
0,0,0,0,0.0082457,0.98874
0,0,0,0,0.0082468,0.98873
0,0,0,0,0.0082479,0.98871
0,0,0,0,0.008249,0.9887
0,0,0,0,0.0082501,0.98868
0,0,0,0,0.0082512,0.98866
0,0,0,0,0.0082523,0.98865
0,0,0,0,0.0082534,0.98863
0,0,0,0,0.0082545,0.98862
0,0,0,0,0.0082556,0.9886
0,0,0,0,0.0082567,0.98858
0,0,0,0,0.0082578,0.98857
0,0,0,0,0.0082589,0.98855
0,0,0,0,0.00826,0.98854
0,0,0,0,0.0082611,0.98852
0,0,0,0,0.0082622,0.9885
0,0,0,0,0.0082633,0.98849
0,0,0,0,0.0082644,0.98847
0,0,0,0,0.0082655,0.98845
0,0,0,0,0.0082666,0.98844
0,0,0,0,0.0082678,0.98842
0,0,0,0,0.0082689,0.98841
0,0,0,0,0.00827,0.98839
0,0,0,0,0.0082711,0.98837
0,0,0,0,0.0082722,0.98836
0,0,0,0,0.0082733,0.98834
0,0,0,0,0.0082744,0.98832
0,0,0,0,0.0082755,0.98831
0,0,0,0,0.0082766,0.98829
0,0,0,0,0.0082777,0.98828
0,0,0,0,0.0082788,0.98826
0,0,0,0,0.0082799,0.98824
0,0,0,0,0.008281,0.98823
0,0,0,0,0.0082821,0.98821
0,0,0,0,0.0082832,0.98819
0,0,0,0,0.0082843,0.98818
0,0,0,0,0.0082854,0.98816
0,0,0,0,0.0082865,0.98814
0,0,0,0,0.0082876,0.98813
0,0,0,0,0.0082887,0.98811
0,0,0,0,0.0082898,0.98809
0,0,0,0,0.0082909,0.98808
0,0,0,0,0.008292,0.98806
0,0,0,0,0.0082931,0.98805
0,0,0,0,0.0082942,0.98803
0,0,0,0,0.0082953,0.98801
0,0,0,0,0.0082964,0.988
0,0,0,0,0.0082975,0.98798
0,0,0,0,0.0082986,0.98796
0,0,0,0,0.0082997,0.98795
0,0,0,0,0.0083008,0.98793
0,0,0,0,0.0083019,0.98792
0,0,0,0,0.008303,0.9879
0,0,0,0,0.0083041,0.98788
0,0,0,0,0.0083052,0.98787
0,0,0,0,0.0083063,0.98785
0,0,0,0,0.0083074,0.98783
0,0,0,0,0.0083085,0.98782
0,0,0,0,0.0083096,0.9878
0,0,0,0,0.0083107,0.98778
0,0,0,0,0.0083118,0.98777
0,0,0,0,0.0083129,0.98775
0,0,0,0,0.008314,0.98773
0,0,0,0,0.0083151,0.98772
0,0,0,0,0.0083162,0.9877
0,0,0,0,0.0083174,0.98769
0,0,0,0,0.0083185,0.98767
0,0,0,0,0.0083196,0.98765
0,0,0,0,0.0083207,0.98764
0,0,0,0,0.0083218,0.98762
0,0,0,0,0.0083229,0.9876
0,0,0,0,0.008324,0.98759
0,0,0,0,0.0083251,0.98757
0,0,0,0,0.0083262,0.98755
0,0,0,0,0.0083273,0.98754
0,0,0,0,0.0083284,0.98752
0,0,0,0,0.0083295,0.98751
0,0,0,0,0.0083306,0.98749
0,0,0,0,0.0083317,0.98747
0,0,0,0,0.0083328,0.98746
0,0,0,0,0.0083339,0.98744
0,0,0,0,0.008335,0.98742
0,0,0,0,0.0083361,0.98741
0,0,0,0,0.0083372,0.98739
0,0,0,0,0.0083383,0.98738
0,0,0,0,0.0083394,0.98736
0,0,0,0,0.0083405,0.98734
0,0,0,0,0.0083416,0.98733
0,0,0,0,0.0083427,0.98731
0,0,0,0,0.0083438,0.98729
0,0,0,0,0.0083449,0.98728
0,0,0,0,0.008346,0.98726
0,0,0,0,0.0083471,0.98724
0,0,0,0,0.0083482,0.98723
0,0,0,0,0.0083493,0.98721
0,0,0,0,0.0083504,0.98719
0,0,0,0,0.0083515,0.98718
0,0,0,0,0.0083526,0.98716
0,0,0,0,0.0083537,0.98715
0,0,0,0,0.0083548,0.98713
0,0,0,0,0.0083559,0.98711
0,0,0,0,0.008357,0.9871
0,0,0,0,0.0083581,0.98708
0,0,0,0,0.0083592,0.98706
0,0,0,0,0.0083603,0.98705
0,0,0,0,0.0083614,0.98703
0,0,0,0,0.0083625,0.98701
0,0,0,0,0.0083636,0.987
0,0,0,0,0.0083647,0.98698
0,0,0,0,0.0083658,0.98696
0,0,0,0,0.008367,0.98695
0,0,0,0,0.0083681,0.98693
0,0,0,0,0.0083692,0.98691
0,0,0,0,0.0083703,0.9869
0,0,0,0,0.0083714,0.98688
0,0,0,0,0.0083725,0.98686
0,0,0,0,0.0083736,0.98685
0,0,0,0,0.0083747,0.98683
0,0,0,0,0.0083758,0.98681
0,0,0,0,0.0083769,0.9868
0,0,0,0,0.008378,0.98678
0,0,0,0,0.0083791,0.98676
0,0,0,0,0.0083802,0.98675
0,0,0,0,0.0083813,0.98673
0,0,0,0,0.0083824,0.98671
0,0,0,0,0.0083835,0.98669
0,0,0,0,0.0083846,0.98668
0,0,0,0,0.0083857,0.98666
0,0,0,0,0.0083868,0.98664
0,0,0,0,0.0083879,0.98663
0,0,0,0,0.008389,0.98661
0,0,0,0,0.0083901,0.98659
0,0,0,0,0.0083912,0.98657
0,0,0,0,0.0083923,0.98656
0,0,0,0,0.0083934,0.98654
0,0,0,0,0.0083945,0.98652
0,0,0,0,0.0083956,0.98651
0,0,0,0,0.0083967,0.98649
0,0,0,0,0.0083978,0.98647
0,0,0,0,0.0083989,0.98645
0,0,0,0,0.0084,0.98644
0,0,0,0,0.0084011,0.98642
0,0,0,0,0.0084022,0.9864
0,0,0,0,0.0084033,0.98638
0,0,0,0,0.0084044,0.98637
0,0,0,0,0.0084055,0.98635
0,0,0,0,0.0084066,0.98633
0,0,0,0,0.0084077,0.98631
0,0,0,0,0.0084088,0.9863
0,0,0,0,0.0084099,0.98628
0,0,0,0,0.008411,0.98626
0,0,0,0,0.0084121,0.98624
0,0,0,0,0.0084132,0.98622
0,0,0,0,0.0084143,0.98621
0,0,0,0,0.0084154,0.98619
0,0,0,0,0.0084166,0.98617
0,0,0,0,0.0084177,0.98615
0,0,0,0,0.0084188,0.98614
0,0,0,0,0.0084199,0.98612
0,0,0,0,0.008421,0.9861
0,0,0,0,0.0084221,0.98608
0,0,0,0,0.0084232,0.98607
0,0,0,0,0.0084243,0.98605
0,0,0,0,0.0084254,0.98603
0,0,0,0,0.0084265,0.98602
0,0,0,0,0.0084276,0.986
0,0,0,0,0.0084287,0.98598
0,0,0,0,0.0084298,0.98596
0,0,0,0,0.0084309,0.98594
0,0,0,0,0.008432,0.98593
0,0,0,0,0.0084331,0.98591
0,0,0,0,0.0084342,0.98589
0,0,0,0,0.0084353,0.98588
0,0,0,0,0.0084364,0.98586
0,0,0,0,0.0084375,0.98584
0,0,0,0,0.0084386,0.98582
0,0,0,0,0.0084397,0.98581
0,0,0,0,0.0084408,0.98579
0,0,0,0,0.0084419,0.98577
0,0,0,0,0.008443,0.98575
0,0,0,0,0.0084441,0.98574
0,0,0,0,0.0084452,0.98572
0,0,0,0,0.0084463,0.9857
0,0,0,0,0.0084474,0.98568
0,0,0,0,0.0084485,0.98567
0,0,0,0,0.0084496,0.98565
0,0,0,0,0.0084507,0.98563
0,0,0,0,0.0084518,0.98561
0,0,0,0,0.0084529,0.9856
0,0,0,0,0.008454,0.98558
0,0,0,0,0.0084551,0.98556
0,0,0,0,0.0084562,0.98554
0,0,0,0,0.0084573,0.98553
0,0,0,0,0.0084584,0.98551
0,0,0,0,0.0084595,0.98549
0,0,0,0,0.0084606,0.98547
0,0,0,0,0.0084617,0.98546
0,0,0,0,0.0084628,0.98544
0,0,0,0,0.0084639,0.98542
0,0,0,0,0.008465,0.9854
0,0,0,0,0.0084662,0.98539
0,0,0,0,0.0084673,0.98537
0,0,0,0,0.0084684,0.98535
0,0,0,0,0.0084695,0.98533
0,0,0,0,0.0084706,0.98531
0,0,0,0,0.0084717,0.9853
0,0,0,0,0.0084728,0.98528
0,0,0,0,0.0084739,0.98526
0,0,0,0,0.008475,0.98524
0,0,0,0,0.0084761,0.98522
0,0,0,0,0.0084772,0.98521
0,0,0,0,0.0084783,0.98519
0,0,0,0,0.0084794,0.98517
0,0,0,0,0.0084805,0.98515
0,0,0,0,0.0084816,0.98513
0,0,0,0,0.0084827,0.98512
0,0,0,0,0.0084838,0.9851
0,0,0,0,0.0084849,0.98508
0,0,0,0,0.008486,0.98506
0,0,0,0,0.0084871,0.98504
0,0,0,0,0.0084882,0.98503
0,0,0,0,0.0084893,0.98501
0,0,0,0,0.0084904,0.98499
0,0,0,0,0.0084915,0.98497
0,0,0,0,0.0084926,0.98496
0,0,0,0,0.0084937,0.98494
0,0,0,0,0.0084948,0.98492
0,0,0,0,0.0084959,0.9849
0,0,0,0,0.008497,0.98489
0,0,0,0,0.0084981,0.98487
0,0,0,0,0.0084992,0.98485
0,0,0,0,0.0085003,0.98483
0,0,0,0,0.0085014,0.98481
0,0,0,0,0.0085025,0.9848
0,0,0,0,0.0085036,0.98478
0,0,0,0,0.0085047,0.98476
0,0,0,0,0.0085058,0.98474
0,0,0,0,0.0085069,0.98472
0,0,0,0,0.008508,0.98471
0,0,0,0,0.0085091,0.98469
0,0,0,0,0.0085102,0.98467
0,0,0,0,0.0085113,0.98465
0,0,0,0,0.0085124,0.98463
0,0,0,0,0.0085135,0.98462
0,0,0,0,0.0085146,0.9846
0,0,0,0,0.0085158,0.98458
0,0,0,0,0.0085169,0.98456
0,0,0,0,0.008518,0.98454
0,0,0,0,0.0085191,0.98452
0,0,0,0,0.0085202,0.9845
0,0,0,0,0.0085213,0.98449
0,0,0,0,0.0085224,0.98447
0,0,0,0,0.0085235,0.98445
0,0,0,0,0.0085246,0.98443
0,0,0,0,0.0085257,0.98441
0,0,0,0,0.0085268,0.98439
0,0,0,0,0.0085279,0.98438
0,0,0,0,0.008529,0.98436
0,0,0,0,0.0085301,0.98434
0,0,0,0,0.0085312,0.98432
0,0,0,0,0.0085323,0.9843
0,0,0,0,0.0085334,0.98428
0,0,0,0,0.0085345,0.98426
0,0,0,0,0.0085356,0.98425
0,0,0,0,0.0085367,0.98423
0,0,0,0,0.0085378,0.98421
0,0,0,0,0.0085389,0.98419
0,0,0,0,0.00854,0.98417
0,0,0,0,0.0085411,0.98415
0,0,0,0,0.0085422,0.98413
0,0,0,0,0.0085433,0.98412
0,0,0,0,0.0085444,0.9841
0,0,0,0,0.0085455,0.98408
0,0,0,0,0.0085466,0.98406
0,0,0,0,0.0085477,0.98404
0,0,0,0,0.0085488,0.98402
0,0,0,0,0.0085499,0.98401
0,0,0,0,0.008551,0.98399
0,0,0,0,0.0085521,0.98397
0,0,0,0,0.0085532,0.98395
0,0,0,0,0.0085543,0.98393
0,0,0,0,0.0085554,0.98391
0,0,0,0,0.0085565,0.9839
0,0,0,0,0.0085576,0.98388
0,0,0,0,0.0085587,0.98386
0,0,0,0,0.0085598,0.98384
0,0,0,0,0.0085609,0.98382
0,0,0,0,0.008562,0.9838
0,0,0,0,0.0085631,0.98379
0,0,0,0,0.0085642,0.98377
0,0,0,0,0.0085654,0.98375
0,0,0,0,0.0085665,0.98373
0,0,0,0,0.0085676,0.98371
0,0,0,0,0.0085687,0.98369
0,0,0,0,0.0085698,0.98368
0,0,0,0,0.0085709,0.98366
0,0,0,0,0.008572,0.98364
0,0,0,0,0.0085731,0.98362
0,0,0,0,0.0085742,0.9836
0,0,0,0,0.0085753,0.98358
0,0,0,0,0.0085764,0.98357
0,0,0,0,0.0085775,0.98355
0,0,0,0,0.0085786,0.98353
0,0,0,0,0.0085797,0.98351
0,0,0,0,0.0085808,0.98349
0,0,0,0,0.0085819,0.98347
0,0,0,0,0.008583,0.98346
0,0,0,0,0.0085841,0.98344
0,0,0,0,0.0085852,0.98342
0,0,0,0,0.0085863,0.9834
0,0,0,0,0.0085874,0.98338
0,0,0,0,0.0085885,0.98336
0,0,0,0,0.0085896,0.98331
0,0,0,0,0.0085907,0.98329
0,0,0,0,0.0085918,0.98327
0,0,0,0,0.0085929,0.98326
0,0,0,0,0.008594,0.98324
0,0,0,0,0.0085951,0.98322
0,0,0,0,0.0085962,0.9832
0,0,0,0,0.0085973,0.98318
0,0,0,0,0.0085984,0.98316
0,0,0,0,0.0085995,0.98314
0,0,0,0,0.0086006,0.98312
0,0,0,0,0.0086017,0.98311
0,0,0,0,0.0086028,0.98309
0,0,0,0,0.0086039,0.98307
0,0,0,0,0.008605,0.98305
0,0,0,0,0.0086061,0.98303
0,0,0,0,0.0086072,0.98301
0,0,0,0,0.0086083,0.98299
0,0,0,0,0.0086094,0.98297
0,0,0,0,0.0086105,0.98296
0,0,0,0,0.0086116,0.98294
0,0,0,0,0.0086127,0.98292
0,0,0,0,0.0086138,0.9829
0,0,0,0,0.008615,0.98288
0,0,0,0,0.0086161,0.98286
0,0,0,0,0.0086172,0.98284
0,0,0,0,0.0086183,0.98282
0,0,0,0,0.0086194,0.9828
0,0,0,0,0.0086205,0.98278
0,0,0,0,0.0086216,0.98276
0,0,0,0,0.0086227,0.98274
0,0,0,0,0.0086238,0.98273
0,0,0,0,0.0086249,0.98271
0,0,0,0,0.008626,0.98269
0,0,0,0,0.0086271,0.98267
0,0,0,0,0.0086282,0.98265
0,0,0,0,0.0086293,0.98263
0,0,0,0,0.0086304,0.98261
0,0,0,0,0.0086315,0.98259
0,0,0,0,0.0086326,0.98257
0,0,0,0,0.0086337,0.98255
0,0,0,0,0.0086348,0.98253
0,0,0,0,0.0086359,0.98251
0,0,0,0,0.008637,0.98249
0,0,0,0,0.0086381,0.98247
0,0,0,0,0.0086392,0.98245
0,0,0,0,0.0086403,0.98243
0,0,0,0,0.0086414,0.98241
0,0,0,0,0.0086425,0.98239
0,0,0,0,0.0086436,0.98237
0,0,0,0,0.0086447,0.98235
0,0,0,0,0.0086458,0.98233
0,0,0,0,0.0086469,0.98231
0,0,0,0,0.008648,0.98229
0,0,0,0,0.0086491,0.98227
0,0,0,0,0.0086502,0.98225
0,0,0,0,0.0086513,0.98223
0,0,0,0,0.0086524,0.98221
0,0,0,0,0.0086535,0.98219
0,0,0,0,0.0086546,0.98217
0,0,0,0,0.0086557,0.98215
0,0,0,0,0.0086568,0.98213
0,0,0,0,0.0086579,0.98211
0,0,0,0,0.008659,0.98209
0,0,0,0,0.0086601,0.98207
0,0,0,0,0.0086612,0.98205
0,0,0,0,0.0086623,0.98204
0,0,0,0,0.0086634,0.98202
0,0,0,0,0.0086646,0.982
0,0,0,0,0.0086657,0.98198
0,0,0,0,0.0086668,0.98196
0,0,0,0,0.0086679,0.98194
0,0,0,0,0.008669,0.98192
0,0,0,0,0.0086701,0.9819
0,0,0,0,0.0086712,0.98188
0,0,0,0,0.0086723,0.98186
0,0,0,0,0.0086734,0.98184
0,0,0,0,0.0086745,0.98182
0,0,0,0,0.0086756,0.9818
0,0,0,0,0.0086767,0.98178
0,0,0,0,0.0086778,0.98176
0,0,0,0,0.0086789,0.98174
0,0,0,0,0.00868,0.98172
0,0,0,0,0.0086811,0.9817
0,0,0,0,0.0086822,0.98168
0,0,0,0,0.0086833,0.98166
0,0,0,0,0.0086844,0.98164
0,0,0,0,0.0086855,0.98162
0,0,0,0,0.0086866,0.9816
0,0,0,0,0.0086877,0.98158
0,0,0,0,0.0086888,0.98156
0,0,0,0,0.0086899,0.98154
0,0,0,0,0.008691,0.98152
0,0,0,0,0.0086921,0.9815
0,0,0,0,0.0086932,0.98148
0,0,0,0,0.0086943,0.98146
0,0,0,0,0.0086954,0.98144
0,0,0,0,0.0086965,0.98142
0,0,0,0,0.0086976,0.9814
0,0,0,0,0.0086987,0.98138
0,0,0,0,0.0086998,0.98136
0,0,0,0,0.0087009,0.98134
0,0,0,0,0.008702,0.98132
0,0,0,0,0.0087031,0.9813
0,0,0,0,0.0087042,0.98128
0,0,0,0,0.0087053,0.98126
0,0,0,0,0.0087064,0.98124
0,0,0,0,0.0087075,0.98122
0,0,0,0,0.0087086,0.9812
0,0,0,0,0.0087097,0.98118
0,0,0,0,0.0087108,0.98116
0,0,0,0,0.0087119,0.98114
0,0,0,0,0.008713,0.98112
0,0,0,0,0.0087142,0.9811
0,0,0,0,0.0087153,0.98108
0,0,0,0,0.0087164,0.98106
0,0,0,0,0.0087175,0.98104
0,0,0,0,0.0087186,0.98102
0,0,0,0,0.0087197,0.981
0,0,0,0,0.0087208,0.98098
0,0,0,0,0.0087219,0.98096
0,0,0,0,0.008723,0.98094
0,0,0,0,0.0087241,0.98092
0,0,0,0,0.0087252,0.9809
0,0,0,0,0.0087263,0.98088
0,0,0,0,0.0087274,0.98086
0,0,0,0,0.0087285,0.98084
0,0,0,0,0.0087296,0.98082
0,0,0,0,0.0087307,0.9808
0,0,0,0,0.0087318,0.98078
0,0,0,0,0.0087329,0.98076
0,0,0,0,0.008734,0.98074
0,0,0,0,0.0087351,0.98072
0,0,0,0,0.0087362,0.9807
0,0,0,0,0.0087373,0.98067
0,0,0,0,0.0087384,0.98065
0,0,0,0,0.0087395,0.98063
0,0,0,0,0.0087406,0.98061
0,0,0,0,0.0087417,0.98059
0,0,0,0,0.0087428,0.98057
0,0,0,0,0.0087439,0.98055
0,0,0,0,0.008745,0.98053
0,0,0,0,0.0087461,0.98051
0,0,0,0,0.0087472,0.98049
0,0,0,0,0.0087483,0.98047
0,0,0,0,0.0087494,0.98044
0,0,0,0,0.0087505,0.98042
0,0,0,0,0.0087516,0.9804
0,0,0,0,0.0087527,0.98038
0,0,0,0,0.0087538,0.98036
0,0,0,0,0.0087549,0.98034
0,0,0,0,0.008756,0.98032
0,0,0,0,0.0087571,0.9803
0,0,0,0,0.0087582,0.98028
0,0,0,0,0.0087593,0.98026
0,0,0,0,0.0087604,0.98023
0,0,0,0,0.0087615,0.98021
0,0,0,0,0.0087626,0.98019
0,0,0,0,0.0087638,0.98017
0,0,0,0,0.0087649,0.98015
0,0,0,0,0.008766,0.98013
0,0,0,0,0.0087671,0.98011
0,0,0,0,0.0087682,0.98009
0,0,0,0,0.0087693,0.98007
0,0,0,0,0.0087704,0.98005
0,0,0,0,0.0087715,0.98003
0,0,0,0,0.0087726,0.98001
0,0,0,0,0.0087737,0.97999
0,0,0,0,0.0087748,0.97996
0,0,0,0,0.0087759,0.97994
0,0,0,0,0.008777,0.97992
0,0,0,0,0.0087781,0.9799
0,0,0,0,0.0087792,0.97988
0,0,0,0,0.0087803,0.97986
0,0,0,0,0.0087814,0.97984
0,0,0,0,0.0087825,0.97982
0,0,0,0,0.0087836,0.9798
0,0,0,0,0.0087847,0.97978
0,0,0,0,0.0087858,0.97976
0,0,0,0,0.0087869,0.97974
0,0,0,0,0.008788,0.97972
0,0,0,0,0.0087891,0.9797
0,0,0,0,0.0087902,0.97967
0,0,0,0,0.0087913,0.97965
0,0,0,0,0.0087924,0.97963
0,0,0,0,0.0087935,0.97961
0,0,0,0,0.0087946,0.97959
0,0,0,0,0.0087957,0.97957
0,0,0,0,0.0087968,0.97955
0,0,0,0,0.0087979,0.97953
0,0,0,0,0.008799,0.97951
0,0,0,0,0.0088001,0.97949
0,0,0,0,0.0088012,0.97947
0,0,0,0,0.0088023,0.97945
0,0,0,0,0.0088034,0.97943
0,0,0,0,0.0088045,0.97941
0,0,0,0,0.0088056,0.97939
0,0,0,0,0.0088067,0.97936
0,0,0,0,0.0088078,0.97934
0,0,0,0,0.0088089,0.97932
0,0,0,0,0.00881,0.9793
0,0,0,0,0.0088111,0.97928
0,0,0,0,0.0088122,0.97926
0,0,0,0,0.0088134,0.97924
0,0,0,0,0.0088145,0.97922
0,0,0,0,0.0088156,0.9792
0,0,0,0,0.0088167,0.97918
0,0,0,0,0.0088178,0.97916
0,0,0,0,0.0088189,0.97913
0,0,0,0,0.00882,0.97911
0,0,0,0,0.0088211,0.97909
0,0,0,0,0.0088222,0.97907
0,0,0,0,0.0088233,0.97905
0,0,0,0,0.0088244,0.97903
0,0,0,0,0.0088255,0.97901
0,0,0,0,0.0088266,0.97899
0,0,0,0,0.0088277,0.97897
0,0,0,0,0.0088288,0.97895
0,0,0,0,0.0088299,0.97892
0,0,0,0,0.008831,0.9789
0,0,0,0,0.0088321,0.97888
0,0,0,0,0.0088332,0.97886
0,0,0,0,0.0088343,0.97884
0,0,0,0,0.0088354,0.97882
0,0,0,0,0.0088365,0.9788
0,0,0,0,0.0088376,0.97877
0,0,0,0,0.0088387,0.97875
0,0,0,0,0.0088398,0.97873
0,0,0,0,0.0088409,0.97871
0,0,0,0,0.008842,0.97869
0,0,0,0,0.0088431,0.97867
0,0,0,0,0.0088442,0.97865
0,0,0,0,0.0088453,0.97862
0,0,0,0,0.0088464,0.9786
0,0,0,0,0.0088475,0.97858
0,0,0,0,0.0088486,0.97856
0,0,0,0,0.0088497,0.97854
0,0,0,0,0.0088508,0.97851
0,0,0,0,0.0088519,0.97849
0,0,0,0,0.008853,0.97847
0,0,0,0,0.0088541,0.97845
0,0,0,0,0.0088552,0.97843
0,0,0,0,0.0088563,0.9784
0,0,0,0,0.0088574,0.97838
0,0,0,0,0.0088585,0.97836
0,0,0,0,0.0088596,0.97834
0,0,0,0,0.0088607,0.97832
0,0,0,0,0.0088618,0.9783
0,0,0,0,0.0088629,0.97827
0,0,0,0,0.0088641,0.97825
0,0,0,0,0.0088652,0.97823
0,0,0,0,0.0088663,0.97821
0,0,0,0,0.0088674,0.97819
0,0,0,0,0.0088685,0.97817
0,0,0,0,0.0088696,0.97814
0,0,0,0,0.0088707,0.97812
0,0,0,0,0.0088718,0.9781
0,0,0,0,0.0088729,0.97808
0,0,0,0,0.008874,0.97806
0,0,0,0,0.0088751,0.97804
0,0,0,0,0.0088762,0.97801
0,0,0,0,0.0088773,0.97799
0,0,0,0,0.0088784,0.97797
0,0,0,0,0.0088795,0.97795
0,0,0,0,0.0088806,0.97793
0,0,0,0,0.0088817,0.97791
0,0,0,0,0.0088828,0.97789
0,0,0,0,0.0088839,0.97786
0,0,0,0,0.008885,0.97784
0,0,0,0,0.0088861,0.97782
0,0,0,0,0.0088872,0.9778
0,0,0,0,0.0088883,0.97778
0,0,0,0,0.0088894,0.97776
0,0,0,0,0.0088905,0.97774
0,0,0,0,0.0088916,0.97771
0,0,0,0,0.0088927,0.97769
0,0,0,0,0.0088938,0.97767
0,0,0,0,0.0088949,0.97765
0,0,0,0,0.008896,0.97763
0,0,0,0,0.0088971,0.97761
0,0,0,0,0.0088982,0.97758
0,0,0,0,0.0088993,0.97756
0,0,0,0,0.0089004,0.97754
0,0,0,0,0.0089015,0.97752
0,0,0,0,0.0089026,0.9775
0,0,0,0,0.0089037,0.97747
0,0,0,0,0.0089048,0.97745
0,0,0,0,0.0089059,0.97743
0,0,0,0,0.008907,0.97741
0,0,0,0,0.0089081,0.97739
0,0,0,0,0.0089092,0.97736
0,0,0,0,0.0089103,0.97734
0,0,0,0,0.0089114,0.97732
0,0,0,0,0.0089125,0.9773
0,0,0,0,0.0089137,0.97728
0,0,0,0,0.0089148,0.97725
0,0,0,0,0.0089159,0.97723
0,0,0,0,0.008917,0.97721
0,0,0,0,0.0089181,0.97719
0,0,0,0,0.0089192,0.97717
0,0,0,0,0.0089203,0.97715
0,0,0,0,0.0089214,0.97712
0,0,0,0,0.0089225,0.9771
0,0,0,0,0.0089236,0.97708
0,0,0,0,0.0089247,0.97706
0,0,0,0,0.0089258,0.97704
0,0,0,0,0.0089269,0.97701
0,0,0,0,0.008928,0.97699
0,0,0,0,0.0089291,0.97697
0,0,0,0,0.0089302,0.97695
0,0,0,0,0.0089313,0.97693
0,0,0,0,0.0089324,0.9769
0,0,0,0,0.0089335,0.97688
0,0,0,0,0.0089346,0.97686
0,0,0,0,0.0089357,0.97684
0,0,0,0,0.0089368,0.97682
0,0,0,0,0.0089379,0.97679
0,0,0,0,0.008939,0.97677
0,0,0,0,0.0089401,0.97675
0,0,0,0,0.0089412,0.97673
0,0,0,0,0.0089423,0.9767
0,0,0,0,0.0089434,0.97668
0,0,0,0,0.0089445,0.97666
0,0,0,0,0.0089456,0.97664
0,0,0,0,0.0089467,0.97662
0,0,0,0,0.0089478,0.97659
0,0,0,0,0.0089489,0.97657
0,0,0,0,0.00895,0.97655
0,0,0,0,0.0089511,0.97652
0,0,0,0,0.0089522,0.9765
0,0,0,0,0.0089533,0.97648
0,0,0,0,0.0089544,0.97646
0,0,0,0,0.0089555,0.97643
0,0,0,0,0.0089566,0.97641
0,0,0,0,0.0089577,0.97639
0,0,0,0,0.0089588,0.97637
0,0,0,0,0.0089599,0.97635
0,0,0,0,0.008961,0.97632
0,0,0,0,0.0089621,0.9763
0,0,0,0,0.0089633,0.97628
0,0,0,0,0.0089644,0.97626
0,0,0,0,0.0089655,0.97623
0,0,0,0,0.0089666,0.97621
0,0,0,0,0.0089677,0.97619
0,0,0,0,0.0089688,0.97617
0,0,0,0,0.0089699,0.97614
0,0,0,0,0.008971,0.97612
0,0,0,0,0.0089721,0.9761
0,0,0,0,0.0089732,0.97608
0,0,0,0,0.0089743,0.97605
0,0,0,0,0.0089754,0.97603
0,0,0,0,0.0089765,0.97601
0,0,0,0,0.0089776,0.97599
0,0,0,0,0.0089787,0.97597
0,0,0,0,0.0089798,0.97594
0,0,0,0,0.0089809,0.97592
0,0,0,0,0.008982,0.9759
0,0,0,0,0.0089831,0.97588
0,0,0,0,0.0089842,0.97586
0,0,0,0,0.0089853,0.97583
0,0,0,0,0.0089864,0.97581
0,0,0,0,0.0089875,0.97579
0,0,0,0,0.0089886,0.97577
0,0,0,0,0.0089897,0.97575
0,0,0,0,0.0089908,0.97572
0,0,0,0,0.0089919,0.9757
0,0,0,0,0.008993,0.97568
0,0,0,0,0.0089941,0.97566
0,0,0,0,0.0089952,0.97563
0,0,0,0,0.0089963,0.97561
0,0,0,0,0.0089974,0.97559
0,0,0,0,0.0089985,0.97557
0,0,0,0,0.0089996,0.97555
0,0,0,0,0.0090007,0.97552
0,0,0,0,0.0090018,0.9755
0,0,0,0,0.0090029,0.97548
0,0,0,0,0.009004,0.97546
0,0,0,0,0.0090051,0.97544
0,0,0,0,0.0090062,0.97541
0,0,0,0,0.0090073,0.97539
0,0,0,0,0.0090084,0.97537
0,0,0,0,0.0090095,0.97535
0,0,0,0,0.0090106,0.97533
0,0,0,0,0.0090117,0.9753
0,0,0,0,0.0090129,0.97528
0,0,0,0,0.009014,0.97526
0,0,0,0,0.0090151,0.97524
0,0,0,0,0.0090162,0.97521
0,0,0,0,0.0090173,0.97519
0,0,0,0,0.0090184,0.97517
0,0,0,0,0.0090195,0.97515
0,0,0,0,0.0090206,0.97512
0,0,0,0,0.0090217,0.9751
0,0,0,0,0.0090228,0.97508
0,0,0,0,0.0090239,0.97506
0,0,0,0,0.009025,0.97503
0,0,0,0,0.0090261,0.97501
0,0,0,0,0.0090272,0.97499
0,0,0,0,0.0090283,0.97497
0,0,0,0,0.0090294,0.97494
0,0,0,0,0.0090305,0.97492
0,0,0,0,0.0090316,0.9749
0,0,0,0,0.0090327,0.97488
0,0,0,0,0.0090338,0.97485
0,0,0,0,0.0090349,0.97483
0,0,0,0,0.009036,0.97481
0,0,0,0,0.0090371,0.97479
0,0,0,0,0.0090382,0.97476
0,0,0,0,0.0090393,0.97474
0,0,0,0,0.0090404,0.97472
0,0,0,0,0.0090415,0.97469
0,0,0,0,0.0090426,0.97467
0,0,0,0,0.0090437,0.97465
0,0,0,0,0.0090448,0.97462
0,0,0,0,0.0090459,0.9746
0,0,0,0,0.009047,0.97458
0,0,0,0,0.0090481,0.97455
0,0,0,0,0.0090492,0.97453
0,0,0,0,0.0090503,0.97451
0,0,0,0,0.0090514,0.97449
0,0,0,0,0.0090525,0.97446
0,0,0,0,0.0090536,0.97444
0,0,0,0,0.0090547,0.97442
0,0,0,0,0.0090558,0.97439
0,0,0,0,0.0090569,0.97437
0,0,0,0,0.009058,0.97435
0,0,0,0,0.0090591,0.97433
0,0,0,0,0.0090602,0.9743
0,0,0,0,0.0090613,0.97428
0,0,0,0,0.0090625,0.97426
0,0,0,0,0.0090636,0.97423
0,0,0,0,0.0090647,0.97421
0,0,0,0,0.0090658,0.97419
0,0,0,0,0.0090669,0.97417
0,0,0,0,0.009068,0.97414
0,0,0,0,0.0090691,0.97412
0,0,0,0,0.0090702,0.9741
0,0,0,0,0.0090713,0.97408
0,0,0,0,0.0090724,0.97405
0,0,0,0,0.0090735,0.97403
0,0,0,0,0.0090746,0.97401
0,0,0,0,0.0090757,0.97399
0,0,0,0,0.0090768,0.97396
0,0,0,0,0.0090779,0.97394
0,0,0,0,0.009079,0.97392
0,0,0,0,0.0090801,0.9739
0,0,0,0,0.0090812,0.97387
0,0,0,0,0.0090823,0.97385
0,0,0,0,0.0090834,0.97383
0,0,0,0,0.0090845,0.97381
0,0,0,0,0.0090856,0.97378
0,0,0,0,0.0090867,0.97376
0,0,0,0,0.0090878,0.97374
0,0,0,0,0.0090889,0.97372
0,0,0,0,0.00909,0.97369
0,0,0,0,0.0090911,0.97367
0,0,0,0,0.0090922,0.97365
0,0,0,0,0.0090933,0.97363
0,0,0,0,0.0090944,0.9736
0,0,0,0,0.0090955,0.97358
0,0,0,0,0.0090966,0.97356
0,0,0,0,0.0090977,0.97353
0,0,0,0,0.0090988,0.97351
0,0,0,0,0.0090999,0.97349
0,0,0,0,0.009101,0.97346
0,0,0,0,0.0091021,0.97344
0,0,0,0,0.0091032,0.97342
0,0,0,0,0.0091043,0.9734
0,0,0,0,0.0091054,0.97337
0,0,0,0,0.0091065,0.97335
0,0,0,0,0.0091076,0.97333
0,0,0,0,0.0091087,0.97331
0,0,0,0,0.0091098,0.97328
0,0,0,0,0.0091109,0.97326
0,0,0,0,0.0091121,0.97324
0,0,0,0,0.0091132,0.97322
0,0,0,0,0.0091143,0.97319
0,0,0,0,0.0091154,0.97317
0,0,0,0,0.0091165,0.97315
0,0,0,0,0.0091176,0.97312
0,0,0,0,0.0091187,0.9731
0,0,0,0,0.0091198,0.97308
0,0,0,0,0.0091209,0.97306
0,0,0,0,0.009122,0.97303
0,0,0,0,0.0091231,0.97301
0,0,0,0,0.0091242,0.97299
0,0,0,0,0.0091253,0.97297
0,0,0,0,0.0091264,0.97294
0,0,0,0,0.0091275,0.97292
0,0,0,0,0.0091286,0.9729
0,0,0,0,0.0091297,0.97287
0,0,0,0,0.0091308,0.97285
0,0,0,0,0.0091319,0.97283
0,0,0,0,0.009133,0.9728
0,0,0,0,0.0091341,0.97278
0,0,0,0,0.0091352,0.97276
0,0,0,0,0.0091363,0.97273
0,0,0,0,0.0091374,0.97271
0,0,0,0,0.0091385,0.97269
0,0,0,0,0.0091396,0.97266
0,0,0,0,0.0091407,0.97264
0,0,0,0,0.0091418,0.97262
0,0,0,0,0.0091429,0.97259
0,0,0,0,0.009144,0.97257
0,0,0,0,0.0091451,0.97255
0,0,0,0,0.0091462,0.97252
0,0,0,0,0.0091473,0.9725
0,0,0,0,0.0091484,0.97248
0,0,0,0,0.0091495,0.97245
0,0,0,0,0.0091506,0.97243
0,0,0,0,0.0091517,0.97241
0,0,0,0,0.0091528,0.97238
0,0,0,0,0.0091539,0.97236
0,0,0,0,0.009155,0.97234
0,0,0,0,0.0091561,0.97232
0,0,0,0,0.0091572,0.97229
0,0,0,0,0.0091583,0.97227
0,0,0,0,0.0091594,0.97225
0,0,0,0,0.0091605,0.97222
0,0,0,0,0.0091617,0.9722
0,0,0,0,0.0091628,0.97218
0,0,0,0,0.0091639,0.97215
0,0,0,0,0.009165,0.97213
0,0,0,0,0.0091661,0.97211
0,0,0,0,0.0091672,0.97209
0,0,0,0,0.0091683,0.97206
0,0,0,0,0.0091694,0.97204
0,0,0,0,0.0091705,0.97202
0,0,0,0,0.0091716,0.97199
0,0,0,0,0.0091727,0.97197
0,0,0,0,0.0091738,0.97195
0,0,0,0,0.0091749,0.97193
0,0,0,0,0.009176,0.9719
0,0,0,0,0.0091771,0.97188
0,0,0,0,0.0091782,0.97186
0,0,0,0,0.0091793,0.97184
0,0,0,0,0.0091804,0.97181
0,0,0,0,0.0091815,0.97179
0,0,0,0,0.0091826,0.97177
0,0,0,0,0.0091837,0.97175
0,0,0,0,0.0091848,0.97172
0,0,0,0,0.0091859,0.9717
0,0,0,0,0.009187,0.97168
0,0,0,0,0.0091881,0.97165
0,0,0,0,0.0091892,0.97163
0,0,0,0,0.0091903,0.97161
0,0,0,0,0.0091914,0.97159
0,0,0,0,0.0091925,0.97156
0,0,0,0,0.0091936,0.97154
0,0,0,0,0.0091947,0.97152
0,0,0,0,0.0091958,0.9715
0,0,0,0,0.0091969,0.97147
0,0,0,0,0.009198,0.97145
0,0,0,0,0.0091991,0.97143
0,0,0,0,0.0092002,0.97141
0,0,0,0,0.0092013,0.97138
0,0,0,0,0.0092024,0.97136
0,0,0,0,0.0092035,0.97134
0,0,0,0,0.0092046,0.97131
0,0,0,0,0.0092057,0.97129
0,0,0,0,0.0092068,0.97127
0,0,0,0,0.0092079,0.97124
0,0,0,0,0.009209,0.97122
0,0,0,0,0.0092101,0.9712
0,0,0,0,0.0092113,0.97118
0,0,0,0,0.0092124,0.97115
0,0,0,0,0.0092135,0.97113
0,0,0,0,0.0092146,0.97111
0,0,0,0,0.0092157,0.97108
0,0,0,0,0.0092168,0.97106
0,0,0,0,0.0092179,0.97104
0,0,0,0,0.009219,0.97101
0,0,0,0,0.0092201,0.97099
0,0,0,0,0.0092212,0.97097
0,0,0,0,0.0092223,0.97094
0,0,0,0,0.0092234,0.97092
0,0,0,0,0.0092245,0.9709
0,0,0,0,0.0092256,0.97087
0,0,0,0,0.0092267,0.97085
0,0,0,0,0.0092278,0.97083
0,0,0,0,0.0092289,0.9708
0,0,0,0,0.00923,0.97078
0,0,0,0,0.0092311,0.97076
0,0,0,0,0.0092322,0.97073
0,0,0,0,0.0092333,0.97071
0,0,0,0,0.0092344,0.97069
0,0,0,0,0.0092355,0.97066
0,0,0,0,0.0092366,0.97064
0,0,0,0,0.0092377,0.97062
0,0,0,0,0.0092388,0.97059
0,0,0,0,0.0092399,0.97057
0,0,0,0,0.009241,0.97055
0,0,0,0,0.0092421,0.97052
0,0,0,0,0.0092432,0.9705
0,0,0,0,0.0092443,0.97048
0,0,0,0,0.0092454,0.97045
0,0,0,0,0.0092465,0.97043
0,0,0,0,0.0092476,0.97041
0,0,0,0,0.0092487,0.97038
0,0,0,0,0.0092498,0.97036
0,0,0,0,0.0092509,0.97034
0,0,0,0,0.009252,0.97031
0,0,0,0,0.0092531,0.97029
0,0,0,0,0.0092542,0.97027
0,0,0,0,0.0092553,0.97024
0,0,0,0,0.0092564,0.97022
0,0,0,0,0.0092575,0.9702
0,0,0,0,0.0092586,0.97018
0,0,0,0,0.0092597,0.97015
0,0,0,0,0.0092609,0.97013
0,0,0,0,0.009262,0.97011
0,0,0,0,0.0092631,0.97008
0,0,0,0,0.0092642,0.97006
0,0,0,0,0.0092653,0.97004
0,0,0,0,0.0092664,0.97001
0,0,0,0,0.0092675,0.96999
0,0,0,0,0.0092686,0.96997
0,0,0,0,0.0092697,0.96995
0,0,0,0,0.0092708,0.96992
0,0,0,0,0.0092719,0.9699
0,0,0,0,0.009273,0.96988
0,0,0,0,0.0092741,0.96985
0,0,0,0,0.0092752,0.96983
0,0,0,0,0.0092763,0.96981
0,0,0,0,0.0092774,0.96979
0,0,0,0,0.0092785,0.96976
0,0,0,0,0.0092796,0.96974
0,0,0,0,0.0092807,0.96972
0,0,0,0,0.0092818,0.96969
0,0,0,0,0.0092829,0.96967
0,0,0,0,0.009284,0.96965
0,0,0,0,0.0092851,0.96962
0,0,0,0,0.0092862,0.9696
0,0,0,0,0.0092873,0.96958
0,0,0,0,0.0092884,0.96955
0,0,0,0,0.0092895,0.96953
0,0,0,0,0.0092906,0.96951
0,0,0,0,0.0092917,0.96948
0,0,0,0,0.0092928,0.96946
0,0,0,0,0.0092939,0.96944
0,0,0,0,0.009295,0.96941
0,0,0,0,0.0092961,0.96939
0,0,0,0,0.0092972,0.96937
0,0,0,0,0.0092983,0.96934
0,0,0,0,0.0092994,0.96932
0,0,0,0,0.0093005,0.9693
0,0,0,0,0.0093016,0.96928
0,0,0,0,0.0093027,0.96925
0,0,0,0,0.0093038,0.96923
0,0,0,0,0.0093049,0.96921
0,0,0,0,0.009306,0.96918
0,0,0,0,0.0093071,0.96916
0,0,0,0,0.0093082,0.96914
0,0,0,0,0.0093093,0.96911
0,0,0,0,0.0093105,0.96909
0,0,0,0,0.0093116,0.96907
0,0,0,0,0.0093127,0.96904
0,0,0,0,0.0093138,0.96902
0,0,0,0,0.0093149,0.969
0,0,0,0,0.009316,0.96898
0,0,0,0,0.0093171,0.96895
0,0,0,0,0.0093182,0.96893
0,0,0,0,0.0093193,0.96891
0,0,0,0,0.0093204,0.96888
0,0,0,0,0.0093215,0.96886
0,0,0,0,0.0093226,0.96884
0,0,0,0,0.0093237,0.96881
0,0,0,0,0.0093248,0.96879
0,0,0,0,0.0093259,0.96877
0,0,0,0,0.009327,0.96874
0,0,0,0,0.0093281,0.96872
0,0,0,0,0.0093292,0.96869
0,0,0,0,0.0093303,0.96867
0,0,0,0,0.0093314,0.96865
0,0,0,0,0.0093325,0.96862
0,0,0,0,0.0093336,0.9686
0,0,0,0,0.0093347,0.96858
0,0,0,0,0.0093358,0.96856
0,0,0,0,0.0093369,0.96853
0,0,0,0,0.009338,0.96851
0,0,0,0,0.0093391,0.96849
0,0,0,0,0.0093402,0.96846
0,0,0,0,0.0093413,0.96844
0,0,0,0,0.0093424,0.96842
0,0,0,0,0.0093435,0.96839
0,0,0,0,0.0093446,0.96837
0,0,0,0,0.0093457,0.96835
0,0,0,0,0.0093468,0.96833
0,0,0,0,0.0093479,0.9683
0,0,0,0,0.009349,0.96828
0,0,0,0,0.0093501,0.96826
0,0,0,0,0.0093512,0.96823
0,0,0,0,0.0093523,0.96821
0,0,0,0,0.0093534,0.96819
0,0,0,0,0.0093545,0.96817
0,0,0,0,0.0093556,0.96814
0,0,0,0,0.0093567,0.96812
0,0,0,0,0.0093578,0.9681
0,0,0,0,0.0093589,0.96807
0,0,0,0,0.0093601,0.96805
0,0,0,0,0.0093612,0.96803
0,0,0,0,0.0093623,0.96801
0,0,0,0,0.0093634,0.96798
0,0,0,0,0.0093645,0.96796
0,0,0,0,0.0093656,0.96794
0,0,0,0,0.0093667,0.96792
0,0,0,0,0.0093678,0.96789
0,0,0,0,0.0093689,0.96787
0,0,0,0,0.00937,0.96785
0,0,0,0,0.0093711,0.96783
0,0,0,0,0.0093722,0.9678
0,0,0,0,0.0093733,0.96778
0,0,0,0,0.0093744,0.96776
0,0,0,0,0.0093755,0.96774
0,0,0,0,0.0093766,0.96771
0,0,0,0,0.0093777,0.96769
0,0,0,0,0.0093788,0.96767
0,0,0,0,0.0093799,0.96765
0,0,0,0,0.009381,0.96762
0,0,0,0,0.0093821,0.9676
0,0,0,0,0.0093832,0.96758
0,0,0,0,0.0093843,0.96756
0,0,0,0,0.0093854,0.96753
0,0,0,0,0.0093865,0.96751
0,0,0,0,0.0093876,0.96749
0,0,0,0,0.0093887,0.96747
0,0,0,0,0.0093898,0.96744
0,0,0,0,0.0093909,0.96742
0,0,0,0,0.009392,0.9674
0,0,0,0,0.0093931,0.96738
0,0,0,0,0.0093942,0.96735
0,0,0,0,0.0093953,0.96733
0,0,0,0,0.0093964,0.96731
0,0,0,0,0.0093975,0.96728
0,0,0,0,0.0093986,0.96726
0,0,0,0,0.0093997,0.96724
0,0,0,0,0.0094008,0.96722
0,0,0,0,0.0094019,0.96719
0,0,0,0,0.009403,0.96717
0,0,0,0,0.0094041,0.96715
0,0,0,0,0.0094052,0.96713
0,0,0,0,0.0094063,0.9671
0,0,0,0,0.0094074,0.96708
0,0,0,0,0.0094085,0.96706
0,0,0,0,0.0094097,0.96703
0,0,0,0,0.0094108,0.96701
0,0,0,0,0.0094119,0.96699
0,0,0,0,0.009413,0.96697
0,0,0,0,0.0094141,0.96694
0,0,0,0,0.0094152,0.96692
0,0,0,0,0.0094163,0.9669
0,0,0,0,0.0094174,0.96687
0,0,0,0,0.0094185,0.96685
0,0,0,0,0.0094196,0.96683
0,0,0,0,0.0094207,0.9668
0,0,0,0,0.0094218,0.96678
0,0,0,0,0.0094229,0.96676
0,0,0,0,0.009424,0.96673
0,0,0,0,0.0094251,0.96671
0,0,0,0,0.0094262,0.96669
0,0,0,0,0.0094273,0.96667
0,0,0,0,0.0094284,0.96664
0,0,0,0,0.0094295,0.96662
0,0,0,0,0.0094306,0.9666
0,0,0,0,0.0094317,0.96657
0,0,0,0,0.0094328,0.96655
0,0,0,0,0.0094339,0.96653
0,0,0,0,0.009435,0.96651
0,0,0,0,0.0094361,0.96648
0,0,0,0,0.0094372,0.96646
0,0,0,0,0.0094383,0.96644
0,0,0,0,0.0094394,0.96642
0,0,0,0,0.0094405,0.96639
0,0,0,0,0.0094416,0.96637
0,0,0,0,0.0094427,0.96635
0,0,0,0,0.0094438,0.96633
0,0,0,0,0.0094449,0.9663
0,0,0,0,0.009446,0.96628
0,0,0,0,0.0094471,0.96626
0,0,0,0,0.0094482,0.96624
0,0,0,0,0.0094493,0.96621
0,0,0,0,0.0094504,0.96619
0,0,0,0,0.0094515,0.96617
0,0,0,0,0.0094526,0.96615
0,0,0,0,0.0094537,0.96613
0,0,0,0,0.0094548,0.9661
0,0,0,0,0.0094559,0.96608
0,0,0,0,0.009457,0.96606
0,0,0,0,0.0094581,0.96604
0,0,0,0,0.0094593,0.96601
0,0,0,0,0.0094604,0.96599
0,0,0,0,0.0094615,0.96597
0,0,0,0,0.0094626,0.96595
0,0,0,0,0.0094637,0.96593
0,0,0,0,0.0094648,0.9659
0,0,0,0,0.0094659,0.96588
0,0,0,0,0.009467,0.96586
0,0,0,0,0.0094681,0.96584
0,0,0,0,0.0094692,0.96581
0,0,0,0,0.0094703,0.96579
0,0,0,0,0.0094714,0.96577
0,0,0,0,0.0094725,0.96575
0,0,0,0,0.0094736,0.96572
0,0,0,0,0.0094747,0.9657
0,0,0,0,0.0094758,0.96568
0,0,0,0,0.0094769,0.96566
0,0,0,0,0.009478,0.96563
0,0,0,0,0.0094791,0.96561
0,0,0,0,0.0094802,0.96559
0,0,0,0,0.0094813,0.96557
0,0,0,0,0.0094824,0.96555
0,0,0,0,0.0094835,0.96552
0,0,0,0,0.0094846,0.9655
0,0,0,0,0.0094857,0.96548
0,0,0,0,0.0094868,0.96546
0,0,0,0,0.0094879,0.96544
0,0,0,0,0.009489,0.96542
0,0,0,0,0.0094901,0.96539
0,0,0,0,0.0094912,0.96537
0,0,0,0,0.0094923,0.96535
0,0,0,0,0.0094934,0.96533
0,0,0,0,0.0094945,0.96531
0,0,0,0,0.0094956,0.96528
0,0,0,0,0.0094967,0.96526
0,0,0,0,0.0094978,0.96524
0,0,0,0,0.0094989,0.96522
0,0,0,0,0.0095,0.9652
0,0,0,0,0.0095011,0.96517
0,0,0,0,0.0095022,0.96515
0,0,0,0,0.0095033,0.96513
0,0,0,0,0.0095044,0.96511
0,0,0,0,0.0095055,0.96508
0,0,0,0,0.0095066,0.96506
0,0,0,0,0.0095077,0.96504
0,0,0,0,0.0095089,0.96502
0,0,0,0,0.00951,0.965
0,0,0,0,0.0095111,0.96497
0,0,0,0,0.0095122,0.96495
0,0,0,0,0.0095133,0.96493
0,0,0,0,0.0095144,0.96491
0,0,0,0,0.0095155,0.96488
0,0,0,0,0.0095166,0.96486
0,0,0,0,0.0095177,0.96484
0,0,0,0,0.0095188,0.96482
0,0,0,0,0.0095199,0.9648
0,0,0,0,0.009521,0.96477
0,0,0,0,0.0095221,0.96475
0,0,0,0,0.0095232,0.96473
0,0,0,0,0.0095243,0.96471
0,0,0,0,0.0095254,0.96468
0,0,0,0,0.0095265,0.96466
0,0,0,0,0.0095276,0.96464
0,0,0,0,0.0095287,0.96462
0,0,0,0,0.0095298,0.9646
0,0,0,0,0.0095309,0.96457
0,0,0,0,0.009532,0.96455
0,0,0,0,0.0095331,0.96453
0,0,0,0,0.0095342,0.96451
0,0,0,0,0.0095353,0.96449
0,0,0,0,0.0095364,0.96446
0,0,0,0,0.0095375,0.96444
0,0,0,0,0.0095386,0.96442
0,0,0,0,0.0095397,0.9644
0,0,0,0,0.0095408,0.96438
0,0,0,0,0.0095419,0.96436
0,0,0,0,0.009543,0.96433
0,0,0,0,0.0095441,0.96431
0,0,0,0,0.0095452,0.96429
0,0,0,0,0.0095463,0.96427
0,0,0,0,0.0095474,0.96425
0,0,0,0,0.0095485,0.96423
0,0,0,0,0.0095496,0.96421
0,0,0,0,0.0095507,0.96418
0,0,0,0,0.0095518,0.96416
0,0,0,0,0.0095529,0.96414
0,0,0,0,0.009554,0.96412
0,0,0,0,0.0095551,0.9641
0,0,0,0,0.0095562,0.96408
0,0,0,0,0.0095573,0.96406
0,0,0,0,0.0095585,0.96403
0,0,0,0,0.0095596,0.96401
0,0,0,0,0.0095607,0.96399
0,0,0,0,0.0095618,0.96397
0,0,0,0,0.0095629,0.96395
0,0,0,0,0.009564,0.96393
0,0,0,0,0.0095651,0.96391
0,0,0,0,0.0095662,0.96389
0,0,0,0,0.0095673,0.96386
0,0,0,0,0.0095684,0.96384
0,0,0,0,0.0095695,0.96382
0,0,0,0,0.0095706,0.9638
0,0,0,0,0.0095717,0.96378
0,0,0,0,0.0095728,0.96376
0,0,0,0,0.0095739,0.96374
0,0,0,0,0.009575,0.96372
0,0,0,0,0.0095761,0.9637
0,0,0,0,0.0095772,0.96368
0,0,0,0,0.0095783,0.96365
0,0,0,0,0.0095794,0.96363
0,0,0,0,0.0095805,0.96361
0,0,0,0,0.0095816,0.96359
0,0,0,0,0.0095827,0.96357
0,0,0,0,0.0095838,0.96355
0,0,0,0,0.0095849,0.96353
0,0,0,0,0.009586,0.96351
0,0,0,0,0.0095871,0.96349
0,0,0,0,0.0095882,0.96346
0,0,0,0,0.0095893,0.96344
0,0,0,0,0.0095904,0.96342
0,0,0,0,0.0095915,0.9634
0,0,0,0,0.0095926,0.96338
0,0,0,0,0.0095937,0.96336
0,0,0,0,0.0095948,0.96334
0,0,0,0,0.0095959,0.96332
0,0,0,0,0.009597,0.9633
0,0,0,0,0.0095981,0.96327
0,0,0,0,0.0095992,0.96325
0,0,0,0,0.0096003,0.96323
0,0,0,0,0.0096014,0.96321
0,0,0,0,0.0096025,0.96319
0,0,0,0,0.0096036,0.96317
0,0,0,0,0.0096047,0.96315
0,0,0,0,0.0096058,0.96312
0,0,0,0,0.0096069,0.9631
0,0,0,0,0.0096081,0.96308
0,0,0,0,0.0096092,0.96306
0,0,0,0,0.0096103,0.96304
0,0,0,0,0.0096114,0.96302
0,0,0,0,0.0096125,0.963
0,0,0,0,0.0096136,0.96297
0,0,0,0,0.0096147,0.96295
0,0,0,0,0.0096158,0.96293
0,0,0,0,0.0096169,0.96291
0,0,0,0,0.009618,0.96289
0,0,0,0,0.0096191,0.96287
0,0,0,0,0.0096202,0.96285
0,0,0,0,0.0096213,0.96283
0,0,0,0,0.0096224,0.9628
0,0,0,0,0.0096235,0.96278
0,0,0,0,0.0096246,0.96276
0,0,0,0,0.0096257,0.96274
0,0,0,0,0.0096268,0.96272
0,0,0,0,0.0096279,0.9627
0,0,0,0,0.009629,0.96268
0,0,0,0,0.0096301,0.96266
0,0,0,0,0.0096312,0.96263
0,0,0,0,0.0096323,0.96261
0,0,0,0,0.0096334,0.96259
0,0,0,0,0.0096345,0.96257
0,0,0,0,0.0096356,0.96255
0,0,0,0,0.0096367,0.96253
0,0,0,0,0.0096378,0.96251
0,0,0,0,0.0096389,0.96249
0,0,0,0,0.00964,0.96247
0,0,0,0,0.0096411,0.96245
0,0,0,0,0.0096422,0.96243
0,0,0,0,0.0096433,0.96241
0,0,0,0,0.0096444,0.96238
0,0,0,0,0.0096455,0.96236
0,0,0,0,0.0096466,0.96234
0,0,0,0,0.0096477,0.96232
0,0,0,0,0.0096488,0.9623
0,0,0,0,0.0096499,0.96228
0,0,0,0,0.009651,0.96226
0,0,0,0,0.0096521,0.96224
0,0,0,0,0.0096532,0.96222
0,0,0,0,0.0096543,0.9622
0,0,0,0,0.0096554,0.96218
0,0,0,0,0.0096565,0.96216
0,0,0,0,0.0096577,0.96214
0,0,0,0,0.0096588,0.96212
0,0,0,0,0.0096599,0.9621
0,0,0,0,0.009661,0.96208
0,0,0,0,0.0096621,0.96206
0,0,0,0,0.0096632,0.96204
0,0,0,0,0.0096643,0.96202
0,0,0,0,0.0096654,0.962
0,0,0,0,0.0096665,0.96198
0,0,0,0,0.0096676,0.96196
0,0,0,0,0.0096687,0.96194
0,0,0,0,0.0096698,0.96192
0,0,0,0,0.0096709,0.9619
0,0,0,0,0.009672,0.96188
0,0,0,0,0.0096731,0.96186
0,0,0,0,0.0096742,0.96183
0,0,0,0,0.0096753,0.96181
0,0,0,0,0.0096764,0.96179
0,0,0,0,0.0096775,0.96177
0,0,0,0,0.0096786,0.96175
0,0,0,0,0.0096797,0.96173
0,0,0,0,0.0096808,0.96171
0,0,0,0,0.0096819,0.96169
0,0,0,0,0.009683,0.96167
0,0,0,0,0.0096841,0.96165
0,0,0,0,0.0096852,0.96163
0,0,0,0,0.0096863,0.96161
0,0,0,0,0.0096874,0.96159
0,0,0,0,0.0096885,0.96157
0,0,0,0,0.0096896,0.96155
0,0,0,0,0.0096907,0.96153
0,0,0,0,0.0096918,0.96151
0,0,0,0,0.0096929,0.96149
0,0,0,0,0.009694,0.96147
0,0,0,0,0.0096951,0.96145
0,0,0,0,0.0096962,0.96143
0,0,0,0,0.0096973,0.96141
0,0,0,0,0.0096984,0.96139
0,0,0,0,0.0096995,0.96137
0,0,0,0,0.0097006,0.96135
0,0,0,0,0.0097017,0.96133
0,0,0,0,0.0097028,0.96131
0,0,0,0,0.0097039,0.9613
0,0,0,0,0.009705,0.96128
0,0,0,0,0.0097061,0.96126
0,0,0,0,0.0097073,0.96124
0,0,0,0,0.0097084,0.96122
0,0,0,0,0.0097095,0.9612
0,0,0,0,0.0097106,0.96118
0,0,0,0,0.0097117,0.96116
0,0,0,0,0.0097128,0.96114
0,0,0,0,0.0097139,0.96112
0,0,0,0,0.009715,0.9611
0,0,0,0,0.0097161,0.96108
0,0,0,0,0.0097172,0.96106
0,0,0,0,0.0097183,0.96104
0,0,0,0,0.0097194,0.96102
0,0,0,0,0.0097205,0.961
0,0,0,0,0.0097216,0.96098
0,0,0,0,0.0097227,0.96096
0,0,0,0,0.0097238,0.96094
0,0,0,0,0.0097249,0.96092
0,0,0,0,0.009726,0.9609
0,0,0,0,0.0097271,0.96088
0,0,0,0,0.0097282,0.96086
0,0,0,0,0.0097293,0.96084
0,0,0,0,0.0097304,0.96082
0,0,0,0,0.0097315,0.9608
0,0,0,0,0.0097326,0.96078
0,0,0,0,0.0097337,0.96076
0,0,0,0,0.0097348,0.96074
0,0,0,0,0.0097359,0.96072
0,0,0,0,0.009737,0.9607
0,0,0,0,0.0097381,0.96068
0,0,0,0,0.0097392,0.96066
0,0,0,0,0.0097403,0.96064
0,0,0,0,0.0097414,0.96062
0,0,0,0,0.0097425,0.9606
0,0,0,0,0.0097436,0.96058
0,0,0,0,0.0097447,0.96056
0,0,0,0,0.0097458,0.96055
0,0,0,0,0.0097469,0.96053
0,0,0,0,0.009748,0.96051
0,0,0,0,0.0097491,0.96049
0,0,0,0,0.0097502,0.96047
0,0,0,0,0.0097513,0.96045
0,0,0,0,0.0097524,0.96043
0,0,0,0,0.0097535,0.96041
0,0,0,0,0.0097546,0.96039
0,0,0,0,0.0097557,0.96037
0,0,0,0,0.0097569,0.96036
0,0,0,0,0.009758,0.96034
0,0,0,0,0.0097591,0.96032
0,0,0,0,0.0097602,0.9603
0,0,0,0,0.0097613,0.96028
0,0,0,0,0.0097624,0.96026
0,0,0,0,0.0097635,0.96024
0,0,0,0,0.0097646,0.96022
0,0,0,0,0.0097657,0.96021
0,0,0,0,0.0097668,0.96019
0,0,0,0,0.0097679,0.96017
0,0,0,0,0.009769,0.96015
0,0,0,0,0.0097701,0.96013
0,0,0,0,0.0097712,0.96011
0,0,0,0,0.0097723,0.96009
0,0,0,0,0.0097734,0.96008
0,0,0,0,0.0097745,0.96006
0,0,0,0,0.0097756,0.96004
0,0,0,0,0.0097767,0.96002
0,0,0,0,0.0097778,0.96
0,0,0,0,0.0097789,0.95998
0,0,0,0,0.00978,0.95996
0,0,0,0,0.0097811,0.95995
0,0,0,0,0.0097822,0.95993
0,0,0,0,0.0097833,0.95991
0,0,0,0,0.0097844,0.95989
0,0,0,0,0.0097855,0.95987
0,0,0,0,0.0097866,0.95986
0,0,0,0,0.0097877,0.95984
0,0,0,0,0.0097888,0.95982
0,0,0,0,0.0097899,0.9598
0,0,0,0,0.009791,0.95978
0,0,0,0,0.0097921,0.95976
0,0,0,0,0.0097932,0.95975
0,0,0,0,0.0097943,0.95973
0,0,0,0,0.0097954,0.95971
0,0,0,0,0.0097965,0.95969
0,0,0,0,0.0097976,0.95967
0,0,0,0,0.0097987,0.95966
0,0,0,0,0.0097998,0.95964
0,0,0,0,0.0098009,0.95962
0,0,0,0,0.009802,0.9596
0,0,0,0,0.0098031,0.95958
0,0,0,0,0.0098042,0.95956
0,0,0,0,0.0098053,0.95955
0,0,0,0,0.0098065,0.95953
0,0,0,0,0.0098076,0.95951
0,0,0,0,0.0098087,0.95949
0,0,0,0,0.0098098,0.95947
0,0,0,0,0.0098109,0.95946
0,0,0,0,0.009812,0.95944
0,0,0,0,0.0098131,0.95942
0,0,0,0,0.0098142,0.9594
0,0,0,0,0.0098153,0.95938
0,0,0,0,0.0098164,0.95937
0,0,0,0,0.0098175,0.95935
0,0,0,0,0.0098186,0.95933
0,0,0,0,0.0098197,0.95931
0,0,0,0,0.0098208,0.95929
0,0,0,0,0.0098219,0.95928
0,0,0,0,0.009823,0.95926
0,0,0,0,0.0098241,0.95924
0,0,0,0,0.0098252,0.95922
0,0,0,0,0.0098263,0.9592
0,0,0,0,0.0098274,0.95919
0,0,0,0,0.0098285,0.95917
0,0,0,0,0.0098296,0.95915
0,0,0,0,0.0098307,0.95913
0,0,0,0,0.0098318,0.95911
0,0,0,0,0.0098329,0.9591
0,0,0,0,0.009834,0.95908
0,0,0,0,0.0098351,0.95906
0,0,0,0,0.0098362,0.95904
0,0,0,0,0.0098373,0.95902
0,0,0,0,0.0098384,0.95901
0,0,0,0,0.0098395,0.95899
0,0,0,0,0.0098406,0.95897
0,0,0,0,0.0098417,0.95895
0,0,0,0,0.0098428,0.95893
0,0,0,0,0.0098439,0.95892
0,0,0,0,0.009845,0.9589
0,0,0,0,0.0098461,0.95888
0,0,0,0,0.0098472,0.95886
0,0,0,0,0.0098483,0.95884
0,0,0,0,0.0098494,0.95883
0,0,0,0,0.0098505,0.95881
0,0,0,0,0.0098516,0.95879
0,0,0,0,0.0098527,0.95877
0,0,0,0,0.0098538,0.95876
0,0,0,0,0.0098549,0.95874
0,0,0,0,0.0098561,0.95872
0,0,0,0,0.0098572,0.95871
0,0,0,0,0.0098583,0.95869
0,0,0,0,0.0098594,0.95867
0,0,0,0,0.0098605,0.95865
0,0,0,0,0.0098616,0.95864
0,0,0,0,0.0098627,0.95862
0,0,0,0,0.0098638,0.9586
0,0,0,0,0.0098649,0.95858
0,0,0,0,0.009866,0.95857
0,0,0,0,0.0098671,0.95855
0,0,0,0,0.0098682,0.95853
0,0,0,0,0.0098693,0.95852
0,0,0,0,0.0098704,0.9585
0,0,0,0,0.0098715,0.95848
0,0,0,0,0.0098726,0.95846
0,0,0,0,0.0098737,0.95845
0,0,0,0,0.0098748,0.95843
0,0,0,0,0.0098759,0.95841
0,0,0,0,0.009877,0.9584
0,0,0,0,0.0098781,0.95838
0,0,0,0,0.0098792,0.95836
0,0,0,0,0.0098803,0.95835
0,0,0,0,0.0098814,0.95833
0,0,0,0,0.0098825,0.95831
0,0,0,0,0.0098836,0.9583
0,0,0,0,0.0098847,0.95828
0,0,0,0,0.0098858,0.95826
0,0,0,0,0.0098869,0.95825
0,0,0,0,0.009888,0.95823
0,0,0,0,0.0098891,0.95821
0,0,0,0,0.0098902,0.9582
0,0,0,0,0.0098913,0.95818
0,0,0,0,0.0098924,0.95816
0,0,0,0,0.0098935,0.95815
0,0,0,0,0.0098946,0.95813
0,0,0,0,0.0098957,0.95811
0,0,0,0,0.0098968,0.9581
0,0,0,0,0.0098979,0.95808
0,0,0,0,0.009899,0.95806
0,0,0,0,0.0099001,0.95805
0,0,0,0,0.0099012,0.95803
0,0,0,0,0.0099023,0.95802
0,0,0,0,0.0099034,0.958
0,0,0,0,0.0099045,0.95798
0,0,0,0,0.0099056,0.95796
0,0,0,0,0.0099068,0.95795
0,0,0,0,0.0099079,0.95793
0,0,0,0,0.009909,0.95792
0,0,0,0,0.0099101,0.9579
0,0,0,0,0.0099112,0.95788
0,0,0,0,0.0099123,0.95787
0,0,0,0,0.0099134,0.95785
0,0,0,0,0.0099145,0.95783
0,0,0,0,0.0099156,0.95782
0,0,0,0,0.0099167,0.9578
0,0,0,0,0.0099178,0.95779
0,0,0,0,0.0099189,0.95777
0,0,0,0,0.00992,0.95775
0,0,0,0,0.0099211,0.95774
0,0,0,0,0.0099222,0.95772
0,0,0,0,0.0099233,0.95771
0,0,0,0,0.0099244,0.95769
0,0,0,0,0.0099255,0.95768
0,0,0,0,0.0099266,0.95766
0,0,0,0,0.0099277,0.95764
0,0,0,0,0.0099288,0.95763
0,0,0,0,0.0099299,0.95761
0,0,0,0,0.009931,0.9576
0,0,0,0,0.0099321,0.95758
0,0,0,0,0.0099332,0.95756
0,0,0,0,0.0099343,0.95755
0,0,0,0,0.0099354,0.95753
0,0,0,0,0.0099365,0.95752
0,0,0,0,0.0099376,0.9575
0,0,0,0,0.0099387,0.95749
0,0,0,0,0.0099398,0.95747
0,0,0,0,0.0099409,0.95745
0,0,0,0,0.009942,0.95744
0,0,0,0,0.0099431,0.95742
0,0,0,0,0.0099442,0.95741
0,0,0,0,0.0099453,0.95739
0,0,0,0,0.0099464,0.95738
0,0,0,0,0.0099475,0.95736
0,0,0,0,0.0099486,0.95734
0,0,0,0,0.0099497,0.95733
0,0,0,0,0.0099508,0.95731
0,0,0,0,0.0099519,0.9573
0,0,0,0,0.009953,0.95728
0,0,0,0,0.0099541,0.95727
0,0,0,0,0.0099552,0.95725
0,0,0,0,0.0099564,0.95723
0,0,0,0,0.0099575,0.95722
0,0,0,0,0.0099586,0.9572
0,0,0,0,0.0099597,0.95719
0,0,0,0,0.0099608,0.95717
0,0,0,0,0.0099619,0.95716
0,0,0,0,0.009963,0.95714
0,0,0,0,0.0099641,0.95712
0,0,0,0,0.0099652,0.95711
0,0,0,0,0.0099663,0.95709
0,0,0,0,0.0099674,0.95708
0,0,0,0,0.0099685,0.95706
0,0,0,0,0.0099696,0.95705
0,0,0,0,0.0099707,0.95703
0,0,0,0,0.0099718,0.95702
0,0,0,0,0.0099729,0.957
0,0,0,0,0.009974,0.95699
0,0,0,0,0.0099751,0.95697
0,0,0,0,0.0099762,0.95695
0,0,0,0,0.0099773,0.95694
0,0,0,0,0.0099784,0.95692
0,0,0,0,0.0099795,0.95691
0,0,0,0,0.0099806,0.95689
0,0,0,0,0.0099817,0.95688
0,0,0,0,0.0099828,0.95686
0,0,0,0,0.0099839,0.95685
0,0,0,0,0.009985,0.95683
0,0,0,0,0.0099861,0.95682
0,0,0,0,0.0099872,0.9568
0,0,0,0,0.0099883,0.95679
0,0,0,0,0.0099894,0.95677
0,0,0,0,0.0099905,0.95676
0,0,0,0,0.0099916,0.95674
0,0,0,0,0.0099927,0.95673
0,0,0,0,0.0099938,0.95671
0,0,0,0,0.0099949,0.9567
0,0,0,0,0.009996,0.95668
0,0,0,0,0.0099971,0.95667
0,0,0,0,0.0099982,0.95665
0,0,0,0,0.0099993,0.95664
0,0,0,0,0.01,0.95663
0,0,0,0,0.010002,0.95661
0,0,0,0,0.010003,0.9566
0,0,0,0,0.010004,0.95658
0,0,0,0,0.010005,0.95657
0,0,0,0,0.010006,0.95655
0,0,0,0,0.010007,0.95654
0,0,0,0,0.010008,0.95652
0,0,0,0,0.010009,0.95651
0,0,0,0,0.01001,0.9565
0,0,0,0,0.010011,0.95648
0,0,0,0,0.010013,0.95647
0,0,0,0,0.010014,0.95645
0,0,0,0,0.010015,0.95644
0,0,0,0,0.010016,0.95642
0,0,0,0,0.010017,0.95641
0,0,0,0,0.010018,0.9564
0,0,0,0,0.010019,0.95638
0,0,0,0,0.01002,0.95637
0,0,0,0,0.010021,0.95635
0,0,0,0,0.010022,0.95634
0,0,0,0,0.010024,0.95633
0,0,0,0,0.010025,0.95631
0,0,0,0,0.010026,0.9563
0,0,0,0,0.010027,0.95628
0,0,0,0,0.010028,0.95627
0,0,0,0,0.010029,0.95626
0,0,0,0,0.01003,0.95624
0,0,0,0,0.010031,0.95623
0,0,0,0,0.010032,0.95621
0,0,0,0,0.010034,0.9562
0,0,0,0,0.010035,0.95619
0,0,0,0,0.010036,0.95617
0,0,0,0,0.010037,0.95616
0,0,0,0,0.010038,0.95615
0,0,0,0,0.010039,0.95613
0,0,0,0,0.01004,0.95612
0,0,0,0,0.010041,0.9561
0,0,0,0,0.010042,0.95609
0,0,0,0,0.010043,0.95608
0,0,0,0,0.010045,0.95606
0,0,0,0,0.010046,0.95605
0,0,0,0,0.010047,0.95604
0,0,0,0,0.010048,0.95602
0,0,0,0,0.010049,0.95601
0,0,0,0,0.01005,0.956
0,0,0,0,0.010051,0.95598
0,0,0,0,0.010052,0.95597
0,0,0,0,0.010053,0.95596
0,0,0,0,0.010054,0.95594
0,0,0,0,0.010056,0.95593
0,0,0,0,0.010057,0.95592
0,0,0,0,0.010058,0.95591
0,0,0,0,0.010059,0.95589
0,0,0,0,0.01006,0.95588
0,0,0,0,0.010061,0.95587
0,0,0,0,0.010062,0.95585
0,0,0,0,0.010063,0.95584
0,0,0,0,0.010064,0.95583
0,0,0,0,0.010065,0.95581
0,0,0,0,0.010067,0.9558
0,0,0,0,0.010068,0.95579
0,0,0,0,0.010069,0.95577
0,0,0,0,0.01007,0.95576
0,0,0,0,0.010071,0.95575
0,0,0,0,0.010072,0.95574
0,0,0,0,0.010073,0.95572
0,0,0,0,0.010074,0.95571
0,0,0,0,0.010075,0.9557
0,0,0,0,0.010076,0.95568
0,0,0,0,0.010078,0.95567
0,0,0,0,0.010079,0.95566
0,0,0,0,0.01008,0.95565
0,0,0,0,0.010081,0.95563
0,0,0,0,0.010082,0.95562
0,0,0,0,0.010083,0.95561
0,0,0,0,0.010084,0.9556
0,0,0,0,0.010085,0.95558
0,0,0,0,0.010086,0.95557
0,0,0,0,0.010088,0.95556
0,0,0,0,0.010089,0.95555
0,0,0,0,0.01009,0.95553
0,0,0,0,0.010091,0.95552
0,0,0,0,0.010092,0.95551
0,0,0,0,0.010093,0.95549
0,0,0,0,0.010094,0.95548
0,0,0,0,0.010095,0.95547
0,0,0,0,0.010096,0.95546
0,0,0,0,0.010097,0.95544
0,0,0,0,0.010099,0.95543
0,0,0,0,0.0101,0.95542
0,0,0,0,0.010101,0.95541
0,0,0,0,0.010102,0.95539
0,0,0,0,0.010103,0.95538
0,0,0,0,0.010104,0.95537
0,0,0,0,0.010105,0.95536
0,0,0,0,0.010106,0.95534
0,0,0,0,0.010107,0.95533
0,0,0,0,0.010108,0.95532
0,0,0,0,0.01011,0.95531
0,0,0,0,0.010111,0.95529
0,0,0,0,0.010112,0.95528
0,0,0,0,0.010113,0.95527
0,0,0,0,0.010114,0.95526
0,0,0,0,0.010115,0.95524
0,0,0,0,0.010116,0.95523
0,0,0,0,0.010117,0.95522
0,0,0,0,0.010118,0.95521
0,0,0,0,0.010119,0.95519
0,0,0,0,0.010121,0.95518
0,0,0,0,0.010122,0.95517
0,0,0,0,0.010123,0.95516
0,0,0,0,0.010124,0.95514
0,0,0,0,0.010125,0.95513
0,0,0,0,0.010126,0.95512
0,0,0,0,0.010127,0.95511
0,0,0,0,0.010128,0.9551
0,0,0,0,0.010129,0.95508
0,0,0,0,0.010131,0.95507
0,0,0,0,0.010132,0.95506
0,0,0,0,0.010133,0.95505
0,0,0,0,0.010134,0.95503
0,0,0,0,0.010135,0.95502
0,0,0,0,0.010136,0.95501
0,0,0,0,0.010137,0.955
0,0,0,0,0.010138,0.95499
0,0,0,0,0.010139,0.95498
0,0,0,0,0.01014,0.95496
0,0,0,0,0.010142,0.95495
0,0,0,0,0.010143,0.95494
0,0,0,0,0.010144,0.95493
0,0,0,0,0.010145,0.95492
0,0,0,0,0.010146,0.95491
0,0,0,0,0.010147,0.95489
0,0,0,0,0.010148,0.95488
0,0,0,0,0.010149,0.95487
0,0,0,0,0.01015,0.95486
0,0,0,0,0.010151,0.95485
0,0,0,0,0.010153,0.95484
0,0,0,0,0.010154,0.95483
0,0,0,0,0.010155,0.95481
0,0,0,0,0.010156,0.9548
0,0,0,0,0.010157,0.95479
0,0,0,0,0.010158,0.95478
0,0,0,0,0.010159,0.95477
0,0,0,0,0.01016,0.95476
0,0,0,0,0.010161,0.95475
0,0,0,0,0.010162,0.95474
0,0,0,0,0.010164,0.95472
0,0,0,0,0.010165,0.95471
0,0,0,0,0.010166,0.9547
0,0,0,0,0.010167,0.95469
0,0,0,0,0.010168,0.95468
0,0,0,0,0.010169,0.95467
0,0,0,0,0.01017,0.95466
0,0,0,0,0.010171,0.95465
0,0,0,0,0.010172,0.95464
0,0,0,0,0.010173,0.95463
0,0,0,0,0.010175,0.95461
0,0,0,0,0.010176,0.9546
0,0,0,0,0.010177,0.95459
0,0,0,0,0.010178,0.95458
0,0,0,0,0.010179,0.95457
0,0,0,0,0.01018,0.95456
0,0,0,0,0.010181,0.95455
0,0,0,0,0.010182,0.95454
0,0,0,0,0.010183,0.95453
0,0,0,0,0.010185,0.95452
0,0,0,0,0.010186,0.95451
0,0,0,0,0.010187,0.9545
0,0,0,0,0.010188,0.95449
0,0,0,0,0.010189,0.95448
0,0,0,0,0.01019,0.95447
0,0,0,0,0.010191,0.95445
0,0,0,0,0.010192,0.95444
0,0,0,0,0.010193,0.95443
0,0,0,0,0.010194,0.95442
0,0,0,0,0.010196,0.95441
0,0,0,0,0.010197,0.9544
0,0,0,0,0.010198,0.95439
0,0,0,0,0.010199,0.95438
0,0,0,0,0.0102,0.95437
0,0,0,0,0.010201,0.95436
0,0,0,0,0.010202,0.95435
0,0,0,0,0.010203,0.95434
0,0,0,0,0.010204,0.95433
0,0,0,0,0.010205,0.95432
0,0,0,0,0.010207,0.95431
0,0,0,0,0.010208,0.9543
0,0,0,0,0.010209,0.95429
0,0,0,0,0.01021,0.95428
0,0,0,0,0.010211,0.95427
0,0,0,0,0.010212,0.95426
0,0,0,0,0.010213,0.95425
0,0,0,0,0.010214,0.95424
0,0,0,0,0.010215,0.95423
0,0,0,0,0.010216,0.95422
0,0,0,0,0.010218,0.95421
0,0,0,0,0.010219,0.9542
0,0,0,0,0.01022,0.95419
0,0,0,0,0.010221,0.95418
0,0,0,0,0.010222,0.95417
0,0,0,0,0.010223,0.95416
0,0,0,0,0.010224,0.95415
0,0,0,0,0.010225,0.95414
0,0,0,0,0.010226,0.95413
0,0,0,0,0.010227,0.95412
0,0,0,0,0.010229,0.95411
0,0,0,0,0.01023,0.9541
0,0,0,0,0.010231,0.95409
0,0,0,0,0.010232,0.95408
0,0,0,0,0.010233,0.95407
0,0,0,0,0.010234,0.95406
0,0,0,0,0.010235,0.95405
0,0,0,0,0.010236,0.95404
0,0,0,0,0.010237,0.95403
0,0,0,0,0.010239,0.95402
0,0,0,0,0.01024,0.95401
0,0,0,0,0.010241,0.954
0,0,0,0,0.010242,0.954
0,0,0,0,0.010243,0.95399
0,0,0,0,0.010244,0.95398
0,0,0,0,0.010245,0.95397
0,0,0,0,0.010246,0.95396
0,0,0,0,0.010247,0.95395
0,0,0,0,0.010248,0.95394
0,0,0,0,0.01025,0.95393
0,0,0,0,0.010251,0.95392
0,0,0,0,0.010252,0.95391
0,0,0,0,0.010253,0.9539
0,0,0,0,0.010254,0.95389
0,0,0,0,0.010255,0.95389
0,0,0,0,0.010256,0.95388
0,0,0,0,0.010257,0.95387
0,0,0,0,0.010258,0.95386
0,0,0,0,0.010259,0.95385
0,0,0,0,0.010261,0.95384
0,0,0,0,0.010262,0.95383
0,0,0,0,0.010263,0.95382
0,0,0,0,0.010264,0.95381
0,0,0,0,0.010265,0.95381
0,0,0,0,0.010266,0.9538
0,0,0,0,0.010267,0.95379
0,0,0,0,0.010268,0.95378
0,0,0,0,0.010269,0.95377
0,0,0,0,0.01027,0.95376
0,0,0,0,0.010272,0.95375
0,0,0,0,0.010273,0.95374
0,0,0,0,0.010274,0.95374
0,0,0,0,0.010275,0.95373
0,0,0,0,0.010276,0.95372
0,0,0,0,0.010277,0.95371
0,0,0,0,0.010278,0.9537
0,0,0,0,0.010279,0.95369
0,0,0,0,0.01028,0.95368
0,0,0,0,0.010282,0.95367
0,0,0,0,0.010283,0.95367
0,0,0,0,0.010284,0.95366
0,0,0,0,0.010285,0.95365
0,0,0,0,0.010286,0.95364
0,0,0,0,0.010287,0.95363
0,0,0,0,0.010288,0.95362
0,0,0,0,0.010289,0.95362
0,0,0,0,0.01029,0.95361
0,0,0,0,0.010291,0.9536
0,0,0,0,0.010293,0.95359
0,0,0,0,0.010294,0.95358
0,0,0,0,0.010295,0.95357
0,0,0,0,0.010296,0.95357
0,0,0,0,0.010297,0.95356
0,0,0,0,0.010298,0.95355
0,0,0,0,0.010299,0.95354
0,0,0,0,0.0103,0.95353
0,0,0,0,0.010301,0.95353
0,0,0,0,0.010302,0.95352
0,0,0,0,0.010304,0.95351
0,0,0,0,0.010305,0.9535
0,0,0,0,0.010306,0.95349
0,0,0,0,0.010307,0.95349
0,0,0,0,0.010308,0.95348
0,0,0,0,0.010309,0.95347
0,0,0,0,0.01031,0.95346
0,0,0,0,0.010311,0.95345
0,0,0,0,0.010312,0.95345
0,0,0,0,0.010313,0.95344
0,0,0,0,0.010315,0.95343
0,0,0,0,0.010316,0.95342
0,0,0,0,0.010317,0.95342
0,0,0,0,0.010318,0.95341
0,0,0,0,0.010319,0.9534
0,0,0,0,0.01032,0.95339
0,0,0,0,0.010321,0.95338
0,0,0,0,0.010322,0.95338
0,0,0,0,0.010323,0.95337
0,0,0,0,0.010324,0.95336
0,0,0,0,0.010326,0.95335
0,0,0,0,0.010327,0.95335
0,0,0,0,0.010328,0.95334
0,0,0,0,0.010329,0.95333
0,0,0,0,0.01033,0.95332
0,0,0,0,0.010331,0.95332
0,0,0,0,0.010332,0.95331
0,0,0,0,0.010333,0.9533
0,0,0,0,0.010334,0.9533
0,0,0,0,0.010336,0.95329
0,0,0,0,0.010337,0.95328
0,0,0,0,0.010338,0.95327
0,0,0,0,0.010339,0.95327
0,0,0,0,0.01034,0.95326
0,0,0,0,0.010341,0.95325
0,0,0,0,0.010342,0.95324
0,0,0,0,0.010343,0.95324
0,0,0,0,0.010344,0.95323
0,0,0,0,0.010345,0.95322
0,0,0,0,0.010347,0.95321
0,0,0,0,0.010348,0.95321
0,0,0,0,0.010349,0.9532
0,0,0,0,0.01035,0.95319
0,0,0,0,0.010351,0.95319
0,0,0,0,0.010352,0.95318
0,0,0,0,0.010353,0.95317
0,0,0,0,0.010354,0.95317
0,0,0,0,0.010355,0.95316
0,0,0,0,0.010356,0.95315
0,0,0,0,0.010358,0.95314
0,0,0,0,0.010359,0.95314
0,0,0,0,0.01036,0.95313
0,0,0,0,0.010361,0.95312
0,0,0,0,0.010362,0.95312
0,0,0,0,0.010363,0.95311
0,0,0,0,0.010364,0.9531
0,0,0,0,0.010365,0.9531
0,0,0,0,0.010366,0.95309
0,0,0,0,0.010367,0.95308
0,0,0,0,0.010369,0.95308
0,0,0,0,0.01037,0.95307
0,0,0,0,0.010371,0.95306
0,0,0,0,0.010372,0.95306
0,0,0,0,0.010373,0.95305
0,0,0,0,0.010374,0.95304
0,0,0,0,0.010375,0.95304
0,0,0,0,0.010376,0.95303
0,0,0,0,0.010377,0.95302
0,0,0,0,0.010379,0.95302
0,0,0,0,0.01038,0.95301
0,0,0,0,0.010381,0.953
0,0,0,0,0.010382,0.953
0,0,0,0,0.010383,0.95299
0,0,0,0,0.010384,0.95299
0,0,0,0,0.010385,0.95298
0,0,0,0,0.010386,0.95297
0,0,0,0,0.010387,0.95297
0,0,0,0,0.010388,0.95296
0,0,0,0,0.01039,0.95295
0,0,0,0,0.010391,0.95295
0,0,0,0,0.010392,0.95294
0,0,0,0,0.010393,0.95293
0,0,0,0,0.010394,0.95293
0,0,0,0,0.010395,0.95292
0,0,0,0,0.010396,0.95292
0,0,0,0,0.010397,0.95291
0,0,0,0,0.010398,0.9529
0,0,0,0,0.010399,0.9529
0,0,0,0,0.010401,0.95289
0,0,0,0,0.010402,0.95289
0,0,0,0,0.010403,0.95288
0,0,0,0,0.010404,0.95287
0,0,0,0,0.010405,0.95287
0,0,0,0,0.010406,0.95286
0,0,0,0,0.010407,0.95286
0,0,0,0,0.010408,0.95285
0,0,0,0,0.010409,0.95285
0,0,0,0,0.01041,0.95284
0,0,0,0,0.010412,0.95283
0,0,0,0,0.010413,0.95283
0,0,0,0,0.010414,0.95282
0,0,0,0,0.010415,0.95282
0,0,0,0,0.010416,0.95281
0,0,0,0,0.010417,0.95281
0,0,0,0,0.010418,0.9528
0,0,0,0,0.010419,0.9528
0,0,0,0,0.01042,0.95279
0,0,0,0,0.010421,0.95279
0,0,0,0,0.010423,0.95278
0,0,0,0,0.010424,0.95277
0,0,0,0,0.010425,0.95277
0,0,0,0,0.010426,0.95276
0,0,0,0,0.010427,0.95276
0,0,0,0,0.010428,0.95275
0,0,0,0,0.010429,0.95275
0,0,0,0,0.01043,0.95274
0,0,0,0,0.010431,0.95274
0,0,0,0,0.010433,0.95273
0,0,0,0,0.010434,0.95273
0,0,0,0,0.010435,0.95272
0,0,0,0,0.010436,0.95272
0,0,0,0,0.010437,0.95271
0,0,0,0,0.010438,0.95271
0,0,0,0,0.010439,0.9527
0,0,0,0,0.01044,0.9527
0,0,0,0,0.010441,0.95269
0,0,0,0,0.010442,0.95269
0,0,0,0,0.010444,0.95268
0,0,0,0,0.010445,0.95268
0,0,0,0,0.010446,0.95267
0,0,0,0,0.010447,0.95267
0,0,0,0,0.010448,0.95266
0,0,0,0,0.010449,0.95266
0,0,0,0,0.01045,0.95265
0,0,0,0,0.010451,0.95265
0,0,0,0,0.010452,0.95264
0,0,0,0,0.010453,0.95264
0,0,0,0,0.010455,0.95263
0,0,0,0,0.010456,0.95263
0,0,0,0,0.010457,0.95262
0,0,0,0,0.010458,0.95262
0,0,0,0,0.010459,0.95261
0,0,0,0,0.01046,0.95261
0,0,0,0,0.010461,0.95261
0,0,0,0,0.010462,0.9526
0,0,0,0,0.010463,0.9526
0,0,0,0,0.010464,0.95259
0,0,0,0,0.010466,0.95259
0,0,0,0,0.010467,0.95258
0,0,0,0,0.010468,0.95258
0,0,0,0,0.010469,0.95257
0,0,0,0,0.01047,0.95257
0,0,0,0,0.010471,0.95257
0,0,0,0,0.010472,0.95256
0,0,0,0,0.010473,0.95256
0,0,0,0,0.010474,0.95255
0,0,0,0,0.010475,0.95255
0,0,0,0,0.010477,0.95254
0,0,0,0,0.010478,0.95254
0,0,0,0,0.010479,0.95254
0,0,0,0,0.01048,0.95253
0,0,0,0,0.010481,0.95253
0,0,0,0,0.010482,0.95252
0,0,0,0,0.010483,0.95252
0,0,0,0,0.010484,0.95252
0,0,0,0,0.010485,0.95251
0,0,0,0,0.010487,0.95251
0,0,0,0,0.010488,0.9525
0,0,0,0,0.010489,0.9525
0,0,0,0,0.01049,0.9525
0,0,0,0,0.010491,0.95249
0,0,0,0,0.010492,0.95249
0,0,0,0,0.010493,0.95248
0,0,0,0,0.010494,0.95248
0,0,0,0,0.010495,0.95248
0,0,0,0,0.010496,0.95247
0,0,0,0,0.010498,0.95247
0,0,0,0,0.010499,0.95246
0,0,0,0,0.0105,0.95246
0,0,0,0,0.010501,0.95246
0,0,0,0,0.010502,0.95245
0,0,0,0,0.010503,0.95245
0,0,0,0,0.010504,0.95245
0,0,0,0,0.010505,0.95244
0,0,0,0,0.010506,0.95244
0,0,0,0,0.010507,0.95244
0,0,0,0,0.010509,0.95243
0,0,0,0,0.01051,0.95243
0,0,0,0,0.010511,0.95243
0,0,0,0,0.010512,0.95242
0,0,0,0,0.010513,0.95242
0,0,0,0,0.010514,0.95242
0,0,0,0,0.010515,0.95241
0,0,0,0,0.010516,0.95241
0,0,0,0,0.010517,0.95241
0,0,0,0,0.010518,0.9524
0,0,0,0,0.01052,0.9524
0,0,0,0,0.010521,0.9524
0,0,0,0,0.010522,0.95239
0,0,0,0,0.010523,0.95239
0,0,0,0,0.010524,0.95239
0,0,0,0,0.010525,0.95238
0,0,0,0,0.010526,0.95238
0,0,0,0,0.010527,0.95238
0,0,0,0,0.010528,0.95238
0,0,0,0,0.01053,0.95237
0,0,0,0,0.010531,0.95237
0,0,0,0,0.010532,0.95237
0,0,0,0,0.010533,0.95236
0,0,0,0,0.010534,0.95236
0,0,0,0,0.010535,0.95236
0,0,0,0,0.010536,0.95235
0,0,0,0,0.010537,0.95235
0,0,0,0,0.010538,0.95235
0,0,0,0,0.010539,0.95235
0,0,0,0,0.010541,0.95234
0,0,0,0,0.010542,0.95234
0,0,0,0,0.010543,0.95234
0,0,0,0,0.010544,0.95233
0,0,0,0,0.010545,0.95233
0,0,0,0,0.010546,0.95233
0,0,0,0,0.010547,0.95233
0,0,0,0,0.010548,0.95232
0,0,0,0,0.010549,0.95232
0,0,0,0,0.01055,0.95232
0,0,0,0,0.010552,0.95232
0,0,0,0,0.010553,0.95231
0,0,0,0,0.010554,0.95231
0,0,0,0,0.010555,0.95231
0,0,0,0,0.010556,0.95231
0,0,0,0,0.010557,0.9523
0,0,0,0,0.010558,0.9523
0,0,0,0,0.010559,0.9523
0,0,0,0,0.01056,0.9523
0,0,0,0,0.010561,0.95229
0,0,0,0,0.010563,0.95229
0,0,0,0,0.010564,0.95229
0,0,0,0,0.010565,0.95229
0,0,0,0,0.010566,0.95228
0,0,0,0,0.010567,0.95228
0,0,0,0,0.010568,0.95228
0,0,0,0,0.010569,0.95228
0,0,0,0,0.01057,0.95228
0,0,0,0,0.010571,0.95227
0,0,0,0,0.010572,0.95227
0,0,0,0,0.010574,0.95227
0,0,0,0,0.010575,0.95227
0,0,0,0,0.010576,0.95227
0,0,0,0,0.010577,0.95226
0,0,0,0,0.010578,0.95226
0,0,0,0,0.010579,0.95226
0,0,0,0,0.01058,0.95226
0,0,0,0,0.010581,0.95226
0,0,0,0,0.010582,0.95225
0,0,0,0,0.010584,0.95225
0,0,0,0,0.010585,0.95225
0,0,0,0,0.010586,0.95225
0,0,0,0,0.010587,0.95225
0,0,0,0,0.010588,0.95224
0,0,0,0,0.010589,0.95224
0,0,0,0,0.01059,0.95224
0,0,0,0,0.010591,0.95224
0,0,0,0,0.010592,0.95224
0,0,0,0,0.010593,0.95224
0,0,0,0,0.010595,0.95223
0,0,0,0,0.010596,0.95223
0,0,0,0,0.010597,0.95223
0,0,0,0,0.010598,0.95223
0,0,0,0,0.010599,0.95223
0,0,0,0,0.0106,0.95222
0,0,0,0,0.010601,0.95222
0,0,0,0,0.010602,0.95222
0,0,0,0,0.010603,0.95222
0,0,0,0,0.010604,0.95222
0,0,0,0,0.010606,0.95222
0,0,0,0,0.010607,0.95222
0,0,0,0,0.010608,0.95221
0,0,0,0,0.010609,0.95221
0,0,0,0,0.01061,0.95221
0,0,0,0,0.010611,0.95221
0,0,0,0,0.010612,0.95221
0,0,0,0,0.010613,0.95221
0,0,0,0,0.010614,0.95221
0,0,0,0,0.010615,0.9522
0,0,0,0,0.010617,0.9522
0,0,0,0,0.010618,0.9522
0,0,0,0,0.010619,0.9522
0,0,0,0,0.01062,0.9522
0,0,0,0,0.010621,0.9522
0,0,0,0,0.010622,0.9522
0,0,0,0,0.010623,0.9522
0,0,0,0,0.010624,0.95219
0,0,0,0,0.010625,0.95219
0,0,0,0,0.010627,0.95219
0,0,0,0,0.010628,0.95219
0,0,0,0,0.010629,0.95219
0,0,0,0,0.01063,0.95219
0,0,0,0,0.010631,0.95219
0,0,0,0,0.010632,0.95219
0,0,0,0,0.010633,0.95219
0,0,0,0,0.010634,0.95218
0,0,0,0,0.010635,0.95218
0,0,0,0,0.010636,0.95218
0,0,0,0,0.010638,0.95218
0,0,0,0,0.010639,0.95218
0,0,0,0,0.01064,0.95218
0,0,0,0,0.010641,0.95218
0,0,0,0,0.010642,0.95218
0,0,0,0,0.010643,0.95218
0,0,0,0,0.010644,0.95218
0,0,0,0,0.010645,0.95218
0,0,0,0,0.010646,0.95218
0,0,0,0,0.010647,0.95217
0,0,0,0,0.010649,0.95217
0,0,0,0,0.01065,0.95217
0,0,0,0,0.010651,0.95217
0,0,0,0,0.010652,0.95217
0,0,0,0,0.010653,0.95217
0,0,0,0,0.010654,0.95217
0,0,0,0,0.010655,0.95217
0,0,0,0,0.010656,0.95217
0,0,0,0,0.010657,0.95217
0,0,0,0,0.010658,0.95217
0,0,0,0,0.01066,0.95217
0,0,0,0,0.010661,0.95217
0,0,0,0,0.010662,0.95217
0,0,0,0,0.010663,0.95217
0,0,0,0,0.010664,0.95217
0,0,0,0,0.010665,0.95217
0,0,0,0,0.010666,0.95217
0,0,0,0,0.010667,0.95217
0,0,0,0,0.010668,0.95217
0,0,0,0,0.010669,0.95216
0,0,0,0,0.010671,0.95216
0,0,0,0,0.010672,0.95216
0,0,0,0,0.010673,0.95216
0,0,0,0,0.010674,0.95216
0,0,0,0,0.010675,0.95216
0,0,0,0,0.010676,0.95216
0,0,0,0,0.010677,0.95216
0,0,0,0,0.010678,0.95216
0,0,0,0,0.010679,0.95216
0,0,0,0,0.010681,0.95216
0,0,0,0,0.010682,0.95216
0,0,0,0,0.010683,0.95216
0,0,0,0,0.010684,0.95216
0,0,0,0,0.010685,0.95216
0,0,0,0,0.010686,0.95216
0,0,0,0,0.010687,0.95216
0,0,0,0,0.010688,0.95216
0,0,0,0,0.010689,0.95216
0,0,0,0,0.01069,0.95216
0,0,0,0,0.010692,0.95216
0,0,0,0,0.010693,0.95216
0,0,0,0,0.010694,0.95216
0,0,0,0,0.010695,0.95216
0,0,0,0,0.010696,0.95216
0,0,0,0,0.010697,0.95216
0,0,0,0,0.010698,0.95216
0,0,0,0,0.010699,0.95216
0,0,0,0,0.0107,0.95216
0,0,0,0,0.010701,0.95216
0,0,0,0,0.010703,0.95216
0,0,0,0,0.010704,0.95216
0,0,0,0,0.010705,0.95216
0,0,0,0,0.010706,0.95216
0,0,0,0,0.010707,0.95216
0,0,0,0,0.010708,0.95217
0,0,0,0,0.010709,0.95217
0,0,0,0,0.01071,0.95217
0,0,0,0,0.010711,0.95217
0,0,0,0,0.010712,0.95217
0,0,0,0,0.010714,0.95217
0,0,0,0,0.010715,0.95217
0,0,0,0,0.010716,0.95217
0,0,0,0,0.010717,0.95217
0,0,0,0,0.010718,0.95217
0,0,0,0,0.010719,0.95217
0,0,0,0,0.01072,0.95217
0,0,0,0,0.010721,0.95217
0,0,0,0,0.010722,0.95217
0,0,0,0,0.010723,0.95217
0,0,0,0,0.010725,0.95217
0,0,0,0,0.010726,0.95217
0,0,0,0,0.010727,0.95217
0,0,0,0,0.010728,0.95218
0,0,0,0,0.010729,0.95218
0,0,0,0,0.01073,0.95218
0,0,0,0,0.010731,0.95218
0,0,0,0,0.010732,0.95218
0,0,0,0,0.010733,0.95218
0,0,0,0,0.010735,0.95218
0,0,0,0,0.010736,0.95218
0,0,0,0,0.010737,0.95218
0,0,0,0,0.010738,0.95218
0,0,0,0,0.010739,0.95218
0,0,0,0,0.01074,0.95218
0,0,0,0,0.010741,0.95219
0,0,0,0,0.010742,0.95219
0,0,0,0,0.010743,0.95219
0,0,0,0,0.010744,0.95219
0,0,0,0,0.010746,0.95219
0,0,0,0,0.010747,0.95219
0,0,0,0,0.010748,0.95219
0,0,0,0,0.010749,0.95219
0,0,0,0,0.01075,0.95219
0,0,0,0,0.010751,0.95219
0,0,0,0,0.010752,0.9522
0,0,0,0,0.010753,0.9522
0,0,0,0,0.010754,0.9522
0,0,0,0,0.010755,0.9522
0,0,0,0,0.010757,0.9522
0,0,0,0,0.010758,0.9522
0,0,0,0,0.010759,0.9522
0,0,0,0,0.01076,0.9522
0,0,0,0,0.010761,0.95221
0,0,0,0,0.010762,0.95221
0,0,0,0,0.010763,0.95221
0,0,0,0,0.010764,0.95221
0,0,0,0,0.010765,0.95221
0,0,0,0,0.010766,0.95221
0,0,0,0,0.010768,0.95221
0,0,0,0,0.010769,0.95222
0,0,0,0,0.01077,0.95222
0,0,0,0,0.010771,0.95222
0,0,0,0,0.010772,0.95222
0,0,0,0,0.010773,0.95222
0,0,0,0,0.010774,0.95222
0,0,0,0,0.010775,0.95222
0,0,0,0,0.010776,0.95223
0,0,0,0,0.010778,0.95223
0,0,0,0,0.010779,0.95223
0,0,0,0,0.01078,0.95223
0,0,0,0,0.010781,0.95223
0,0,0,0,0.010782,0.95223
0,0,0,0,0.010783,0.95224
0,0,0,0,0.010784,0.95224
0,0,0,0,0.010785,0.95224
0,0,0,0,0.010786,0.95224
0,0,0,0,0.010787,0.95224
0,0,0,0,0.010789,0.95224
0,0,0,0,0.01079,0.95225
0,0,0,0,0.010791,0.95225
0,0,0,0,0.010792,0.95225
0,0,0,0,0.010793,0.95225
0,0,0,0,0.010794,0.95225
0,0,0,0,0.010795,0.95226
0,0,0,0,0.010796,0.95226
0,0,0,0,0.010797,0.95226
0,0,0,0,0.010798,0.95226
0,0,0,0,0.0108,0.95226
0,0,0,0,0.010801,0.95226
0,0,0,0,0.010802,0.95227
0,0,0,0,0.010803,0.95227
0,0,0,0,0.010804,0.95227
0,0,0,0,0.010805,0.95227
0,0,0,0,0.010806,0.95227
0,0,0,0,0.010807,0.95228
0,0,0,0,0.010808,0.95228
0,0,0,0,0.010809,0.95228
0,0,0,0,0.010811,0.95228
0,0,0,0,0.010812,0.95229
0,0,0,0,0.010813,0.95229
0,0,0,0,0.010814,0.95229
0,0,0,0,0.010815,0.95229
0,0,0,0,0.010816,0.95229
0,0,0,0,0.010817,0.9523
0,0,0,0,0.010818,0.9523
0,0,0,0,0.010819,0.9523
0,0,0,0,0.01082,0.9523
0,0,0,0,0.010822,0.95231
0,0,0,0,0.010823,0.95231
0,0,0,0,0.010824,0.95231
0,0,0,0,0.010825,0.95231
0,0,0,0,0.010826,0.95231
0,0,0,0,0.010827,0.95232
0,0,0,0,0.010828,0.95232
0,0,0,0,0.010829,0.95232
0,0,0,0,0.01083,0.95232
0,0,0,0,0.010832,0.95233
0,0,0,0,0.010833,0.95233
0,0,0,0,0.010834,0.95233
0,0,0,0,0.010835,0.95233
0,0,0,0,0.010836,0.95234
0,0,0,0,0.010837,0.95234
0,0,0,0,0.010838,0.95234
0,0,0,0,0.010839,0.95234
0,0,0,0,0.01084,0.95235
0,0,0,0,0.010841,0.95235
0,0,0,0,0.010843,0.95235
0,0,0,0,0.010844,0.95235
0,0,0,0,0.010845,0.95236
0,0,0,0,0.010846,0.95236
0,0,0,0,0.010847,0.95236
0,0,0,0,0.010848,0.95237
0,0,0,0,0.010849,0.95237
0,0,0,0,0.01085,0.95237
0,0,0,0,0.010851,0.95237
0,0,0,0,0.010852,0.95238
0,0,0,0,0.010854,0.95238
0,0,0,0,0.010855,0.95238
0,0,0,0,0.010856,0.95238
0,0,0,0,0.010857,0.95239
0,0,0,0,0.010858,0.95239
0,0,0,0,0.010859,0.95239
0,0,0,0,0.01086,0.9524
0,0,0,0,0.010861,0.9524
0,0,0,0,0.010862,0.9524
0,0,0,0,0.010863,0.9524
0,0,0,0,0.010865,0.95241
0,0,0,0,0.010866,0.95241
0,0,0,0,0.010867,0.95241
0,0,0,0,0.010868,0.95242
0,0,0,0,0.010869,0.95242
0,0,0,0,0.01087,0.95242
0,0,0,0,0.010871,0.95243
0,0,0,0,0.010872,0.95243
0,0,0,0,0.010873,0.95243
0,0,0,0,0.010875,0.95243
0,0,0,0,0.010876,0.95244
0,0,0,0,0.010877,0.95244
0,0,0,0,0.010878,0.95244
0,0,0,0,0.010879,0.95245
0,0,0,0,0.01088,0.95245
0,0,0,0,0.010881,0.95245
0,0,0,0,0.010882,0.95246
0,0,0,0,0.010883,0.95246
0,0,0,0,0.010884,0.95246
0,0,0,0,0.010886,0.95247
0,0,0,0,0.010887,0.95247
0,0,0,0,0.010888,0.95247
0,0,0,0,0.010889,0.95248
0,0,0,0,0.01089,0.95248
0,0,0,0,0.010891,0.95248
0,0,0,0,0.010892,0.95249
0,0,0,0,0.010893,0.95249
0,0,0,0,0.010894,0.95249
0,0,0,0,0.010895,0.9525
0,0,0,0,0.010897,0.9525
0,0,0,0,0.010898,0.9525
0,0,0,0,0.010899,0.95251
0,0,0,0,0.0109,0.95251
0,0,0,0,0.010901,0.95251
0,0,0,0,0.010902,0.95252
0,0,0,0,0.010903,0.95252
0,0,0,0,0.010904,0.95252
0,0,0,0,0.010905,0.95253
0,0,0,0,0.010906,0.95253
0,0,0,0,0.010908,0.95254
0,0,0,0,0.010909,0.95254
0,0,0,0,0.01091,0.95254
0,0,0,0,0.010911,0.95255
0,0,0,0,0.010912,0.95255
0,0,0,0,0.010913,0.95255
0,0,0,0,0.010914,0.95256
0,0,0,0,0.010915,0.95256
0,0,0,0,0.010916,0.95256
0,0,0,0,0.010917,0.95257
0,0,0,0,0.010919,0.95257
0,0,0,0,0.01092,0.95258
0,0,0,0,0.010921,0.95258
0,0,0,0,0.010922,0.95258
0,0,0,0,0.010923,0.95259
0,0,0,0,0.010924,0.95259
0,0,0,0,0.010925,0.95259
0,0,0,0,0.010926,0.9526
0,0,0,0,0.010927,0.9526
0,0,0,0,0.010929,0.95261
0,0,0,0,0.01093,0.95261
0,0,0,0,0.010931,0.95261
0,0,0,0,0.010932,0.95262
0,0,0,0,0.010933,0.95262
0,0,0,0,0.010934,0.95263
0,0,0,0,0.010935,0.95263
0,0,0,0,0.010936,0.95263
0,0,0,0,0.010937,0.95264
0,0,0,0,0.010938,0.95264
0,0,0,0,0.01094,0.95264
0,0,0,0,0.010941,0.95265
0,0,0,0,0.010942,0.95265
0,0,0,0,0.010943,0.95266
0,0,0,0,0.010944,0.95266
0,0,0,0,0.010945,0.95267
0,0,0,0,0.010946,0.95267
0,0,0,0,0.010947,0.95267
0,0,0,0,0.010948,0.95268
0,0,0,0,0.010949,0.95268
0,0,0,0,0.010951,0.95269
0,0,0,0,0.010952,0.95269
0,0,0,0,0.010953,0.95269
0,0,0,0,0.010954,0.9527
0,0,0,0,0.010955,0.9527
0,0,0,0,0.010956,0.95271
0,0,0,0,0.010957,0.95271
0,0,0,0,0.010958,0.95271
0,0,0,0,0.010959,0.95272
0,0,0,0,0.01096,0.95272
0,0,0,0,0.010962,0.95273
0,0,0,0,0.010963,0.95273
0,0,0,0,0.010964,0.95274
0,0,0,0,0.010965,0.95274
0,0,0,0,0.010966,0.95274
0,0,0,0,0.010967,0.95275
0,0,0,0,0.010968,0.95275
0,0,0,0,0.010969,0.95276
0,0,0,0,0.01097,0.95276
0,0,0,0,0.010971,0.95277
0,0,0,0,0.010973,0.95277
0,0,0,0,0.010974,0.95278
0,0,0,0,0.010975,0.95278
0,0,0,0,0.010976,0.95278
0,0,0,0,0.010977,0.95279
0,0,0,0,0.010978,0.95279
0,0,0,0,0.010979,0.9528
0,0,0,0,0.01098,0.9528
0,0,0,0,0.010981,0.95281
0,0,0,0,0.010983,0.95281
0,0,0,0,0.010984,0.95282
0,0,0,0,0.010985,0.95282
0,0,0,0,0.010986,0.95283
0,0,0,0,0.010987,0.95283
0,0,0,0,0.010988,0.95283
0,0,0,0,0.010989,0.95284
0,0,0,0,0.01099,0.95284
0,0,0,0,0.010991,0.95285
0,0,0,0,0.010992,0.95285
0,0,0,0,0.010994,0.95286
0,0,0,0,0.010995,0.95286
0,0,0,0,0.010996,0.95287
0,0,0,0,0.010997,0.95287
0,0,0,0,0.010998,0.95288
0,0,0,0,0.010999,0.95288
0,0,0,0,0.011,0.95289
0,0,0,0,0.011001,0.95289
0,0,0,0,0.011002,0.9529
0,0,0,0,0.011003,0.9529
0,0,0,0,0.011005,0.95291
0,0,0,0,0.011006,0.95291
0,0,0,0,0.011007,0.95292
0,0,0,0,0.011008,0.95292
0,0,0,0,0.011009,0.95293
0,0,0,0,0.01101,0.95293
0,0,0,0,0.011011,0.95294
0,0,0,0,0.011012,0.95294
0,0,0,0,0.011013,0.95295
0,0,0,0,0.011014,0.95295
0,0,0,0,0.011016,0.95296
0,0,0,0,0.011017,0.95296
0,0,0,0,0.011018,0.95297
0,0,0,0,0.011019,0.95297
0,0,0,0,0.01102,0.95298
0,0,0,0,0.011021,0.95298
0,0,0,0,0.011022,0.95299
0,0,0,0,0.011023,0.95299
0,0,0,0,0.011024,0.953
0,0,0,0,0.011026,0.953
0,0,0,0,0.011027,0.95301
0,0,0,0,0.011028,0.95301
0,0,0,0,0.011029,0.95302
0,0,0,0,0.01103,0.95302
0,0,0,0,0.011031,0.95303
0,0,0,0,0.011032,0.95303
0,0,0,0,0.011033,0.95304
0,0,0,0,0.011034,0.95304
0,0,0,0,0.011035,0.95305
0,0,0,0,0.011037,0.95305
0,0,0,0,0.011038,0.95306
0,0,0,0,0.011039,0.95307
0,0,0,0,0.01104,0.95307
0,0,0,0,0.011041,0.95308
0,0,0,0,0.011042,0.95308
0,0,0,0,0.011043,0.95309
0,0,0,0,0.011044,0.95309
0,0,0,0,0.011045,0.9531
0,0,0,0,0.011046,0.9531
0,0,0,0,0.011048,0.95311
0,0,0,0,0.011049,0.95311
0,0,0,0,0.01105,0.95312
0,0,0,0,0.011051,0.95313
0,0,0,0,0.011052,0.95313
0,0,0,0,0.011053,0.95314
0,0,0,0,0.011054,0.95314
0,0,0,0,0.011055,0.95315
0,0,0,0,0.011056,0.95315
0,0,0,0,0.011057,0.95316
0,0,0,0,0.011059,0.95317
0,0,0,0,0.01106,0.95317
0,0,0,0,0.011061,0.95318
0,0,0,0,0.011062,0.95318
0,0,0,0,0.011063,0.95319
0,0,0,0,0.011064,0.95319
0,0,0,0,0.011065,0.9532
0,0,0,0,0.011066,0.95321
0,0,0,0,0.011067,0.95321
0,0,0,0,0.011068,0.95322
0,0,0,0,0.01107,0.95322
0,0,0,0,0.011071,0.95323
0,0,0,0,0.011072,0.95323
0,0,0,0,0.011073,0.95324
0,0,0,0,0.011074,0.95325
0,0,0,0,0.011075,0.95325
0,0,0,0,0.011076,0.95326
0,0,0,0,0.011077,0.95326
0,0,0,0,0.011078,0.95327
0,0,0,0,0.01108,0.95328
0,0,0,0,0.011081,0.95328
0,0,0,0,0.011082,0.95329
0,0,0,0,0.011083,0.95329
0,0,0,0,0.011084,0.9533
0,0,0,0,0.011085,0.95331
0,0,0,0,0.011086,0.95331
0,0,0,0,0.011087,0.95332
0,0,0,0,0.011088,0.95332
0,0,0,0,0.011089,0.95333
0,0,0,0,0.011091,0.95334
0,0,0,0,0.011092,0.95334
0,0,0,0,0.011093,0.95335
0,0,0,0,0.011094,0.95335
0,0,0,0,0.011095,0.95336
0,0,0,0,0.011096,0.95337
0,0,0,0,0.011097,0.95337
0,0,0,0,0.011098,0.95338
0,0,0,0,0.011099,0.95338
0,0,0,0,0.0111,0.95339
0,0,0,0,0.011102,0.9534
0,0,0,0,0.011103,0.9534
0,0,0,0,0.011104,0.95341
0,0,0,0,0.011105,0.95342
0,0,0,0,0.011106,0.95342
0,0,0,0,0.011107,0.95343
0,0,0,0,0.011108,0.95343
0,0,0,0,0.011109,0.95344
0,0,0,0,0.01111,0.95345
0,0,0,0,0.011111,0.95345
0,0,0,0,0.011113,0.95346
0,0,0,0,0.011114,0.95347
0,0,0,0,0.011115,0.95347
0,0,0,0,0.011116,0.95348
0,0,0,0,0.011117,0.95348
0,0,0,0,0.011118,0.95349
0,0,0,0,0.011119,0.9535
0,0,0,0,0.01112,0.9535
0,0,0,0,0.011121,0.95351
0,0,0,0,0.011123,0.95352
0,0,0,0,0.011124,0.95352
0,0,0,0,0.011125,0.95353
0,0,0,0,0.011126,0.95354
0,0,0,0,0.011127,0.95354
0,0,0,0,0.011128,0.95355
0,0,0,0,0.011129,0.95355
0,0,0,0,0.01113,0.95356
0,0,0,0,0.011131,0.95357
0,0,0,0,0.011132,0.95357
0,0,0,0,0.011134,0.95358
0,0,0,0,0.011135,0.95359
0,0,0,0,0.011136,0.95359
0,0,0,0,0.011137,0.9536
0,0,0,0,0.011138,0.95361
0,0,0,0,0.011139,0.95361
0,0,0,0,0.01114,0.95362
0,0,0,0,0.011141,0.95363
0,0,0,0,0.011142,0.95363
0,0,0,0,0.011143,0.95364
0,0,0,0,0.011145,0.95365
0,0,0,0,0.011146,0.95365
0,0,0,0,0.011147,0.95366
0,0,0,0,0.011148,0.95367
0,0,0,0,0.011149,0.95367
0,0,0,0,0.01115,0.95368
0,0,0,0,0.011151,0.95369
0,0,0,0,0.011152,0.95369
0,0,0,0,0.011153,0.9537
0,0,0,0,0.011154,0.95371
0,0,0,0,0.011156,0.95371
0,0,0,0,0.011157,0.95372
0,0,0,0,0.011158,0.95373
0,0,0,0,0.011159,0.95373
0,0,0,0,0.01116,0.95374
0,0,0,0,0.011161,0.95375
0,0,0,0,0.011162,0.95375
0,0,0,0,0.011163,0.95376
0,0,0,0,0.011164,0.95377
0,0,0,0,0.011165,0.95378
0,0,0,0,0.011167,0.95378
0,0,0,0,0.011168,0.95379
0,0,0,0,0.011169,0.9538
0,0,0,0,0.01117,0.9538
0,0,0,0,0.011171,0.95381
0,0,0,0,0.011172,0.95382
0,0,0,0,0.011173,0.95382
0,0,0,0,0.011174,0.95383
0,0,0,0,0.011175,0.95384
0,0,0,0,0.011177,0.95384
0,0,0,0,0.011178,0.95385
0,0,0,0,0.011179,0.95386
0,0,0,0,0.01118,0.95387
0,0,0,0,0.011181,0.95387
0,0,0,0,0.011182,0.95388
0,0,0,0,0.011183,0.95389
0,0,0,0,0.011184,0.95389
0,0,0,0,0.011185,0.9539
0,0,0,0,0.011186,0.95391
0,0,0,0,0.011188,0.95391
0,0,0,0,0.011189,0.95392
0,0,0,0,0.01119,0.95393
0,0,0,0,0.011191,0.95394
0,0,0,0,0.011192,0.95394
0,0,0,0,0.011193,0.95395
0,0,0,0,0.011194,0.95396
0,0,0,0,0.011195,0.95396
0,0,0,0,0.011196,0.95397
0,0,0,0,0.011197,0.95398
0,0,0,0,0.011199,0.95399
0,0,0,0,0.0112,0.95399
0,0,0,0,0.011201,0.954
0,0,0,0,0.011202,0.95401
0,0,0,0,0.011203,0.95402
0,0,0,0,0.011204,0.95402
0,0,0,0,0.011205,0.95403
0,0,0,0,0.011206,0.95404
0,0,0,0,0.011207,0.95404
0,0,0,0,0.011208,0.95405
0,0,0,0,0.01121,0.95406
0,0,0,0,0.011211,0.95407
0,0,0,0,0.011212,0.95407
0,0,0,0,0.011213,0.95408
0,0,0,0,0.011214,0.95409
0,0,0,0,0.011215,0.9541
0,0,0,0,0.011216,0.9541
0,0,0,0,0.011217,0.95411
0,0,0,0,0.011218,0.95412
0,0,0,0,0.011219,0.95413
0,0,0,0,0.011221,0.95413
0,0,0,0,0.011222,0.95414
0,0,0,0,0.011223,0.95415
0,0,0,0,0.011224,0.95416
0,0,0,0,0.011225,0.95416
0,0,0,0,0.011226,0.95417
0,0,0,0,0.011227,0.95418
0,0,0,0,0.011228,0.95419
0,0,0,0,0.011229,0.95419
0,0,0,0,0.011231,0.9542
0,0,0,0,0.011232,0.95421
0,0,0,0,0.011233,0.95422
0,0,0,0,0.011234,0.95422
0,0,0,0,0.011235,0.95423
0,0,0,0,0.011236,0.95424
0,0,0,0,0.011237,0.95425
0,0,0,0,0.011238,0.95425
0,0,0,0,0.011239,0.95426
0,0,0,0,0.01124,0.95427
0,0,0,0,0.011242,0.95428
0,0,0,0,0.011243,0.95428
0,0,0,0,0.011244,0.95429
0,0,0,0,0.011245,0.9543
0,0,0,0,0.011246,0.95431
0,0,0,0,0.011247,0.95431
0,0,0,0,0.011248,0.95432
0,0,0,0,0.011249,0.95433
0,0,0,0,0.01125,0.95434
0,0,0,0,0.011251,0.95435
0,0,0,0,0.011253,0.95435
0,0,0,0,0.011254,0.95436
0,0,0,0,0.011255,0.95437
0,0,0,0,0.011256,0.95438
0,0,0,0,0.011257,0.95439
0,0,0,0,0.011258,0.95439
0,0,0,0,0.011259,0.9544
0,0,0,0,0.01126,0.95441
0,0,0,0,0.011261,0.95442
0,0,0,0,0.011262,0.95443
0,0,0,0,0.011264,0.95443
0,0,0,0,0.011265,0.95444
0,0,0,0,0.011266,0.95445
0,0,0,0,0.011267,0.95446
0,0,0,0,0.011268,0.95447
0,0,0,0,0.011269,0.95447
0,0,0,0,0.01127,0.95448
0,0,0,0,0.011271,0.95449
0,0,0,0,0.011272,0.9545
0,0,0,0,0.011274,0.95451
0,0,0,0,0.011275,0.95451
0,0,0,0,0.011276,0.95452
0,0,0,0,0.011277,0.95453
0,0,0,0,0.011278,0.95454
0,0,0,0,0.011279,0.95455
0,0,0,0,0.01128,0.95456
0,0,0,0,0.011281,0.95456
0,0,0,0,0.011282,0.95457
0,0,0,0,0.011283,0.95458
0,0,0,0,0.011285,0.95459
0,0,0,0,0.011286,0.9546
0,0,0,0,0.011287,0.95461
0,0,0,0,0.011288,0.95461
0,0,0,0,0.011289,0.95462
0,0,0,0,0.01129,0.95463
0,0,0,0,0.011291,0.95464
0,0,0,0,0.011292,0.95465
0,0,0,0,0.011293,0.95466
0,0,0,0,0.011294,0.95467
0,0,0,0,0.011296,0.95467
0,0,0,0,0.011297,0.95468
0,0,0,0,0.011298,0.95469
0,0,0,0,0.011299,0.9547
0,0,0,0,0.0113,0.95471
0,0,0,0,0.011301,0.95472
0,0,0,0,0.011302,0.95473
0,0,0,0,0.011303,0.95473
0,0,0,0,0.011304,0.95474
0,0,0,0,0.011305,0.95475
0,0,0,0,0.011307,0.95476
0,0,0,0,0.011308,0.95477
0,0,0,0,0.011309,0.95478
0,0,0,0,0.01131,0.95479
0,0,0,0,0.011311,0.95479
0,0,0,0,0.011312,0.9548
0,0,0,0,0.011313,0.95481
0,0,0,0,0.011314,0.95482
0,0,0,0,0.011315,0.95483
0,0,0,0,0.011316,0.95484
0,0,0,0,0.011318,0.95485
0,0,0,0,0.011319,0.95486
0,0,0,0,0.01132,0.95487
0,0,0,0,0.011321,0.95487
0,0,0,0,0.011322,0.95488
0,0,0,0,0.011323,0.95489
0,0,0,0,0.011324,0.9549
0,0,0,0,0.011325,0.95491
0,0,0,0,0.011326,0.95492
0,0,0,0,0.011328,0.95493
0,0,0,0,0.011329,0.95494
0,0,0,0,0.01133,0.95495
0,0,0,0,0.011331,0.95496
0,0,0,0,0.011332,0.95496
0,0,0,0,0.011333,0.95497
0,0,0,0,0.011334,0.95498
0,0,0,0,0.011335,0.95499
0,0,0,0,0.011336,0.955
0,0,0,0,0.011337,0.95501
0,0,0,0,0.011339,0.95502
0,0,0,0,0.01134,0.95503
0,0,0,0,0.011341,0.95504
0,0,0,0,0.011342,0.95505
0,0,0,0,0.011343,0.95506
0,0,0,0,0.011344,0.95507
0,0,0,0,0.011345,0.95507
0,0,0,0,0.011346,0.95508
0,0,0,0,0.011347,0.95509
0,0,0,0,0.011348,0.9551
0,0,0,0,0.01135,0.95511
0,0,0,0,0.011351,0.95512
0,0,0,0,0.011352,0.95513
0,0,0,0,0.011353,0.95514
0,0,0,0,0.011354,0.95515
0,0,0,0,0.011355,0.95516
0,0,0,0,0.011356,0.95517
0,0,0,0,0.011357,0.95518
0,0,0,0,0.011358,0.95519
0,0,0,0,0.011359,0.9552
0,0,0,0,0.011361,0.95521
0,0,0,0,0.011362,0.95522
0,0,0,0,0.011363,0.95523
0,0,0,0,0.011364,0.95523
0,0,0,0,0.011365,0.95524
0,0,0,0,0.011366,0.95525
0,0,0,0,0.011367,0.95526
0,0,0,0,0.011368,0.95527
0,0,0,0,0.011369,0.95528
0,0,0,0,0.011371,0.95529
0,0,0,0,0.011372,0.9553
0,0,0,0,0.011373,0.95531
0,0,0,0,0.011374,0.95532
0,0,0,0,0.011375,0.95533
0,0,0,0,0.011376,0.95534
0,0,0,0,0.011377,0.95535
0,0,0,0,0.011378,0.95536
0,0,0,0,0.011379,0.95537
0,0,0,0,0.01138,0.95538
0,0,0,0,0.011382,0.95539
0,0,0,0,0.011383,0.9554
0,0,0,0,0.011384,0.95541
0,0,0,0,0.011385,0.95541
0,0,0,0,0.011386,0.95542
0,0,0,0,0.011387,0.95543
0,0,0,0,0.011388,0.95544
0,0,0,0,0.011389,0.95545
0,0,0,0,0.01139,0.95546
0,0,0,0,0.011391,0.95547
0,0,0,0,0.011393,0.95548
0,0,0,0,0.011394,0.95549
0,0,0,0,0.011395,0.9555
0,0,0,0,0.011396,0.95551
0,0,0,0,0.011397,0.95552
0,0,0,0,0.011398,0.95553
0,0,0,0,0.011399,0.95554
0,0,0,0,0.0114,0.95555
0,0,0,0,0.011401,0.95556
0,0,0,0,0.011402,0.95557
0,0,0,0,0.011404,0.95558
0,0,0,0,0.011405,0.95559
0,0,0,0,0.011406,0.9556
0,0,0,0,0.011407,0.95561
0,0,0,0,0.011408,0.95562
0,0,0,0,0.011409,0.95563
0,0,0,0,0.01141,0.95564
0,0,0,0,0.011411,0.95565
0,0,0,0,0.011412,0.95566
0,0,0,0,0.011413,0.95567
0,0,0,0,0.011415,0.95568
0,0,0,0,0.011416,0.95569
0,0,0,0,0.011417,0.9557
0,0,0,0,0.011418,0.95571
0,0,0,0,0.011419,0.95572
0,0,0,0,0.01142,0.95573
0,0,0,0,0.011421,0.95574
0,0,0,0,0.011422,0.95575
0,0,0,0,0.011423,0.95576
0,0,0,0,0.011425,0.95577
0,0,0,0,0.011426,0.95578
0,0,0,0,0.011427,0.95579
0,0,0,0,0.011428,0.9558
0,0,0,0,0.011429,0.95581
0,0,0,0,0.01143,0.95582
0,0,0,0,0.011431,0.95583
0,0,0,0,0.011432,0.95584
0,0,0,0,0.011433,0.95585
0,0,0,0,0.011434,0.95586
0,0,0,0,0.011436,0.95587
0,0,0,0,0.011437,0.95588
0,0,0,0,0.011438,0.95589
0,0,0,0,0.011439,0.9559
0,0,0,0,0.01144,0.95591
0,0,0,0,0.011441,0.95592
0,0,0,0,0.011442,0.95593
0,0,0,0,0.011443,0.95594
0,0,0,0,0.011444,0.95595
0,0,0,0,0.011445,0.95596
0,0,0,0,0.011447,0.95597
0,0,0,0,0.011448,0.95598
0,0,0,0,0.011449,0.95599
0,0,0,0,0.01145,0.956
0,0,0,0,0.011451,0.95601
0,0,0,0,0.011452,0.95602
0,0,0,0,0.011453,0.95603
0,0,0,0,0.011454,0.95604
0,0,0,0,0.011455,0.95605
0,0,0,0,0.011456,0.95606
0,0,0,0,0.011458,0.95607
0,0,0,0,0.011459,0.95608
0,0,0,0,0.01146,0.95609
0,0,0,0,0.011461,0.9561
0,0,0,0,0.011462,0.95611
0,0,0,0,0.011463,0.95612
0,0,0,0,0.011464,0.95613
0,0,0,0,0.011465,0.95614
0,0,0,0,0.011466,0.95615
0,0,0,0,0.011467,0.95616
0,0,0,0,0.011469,0.95617
0,0,0,0,0.01147,0.95618
0,0,0,0,0.011471,0.95619
0,0,0,0,0.011472,0.9562
0,0,0,0,0.011473,0.95621
0,0,0,0,0.011474,0.95623
0,0,0,0,0.011475,0.95624
0,0,0,0,0.011476,0.95625
0,0,0,0,0.011477,0.95626
0,0,0,0,0.011479,0.95627
0,0,0,0,0.01148,0.95628
0,0,0,0,0.011481,0.95629
0,0,0,0,0.011482,0.9563
0,0,0,0,0.011483,0.95631
0,0,0,0,0.011484,0.95632
0,0,0,0,0.011485,0.95633
0,0,0,0,0.011486,0.95634
0,0,0,0,0.011487,0.95635
0,0,0,0,0.011488,0.95636
0,0,0,0,0.01149,0.95637
0,0,0,0,0.011491,0.95638
0,0,0,0,0.011492,0.95639
0,0,0,0,0.011493,0.9564
0,0,0,0,0.011494,0.95641
0,0,0,0,0.011495,0.95642
0,0,0,0,0.011496,0.95644
0,0,0,0,0.011497,0.95645
0,0,0,0,0.011498,0.95646
0,0,0,0,0.011499,0.95647
0,0,0,0,0.011501,0.95648
0,0,0,0,0.011502,0.95649
0,0,0,0,0.011503,0.9565
0,0,0,0,0.011504,0.95651
0,0,0,0,0.011505,0.95652
0,0,0,0,0.011506,0.95653
0,0,0,0,0.011507,0.95654
0,0,0,0,0.011508,0.95655
0,0,0,0,0.011509,0.95657
0,0,0,0,0.01151,0.95658
0,0,0,0,0.011512,0.95659
0,0,0,0,0.011513,0.9566
0,0,0,0,0.011514,0.95661
0,0,0,0,0.011515,0.95662
0,0,0,0,0.011516,0.95663
0,0,0,0,0.011517,0.95664
0,0,0,0,0.011518,0.95665
0,0,0,0,0.011519,0.95666
0,0,0,0,0.01152,0.95668
0,0,0,0,0.011522,0.95669
0,0,0,0,0.011523,0.9567
0,0,0,0,0.011524,0.95671
0,0,0,0,0.011525,0.95672
0,0,0,0,0.011526,0.95673
0,0,0,0,0.011527,0.95674
0,0,0,0,0.011528,0.95675
0,0,0,0,0.011529,0.95677
0,0,0,0,0.01153,0.95678
0,0,0,0,0.011531,0.95679
0,0,0,0,0.011533,0.9568
0,0,0,0,0.011534,0.95681
0,0,0,0,0.011535,0.95682
0,0,0,0,0.011536,0.95683
0,0,0,0,0.011537,0.95685
0,0,0,0,0.011538,0.95686
0,0,0,0,0.011539,0.95687
0,0,0,0,0.01154,0.95688
0,0,0,0,0.011541,0.95689
0,0,0,0,0.011542,0.9569
0,0,0,0,0.011544,0.95691
0,0,0,0,0.011545,0.95693
0,0,0,0,0.011546,0.95694
0,0,0,0,0.011547,0.95695
0,0,0,0,0.011548,0.95696
0,0,0,0,0.011549,0.95697
0,0,0,0,0.01155,0.95698
0,0,0,0,0.011551,0.957
0,0,0,0,0.011552,0.95701
0,0,0,0,0.011553,0.95702
0,0,0,0,0.011555,0.95703
0,0,0,0,0.011556,0.95704
0,0,0,0,0.011557,0.95705
0,0,0,0,0.011558,0.95707
0,0,0,0,0.011559,0.95708
0,0,0,0,0.01156,0.95709
0,0,0,0,0.011561,0.9571
0,0,0,0,0.011562,0.95711
0,0,0,0,0.011563,0.95713
0,0,0,0,0.011564,0.95714
0,0,0,0,0.011566,0.95715
0,0,0,0,0.011567,0.95716
0,0,0,0,0.011568,0.95717
0,0,0,0,0.011569,0.95719
0,0,0,0,0.01157,0.9572
0,0,0,0,0.011571,0.95721
0,0,0,0,0.011572,0.95722
0,0,0,0,0.011573,0.95723
0,0,0,0,0.011574,0.95724
0,0,0,0,0.011576,0.95726
0,0,0,0,0.011577,0.95727
0,0,0,0,0.011578,0.95728
0,0,0,0,0.011579,0.95729
0,0,0,0,0.01158,0.9573
0,0,0,0,0.011581,0.95732
0,0,0,0,0.011582,0.95733
0,0,0,0,0.011583,0.95734
0,0,0,0,0.011584,0.95735
0,0,0,0,0.011585,0.95736
0,0,0,0,0.011587,0.95738
0,0,0,0,0.011588,0.95739
0,0,0,0,0.011589,0.9574
0,0,0,0,0.01159,0.95741
0,0,0,0,0.011591,0.95742
0,0,0,0,0.011592,0.95743
0,0,0,0,0.011593,0.95745
0,0,0,0,0.011594,0.95746
0,0,0,0,0.011595,0.95747
0,0,0,0,0.011596,0.95748
0,0,0,0,0.011598,0.95749
0,0,0,0,0.011599,0.95751
0,0,0,0,0.0116,0.95752
0,0,0,0,0.011601,0.95753
0,0,0,0,0.011602,0.95754
0,0,0,0,0.011603,0.95755
0,0,0,0,0.011604,0.95757
0,0,0,0,0.011605,0.95758
0,0,0,0,0.011606,0.95759
0,0,0,0,0.011607,0.9576
0,0,0,0,0.011609,0.95761
0,0,0,0,0.01161,0.95763
0,0,0,0,0.011611,0.95764
0,0,0,0,0.011612,0.95765
0,0,0,0,0.011613,0.95766
0,0,0,0,0.011614,0.95768
0,0,0,0,0.011615,0.95769
0,0,0,0,0.011616,0.9577
0,0,0,0,0.011617,0.95771
0,0,0,0,0.011618,0.95772
0,0,0,0,0.01162,0.95774
0,0,0,0,0.011621,0.95775
0,0,0,0,0.011622,0.95776
0,0,0,0,0.011623,0.95777
0,0,0,0,0.011624,0.95779
0,0,0,0,0.011625,0.9578
0,0,0,0,0.011626,0.95781
0,0,0,0,0.011627,0.95782
0,0,0,0,0.011628,0.95783
0,0,0,0,0.01163,0.95785
0,0,0,0,0.011631,0.95786
0,0,0,0,0.011632,0.95787
0,0,0,0,0.011633,0.95788
0,0,0,0,0.011634,0.9579
0,0,0,0,0.011635,0.95791
0,0,0,0,0.011636,0.95792
0,0,0,0,0.011637,0.95793
0,0,0,0,0.011638,0.95795
0,0,0,0,0.011639,0.95796
0,0,0,0,0.011641,0.95797
0,0,0,0,0.011642,0.95798
0,0,0,0,0.011643,0.95799
0,0,0,0,0.011644,0.95801
0,0,0,0,0.011645,0.95802
0,0,0,0,0.011646,0.95803
0,0,0,0,0.011647,0.95804
0,0,0,0,0.011648,0.95806
0,0,0,0,0.011649,0.95807
0,0,0,0,0.01165,0.95808
0,0,0,0,0.011652,0.95809
0,0,0,0,0.011653,0.95811
0,0,0,0,0.011654,0.95812
0,0,0,0,0.011655,0.95813
0,0,0,0,0.011656,0.95814
0,0,0,0,0.011657,0.95816
0,0,0,0,0.011658,0.95817
0,0,0,0,0.011659,0.95818
0,0,0,0,0.01166,0.95819
0,0,0,0,0.011661,0.95821
0,0,0,0,0.011663,0.95822
0,0,0,0,0.011664,0.95823
0,0,0,0,0.011665,0.95824
0,0,0,0,0.011666,0.95825
0,0,0,0,0.011667,0.95827
0,0,0,0,0.011668,0.95828
0,0,0,0,0.011669,0.95829
0,0,0,0,0.01167,0.9583
0,0,0,0,0.011671,0.95832
0,0,0,0,0.011673,0.95833
0,0,0,0,0.011674,0.95834
0,0,0,0,0.011675,0.95835
0,0,0,0,0.011676,0.95837
0,0,0,0,0.011677,0.95838
0,0,0,0,0.011678,0.95839
0,0,0,0,0.011679,0.95841
0,0,0,0,0.01168,0.95842
0,0,0,0,0.011681,0.95843
0,0,0,0,0.011682,0.95845
0,0,0,0,0.011684,0.95846
0,0,0,0,0.011685,0.95847
0,0,0,0,0.011686,0.95849
0,0,0,0,0.011687,0.9585
0,0,0,0,0.011688,0.95851
0,0,0,0,0.011689,0.95853
0,0,0,0,0.01169,0.95854
0,0,0,0,0.011691,0.95855
0,0,0,0,0.011692,0.95857
0,0,0,0,0.011693,0.95858
0,0,0,0,0.011695,0.95859
0,0,0,0,0.011696,0.95861
0,0,0,0,0.011697,0.95862
0,0,0,0,0.011698,0.95863
0,0,0,0,0.011699,0.95865
0,0,0,0,0.0117,0.95866
0,0,0,0,0.011701,0.95867
0,0,0,0,0.011702,0.95869
0,0,0,0,0.011703,0.9587
0,0,0,0,0.011704,0.95871
0,0,0,0,0.011706,0.95873
0,0,0,0,0.011707,0.95874
0,0,0,0,0.011708,0.95875
0,0,0,0,0.011709,0.95877
0,0,0,0,0.01171,0.95878
0,0,0,0,0.011711,0.9588
0,0,0,0,0.011712,0.95881
0,0,0,0,0.011713,0.95882
0,0,0,0,0.011714,0.95884
0,0,0,0,0.011715,0.95885
0,0,0,0,0.011717,0.95886
0,0,0,0,0.011718,0.95888
0,0,0,0,0.011719,0.95889
0,0,0,0,0.01172,0.95891
0,0,0,0,0.011721,0.95892
0,0,0,0,0.011722,0.95893
0,0,0,0,0.011723,0.95895
0,0,0,0,0.011724,0.95896
0,0,0,0,0.011725,0.95897
0,0,0,0,0.011727,0.95899
0,0,0,0,0.011728,0.959
0,0,0,0,0.011729,0.95902
0,0,0,0,0.01173,0.95903
0,0,0,0,0.011731,0.95904
0,0,0,0,0.011732,0.95906
0,0,0,0,0.011733,0.95907
0,0,0,0,0.011734,0.95909
0,0,0,0,0.011735,0.9591
0,0,0,0,0.011736,0.95911
0,0,0,0,0.011738,0.95913
0,0,0,0,0.011739,0.95914
0,0,0,0,0.01174,0.95916
0,0,0,0,0.011741,0.95917
0,0,0,0,0.011742,0.95919
0,0,0,0,0.011743,0.9592
0,0,0,0,0.011744,0.95921
0,0,0,0,0.011745,0.95923
0,0,0,0,0.011746,0.95924
0,0,0,0,0.011747,0.95926
0,0,0,0,0.011749,0.95927
0,0,0,0,0.01175,0.95928
0,0,0,0,0.011751,0.9593
0,0,0,0,0.011752,0.95931
0,0,0,0,0.011753,0.95933
0,0,0,0,0.011754,0.95934
0,0,0,0,0.011755,0.95935
0,0,0,0,0.011756,0.95937
0,0,0,0,0.011757,0.95938
0,0,0,0,0.011758,0.9594
0,0,0,0,0.01176,0.95941
0,0,0,0,0.011761,0.95942
0,0,0,0,0.011762,0.95944
0,0,0,0,0.011763,0.95945
0,0,0,0,0.011764,0.95947
0,0,0,0,0.011765,0.95948
0,0,0,0,0.011766,0.95949
0,0,0,0,0.011767,0.95951
0,0,0,0,0.011768,0.95952
0,0,0,0,0.01177,0.95954
0,0,0,0,0.011771,0.95955
0,0,0,0,0.011772,0.95956
0,0,0,0,0.011773,0.95958
0,0,0,0,0.011774,0.95959
0,0,0,0,0.011775,0.95961
0,0,0,0,0.011776,0.95962
0,0,0,0,0.011777,0.95964
0,0,0,0,0.011778,0.95965
0,0,0,0,0.011779,0.95966
0,0,0,0,0.011781,0.95968
0,0,0,0,0.011782,0.95969
0,0,0,0,0.011783,0.95971
0,0,0,0,0.011784,0.95972
0,0,0,0,0.011785,0.95974
0,0,0,0,0.011786,0.95975
0,0,0,0,0.011787,0.95976
0,0,0,0,0.011788,0.95978
0,0,0,0,0.011789,0.95979
0,0,0,0,0.01179,0.95981
0,0,0,0,0.011792,0.95982
0,0,0,0,0.011793,0.95984
0,0,0,0,0.011794,0.95985
0,0,0,0,0.011795,0.95986
0,0,0,0,0.011796,0.95988
0,0,0,0,0.011797,0.95989
0,0,0,0,0.011798,0.95991
0,0,0,0,0.011799,0.95992
0,0,0,0,0.0118,0.95994
0,0,0,0,0.011801,0.95995
0,0,0,0,0.011803,0.95996
0,0,0,0,0.011804,0.95998
0,0,0,0,0.011805,0.95999
0,0,0,0,0.011806,0.96001
0,0,0,0,0.011807,0.96002
0,0,0,0,0.011808,0.96004
0,0,0,0,0.011809,0.96005
0,0,0,0,0.01181,0.96007
0,0,0,0,0.011811,0.96008
0,0,0,0,0.011812,0.9601
0,0,0,0,0.011814,0.96011
0,0,0,0,0.011815,0.96012
0,0,0,0,0.011816,0.96014
0,0,0,0,0.011817,0.96015
0,0,0,0,0.011818,0.96017
0,0,0,0,0.011819,0.96018
0,0,0,0,0.01182,0.9602
0,0,0,0,0.011821,0.96021
0,0,0,0,0.011822,0.96023
0,0,0,0,0.011824,0.96024
0,0,0,0,0.011825,0.96026
0,0,0,0,0.011826,0.96027
0,0,0,0,0.011827,0.96029
0,0,0,0,0.011828,0.9603
0,0,0,0,0.011829,0.96032
0,0,0,0,0.01183,0.96033
0,0,0,0,0.011831,0.96035
0,0,0,0,0.011832,0.96036
0,0,0,0,0.011833,0.96038
0,0,0,0,0.011835,0.96039
0,0,0,0,0.011836,0.96041
0,0,0,0,0.011837,0.96042
0,0,0,0,0.011838,0.96043
0,0,0,0,0.011839,0.96045
0,0,0,0,0.01184,0.96046
0,0,0,0,0.011841,0.96048
0,0,0,0,0.011842,0.96049
0,0,0,0,0.011843,0.96051
0,0,0,0,0.011844,0.96053
0,0,0,0,0.011846,0.96054
0,0,0,0,0.011847,0.96056
0,0,0,0,0.011848,0.96057
0,0,0,0,0.011849,0.96059
0,0,0,0,0.01185,0.9606
0,0,0,0,0.011851,0.96062
0,0,0,0,0.011852,0.96063
0,0,0,0,0.011853,0.96065
0,0,0,0,0.011854,0.96066
0,0,0,0,0.011855,0.96068
0,0,0,0,0.011857,0.96069
0,0,0,0,0.011858,0.96071
0,0,0,0,0.011859,0.96072
0,0,0,0,0.01186,0.96074
0,0,0,0,0.011861,0.96075
0,0,0,0,0.011862,0.96077
0,0,0,0,0.011863,0.96078
0,0,0,0,0.011864,0.9608
0,0,0,0,0.011865,0.96082
0,0,0,0,0.011866,0.96083
0,0,0,0,0.011868,0.96085
0,0,0,0,0.011869,0.96086
0,0,0,0,0.01187,0.96088
0,0,0,0,0.011871,0.96089
0,0,0,0,0.011872,0.96091
0,0,0,0,0.011873,0.96092
0,0,0,0,0.011874,0.96094
0,0,0,0,0.011875,0.96096
0,0,0,0,0.011876,0.96097
0,0,0,0,0.011878,0.96099
0,0,0,0,0.011879,0.961
0,0,0,0,0.01188,0.96102
0,0,0,0,0.011881,0.96104
0,0,0,0,0.011882,0.96105
0,0,0,0,0.011883,0.96107
0,0,0,0,0.011884,0.96108
0,0,0,0,0.011885,0.9611
0,0,0,0,0.011886,0.96111
0,0,0,0,0.011887,0.96113
0,0,0,0,0.011889,0.96115
0,0,0,0,0.01189,0.96116
0,0,0,0,0.011891,0.96118
0,0,0,0,0.011892,0.96119
0,0,0,0,0.011893,0.96121
0,0,0,0,0.011894,0.96123
0,0,0,0,0.011895,0.96124
0,0,0,0,0.011896,0.96126
0,0,0,0,0.011897,0.96127
0,0,0,0,0.011898,0.96129
0,0,0,0,0.0119,0.9613
0,0,0,0,0.011901,0.96132
0,0,0,0,0.011902,0.96134
0,0,0,0,0.011903,0.96135
0,0,0,0,0.011904,0.96137
0,0,0,0,0.011905,0.96138
0,0,0,0,0.011906,0.9614
0,0,0,0,0.011907,0.96141
0,0,0,0,0.011908,0.96143
0,0,0,0,0.011909,0.96145
0,0,0,0,0.011911,0.96146
0,0,0,0,0.011912,0.96148
0,0,0,0,0.011913,0.96149
0,0,0,0,0.011914,0.96151
0,0,0,0,0.011915,0.96153
0,0,0,0,0.011916,0.96154
0,0,0,0,0.011917,0.96156
0,0,0,0,0.011918,0.96157
0,0,0,0,0.011919,0.96159
0,0,0,0,0.011921,0.9616
0,0,0,0,0.011922,0.96162
0,0,0,0,0.011923,0.96164
0,0,0,0,0.011924,0.96165
0,0,0,0,0.011925,0.96167
0,0,0,0,0.011926,0.96168
0,0,0,0,0.011927,0.9617
0,0,0,0,0.011928,0.96172
0,0,0,0,0.011929,0.96173
0,0,0,0,0.01193,0.96175
0,0,0,0,0.011932,0.96176
0,0,0,0,0.011933,0.96178
0,0,0,0,0.011934,0.96179
0,0,0,0,0.011935,0.96181
0,0,0,0,0.011936,0.96183
0,0,0,0,0.011937,0.96184
0,0,0,0,0.011938,0.96186
0,0,0,0,0.011939,0.96187
0,0,0,0,0.01194,0.96189
0,0,0,0,0.011941,0.96191
0,0,0,0,0.011943,0.96192
0,0,0,0,0.011944,0.96194
0,0,0,0,0.011945,0.96196
0,0,0,0,0.011946,0.96197
0,0,0,0,0.011947,0.96199
0,0,0,0,0.011948,0.962
0,0,0,0,0.011949,0.96202
0,0,0,0,0.01195,0.96204
0,0,0,0,0.011951,0.96205
0,0,0,0,0.011952,0.96207
0,0,0,0,0.011954,0.96208
0,0,0,0,0.011955,0.9621
0,0,0,0,0.011956,0.96212
0,0,0,0,0.011957,0.96213
0,0,0,0,0.011958,0.96215
0,0,0,0,0.011959,0.96216
0,0,0,0,0.01196,0.96218
0,0,0,0,0.011961,0.9622
0,0,0,0,0.011962,0.96221
0,0,0,0,0.011963,0.96223
0,0,0,0,0.011965,0.96224
0,0,0,0,0.011966,0.96226
0,0,0,0,0.011967,0.96228
0,0,0,0,0.011968,0.96229
0,0,0,0,0.011969,0.96231
0,0,0,0,0.01197,0.96233
0,0,0,0,0.011971,0.96234
0,0,0,0,0.011972,0.96236
0,0,0,0,0.011973,0.96238
0,0,0,0,0.011975,0.96239
0,0,0,0,0.011976,0.96241
0,0,0,0,0.011977,0.96243
0,0,0,0,0.011978,0.96244
0,0,0,0,0.011979,0.96246
0,0,0,0,0.01198,0.96248
0,0,0,0,0.011981,0.96249
0,0,0,0,0.011982,0.96251
0,0,0,0,0.011983,0.96253
0,0,0,0,0.011984,0.96254
0,0,0,0,0.011986,0.96256
0,0,0,0,0.011987,0.96258
0,0,0,0,0.011988,0.96259
0,0,0,0,0.011989,0.96261
0,0,0,0,0.01199,0.96263
0,0,0,0,0.011991,0.96264
0,0,0,0,0.011992,0.96266
0,0,0,0,0.011993,0.96268
0,0,0,0,0.011994,0.96269
0,0,0,0,0.011995,0.96271
0,0,0,0,0.011997,0.96273
0,0,0,0,0.011998,0.96275
0,0,0,0,0.011999,0.96276
0,0,0,0,0.012,0.96278
0,0,0,0,0.012001,0.9628
0,0,0,0,0.012002,0.96282
0,0,0,0,0.012003,0.96283
0,0,0,0,0.012004,0.96285
0,0,0,0,0.012005,0.96287
0,0,0,0,0.012006,0.96288
0,0,0,0,0.012008,0.9629
0,0,0,0,0.012009,0.96292
0,0,0,0,0.01201,0.96294
0,0,0,0,0.012011,0.96295
0,0,0,0,0.012012,0.96297
0,0,0,0,0.012013,0.96299
0,0,0,0,0.012014,0.96301
0,0,0,0,0.012015,0.96302
0,0,0,0,0.012016,0.96304
0,0,0,0,0.012018,0.96306
0,0,0,0,0.012019,0.96308
0,0,0,0,0.01202,0.96309
0,0,0,0,0.012021,0.96311
0,0,0,0,0.012022,0.96313
0,0,0,0,0.012023,0.96315
0,0,0,0,0.012024,0.96316
0,0,0,0,0.012025,0.96318
0,0,0,0,0.012026,0.9632
0,0,0,0,0.012027,0.96322
0,0,0,0,0.012029,0.96323
0,0,0,0,0.01203,0.96325
0,0,0,0,0.012031,0.96327
0,0,0,0,0.012032,0.96329
0,0,0,0,0.012033,0.9633
0,0,0,0,0.012034,0.96332
0,0,0,0,0.012035,0.96334
0,0,0,0,0.012036,0.96335
0,0,0,0,0.012037,0.96337
0,0,0,0,0.012038,0.96339
0,0,0,0,0.01204,0.96341
0,0,0,0,0.012041,0.96342
0,0,0,0,0.012042,0.96344
0,0,0,0,0.012043,0.96346
0,0,0,0,0.012044,0.96348
0,0,0,0,0.012045,0.96349
0,0,0,0,0.012046,0.96351
0,0,0,0,0.012047,0.96353
0,0,0,0,0.012048,0.96355
0,0,0,0,0.012049,0.96356
0,0,0,0,0.012051,0.96358
0,0,0,0,0.012052,0.9636
0,0,0,0,0.012053,0.96361
0,0,0,0,0.012054,0.96363
0,0,0,0,0.012055,0.96365
0,0,0,0,0.012056,0.96367
0,0,0,0,0.012057,0.96368
0,0,0,0,0.012058,0.9637
0,0,0,0,0.012059,0.96372
0,0,0,0,0.01206,0.96374
0,0,0,0,0.012062,0.96375
0,0,0,0,0.012063,0.96377
0,0,0,0,0.012064,0.96379
0,0,0,0,0.012065,0.96381
0,0,0,0,0.012066,0.96382
0,0,0,0,0.012067,0.96384
0,0,0,0,0.012068,0.96386
0,0,0,0,0.012069,0.96388
0,0,0,0,0.01207,0.96389
0,0,0,0,0.012072,0.96391
0,0,0,0,0.012073,0.96393
0,0,0,0,0.012074,0.96395
0,0,0,0,0.012075,0.96396
0,0,0,0,0.012076,0.96398
0,0,0,0,0.012077,0.964
0,0,0,0,0.012078,0.96402
0,0,0,0,0.012079,0.96403
0,0,0,0,0.01208,0.96405
0,0,0,0,0.012081,0.96407
0,0,0,0,0.012083,0.96409
0,0,0,0,0.012084,0.9641
0,0,0,0,0.012085,0.96412
0,0,0,0,0.012086,0.96414
0,0,0,0,0.012087,0.96416
0,0,0,0,0.012088,0.96418
0,0,0,0,0.012089,0.96419
0,0,0,0,0.01209,0.96421
0,0,0,0,0.012091,0.96423
0,0,0,0,0.012092,0.96425
0,0,0,0,0.012094,0.96427
0,0,0,0,0.012095,0.96428
0,0,0,0,0.012096,0.9643
0,0,0,0,0.012097,0.96432
0,0,0,0,0.012098,0.96434
0,0,0,0,0.012099,0.96436
0,0,0,0,0.0121,0.96437
0,0,0,0,0.012101,0.96439
0,0,0,0,0.012102,0.96441
0,0,0,0,0.012103,0.96443
0,0,0,0,0.012105,0.96445
0,0,0,0,0.012106,0.96446
0,0,0,0,0.012107,0.96448
0,0,0,0,0.012108,0.9645
0,0,0,0,0.012109,0.96452
0,0,0,0,0.01211,0.96454
0,0,0,0,0.012111,0.96456
0,0,0,0,0.012112,0.96457
0,0,0,0,0.012113,0.96459
0,0,0,0,0.012114,0.96461
0,0,0,0,0.012116,0.96463
0,0,0,0,0.012117,0.96465
0,0,0,0,0.012118,0.96467
0,0,0,0,0.012119,0.96469
0,0,0,0,0.01212,0.9647
0,0,0,0,0.012121,0.96472
0,0,0,0,0.012122,0.96474
0,0,0,0,0.012123,0.96476
0,0,0,0,0.012124,0.96478
0,0,0,0,0.012126,0.9648
0,0,0,0,0.012127,0.96482
0,0,0,0,0.012128,0.96484
0,0,0,0,0.012129,0.96485
0,0,0,0,0.01213,0.96487
0,0,0,0,0.012131,0.96489
0,0,0,0,0.012132,0.96491
0,0,0,0,0.012133,0.96493
0,0,0,0,0.012134,0.96495
0,0,0,0,0.012135,0.96497
0,0,0,0,0.012137,0.96499
0,0,0,0,0.012138,0.96501
0,0,0,0,0.012139,0.96503
0,0,0,0,0.01214,0.96504
0,0,0,0,0.012141,0.96506
0,0,0,0,0.012142,0.96508
0,0,0,0,0.012143,0.9651
0,0,0,0,0.012144,0.96512
0,0,0,0,0.012145,0.96514
0,0,0,0,0.012146,0.96516
0,0,0,0,0.012148,0.96518
0,0,0,0,0.012149,0.9652
0,0,0,0,0.01215,0.96521
0,0,0,0,0.012151,0.96523
0,0,0,0,0.012152,0.96525
0,0,0,0,0.012153,0.96527
0,0,0,0,0.012154,0.96529
0,0,0,0,0.012155,0.96531
0,0,0,0,0.012156,0.96533
0,0,0,0,0.012157,0.96535
0,0,0,0,0.012159,0.96536
0,0,0,0,0.01216,0.96538
0,0,0,0,0.012161,0.9654
0,0,0,0,0.012162,0.96542
0,0,0,0,0.012163,0.96544
0,0,0,0,0.012164,0.96546
0,0,0,0,0.012165,0.96548
0,0,0,0,0.012166,0.9655
0,0,0,0,0.012167,0.96552
0,0,0,0,0.012169,0.96553
0,0,0,0,0.01217,0.96555
0,0,0,0,0.012171,0.96557
0,0,0,0,0.012172,0.96559
0,0,0,0,0.012173,0.96561
0,0,0,0,0.012174,0.96563
0,0,0,0,0.012175,0.96565
0,0,0,0,0.012176,0.96567
0,0,0,0,0.012177,0.96568
0,0,0,0,0.012178,0.9657
0,0,0,0,0.01218,0.96572
0,0,0,0,0.012181,0.96574
0,0,0,0,0.012182,0.96576
0,0,0,0,0.012183,0.96578
0,0,0,0,0.012184,0.9658
0,0,0,0,0.012185,0.96582
0,0,0,0,0.012186,0.96584
0,0,0,0,0.012187,0.96585
0,0,0,0,0.012188,0.96587
0,0,0,0,0.012189,0.96589
0,0,0,0,0.012191,0.96591
0,0,0,0,0.012192,0.96593
0,0,0,0,0.012193,0.96595
0,0,0,0,0.012194,0.96597
0,0,0,0,0.012195,0.96599
0,0,0,0,0.012196,0.96601
0,0,0,0,0.012197,0.96603
0,0,0,0,0.012198,0.96604
0,0,0,0,0.012199,0.96606
0,0,0,0,0.0122,0.96608
0,0,0,0,0.012202,0.9661
0,0,0,0,0.012203,0.96612
0,0,0,0,0.012204,0.96614
0,0,0,0,0.012205,0.96616
0,0,0,0,0.012206,0.96618
0,0,0,0,0.012207,0.9662
0,0,0,0,0.012208,0.96622
0,0,0,0,0.012209,0.96624
0,0,0,0,0.01221,0.96625
0,0,0,0,0.012211,0.96627
0,0,0,0,0.012213,0.96629
0,0,0,0,0.012214,0.96631
0,0,0,0,0.012215,0.96633
0,0,0,0,0.012216,0.96635
0,0,0,0,0.012217,0.96637
0,0,0,0,0.012218,0.96639
0,0,0,0,0.012219,0.96641
0,0,0,0,0.01222,0.96643
0,0,0,0,0.012221,0.96645
0,0,0,0,0.012223,0.96647
0,0,0,0,0.012224,0.96649
0,0,0,0,0.012225,0.96651
0,0,0,0,0.012226,0.96653
0,0,0,0,0.012227,0.96655
0,0,0,0,0.012228,0.96657
0,0,0,0,0.012229,0.96659
0,0,0,0,0.01223,0.96661
0,0,0,0,0.012231,0.96663
0,0,0,0,0.012232,0.96665
0,0,0,0,0.012234,0.96667
0,0,0,0,0.012235,0.96669
0,0,0,0,0.012236,0.96671
0,0,0,0,0.012237,0.96673
0,0,0,0,0.012238,0.96675
0,0,0,0,0.012239,0.96677
0,0,0,0,0.01224,0.96679
0,0,0,0,0.012241,0.96681
0,0,0,0,0.012242,0.96683
0,0,0,0,0.012243,0.96685
0,0,0,0,0.012245,0.96687
0,0,0,0,0.012246,0.96689
0,0,0,0,0.012247,0.96691
0,0,0,0,0.012248,0.96693
0,0,0,0,0.012249,0.96695
0,0,0,0,0.01225,0.96697
0,0,0,0,0.012251,0.96699
0,0,0,0,0.012252,0.96701
0,0,0,0,0.012253,0.96703
0,0,0,0,0.012254,0.96705
0,0,0,0,0.012256,0.96707
0,0,0,0,0.012257,0.96709
0,0,0,0,0.012258,0.96711
0,0,0,0,0.012259,0.96713
0,0,0,0,0.01226,0.96715
0,0,0,0,0.012261,0.96717
0,0,0,0,0.012262,0.96719
0,0,0,0,0.012263,0.96721
0,0,0,0,0.012264,0.96723
0,0,0,0,0.012266,0.96725
0,0,0,0,0.012267,0.96727
0,0,0,0,0.012268,0.96729
0,0,0,0,0.012269,0.96731
0,0,0,0,0.01227,0.96733
0,0,0,0,0.012271,0.96735
0,0,0,0,0.012272,0.96737
0,0,0,0,0.012273,0.96739
0,0,0,0,0.012274,0.96741
0,0,0,0,0.012275,0.96743
0,0,0,0,0.012277,0.96745
0,0,0,0,0.012278,0.96747
0,0,0,0,0.012279,0.96749
0,0,0,0,0.01228,0.96751
0,0,0,0,0.012281,0.96753
0,0,0,0,0.012282,0.96755
0,0,0,0,0.012283,0.96757
0,0,0,0,0.012284,0.96759
0,0,0,0,0.012285,0.96761
0,0,0,0,0.012286,0.96763
0,0,0,0,0.012288,0.96765
0,0,0,0,0.012289,0.96767
0,0,0,0,0.01229,0.96769
0,0,0,0,0.012291,0.96771
0,0,0,0,0.012292,0.96773
0,0,0,0,0.012293,0.96776
0,0,0,0,0.012294,0.96778
0,0,0,0,0.012295,0.9678
0,0,0,0,0.012296,0.96782
0,0,0,0,0.012297,0.96784
0,0,0,0,0.012299,0.96786
0,0,0,0,0.0123,0.96788
0,0,0,0,0.012301,0.9679
0,0,0,0,0.012302,0.96792
0,0,0,0,0.012303,0.96794
0,0,0,0,0.012304,0.96796
0,0,0,0,0.012305,0.96798
0,0,0,0,0.012306,0.968
0,0,0,0,0.012307,0.96802
0,0,0,0,0.012308,0.96804
0,0,0,0,0.01231,0.96806
0,0,0,0,0.012311,0.96808
0,0,0,0,0.012312,0.9681
0,0,0,0,0.012313,0.96812
0,0,0,0,0.012314,0.96814
0,0,0,0,0.012315,0.96816
0,0,0,0,0.012316,0.96818
0,0,0,0,0.012317,0.9682
0,0,0,0,0.012318,0.96822
0,0,0,0,0.01232,0.96824
0,0,0,0,0.012321,0.96826
0,0,0,0,0.012322,0.96828
0,0,0,0,0.012323,0.96831
0,0,0,0,0.012324,0.96833
0,0,0,0,0.012325,0.96835
0,0,0,0,0.012326,0.96837
0,0,0,0,0.012327,0.96839
0,0,0,0,0.012328,0.96841
0,0,0,0,0.012329,0.96843
0,0,0,0,0.012331,0.96845
0,0,0,0,0.012332,0.96847
0,0,0,0,0.012333,0.96849
0,0,0,0,0.012334,0.96851
0,0,0,0,0.012335,0.96853
0,0,0,0,0.012336,0.96855
0,0,0,0,0.012337,0.96858
0,0,0,0,0.012338,0.9686
0,0,0,0,0.012339,0.96862
0,0,0,0,0.01234,0.96864
0,0,0,0,0.012342,0.96866
0,0,0,0,0.012343,0.96868
0,0,0,0,0.012344,0.9687
0,0,0,0,0.012345,0.96872
0,0,0,0,0.012346,0.96874
0,0,0,0,0.012347,0.96877
0,0,0,0,0.012348,0.96879
0,0,0,0,0.012349,0.96881
0,0,0,0,0.01235,0.96883
0,0,0,0,0.012351,0.96885
0,0,0,0,0.012353,0.96887
0,0,0,0,0.012354,0.96889
0,0,0,0,0.012355,0.96891
0,0,0,0,0.012356,0.96893
0,0,0,0,0.012357,0.96896
0,0,0,0,0.012358,0.96898
0,0,0,0,0.012359,0.969
0,0,0,0,0.01236,0.96902
0,0,0,0,0.012361,0.96904
0,0,0,0,0.012362,0.96906
0,0,0,0,0.012364,0.96908
0,0,0,0,0.012365,0.9691
0,0,0,0,0.012366,0.96912
0,0,0,0,0.012367,0.96915
0,0,0,0,0.012368,0.96917
0,0,0,0,0.012369,0.96919
0,0,0,0,0.01237,0.96921
0,0,0,0,0.012371,0.96923
0,0,0,0,0.012372,0.96925
0,0,0,0,0.012374,0.96927
0,0,0,0,0.012375,0.96929
0,0,0,0,0.012376,0.96931
0,0,0,0,0.012377,0.96933
0,0,0,0,0.012378,0.96935
0,0,0,0,0.012379,0.96938
0,0,0,0,0.01238,0.9694
0,0,0,0,0.012381,0.96942
0,0,0,0,0.012382,0.96944
0,0,0,0,0.012383,0.96946
0,0,0,0,0.012385,0.96948
0,0,0,0,0.012386,0.9695
0,0,0,0,0.012387,0.96952
0,0,0,0,0.012388,0.96954
0,0,0,0,0.012389,0.96956
0,0,0,0,0.01239,0.96959
0,0,0,0,0.012391,0.96961
0,0,0,0,0.012392,0.96963
0,0,0,0,0.012393,0.96965
0,0,0,0,0.012394,0.96967
0,0,0,0,0.012396,0.96969
0,0,0,0,0.012397,0.96971
0,0,0,0,0.012398,0.96973
0,0,0,0,0.012399,0.96975
0,0,0,0,0.0124,0.96977
0,0,0,0,0.012401,0.9698
0,0,0,0,0.012402,0.96982
0,0,0,0,0.012403,0.96984
0,0,0,0,0.012404,0.96986
0,0,0,0,0.012405,0.96988
0,0,0,0,0.012407,0.9699
0,0,0,0,0.012408,0.96992
0,0,0,0,0.012409,0.96994
0,0,0,0,0.01241,0.96996
0,0,0,0,0.012411,0.96998
0,0,0,0,0.012412,0.97
0,0,0,0,0.012413,0.97002
0,0,0,0,0.012414,0.97005
0,0,0,0,0.012415,0.97007
0,0,0,0,0.012417,0.97009
0,0,0,0,0.012418,0.97011
0,0,0,0,0.012419,0.97013
0,0,0,0,0.01242,0.97015
0,0,0,0,0.012421,0.97017
0,0,0,0,0.012422,0.97019
0,0,0,0,0.012423,0.97022
0,0,0,0,0.012424,0.97024
0,0,0,0,0.012425,0.97026
0,0,0,0,0.012426,0.97028
0,0,0,0,0.012428,0.9703
0,0,0,0,0.012429,0.97032
0,0,0,0,0.01243,0.97034
0,0,0,0,0.012431,0.97037
0,0,0,0,0.012432,0.97039
0,0,0,0,0.012433,0.97041
0,0,0,0,0.012434,0.97043
0,0,0,0,0.012435,0.97045
0,0,0,0,0.012436,0.97047
0,0,0,0,0.012437,0.9705
0,0,0,0,0.012439,0.97052
0,0,0,0,0.01244,0.97054
0,0,0,0,0.012441,0.97056
0,0,0,0,0.012442,0.97058
0,0,0,0,0.012443,0.97061
0,0,0,0,0.012444,0.97063
0,0,0,0,0.012445,0.97065
0,0,0,0,0.012446,0.97067
0,0,0,0,0.012447,0.97069
0,0,0,0,0.012448,0.97072
0,0,0,0,0.01245,0.97074
0,0,0,0,0.012451,0.97076
0,0,0,0,0.012452,0.97078
0,0,0,0,0.012453,0.9708
0,0,0,0,0.012454,0.97083
0,0,0,0,0.012455,0.97085
0,0,0,0,0.012456,0.97087
0,0,0,0,0.012457,0.97089
0,0,0,0,0.012458,0.97091
0,0,0,0,0.012459,0.97094
0,0,0,0,0.012461,0.97096
0,0,0,0,0.012462,0.97098
0,0,0,0,0.012463,0.971
0,0,0,0,0.012464,0.97102
0,0,0,0,0.012465,0.97105
0,0,0,0,0.012466,0.97107
0,0,0,0,0.012467,0.97109
0,0,0,0,0.012468,0.97111
0,0,0,0,0.012469,0.97113
0,0,0,0,0.012471,0.97116
0,0,0,0,0.012472,0.97118
0,0,0,0,0.012473,0.9712
0,0,0,0,0.012474,0.97122
0,0,0,0,0.012475,0.97124
0,0,0,0,0.012476,0.97126
0,0,0,0,0.012477,0.97129
0,0,0,0,0.012478,0.97131
0,0,0,0,0.012479,0.97133
0,0,0,0,0.01248,0.97135
0,0,0,0,0.012482,0.97137
0,0,0,0,0.012483,0.9714
0,0,0,0,0.012484,0.97142
0,0,0,0,0.012485,0.97144
0,0,0,0,0.012486,0.97146
0,0,0,0,0.012487,0.97148
0,0,0,0,0.012488,0.9715
0,0,0,0,0.012489,0.97153
0,0,0,0,0.01249,0.97155
0,0,0,0,0.012491,0.97157
0,0,0,0,0.012493,0.97159
0,0,0,0,0.012494,0.97161
0,0,0,0,0.012495,0.97163
0,0,0,0,0.012496,0.97166
0,0,0,0,0.012497,0.97168
0,0,0,0,0.012498,0.9717
0,0,0,0,0.012499,0.97172
0,0,0,0,0.0125,0.97174
0,0,0,0,0.012501,0.97176
0,0,0,0,0.012502,0.97179
0,0,0,0,0.012504,0.97181
0,0,0,0,0.012505,0.97183
0,0,0,0,0.012506,0.97185
0,0,0,0,0.012507,0.97187
0,0,0,0,0.012508,0.97189
0,0,0,0,0.012509,0.97192
0,0,0,0,0.01251,0.97194
0,0,0,0,0.012511,0.97196
0,0,0,0,0.012512,0.97198
0,0,0,0,0.012514,0.972
0,0,0,0,0.012515,0.97203
0,0,0,0,0.012516,0.97205
0,0,0,0,0.012517,0.97207
0,0,0,0,0.012518,0.97209
0,0,0,0,0.012519,0.97211
0,0,0,0,0.01252,0.97214
0,0,0,0,0.012521,0.97216
0,0,0,0,0.012522,0.97218
0,0,0,0,0.012523,0.9722
0,0,0,0,0.012525,0.97222
0,0,0,0,0.012526,0.97225
0,0,0,0,0.012527,0.97227
0,0,0,0,0.012528,0.97229
0,0,0,0,0.012529,0.97231
0,0,0,0,0.01253,0.97233
0,0,0,0,0.012531,0.97236
0,0,0,0,0.012532,0.97238
0,0,0,0,0.012533,0.9724
0,0,0,0,0.012534,0.97242
0,0,0,0,0.012536,0.97245
0,0,0,0,0.012537,0.97247
0,0,0,0,0.012538,0.97249
0,0,0,0,0.012539,0.97251
0,0,0,0,0.01254,0.97254
0,0,0,0,0.012541,0.97256
0,0,0,0,0.012542,0.97258
0,0,0,0,0.012543,0.9726
0,0,0,0,0.012544,0.97263
0,0,0,0,0.012545,0.97265
0,0,0,0,0.012547,0.97267
0,0,0,0,0.012548,0.9727
0,0,0,0,0.012549,0.97272
0,0,0,0,0.01255,0.97274
0,0,0,0,0.012551,0.97276
0,0,0,0,0.012552,0.97279
0,0,0,0,0.012553,0.97281
0,0,0,0,0.012554,0.97283
0,0,0,0,0.012555,0.97286
0,0,0,0,0.012556,0.97288
0,0,0,0,0.012558,0.9729
0,0,0,0,0.012559,0.97292
0,0,0,0,0.01256,0.97295
0,0,0,0,0.012561,0.97297
0,0,0,0,0.012562,0.97299
0,0,0,0,0.012563,0.97301
0,0,0,0,0.012564,0.97304
0,0,0,0,0.012565,0.97306
0,0,0,0,0.012566,0.97308
0,0,0,0,0.012568,0.9731
0,0,0,0,0.012569,0.97313
0,0,0,0,0.01257,0.97315
0,0,0,0,0.012571,0.97317
0,0,0,0,0.012572,0.97319
0,0,0,0,0.012573,0.97322
0,0,0,0,0.012574,0.97324
0,0,0,0,0.012575,0.97326
0,0,0,0,0.012576,0.97328
0,0,0,0,0.012577,0.9733
0,0,0,0,0.012579,0.97333
0,0,0,0,0.01258,0.97335
0,0,0,0,0.012581,0.97337
0,0,0,0,0.012582,0.97339
0,0,0,0,0.012583,0.97342
0,0,0,0,0.012584,0.97344
0,0,0,0,0.012585,0.97346
0,0,0,0,0.012586,0.97348
0,0,0,0,0.012587,0.97351
0,0,0,0,0.012588,0.97353
0,0,0,0,0.01259,0.97355
0,0,0,0,0.012591,0.97357
0,0,0,0,0.012592,0.97359
0,0,0,0,0.012593,0.97362
0,0,0,0,0.012594,0.97364
0,0,0,0,0.012595,0.97366
0,0,0,0,0.012596,0.97368
0,0,0,0,0.012597,0.97371
0,0,0,0,0.012598,0.97373
0,0,0,0,0.012599,0.97375
0,0,0,0,0.012601,0.97377
0,0,0,0,0.012602,0.9738
0,0,0,0,0.012603,0.97382
0,0,0,0,0.012604,0.97384
0,0,0,0,0.012605,0.97386
0,0,0,0,0.012606,0.97388
0,0,0,0,0.012607,0.97391
0,0,0,0,0.012608,0.97393
0,0,0,0,0.012609,0.97395
0,0,0,0,0.01261,0.97397
0,0,0,0,0.012612,0.97399
0,0,0,0,0.012613,0.97402
0,0,0,0,0.012614,0.97404
0,0,0,0,0.012615,0.97406
0,0,0,0,0.012616,0.97408
0,0,0,0,0.012617,0.97411
0,0,0,0,0.012618,0.97413
0,0,0,0,0.012619,0.97415
0,0,0,0,0.01262,0.97417
0,0,0,0,0.012622,0.9742
0,0,0,0,0.012623,0.97422
0,0,0,0,0.012624,0.97424
0,0,0,0,0.012625,0.97427
0,0,0,0,0.012626,0.97429
0,0,0,0,0.012627,0.97431
0,0,0,0,0.012628,0.97433
0,0,0,0,0.012629,0.97436
0,0,0,0,0.01263,0.97438
0,0,0,0,0.012631,0.9744
0,0,0,0,0.012633,0.97443
0,0,0,0,0.012634,0.97445
0,0,0,0,0.012635,0.97447
0,0,0,0,0.012636,0.97449
0,0,0,0,0.012637,0.97452
0,0,0,0,0.012638,0.97454
0,0,0,0,0.012639,0.97456
0,0,0,0,0.01264,0.97459
0,0,0,0,0.012641,0.97461
0,0,0,0,0.012642,0.97463
0,0,0,0,0.012644,0.97466
0,0,0,0,0.012645,0.97468
0,0,0,0,0.012646,0.9747
0,0,0,0,0.012647,0.97473
0,0,0,0,0.012648,0.97475
0,0,0,0,0.012649,0.97477
0,0,0,0,0.01265,0.9748
0,0,0,0,0.012651,0.97482
0,0,0,0,0.012652,0.97484
0,0,0,0,0.012653,0.97486
0,0,0,0,0.012655,0.97489
0,0,0,0,0.012656,0.97491
0,0,0,0,0.012657,0.97493
0,0,0,0,0.012658,0.97496
0,0,0,0,0.012659,0.97498
0,0,0,0,0.01266,0.975
0,0,0,0,0.012661,0.97502
0,0,0,0,0.012662,0.97505
0,0,0,0,0.012663,0.97507
0,0,0,0,0.012665,0.97509
0,0,0,0,0.012666,0.97512
0,0,0,0,0.012667,0.97514
0,0,0,0,0.012668,0.97516
0,0,0,0,0.012669,0.97518
0,0,0,0,0.01267,0.97521
0,0,0,0,0.012671,0.97523
0,0,0,0,0.012672,0.97525
0,0,0,0,0.012673,0.97527
0,0,0,0,0.012674,0.9753
0,0,0,0,0.012676,0.97532
0,0,0,0,0.012677,0.97534
0,0,0,0,0.012678,0.97536
0,0,0,0,0.012679,0.97539
0,0,0,0,0.01268,0.97541
0,0,0,0,0.012681,0.97543
0,0,0,0,0.012682,0.97545
0,0,0,0,0.012683,0.97548
0,0,0,0,0.012684,0.9755
0,0,0,0,0.012685,0.97552
0,0,0,0,0.012687,0.97554
0,0,0,0,0.012688,0.97557
0,0,0,0,0.012689,0.97559
0,0,0,0,0.01269,0.97561
0,0,0,0,0.012691,0.97563
0,0,0,0,0.012692,0.97566
0,0,0,0,0.012693,0.97568
0,0,0,0,0.012694,0.9757
0,0,0,0,0.012695,0.97572
0,0,0,0,0.012696,0.97575
0,0,0,0,0.012698,0.97577
0,0,0,0,0.012699,0.97579
0,0,0,0,0.0127,0.97581
0,0,0,0,0.012701,0.97584
0,0,0,0,0.012702,0.97586
0,0,0,0,0.012703,0.97588
0,0,0,0,0.012704,0.97591
0,0,0,0,0.012705,0.97593
0,0,0,0,0.012706,0.97595
0,0,0,0,0.012707,0.97597
0,0,0,0,0.012709,0.976
0,0,0,0,0.01271,0.97602
0,0,0,0,0.012711,0.97604
0,0,0,0,0.012712,0.97606
0,0,0,0,0.012713,0.97609
0,0,0,0,0.012714,0.97611
0,0,0,0,0.012715,0.97613
0,0,0,0,0.012716,0.97616
0,0,0,0,0.012717,0.97618
0,0,0,0,0.012719,0.9762
0,0,0,0,0.01272,0.97622
0,0,0,0,0.012721,0.97625
0,0,0,0,0.012722,0.97627
0,0,0,0,0.012723,0.97629
0,0,0,0,0.012724,0.97632
0,0,0,0,0.012725,0.97634
0,0,0,0,0.012726,0.97636
0,0,0,0,0.012727,0.97639
0,0,0,0,0.012728,0.97641
0,0,0,0,0.01273,0.97643
0,0,0,0,0.012731,0.97646
0,0,0,0,0.012732,0.97648
0,0,0,0,0.012733,0.9765
0,0,0,0,0.012734,0.97653
0,0,0,0,0.012735,0.97655
0,0,0,0,0.012736,0.97657
0,0,0,0,0.012737,0.9766
0,0,0,0,0.012738,0.97662
0,0,0,0,0.012739,0.97664
0,0,0,0,0.012741,0.97667
0,0,0,0,0.012742,0.97669
0,0,0,0,0.012743,0.97671
0,0,0,0,0.012744,0.97674
0,0,0,0,0.012745,0.97676
0,0,0,0,0.012746,0.97678
0,0,0,0,0.012747,0.97681
0,0,0,0,0.012748,0.97683
0,0,0,0,0.012749,0.97685
0,0,0,0,0.01275,0.97688
0,0,0,0,0.012752,0.9769
0,0,0,0,0.012753,0.97692
0,0,0,0,0.012754,0.97695
0,0,0,0,0.012755,0.97697
0,0,0,0,0.012756,0.97699
0,0,0,0,0.012757,0.97701
0,0,0,0,0.012758,0.97704
0,0,0,0,0.012759,0.97706
0,0,0,0,0.01276,0.97708
0,0,0,0,0.012762,0.97711
0,0,0,0,0.012763,0.97713
0,0,0,0,0.012764,0.97715
0,0,0,0,0.012765,0.97717
0,0,0,0,0.012766,0.9772
0,0,0,0,0.012767,0.97722
0,0,0,0,0.012768,0.97724
0,0,0,0,0.012769,0.97727
0,0,0,0,0.01277,0.97729
0,0,0,0,0.012771,0.97731
0,0,0,0,0.012773,0.97733
0,0,0,0,0.012774,0.97736
0,0,0,0,0.012775,0.97738
0,0,0,0,0.012776,0.9774
0,0,0,0,0.012777,0.97742
0,0,0,0,0.012778,0.97745
0,0,0,0,0.012779,0.97747
0,0,0,0,0.01278,0.97749
0,0,0,0,0.012781,0.97751
0,0,0,0,0.012782,0.97754
0,0,0,0,0.012784,0.97756
0,0,0,0,0.012785,0.97758
0,0,0,0,0.012786,0.9776
0,0,0,0,0.012787,0.97763
0,0,0,0,0.012788,0.97765
0,0,0,0,0.012789,0.97767
0,0,0,0,0.01279,0.97769
0,0,0,0,0.012791,0.97772
0,0,0,0,0.012792,0.97774
0,0,0,0,0.012793,0.97776
0,0,0,0,0.012795,0.97778
0,0,0,0,0.012796,0.97781
0,0,0,0,0.012797,0.97783
0,0,0,0,0.012798,0.97785
0,0,0,0,0.012799,0.97787
0,0,0,0,0.0128,0.9779
0,0,0,0,0.012801,0.97792
0,0,0,0,0.012802,0.97794
0,0,0,0,0.012803,0.97796
0,0,0,0,0.012804,0.97799
0,0,0,0,0.012806,0.97801
0,0,0,0,0.012807,0.97803
0,0,0,0,0.012808,0.97805
0,0,0,0,0.012809,0.97808
0,0,0,0,0.01281,0.9781
0,0,0,0,0.012811,0.97812
0,0,0,0,0.012812,0.97815
0,0,0,0,0.012813,0.97817
0,0,0,0,0.012814,0.97819
0,0,0,0,0.012816,0.97821
0,0,0,0,0.012817,0.97824
0,0,0,0,0.012818,0.97826
0,0,0,0,0.012819,0.97828
0,0,0,0,0.01282,0.97831
0,0,0,0,0.012821,0.97833
0,0,0,0,0.012822,0.97835
0,0,0,0,0.012823,0.97838
0,0,0,0,0.012824,0.9784
0,0,0,0,0.012825,0.97842
0,0,0,0,0.012827,0.97845
0,0,0,0,0.012828,0.97847
0,0,0,0,0.012829,0.97849
0,0,0,0,0.01283,0.97852
0,0,0,0,0.012831,0.97854
0,0,0,0,0.012832,0.97856
0,0,0,0,0.012833,0.97859
0,0,0,0,0.012834,0.97861
0,0,0,0,0.012835,0.97863
0,0,0,0,0.012836,0.97865
0,0,0,0,0.012838,0.97868
0,0,0,0,0.012839,0.9787
0,0,0,0,0.01284,0.97872
0,0,0,0,0.012841,0.97875
0,0,0,0,0.012842,0.97877
0,0,0,0,0.012843,0.97879
0,0,0,0,0.012844,0.97882
0,0,0,0,0.012845,0.97884
0,0,0,0,0.012846,0.97886
0,0,0,0,0.012847,0.97888
0,0,0,0,0.012849,0.97891
0,0,0,0,0.01285,0.97893
0,0,0,0,0.012851,0.97895
0,0,0,0,0.012852,0.97898
0,0,0,0,0.012853,0.979
0,0,0,0,0.012854,0.97902
0,0,0,0,0.012855,0.97904
0,0,0,0,0.012856,0.97907
0,0,0,0,0.012857,0.97909
0,0,0,0,0.012858,0.97911
0,0,0,0,0.01286,0.97913
0,0,0,0,0.012861,0.97916
0,0,0,0,0.012862,0.97918
0,0,0,0,0.012863,0.9792
0,0,0,0,0.012864,0.97922
0,0,0,0,0.012865,0.97925
0,0,0,0,0.012866,0.97927
0,0,0,0,0.012867,0.97929
0,0,0,0,0.012868,0.97931
0,0,0,0,0.01287,0.97934
0,0,0,0,0.012871,0.97936
0,0,0,0,0.012872,0.97938
0,0,0,0,0.012873,0.9794
0,0,0,0,0.012874,0.97943
0,0,0,0,0.012875,0.97945
0,0,0,0,0.012876,0.97947
0,0,0,0,0.012877,0.97949
0,0,0,0,0.012878,0.97952
0,0,0,0,0.012879,0.97954
0,0,0,0,0.012881,0.97956
0,0,0,0,0.012882,0.97958
0,0,0,0,0.012883,0.97961
0,0,0,0,0.012884,0.97963
0,0,0,0,0.012885,0.97965
0,0,0,0,0.012886,0.97967
0,0,0,0,0.012887,0.9797
0,0,0,0,0.012888,0.97972
0,0,0,0,0.012889,0.97974
0,0,0,0,0.01289,0.97976
0,0,0,0,0.012892,0.97979
0,0,0,0,0.012893,0.97981
0,0,0,0,0.012894,0.97983
0,0,0,0,0.012895,0.97985
0,0,0,0,0.012896,0.97988
0,0,0,0,0.012897,0.9799
0,0,0,0,0.012898,0.97992
0,0,0,0,0.012899,0.97994
0,0,0,0,0.0129,0.97997
0,0,0,0,0.012901,0.97999
0,0,0,0,0.012903,0.98001
0,0,0,0,0.012904,0.98003
0,0,0,0,0.012905,0.98006
0,0,0,0,0.012906,0.98008
0,0,0,0,0.012907,0.9801
0,0,0,0,0.012908,0.98012
0,0,0,0,0.012909,0.98015
0,0,0,0,0.01291,0.98017
0,0,0,0,0.012911,0.98019
0,0,0,0,0.012913,0.98021
0,0,0,0,0.012914,0.98024
0,0,0,0,0.012915,0.98026
0,0,0,0,0.012916,0.98028
0,0,0,0,0.012917,0.98031
0,0,0,0,0.012918,0.98033
0,0,0,0,0.012919,0.98035
0,0,0,0,0.01292,0.98037
0,0,0,0,0.012921,0.9804
0,0,0,0,0.012922,0.98042
0,0,0,0,0.012924,0.98044
0,0,0,0,0.012925,0.98047
0,0,0,0,0.012926,0.98049
0,0,0,0,0.012927,0.98051
0,0,0,0,0.012928,0.98054
0,0,0,0,0.012929,0.98056
0,0,0,0,0.01293,0.98058
0,0,0,0,0.012931,0.9806
0,0,0,0,0.012932,0.98063
0,0,0,0,0.012933,0.98065
0,0,0,0,0.012935,0.98067
0,0,0,0,0.012936,0.9807
0,0,0,0,0.012937,0.98072
0,0,0,0,0.012938,0.98074
0,0,0,0,0.012939,0.98076
0,0,0,0,0.01294,0.98079
0,0,0,0,0.012941,0.98081
0,0,0,0,0.012942,0.98083
0,0,0,0,0.012943,0.98085
0,0,0,0,0.012944,0.98088
0,0,0,0,0.012946,0.9809
0,0,0,0,0.012947,0.98092
0,0,0,0,0.012948,0.98094
0,0,0,0,0.012949,0.98097
0,0,0,0,0.01295,0.98099
0,0,0,0,0.012951,0.98101
0,0,0,0,0.012952,0.98103
0,0,0,0,0.012953,0.98105
0,0,0,0,0.012954,0.98108
0,0,0,0,0.012955,0.9811
0,0,0,0,0.012957,0.98112
0,0,0,0,0.012958,0.98114
0,0,0,0,0.012959,0.98117
0,0,0,0,0.01296,0.98119
0,0,0,0,0.012961,0.98121
0,0,0,0,0.012962,0.98123
0,0,0,0,0.012963,0.98125
0,0,0,0,0.012964,0.98128
0,0,0,0,0.012965,0.9813
0,0,0,0,0.012967,0.98132
0,0,0,0,0.012968,0.98134
0,0,0,0,0.012969,0.98136
0,0,0,0,0.01297,0.98139
0,0,0,0,0.012971,0.98141
0,0,0,0,0.012972,0.98143
0,0,0,0,0.012973,0.98145
0,0,0,0,0.012974,0.98147
0,0,0,0,0.012975,0.9815
0,0,0,0,0.012976,0.98152
0,0,0,0,0.012978,0.98154
0,0,0,0,0.012979,0.98156
0,0,0,0,0.01298,0.98158
0,0,0,0,0.012981,0.98161
0,0,0,0,0.012982,0.98163
0,0,0,0,0.012983,0.98165
0,0,0,0,0.012984,0.98167
0,0,0,0,0.012985,0.98169
0,0,0,0,0.012986,0.98171
0,0,0,0,0.012987,0.98173
0,0,0,0,0.012989,0.98176
0,0,0,0,0.01299,0.98178
0,0,0,0,0.012991,0.9818
0,0,0,0,0.012992,0.98182
0,0,0,0,0.012993,0.98184
0,0,0,0,0.012994,0.98187
0,0,0,0,0.012995,0.98189
0,0,0,0,0.012996,0.98191
0,0,0,0,0.012997,0.98193
0,0,0,0,0.012998,0.98195
0,0,0,0,0.013,0.98198
0,0,0,0,0.013001,0.982
0,0,0,0,0.013002,0.98202
0,0,0,0,0.013003,0.98204
0,0,0,0,0.013004,0.98206
0,0,0,0,0.013005,0.98209
0,0,0,0,0.013006,0.98211
0,0,0,0,0.013007,0.98213
0,0,0,0,0.013008,0.98215
0,0,0,0,0.01301,0.98217
0,0,0,0,0.013011,0.9822
0,0,0,0,0.013012,0.98222
0,0,0,0,0.013013,0.98224
0,0,0,0,0.013014,0.98226
0,0,0,0,0.013015,0.98228
0,0,0,0,0.013016,0.98231
0,0,0,0,0.013017,0.98233
0,0,0,0,0.013018,0.98235
0,0,0,0,0.013019,0.98237
0,0,0,0,0.013021,0.9824
0,0,0,0,0.013022,0.98242
0,0,0,0,0.013023,0.98244
0,0,0,0,0.013024,0.98246
0,0,0,0,0.013025,0.98249
0,0,0,0,0.013026,0.98251
0,0,0,0,0.013027,0.98253
0,0,0,0,0.013028,0.98255
0,0,0,0,0.013029,0.98258
0,0,0,0,0.01303,0.9826
0,0,0,0,0.013032,0.98262
0,0,0,0,0.013033,0.98264
0,0,0,0,0.013034,0.98266
0,0,0,0,0.013035,0.98269
0,0,0,0,0.013036,0.98271
0,0,0,0,0.013037,0.98273
0,0,0,0,0.013038,0.98275
0,0,0,0,0.013039,0.98277
0,0,0,0,0.01304,0.98279
0,0,0,0,0.013041,0.98282
0,0,0,0,0.013043,0.98284
0,0,0,0,0.013044,0.98286
0,0,0,0,0.013045,0.98288
0,0,0,0,0.013046,0.9829
0,0,0,0,0.013047,0.98293
0,0,0,0,0.013048,0.98295
0,0,0,0,0.013049,0.98297
0,0,0,0,0.01305,0.98299
0,0,0,0,0.013051,0.98301
0,0,0,0,0.013052,0.98303
0,0,0,0,0.013054,0.98305
0,0,0,0,0.013055,0.98308
0,0,0,0,0.013056,0.9831
0,0,0,0,0.013057,0.98312
0,0,0,0,0.013058,0.98314
0,0,0,0,0.013059,0.98316
0,0,0,0,0.01306,0.98318
0,0,0,0,0.013061,0.9832
0,0,0,0,0.013062,0.98323
0,0,0,0,0.013064,0.98325
0,0,0,0,0.013065,0.98327
0,0,0,0,0.013066,0.98329
0,0,0,0,0.013067,0.98331
0,0,0,0,0.013068,0.98333
0,0,0,0,0.013069,0.98335
0,0,0,0,0.01307,0.98338
0,0,0,0,0.013071,0.9834
0,0,0,0,0.013072,0.98342
0,0,0,0,0.013073,0.98344
0,0,0,0,0.013075,0.98346
0,0,0,0,0.013076,0.98348
0,0,0,0,0.013077,0.9835
0,0,0,0,0.013078,0.98352
0,0,0,0,0.013079,0.98355
0,0,0,0,0.01308,0.98357
0,0,0,0,0.013081,0.98359
0,0,0,0,0.013082,0.98361
0,0,0,0,0.013083,0.98363
0,0,0,0,0.013084,0.98365
0,0,0,0,0.013086,0.98367
0,0,0,0,0.013087,0.98369
0,0,0,0,0.013088,0.98371
0,0,0,0,0.013089,0.98374
0,0,0,0,0.01309,0.98376
0,0,0,0,0.013091,0.98378
0,0,0,0,0.013092,0.9838
0,0,0,0,0.013093,0.98382
0,0,0,0,0.013094,0.98384
0,0,0,0,0.013095,0.98386
0,0,0,0,0.013097,0.98388
0,0,0,0,0.013098,0.9839
0,0,0,0,0.013099,0.98393
0,0,0,0,0.0131,0.98395
0,0,0,0,0.013101,0.98397
0,0,0,0,0.013102,0.98399
0,0,0,0,0.013103,0.98401
0,0,0,0,0.013104,0.98403
0,0,0,0,0.013105,0.98405
0,0,0,0,0.013106,0.98407
0,0,0,0,0.013108,0.9841
0,0,0,0,0.013109,0.98412
0,0,0,0,0.01311,0.98414
0,0,0,0,0.013111,0.98416
0,0,0,0,0.013112,0.98418
0,0,0,0,0.013113,0.9842
0,0,0,0,0.013114,0.98422
0,0,0,0,0.013115,0.98424
0,0,0,0,0.013116,0.98427
0,0,0,0,0.013118,0.98429
0,0,0,0,0.013119,0.98431
0,0,0,0,0.01312,0.98433
0,0,0,0,0.013121,0.98435
0,0,0,0,0.013122,0.98437
0,0,0,0,0.013123,0.98439
0,0,0,0,0.013124,0.98442
0,0,0,0,0.013125,0.98444
0,0,0,0,0.013126,0.98446
0,0,0,0,0.013127,0.98448
0,0,0,0,0.013129,0.9845
0,0,0,0,0.01313,0.98452
0,0,0,0,0.013131,0.98454
0,0,0,0,0.013132,0.98457
0,0,0,0,0.013133,0.98459
0,0,0,0,0.013134,0.98461
0,0,0,0,0.013135,0.98463
0,0,0,0,0.013136,0.98465
0,0,0,0,0.013137,0.98467
0,0,0,0,0.013138,0.98469
0,0,0,0,0.01314,0.98471
0,0,0,0,0.013141,0.98473
0,0,0,0,0.013142,0.98475
0,0,0,0,0.013143,0.98477
0,0,0,0,0.013144,0.9848
0,0,0,0,0.013145,0.98482
0,0,0,0,0.013146,0.98484
0,0,0,0,0.013147,0.98486
0,0,0,0,0.013148,0.98488
0,0,0,0,0.013149,0.9849
0,0,0,0,0.013151,0.98492
0,0,0,0,0.013152,0.98494
0,0,0,0,0.013153,0.98496
0,0,0,0,0.013154,0.98498
0,0,0,0,0.013155,0.985
0,0,0,0,0.013156,0.98502
0,0,0,0,0.013157,0.98504
0,0,0,0,0.013158,0.98506
0,0,0,0,0.013159,0.98508
0,0,0,0,0.013161,0.9851
0,0,0,0,0.013162,0.98512
0,0,0,0,0.013163,0.98514
0,0,0,0,0.013164,0.98516
0,0,0,0,0.013165,0.98518
0,0,0,0,0.013166,0.98521
0,0,0,0,0.013167,0.98523
0,0,0,0,0.013168,0.98525
0,0,0,0,0.013169,0.98527
0,0,0,0,0.01317,0.98529
0,0,0,0,0.013172,0.98531
0,0,0,0,0.013173,0.98533
0,0,0,0,0.013174,0.98535
0,0,0,0,0.013175,0.98537
0,0,0,0,0.013176,0.98539
0,0,0,0,0.013177,0.98541
0,0,0,0,0.013178,0.98543
0,0,0,0,0.013179,0.98545
0,0,0,0,0.01318,0.98547
0,0,0,0,0.013181,0.98549
0,0,0,0,0.013183,0.98551
0,0,0,0,0.013184,0.98553
0,0,0,0,0.013185,0.98555
0,0,0,0,0.013186,0.98557
0,0,0,0,0.013187,0.98559
0,0,0,0,0.013188,0.98561
0,0,0,0,0.013189,0.98563
0,0,0,0,0.01319,0.98565
0,0,0,0,0.013191,0.98567
0,0,0,0,0.013192,0.98569
0,0,0,0,0.013194,0.98571
0,0,0,0,0.013195,0.98573
0,0,0,0,0.013196,0.98575
0,0,0,0,0.013197,0.98577
0,0,0,0,0.013198,0.98578
0,0,0,0,0.013199,0.9858
0,0,0,0,0.0132,0.98582
0,0,0,0,0.013201,0.98584
0,0,0,0,0.013202,0.98586
0,0,0,0,0.013203,0.98588
0,0,0,0,0.013205,0.9859
0,0,0,0,0.013206,0.98592
0,0,0,0,0.013207,0.98594
0,0,0,0,0.013208,0.98596
0,0,0,0,0.013209,0.98598
0,0,0,0,0.01321,0.986
0,0,0,0,0.013211,0.98602
0,0,0,0,0.013212,0.98604
0,0,0,0,0.013213,0.98606
0,0,0,0,0.013215,0.98608
0,0,0,0,0.013216,0.9861
0,0,0,0,0.013217,0.98612
0,0,0,0,0.013218,0.98614
0,0,0,0,0.013219,0.98616
0,0,0,0,0.01322,0.98619
0,0,0,0,0.013221,0.98621
0,0,0,0,0.013222,0.98623
0,0,0,0,0.013223,0.98625
0,0,0,0,0.013224,0.98627
0,0,0,0,0.013226,0.98629
0,0,0,0,0.013227,0.98631
0,0,0,0,0.013228,0.98633
0,0,0,0,0.013229,0.98635
0,0,0,0,0.01323,0.98637
0,0,0,0,0.013231,0.98639
0,0,0,0,0.013232,0.98641
0,0,0,0,0.013233,0.98643
0,0,0,0,0.013234,0.98645
0,0,0,0,0.013235,0.98647
0,0,0,0,0.013237,0.98649
0,0,0,0,0.013238,0.98651
0,0,0,0,0.013239,0.98653
0,0,0,0,0.01324,0.98655
0,0,0,0,0.013241,0.98657
0,0,0,0,0.013242,0.98659
0,0,0,0,0.013243,0.9866
0,0,0,0,0.013244,0.98662
0,0,0,0,0.013245,0.98664
0,0,0,0,0.013246,0.98666
0,0,0,0,0.013248,0.98668
0,0,0,0,0.013249,0.9867
0,0,0,0,0.01325,0.98672
0,0,0,0,0.013251,0.98674
0,0,0,0,0.013252,0.98676
0,0,0,0,0.013253,0.98678
0,0,0,0,0.013254,0.9868
0,0,0,0,0.013255,0.98682
0,0,0,0,0.013256,0.98684
0,0,0,0,0.013258,0.98686
0,0,0,0,0.013259,0.98688
0,0,0,0,0.01326,0.9869
0,0,0,0,0.013261,0.98691
0,0,0,0,0.013262,0.98693
0,0,0,0,0.013263,0.98695
0,0,0,0,0.013264,0.98697
0,0,0,0,0.013265,0.98699
0,0,0,0,0.013266,0.98701
0,0,0,0,0.013267,0.98703
0,0,0,0,0.013269,0.98705
0,0,0,0,0.01327,0.98707
0,0,0,0,0.013271,0.98708
0,0,0,0,0.013272,0.9871
0,0,0,0,0.013273,0.98712
0,0,0,0,0.013274,0.98714
0,0,0,0,0.013275,0.98716
0,0,0,0,0.013276,0.98718
0,0,0,0,0.013277,0.9872
0,0,0,0,0.013278,0.98722
0,0,0,0,0.01328,0.98723
0,0,0,0,0.013281,0.98725
0,0,0,0,0.013282,0.98727
0,0,0,0,0.013283,0.98729
0,0,0,0,0.013284,0.98731
0,0,0,0,0.013285,0.98733
0,0,0,0,0.013286,0.98735
0,0,0,0,0.013287,0.98737
0,0,0,0,0.013288,0.98738
0,0,0,0,0.013289,0.9874
0,0,0,0,0.013291,0.98742
0,0,0,0,0.013292,0.98744
0,0,0,0,0.013293,0.98746
0,0,0,0,0.013294,0.98748
0,0,0,0,0.013295,0.98749
0,0,0,0,0.013296,0.98751
0,0,0,0,0.013297,0.98753
0,0,0,0,0.013298,0.98755
0,0,0,0,0.013299,0.98757
0,0,0,0,0.0133,0.98759
0,0,0,0,0.013302,0.9876
0,0,0,0,0.013303,0.98762
0,0,0,0,0.013304,0.98764
0,0,0,0,0.013305,0.98766
0,0,0,0,0.013306,0.98768
0,0,0,0,0.013307,0.9877
0,0,0,0,0.013308,0.98771
0,0,0,0,0.013309,0.98773
0,0,0,0,0.01331,0.98775
0,0,0,0,0.013312,0.98777
0,0,0,0,0.013313,0.98779
0,0,0,0,0.013314,0.98781
0,0,0,0,0.013315,0.98782
0,0,0,0,0.013316,0.98784
0,0,0,0,0.013317,0.98786
0,0,0,0,0.013318,0.98788
0,0,0,0,0.013319,0.9879
0,0,0,0,0.01332,0.98792
0,0,0,0,0.013321,0.98793
0,0,0,0,0.013323,0.98795
0,0,0,0,0.013324,0.98797
0,0,0,0,0.013325,0.98799
0,0,0,0,0.013326,0.98801
0,0,0,0,0.013327,0.98802
0,0,0,0,0.013328,0.98804
0,0,0,0,0.013329,0.98806
0,0,0,0,0.01333,0.98808
0,0,0,0,0.013331,0.9881
0,0,0,0,0.013332,0.98812
0,0,0,0,0.013334,0.98813
0,0,0,0,0.013335,0.98815
0,0,0,0,0.013336,0.98817
0,0,0,0,0.013337,0.98819
0,0,0,0,0.013338,0.98821
0,0,0,0,0.013339,0.98823
0,0,0,0,0.01334,0.98824
0,0,0,0,0.013341,0.98826
0,0,0,0,0.013342,0.98828
0,0,0,0,0.013343,0.9883
0,0,0,0,0.013345,0.98832
0,0,0,0,0.013346,0.98834
0,0,0,0,0.013347,0.98835
0,0,0,0,0.013348,0.98837
0,0,0,0,0.013349,0.98839
0,0,0,0,0.01335,0.98841
0,0,0,0,0.013351,0.98843
0,0,0,0,0.013352,0.98844
0,0,0,0,0.013353,0.98846
0,0,0,0,0.013354,0.98848
0,0,0,0,0.013356,0.9885
0,0,0,0,0.013357,0.98852
0,0,0,0,0.013358,0.98853
0,0,0,0,0.013359,0.98855
0,0,0,0,0.01336,0.98857
0,0,0,0,0.013361,0.98859
0,0,0,0,0.013362,0.98861
0,0,0,0,0.013363,0.98862
0,0,0,0,0.013364,0.98864
0,0,0,0,0.013366,0.98866
0,0,0,0,0.013367,0.98868
0,0,0,0,0.013368,0.98869
0,0,0,0,0.013369,0.98871
0,0,0,0,0.01337,0.98873
0,0,0,0,0.013371,0.98875
0,0,0,0,0.013372,0.98876
0,0,0,0,0.013373,0.98878
0,0,0,0,0.013374,0.9888
0,0,0,0,0.013375,0.98882
0,0,0,0,0.013377,0.98883
0,0,0,0,0.013378,0.98885
0,0,0,0,0.013379,0.98887
0,0,0,0,0.01338,0.98888
0,0,0,0,0.013381,0.9889
0,0,0,0,0.013382,0.98892
0,0,0,0,0.013383,0.98894
0,0,0,0,0.013384,0.98895
0,0,0,0,0.013385,0.98897
0,0,0,0,0.013386,0.98899
0,0,0,0,0.013388,0.989
0,0,0,0,0.013389,0.98902
0,0,0,0,0.01339,0.98904
0,0,0,0,0.013391,0.98906
0,0,0,0,0.013392,0.98907
0,0,0,0,0.013393,0.98909
0,0,0,0,0.013394,0.98911
0,0,0,0,0.013395,0.98912
0,0,0,0,0.013396,0.98914
0,0,0,0,0.013397,0.98916
0,0,0,0,0.013399,0.98917
0,0,0,0,0.0134,0.98919
0,0,0,0,0.013401,0.98921
0,0,0,0,0.013402,0.98922
0,0,0,0,0.013403,0.98924
0,0,0,0,0.013404,0.98926
0,0,0,0,0.013405,0.98927
0,0,0,0,0.013406,0.98929
0,0,0,0,0.013407,0.98931
0,0,0,0,0.013409,0.98932
0,0,0,0,0.01341,0.98934
0,0,0,0,0.013411,0.98936
0,0,0,0,0.013412,0.98937
0,0,0,0,0.013413,0.98939
0,0,0,0,0.013414,0.98941
0,0,0,0,0.013415,0.98942
0,0,0,0,0.013416,0.98944
0,0,0,0,0.013417,0.98945
0,0,0,0,0.013418,0.98947
0,0,0,0,0.01342,0.98949
0,0,0,0,0.013421,0.9895
0,0,0,0,0.013422,0.98952
0,0,0,0,0.013423,0.98953
0,0,0,0,0.013424,0.98955
0,0,0,0,0.013425,0.98957
0,0,0,0,0.013426,0.98958
0,0,0,0,0.013427,0.9896
0,0,0,0,0.013428,0.98961
0,0,0,0,0.013429,0.98963
0,0,0,0,0.013431,0.98965
0,0,0,0,0.013432,0.98966
0,0,0,0,0.013433,0.98968
0,0,0,0,0.013434,0.9897
0,0,0,0,0.013435,0.98971
0,0,0,0,0.013436,0.98973
0,0,0,0,0.013437,0.98975
0,0,0,0,0.013438,0.98976
0,0,0,0,0.013439,0.98978
0,0,0,0,0.01344,0.98979
0,0,0,0,0.013442,0.98981
0,0,0,0,0.013443,0.98983
0,0,0,0,0.013444,0.98984
0,0,0,0,0.013445,0.98986
0,0,0,0,0.013446,0.98988
0,0,0,0,0.013447,0.98989
0,0,0,0,0.013448,0.98991
0,0,0,0,0.013449,0.98992
0,0,0,0,0.01345,0.98994
0,0,0,0,0.013451,0.98996
0,0,0,0,0.013453,0.98997
0,0,0,0,0.013454,0.98999
0,0,0,0,0.013455,0.99
0,0,0,0,0.013456,0.99002
0,0,0,0,0.013457,0.99004
0,0,0,0,0.013458,0.99005
0,0,0,0,0.013459,0.99007
0,0,0,0,0.01346,0.99009
0,0,0,0,0.013461,0.9901
0,0,0,0,0.013463,0.99012
0,0,0,0,0.013464,0.99013
0,0,0,0,0.013465,0.99015
0,0,0,0,0.013466,0.99017
0,0,0,0,0.013467,0.99018
0,0,0,0,0.013468,0.9902
0,0,0,0,0.013469,0.99021
0,0,0,0,0.01347,0.99023
0,0,0,0,0.013471,0.99025
0,0,0,0,0.013472,0.99026
0,0,0,0,0.013474,0.99028
0,0,0,0,0.013475,0.99029
0,0,0,0,0.013476,0.99031
0,0,0,0,0.013477,0.99033
0,0,0,0,0.013478,0.99034
0,0,0,0,0.013479,0.99036
0,0,0,0,0.01348,0.99037
0,0,0,0,0.013481,0.99039
0,0,0,0,0.013482,0.99041
0,0,0,0,0.013483,0.99042
0,0,0,0,0.013485,0.99044
0,0,0,0,0.013486,0.99045
0,0,0,0,0.013487,0.99047
0,0,0,0,0.013488,0.99048
0,0,0,0,0.013489,0.9905
0,0,0,0,0.01349,0.99051
0,0,0,0,0.013491,0.99053
0,0,0,0,0.013492,0.99054
0,0,0,0,0.013493,0.99056
0,0,0,0,0.013494,0.99058
0,0,0,0,0.013496,0.99059
0,0,0,0,0.013497,0.99061
0,0,0,0,0.013498,0.99062
0,0,0,0,0.013499,0.99064
0,0,0,0,0.0135,0.99065
0,0,0,0,0.013501,0.99067
0,0,0,0,0.013502,0.99068
0,0,0,0,0.013503,0.9907
0,0,0,0,0.013504,0.99071
0,0,0,0,0.013506,0.99073
0,0,0,0,0.013507,0.99074
0,0,0,0,0.013508,0.99076
0,0,0,0,0.013509,0.99077
0,0,0,0,0.01351,0.99079
0,0,0,0,0.013511,0.9908
0,0,0,0,0.013512,0.99082
0,0,0,0,0.013513,0.99083
0,0,0,0,0.013514,0.99085
0,0,0,0,0.013515,0.99086
0,0,0,0,0.013517,0.99088
0,0,0,0,0.013518,0.99089
0,0,0,0,0.013519,0.99091
0,0,0,0,0.01352,0.99092
0,0,0,0,0.013521,0.99094
0,0,0,0,0.013522,0.99095
0,0,0,0,0.013523,0.99096
0,0,0,0,0.013524,0.99098
0,0,0,0,0.013525,0.99099
0,0,0,0,0.013526,0.99101
0,0,0,0,0.013528,0.99102
0,0,0,0,0.013529,0.99104
0,0,0,0,0.01353,0.99105
0,0,0,0,0.013531,0.99107
0,0,0,0,0.013532,0.99108
0,0,0,0,0.013533,0.9911
0,0,0,0,0.013534,0.99111
0,0,0,0,0.013535,0.99113
0,0,0,0,0.013536,0.99114
0,0,0,0,0.013537,0.99115
0,0,0,0,0.013539,0.99117
0,0,0,0,0.01354,0.99118
0,0,0,0,0.013541,0.9912
0,0,0,0,0.013542,0.99121
0,0,0,0,0.013543,0.99123
0,0,0,0,0.013544,0.99124
0,0,0,0,0.013545,0.99126
0,0,0,0,0.013546,0.99127
0,0,0,0,0.013547,0.99128
0,0,0,0,0.013548,0.9913
0,0,0,0,0.01355,0.99131
0,0,0,0,0.013551,0.99133
0,0,0,0,0.013552,0.99134
0,0,0,0,0.013553,0.99135
0,0,0,0,0.013554,0.99137
0,0,0,0,0.013555,0.99138
0,0,0,0,0.013556,0.9914
0,0,0,0,0.013557,0.99141
0,0,0,0,0.013558,0.99142
0,0,0,0,0.01356,0.99144
0,0,0,0,0.013561,0.99145
0,0,0,0,0.013562,0.99147
0,0,0,0,0.013563,0.99148
0,0,0,0,0.013564,0.99149
0,0,0,0,0.013565,0.99151
0,0,0,0,0.013566,0.99152
0,0,0,0,0.013567,0.99154
0,0,0,0,0.013568,0.99155
0,0,0,0,0.013569,0.99156
0,0,0,0,0.013571,0.99158
0,0,0,0,0.013572,0.99159
0,0,0,0,0.013573,0.9916
0,0,0,0,0.013574,0.99162
0,0,0,0,0.013575,0.99163
0,0,0,0,0.013576,0.99165
0,0,0,0,0.013577,0.99166
0,0,0,0,0.013578,0.99167
0,0,0,0,0.013579,0.99169
0,0,0,0,0.01358,0.9917
0,0,0,0,0.013582,0.99171
0,0,0,0,0.013583,0.99173
0,0,0,0,0.013584,0.99174
0,0,0,0,0.013585,0.99176
0,0,0,0,0.013586,0.99177
0,0,0,0,0.013587,0.99178
0,0,0,0,0.013588,0.9918
0,0,0,0,0.013589,0.99181
0,0,0,0,0.01359,0.99182
0,0,0,0,0.013591,0.99184
0,0,0,0,0.013593,0.99185
0,0,0,0,0.013594,0.99186
0,0,0,0,0.013595,0.99188
0,0,0,0,0.013596,0.99189
0,0,0,0,0.013597,0.9919
0,0,0,0,0.013598,0.99192
0,0,0,0,0.013599,0.99193
0,0,0,0,0.0136,0.99194
0,0,0,0,0.013601,0.99196
0,0,0,0,0.013602,0.99197
0,0,0,0,0.013604,0.99199
0,0,0,0,0.013605,0.992
0,0,0,0,0.013606,0.99201
0,0,0,0,0.013607,0.99203
0,0,0,0,0.013608,0.99204
0,0,0,0,0.013609,0.99205
0,0,0,0,0.01361,0.99207
0,0,0,0,0.013611,0.99208
0,0,0,0,0.013612,0.99209
0,0,0,0,0.013614,0.9921
0,0,0,0,0.013615,0.99212
0,0,0,0,0.013616,0.99213
0,0,0,0,0.013617,0.99214
0,0,0,0,0.013618,0.99216
0,0,0,0,0.013619,0.99217
0,0,0,0,0.01362,0.99218
0,0,0,0,0.013621,0.9922
0,0,0,0,0.013622,0.99221
0,0,0,0,0.013623,0.99222
0,0,0,0,0.013625,0.99224
0,0,0,0,0.013626,0.99225
0,0,0,0,0.013627,0.99226
0,0,0,0,0.013628,0.99228
0,0,0,0,0.013629,0.99229
0,0,0,0,0.01363,0.9923
0,0,0,0,0.013631,0.99231
0,0,0,0,0.013632,0.99233
0,0,0,0,0.013633,0.99234
0,0,0,0,0.013634,0.99235
0,0,0,0,0.013636,0.99237
0,0,0,0,0.013637,0.99238
0,0,0,0,0.013638,0.99239
0,0,0,0,0.013639,0.9924
0,0,0,0,0.01364,0.99242
0,0,0,0,0.013641,0.99243
0,0,0,0,0.013642,0.99244
0,0,0,0,0.013643,0.99246
0,0,0,0,0.013644,0.99247
0,0,0,0,0.013645,0.99248
0,0,0,0,0.013647,0.99249
0,0,0,0,0.013648,0.99251
0,0,0,0,0.013649,0.99252
0,0,0,0,0.01365,0.99253
0,0,0,0,0.013651,0.99254
0,0,0,0,0.013652,0.99256
0,0,0,0,0.013653,0.99257
0,0,0,0,0.013654,0.99258
0,0,0,0,0.013655,0.99259
0,0,0,0,0.013657,0.9926
0,0,0,0,0.013658,0.99262
0,0,0,0,0.013659,0.99263
0,0,0,0,0.01366,0.99264
0,0,0,0,0.013661,0.99265
0,0,0,0,0.013662,0.99267
0,0,0,0,0.013663,0.99268
0,0,0,0,0.013664,0.99269
0,0,0,0,0.013665,0.9927
0,0,0,0,0.013666,0.99271
0,0,0,0,0.013668,0.99273
0,0,0,0,0.013669,0.99274
0,0,0,0,0.01367,0.99275
0,0,0,0,0.013671,0.99276
0,0,0,0,0.013672,0.99277
0,0,0,0,0.013673,0.99278
0,0,0,0,0.013674,0.9928
0,0,0,0,0.013675,0.99281
0,0,0,0,0.013676,0.99282
0,0,0,0,0.013677,0.99283
0,0,0,0,0.013679,0.99284
0,0,0,0,0.01368,0.99285
0,0,0,0,0.013681,0.99287
0,0,0,0,0.013682,0.99288
0,0,0,0,0.013683,0.99289
0,0,0,0,0.013684,0.9929
0,0,0,0,0.013685,0.99291
0,0,0,0,0.013686,0.99292
0,0,0,0,0.013687,0.99294
0,0,0,0,0.013688,0.99295
0,0,0,0,0.01369,0.99296
0,0,0,0,0.013691,0.99297
0,0,0,0,0.013692,0.99298
0,0,0,0,0.013693,0.99299
0,0,0,0,0.013694,0.993
0,0,0,0,0.013695,0.99301
0,0,0,0,0.013696,0.99303
0,0,0,0,0.013697,0.99304
0,0,0,0,0.013698,0.99305
0,0,0,0,0.013699,0.99306
0,0,0,0,0.013701,0.99307
0,0,0,0,0.013702,0.99308
0,0,0,0,0.013703,0.99309
0,0,0,0,0.013704,0.9931
0,0,0,0,0.013705,0.99311
0,0,0,0,0.013706,0.99313
0,0,0,0,0.013707,0.99314
0,0,0,0,0.013708,0.99315
0,0,0,0,0.013709,0.99316
0,0,0,0,0.013711,0.99317
0,0,0,0,0.013712,0.99318
0,0,0,0,0.013713,0.99319
0,0,0,0,0.013714,0.9932
0,0,0,0,0.013715,0.99321
0,0,0,0,0.013716,0.99322
0,0,0,0,0.013717,0.99323
0,0,0,0,0.013718,0.99324
0,0,0,0,0.013719,0.99326
0,0,0,0,0.01372,0.99327
0,0,0,0,0.013722,0.99328
0,0,0,0,0.013723,0.99329
0,0,0,0,0.013724,0.9933
0,0,0,0,0.013725,0.99331
0,0,0,0,0.013726,0.99332
0,0,0,0,0.013727,0.99333
0,0,0,0,0.013728,0.99334
0,0,0,0,0.013729,0.99335
0,0,0,0,0.01373,0.99336
0,0,0,0,0.013731,0.99337
0,0,0,0,0.013733,0.99338
0,0,0,0,0.013734,0.99339
0,0,0,0,0.013735,0.9934
0,0,0,0,0.013736,0.99341
0,0,0,0,0.013737,0.99342
0,0,0,0,0.013738,0.99343
0,0,0,0,0.013739,0.99344
0,0,0,0,0.01374,0.99345
0,0,0,0,0.013741,0.99346
0,0,0,0,0.013742,0.99347
0,0,0,0,0.013744,0.99349
0,0,0,0,0.013745,0.9935
0,0,0,0,0.013746,0.99351
0,0,0,0,0.013747,0.99352
0,0,0,0,0.013748,0.99353
0,0,0,0,0.013749,0.99354
0,0,0,0,0.01375,0.99355
0,0,0,0,0.013751,0.99356
0,0,0,0,0.013752,0.99357
0,0,0,0,0.013753,0.99358
0,0,0,0,0.013755,0.99359
0,0,0,0,0.013756,0.9936
0,0,0,0,0.013757,0.99361
0,0,0,0,0.013758,0.99362
0,0,0,0,0.013759,0.99363
0,0,0,0,0.01376,0.99364
0,0,0,0,0.013761,0.99365
0,0,0,0,0.013762,0.99366
0,0,0,0,0.013763,0.99367
0,0,0,0,0.013765,0.99368
0,0,0,0,0.013766,0.99369
0,0,0,0,0.013767,0.9937
0,0,0,0,0.013768,0.99371
0,0,0,0,0.013769,0.99372
0,0,0,0,0.01377,0.99373
0,0,0,0,0.013771,0.99374
0,0,0,0,0.013772,0.99375
0,0,0,0,0.013773,0.99376
0,0,0,0,0.013774,0.99377
0,0,0,0,0.013776,0.99378
0,0,0,0,0.013777,0.99379
0,0,0,0,0.013778,0.9938
0,0,0,0,0.013779,0.99381
0,0,0,0,0.01378,0.99382
0,0,0,0,0.013781,0.99383
0,0,0,0,0.013782,0.99384
0,0,0,0,0.013783,0.99385
0,0,0,0,0.013784,0.99386
0,0,0,0,0.013785,0.99387
0,0,0,0,0.013787,0.99388
0,0,0,0,0.013788,0.99389
0,0,0,0,0.013789,0.9939
0,0,0,0,0.01379,0.99391
0,0,0,0,0.013791,0.99392
0,0,0,0,0.013792,0.99393
0,0,0,0,0.013793,0.99394
0,0,0,0,0.013794,0.99395
0,0,0,0,0.013795,0.99396
0,0,0,0,0.013796,0.99397
0,0,0,0,0.013798,0.99398
0,0,0,0,0.013799,0.99399
0,0,0,0,0.0138,0.994
0,0,0,0,0.013801,0.99401
0,0,0,0,0.013802,0.99402
0,0,0,0,0.013803,0.99403
0,0,0,0,0.013804,0.99404
0,0,0,0,0.013805,0.99405
0,0,0,0,0.013806,0.99406
0,0,0,0,0.013808,0.99407
0,0,0,0,0.013809,0.99407
0,0,0,0,0.01381,0.99408
0,0,0,0,0.013811,0.99409
0,0,0,0,0.013812,0.9941
0,0,0,0,0.013813,0.99411
0,0,0,0,0.013814,0.99412
0,0,0,0,0.013815,0.99413
0,0,0,0,0.013816,0.99414
0,0,0,0,0.013817,0.99415
0,0,0,0,0.013819,0.99416
0,0,0,0,0.01382,0.99417
0,0,0,0,0.013821,0.99418
0,0,0,0,0.013822,0.99419
0,0,0,0,0.013823,0.9942
0,0,0,0,0.013824,0.99421
0,0,0,0,0.013825,0.99421
0,0,0,0,0.013826,0.99422
0,0,0,0,0.013827,0.99423
0,0,0,0,0.013828,0.99424
0,0,0,0,0.01383,0.99425
0,0,0,0,0.013831,0.99426
0,0,0,0,0.013832,0.99427
0,0,0,0,0.013833,0.99428
0,0,0,0,0.013834,0.99429
0,0,0,0,0.013835,0.99429
0,0,0,0,0.013836,0.9943
0,0,0,0,0.013837,0.99431
0,0,0,0,0.013838,0.99432
0,0,0,0,0.013839,0.99433
0,0,0,0,0.013841,0.99434
0,0,0,0,0.013842,0.99435
0,0,0,0,0.013843,0.99436
0,0,0,0,0.013844,0.99437
0,0,0,0,0.013845,0.99437
0,0,0,0,0.013846,0.99438
0,0,0,0,0.013847,0.99439
0,0,0,0,0.013848,0.9944
0,0,0,0,0.013849,0.99441
0,0,0,0,0.01385,0.99442
0,0,0,0,0.013852,0.99443
0,0,0,0,0.013853,0.99443
0,0,0,0,0.013854,0.99444
0,0,0,0,0.013855,0.99445
0,0,0,0,0.013856,0.99446
0,0,0,0,0.013857,0.99447
0,0,0,0,0.013858,0.99448
0,0,0,0,0.013859,0.99448
0,0,0,0,0.01386,0.99449
0,0,0,0,0.013862,0.9945
0,0,0,0,0.013863,0.99451
0,0,0,0,0.013864,0.99452
0,0,0,0,0.013865,0.99453
0,0,0,0,0.013866,0.99453
0,0,0,0,0.013867,0.99454
0,0,0,0,0.013868,0.99455
0,0,0,0,0.013869,0.99456
0,0,0,0,0.01387,0.99457
0,0,0,0,0.013871,0.99457
0,0,0,0,0.013873,0.99458
0,0,0,0,0.013874,0.99459
0,0,0,0,0.013875,0.9946
0,0,0,0,0.013876,0.99461
0,0,0,0,0.013877,0.99461
0,0,0,0,0.013878,0.99462
0,0,0,0,0.013879,0.99463
0,0,0,0,0.01388,0.99464
0,0,0,0,0.013881,0.99465
0,0,0,0,0.013882,0.99465
0,0,0,0,0.013884,0.99466
0,0,0,0,0.013885,0.99467
0,0,0,0,0.013886,0.99468
0,0,0,0,0.013887,0.99468
0,0,0,0,0.013888,0.99469
0,0,0,0,0.013889,0.9947
0,0,0,0,0.01389,0.99471
0,0,0,0,0.013891,0.99472
0,0,0,0,0.013892,0.99472
0,0,0,0,0.013893,0.99473
0,0,0,0,0.013895,0.99474
0,0,0,0,0.013896,0.99475
0,0,0,0,0.013897,0.99475
0,0,0,0,0.013898,0.99476
0,0,0,0,0.013899,0.99477
0,0,0,0,0.0139,0.99478
0,0,0,0,0.013901,0.99478
0,0,0,0,0.013902,0.99479
0,0,0,0,0.013903,0.9948
0,0,0,0,0.013905,0.99481
0,0,0,0,0.013906,0.99481
0,0,0,0,0.013907,0.99482
0,0,0,0,0.013908,0.99483
0,0,0,0,0.013909,0.99484
0,0,0,0,0.01391,0.99484
0,0,0,0,0.013911,0.99485
0,0,0,0,0.013912,0.99486
0,0,0,0,0.013913,0.99486
0,0,0,0,0.013914,0.99487
0,0,0,0,0.013916,0.99488
0,0,0,0,0.013917,0.99489
0,0,0,0,0.013918,0.99489
0,0,0,0,0.013919,0.9949
0,0,0,0,0.01392,0.99491
0,0,0,0,0.013921,0.99491
0,0,0,0,0.013922,0.99492
0,0,0,0,0.013923,0.99493
0,0,0,0,0.013924,0.99494
0,0,0,0,0.013925,0.99494
0,0,0,0,0.013927,0.99495
0,0,0,0,0.013928,0.99496
0,0,0,0,0.013929,0.99496
0,0,0,0,0.01393,0.99497
0,0,0,0,0.013931,0.99498
0,0,0,0,0.013932,0.99498
0,0,0,0,0.013933,0.99499
0,0,0,0,0.013934,0.995
0,0,0,0,0.013935,0.99501
0,0,0,0,0.013936,0.99501
0,0,0,0,0.013938,0.99502
0,0,0,0,0.013939,0.99503
0,0,0,0,0.01394,0.99503
0,0,0,0,0.013941,0.99504
0,0,0,0,0.013942,0.99505
0,0,0,0,0.013943,0.99505
0,0,0,0,0.013944,0.99506
0,0,0,0,0.013945,0.99507
0,0,0,0,0.013946,0.99507
0,0,0,0,0.013947,0.99508
0,0,0,0,0.013949,0.99509
0,0,0,0,0.01395,0.99509
0,0,0,0,0.013951,0.9951
0,0,0,0,0.013952,0.99511
0,0,0,0,0.013953,0.99511
0,0,0,0,0.013954,0.99512
0,0,0,0,0.013955,0.99513
0,0,0,0,0.013956,0.99513
0,0,0,0,0.013957,0.99514
0,0,0,0,0.013959,0.99514
0,0,0,0,0.01396,0.99515
0,0,0,0,0.013961,0.99516
0,0,0,0,0.013962,0.99516
0,0,0,0,0.013963,0.99517
0,0,0,0,0.013964,0.99518
0,0,0,0,0.013965,0.99518
0,0,0,0,0.013966,0.99519
0,0,0,0,0.013967,0.9952
0,0,0,0,0.013968,0.9952
0,0,0,0,0.01397,0.99521
0,0,0,0,0.013971,0.99521
0,0,0,0,0.013972,0.99522
0,0,0,0,0.013973,0.99523
0,0,0,0,0.013974,0.99523
0,0,0,0,0.013975,0.99524
0,0,0,0,0.013976,0.99525
0,0,0,0,0.013977,0.99525
0,0,0,0,0.013978,0.99526
0,0,0,0,0.013979,0.99526
0,0,0,0,0.013981,0.99527
0,0,0,0,0.013982,0.99528
0,0,0,0,0.013983,0.99528
0,0,0,0,0.013984,0.99529
0,0,0,0,0.013985,0.99529
0,0,0,0,0.013986,0.9953
0,0,0,0,0.013987,0.99531
0,0,0,0,0.013988,0.99531
0,0,0,0,0.013989,0.99532
0,0,0,0,0.01399,0.99532
0,0,0,0,0.013992,0.99533
0,0,0,0,0.013993,0.99533
0,0,0,0,0.013994,0.99534
0,0,0,0,0.013995,0.99535
0,0,0,0,0.013996,0.99535
0,0,0,0,0.013997,0.99536
0,0,0,0,0.013998,0.99536
0,0,0,0,0.013999,0.99537
0,0,0,0,0.014,0.99537
0,0,0,0,0.014001,0.99538
0,0,0,0,0.014003,0.99539
0,0,0,0,0.014004,0.99539
0,0,0,0,0.014005,0.9954
0,0,0,0,0.014006,0.9954
0,0,0,0,0.014007,0.99541
0,0,0,0,0.014008,0.99541
0,0,0,0,0.014009,0.99542
0,0,0,0,0.01401,0.99542
0,0,0,0,0.014011,0.99543
0,0,0,0,0.014013,0.99543
0,0,0,0,0.014014,0.99544
0,0,0,0,0.014015,0.99545
0,0,0,0,0.014016,0.99545
0,0,0,0,0.014017,0.99546
0,0,0,0,0.014018,0.99546
0,0,0,0,0.014019,0.99547
0,0,0,0,0.01402,0.99547
0,0,0,0,0.014021,0.99548
0,0,0,0,0.014022,0.99548
0,0,0,0,0.014024,0.99549
0,0,0,0,0.014025,0.99549
0,0,0,0,0.014026,0.9955
0,0,0,0,0.014027,0.9955
0,0,0,0,0.014028,0.99551
0,0,0,0,0.014029,0.99551
0,0,0,0,0.01403,0.99552
0,0,0,0,0.014031,0.99553
0,0,0,0,0.014032,0.99553
0,0,0,0,0.014033,0.99554
0,0,0,0,0.014035,0.99554
0,0,0,0,0.014036,0.99555
0,0,0,0,0.014037,0.99555
0,0,0,0,0.014038,0.99556
0,0,0,0,0.014039,0.99556
0,0,0,0,0.01404,0.99557
0,0,0,0,0.014041,0.99557
0,0,0,0,0.014042,0.99558
0,0,0,0,0.014043,0.99558
0,0,0,0,0.014044,0.99559
0,0,0,0,0.014046,0.99559
0,0,0,0,0.014047,0.9956
0,0,0,0,0.014048,0.9956
0,0,0,0,0.014049,0.99561
0,0,0,0,0.01405,0.99561
0,0,0,0,0.014051,0.99561
0,0,0,0,0.014052,0.99562
0,0,0,0,0.014053,0.99562
0,0,0,0,0.014054,0.99563
0,0,0,0,0.014056,0.99563
0,0,0,0,0.014057,0.99564
0,0,0,0,0.014058,0.99564
0,0,0,0,0.014059,0.99565
0,0,0,0,0.01406,0.99565
0,0,0,0,0.014061,0.99566
0,0,0,0,0.014062,0.99566
0,0,0,0,0.014063,0.99567
0,0,0,0,0.014064,0.99567
0,0,0,0,0.014065,0.99568
0,0,0,0,0.014067,0.99568
0,0,0,0,0.014068,0.99568
0,0,0,0,0.014069,0.99569
0,0,0,0,0.01407,0.99569
0,0,0,0,0.014071,0.9957
0,0,0,0,0.014072,0.9957
0,0,0,0,0.014073,0.99571
0,0,0,0,0.014074,0.99571
0,0,0,0,0.014075,0.99572
0,0,0,0,0.014076,0.99572
0,0,0,0,0.014078,0.99572
0,0,0,0,0.014079,0.99573
0,0,0,0,0.01408,0.99573
0,0,0,0,0.014081,0.99574
0,0,0,0,0.014082,0.99574
0,0,0,0,0.014083,0.99575
0,0,0,0,0.014084,0.99575
0,0,0,0,0.014085,0.99575
0,0,0,0,0.014086,0.99576
0,0,0,0,0.014087,0.99576
0,0,0,0,0.014089,0.99577
0,0,0,0,0.01409,0.99577
0,0,0,0,0.014091,0.99577
0,0,0,0,0.014092,0.99578
0,0,0,0,0.014093,0.99578
0,0,0,0,0.014094,0.99579
0,0,0,0,0.014095,0.99579
0,0,0,0,0.014096,0.99579
0,0,0,0,0.014097,0.9958
0,0,0,0,0.014098,0.9958
0,0,0,0,0.0141,0.99581
0,0,0,0,0.014101,0.99581
0,0,0,0,0.014102,0.99581
0,0,0,0,0.014103,0.99582
0,0,0,0,0.014104,0.99582
0,0,0,0,0.014105,0.99583
0,0,0,0,0.014106,0.99583
0,0,0,0,0.014107,0.99583
0,0,0,0,0.014108,0.99584
0,0,0,0,0.01411,0.99584
0,0,0,0,0.014111,0.99584
0,0,0,0,0.014112,0.99585
0,0,0,0,0.014113,0.99585
0,0,0,0,0.014114,0.99586
0,0,0,0,0.014115,0.99586
0,0,0,0,0.014116,0.99586
0,0,0,0,0.014117,0.99587
0,0,0,0,0.014118,0.99587
0,0,0,0,0.014119,0.99587
0,0,0,0,0.014121,0.99588
0,0,0,0,0.014122,0.99588
0,0,0,0,0.014123,0.99588
0,0,0,0,0.014124,0.99589
0,0,0,0,0.014125,0.99589
0,0,0,0,0.014126,0.9959
0,0,0,0,0.014127,0.9959
0,0,0,0,0.014128,0.9959
0,0,0,0,0.014129,0.99591
0,0,0,0,0.01413,0.99591
0,0,0,0,0.014132,0.99591
0,0,0,0,0.014133,0.99592
0,0,0,0,0.014134,0.99592
0,0,0,0,0.014135,0.99592
0,0,0,0,0.014136,0.99593
0,0,0,0,0.014137,0.99593
0,0,0,0,0.014138,0.99593
0,0,0,0,0.014139,0.99594
0,0,0,0,0.01414,0.99594
0,0,0,0,0.014141,0.99594
0,0,0,0,0.014143,0.99595
0,0,0,0,0.014144,0.99595
0,0,0,0,0.014145,0.99595
0,0,0,0,0.014146,0.99595
0,0,0,0,0.014147,0.99596
0,0,0,0,0.014148,0.99596
0,0,0,0,0.014149,0.99596
0,0,0,0,0.01415,0.99597
0,0,0,0,0.014151,0.99597
0,0,0,0,0.014153,0.99597
0,0,0,0,0.014154,0.99598
0,0,0,0,0.014155,0.99598
0,0,0,0,0.014156,0.99598
0,0,0,0,0.014157,0.99598
0,0,0,0,0.014158,0.99599
0,0,0,0,0.014159,0.99599
0,0,0,0,0.01416,0.99599
0,0,0,0,0.014161,0.996
0,0,0,0,0.014162,0.996
0,0,0,0,0.014164,0.996
0,0,0,0,0.014165,0.996
0,0,0,0,0.014166,0.99601
0,0,0,0,0.014167,0.99601
0,0,0,0,0.014168,0.99601
0,0,0,0,0.014169,0.99602
0,0,0,0,0.01417,0.99602
0,0,0,0,0.014171,0.99602
0,0,0,0,0.014172,0.99602
0,0,0,0,0.014173,0.99603
0,0,0,0,0.014175,0.99603
0,0,0,0,0.014176,0.99603
0,0,0,0,0.014177,0.99603
0,0,0,0,0.014178,0.99604
0,0,0,0,0.014179,0.99604
0,0,0,0,0.01418,0.99604
0,0,0,0,0.014181,0.99604
0,0,0,0,0.014182,0.99605
0,0,0,0,0.014183,0.99605
0,0,0,0,0.014184,0.99605
0,0,0,0,0.014186,0.99605
0,0,0,0,0.014187,0.99606
0,0,0,0,0.014188,0.99606
0,0,0,0,0.014189,0.99606
0,0,0,0,0.01419,0.99606
0,0,0,0,0.014191,0.99607
0,0,0,0,0.014192,0.99607
0,0,0,0,0.014193,0.99607
0,0,0,0,0.014194,0.99607
0,0,0,0,0.014195,0.99607
0,0,0,0,0.014197,0.99608
0,0,0,0,0.014198,0.99608
0,0,0,0,0.014199,0.99608
0,0,0,0,0.0142,0.99608
0,0,0,0,0.014201,0.99609
0,0,0,0,0.014202,0.99609
0,0,0,0,0.014203,0.99609
0,0,0,0,0.014204,0.99609
0,0,0,0,0.014205,0.99609
0,0,0,0,0.014207,0.9961
0,0,0,0,0.014208,0.9961
0,0,0,0,0.014209,0.9961
0,0,0,0,0.01421,0.9961
0,0,0,0,0.014211,0.9961
0,0,0,0,0.014212,0.99611
0,0,0,0,0.014213,0.99611
0,0,0,0,0.014214,0.99611
0,0,0,0,0.014215,0.99611
0,0,0,0,0.014216,0.99611
0,0,0,0,0.014218,0.99612
0,0,0,0,0.014219,0.99612
0,0,0,0,0.01422,0.99612
0,0,0,0,0.014221,0.99612
0,0,0,0,0.014222,0.99612
0,0,0,0,0.014223,0.99612
0,0,0,0,0.014224,0.99613
0,0,0,0,0.014225,0.99613
0,0,0,0,0.014226,0.99613
0,0,0,0,0.014227,0.99613
0,0,0,0,0.014229,0.99613
0,0,0,0,0.01423,0.99614
0,0,0,0,0.014231,0.99614
0,0,0,0,0.014232,0.99614
0,0,0,0,0.014233,0.99614
0,0,0,0,0.014234,0.99614
0,0,0,0,0.014235,0.99614
0,0,0,0,0.014236,0.99615
0,0,0,0,0.014237,0.99615
0,0,0,0,0.014238,0.99615
0,0,0,0,0.01424,0.99615
0,0,0,0,0.014241,0.99615
0,0,0,0,0.014242,0.99615
0,0,0,0,0.014243,0.99615
0,0,0,0,0.014244,0.99616
0,0,0,0,0.014245,0.99616
0,0,0,0,0.014246,0.99616
0,0,0,0,0.014247,0.99616
0,0,0,0,0.014248,0.99616
0,0,0,0,0.014249,0.99616
0,0,0,0,0.014251,0.99616
0,0,0,0,0.014252,0.99617
0,0,0,0,0.014253,0.99617
0,0,0,0,0.014254,0.99617
0,0,0,0,0.014255,0.99617
0,0,0,0,0.014256,0.99617
0,0,0,0,0.014257,0.99617
0,0,0,0,0.014258,0.99617
0,0,0,0,0.014259,0.99617
0,0,0,0,0.014261,0.99618
0,0,0,0,0.014262,0.99618
0,0,0,0,0.014263,0.99618
0,0,0,0,0.014264,0.99618
0,0,0,0,0.014265,0.99618
0,0,0,0,0.014266,0.99618
0,0,0,0,0.014267,0.99618
0,0,0,0,0.014268,0.99618
0,0,0,0,0.014269,0.99618
0,0,0,0,0.01427,0.99619
0,0,0,0,0.014272,0.99619
0,0,0,0,0.014273,0.99619
0,0,0,0,0.014274,0.99619
0,0,0,0,0.014275,0.99619
0,0,0,0,0.014276,0.99619
0,0,0,0,0.014277,0.99619
0,0,0,0,0.014278,0.99619
0,0,0,0,0.014279,0.99619
0,0,0,0,0.01428,0.99619
0,0,0,0,0.014281,0.99619
0,0,0,0,0.014283,0.9962
0,0,0,0,0.014284,0.9962
0,0,0,0,0.014285,0.9962
0,0,0,0,0.014286,0.9962
0,0,0,0,0.014287,0.9962
0,0,0,0,0.014288,0.9962
0,0,0,0,0.014289,0.9962
0,0,0,0,0.01429,0.9962
0,0,0,0,0.014291,0.9962
0,0,0,0,0.014292,0.9962
0,0,0,0,0.014294,0.9962
0,0,0,0,0.014295,0.9962
0,0,0,0,0.014296,0.9962
0,0,0,0,0.014297,0.9962
0,0,0,0,0.014298,0.9962
0,0,0,0,0.014299,0.99621
0,0,0,0,0.0143,0.99621
0,0,0,0,0.014301,0.99621
0,0,0,0,0.014302,0.99621
0,0,0,0,0.014304,0.99621
0,0,0,0,0.014305,0.99621
0,0,0,0,0.014306,0.99621
0,0,0,0,0.014307,0.99621
0,0,0,0,0.014308,0.99621
0,0,0,0,0.014309,0.99621
0,0,0,0,0.01431,0.99621
0,0,0,0,0.014311,0.99621
0,0,0,0,0.014312,0.99621
0,0,0,0,0.014313,0.99621
0,0,0,0,0.014315,0.99621
0,0,0,0,0.014316,0.99621
0,0,0,0,0.014317,0.99621
0,0,0,0,0.014318,0.99621
0,0,0,0,0.014319,0.99621
0,0,0,0,0.01432,0.99621
0,0,0,0,0.014321,0.99621
0,0,0,0,0.014322,0.99621
0,0,0,0,0.014323,0.99621
0,0,0,0,0.014324,0.99621
0,0,0,0,0.014326,0.99621
0,0,0,0,0.014327,0.99621
0,0,0,0,0.014328,0.99621
0,0,0,0,0.014329,0.99621
0,0,0,0,0.01433,0.99621
0,0,0,0,0.014331,0.99621
0,0,0,0,0.014332,0.99621
0,0,0,0,0.014333,0.99621
0,0,0,0,0.014334,0.99621
0,0,0,0,0.014335,0.99621
0,0,0,0,0.014337,0.99621
0,0,0,0,0.014338,0.99621
0,0,0,0,0.014339,0.99621
0,0,0,0,0.01434,0.99621
0,0,0,0,0.014341,0.99621
0,0,0,0,0.014342,0.99621
0,0,0,0,0.014343,0.99621
0,0,0,0,0.014344,0.99621
0,0,0,0,0.014345,0.99621
0,0,0,0,0.014346,0.99621
0,0,0,0,0.014348,0.99621
0,0,0,0,0.014349,0.99621
0,0,0,0,0.01435,0.99621
0,0,0,0,0.014351,0.99621
0,0,0,0,0.014352,0.99621
0,0,0,0,0.014353,0.99621
0,0,0,0,0.014354,0.99621
0,0,0,0,0.014355,0.99621
0,0,0,0,0.014356,0.99621
0,0,0,0,0.014358,0.99621
0,0,0,0,0.014359,0.99621
0,0,0,0,0.01436,0.99621
0,0,0,0,0.014361,0.99621
0,0,0,0,0.014362,0.99621
0,0,0,0,0.014363,0.99621
0,0,0,0,0.014364,0.99621
0,0,0,0,0.014365,0.99621
0,0,0,0,0.014366,0.99621
0,0,0,0,0.014367,0.99621
0,0,0,0,0.014369,0.99621
0,0,0,0,0.01437,0.99621
0,0,0,0,0.014371,0.99621
0,0,0,0,0.014372,0.99621
0,0,0,0,0.014373,0.99621
0,0,0,0,0.014374,0.99621
0,0,0,0,0.014375,0.9962
0,0,0,0,0.014376,0.9962
0,0,0,0,0.014377,0.9962
0,0,0,0,0.014378,0.9962
0,0,0,0,0.01438,0.9962
0,0,0,0,0.014381,0.9962
0,0,0,0,0.014382,0.9962
0,0,0,0,0.014383,0.9962
0,0,0,0,0.014384,0.9962
0,0,0,0,0.014385,0.9962
0,0,0,0,0.014386,0.9962
0,0,0,0,0.014387,0.9962
0,0,0,0,0.014388,0.9962
0,0,0,0,0.014389,0.9962
0,0,0,0,0.014391,0.99619
0,0,0,0,0.014392,0.99619
0,0,0,0,0.014393,0.99619
0,0,0,0,0.014394,0.99619
0,0,0,0,0.014395,0.99619
0,0,0,0,0.014396,0.99619
0,0,0,0,0.014397,0.99619
0,0,0,0,0.014398,0.99619
0,0,0,0,0.014399,0.99619
0,0,0,0,0.014401,0.99619
0,0,0,0,0.014402,0.99618
0,0,0,0,0.014403,0.99618
0,0,0,0,0.014404,0.99618
0,0,0,0,0.014405,0.99618
0,0,0,0,0.014406,0.99618
0,0,0,0,0.014407,0.99618
0,0,0,0,0.014408,0.99618
0,0,0,0,0.014409,0.99618
0,0,0,0,0.01441,0.99618
0,0,0,0,0.014412,0.99617
0,0,0,0,0.014413,0.99617
0,0,0,0,0.014414,0.99617
0,0,0,0,0.014415,0.99617
0,0,0,0,0.014416,0.99617
0,0,0,0,0.014417,0.99617
0,0,0,0,0.014418,0.99617
0,0,0,0,0.014419,0.99617
0,0,0,0,0.01442,0.99616
0,0,0,0,0.014421,0.99616
0,0,0,0,0.014423,0.99616
0,0,0,0,0.014424,0.99616
0,0,0,0,0.014425,0.99616
0,0,0,0,0.014426,0.99616
0,0,0,0,0.014427,0.99616
0,0,0,0,0.014428,0.99615
0,0,0,0,0.014429,0.99615
0,0,0,0,0.01443,0.99615
0,0,0,0,0.014431,0.99615
0,0,0,0,0.014432,0.99615
0,0,0,0,0.014434,0.99615
0,0,0,0,0.014435,0.99615
0,0,0,0,0.014436,0.99614
0,0,0,0,0.014437,0.99614
0,0,0,0,0.014438,0.99614
0,0,0,0,0.014439,0.99614
0,0,0,0,0.01444,0.99614
0,0,0,0,0.014441,0.99614
0,0,0,0,0.014442,0.99613
0,0,0,0,0.014443,0.99613
0,0,0,0,0.014445,0.99613
0,0,0,0,0.014446,0.99613
0,0,0,0,0.014447,0.99613
0,0,0,0,0.014448,0.99613
0,0,0,0,0.014449,0.99612
0,0,0,0,0.01445,0.99612
0,0,0,0,0.014451,0.99612
0,0,0,0,0.014452,0.99612
0,0,0,0,0.014453,0.99612
0,0,0,0,0.014455,0.99611
0,0,0,0,0.014456,0.99611
0,0,0,0,0.014457,0.99611
0,0,0,0,0.014458,0.99611
0,0,0,0,0.014459,0.99611
0,0,0,0,0.01446,0.99611
0,0,0,0,0.014461,0.9961
0,0,0,0,0.014462,0.9961
0,0,0,0,0.014463,0.9961
0,0,0,0,0.014464,0.9961
0,0,0,0,0.014466,0.9961
0,0,0,0,0.014467,0.99609
0,0,0,0,0.014468,0.99609
0,0,0,0,0.014469,0.99609
0,0,0,0,0.01447,0.99609
0,0,0,0,0.014471,0.99609
0,0,0,0,0.014472,0.99608
0,0,0,0,0.014473,0.99608
0,0,0,0,0.014474,0.99608
0,0,0,0,0.014475,0.99608
0,0,0,0,0.014477,0.99607
0,0,0,0,0.014478,0.99607
0,0,0,0,0.014479,0.99607
0,0,0,0,0.01448,0.99607
0,0,0,0,0.014481,0.99607
0,0,0,0,0.014482,0.99606
0,0,0,0,0.014483,0.99606
0,0,0,0,0.014484,0.99606
0,0,0,0,0.014485,0.99606
0,0,0,0,0.014486,0.99605
0,0,0,0,0.014488,0.99605
0,0,0,0,0.014489,0.99605
0,0,0,0,0.01449,0.99605
0,0,0,0,0.014491,0.99604
0,0,0,0,0.014492,0.99604
0,0,0,0,0.014493,0.99604
0,0,0,0,0.014494,0.99604
0,0,0,0,0.014495,0.99603
0,0,0,0,0.014496,0.99603
0,0,0,0,0.014497,0.99603
0,0,0,0,0.014499,0.99603
0,0,0,0,0.0145,0.99602
0,0,0,0,0.014501,0.99602
0,0,0,0,0.014502,0.99602
0,0,0,0,0.014503,0.99602
0,0,0,0,0.014504,0.99601
0,0,0,0,0.014505,0.99601
0,0,0,0,0.014506,0.99601
0,0,0,0,0.014507,0.99601
0,0,0,0,0.014509,0.996
0,0,0,0,0.01451,0.996
0,0,0,0,0.014511,0.996
0,0,0,0,0.014512,0.996
0,0,0,0,0.014513,0.99599
0,0,0,0,0.014514,0.99599
0,0,0,0,0.014515,0.99599
0,0,0,0,0.014516,0.99599
0,0,0,0,0.014517,0.99598
0,0,0,0,0.014518,0.99598
0,0,0,0,0.01452,0.99598
0,0,0,0,0.014521,0.99597
0,0,0,0,0.014522,0.99597
0,0,0,0,0.014523,0.99597
0,0,0,0,0.014524,0.99597
0,0,0,0,0.014525,0.99596
0,0,0,0,0.014526,0.99596
0,0,0,0,0.014527,0.99596
0,0,0,0,0.014528,0.99595
0,0,0,0,0.014529,0.99595
0,0,0,0,0.014531,0.99595
0,0,0,0,0.014532,0.99595
0,0,0,0,0.014533,0.99594
0,0,0,0,0.014534,0.99594
0,0,0,0,0.014535,0.99594
0,0,0,0,0.014536,0.99593
0,0,0,0,0.014537,0.99593
0,0,0,0,0.014538,0.99593
0,0,0,0,0.014539,0.99592
0,0,0,0,0.01454,0.99592
0,0,0,0,0.014542,0.99592
0,0,0,0,0.014543,0.99592
0,0,0,0,0.014544,0.99591
0,0,0,0,0.014545,0.99591
0,0,0,0,0.014546,0.99591
0,0,0,0,0.014547,0.9959
0,0,0,0,0.014548,0.9959
0,0,0,0,0.014549,0.9959
0,0,0,0,0.01455,0.99589
0,0,0,0,0.014552,0.99589
0,0,0,0,0.014553,0.99589
0,0,0,0,0.014554,0.99588
0,0,0,0,0.014555,0.99588
0,0,0,0,0.014556,0.99588
0,0,0,0,0.014557,0.99587
0,0,0,0,0.014558,0.99587
0,0,0,0,0.014559,0.99587
0,0,0,0,0.01456,0.99586
0,0,0,0,0.014561,0.99586
0,0,0,0,0.014563,0.99586
0,0,0,0,0.014564,0.99585
0,0,0,0,0.014565,0.99585
0,0,0,0,0.014566,0.99585
0,0,0,0,0.014567,0.99584
0,0,0,0,0.014568,0.99584
0,0,0,0,0.014569,0.99584
0,0,0,0,0.01457,0.99583
0,0,0,0,0.014571,0.99583
0,0,0,0,0.014572,0.99583
0,0,0,0,0.014574,0.99582
0,0,0,0,0.014575,0.99582
0,0,0,0,0.014576,0.99582
0,0,0,0,0.014577,0.99581
0,0,0,0,0.014578,0.99581
0,0,0,0,0.014579,0.99581
0,0,0,0,0.01458,0.9958
0,0,0,0,0.014581,0.9958
0,0,0,0,0.014582,0.99579
0,0,0,0,0.014583,0.99579
0,0,0,0,0.014585,0.99579
0,0,0,0,0.014586,0.99578
0,0,0,0,0.014587,0.99578
0,0,0,0,0.014588,0.99578
0,0,0,0,0.014589,0.99577
0,0,0,0,0.01459,0.99577
0,0,0,0,0.014591,0.99576
0,0,0,0,0.014592,0.99576
0,0,0,0,0.014593,0.99576
0,0,0,0,0.014594,0.99575
0,0,0,0,0.014596,0.99575
0,0,0,0,0.014597,0.99575
0,0,0,0,0.014598,0.99574
0,0,0,0,0.014599,0.99574
0,0,0,0,0.0146,0.99573
0,0,0,0,0.014601,0.99573
0,0,0,0,0.014602,0.99573
0,0,0,0,0.014603,0.99572
0,0,0,0,0.014604,0.99572
0,0,0,0,0.014606,0.99571
0,0,0,0,0.014607,0.99571
0,0,0,0,0.014608,0.99571
0,0,0,0,0.014609,0.9957
0,0,0,0,0.01461,0.9957
0,0,0,0,0.014611,0.99569
0,0,0,0,0.014612,0.99569
0,0,0,0,0.014613,0.99569
0,0,0,0,0.014614,0.99568
0,0,0,0,0.014615,0.99568
0,0,0,0,0.014617,0.99567
0,0,0,0,0.014618,0.99567
0,0,0,0,0.014619,0.99567
0,0,0,0,0.01462,0.99566
0,0,0,0,0.014621,0.99566
0,0,0,0,0.014622,0.99565
0,0,0,0,0.014623,0.99565
0,0,0,0,0.014624,0.99565
0,0,0,0,0.014625,0.99564
0,0,0,0,0.014626,0.99564
0,0,0,0,0.014628,0.99563
0,0,0,0,0.014629,0.99563
0,0,0,0,0.01463,0.99562
0,0,0,0,0.014631,0.99562
0,0,0,0,0.014632,0.99562
0,0,0,0,0.014633,0.99561
0,0,0,0,0.014634,0.99561
0,0,0,0,0.014635,0.9956
0,0,0,0,0.014636,0.9956
0,0,0,0,0.014637,0.99559
0,0,0,0,0.014639,0.99559
0,0,0,0,0.01464,0.99559
0,0,0,0,0.014641,0.99558
0,0,0,0,0.014642,0.99558
0,0,0,0,0.014643,0.99557
0,0,0,0,0.014644,0.99557
0,0,0,0,0.014645,0.99556
0,0,0,0,0.014646,0.99556
0,0,0,0,0.014647,0.99555
0,0,0,0,0.014649,0.99555
0,0,0,0,0.01465,0.99555
0,0,0,0,0.014651,0.99554
0,0,0,0,0.014652,0.99554
0,0,0,0,0.014653,0.99553
0,0,0,0,0.014654,0.99553
0,0,0,0,0.014655,0.99552
0,0,0,0,0.014656,0.99552
0,0,0,0,0.014657,0.99551
0,0,0,0,0.014658,0.99551
0,0,0,0,0.01466,0.99551
0,0,0,0,0.014661,0.9955
0,0,0,0,0.014662,0.9955
0,0,0,0,0.014663,0.99549
0,0,0,0,0.014664,0.99549
0,0,0,0,0.014665,0.99548
0,0,0,0,0.014666,0.99548
0,0,0,0,0.014667,0.99547
0,0,0,0,0.014668,0.99547
0,0,0,0,0.014669,0.99546
0,0,0,0,0.014671,0.99546
0,0,0,0,0.014672,0.99545
0,0,0,0,0.014673,0.99545
0,0,0,0,0.014674,0.99545
0,0,0,0,0.014675,0.99544
0,0,0,0,0.014676,0.99544
0,0,0,0,0.014677,0.99543
0,0,0,0,0.014678,0.99543
0,0,0,0,0.014679,0.99542
0,0,0,0,0.01468,0.99542
0,0,0,0,0.014682,0.99541
0,0,0,0,0.014683,0.99541
0,0,0,0,0.014684,0.9954
0,0,0,0,0.014685,0.9954
0,0,0,0,0.014686,0.99539
0,0,0,0,0.014687,0.99539
0,0,0,0,0.014688,0.99538
0,0,0,0,0.014689,0.99538
0,0,0,0,0.01469,0.99537
0,0,0,0,0.014691,0.99537
0,0,0,0,0.014693,0.99536
0,0,0,0,0.014694,0.99535
0,0,0,0,0.014695,0.99535
0,0,0,0,0.014696,0.99534
0,0,0,0,0.014697,0.99534
0,0,0,0,0.014698,0.99533
0,0,0,0,0.014699,0.99533
0,0,0,0,0.0147,0.99532
0,0,0,0,0.014701,0.99532
0,0,0,0,0.014703,0.99531
0,0,0,0,0.014704,0.99531
0,0,0,0,0.014705,0.9953
0,0,0,0,0.014706,0.9953
0,0,0,0,0.014707,0.99529
0,0,0,0,0.014708,0.99529
0,0,0,0,0.014709,0.99528
0,0,0,0,0.01471,0.99528
0,0,0,0,0.014711,0.99527
0,0,0,0,0.014712,0.99527
0,0,0,0,0.014714,0.99526
0,0,0,0,0.014715,0.99526
0,0,0,0,0.014716,0.99525
0,0,0,0,0.014717,0.99525
0,0,0,0,0.014718,0.99524
0,0,0,0,0.014719,0.99523
0,0,0,0,0.01472,0.99523
0,0,0,0,0.014721,0.99522
0,0,0,0,0.014722,0.99522
0,0,0,0,0.014723,0.99521
0,0,0,0,0.014725,0.99521
0,0,0,0,0.014726,0.9952
0,0,0,0,0.014727,0.9952
0,0,0,0,0.014728,0.99519
0,0,0,0,0.014729,0.99519
0,0,0,0,0.01473,0.99518
0,0,0,0,0.014731,0.99517
0,0,0,0,0.014732,0.99517
0,0,0,0,0.014733,0.99516
0,0,0,0,0.014734,0.99516
0,0,0,0,0.014736,0.99515
0,0,0,0,0.014737,0.99515
0,0,0,0,0.014738,0.99514
0,0,0,0,0.014739,0.99514
0,0,0,0,0.01474,0.99513
0,0,0,0,0.014741,0.99512
0,0,0,0,0.014742,0.99512
0,0,0,0,0.014743,0.99511
0,0,0,0,0.014744,0.99511
0,0,0,0,0.014745,0.9951
0,0,0,0,0.014747,0.99509
0,0,0,0,0.014748,0.99509
0,0,0,0,0.014749,0.99508
0,0,0,0,0.01475,0.99508
0,0,0,0,0.014751,0.99507
0,0,0,0,0.014752,0.99507
0,0,0,0,0.014753,0.99506
0,0,0,0,0.014754,0.99505
0,0,0,0,0.014755,0.99505
0,0,0,0,0.014757,0.99504
0,0,0,0,0.014758,0.99504
0,0,0,0,0.014759,0.99503
0,0,0,0,0.01476,0.99502
0,0,0,0,0.014761,0.99502
0,0,0,0,0.014762,0.99501
0,0,0,0,0.014763,0.99501
0,0,0,0,0.014764,0.995
0,0,0,0,0.014765,0.99499
0,0,0,0,0.014766,0.99499
0,0,0,0,0.014768,0.99498
0,0,0,0,0.014769,0.99498
0,0,0,0,0.01477,0.99497
0,0,0,0,0.014771,0.99496
0,0,0,0,0.014772,0.99496
0,0,0,0,0.014773,0.99495
0,0,0,0,0.014774,0.99495
0,0,0,0,0.014775,0.99494
0,0,0,0,0.014776,0.99493
0,0,0,0,0.014777,0.99493
0,0,0,0,0.014779,0.99492
0,0,0,0,0.01478,0.99492
0,0,0,0,0.014781,0.99491
0,0,0,0,0.014782,0.9949
0,0,0,0,0.014783,0.9949
0,0,0,0,0.014784,0.99489
0,0,0,0,0.014785,0.99488
0,0,0,0,0.014786,0.99488
0,0,0,0,0.014787,0.99487
0,0,0,0,0.014788,0.99486
0,0,0,0,0.01479,0.99486
0,0,0,0,0.014791,0.99485
0,0,0,0,0.014792,0.99485
0,0,0,0,0.014793,0.99484
0,0,0,0,0.014794,0.99483
0,0,0,0,0.014795,0.99483
0,0,0,0,0.014796,0.99482
0,0,0,0,0.014797,0.99481
0,0,0,0,0.014798,0.99481
0,0,0,0,0.0148,0.9948
0,0,0,0,0.014801,0.99479
0,0,0,0,0.014802,0.99479
0,0,0,0,0.014803,0.99478
0,0,0,0,0.014804,0.99477
0,0,0,0,0.014805,0.99477
0,0,0,0,0.014806,0.99476
0,0,0,0,0.014807,0.99475
0,0,0,0,0.014808,0.99475
0,0,0,0,0.014809,0.99474
0,0,0,0,0.014811,0.99473
0,0,0,0,0.014812,0.99473
0,0,0,0,0.014813,0.99472
0,0,0,0,0.014814,0.99471
0,0,0,0,0.014815,0.99471
0,0,0,0,0.014816,0.9947
0,0,0,0,0.014817,0.99469
0,0,0,0,0.014818,0.99469
0,0,0,0,0.014819,0.99468
0,0,0,0,0.01482,0.99467
0,0,0,0,0.014822,0.99467
0,0,0,0,0.014823,0.99466
0,0,0,0,0.014824,0.99465
0,0,0,0,0.014825,0.99464
0,0,0,0,0.014826,0.99464
0,0,0,0,0.014827,0.99463
0,0,0,0,0.014828,0.99462
0,0,0,0,0.014829,0.99462
0,0,0,0,0.01483,0.99461
0,0,0,0,0.014831,0.9946
0,0,0,0,0.014833,0.99459
0,0,0,0,0.014834,0.99459
0,0,0,0,0.014835,0.99458
0,0,0,0,0.014836,0.99457
0,0,0,0,0.014837,0.99457
0,0,0,0,0.014838,0.99456
0,0,0,0,0.014839,0.99455
0,0,0,0,0.01484,0.99454
0,0,0,0,0.014841,0.99454
0,0,0,0,0.014842,0.99453
0,0,0,0,0.014844,0.99452
0,0,0,0,0.014845,0.99452
0,0,0,0,0.014846,0.99451
0,0,0,0,0.014847,0.9945
0,0,0,0,0.014848,0.99449
0,0,0,0,0.014849,0.99449
0,0,0,0,0.01485,0.99448
0,0,0,0,0.014851,0.99447
0,0,0,0,0.014852,0.99447
0,0,0,0,0.014854,0.99446
0,0,0,0,0.014855,0.99445
0,0,0,0,0.014856,0.99444
0,0,0,0,0.014857,0.99444
0,0,0,0,0.014858,0.99443
0,0,0,0,0.014859,0.99442
0,0,0,0,0.01486,0.99441
0,0,0,0,0.014861,0.99441
0,0,0,0,0.014862,0.9944
0,0,0,0,0.014863,0.99439
0,0,0,0,0.014865,0.99438
0,0,0,0,0.014866,0.99438
0,0,0,0,0.014867,0.99437
0,0,0,0,0.014868,0.99436
0,0,0,0,0.014869,0.99435
0,0,0,0,0.01487,0.99434
0,0,0,0,0.014871,0.99434
0,0,0,0,0.014872,0.99433
0,0,0,0,0.014873,0.99432
0,0,0,0,0.014874,0.99431
0,0,0,0,0.014876,0.99431
0,0,0,0,0.014877,0.9943
0,0,0,0,0.014878,0.99429
0,0,0,0,0.014879,0.99428
0,0,0,0,0.01488,0.99428
0,0,0,0,0.014881,0.99427
0,0,0,0,0.014882,0.99426
0,0,0,0,0.014883,0.99425
0,0,0,0,0.014884,0.99425
0,0,0,0,0.014885,0.99424
0,0,0,0,0.014887,0.99423
0,0,0,0,0.014888,0.99422
0,0,0,0,0.014889,0.99421
0,0,0,0,0.01489,0.99421
0,0,0,0,0.014891,0.9942
0,0,0,0,0.014892,0.99419
0,0,0,0,0.014893,0.99418
0,0,0,0,0.014894,0.99417
0,0,0,0,0.014895,0.99417
0,0,0,0,0.014897,0.99416
0,0,0,0,0.014898,0.99415
0,0,0,0,0.014899,0.99414
0,0,0,0,0.0149,0.99413
0,0,0,0,0.014901,0.99413
0,0,0,0,0.014902,0.99412
0,0,0,0,0.014903,0.99411
0,0,0,0,0.014904,0.9941
0,0,0,0,0.014905,0.99409
0,0,0,0,0.014906,0.99408
0,0,0,0,0.014908,0.99408
0,0,0,0,0.014909,0.99407
0,0,0,0,0.01491,0.99406
0,0,0,0,0.014911,0.99405
0,0,0,0,0.014912,0.99404
0,0,0,0,0.014913,0.99404
0,0,0,0,0.014914,0.99403
0,0,0,0,0.014915,0.99402
0,0,0,0,0.014916,0.99401
0,0,0,0,0.014917,0.994
0,0,0,0,0.014919,0.99399
0,0,0,0,0.01492,0.99399
0,0,0,0,0.014921,0.99398
0,0,0,0,0.014922,0.99397
0,0,0,0,0.014923,0.99396
0,0,0,0,0.014924,0.99395
0,0,0,0,0.014925,0.99394
0,0,0,0,0.014926,0.99394
0,0,0,0,0.014927,0.99393
0,0,0,0,0.014928,0.99392
0,0,0,0,0.01493,0.99391
0,0,0,0,0.014931,0.9939
0,0,0,0,0.014932,0.99389
0,0,0,0,0.014933,0.99389
0,0,0,0,0.014934,0.99388
0,0,0,0,0.014935,0.99387
0,0,0,0,0.014936,0.99386
0,0,0,0,0.014937,0.99385
0,0,0,0,0.014938,0.99384
0,0,0,0,0.014939,0.99383
0,0,0,0,0.014941,0.99383
0,0,0,0,0.014942,0.99382
0,0,0,0,0.014943,0.99381
0,0,0,0,0.014944,0.9938
0,0,0,0,0.014945,0.99379
0,0,0,0,0.014946,0.99378
0,0,0,0,0.014947,0.99377
0,0,0,0,0.014948,0.99376
0,0,0,0,0.014949,0.99376
0,0,0,0,0.014951,0.99375
0,0,0,0,0.014952,0.99374
0,0,0,0,0.014953,0.99373
0,0,0,0,0.014954,0.99372
0,0,0,0,0.014955,0.99371
0,0,0,0,0.014956,0.9937
0,0,0,0,0.014957,0.9937
0,0,0,0,0.014958,0.99369
0,0,0,0,0.014959,0.99368
0,0,0,0,0.01496,0.99367
0,0,0,0,0.014962,0.99366
0,0,0,0,0.014963,0.99365
0,0,0,0,0.014964,0.99364
0,0,0,0,0.014965,0.99363
0,0,0,0,0.014966,0.99363
0,0,0,0,0.014967,0.99362
0,0,0,0,0.014968,0.99361
0,0,0,0,0.014969,0.9936
0,0,0,0,0.01497,0.99359
0,0,0,0,0.014971,0.99358
0,0,0,0,0.014973,0.99357
0,0,0,0,0.014974,0.99356
0,0,0,0,0.014975,0.99355
0,0,0,0,0.014976,0.99354
0,0,0,0,0.014977,0.99354
0,0,0,0,0.014978,0.99353
0,0,0,0,0.014979,0.99352
0,0,0,0,0.01498,0.99351
0,0,0,0,0.014981,0.9935
0,0,0,0,0.014982,0.99349
0,0,0,0,0.014984,0.99348
0,0,0,0,0.014985,0.99347
0,0,0,0,0.014986,0.99347
0,0,0,0,0.014987,0.99346
0,0,0,0,0.014988,0.99345
0,0,0,0,0.014989,0.99344
0,0,0,0,0.01499,0.99343
0,0,0,0,0.014991,0.99342
0,0,0,0,0.014992,0.99341
0,0,0,0,0.014993,0.9934
0,0,0,0,0.014995,0.99339
0,0,0,0,0.014996,0.99338
0,0,0,0,0.014997,0.99337
0,0,0,0,0.014998,0.99336
0,0,0,0,0.014999,0.99335
0,0,0,0,0.015,0.99335
0,0,0,0,0.015001,0.99334
0,0,0,0,0.015002,0.99333
0,0,0,0,0.015003,0.99332
0,0,0,0,0.015005,0.99331
0,0,0,0,0.015006,0.9933
0,0,0,0,0.015007,0.99329
0,0,0,0,0.015008,0.99328
0,0,0,0,0.015009,0.99327
0,0,0,0,0.01501,0.99326
0,0,0,0,0.015011,0.99325
0,0,0,0,0.015012,0.99324
0,0,0,0,0.015013,0.99323
0,0,0,0,0.015014,0.99322
0,0,0,0,0.015016,0.99321
0,0,0,0,0.015017,0.99321
0,0,0,0,0.015018,0.9932
0,0,0,0,0.015019,0.99319
0,0,0,0,0.01502,0.99318
0,0,0,0,0.015021,0.99317
0,0,0,0,0.015022,0.99316
0,0,0,0,0.015023,0.99315
0,0,0,0,0.015024,0.99314
0,0,0,0,0.015025,0.99313
0,0,0,0,0.015027,0.99312
0,0,0,0,0.015028,0.99311
0,0,0,0,0.015029,0.9931
0,0,0,0,0.01503,0.99309
0,0,0,0,0.015031,0.99308
0,0,0,0,0.015032,0.99307
0,0,0,0,0.015033,0.99306
0,0,0,0,0.015034,0.99305
0,0,0,0,0.015035,0.99304
0,0,0,0,0.015036,0.99303
0,0,0,0,0.015038,0.99302
0,0,0,0,0.015039,0.99301
0,0,0,0,0.01504,0.993
0,0,0,0,0.015041,0.99299
0,0,0,0,0.015042,0.99298
0,0,0,0,0.015043,0.99297
0,0,0,0,0.015044,0.99296
0,0,0,0,0.015045,0.99295
0,0,0,0,0.015046,0.99294
0,0,0,0,0.015048,0.99293
0,0,0,0,0.015049,0.99292
0,0,0,0,0.01505,0.99291
0,0,0,0,0.015051,0.9929
0,0,0,0,0.015052,0.99289
0,0,0,0,0.015053,0.99288
0,0,0,0,0.015054,0.99288
0,0,0,0,0.015055,0.99287
0,0,0,0,0.015056,0.99286
0,0,0,0,0.015057,0.99285
0,0,0,0,0.015059,0.99284
0,0,0,0,0.01506,0.99283
0,0,0,0,0.015061,0.99282
0,0,0,0,0.015062,0.99281
0,0,0,0,0.015063,0.9928
0,0,0,0,0.015064,0.99279
0,0,0,0,0.015065,0.99278
0,0,0,0,0.015066,0.99277
0,0,0,0,0.015067,0.99276
0,0,0,0,0.015068,0.99275
0,0,0,0,0.01507,0.99274
0,0,0,0,0.015071,0.99273
0,0,0,0,0.015072,0.99272
0,0,0,0,0.015073,0.9927
0,0,0,0,0.015074,0.99269
0,0,0,0,0.015075,0.99268
0,0,0,0,0.015076,0.99267
0,0,0,0,0.015077,0.99266
0,0,0,0,0.015078,0.99265
0,0,0,0,0.015079,0.99264
0,0,0,0,0.015081,0.99263
0,0,0,0,0.015082,0.99262
0,0,0,0,0.015083,0.99261
0,0,0,0,0.015084,0.9926
0,0,0,0,0.015085,0.99259
0,0,0,0,0.015086,0.99258
0,0,0,0,0.015087,0.99257
0,0,0,0,0.015088,0.99256
0,0,0,0,0.015089,0.99255
0,0,0,0,0.01509,0.99254
0,0,0,0,0.015092,0.99253
0,0,0,0,0.015093,0.99252
0,0,0,0,0.015094,0.99251
0,0,0,0,0.015095,0.9925
0,0,0,0,0.015096,0.99249
0,0,0,0,0.015097,0.99248
0,0,0,0,0.015098,0.99247
0,0,0,0,0.015099,0.99246
0,0,0,0,0.0151,0.99244
0,0,0,0,0.015102,0.99243
0,0,0,0,0.015103,0.99242
0,0,0,0,0.015104,0.99241
0,0,0,0,0.015105,0.9924
0,0,0,0,0.015106,0.99239
0,0,0,0,0.015107,0.99238
0,0,0,0,0.015108,0.99237
0,0,0,0,0.015109,0.99236
0,0,0,0,0.01511,0.99235
0,0,0,0,0.015111,0.99234
0,0,0,0,0.015113,0.99233
0,0,0,0,0.015114,0.99231
0,0,0,0,0.015115,0.9923
0,0,0,0,0.015116,0.99229
0,0,0,0,0.015117,0.99228
0,0,0,0,0.015118,0.99227
0,0,0,0,0.015119,0.99226
0,0,0,0,0.01512,0.99225
0,0,0,0,0.015121,0.99224
0,0,0,0,0.015122,0.99223
0,0,0,0,0.015124,0.99221
0,0,0,0,0.015125,0.9922
0,0,0,0,0.015126,0.99219
0,0,0,0,0.015127,0.99218
0,0,0,0,0.015128,0.99217
0,0,0,0,0.015129,0.99216
0,0,0,0,0.01513,0.99215
0,0,0,0,0.015131,0.99213
0,0,0,0,0.015132,0.99212
0,0,0,0,0.015133,0.99211
0,0,0,0,0.015135,0.9921
0,0,0,0,0.015136,0.99209
0,0,0,0,0.015137,0.99208
0,0,0,0,0.015138,0.99207
0,0,0,0,0.015139,0.99206
0,0,0,0,0.01514,0.99205
0,0,0,0,0.015141,0.99203
0,0,0,0,0.015142,0.99202
0,0,0,0,0.015143,0.99201
0,0,0,0,0.015145,0.992
0,0,0,0,0.015146,0.99199
0,0,0,0,0.015147,0.99198
0,0,0,0,0.015148,0.99197
0,0,0,0,0.015149,0.99196
0,0,0,0,0.01515,0.99194
0,0,0,0,0.015151,0.99193
0,0,0,0,0.015152,0.99192
0,0,0,0,0.015153,0.99191
0,0,0,0,0.015154,0.9919
0,0,0,0,0.015156,0.99189
0,0,0,0,0.015157,0.99188
0,0,0,0,0.015158,0.99186
0,0,0,0,0.015159,0.99185
0,0,0,0,0.01516,0.99184
0,0,0,0,0.015161,0.99183
0,0,0,0,0.015162,0.99182
0,0,0,0,0.015163,0.99181
0,0,0,0,0.015164,0.9918
0,0,0,0,0.015165,0.99178
0,0,0,0,0.015167,0.99177
0,0,0,0,0.015168,0.99176
0,0,0,0,0.015169,0.99175
0,0,0,0,0.01517,0.99174
0,0,0,0,0.015171,0.99173
0,0,0,0,0.015172,0.99172
0,0,0,0,0.015173,0.9917
0,0,0,0,0.015174,0.99169
0,0,0,0,0.015175,0.99168
0,0,0,0,0.015176,0.99167
0,0,0,0,0.015178,0.99166
0,0,0,0,0.015179,0.99165
0,0,0,0,0.01518,0.99163
0,0,0,0,0.015181,0.99162
0,0,0,0,0.015182,0.99161
0,0,0,0,0.015183,0.9916
0,0,0,0,0.015184,0.99159
0,0,0,0,0.015185,0.99158
0,0,0,0,0.015186,0.99156
0,0,0,0,0.015187,0.99155
0,0,0,0,0.015189,0.99154
0,0,0,0,0.01519,0.99153
0,0,0,0,0.015191,0.99152
0,0,0,0,0.015192,0.99151
0,0,0,0,0.015193,0.99149
0,0,0,0,0.015194,0.99148
0,0,0,0,0.015195,0.99147
0,0,0,0,0.015196,0.99146
0,0,0,0,0.015197,0.99145
0,0,0,0,0.015199,0.99143
0,0,0,0,0.0152,0.99142
0,0,0,0,0.015201,0.99141
0,0,0,0,0.015202,0.9914
0,0,0,0,0.015203,0.99139
0,0,0,0,0.015204,0.99138
0,0,0,0,0.015205,0.99136
0,0,0,0,0.015206,0.99135
0,0,0,0,0.015207,0.99134
0,0,0,0,0.015208,0.99133
0,0,0,0,0.01521,0.99132
0,0,0,0,0.015211,0.9913
0,0,0,0,0.015212,0.99129
0,0,0,0,0.015213,0.99128
0,0,0,0,0.015214,0.99127
0,0,0,0,0.015215,0.99126
0,0,0,0,0.015216,0.99124
0,0,0,0,0.015217,0.99123
0,0,0,0,0.015218,0.99122
0,0,0,0,0.015219,0.99121
0,0,0,0,0.015221,0.9912
0,0,0,0,0.015222,0.99118
0,0,0,0,0.015223,0.99117
0,0,0,0,0.015224,0.99116
0,0,0,0,0.015225,0.99115
0,0,0,0,0.015226,0.99114
0,0,0,0,0.015227,0.99112
0,0,0,0,0.015228,0.99111
0,0,0,0,0.015229,0.9911
0,0,0,0,0.01523,0.99109
0,0,0,0,0.015232,0.99107
0,0,0,0,0.015233,0.99106
0,0,0,0,0.015234,0.99105
0,0,0,0,0.015235,0.99104
0,0,0,0,0.015236,0.99103
0,0,0,0,0.015237,0.99101
0,0,0,0,0.015238,0.991
0,0,0,0,0.015239,0.99099
0,0,0,0,0.01524,0.99098
0,0,0,0,0.015241,0.99096
0,0,0,0,0.015243,0.99095
0,0,0,0,0.015244,0.99094
0,0,0,0,0.015245,0.99093
0,0,0,0,0.015246,0.99092
0,0,0,0,0.015247,0.9909
0,0,0,0,0.015248,0.99089
0,0,0,0,0.015249,0.99088
0,0,0,0,0.01525,0.99087
0,0,0,0,0.015251,0.99085
0,0,0,0,0.015253,0.99084
0,0,0,0,0.015254,0.99083
0,0,0,0,0.015255,0.99082
0,0,0,0,0.015256,0.9908
0,0,0,0,0.015257,0.99079
0,0,0,0,0.015258,0.99078
0,0,0,0,0.015259,0.99077
0,0,0,0,0.01526,0.99075
0,0,0,0,0.015261,0.99074
0,0,0,0,0.015262,0.99073
0,0,0,0,0.015264,0.99072
0,0,0,0,0.015265,0.9907
0,0,0,0,0.015266,0.99069
0,0,0,0,0.015267,0.99068
0,0,0,0,0.015268,0.99066
0,0,0,0,0.015269,0.99065
0,0,0,0,0.01527,0.99064
0,0,0,0,0.015271,0.99063
0,0,0,0,0.015272,0.99061
0,0,0,0,0.015273,0.9906
0,0,0,0,0.015275,0.99059
0,0,0,0,0.015276,0.99057
0,0,0,0,0.015277,0.99056
0,0,0,0,0.015278,0.99055
0,0,0,0,0.015279,0.99053
0,0,0,0,0.01528,0.99052
0,0,0,0,0.015281,0.99051
0,0,0,0,0.015282,0.9905
0,0,0,0,0.015283,0.99048
0,0,0,0,0.015284,0.99047
0,0,0,0,0.015286,0.99046
0,0,0,0,0.015287,0.99044
0,0,0,0,0.015288,0.99043
0,0,0,0,0.015289,0.99042
0,0,0,0,0.01529,0.9904
0,0,0,0,0.015291,0.99039
0,0,0,0,0.015292,0.99038
0,0,0,0,0.015293,0.99036
0,0,0,0,0.015294,0.99035
0,0,0,0,0.015296,0.99033
0,0,0,0,0.015297,0.99032
0,0,0,0,0.015298,0.99031
0,0,0,0,0.015299,0.99029
0,0,0,0,0.0153,0.99028
0,0,0,0,0.015301,0.99027
0,0,0,0,0.015302,0.99025
0,0,0,0,0.015303,0.99024
0,0,0,0,0.015304,0.99023
0,0,0,0,0.015305,0.99021
0,0,0,0,0.015307,0.9902
0,0,0,0,0.015308,0.99019
0,0,0,0,0.015309,0.99017
0,0,0,0,0.01531,0.99016
0,0,0,0,0.015311,0.99014
0,0,0,0,0.015312,0.99013
0,0,0,0,0.015313,0.99012
0,0,0,0,0.015314,0.9901
0,0,0,0,0.015315,0.99009
0,0,0,0,0.015316,0.99008
0,0,0,0,0.015318,0.99006
0,0,0,0,0.015319,0.99005
0,0,0,0,0.01532,0.99003
0,0,0,0,0.015321,0.99002
0,0,0,0,0.015322,0.99001
0,0,0,0,0.015323,0.98999
0,0,0,0,0.015324,0.98998
0,0,0,0,0.015325,0.98997
0,0,0,0,0.015326,0.98995
0,0,0,0,0.015327,0.98994
0,0,0,0,0.015329,0.98992
0,0,0,0,0.01533,0.98991
0,0,0,0,0.015331,0.9899
0,0,0,0,0.015332,0.98988
0,0,0,0,0.015333,0.98987
0,0,0,0,0.015334,0.98986
0,0,0,0,0.015335,0.98984
0,0,0,0,0.015336,0.98983
0,0,0,0,0.015337,0.98981
0,0,0,0,0.015338,0.9898
0,0,0,0,0.01534,0.98979
0,0,0,0,0.015341,0.98977
0,0,0,0,0.015342,0.98976
0,0,0,0,0.015343,0.98974
0,0,0,0,0.015344,0.98973
0,0,0,0,0.015345,0.98972
0,0,0,0,0.015346,0.9897
0,0,0,0,0.015347,0.98969
0,0,0,0,0.015348,0.98968
0,0,0,0,0.01535,0.98966
0,0,0,0,0.015351,0.98965
0,0,0,0,0.015352,0.98963
0,0,0,0,0.015353,0.98962
0,0,0,0,0.015354,0.98961
0,0,0,0,0.015355,0.98959
0,0,0,0,0.015356,0.98958
0,0,0,0,0.015357,0.98956
0,0,0,0,0.015358,0.98955
0,0,0,0,0.015359,0.98954
0,0,0,0,0.015361,0.98952
0,0,0,0,0.015362,0.98951
0,0,0,0,0.015363,0.98949
0,0,0,0,0.015364,0.98948
0,0,0,0,0.015365,0.98947
0,0,0,0,0.015366,0.98945
0,0,0,0,0.015367,0.98944
0,0,0,0,0.015368,0.98942
0,0,0,0,0.015369,0.98941
0,0,0,0,0.01537,0.9894
0,0,0,0,0.015372,0.98938
0,0,0,0,0.015373,0.98937
0,0,0,0,0.015374,0.98935
0,0,0,0,0.015375,0.98934
0,0,0,0,0.015376,0.98932
0,0,0,0,0.015377,0.98931
0,0,0,0,0.015378,0.9893
0,0,0,0,0.015379,0.98928
0,0,0,0,0.01538,0.98927
0,0,0,0,0.015381,0.98925
0,0,0,0,0.015383,0.98924
0,0,0,0,0.015384,0.98922
0,0,0,0,0.015385,0.98921
0,0,0,0,0.015386,0.98919
0,0,0,0,0.015387,0.98918
0,0,0,0,0.015388,0.98916
0,0,0,0,0.015389,0.98915
0,0,0,0,0.01539,0.98914
0,0,0,0,0.015391,0.98912
0,0,0,0,0.015393,0.98911
0,0,0,0,0.015394,0.98909
0,0,0,0,0.015395,0.98908
0,0,0,0,0.015396,0.98906
0,0,0,0,0.015397,0.98905
0,0,0,0,0.015398,0.98903
0,0,0,0,0.015399,0.98902
0,0,0,0,0.0154,0.98901
0,0,0,0,0.015401,0.98899
0,0,0,0,0.015402,0.98898
0,0,0,0,0.015404,0.98896
0,0,0,0,0.015405,0.98895
0,0,0,0,0.015406,0.98893
0,0,0,0,0.015407,0.98892
0,0,0,0,0.015408,0.9889
0,0,0,0,0.015409,0.98889
0,0,0,0,0.01541,0.98887
0,0,0,0,0.015411,0.98886
0,0,0,0,0.015412,0.98884
0,0,0,0,0.015413,0.98883
0,0,0,0,0.015415,0.98882
0,0,0,0,0.015416,0.9888
0,0,0,0,0.015417,0.98879
0,0,0,0,0.015418,0.98877
0,0,0,0,0.015419,0.98876
0,0,0,0,0.01542,0.98874
0,0,0,0,0.015421,0.98873
0,0,0,0,0.015422,0.98871
0,0,0,0,0.015423,0.9887
0,0,0,0,0.015424,0.98868
0,0,0,0,0.015426,0.98867
0,0,0,0,0.015427,0.98865
0,0,0,0,0.015428,0.98864
0,0,0,0,0.015429,0.98862
0,0,0,0,0.01543,0.98861
0,0,0,0,0.015431,0.98859
0,0,0,0,0.015432,0.98858
0,0,0,0,0.015433,0.98856
0,0,0,0,0.015434,0.98854
0,0,0,0,0.015435,0.98853
0,0,0,0,0.015437,0.98851
0,0,0,0,0.015438,0.9885
0,0,0,0,0.015439,0.98848
0,0,0,0,0.01544,0.98847
0,0,0,0,0.015441,0.98845
0,0,0,0,0.015442,0.98844
0,0,0,0,0.015443,0.98842
0,0,0,0,0.015444,0.98841
0,0,0,0,0.015445,0.98839
0,0,0,0,0.015447,0.98838
0,0,0,0,0.015448,0.98836
0,0,0,0,0.015449,0.98834
0,0,0,0,0.01545,0.98833
0,0,0,0,0.015451,0.98831
0,0,0,0,0.015452,0.9883
0,0,0,0,0.015453,0.98828
0,0,0,0,0.015454,0.98827
0,0,0,0,0.015455,0.98825
0,0,0,0,0.015456,0.98823
0,0,0,0,0.015458,0.98822
0,0,0,0,0.015459,0.9882
0,0,0,0,0.01546,0.98819
0,0,0,0,0.015461,0.98817
0,0,0,0,0.015462,0.98816
0,0,0,0,0.015463,0.98814
0,0,0,0,0.015464,0.98812
0,0,0,0,0.015465,0.98811
0,0,0,0,0.015466,0.98809
0,0,0,0,0.015467,0.98808
0,0,0,0,0.015469,0.98806
0,0,0,0,0.01547,0.98805
0,0,0,0,0.015471,0.98803
0,0,0,0,0.015472,0.98801
0,0,0,0,0.015473,0.988
0,0,0,0,0.015474,0.98798
0,0,0,0,0.015475,0.98797
0,0,0,0,0.015476,0.98795
0,0,0,0,0.015477,0.98794
0,0,0,0,0.015478,0.98792
0,0,0,0,0.01548,0.9879
0,0,0,0,0.015481,0.98789
0,0,0,0,0.015482,0.98787
0,0,0,0,0.015483,0.98786
0,0,0,0,0.015484,0.98784
0,0,0,0,0.015485,0.98783
0,0,0,0,0.015486,0.98781
0,0,0,0,0.015487,0.98779
0,0,0,0,0.015488,0.98778
0,0,0,0,0.015489,0.98776
0,0,0,0,0.015491,0.98775
0,0,0,0,0.015492,0.98773
0,0,0,0,0.015493,0.98772
0,0,0,0,0.015494,0.9877
0,0,0,0,0.015495,0.98768
0,0,0,0,0.015496,0.98767
0,0,0,0,0.015497,0.98765
0,0,0,0,0.015498,0.98764
0,0,0,0,0.015499,0.98762
0,0,0,0,0.015501,0.9876
0,0,0,0,0.015502,0.98759
0,0,0,0,0.015503,0.98757
0,0,0,0,0.015504,0.98756
0,0,0,0,0.015505,0.98754
0,0,0,0,0.015506,0.98752
0,0,0,0,0.015507,0.98751
0,0,0,0,0.015508,0.98749
0,0,0,0,0.015509,0.98748
0,0,0,0,0.01551,0.98746
0,0,0,0,0.015512,0.98745
0,0,0,0,0.015513,0.98743
0,0,0,0,0.015514,0.98741
0,0,0,0,0.015515,0.9874
0,0,0,0,0.015516,0.98738
0,0,0,0,0.015517,0.98737
0,0,0,0,0.015518,0.98735
0,0,0,0,0.015519,0.98733
0,0,0,0,0.01552,0.98732
0,0,0,0,0.015521,0.9873
0,0,0,0,0.015523,0.98729
0,0,0,0,0.015524,0.98727
0,0,0,0,0.015525,0.98725
0,0,0,0,0.015526,0.98724
0,0,0,0,0.015527,0.98722
0,0,0,0,0.015528,0.9872
0,0,0,0,0.015529,0.98719
0,0,0,0,0.01553,0.98717
0,0,0,0,0.015531,0.98716
0,0,0,0,0.015532,0.98714
0,0,0,0,0.015534,0.98712
0,0,0,0,0.015535,0.98711
0,0,0,0,0.015536,0.98709
0,0,0,0,0.015537,0.98707
0,0,0,0,0.015538,0.98706
0,0,0,0,0.015539,0.98704
0,0,0,0,0.01554,0.98703
0,0,0,0,0.015541,0.98701
0,0,0,0,0.015542,0.98699
0,0,0,0,0.015544,0.98698
0,0,0,0,0.015545,0.98696
0,0,0,0,0.015546,0.98694
0,0,0,0,0.015547,0.98693
0,0,0,0,0.015548,0.98691
0,0,0,0,0.015549,0.98689
0,0,0,0,0.01555,0.98688
0,0,0,0,0.015551,0.98686
0,0,0,0,0.015552,0.98684
0,0,0,0,0.015553,0.98683
0,0,0,0,0.015555,0.98681
0,0,0,0,0.015556,0.98679
0,0,0,0,0.015557,0.98678
0,0,0,0,0.015558,0.98676
0,0,0,0,0.015559,0.98674
0,0,0,0,0.01556,0.98673
0,0,0,0,0.015561,0.98671
0,0,0,0,0.015562,0.98669
0,0,0,0,0.015563,0.98668
0,0,0,0,0.015564,0.98666
0,0,0,0,0.015566,0.98664
0,0,0,0,0.015567,0.98662
0,0,0,0,0.015568,0.98661
0,0,0,0,0.015569,0.98659
0,0,0,0,0.01557,0.98657
0,0,0,0,0.015571,0.98656
0,0,0,0,0.015572,0.98654
0,0,0,0,0.015573,0.98652
0,0,0,0,0.015574,0.9865
0,0,0,0,0.015575,0.98649
0,0,0,0,0.015577,0.98647
0,0,0,0,0.015578,0.98645
0,0,0,0,0.015579,0.98643
0,0,0,0,0.01558,0.98642
0,0,0,0,0.015581,0.9864
0,0,0,0,0.015582,0.98638
0,0,0,0,0.015583,0.98636
0,0,0,0,0.015584,0.98635
0,0,0,0,0.015585,0.98633
0,0,0,0,0.015586,0.98631
0,0,0,0,0.015588,0.98629
0,0,0,0,0.015589,0.98628
0,0,0,0,0.01559,0.98626
0,0,0,0,0.015591,0.98624
0,0,0,0,0.015592,0.98622
0,0,0,0,0.015593,0.98621
0,0,0,0,0.015594,0.98619
0,0,0,0,0.015595,0.98617
0,0,0,0,0.015596,0.98615
0,0,0,0,0.015598,0.98614
0,0,0,0,0.015599,0.98612
0,0,0,0,0.0156,0.9861
0,0,0,0,0.015601,0.98608
0,0,0,0,0.015602,0.98607
0,0,0,0,0.015603,0.98605
0,0,0,0,0.015604,0.98603
0,0,0,0,0.015605,0.98602
0,0,0,0,0.015606,0.986
0,0,0,0,0.015607,0.98598
0,0,0,0,0.015609,0.98596
0,0,0,0,0.01561,0.98595
0,0,0,0,0.015611,0.98593
0,0,0,0,0.015612,0.98591
0,0,0,0,0.015613,0.98589
0,0,0,0,0.015614,0.98588
0,0,0,0,0.015615,0.98586
0,0,0,0,0.015616,0.98584
0,0,0,0,0.015617,0.98582
0,0,0,0,0.015618,0.98581
0,0,0,0,0.01562,0.98579
0,0,0,0,0.015621,0.98577
0,0,0,0,0.015622,0.98575
0,0,0,0,0.015623,0.98574
0,0,0,0,0.015624,0.98572
0,0,0,0,0.015625,0.9857
0,0,0,0,0.015626,0.98568
0,0,0,0,0.015627,0.98567
0,0,0,0,0.015628,0.98565
0,0,0,0,0.015629,0.98563
0,0,0,0,0.015631,0.98561
0,0,0,0,0.015632,0.9856
0,0,0,0,0.015633,0.98558
0,0,0,0,0.015634,0.98556
0,0,0,0,0.015635,0.98554
0,0,0,0,0.015636,0.98553
0,0,0,0,0.015637,0.98551
0,0,0,0,0.015638,0.98549
0,0,0,0,0.015639,0.98547
0,0,0,0,0.01564,0.98545
0,0,0,0,0.015642,0.98544
0,0,0,0,0.015643,0.98542
0,0,0,0,0.015644,0.9854
0,0,0,0,0.015645,0.98538
0,0,0,0,0.015646,0.98537
0,0,0,0,0.015647,0.98535
0,0,0,0,0.015648,0.98533
0,0,0,0,0.015649,0.98531
0,0,0,0,0.01565,0.98529
0,0,0,0,0.015652,0.98527
0,0,0,0,0.015653,0.98526
0,0,0,0,0.015654,0.98524
0,0,0,0,0.015655,0.98522
0,0,0,0,0.015656,0.9852
0,0,0,0,0.015657,0.98518
0,0,0,0,0.015658,0.98516
0,0,0,0,0.015659,0.98515
0,0,0,0,0.01566,0.98513
0,0,0,0,0.015661,0.98511
0,0,0,0,0.015663,0.98509
0,0,0,0,0.015664,0.98507
0,0,0,0,0.015665,0.98506
0,0,0,0,0.015666,0.98504
0,0,0,0,0.015667,0.98502
0,0,0,0,0.015668,0.985
0,0,0,0,0.015669,0.98499
0,0,0,0,0.01567,0.98497
0,0,0,0,0.015671,0.98495
0,0,0,0,0.015672,0.98493
0,0,0,0,0.015674,0.98491
0,0,0,0,0.015675,0.98489
0,0,0,0,0.015676,0.98488
0,0,0,0,0.015677,0.98486
0,0,0,0,0.015678,0.98484
0,0,0,0,0.015679,0.98482
0,0,0,0,0.01568,0.9848
0,0,0,0,0.015681,0.98479
0,0,0,0,0.015682,0.98477
0,0,0,0,0.015683,0.98475
0,0,0,0,0.015685,0.98473
0,0,0,0,0.015686,0.98471
0,0,0,0,0.015687,0.98469
0,0,0,0,0.015688,0.98468
0,0,0,0,0.015689,0.98466
0,0,0,0,0.01569,0.98464
0,0,0,0,0.015691,0.98462
0,0,0,0,0.015692,0.9846
0,0,0,0,0.015693,0.98458
0,0,0,0,0.015695,0.98456
0,0,0,0,0.015696,0.98454
0,0,0,0,0.015697,0.98453
0,0,0,0,0.015698,0.98451
0,0,0,0,0.015699,0.98449
0,0,0,0,0.0157,0.98447
0,0,0,0,0.015701,0.98445
0,0,0,0,0.015702,0.98443
0,0,0,0,0.015703,0.98441
0,0,0,0,0.015704,0.98439
0,0,0,0,0.015706,0.98437
0,0,0,0,0.015707,0.98436
0,0,0,0,0.015708,0.98434
0,0,0,0,0.015709,0.98432
0,0,0,0,0.01571,0.9843
0,0,0,0,0.015711,0.98428
0,0,0,0,0.015712,0.98426
0,0,0,0,0.015713,0.98424
0,0,0,0,0.015714,0.98422
0,0,0,0,0.015715,0.9842
0,0,0,0,0.015717,0.98418
0,0,0,0,0.015718,0.98417
0,0,0,0,0.015719,0.98415
0,0,0,0,0.01572,0.98413
0,0,0,0,0.015721,0.98411
0,0,0,0,0.015722,0.98409
0,0,0,0,0.015723,0.98407
0,0,0,0,0.015724,0.98405
0,0,0,0,0.015725,0.98403
0,0,0,0,0.015726,0.98401
0,0,0,0,0.015728,0.984
0,0,0,0,0.015729,0.98398
0,0,0,0,0.01573,0.98396
0,0,0,0,0.015731,0.98394
0,0,0,0,0.015732,0.98392
0,0,0,0,0.015733,0.9839
0,0,0,0,0.015734,0.98388
0,0,0,0,0.015735,0.98386
0,0,0,0,0.015736,0.98384
0,0,0,0,0.015737,0.98383
0,0,0,0,0.015739,0.98381
0,0,0,0,0.01574,0.98379
0,0,0,0,0.015741,0.98377
0,0,0,0,0.015742,0.98375
0,0,0,0,0.015743,0.98373
0,0,0,0,0.015744,0.98371
0,0,0,0,0.015745,0.98369
0,0,0,0,0.015746,0.98368
0,0,0,0,0.015747,0.98366
0,0,0,0,0.015749,0.98364
0,0,0,0,0.01575,0.98362
0,0,0,0,0.015751,0.9836
0,0,0,0,0.015752,0.98358
0,0,0,0,0.015753,0.98356
0,0,0,0,0.015754,0.98354
0,0,0,0,0.015755,0.98352
0,0,0,0,0.015756,0.9835
0,0,0,0,0.015757,0.98349
0,0,0,0,0.015758,0.98347
0,0,0,0,0.01576,0.98345
0,0,0,0,0.015761,0.98343
0,0,0,0,0.015762,0.98341
0,0,0,0,0.015763,0.98339
0,0,0,0,0.015764,0.98337
0,0,0,0,0.015765,0.98335
0,0,0,0,0.015766,0.98333
0,0,0,0,0.015767,0.98331
0,0,0,0,0.015768,0.98329
0,0,0,0,0.015769,0.98327
0,0,0,0,0.015771,0.98326
0,0,0,0,0.015772,0.98324
0,0,0,0,0.015773,0.98322
0,0,0,0,0.015774,0.9832
0,0,0,0,0.015775,0.98318
0,0,0,0,0.015776,0.98316
0,0,0,0,0.015777,0.98314
0,0,0,0,0.015778,0.98312
0,0,0,0,0.015779,0.9831
0,0,0,0,0.01578,0.98308
0,0,0,0,0.015782,0.98306
0,0,0,0,0.015783,0.98304
0,0,0,0,0.015784,0.98302
0,0,0,0,0.015785,0.98301
0,0,0,0,0.015786,0.98299
0,0,0,0,0.015787,0.98297
0,0,0,0,0.015788,0.98295
0,0,0,0,0.015789,0.98293
0,0,0,0,0.01579,0.98291
0,0,0,0,0.015792,0.98289
0,0,0,0,0.015793,0.98287
0,0,0,0,0.015794,0.98285
0,0,0,0,0.015795,0.98283
0,0,0,0,0.015796,0.98281
0,0,0,0,0.015797,0.98279
0,0,0,0,0.015798,0.98277
0,0,0,0,0.015799,0.98275
0,0,0,0,0.0158,0.98273
0,0,0,0,0.015801,0.98271
0,0,0,0,0.015803,0.98269
0,0,0,0,0.015804,0.98267
0,0,0,0,0.015805,0.98265
0,0,0,0,0.015806,0.98263
0,0,0,0,0.015807,0.98261
0,0,0,0,0.015808,0.98259
0,0,0,0,0.015809,0.98257
0,0,0,0,0.01581,0.98255
0,0,0,0,0.015811,0.98253
0,0,0,0,0.015812,0.98251
0,0,0,0,0.015814,0.98249
0,0,0,0,0.015815,0.98247
0,0,0,0,0.015816,0.98245
0,0,0,0,0.015817,0.98243
0,0,0,0,0.015818,0.98241
0,0,0,0,0.015819,0.98239
0,0,0,0,0.01582,0.98237
0,0,0,0,0.015821,0.98235
0,0,0,0,0.015822,0.98233
0,0,0,0,0.015823,0.98231
0,0,0,0,0.015825,0.98229
0,0,0,0,0.015826,0.98227
0,0,0,0,0.015827,0.98225
0,0,0,0,0.015828,0.98223
0,0,0,0,0.015829,0.98221
0,0,0,0,0.01583,0.98219
0,0,0,0,0.015831,0.98217
0,0,0,0,0.015832,0.98215
0,0,0,0,0.015833,0.98212
0,0,0,0,0.015834,0.9821
0,0,0,0,0.015836,0.98208
0,0,0,0,0.015837,0.98206
0,0,0,0,0.015838,0.98204
0,0,0,0,0.015839,0.98202
0,0,0,0,0.01584,0.982
0,0,0,0,0.015841,0.98198
0,0,0,0,0.015842,0.98196
0,0,0,0,0.015843,0.98194
0,0,0,0,0.015844,0.98192
0,0,0,0,0.015846,0.9819
0,0,0,0,0.015847,0.98188
0,0,0,0,0.015848,0.98186
0,0,0,0,0.015849,0.98184
0,0,0,0,0.01585,0.98182
0,0,0,0,0.015851,0.9818
0,0,0,0,0.015852,0.98178
0,0,0,0,0.015853,0.98176
0,0,0,0,0.015854,0.98174
0,0,0,0,0.015855,0.98172
0,0,0,0,0.015857,0.9817
0,0,0,0,0.015858,0.98168
0,0,0,0,0.015859,0.98166
0,0,0,0,0.01586,0.98164
0,0,0,0,0.015861,0.98162
0,0,0,0,0.015862,0.9816
0,0,0,0,0.015863,0.98158
0,0,0,0,0.015864,0.98156
0,0,0,0,0.015865,0.98154
0,0,0,0,0.015866,0.98152
0,0,0,0,0.015868,0.9815
0,0,0,0,0.015869,0.98148
0,0,0,0,0.01587,0.98146
0,0,0,0,0.015871,0.98144
0,0,0,0,0.015872,0.98142
0,0,0,0,0.015873,0.9814
0,0,0,0,0.015874,0.98138
0,0,0,0,0.015875,0.98136
0,0,0,0,0.015876,0.98134
0,0,0,0,0.015877,0.98132
0,0,0,0,0.015879,0.9813
0,0,0,0,0.01588,0.98128
0,0,0,0,0.015881,0.98126
0,0,0,0,0.015882,0.98124
0,0,0,0,0.015883,0.98122
0,0,0,0,0.015884,0.98119
0,0,0,0,0.015885,0.98117
0,0,0,0,0.015886,0.98115
0,0,0,0,0.015887,0.98113
0,0,0,0,0.015888,0.98111
0,0,0,0,0.01589,0.98109
0,0,0,0,0.015891,0.98107
0,0,0,0,0.015892,0.98105
0,0,0,0,0.015893,0.98103
0,0,0,0,0.015894,0.98101
0,0,0,0,0.015895,0.98099
0,0,0,0,0.015896,0.98097
0,0,0,0,0.015897,0.98095
0,0,0,0,0.015898,0.98093
0,0,0,0,0.0159,0.98091
0,0,0,0,0.015901,0.98089
0,0,0,0,0.015902,0.98087
0,0,0,0,0.015903,0.98085
0,0,0,0,0.015904,0.98083
0,0,0,0,0.015905,0.9808
0,0,0,0,0.015906,0.98078
0,0,0,0,0.015907,0.98076
0,0,0,0,0.015908,0.98074
0,0,0,0,0.015909,0.98072
0,0,0,0,0.015911,0.9807
0,0,0,0,0.015912,0.98068
0,0,0,0,0.015913,0.98066
0,0,0,0,0.015914,0.98064
0,0,0,0,0.015915,0.98062
0,0,0,0,0.015916,0.9806
0,0,0,0,0.015917,0.98058
0,0,0,0,0.015918,0.98055
0,0,0,0,0.015919,0.98053
0,0,0,0,0.01592,0.98051
0,0,0,0,0.015922,0.98049
0,0,0,0,0.015923,0.98047
0,0,0,0,0.015924,0.98045
0,0,0,0,0.015925,0.98043
0,0,0,0,0.015926,0.98041
0,0,0,0,0.015927,0.98038
0,0,0,0,0.015928,0.98036
0,0,0,0,0.015929,0.98034
0,0,0,0,0.01593,0.98032
0,0,0,0,0.015931,0.9803
0,0,0,0,0.015933,0.98028
0,0,0,0,0.015934,0.98026
0,0,0,0,0.015935,0.98023
0,0,0,0,0.015936,0.98021
0,0,0,0,0.015937,0.98019
0,0,0,0,0.015938,0.98017
0,0,0,0,0.015939,0.98015
0,0,0,0,0.01594,0.98013
0,0,0,0,0.015941,0.98011
0,0,0,0,0.015943,0.98009
0,0,0,0,0.015944,0.98007
0,0,0,0,0.015945,0.98005
0,0,0,0,0.015946,0.98002
0,0,0,0,0.015947,0.98
0,0,0,0,0.015948,0.97998
0,0,0,0,0.015949,0.97996
0,0,0,0,0.01595,0.97994
0,0,0,0,0.015951,0.97992
0,0,0,0,0.015952,0.9799
0,0,0,0,0.015954,0.97988
0,0,0,0,0.015955,0.97986
0,0,0,0,0.015956,0.97984
0,0,0,0,0.015957,0.97982
0,0,0,0,0.015958,0.97979
0,0,0,0,0.015959,0.97977
0,0,0,0,0.01596,0.97975
0,0,0,0,0.015961,0.97973
0,0,0,0,0.015962,0.97971
0,0,0,0,0.015963,0.97969
0,0,0,0,0.015965,0.97967
0,0,0,0,0.015966,0.97965
0,0,0,0,0.015967,0.97963
0,0,0,0,0.015968,0.97961
0,0,0,0,0.015969,0.97959
0,0,0,0,0.01597,0.97956
0,0,0,0,0.015971,0.97954
0,0,0,0,0.015972,0.97952
0,0,0,0,0.015973,0.9795
0,0,0,0,0.015974,0.97948
0,0,0,0,0.015976,0.97946
0,0,0,0,0.015977,0.97944
0,0,0,0,0.015978,0.97942
0,0,0,0,0.015979,0.9794
0,0,0,0,0.01598,0.97938
0,0,0,0,0.015981,0.97936
0,0,0,0,0.015982,0.97933
0,0,0,0,0.015983,0.97931
0,0,0,0,0.015984,0.97929
0,0,0,0,0.015985,0.97927
0,0,0,0,0.015987,0.97925
0,0,0,0,0.015988,0.97923
0,0,0,0,0.015989,0.97921
0,0,0,0,0.01599,0.97919
0,0,0,0,0.015991,0.97917
0,0,0,0,0.015992,0.97914
0,0,0,0,0.015993,0.97912
0,0,0,0,0.015994,0.9791
0,0,0,0,0.015995,0.97908
0,0,0,0,0.015997,0.97906
0,0,0,0,0.015998,0.97904
0,0,0,0,0.015999,0.97902
0,0,0,0,0.016,0.979
0,0,0,0,0.016001,0.97897
0,0,0,0,0.016002,0.97895
0,0,0,0,0.016003,0.97893
0,0,0,0,0.016004,0.97891
0,0,0,0,0.016005,0.97889
0,0,0,0,0.016006,0.97887
0,0,0,0,0.016008,0.97885
0,0,0,0,0.016009,0.97882
0,0,0,0,0.01601,0.9788
0,0,0,0,0.016011,0.97878
0,0,0,0,0.016012,0.97876
0,0,0,0,0.016013,0.97874
0,0,0,0,0.016014,0.97872
0,0,0,0,0.016015,0.97869
0,0,0,0,0.016016,0.97867
0,0,0,0,0.016017,0.97865
0,0,0,0,0.016019,0.97863
0,0,0,0,0.01602,0.97861
0,0,0,0,0.016021,0.97858
0,0,0,0,0.016022,0.97856
0,0,0,0,0.016023,0.97854
0,0,0,0,0.016024,0.97852
0,0,0,0,0.016025,0.9785
0,0,0,0,0.016026,0.97847
0,0,0,0,0.016027,0.97845
0,0,0,0,0.016028,0.97843
0,0,0,0,0.01603,0.97841
0,0,0,0,0.016031,0.97839
0,0,0,0,0.016032,0.97836
0,0,0,0,0.016033,0.97834
0,0,0,0,0.016034,0.97832
0,0,0,0,0.016035,0.9783
0,0,0,0,0.016036,0.97828
0,0,0,0,0.016037,0.97826
0,0,0,0,0.016038,0.97823
0,0,0,0,0.01604,0.97821
0,0,0,0,0.016041,0.97819
0,0,0,0,0.016042,0.97817
0,0,0,0,0.016043,0.97815
0,0,0,0,0.016044,0.97813
0,0,0,0,0.016045,0.9781
0,0,0,0,0.016046,0.97808
0,0,0,0,0.016047,0.97806
0,0,0,0,0.016048,0.97804
0,0,0,0,0.016049,0.97802
0,0,0,0,0.016051,0.97799
0,0,0,0,0.016052,0.97797
0,0,0,0,0.016053,0.97795
0,0,0,0,0.016054,0.97793
0,0,0,0,0.016055,0.97791
0,0,0,0,0.016056,0.97789
0,0,0,0,0.016057,0.97786
0,0,0,0,0.016058,0.97784
0,0,0,0,0.016059,0.97782
0,0,0,0,0.01606,0.9778
0,0,0,0,0.016062,0.97778
0,0,0,0,0.016063,0.97776
0,0,0,0,0.016064,0.97774
0,0,0,0,0.016065,0.97771
0,0,0,0,0.016066,0.97769
0,0,0,0,0.016067,0.97767
0,0,0,0,0.016068,0.97765
0,0,0,0,0.016069,0.97763
0,0,0,0,0.01607,0.97761
0,0,0,0,0.016071,0.97758
0,0,0,0,0.016073,0.97756
0,0,0,0,0.016074,0.97754
0,0,0,0,0.016075,0.97752
0,0,0,0,0.016076,0.9775
0,0,0,0,0.016077,0.97747
0,0,0,0,0.016078,0.97745
0,0,0,0,0.016079,0.97743
0,0,0,0,0.01608,0.97741
0,0,0,0,0.016081,0.97738
0,0,0,0,0.016082,0.97736
0,0,0,0,0.016084,0.97734
0,0,0,0,0.016085,0.97732
0,0,0,0,0.016086,0.9773
0,0,0,0,0.016087,0.97728
0,0,0,0,0.016088,0.97725
0,0,0,0,0.016089,0.97723
0,0,0,0,0.01609,0.97721
0,0,0,0,0.016091,0.97719
0,0,0,0,0.016092,0.97717
0,0,0,0,0.016094,0.97714
0,0,0,0,0.016095,0.97712
0,0,0,0,0.016096,0.9771
0,0,0,0,0.016097,0.97708
0,0,0,0,0.016098,0.97706
0,0,0,0,0.016099,0.97704
0,0,0,0,0.0161,0.97701
0,0,0,0,0.016101,0.97699
0,0,0,0,0.016102,0.97697
0,0,0,0,0.016103,0.97695
0,0,0,0,0.016105,0.97693
0,0,0,0,0.016106,0.9769
0,0,0,0,0.016107,0.97688
0,0,0,0,0.016108,0.97686
0,0,0,0,0.016109,0.97684
0,0,0,0,0.01611,0.97681
0,0,0,0,0.016111,0.97679
0,0,0,0,0.016112,0.97677
0,0,0,0,0.016113,0.97675
0,0,0,0,0.016114,0.97673
0,0,0,0,0.016116,0.9767
0,0,0,0,0.016117,0.97668
0,0,0,0,0.016118,0.97666
0,0,0,0,0.016119,0.97664
0,0,0,0,0.01612,0.97661
0,0,0,0,0.016121,0.97659
0,0,0,0,0.016122,0.97657
0,0,0,0,0.016123,0.97655
0,0,0,0,0.016124,0.97652
0,0,0,0,0.016125,0.9765
0,0,0,0,0.016127,0.97648
0,0,0,0,0.016128,0.97646
0,0,0,0,0.016129,0.97643
0,0,0,0,0.01613,0.97641
0,0,0,0,0.016131,0.97639
0,0,0,0,0.016132,0.97637
0,0,0,0,0.016133,0.97635
0,0,0,0,0.016134,0.97632
0,0,0,0,0.016135,0.9763
0,0,0,0,0.016136,0.97628
0,0,0,0,0.016138,0.97626
0,0,0,0,0.016139,0.97623
0,0,0,0,0.01614,0.97621
0,0,0,0,0.016141,0.97619
0,0,0,0,0.016142,0.97617
0,0,0,0,0.016143,0.97615
0,0,0,0,0.016144,0.97612
0,0,0,0,0.016145,0.9761
0,0,0,0,0.016146,0.97608
0,0,0,0,0.016148,0.97606
0,0,0,0,0.016149,0.97603
0,0,0,0,0.01615,0.97601
0,0,0,0,0.016151,0.97599
0,0,0,0,0.016152,0.97597
0,0,0,0,0.016153,0.97595
0,0,0,0,0.016154,0.97592
0,0,0,0,0.016155,0.9759
0,0,0,0,0.016156,0.97588
0,0,0,0,0.016157,0.97586
0,0,0,0,0.016159,0.97584
0,0,0,0,0.01616,0.97581
0,0,0,0,0.016161,0.97579
0,0,0,0,0.016162,0.97577
0,0,0,0,0.016163,0.97575
0,0,0,0,0.016164,0.97573
0,0,0,0,0.016165,0.97571
0,0,0,0,0.016166,0.97568
0,0,0,0,0.016167,0.97566
0,0,0,0,0.016168,0.97564
0,0,0,0,0.01617,0.97562
0,0,0,0,0.016171,0.9756
0,0,0,0,0.016172,0.97557
0,0,0,0,0.016173,0.97555
0,0,0,0,0.016174,0.97553
0,0,0,0,0.016175,0.97551
0,0,0,0,0.016176,0.97549
0,0,0,0,0.016177,0.97546
0,0,0,0,0.016178,0.97544
0,0,0,0,0.016179,0.97542
0,0,0,0,0.016181,0.9754
0,0,0,0,0.016182,0.97538
0,0,0,0,0.016183,0.97536
0,0,0,0,0.016184,0.97533
0,0,0,0,0.016185,0.97531
0,0,0,0,0.016186,0.97529
0,0,0,0,0.016187,0.97527
0,0,0,0,0.016188,0.97525
0,0,0,0,0.016189,0.97522
0,0,0,0,0.016191,0.9752
0,0,0,0,0.016192,0.97518
0,0,0,0,0.016193,0.97516
0,0,0,0,0.016194,0.97513
0,0,0,0,0.016195,0.97511
0,0,0,0,0.016196,0.97509
0,0,0,0,0.016197,0.97507
0,0,0,0,0.016198,0.97505
0,0,0,0,0.016199,0.97502
0,0,0,0,0.0162,0.975
0,0,0,0,0.016202,0.97498
0,0,0,0,0.016203,0.97496
0,0,0,0,0.016204,0.97493
0,0,0,0,0.016205,0.97491
0,0,0,0,0.016206,0.97489
0,0,0,0,0.016207,0.97487
0,0,0,0,0.016208,0.97485
0,0,0,0,0.016209,0.97482
0,0,0,0,0.01621,0.9748
0,0,0,0,0.016211,0.97478
0,0,0,0,0.016213,0.97476
0,0,0,0,0.016214,0.97473
0,0,0,0,0.016215,0.97471
0,0,0,0,0.016216,0.97469
0,0,0,0,0.016217,0.97466
0,0,0,0,0.016218,0.97464
0,0,0,0,0.016219,0.97462
0,0,0,0,0.01622,0.9746
0,0,0,0,0.016221,0.97457
0,0,0,0,0.016222,0.97455
0,0,0,0,0.016224,0.97453
0,0,0,0,0.016225,0.97451
0,0,0,0,0.016226,0.97448
0,0,0,0,0.016227,0.97446
0,0,0,0,0.016228,0.97444
0,0,0,0,0.016229,0.97442
0,0,0,0,0.01623,0.97439
0,0,0,0,0.016231,0.97437
0,0,0,0,0.016232,0.97435
0,0,0,0,0.016233,0.97433
0,0,0,0,0.016235,0.9743
0,0,0,0,0.016236,0.97428
0,0,0,0,0.016237,0.97426
0,0,0,0,0.016238,0.97424
0,0,0,0,0.016239,0.97421
0,0,0,0,0.01624,0.97419
0,0,0,0,0.016241,0.97417
0,0,0,0,0.016242,0.97415
0,0,0,0,0.016243,0.97412
0,0,0,0,0.016245,0.9741
0,0,0,0,0.016246,0.97408
0,0,0,0,0.016247,0.97406
0,0,0,0,0.016248,0.97404
0,0,0,0,0.016249,0.97401
0,0,0,0,0.01625,0.97399
0,0,0,0,0.016251,0.97397
0,0,0,0,0.016252,0.97395
0,0,0,0,0.016253,0.97393
0,0,0,0,0.016254,0.9739
0,0,0,0,0.016256,0.97388
0,0,0,0,0.016257,0.97386
0,0,0,0,0.016258,0.97384
0,0,0,0,0.016259,0.97382
0,0,0,0,0.01626,0.97379
0,0,0,0,0.016261,0.97377
0,0,0,0,0.016262,0.97375
0,0,0,0,0.016263,0.97373
0,0,0,0,0.016264,0.9737
0,0,0,0,0.016265,0.97368
0,0,0,0,0.016267,0.97366
0,0,0,0,0.016268,0.97364
0,0,0,0,0.016269,0.97362
0,0,0,0,0.01627,0.97359
0,0,0,0,0.016271,0.97357
0,0,0,0,0.016272,0.97355
0,0,0,0,0.016273,0.97352
0,0,0,0,0.016274,0.9735
0,0,0,0,0.016275,0.97348
0,0,0,0,0.016276,0.97346
0,0,0,0,0.016278,0.97344
0,0,0,0,0.016279,0.97341
0,0,0,0,0.01628,0.97339
0,0,0,0,0.016281,0.97337
0,0,0,0,0.016282,0.97335
0,0,0,0,0.016283,0.97332
0,0,0,0,0.016284,0.9733
0,0,0,0,0.016285,0.97328
0,0,0,0,0.016286,0.97326
0,0,0,0,0.016288,0.97324
0,0,0,0,0.016289,0.97321
0,0,0,0,0.01629,0.97319
0,0,0,0,0.016291,0.97317
0,0,0,0,0.016292,0.97315
0,0,0,0,0.016293,0.97313
0,0,0,0,0.016294,0.9731
0,0,0,0,0.016295,0.97308
0,0,0,0,0.016296,0.97306
0,0,0,0,0.016297,0.97304
0,0,0,0,0.016299,0.97302
0,0,0,0,0.0163,0.97299
0,0,0,0,0.016301,0.97297
0,0,0,0,0.016302,0.97295
0,0,0,0,0.016303,0.97293
0,0,0,0,0.016304,0.9729
0,0,0,0,0.016305,0.97288
0,0,0,0,0.016306,0.97286
0,0,0,0,0.016307,0.97284
0,0,0,0,0.016308,0.97281
0,0,0,0,0.01631,0.97279
0,0,0,0,0.016311,0.97277
0,0,0,0,0.016312,0.97275
0,0,0,0,0.016313,0.97272
0,0,0,0,0.016314,0.9727
0,0,0,0,0.016315,0.97268
0,0,0,0,0.016316,0.97266
0,0,0,0,0.016317,0.97263
0,0,0,0,0.016318,0.97261
0,0,0,0,0.016319,0.97259
0,0,0,0,0.016321,0.97256
0,0,0,0,0.016322,0.97254
0,0,0,0,0.016323,0.97252
0,0,0,0,0.016324,0.9725
0,0,0,0,0.016325,0.97247
0,0,0,0,0.016326,0.97245
0,0,0,0,0.016327,0.97243
0,0,0,0,0.016328,0.97241
0,0,0,0,0.016329,0.97239
0,0,0,0,0.01633,0.97236
0,0,0,0,0.016332,0.97234
0,0,0,0,0.016333,0.97232
0,0,0,0,0.016334,0.9723
0,0,0,0,0.016335,0.97227
0,0,0,0,0.016336,0.97225
0,0,0,0,0.016337,0.97223
0,0,0,0,0.016338,0.97221
0,0,0,0,0.016339,0.97218
0,0,0,0,0.01634,0.97216
0,0,0,0,0.016342,0.97214
0,0,0,0,0.016343,0.97212
0,0,0,0,0.016344,0.9721
0,0,0,0,0.016345,0.97207
0,0,0,0,0.016346,0.97205
0,0,0,0,0.016347,0.97203
0,0,0,0,0.016348,0.97201
0,0,0,0,0.016349,0.97199
0,0,0,0,0.01635,0.97196
0,0,0,0,0.016351,0.97194
0,0,0,0,0.016353,0.97192
0,0,0,0,0.016354,0.9719
0,0,0,0,0.016355,0.97188
0,0,0,0,0.016356,0.97185
0,0,0,0,0.016357,0.97183
0,0,0,0,0.016358,0.97181
0,0,0,0,0.016359,0.97179
0,0,0,0,0.01636,0.97177
0,0,0,0,0.016361,0.97175
0,0,0,0,0.016362,0.97172
0,0,0,0,0.016364,0.9717
0,0,0,0,0.016365,0.97168
0,0,0,0,0.016366,0.97166
0,0,0,0,0.016367,0.97164
0,0,0,0,0.016368,0.97162
0,0,0,0,0.016369,0.97159
0,0,0,0,0.01637,0.97157
0,0,0,0,0.016371,0.97155
0,0,0,0,0.016372,0.97153
0,0,0,0,0.016373,0.97151
0,0,0,0,0.016375,0.97148
0,0,0,0,0.016376,0.97146
0,0,0,0,0.016377,0.97144
0,0,0,0,0.016378,0.97142
0,0,0,0,0.016379,0.9714
0,0,0,0,0.01638,0.97138
0,0,0,0,0.016381,0.97135
0,0,0,0,0.016382,0.97133
0,0,0,0,0.016383,0.97131
0,0,0,0,0.016384,0.97129
0,0,0,0,0.016386,0.97127
0,0,0,0,0.016387,0.97124
0,0,0,0,0.016388,0.97122
0,0,0,0,0.016389,0.9712
0,0,0,0,0.01639,0.97118
0,0,0,0,0.016391,0.97116
0,0,0,0,0.016392,0.97113
0,0,0,0,0.016393,0.97111
0,0,0,0,0.016394,0.97109
0,0,0,0,0.016396,0.97107
0,0,0,0,0.016397,0.97105
0,0,0,0,0.016398,0.97102
0,0,0,0,0.016399,0.971
0,0,0,0,0.0164,0.97098
0,0,0,0,0.016401,0.97096
0,0,0,0,0.016402,0.97093
0,0,0,0,0.016403,0.97091
0,0,0,0,0.016404,0.97089
0,0,0,0,0.016405,0.97087
0,0,0,0,0.016407,0.97085
0,0,0,0,0.016408,0.97082
0,0,0,0,0.016409,0.9708
0,0,0,0,0.01641,0.97078
0,0,0,0,0.016411,0.97076
0,0,0,0,0.016412,0.97073
0,0,0,0,0.016413,0.97071
0,0,0,0,0.016414,0.97069
0,0,0,0,0.016415,0.97067
0,0,0,0,0.016416,0.97064
0,0,0,0,0.016418,0.97062
0,0,0,0,0.016419,0.9706
0,0,0,0,0.01642,0.97058
0,0,0,0,0.016421,0.97055
0,0,0,0,0.016422,0.97053
0,0,0,0,0.016423,0.97051
0,0,0,0,0.016424,0.97049
0,0,0,0,0.016425,0.97047
0,0,0,0,0.016426,0.97044
0,0,0,0,0.016427,0.97042
0,0,0,0,0.016429,0.9704
0,0,0,0,0.01643,0.97038
0,0,0,0,0.016431,0.97036
0,0,0,0,0.016432,0.97033
0,0,0,0,0.016433,0.97031
0,0,0,0,0.016434,0.97029
0,0,0,0,0.016435,0.97027
0,0,0,0,0.016436,0.97025
0,0,0,0,0.016437,0.97023
0,0,0,0,0.016439,0.9702
0,0,0,0,0.01644,0.97018
0,0,0,0,0.016441,0.97016
0,0,0,0,0.016442,0.97014
0,0,0,0,0.016443,0.97012
0,0,0,0,0.016444,0.9701
0,0,0,0,0.016445,0.97007
0,0,0,0,0.016446,0.97005
0,0,0,0,0.016447,0.97003
0,0,0,0,0.016448,0.97001
0,0,0,0,0.01645,0.96999
0,0,0,0,0.016451,0.96996
0,0,0,0,0.016452,0.96994
0,0,0,0,0.016453,0.96992
0,0,0,0,0.016454,0.9699
0,0,0,0,0.016455,0.96988
0,0,0,0,0.016456,0.96986
0,0,0,0,0.016457,0.96983
0,0,0,0,0.016458,0.96981
0,0,0,0,0.016459,0.96979
0,0,0,0,0.016461,0.96977
0,0,0,0,0.016462,0.96975
0,0,0,0,0.016463,0.96973
0,0,0,0,0.016464,0.96971
0,0,0,0,0.016465,0.96968
0,0,0,0,0.016466,0.96966
0,0,0,0,0.016467,0.96964
0,0,0,0,0.016468,0.96962
0,0,0,0,0.016469,0.96959
0,0,0,0,0.01647,0.96957
0,0,0,0,0.016472,0.96955
0,0,0,0,0.016473,0.96953
0,0,0,0,0.016474,0.96951
0,0,0,0,0.016475,0.96949
0,0,0,0,0.016476,0.96946
0,0,0,0,0.016477,0.96944
0,0,0,0,0.016478,0.96942
0,0,0,0,0.016479,0.9694
0,0,0,0,0.01648,0.96938
0,0,0,0,0.016481,0.96936
0,0,0,0,0.016483,0.96933
0,0,0,0,0.016484,0.96931
0,0,0,0,0.016485,0.96929
0,0,0,0,0.016486,0.96927
0,0,0,0,0.016487,0.96925
0,0,0,0,0.016488,0.96923
0,0,0,0,0.016489,0.96921
0,0,0,0,0.01649,0.96918
0,0,0,0,0.016491,0.96916
0,0,0,0,0.016493,0.96914
0,0,0,0,0.016494,0.96912
0,0,0,0,0.016495,0.9691
0,0,0,0,0.016496,0.96908
0,0,0,0,0.016497,0.96905
0,0,0,0,0.016498,0.96903
0,0,0,0,0.016499,0.96901
0,0,0,0,0.0165,0.96899
0,0,0,0,0.016501,0.96897
0,0,0,0,0.016502,0.96894
0,0,0,0,0.016504,0.96892
0,0,0,0,0.016505,0.9689
0,0,0,0,0.016506,0.96888
0,0,0,0,0.016507,0.96886
0,0,0,0,0.016508,0.96884
0,0,0,0,0.016509,0.96881
0,0,0,0,0.01651,0.96879
0,0,0,0,0.016511,0.96877
0,0,0,0,0.016512,0.96875
0,0,0,0,0.016513,0.96873
0,0,0,0,0.016515,0.96871
0,0,0,0,0.016516,0.96868
0,0,0,0,0.016517,0.96866
0,0,0,0,0.016518,0.96864
0,0,0,0,0.016519,0.96862
0,0,0,0,0.01652,0.9686
0,0,0,0,0.016521,0.96857
0,0,0,0,0.016522,0.96855
0,0,0,0,0.016523,0.96853
0,0,0,0,0.016524,0.96851
0,0,0,0,0.016526,0.96849
0,0,0,0,0.016527,0.96847
0,0,0,0,0.016528,0.96845
0,0,0,0,0.016529,0.96843
0,0,0,0,0.01653,0.9684
0,0,0,0,0.016531,0.96838
0,0,0,0,0.016532,0.96836
0,0,0,0,0.016533,0.96834
0,0,0,0,0.016534,0.96832
0,0,0,0,0.016536,0.9683
0,0,0,0,0.016537,0.96828
0,0,0,0,0.016538,0.96826
0,0,0,0,0.016539,0.96823
0,0,0,0,0.01654,0.96821
0,0,0,0,0.016541,0.96819
0,0,0,0,0.016542,0.96817
0,0,0,0,0.016543,0.96815
0,0,0,0,0.016544,0.96813
0,0,0,0,0.016545,0.96811
0,0,0,0,0.016547,0.96809
0,0,0,0,0.016548,0.96807
0,0,0,0,0.016549,0.96805
0,0,0,0,0.01655,0.96802
0,0,0,0,0.016551,0.968
0,0,0,0,0.016552,0.96798
0,0,0,0,0.016553,0.96796
0,0,0,0,0.016554,0.96794
0,0,0,0,0.016555,0.96792
0,0,0,0,0.016556,0.9679
0,0,0,0,0.016558,0.96788
0,0,0,0,0.016559,0.96786
0,0,0,0,0.01656,0.96784
0,0,0,0,0.016561,0.96782
0,0,0,0,0.016562,0.9678
0,0,0,0,0.016563,0.96777
0,0,0,0,0.016564,0.96775
0,0,0,0,0.016565,0.96773
0,0,0,0,0.016566,0.96771
0,0,0,0,0.016567,0.96769
0,0,0,0,0.016569,0.96767
0,0,0,0,0.01657,0.96765
0,0,0,0,0.016571,0.96763
0,0,0,0,0.016572,0.96761
0,0,0,0,0.016573,0.96759
0,0,0,0,0.016574,0.96757
0,0,0,0,0.016575,0.96755
0,0,0,0,0.016576,0.96753
0,0,0,0,0.016577,0.96751
0,0,0,0,0.016578,0.96748
0,0,0,0,0.01658,0.96746
0,0,0,0,0.016581,0.96744
0,0,0,0,0.016582,0.96742
0,0,0,0,0.016583,0.9674
0,0,0,0,0.016584,0.96738
0,0,0,0,0.016585,0.96736
0,0,0,0,0.016586,0.96734
0,0,0,0,0.016587,0.96732
0,0,0,0,0.016588,0.9673
0,0,0,0,0.01659,0.96728
0,0,0,0,0.016591,0.96726
0,0,0,0,0.016592,0.96724
0,0,0,0,0.016593,0.96722
0,0,0,0,0.016594,0.96719
0,0,0,0,0.016595,0.96717
0,0,0,0,0.016596,0.96715
0,0,0,0,0.016597,0.96713
0,0,0,0,0.016598,0.96711
0,0,0,0,0.016599,0.96709
0,0,0,0,0.016601,0.96707
0,0,0,0,0.016602,0.96705
0,0,0,0,0.016603,0.96703
0,0,0,0,0.016604,0.96701
0,0,0,0,0.016605,0.96699
0,0,0,0,0.016606,0.96696
0,0,0,0,0.016607,0.96694
0,0,0,0,0.016608,0.96692
0,0,0,0,0.016609,0.9669
0,0,0,0,0.01661,0.96688
0,0,0,0,0.016612,0.96686
0,0,0,0,0.016613,0.96684
0,0,0,0,0.016614,0.96682
0,0,0,0,0.016615,0.9668
0,0,0,0,0.016616,0.96677
0,0,0,0,0.016617,0.96675
0,0,0,0,0.016618,0.96673
0,0,0,0,0.016619,0.96671
0,0,0,0,0.01662,0.96669
0,0,0,0,0.016621,0.96667
0,0,0,0,0.016623,0.96665
0,0,0,0,0.016624,0.96663
0,0,0,0,0.016625,0.96661
0,0,0,0,0.016626,0.96659
0,0,0,0,0.016627,0.96657
0,0,0,0,0.016628,0.96655
0,0,0,0,0.016629,0.96652
0,0,0,0,0.01663,0.9665
0,0,0,0,0.016631,0.96648
0,0,0,0,0.016632,0.96646
0,0,0,0,0.016634,0.96644
0,0,0,0,0.016635,0.96642
0,0,0,0,0.016636,0.9664
0,0,0,0,0.016637,0.96638
0,0,0,0,0.016638,0.96636
0,0,0,0,0.016639,0.96634
0,0,0,0,0.01664,0.96632
0,0,0,0,0.016641,0.9663
0,0,0,0,0.016642,0.96628
0,0,0,0,0.016644,0.96626
0,0,0,0,0.016645,0.96624
0,0,0,0,0.016646,0.96622
0,0,0,0,0.016647,0.9662
0,0,0,0,0.016648,0.96618
0,0,0,0,0.016649,0.96616
0,0,0,0,0.01665,0.96614
0,0,0,0,0.016651,0.96612
0,0,0,0,0.016652,0.9661
0,0,0,0,0.016653,0.96608
0,0,0,0,0.016655,0.96606
0,0,0,0,0.016656,0.96604
0,0,0,0,0.016657,0.96602
0,0,0,0,0.016658,0.966
0,0,0,0,0.016659,0.96598
0,0,0,0,0.01666,0.96596
0,0,0,0,0.016661,0.96594
0,0,0,0,0.016662,0.96592
0,0,0,0,0.016663,0.9659
0,0,0,0,0.016664,0.96588
0,0,0,0,0.016666,0.96586
0,0,0,0,0.016667,0.96584
0,0,0,0,0.016668,0.96582
0,0,0,0,0.016669,0.9658
0,0,0,0,0.01667,0.96578
0,0,0,0,0.016671,0.96576
0,0,0,0,0.016672,0.96574
0,0,0,0,0.016673,0.96572
0,0,0,0,0.016674,0.9657
0,0,0,0,0.016675,0.96568
0,0,0,0,0.016677,0.96566
0,0,0,0,0.016678,0.96564
0,0,0,0,0.016679,0.96562
0,0,0,0,0.01668,0.9656
0,0,0,0,0.016681,0.96558
0,0,0,0,0.016682,0.96556
0,0,0,0,0.016683,0.96554
0,0,0,0,0.016684,0.96552
0,0,0,0,0.016685,0.9655
0,0,0,0,0.016687,0.96548
0,0,0,0,0.016688,0.96546
0,0,0,0,0.016689,0.96544
0,0,0,0,0.01669,0.96542
0,0,0,0,0.016691,0.9654
0,0,0,0,0.016692,0.96538
0,0,0,0,0.016693,0.96536
0,0,0,0,0.016694,0.96534
0,0,0,0,0.016695,0.96532
0,0,0,0,0.016696,0.9653
0,0,0,0,0.016698,0.96528
0,0,0,0,0.016699,0.96526
0,0,0,0,0.0167,0.96524
0,0,0,0,0.016701,0.96522
0,0,0,0,0.016702,0.9652
0,0,0,0,0.016703,0.96518
0,0,0,0,0.016704,0.96517
0,0,0,0,0.016705,0.96515
0,0,0,0,0.016706,0.96513
0,0,0,0,0.016707,0.96511
0,0,0,0,0.016709,0.96509
0,0,0,0,0.01671,0.96507
0,0,0,0,0.016711,0.96505
0,0,0,0,0.016712,0.96503
0,0,0,0,0.016713,0.96501
0,0,0,0,0.016714,0.96499
0,0,0,0,0.016715,0.96497
0,0,0,0,0.016716,0.96495
0,0,0,0,0.016717,0.96493
0,0,0,0,0.016718,0.96491
0,0,0,0,0.01672,0.96489
0,0,0,0,0.016721,0.96487
0,0,0,0,0.016722,0.96485
0,0,0,0,0.016723,0.96483
0,0,0,0,0.016724,0.96481
0,0,0,0,0.016725,0.96479
0,0,0,0,0.016726,0.96477
0,0,0,0,0.016727,0.96475
0,0,0,0,0.016728,0.96473
0,0,0,0,0.016729,0.96471
0,0,0,0,0.016731,0.96469
0,0,0,0,0.016732,0.96467
0,0,0,0,0.016733,0.96465
0,0,0,0,0.016734,0.96463
0,0,0,0,0.016735,0.96461
0,0,0,0,0.016736,0.96459
0,0,0,0,0.016737,0.96457
0,0,0,0,0.016738,0.96455
0,0,0,0,0.016739,0.96453
0,0,0,0,0.016741,0.96451
0,0,0,0,0.016742,0.9645
0,0,0,0,0.016743,0.96448
0,0,0,0,0.016744,0.96446
0,0,0,0,0.016745,0.96444
0,0,0,0,0.016746,0.96442
0,0,0,0,0.016747,0.9644
0,0,0,0,0.016748,0.96438
0,0,0,0,0.016749,0.96436
0,0,0,0,0.01675,0.96434
0,0,0,0,0.016752,0.96432
0,0,0,0,0.016753,0.9643
0,0,0,0,0.016754,0.96429
0,0,0,0,0.016755,0.96427
0,0,0,0,0.016756,0.96425
0,0,0,0,0.016757,0.96423
0,0,0,0,0.016758,0.96421
0,0,0,0,0.016759,0.96419
0,0,0,0,0.01676,0.96417
0,0,0,0,0.016761,0.96415
0,0,0,0,0.016763,0.96413
0,0,0,0,0.016764,0.96411
0,0,0,0,0.016765,0.9641
0,0,0,0,0.016766,0.96408
0,0,0,0,0.016767,0.96406
0,0,0,0,0.016768,0.96404
0,0,0,0,0.016769,0.96402
0,0,0,0,0.01677,0.964
0,0,0,0,0.016771,0.96398
0,0,0,0,0.016772,0.96396
0,0,0,0,0.016774,0.96395
0,0,0,0,0.016775,0.96393
0,0,0,0,0.016776,0.96391
0,0,0,0,0.016777,0.96389
0,0,0,0,0.016778,0.96387
0,0,0,0,0.016779,0.96385
0,0,0,0,0.01678,0.96384
0,0,0,0,0.016781,0.96382
0,0,0,0,0.016782,0.9638
0,0,0,0,0.016784,0.96378
0,0,0,0,0.016785,0.96376
0,0,0,0,0.016786,0.96374
0,0,0,0,0.016787,0.96373
0,0,0,0,0.016788,0.96371
0,0,0,0,0.016789,0.96369
0,0,0,0,0.01679,0.96367
0,0,0,0,0.016791,0.96365
0,0,0,0,0.016792,0.96363
0,0,0,0,0.016793,0.96361
0,0,0,0,0.016795,0.9636
0,0,0,0,0.016796,0.96358
0,0,0,0,0.016797,0.96356
0,0,0,0,0.016798,0.96354
0,0,0,0,0.016799,0.96352
0,0,0,0,0.0168,0.9635
0,0,0,0,0.016801,0.96349
0,0,0,0,0.016802,0.96347
0,0,0,0,0.016803,0.96345
0,0,0,0,0.016804,0.96343
0,0,0,0,0.016806,0.96341
0,0,0,0,0.016807,0.96339
0,0,0,0,0.016808,0.96338
0,0,0,0,0.016809,0.96336
0,0,0,0,0.01681,0.96334
0,0,0,0,0.016811,0.96332
0,0,0,0,0.016812,0.9633
0,0,0,0,0.016813,0.96328
0,0,0,0,0.016814,0.96326
0,0,0,0,0.016815,0.96325
0,0,0,0,0.016817,0.96323
0,0,0,0,0.016818,0.96321
0,0,0,0,0.016819,0.96319
0,0,0,0,0.01682,0.96317
0,0,0,0,0.016821,0.96315
0,0,0,0,0.016822,0.96314
0,0,0,0,0.016823,0.96312
0,0,0,0,0.016824,0.9631
0,0,0,0,0.016825,0.96308
0,0,0,0,0.016826,0.96306
0,0,0,0,0.016828,0.96304
0,0,0,0,0.016829,0.96302
0,0,0,0,0.01683,0.96301
0,0,0,0,0.016831,0.96299
0,0,0,0,0.016832,0.96297
0,0,0,0,0.016833,0.96295
0,0,0,0,0.016834,0.96293
0,0,0,0,0.016835,0.96291
0,0,0,0,0.016836,0.96289
0,0,0,0,0.016838,0.96288
0,0,0,0,0.016839,0.96286
0,0,0,0,0.01684,0.96284
0,0,0,0,0.016841,0.96282
0,0,0,0,0.016842,0.9628
0,0,0,0,0.016843,0.96278
0,0,0,0,0.016844,0.96277
0,0,0,0,0.016845,0.96275
0,0,0,0,0.016846,0.96273
0,0,0,0,0.016847,0.96271
0,0,0,0,0.016849,0.96269
0,0,0,0,0.01685,0.96267
0,0,0,0,0.016851,0.96266
0,0,0,0,0.016852,0.96264
0,0,0,0,0.016853,0.96262
0,0,0,0,0.016854,0.9626
0,0,0,0,0.016855,0.96259
0,0,0,0,0.016856,0.96257
0,0,0,0,0.016857,0.96255
0,0,0,0,0.016858,0.96253
0,0,0,0,0.01686,0.96251
0,0,0,0,0.016861,0.9625
0,0,0,0,0.016862,0.96248
0,0,0,0,0.016863,0.96246
0,0,0,0,0.016864,0.96244
0,0,0,0,0.016865,0.96242
0,0,0,0,0.016866,0.96241
0,0,0,0,0.016867,0.96239
0,0,0,0,0.016868,0.96237
0,0,0,0,0.016869,0.96235
0,0,0,0,0.016871,0.96234
0,0,0,0,0.016872,0.96232
0,0,0,0,0.016873,0.9623
0,0,0,0,0.016874,0.96228
0,0,0,0,0.016875,0.96227
0,0,0,0,0.016876,0.96225
0,0,0,0,0.016877,0.96223
0,0,0,0,0.016878,0.96222
0,0,0,0,0.016879,0.9622
0,0,0,0,0.01688,0.96218
0,0,0,0,0.016882,0.96216
0,0,0,0,0.016883,0.96215
0,0,0,0,0.016884,0.96213
0,0,0,0,0.016885,0.96211
0,0,0,0,0.016886,0.96209
0,0,0,0,0.016887,0.96208
0,0,0,0,0.016888,0.96206
0,0,0,0,0.016889,0.96204
0,0,0,0,0.01689,0.96203
0,0,0,0,0.016892,0.96201
0,0,0,0,0.016893,0.96199
0,0,0,0,0.016894,0.96197
0,0,0,0,0.016895,0.96196
0,0,0,0,0.016896,0.96194
0,0,0,0,0.016897,0.96192
0,0,0,0,0.016898,0.96191
0,0,0,0,0.016899,0.96189
0,0,0,0,0.0169,0.96187
0,0,0,0,0.016901,0.96185
0,0,0,0,0.016903,0.96183
0,0,0,0,0.016904,0.96182
0,0,0,0,0.016905,0.9618
0,0,0,0,0.016906,0.96178
0,0,0,0,0.016907,0.96177
0,0,0,0,0.016908,0.96175
0,0,0,0,0.016909,0.96173
0,0,0,0,0.01691,0.96172
0,0,0,0,0.016911,0.9617
0,0,0,0,0.016912,0.96168
0,0,0,0,0.016914,0.96166
0,0,0,0,0.016915,0.96165
0,0,0,0,0.016916,0.96163
0,0,0,0,0.016917,0.96161
0,0,0,0,0.016918,0.9616
0,0,0,0,0.016919,0.96158
0,0,0,0,0.01692,0.96156
0,0,0,0,0.016921,0.96155
0,0,0,0,0.016922,0.96153
0,0,0,0,0.016923,0.96151
0,0,0,0,0.016925,0.9615
0,0,0,0,0.016926,0.96148
0,0,0,0,0.016927,0.96146
0,0,0,0,0.016928,0.96145
0,0,0,0,0.016929,0.96143
0,0,0,0,0.01693,0.96141
0,0,0,0,0.016931,0.9614
0,0,0,0,0.016932,0.96138
0,0,0,0,0.016933,0.96136
0,0,0,0,0.016935,0.96135
0,0,0,0,0.016936,0.96133
0,0,0,0,0.016937,0.96131
0,0,0,0,0.016938,0.9613
0,0,0,0,0.016939,0.96128
0,0,0,0,0.01694,0.96126
0,0,0,0,0.016941,0.96125
0,0,0,0,0.016942,0.96123
0,0,0,0,0.016943,0.96121
0,0,0,0,0.016944,0.9612
0,0,0,0,0.016946,0.96118
0,0,0,0,0.016947,0.96116
0,0,0,0,0.016948,0.96115
0,0,0,0,0.016949,0.96113
0,0,0,0,0.01695,0.96111
0,0,0,0,0.016951,0.9611
0,0,0,0,0.016952,0.96108
0,0,0,0,0.016953,0.96106
0,0,0,0,0.016954,0.96105
0,0,0,0,0.016955,0.96103
0,0,0,0,0.016957,0.96101
0,0,0,0,0.016958,0.961
0,0,0,0,0.016959,0.96098
0,0,0,0,0.01696,0.96096
0,0,0,0,0.016961,0.96095
0,0,0,0,0.016962,0.96093
0,0,0,0,0.016963,0.96091
0,0,0,0,0.016964,0.9609
0,0,0,0,0.016965,0.96088
0,0,0,0,0.016966,0.96087
0,0,0,0,0.016968,0.96085
0,0,0,0,0.016969,0.96083
0,0,0,0,0.01697,0.96082
0,0,0,0,0.016971,0.9608
0,0,0,0,0.016972,0.96078
0,0,0,0,0.016973,0.96077
0,0,0,0,0.016974,0.96075
0,0,0,0,0.016975,0.96074
0,0,0,0,0.016976,0.96072
0,0,0,0,0.016977,0.9607
0,0,0,0,0.016979,0.96069
0,0,0,0,0.01698,0.96067
0,0,0,0,0.016981,0.96065
0,0,0,0,0.016982,0.96064
0,0,0,0,0.016983,0.96062
0,0,0,0,0.016984,0.96061
0,0,0,0,0.016985,0.96059
0,0,0,0,0.016986,0.96058
0,0,0,0,0.016987,0.96056
0,0,0,0,0.016989,0.96054
0,0,0,0,0.01699,0.96053
0,0,0,0,0.016991,0.96051
0,0,0,0,0.016992,0.9605
0,0,0,0,0.016993,0.96048
0,0,0,0,0.016994,0.96047
0,0,0,0,0.016995,0.96045
0,0,0,0,0.016996,0.96043
0,0,0,0,0.016997,0.96042
0,0,0,0,0.016998,0.9604
0,0,0,0,0.017,0.96039
0,0,0,0,0.017001,0.96037
0,0,0,0,0.017002,0.96036
0,0,0,0,0.017003,0.96034
0,0,0,0,0.017004,0.96033
0,0,0,0,0.017005,0.96031
0,0,0,0,0.017006,0.96029
0,0,0,0,0.017007,0.96028
0,0,0,0,0.017008,0.96026
0,0,0,0,0.017009,0.96025
0,0,0,0,0.017011,0.96023
0,0,0,0,0.017012,0.96022
0,0,0,0,0.017013,0.9602
0,0,0,0,0.017014,0.96019
0,0,0,0,0.017015,0.96017
0,0,0,0,0.017016,0.96016
0,0,0,0,0.017017,0.96014
0,0,0,0,0.017018,0.96013
0,0,0,0,0.017019,0.96011
0,0,0,0,0.01702,0.9601
0,0,0,0,0.017022,0.96008
0,0,0,0,0.017023,0.96006
0,0,0,0,0.017024,0.96005
0,0,0,0,0.017025,0.96003
0,0,0,0,0.017026,0.96002
0,0,0,0,0.017027,0.96
0,0,0,0,0.017028,0.95999
0,0,0,0,0.017029,0.95998
0,0,0,0,0.01703,0.95996
0,0,0,0,0.017032,0.95995
0,0,0,0,0.017033,0.95993
0,0,0,0,0.017034,0.95992
0,0,0,0,0.017035,0.9599
0,0,0,0,0.017036,0.95989
0,0,0,0,0.017037,0.95987
0,0,0,0,0.017038,0.95986
0,0,0,0,0.017039,0.95984
0,0,0,0,0.01704,0.95983
0,0,0,0,0.017041,0.95981
0,0,0,0,0.017043,0.9598
0,0,0,0,0.017044,0.95978
0,0,0,0,0.017045,0.95977
0,0,0,0,0.017046,0.95975
0,0,0,0,0.017047,0.95974
0,0,0,0,0.017048,0.95972
0,0,0,0,0.017049,0.95971
0,0,0,0,0.01705,0.95969
0,0,0,0,0.017051,0.95968
0,0,0,0,0.017052,0.95966
0,0,0,0,0.017054,0.95965
0,0,0,0,0.017055,0.95963
0,0,0,0,0.017056,0.95962
0,0,0,0,0.017057,0.95961
0,0,0,0,0.017058,0.95959
0,0,0,0,0.017059,0.95958
0,0,0,0,0.01706,0.95956
0,0,0,0,0.017061,0.95955
0,0,0,0,0.017062,0.95953
0,0,0,0,0.017063,0.95952
0,0,0,0,0.017065,0.9595
0,0,0,0,0.017066,0.95949
0,0,0,0,0.017067,0.95947
0,0,0,0,0.017068,0.95946
0,0,0,0,0.017069,0.95945
0,0,0,0,0.01707,0.95943
0,0,0,0,0.017071,0.95942
0,0,0,0,0.017072,0.9594
0,0,0,0,0.017073,0.95939
0,0,0,0,0.017074,0.95937
0,0,0,0,0.017076,0.95936
0,0,0,0,0.017077,0.95934
0,0,0,0,0.017078,0.95933
0,0,0,0,0.017079,0.95931
0,0,0,0,0.01708,0.9593
0,0,0,0,0.017081,0.95929
0,0,0,0,0.017082,0.95927
0,0,0,0,0.017083,0.95926
0,0,0,0,0.017084,0.95924
0,0,0,0,0.017086,0.95923
0,0,0,0,0.017087,0.95921
0,0,0,0,0.017088,0.9592
0,0,0,0,0.017089,0.95919
0,0,0,0,0.01709,0.95917
0,0,0,0,0.017091,0.95916
0,0,0,0,0.017092,0.95914
0,0,0,0,0.017093,0.95913
0,0,0,0,0.017094,0.95911
0,0,0,0,0.017095,0.9591
0,0,0,0,0.017097,0.95909
0,0,0,0,0.017098,0.95907
0,0,0,0,0.017099,0.95906
0,0,0,0,0.0171,0.95904
0,0,0,0,0.017101,0.95903
0,0,0,0,0.017102,0.95901
0,0,0,0,0.017103,0.959
0,0,0,0,0.017104,0.95899
0,0,0,0,0.017105,0.95897
0,0,0,0,0.017106,0.95896
0,0,0,0,0.017108,0.95894
0,0,0,0,0.017109,0.95893
0,0,0,0,0.01711,0.95891
0,0,0,0,0.017111,0.9589
0,0,0,0,0.017112,0.95889
0,0,0,0,0.017113,0.95887
0,0,0,0,0.017114,0.95886
0,0,0,0,0.017115,0.95884
0,0,0,0,0.017116,0.95883
0,0,0,0,0.017117,0.95882
0,0,0,0,0.017119,0.9588
0,0,0,0,0.01712,0.95879
0,0,0,0,0.017121,0.95877
0,0,0,0,0.017122,0.95876
0,0,0,0,0.017123,0.95875
0,0,0,0,0.017124,0.95873
0,0,0,0,0.017125,0.95872
0,0,0,0,0.017126,0.9587
0,0,0,0,0.017127,0.95869
0,0,0,0,0.017128,0.95868
0,0,0,0,0.01713,0.95866
0,0,0,0,0.017131,0.95865
0,0,0,0,0.017132,0.95864
0,0,0,0,0.017133,0.95862
0,0,0,0,0.017134,0.95861
0,0,0,0,0.017135,0.95859
0,0,0,0,0.017136,0.95858
0,0,0,0,0.017137,0.95857
0,0,0,0,0.017138,0.95855
0,0,0,0,0.01714,0.95854
0,0,0,0,0.017141,0.95853
0,0,0,0,0.017142,0.95851
0,0,0,0,0.017143,0.9585
0,0,0,0,0.017144,0.95849
0,0,0,0,0.017145,0.95847
0,0,0,0,0.017146,0.95846
0,0,0,0,0.017147,0.95845
0,0,0,0,0.017148,0.95843
0,0,0,0,0.017149,0.95842
0,0,0,0,0.017151,0.95841
0,0,0,0,0.017152,0.95839
0,0,0,0,0.017153,0.95838
0,0,0,0,0.017154,0.95837
0,0,0,0,0.017155,0.95836
0,0,0,0,0.017156,0.95834
0,0,0,0,0.017157,0.95833
0,0,0,0,0.017158,0.95832
0,0,0,0,0.017159,0.9583
0,0,0,0,0.01716,0.95829
0,0,0,0,0.017162,0.95828
0,0,0,0,0.017163,0.95826
0,0,0,0,0.017164,0.95825
0,0,0,0,0.017165,0.95824
0,0,0,0,0.017166,0.95823
0,0,0,0,0.017167,0.95821
0,0,0,0,0.017168,0.9582
0,0,0,0,0.017169,0.95819
0,0,0,0,0.01717,0.95817
0,0,0,0,0.017171,0.95816
0,0,0,0,0.017173,0.95815
0,0,0,0,0.017174,0.95814
0,0,0,0,0.017175,0.95812
0,0,0,0,0.017176,0.95811
0,0,0,0,0.017177,0.9581
0,0,0,0,0.017178,0.95808
0,0,0,0,0.017179,0.95807
0,0,0,0,0.01718,0.95806
0,0,0,0,0.017181,0.95805
0,0,0,0,0.017183,0.95803
0,0,0,0,0.017184,0.95802
0,0,0,0,0.017185,0.95801
0,0,0,0,0.017186,0.95799
0,0,0,0,0.017187,0.95798
0,0,0,0,0.017188,0.95797
0,0,0,0,0.017189,0.95796
0,0,0,0,0.01719,0.95794
0,0,0,0,0.017191,0.95793
0,0,0,0,0.017192,0.95792
0,0,0,0,0.017194,0.95791
0,0,0,0,0.017195,0.95789
0,0,0,0,0.017196,0.95788
0,0,0,0,0.017197,0.95787
0,0,0,0,0.017198,0.95786
0,0,0,0,0.017199,0.95784
0,0,0,0,0.0172,0.95783
0,0,0,0,0.017201,0.95782
0,0,0,0,0.017202,0.95781
0,0,0,0,0.017203,0.95779
0,0,0,0,0.017205,0.95778
0,0,0,0,0.017206,0.95777
0,0,0,0,0.017207,0.95776
0,0,0,0,0.017208,0.95775
0,0,0,0,0.017209,0.95773
0,0,0,0,0.01721,0.95772
0,0,0,0,0.017211,0.95771
0,0,0,0,0.017212,0.9577
0,0,0,0,0.017213,0.95769
0,0,0,0,0.017214,0.95767
0,0,0,0,0.017216,0.95766
0,0,0,0,0.017217,0.95765
0,0,0,0,0.017218,0.95764
0,0,0,0,0.017219,0.95762
0,0,0,0,0.01722,0.95761
0,0,0,0,0.017221,0.9576
0,0,0,0,0.017222,0.95759
0,0,0,0,0.017223,0.95758
0,0,0,0,0.017224,0.95756
0,0,0,0,0.017225,0.95755
0,0,0,0,0.017227,0.95754
0,0,0,0,0.017228,0.95753
0,0,0,0,0.017229,0.95752
0,0,0,0,0.01723,0.9575
0,0,0,0,0.017231,0.95749
0,0,0,0,0.017232,0.95748
0,0,0,0,0.017233,0.95747
0,0,0,0,0.017234,0.95746
0,0,0,0,0.017235,0.95744
0,0,0,0,0.017237,0.95743
0,0,0,0,0.017238,0.95742
0,0,0,0,0.017239,0.95741
0,0,0,0,0.01724,0.9574
0,0,0,0,0.017241,0.95739
0,0,0,0,0.017242,0.95737
0,0,0,0,0.017243,0.95736
0,0,0,0,0.017244,0.95735
0,0,0,0,0.017245,0.95734
0,0,0,0,0.017246,0.95733
0,0,0,0,0.017248,0.95731
0,0,0,0,0.017249,0.9573
0,0,0,0,0.01725,0.95729
0,0,0,0,0.017251,0.95728
0,0,0,0,0.017252,0.95727
0,0,0,0,0.017253,0.95726
0,0,0,0,0.017254,0.95724
0,0,0,0,0.017255,0.95723
0,0,0,0,0.017256,0.95722
0,0,0,0,0.017257,0.95721
0,0,0,0,0.017259,0.9572
0,0,0,0,0.01726,0.95719
0,0,0,0,0.017261,0.95717
0,0,0,0,0.017262,0.95716
0,0,0,0,0.017263,0.95715
0,0,0,0,0.017264,0.95714
0,0,0,0,0.017265,0.95713
0,0,0,0,0.017266,0.95712
0,0,0,0,0.017267,0.95711
0,0,0,0,0.017268,0.95709
0,0,0,0,0.01727,0.95708
0,0,0,0,0.017271,0.95707
0,0,0,0,0.017272,0.95706
0,0,0,0,0.017273,0.95705
0,0,0,0,0.017274,0.95704
0,0,0,0,0.017275,0.95703
0,0,0,0,0.017276,0.95701
0,0,0,0,0.017277,0.957
0,0,0,0,0.017278,0.95699
0,0,0,0,0.01728,0.95698
0,0,0,0,0.017281,0.95697
0,0,0,0,0.017282,0.95696
0,0,0,0,0.017283,0.95695
0,0,0,0,0.017284,0.95693
0,0,0,0,0.017285,0.95692
0,0,0,0,0.017286,0.95691
0,0,0,0,0.017287,0.9569
0,0,0,0,0.017288,0.95689
0,0,0,0,0.017289,0.95688
0,0,0,0,0.017291,0.95687
0,0,0,0,0.017292,0.95686
0,0,0,0,0.017293,0.95684
0,0,0,0,0.017294,0.95683
0,0,0,0,0.017295,0.95682
0,0,0,0,0.017296,0.95681
0,0,0,0,0.017297,0.9568
0,0,0,0,0.017298,0.95679
0,0,0,0,0.017299,0.95678
0,0,0,0,0.0173,0.95677
0,0,0,0,0.017302,0.95676
0,0,0,0,0.017303,0.95675
0,0,0,0,0.017304,0.95674
0,0,0,0,0.017305,0.95673
0,0,0,0,0.017306,0.95671
0,0,0,0,0.017307,0.9567
0,0,0,0,0.017308,0.95669
0,0,0,0,0.017309,0.95668
0,0,0,0,0.01731,0.95667
0,0,0,0,0.017311,0.95666
0,0,0,0,0.017313,0.95665
0,0,0,0,0.017314,0.95664
0,0,0,0,0.017315,0.95663
0,0,0,0,0.017316,0.95662
0,0,0,0,0.017317,0.95661
0,0,0,0,0.017318,0.9566
0,0,0,0,0.017319,0.95659
0,0,0,0,0.01732,0.95658
0,0,0,0,0.017321,0.95657
0,0,0,0,0.017322,0.95656
0,0,0,0,0.017324,0.95655
0,0,0,0,0.017325,0.95654
0,0,0,0,0.017326,0.95653
0,0,0,0,0.017327,0.95652
0,0,0,0,0.017328,0.95651
0,0,0,0,0.017329,0.9565
0,0,0,0,0.01733,0.95649
0,0,0,0,0.017331,0.95648
0,0,0,0,0.017332,0.95647
0,0,0,0,0.017334,0.95646
0,0,0,0,0.017335,0.95645
0,0,0,0,0.017336,0.95643
0,0,0,0,0.017337,0.95642
0,0,0,0,0.017338,0.95641
0,0,0,0,0.017339,0.9564
0,0,0,0,0.01734,0.95639
0,0,0,0,0.017341,0.95638
0,0,0,0,0.017342,0.95637
0,0,0,0,0.017343,0.95636
0,0,0,0,0.017345,0.95635
0,0,0,0,0.017346,0.95635
0,0,0,0,0.017347,0.95634
0,0,0,0,0.017348,0.95633
0,0,0,0,0.017349,0.95632
0,0,0,0,0.01735,0.95631
0,0,0,0,0.017351,0.9563
0,0,0,0,0.017352,0.95629
0,0,0,0,0.017353,0.95628
0,0,0,0,0.017354,0.95627
0,0,0,0,0.017356,0.95626
0,0,0,0,0.017357,0.95625
0,0,0,0,0.017358,0.95624
0,0,0,0,0.017359,0.95623
0,0,0,0,0.01736,0.95622
0,0,0,0,0.017361,0.95621
0,0,0,0,0.017362,0.9562
0,0,0,0,0.017363,0.95619
0,0,0,0,0.017364,0.95618
0,0,0,0,0.017365,0.95617
0,0,0,0,0.017367,0.95616
0,0,0,0,0.017368,0.95615
0,0,0,0,0.017369,0.95614
0,0,0,0,0.01737,0.95613
0,0,0,0,0.017371,0.95612
0,0,0,0,0.017372,0.95611
0,0,0,0,0.017373,0.95611
0,0,0,0,0.017374,0.9561
0,0,0,0,0.017375,0.95609
0,0,0,0,0.017376,0.95608
0,0,0,0,0.017378,0.95607
0,0,0,0,0.017379,0.95606
0,0,0,0,0.01738,0.95605
0,0,0,0,0.017381,0.95604
0,0,0,0,0.017382,0.95603
0,0,0,0,0.017383,0.95602
0,0,0,0,0.017384,0.95601
0,0,0,0,0.017385,0.956
0,0,0,0,0.017386,0.95599
0,0,0,0,0.017388,0.95599
0,0,0,0,0.017389,0.95598
0,0,0,0,0.01739,0.95597
0,0,0,0,0.017391,0.95596
0,0,0,0,0.017392,0.95595
0,0,0,0,0.017393,0.95594
0,0,0,0,0.017394,0.95593
0,0,0,0,0.017395,0.95592
0,0,0,0,0.017396,0.95591
0,0,0,0,0.017397,0.9559
0,0,0,0,0.017399,0.95589
0,0,0,0,0.0174,0.95589
0,0,0,0,0.017401,0.95588
0,0,0,0,0.017402,0.95587
0,0,0,0,0.017403,0.95586
0,0,0,0,0.017404,0.95585
0,0,0,0,0.017405,0.95584
0,0,0,0,0.017406,0.95583
0,0,0,0,0.017407,0.95582
0,0,0,0,0.017408,0.95582
0,0,0,0,0.01741,0.95581
0,0,0,0,0.017411,0.9558
0,0,0,0,0.017412,0.95579
0,0,0,0,0.017413,0.95578
0,0,0,0,0.017414,0.95577
0,0,0,0,0.017415,0.95576
0,0,0,0,0.017416,0.95575
0,0,0,0,0.017417,0.95574
0,0,0,0,0.017418,0.95574
0,0,0,0,0.017419,0.95573
0,0,0,0,0.017421,0.95572
0,0,0,0,0.017422,0.95571
0,0,0,0,0.017423,0.9557
0,0,0,0,0.017424,0.95569
0,0,0,0,0.017425,0.95568
0,0,0,0,0.017426,0.95568
0,0,0,0,0.017427,0.95567
0,0,0,0,0.017428,0.95566
0,0,0,0,0.017429,0.95565
0,0,0,0,0.017431,0.95564
0,0,0,0,0.017432,0.95563
0,0,0,0,0.017433,0.95562
0,0,0,0,0.017434,0.95562
0,0,0,0,0.017435,0.95561
0,0,0,0,0.017436,0.9556
0,0,0,0,0.017437,0.95559
0,0,0,0,0.017438,0.95558
0,0,0,0,0.017439,0.95557
0,0,0,0,0.01744,0.95557
0,0,0,0,0.017442,0.95556
0,0,0,0,0.017443,0.95555
0,0,0,0,0.017444,0.95554
0,0,0,0,0.017445,0.95553
0,0,0,0,0.017446,0.95552
0,0,0,0,0.017447,0.95551
0,0,0,0,0.017448,0.95551
0,0,0,0,0.017449,0.9555
0,0,0,0,0.01745,0.95549
0,0,0,0,0.017451,0.95548
0,0,0,0,0.017453,0.95547
0,0,0,0,0.017454,0.95547
0,0,0,0,0.017455,0.95546
0,0,0,0,0.017456,0.95545
0,0,0,0,0.017457,0.95544
0,0,0,0,0.017458,0.95543
0,0,0,0,0.017459,0.95542
0,0,0,0,0.01746,0.95542
0,0,0,0,0.017461,0.95541
0,0,0,0,0.017462,0.9554
0,0,0,0,0.017464,0.95539
0,0,0,0,0.017465,0.95538
0,0,0,0,0.017466,0.95538
0,0,0,0,0.017467,0.95537
0,0,0,0,0.017468,0.95536
0,0,0,0,0.017469,0.95535
0,0,0,0,0.01747,0.95534
0,0,0,0,0.017471,0.95534
0,0,0,0,0.017472,0.95533
0,0,0,0,0.017473,0.95532
0,0,0,0,0.017475,0.95531
0,0,0,0,0.017476,0.9553
0,0,0,0,0.017477,0.9553
0,0,0,0,0.017478,0.95529
0,0,0,0,0.017479,0.95528
0,0,0,0,0.01748,0.95527
0,0,0,0,0.017481,0.95526
0,0,0,0,0.017482,0.95526
0,0,0,0,0.017483,0.95525
0,0,0,0,0.017485,0.95524
0,0,0,0,0.017486,0.95523
0,0,0,0,0.017487,0.95523
0,0,0,0,0.017488,0.95522
0,0,0,0,0.017489,0.95521
0,0,0,0,0.01749,0.9552
0,0,0,0,0.017491,0.95519
0,0,0,0,0.017492,0.95519
0,0,0,0,0.017493,0.95518
0,0,0,0,0.017494,0.95517
0,0,0,0,0.017496,0.95516
0,0,0,0,0.017497,0.95516
0,0,0,0,0.017498,0.95515
0,0,0,0,0.017499,0.95514
0,0,0,0,0.0175,0.95513
0,0,0,0,0.017501,0.95513
0,0,0,0,0.017502,0.95512
0,0,0,0,0.017503,0.95511
0,0,0,0,0.017504,0.9551
0,0,0,0,0.017505,0.9551
0,0,0,0,0.017507,0.95509
0,0,0,0,0.017508,0.95508
0,0,0,0,0.017509,0.95507
0,0,0,0,0.01751,0.95506
0,0,0,0,0.017511,0.95506
0,0,0,0,0.017512,0.95505
0,0,0,0,0.017513,0.95504
0,0,0,0,0.017514,0.95504
0,0,0,0,0.017515,0.95503
0,0,0,0,0.017516,0.95502
0,0,0,0,0.017518,0.95501
0,0,0,0,0.017519,0.95501
0,0,0,0,0.01752,0.955
0,0,0,0,0.017521,0.95499
0,0,0,0,0.017522,0.95498
0,0,0,0,0.017523,0.95498
0,0,0,0,0.017524,0.95497
0,0,0,0,0.017525,0.95496
0,0,0,0,0.017526,0.95495
0,0,0,0,0.017528,0.95495
0,0,0,0,0.017529,0.95494
0,0,0,0,0.01753,0.95493
0,0,0,0,0.017531,0.95493
0,0,0,0,0.017532,0.95492
0,0,0,0,0.017533,0.95491
0,0,0,0,0.017534,0.95491
0,0,0,0,0.017535,0.9549
0,0,0,0,0.017536,0.95489
0,0,0,0,0.017537,0.95488
0,0,0,0,0.017539,0.95488
0,0,0,0,0.01754,0.95487
0,0,0,0,0.017541,0.95486
0,0,0,0,0.017542,0.95486
0,0,0,0,0.017543,0.95485
0,0,0,0,0.017544,0.95484
0,0,0,0,0.017545,0.95484
0,0,0,0,0.017546,0.95483
0,0,0,0,0.017547,0.95482
0,0,0,0,0.017548,0.95482
0,0,0,0,0.01755,0.95481
0,0,0,0,0.017551,0.9548
0,0,0,0,0.017552,0.9548
0,0,0,0,0.017553,0.95479
0,0,0,0,0.017554,0.95478
0,0,0,0,0.017555,0.95478
0,0,0,0,0.017556,0.95477
0,0,0,0,0.017557,0.95476
0,0,0,0,0.017558,0.95476
0,0,0,0,0.017559,0.95475
0,0,0,0,0.017561,0.95474
0,0,0,0,0.017562,0.95474
0,0,0,0,0.017563,0.95473
0,0,0,0,0.017564,0.95473
0,0,0,0,0.017565,0.95472
0,0,0,0,0.017566,0.95471
0,0,0,0,0.017567,0.95471
0,0,0,0,0.017568,0.9547
0,0,0,0,0.017569,0.95469
0,0,0,0,0.01757,0.95469
0,0,0,0,0.017572,0.95468
0,0,0,0,0.017573,0.95468
0,0,0,0,0.017574,0.95467
0,0,0,0,0.017575,0.95466
0,0,0,0,0.017576,0.95466
0,0,0,0,0.017577,0.95465
0,0,0,0,0.017578,0.95465
0,0,0,0,0.017579,0.95464
0,0,0,0,0.01758,0.95463
0,0,0,0,0.017582,0.95463
0,0,0,0,0.017583,0.95462
0,0,0,0,0.017584,0.95462
0,0,0,0,0.017585,0.95461
0,0,0,0,0.017586,0.9546
0,0,0,0,0.017587,0.9546
0,0,0,0,0.017588,0.95459
0,0,0,0,0.017589,0.95458
0,0,0,0,0.01759,0.95458
0,0,0,0,0.017591,0.95457
0,0,0,0,0.017593,0.95457
0,0,0,0,0.017594,0.95456
0,0,0,0,0.017595,0.95456
0,0,0,0,0.017596,0.95455
0,0,0,0,0.017597,0.95454
0,0,0,0,0.017598,0.95454
0,0,0,0,0.017599,0.95453
0,0,0,0,0.0176,0.95453
0,0,0,0,0.017601,0.95452
0,0,0,0,0.017602,0.95451
0,0,0,0,0.017604,0.95451
0,0,0,0,0.017605,0.9545
0,0,0,0,0.017606,0.9545
0,0,0,0,0.017607,0.95449
0,0,0,0,0.017608,0.95449
0,0,0,0,0.017609,0.95448
0,0,0,0,0.01761,0.95447
0,0,0,0,0.017611,0.95447
0,0,0,0,0.017612,0.95446
0,0,0,0,0.017613,0.95446
0,0,0,0,0.017615,0.95445
0,0,0,0,0.017616,0.95445
0,0,0,0,0.017617,0.95444
0,0,0,0,0.017618,0.95444
0,0,0,0,0.017619,0.95443
0,0,0,0,0.01762,0.95443
0,0,0,0,0.017621,0.95442
0,0,0,0,0.017622,0.95442
0,0,0,0,0.017623,0.95441
0,0,0,0,0.017624,0.9544
0,0,0,0,0.017626,0.9544
0,0,0,0,0.017627,0.95439
0,0,0,0,0.017628,0.95439
0,0,0,0,0.017629,0.95438
0,0,0,0,0.01763,0.95438
0,0,0,0,0.017631,0.95437
0,0,0,0,0.017632,0.95437
0,0,0,0,0.017633,0.95436
0,0,0,0,0.017634,0.95436
0,0,0,0,0.017636,0.95435
0,0,0,0,0.017637,0.95435
0,0,0,0,0.017638,0.95434
0,0,0,0,0.017639,0.95434
0,0,0,0,0.01764,0.95433
0,0,0,0,0.017641,0.95433
0,0,0,0,0.017642,0.95432
0,0,0,0,0.017643,0.95432
0,0,0,0,0.017644,0.95431
0,0,0,0,0.017645,0.95431
0,0,0,0,0.017647,0.9543
0,0,0,0,0.017648,0.9543
0,0,0,0,0.017649,0.95429
0,0,0,0,0.01765,0.95429
0,0,0,0,0.017651,0.95428
0,0,0,0,0.017652,0.95428
0,0,0,0,0.017653,0.95427
0,0,0,0,0.017654,0.95427
0,0,0,0,0.017655,0.95426
0,0,0,0,0.017656,0.95426
0,0,0,0,0.017658,0.95425
0,0,0,0,0.017659,0.95425
0,0,0,0,0.01766,0.95424
0,0,0,0,0.017661,0.95424
0,0,0,0,0.017662,0.95423
0,0,0,0,0.017663,0.95423
0,0,0,0,0.017664,0.95422
0,0,0,0,0.017665,0.95422
0,0,0,0,0.017666,0.95422
0,0,0,0,0.017667,0.95421
0,0,0,0,0.017669,0.95421
0,0,0,0,0.01767,0.9542
0,0,0,0,0.017671,0.9542
0,0,0,0,0.017672,0.95419
0,0,0,0,0.017673,0.95419
0,0,0,0,0.017674,0.95418
0,0,0,0,0.017675,0.95418
0,0,0,0,0.017676,0.95417
0,0,0,0,0.017677,0.95417
0,0,0,0,0.017679,0.95417
0,0,0,0,0.01768,0.95416
0,0,0,0,0.017681,0.95416
0,0,0,0,0.017682,0.95415
0,0,0,0,0.017683,0.95415
0,0,0,0,0.017684,0.95414
0,0,0,0,0.017685,0.95414
0,0,0,0,0.017686,0.95413
0,0,0,0,0.017687,0.95413
0,0,0,0,0.017688,0.95412
0,0,0,0,0.01769,0.95412
0,0,0,0,0.017691,0.95411
0,0,0,0,0.017692,0.95411
0,0,0,0,0.017693,0.95411
0,0,0,0,0.017694,0.9541
0,0,0,0,0.017695,0.9541
0,0,0,0,0.017696,0.95409
0,0,0,0,0.017697,0.95409
0,0,0,0,0.017698,0.95408
0,0,0,0,0.017699,0.95408
0,0,0,0,0.017701,0.95408
0,0,0,0,0.017702,0.95407
0,0,0,0,0.017703,0.95407
0,0,0,0,0.017704,0.95406
0,0,0,0,0.017705,0.95406
0,0,0,0,0.017706,0.95406
0,0,0,0,0.017707,0.95405
0,0,0,0,0.017708,0.95405
0,0,0,0,0.017709,0.95404
0,0,0,0,0.01771,0.95404
0,0,0,0,0.017712,0.95404
0,0,0,0,0.017713,0.95403
0,0,0,0,0.017714,0.95403
0,0,0,0,0.017715,0.95402
0,0,0,0,0.017716,0.95402
0,0,0,0,0.017717,0.95402
0,0,0,0,0.017718,0.95401
0,0,0,0,0.017719,0.95401
0,0,0,0,0.01772,0.954
0,0,0,0,0.017721,0.954
0,0,0,0,0.017723,0.954
0,0,0,0,0.017724,0.95399
0,0,0,0,0.017725,0.95399
0,0,0,0,0.017726,0.95398
0,0,0,0,0.017727,0.95398
0,0,0,0,0.017728,0.95398
0,0,0,0,0.017729,0.95397
0,0,0,0,0.01773,0.95397
0,0,0,0,0.017731,0.95397
0,0,0,0,0.017733,0.95396
0,0,0,0,0.017734,0.95396
0,0,0,0,0.017735,0.95395
0,0,0,0,0.017736,0.95395
0,0,0,0,0.017737,0.95395
0,0,0,0,0.017738,0.95394
0,0,0,0,0.017739,0.95394
0,0,0,0,0.01774,0.95394
0,0,0,0,0.017741,0.95393
0,0,0,0,0.017742,0.95393
0,0,0,0,0.017744,0.95393
0,0,0,0,0.017745,0.95392
0,0,0,0,0.017746,0.95392
0,0,0,0,0.017747,0.95392
0,0,0,0,0.017748,0.95391
0,0,0,0,0.017749,0.95391
0,0,0,0,0.01775,0.95391
0,0,0,0,0.017751,0.9539
0,0,0,0,0.017752,0.9539
0,0,0,0,0.017753,0.9539
0,0,0,0,0.017755,0.95389
0,0,0,0,0.017756,0.95389
0,0,0,0,0.017757,0.95389
0,0,0,0,0.017758,0.95388
0,0,0,0,0.017759,0.95388
0,0,0,0,0.01776,0.95388
0,0,0,0,0.017761,0.95387
0,0,0,0,0.017762,0.95387
0,0,0,0,0.017763,0.95387
0,0,0,0,0.017764,0.95386
0,0,0,0,0.017766,0.95386
0,0,0,0,0.017767,0.95386
0,0,0,0,0.017768,0.95385
0,0,0,0,0.017769,0.95385
0,0,0,0,0.01777,0.95385
0,0,0,0,0.017771,0.95384
0,0,0,0,0.017772,0.95384
0,0,0,0,0.017773,0.95384
0,0,0,0,0.017774,0.95383
0,0,0,0,0.017775,0.95383
0,0,0,0,0.017777,0.95383
0,0,0,0,0.017778,0.95383
0,0,0,0,0.017779,0.95382
0,0,0,0,0.01778,0.95382
0,0,0,0,0.017781,0.95382
0,0,0,0,0.017782,0.95381
0,0,0,0,0.017783,0.95381
0,0,0,0,0.017784,0.95381
0,0,0,0,0.017785,0.95381
0,0,0,0,0.017787,0.9538
0,0,0,0,0.017788,0.9538
0,0,0,0,0.017789,0.9538
0,0,0,0,0.01779,0.95379
0,0,0,0,0.017791,0.95379
0,0,0,0,0.017792,0.95379
0,0,0,0,0.017793,0.95379
0,0,0,0,0.017794,0.95378
0,0,0,0,0.017795,0.95378
0,0,0,0,0.017796,0.95378
0,0,0,0,0.017798,0.95378
0,0,0,0,0.017799,0.95377
0,0,0,0,0.0178,0.95377
0,0,0,0,0.017801,0.95377
0,0,0,0,0.017802,0.95376
0,0,0,0,0.017803,0.95376
0,0,0,0,0.017804,0.95376
0,0,0,0,0.017805,0.95376
0,0,0,0,0.017806,0.95375
0,0,0,0,0.017807,0.95375
0,0,0,0,0.017809,0.95375
0,0,0,0,0.01781,0.95375
0,0,0,0,0.017811,0.95374
0,0,0,0,0.017812,0.95374
0,0,0,0,0.017813,0.95374
0,0,0,0,0.017814,0.95374
0,0,0,0,0.017815,0.95373
0,0,0,0,0.017816,0.95373
0,0,0,0,0.017817,0.95373
0,0,0,0,0.017818,0.95373
0,0,0,0,0.01782,0.95373
0,0,0,0,0.017821,0.95372
0,0,0,0,0.017822,0.95372
0,0,0,0,0.017823,0.95372
0,0,0,0,0.017824,0.95372
0,0,0,0,0.017825,0.95371
0,0,0,0,0.017826,0.95371
0,0,0,0,0.017827,0.95371
0,0,0,0,0.017828,0.95371
0,0,0,0,0.01783,0.95371
0,0,0,0,0.017831,0.9537
0,0,0,0,0.017832,0.9537
0,0,0,0,0.017833,0.9537
0,0,0,0,0.017834,0.9537
0,0,0,0,0.017835,0.95369
0,0,0,0,0.017836,0.95369
0,0,0,0,0.017837,0.95369
0,0,0,0,0.017838,0.95369
0,0,0,0,0.017839,0.95369
0,0,0,0,0.017841,0.95368
0,0,0,0,0.017842,0.95368
0,0,0,0,0.017843,0.95368
0,0,0,0,0.017844,0.95368
0,0,0,0,0.017845,0.95368
0,0,0,0,0.017846,0.95367
0,0,0,0,0.017847,0.95367
0,0,0,0,0.017848,0.95367
0,0,0,0,0.017849,0.95367
0,0,0,0,0.01785,0.95367
0,0,0,0,0.017852,0.95366
0,0,0,0,0.017853,0.95366
0,0,0,0,0.017854,0.95366
0,0,0,0,0.017855,0.95366
0,0,0,0,0.017856,0.95366
0,0,0,0,0.017857,0.95366
0,0,0,0,0.017858,0.95365
0,0,0,0,0.017859,0.95365
0,0,0,0,0.01786,0.95365
0,0,0,0,0.017861,0.95365
0,0,0,0,0.017863,0.95365
0,0,0,0,0.017864,0.95364
0,0,0,0,0.017865,0.95364
0,0,0,0,0.017866,0.95364
0,0,0,0,0.017867,0.95364
0,0,0,0,0.017868,0.95364
0,0,0,0,0.017869,0.95364
0,0,0,0,0.01787,0.95363
0,0,0,0,0.017871,0.95363
0,0,0,0,0.017872,0.95363
0,0,0,0,0.017874,0.95363
0,0,0,0,0.017875,0.95363
0,0,0,0,0.017876,0.95363
0,0,0,0,0.017877,0.95363
0,0,0,0,0.017878,0.95362
0,0,0,0,0.017879,0.95362
0,0,0,0,0.01788,0.95362
0,0,0,0,0.017881,0.95362
0,0,0,0,0.017882,0.95362
0,0,0,0,0.017884,0.95362
0,0,0,0,0.017885,0.95361
0,0,0,0,0.017886,0.95361
0,0,0,0,0.017887,0.95361
0,0,0,0,0.017888,0.95361
0,0,0,0,0.017889,0.95361
0,0,0,0,0.01789,0.95361
0,0,0,0,0.017891,0.95361
0,0,0,0,0.017892,0.95361
0,0,0,0,0.017893,0.9536
0,0,0,0,0.017895,0.9536
0,0,0,0,0.017896,0.9536
0,0,0,0,0.017897,0.9536
0,0,0,0,0.017898,0.9536
0,0,0,0,0.017899,0.9536
0,0,0,0,0.0179,0.9536
0,0,0,0,0.017901,0.9536
0,0,0,0,0.017902,0.95359
0,0,0,0,0.017903,0.95359
0,0,0,0,0.017904,0.95359
0,0,0,0,0.017906,0.95359
0,0,0,0,0.017907,0.95359
0,0,0,0,0.017908,0.95359
0,0,0,0,0.017909,0.95359
0,0,0,0,0.01791,0.95359
0,0,0,0,0.017911,0.95359
0,0,0,0,0.017912,0.95358
0,0,0,0,0.017913,0.95358
0,0,0,0,0.017914,0.95358
0,0,0,0,0.017915,0.95358
0,0,0,0,0.017917,0.95358
0,0,0,0,0.017918,0.95358
0,0,0,0,0.017919,0.95358
0,0,0,0,0.01792,0.95358
0,0,0,0,0.017921,0.95358
0,0,0,0,0.017922,0.95358
0,0,0,0,0.017923,0.95357
0,0,0,0,0.017924,0.95357
0,0,0,0,0.017925,0.95357
0,0,0,0,0.017927,0.95357
0,0,0,0,0.017928,0.95357
0,0,0,0,0.017929,0.95357
0,0,0,0,0.01793,0.95357
0,0,0,0,0.017931,0.95357
0,0,0,0,0.017932,0.95357
0,0,0,0,0.017933,0.95357
0,0,0,0,0.017934,0.95357
0,0,0,0,0.017935,0.95357
0,0,0,0,0.017936,0.95356
0,0,0,0,0.017938,0.95356
0,0,0,0,0.017939,0.95356
0,0,0,0,0.01794,0.95356
0,0,0,0,0.017941,0.95356
0,0,0,0,0.017942,0.95356
0,0,0,0,0.017943,0.95356
0,0,0,0,0.017944,0.95356
0,0,0,0,0.017945,0.95356
0,0,0,0,0.017946,0.95356
0,0,0,0,0.017947,0.95356
0,0,0,0,0.017949,0.95356
0,0,0,0,0.01795,0.95356
0,0,0,0,0.017951,0.95356
0,0,0,0,0.017952,0.95356
0,0,0,0,0.017953,0.95356
0,0,0,0,0.017954,0.95356
0,0,0,0,0.017955,0.95356
0,0,0,0,0.017956,0.95356
0,0,0,0,0.017957,0.95355
0,0,0,0,0.017958,0.95355
0,0,0,0,0.01796,0.95355
0,0,0,0,0.017961,0.95355
0,0,0,0,0.017962,0.95355
0,0,0,0,0.017963,0.95355
0,0,0,0,0.017964,0.95355
0,0,0,0,0.017965,0.95355
0,0,0,0,0.017966,0.95355
0,0,0,0,0.017967,0.95355
0,0,0,0,0.017968,0.95355
0,0,0,0,0.017969,0.95355
0,0,0,0,0.017971,0.95355
0,0,0,0,0.017972,0.95355
0,0,0,0,0.017973,0.95355
0,0,0,0,0.017974,0.95355
0,0,0,0,0.017975,0.95355
0,0,0,0,0.017976,0.95355
0,0,0,0,0.017977,0.95355
0,0,0,0,0.017978,0.95355
0,0,0,0,0.017979,0.95355
0,0,0,0,0.017981,0.95355
0,0,0,0,0.017982,0.95355
0,0,0,0,0.017983,0.95355
0,0,0,0,0.017984,0.95355
0,0,0,0,0.017985,0.95355
0,0,0,0,0.017986,0.95355
0,0,0,0,0.017987,0.95355
0,0,0,0,0.017988,0.95355
0,0,0,0,0.017989,0.95355
0,0,0,0,0.01799,0.95355
0,0,0,0,0.017992,0.95355
0,0,0,0,0.017993,0.95355
0,0,0,0,0.017994,0.95355
0,0,0,0,0.017995,0.95355
0,0,0,0,0.017996,0.95355
0,0,0,0,0.017997,0.95355
0,0,0,0,0.017998,0.95355
0,0,0,0,0.017999,0.95355
0,0,0,0,0.018,0.95355
0,0,0,0,0.018001,0.95355
0,0,0,0,0.018003,0.95355
0,0,0,0,0.018004,0.95355
0,0,0,0,0.018005,0.95355
0,0,0,0,0.018006,0.95355
0,0,0,0,0.018007,0.95355
0,0,0,0,0.018008,0.95356
0,0,0,0,0.018009,0.95356
0,0,0,0,0.01801,0.95356
0,0,0,0,0.018011,0.95356
0,0,0,0,0.018012,0.95356
0,0,0,0,0.018014,0.95356
0,0,0,0,0.018015,0.95356
0,0,0,0,0.018016,0.95356
0,0,0,0,0.018017,0.95356
0,0,0,0,0.018018,0.95356
0,0,0,0,0.018019,0.95356
0,0,0,0,0.01802,0.95356
0,0,0,0,0.018021,0.95356
0,0,0,0,0.018022,0.95356
0,0,0,0,0.018023,0.95356
0,0,0,0,0.018025,0.95356
0,0,0,0,0.018026,0.95356
0,0,0,0,0.018027,0.95356
0,0,0,0,0.018028,0.95356
0,0,0,0,0.018029,0.95357
0,0,0,0,0.01803,0.95357
0,0,0,0,0.018031,0.95357
0,0,0,0,0.018032,0.95357
0,0,0,0,0.018033,0.95357
0,0,0,0,0.018035,0.95357
0,0,0,0,0.018036,0.95357
0,0,0,0,0.018037,0.95357
0,0,0,0,0.018038,0.95357
0,0,0,0,0.018039,0.95357
0,0,0,0,0.01804,0.95357
0,0,0,0,0.018041,0.95357
0,0,0,0,0.018042,0.95357
0,0,0,0,0.018043,0.95358
0,0,0,0,0.018044,0.95358
0,0,0,0,0.018046,0.95358
0,0,0,0,0.018047,0.95358
0,0,0,0,0.018048,0.95358
0,0,0,0,0.018049,0.95358
0,0,0,0,0.01805,0.95358
0,0,0,0,0.018051,0.95358
0,0,0,0,0.018052,0.95358
0,0,0,0,0.018053,0.95358
0,0,0,0,0.018054,0.95358
0,0,0,0,0.018055,0.95359
0,0,0,0,0.018057,0.95359
0,0,0,0,0.018058,0.95359
0,0,0,0,0.018059,0.95359
0,0,0,0,0.01806,0.95359
0,0,0,0,0.018061,0.95359
0,0,0,0,0.018062,0.95359
0,0,0,0,0.018063,0.95359
0,0,0,0,0.018064,0.95359
0,0,0,0,0.018065,0.9536
0,0,0,0,0.018066,0.9536
0,0,0,0,0.018068,0.9536
0,0,0,0,0.018069,0.9536
0,0,0,0,0.01807,0.9536
0,0,0,0,0.018071,0.9536
0,0,0,0,0.018072,0.9536
0,0,0,0,0.018073,0.9536
0,0,0,0,0.018074,0.95361
0,0,0,0,0.018075,0.95361
0,0,0,0,0.018076,0.95361
0,0,0,0,0.018078,0.95361
0,0,0,0,0.018079,0.95361
0,0,0,0,0.01808,0.95361
0,0,0,0,0.018081,0.95361
0,0,0,0,0.018082,0.95361
0,0,0,0,0.018083,0.95362
0,0,0,0,0.018084,0.95362
0,0,0,0,0.018085,0.95362
0,0,0,0,0.018086,0.95362
0,0,0,0,0.018087,0.95362
0,0,0,0,0.018089,0.95362
0,0,0,0,0.01809,0.95362
0,0,0,0,0.018091,0.95363
0,0,0,0,0.018092,0.95363
0,0,0,0,0.018093,0.95363
0,0,0,0,0.018094,0.95363
0,0,0,0,0.018095,0.95363
0,0,0,0,0.018096,0.95363
0,0,0,0,0.018097,0.95364
0,0,0,0,0.018098,0.95364
0,0,0,0,0.0181,0.95364
0,0,0,0,0.018101,0.95364
0,0,0,0,0.018102,0.95364
0,0,0,0,0.018103,0.95364
0,0,0,0,0.018104,0.95365
0,0,0,0,0.018105,0.95365
0,0,0,0,0.018106,0.95365
0,0,0,0,0.018107,0.95365
0,0,0,0,0.018108,0.95365
0,0,0,0,0.018109,0.95365
0,0,0,0,0.018111,0.95366
0,0,0,0,0.018112,0.95366
0,0,0,0,0.018113,0.95366
0,0,0,0,0.018114,0.95366
0,0,0,0,0.018115,0.95366
0,0,0,0,0.018116,0.95367
0,0,0,0,0.018117,0.95367
0,0,0,0,0.018118,0.95367
0,0,0,0,0.018119,0.95367
0,0,0,0,0.01812,0.95367
0,0,0,0,0.018122,0.95368
0,0,0,0,0.018123,0.95368
0,0,0,0,0.018124,0.95368
0,0,0,0,0.018125,0.95368
0,0,0,0,0.018126,0.95368
0,0,0,0,0.018127,0.95369
0,0,0,0,0.018128,0.95369
0,0,0,0,0.018129,0.95369
0,0,0,0,0.01813,0.95369
0,0,0,0,0.018132,0.95369
0,0,0,0,0.018133,0.9537
0,0,0,0,0.018134,0.9537
0,0,0,0,0.018135,0.9537
0,0,0,0,0.018136,0.9537
0,0,0,0,0.018137,0.9537
0,0,0,0,0.018138,0.95371
0,0,0,0,0.018139,0.95371
0,0,0,0,0.01814,0.95371
0,0,0,0,0.018141,0.95371
0,0,0,0,0.018143,0.95372
0,0,0,0,0.018144,0.95372
0,0,0,0,0.018145,0.95372
0,0,0,0,0.018146,0.95372
0,0,0,0,0.018147,0.95372
0,0,0,0,0.018148,0.95373
0,0,0,0,0.018149,0.95373
0,0,0,0,0.01815,0.95373
0,0,0,0,0.018151,0.95373
0,0,0,0,0.018152,0.95374
0,0,0,0,0.018154,0.95374
0,0,0,0,0.018155,0.95374
0,0,0,0,0.018156,0.95374
0,0,0,0,0.018157,0.95375
0,0,0,0,0.018158,0.95375
0,0,0,0,0.018159,0.95375
0,0,0,0,0.01816,0.95375
0,0,0,0,0.018161,0.95376
0,0,0,0,0.018162,0.95376
0,0,0,0,0.018163,0.95376
0,0,0,0,0.018165,0.95376
0,0,0,0,0.018166,0.95377
0,0,0,0,0.018167,0.95377
0,0,0,0,0.018168,0.95377
0,0,0,0,0.018169,0.95377
0,0,0,0,0.01817,0.95378
0,0,0,0,0.018171,0.95378
0,0,0,0,0.018172,0.95378
0,0,0,0,0.018173,0.95378
0,0,0,0,0.018175,0.95379
0,0,0,0,0.018176,0.95379
0,0,0,0,0.018177,0.95379
0,0,0,0,0.018178,0.9538
0,0,0,0,0.018179,0.9538
0,0,0,0,0.01818,0.9538
0,0,0,0,0.018181,0.9538
0,0,0,0,0.018182,0.95381
0,0,0,0,0.018183,0.95381
0,0,0,0,0.018184,0.95381
0,0,0,0,0.018186,0.95382
0,0,0,0,0.018187,0.95382
0,0,0,0,0.018188,0.95382
0,0,0,0,0.018189,0.95382
0,0,0,0,0.01819,0.95383
0,0,0,0,0.018191,0.95383
0,0,0,0,0.018192,0.95383
0,0,0,0,0.018193,0.95384
0,0,0,0,0.018194,0.95384
0,0,0,0,0.018195,0.95384
0,0,0,0,0.018197,0.95384
0,0,0,0,0.018198,0.95385
0,0,0,0,0.018199,0.95385
0,0,0,0,0.0182,0.95385
0,0,0,0,0.018201,0.95386
0,0,0,0,0.018202,0.95386
0,0,0,0,0.018203,0.95386
0,0,0,0,0.018204,0.95387
0,0,0,0,0.018205,0.95387
0,0,0,0,0.018206,0.95387
0,0,0,0,0.018208,0.95388
0,0,0,0,0.018209,0.95388
0,0,0,0,0.01821,0.95388
0,0,0,0,0.018211,0.95388
0,0,0,0,0.018212,0.95389
0,0,0,0,0.018213,0.95389
0,0,0,0,0.018214,0.95389
0,0,0,0,0.018215,0.9539
0,0,0,0,0.018216,0.9539
0,0,0,0,0.018217,0.9539
0,0,0,0,0.018219,0.95391
0,0,0,0,0.01822,0.95391
0,0,0,0,0.018221,0.95391
0,0,0,0,0.018222,0.95392
0,0,0,0,0.018223,0.95392
0,0,0,0,0.018224,0.95392
0,0,0,0,0.018225,0.95393
0,0,0,0,0.018226,0.95393
0,0,0,0,0.018227,0.95393
0,0,0,0,0.018229,0.95394
0,0,0,0,0.01823,0.95394
0,0,0,0,0.018231,0.95394
0,0,0,0,0.018232,0.95395
0,0,0,0,0.018233,0.95395
0,0,0,0,0.018234,0.95395
0,0,0,0,0.018235,0.95396
0,0,0,0,0.018236,0.95396
0,0,0,0,0.018237,0.95396
0,0,0,0,0.018238,0.95397
0,0,0,0,0.01824,0.95397
0,0,0,0,0.018241,0.95398
0,0,0,0,0.018242,0.95398
0,0,0,0,0.018243,0.95398
0,0,0,0,0.018244,0.95399
0,0,0,0,0.018245,0.95399
0,0,0,0,0.018246,0.95399
0,0,0,0,0.018247,0.954
0,0,0,0,0.018248,0.954
0,0,0,0,0.018249,0.954
0,0,0,0,0.018251,0.95401
0,0,0,0,0.018252,0.95401
0,0,0,0,0.018253,0.95402
0,0,0,0,0.018254,0.95402
0,0,0,0,0.018255,0.95402
0,0,0,0,0.018256,0.95403
0,0,0,0,0.018257,0.95403
0,0,0,0,0.018258,0.95403
0,0,0,0,0.018259,0.95404
0,0,0,0,0.01826,0.95404
0,0,0,0,0.018262,0.95405
0,0,0,0,0.018263,0.95405
0,0,0,0,0.018264,0.95405
0,0,0,0,0.018265,0.95406
0,0,0,0,0.018266,0.95406
0,0,0,0,0.018267,0.95407
0,0,0,0,0.018268,0.95407
0,0,0,0,0.018269,0.95407
0,0,0,0,0.01827,0.95408
0,0,0,0,0.018271,0.95408
0,0,0,0,0.018273,0.95408
0,0,0,0,0.018274,0.95409
0,0,0,0,0.018275,0.95409
0,0,0,0,0.018276,0.9541
0,0,0,0,0.018277,0.9541
0,0,0,0,0.018278,0.9541
0,0,0,0,0.018279,0.95411
0,0,0,0,0.01828,0.95411
0,0,0,0,0.018281,0.95412
0,0,0,0,0.018283,0.95412
0,0,0,0,0.018284,0.95413
0,0,0,0,0.018285,0.95413
0,0,0,0,0.018286,0.95413
0,0,0,0,0.018287,0.95414
0,0,0,0,0.018288,0.95414
0,0,0,0,0.018289,0.95415
0,0,0,0,0.01829,0.95415
0,0,0,0,0.018291,0.95415
0,0,0,0,0.018292,0.95416
0,0,0,0,0.018294,0.95416
0,0,0,0,0.018295,0.95417
0,0,0,0,0.018296,0.95417
0,0,0,0,0.018297,0.95418
0,0,0,0,0.018298,0.95418
0,0,0,0,0.018299,0.95418
0,0,0,0,0.0183,0.95419
0,0,0,0,0.018301,0.95419
0,0,0,0,0.018302,0.9542
0,0,0,0,0.018303,0.9542
0,0,0,0,0.018305,0.95421
0,0,0,0,0.018306,0.95421
0,0,0,0,0.018307,0.95422
0,0,0,0,0.018308,0.95422
0,0,0,0,0.018309,0.95422
0,0,0,0,0.01831,0.95423
0,0,0,0,0.018311,0.95423
0,0,0,0,0.018312,0.95424
0,0,0,0,0.018313,0.95424
0,0,0,0,0.018314,0.95425
0,0,0,0,0.018316,0.95425
0,0,0,0,0.018317,0.95425
0,0,0,0,0.018318,0.95426
0,0,0,0,0.018319,0.95426
0,0,0,0,0.01832,0.95427
0,0,0,0,0.018321,0.95427
0,0,0,0,0.018322,0.95428
0,0,0,0,0.018323,0.95428
0,0,0,0,0.018324,0.95428
0,0,0,0,0.018326,0.95429
0,0,0,0,0.018327,0.95429
0,0,0,0,0.018328,0.9543
0,0,0,0,0.018329,0.9543
0,0,0,0,0.01833,0.95431
0,0,0,0,0.018331,0.95431
0,0,0,0,0.018332,0.95432
0,0,0,0,0.018333,0.95432
0,0,0,0,0.018334,0.95433
0,0,0,0,0.018335,0.95433
0,0,0,0,0.018337,0.95434
0,0,0,0,0.018338,0.95434
0,0,0,0,0.018339,0.95435
0,0,0,0,0.01834,0.95435
0,0,0,0,0.018341,0.95436
0,0,0,0,0.018342,0.95436
0,0,0,0,0.018343,0.95437
0,0,0,0,0.018344,0.95437
0,0,0,0,0.018345,0.95438
0,0,0,0,0.018346,0.95438
0,0,0,0,0.018348,0.95439
0,0,0,0,0.018349,0.95439
0,0,0,0,0.01835,0.9544
0,0,0,0,0.018351,0.9544
0,0,0,0,0.018352,0.95441
0,0,0,0,0.018353,0.95441
0,0,0,0,0.018354,0.95442
0,0,0,0,0.018355,0.95442
0,0,0,0,0.018356,0.95443
0,0,0,0,0.018357,0.95444
0,0,0,0,0.018359,0.95444
0,0,0,0,0.01836,0.95445
0,0,0,0,0.018361,0.95445
0,0,0,0,0.018362,0.95446
0,0,0,0,0.018363,0.95446
0,0,0,0,0.018364,0.95447
0,0,0,0,0.018365,0.95447
0,0,0,0,0.018366,0.95448
0,0,0,0,0.018367,0.95448
0,0,0,0,0.018368,0.95449
0,0,0,0,0.01837,0.95449
0,0,0,0,0.018371,0.9545
0,0,0,0,0.018372,0.95451
0,0,0,0,0.018373,0.95451
0,0,0,0,0.018374,0.95452
0,0,0,0,0.018375,0.95452
0,0,0,0,0.018376,0.95453
0,0,0,0,0.018377,0.95453
0,0,0,0,0.018378,0.95454
0,0,0,0,0.01838,0.95455
0,0,0,0,0.018381,0.95455
0,0,0,0,0.018382,0.95456
0,0,0,0,0.018383,0.95456
0,0,0,0,0.018384,0.95457
0,0,0,0,0.018385,0.95457
0,0,0,0,0.018386,0.95458
0,0,0,0,0.018387,0.95459
0,0,0,0,0.018388,0.95459
0,0,0,0,0.018389,0.9546
0,0,0,0,0.018391,0.9546
0,0,0,0,0.018392,0.95461
0,0,0,0,0.018393,0.95461
0,0,0,0,0.018394,0.95462
0,0,0,0,0.018395,0.95463
0,0,0,0,0.018396,0.95463
0,0,0,0,0.018397,0.95464
0,0,0,0,0.018398,0.95464
0,0,0,0,0.018399,0.95465
0,0,0,0,0.0184,0.95466
0,0,0,0,0.018402,0.95466
0,0,0,0,0.018403,0.95467
0,0,0,0,0.018404,0.95467
0,0,0,0,0.018405,0.95468
0,0,0,0,0.018406,0.95469
0,0,0,0,0.018407,0.95469
0,0,0,0,0.018408,0.9547
0,0,0,0,0.018409,0.9547
0,0,0,0,0.01841,0.95471
0,0,0,0,0.018411,0.95472
0,0,0,0,0.018413,0.95472
0,0,0,0,0.018414,0.95473
0,0,0,0,0.018415,0.95474
0,0,0,0,0.018416,0.95474
0,0,0,0,0.018417,0.95475
0,0,0,0,0.018418,0.95475
0,0,0,0,0.018419,0.95476
0,0,0,0,0.01842,0.95477
0,0,0,0,0.018421,0.95477
0,0,0,0,0.018423,0.95478
0,0,0,0,0.018424,0.95479
0,0,0,0,0.018425,0.95479
0,0,0,0,0.018426,0.9548
0,0,0,0,0.018427,0.9548
0,0,0,0,0.018428,0.95481
0,0,0,0,0.018429,0.95482
0,0,0,0,0.01843,0.95482
0,0,0,0,0.018431,0.95483
0,0,0,0,0.018432,0.95484
0,0,0,0,0.018434,0.95484
0,0,0,0,0.018435,0.95485
0,0,0,0,0.018436,0.95486
0,0,0,0,0.018437,0.95486
0,0,0,0,0.018438,0.95487
0,0,0,0,0.018439,0.95488
0,0,0,0,0.01844,0.95488
0,0,0,0,0.018441,0.95489
0,0,0,0,0.018442,0.9549
0,0,0,0,0.018443,0.9549
0,0,0,0,0.018445,0.95491
0,0,0,0,0.018446,0.95491
0,0,0,0,0.018447,0.95492
0,0,0,0,0.018448,0.95493
0,0,0,0,0.018449,0.95493
0,0,0,0,0.01845,0.95494
0,0,0,0,0.018451,0.95495
0,0,0,0,0.018452,0.95495
0,0,0,0,0.018453,0.95496
0,0,0,0,0.018454,0.95497
0,0,0,0,0.018456,0.95498
0,0,0,0,0.018457,0.95498
0,0,0,0,0.018458,0.95499
0,0,0,0,0.018459,0.955
0,0,0,0,0.01846,0.955
0,0,0,0,0.018461,0.95501
0,0,0,0,0.018462,0.95502
0,0,0,0,0.018463,0.95502
0,0,0,0,0.018464,0.95503
0,0,0,0,0.018465,0.95504
0,0,0,0,0.018467,0.95504
0,0,0,0,0.018468,0.95505
0,0,0,0,0.018469,0.95506
0,0,0,0,0.01847,0.95507
0,0,0,0,0.018471,0.95507
0,0,0,0,0.018472,0.95508
0,0,0,0,0.018473,0.95509
0,0,0,0,0.018474,0.95509
0,0,0,0,0.018475,0.9551
0,0,0,0,0.018477,0.95511
0,0,0,0,0.018478,0.95512
0,0,0,0,0.018479,0.95512
0,0,0,0,0.01848,0.95513
0,0,0,0,0.018481,0.95514
0,0,0,0,0.018482,0.95514
0,0,0,0,0.018483,0.95515
0,0,0,0,0.018484,0.95516
0,0,0,0,0.018485,0.95517
0,0,0,0,0.018486,0.95517
0,0,0,0,0.018488,0.95518
0,0,0,0,0.018489,0.95519
0,0,0,0,0.01849,0.9552
0,0,0,0,0.018491,0.9552
0,0,0,0,0.018492,0.95521
0,0,0,0,0.018493,0.95522
0,0,0,0,0.018494,0.95523
0,0,0,0,0.018495,0.95523
0,0,0,0,0.018496,0.95524
0,0,0,0,0.018497,0.95525
0,0,0,0,0.018499,0.95525
0,0,0,0,0.0185,0.95526
0,0,0,0,0.018501,0.95527
0,0,0,0,0.018502,0.95528
0,0,0,0,0.018503,0.95528
0,0,0,0,0.018504,0.95529
0,0,0,0,0.018505,0.9553
0,0,0,0,0.018506,0.95531
0,0,0,0,0.018507,0.95531
0,0,0,0,0.018508,0.95532
0,0,0,0,0.01851,0.95533
0,0,0,0,0.018511,0.95534
0,0,0,0,0.018512,0.95535
0,0,0,0,0.018513,0.95535
0,0,0,0,0.018514,0.95536
0,0,0,0,0.018515,0.95537
0,0,0,0,0.018516,0.95538
0,0,0,0,0.018517,0.95538
0,0,0,0,0.018518,0.95539
0,0,0,0,0.018519,0.9554
0,0,0,0,0.018521,0.95541
0,0,0,0,0.018522,0.95541
0,0,0,0,0.018523,0.95542
0,0,0,0,0.018524,0.95543
0,0,0,0,0.018525,0.95544
0,0,0,0,0.018526,0.95545
0,0,0,0,0.018527,0.95545
0,0,0,0,0.018528,0.95546
0,0,0,0,0.018529,0.95547
0,0,0,0,0.018531,0.95548
0,0,0,0,0.018532,0.95549
0,0,0,0,0.018533,0.95549
0,0,0,0,0.018534,0.9555
0,0,0,0,0.018535,0.95551
0,0,0,0,0.018536,0.95552
0,0,0,0,0.018537,0.95552
0,0,0,0,0.018538,0.95553
0,0,0,0,0.018539,0.95554
0,0,0,0,0.01854,0.95555
0,0,0,0,0.018542,0.95556
0,0,0,0,0.018543,0.95556
0,0,0,0,0.018544,0.95557
0,0,0,0,0.018545,0.95558
0,0,0,0,0.018546,0.95559
0,0,0,0,0.018547,0.9556
0,0,0,0,0.018548,0.95561
0,0,0,0,0.018549,0.95561
0,0,0,0,0.01855,0.95562
0,0,0,0,0.018551,0.95563
0,0,0,0,0.018553,0.95564
0,0,0,0,0.018554,0.95565
0,0,0,0,0.018555,0.95565
0,0,0,0,0.018556,0.95566
0,0,0,0,0.018557,0.95567
0,0,0,0,0.018558,0.95568
0,0,0,0,0.018559,0.95569
0,0,0,0,0.01856,0.95569
0,0,0,0,0.018561,0.9557
0,0,0,0,0.018562,0.95571
0,0,0,0,0.018564,0.95572
0,0,0,0,0.018565,0.95573
0,0,0,0,0.018566,0.95574
0,0,0,0,0.018567,0.95574
0,0,0,0,0.018568,0.95575
0,0,0,0,0.018569,0.95576
0,0,0,0,0.01857,0.95577
0,0,0,0,0.018571,0.95578
0,0,0,0,0.018572,0.95579
0,0,0,0,0.018574,0.95579
0,0,0,0,0.018575,0.9558
0,0,0,0,0.018576,0.95581
0,0,0,0,0.018577,0.95582
0,0,0,0,0.018578,0.95583
0,0,0,0,0.018579,0.95584
0,0,0,0,0.01858,0.95584
0,0,0,0,0.018581,0.95585
0,0,0,0,0.018582,0.95586
0,0,0,0,0.018583,0.95587
0,0,0,0,0.018585,0.95588
0,0,0,0,0.018586,0.95589
0,0,0,0,0.018587,0.9559
0,0,0,0,0.018588,0.9559
0,0,0,0,0.018589,0.95591
0,0,0,0,0.01859,0.95592
0,0,0,0,0.018591,0.95593
0,0,0,0,0.018592,0.95594
0,0,0,0,0.018593,0.95595
0,0,0,0,0.018594,0.95596
0,0,0,0,0.018596,0.95596
0,0,0,0,0.018597,0.95597
0,0,0,0,0.018598,0.95598
0,0,0,0,0.018599,0.95599
0,0,0,0,0.0186,0.956
0,0,0,0,0.018601,0.95601
0,0,0,0,0.018602,0.95602
0,0,0,0,0.018603,0.95603
0,0,0,0,0.018604,0.95604
0,0,0,0,0.018605,0.95604
0,0,0,0,0.018607,0.95605
0,0,0,0,0.018608,0.95606
0,0,0,0,0.018609,0.95607
0,0,0,0,0.01861,0.95608
0,0,0,0,0.018611,0.95609
0,0,0,0,0.018612,0.9561
0,0,0,0,0.018613,0.95611
0,0,0,0,0.018614,0.95612
0,0,0,0,0.018615,0.95612
0,0,0,0,0.018616,0.95613
0,0,0,0,0.018618,0.95614
0,0,0,0,0.018619,0.95615
0,0,0,0,0.01862,0.95616
0,0,0,0,0.018621,0.95617
0,0,0,0,0.018622,0.95618
0,0,0,0,0.018623,0.95619
0,0,0,0,0.018624,0.9562
0,0,0,0,0.018625,0.95621
0,0,0,0,0.018626,0.95621
0,0,0,0,0.018628,0.95622
0,0,0,0,0.018629,0.95623
0,0,0,0,0.01863,0.95624
0,0,0,0,0.018631,0.95625
0,0,0,0,0.018632,0.95626
0,0,0,0,0.018633,0.95627
0,0,0,0,0.018634,0.95628
0,0,0,0,0.018635,0.95629
0,0,0,0,0.018636,0.9563
0,0,0,0,0.018637,0.95631
0,0,0,0,0.018639,0.95632
0,0,0,0,0.01864,0.95632
0,0,0,0,0.018641,0.95633
0,0,0,0,0.018642,0.95634
0,0,0,0,0.018643,0.95635
0,0,0,0,0.018644,0.95636
0,0,0,0,0.018645,0.95637
0,0,0,0,0.018646,0.95638
0,0,0,0,0.018647,0.95639
0,0,0,0,0.018648,0.9564
0,0,0,0,0.01865,0.95641
0,0,0,0,0.018651,0.95642
0,0,0,0,0.018652,0.95643
0,0,0,0,0.018653,0.95644
0,0,0,0,0.018654,0.95645
0,0,0,0,0.018655,0.95646
0,0,0,0,0.018656,0.95647
0,0,0,0,0.018657,0.95648
0,0,0,0,0.018658,0.95649
0,0,0,0,0.018659,0.9565
0,0,0,0,0.018661,0.95651
0,0,0,0,0.018662,0.95652
0,0,0,0,0.018663,0.95652
0,0,0,0,0.018664,0.95653
0,0,0,0,0.018665,0.95654
0,0,0,0,0.018666,0.95655
0,0,0,0,0.018667,0.95656
0,0,0,0,0.018668,0.95657
0,0,0,0,0.018669,0.95658
0,0,0,0,0.018671,0.95659
0,0,0,0,0.018672,0.9566
0,0,0,0,0.018673,0.95661
0,0,0,0,0.018674,0.95662
0,0,0,0,0.018675,0.95663
0,0,0,0,0.018676,0.95664
0,0,0,0,0.018677,0.95665
0,0,0,0,0.018678,0.95666
0,0,0,0,0.018679,0.95667
0,0,0,0,0.01868,0.95668
0,0,0,0,0.018682,0.95669
0,0,0,0,0.018683,0.9567
0,0,0,0,0.018684,0.95671
0,0,0,0,0.018685,0.95672
0,0,0,0,0.018686,0.95673
0,0,0,0,0.018687,0.95674
0,0,0,0,0.018688,0.95675
0,0,0,0,0.018689,0.95676
0,0,0,0,0.01869,0.95677
0,0,0,0,0.018691,0.95678
0,0,0,0,0.018693,0.95679
0,0,0,0,0.018694,0.9568
0,0,0,0,0.018695,0.95682
0,0,0,0,0.018696,0.95683
0,0,0,0,0.018697,0.95684
0,0,0,0,0.018698,0.95685
0,0,0,0,0.018699,0.95686
0,0,0,0,0.0187,0.95687
0,0,0,0,0.018701,0.95688
0,0,0,0,0.018702,0.95689
0,0,0,0,0.018704,0.9569
0,0,0,0,0.018705,0.95691
0,0,0,0,0.018706,0.95692
0,0,0,0,0.018707,0.95693
0,0,0,0,0.018708,0.95694
0,0,0,0,0.018709,0.95695
0,0,0,0,0.01871,0.95696
0,0,0,0,0.018711,0.95697
0,0,0,0,0.018712,0.95698
0,0,0,0,0.018713,0.95699
0,0,0,0,0.018715,0.95701
0,0,0,0,0.018716,0.95702
0,0,0,0,0.018717,0.95703
0,0,0,0,0.018718,0.95704
0,0,0,0,0.018719,0.95705
0,0,0,0,0.01872,0.95706
0,0,0,0,0.018721,0.95707
0,0,0,0,0.018722,0.95708
0,0,0,0,0.018723,0.95709
0,0,0,0,0.018725,0.9571
0,0,0,0,0.018726,0.95711
0,0,0,0,0.018727,0.95712
0,0,0,0,0.018728,0.95714
0,0,0,0,0.018729,0.95715
0,0,0,0,0.01873,0.95716
0,0,0,0,0.018731,0.95717
0,0,0,0,0.018732,0.95718
0,0,0,0,0.018733,0.95719
0,0,0,0,0.018734,0.9572
0,0,0,0,0.018736,0.95721
0,0,0,0,0.018737,0.95722
0,0,0,0,0.018738,0.95723
0,0,0,0,0.018739,0.95725
0,0,0,0,0.01874,0.95726
0,0,0,0,0.018741,0.95727
0,0,0,0,0.018742,0.95728
0,0,0,0,0.018743,0.95729
0,0,0,0,0.018744,0.9573
0,0,0,0,0.018745,0.95731
0,0,0,0,0.018747,0.95732
0,0,0,0,0.018748,0.95733
0,0,0,0,0.018749,0.95734
0,0,0,0,0.01875,0.95736
0,0,0,0,0.018751,0.95737
0,0,0,0,0.018752,0.95738
0,0,0,0,0.018753,0.95739
0,0,0,0,0.018754,0.9574
0,0,0,0,0.018755,0.95741
0,0,0,0,0.018756,0.95742
0,0,0,0,0.018758,0.95743
0,0,0,0,0.018759,0.95745
0,0,0,0,0.01876,0.95746
0,0,0,0,0.018761,0.95747
0,0,0,0,0.018762,0.95748
0,0,0,0,0.018763,0.95749
0,0,0,0,0.018764,0.9575
0,0,0,0,0.018765,0.95751
0,0,0,0,0.018766,0.95752
0,0,0,0,0.018767,0.95754
0,0,0,0,0.018769,0.95755
0,0,0,0,0.01877,0.95756
0,0,0,0,0.018771,0.95757
0,0,0,0,0.018772,0.95758
0,0,0,0,0.018773,0.95759
0,0,0,0,0.018774,0.9576
0,0,0,0,0.018775,0.95762
0,0,0,0,0.018776,0.95763
0,0,0,0,0.018777,0.95764
0,0,0,0,0.018779,0.95765
0,0,0,0,0.01878,0.95766
0,0,0,0,0.018781,0.95767
0,0,0,0,0.018782,0.95768
0,0,0,0,0.018783,0.9577
0,0,0,0,0.018784,0.95771
0,0,0,0,0.018785,0.95772
0,0,0,0,0.018786,0.95773
0,0,0,0,0.018787,0.95774
0,0,0,0,0.018788,0.95775
0,0,0,0,0.01879,0.95776
0,0,0,0,0.018791,0.95778
0,0,0,0,0.018792,0.95779
0,0,0,0,0.018793,0.9578
0,0,0,0,0.018794,0.95781
0,0,0,0,0.018795,0.95782
0,0,0,0,0.018796,0.95783
0,0,0,0,0.018797,0.95785
0,0,0,0,0.018798,0.95786
0,0,0,0,0.018799,0.95787
0,0,0,0,0.018801,0.95788
0,0,0,0,0.018802,0.95789
0,0,0,0,0.018803,0.9579
0,0,0,0,0.018804,0.95792
0,0,0,0,0.018805,0.95793
0,0,0,0,0.018806,0.95794
0,0,0,0,0.018807,0.95795
0,0,0,0,0.018808,0.95796
0,0,0,0,0.018809,0.95798
0,0,0,0,0.01881,0.95799
0,0,0,0,0.018812,0.958
0,0,0,0,0.018813,0.95801
0,0,0,0,0.018814,0.95802
0,0,0,0,0.018815,0.95803
0,0,0,0,0.018816,0.95805
0,0,0,0,0.018817,0.95806
0,0,0,0,0.018818,0.95807
0,0,0,0,0.018819,0.95808
0,0,0,0,0.01882,0.95809
0,0,0,0,0.018822,0.95811
0,0,0,0,0.018823,0.95812
0,0,0,0,0.018824,0.95813
0,0,0,0,0.018825,0.95814
0,0,0,0,0.018826,0.95815
0,0,0,0,0.018827,0.95817
0,0,0,0,0.018828,0.95818
0,0,0,0,0.018829,0.95819
0,0,0,0,0.01883,0.9582
0,0,0,0,0.018831,0.95821
0,0,0,0,0.018833,0.95823
0,0,0,0,0.018834,0.95824
0,0,0,0,0.018835,0.95825
0,0,0,0,0.018836,0.95826
0,0,0,0,0.018837,0.95827
0,0,0,0,0.018838,0.95829
0,0,0,0,0.018839,0.9583
0,0,0,0,0.01884,0.95831
0,0,0,0,0.018841,0.95832
0,0,0,0,0.018842,0.95834
0,0,0,0,0.018844,0.95835
0,0,0,0,0.018845,0.95836
0,0,0,0,0.018846,0.95837
0,0,0,0,0.018847,0.95839
0,0,0,0,0.018848,0.9584
0,0,0,0,0.018849,0.95841
0,0,0,0,0.01885,0.95842
0,0,0,0,0.018851,0.95844
0,0,0,0,0.018852,0.95845
0,0,0,0,0.018853,0.95846
0,0,0,0,0.018855,0.95848
0,0,0,0,0.018856,0.95849
0,0,0,0,0.018857,0.9585
0,0,0,0,0.018858,0.95851
0,0,0,0,0.018859,0.95853
0,0,0,0,0.01886,0.95854
0,0,0,0,0.018861,0.95855
0,0,0,0,0.018862,0.95856
0,0,0,0,0.018863,0.95858
0,0,0,0,0.018864,0.95859
0,0,0,0,0.018866,0.9586
0,0,0,0,0.018867,0.95862
0,0,0,0,0.018868,0.95863
0,0,0,0,0.018869,0.95864
0,0,0,0,0.01887,0.95865
0,0,0,0,0.018871,0.95867
0,0,0,0,0.018872,0.95868
0,0,0,0,0.018873,0.95869
0,0,0,0,0.018874,0.95871
0,0,0,0,0.018876,0.95872
0,0,0,0,0.018877,0.95873
0,0,0,0,0.018878,0.95875
0,0,0,0,0.018879,0.95876
0,0,0,0,0.01888,0.95877
0,0,0,0,0.018881,0.95878
0,0,0,0,0.018882,0.9588
0,0,0,0,0.018883,0.95881
0,0,0,0,0.018884,0.95882
0,0,0,0,0.018885,0.95884
0,0,0,0,0.018887,0.95885
0,0,0,0,0.018888,0.95886
0,0,0,0,0.018889,0.95888
0,0,0,0,0.01889,0.95889
0,0,0,0,0.018891,0.9589
0,0,0,0,0.018892,0.95892
0,0,0,0,0.018893,0.95893
0,0,0,0,0.018894,0.95895
0,0,0,0,0.018895,0.95896
0,0,0,0,0.018896,0.95897
0,0,0,0,0.018898,0.95899
0,0,0,0,0.018899,0.959
0,0,0,0,0.0189,0.95901
0,0,0,0,0.018901,0.95903
0,0,0,0,0.018902,0.95904
0,0,0,0,0.018903,0.95905
0,0,0,0,0.018904,0.95907
0,0,0,0,0.018905,0.95908
0,0,0,0,0.018906,0.9591
0,0,0,0,0.018907,0.95911
0,0,0,0,0.018909,0.95912
0,0,0,0,0.01891,0.95914
0,0,0,0,0.018911,0.95915
0,0,0,0,0.018912,0.95916
0,0,0,0,0.018913,0.95918
0,0,0,0,0.018914,0.95919
0,0,0,0,0.018915,0.95921
0,0,0,0,0.018916,0.95922
0,0,0,0,0.018917,0.95923
0,0,0,0,0.018919,0.95925
0,0,0,0,0.01892,0.95926
0,0,0,0,0.018921,0.95927
0,0,0,0,0.018922,0.95929
0,0,0,0,0.018923,0.9593
0,0,0,0,0.018924,0.95932
0,0,0,0,0.018925,0.95933
0,0,0,0,0.018926,0.95934
0,0,0,0,0.018927,0.95936
0,0,0,0,0.018928,0.95937
0,0,0,0,0.01893,0.95939
0,0,0,0,0.018931,0.9594
0,0,0,0,0.018932,0.95941
0,0,0,0,0.018933,0.95943
0,0,0,0,0.018934,0.95944
0,0,0,0,0.018935,0.95945
0,0,0,0,0.018936,0.95947
0,0,0,0,0.018937,0.95948
0,0,0,0,0.018938,0.9595
0,0,0,0,0.018939,0.95951
0,0,0,0,0.018941,0.95952
0,0,0,0,0.018942,0.95954
0,0,0,0,0.018943,0.95955
0,0,0,0,0.018944,0.95957
0,0,0,0,0.018945,0.95958
0,0,0,0,0.018946,0.95959
0,0,0,0,0.018947,0.95961
0,0,0,0,0.018948,0.95962
0,0,0,0,0.018949,0.95964
0,0,0,0,0.01895,0.95965
0,0,0,0,0.018952,0.95966
0,0,0,0,0.018953,0.95968
0,0,0,0,0.018954,0.95969
0,0,0,0,0.018955,0.95971
0,0,0,0,0.018956,0.95972
0,0,0,0,0.018957,0.95973
0,0,0,0,0.018958,0.95975
0,0,0,0,0.018959,0.95976
0,0,0,0,0.01896,0.95978
0,0,0,0,0.018961,0.95979
0,0,0,0,0.018963,0.9598
0,0,0,0,0.018964,0.95982
0,0,0,0,0.018965,0.95983
0,0,0,0,0.018966,0.95985
0,0,0,0,0.018967,0.95986
0,0,0,0,0.018968,0.95988
0,0,0,0,0.018969,0.95989
0,0,0,0,0.01897,0.9599
0,0,0,0,0.018971,0.95992
0,0,0,0,0.018973,0.95993
0,0,0,0,0.018974,0.95995
0,0,0,0,0.018975,0.95996
0,0,0,0,0.018976,0.95997
0,0,0,0,0.018977,0.95999
0,0,0,0,0.018978,0.96
0,0,0,0,0.018979,0.96002
0,0,0,0,0.01898,0.96003
0,0,0,0,0.018981,0.96005
0,0,0,0,0.018982,0.96006
0,0,0,0,0.018984,0.96008
0,0,0,0,0.018985,0.96009
0,0,0,0,0.018986,0.9601
0,0,0,0,0.018987,0.96012
0,0,0,0,0.018988,0.96013
0,0,0,0,0.018989,0.96015
0,0,0,0,0.01899,0.96016
0,0,0,0,0.018991,0.96018
0,0,0,0,0.018992,0.96019
0,0,0,0,0.018993,0.96021
0,0,0,0,0.018995,0.96022
0,0,0,0,0.018996,0.96024
0,0,0,0,0.018997,0.96025
0,0,0,0,0.018998,0.96026
0,0,0,0,0.018999,0.96028
0,0,0,0,0.019,0.96029
0,0,0,0,0.019001,0.96031
0,0,0,0,0.019002,0.96032
0,0,0,0,0.019003,0.96034
0,0,0,0,0.019004,0.96035
0,0,0,0,0.019006,0.96037
0,0,0,0,0.019007,0.96038
0,0,0,0,0.019008,0.9604
0,0,0,0,0.019009,0.96041
0,0,0,0,0.01901,0.96043
0,0,0,0,0.019011,0.96044
0,0,0,0,0.019012,0.96046
0,0,0,0,0.019013,0.96047
0,0,0,0,0.019014,0.96049
0,0,0,0,0.019015,0.9605
0,0,0,0,0.019017,0.96052
0,0,0,0,0.019018,0.96053
0,0,0,0,0.019019,0.96055
0,0,0,0,0.01902,0.96056
0,0,0,0,0.019021,0.96058
0,0,0,0,0.019022,0.96059
0,0,0,0,0.019023,0.96061
0,0,0,0,0.019024,0.96062
0,0,0,0,0.019025,0.96064
0,0,0,0,0.019027,0.96065
0,0,0,0,0.019028,0.96067
0,0,0,0,0.019029,0.96068
0,0,0,0,0.01903,0.9607
0,0,0,0,0.019031,0.96071
0,0,0,0,0.019032,0.96073
0,0,0,0,0.019033,0.96075
0,0,0,0,0.019034,0.96076
0,0,0,0,0.019035,0.96078
0,0,0,0,0.019036,0.96079
0,0,0,0,0.019038,0.96081
0,0,0,0,0.019039,0.96082
0,0,0,0,0.01904,0.96084
0,0,0,0,0.019041,0.96085
0,0,0,0,0.019042,0.96087
0,0,0,0,0.019043,0.96089
0,0,0,0,0.019044,0.9609
0,0,0,0,0.019045,0.96092
0,0,0,0,0.019046,0.96093
0,0,0,0,0.019047,0.96095
0,0,0,0,0.019049,0.96097
0,0,0,0,0.01905,0.96098
0,0,0,0,0.019051,0.961
0,0,0,0,0.019052,0.96101
0,0,0,0,0.019053,0.96103
0,0,0,0,0.019054,0.96105
0,0,0,0,0.019055,0.96106
0,0,0,0,0.019056,0.96108
0,0,0,0,0.019057,0.96109
0,0,0,0,0.019058,0.96111
0,0,0,0,0.01906,0.96113
0,0,0,0,0.019061,0.96114
0,0,0,0,0.019062,0.96116
0,0,0,0,0.019063,0.96117
0,0,0,0,0.019064,0.96119
0,0,0,0,0.019065,0.96121
0,0,0,0,0.019066,0.96122
0,0,0,0,0.019067,0.96124
0,0,0,0,0.019068,0.96125
0,0,0,0,0.01907,0.96127
0,0,0,0,0.019071,0.96128
0,0,0,0,0.019072,0.9613
0,0,0,0,0.019073,0.96132
0,0,0,0,0.019074,0.96133
0,0,0,0,0.019075,0.96135
0,0,0,0,0.019076,0.96136
0,0,0,0,0.019077,0.96138
0,0,0,0,0.019078,0.9614
0,0,0,0,0.019079,0.96141
0,0,0,0,0.019081,0.96143
0,0,0,0,0.019082,0.96144
0,0,0,0,0.019083,0.96146
0,0,0,0,0.019084,0.96148
0,0,0,0,0.019085,0.96149
0,0,0,0,0.019086,0.96151
0,0,0,0,0.019087,0.96152
0,0,0,0,0.019088,0.96154
0,0,0,0,0.019089,0.96156
0,0,0,0,0.01909,0.96157
0,0,0,0,0.019092,0.96159
0,0,0,0,0.019093,0.9616
0,0,0,0,0.019094,0.96162
0,0,0,0,0.019095,0.96164
0,0,0,0,0.019096,0.96165
0,0,0,0,0.019097,0.96167
0,0,0,0,0.019098,0.96168
0,0,0,0,0.019099,0.9617
0,0,0,0,0.0191,0.96172
0,0,0,0,0.019101,0.96173
0,0,0,0,0.019103,0.96175
0,0,0,0,0.019104,0.96177
0,0,0,0,0.019105,0.96178
0,0,0,0,0.019106,0.9618
0,0,0,0,0.019107,0.96181
0,0,0,0,0.019108,0.96183
0,0,0,0,0.019109,0.96185
0,0,0,0,0.01911,0.96186
0,0,0,0,0.019111,0.96188
0,0,0,0,0.019112,0.96189
0,0,0,0,0.019114,0.96191
0,0,0,0,0.019115,0.96193
0,0,0,0,0.019116,0.96194
0,0,0,0,0.019117,0.96196
0,0,0,0,0.019118,0.96198
0,0,0,0,0.019119,0.96199
0,0,0,0,0.01912,0.96201
0,0,0,0,0.019121,0.96203
0,0,0,0,0.019122,0.96204
0,0,0,0,0.019124,0.96206
0,0,0,0,0.019125,0.96207
0,0,0,0,0.019126,0.96209
0,0,0,0,0.019127,0.96211
0,0,0,0,0.019128,0.96212
0,0,0,0,0.019129,0.96214
0,0,0,0,0.01913,0.96215
0,0,0,0,0.019131,0.96217
0,0,0,0,0.019132,0.96219
0,0,0,0,0.019133,0.9622
0,0,0,0,0.019135,0.96222
0,0,0,0,0.019136,0.96224
0,0,0,0,0.019137,0.96225
0,0,0,0,0.019138,0.96227
0,0,0,0,0.019139,0.96228
0,0,0,0,0.01914,0.9623
0,0,0,0,0.019141,0.96232
0,0,0,0,0.019142,0.96233
0,0,0,0,0.019143,0.96235
0,0,0,0,0.019144,0.96237
0,0,0,0,0.019146,0.96239
0,0,0,0,0.019147,0.9624
0,0,0,0,0.019148,0.96242
0,0,0,0,0.019149,0.96244
0,0,0,0,0.01915,0.96245
0,0,0,0,0.019151,0.96247
0,0,0,0,0.019152,0.96249
0,0,0,0,0.019153,0.9625
0,0,0,0,0.019154,0.96252
0,0,0,0,0.019155,0.96254
0,0,0,0,0.019157,0.96255
0,0,0,0,0.019158,0.96257
0,0,0,0,0.019159,0.96259
0,0,0,0,0.01916,0.96261
0,0,0,0,0.019161,0.96262
0,0,0,0,0.019162,0.96264
0,0,0,0,0.019163,0.96266
0,0,0,0,0.019164,0.96267
0,0,0,0,0.019165,0.96269
0,0,0,0,0.019167,0.96271
0,0,0,0,0.019168,0.96273
0,0,0,0,0.019169,0.96274
0,0,0,0,0.01917,0.96276
0,0,0,0,0.019171,0.96278
0,0,0,0,0.019172,0.9628
0,0,0,0,0.019173,0.96281
0,0,0,0,0.019174,0.96283
0,0,0,0,0.019175,0.96285
0,0,0,0,0.019176,0.96287
0,0,0,0,0.019178,0.96289
0,0,0,0,0.019179,0.9629
0,0,0,0,0.01918,0.96292
0,0,0,0,0.019181,0.96294
0,0,0,0,0.019182,0.96296
0,0,0,0,0.019183,0.96297
0,0,0,0,0.019184,0.96299
0,0,0,0,0.019185,0.96301
0,0,0,0,0.019186,0.96303
0,0,0,0,0.019187,0.96304
0,0,0,0,0.019189,0.96306
0,0,0,0,0.01919,0.96308
0,0,0,0,0.019191,0.9631
0,0,0,0,0.019192,0.96312
0,0,0,0,0.019193,0.96313
0,0,0,0,0.019194,0.96315
0,0,0,0,0.019195,0.96317
0,0,0,0,0.019196,0.96319
0,0,0,0,0.019197,0.9632
0,0,0,0,0.019198,0.96322
0,0,0,0,0.0192,0.96324
0,0,0,0,0.019201,0.96326
0,0,0,0,0.019202,0.96327
0,0,0,0,0.019203,0.96329
0,0,0,0,0.019204,0.96331
0,0,0,0,0.019205,0.96333
0,0,0,0,0.019206,0.96334
0,0,0,0,0.019207,0.96336
0,0,0,0,0.019208,0.96338
0,0,0,0,0.019209,0.9634
0,0,0,0,0.019211,0.96341
0,0,0,0,0.019212,0.96343
0,0,0,0,0.019213,0.96345
0,0,0,0,0.019214,0.96347
0,0,0,0,0.019215,0.96349
0,0,0,0,0.019216,0.9635
0,0,0,0,0.019217,0.96352
0,0,0,0,0.019218,0.96354
0,0,0,0,0.019219,0.96356
0,0,0,0,0.019221,0.96357
0,0,0,0,0.019222,0.96359
0,0,0,0,0.019223,0.96361
0,0,0,0,0.019224,0.96363
0,0,0,0,0.019225,0.96364
0,0,0,0,0.019226,0.96366
0,0,0,0,0.019227,0.96368
0,0,0,0,0.019228,0.9637
0,0,0,0,0.019229,0.96371
0,0,0,0,0.01923,0.96373
0,0,0,0,0.019232,0.96375
0,0,0,0,0.019233,0.96377
0,0,0,0,0.019234,0.96379
0,0,0,0,0.019235,0.9638
0,0,0,0,0.019236,0.96382
0,0,0,0,0.019237,0.96384
0,0,0,0,0.019238,0.96386
0,0,0,0,0.019239,0.96387
0,0,0,0,0.01924,0.96389
0,0,0,0,0.019241,0.96391
0,0,0,0,0.019243,0.96393
0,0,0,0,0.019244,0.96395
0,0,0,0,0.019245,0.96396
0,0,0,0,0.019246,0.96398
0,0,0,0,0.019247,0.964
0,0,0,0,0.019248,0.96402
0,0,0,0,0.019249,0.96404
0,0,0,0,0.01925,0.96405
0,0,0,0,0.019251,0.96407
0,0,0,0,0.019252,0.96409
0,0,0,0,0.019254,0.96411
0,0,0,0,0.019255,0.96412
0,0,0,0,0.019256,0.96414
0,0,0,0,0.019257,0.96416
0,0,0,0,0.019258,0.96418
0,0,0,0,0.019259,0.9642
0,0,0,0,0.01926,0.96422
0,0,0,0,0.019261,0.96423
0,0,0,0,0.019262,0.96425
0,0,0,0,0.019263,0.96427
0,0,0,0,0.019265,0.96429
0,0,0,0,0.019266,0.96431
0,0,0,0,0.019267,0.96432
0,0,0,0,0.019268,0.96434
0,0,0,0,0.019269,0.96436
0,0,0,0,0.01927,0.96438
0,0,0,0,0.019271,0.9644
0,0,0,0,0.019272,0.96442
0,0,0,0,0.019273,0.96443
0,0,0,0,0.019275,0.96445
0,0,0,0,0.019276,0.96447
0,0,0,0,0.019277,0.96449
0,0,0,0,0.019278,0.96451
0,0,0,0,0.019279,0.96453
0,0,0,0,0.01928,0.96455
0,0,0,0,0.019281,0.96457
0,0,0,0,0.019282,0.96458
0,0,0,0,0.019283,0.9646
0,0,0,0,0.019284,0.96462
0,0,0,0,0.019286,0.96464
0,0,0,0,0.019287,0.96466
0,0,0,0,0.019288,0.96468
0,0,0,0,0.019289,0.9647
0,0,0,0,0.01929,0.96472
0,0,0,0,0.019291,0.96473
0,0,0,0,0.019292,0.96475
0,0,0,0,0.019293,0.96477
0,0,0,0,0.019294,0.96479
0,0,0,0,0.019295,0.96481
0,0,0,0,0.019297,0.96483
0,0,0,0,0.019298,0.96485
0,0,0,0,0.019299,0.96487
0,0,0,0,0.0193,0.96489
0,0,0,0,0.019301,0.96491
0,0,0,0,0.019302,0.96492
0,0,0,0,0.019303,0.96494
0,0,0,0,0.019304,0.96496
0,0,0,0,0.019305,0.96498
0,0,0,0,0.019306,0.965
0,0,0,0,0.019308,0.96502
0,0,0,0,0.019309,0.96504
0,0,0,0,0.01931,0.96506
0,0,0,0,0.019311,0.96508
0,0,0,0,0.019312,0.9651
0,0,0,0,0.019313,0.96512
0,0,0,0,0.019314,0.96514
0,0,0,0,0.019315,0.96515
0,0,0,0,0.019316,0.96517
0,0,0,0,0.019318,0.96519
0,0,0,0,0.019319,0.96521
0,0,0,0,0.01932,0.96523
0,0,0,0,0.019321,0.96525
0,0,0,0,0.019322,0.96527
0,0,0,0,0.019323,0.96529
0,0,0,0,0.019324,0.96531
0,0,0,0,0.019325,0.96532
0,0,0,0,0.019326,0.96534
0,0,0,0,0.019327,0.96536
0,0,0,0,0.019329,0.96538
0,0,0,0,0.01933,0.9654
0,0,0,0,0.019331,0.96542
0,0,0,0,0.019332,0.96544
0,0,0,0,0.019333,0.96546
0,0,0,0,0.019334,0.96548
0,0,0,0,0.019335,0.9655
0,0,0,0,0.019336,0.96551
0,0,0,0,0.019337,0.96553
0,0,0,0,0.019338,0.96555
0,0,0,0,0.01934,0.96557
0,0,0,0,0.019341,0.96559
0,0,0,0,0.019342,0.96561
0,0,0,0,0.019343,0.96563
0,0,0,0,0.019344,0.96565
0,0,0,0,0.019345,0.96567
0,0,0,0,0.019346,0.96568
0,0,0,0,0.019347,0.9657
0,0,0,0,0.019348,0.96572
0,0,0,0,0.019349,0.96574
0,0,0,0,0.019351,0.96576
0,0,0,0,0.019352,0.96578
0,0,0,0,0.019353,0.9658
0,0,0,0,0.019354,0.96582
0,0,0,0,0.019355,0.96584
0,0,0,0,0.019356,0.96586
0,0,0,0,0.019357,0.96587
0,0,0,0,0.019358,0.96589
0,0,0,0,0.019359,0.96591
0,0,0,0,0.01936,0.96593
0,0,0,0,0.019362,0.96595
0,0,0,0,0.019363,0.96597
0,0,0,0,0.019364,0.96599
0,0,0,0,0.019365,0.96601
0,0,0,0,0.019366,0.96603
0,0,0,0,0.019367,0.96604
0,0,0,0,0.019368,0.96606
0,0,0,0,0.019369,0.96608
0,0,0,0,0.01937,0.9661
0,0,0,0,0.019372,0.96612
0,0,0,0,0.019373,0.96614
0,0,0,0,0.019374,0.96616
0,0,0,0,0.019375,0.96618
0,0,0,0,0.019376,0.9662
0,0,0,0,0.019377,0.96622
0,0,0,0,0.019378,0.96624
0,0,0,0,0.019379,0.96626
0,0,0,0,0.01938,0.96628
0,0,0,0,0.019381,0.96629
0,0,0,0,0.019383,0.96631
0,0,0,0,0.019384,0.96633
0,0,0,0,0.019385,0.96635
0,0,0,0,0.019386,0.96637
0,0,0,0,0.019387,0.96639
0,0,0,0,0.019388,0.96641
0,0,0,0,0.019389,0.96643
0,0,0,0,0.01939,0.96645
0,0,0,0,0.019391,0.96647
0,0,0,0,0.019392,0.96649
0,0,0,0,0.019394,0.96651
0,0,0,0,0.019395,0.96653
0,0,0,0,0.019396,0.96655
0,0,0,0,0.019397,0.96657
0,0,0,0,0.019398,0.96659
0,0,0,0,0.019399,0.96661
0,0,0,0,0.0194,0.96663
0,0,0,0,0.019401,0.96665
0,0,0,0,0.019402,0.96667
0,0,0,0,0.019403,0.96669
0,0,0,0,0.019405,0.96671
0,0,0,0,0.019406,0.96673
0,0,0,0,0.019407,0.96675
0,0,0,0,0.019408,0.96677
0,0,0,0,0.019409,0.96679
0,0,0,0,0.01941,0.96681
0,0,0,0,0.019411,0.96683
0,0,0,0,0.019412,0.96685
0,0,0,0,0.019413,0.96687
0,0,0,0,0.019415,0.96689
0,0,0,0,0.019416,0.96691
0,0,0,0,0.019417,0.96693
0,0,0,0,0.019418,0.96695
0,0,0,0,0.019419,0.96697
0,0,0,0,0.01942,0.96699
0,0,0,0,0.019421,0.96701
0,0,0,0,0.019422,0.96703
0,0,0,0,0.019423,0.96705
0,0,0,0,0.019424,0.96707
0,0,0,0,0.019426,0.96709
0,0,0,0,0.019427,0.96711
0,0,0,0,0.019428,0.96713
0,0,0,0,0.019429,0.96715
0,0,0,0,0.01943,0.96717
0,0,0,0,0.019431,0.96719
0,0,0,0,0.019432,0.96721
0,0,0,0,0.019433,0.96723
0,0,0,0,0.019434,0.96725
0,0,0,0,0.019435,0.96727
0,0,0,0,0.019437,0.96729
0,0,0,0,0.019438,0.96731
0,0,0,0,0.019439,0.96733
0,0,0,0,0.01944,0.96735
0,0,0,0,0.019441,0.96737
0,0,0,0,0.019442,0.96739
0,0,0,0,0.019443,0.96741
0,0,0,0,0.019444,0.96743
0,0,0,0,0.019445,0.96745
0,0,0,0,0.019446,0.96747
0,0,0,0,0.019448,0.96749
0,0,0,0,0.019449,0.96751
0,0,0,0,0.01945,0.96753
0,0,0,0,0.019451,0.96755
0,0,0,0,0.019452,0.96757
0,0,0,0,0.019453,0.96759
0,0,0,0,0.019454,0.96761
0,0,0,0,0.019455,0.96763
0,0,0,0,0.019456,0.96765
0,0,0,0,0.019457,0.96767
0,0,0,0,0.019459,0.96769
0,0,0,0,0.01946,0.96771
0,0,0,0,0.019461,0.96773
0,0,0,0,0.019462,0.96775
0,0,0,0,0.019463,0.96777
0,0,0,0,0.019464,0.96779
0,0,0,0,0.019465,0.96781
0,0,0,0,0.019466,0.96783
0,0,0,0,0.019467,0.96785
0,0,0,0,0.019469,0.96787
0,0,0,0,0.01947,0.96789
0,0,0,0,0.019471,0.96791
0,0,0,0,0.019472,0.96793
0,0,0,0,0.019473,0.96795
0,0,0,0,0.019474,0.96797
0,0,0,0,0.019475,0.96799
0,0,0,0,0.019476,0.96801
0,0,0,0,0.019477,0.96803
0,0,0,0,0.019478,0.96805
0,0,0,0,0.01948,0.96807
0,0,0,0,0.019481,0.96809
0,0,0,0,0.019482,0.96811
0,0,0,0,0.019483,0.96813
0,0,0,0,0.019484,0.96815
0,0,0,0,0.019485,0.96817
0,0,0,0,0.019486,0.96819
0,0,0,0,0.019487,0.96821
0,0,0,0,0.019488,0.96823
0,0,0,0,0.019489,0.96825
0,0,0,0,0.019491,0.96828
0,0,0,0,0.019492,0.9683
0,0,0,0,0.019493,0.96832
0,0,0,0,0.019494,0.96834
0,0,0,0,0.019495,0.96836
0,0,0,0,0.019496,0.96838
0,0,0,0,0.019497,0.9684
0,0,0,0,0.019498,0.96842
0,0,0,0,0.019499,0.96844
0,0,0,0,0.0195,0.96846
0,0,0,0,0.019502,0.96848
0,0,0,0,0.019503,0.9685
0,0,0,0,0.019504,0.96852
0,0,0,0,0.019505,0.96854
0,0,0,0,0.019506,0.96856
0,0,0,0,0.019507,0.96858
0,0,0,0,0.019508,0.9686
0,0,0,0,0.019509,0.96863
0,0,0,0,0.01951,0.96865
0,0,0,0,0.019511,0.96867
0,0,0,0,0.019513,0.96869
0,0,0,0,0.019514,0.96871
0,0,0,0,0.019515,0.96873
0,0,0,0,0.019516,0.96875
0,0,0,0,0.019517,0.96877
0,0,0,0,0.019518,0.96879
0,0,0,0,0.019519,0.96881
0,0,0,0,0.01952,0.96884
0,0,0,0,0.019521,0.96886
0,0,0,0,0.019523,0.96888
0,0,0,0,0.019524,0.9689
0,0,0,0,0.019525,0.96892
0,0,0,0,0.019526,0.96894
0,0,0,0,0.019527,0.96896
0,0,0,0,0.019528,0.96898
0,0,0,0,0.019529,0.969
0,0,0,0,0.01953,0.96902
0,0,0,0,0.019531,0.96904
0,0,0,0,0.019532,0.96907
0,0,0,0,0.019534,0.96909
0,0,0,0,0.019535,0.96911
0,0,0,0,0.019536,0.96913
0,0,0,0,0.019537,0.96915
0,0,0,0,0.019538,0.96917
0,0,0,0,0.019539,0.96919
0,0,0,0,0.01954,0.96921
0,0,0,0,0.019541,0.96923
0,0,0,0,0.019542,0.96925
0,0,0,0,0.019543,0.96927
0,0,0,0,0.019545,0.96929
0,0,0,0,0.019546,0.96931
0,0,0,0,0.019547,0.96933
0,0,0,0,0.019548,0.96936
0,0,0,0,0.019549,0.96938
0,0,0,0,0.01955,0.9694
0,0,0,0,0.019551,0.96942
0,0,0,0,0.019552,0.96944
0,0,0,0,0.019553,0.96946
0,0,0,0,0.019554,0.96948
0,0,0,0,0.019556,0.9695
0,0,0,0,0.019557,0.96952
0,0,0,0,0.019558,0.96954
0,0,0,0,0.019559,0.96956
0,0,0,0,0.01956,0.96958
0,0,0,0,0.019561,0.9696
0,0,0,0,0.019562,0.96962
0,0,0,0,0.019563,0.96965
0,0,0,0,0.019564,0.96967
0,0,0,0,0.019566,0.96969
0,0,0,0,0.019567,0.96971
0,0,0,0,0.019568,0.96973
0,0,0,0,0.019569,0.96975
0,0,0,0,0.01957,0.96977
0,0,0,0,0.019571,0.96979
0,0,0,0,0.019572,0.96981
0,0,0,0,0.019573,0.96983
0,0,0,0,0.019574,0.96985
0,0,0,0,0.019575,0.96987
0,0,0,0,0.019577,0.96989
0,0,0,0,0.019578,0.96991
0,0,0,0,0.019579,0.96993
0,0,0,0,0.01958,0.96995
0,0,0,0,0.019581,0.96997
0,0,0,0,0.019582,0.97
0,0,0,0,0.019583,0.97002
0,0,0,0,0.019584,0.97004
0,0,0,0,0.019585,0.97006
0,0,0,0,0.019586,0.97008
0,0,0,0,0.019588,0.9701
0,0,0,0,0.019589,0.97012
0,0,0,0,0.01959,0.97014
0,0,0,0,0.019591,0.97016
0,0,0,0,0.019592,0.97018
0,0,0,0,0.019593,0.9702
0,0,0,0,0.019594,0.97022
0,0,0,0,0.019595,0.97025
0,0,0,0,0.019596,0.97027
0,0,0,0,0.019597,0.97029
0,0,0,0,0.019599,0.97031
0,0,0,0,0.0196,0.97033
0,0,0,0,0.019601,0.97035
0,0,0,0,0.019602,0.97037
0,0,0,0,0.019603,0.97039
0,0,0,0,0.019604,0.97041
0,0,0,0,0.019605,0.97044
0,0,0,0,0.019606,0.97046
0,0,0,0,0.019607,0.97048
0,0,0,0,0.019608,0.9705
0,0,0,0,0.01961,0.97052
0,0,0,0,0.019611,0.97054
0,0,0,0,0.019612,0.97056
0,0,0,0,0.019613,0.97059
0,0,0,0,0.019614,0.97061
0,0,0,0,0.019615,0.97063
0,0,0,0,0.019616,0.97065
0,0,0,0,0.019617,0.97067
0,0,0,0,0.019618,0.97069
0,0,0,0,0.01962,0.97072
0,0,0,0,0.019621,0.97074
0,0,0,0,0.019622,0.97076
0,0,0,0,0.019623,0.97078
0,0,0,0,0.019624,0.9708
0,0,0,0,0.019625,0.97082
0,0,0,0,0.019626,0.97085
0,0,0,0,0.019627,0.97087
0,0,0,0,0.019628,0.97089
0,0,0,0,0.019629,0.97091
0,0,0,0,0.019631,0.97093
0,0,0,0,0.019632,0.97095
0,0,0,0,0.019633,0.97097
0,0,0,0,0.019634,0.971
0,0,0,0,0.019635,0.97102
0,0,0,0,0.019636,0.97104
0,0,0,0,0.019637,0.97106
0,0,0,0,0.019638,0.97108
0,0,0,0,0.019639,0.9711
0,0,0,0,0.01964,0.97112
0,0,0,0,0.019642,0.97115
0,0,0,0,0.019643,0.97117
0,0,0,0,0.019644,0.97119
0,0,0,0,0.019645,0.97121
0,0,0,0,0.019646,0.97123
0,0,0,0,0.019647,0.97125
0,0,0,0,0.019648,0.97127
0,0,0,0,0.019649,0.97129
0,0,0,0,0.01965,0.97132
0,0,0,0,0.019651,0.97134
0,0,0,0,0.019653,0.97136
0,0,0,0,0.019654,0.97138
0,0,0,0,0.019655,0.9714
0,0,0,0,0.019656,0.97142
0,0,0,0,0.019657,0.97144
0,0,0,0,0.019658,0.97146
0,0,0,0,0.019659,0.97149
0,0,0,0,0.01966,0.97151
0,0,0,0,0.019661,0.97153
0,0,0,0,0.019663,0.97155
0,0,0,0,0.019664,0.97157
0,0,0,0,0.019665,0.97159
0,0,0,0,0.019666,0.97161
0,0,0,0,0.019667,0.97163
0,0,0,0,0.019668,0.97165
0,0,0,0,0.019669,0.97168
0,0,0,0,0.01967,0.9717
0,0,0,0,0.019671,0.97172
0,0,0,0,0.019672,0.97174
0,0,0,0,0.019674,0.97176
0,0,0,0,0.019675,0.97178
0,0,0,0,0.019676,0.9718
0,0,0,0,0.019677,0.97182
0,0,0,0,0.019678,0.97184
0,0,0,0,0.019679,0.97187
0,0,0,0,0.01968,0.97189
0,0,0,0,0.019681,0.97191
0,0,0,0,0.019682,0.97193
0,0,0,0,0.019683,0.97195
0,0,0,0,0.019685,0.97197
0,0,0,0,0.019686,0.97199
0,0,0,0,0.019687,0.97201
0,0,0,0,0.019688,0.97204
0,0,0,0,0.019689,0.97206
0,0,0,0,0.01969,0.97208
0,0,0,0,0.019691,0.9721
0,0,0,0,0.019692,0.97212
0,0,0,0,0.019693,0.97214
0,0,0,0,0.019694,0.97216
0,0,0,0,0.019696,0.97218
0,0,0,0,0.019697,0.97221
0,0,0,0,0.019698,0.97223
0,0,0,0,0.019699,0.97225
0,0,0,0,0.0197,0.97227
0,0,0,0,0.019701,0.97229
0,0,0,0,0.019702,0.97231
0,0,0,0,0.019703,0.97234
0,0,0,0,0.019704,0.97236
0,0,0,0,0.019705,0.97238
0,0,0,0,0.019707,0.9724
0,0,0,0,0.019708,0.97242
0,0,0,0,0.019709,0.97244
0,0,0,0,0.01971,0.97247
0,0,0,0,0.019711,0.97249
0,0,0,0,0.019712,0.97251
0,0,0,0,0.019713,0.97253
0,0,0,0,0.019714,0.97255
0,0,0,0,0.019715,0.97257
0,0,0,0,0.019717,0.9726
0,0,0,0,0.019718,0.97262
0,0,0,0,0.019719,0.97264
0,0,0,0,0.01972,0.97266
0,0,0,0,0.019721,0.97268
0,0,0,0,0.019722,0.97271
0,0,0,0,0.019723,0.97273
0,0,0,0,0.019724,0.97275
0,0,0,0,0.019725,0.97277
0,0,0,0,0.019726,0.97279
0,0,0,0,0.019728,0.97282
0,0,0,0,0.019729,0.97284
0,0,0,0,0.01973,0.97286
0,0,0,0,0.019731,0.97288
0,0,0,0,0.019732,0.9729
0,0,0,0,0.019733,0.97292
0,0,0,0,0.019734,0.97295
0,0,0,0,0.019735,0.97297
0,0,0,0,0.019736,0.97299
0,0,0,0,0.019737,0.97301
0,0,0,0,0.019739,0.97303
0,0,0,0,0.01974,0.97305
0,0,0,0,0.019741,0.97308
0,0,0,0,0.019742,0.9731
0,0,0,0,0.019743,0.97312
0,0,0,0,0.019744,0.97314
0,0,0,0,0.019745,0.97316
0,0,0,0,0.019746,0.97318
0,0,0,0,0.019747,0.97321
0,0,0,0,0.019748,0.97323
0,0,0,0,0.01975,0.97325
0,0,0,0,0.019751,0.97327
0,0,0,0,0.019752,0.97329
0,0,0,0,0.019753,0.97331
0,0,0,0,0.019754,0.97333
0,0,0,0,0.019755,0.97335
0,0,0,0,0.019756,0.97338
0,0,0,0,0.019757,0.9734
0,0,0,0,0.019758,0.97342
0,0,0,0,0.019759,0.97344
0,0,0,0,0.019761,0.97346
0,0,0,0,0.019762,0.97348
0,0,0,0,0.019763,0.9735
0,0,0,0,0.019764,0.97352
0,0,0,0,0.019765,0.97355
0,0,0,0,0.019766,0.97357
0,0,0,0,0.019767,0.97359
0,0,0,0,0.019768,0.97361
0,0,0,0,0.019769,0.97363
0,0,0,0,0.019771,0.97365
0,0,0,0,0.019772,0.97367
0,0,0,0,0.019773,0.9737
0,0,0,0,0.019774,0.97372
0,0,0,0,0.019775,0.97374
0,0,0,0,0.019776,0.97376
0,0,0,0,0.019777,0.97378
0,0,0,0,0.019778,0.9738
0,0,0,0,0.019779,0.97382
0,0,0,0,0.01978,0.97384
0,0,0,0,0.019782,0.97387
0,0,0,0,0.019783,0.97389
0,0,0,0,0.019784,0.97391
0,0,0,0,0.019785,0.97393
0,0,0,0,0.019786,0.97395
0,0,0,0,0.019787,0.97397
0,0,0,0,0.019788,0.97399
0,0,0,0,0.019789,0.97401
0,0,0,0,0.01979,0.97404
0,0,0,0,0.019791,0.97406
0,0,0,0,0.019793,0.97408
0,0,0,0,0.019794,0.9741
0,0,0,0,0.019795,0.97412
0,0,0,0,0.019796,0.97414
0,0,0,0,0.019797,0.97416
0,0,0,0,0.019798,0.97419
0,0,0,0,0.019799,0.97421
0,0,0,0,0.0198,0.97423
0,0,0,0,0.019801,0.97425
0,0,0,0,0.019802,0.97427
0,0,0,0,0.019804,0.97429
0,0,0,0,0.019805,0.97432
0,0,0,0,0.019806,0.97434
0,0,0,0,0.019807,0.97436
0,0,0,0,0.019808,0.97438
0,0,0,0,0.019809,0.9744
0,0,0,0,0.01981,0.97443
0,0,0,0,0.019811,0.97445
0,0,0,0,0.019812,0.97447
0,0,0,0,0.019814,0.97449
0,0,0,0,0.019815,0.97451
0,0,0,0,0.019816,0.97454
0,0,0,0,0.019817,0.97456
0,0,0,0,0.019818,0.97458
0,0,0,0,0.019819,0.9746
0,0,0,0,0.01982,0.97462
0,0,0,0,0.019821,0.97465
0,0,0,0,0.019822,0.97467
0,0,0,0,0.019823,0.97469
0,0,0,0,0.019825,0.97471
0,0,0,0,0.019826,0.97473
0,0,0,0,0.019827,0.97476
0,0,0,0,0.019828,0.97478
0,0,0,0,0.019829,0.9748
0,0,0,0,0.01983,0.97482
0,0,0,0,0.019831,0.97484
0,0,0,0,0.019832,0.97487
0,0,0,0,0.019833,0.97489
0,0,0,0,0.019834,0.97491
0,0,0,0,0.019836,0.97493
0,0,0,0,0.019837,0.97495
0,0,0,0,0.019838,0.97498
0,0,0,0,0.019839,0.975
0,0,0,0,0.01984,0.97502
0,0,0,0,0.019841,0.97504
0,0,0,0,0.019842,0.97506
0,0,0,0,0.019843,0.97508
0,0,0,0,0.019844,0.97511
0,0,0,0,0.019845,0.97513
0,0,0,0,0.019847,0.97515
0,0,0,0,0.019848,0.97517
0,0,0,0,0.019849,0.97519
0,0,0,0,0.01985,0.97521
0,0,0,0,0.019851,0.97523
0,0,0,0,0.019852,0.97526
0,0,0,0,0.019853,0.97528
0,0,0,0,0.019854,0.9753
0,0,0,0,0.019855,0.97532
0,0,0,0,0.019856,0.97534
0,0,0,0,0.019858,0.97536
0,0,0,0,0.019859,0.97538
0,0,0,0,0.01986,0.97541
0,0,0,0,0.019861,0.97543
0,0,0,0,0.019862,0.97545
0,0,0,0,0.019863,0.97547
0,0,0,0,0.019864,0.97549
0,0,0,0,0.019865,0.97551
0,0,0,0,0.019866,0.97553
0,0,0,0,0.019868,0.97555
0,0,0,0,0.019869,0.97558
0,0,0,0,0.01987,0.9756
0,0,0,0,0.019871,0.97562
0,0,0,0,0.019872,0.97564
0,0,0,0,0.019873,0.97566
0,0,0,0,0.019874,0.97568
0,0,0,0,0.019875,0.9757
0,0,0,0,0.019876,0.97572
0,0,0,0,0.019877,0.97575
0,0,0,0,0.019879,0.97577
0,0,0,0,0.01988,0.97579
0,0,0,0,0.019881,0.97581
0,0,0,0,0.019882,0.97583
0,0,0,0,0.019883,0.97585
0,0,0,0,0.019884,0.97587
0,0,0,0,0.019885,0.9759
0,0,0,0,0.019886,0.97592
0,0,0,0,0.019887,0.97594
0,0,0,0,0.019888,0.97596
0,0,0,0,0.01989,0.97598
0,0,0,0,0.019891,0.976
0,0,0,0,0.019892,0.97602
0,0,0,0,0.019893,0.97604
0,0,0,0,0.019894,0.97607
0,0,0,0,0.019895,0.97609
0,0,0,0,0.019896,0.97611
0,0,0,0,0.019897,0.97613
0,0,0,0,0.019898,0.97615
0,0,0,0,0.019899,0.97617
0,0,0,0,0.019901,0.9762
0,0,0,0,0.019902,0.97622
0,0,0,0,0.019903,0.97624
0,0,0,0,0.019904,0.97626
0,0,0,0,0.019905,0.97628
0,0,0,0,0.019906,0.9763
0,0,0,0,0.019907,0.97633
0,0,0,0,0.019908,0.97635
0,0,0,0,0.019909,0.97637
0,0,0,0,0.01991,0.97639
0,0,0,0,0.019912,0.97641
0,0,0,0,0.019913,0.97643
0,0,0,0,0.019914,0.97646
0,0,0,0,0.019915,0.97648
0,0,0,0,0.019916,0.9765
0,0,0,0,0.019917,0.97652
0,0,0,0,0.019918,0.97654
0,0,0,0,0.019919,0.97657
0,0,0,0,0.01992,0.97659
0,0,0,0,0.019922,0.97661
0,0,0,0,0.019923,0.97663
0,0,0,0,0.019924,0.97665
0,0,0,0,0.019925,0.97667
0,0,0,0,0.019926,0.9767
0,0,0,0,0.019927,0.97672
0,0,0,0,0.019928,0.97674
0,0,0,0,0.019929,0.97676
0,0,0,0,0.01993,0.97678
0,0,0,0,0.019931,0.9768
0,0,0,0,0.019933,0.97683
0,0,0,0,0.019934,0.97685
0,0,0,0,0.019935,0.97687
0,0,0,0,0.019936,0.97689
0,0,0,0,0.019937,0.97691
0,0,0,0,0.019938,0.97693
0,0,0,0,0.019939,0.97695
0,0,0,0,0.01994,0.97698
0,0,0,0,0.019941,0.977
0,0,0,0,0.019942,0.97702
0,0,0,0,0.019944,0.97704
0,0,0,0,0.019945,0.97706
0,0,0,0,0.019946,0.97708
0,0,0,0,0.019947,0.9771
0,0,0,0,0.019948,0.97712
0,0,0,0,0.019949,0.97715
0,0,0,0,0.01995,0.97717
0,0,0,0,0.019951,0.97719
0,0,0,0,0.019952,0.97721
0,0,0,0,0.019953,0.97723
0,0,0,0,0.019955,0.97725
0,0,0,0,0.019956,0.97727
0,0,0,0,0.019957,0.97729
0,0,0,0,0.019958,0.97731
0,0,0,0,0.019959,0.97734
0,0,0,0,0.01996,0.97736
0,0,0,0,0.019961,0.97738
0,0,0,0,0.019962,0.9774
0,0,0,0,0.019963,0.97742
0,0,0,0,0.019965,0.97744
0,0,0,0,0.019966,0.97746
0,0,0,0,0.019967,0.97748
0,0,0,0,0.019968,0.9775
0,0,0,0,0.019969,0.97752
0,0,0,0,0.01997,0.97754
0,0,0,0,0.019971,0.97757
0,0,0,0,0.019972,0.97759
0,0,0,0,0.019973,0.97761
0,0,0,0,0.019974,0.97763
0,0,0,0,0.019976,0.97765
0,0,0,0,0.019977,0.97767
0,0,0,0,0.019978,0.97769
0,0,0,0,0.019979,0.97771
0,0,0,0,0.01998,0.97773
0,0,0,0,0.019981,0.97775
0,0,0,0,0.019982,0.97777
0,0,0,0,0.019983,0.97779
0,0,0,0,0.019984,0.97781
0,0,0,0,0.019985,0.97783
0,0,0,0,0.019987,0.97785
0,0,0,0,0.019988,0.97788
0,0,0,0,0.019989,0.9779
0,0,0,0,0.01999,0.97792
0,0,0,0,0.019991,0.97794
0,0,0,0,0.019992,0.97796
0,0,0,0,0.019993,0.97798
0,0,0,0,0.019994,0.978
0,0,0,0,0.019995,0.97802
0,0,0,0,0.019996,0.97804
0,0,0,0,0.019998,0.97806
0,0,0,0,0.019999,0.97809
0,0,0,0,0.02,0.97811
0,0,0,0,0.020001,0.97813
0,0,0,0,0.020002,0.97815
0,0,0,0,0.020003,0.97817
0,0,0,0,0.020004,0.97819
0,0,0,0,0.020005,0.97821
0,0,0,0,0.020006,0.97823
0,0,0,0,0.020007,0.97825
0,0,0,0,0.020009,0.97828
0,0,0,0,0.02001,0.9783
0,0,0,0,0.020011,0.97832
0,0,0,0,0.020012,0.97834
0,0,0,0,0.020013,0.97836
0,0,0,0,0.020014,0.97838
0,0,0,0,0.020015,0.9784
0,0,0,0,0.020016,0.97842
0,0,0,0,0.020017,0.97845
0,0,0,0,0.020019,0.97847
0,0,0,0,0.02002,0.97849
0,0,0,0,0.020021,0.97851
0,0,0,0,0.020022,0.97853
0,0,0,0,0.020023,0.97855
0,0,0,0,0.020024,0.97857
0,0,0,0,0.020025,0.9786
0,0,0,0,0.020026,0.97862
0,0,0,0,0.020027,0.97864
0,0,0,0,0.020028,0.97866
0,0,0,0,0.02003,0.97868
0,0,0,0,0.020031,0.9787
0,0,0,0,0.020032,0.97872
0,0,0,0,0.020033,0.97874
0,0,0,0,0.020034,0.97876
0,0,0,0,0.020035,0.97879
0,0,0,0,0.020036,0.97881
0,0,0,0,0.020037,0.97883
0,0,0,0,0.020038,0.97885
0,0,0,0,0.020039,0.97887
0,0,0,0,0.020041,0.97889
0,0,0,0,0.020042,0.97891
0,0,0,0,0.020043,0.97893
0,0,0,0,0.020044,0.97895
0,0,0,0,0.020045,0.97897
0,0,0,0,0.020046,0.97899
0,0,0,0,0.020047,0.97902
0,0,0,0,0.020048,0.97904
0,0,0,0,0.020049,0.97906
0,0,0,0,0.02005,0.97908
0,0,0,0,0.020052,0.9791
0,0,0,0,0.020053,0.97912
0,0,0,0,0.020054,0.97914
0,0,0,0,0.020055,0.97916
0,0,0,0,0.020056,0.97918
0,0,0,0,0.020057,0.9792
0,0,0,0,0.020058,0.97922
0,0,0,0,0.020059,0.97924
0,0,0,0,0.02006,0.97926
0,0,0,0,0.020062,0.97928
0,0,0,0,0.020063,0.9793
0,0,0,0,0.020064,0.97932
0,0,0,0,0.020065,0.97934
0,0,0,0,0.020066,0.97936
0,0,0,0,0.020067,0.97938
0,0,0,0,0.020068,0.97941
0,0,0,0,0.020069,0.97943
0,0,0,0,0.02007,0.97945
0,0,0,0,0.020071,0.97947
0,0,0,0,0.020073,0.97949
0,0,0,0,0.020074,0.97951
0,0,0,0,0.020075,0.97953
0,0,0,0,0.020076,0.97955
0,0,0,0,0.020077,0.97957
0,0,0,0,0.020078,0.97959
0,0,0,0,0.020079,0.97961
0,0,0,0,0.02008,0.97963
0,0,0,0,0.020081,0.97965
0,0,0,0,0.020082,0.97967
0,0,0,0,0.020084,0.97969
0,0,0,0,0.020085,0.97971
0,0,0,0,0.020086,0.97973
0,0,0,0,0.020087,0.97975
0,0,0,0,0.020088,0.97977
0,0,0,0,0.020089,0.97979
0,0,0,0,0.02009,0.97981
0,0,0,0,0.020091,0.97983
0,0,0,0,0.020092,0.97985
0,0,0,0,0.020093,0.97987
0,0,0,0,0.020095,0.97989
0,0,0,0,0.020096,0.97992
0,0,0,0,0.020097,0.97994
0,0,0,0,0.020098,0.97996
0,0,0,0,0.020099,0.97998
0,0,0,0,0.0201,0.98
0,0,0,0,0.020101,0.98002
0,0,0,0,0.020102,0.98004
0,0,0,0,0.020103,0.98006
0,0,0,0,0.020104,0.98008
0,0,0,0,0.020106,0.9801
0,0,0,0,0.020107,0.98012
0,0,0,0,0.020108,0.98014
0,0,0,0,0.020109,0.98016
0,0,0,0,0.02011,0.98018
0,0,0,0,0.020111,0.9802
0,0,0,0,0.020112,0.98022
0,0,0,0,0.020113,0.98024
0,0,0,0,0.020114,0.98026
0,0,0,0,0.020116,0.98028
0,0,0,0,0.020117,0.9803
0,0,0,0,0.020118,0.98032
0,0,0,0,0.020119,0.98035
0,0,0,0,0.02012,0.98037
0,0,0,0,0.020121,0.98039
0,0,0,0,0.020122,0.98041
0,0,0,0,0.020123,0.98043
0,0,0,0,0.020124,0.98045
0,0,0,0,0.020125,0.98047
0,0,0,0,0.020127,0.98049
0,0,0,0,0.020128,0.98051
0,0,0,0,0.020129,0.98053
0,0,0,0,0.02013,0.98055
0,0,0,0,0.020131,0.98057
0,0,0,0,0.020132,0.98059
0,0,0,0,0.020133,0.98062
0,0,0,0,0.020134,0.98064
0,0,0,0,0.020135,0.98066
0,0,0,0,0.020136,0.98068
0,0,0,0,0.020138,0.9807
0,0,0,0,0.020139,0.98072
0,0,0,0,0.02014,0.98074
0,0,0,0,0.020141,0.98076
0,0,0,0,0.020142,0.98078
0,0,0,0,0.020143,0.9808
0,0,0,0,0.020144,0.98082
0,0,0,0,0.020145,0.98084
0,0,0,0,0.020146,0.98086
0,0,0,0,0.020147,0.98088
0,0,0,0,0.020149,0.9809
0,0,0,0,0.02015,0.98092
0,0,0,0,0.020151,0.98094
0,0,0,0,0.020152,0.98096
0,0,0,0,0.020153,0.98098
0,0,0,0,0.020154,0.981
0,0,0,0,0.020155,0.98102
0,0,0,0,0.020156,0.98104
0,0,0,0,0.020157,0.98106
0,0,0,0,0.020158,0.98108
0,0,0,0,0.02016,0.9811
0,0,0,0,0.020161,0.98112
0,0,0,0,0.020162,0.98114
0,0,0,0,0.020163,0.98116
0,0,0,0,0.020164,0.98118
0,0,0,0,0.020165,0.9812
0,0,0,0,0.020166,0.98122
0,0,0,0,0.020167,0.98124
0,0,0,0,0.020168,0.98126
0,0,0,0,0.02017,0.98128
0,0,0,0,0.020171,0.9813
0,0,0,0,0.020172,0.98132
0,0,0,0,0.020173,0.98134
0,0,0,0,0.020174,0.98136
0,0,0,0,0.020175,0.98138
0,0,0,0,0.020176,0.9814
0,0,0,0,0.020177,0.98142
0,0,0,0,0.020178,0.98144
0,0,0,0,0.020179,0.98146
0,0,0,0,0.020181,0.98148
0,0,0,0,0.020182,0.9815
0,0,0,0,0.020183,0.98151
0,0,0,0,0.020184,0.98153
0,0,0,0,0.020185,0.98155
0,0,0,0,0.020186,0.98157
0,0,0,0,0.020187,0.98159
0,0,0,0,0.020188,0.98161
0,0,0,0,0.020189,0.98163
0,0,0,0,0.02019,0.98165
0,0,0,0,0.020192,0.98167
0,0,0,0,0.020193,0.98169
0,0,0,0,0.020194,0.98171
0,0,0,0,0.020195,0.98173
0,0,0,0,0.020196,0.98175
0,0,0,0,0.020197,0.98177
0,0,0,0,0.020198,0.98179
0,0,0,0,0.020199,0.98181
0,0,0,0,0.0202,0.98182
0,0,0,0,0.020201,0.98184
0,0,0,0,0.020203,0.98186
0,0,0,0,0.020204,0.98188
0,0,0,0,0.020205,0.9819
0,0,0,0,0.020206,0.98192
0,0,0,0,0.020207,0.98194
0,0,0,0,0.020208,0.98196
0,0,0,0,0.020209,0.98198
0,0,0,0,0.02021,0.982
0,0,0,0,0.020211,0.98202
0,0,0,0,0.020213,0.98204
0,0,0,0,0.020214,0.98206
0,0,0,0,0.020215,0.98208
0,0,0,0,0.020216,0.9821
0,0,0,0,0.020217,0.98212
0,0,0,0,0.020218,0.98214
0,0,0,0,0.020219,0.98216
0,0,0,0,0.02022,0.98218
0,0,0,0,0.020221,0.9822
0,0,0,0,0.020222,0.98222
0,0,0,0,0.020224,0.98224
0,0,0,0,0.020225,0.98226
0,0,0,0,0.020226,0.98228
0,0,0,0,0.020227,0.9823
0,0,0,0,0.020228,0.98231
0,0,0,0,0.020229,0.98233
0,0,0,0,0.02023,0.98235
0,0,0,0,0.020231,0.98237
0,0,0,0,0.020232,0.98239
0,0,0,0,0.020233,0.98241
0,0,0,0,0.020235,0.98243
0,0,0,0,0.020236,0.98245
0,0,0,0,0.020237,0.98247
0,0,0,0,0.020238,0.98249
0,0,0,0,0.020239,0.98251
0,0,0,0,0.02024,0.98253
0,0,0,0,0.020241,0.98255
0,0,0,0,0.020242,0.98257
0,0,0,0,0.020243,0.98259
0,0,0,0,0.020244,0.98261
0,0,0,0,0.020246,0.98263
0,0,0,0,0.020247,0.98265
0,0,0,0,0.020248,0.98267
0,0,0,0,0.020249,0.98269
0,0,0,0,0.02025,0.98271
0,0,0,0,0.020251,0.98273
0,0,0,0,0.020252,0.98275
0,0,0,0,0.020253,0.98277
0,0,0,0,0.020254,0.98278
0,0,0,0,0.020255,0.9828
0,0,0,0,0.020257,0.98282
0,0,0,0,0.020258,0.98284
0,0,0,0,0.020259,0.98286
0,0,0,0,0.02026,0.98288
0,0,0,0,0.020261,0.9829
0,0,0,0,0.020262,0.98292
0,0,0,0,0.020263,0.98294
0,0,0,0,0.020264,0.98296
0,0,0,0,0.020265,0.98298
0,0,0,0,0.020267,0.98299
0,0,0,0,0.020268,0.98301
0,0,0,0,0.020269,0.98303
0,0,0,0,0.02027,0.98305
0,0,0,0,0.020271,0.98307
0,0,0,0,0.020272,0.98309
0,0,0,0,0.020273,0.98311
0,0,0,0,0.020274,0.98313
0,0,0,0,0.020275,0.98315
0,0,0,0,0.020276,0.98316
0,0,0,0,0.020278,0.98318
0,0,0,0,0.020279,0.9832
0,0,0,0,0.02028,0.98322
0,0,0,0,0.020281,0.98324
0,0,0,0,0.020282,0.98326
0,0,0,0,0.020283,0.98328
0,0,0,0,0.020284,0.9833
0,0,0,0,0.020285,0.98331
0,0,0,0,0.020286,0.98333
0,0,0,0,0.020287,0.98335
0,0,0,0,0.020289,0.98337
0,0,0,0,0.02029,0.98339
0,0,0,0,0.020291,0.98341
0,0,0,0,0.020292,0.98343
0,0,0,0,0.020293,0.98344
0,0,0,0,0.020294,0.98346
0,0,0,0,0.020295,0.98348
0,0,0,0,0.020296,0.9835
0,0,0,0,0.020297,0.98352
0,0,0,0,0.020298,0.98354
0,0,0,0,0.0203,0.98355
0,0,0,0,0.020301,0.98357
0,0,0,0,0.020302,0.98359
0,0,0,0,0.020303,0.98361
0,0,0,0,0.020304,0.98363
0,0,0,0,0.020305,0.98365
0,0,0,0,0.020306,0.98367
0,0,0,0,0.020307,0.98368
0,0,0,0,0.020308,0.9837
0,0,0,0,0.02031,0.98372
0,0,0,0,0.020311,0.98374
0,0,0,0,0.020312,0.98376
0,0,0,0,0.020313,0.98378
0,0,0,0,0.020314,0.98379
0,0,0,0,0.020315,0.98381
0,0,0,0,0.020316,0.98383
0,0,0,0,0.020317,0.98385
0,0,0,0,0.020318,0.98387
0,0,0,0,0.020319,0.98389
0,0,0,0,0.020321,0.98391
0,0,0,0,0.020322,0.98392
0,0,0,0,0.020323,0.98394
0,0,0,0,0.020324,0.98396
0,0,0,0,0.020325,0.98398
0,0,0,0,0.020326,0.984
0,0,0,0,0.020327,0.98402
0,0,0,0,0.020328,0.98403
0,0,0,0,0.020329,0.98405
0,0,0,0,0.02033,0.98407
0,0,0,0,0.020332,0.98409
0,0,0,0,0.020333,0.98411
0,0,0,0,0.020334,0.98413
0,0,0,0,0.020335,0.98415
0,0,0,0,0.020336,0.98416
0,0,0,0,0.020337,0.98418
0,0,0,0,0.020338,0.9842
0,0,0,0,0.020339,0.98422
0,0,0,0,0.02034,0.98424
0,0,0,0,0.020341,0.98426
0,0,0,0,0.020343,0.98428
0,0,0,0,0.020344,0.98429
0,0,0,0,0.020345,0.98431
0,0,0,0,0.020346,0.98433
0,0,0,0,0.020347,0.98435
0,0,0,0,0.020348,0.98437
0,0,0,0,0.020349,0.98439
0,0,0,0,0.02035,0.98441
0,0,0,0,0.020351,0.98442
0,0,0,0,0.020352,0.98444
0,0,0,0,0.020354,0.98446
0,0,0,0,0.020355,0.98448
0,0,0,0,0.020356,0.9845
0,0,0,0,0.020357,0.98452
0,0,0,0,0.020358,0.98454
0,0,0,0,0.020359,0.98455
0,0,0,0,0.02036,0.98457
0,0,0,0,0.020361,0.98459
0,0,0,0,0.020362,0.98461
0,0,0,0,0.020364,0.98463
0,0,0,0,0.020365,0.98465
0,0,0,0,0.020366,0.98466
0,0,0,0,0.020367,0.98468
0,0,0,0,0.020368,0.9847
0,0,0,0,0.020369,0.98472
0,0,0,0,0.02037,0.98474
0,0,0,0,0.020371,0.98475
0,0,0,0,0.020372,0.98477
0,0,0,0,0.020373,0.98479
0,0,0,0,0.020375,0.98481
0,0,0,0,0.020376,0.98483
0,0,0,0,0.020377,0.98484
0,0,0,0,0.020378,0.98486
0,0,0,0,0.020379,0.98488
0,0,0,0,0.02038,0.9849
0,0,0,0,0.020381,0.98491
0,0,0,0,0.020382,0.98493
0,0,0,0,0.020383,0.98495
0,0,0,0,0.020384,0.98497
0,0,0,0,0.020386,0.98498
0,0,0,0,0.020387,0.985
0,0,0,0,0.020388,0.98502
0,0,0,0,0.020389,0.98504
0,0,0,0,0.02039,0.98506
0,0,0,0,0.020391,0.98507
0,0,0,0,0.020392,0.98509
0,0,0,0,0.020393,0.98511
0,0,0,0,0.020394,0.98513
0,0,0,0,0.020395,0.98514
0,0,0,0,0.020397,0.98516
0,0,0,0,0.020398,0.98518
0,0,0,0,0.020399,0.9852
0,0,0,0,0.0204,0.98521
0,0,0,0,0.020401,0.98523
0,0,0,0,0.020402,0.98525
0,0,0,0,0.020403,0.98526
0,0,0,0,0.020404,0.98528
0,0,0,0,0.020405,0.9853
0,0,0,0,0.020406,0.98532
0,0,0,0,0.020408,0.98533
0,0,0,0,0.020409,0.98535
0,0,0,0,0.02041,0.98537
0,0,0,0,0.020411,0.98539
0,0,0,0,0.020412,0.9854
0,0,0,0,0.020413,0.98542
0,0,0,0,0.020414,0.98544
0,0,0,0,0.020415,0.98545
0,0,0,0,0.020416,0.98547
0,0,0,0,0.020418,0.98549
0,0,0,0,0.020419,0.98551
0,0,0,0,0.02042,0.98552
0,0,0,0,0.020421,0.98554
0,0,0,0,0.020422,0.98556
0,0,0,0,0.020423,0.98557
0,0,0,0,0.020424,0.98559
0,0,0,0,0.020425,0.98561
0,0,0,0,0.020426,0.98562
0,0,0,0,0.020427,0.98564
0,0,0,0,0.020429,0.98566
0,0,0,0,0.02043,0.98568
0,0,0,0,0.020431,0.98569
0,0,0,0,0.020432,0.98571
0,0,0,0,0.020433,0.98573
0,0,0,0,0.020434,0.98574
0,0,0,0,0.020435,0.98576
0,0,0,0,0.020436,0.98578
0,0,0,0,0.020437,0.98579
0,0,0,0,0.020438,0.98581
0,0,0,0,0.02044,0.98583
0,0,0,0,0.020441,0.98585
0,0,0,0,0.020442,0.98586
0,0,0,0,0.020443,0.98588
0,0,0,0,0.020444,0.9859
0,0,0,0,0.020445,0.98591
0,0,0,0,0.020446,0.98593
0,0,0,0,0.020447,0.98595
0,0,0,0,0.020448,0.98596
0,0,0,0,0.020449,0.98598
0,0,0,0,0.020451,0.986
0,0,0,0,0.020452,0.98602
0,0,0,0,0.020453,0.98603
0,0,0,0,0.020454,0.98605
0,0,0,0,0.020455,0.98607
0,0,0,0,0.020456,0.98608
0,0,0,0,0.020457,0.9861
0,0,0,0,0.020458,0.98612
0,0,0,0,0.020459,0.98613
0,0,0,0,0.020461,0.98615
0,0,0,0,0.020462,0.98617
0,0,0,0,0.020463,0.98619
0,0,0,0,0.020464,0.9862
0,0,0,0,0.020465,0.98622
0,0,0,0,0.020466,0.98624
0,0,0,0,0.020467,0.98625
0,0,0,0,0.020468,0.98627
0,0,0,0,0.020469,0.98629
0,0,0,0,0.02047,0.98631
0,0,0,0,0.020472,0.98632
0,0,0,0,0.020473,0.98634
0,0,0,0,0.020474,0.98636
0,0,0,0,0.020475,0.98637
0,0,0,0,0.020476,0.98639
0,0,0,0,0.020477,0.98641
0,0,0,0,0.020478,0.98642
0,0,0,0,0.020479,0.98644
0,0,0,0,0.02048,0.98646
0,0,0,0,0.020481,0.98647
0,0,0,0,0.020483,0.98649
0,0,0,0,0.020484,0.98651
0,0,0,0,0.020485,0.98652
0,0,0,0,0.020486,0.98654
0,0,0,0,0.020487,0.98656
0,0,0,0,0.020488,0.98657
0,0,0,0,0.020489,0.98659
0,0,0,0,0.02049,0.98661
0,0,0,0,0.020491,0.98662
0,0,0,0,0.020492,0.98664
0,0,0,0,0.020494,0.98666
0,0,0,0,0.020495,0.98667
0,0,0,0,0.020496,0.98669
0,0,0,0,0.020497,0.98671
0,0,0,0,0.020498,0.98672
0,0,0,0,0.020499,0.98674
0,0,0,0,0.0205,0.98675
0,0,0,0,0.020501,0.98677
0,0,0,0,0.020502,0.98679
0,0,0,0,0.020503,0.9868
0,0,0,0,0.020505,0.98682
0,0,0,0,0.020506,0.98684
0,0,0,0,0.020507,0.98685
0,0,0,0,0.020508,0.98687
0,0,0,0,0.020509,0.98688
0,0,0,0,0.02051,0.9869
0,0,0,0,0.020511,0.98692
0,0,0,0,0.020512,0.98693
0,0,0,0,0.020513,0.98695
0,0,0,0,0.020515,0.98696
0,0,0,0,0.020516,0.98698
0,0,0,0,0.020517,0.987
0,0,0,0,0.020518,0.98701
0,0,0,0,0.020519,0.98703
0,0,0,0,0.02052,0.98704
0,0,0,0,0.020521,0.98706
0,0,0,0,0.020522,0.98708
0,0,0,0,0.020523,0.98709
0,0,0,0,0.020524,0.98711
0,0,0,0,0.020526,0.98712
0,0,0,0,0.020527,0.98714
0,0,0,0,0.020528,0.98715
0,0,0,0,0.020529,0.98717
0,0,0,0,0.02053,0.98719
0,0,0,0,0.020531,0.9872
0,0,0,0,0.020532,0.98722
0,0,0,0,0.020533,0.98723
0,0,0,0,0.020534,0.98725
0,0,0,0,0.020535,0.98726
0,0,0,0,0.020537,0.98728
0,0,0,0,0.020538,0.9873
0,0,0,0,0.020539,0.98731
0,0,0,0,0.02054,0.98733
0,0,0,0,0.020541,0.98734
0,0,0,0,0.020542,0.98736
0,0,0,0,0.020543,0.98737
0,0,0,0,0.020544,0.98739
0,0,0,0,0.020545,0.9874
0,0,0,0,0.020546,0.98742
0,0,0,0,0.020548,0.98743
0,0,0,0,0.020549,0.98745
0,0,0,0,0.02055,0.98746
0,0,0,0,0.020551,0.98748
0,0,0,0,0.020552,0.9875
0,0,0,0,0.020553,0.98751
0,0,0,0,0.020554,0.98753
0,0,0,0,0.020555,0.98754
0,0,0,0,0.020556,0.98756
0,0,0,0,0.020558,0.98757
0,0,0,0,0.020559,0.98759
0,0,0,0,0.02056,0.9876
0,0,0,0,0.020561,0.98762
0,0,0,0,0.020562,0.98763
0,0,0,0,0.020563,0.98765
0,0,0,0,0.020564,0.98766
0,0,0,0,0.020565,0.98768
0,0,0,0,0.020566,0.98769
0,0,0,0,0.020567,0.98771
0,0,0,0,0.020569,0.98773
0,0,0,0,0.02057,0.98774
0,0,0,0,0.020571,0.98776
0,0,0,0,0.020572,0.98777
0,0,0,0,0.020573,0.98779
0,0,0,0,0.020574,0.9878
0,0,0,0,0.020575,0.98782
0,0,0,0,0.020576,0.98783
0,0,0,0,0.020577,0.98785
0,0,0,0,0.020578,0.98786
0,0,0,0,0.02058,0.98788
0,0,0,0,0.020581,0.98789
0,0,0,0,0.020582,0.98791
0,0,0,0,0.020583,0.98792
0,0,0,0,0.020584,0.98794
0,0,0,0,0.020585,0.98795
0,0,0,0,0.020586,0.98797
0,0,0,0,0.020587,0.98798
0,0,0,0,0.020588,0.988
0,0,0,0,0.020589,0.98801
0,0,0,0,0.020591,0.98803
0,0,0,0,0.020592,0.98804
0,0,0,0,0.020593,0.98806
0,0,0,0,0.020594,0.98807
0,0,0,0,0.020595,0.98809
0,0,0,0,0.020596,0.9881
0,0,0,0,0.020597,0.98812
0,0,0,0,0.020598,0.98813
0,0,0,0,0.020599,0.98815
0,0,0,0,0.0206,0.98816
0,0,0,0,0.020602,0.98818
0,0,0,0,0.020603,0.9882
0,0,0,0,0.020604,0.98821
0,0,0,0,0.020605,0.98823
0,0,0,0,0.020606,0.98824
0,0,0,0,0.020607,0.98826
0,0,0,0,0.020608,0.98827
0,0,0,0,0.020609,0.98829
0,0,0,0,0.02061,0.9883
0,0,0,0,0.020612,0.98832
0,0,0,0,0.020613,0.98833
0,0,0,0,0.020614,0.98835
0,0,0,0,0.020615,0.98836
0,0,0,0,0.020616,0.98838
0,0,0,0,0.020617,0.98839
0,0,0,0,0.020618,0.98841
0,0,0,0,0.020619,0.98842
0,0,0,0,0.02062,0.98844
0,0,0,0,0.020621,0.98845
0,0,0,0,0.020623,0.98847
0,0,0,0,0.020624,0.98848
0,0,0,0,0.020625,0.9885
0,0,0,0,0.020626,0.98851
0,0,0,0,0.020627,0.98853
0,0,0,0,0.020628,0.98854
0,0,0,0,0.020629,0.98856
0,0,0,0,0.02063,0.98857
0,0,0,0,0.020631,0.98858
0,0,0,0,0.020632,0.9886
0,0,0,0,0.020634,0.98861
0,0,0,0,0.020635,0.98863
0,0,0,0,0.020636,0.98864
0,0,0,0,0.020637,0.98866
0,0,0,0,0.020638,0.98867
0,0,0,0,0.020639,0.98869
0,0,0,0,0.02064,0.9887
0,0,0,0,0.020641,0.98871
0,0,0,0,0.020642,0.98873
0,0,0,0,0.020643,0.98874
0,0,0,0,0.020645,0.98876
0,0,0,0,0.020646,0.98877
0,0,0,0,0.020647,0.98879
0,0,0,0,0.020648,0.9888
0,0,0,0,0.020649,0.98881
0,0,0,0,0.02065,0.98883
0,0,0,0,0.020651,0.98884
0,0,0,0,0.020652,0.98886
0,0,0,0,0.020653,0.98887
0,0,0,0,0.020654,0.98888
0,0,0,0,0.020656,0.9889
0,0,0,0,0.020657,0.98891
0,0,0,0,0.020658,0.98893
0,0,0,0,0.020659,0.98894
0,0,0,0,0.02066,0.98895
0,0,0,0,0.020661,0.98897
0,0,0,0,0.020662,0.98898
0,0,0,0,0.020663,0.989
0,0,0,0,0.020664,0.98901
0,0,0,0,0.020666,0.98902
0,0,0,0,0.020667,0.98904
0,0,0,0,0.020668,0.98905
0,0,0,0,0.020669,0.98906
0,0,0,0,0.02067,0.98908
0,0,0,0,0.020671,0.98909
0,0,0,0,0.020672,0.98911
0,0,0,0,0.020673,0.98912
0,0,0,0,0.020674,0.98913
0,0,0,0,0.020675,0.98915
0,0,0,0,0.020677,0.98916
0,0,0,0,0.020678,0.98917
0,0,0,0,0.020679,0.98919
0,0,0,0,0.02068,0.9892
0,0,0,0,0.020681,0.98922
0,0,0,0,0.020682,0.98923
0,0,0,0,0.020683,0.98924
0,0,0,0,0.020684,0.98926
0,0,0,0,0.020685,0.98927
0,0,0,0,0.020686,0.98928
0,0,0,0,0.020688,0.9893
0,0,0,0,0.020689,0.98931
0,0,0,0,0.02069,0.98932
0,0,0,0,0.020691,0.98934
0,0,0,0,0.020692,0.98935
0,0,0,0,0.020693,0.98936
0,0,0,0,0.020694,0.98938
0,0,0,0,0.020695,0.98939
0,0,0,0,0.020696,0.9894
0,0,0,0,0.020697,0.98942
0,0,0,0,0.020699,0.98943
0,0,0,0,0.0207,0.98944
0,0,0,0,0.020701,0.98946
0,0,0,0,0.020702,0.98947
0,0,0,0,0.020703,0.98948
0,0,0,0,0.020704,0.9895
0,0,0,0,0.020705,0.98951
0,0,0,0,0.020706,0.98952
0,0,0,0,0.020707,0.98954
0,0,0,0,0.020709,0.98955
0,0,0,0,0.02071,0.98956
0,0,0,0,0.020711,0.98957
0,0,0,0,0.020712,0.98959
0,0,0,0,0.020713,0.9896
0,0,0,0,0.020714,0.98961
0,0,0,0,0.020715,0.98963
0,0,0,0,0.020716,0.98964
0,0,0,0,0.020717,0.98965
0,0,0,0,0.020718,0.98967
0,0,0,0,0.02072,0.98968
0,0,0,0,0.020721,0.98969
0,0,0,0,0.020722,0.98971
0,0,0,0,0.020723,0.98972
0,0,0,0,0.020724,0.98973
0,0,0,0,0.020725,0.98975
0,0,0,0,0.020726,0.98976
0,0,0,0,0.020727,0.98977
0,0,0,0,0.020728,0.98978
0,0,0,0,0.020729,0.9898
0,0,0,0,0.020731,0.98981
0,0,0,0,0.020732,0.98982
0,0,0,0,0.020733,0.98984
0,0,0,0,0.020734,0.98985
0,0,0,0,0.020735,0.98986
0,0,0,0,0.020736,0.98988
0,0,0,0,0.020737,0.98989
0,0,0,0,0.020738,0.9899
0,0,0,0,0.020739,0.98991
0,0,0,0,0.02074,0.98993
0,0,0,0,0.020742,0.98994
0,0,0,0,0.020743,0.98995
0,0,0,0,0.020744,0.98997
0,0,0,0,0.020745,0.98998
0,0,0,0,0.020746,0.98999
0,0,0,0,0.020747,0.99001
0,0,0,0,0.020748,0.99002
0,0,0,0,0.020749,0.99003
0,0,0,0,0.02075,0.99004
0,0,0,0,0.020751,0.99006
0,0,0,0,0.020753,0.99007
0,0,0,0,0.020754,0.99008
0,0,0,0,0.020755,0.9901
0,0,0,0,0.020756,0.99011
0,0,0,0,0.020757,0.99012
0,0,0,0,0.020758,0.99013
0,0,0,0,0.020759,0.99015
0,0,0,0,0.02076,0.99016
0,0,0,0,0.020761,0.99017
0,0,0,0,0.020763,0.99019
0,0,0,0,0.020764,0.9902
0,0,0,0,0.020765,0.99021
0,0,0,0,0.020766,0.99023
0,0,0,0,0.020767,0.99024
0,0,0,0,0.020768,0.99025
0,0,0,0,0.020769,0.99026
0,0,0,0,0.02077,0.99028
0,0,0,0,0.020771,0.99029
0,0,0,0,0.020772,0.9903
0,0,0,0,0.020774,0.99031
0,0,0,0,0.020775,0.99033
0,0,0,0,0.020776,0.99034
0,0,0,0,0.020777,0.99035
0,0,0,0,0.020778,0.99037
0,0,0,0,0.020779,0.99038
0,0,0,0,0.02078,0.99039
0,0,0,0,0.020781,0.9904
0,0,0,0,0.020782,0.99042
0,0,0,0,0.020783,0.99043
0,0,0,0,0.020785,0.99044
0,0,0,0,0.020786,0.99045
0,0,0,0,0.020787,0.99047
0,0,0,0,0.020788,0.99048
0,0,0,0,0.020789,0.99049
0,0,0,0,0.02079,0.9905
0,0,0,0,0.020791,0.99052
0,0,0,0,0.020792,0.99053
0,0,0,0,0.020793,0.99054
0,0,0,0,0.020794,0.99055
0,0,0,0,0.020796,0.99057
0,0,0,0,0.020797,0.99058
0,0,0,0,0.020798,0.99059
0,0,0,0,0.020799,0.9906
0,0,0,0,0.0208,0.99061
0,0,0,0,0.020801,0.99063
0,0,0,0,0.020802,0.99064
0,0,0,0,0.020803,0.99065
0,0,0,0,0.020804,0.99066
0,0,0,0,0.020806,0.99067
0,0,0,0,0.020807,0.99069
0,0,0,0,0.020808,0.9907
0,0,0,0,0.020809,0.99071
0,0,0,0,0.02081,0.99072
0,0,0,0,0.020811,0.99074
0,0,0,0,0.020812,0.99075
0,0,0,0,0.020813,0.99076
0,0,0,0,0.020814,0.99077
0,0,0,0,0.020815,0.99078
0,0,0,0,0.020817,0.99079
0,0,0,0,0.020818,0.99081
0,0,0,0,0.020819,0.99082
0,0,0,0,0.02082,0.99083
0,0,0,0,0.020821,0.99084
0,0,0,0,0.020822,0.99085
0,0,0,0,0.020823,0.99087
0,0,0,0,0.020824,0.99088
0,0,0,0,0.020825,0.99089
0,0,0,0,0.020826,0.9909
0,0,0,0,0.020828,0.99091
0,0,0,0,0.020829,0.99092
0,0,0,0,0.02083,0.99094
0,0,0,0,0.020831,0.99095
0,0,0,0,0.020832,0.99096
0,0,0,0,0.020833,0.99097
0,0,0,0,0.020834,0.99098
0,0,0,0,0.020835,0.99099
0,0,0,0,0.020836,0.991
0,0,0,0,0.020837,0.99102
0,0,0,0,0.020839,0.99103
0,0,0,0,0.02084,0.99104
0,0,0,0,0.020841,0.99105
0,0,0,0,0.020842,0.99106
0,0,0,0,0.020843,0.99107
0,0,0,0,0.020844,0.99108
0,0,0,0,0.020845,0.9911
0,0,0,0,0.020846,0.99111
0,0,0,0,0.020847,0.99112
0,0,0,0,0.020848,0.99113
0,0,0,0,0.02085,0.99114
0,0,0,0,0.020851,0.99115
0,0,0,0,0.020852,0.99116
0,0,0,0,0.020853,0.99117
0,0,0,0,0.020854,0.99118
0,0,0,0,0.020855,0.9912
0,0,0,0,0.020856,0.99121
0,0,0,0,0.020857,0.99122
0,0,0,0,0.020858,0.99123
0,0,0,0,0.02086,0.99124
0,0,0,0,0.020861,0.99125
0,0,0,0,0.020862,0.99126
0,0,0,0,0.020863,0.99127
0,0,0,0,0.020864,0.99128
0,0,0,0,0.020865,0.99129
0,0,0,0,0.020866,0.99131
0,0,0,0,0.020867,0.99132
0,0,0,0,0.020868,0.99133
0,0,0,0,0.020869,0.99134
0,0,0,0,0.020871,0.99135
0,0,0,0,0.020872,0.99136
0,0,0,0,0.020873,0.99137
0,0,0,0,0.020874,0.99138
0,0,0,0,0.020875,0.99139
0,0,0,0,0.020876,0.9914
0,0,0,0,0.020877,0.99141
0,0,0,0,0.020878,0.99142
0,0,0,0,0.020879,0.99144
0,0,0,0,0.02088,0.99145
0,0,0,0,0.020882,0.99146
0,0,0,0,0.020883,0.99147
0,0,0,0,0.020884,0.99148
0,0,0,0,0.020885,0.99149
0,0,0,0,0.020886,0.9915
0,0,0,0,0.020887,0.99151
0,0,0,0,0.020888,0.99152
0,0,0,0,0.020889,0.99153
0,0,0,0,0.02089,0.99154
0,0,0,0,0.020891,0.99155
0,0,0,0,0.020893,0.99156
0,0,0,0,0.020894,0.99157
0,0,0,0,0.020895,0.99158
0,0,0,0,0.020896,0.99159
0,0,0,0,0.020897,0.99161
0,0,0,0,0.020898,0.99162
0,0,0,0,0.020899,0.99163
0,0,0,0,0.0209,0.99164
0,0,0,0,0.020901,0.99165
0,0,0,0,0.020902,0.99166
0,0,0,0,0.020904,0.99167
0,0,0,0,0.020905,0.99168
0,0,0,0,0.020906,0.99169
0,0,0,0,0.020907,0.9917
0,0,0,0,0.020908,0.99171
0,0,0,0,0.020909,0.99172
0,0,0,0,0.02091,0.99173
0,0,0,0,0.020911,0.99174
0,0,0,0,0.020912,0.99175
0,0,0,0,0.020914,0.99176
0,0,0,0,0.020915,0.99177
0,0,0,0,0.020916,0.99178
0,0,0,0,0.020917,0.99179
0,0,0,0,0.020918,0.9918
0,0,0,0,0.020919,0.99181
0,0,0,0,0.02092,0.99182
0,0,0,0,0.020921,0.99183
0,0,0,0,0.020922,0.99184
0,0,0,0,0.020923,0.99185
0,0,0,0,0.020925,0.99186
0,0,0,0,0.020926,0.99187
0,0,0,0,0.020927,0.99188
0,0,0,0,0.020928,0.99189
0,0,0,0,0.020929,0.9919
0,0,0,0,0.02093,0.99191
0,0,0,0,0.020931,0.99192
0,0,0,0,0.020932,0.99193
0,0,0,0,0.020933,0.99195
0,0,0,0,0.020934,0.99196
0,0,0,0,0.020936,0.99197
0,0,0,0,0.020937,0.99198
0,0,0,0,0.020938,0.99199
0,0,0,0,0.020939,0.992
0,0,0,0,0.02094,0.99201
0,0,0,0,0.020941,0.99202
0,0,0,0,0.020942,0.99203
0,0,0,0,0.020943,0.99204
0,0,0,0,0.020944,0.99205
0,0,0,0,0.020945,0.99206
0,0,0,0,0.020947,0.99207
0,0,0,0,0.020948,0.99208
0,0,0,0,0.020949,0.99208
0,0,0,0,0.02095,0.99209
0,0,0,0,0.020951,0.9921
0,0,0,0,0.020952,0.99211
0,0,0,0,0.020953,0.99212
0,0,0,0,0.020954,0.99213
0,0,0,0,0.020955,0.99214
0,0,0,0,0.020957,0.99215
0,0,0,0,0.020958,0.99216
0,0,0,0,0.020959,0.99217
0,0,0,0,0.02096,0.99218
0,0,0,0,0.020961,0.99219
0,0,0,0,0.020962,0.9922
0,0,0,0,0.020963,0.99221
0,0,0,0,0.020964,0.99222
0,0,0,0,0.020965,0.99223
0,0,0,0,0.020966,0.99224
0,0,0,0,0.020968,0.99225
0,0,0,0,0.020969,0.99226
0,0,0,0,0.02097,0.99227
0,0,0,0,0.020971,0.99228
0,0,0,0,0.020972,0.99229
0,0,0,0,0.020973,0.9923
0,0,0,0,0.020974,0.99231
0,0,0,0,0.020975,0.99232
0,0,0,0,0.020976,0.99233
0,0,0,0,0.020977,0.99234
0,0,0,0,0.020979,0.99235
0,0,0,0,0.02098,0.99236
0,0,0,0,0.020981,0.99237
0,0,0,0,0.020982,0.99238
0,0,0,0,0.020983,0.99239
0,0,0,0,0.020984,0.9924
0,0,0,0,0.020985,0.99241
0,0,0,0,0.020986,0.99242
0,0,0,0,0.020987,0.99243
0,0,0,0,0.020988,0.99244
0,0,0,0,0.02099,0.99244
0,0,0,0,0.020991,0.99245
0,0,0,0,0.020992,0.99246
0,0,0,0,0.020993,0.99247
0,0,0,0,0.020994,0.99248
0,0,0,0,0.020995,0.99249
0,0,0,0,0.020996,0.9925
0,0,0,0,0.020997,0.99251
0,0,0,0,0.020998,0.99252
0,0,0,0,0.020999,0.99253
0,0,0,0,0.021001,0.99254
0,0,0,0,0.021002,0.99255
0,0,0,0,0.021003,0.99255
0,0,0,0,0.021004,0.99256
0,0,0,0,0.021005,0.99257
0,0,0,0,0.021006,0.99258
0,0,0,0,0.021007,0.99259
0,0,0,0,0.021008,0.9926
0,0,0,0,0.021009,0.99261
0,0,0,0,0.021011,0.99262
0,0,0,0,0.021012,0.99263
0,0,0,0,0.021013,0.99263
0,0,0,0,0.021014,0.99264
0,0,0,0,0.021015,0.99265
0,0,0,0,0.021016,0.99266
0,0,0,0,0.021017,0.99267
0,0,0,0,0.021018,0.99268
0,0,0,0,0.021019,0.99269
0,0,0,0,0.02102,0.9927
0,0,0,0,0.021022,0.9927
0,0,0,0,0.021023,0.99271
0,0,0,0,0.021024,0.99272
0,0,0,0,0.021025,0.99273
0,0,0,0,0.021026,0.99274
0,0,0,0,0.021027,0.99275
0,0,0,0,0.021028,0.99276
0,0,0,0,0.021029,0.99277
0,0,0,0,0.02103,0.99277
0,0,0,0,0.021031,0.99278
0,0,0,0,0.021033,0.99279
0,0,0,0,0.021034,0.9928
0,0,0,0,0.021035,0.99281
0,0,0,0,0.021036,0.99282
0,0,0,0,0.021037,0.99283
0,0,0,0,0.021038,0.99283
0,0,0,0,0.021039,0.99284
0,0,0,0,0.02104,0.99285
0,0,0,0,0.021041,0.99286
0,0,0,0,0.021042,0.99287
0,0,0,0,0.021044,0.99288
0,0,0,0,0.021045,0.99288
0,0,0,0,0.021046,0.99289
0,0,0,0,0.021047,0.9929
0,0,0,0,0.021048,0.99291
0,0,0,0,0.021049,0.99292
0,0,0,0,0.02105,0.99293
0,0,0,0,0.021051,0.99293
0,0,0,0,0.021052,0.99294
0,0,0,0,0.021054,0.99295
0,0,0,0,0.021055,0.99296
0,0,0,0,0.021056,0.99297
0,0,0,0,0.021057,0.99298
0,0,0,0,0.021058,0.99298
0,0,0,0,0.021059,0.99299
0,0,0,0,0.02106,0.993
0,0,0,0,0.021061,0.99301
0,0,0,0,0.021062,0.99302
0,0,0,0,0.021063,0.99302
0,0,0,0,0.021065,0.99303
0,0,0,0,0.021066,0.99304
0,0,0,0,0.021067,0.99305
0,0,0,0,0.021068,0.99306
0,0,0,0,0.021069,0.99306
0,0,0,0,0.02107,0.99307
0,0,0,0,0.021071,0.99308
0,0,0,0,0.021072,0.99309
0,0,0,0,0.021073,0.9931
0,0,0,0,0.021074,0.9931
0,0,0,0,0.021076,0.99311
0,0,0,0,0.021077,0.99312
0,0,0,0,0.021078,0.99313
0,0,0,0,0.021079,0.99314
0,0,0,0,0.02108,0.99314
0,0,0,0,0.021081,0.99315
0,0,0,0,0.021082,0.99316
0,0,0,0,0.021083,0.99317
0,0,0,0,0.021084,0.99317
0,0,0,0,0.021085,0.99318
0,0,0,0,0.021087,0.99319
0,0,0,0,0.021088,0.9932
0,0,0,0,0.021089,0.99321
0,0,0,0,0.02109,0.99321
0,0,0,0,0.021091,0.99322
0,0,0,0,0.021092,0.99323
0,0,0,0,0.021093,0.99324
0,0,0,0,0.021094,0.99324
0,0,0,0,0.021095,0.99325
0,0,0,0,0.021096,0.99326
0,0,0,0,0.021098,0.99327
0,0,0,0,0.021099,0.99327
0,0,0,0,0.0211,0.99328
0,0,0,0,0.021101,0.99329
0,0,0,0,0.021102,0.9933
0,0,0,0,0.021103,0.9933
0,0,0,0,0.021104,0.99331
0,0,0,0,0.021105,0.99332
0,0,0,0,0.021106,0.99333
0,0,0,0,0.021108,0.99333
0,0,0,0,0.021109,0.99334
0,0,0,0,0.02111,0.99335
0,0,0,0,0.021111,0.99336
0,0,0,0,0.021112,0.99336
0,0,0,0,0.021113,0.99337
0,0,0,0,0.021114,0.99338
0,0,0,0,0.021115,0.99338
0,0,0,0,0.021116,0.99339
0,0,0,0,0.021117,0.9934
0,0,0,0,0.021119,0.99341
0,0,0,0,0.02112,0.99341
0,0,0,0,0.021121,0.99342
0,0,0,0,0.021122,0.99343
0,0,0,0,0.021123,0.99343
0,0,0,0,0.021124,0.99344
0,0,0,0,0.021125,0.99345
0,0,0,0,0.021126,0.99346
0,0,0,0,0.021127,0.99346
0,0,0,0,0.021128,0.99347
0,0,0,0,0.02113,0.99348
0,0,0,0,0.021131,0.99348
0,0,0,0,0.021132,0.99349
0,0,0,0,0.021133,0.9935
0,0,0,0,0.021134,0.99351
0,0,0,0,0.021135,0.99351
0,0,0,0,0.021136,0.99352
0,0,0,0,0.021137,0.99353
0,0,0,0,0.021138,0.99353
0,0,0,0,0.021139,0.99354
0,0,0,0,0.021141,0.99355
0,0,0,0,0.021142,0.99355
0,0,0,0,0.021143,0.99356
0,0,0,0,0.021144,0.99357
0,0,0,0,0.021145,0.99358
0,0,0,0,0.021146,0.99358
0,0,0,0,0.021147,0.99359
0,0,0,0,0.021148,0.9936
0,0,0,0,0.021149,0.9936
0,0,0,0,0.02115,0.99361
0,0,0,0,0.021152,0.99362
0,0,0,0,0.021153,0.99362
0,0,0,0,0.021154,0.99363
0,0,0,0,0.021155,0.99364
0,0,0,0,0.021156,0.99364
0,0,0,0,0.021157,0.99365
0,0,0,0,0.021158,0.99366
0,0,0,0,0.021159,0.99366
0,0,0,0,0.02116,0.99367
0,0,0,0,0.021162,0.99368
0,0,0,0,0.021163,0.99368
0,0,0,0,0.021164,0.99369
0,0,0,0,0.021165,0.9937
0,0,0,0,0.021166,0.9937
0,0,0,0,0.021167,0.99371
0,0,0,0,0.021168,0.99372
0,0,0,0,0.021169,0.99372
0,0,0,0,0.02117,0.99373
0,0,0,0,0.021171,0.99374
0,0,0,0,0.021173,0.99374
0,0,0,0,0.021174,0.99375
0,0,0,0,0.021175,0.99376
0,0,0,0,0.021176,0.99376
0,0,0,0,0.021177,0.99377
0,0,0,0,0.021178,0.99378
0,0,0,0,0.021179,0.99378
0,0,0,0,0.02118,0.99379
0,0,0,0,0.021181,0.9938
0,0,0,0,0.021182,0.9938
0,0,0,0,0.021184,0.99381
0,0,0,0,0.021185,0.99381
0,0,0,0,0.021186,0.99382
0,0,0,0,0.021187,0.99383
0,0,0,0,0.021188,0.99383
0,0,0,0,0.021189,0.99384
0,0,0,0,0.02119,0.99385
0,0,0,0,0.021191,0.99385
0,0,0,0,0.021192,0.99386
0,0,0,0,0.021193,0.99386
0,0,0,0,0.021195,0.99387
0,0,0,0,0.021196,0.99388
0,0,0,0,0.021197,0.99388
0,0,0,0,0.021198,0.99389
0,0,0,0,0.021199,0.9939
0,0,0,0,0.0212,0.9939
0,0,0,0,0.021201,0.99391
0,0,0,0,0.021202,0.99391
0,0,0,0,0.021203,0.99392
0,0,0,0,0.021205,0.99393
0,0,0,0,0.021206,0.99393
0,0,0,0,0.021207,0.99394
0,0,0,0,0.021208,0.99394
0,0,0,0,0.021209,0.99395
0,0,0,0,0.02121,0.99396
0,0,0,0,0.021211,0.99396
0,0,0,0,0.021212,0.99397
0,0,0,0,0.021213,0.99398
0,0,0,0,0.021214,0.99398
0,0,0,0,0.021216,0.99399
0,0,0,0,0.021217,0.99399
0,0,0,0,0.021218,0.994
0,0,0,0,0.021219,0.994
0,0,0,0,0.02122,0.99401
0,0,0,0,0.021221,0.99402
0,0,0,0,0.021222,0.99402
0,0,0,0,0.021223,0.99403
0,0,0,0,0.021224,0.99403
0,0,0,0,0.021225,0.99404
0,0,0,0,0.021227,0.99405
0,0,0,0,0.021228,0.99405
0,0,0,0,0.021229,0.99406
0,0,0,0,0.02123,0.99406
0,0,0,0,0.021231,0.99407
0,0,0,0,0.021232,0.99407
0,0,0,0,0.021233,0.99408
0,0,0,0,0.021234,0.99409
0,0,0,0,0.021235,0.99409
0,0,0,0,0.021236,0.9941
0,0,0,0,0.021238,0.9941
0,0,0,0,0.021239,0.99411
0,0,0,0,0.02124,0.99412
0,0,0,0,0.021241,0.99412
0,0,0,0,0.021242,0.99413
0,0,0,0,0.021243,0.99413
0,0,0,0,0.021244,0.99414
0,0,0,0,0.021245,0.99414
0,0,0,0,0.021246,0.99415
0,0,0,0,0.021247,0.99416
0,0,0,0,0.021249,0.99416
0,0,0,0,0.02125,0.99417
0,0,0,0,0.021251,0.99417
0,0,0,0,0.021252,0.99418
0,0,0,0,0.021253,0.99418
0,0,0,0,0.021254,0.99419
0,0,0,0,0.021255,0.99419
0,0,0,0,0.021256,0.9942
0,0,0,0,0.021257,0.99421
0,0,0,0,0.021259,0.99421
0,0,0,0,0.02126,0.99422
0,0,0,0,0.021261,0.99422
0,0,0,0,0.021262,0.99423
0,0,0,0,0.021263,0.99423
0,0,0,0,0.021264,0.99424
0,0,0,0,0.021265,0.99424
0,0,0,0,0.021266,0.99425
0,0,0,0,0.021267,0.99425
0,0,0,0,0.021268,0.99426
0,0,0,0,0.02127,0.99427
0,0,0,0,0.021271,0.99427
0,0,0,0,0.021272,0.99428
0,0,0,0,0.021273,0.99428
0,0,0,0,0.021274,0.99429
0,0,0,0,0.021275,0.99429
0,0,0,0,0.021276,0.9943
0,0,0,0,0.021277,0.9943
0,0,0,0,0.021278,0.99431
0,0,0,0,0.021279,0.99431
0,0,0,0,0.021281,0.99432
0,0,0,0,0.021282,0.99432
0,0,0,0,0.021283,0.99433
0,0,0,0,0.021284,0.99433
0,0,0,0,0.021285,0.99434
0,0,0,0,0.021286,0.99434
0,0,0,0,0.021287,0.99435
0,0,0,0,0.021288,0.99435
0,0,0,0,0.021289,0.99436
0,0,0,0,0.02129,0.99436
0,0,0,0,0.021292,0.99437
0,0,0,0,0.021293,0.99437
0,0,0,0,0.021294,0.99438
0,0,0,0,0.021295,0.99438
0,0,0,0,0.021296,0.99439
0,0,0,0,0.021297,0.99439
0,0,0,0,0.021298,0.9944
0,0,0,0,0.021299,0.9944
0,0,0,0,0.0213,0.99441
0,0,0,0,0.021302,0.99441
0,0,0,0,0.021303,0.99442
0,0,0,0,0.021304,0.99442
0,0,0,0,0.021305,0.99443
0,0,0,0,0.021306,0.99443
0,0,0,0,0.021307,0.99443
0,0,0,0,0.021308,0.99444
0,0,0,0,0.021309,0.99444
0,0,0,0,0.02131,0.99445
0,0,0,0,0.021311,0.99445
0,0,0,0,0.021313,0.99446
0,0,0,0,0.021314,0.99446
0,0,0,0,0.021315,0.99447
0,0,0,0,0.021316,0.99447
0,0,0,0,0.021317,0.99448
0,0,0,0,0.021318,0.99448
0,0,0,0,0.021319,0.99448
0,0,0,0,0.02132,0.99449
0,0,0,0,0.021321,0.99449
0,0,0,0,0.021322,0.9945
0,0,0,0,0.021324,0.9945
0,0,0,0,0.021325,0.99451
0,0,0,0,0.021326,0.99451
0,0,0,0,0.021327,0.99452
0,0,0,0,0.021328,0.99452
0,0,0,0,0.021329,0.99452
0,0,0,0,0.02133,0.99453
0,0,0,0,0.021331,0.99453
0,0,0,0,0.021332,0.99454
0,0,0,0,0.021333,0.99454
0,0,0,0,0.021335,0.99455
0,0,0,0,0.021336,0.99455
0,0,0,0,0.021337,0.99455
0,0,0,0,0.021338,0.99456
0,0,0,0,0.021339,0.99456
0,0,0,0,0.02134,0.99457
0,0,0,0,0.021341,0.99457
0,0,0,0,0.021342,0.99457
0,0,0,0,0.021343,0.99458
0,0,0,0,0.021344,0.99458
0,0,0,0,0.021346,0.99459
0,0,0,0,0.021347,0.99459
0,0,0,0,0.021348,0.99459
0,0,0,0,0.021349,0.9946
0,0,0,0,0.02135,0.9946
0,0,0,0,0.021351,0.99461
0,0,0,0,0.021352,0.99461
0,0,0,0,0.021353,0.99461
0,0,0,0,0.021354,0.99462
0,0,0,0,0.021356,0.99462
0,0,0,0,0.021357,0.99463
0,0,0,0,0.021358,0.99463
0,0,0,0,0.021359,0.99463
0,0,0,0,0.02136,0.99464
0,0,0,0,0.021361,0.99464
0,0,0,0,0.021362,0.99465
0,0,0,0,0.021363,0.99465
0,0,0,0,0.021364,0.99465
0,0,0,0,0.021365,0.99466
0,0,0,0,0.021367,0.99466
0,0,0,0,0.021368,0.99466
0,0,0,0,0.021369,0.99467
0,0,0,0,0.02137,0.99467
0,0,0,0,0.021371,0.99467
0,0,0,0,0.021372,0.99468
0,0,0,0,0.021373,0.99468
0,0,0,0,0.021374,0.99469
0,0,0,0,0.021375,0.99469
0,0,0,0,0.021376,0.99469
0,0,0,0,0.021378,0.9947
0,0,0,0,0.021379,0.9947
0,0,0,0,0.02138,0.9947
0,0,0,0,0.021381,0.99471
0,0,0,0,0.021382,0.99471
0,0,0,0,0.021383,0.99471
0,0,0,0,0.021384,0.99472
0,0,0,0,0.021385,0.99472
0,0,0,0,0.021386,0.99472
0,0,0,0,0.021387,0.99473
0,0,0,0,0.021389,0.99473
0,0,0,0,0.02139,0.99473
0,0,0,0,0.021391,0.99474
0,0,0,0,0.021392,0.99474
0,0,0,0,0.021393,0.99474
0,0,0,0,0.021394,0.99475
0,0,0,0,0.021395,0.99475
0,0,0,0,0.021396,0.99475
0,0,0,0,0.021397,0.99476
0,0,0,0,0.021398,0.99476
0,0,0,0,0.0214,0.99476
0,0,0,0,0.021401,0.99477
0,0,0,0,0.021402,0.99477
0,0,0,0,0.021403,0.99477
0,0,0,0,0.021404,0.99478
0,0,0,0,0.021405,0.99478
0,0,0,0,0.021406,0.99478
0,0,0,0,0.021407,0.99478
0,0,0,0,0.021408,0.99479
0,0,0,0,0.02141,0.99479
0,0,0,0,0.021411,0.99479
0,0,0,0,0.021412,0.9948
0,0,0,0,0.021413,0.9948
0,0,0,0,0.021414,0.9948
0,0,0,0,0.021415,0.99481
0,0,0,0,0.021416,0.99481
0,0,0,0,0.021417,0.99481
0,0,0,0,0.021418,0.99481
0,0,0,0,0.021419,0.99482
0,0,0,0,0.021421,0.99482
0,0,0,0,0.021422,0.99482
0,0,0,0,0.021423,0.99483
0,0,0,0,0.021424,0.99483
0,0,0,0,0.021425,0.99483
0,0,0,0,0.021426,0.99483
0,0,0,0,0.021427,0.99484
0,0,0,0,0.021428,0.99484
0,0,0,0,0.021429,0.99484
0,0,0,0,0.02143,0.99485
0,0,0,0,0.021432,0.99485
0,0,0,0,0.021433,0.99485
0,0,0,0,0.021434,0.99485
0,0,0,0,0.021435,0.99486
0,0,0,0,0.021436,0.99486
0,0,0,0,0.021437,0.99486
0,0,0,0,0.021438,0.99487
0,0,0,0,0.021439,0.99487
0,0,0,0,0.02144,0.99487
0,0,0,0,0.021441,0.99487
0,0,0,0,0.021443,0.99488
0,0,0,0,0.021444,0.99488
0,0,0,0,0.021445,0.99488
0,0,0,0,0.021446,0.99488
0,0,0,0,0.021447,0.99489
0,0,0,0,0.021448,0.99489
0,0,0,0,0.021449,0.99489
0,0,0,0,0.02145,0.99489
0,0,0,0,0.021451,0.9949
0,0,0,0,0.021453,0.9949
0,0,0,0,0.021454,0.9949
0,0,0,0,0.021455,0.9949
0,0,0,0,0.021456,0.99491
0,0,0,0,0.021457,0.99491
0,0,0,0,0.021458,0.99491
0,0,0,0,0.021459,0.99491
0,0,0,0,0.02146,0.99491
0,0,0,0,0.021461,0.99492
0,0,0,0,0.021462,0.99492
0,0,0,0,0.021464,0.99492
0,0,0,0,0.021465,0.99492
0,0,0,0,0.021466,0.99493
0,0,0,0,0.021467,0.99493
0,0,0,0,0.021468,0.99493
0,0,0,0,0.021469,0.99493
0,0,0,0,0.02147,0.99493
0,0,0,0,0.021471,0.99494
0,0,0,0,0.021472,0.99494
0,0,0,0,0.021473,0.99494
0,0,0,0,0.021475,0.99494
0,0,0,0,0.021476,0.99495
0,0,0,0,0.021477,0.99495
0,0,0,0,0.021478,0.99495
0,0,0,0,0.021479,0.99495
0,0,0,0,0.02148,0.99495
0,0,0,0,0.021481,0.99496
0,0,0,0,0.021482,0.99496
0,0,0,0,0.021483,0.99496
0,0,0,0,0.021484,0.99496
0,0,0,0,0.021486,0.99496
0,0,0,0,0.021487,0.99497
0,0,0,0,0.021488,0.99497
0,0,0,0,0.021489,0.99497
0,0,0,0,0.02149,0.99497
0,0,0,0,0.021491,0.99497
0,0,0,0,0.021492,0.99497
0,0,0,0,0.021493,0.99498
0,0,0,0,0.021494,0.99498
0,0,0,0,0.021495,0.99498
0,0,0,0,0.021497,0.99498
0,0,0,0,0.021498,0.99498
0,0,0,0,0.021499,0.99499
0,0,0,0,0.0215,0.99499
0,0,0,0,0.021501,0.99499
0,0,0,0,0.021502,0.99499
0,0,0,0,0.021503,0.99499
0,0,0,0,0.021504,0.99499
0,0,0,0,0.021505,0.995
0,0,0,0,0.021507,0.995
0,0,0,0,0.021508,0.995
0,0,0,0,0.021509,0.995
0,0,0,0,0.02151,0.995
0,0,0,0,0.021511,0.995
0,0,0,0,0.021512,0.99501
0,0,0,0,0.021513,0.99501
0,0,0,0,0.021514,0.99501
0,0,0,0,0.021515,0.99501
0,0,0,0,0.021516,0.99501
0,0,0,0,0.021518,0.99501
0,0,0,0,0.021519,0.99501
0,0,0,0,0.02152,0.99502
0,0,0,0,0.021521,0.99502
0,0,0,0,0.021522,0.99502
0,0,0,0,0.021523,0.99502
0,0,0,0,0.021524,0.99502
0,0,0,0,0.021525,0.99502
0,0,0,0,0.021526,0.99502
0,0,0,0,0.021527,0.99503
0,0,0,0,0.021529,0.99503
0,0,0,0,0.02153,0.99503
0,0,0,0,0.021531,0.99503
0,0,0,0,0.021532,0.99503
0,0,0,0,0.021533,0.99503
0,0,0,0,0.021534,0.99503
0,0,0,0,0.021535,0.99504
0,0,0,0,0.021536,0.99504
0,0,0,0,0.021537,0.99504
0,0,0,0,0.021538,0.99504
0,0,0,0,0.02154,0.99504
0,0,0,0,0.021541,0.99504
0,0,0,0,0.021542,0.99504
0,0,0,0,0.021543,0.99504
0,0,0,0,0.021544,0.99504
0,0,0,0,0.021545,0.99505
0,0,0,0,0.021546,0.99505
0,0,0,0,0.021547,0.99505
0,0,0,0,0.021548,0.99505
0,0,0,0,0.02155,0.99505
0,0,0,0,0.021551,0.99505
0,0,0,0,0.021552,0.99505
0,0,0,0,0.021553,0.99505
0,0,0,0,0.021554,0.99505
0,0,0,0,0.021555,0.99506
0,0,0,0,0.021556,0.99506
0,0,0,0,0.021557,0.99506
0,0,0,0,0.021558,0.99506
0,0,0,0,0.021559,0.99506
0,0,0,0,0.021561,0.99506
0,0,0,0,0.021562,0.99506
0,0,0,0,0.021563,0.99506
0,0,0,0,0.021564,0.99506
0,0,0,0,0.021565,0.99506
0,0,0,0,0.021566,0.99507
0,0,0,0,0.021567,0.99507
0,0,0,0,0.021568,0.99507
0,0,0,0,0.021569,0.99507
0,0,0,0,0.02157,0.99507
0,0,0,0,0.021572,0.99507
0,0,0,0,0.021573,0.99507
0,0,0,0,0.021574,0.99507
0,0,0,0,0.021575,0.99507
0,0,0,0,0.021576,0.99507
0,0,0,0,0.021577,0.99507
0,0,0,0,0.021578,0.99507
0,0,0,0,0.021579,0.99507
0,0,0,0,0.02158,0.99507
0,0,0,0,0.021581,0.99508
0,0,0,0,0.021583,0.99508
0,0,0,0,0.021584,0.99508
0,0,0,0,0.021585,0.99508
0,0,0,0,0.021586,0.99508
0,0,0,0,0.021587,0.99508
0,0,0,0,0.021588,0.99508
0,0,0,0,0.021589,0.99508
0,0,0,0,0.02159,0.99508
0,0,0,0,0.021591,0.99508
0,0,0,0,0.021592,0.99508
0,0,0,0,0.021594,0.99508
0,0,0,0,0.021595,0.99508
0,0,0,0,0.021596,0.99508
0,0,0,0,0.021597,0.99508
0,0,0,0,0.021598,0.99508
0,0,0,0,0.021599,0.99508
0,0,0,0,0.0216,0.99508
0,0,0,0,0.021601,0.99508
0,0,0,0,0.021602,0.99508
0,0,0,0,0.021604,0.99508
0,0,0,0,0.021605,0.99508
0,0,0,0,0.021606,0.99509
0,0,0,0,0.021607,0.99509
0,0,0,0,0.021608,0.99509
0,0,0,0,0.021609,0.99509
0,0,0,0,0.02161,0.99509
0,0,0,0,0.021611,0.99509
0,0,0,0,0.021612,0.99509
0,0,0,0,0.021613,0.99509
0,0,0,0,0.021615,0.99509
0,0,0,0,0.021616,0.99509
0,0,0,0,0.021617,0.99509
0,0,0,0,0.021618,0.99509
0,0,0,0,0.021619,0.99509
0,0,0,0,0.02162,0.99509
0,0,0,0,0.021621,0.99509
0,0,0,0,0.021622,0.99509
0,0,0,0,0.021623,0.99509
0,0,0,0,0.021624,0.99509
0,0,0,0,0.021626,0.99509
0,0,0,0,0.021627,0.99509
0,0,0,0,0.021628,0.99509
0,0,0,0,0.021629,0.99509
0,0,0,0,0.02163,0.99509
0,0,0,0,0.021631,0.99509
0,0,0,0,0.021632,0.99509
0,0,0,0,0.021633,0.99509
0,0,0,0,0.021634,0.99509
0,0,0,0,0.021635,0.99509
0,0,0,0,0.021637,0.99509
0,0,0,0,0.021638,0.99508
0,0,0,0,0.021639,0.99508
0,0,0,0,0.02164,0.99508
0,0,0,0,0.021641,0.99508
0,0,0,0,0.021642,0.99508
0,0,0,0,0.021643,0.99508
0,0,0,0,0.021644,0.99508
0,0,0,0,0.021645,0.99508
0,0,0,0,0.021646,0.99508
0,0,0,0,0.021648,0.99508
0,0,0,0,0.021649,0.99508
0,0,0,0,0.02165,0.99508
0,0,0,0,0.021651,0.99508
0,0,0,0,0.021652,0.99508
0,0,0,0,0.021653,0.99508
0,0,0,0,0.021654,0.99508
0,0,0,0,0.021655,0.99508
0,0,0,0,0.021656,0.99508
0,0,0,0,0.021658,0.99508
0,0,0,0,0.021659,0.99508
0,0,0,0,0.02166,0.99508
0,0,0,0,0.021661,0.99508
0,0,0,0,0.021662,0.99507
0,0,0,0,0.021663,0.99507
0,0,0,0,0.021664,0.99507
0,0,0,0,0.021665,0.99507
0,0,0,0,0.021666,0.99507
0,0,0,0,0.021667,0.99507
0,0,0,0,0.021669,0.99507
0,0,0,0,0.02167,0.99507
0,0,0,0,0.021671,0.99507
0,0,0,0,0.021672,0.99507
0,0,0,0,0.021673,0.99507
0,0,0,0,0.021674,0.99507
0,0,0,0,0.021675,0.99507
0,0,0,0,0.021676,0.99507
0,0,0,0,0.021677,0.99506
0,0,0,0,0.021678,0.99506
0,0,0,0,0.02168,0.99506
0,0,0,0,0.021681,0.99506
0,0,0,0,0.021682,0.99506
0,0,0,0,0.021683,0.99506
0,0,0,0,0.021684,0.99506
0,0,0,0,0.021685,0.99506
0,0,0,0,0.021686,0.99506
0,0,0,0,0.021687,0.99506
0,0,0,0,0.021688,0.99505
0,0,0,0,0.021689,0.99505
0,0,0,0,0.021691,0.99505
0,0,0,0,0.021692,0.99505
0,0,0,0,0.021693,0.99505
0,0,0,0,0.021694,0.99505
0,0,0,0,0.021695,0.99505
0,0,0,0,0.021696,0.99505
0,0,0,0,0.021697,0.99505
0,0,0,0,0.021698,0.99505
0,0,0,0,0.021699,0.99504
0,0,0,0,0.021701,0.99504
0,0,0,0,0.021702,0.99504
0,0,0,0,0.021703,0.99504
0,0,0,0,0.021704,0.99504
0,0,0,0,0.021705,0.99504
0,0,0,0,0.021706,0.99504
0,0,0,0,0.021707,0.99504
0,0,0,0,0.021708,0.99503
0,0,0,0,0.021709,0.99503
0,0,0,0,0.02171,0.99503
0,0,0,0,0.021712,0.99503
0,0,0,0,0.021713,0.99503
0,0,0,0,0.021714,0.99503
0,0,0,0,0.021715,0.99503
0,0,0,0,0.021716,0.99502
0,0,0,0,0.021717,0.99502
0,0,0,0,0.021718,0.99502
0,0,0,0,0.021719,0.99502
0,0,0,0,0.02172,0.99502
0,0,0,0,0.021721,0.99502
0,0,0,0,0.021723,0.99502
0,0,0,0,0.021724,0.99501
0,0,0,0,0.021725,0.99501
0,0,0,0,0.021726,0.99501
0,0,0,0,0.021727,0.99501
0,0,0,0,0.021728,0.99501
0,0,0,0,0.021729,0.99501
0,0,0,0,0.02173,0.995
0,0,0,0,0.021731,0.995
0,0,0,0,0.021732,0.995
0,0,0,0,0.021734,0.995
0,0,0,0,0.021735,0.995
0,0,0,0,0.021736,0.995
0,0,0,0,0.021737,0.99499
0,0,0,0,0.021738,0.99499
0,0,0,0,0.021739,0.99499
0,0,0,0,0.02174,0.99499
0,0,0,0,0.021741,0.99499
0,0,0,0,0.021742,0.99499
0,0,0,0,0.021743,0.99498
0,0,0,0,0.021745,0.99498
0,0,0,0,0.021746,0.99498
0,0,0,0,0.021747,0.99498
0,0,0,0,0.021748,0.99498
0,0,0,0,0.021749,0.99497
0,0,0,0,0.02175,0.99497
0,0,0,0,0.021751,0.99497
0,0,0,0,0.021752,0.99497
0,0,0,0,0.021753,0.99497
0,0,0,0,0.021755,0.99496
0,0,0,0,0.021756,0.99496
0,0,0,0,0.021757,0.99496
0,0,0,0,0.021758,0.99496
0,0,0,0,0.021759,0.99496
0,0,0,0,0.02176,0.99495
0,0,0,0,0.021761,0.99495
0,0,0,0,0.021762,0.99495
0,0,0,0,0.021763,0.99495
0,0,0,0,0.021764,0.99495
0,0,0,0,0.021766,0.99494
0,0,0,0,0.021767,0.99494
0,0,0,0,0.021768,0.99494
0,0,0,0,0.021769,0.99494
0,0,0,0,0.02177,0.99494
0,0,0,0,0.021771,0.99493
0,0,0,0,0.021772,0.99493
0,0,0,0,0.021773,0.99493
0,0,0,0,0.021774,0.99493
0,0,0,0,0.021775,0.99492
0,0,0,0,0.021777,0.99492
0,0,0,0,0.021778,0.99492
0,0,0,0,0.021779,0.99492
0,0,0,0,0.02178,0.99491
0,0,0,0,0.021781,0.99491
0,0,0,0,0.021782,0.99491
0,0,0,0,0.021783,0.99491
0,0,0,0,0.021784,0.99491
0,0,0,0,0.021785,0.9949
0,0,0,0,0.021786,0.9949
0,0,0,0,0.021788,0.9949
0,0,0,0,0.021789,0.9949
0,0,0,0,0.02179,0.99489
0,0,0,0,0.021791,0.99489
0,0,0,0,0.021792,0.99489
0,0,0,0,0.021793,0.99489
0,0,0,0,0.021794,0.99488
0,0,0,0,0.021795,0.99488
0,0,0,0,0.021796,0.99488
0,0,0,0,0.021798,0.99488
0,0,0,0,0.021799,0.99487
0,0,0,0,0.0218,0.99487
0,0,0,0,0.021801,0.99487
0,0,0,0,0.021802,0.99487
0,0,0,0,0.021803,0.99486
0,0,0,0,0.021804,0.99486
0,0,0,0,0.021805,0.99486
0,0,0,0,0.021806,0.99485
0,0,0,0,0.021807,0.99485
0,0,0,0,0.021809,0.99485
0,0,0,0,0.02181,0.99485
0,0,0,0,0.021811,0.99484
0,0,0,0,0.021812,0.99484
0,0,0,0,0.021813,0.99484
0,0,0,0,0.021814,0.99483
0,0,0,0,0.021815,0.99483
0,0,0,0,0.021816,0.99483
0,0,0,0,0.021817,0.99483
0,0,0,0,0.021818,0.99482
0,0,0,0,0.02182,0.99482
0,0,0,0,0.021821,0.99482
0,0,0,0,0.021822,0.99481
0,0,0,0,0.021823,0.99481
0,0,0,0,0.021824,0.99481
0,0,0,0,0.021825,0.9948
0,0,0,0,0.021826,0.9948
0,0,0,0,0.021827,0.9948
0,0,0,0,0.021828,0.9948
0,0,0,0,0.021829,0.99479
0,0,0,0,0.021831,0.99479
0,0,0,0,0.021832,0.99479
0,0,0,0,0.021833,0.99478
0,0,0,0,0.021834,0.99478
0,0,0,0,0.021835,0.99478
0,0,0,0,0.021836,0.99477
0,0,0,0,0.021837,0.99477
0,0,0,0,0.021838,0.99477
0,0,0,0,0.021839,0.99476
0,0,0,0,0.02184,0.99476
0,0,0,0,0.021842,0.99476
0,0,0,0,0.021843,0.99476
0,0,0,0,0.021844,0.99475
0,0,0,0,0.021845,0.99475
0,0,0,0,0.021846,0.99475
0,0,0,0,0.021847,0.99474
0,0,0,0,0.021848,0.99474
0,0,0,0,0.021849,0.99474
0,0,0,0,0.02185,0.99473
0,0,0,0,0.021852,0.99473
0,0,0,0,0.021853,0.99472
0,0,0,0,0.021854,0.99472
0,0,0,0,0.021855,0.99472
0,0,0,0,0.021856,0.99471
0,0,0,0,0.021857,0.99471
0,0,0,0,0.021858,0.99471
0,0,0,0,0.021859,0.9947
0,0,0,0,0.02186,0.9947
0,0,0,0,0.021861,0.9947
0,0,0,0,0.021863,0.99469
0,0,0,0,0.021864,0.99469
0,0,0,0,0.021865,0.99469
0,0,0,0,0.021866,0.99468
0,0,0,0,0.021867,0.99468
0,0,0,0,0.021868,0.99467
0,0,0,0,0.021869,0.99467
0,0,0,0,0.02187,0.99467
0,0,0,0,0.021871,0.99466
0,0,0,0,0.021872,0.99466
0,0,0,0,0.021874,0.99466
0,0,0,0,0.021875,0.99465
0,0,0,0,0.021876,0.99465
0,0,0,0,0.021877,0.99464
0,0,0,0,0.021878,0.99464
0,0,0,0,0.021879,0.99464
0,0,0,0,0.02188,0.99463
0,0,0,0,0.021881,0.99463
0,0,0,0,0.021882,0.99463
0,0,0,0,0.021883,0.99462
0,0,0,0,0.021885,0.99462
0,0,0,0,0.021886,0.99461
0,0,0,0,0.021887,0.99461
0,0,0,0,0.021888,0.99461
0,0,0,0,0.021889,0.9946
0,0,0,0,0.02189,0.9946
0,0,0,0,0.021891,0.99459
0,0,0,0,0.021892,0.99459
0,0,0,0,0.021893,0.99459
0,0,0,0,0.021894,0.99458
0,0,0,0,0.021896,0.99458
0,0,0,0,0.021897,0.99457
0,0,0,0,0.021898,0.99457
0,0,0,0,0.021899,0.99457
0,0,0,0,0.0219,0.99456
0,0,0,0,0.021901,0.99456
0,0,0,0,0.021902,0.99455
0,0,0,0,0.021903,0.99455
0,0,0,0,0.021904,0.99454
0,0,0,0,0.021906,0.99454
0,0,0,0,0.021907,0.99454
0,0,0,0,0.021908,0.99453
0,0,0,0,0.021909,0.99453
0,0,0,0,0.02191,0.99452
0,0,0,0,0.021911,0.99452
0,0,0,0,0.021912,0.99452
0,0,0,0,0.021913,0.99451
0,0,0,0,0.021914,0.99451
0,0,0,0,0.021915,0.9945
0,0,0,0,0.021917,0.9945
0,0,0,0,0.021918,0.99449
0,0,0,0,0.021919,0.99449
0,0,0,0,0.02192,0.99448
0,0,0,0,0.021921,0.99448
0,0,0,0,0.021922,0.99448
0,0,0,0,0.021923,0.99447
0,0,0,0,0.021924,0.99447
0,0,0,0,0.021925,0.99446
0,0,0,0,0.021926,0.99446
0,0,0,0,0.021928,0.99445
0,0,0,0,0.021929,0.99445
0,0,0,0,0.02193,0.99444
0,0,0,0,0.021931,0.99444
0,0,0,0,0.021932,0.99443
0,0,0,0,0.021933,0.99443
0,0,0,0,0.021934,0.99442
0,0,0,0,0.021935,0.99442
0,0,0,0,0.021936,0.99441
0,0,0,0,0.021937,0.99441
0,0,0,0,0.021939,0.9944
0,0,0,0,0.02194,0.9944
0,0,0,0,0.021941,0.9944
0,0,0,0,0.021942,0.99439
0,0,0,0,0.021943,0.99439
0,0,0,0,0.021944,0.99438
0,0,0,0,0.021945,0.99438
0,0,0,0,0.021946,0.99437
0,0,0,0,0.021947,0.99437
0,0,0,0,0.021949,0.99436
0,0,0,0,0.02195,0.99436
0,0,0,0,0.021951,0.99435
0,0,0,0,0.021952,0.99435
0,0,0,0,0.021953,0.99434
0,0,0,0,0.021954,0.99434
0,0,0,0,0.021955,0.99433
0,0,0,0,0.021956,0.99433
0,0,0,0,0.021957,0.99432
0,0,0,0,0.021958,0.99432
0,0,0,0,0.02196,0.99431
0,0,0,0,0.021961,0.9943
0,0,0,0,0.021962,0.9943
0,0,0,0,0.021963,0.99429
0,0,0,0,0.021964,0.99429
0,0,0,0,0.021965,0.99428
0,0,0,0,0.021966,0.99428
0,0,0,0,0.021967,0.99427
0,0,0,0,0.021968,0.99427
0,0,0,0,0.021969,0.99426
0,0,0,0,0.021971,0.99426
0,0,0,0,0.021972,0.99425
0,0,0,0,0.021973,0.99425
0,0,0,0,0.021974,0.99424
0,0,0,0,0.021975,0.99423
0,0,0,0,0.021976,0.99423
0,0,0,0,0.021977,0.99422
0,0,0,0,0.021978,0.99422
0,0,0,0,0.021979,0.99421
0,0,0,0,0.02198,0.99421
0,0,0,0,0.021982,0.9942
0,0,0,0,0.021983,0.9942
0,0,0,0,0.021984,0.99419
0,0,0,0,0.021985,0.99418
0,0,0,0,0.021986,0.99418
0,0,0,0,0.021987,0.99417
0,0,0,0,0.021988,0.99417
0,0,0,0,0.021989,0.99416
0,0,0,0,0.02199,0.99416
0,0,0,0,0.021991,0.99415
0,0,0,0,0.021993,0.99414
0,0,0,0,0.021994,0.99414
0,0,0,0,0.021995,0.99413
0,0,0,0,0.021996,0.99413
0,0,0,0,0.021997,0.99412
0,0,0,0,0.021998,0.99412
0,0,0,0,0.021999,0.99411
0,0,0,0,0.022,0.9941
0,0,0,0,0.022001,0.9941
0,0,0,0,0.022003,0.99409
0,0,0,0,0.022004,0.99409
0,0,0,0,0.022005,0.99408
0,0,0,0,0.022006,0.99408
0,0,0,0,0.022007,0.99407
0,0,0,0,0.022008,0.99406
0,0,0,0,0.022009,0.99406
0,0,0,0,0.02201,0.99405
0,0,0,0,0.022011,0.99404
0,0,0,0,0.022012,0.99404
0,0,0,0,0.022014,0.99403
0,0,0,0,0.022015,0.99403
0,0,0,0,0.022016,0.99402
0,0,0,0,0.022017,0.99401
0,0,0,0,0.022018,0.99401
0,0,0,0,0.022019,0.994
0,0,0,0,0.02202,0.994
0,0,0,0,0.022021,0.99399
0,0,0,0,0.022022,0.99398
0,0,0,0,0.022023,0.99398
0,0,0,0,0.022025,0.99397
0,0,0,0,0.022026,0.99396
0,0,0,0,0.022027,0.99396
0,0,0,0,0.022028,0.99395
0,0,0,0,0.022029,0.99395
0,0,0,0,0.02203,0.99394
0,0,0,0,0.022031,0.99393
0,0,0,0,0.022032,0.99393
0,0,0,0,0.022033,0.99392
0,0,0,0,0.022034,0.99391
0,0,0,0,0.022036,0.99391
0,0,0,0,0.022037,0.9939
0,0,0,0,0.022038,0.99389
0,0,0,0,0.022039,0.99389
0,0,0,0,0.02204,0.99388
0,0,0,0,0.022041,0.99387
0,0,0,0,0.022042,0.99387
0,0,0,0,0.022043,0.99386
0,0,0,0,0.022044,0.99386
0,0,0,0,0.022045,0.99385
0,0,0,0,0.022047,0.99384
0,0,0,0,0.022048,0.99384
0,0,0,0,0.022049,0.99383
0,0,0,0,0.02205,0.99382
0,0,0,0,0.022051,0.99382
0,0,0,0,0.022052,0.99381
0,0,0,0,0.022053,0.9938
0,0,0,0,0.022054,0.9938
0,0,0,0,0.022055,0.99379
0,0,0,0,0.022057,0.99378
0,0,0,0,0.022058,0.99378
0,0,0,0,0.022059,0.99377
0,0,0,0,0.02206,0.99376
0,0,0,0,0.022061,0.99376
0,0,0,0,0.022062,0.99375
0,0,0,0,0.022063,0.99374
0,0,0,0,0.022064,0.99374
0,0,0,0,0.022065,0.99373
0,0,0,0,0.022066,0.99372
0,0,0,0,0.022068,0.99372
0,0,0,0,0.022069,0.99371
0,0,0,0,0.02207,0.9937
0,0,0,0,0.022071,0.99369
0,0,0,0,0.022072,0.99369
0,0,0,0,0.022073,0.99368
0,0,0,0,0.022074,0.99367
0,0,0,0,0.022075,0.99367
0,0,0,0,0.022076,0.99366
0,0,0,0,0.022077,0.99365
0,0,0,0,0.022079,0.99365
0,0,0,0,0.02208,0.99364
0,0,0,0,0.022081,0.99363
0,0,0,0,0.022082,0.99362
0,0,0,0,0.022083,0.99362
0,0,0,0,0.022084,0.99361
0,0,0,0,0.022085,0.9936
0,0,0,0,0.022086,0.9936
0,0,0,0,0.022087,0.99359
0,0,0,0,0.022088,0.99358
0,0,0,0,0.02209,0.99357
0,0,0,0,0.022091,0.99357
0,0,0,0,0.022092,0.99356
0,0,0,0,0.022093,0.99355
0,0,0,0,0.022094,0.99355
0,0,0,0,0.022095,0.99354
0,0,0,0,0.022096,0.99353
0,0,0,0,0.022097,0.99352
0,0,0,0,0.022098,0.99352
0,0,0,0,0.0221,0.99351
0,0,0,0,0.022101,0.9935
0,0,0,0,0.022102,0.9935
0,0,0,0,0.022103,0.99349
0,0,0,0,0.022104,0.99348
0,0,0,0,0.022105,0.99347
0,0,0,0,0.022106,0.99346
0,0,0,0,0.022107,0.99346
0,0,0,0,0.022108,0.99345
0,0,0,0,0.022109,0.99344
0,0,0,0,0.022111,0.99343
0,0,0,0,0.022112,0.99343
0,0,0,0,0.022113,0.99342
0,0,0,0,0.022114,0.99341
0,0,0,0,0.022115,0.9934
0,0,0,0,0.022116,0.9934
0,0,0,0,0.022117,0.99339
0,0,0,0,0.022118,0.99338
0,0,0,0,0.022119,0.99337
0,0,0,0,0.02212,0.99336
0,0,0,0,0.022122,0.99336
0,0,0,0,0.022123,0.99335
0,0,0,0,0.022124,0.99334
0,0,0,0,0.022125,0.99333
0,0,0,0,0.022126,0.99333
0,0,0,0,0.022127,0.99332
0,0,0,0,0.022128,0.99331
0,0,0,0,0.022129,0.9933
0,0,0,0,0.02213,0.9933
0,0,0,0,0.022131,0.99329
0,0,0,0,0.022133,0.99328
0,0,0,0,0.022134,0.99327
0,0,0,0,0.022135,0.99326
0,0,0,0,0.022136,0.99326
0,0,0,0,0.022137,0.99325
0,0,0,0,0.022138,0.99324
0,0,0,0,0.022139,0.99323
0,0,0,0,0.02214,0.99322
0,0,0,0,0.022141,0.99321
0,0,0,0,0.022142,0.99321
0,0,0,0,0.022144,0.9932
0,0,0,0,0.022145,0.99319
0,0,0,0,0.022146,0.99318
0,0,0,0,0.022147,0.99317
0,0,0,0,0.022148,0.99317
0,0,0,0,0.022149,0.99316
0,0,0,0,0.02215,0.99315
0,0,0,0,0.022151,0.99314
0,0,0,0,0.022152,0.99313
0,0,0,0,0.022154,0.99312
0,0,0,0,0.022155,0.99312
0,0,0,0,0.022156,0.99311
0,0,0,0,0.022157,0.9931
0,0,0,0,0.022158,0.99309
0,0,0,0,0.022159,0.99308
0,0,0,0,0.02216,0.99308
0,0,0,0,0.022161,0.99307
0,0,0,0,0.022162,0.99306
0,0,0,0,0.022163,0.99305
0,0,0,0,0.022165,0.99304
0,0,0,0,0.022166,0.99303
0,0,0,0,0.022167,0.99303
0,0,0,0,0.022168,0.99302
0,0,0,0,0.022169,0.99301
0,0,0,0,0.02217,0.993
0,0,0,0,0.022171,0.99299
0,0,0,0,0.022172,0.99298
0,0,0,0,0.022173,0.99297
0,0,0,0,0.022174,0.99297
0,0,0,0,0.022176,0.99296
0,0,0,0,0.022177,0.99295
0,0,0,0,0.022178,0.99294
0,0,0,0,0.022179,0.99293
0,0,0,0,0.02218,0.99292
0,0,0,0,0.022181,0.99291
0,0,0,0,0.022182,0.99291
0,0,0,0,0.022183,0.9929
0,0,0,0,0.022184,0.99289
0,0,0,0,0.022185,0.99288
0,0,0,0,0.022187,0.99287
0,0,0,0,0.022188,0.99286
0,0,0,0,0.022189,0.99285
0,0,0,0,0.02219,0.99284
0,0,0,0,0.022191,0.99284
0,0,0,0,0.022192,0.99283
0,0,0,0,0.022193,0.99282
0,0,0,0,0.022194,0.99281
0,0,0,0,0.022195,0.9928
0,0,0,0,0.022197,0.99279
0,0,0,0,0.022198,0.99278
0,0,0,0,0.022199,0.99277
0,0,0,0,0.0222,0.99276
0,0,0,0,0.022201,0.99276
0,0,0,0,0.022202,0.99275
0,0,0,0,0.022203,0.99274
0,0,0,0,0.022204,0.99273
0,0,0,0,0.022205,0.99272
0,0,0,0,0.022206,0.99271
0,0,0,0,0.022208,0.9927
0,0,0,0,0.022209,0.99269
0,0,0,0,0.02221,0.99268
0,0,0,0,0.022211,0.99267
0,0,0,0,0.022212,0.99267
0,0,0,0,0.022213,0.99266
0,0,0,0,0.022214,0.99265
0,0,0,0,0.022215,0.99264
0,0,0,0,0.022216,0.99263
0,0,0,0,0.022217,0.99262
0,0,0,0,0.022219,0.99261
0,0,0,0,0.02222,0.9926
0,0,0,0,0.022221,0.99259
0,0,0,0,0.022222,0.99258
0,0,0,0,0.022223,0.99257
0,0,0,0,0.022224,0.99256
0,0,0,0,0.022225,0.99255
0,0,0,0,0.022226,0.99254
0,0,0,0,0.022227,0.99253
0,0,0,0,0.022228,0.99252
0,0,0,0,0.02223,0.99252
0,0,0,0,0.022231,0.99251
0,0,0,0,0.022232,0.9925
0,0,0,0,0.022233,0.99249
0,0,0,0,0.022234,0.99248
0,0,0,0,0.022235,0.99247
0,0,0,0,0.022236,0.99246
0,0,0,0,0.022237,0.99245
0,0,0,0,0.022238,0.99244
0,0,0,0,0.022239,0.99243
0,0,0,0,0.022241,0.99242
0,0,0,0,0.022242,0.99241
0,0,0,0,0.022243,0.9924
0,0,0,0,0.022244,0.99239
0,0,0,0,0.022245,0.99238
0,0,0,0,0.022246,0.99237
0,0,0,0,0.022247,0.99236
0,0,0,0,0.022248,0.99235
0,0,0,0,0.022249,0.99234
0,0,0,0,0.022251,0.99233
0,0,0,0,0.022252,0.99232
0,0,0,0,0.022253,0.99231
0,0,0,0,0.022254,0.9923
0,0,0,0,0.022255,0.99229
0,0,0,0,0.022256,0.99228
0,0,0,0,0.022257,0.99227
0,0,0,0,0.022258,0.99226
0,0,0,0,0.022259,0.99225
0,0,0,0,0.02226,0.99224
0,0,0,0,0.022262,0.99223
0,0,0,0,0.022263,0.99222
0,0,0,0,0.022264,0.99221
0,0,0,0,0.022265,0.9922
0,0,0,0,0.022266,0.99219
0,0,0,0,0.022267,0.99218
0,0,0,0,0.022268,0.99217
0,0,0,0,0.022269,0.99216
0,0,0,0,0.02227,0.99215
0,0,0,0,0.022271,0.99213
0,0,0,0,0.022273,0.99212
0,0,0,0,0.022274,0.99211
0,0,0,0,0.022275,0.9921
0,0,0,0,0.022276,0.99209
0,0,0,0,0.022277,0.99208
0,0,0,0,0.022278,0.99207
0,0,0,0,0.022279,0.99206
0,0,0,0,0.02228,0.99205
0,0,0,0,0.022281,0.99204
0,0,0,0,0.022282,0.99203
0,0,0,0,0.022284,0.99202
0,0,0,0,0.022285,0.99201
0,0,0,0,0.022286,0.992
0,0,0,0,0.022287,0.99199
0,0,0,0,0.022288,0.99198
0,0,0,0,0.022289,0.99197
0,0,0,0,0.02229,0.99196
0,0,0,0,0.022291,0.99195
0,0,0,0,0.022292,0.99194
0,0,0,0,0.022293,0.99193
0,0,0,0,0.022295,0.99192
0,0,0,0,0.022296,0.99191
0,0,0,0,0.022297,0.9919
0,0,0,0,0.022298,0.99188
0,0,0,0,0.022299,0.99187
0,0,0,0,0.0223,0.99186
0,0,0,0,0.022301,0.99185
0,0,0,0,0.022302,0.99184
0,0,0,0,0.022303,0.99183
0,0,0,0,0.022305,0.99182
0,0,0,0,0.022306,0.99181
0,0,0,0,0.022307,0.9918
0,0,0,0,0.022308,0.99179
0,0,0,0,0.022309,0.99178
0,0,0,0,0.02231,0.99177
0,0,0,0,0.022311,0.99176
0,0,0,0,0.022312,0.99175
0,0,0,0,0.022313,0.99173
0,0,0,0,0.022314,0.99172
0,0,0,0,0.022316,0.99171
0,0,0,0,0.022317,0.9917
0,0,0,0,0.022318,0.99169
0,0,0,0,0.022319,0.99168
0,0,0,0,0.02232,0.99167
0,0,0,0,0.022321,0.99166
0,0,0,0,0.022322,0.99165
0,0,0,0,0.022323,0.99164
0,0,0,0,0.022324,0.99163
0,0,0,0,0.022325,0.99162
0,0,0,0,0.022327,0.9916
0,0,0,0,0.022328,0.99159
0,0,0,0,0.022329,0.99158
0,0,0,0,0.02233,0.99157
0,0,0,0,0.022331,0.99156
0,0,0,0,0.022332,0.99155
0,0,0,0,0.022333,0.99154
0,0,0,0,0.022334,0.99153
0,0,0,0,0.022335,0.99152
0,0,0,0,0.022336,0.99151
0,0,0,0,0.022338,0.99149
0,0,0,0,0.022339,0.99148
0,0,0,0,0.02234,0.99147
0,0,0,0,0.022341,0.99146
0,0,0,0,0.022342,0.99145
0,0,0,0,0.022343,0.99144
0,0,0,0,0.022344,0.99143
0,0,0,0,0.022345,0.99142
0,0,0,0,0.022346,0.99141
0,0,0,0,0.022348,0.99139
0,0,0,0,0.022349,0.99138
0,0,0,0,0.02235,0.99137
0,0,0,0,0.022351,0.99136
0,0,0,0,0.022352,0.99135
0,0,0,0,0.022353,0.99134
0,0,0,0,0.022354,0.99133
0,0,0,0,0.022355,0.99131
0,0,0,0,0.022356,0.9913
0,0,0,0,0.022357,0.99129
0,0,0,0,0.022359,0.99128
0,0,0,0,0.02236,0.99127
0,0,0,0,0.022361,0.99126
0,0,0,0,0.022362,0.99125
0,0,0,0,0.022363,0.99124
0,0,0,0,0.022364,0.99122
0,0,0,0,0.022365,0.99121
0,0,0,0,0.022366,0.9912
0,0,0,0,0.022367,0.99119
0,0,0,0,0.022368,0.99118
0,0,0,0,0.02237,0.99117
0,0,0,0,0.022371,0.99116
0,0,0,0,0.022372,0.99114
0,0,0,0,0.022373,0.99113
0,0,0,0,0.022374,0.99112
0,0,0,0,0.022375,0.99111
0,0,0,0,0.022376,0.9911
0,0,0,0,0.022377,0.99109
0,0,0,0,0.022378,0.99108
0,0,0,0,0.022379,0.99106
0,0,0,0,0.022381,0.99105
0,0,0,0,0.022382,0.99104
0,0,0,0,0.022383,0.99103
0,0,0,0,0.022384,0.99102
0,0,0,0,0.022385,0.99101
0,0,0,0,0.022386,0.99099
0,0,0,0,0.022387,0.99098
0,0,0,0,0.022388,0.99097
0,0,0,0,0.022389,0.99096
0,0,0,0,0.02239,0.99095
0,0,0,0,0.022392,0.99093
0,0,0,0,0.022393,0.99092
0,0,0,0,0.022394,0.99091
0,0,0,0,0.022395,0.9909
0,0,0,0,0.022396,0.99089
0,0,0,0,0.022397,0.99087
0,0,0,0,0.022398,0.99086
0,0,0,0,0.022399,0.99085
0,0,0,0,0.0224,0.99084
0,0,0,0,0.022402,0.99083
0,0,0,0,0.022403,0.99081
0,0,0,0,0.022404,0.9908
0,0,0,0,0.022405,0.99079
0,0,0,0,0.022406,0.99078
0,0,0,0,0.022407,0.99077
0,0,0,0,0.022408,0.99075
0,0,0,0,0.022409,0.99074
0,0,0,0,0.02241,0.99073
0,0,0,0,0.022411,0.99072
0,0,0,0,0.022413,0.9907
0,0,0,0,0.022414,0.99069
0,0,0,0,0.022415,0.99068
0,0,0,0,0.022416,0.99067
0,0,0,0,0.022417,0.99065
0,0,0,0,0.022418,0.99064
0,0,0,0,0.022419,0.99063
0,0,0,0,0.02242,0.99062
0,0,0,0,0.022421,0.9906
0,0,0,0,0.022422,0.99059
0,0,0,0,0.022424,0.99058
0,0,0,0,0.022425,0.99057
0,0,0,0,0.022426,0.99055
0,0,0,0,0.022427,0.99054
0,0,0,0,0.022428,0.99053
0,0,0,0,0.022429,0.99052
0,0,0,0,0.02243,0.9905
0,0,0,0,0.022431,0.99049
0,0,0,0,0.022432,0.99048
0,0,0,0,0.022433,0.99046
0,0,0,0,0.022435,0.99045
0,0,0,0,0.022436,0.99044
0,0,0,0,0.022437,0.99043
0,0,0,0,0.022438,0.99041
0,0,0,0,0.022439,0.9904
0,0,0,0,0.02244,0.99039
0,0,0,0,0.022441,0.99037
0,0,0,0,0.022442,0.99036
0,0,0,0,0.022443,0.99035
0,0,0,0,0.022445,0.99033
0,0,0,0,0.022446,0.99032
0,0,0,0,0.022447,0.99031
0,0,0,0,0.022448,0.99029
0,0,0,0,0.022449,0.99028
0,0,0,0,0.02245,0.99027
0,0,0,0,0.022451,0.99026
0,0,0,0,0.022452,0.99024
0,0,0,0,0.022453,0.99023
0,0,0,0,0.022454,0.99022
0,0,0,0,0.022456,0.9902
0,0,0,0,0.022457,0.99019
0,0,0,0,0.022458,0.99018
0,0,0,0,0.022459,0.99016
0,0,0,0,0.02246,0.99015
0,0,0,0,0.022461,0.99014
0,0,0,0,0.022462,0.99012
0,0,0,0,0.022463,0.99011
0,0,0,0,0.022464,0.9901
0,0,0,0,0.022465,0.99008
0,0,0,0,0.022467,0.99007
0,0,0,0,0.022468,0.99006
0,0,0,0,0.022469,0.99004
0,0,0,0,0.02247,0.99003
0,0,0,0,0.022471,0.99002
0,0,0,0,0.022472,0.99
0,0,0,0,0.022473,0.98999
0,0,0,0,0.022474,0.98998
0,0,0,0,0.022475,0.98996
0,0,0,0,0.022476,0.98995
0,0,0,0,0.022478,0.98994
0,0,0,0,0.022479,0.98992
0,0,0,0,0.02248,0.98991
0,0,0,0,0.022481,0.98989
0,0,0,0,0.022482,0.98988
0,0,0,0,0.022483,0.98987
0,0,0,0,0.022484,0.98985
0,0,0,0,0.022485,0.98984
0,0,0,0,0.022486,0.98983
0,0,0,0,0.022487,0.98981
0,0,0,0,0.022489,0.9898
0,0,0,0,0.02249,0.98979
0,0,0,0,0.022491,0.98977
0,0,0,0,0.022492,0.98976
0,0,0,0,0.022493,0.98975
0,0,0,0,0.022494,0.98973
0,0,0,0,0.022495,0.98972
0,0,0,0,0.022496,0.98971
0,0,0,0,0.022497,0.98969
0,0,0,0,0.022499,0.98968
0,0,0,0,0.0225,0.98967
0,0,0,0,0.022501,0.98965
0,0,0,0,0.022502,0.98964
0,0,0,0,0.022503,0.98962
0,0,0,0,0.022504,0.98961
0,0,0,0,0.022505,0.9896
0,0,0,0,0.022506,0.98958
0,0,0,0,0.022507,0.98957
0,0,0,0,0.022508,0.98956
0,0,0,0,0.02251,0.98954
0,0,0,0,0.022511,0.98953
0,0,0,0,0.022512,0.98951
0,0,0,0,0.022513,0.9895
0,0,0,0,0.022514,0.98949
0,0,0,0,0.022515,0.98947
0,0,0,0,0.022516,0.98946
0,0,0,0,0.022517,0.98945
0,0,0,0,0.022518,0.98943
0,0,0,0,0.022519,0.98942
0,0,0,0,0.022521,0.98941
0,0,0,0,0.022522,0.98939
0,0,0,0,0.022523,0.98938
0,0,0,0,0.022524,0.98936
0,0,0,0,0.022525,0.98935
0,0,0,0,0.022526,0.98934
0,0,0,0,0.022527,0.98932
0,0,0,0,0.022528,0.98931
0,0,0,0,0.022529,0.98929
0,0,0,0,0.02253,0.98928
0,0,0,0,0.022532,0.98927
0,0,0,0,0.022533,0.98925
0,0,0,0,0.022534,0.98924
0,0,0,0,0.022535,0.98922
0,0,0,0,0.022536,0.98921
0,0,0,0,0.022537,0.98919
0,0,0,0,0.022538,0.98918
0,0,0,0,0.022539,0.98916
0,0,0,0,0.02254,0.98915
0,0,0,0,0.022541,0.98914
0,0,0,0,0.022543,0.98912
0,0,0,0,0.022544,0.98911
0,0,0,0,0.022545,0.98909
0,0,0,0,0.022546,0.98908
0,0,0,0,0.022547,0.98907
0,0,0,0,0.022548,0.98905
0,0,0,0,0.022549,0.98904
0,0,0,0,0.02255,0.98902
0,0,0,0,0.022551,0.98901
0,0,0,0,0.022553,0.989
0,0,0,0,0.022554,0.98898
0,0,0,0,0.022555,0.98897
0,0,0,0,0.022556,0.98895
0,0,0,0,0.022557,0.98894
0,0,0,0,0.022558,0.98892
0,0,0,0,0.022559,0.98891
0,0,0,0,0.02256,0.98889
0,0,0,0,0.022561,0.98888
0,0,0,0,0.022562,0.98887
0,0,0,0,0.022564,0.98885
0,0,0,0,0.022565,0.98884
0,0,0,0,0.022566,0.98882
0,0,0,0,0.022567,0.98881
0,0,0,0,0.022568,0.98879
0,0,0,0,0.022569,0.98878
0,0,0,0,0.02257,0.98876
0,0,0,0,0.022571,0.98875
0,0,0,0,0.022572,0.98873
0,0,0,0,0.022573,0.98872
0,0,0,0,0.022575,0.9887
0,0,0,0,0.022576,0.98869
0,0,0,0,0.022577,0.98868
0,0,0,0,0.022578,0.98866
0,0,0,0,0.022579,0.98865
0,0,0,0,0.02258,0.98863
0,0,0,0,0.022581,0.98862
0,0,0,0,0.022582,0.9886
0,0,0,0,0.022583,0.98859
0,0,0,0,0.022584,0.98857
0,0,0,0,0.022586,0.98856
0,0,0,0,0.022587,0.98854
0,0,0,0,0.022588,0.98853
0,0,0,0,0.022589,0.98851
0,0,0,0,0.02259,0.9885
0,0,0,0,0.022591,0.98848
0,0,0,0,0.022592,0.98847
0,0,0,0,0.022593,0.98845
0,0,0,0,0.022594,0.98844
0,0,0,0,0.022596,0.98842
0,0,0,0,0.022597,0.98841
0,0,0,0,0.022598,0.98839
0,0,0,0,0.022599,0.98838
0,0,0,0,0.0226,0.98836
0,0,0,0,0.022601,0.98835
0,0,0,0,0.022602,0.98833
0,0,0,0,0.022603,0.98832
0,0,0,0,0.022604,0.9883
0,0,0,0,0.022605,0.98828
0,0,0,0,0.022607,0.98827
0,0,0,0,0.022608,0.98825
0,0,0,0,0.022609,0.98824
0,0,0,0,0.02261,0.98822
0,0,0,0,0.022611,0.98821
0,0,0,0,0.022612,0.98819
0,0,0,0,0.022613,0.98818
0,0,0,0,0.022614,0.98816
0,0,0,0,0.022615,0.98814
0,0,0,0,0.022616,0.98813
0,0,0,0,0.022618,0.98811
0,0,0,0,0.022619,0.9881
0,0,0,0,0.02262,0.98808
0,0,0,0,0.022621,0.98807
0,0,0,0,0.022622,0.98805
0,0,0,0,0.022623,0.98804
0,0,0,0,0.022624,0.98802
0,0,0,0,0.022625,0.98801
0,0,0,0,0.022626,0.98799
0,0,0,0,0.022627,0.98798
0,0,0,0,0.022629,0.98796
0,0,0,0,0.02263,0.98794
0,0,0,0,0.022631,0.98793
0,0,0,0,0.022632,0.98791
0,0,0,0,0.022633,0.9879
0,0,0,0,0.022634,0.98788
0,0,0,0,0.022635,0.98787
0,0,0,0,0.022636,0.98785
0,0,0,0,0.022637,0.98783
0,0,0,0,0.022638,0.98782
0,0,0,0,0.02264,0.9878
0,0,0,0,0.022641,0.98779
0,0,0,0,0.022642,0.98777
0,0,0,0,0.022643,0.98776
0,0,0,0,0.022644,0.98774
0,0,0,0,0.022645,0.98773
0,0,0,0,0.022646,0.98771
0,0,0,0,0.022647,0.9877
0,0,0,0,0.022648,0.98768
0,0,0,0,0.02265,0.98766
0,0,0,0,0.022651,0.98765
0,0,0,0,0.022652,0.98763
0,0,0,0,0.022653,0.98762
0,0,0,0,0.022654,0.9876
0,0,0,0,0.022655,0.98759
0,0,0,0,0.022656,0.98757
0,0,0,0,0.022657,0.98755
0,0,0,0,0.022658,0.98754
0,0,0,0,0.022659,0.98752
0,0,0,0,0.022661,0.98751
0,0,0,0,0.022662,0.98749
0,0,0,0,0.022663,0.98748
0,0,0,0,0.022664,0.98746
0,0,0,0,0.022665,0.98744
0,0,0,0,0.022666,0.98743
0,0,0,0,0.022667,0.98741
0,0,0,0,0.022668,0.9874
0,0,0,0,0.022669,0.98738
0,0,0,0,0.02267,0.98737
0,0,0,0,0.022672,0.98735
0,0,0,0,0.022673,0.98733
0,0,0,0,0.022674,0.98732
0,0,0,0,0.022675,0.9873
0,0,0,0,0.022676,0.98729
0,0,0,0,0.022677,0.98727
0,0,0,0,0.022678,0.98725
0,0,0,0,0.022679,0.98724
0,0,0,0,0.02268,0.98722
0,0,0,0,0.022681,0.98721
0,0,0,0,0.022683,0.98719
0,0,0,0,0.022684,0.98718
0,0,0,0,0.022685,0.98716
0,0,0,0,0.022686,0.98714
0,0,0,0,0.022687,0.98713
0,0,0,0,0.022688,0.98711
0,0,0,0,0.022689,0.98709
0,0,0,0,0.02269,0.98708
0,0,0,0,0.022691,0.98706
0,0,0,0,0.022693,0.98705
0,0,0,0,0.022694,0.98703
0,0,0,0,0.022695,0.98701
0,0,0,0,0.022696,0.987
0,0,0,0,0.022697,0.98698
0,0,0,0,0.022698,0.98697
0,0,0,0,0.022699,0.98695
0,0,0,0,0.0227,0.98693
0,0,0,0,0.022701,0.98692
0,0,0,0,0.022702,0.9869
0,0,0,0,0.022704,0.98688
0,0,0,0,0.022705,0.98687
0,0,0,0,0.022706,0.98685
0,0,0,0,0.022707,0.98683
0,0,0,0,0.022708,0.98682
0,0,0,0,0.022709,0.9868
0,0,0,0,0.02271,0.98679
0,0,0,0,0.022711,0.98677
0,0,0,0,0.022712,0.98675
0,0,0,0,0.022713,0.98674
0,0,0,0,0.022715,0.98672
0,0,0,0,0.022716,0.9867
0,0,0,0,0.022717,0.98668
0,0,0,0,0.022718,0.98667
0,0,0,0,0.022719,0.98665
0,0,0,0,0.02272,0.98663
0,0,0,0,0.022721,0.98662
0,0,0,0,0.022722,0.9866
0,0,0,0,0.022723,0.98658
0,0,0,0,0.022724,0.98657
0,0,0,0,0.022726,0.98655
0,0,0,0,0.022727,0.98653
0,0,0,0,0.022728,0.98652
0,0,0,0,0.022729,0.9865
0,0,0,0,0.02273,0.98648
0,0,0,0,0.022731,0.98646
0,0,0,0,0.022732,0.98645
0,0,0,0,0.022733,0.98643
0,0,0,0,0.022734,0.98641
0,0,0,0,0.022735,0.9864
0,0,0,0,0.022737,0.98638
0,0,0,0,0.022738,0.98636
0,0,0,0,0.022739,0.98634
0,0,0,0,0.02274,0.98633
0,0,0,0,0.022741,0.98631
0,0,0,0,0.022742,0.98629
0,0,0,0,0.022743,0.98627
0,0,0,0,0.022744,0.98626
0,0,0,0,0.022745,0.98624
0,0,0,0,0.022747,0.98622
0,0,0,0,0.022748,0.9862
0,0,0,0,0.022749,0.98619
0,0,0,0,0.02275,0.98617
0,0,0,0,0.022751,0.98615
0,0,0,0,0.022752,0.98614
0,0,0,0,0.022753,0.98612
0,0,0,0,0.022754,0.9861
0,0,0,0,0.022755,0.98608
0,0,0,0,0.022756,0.98607
0,0,0,0,0.022758,0.98605
0,0,0,0,0.022759,0.98603
0,0,0,0,0.02276,0.98601
0,0,0,0,0.022761,0.986
0,0,0,0,0.022762,0.98598
0,0,0,0,0.022763,0.98596
0,0,0,0,0.022764,0.98594
0,0,0,0,0.022765,0.98593
0,0,0,0,0.022766,0.98591
0,0,0,0,0.022767,0.98589
0,0,0,0,0.022769,0.98588
0,0,0,0,0.02277,0.98586
0,0,0,0,0.022771,0.98584
0,0,0,0,0.022772,0.98582
0,0,0,0,0.022773,0.98581
0,0,0,0,0.022774,0.98579
0,0,0,0,0.022775,0.98577
0,0,0,0,0.022776,0.98576
0,0,0,0,0.022777,0.98574
0,0,0,0,0.022778,0.98572
0,0,0,0,0.02278,0.9857
0,0,0,0,0.022781,0.98569
0,0,0,0,0.022782,0.98567
0,0,0,0,0.022783,0.98565
0,0,0,0,0.022784,0.98563
0,0,0,0,0.022785,0.98562
0,0,0,0,0.022786,0.9856
0,0,0,0,0.022787,0.98558
0,0,0,0,0.022788,0.98556
0,0,0,0,0.022789,0.98555
0,0,0,0,0.022791,0.98553
0,0,0,0,0.022792,0.98551
0,0,0,0,0.022793,0.98549
0,0,0,0,0.022794,0.98548
0,0,0,0,0.022795,0.98546
0,0,0,0,0.022796,0.98544
0,0,0,0,0.022797,0.98543
0,0,0,0,0.022798,0.98541
0,0,0,0,0.022799,0.98539
0,0,0,0,0.022801,0.98537
0,0,0,0,0.022802,0.98535
0,0,0,0,0.022803,0.98534
0,0,0,0,0.022804,0.98532
0,0,0,0,0.022805,0.9853
0,0,0,0,0.022806,0.98528
0,0,0,0,0.022807,0.98526
0,0,0,0,0.022808,0.98525
0,0,0,0,0.022809,0.98523
0,0,0,0,0.02281,0.98521
0,0,0,0,0.022812,0.98519
0,0,0,0,0.022813,0.98517
0,0,0,0,0.022814,0.98516
0,0,0,0,0.022815,0.98514
0,0,0,0,0.022816,0.98512
0,0,0,0,0.022817,0.9851
0,0,0,0,0.022818,0.98509
0,0,0,0,0.022819,0.98507
0,0,0,0,0.02282,0.98505
0,0,0,0,0.022821,0.98503
0,0,0,0,0.022823,0.98501
0,0,0,0,0.022824,0.985
0,0,0,0,0.022825,0.98498
0,0,0,0,0.022826,0.98496
0,0,0,0,0.022827,0.98494
0,0,0,0,0.022828,0.98493
0,0,0,0,0.022829,0.98491
0,0,0,0,0.02283,0.98489
0,0,0,0,0.022831,0.98487
0,0,0,0,0.022832,0.98485
0,0,0,0,0.022834,0.98484
0,0,0,0,0.022835,0.98482
0,0,0,0,0.022836,0.9848
0,0,0,0,0.022837,0.98478
0,0,0,0,0.022838,0.98477
0,0,0,0,0.022839,0.98475
0,0,0,0,0.02284,0.98473
0,0,0,0,0.022841,0.98471
0,0,0,0,0.022842,0.98469
0,0,0,0,0.022844,0.98468
0,0,0,0,0.022845,0.98466
0,0,0,0,0.022846,0.98464
0,0,0,0,0.022847,0.98462
0,0,0,0,0.022848,0.9846
0,0,0,0,0.022849,0.98458
0,0,0,0,0.02285,0.98457
0,0,0,0,0.022851,0.98455
0,0,0,0,0.022852,0.98453
0,0,0,0,0.022853,0.98451
0,0,0,0,0.022855,0.98449
0,0,0,0,0.022856,0.98447
0,0,0,0,0.022857,0.98445
0,0,0,0,0.022858,0.98444
0,0,0,0,0.022859,0.98442
0,0,0,0,0.02286,0.9844
0,0,0,0,0.022861,0.98438
0,0,0,0,0.022862,0.98436
0,0,0,0,0.022863,0.98434
0,0,0,0,0.022864,0.98432
0,0,0,0,0.022866,0.98431
0,0,0,0,0.022867,0.98429
0,0,0,0,0.022868,0.98427
0,0,0,0,0.022869,0.98425
0,0,0,0,0.02287,0.98423
0,0,0,0,0.022871,0.98421
0,0,0,0,0.022872,0.98419
0,0,0,0,0.022873,0.98418
0,0,0,0,0.022874,0.98416
0,0,0,0,0.022875,0.98414
0,0,0,0,0.022877,0.98412
0,0,0,0,0.022878,0.9841
0,0,0,0,0.022879,0.98408
0,0,0,0,0.02288,0.98406
0,0,0,0,0.022881,0.98405
0,0,0,0,0.022882,0.98403
0,0,0,0,0.022883,0.98401
0,0,0,0,0.022884,0.98399
0,0,0,0,0.022885,0.98397
0,0,0,0,0.022886,0.98395
0,0,0,0,0.022888,0.98394
0,0,0,0,0.022889,0.98392
0,0,0,0,0.02289,0.9839
0,0,0,0,0.022891,0.98388
0,0,0,0,0.022892,0.98386
0,0,0,0,0.022893,0.98384
0,0,0,0,0.022894,0.98383
0,0,0,0,0.022895,0.98381
0,0,0,0,0.022896,0.98379
0,0,0,0,0.022898,0.98377
0,0,0,0,0.022899,0.98375
0,0,0,0,0.0229,0.98373
0,0,0,0,0.022901,0.98372
0,0,0,0,0.022902,0.9837
0,0,0,0,0.022903,0.98368
0,0,0,0,0.022904,0.98366
0,0,0,0,0.022905,0.98364
0,0,0,0,0.022906,0.98362
0,0,0,0,0.022907,0.9836
0,0,0,0,0.022909,0.98359
0,0,0,0,0.02291,0.98357
0,0,0,0,0.022911,0.98355
0,0,0,0,0.022912,0.98353
0,0,0,0,0.022913,0.98351
0,0,0,0,0.022914,0.98349
0,0,0,0,0.022915,0.98348
0,0,0,0,0.022916,0.98346
0,0,0,0,0.022917,0.98344
0,0,0,0,0.022918,0.98342
0,0,0,0,0.02292,0.9834
0,0,0,0,0.022921,0.98338
0,0,0,0,0.022922,0.98336
0,0,0,0,0.022923,0.98335
0,0,0,0,0.022924,0.98333
0,0,0,0,0.022925,0.98331
0,0,0,0,0.022926,0.98329
0,0,0,0,0.022927,0.98327
0,0,0,0,0.022928,0.98325
0,0,0,0,0.022929,0.98323
0,0,0,0,0.022931,0.98321
0,0,0,0,0.022932,0.9832
0,0,0,0,0.022933,0.98318
0,0,0,0,0.022934,0.98316
0,0,0,0,0.022935,0.98314
0,0,0,0,0.022936,0.98312
0,0,0,0,0.022937,0.9831
0,0,0,0,0.022938,0.98308
0,0,0,0,0.022939,0.98306
0,0,0,0,0.022941,0.98305
0,0,0,0,0.022942,0.98303
0,0,0,0,0.022943,0.98301
0,0,0,0,0.022944,0.98299
0,0,0,0,0.022945,0.98297
0,0,0,0,0.022946,0.98295
0,0,0,0,0.022947,0.98293
0,0,0,0,0.022948,0.98291
0,0,0,0,0.022949,0.98289
0,0,0,0,0.02295,0.98288
0,0,0,0,0.022952,0.98286
0,0,0,0,0.022953,0.98284
0,0,0,0,0.022954,0.98282
0,0,0,0,0.022955,0.9828
0,0,0,0,0.022956,0.98278
0,0,0,0,0.022957,0.98276
0,0,0,0,0.022958,0.98274
0,0,0,0,0.022959,0.98272
0,0,0,0,0.02296,0.9827
0,0,0,0,0.022961,0.98268
0,0,0,0,0.022963,0.98266
0,0,0,0,0.022964,0.98265
0,0,0,0,0.022965,0.98263
0,0,0,0,0.022966,0.98261
0,0,0,0,0.022967,0.98259
0,0,0,0,0.022968,0.98257
0,0,0,0,0.022969,0.98255
0,0,0,0,0.02297,0.98253
0,0,0,0,0.022971,0.98251
0,0,0,0,0.022972,0.98249
0,0,0,0,0.022974,0.98247
0,0,0,0,0.022975,0.98245
0,0,0,0,0.022976,0.98243
0,0,0,0,0.022977,0.98241
0,0,0,0,0.022978,0.98239
0,0,0,0,0.022979,0.98237
0,0,0,0,0.02298,0.98235
0,0,0,0,0.022981,0.98233
0,0,0,0,0.022982,0.98231
0,0,0,0,0.022983,0.98229
0,0,0,0,0.022985,0.98227
0,0,0,0,0.022986,0.98225
0,0,0,0,0.022987,0.98223
0,0,0,0,0.022988,0.98221
0,0,0,0,0.022989,0.98219
0,0,0,0,0.02299,0.98217
0,0,0,0,0.022991,0.98216
0,0,0,0,0.022992,0.98214
0,0,0,0,0.022993,0.98212
0,0,0,0,0.022995,0.9821
0,0,0,0,0.022996,0.98208
0,0,0,0,0.022997,0.98206
0,0,0,0,0.022998,0.98204
0,0,0,0,0.022999,0.98202
0,0,0,0,0.023,0.982
0,0,0,0,0.023001,0.98198
0,0,0,0,0.023002,0.98196
0,0,0,0,0.023003,0.98194
0,0,0,0,0.023004,0.98192
0,0,0,0,0.023006,0.9819
0,0,0,0,0.023007,0.98188
0,0,0,0,0.023008,0.98186
0,0,0,0,0.023009,0.98184
0,0,0,0,0.02301,0.98182
0,0,0,0,0.023011,0.98181
0,0,0,0,0.023012,0.98179
0,0,0,0,0.023013,0.98177
0,0,0,0,0.023014,0.98175
0,0,0,0,0.023015,0.98173
0,0,0,0,0.023017,0.98171
0,0,0,0,0.023018,0.98169
0,0,0,0,0.023019,0.98167
0,0,0,0,0.02302,0.98165
0,0,0,0,0.023021,0.98163
0,0,0,0,0.023022,0.98161
0,0,0,0,0.023023,0.98159
0,0,0,0,0.023024,0.98157
0,0,0,0,0.023025,0.98155
0,0,0,0,0.023026,0.98153
0,0,0,0,0.023028,0.98151
0,0,0,0,0.023029,0.98149
0,0,0,0,0.02303,0.98147
0,0,0,0,0.023031,0.98145
0,0,0,0,0.023032,0.98144
0,0,0,0,0.023033,0.98142
0,0,0,0,0.023034,0.9814
0,0,0,0,0.023035,0.98138
0,0,0,0,0.023036,0.98136
0,0,0,0,0.023037,0.98134
0,0,0,0,0.023039,0.98132
0,0,0,0,0.02304,0.9813
0,0,0,0,0.023041,0.98128
0,0,0,0,0.023042,0.98126
0,0,0,0,0.023043,0.98124
0,0,0,0,0.023044,0.98122
0,0,0,0,0.023045,0.9812
0,0,0,0,0.023046,0.98118
0,0,0,0,0.023047,0.98116
0,0,0,0,0.023049,0.98114
0,0,0,0,0.02305,0.98112
0,0,0,0,0.023051,0.9811
0,0,0,0,0.023052,0.98108
0,0,0,0,0.023053,0.98106
0,0,0,0,0.023054,0.98104
0,0,0,0,0.023055,0.98102
0,0,0,0,0.023056,0.981
0,0,0,0,0.023057,0.98098
0,0,0,0,0.023058,0.98096
0,0,0,0,0.02306,0.98094
0,0,0,0,0.023061,0.98092
0,0,0,0,0.023062,0.9809
0,0,0,0,0.023063,0.98088
0,0,0,0,0.023064,0.98086
0,0,0,0,0.023065,0.98084
0,0,0,0,0.023066,0.98082
0,0,0,0,0.023067,0.9808
0,0,0,0,0.023068,0.98078
0,0,0,0,0.023069,0.98076
0,0,0,0,0.023071,0.98075
0,0,0,0,0.023072,0.98073
0,0,0,0,0.023073,0.98071
0,0,0,0,0.023074,0.98069
0,0,0,0,0.023075,0.98067
0,0,0,0,0.023076,0.98065
0,0,0,0,0.023077,0.98063
0,0,0,0,0.023078,0.9806
0,0,0,0,0.023079,0.98058
0,0,0,0,0.02308,0.98056
0,0,0,0,0.023082,0.98054
0,0,0,0,0.023083,0.98052
0,0,0,0,0.023084,0.9805
0,0,0,0,0.023085,0.98048
0,0,0,0,0.023086,0.98046
0,0,0,0,0.023087,0.98044
0,0,0,0,0.023088,0.98042
0,0,0,0,0.023089,0.9804
0,0,0,0,0.02309,0.98038
0,0,0,0,0.023092,0.98036
0,0,0,0,0.023093,0.98034
0,0,0,0,0.023094,0.98032
0,0,0,0,0.023095,0.9803
0,0,0,0,0.023096,0.98028
0,0,0,0,0.023097,0.98026
0,0,0,0,0.023098,0.98024
0,0,0,0,0.023099,0.98022
0,0,0,0,0.0231,0.9802
0,0,0,0,0.023101,0.98018
0,0,0,0,0.023103,0.98016
0,0,0,0,0.023104,0.98014
0,0,0,0,0.023105,0.98012
0,0,0,0,0.023106,0.9801
0,0,0,0,0.023107,0.98008
0,0,0,0,0.023108,0.98006
0,0,0,0,0.023109,0.98004
0,0,0,0,0.02311,0.98002
0,0,0,0,0.023111,0.98
0,0,0,0,0.023112,0.97998
0,0,0,0,0.023114,0.97996
0,0,0,0,0.023115,0.97994
0,0,0,0,0.023116,0.97992
0,0,0,0,0.023117,0.9799
0,0,0,0,0.023118,0.97988
0,0,0,0,0.023119,0.97986
0,0,0,0,0.02312,0.97984
0,0,0,0,0.023121,0.97982
0,0,0,0,0.023122,0.9798
0,0,0,0,0.023123,0.97978
0,0,0,0,0.023125,0.97975
0,0,0,0,0.023126,0.97973
0,0,0,0,0.023127,0.97971
0,0,0,0,0.023128,0.97969
0,0,0,0,0.023129,0.97967
0,0,0,0,0.02313,0.97965
0,0,0,0,0.023131,0.97963
0,0,0,0,0.023132,0.97961
0,0,0,0,0.023133,0.97959
0,0,0,0,0.023134,0.97957
0,0,0,0,0.023136,0.97955
0,0,0,0,0.023137,0.97953
0,0,0,0,0.023138,0.97951
0,0,0,0,0.023139,0.97949
0,0,0,0,0.02314,0.97947
0,0,0,0,0.023141,0.97946
0,0,0,0,0.023142,0.97944
0,0,0,0,0.023143,0.97942
0,0,0,0,0.023144,0.9794
0,0,0,0,0.023146,0.97937
0,0,0,0,0.023147,0.97935
0,0,0,0,0.023148,0.97933
0,0,0,0,0.023149,0.97931
0,0,0,0,0.02315,0.97929
0,0,0,0,0.023151,0.97927
0,0,0,0,0.023152,0.97925
0,0,0,0,0.023153,0.97923
0,0,0,0,0.023154,0.97921
0,0,0,0,0.023155,0.97919
0,0,0,0,0.023157,0.97917
0,0,0,0,0.023158,0.97915
0,0,0,0,0.023159,0.97913
0,0,0,0,0.02316,0.97911
0,0,0,0,0.023161,0.97909
0,0,0,0,0.023162,0.97907
0,0,0,0,0.023163,0.97905
0,0,0,0,0.023164,0.97903
0,0,0,0,0.023165,0.97901
0,0,0,0,0.023166,0.97899
0,0,0,0,0.023168,0.97897
0,0,0,0,0.023169,0.97895
0,0,0,0,0.02317,0.97893
0,0,0,0,0.023171,0.97891
0,0,0,0,0.023172,0.97889
0,0,0,0,0.023173,0.97887
0,0,0,0,0.023174,0.97885
0,0,0,0,0.023175,0.97883
0,0,0,0,0.023176,0.97881
0,0,0,0,0.023177,0.97879
0,0,0,0,0.023179,0.97877
0,0,0,0,0.02318,0.97875
0,0,0,0,0.023181,0.97872
0,0,0,0,0.023182,0.9787
0,0,0,0,0.023183,0.97868
0,0,0,0,0.023184,0.97866
0,0,0,0,0.023185,0.97864
0,0,0,0,0.023186,0.97862
0,0,0,0,0.023187,0.9786
0,0,0,0,0.023189,0.97858
0,0,0,0,0.02319,0.97856
0,0,0,0,0.023191,0.97854
0,0,0,0,0.023192,0.97852
0,0,0,0,0.023193,0.9785
0,0,0,0,0.023194,0.97847
0,0,0,0,0.023195,0.97845
0,0,0,0,0.023196,0.97843
0,0,0,0,0.023197,0.97841
0,0,0,0,0.023198,0.97839
0,0,0,0,0.0232,0.97837
0,0,0,0,0.023201,0.97835
0,0,0,0,0.023202,0.97833
0,0,0,0,0.023203,0.97831
0,0,0,0,0.023204,0.97829
0,0,0,0,0.023205,0.97827
0,0,0,0,0.023206,0.97825
0,0,0,0,0.023207,0.97822
0,0,0,0,0.023208,0.9782
0,0,0,0,0.023209,0.97818
0,0,0,0,0.023211,0.97816
0,0,0,0,0.023212,0.97814
0,0,0,0,0.023213,0.97812
0,0,0,0,0.023214,0.9781
0,0,0,0,0.023215,0.97808
0,0,0,0,0.023216,0.97806
0,0,0,0,0.023217,0.97804
0,0,0,0,0.023218,0.97802
0,0,0,0,0.023219,0.978
0,0,0,0,0.02322,0.97798
0,0,0,0,0.023222,0.97796
0,0,0,0,0.023223,0.97794
0,0,0,0,0.023224,0.97792
0,0,0,0,0.023225,0.9779
0,0,0,0,0.023226,0.97788
0,0,0,0,0.023227,0.97785
0,0,0,0,0.023228,0.97783
0,0,0,0,0.023229,0.97781
0,0,0,0,0.02323,0.97779
0,0,0,0,0.023231,0.97777
0,0,0,0,0.023233,0.97775
0,0,0,0,0.023234,0.97773
0,0,0,0,0.023235,0.97771
0,0,0,0,0.023236,0.97769
0,0,0,0,0.023237,0.97767
0,0,0,0,0.023238,0.97765
0,0,0,0,0.023239,0.97763
0,0,0,0,0.02324,0.97761
0,0,0,0,0.023241,0.97759
0,0,0,0,0.023243,0.97757
0,0,0,0,0.023244,0.97755
0,0,0,0,0.023245,0.97753
0,0,0,0,0.023246,0.97751
0,0,0,0,0.023247,0.97748
0,0,0,0,0.023248,0.97746
0,0,0,0,0.023249,0.97744
0,0,0,0,0.02325,0.97742
0,0,0,0,0.023251,0.9774
0,0,0,0,0.023252,0.97738
0,0,0,0,0.023254,0.97736
0,0,0,0,0.023255,0.97734
0,0,0,0,0.023256,0.97732
0,0,0,0,0.023257,0.9773
0,0,0,0,0.023258,0.97728
0,0,0,0,0.023259,0.97726
0,0,0,0,0.02326,0.97724
0,0,0,0,0.023261,0.97721
0,0,0,0,0.023262,0.97719
0,0,0,0,0.023263,0.97717
0,0,0,0,0.023265,0.97715
0,0,0,0,0.023266,0.97713
0,0,0,0,0.023267,0.97711
0,0,0,0,0.023268,0.97709
0,0,0,0,0.023269,0.97707
0,0,0,0,0.02327,0.97705
0,0,0,0,0.023271,0.97703
0,0,0,0,0.023272,0.97701
0,0,0,0,0.023273,0.97699
0,0,0,0,0.023274,0.97697
0,0,0,0,0.023276,0.97695
0,0,0,0,0.023277,0.97693
0,0,0,0,0.023278,0.9769
0,0,0,0,0.023279,0.97688
0,0,0,0,0.02328,0.97686
0,0,0,0,0.023281,0.97684
0,0,0,0,0.023282,0.97682
0,0,0,0,0.023283,0.9768
0,0,0,0,0.023284,0.97678
0,0,0,0,0.023285,0.97676
0,0,0,0,0.023287,0.97674
0,0,0,0,0.023288,0.97672
0,0,0,0,0.023289,0.9767
0,0,0,0,0.02329,0.97667
0,0,0,0,0.023291,0.97665
0,0,0,0,0.023292,0.97663
0,0,0,0,0.023293,0.97661
0,0,0,0,0.023294,0.97659
0,0,0,0,0.023295,0.97657
0,0,0,0,0.023297,0.97655
0,0,0,0,0.023298,0.97653
0,0,0,0,0.023299,0.9765
0,0,0,0,0.0233,0.97648
0,0,0,0,0.023301,0.97646
0,0,0,0,0.023302,0.97644
0,0,0,0,0.023303,0.97642
0,0,0,0,0.023304,0.9764
0,0,0,0,0.023305,0.97638
0,0,0,0,0.023306,0.97636
0,0,0,0,0.023308,0.97634
0,0,0,0,0.023309,0.97632
0,0,0,0,0.02331,0.9763
0,0,0,0,0.023311,0.97627
0,0,0,0,0.023312,0.97625
0,0,0,0,0.023313,0.97623
0,0,0,0,0.023314,0.97621
0,0,0,0,0.023315,0.97619
0,0,0,0,0.023316,0.97617
0,0,0,0,0.023317,0.97615
0,0,0,0,0.023319,0.97613
0,0,0,0,0.02332,0.97611
0,0,0,0,0.023321,0.97609
0,0,0,0,0.023322,0.97607
0,0,0,0,0.023323,0.97605
0,0,0,0,0.023324,0.97603
0,0,0,0,0.023325,0.976
0,0,0,0,0.023326,0.97598
0,0,0,0,0.023327,0.97596
0,0,0,0,0.023328,0.97594
0,0,0,0,0.02333,0.97592
0,0,0,0,0.023331,0.9759
0,0,0,0,0.023332,0.97588
0,0,0,0,0.023333,0.97586
0,0,0,0,0.023334,0.97584
0,0,0,0,0.023335,0.97582
0,0,0,0,0.023336,0.9758
0,0,0,0,0.023337,0.97578
0,0,0,0,0.023338,0.97576
0,0,0,0,0.02334,0.97574
0,0,0,0,0.023341,0.97572
0,0,0,0,0.023342,0.9757
0,0,0,0,0.023343,0.97568
0,0,0,0,0.023344,0.97566
0,0,0,0,0.023345,0.97564
0,0,0,0,0.023346,0.97561
0,0,0,0,0.023347,0.97559
0,0,0,0,0.023348,0.97557
0,0,0,0,0.023349,0.97555
0,0,0,0,0.023351,0.97553
0,0,0,0,0.023352,0.97551
0,0,0,0,0.023353,0.97549
0,0,0,0,0.023354,0.97547
0,0,0,0,0.023355,0.97545
0,0,0,0,0.023356,0.97543
0,0,0,0,0.023357,0.97541
0,0,0,0,0.023358,0.97539
0,0,0,0,0.023359,0.97537
0,0,0,0,0.02336,0.97535
0,0,0,0,0.023362,0.97533
0,0,0,0,0.023363,0.97531
0,0,0,0,0.023364,0.97529
0,0,0,0,0.023365,0.97527
0,0,0,0,0.023366,0.97525
0,0,0,0,0.023367,0.97523
0,0,0,0,0.023368,0.97521
0,0,0,0,0.023369,0.97518
0,0,0,0,0.02337,0.97516
0,0,0,0,0.023371,0.97514
0,0,0,0,0.023373,0.97512
0,0,0,0,0.023374,0.9751
0,0,0,0,0.023375,0.97508
0,0,0,0,0.023376,0.97506
0,0,0,0,0.023377,0.97504
0,0,0,0,0.023378,0.97502
0,0,0,0,0.023379,0.975
0,0,0,0,0.02338,0.97498
0,0,0,0,0.023381,0.97496
0,0,0,0,0.023382,0.97494
0,0,0,0,0.023384,0.97492
0,0,0,0,0.023385,0.97489
0,0,0,0,0.023386,0.97487
0,0,0,0,0.023387,0.97485
0,0,0,0,0.023388,0.97483
0,0,0,0,0.023389,0.97481
0,0,0,0,0.02339,0.97479
0,0,0,0,0.023391,0.97477
0,0,0,0,0.023392,0.97475
0,0,0,0,0.023394,0.97473
0,0,0,0,0.023395,0.97471
0,0,0,0,0.023396,0.97468
0,0,0,0,0.023397,0.97466
0,0,0,0,0.023398,0.97464
0,0,0,0,0.023399,0.97462
0,0,0,0,0.0234,0.9746
0,0,0,0,0.023401,0.97458
0,0,0,0,0.023402,0.97456
0,0,0,0,0.023403,0.97454
0,0,0,0,0.023405,0.97452
0,0,0,0,0.023406,0.97449
0,0,0,0,0.023407,0.97447
0,0,0,0,0.023408,0.97445
0,0,0,0,0.023409,0.97443
0,0,0,0,0.02341,0.97441
0,0,0,0,0.023411,0.97439
0,0,0,0,0.023412,0.97437
0,0,0,0,0.023413,0.97435
0,0,0,0,0.023414,0.97433
0,0,0,0,0.023416,0.97431
0,0,0,0,0.023417,0.97429
0,0,0,0,0.023418,0.97426
0,0,0,0,0.023419,0.97424
0,0,0,0,0.02342,0.97422
0,0,0,0,0.023421,0.9742
0,0,0,0,0.023422,0.97418
0,0,0,0,0.023423,0.97416
0,0,0,0,0.023424,0.97414
0,0,0,0,0.023425,0.97412
0,0,0,0,0.023427,0.9741
0,0,0,0,0.023428,0.97408
0,0,0,0,0.023429,0.97406
0,0,0,0,0.02343,0.97404
0,0,0,0,0.023431,0.97402
0,0,0,0,0.023432,0.974
0,0,0,0,0.023433,0.97398
0,0,0,0,0.023434,0.97396
0,0,0,0,0.023435,0.97394
0,0,0,0,0.023437,0.97391
0,0,0,0,0.023438,0.97389
0,0,0,0,0.023439,0.97387
0,0,0,0,0.02344,0.97385
0,0,0,0,0.023441,0.97383
0,0,0,0,0.023442,0.97381
0,0,0,0,0.023443,0.97379
0,0,0,0,0.023444,0.97377
0,0,0,0,0.023445,0.97375
0,0,0,0,0.023446,0.97373
0,0,0,0,0.023448,0.97371
0,0,0,0,0.023449,0.97369
0,0,0,0,0.02345,0.97367
0,0,0,0,0.023451,0.97365
0,0,0,0,0.023452,0.97363
0,0,0,0,0.023453,0.97361
0,0,0,0,0.023454,0.97359
0,0,0,0,0.023455,0.97356
0,0,0,0,0.023456,0.97354
0,0,0,0,0.023457,0.97352
0,0,0,0,0.023459,0.9735
0,0,0,0,0.02346,0.97348
0,0,0,0,0.023461,0.97346
0,0,0,0,0.023462,0.97344
0,0,0,0,0.023463,0.97342
0,0,0,0,0.023464,0.9734
0,0,0,0,0.023465,0.97338
0,0,0,0,0.023466,0.97336
0,0,0,0,0.023467,0.97334
0,0,0,0,0.023468,0.97332
0,0,0,0,0.02347,0.9733
0,0,0,0,0.023471,0.97328
0,0,0,0,0.023472,0.97326
0,0,0,0,0.023473,0.97324
0,0,0,0,0.023474,0.97322
0,0,0,0,0.023475,0.9732
0,0,0,0,0.023476,0.97318
0,0,0,0,0.023477,0.97316
0,0,0,0,0.023478,0.97313
0,0,0,0,0.023479,0.97311
0,0,0,0,0.023481,0.97309
0,0,0,0,0.023482,0.97307
0,0,0,0,0.023483,0.97305
0,0,0,0,0.023484,0.97303
0,0,0,0,0.023485,0.97301
0,0,0,0,0.023486,0.97299
0,0,0,0,0.023487,0.97297
0,0,0,0,0.023488,0.97295
0,0,0,0,0.023489,0.97293
0,0,0,0,0.023491,0.97291
0,0,0,0,0.023492,0.97289
0,0,0,0,0.023493,0.97287
0,0,0,0,0.023494,0.97285
0,0,0,0,0.023495,0.97283
0,0,0,0,0.023496,0.97281
0,0,0,0,0.023497,0.97279
0,0,0,0,0.023498,0.97276
0,0,0,0,0.023499,0.97274
0,0,0,0,0.0235,0.97272
0,0,0,0,0.023502,0.9727
0,0,0,0,0.023503,0.97268
0,0,0,0,0.023504,0.97266
0,0,0,0,0.023505,0.97264
0,0,0,0,0.023506,0.97262
0,0,0,0,0.023507,0.9726
0,0,0,0,0.023508,0.97258
0,0,0,0,0.023509,0.97256
0,0,0,0,0.02351,0.97254
0,0,0,0,0.023511,0.97252
0,0,0,0,0.023513,0.97249
0,0,0,0,0.023514,0.97247
0,0,0,0,0.023515,0.97245
0,0,0,0,0.023516,0.97243
0,0,0,0,0.023517,0.97241
0,0,0,0,0.023518,0.97239
0,0,0,0,0.023519,0.97237
0,0,0,0,0.02352,0.97235
0,0,0,0,0.023521,0.97233
0,0,0,0,0.023522,0.97231
0,0,0,0,0.023524,0.97229
0,0,0,0,0.023525,0.97227
0,0,0,0,0.023526,0.97225
0,0,0,0,0.023527,0.97223
0,0,0,0,0.023528,0.97221
0,0,0,0,0.023529,0.97219
0,0,0,0,0.02353,0.97217
0,0,0,0,0.023531,0.97215
0,0,0,0,0.023532,0.97213
0,0,0,0,0.023533,0.97211
0,0,0,0,0.023535,0.97209
0,0,0,0,0.023536,0.97207
0,0,0,0,0.023537,0.97205
0,0,0,0,0.023538,0.97203
0,0,0,0,0.023539,0.97201
0,0,0,0,0.02354,0.97199
0,0,0,0,0.023541,0.97197
0,0,0,0,0.023542,0.97195
0,0,0,0,0.023543,0.97193
0,0,0,0,0.023545,0.97191
0,0,0,0,0.023546,0.97189
0,0,0,0,0.023547,0.97187
0,0,0,0,0.023548,0.97185
0,0,0,0,0.023549,0.97183
0,0,0,0,0.02355,0.97181
0,0,0,0,0.023551,0.97179
0,0,0,0,0.023552,0.97177
0,0,0,0,0.023553,0.97175
0,0,0,0,0.023554,0.97173
0,0,0,0,0.023556,0.97171
0,0,0,0,0.023557,0.97169
0,0,0,0,0.023558,0.97167
0,0,0,0,0.023559,0.97165
0,0,0,0,0.02356,0.97163
0,0,0,0,0.023561,0.97161
0,0,0,0,0.023562,0.97159
0,0,0,0,0.023563,0.97157
0,0,0,0,0.023564,0.97155
0,0,0,0,0.023565,0.97153
0,0,0,0,0.023567,0.97151
0,0,0,0,0.023568,0.97149
0,0,0,0,0.023569,0.97147
0,0,0,0,0.02357,0.97145
0,0,0,0,0.023571,0.97143
0,0,0,0,0.023572,0.97141
0,0,0,0,0.023573,0.97139
0,0,0,0,0.023574,0.97137
0,0,0,0,0.023575,0.97135
0,0,0,0,0.023576,0.97133
0,0,0,0,0.023578,0.97131
0,0,0,0,0.023579,0.97129
0,0,0,0,0.02358,0.97127
0,0,0,0,0.023581,0.97125
0,0,0,0,0.023582,0.97123
0,0,0,0,0.023583,0.97121
0,0,0,0,0.023584,0.97119
0,0,0,0,0.023585,0.97117
0,0,0,0,0.023586,0.97115
0,0,0,0,0.023588,0.97113
0,0,0,0,0.023589,0.97111
0,0,0,0,0.02359,0.97109
0,0,0,0,0.023591,0.97107
0,0,0,0,0.023592,0.97105
0,0,0,0,0.023593,0.97103
0,0,0,0,0.023594,0.97101
0,0,0,0,0.023595,0.97099
0,0,0,0,0.023596,0.97097
0,0,0,0,0.023597,0.97095
0,0,0,0,0.023599,0.97093
0,0,0,0,0.0236,0.97091
0,0,0,0,0.023601,0.97089
0,0,0,0,0.023602,0.97086
0,0,0,0,0.023603,0.97084
0,0,0,0,0.023604,0.97082
0,0,0,0,0.023605,0.9708
0,0,0,0,0.023606,0.97078
0,0,0,0,0.023607,0.97076
0,0,0,0,0.023608,0.97074
0,0,0,0,0.02361,0.97072
0,0,0,0,0.023611,0.9707
0,0,0,0,0.023612,0.97068
0,0,0,0,0.023613,0.97066
0,0,0,0,0.023614,0.97064
0,0,0,0,0.023615,0.97062
0,0,0,0,0.023616,0.9706
0,0,0,0,0.023617,0.97058
0,0,0,0,0.023618,0.97056
0,0,0,0,0.023619,0.97054
0,0,0,0,0.023621,0.97052
0,0,0,0,0.023622,0.9705
0,0,0,0,0.023623,0.97048
0,0,0,0,0.023624,0.97046
0,0,0,0,0.023625,0.97044
0,0,0,0,0.023626,0.97042
0,0,0,0,0.023627,0.9704
0,0,0,0,0.023628,0.97038
0,0,0,0,0.023629,0.97036
0,0,0,0,0.02363,0.97034
0,0,0,0,0.023632,0.97032
0,0,0,0,0.023633,0.9703
0,0,0,0,0.023634,0.97028
0,0,0,0,0.023635,0.97026
0,0,0,0,0.023636,0.97024
0,0,0,0,0.023637,0.97022
0,0,0,0,0.023638,0.9702
0,0,0,0,0.023639,0.97018
0,0,0,0,0.02364,0.97016
0,0,0,0,0.023642,0.97014
0,0,0,0,0.023643,0.97012
0,0,0,0,0.023644,0.9701
0,0,0,0,0.023645,0.97008
0,0,0,0,0.023646,0.97007
0,0,0,0,0.023647,0.97005
0,0,0,0,0.023648,0.97003
0,0,0,0,0.023649,0.97001
0,0,0,0,0.02365,0.96999
0,0,0,0,0.023651,0.96997
0,0,0,0,0.023653,0.96995
0,0,0,0,0.023654,0.96993
0,0,0,0,0.023655,0.96991
0,0,0,0,0.023656,0.96989
0,0,0,0,0.023657,0.96987
0,0,0,0,0.023658,0.96985
0,0,0,0,0.023659,0.96983
0,0,0,0,0.02366,0.96981
0,0,0,0,0.023661,0.96979
0,0,0,0,0.023662,0.96977
0,0,0,0,0.023664,0.96975
0,0,0,0,0.023665,0.96973
0,0,0,0,0.023666,0.96971
0,0,0,0,0.023667,0.96969
0,0,0,0,0.023668,0.96967
0,0,0,0,0.023669,0.96965
0,0,0,0,0.02367,0.96963
0,0,0,0,0.023671,0.96961
0,0,0,0,0.023672,0.96959
0,0,0,0,0.023673,0.96957
0,0,0,0,0.023675,0.96955
0,0,0,0,0.023676,0.96954
0,0,0,0,0.023677,0.96952
0,0,0,0,0.023678,0.9695
0,0,0,0,0.023679,0.96948
0,0,0,0,0.02368,0.96946
0,0,0,0,0.023681,0.96944
0,0,0,0,0.023682,0.96942
0,0,0,0,0.023683,0.9694
0,0,0,0,0.023685,0.96938
0,0,0,0,0.023686,0.96936
0,0,0,0,0.023687,0.96934
0,0,0,0,0.023688,0.96932
0,0,0,0,0.023689,0.9693
0,0,0,0,0.02369,0.96928
0,0,0,0,0.023691,0.96926
0,0,0,0,0.023692,0.96924
0,0,0,0,0.023693,0.96923
0,0,0,0,0.023694,0.96921
0,0,0,0,0.023696,0.96919
0,0,0,0,0.023697,0.96917
0,0,0,0,0.023698,0.96915
0,0,0,0,0.023699,0.96913
0,0,0,0,0.0237,0.96911
0,0,0,0,0.023701,0.96909
0,0,0,0,0.023702,0.96907
0,0,0,0,0.023703,0.96905
0,0,0,0,0.023704,0.96903
0,0,0,0,0.023705,0.96901
0,0,0,0,0.023707,0.96899
0,0,0,0,0.023708,0.96897
0,0,0,0,0.023709,0.96895
0,0,0,0,0.02371,0.96893
0,0,0,0,0.023711,0.96891
0,0,0,0,0.023712,0.96889
0,0,0,0,0.023713,0.96888
0,0,0,0,0.023714,0.96886
0,0,0,0,0.023715,0.96884
0,0,0,0,0.023716,0.96882
0,0,0,0,0.023718,0.9688
0,0,0,0,0.023719,0.96878
0,0,0,0,0.02372,0.96876
0,0,0,0,0.023721,0.96874
0,0,0,0,0.023722,0.96872
0,0,0,0,0.023723,0.9687
0,0,0,0,0.023724,0.96868
0,0,0,0,0.023725,0.96866
0,0,0,0,0.023726,0.96864
0,0,0,0,0.023727,0.96862
0,0,0,0,0.023729,0.9686
0,0,0,0,0.02373,0.96858
0,0,0,0,0.023731,0.96856
0,0,0,0,0.023732,0.96854
0,0,0,0,0.023733,0.96852
0,0,0,0,0.023734,0.96851
0,0,0,0,0.023735,0.96849
0,0,0,0,0.023736,0.96847
0,0,0,0,0.023737,0.96845
0,0,0,0,0.023739,0.96843
0,0,0,0,0.02374,0.96841
0,0,0,0,0.023741,0.96839
0,0,0,0,0.023742,0.96837
0,0,0,0,0.023743,0.96835
0,0,0,0,0.023744,0.96833
0,0,0,0,0.023745,0.96831
0,0,0,0,0.023746,0.9683
0,0,0,0,0.023747,0.96828
0,0,0,0,0.023748,0.96826
0,0,0,0,0.02375,0.96824
0,0,0,0,0.023751,0.96822
0,0,0,0,0.023752,0.9682
0,0,0,0,0.023753,0.96818
0,0,0,0,0.023754,0.96816
0,0,0,0,0.023755,0.96814
0,0,0,0,0.023756,0.96813
0,0,0,0,0.023757,0.96811
0,0,0,0,0.023758,0.96809
0,0,0,0,0.023759,0.96807
0,0,0,0,0.023761,0.96805
0,0,0,0,0.023762,0.96803
0,0,0,0,0.023763,0.96801
0,0,0,0,0.023764,0.968
0,0,0,0,0.023765,0.96798
0,0,0,0,0.023766,0.96796
0,0,0,0,0.023767,0.96794
0,0,0,0,0.023768,0.96792
0,0,0,0,0.023769,0.9679
0,0,0,0,0.02377,0.96788
0,0,0,0,0.023772,0.96786
0,0,0,0,0.023773,0.96785
0,0,0,0,0.023774,0.96783
0,0,0,0,0.023775,0.96781
0,0,0,0,0.023776,0.96779
0,0,0,0,0.023777,0.96777
0,0,0,0,0.023778,0.96775
0,0,0,0,0.023779,0.96774
0,0,0,0,0.02378,0.96772
0,0,0,0,0.023781,0.9677
0,0,0,0,0.023783,0.96768
0,0,0,0,0.023784,0.96766
0,0,0,0,0.023785,0.96764
0,0,0,0,0.023786,0.96762
0,0,0,0,0.023787,0.96761
0,0,0,0,0.023788,0.96759
0,0,0,0,0.023789,0.96757
0,0,0,0,0.02379,0.96755
0,0,0,0,0.023791,0.96753
0,0,0,0,0.023793,0.96751
0,0,0,0,0.023794,0.9675
0,0,0,0,0.023795,0.96748
0,0,0,0,0.023796,0.96746
0,0,0,0,0.023797,0.96744
0,0,0,0,0.023798,0.96742
0,0,0,0,0.023799,0.9674
0,0,0,0,0.0238,0.96738
0,0,0,0,0.023801,0.96737
0,0,0,0,0.023802,0.96735
0,0,0,0,0.023804,0.96733
0,0,0,0,0.023805,0.96731
0,0,0,0,0.023806,0.96729
0,0,0,0,0.023807,0.96727
0,0,0,0,0.023808,0.96726
0,0,0,0,0.023809,0.96724
0,0,0,0,0.02381,0.96722
0,0,0,0,0.023811,0.9672
0,0,0,0,0.023812,0.96718
0,0,0,0,0.023813,0.96716
0,0,0,0,0.023815,0.96714
0,0,0,0,0.023816,0.96713
0,0,0,0,0.023817,0.96711
0,0,0,0,0.023818,0.96709
0,0,0,0,0.023819,0.96707
0,0,0,0,0.02382,0.96705
0,0,0,0,0.023821,0.96703
0,0,0,0,0.023822,0.96701
0,0,0,0,0.023823,0.967
0,0,0,0,0.023824,0.96698
0,0,0,0,0.023826,0.96696
0,0,0,0,0.023827,0.96694
0,0,0,0,0.023828,0.96692
0,0,0,0,0.023829,0.9669
0,0,0,0,0.02383,0.96688
0,0,0,0,0.023831,0.96687
0,0,0,0,0.023832,0.96685
0,0,0,0,0.023833,0.96683
0,0,0,0,0.023834,0.96681
0,0,0,0,0.023836,0.96679
0,0,0,0,0.023837,0.96677
0,0,0,0,0.023838,0.96675
0,0,0,0,0.023839,0.96673
0,0,0,0,0.02384,0.96672
0,0,0,0,0.023841,0.9667
0,0,0,0,0.023842,0.96668
0,0,0,0,0.023843,0.96666
0,0,0,0,0.023844,0.96664
0,0,0,0,0.023845,0.96662
0,0,0,0,0.023847,0.9666
0,0,0,0,0.023848,0.96659
0,0,0,0,0.023849,0.96657
0,0,0,0,0.02385,0.96655
0,0,0,0,0.023851,0.96653
0,0,0,0,0.023852,0.96651
0,0,0,0,0.023853,0.96649
0,0,0,0,0.023854,0.96648
0,0,0,0,0.023855,0.96646
0,0,0,0,0.023856,0.96644
0,0,0,0,0.023858,0.96642
0,0,0,0,0.023859,0.9664
0,0,0,0,0.02386,0.96639
0,0,0,0,0.023861,0.96637
0,0,0,0,0.023862,0.96635
0,0,0,0,0.023863,0.96633
0,0,0,0,0.023864,0.96632
0,0,0,0,0.023865,0.9663
0,0,0,0,0.023866,0.96628
0,0,0,0,0.023867,0.96626
0,0,0,0,0.023869,0.96624
0,0,0,0,0.02387,0.96623
0,0,0,0,0.023871,0.96621
0,0,0,0,0.023872,0.96619
0,0,0,0,0.023873,0.96617
0,0,0,0,0.023874,0.96616
0,0,0,0,0.023875,0.96614
0,0,0,0,0.023876,0.96612
0,0,0,0,0.023877,0.9661
0,0,0,0,0.023878,0.96608
0,0,0,0,0.02388,0.96607
0,0,0,0,0.023881,0.96605
0,0,0,0,0.023882,0.96603
0,0,0,0,0.023883,0.96601
0,0,0,0,0.023884,0.966
0,0,0,0,0.023885,0.96598
0,0,0,0,0.023886,0.96596
0,0,0,0,0.023887,0.96594
0,0,0,0,0.023888,0.96592
0,0,0,0,0.02389,0.96591
0,0,0,0,0.023891,0.96589
0,0,0,0,0.023892,0.96587
0,0,0,0,0.023893,0.96585
0,0,0,0,0.023894,0.96584
0,0,0,0,0.023895,0.96582
0,0,0,0,0.023896,0.9658
0,0,0,0,0.023897,0.96578
0,0,0,0,0.023898,0.96576
0,0,0,0,0.023899,0.96575
0,0,0,0,0.023901,0.96573
0,0,0,0,0.023902,0.96571
0,0,0,0,0.023903,0.96569
0,0,0,0,0.023904,0.96568
0,0,0,0,0.023905,0.96566
0,0,0,0,0.023906,0.96564
0,0,0,0,0.023907,0.96562
0,0,0,0,0.023908,0.96561
0,0,0,0,0.023909,0.96559
0,0,0,0,0.02391,0.96557
0,0,0,0,0.023912,0.96556
0,0,0,0,0.023913,0.96554
0,0,0,0,0.023914,0.96552
0,0,0,0,0.023915,0.9655
0,0,0,0,0.023916,0.96549
0,0,0,0,0.023917,0.96547
0,0,0,0,0.023918,0.96545
0,0,0,0,0.023919,0.96543
0,0,0,0,0.02392,0.96542
0,0,0,0,0.023921,0.9654
0,0,0,0,0.023923,0.96538
0,0,0,0,0.023924,0.96537
0,0,0,0,0.023925,0.96535
0,0,0,0,0.023926,0.96533
0,0,0,0,0.023927,0.96531
0,0,0,0,0.023928,0.9653
0,0,0,0,0.023929,0.96528
0,0,0,0,0.02393,0.96526
0,0,0,0,0.023931,0.96524
0,0,0,0,0.023933,0.96523
0,0,0,0,0.023934,0.96521
0,0,0,0,0.023935,0.96519
0,0,0,0,0.023936,0.96518
0,0,0,0,0.023937,0.96516
0,0,0,0,0.023938,0.96514
0,0,0,0,0.023939,0.96512
0,0,0,0,0.02394,0.96511
0,0,0,0,0.023941,0.96509
0,0,0,0,0.023942,0.96507
0,0,0,0,0.023944,0.96505
0,0,0,0,0.023945,0.96504
0,0,0,0,0.023946,0.96502
0,0,0,0,0.023947,0.965
0,0,0,0,0.023948,0.96498
0,0,0,0,0.023949,0.96497
0,0,0,0,0.02395,0.96495
0,0,0,0,0.023951,0.96493
0,0,0,0,0.023952,0.96492
0,0,0,0,0.023953,0.9649
0,0,0,0,0.023955,0.96488
0,0,0,0,0.023956,0.96486
0,0,0,0,0.023957,0.96485
0,0,0,0,0.023958,0.96483
0,0,0,0,0.023959,0.96481
0,0,0,0,0.02396,0.96479
0,0,0,0,0.023961,0.96478
0,0,0,0,0.023962,0.96476
0,0,0,0,0.023963,0.96474
0,0,0,0,0.023964,0.96472
0,0,0,0,0.023966,0.96471
0,0,0,0,0.023967,0.96469
0,0,0,0,0.023968,0.96467
0,0,0,0,0.023969,0.96465
0,0,0,0,0.02397,0.96464
0,0,0,0,0.023971,0.96462
0,0,0,0,0.023972,0.9646
0,0,0,0,0.023973,0.96459
0,0,0,0,0.023974,0.96457
0,0,0,0,0.023975,0.96455
0,0,0,0,0.023977,0.96454
0,0,0,0,0.023978,0.96452
0,0,0,0,0.023979,0.9645
0,0,0,0,0.02398,0.96448
0,0,0,0,0.023981,0.96447
0,0,0,0,0.023982,0.96445
0,0,0,0,0.023983,0.96443
0,0,0,0,0.023984,0.96442
0,0,0,0,0.023985,0.9644
0,0,0,0,0.023987,0.96438
0,0,0,0,0.023988,0.96437
0,0,0,0,0.023989,0.96435
0,0,0,0,0.02399,0.96433
0,0,0,0,0.023991,0.96432
0,0,0,0,0.023992,0.9643
0,0,0,0,0.023993,0.96428
0,0,0,0,0.023994,0.96427
0,0,0,0,0.023995,0.96425
0,0,0,0,0.023996,0.96424
0,0,0,0,0.023998,0.96422
0,0,0,0,0.023999,0.9642
0,0,0,0,0.024,0.96419
0,0,0,0,0.024001,0.96417
0,0,0,0,0.024002,0.96415
0,0,0,0,0.024003,0.96414
0,0,0,0,0.024004,0.96412
0,0,0,0,0.024005,0.9641
0,0,0,0,0.024006,0.96409
0,0,0,0,0.024007,0.96407
0,0,0,0,0.024009,0.96405
0,0,0,0,0.02401,0.96404
0,0,0,0,0.024011,0.96402
0,0,0,0,0.024012,0.96401
0,0,0,0,0.024013,0.96399
0,0,0,0,0.024014,0.96397
0,0,0,0,0.024015,0.96396
0,0,0,0,0.024016,0.96394
0,0,0,0,0.024017,0.96393
0,0,0,0,0.024018,0.96391
0,0,0,0,0.02402,0.96389
0,0,0,0,0.024021,0.96388
0,0,0,0,0.024022,0.96386
0,0,0,0,0.024023,0.96385
0,0,0,0,0.024024,0.96383
0,0,0,0,0.024025,0.96381
0,0,0,0,0.024026,0.9638
0,0,0,0,0.024027,0.96378
0,0,0,0,0.024028,0.96377
0,0,0,0,0.024029,0.96375
0,0,0,0,0.024031,0.96373
0,0,0,0,0.024032,0.96372
0,0,0,0,0.024033,0.9637
0,0,0,0,0.024034,0.96368
0,0,0,0,0.024035,0.96367
0,0,0,0,0.024036,0.96365
0,0,0,0,0.024037,0.96364
0,0,0,0,0.024038,0.96362
0,0,0,0,0.024039,0.9636
0,0,0,0,0.024041,0.96359
0,0,0,0,0.024042,0.96357
0,0,0,0,0.024043,0.96356
0,0,0,0,0.024044,0.96354
0,0,0,0,0.024045,0.96352
0,0,0,0,0.024046,0.96351
0,0,0,0,0.024047,0.96349
0,0,0,0,0.024048,0.96348
0,0,0,0,0.024049,0.96346
0,0,0,0,0.02405,0.96344
0,0,0,0,0.024052,0.96343
0,0,0,0,0.024053,0.96341
0,0,0,0,0.024054,0.9634
0,0,0,0,0.024055,0.96338
0,0,0,0,0.024056,0.96336
0,0,0,0,0.024057,0.96335
0,0,0,0,0.024058,0.96333
0,0,0,0,0.024059,0.96332
0,0,0,0,0.02406,0.9633
0,0,0,0,0.024061,0.96328
0,0,0,0,0.024063,0.96327
0,0,0,0,0.024064,0.96325
0,0,0,0,0.024065,0.96324
0,0,0,0,0.024066,0.96322
0,0,0,0,0.024067,0.9632
0,0,0,0,0.024068,0.96319
0,0,0,0,0.024069,0.96317
0,0,0,0,0.02407,0.96316
0,0,0,0,0.024071,0.96314
0,0,0,0,0.024072,0.96312
0,0,0,0,0.024074,0.96311
0,0,0,0,0.024075,0.96309
0,0,0,0,0.024076,0.96308
0,0,0,0,0.024077,0.96306
0,0,0,0,0.024078,0.96304
0,0,0,0,0.024079,0.96303
0,0,0,0,0.02408,0.96301
0,0,0,0,0.024081,0.963
0,0,0,0,0.024082,0.96298
0,0,0,0,0.024084,0.96297
0,0,0,0,0.024085,0.96295
0,0,0,0,0.024086,0.96293
0,0,0,0,0.024087,0.96292
0,0,0,0,0.024088,0.9629
0,0,0,0,0.024089,0.96289
0,0,0,0,0.02409,0.96287
0,0,0,0,0.024091,0.96285
0,0,0,0,0.024092,0.96284
0,0,0,0,0.024093,0.96282
0,0,0,0,0.024095,0.96281
0,0,0,0,0.024096,0.96279
0,0,0,0,0.024097,0.96277
0,0,0,0,0.024098,0.96276
0,0,0,0,0.024099,0.96274
0,0,0,0,0.0241,0.96273
0,0,0,0,0.024101,0.96271
0,0,0,0,0.024102,0.9627
0,0,0,0,0.024103,0.96268
0,0,0,0,0.024104,0.96266
0,0,0,0,0.024106,0.96265
0,0,0,0,0.024107,0.96263
0,0,0,0,0.024108,0.96262
0,0,0,0,0.024109,0.9626
0,0,0,0,0.02411,0.96259
0,0,0,0,0.024111,0.96257
0,0,0,0,0.024112,0.96256
0,0,0,0,0.024113,0.96254
0,0,0,0,0.024114,0.96253
0,0,0,0,0.024115,0.96251
0,0,0,0,0.024117,0.9625
0,0,0,0,0.024118,0.96248
0,0,0,0,0.024119,0.96247
0,0,0,0,0.02412,0.96245
0,0,0,0,0.024121,0.96244
0,0,0,0,0.024122,0.96242
0,0,0,0,0.024123,0.96241
0,0,0,0,0.024124,0.96239
0,0,0,0,0.024125,0.96238
0,0,0,0,0.024126,0.96236
0,0,0,0,0.024128,0.96235
0,0,0,0,0.024129,0.96233
0,0,0,0,0.02413,0.96232
0,0,0,0,0.024131,0.9623
0,0,0,0,0.024132,0.96229
0,0,0,0,0.024133,0.96227
0,0,0,0,0.024134,0.96226
0,0,0,0,0.024135,0.96224
0,0,0,0,0.024136,0.96223
0,0,0,0,0.024138,0.96221
0,0,0,0,0.024139,0.9622
0,0,0,0,0.02414,0.96218
0,0,0,0,0.024141,0.96217
0,0,0,0,0.024142,0.96215
0,0,0,0,0.024143,0.96214
0,0,0,0,0.024144,0.96212
0,0,0,0,0.024145,0.96211
0,0,0,0,0.024146,0.96209
0,0,0,0,0.024147,0.96208
0,0,0,0,0.024149,0.96206
0,0,0,0,0.02415,0.96205
0,0,0,0,0.024151,0.96203
0,0,0,0,0.024152,0.96202
0,0,0,0,0.024153,0.962
0,0,0,0,0.024154,0.96199
0,0,0,0,0.024155,0.96197
0,0,0,0,0.024156,0.96196
0,0,0,0,0.024157,0.96194
0,0,0,0,0.024158,0.96193
0,0,0,0,0.02416,0.96191
0,0,0,0,0.024161,0.9619
0,0,0,0,0.024162,0.96188
0,0,0,0,0.024163,0.96187
0,0,0,0,0.024164,0.96185
0,0,0,0,0.024165,0.96184
0,0,0,0,0.024166,0.96182
0,0,0,0,0.024167,0.96181
0,0,0,0,0.024168,0.96179
0,0,0,0,0.024169,0.96178
0,0,0,0,0.024171,0.96176
0,0,0,0,0.024172,0.96175
0,0,0,0,0.024173,0.96174
0,0,0,0,0.024174,0.96172
0,0,0,0,0.024175,0.96171
0,0,0,0,0.024176,0.96169
0,0,0,0,0.024177,0.96168
0,0,0,0,0.024178,0.96166
0,0,0,0,0.024179,0.96165
0,0,0,0,0.02418,0.96164
0,0,0,0,0.024182,0.96162
0,0,0,0,0.024183,0.96161
0,0,0,0,0.024184,0.96159
0,0,0,0,0.024185,0.96158
0,0,0,0,0.024186,0.96156
0,0,0,0,0.024187,0.96155
0,0,0,0,0.024188,0.96153
0,0,0,0,0.024189,0.96152
0,0,0,0,0.02419,0.96151
0,0,0,0,0.024192,0.96149
0,0,0,0,0.024193,0.96148
0,0,0,0,0.024194,0.96146
0,0,0,0,0.024195,0.96145
0,0,0,0,0.024196,0.96144
0,0,0,0,0.024197,0.96142
0,0,0,0,0.024198,0.96141
0,0,0,0,0.024199,0.96139
0,0,0,0,0.0242,0.96138
0,0,0,0,0.024201,0.96136
0,0,0,0,0.024203,0.96135
0,0,0,0,0.024204,0.96134
0,0,0,0,0.024205,0.96132
0,0,0,0,0.024206,0.96131
0,0,0,0,0.024207,0.96129
0,0,0,0,0.024208,0.96128
0,0,0,0,0.024209,0.96126
0,0,0,0,0.02421,0.96125
0,0,0,0,0.024211,0.96124
0,0,0,0,0.024212,0.96122
0,0,0,0,0.024214,0.96121
0,0,0,0,0.024215,0.96119
0,0,0,0,0.024216,0.96118
0,0,0,0,0.024217,0.96117
0,0,0,0,0.024218,0.96115
0,0,0,0,0.024219,0.96114
0,0,0,0,0.02422,0.96112
0,0,0,0,0.024221,0.96111
0,0,0,0,0.024222,0.96109
0,0,0,0,0.024223,0.96108
0,0,0,0,0.024225,0.96107
0,0,0,0,0.024226,0.96105
0,0,0,0,0.024227,0.96104
0,0,0,0,0.024228,0.96102
0,0,0,0,0.024229,0.96101
0,0,0,0,0.02423,0.961
0,0,0,0,0.024231,0.96098
0,0,0,0,0.024232,0.96097
0,0,0,0,0.024233,0.96095
0,0,0,0,0.024235,0.96094
0,0,0,0,0.024236,0.96092
0,0,0,0,0.024237,0.96091
0,0,0,0,0.024238,0.9609
0,0,0,0,0.024239,0.96088
0,0,0,0,0.02424,0.96087
0,0,0,0,0.024241,0.96085
0,0,0,0,0.024242,0.96084
0,0,0,0,0.024243,0.96083
0,0,0,0,0.024244,0.96081
0,0,0,0,0.024246,0.9608
0,0,0,0,0.024247,0.96079
0,0,0,0,0.024248,0.96077
0,0,0,0,0.024249,0.96076
0,0,0,0,0.02425,0.96074
0,0,0,0,0.024251,0.96073
0,0,0,0,0.024252,0.96072
0,0,0,0,0.024253,0.9607
0,0,0,0,0.024254,0.96069
0,0,0,0,0.024255,0.96068
0,0,0,0,0.024257,0.96066
0,0,0,0,0.024258,0.96065
0,0,0,0,0.024259,0.96063
0,0,0,0,0.02426,0.96062
0,0,0,0,0.024261,0.96061
0,0,0,0,0.024262,0.96059
0,0,0,0,0.024263,0.96058
0,0,0,0,0.024264,0.96057
0,0,0,0,0.024265,0.96055
0,0,0,0,0.024266,0.96054
0,0,0,0,0.024268,0.96053
0,0,0,0,0.024269,0.96051
0,0,0,0,0.02427,0.9605
0,0,0,0,0.024271,0.96049
0,0,0,0,0.024272,0.96047
0,0,0,0,0.024273,0.96046
0,0,0,0,0.024274,0.96045
0,0,0,0,0.024275,0.96043
0,0,0,0,0.024276,0.96042
0,0,0,0,0.024277,0.96041
0,0,0,0,0.024279,0.96039
0,0,0,0,0.02428,0.96038
0,0,0,0,0.024281,0.96037
0,0,0,0,0.024282,0.96035
0,0,0,0,0.024283,0.96034
0,0,0,0,0.024284,0.96033
0,0,0,0,0.024285,0.96032
0,0,0,0,0.024286,0.9603
0,0,0,0,0.024287,0.96029
0,0,0,0,0.024289,0.96028
0,0,0,0,0.02429,0.96026
0,0,0,0,0.024291,0.96025
0,0,0,0,0.024292,0.96024
0,0,0,0,0.024293,0.96022
0,0,0,0,0.024294,0.96021
0,0,0,0,0.024295,0.9602
0,0,0,0,0.024296,0.96019
0,0,0,0,0.024297,0.96017
0,0,0,0,0.024298,0.96016
0,0,0,0,0.0243,0.96015
0,0,0,0,0.024301,0.96013
0,0,0,0,0.024302,0.96012
0,0,0,0,0.024303,0.96011
0,0,0,0,0.024304,0.9601
0,0,0,0,0.024305,0.96008
0,0,0,0,0.024306,0.96007
0,0,0,0,0.024307,0.96006
0,0,0,0,0.024308,0.96005
0,0,0,0,0.024309,0.96003
0,0,0,0,0.024311,0.96002
0,0,0,0,0.024312,0.96001
0,0,0,0,0.024313,0.95999
0,0,0,0,0.024314,0.95998
0,0,0,0,0.024315,0.95997
0,0,0,0,0.024316,0.95996
0,0,0,0,0.024317,0.95994
0,0,0,0,0.024318,0.95993
0,0,0,0,0.024319,0.95992
0,0,0,0,0.02432,0.95991
0,0,0,0,0.024322,0.95989
0,0,0,0,0.024323,0.95988
0,0,0,0,0.024324,0.95987
0,0,0,0,0.024325,0.95986
0,0,0,0,0.024326,0.95984
0,0,0,0,0.024327,0.95983
0,0,0,0,0.024328,0.95982
0,0,0,0,0.024329,0.95981
0,0,0,0,0.02433,0.95979
0,0,0,0,0.024332,0.95978
0,0,0,0,0.024333,0.95977
0,0,0,0,0.024334,0.95976
0,0,0,0,0.024335,0.95974
0,0,0,0,0.024336,0.95973
0,0,0,0,0.024337,0.95972
0,0,0,0,0.024338,0.95971
0,0,0,0,0.024339,0.9597
0,0,0,0,0.02434,0.95968
0,0,0,0,0.024341,0.95967
0,0,0,0,0.024343,0.95966
0,0,0,0,0.024344,0.95965
0,0,0,0,0.024345,0.95963
0,0,0,0,0.024346,0.95962
0,0,0,0,0.024347,0.95961
0,0,0,0,0.024348,0.9596
0,0,0,0,0.024349,0.95958
0,0,0,0,0.02435,0.95957
0,0,0,0,0.024351,0.95956
0,0,0,0,0.024352,0.95955
0,0,0,0,0.024354,0.95954
0,0,0,0,0.024355,0.95952
0,0,0,0,0.024356,0.95951
0,0,0,0,0.024357,0.9595
0,0,0,0,0.024358,0.95949
0,0,0,0,0.024359,0.95947
0,0,0,0,0.02436,0.95946
0,0,0,0,0.024361,0.95945
0,0,0,0,0.024362,0.95944
0,0,0,0,0.024363,0.95942
0,0,0,0,0.024365,0.95941
0,0,0,0,0.024366,0.9594
0,0,0,0,0.024367,0.95939
0,0,0,0,0.024368,0.95938
0,0,0,0,0.024369,0.95936
0,0,0,0,0.02437,0.95935
0,0,0,0,0.024371,0.95934
0,0,0,0,0.024372,0.95933
0,0,0,0,0.024373,0.95932
0,0,0,0,0.024374,0.9593
0,0,0,0,0.024376,0.95929
0,0,0,0,0.024377,0.95928
0,0,0,0,0.024378,0.95927
0,0,0,0,0.024379,0.95925
0,0,0,0,0.02438,0.95924
0,0,0,0,0.024381,0.95923
0,0,0,0,0.024382,0.95922
0,0,0,0,0.024383,0.95921
0,0,0,0,0.024384,0.95919
0,0,0,0,0.024386,0.95918
0,0,0,0,0.024387,0.95917
0,0,0,0,0.024388,0.95916
0,0,0,0,0.024389,0.95915
0,0,0,0,0.02439,0.95913
0,0,0,0,0.024391,0.95912
0,0,0,0,0.024392,0.95911
0,0,0,0,0.024393,0.9591
0,0,0,0,0.024394,0.95909
0,0,0,0,0.024395,0.95907
0,0,0,0,0.024397,0.95906
0,0,0,0,0.024398,0.95905
0,0,0,0,0.024399,0.95904
0,0,0,0,0.0244,0.95902
0,0,0,0,0.024401,0.95901
0,0,0,0,0.024402,0.959
0,0,0,0,0.024403,0.95899
0,0,0,0,0.024404,0.95898
0,0,0,0,0.024405,0.95896
0,0,0,0,0.024406,0.95895
0,0,0,0,0.024408,0.95894
0,0,0,0,0.024409,0.95893
0,0,0,0,0.02441,0.95892
0,0,0,0,0.024411,0.9589
0,0,0,0,0.024412,0.95889
0,0,0,0,0.024413,0.95888
0,0,0,0,0.024414,0.95887
0,0,0,0,0.024415,0.95886
0,0,0,0,0.024416,0.95885
0,0,0,0,0.024417,0.95883
0,0,0,0,0.024419,0.95882
0,0,0,0,0.02442,0.95881
0,0,0,0,0.024421,0.9588
0,0,0,0,0.024422,0.95879
0,0,0,0,0.024423,0.95877
0,0,0,0,0.024424,0.95876
0,0,0,0,0.024425,0.95875
0,0,0,0,0.024426,0.95874
0,0,0,0,0.024427,0.95873
0,0,0,0,0.024428,0.95872
0,0,0,0,0.02443,0.9587
0,0,0,0,0.024431,0.95869
0,0,0,0,0.024432,0.95868
0,0,0,0,0.024433,0.95867
0,0,0,0,0.024434,0.95866
0,0,0,0,0.024435,0.95865
0,0,0,0,0.024436,0.95864
0,0,0,0,0.024437,0.95862
0,0,0,0,0.024438,0.95861
0,0,0,0,0.02444,0.9586
0,0,0,0,0.024441,0.95859
0,0,0,0,0.024442,0.95858
0,0,0,0,0.024443,0.95857
0,0,0,0,0.024444,0.95856
0,0,0,0,0.024445,0.95855
0,0,0,0,0.024446,0.95854
0,0,0,0,0.024447,0.95852
0,0,0,0,0.024448,0.95851
0,0,0,0,0.024449,0.9585
0,0,0,0,0.024451,0.95849
0,0,0,0,0.024452,0.95848
0,0,0,0,0.024453,0.95847
0,0,0,0,0.024454,0.95846
0,0,0,0,0.024455,0.95845
0,0,0,0,0.024456,0.95844
0,0,0,0,0.024457,0.95843
0,0,0,0,0.024458,0.95841
0,0,0,0,0.024459,0.9584
0,0,0,0,0.02446,0.95839
0,0,0,0,0.024462,0.95838
0,0,0,0,0.024463,0.95837
0,0,0,0,0.024464,0.95836
0,0,0,0,0.024465,0.95835
0,0,0,0,0.024466,0.95834
0,0,0,0,0.024467,0.95833
0,0,0,0,0.024468,0.95832
0,0,0,0,0.024469,0.95831
0,0,0,0,0.02447,0.95829
0,0,0,0,0.024471,0.95828
0,0,0,0,0.024473,0.95827
0,0,0,0,0.024474,0.95826
0,0,0,0,0.024475,0.95825
0,0,0,0,0.024476,0.95824
0,0,0,0,0.024477,0.95823
0,0,0,0,0.024478,0.95822
0,0,0,0,0.024479,0.95821
0,0,0,0,0.02448,0.9582
0,0,0,0,0.024481,0.95819
0,0,0,0,0.024483,0.95818
0,0,0,0,0.024484,0.95816
0,0,0,0,0.024485,0.95815
0,0,0,0,0.024486,0.95814
0,0,0,0,0.024487,0.95813
0,0,0,0,0.024488,0.95812
0,0,0,0,0.024489,0.95811
0,0,0,0,0.02449,0.9581
0,0,0,0,0.024491,0.95809
0,0,0,0,0.024492,0.95808
0,0,0,0,0.024494,0.95807
0,0,0,0,0.024495,0.95806
0,0,0,0,0.024496,0.95805
0,0,0,0,0.024497,0.95804
0,0,0,0,0.024498,0.95803
0,0,0,0,0.024499,0.95802
0,0,0,0,0.0245,0.95801
0,0,0,0,0.024501,0.95799
0,0,0,0,0.024502,0.95798
0,0,0,0,0.024503,0.95797
0,0,0,0,0.024505,0.95796
0,0,0,0,0.024506,0.95795
0,0,0,0,0.024507,0.95794
0,0,0,0,0.024508,0.95793
0,0,0,0,0.024509,0.95792
0,0,0,0,0.02451,0.95791
0,0,0,0,0.024511,0.9579
0,0,0,0,0.024512,0.95789
0,0,0,0,0.024513,0.95788
0,0,0,0,0.024514,0.95787
0,0,0,0,0.024516,0.95786
0,0,0,0,0.024517,0.95785
0,0,0,0,0.024518,0.95784
0,0,0,0,0.024519,0.95783
0,0,0,0,0.02452,0.95782
0,0,0,0,0.024521,0.95781
0,0,0,0,0.024522,0.9578
0,0,0,0,0.024523,0.95779
0,0,0,0,0.024524,0.95778
0,0,0,0,0.024525,0.95777
0,0,0,0,0.024527,0.95776
0,0,0,0,0.024528,0.95775
0,0,0,0,0.024529,0.95774
0,0,0,0,0.02453,0.95773
0,0,0,0,0.024531,0.95772
0,0,0,0,0.024532,0.95771
0,0,0,0,0.024533,0.9577
0,0,0,0,0.024534,0.95769
0,0,0,0,0.024535,0.95768
0,0,0,0,0.024537,0.95767
0,0,0,0,0.024538,0.95766
0,0,0,0,0.024539,0.95765
0,0,0,0,0.02454,0.95764
0,0,0,0,0.024541,0.95763
0,0,0,0,0.024542,0.95762
0,0,0,0,0.024543,0.95761
0,0,0,0,0.024544,0.9576
0,0,0,0,0.024545,0.95759
0,0,0,0,0.024546,0.95758
0,0,0,0,0.024548,0.95757
0,0,0,0,0.024549,0.95756
0,0,0,0,0.02455,0.95755
0,0,0,0,0.024551,0.95754
0,0,0,0,0.024552,0.95753
0,0,0,0,0.024553,0.95752
0,0,0,0,0.024554,0.95751
0,0,0,0,0.024555,0.9575
0,0,0,0,0.024556,0.9575
0,0,0,0,0.024557,0.95749
0,0,0,0,0.024559,0.95748
0,0,0,0,0.02456,0.95747
0,0,0,0,0.024561,0.95746
0,0,0,0,0.024562,0.95745
0,0,0,0,0.024563,0.95744
0,0,0,0,0.024564,0.95743
0,0,0,0,0.024565,0.95742
0,0,0,0,0.024566,0.95741
0,0,0,0,0.024567,0.9574
0,0,0,0,0.024568,0.95739
0,0,0,0,0.02457,0.95738
0,0,0,0,0.024571,0.95737
0,0,0,0,0.024572,0.95736
0,0,0,0,0.024573,0.95735
0,0,0,0,0.024574,0.95734
0,0,0,0,0.024575,0.95733
0,0,0,0,0.024576,0.95732
0,0,0,0,0.024577,0.95731
0,0,0,0,0.024578,0.9573
0,0,0,0,0.02458,0.95729
0,0,0,0,0.024581,0.95728
0,0,0,0,0.024582,0.95727
0,0,0,0,0.024583,0.95727
0,0,0,0,0.024584,0.95726
0,0,0,0,0.024585,0.95725
0,0,0,0,0.024586,0.95724
0,0,0,0,0.024587,0.95723
0,0,0,0,0.024588,0.95722
0,0,0,0,0.024589,0.95721
0,0,0,0,0.024591,0.9572
0,0,0,0,0.024592,0.95719
0,0,0,0,0.024593,0.95718
0,0,0,0,0.024594,0.95717
0,0,0,0,0.024595,0.95716
0,0,0,0,0.024596,0.95715
0,0,0,0,0.024597,0.95714
0,0,0,0,0.024598,0.95714
0,0,0,0,0.024599,0.95713
0,0,0,0,0.0246,0.95712
0,0,0,0,0.024602,0.95711
0,0,0,0,0.024603,0.9571
0,0,0,0,0.024604,0.95709
0,0,0,0,0.024605,0.95708
0,0,0,0,0.024606,0.95707
0,0,0,0,0.024607,0.95706
0,0,0,0,0.024608,0.95705
0,0,0,0,0.024609,0.95704
0,0,0,0,0.02461,0.95703
0,0,0,0,0.024611,0.95702
0,0,0,0,0.024613,0.95701
0,0,0,0,0.024614,0.95701
0,0,0,0,0.024615,0.957
0,0,0,0,0.024616,0.95699
0,0,0,0,0.024617,0.95698
0,0,0,0,0.024618,0.95697
0,0,0,0,0.024619,0.95696
0,0,0,0,0.02462,0.95695
0,0,0,0,0.024621,0.95694
0,0,0,0,0.024622,0.95693
0,0,0,0,0.024624,0.95692
0,0,0,0,0.024625,0.95692
0,0,0,0,0.024626,0.95691
0,0,0,0,0.024627,0.9569
0,0,0,0,0.024628,0.95689
0,0,0,0,0.024629,0.95688
0,0,0,0,0.02463,0.95687
0,0,0,0,0.024631,0.95686
0,0,0,0,0.024632,0.95685
0,0,0,0,0.024634,0.95684
0,0,0,0,0.024635,0.95684
0,0,0,0,0.024636,0.95683
0,0,0,0,0.024637,0.95682
0,0,0,0,0.024638,0.95681
0,0,0,0,0.024639,0.9568
0,0,0,0,0.02464,0.95679
0,0,0,0,0.024641,0.95678
0,0,0,0,0.024642,0.95677
0,0,0,0,0.024643,0.95677
0,0,0,0,0.024645,0.95676
0,0,0,0,0.024646,0.95675
0,0,0,0,0.024647,0.95674
0,0,0,0,0.024648,0.95673
0,0,0,0,0.024649,0.95672
0,0,0,0,0.02465,0.95671
0,0,0,0,0.024651,0.95671
0,0,0,0,0.024652,0.9567
0,0,0,0,0.024653,0.95669
0,0,0,0,0.024654,0.95668
0,0,0,0,0.024656,0.95667
0,0,0,0,0.024657,0.95667
0,0,0,0,0.024658,0.95666
0,0,0,0,0.024659,0.95665
0,0,0,0,0.02466,0.95664
0,0,0,0,0.024661,0.95663
0,0,0,0,0.024662,0.95662
0,0,0,0,0.024663,0.95662
0,0,0,0,0.024664,0.95661
0,0,0,0,0.024665,0.9566
0,0,0,0,0.024667,0.95659
0,0,0,0,0.024668,0.95658
0,0,0,0,0.024669,0.95657
0,0,0,0,0.02467,0.95657
0,0,0,0,0.024671,0.95656
0,0,0,0,0.024672,0.95655
0,0,0,0,0.024673,0.95654
0,0,0,0,0.024674,0.95653
0,0,0,0,0.024675,0.95653
0,0,0,0,0.024676,0.95652
0,0,0,0,0.024678,0.95651
0,0,0,0,0.024679,0.9565
0,0,0,0,0.02468,0.95649
0,0,0,0,0.024681,0.95649
0,0,0,0,0.024682,0.95648
0,0,0,0,0.024683,0.95647
0,0,0,0,0.024684,0.95646
0,0,0,0,0.024685,0.95645
0,0,0,0,0.024686,0.95645
0,0,0,0,0.024688,0.95644
0,0,0,0,0.024689,0.95643
0,0,0,0,0.02469,0.95642
0,0,0,0,0.024691,0.95641
0,0,0,0,0.024692,0.95641
0,0,0,0,0.024693,0.9564
0,0,0,0,0.024694,0.95639
0,0,0,0,0.024695,0.95638
0,0,0,0,0.024696,0.95637
0,0,0,0,0.024697,0.95637
0,0,0,0,0.024699,0.95636
0,0,0,0,0.0247,0.95635
0,0,0,0,0.024701,0.95634
0,0,0,0,0.024702,0.95634
0,0,0,0,0.024703,0.95633
0,0,0,0,0.024704,0.95632
0,0,0,0,0.024705,0.95631
0,0,0,0,0.024706,0.95631
0,0,0,0,0.024707,0.9563
0,0,0,0,0.024708,0.95629
0,0,0,0,0.02471,0.95628
0,0,0,0,0.024711,0.95628
0,0,0,0,0.024712,0.95627
0,0,0,0,0.024713,0.95626
0,0,0,0,0.024714,0.95625
0,0,0,0,0.024715,0.95625
0,0,0,0,0.024716,0.95624
0,0,0,0,0.024717,0.95623
0,0,0,0,0.024718,0.95622
0,0,0,0,0.024719,0.95622
0,0,0,0,0.024721,0.95621
0,0,0,0,0.024722,0.9562
0,0,0,0,0.024723,0.95619
0,0,0,0,0.024724,0.95619
0,0,0,0,0.024725,0.95618
0,0,0,0,0.024726,0.95617
0,0,0,0,0.024727,0.95616
0,0,0,0,0.024728,0.95616
0,0,0,0,0.024729,0.95615
0,0,0,0,0.024731,0.95614
0,0,0,0,0.024732,0.95614
0,0,0,0,0.024733,0.95613
0,0,0,0,0.024734,0.95612
0,0,0,0,0.024735,0.95611
0,0,0,0,0.024736,0.95611
0,0,0,0,0.024737,0.9561
0,0,0,0,0.024738,0.95609
0,0,0,0,0.024739,0.95609
0,0,0,0,0.02474,0.95608
0,0,0,0,0.024742,0.95607
0,0,0,0,0.024743,0.95606
0,0,0,0,0.024744,0.95606
0,0,0,0,0.024745,0.95605
0,0,0,0,0.024746,0.95604
0,0,0,0,0.024747,0.95603
0,0,0,0,0.024748,0.95603
0,0,0,0,0.024749,0.95602
0,0,0,0,0.02475,0.95601
0,0,0,0,0.024751,0.95601
0,0,0,0,0.024753,0.956
0,0,0,0,0.024754,0.95599
0,0,0,0,0.024755,0.95598
0,0,0,0,0.024756,0.95598
0,0,0,0,0.024757,0.95597
0,0,0,0,0.024758,0.95596
0,0,0,0,0.024759,0.95596
0,0,0,0,0.02476,0.95595
0,0,0,0,0.024761,0.95594
0,0,0,0,0.024762,0.95594
0,0,0,0,0.024764,0.95593
0,0,0,0,0.024765,0.95592
0,0,0,0,0.024766,0.95592
0,0,0,0,0.024767,0.95591
0,0,0,0,0.024768,0.9559
0,0,0,0,0.024769,0.9559
0,0,0,0,0.02477,0.95589
0,0,0,0,0.024771,0.95588
0,0,0,0,0.024772,0.95588
0,0,0,0,0.024773,0.95587
0,0,0,0,0.024775,0.95586
0,0,0,0,0.024776,0.95586
0,0,0,0,0.024777,0.95585
0,0,0,0,0.024778,0.95584
0,0,0,0,0.024779,0.95584
0,0,0,0,0.02478,0.95583
0,0,0,0,0.024781,0.95582
0,0,0,0,0.024782,0.95582
0,0,0,0,0.024783,0.95581
0,0,0,0,0.024785,0.9558
0,0,0,0,0.024786,0.9558
0,0,0,0,0.024787,0.95579
0,0,0,0,0.024788,0.95578
0,0,0,0,0.024789,0.95578
0,0,0,0,0.02479,0.95577
0,0,0,0,0.024791,0.95576
0,0,0,0,0.024792,0.95576
0,0,0,0,0.024793,0.95575
0,0,0,0,0.024794,0.95574
0,0,0,0,0.024796,0.95574
0,0,0,0,0.024797,0.95573
0,0,0,0,0.024798,0.95573
0,0,0,0,0.024799,0.95572
0,0,0,0,0.0248,0.95571
0,0,0,0,0.024801,0.95571
0,0,0,0,0.024802,0.9557
0,0,0,0,0.024803,0.95569
0,0,0,0,0.024804,0.95569
0,0,0,0,0.024805,0.95568
0,0,0,0,0.024807,0.95568
0,0,0,0,0.024808,0.95567
0,0,0,0,0.024809,0.95566
0,0,0,0,0.02481,0.95566
0,0,0,0,0.024811,0.95565
0,0,0,0,0.024812,0.95564
0,0,0,0,0.024813,0.95564
0,0,0,0,0.024814,0.95563
0,0,0,0,0.024815,0.95563
0,0,0,0,0.024816,0.95562
0,0,0,0,0.024818,0.95561
0,0,0,0,0.024819,0.95561
0,0,0,0,0.02482,0.9556
0,0,0,0,0.024821,0.95559
0,0,0,0,0.024822,0.95559
0,0,0,0,0.024823,0.95558
0,0,0,0,0.024824,0.95558
0,0,0,0,0.024825,0.95557
0,0,0,0,0.024826,0.95556
0,0,0,0,0.024828,0.95556
0,0,0,0,0.024829,0.95555
0,0,0,0,0.02483,0.95555
0,0,0,0,0.024831,0.95554
0,0,0,0,0.024832,0.95553
0,0,0,0,0.024833,0.95553
0,0,0,0,0.024834,0.95552
0,0,0,0,0.024835,0.95552
0,0,0,0,0.024836,0.95551
0,0,0,0,0.024837,0.95551
0,0,0,0,0.024839,0.9555
0,0,0,0,0.02484,0.95549
0,0,0,0,0.024841,0.95549
0,0,0,0,0.024842,0.95548
0,0,0,0,0.024843,0.95548
0,0,0,0,0.024844,0.95547
0,0,0,0,0.024845,0.95546
0,0,0,0,0.024846,0.95546
0,0,0,0,0.024847,0.95545
0,0,0,0,0.024848,0.95545
0,0,0,0,0.02485,0.95544
0,0,0,0,0.024851,0.95543
0,0,0,0,0.024852,0.95543
0,0,0,0,0.024853,0.95542
0,0,0,0,0.024854,0.95542
0,0,0,0,0.024855,0.95541
0,0,0,0,0.024856,0.95541
0,0,0,0,0.024857,0.9554
0,0,0,0,0.024858,0.95539
0,0,0,0,0.024859,0.95539
0,0,0,0,0.024861,0.95538
0,0,0,0,0.024862,0.95538
0,0,0,0,0.024863,0.95537
0,0,0,0,0.024864,0.95537
0,0,0,0,0.024865,0.95536
0,0,0,0,0.024866,0.95536
0,0,0,0,0.024867,0.95535
0,0,0,0,0.024868,0.95534
0,0,0,0,0.024869,0.95534
0,0,0,0,0.02487,0.95533
0,0,0,0,0.024872,0.95533
0,0,0,0,0.024873,0.95532
0,0,0,0,0.024874,0.95532
0,0,0,0,0.024875,0.95531
0,0,0,0,0.024876,0.95531
0,0,0,0,0.024877,0.9553
0,0,0,0,0.024878,0.9553
0,0,0,0,0.024879,0.95529
0,0,0,0,0.02488,0.95529
0,0,0,0,0.024882,0.95528
0,0,0,0,0.024883,0.95528
0,0,0,0,0.024884,0.95527
0,0,0,0,0.024885,0.95526
0,0,0,0,0.024886,0.95526
0,0,0,0,0.024887,0.95525
0,0,0,0,0.024888,0.95525
0,0,0,0,0.024889,0.95524
0,0,0,0,0.02489,0.95524
0,0,0,0,0.024891,0.95523
0,0,0,0,0.024893,0.95523
0,0,0,0,0.024894,0.95522
0,0,0,0,0.024895,0.95522
0,0,0,0,0.024896,0.95521
0,0,0,0,0.024897,0.95521
0,0,0,0,0.024898,0.9552
0,0,0,0,0.024899,0.9552
0,0,0,0,0.0249,0.95519
0,0,0,0,0.024901,0.95519
0,0,0,0,0.024902,0.95518
0,0,0,0,0.024904,0.95518
0,0,0,0,0.024905,0.95517
0,0,0,0,0.024906,0.95517
0,0,0,0,0.024907,0.95516
0,0,0,0,0.024908,0.95516
0,0,0,0,0.024909,0.95515
0,0,0,0,0.02491,0.95515
0,0,0,0,0.024911,0.95514
0,0,0,0,0.024912,0.95514
0,0,0,0,0.024913,0.95513
0,0,0,0,0.024915,0.95513
0,0,0,0,0.024916,0.95512
0,0,0,0,0.024917,0.95512
0,0,0,0,0.024918,0.95511
0,0,0,0,0.024919,0.95511
0,0,0,0,0.02492,0.9551
0,0,0,0,0.024921,0.9551
0,0,0,0,0.024922,0.95509
0,0,0,0,0.024923,0.95509
0,0,0,0,0.024924,0.95508
0,0,0,0,0.024926,0.95508
0,0,0,0,0.024927,0.95507
0,0,0,0,0.024928,0.95507
0,0,0,0,0.024929,0.95506
0,0,0,0,0.02493,0.95506
0,0,0,0,0.024931,0.95505
0,0,0,0,0.024932,0.95505
0,0,0,0,0.024933,0.95504
0,0,0,0,0.024934,0.95504
0,0,0,0,0.024936,0.95503
0,0,0,0,0.024937,0.95503
0,0,0,0,0.024938,0.95502
0,0,0,0,0.024939,0.95502
0,0,0,0,0.02494,0.95502
0,0,0,0,0.024941,0.95501
0,0,0,0,0.024942,0.95501
0,0,0,0,0.024943,0.955
0,0,0,0,0.024944,0.955
0,0,0,0,0.024945,0.95499
0,0,0,0,0.024947,0.95499
0,0,0,0,0.024948,0.95498
0,0,0,0,0.024949,0.95498
0,0,0,0,0.02495,0.95498
0,0,0,0,0.024951,0.95497
0,0,0,0,0.024952,0.95497
0,0,0,0,0.024953,0.95496
0,0,0,0,0.024954,0.95496
0,0,0,0,0.024955,0.95495
0,0,0,0,0.024956,0.95495
0,0,0,0,0.024958,0.95495
0,0,0,0,0.024959,0.95494
0,0,0,0,0.02496,0.95494
0,0,0,0,0.024961,0.95493
0,0,0,0,0.024962,0.95493
0,0,0,0,0.024963,0.95492
0,0,0,0,0.024964,0.95492
0,0,0,0,0.024965,0.95492
0,0,0,0,0.024966,0.95491
0,0,0,0,0.024967,0.95491
0,0,0,0,0.024969,0.9549
0,0,0,0,0.02497,0.9549
0,0,0,0,0.024971,0.95489
0,0,0,0,0.024972,0.95489
0,0,0,0,0.024973,0.95489
0,0,0,0,0.024974,0.95488
0,0,0,0,0.024975,0.95488
0,0,0,0,0.024976,0.95487
0,0,0,0,0.024977,0.95487
0,0,0,0,0.024979,0.95487
0,0,0,0,0.02498,0.95486
0,0,0,0,0.024981,0.95486
0,0,0,0,0.024982,0.95486
0,0,0,0,0.024983,0.95485
0,0,0,0,0.024984,0.95485
0,0,0,0,0.024985,0.95484
0,0,0,0,0.024986,0.95484
0,0,0,0,0.024987,0.95484
0,0,0,0,0.024988,0.95483
0,0,0,0,0.02499,0.95483
0,0,0,0,0.024991,0.95482
0,0,0,0,0.024992,0.95482
0,0,0,0,0.024993,0.95482
0,0,0,0,0.024994,0.95481
0,0,0,0,0.024995,0.95481
0,0,0,0,0.024996,0.95481
0,0,0,0,0.024997,0.9548
0,0,0,0,0.024998,0.9548
0,0,0,0,0.024999,0.95479
0,0,0,0,0.025001,0.95479
0,0,0,0,0.025002,0.95479
0,0,0,0,0.025003,0.95478
0,0,0,0,0.025004,0.95478
0,0,0,0,0.025005,0.95478
0,0,0,0,0.025006,0.95477
0,0,0,0,0.025007,0.95477
0,0,0,0,0.025008,0.95477
0,0,0,0,0.025009,0.95476
0,0,0,0,0.02501,0.95476
0,0,0,0,0.025012,0.95476
0,0,0,0,0.025013,0.95475
0,0,0,0,0.025014,0.95475
0,0,0,0,0.025015,0.95475
0,0,0,0,0.025016,0.95474
0,0,0,0,0.025017,0.95474
0,0,0,0,0.025018,0.95474
0,0,0,0,0.025019,0.95473
0,0,0,0,0.02502,0.95473
0,0,0,0,0.025021,0.95473
0,0,0,0,0.025023,0.95472
0,0,0,0,0.025024,0.95472
0,0,0,0,0.025025,0.95472
0,0,0,0,0.025026,0.95471
0,0,0,0,0.025027,0.95471
0,0,0,0,0.025028,0.95471
0,0,0,0,0.025029,0.9547
0,0,0,0,0.02503,0.9547
0,0,0,0,0.025031,0.9547
0,0,0,0,0.025033,0.95469
0,0,0,0,0.025034,0.95469
0,0,0,0,0.025035,0.95469
0,0,0,0,0.025036,0.95468
0,0,0,0,0.025037,0.95468
0,0,0,0,0.025038,0.95468
0,0,0,0,0.025039,0.95468
0,0,0,0,0.02504,0.95467
0,0,0,0,0.025041,0.95467
0,0,0,0,0.025042,0.95467
0,0,0,0,0.025044,0.95466
0,0,0,0,0.025045,0.95466
0,0,0,0,0.025046,0.95466
0,0,0,0,0.025047,0.95465
0,0,0,0,0.025048,0.95465
0,0,0,0,0.025049,0.95465
0,0,0,0,0.02505,0.95464
0,0,0,0,0.025051,0.95464
0,0,0,0,0.025052,0.95464
0,0,0,0,0.025053,0.95464
0,0,0,0,0.025055,0.95463
0,0,0,0,0.025056,0.95463
0,0,0,0,0.025057,0.95463
0,0,0,0,0.025058,0.95462
0,0,0,0,0.025059,0.95462
0,0,0,0,0.02506,0.95462
0,0,0,0,0.025061,0.95462
0,0,0,0,0.025062,0.95461
0,0,0,0,0.025063,0.95461
0,0,0,0,0.025064,0.95461
0,0,0,0,0.025066,0.95461
0,0,0,0,0.025067,0.9546
0,0,0,0,0.025068,0.9546
0,0,0,0,0.025069,0.9546
0,0,0,0,0.02507,0.95459
0,0,0,0,0.025071,0.95459
0,0,0,0,0.025072,0.95459
0,0,0,0,0.025073,0.95459
0,0,0,0,0.025074,0.95458
0,0,0,0,0.025076,0.95458
0,0,0,0,0.025077,0.95458
0,0,0,0,0.025078,0.95458
0,0,0,0,0.025079,0.95457
0,0,0,0,0.02508,0.95457
0,0,0,0,0.025081,0.95457
0,0,0,0,0.025082,0.95457
0,0,0,0,0.025083,0.95457
0,0,0,0,0.025084,0.95456
0,0,0,0,0.025085,0.95456
0,0,0,0,0.025087,0.95456
0,0,0,0,0.025088,0.95456
0,0,0,0,0.025089,0.95455
0,0,0,0,0.02509,0.95455
0,0,0,0,0.025091,0.95455
0,0,0,0,0.025092,0.95455
0,0,0,0,0.025093,0.95454
0,0,0,0,0.025094,0.95454
0,0,0,0,0.025095,0.95454
0,0,0,0,0.025096,0.95454
0,0,0,0,0.025098,0.95453
0,0,0,0,0.025099,0.95453
0,0,0,0,0.0251,0.95453
0,0,0,0,0.025101,0.95453
0,0,0,0,0.025102,0.95453
0,0,0,0,0.025103,0.95452
0,0,0,0,0.025104,0.95452
0,0,0,0,0.025105,0.95452
0,0,0,0,0.025106,0.95452
0,0,0,0,0.025107,0.95452
0,0,0,0,0.025109,0.95451
0,0,0,0,0.02511,0.95451
0,0,0,0,0.025111,0.95451
0,0,0,0,0.025112,0.95451
0,0,0,0,0.025113,0.95451
0,0,0,0,0.025114,0.9545
0,0,0,0,0.025115,0.9545
0,0,0,0,0.025116,0.9545
0,0,0,0,0.025117,0.9545
0,0,0,0,0.025118,0.9545
0,0,0,0,0.02512,0.95449
0,0,0,0,0.025121,0.95449
0,0,0,0,0.025122,0.95449
0,0,0,0,0.025123,0.95449
0,0,0,0,0.025124,0.95449
0,0,0,0,0.025125,0.95449
0,0,0,0,0.025126,0.95448
0,0,0,0,0.025127,0.95448
0,0,0,0,0.025128,0.95448
0,0,0,0,0.02513,0.95448
0,0,0,0,0.025131,0.95448
0,0,0,0,0.025132,0.95448
0,0,0,0,0.025133,0.95447
0,0,0,0,0.025134,0.95447
0,0,0,0,0.025135,0.95447
0,0,0,0,0.025136,0.95447
0,0,0,0,0.025137,0.95447
0,0,0,0,0.025138,0.95447
0,0,0,0,0.025139,0.95446
0,0,0,0,0.025141,0.95446
0,0,0,0,0.025142,0.95446
0,0,0,0,0.025143,0.95446
0,0,0,0,0.025144,0.95446
0,0,0,0,0.025145,0.95446
0,0,0,0,0.025146,0.95445
0,0,0,0,0.025147,0.95445
0,0,0,0,0.025148,0.95445
0,0,0,0,0.025149,0.95445
0,0,0,0,0.02515,0.95445
0,0,0,0,0.025152,0.95445
0,0,0,0,0.025153,0.95445
0,0,0,0,0.025154,0.95444
0,0,0,0,0.025155,0.95444
0,0,0,0,0.025156,0.95444
0,0,0,0,0.025157,0.95444
0,0,0,0,0.025158,0.95444
0,0,0,0,0.025159,0.95444
0,0,0,0,0.02516,0.95444
0,0,0,0,0.025161,0.95443
0,0,0,0,0.025163,0.95443
0,0,0,0,0.025164,0.95443
0,0,0,0,0.025165,0.95443
0,0,0,0,0.025166,0.95443
0,0,0,0,0.025167,0.95443
0,0,0,0,0.025168,0.95443
0,0,0,0,0.025169,0.95443
0,0,0,0,0.02517,0.95443
0,0,0,0,0.025171,0.95442
0,0,0,0,0.025172,0.95442
0,0,0,0,0.025174,0.95442
0,0,0,0,0.025175,0.95442
0,0,0,0,0.025176,0.95442
0,0,0,0,0.025177,0.95442
0,0,0,0,0.025178,0.95442
0,0,0,0,0.025179,0.95442
0,0,0,0,0.02518,0.95442
0,0,0,0,0.025181,0.95442
0,0,0,0,0.025182,0.95442
0,0,0,0,0.025184,0.95441
0,0,0,0,0.025185,0.95441
0,0,0,0,0.025186,0.95441
0,0,0,0,0.025187,0.95441
0,0,0,0,0.025188,0.95441
0,0,0,0,0.025189,0.95441
0,0,0,0,0.02519,0.95441
0,0,0,0,0.025191,0.95441
0,0,0,0,0.025192,0.95441
0,0,0,0,0.025193,0.95441
0,0,0,0,0.025195,0.95441
0,0,0,0,0.025196,0.95441
0,0,0,0,0.025197,0.9544
0,0,0,0,0.025198,0.9544
0,0,0,0,0.025199,0.9544
0,0,0,0,0.0252,0.9544
0,0,0,0,0.025201,0.9544
0,0,0,0,0.025202,0.9544
0,0,0,0,0.025203,0.9544
0,0,0,0,0.025204,0.9544
0,0,0,0,0.025206,0.9544
0,0,0,0,0.025207,0.9544
0,0,0,0,0.025208,0.9544
0,0,0,0,0.025209,0.9544
0,0,0,0,0.02521,0.9544
0,0,0,0,0.025211,0.9544
0,0,0,0,0.025212,0.9544
0,0,0,0,0.025213,0.9544
0,0,0,0,0.025214,0.9544
0,0,0,0,0.025215,0.9544
0,0,0,0,0.025217,0.9544
0,0,0,0,0.025218,0.9544
0,0,0,0,0.025219,0.95439
0,0,0,0,0.02522,0.95439
0,0,0,0,0.025221,0.95439
0,0,0,0,0.025222,0.95439
0,0,0,0,0.025223,0.95439
0,0,0,0,0.025224,0.95439
0,0,0,0,0.025225,0.95439
0,0,0,0,0.025227,0.95439
0,0,0,0,0.025228,0.95439
0,0,0,0,0.025229,0.95439
0,0,0,0,0.02523,0.95439
0,0,0,0,0.025231,0.95439
0,0,0,0,0.025232,0.95439
0,0,0,0,0.025233,0.95439
0,0,0,0,0.025234,0.95439
0,0,0,0,0.025235,0.95439
0,0,0,0,0.025236,0.95439
0,0,0,0,0.025238,0.95439
0,0,0,0,0.025239,0.95439
0,0,0,0,0.02524,0.95439
0,0,0,0,0.025241,0.95439
0,0,0,0,0.025242,0.95439
0,0,0,0,0.025243,0.95439
0,0,0,0,0.025244,0.95439
0,0,0,0,0.025245,0.95439
0,0,0,0,0.025246,0.95439
0,0,0,0,0.025247,0.95439
0,0,0,0,0.025249,0.95439
0,0,0,0,0.02525,0.95439
0,0,0,0,0.025251,0.95439
0,0,0,0,0.025252,0.95439
0,0,0,0,0.025253,0.95439
0,0,0,0,0.025254,0.95439
0,0,0,0,0.025255,0.95439
0,0,0,0,0.025256,0.95439
0,0,0,0,0.025257,0.95439
0,0,0,0,0.025258,0.95439
0,0,0,0,0.02526,0.95439
0,0,0,0,0.025261,0.95439
0,0,0,0,0.025262,0.95439
0,0,0,0,0.025263,0.95439
0,0,0,0,0.025264,0.95439
0,0,0,0,0.025265,0.95439
0,0,0,0,0.025266,0.95439
0,0,0,0,0.025267,0.9544
0,0,0,0,0.025268,0.9544
0,0,0,0,0.025269,0.9544
0,0,0,0,0.025271,0.9544
0,0,0,0,0.025272,0.9544
0,0,0,0,0.025273,0.9544
0,0,0,0,0.025274,0.9544
0,0,0,0,0.025275,0.9544
0,0,0,0,0.025276,0.9544
0,0,0,0,0.025277,0.9544
0,0,0,0,0.025278,0.9544
0,0,0,0,0.025279,0.9544
0,0,0,0,0.025281,0.9544
0,0,0,0,0.025282,0.9544
0,0,0,0,0.025283,0.9544
0,0,0,0,0.025284,0.9544
0,0,0,0,0.025285,0.9544
0,0,0,0,0.025286,0.9544
0,0,0,0,0.025287,0.9544
0,0,0,0,0.025288,0.95441
0,0,0,0,0.025289,0.95441
0,0,0,0,0.02529,0.95441
0,0,0,0,0.025292,0.95441
0,0,0,0,0.025293,0.95441
0,0,0,0,0.025294,0.95441
0,0,0,0,0.025295,0.95441
0,0,0,0,0.025296,0.95441
0,0,0,0,0.025297,0.95441
0,0,0,0,0.025298,0.95441
0,0,0,0,0.025299,0.95441
0,0,0,0,0.0253,0.95441
0,0,0,0,0.025301,0.95442
0,0,0,0,0.025303,0.95442
0,0,0,0,0.025304,0.95442
0,0,0,0,0.025305,0.95442
0,0,0,0,0.025306,0.95442
0,0,0,0,0.025307,0.95442
0,0,0,0,0.025308,0.95442
0,0,0,0,0.025309,0.95442
0,0,0,0,0.02531,0.95442
0,0,0,0,0.025311,0.95442
0,0,0,0,0.025312,0.95443
0,0,0,0,0.025314,0.95443
0,0,0,0,0.025315,0.95443
0,0,0,0,0.025316,0.95443
0,0,0,0,0.025317,0.95443
0,0,0,0,0.025318,0.95443
0,0,0,0,0.025319,0.95443
0,0,0,0,0.02532,0.95443
0,0,0,0,0.025321,0.95443
0,0,0,0,0.025322,0.95444
0,0,0,0,0.025324,0.95444
0,0,0,0,0.025325,0.95444
0,0,0,0,0.025326,0.95444
0,0,0,0,0.025327,0.95444
0,0,0,0,0.025328,0.95444
0,0,0,0,0.025329,0.95444
0,0,0,0,0.02533,0.95444
0,0,0,0,0.025331,0.95445
0,0,0,0,0.025332,0.95445
0,0,0,0,0.025333,0.95445
0,0,0,0,0.025335,0.95445
0,0,0,0,0.025336,0.95445
0,0,0,0,0.025337,0.95445
0,0,0,0,0.025338,0.95445
0,0,0,0,0.025339,0.95446
0,0,0,0,0.02534,0.95446
0,0,0,0,0.025341,0.95446
0,0,0,0,0.025342,0.95446
0,0,0,0,0.025343,0.95446
0,0,0,0,0.025344,0.95446
0,0,0,0,0.025346,0.95447
0,0,0,0,0.025347,0.95447
0,0,0,0,0.025348,0.95447
0,0,0,0,0.025349,0.95447
0,0,0,0,0.02535,0.95447
0,0,0,0,0.025351,0.95447
0,0,0,0,0.025352,0.95447
0,0,0,0,0.025353,0.95448
0,0,0,0,0.025354,0.95448
0,0,0,0,0.025355,0.95448
0,0,0,0,0.025357,0.95448
0,0,0,0,0.025358,0.95448
0,0,0,0,0.025359,0.95449
0,0,0,0,0.02536,0.95449
0,0,0,0,0.025361,0.95449
0,0,0,0,0.025362,0.95449
0,0,0,0,0.025363,0.95449
0,0,0,0,0.025364,0.95449
0,0,0,0,0.025365,0.9545
0,0,0,0,0.025366,0.9545
0,0,0,0,0.025368,0.9545
0,0,0,0,0.025369,0.9545
0,0,0,0,0.02537,0.9545
0,0,0,0,0.025371,0.95451
0,0,0,0,0.025372,0.95451
0,0,0,0,0.025373,0.95451
0,0,0,0,0.025374,0.95451
0,0,0,0,0.025375,0.95451
0,0,0,0,0.025376,0.95452
0,0,0,0,0.025378,0.95452
0,0,0,0,0.025379,0.95452
0,0,0,0,0.02538,0.95452
0,0,0,0,0.025381,0.95453
0,0,0,0,0.025382,0.95453
0,0,0,0,0.025383,0.95453
0,0,0,0,0.025384,0.95453
0,0,0,0,0.025385,0.95453
0,0,0,0,0.025386,0.95454
0,0,0,0,0.025387,0.95454
0,0,0,0,0.025389,0.95454
0,0,0,0,0.02539,0.95454
0,0,0,0,0.025391,0.95455
0,0,0,0,0.025392,0.95455
0,0,0,0,0.025393,0.95455
0,0,0,0,0.025394,0.95455
0,0,0,0,0.025395,0.95455
0,0,0,0,0.025396,0.95456
0,0,0,0,0.025397,0.95456
0,0,0,0,0.025398,0.95456
0,0,0,0,0.0254,0.95456
0,0,0,0,0.025401,0.95457
0,0,0,0,0.025402,0.95457
0,0,0,0,0.025403,0.95457
0,0,0,0,0.025404,0.95457
0,0,0,0,0.025405,0.95458
0,0,0,0,0.025406,0.95458
0,0,0,0,0.025407,0.95458
0,0,0,0,0.025408,0.95458
0,0,0,0,0.025409,0.95459
0,0,0,0,0.025411,0.95459
0,0,0,0,0.025412,0.95459
0,0,0,0,0.025413,0.9546
0,0,0,0,0.025414,0.9546
0,0,0,0,0.025415,0.9546
0,0,0,0,0.025416,0.9546
0,0,0,0,0.025417,0.95461
0,0,0,0,0.025418,0.95461
0,0,0,0,0.025419,0.95461
0,0,0,0,0.02542,0.95461
0,0,0,0,0.025422,0.95462
0,0,0,0,0.025423,0.95462
0,0,0,0,0.025424,0.95462
0,0,0,0,0.025425,0.95463
0,0,0,0,0.025426,0.95463
0,0,0,0,0.025427,0.95463
0,0,0,0,0.025428,0.95464
0,0,0,0,0.025429,0.95464
0,0,0,0,0.02543,0.95464
0,0,0,0,0.025432,0.95464
0,0,0,0,0.025433,0.95465
0,0,0,0,0.025434,0.95465
0,0,0,0,0.025435,0.95465
0,0,0,0,0.025436,0.95466
0,0,0,0,0.025437,0.95466
0,0,0,0,0.025438,0.95466
0,0,0,0,0.025439,0.95467
0,0,0,0,0.02544,0.95467
0,0,0,0,0.025441,0.95467
0,0,0,0,0.025443,0.95468
0,0,0,0,0.025444,0.95468
0,0,0,0,0.025445,0.95468
0,0,0,0,0.025446,0.95469
0,0,0,0,0.025447,0.95469
0,0,0,0,0.025448,0.95469
0,0,0,0,0.025449,0.9547
0,0,0,0,0.02545,0.9547
0,0,0,0,0.025451,0.9547
0,0,0,0,0.025452,0.9547
0,0,0,0,0.025454,0.95471
0,0,0,0,0.025455,0.95471
0,0,0,0,0.025456,0.95471
0,0,0,0,0.025457,0.95472
0,0,0,0,0.025458,0.95472
0,0,0,0,0.025459,0.95472
0,0,0,0,0.02546,0.95473
0,0,0,0,0.025461,0.95473
0,0,0,0,0.025462,0.95473
0,0,0,0,0.025463,0.95474
0,0,0,0,0.025465,0.95474
0,0,0,0,0.025466,0.95475
0,0,0,0,0.025467,0.95475
0,0,0,0,0.025468,0.95475
0,0,0,0,0.025469,0.95476
0,0,0,0,0.02547,0.95476
0,0,0,0,0.025471,0.95476
0,0,0,0,0.025472,0.95477
0,0,0,0,0.025473,0.95477
0,0,0,0,0.025475,0.95477
0,0,0,0,0.025476,0.95478
0,0,0,0,0.025477,0.95478
0,0,0,0,0.025478,0.95479
0,0,0,0,0.025479,0.95479
0,0,0,0,0.02548,0.95479
0,0,0,0,0.025481,0.9548
0,0,0,0,0.025482,0.9548
0,0,0,0,0.025483,0.9548
0,0,0,0,0.025484,0.95481
0,0,0,0,0.025486,0.95481
0,0,0,0,0.025487,0.95482
0,0,0,0,0.025488,0.95482
0,0,0,0,0.025489,0.95482
0,0,0,0,0.02549,0.95483
0,0,0,0,0.025491,0.95483
0,0,0,0,0.025492,0.95484
0,0,0,0,0.025493,0.95484
0,0,0,0,0.025494,0.95484
0,0,0,0,0.025495,0.95485
0,0,0,0,0.025497,0.95485
0,0,0,0,0.025498,0.95486
0,0,0,0,0.025499,0.95486
0,0,0,0,0.0255,0.95486
0,0,0,0,0.025501,0.95487
0,0,0,0,0.025502,0.95487
0,0,0,0,0.025503,0.95488
0,0,0,0,0.025504,0.95488
0,0,0,0,0.025505,0.95488
0,0,0,0,0.025506,0.95489
0,0,0,0,0.025508,0.95489
0,0,0,0,0.025509,0.9549
0,0,0,0,0.02551,0.9549
0,0,0,0,0.025511,0.95491
0,0,0,0,0.025512,0.95491
0,0,0,0,0.025513,0.95491
0,0,0,0,0.025514,0.95492
0,0,0,0,0.025515,0.95492
0,0,0,0,0.025516,0.95493
0,0,0,0,0.025517,0.95493
0,0,0,0,0.025519,0.95494
0,0,0,0,0.02552,0.95494
0,0,0,0,0.025521,0.95495
0,0,0,0,0.025522,0.95495
0,0,0,0,0.025523,0.95495
0,0,0,0,0.025524,0.95496
0,0,0,0,0.025525,0.95496
0,0,0,0,0.025526,0.95497
0,0,0,0,0.025527,0.95497
0,0,0,0,0.025529,0.95498
0,0,0,0,0.02553,0.95498
0,0,0,0,0.025531,0.95499
0,0,0,0,0.025532,0.95499
0,0,0,0,0.025533,0.955
0,0,0,0,0.025534,0.955
0,0,0,0,0.025535,0.955
0,0,0,0,0.025536,0.95501
0,0,0,0,0.025537,0.95501
0,0,0,0,0.025538,0.95502
0,0,0,0,0.02554,0.95502
0,0,0,0,0.025541,0.95503
0,0,0,0,0.025542,0.95503
0,0,0,0,0.025543,0.95504
0,0,0,0,0.025544,0.95504
0,0,0,0,0.025545,0.95505
0,0,0,0,0.025546,0.95505
0,0,0,0,0.025547,0.95506
0,0,0,0,0.025548,0.95506
0,0,0,0,0.025549,0.95507
0,0,0,0,0.025551,0.95507
0,0,0,0,0.025552,0.95508
0,0,0,0,0.025553,0.95508
0,0,0,0,0.025554,0.95509
0,0,0,0,0.025555,0.95509
0,0,0,0,0.025556,0.9551
0,0,0,0,0.025557,0.9551
0,0,0,0,0.025558,0.95511
0,0,0,0,0.025559,0.95511
0,0,0,0,0.02556,0.95512
0,0,0,0,0.025562,0.95512
0,0,0,0,0.025563,0.95513
0,0,0,0,0.025564,0.95513
0,0,0,0,0.025565,0.95514
0,0,0,0,0.025566,0.95515
0,0,0,0,0.025567,0.95515
0,0,0,0,0.025568,0.95516
0,0,0,0,0.025569,0.95516
0,0,0,0,0.02557,0.95517
0,0,0,0,0.025572,0.95517
0,0,0,0,0.025573,0.95518
0,0,0,0,0.025574,0.95518
0,0,0,0,0.025575,0.95519
0,0,0,0,0.025576,0.95519
0,0,0,0,0.025577,0.9552
0,0,0,0,0.025578,0.9552
0,0,0,0,0.025579,0.95521
0,0,0,0,0.02558,0.95521
0,0,0,0,0.025581,0.95522
0,0,0,0,0.025583,0.95523
0,0,0,0,0.025584,0.95523
0,0,0,0,0.025585,0.95524
0,0,0,0,0.025586,0.95524
0,0,0,0,0.025587,0.95525
0,0,0,0,0.025588,0.95525
0,0,0,0,0.025589,0.95526
0,0,0,0,0.02559,0.95526
0,0,0,0,0.025591,0.95527
0,0,0,0,0.025592,0.95528
0,0,0,0,0.025594,0.95528
0,0,0,0,0.025595,0.95529
0,0,0,0,0.025596,0.95529
0,0,0,0,0.025597,0.9553
0,0,0,0,0.025598,0.9553
0,0,0,0,0.025599,0.95531
0,0,0,0,0.0256,0.95532
0,0,0,0,0.025601,0.95532
0,0,0,0,0.025602,0.95533
0,0,0,0,0.025603,0.95533
0,0,0,0,0.025605,0.95534
0,0,0,0,0.025606,0.95534
0,0,0,0,0.025607,0.95535
0,0,0,0,0.025608,0.95536
0,0,0,0,0.025609,0.95536
0,0,0,0,0.02561,0.95537
0,0,0,0,0.025611,0.95537
0,0,0,0,0.025612,0.95538
0,0,0,0,0.025613,0.95539
0,0,0,0,0.025614,0.95539
0,0,0,0,0.025616,0.9554
0,0,0,0,0.025617,0.9554
0,0,0,0,0.025618,0.95541
0,0,0,0,0.025619,0.95542
0,0,0,0,0.02562,0.95542
0,0,0,0,0.025621,0.95543
0,0,0,0,0.025622,0.95543
0,0,0,0,0.025623,0.95544
0,0,0,0,0.025624,0.95545
0,0,0,0,0.025626,0.95545
0,0,0,0,0.025627,0.95546
0,0,0,0,0.025628,0.95546
0,0,0,0,0.025629,0.95547
0,0,0,0,0.02563,0.95548
0,0,0,0,0.025631,0.95548
0,0,0,0,0.025632,0.95549
0,0,0,0,0.025633,0.9555
0,0,0,0,0.025634,0.9555
0,0,0,0,0.025635,0.95551
0,0,0,0,0.025637,0.95551
0,0,0,0,0.025638,0.95552
0,0,0,0,0.025639,0.95553
0,0,0,0,0.02564,0.95553
0,0,0,0,0.025641,0.95554
0,0,0,0,0.025642,0.95555
0,0,0,0,0.025643,0.95555
0,0,0,0,0.025644,0.95556
0,0,0,0,0.025645,0.95557
0,0,0,0,0.025646,0.95557
0,0,0,0,0.025648,0.95558
0,0,0,0,0.025649,0.95559
0,0,0,0,0.02565,0.95559
0,0,0,0,0.025651,0.9556
0,0,0,0,0.025652,0.95561
0,0,0,0,0.025653,0.95561
0,0,0,0,0.025654,0.95562
0,0,0,0,0.025655,0.95562
0,0,0,0,0.025656,0.95563
0,0,0,0,0.025657,0.95564
0,0,0,0,0.025659,0.95564
0,0,0,0,0.02566,0.95565
0,0,0,0,0.025661,0.95566
0,0,0,0,0.025662,0.95566
0,0,0,0,0.025663,0.95567
0,0,0,0,0.025664,0.95568
0,0,0,0,0.025665,0.95568
0,0,0,0,0.025666,0.95569
0,0,0,0,0.025667,0.9557
0,0,0,0,0.025668,0.9557
0,0,0,0,0.02567,0.95571
0,0,0,0,0.025671,0.95572
0,0,0,0,0.025672,0.95573
0,0,0,0,0.025673,0.95573
0,0,0,0,0.025674,0.95574
0,0,0,0,0.025675,0.95575
0,0,0,0,0.025676,0.95575
0,0,0,0,0.025677,0.95576
0,0,0,0,0.025678,0.95577
0,0,0,0,0.02568,0.95577
0,0,0,0,0.025681,0.95578
0,0,0,0,0.025682,0.95579
0,0,0,0,0.025683,0.95579
0,0,0,0,0.025684,0.9558
0,0,0,0,0.025685,0.95581
0,0,0,0,0.025686,0.95582
0,0,0,0,0.025687,0.95582
0,0,0,0,0.025688,0.95583
0,0,0,0,0.025689,0.95584
0,0,0,0,0.025691,0.95585
0,0,0,0,0.025692,0.95585
0,0,0,0,0.025693,0.95586
0,0,0,0,0.025694,0.95587
0,0,0,0,0.025695,0.95587
0,0,0,0,0.025696,0.95588
0,0,0,0,0.025697,0.95589
0,0,0,0,0.025698,0.9559
0,0,0,0,0.025699,0.9559
0,0,0,0,0.0257,0.95591
0,0,0,0,0.025702,0.95592
0,0,0,0,0.025703,0.95593
0,0,0,0,0.025704,0.95593
0,0,0,0,0.025705,0.95594
0,0,0,0,0.025706,0.95595
0,0,0,0,0.025707,0.95596
0,0,0,0,0.025708,0.95596
0,0,0,0,0.025709,0.95597
0,0,0,0,0.02571,0.95598
0,0,0,0,0.025711,0.95599
0,0,0,0,0.025713,0.95599
0,0,0,0,0.025714,0.956
0,0,0,0,0.025715,0.95601
0,0,0,0,0.025716,0.95602
0,0,0,0,0.025717,0.95602
0,0,0,0,0.025718,0.95603
0,0,0,0,0.025719,0.95604
0,0,0,0,0.02572,0.95605
0,0,0,0,0.025721,0.95605
0,0,0,0,0.025723,0.95606
0,0,0,0,0.025724,0.95607
0,0,0,0,0.025725,0.95608
0,0,0,0,0.025726,0.95608
0,0,0,0,0.025727,0.95609
0,0,0,0,0.025728,0.9561
0,0,0,0,0.025729,0.95611
0,0,0,0,0.02573,0.95611
0,0,0,0,0.025731,0.95612
0,0,0,0,0.025732,0.95613
0,0,0,0,0.025734,0.95614
0,0,0,0,0.025735,0.95615
0,0,0,0,0.025736,0.95615
0,0,0,0,0.025737,0.95616
0,0,0,0,0.025738,0.95617
0,0,0,0,0.025739,0.95618
0,0,0,0,0.02574,0.95619
0,0,0,0,0.025741,0.95619
0,0,0,0,0.025742,0.9562
0,0,0,0,0.025743,0.95621
0,0,0,0,0.025745,0.95622
0,0,0,0,0.025746,0.95623
0,0,0,0,0.025747,0.95623
0,0,0,0,0.025748,0.95624
0,0,0,0,0.025749,0.95625
0,0,0,0,0.02575,0.95626
0,0,0,0,0.025751,0.95627
0,0,0,0,0.025752,0.95627
0,0,0,0,0.025753,0.95628
0,0,0,0,0.025754,0.95629
0,0,0,0,0.025756,0.9563
0,0,0,0,0.025757,0.95631
0,0,0,0,0.025758,0.95631
0,0,0,0,0.025759,0.95632
0,0,0,0,0.02576,0.95633
0,0,0,0,0.025761,0.95634
0,0,0,0,0.025762,0.95635
0,0,0,0,0.025763,0.95636
0,0,0,0,0.025764,0.95636
0,0,0,0,0.025765,0.95637
0,0,0,0,0.025767,0.95638
0,0,0,0,0.025768,0.95639
0,0,0,0,0.025769,0.9564
0,0,0,0,0.02577,0.95641
0,0,0,0,0.025771,0.95642
0,0,0,0,0.025772,0.95642
0,0,0,0,0.025773,0.95643
0,0,0,0,0.025774,0.95644
0,0,0,0,0.025775,0.95645
0,0,0,0,0.025777,0.95646
0,0,0,0,0.025778,0.95647
0,0,0,0,0.025779,0.95648
0,0,0,0,0.02578,0.95648
0,0,0,0,0.025781,0.95649
0,0,0,0,0.025782,0.9565
0,0,0,0,0.025783,0.95651
0,0,0,0,0.025784,0.95652
0,0,0,0,0.025785,0.95653
0,0,0,0,0.025786,0.95654
0,0,0,0,0.025788,0.95655
0,0,0,0,0.025789,0.95656
0,0,0,0,0.02579,0.95656
0,0,0,0,0.025791,0.95657
0,0,0,0,0.025792,0.95658
0,0,0,0,0.025793,0.95659
0,0,0,0,0.025794,0.9566
0,0,0,0,0.025795,0.95661
0,0,0,0,0.025796,0.95662
0,0,0,0,0.025797,0.95663
0,0,0,0,0.025799,0.95664
0,0,0,0,0.0258,0.95664
0,0,0,0,0.025801,0.95665
0,0,0,0,0.025802,0.95666
0,0,0,0,0.025803,0.95667
0,0,0,0,0.025804,0.95668
0,0,0,0,0.025805,0.95669
0,0,0,0,0.025806,0.9567
0,0,0,0,0.025807,0.95671
0,0,0,0,0.025808,0.95672
0,0,0,0,0.02581,0.95673
0,0,0,0,0.025811,0.95674
0,0,0,0,0.025812,0.95675
0,0,0,0,0.025813,0.95675
0,0,0,0,0.025814,0.95676
0,0,0,0,0.025815,0.95677
0,0,0,0,0.025816,0.95678
0,0,0,0,0.025817,0.95679
0,0,0,0,0.025818,0.9568
0,0,0,0,0.02582,0.95681
0,0,0,0,0.025821,0.95682
0,0,0,0,0.025822,0.95683
0,0,0,0,0.025823,0.95684
0,0,0,0,0.025824,0.95685
0,0,0,0,0.025825,0.95686
0,0,0,0,0.025826,0.95687
0,0,0,0,0.025827,0.95688
0,0,0,0,0.025828,0.95689
0,0,0,0,0.025829,0.9569
0,0,0,0,0.025831,0.95691
0,0,0,0,0.025832,0.95692
0,0,0,0,0.025833,0.95693
0,0,0,0,0.025834,0.95694
0,0,0,0,0.025835,0.95695
0,0,0,0,0.025836,0.95696
0,0,0,0,0.025837,0.95697
0,0,0,0,0.025838,0.95698
0,0,0,0,0.025839,0.95699
0,0,0,0,0.02584,0.957
0,0,0,0,0.025842,0.957
0,0,0,0,0.025843,0.95701
0,0,0,0,0.025844,0.95702
0,0,0,0,0.025845,0.95703
0,0,0,0,0.025846,0.95704
0,0,0,0,0.025847,0.95705
0,0,0,0,0.025848,0.95707
0,0,0,0,0.025849,0.95708
0,0,0,0,0.02585,0.95709
0,0,0,0,0.025851,0.9571
0,0,0,0,0.025853,0.95711
0,0,0,0,0.025854,0.95712
0,0,0,0,0.025855,0.95713
0,0,0,0,0.025856,0.95714
0,0,0,0,0.025857,0.95715
0,0,0,0,0.025858,0.95716
0,0,0,0,0.025859,0.95717
0,0,0,0,0.02586,0.95718
0,0,0,0,0.025861,0.95719
0,0,0,0,0.025862,0.9572
0,0,0,0,0.025864,0.95721
0,0,0,0,0.025865,0.95722
0,0,0,0,0.025866,0.95723
0,0,0,0,0.025867,0.95724
0,0,0,0,0.025868,0.95725
0,0,0,0,0.025869,0.95726
0,0,0,0,0.02587,0.95727
0,0,0,0,0.025871,0.95728
0,0,0,0,0.025872,0.95729
0,0,0,0,0.025874,0.9573
0,0,0,0,0.025875,0.95731
0,0,0,0,0.025876,0.95732
0,0,0,0,0.025877,0.95733
0,0,0,0,0.025878,0.95734
0,0,0,0,0.025879,0.95735
0,0,0,0,0.02588,0.95736
0,0,0,0,0.025881,0.95737
0,0,0,0,0.025882,0.95738
0,0,0,0,0.025883,0.95739
0,0,0,0,0.025885,0.9574
0,0,0,0,0.025886,0.95741
0,0,0,0,0.025887,0.95742
0,0,0,0,0.025888,0.95743
0,0,0,0,0.025889,0.95744
0,0,0,0,0.02589,0.95745
0,0,0,0,0.025891,0.95746
0,0,0,0,0.025892,0.95747
0,0,0,0,0.025893,0.95749
0,0,0,0,0.025894,0.9575
0,0,0,0,0.025896,0.95751
0,0,0,0,0.025897,0.95752
0,0,0,0,0.025898,0.95753
0,0,0,0,0.025899,0.95754
0,0,0,0,0.0259,0.95755
0,0,0,0,0.025901,0.95756
0,0,0,0,0.025902,0.95757
0,0,0,0,0.025903,0.95758
0,0,0,0,0.025904,0.95759
0,0,0,0,0.025905,0.9576
0,0,0,0,0.025907,0.95761
0,0,0,0,0.025908,0.95762
0,0,0,0,0.025909,0.95763
0,0,0,0,0.02591,0.95764
0,0,0,0,0.025911,0.95765
0,0,0,0,0.025912,0.95767
0,0,0,0,0.025913,0.95768
0,0,0,0,0.025914,0.95769
0,0,0,0,0.025915,0.9577
0,0,0,0,0.025916,0.95771
0,0,0,0,0.025918,0.95772
0,0,0,0,0.025919,0.95773
0,0,0,0,0.02592,0.95774
0,0,0,0,0.025921,0.95775
0,0,0,0,0.025922,0.95776
0,0,0,0,0.025923,0.95777
0,0,0,0,0.025924,0.95778
0,0,0,0,0.025925,0.9578
0,0,0,0,0.025926,0.95781
0,0,0,0,0.025928,0.95782
0,0,0,0,0.025929,0.95783
0,0,0,0,0.02593,0.95784
0,0,0,0,0.025931,0.95785
0,0,0,0,0.025932,0.95786
0,0,0,0,0.025933,0.95787
0,0,0,0,0.025934,0.95788
0,0,0,0,0.025935,0.95789
0,0,0,0,0.025936,0.9579
0,0,0,0,0.025937,0.95792
0,0,0,0,0.025939,0.95793
0,0,0,0,0.02594,0.95794
0,0,0,0,0.025941,0.95795
0,0,0,0,0.025942,0.95796
0,0,0,0,0.025943,0.95797
0,0,0,0,0.025944,0.95798
0,0,0,0,0.025945,0.95799
0,0,0,0,0.025946,0.958
0,0,0,0,0.025947,0.95802
0,0,0,0,0.025948,0.95803
0,0,0,0,0.02595,0.95804
0,0,0,0,0.025951,0.95805
0,0,0,0,0.025952,0.95806
0,0,0,0,0.025953,0.95807
0,0,0,0,0.025954,0.95808
0,0,0,0,0.025955,0.9581
0,0,0,0,0.025956,0.95811
0,0,0,0,0.025957,0.95812
0,0,0,0,0.025958,0.95813
0,0,0,0,0.025959,0.95814
0,0,0,0,0.025961,0.95815
0,0,0,0,0.025962,0.95816
0,0,0,0,0.025963,0.95817
0,0,0,0,0.025964,0.95819
0,0,0,0,0.025965,0.9582
0,0,0,0,0.025966,0.95821
0,0,0,0,0.025967,0.95822
0,0,0,0,0.025968,0.95823
0,0,0,0,0.025969,0.95824
0,0,0,0,0.025971,0.95825
0,0,0,0,0.025972,0.95827
0,0,0,0,0.025973,0.95828
0,0,0,0,0.025974,0.95829
0,0,0,0,0.025975,0.9583
0,0,0,0,0.025976,0.95831
0,0,0,0,0.025977,0.95832
0,0,0,0,0.025978,0.95834
0,0,0,0,0.025979,0.95835
0,0,0,0,0.02598,0.95836
0,0,0,0,0.025982,0.95837
0,0,0,0,0.025983,0.95838
0,0,0,0,0.025984,0.9584
0,0,0,0,0.025985,0.95841
0,0,0,0,0.025986,0.95842
0,0,0,0,0.025987,0.95843
0,0,0,0,0.025988,0.95844
0,0,0,0,0.025989,0.95846
0,0,0,0,0.02599,0.95847
0,0,0,0,0.025991,0.95848
0,0,0,0,0.025993,0.95849
0,0,0,0,0.025994,0.9585
0,0,0,0,0.025995,0.95851
0,0,0,0,0.025996,0.95853
0,0,0,0,0.025997,0.95854
0,0,0,0,0.025998,0.95855
0,0,0,0,0.025999,0.95856
0,0,0,0,0.026,0.95858
0,0,0,0,0.026001,0.95859
0,0,0,0,0.026002,0.9586
0,0,0,0,0.026004,0.95861
0,0,0,0,0.026005,0.95862
0,0,0,0,0.026006,0.95864
0,0,0,0,0.026007,0.95865
0,0,0,0,0.026008,0.95866
0,0,0,0,0.026009,0.95867
0,0,0,0,0.02601,0.95868
0,0,0,0,0.026011,0.9587
0,0,0,0,0.026012,0.95871
0,0,0,0,0.026013,0.95872
0,0,0,0,0.026015,0.95873
0,0,0,0,0.026016,0.95875
0,0,0,0,0.026017,0.95876
0,0,0,0,0.026018,0.95877
0,0,0,0,0.026019,0.95878
0,0,0,0,0.02602,0.9588
0,0,0,0,0.026021,0.95881
0,0,0,0,0.026022,0.95882
0,0,0,0,0.026023,0.95883
0,0,0,0,0.026025,0.95885
0,0,0,0,0.026026,0.95886
0,0,0,0,0.026027,0.95887
0,0,0,0,0.026028,0.95889
0,0,0,0,0.026029,0.9589
0,0,0,0,0.02603,0.95891
0,0,0,0,0.026031,0.95892
0,0,0,0,0.026032,0.95894
0,0,0,0,0.026033,0.95895
0,0,0,0,0.026034,0.95896
0,0,0,0,0.026036,0.95898
0,0,0,0,0.026037,0.95899
0,0,0,0,0.026038,0.959
0,0,0,0,0.026039,0.95901
0,0,0,0,0.02604,0.95903
0,0,0,0,0.026041,0.95904
0,0,0,0,0.026042,0.95905
0,0,0,0,0.026043,0.95907
0,0,0,0,0.026044,0.95908
0,0,0,0,0.026045,0.95909
0,0,0,0,0.026047,0.95911
0,0,0,0,0.026048,0.95912
0,0,0,0,0.026049,0.95913
0,0,0,0,0.02605,0.95915
0,0,0,0,0.026051,0.95916
0,0,0,0,0.026052,0.95917
0,0,0,0,0.026053,0.95919
0,0,0,0,0.026054,0.9592
0,0,0,0,0.026055,0.95921
0,0,0,0,0.026056,0.95922
0,0,0,0,0.026058,0.95924
0,0,0,0,0.026059,0.95925
0,0,0,0,0.02606,0.95926
0,0,0,0,0.026061,0.95928
0,0,0,0,0.026062,0.95929
0,0,0,0,0.026063,0.9593
0,0,0,0,0.026064,0.95932
0,0,0,0,0.026065,0.95933
0,0,0,0,0.026066,0.95934
0,0,0,0,0.026067,0.95936
0,0,0,0,0.026069,0.95937
0,0,0,0,0.02607,0.95938
0,0,0,0,0.026071,0.9594
0,0,0,0,0.026072,0.95941
0,0,0,0,0.026073,0.95942
0,0,0,0,0.026074,0.95944
0,0,0,0,0.026075,0.95945
0,0,0,0,0.026076,0.95946
0,0,0,0,0.026077,0.95948
0,0,0,0,0.026079,0.95949
0,0,0,0,0.02608,0.9595
0,0,0,0,0.026081,0.95952
0,0,0,0,0.026082,0.95953
0,0,0,0,0.026083,0.95954
0,0,0,0,0.026084,0.95956
0,0,0,0,0.026085,0.95957
0,0,0,0,0.026086,0.95958
0,0,0,0,0.026087,0.9596
0,0,0,0,0.026088,0.95961
0,0,0,0,0.02609,0.95962
0,0,0,0,0.026091,0.95964
0,0,0,0,0.026092,0.95965
0,0,0,0,0.026093,0.95966
0,0,0,0,0.026094,0.95968
0,0,0,0,0.026095,0.95969
0,0,0,0,0.026096,0.9597
0,0,0,0,0.026097,0.95972
0,0,0,0,0.026098,0.95973
0,0,0,0,0.026099,0.95974
0,0,0,0,0.026101,0.95976


==> Data/We=1,projectionVsStuning_uniformVsAdaptive.csv <==
time_stuning,amp_stuning,time_proj_AMR,amp_proj_AMR,time_proj_uniformMesh,amp_proj_uniformMesh
0,0.99994,0,0.99971,0,0.99981
0.0001,0.99991,0.002,0.9996,0.0008,0.99973
0.0002,0.99989,0.004,0.99952,0.0016,0.99968
0.0003,0.99987,0.006,0.99945,0.0024,0.99964
0.0004,0.99986,0.008,0.99939,0.0032,0.9996
0.0005,0.99984,0.01,0.99932,0.004,0.99957
0.0006,0.99983,0.012,0.99925,0.0048,0.99954
0.0007,0.99982,0.014,0.99918,0.0056,0.99951
0.0008,0.99981,0.016,0.99911,0.0064,0.99948
0.0009,0.9998,0.018,0.99903,0.0072,0.99945
0.001,0.99979,0.02,0.99895,0.008,0.99943
0.0011,0.99978,0.022,0.99887,0.0088,0.9994
0.0012,0.99977,0.024,0.99878,0.0096,0.99937
0.0013,0.99976,0.026,0.99869,0.0104,0.99935
0.0014,0.99975,0.028,0.9986,0.0112,0.99932
0.0015,0.99974,0.03,0.9985,0.012,0.99929
0.0016,0.99974,0.032,0.99839,0.0128,0.99927
0.0017,0.99973,0.034,0.99828,0.0136,0.99924
0.0018,0.99972,0.036,0.99817,0.0144,0.99921
0.0019,0.99972,0.038,0.99805,0.0152,0.99918
0.002,0.99971,0.04,0.99792,0.016,0.99916
0.0021,0.99971,0.042,0.99779,0.0168,0.99913
0.0022,0.9997,0.044,0.99765,0.0176,0.9991
0.0023,0.99969,0.046,0.99751,0.0184,0.99907
0.0024,0.99969,0.048,0.99737,0.0192,0.99904
0.0025,0.99968,0.05,0.99721,0.02,0.999
0.0026,0.99968,0.052,0.99705,0.0208,0.99897
0.0027,0.99967,0.054,0.99689,0.0216,0.99894
0.0028,0.99967,0.056,0.99672,0.0224,0.99891
0.0029,0.99966,0.058,0.99655,0.0232,0.99887
0.003,0.99966,0.06,0.99638,0.024,0.99884
0.0031,0.99965,0.062,0.99619,0.0248,0.9988
0.0032,0.99965,0.064,0.99601,0.0256,0.99877
0.0033,0.99964,0.066,0.99581,0.0264,0.99873
0.0034,0.99964,0.068,0.99562,0.0272,0.99869
0.0035,0.99964,0.07,0.99542,0.028,0.99866
0.0036,0.99963,0.072,0.99521,0.0288,0.99862
0.0037,0.99963,0.074,0.99501,0.0296,0.99858
0.0038,0.99962,0.076,0.99479,0.0304,0.99854
0.0039,0.99962,0.078,0.99457,0.0312,0.9985
0.004,0.99961,0.08,0.99435,0.032,0.99846
0.0041,0.99961,0.082,0.99413,0.0328,0.99841
0.0042,0.99961,0.084,0.9939,0.0336,0.99837
0.0043,0.9996,0.086,0.99366,0.0344,0.99833
0.0044,0.9996,0.088,0.99342,0.0352,0.99828
0.0045,0.99959,0.09,0.99318,0.036,0.99824
0.0046,0.99959,0.092,0.99294,0.0368,0.99819
0.0047,0.99959,0.094,0.99269,0.0376,0.99814
0.0048,0.99958,0.096,0.99243,0.0384,0.99809
0.0049,0.99958,0.098,0.99217,0.0392,0.99804
0.005,0.99958,0.1,0.99191,0.04,0.99799
0.0051,0.99957,0.102,0.99165,0.0408,0.99794
0.0052,0.99957,0.104,0.99138,0.0416,0.99789
0.0053,0.99956,0.106,0.99112,0.0424,0.99784
0.0054,0.99956,0.108,0.99085,0.0432,0.99779
0.0055,0.99956,0.11,0.99059,0.044,0.99773
0.0056,0.99955,0.112,0.99032,0.0448,0.99768
0.0057,0.99955,0.114,0.99004,0.0456,0.99762
0.0058,0.99955,0.116,0.98977,0.0464,0.99756
0.0059,0.99954,0.118,0.9895,0.0472,0.99751
0.006,0.99954,0.12,0.98922,0.048,0.99745
0.0061,0.99954,0.122,0.98894,0.0488,0.99739
0.0062,0.99953,0.124,0.98866,0.0496,0.99733
0.0063,0.99953,0.126,0.98837,0.0504,0.99727
0.0064,0.99953,0.128,0.98809,0.0512,0.99721
0.0065,0.99952,0.13,0.9878,0.052,0.99714
0.0066,0.99952,0.132,0.9875,0.0528,0.99708
0.0067,0.99952,0.134,0.98721,0.0536,0.99702
0.0068,0.99951,0.136,0.98692,0.0544,0.99695
0.0069,0.99951,0.138,0.98662,0.0552,0.99689
0.007,0.99951,0.14,0.98632,0.056,0.99682
0.0071,0.9995,0.142,0.98601,0.0568,0.99675
0.0072,0.9995,0.144,0.98571,0.0576,0.99668
0.0073,0.9995,0.146,0.9854,0.0584,0.99661
0.0074,0.99949,0.148,0.98509,0.0592,0.99654
0.0075,0.99949,0.15,0.98477,0.06,0.99647
0.0076,0.99949,0.152,0.98446,0.0608,0.9964
0.0077,0.99948,0.154,0.98414,0.0616,0.99633
0.0078,0.99948,0.156,0.98382,0.0624,0.99626
0.0079,0.99948,0.158,0.9835,0.0632,0.99618
0.008,0.99947,0.16,0.98318,0.064,0.99611
0.0081,0.99947,0.162,0.98286,0.0648,0.99603
0.0082,0.99947,0.164,0.98254,0.0656,0.99596
0.0083,0.99946,0.166,0.98223,0.0664,0.99588
0.0084,0.99946,0.168,0.98191,0.0672,0.9958
0.0085,0.99946,0.17,0.98159,0.068,0.99572
0.0086,0.99945,0.172,0.98127,0.0688,0.99564
0.0087,0.99945,0.174,0.98095,0.0696,0.99556
0.0088,0.99945,0.176,0.98063,0.0704,0.99548
0.0089,0.99944,0.178,0.98031,0.0712,0.9954
0.009,0.99944,0.18,0.97999,0.072,0.99532
0.0091,0.99944,0.182,0.97966,0.0728,0.99524
0.0092,0.99943,0.184,0.97934,0.0736,0.99516
0.0093,0.99943,0.186,0.97902,0.0744,0.99507
0.0094,0.99943,0.188,0.97869,0.0752,0.99499
0.0095,0.99942,0.19,0.97837,0.076,0.9949
0.0096,0.99942,0.192,0.97804,0.0768,0.99482
0.0097,0.99942,0.194,0.97772,0.0776,0.99473
0.0098,0.99941,0.196,0.97739,0.0784,0.99464
0.0099,0.99941,0.198,0.97706,0.0792,0.99455
0.01,0.99941,0.2,0.97673,0.08,0.99446
0.0101,0.99941,0.202,0.9764,0.0808,0.99437
0.0102,0.9994,0.204,0.97607,0.0816,0.99428
0.0103,0.9994,0.206,0.97574,0.0824,0.99419
0.0104,0.9994,0.208,0.97541,0.0832,0.9941
0.0105,0.99939,0.21,0.97509,0.084,0.99401
0.0106,0.99939,0.212,0.97477,0.0848,0.99392
0.0107,0.99939,0.214,0.97444,0.0856,0.99382
0.0108,0.99938,0.216,0.97412,0.0864,0.99373
0.0109,0.99938,0.218,0.9738,0.0872,0.99364
0.011,0.99938,0.22,0.97349,0.088,0.99354
0.0111,0.99937,0.222,0.97317,0.0888,0.99344
0.0112,0.99937,0.224,0.97285,0.0896,0.99335
0.0113,0.99937,0.226,0.97253,0.0904,0.99325
0.0114,0.99936,0.228,0.97222,0.0912,0.99315
0.0115,0.99936,0.23,0.9719,0.092,0.99305
0.0116,0.99936,0.232,0.97158,0.0928,0.99295
0.0117,0.99935,0.234,0.97126,0.0936,0.99285
0.0118,0.99935,0.236,0.97095,0.0944,0.99275
0.0119,0.99935,0.238,0.97064,0.0952,0.99265
0.012,0.99934,0.24,0.97032,0.096,0.99255
0.0121,0.99934,0.242,0.97001,0.0968,0.99245
0.0122,0.99934,0.244,0.96969,0.0976,0.99235
0.0123,0.99933,0.246,0.96937,0.0984,0.99224
0.0124,0.99933,0.248,0.96905,0.0992,0.99214
0.0125,0.99933,0.25,0.96873,0.1,0.99203
0.0126,0.99933,0.252,0.96842,0.1008,0.99193
0.0127,0.99932,0.254,0.9681,0.1016,0.99182
0.0128,0.99932,0.256,0.96779,0.1024,0.99172
0.0129,0.99932,0.258,0.96748,0.1032,0.99161
0.013,0.99931,0.26,0.96717,0.104,0.99151
0.0131,0.99931,0.262,0.96686,0.1048,0.9914
0.0132,0.99931,0.264,0.96655,0.1056,0.9913
0.0133,0.9993,0.266,0.96624,0.1064,0.99119
0.0134,0.9993,0.268,0.96594,0.1072,0.99108
0.0135,0.9993,0.27,0.96564,0.108,0.99098
0.0136,0.99929,0.272,0.96534,0.1088,0.99087
0.0137,0.99929,0.274,0.96503,0.1096,0.99076
0.0138,0.99929,0.276,0.96473,0.1104,0.99065
0.0139,0.99928,0.278,0.96443,0.1112,0.99055
0.014,0.99928,0.28,0.96413,0.112,0.99044
0.0141,0.99928,0.282,0.96383,0.1128,0.99033
0.0142,0.99927,0.284,0.96353,0.1136,0.99022
0.0143,0.99927,0.286,0.96323,0.1144,0.99011
0.0144,0.99927,0.288,0.96293,0.1152,0.99
0.0145,0.99926,0.29,0.96264,0.116,0.98989
0.0146,0.99926,0.292,0.96234,0.1168,0.98978
0.0147,0.99926,0.294,0.96204,0.1176,0.98967
0.0148,0.99925,0.296,0.96175,0.1184,0.98956
0.0149,0.99925,0.298,0.96145,0.1192,0.98945
0.015,0.99925,0.3,0.96115,0.12,0.98934
0.0151,0.99924,0.302,0.96086,0.1208,0.98923
0.0152,0.99924,0.304,0.96057,0.1216,0.98912
0.0153,0.99924,0.306,0.96028,0.1224,0.98901
0.0154,0.99923,0.308,0.95999,0.1232,0.98889
0.0155,0.99923,0.31,0.9597,0.124,0.98878
0.0156,0.99923,0.312,0.95942,0.1248,0.98867
0.0157,0.99922,0.314,0.95914,0.1256,0.98856
0.0158,0.99922,0.316,0.95886,0.1264,0.98844
0.0159,0.99922,0.318,0.95859,0.1272,0.98833
0.016,0.99921,0.32,0.95832,0.128,0.98822
0.0161,0.99921,0.322,0.95805,0.1288,0.9881
0.0162,0.99921,0.324,0.95778,0.1296,0.98799
0.0163,0.9992,0.326,0.95752,0.1304,0.98787
0.0164,0.9992,0.328,0.95725,0.1312,0.98776
0.0165,0.9992,0.33,0.95699,0.132,0.98764
0.0166,0.99919,0.332,0.95673,0.1328,0.98752
0.0167,0.99919,0.334,0.95648,0.1336,0.98741
0.0168,0.99918,0.336,0.95622,0.1344,0.98729
0.0169,0.99918,0.338,0.95597,0.1352,0.98717
0.017,0.99918,0.34,0.95571,0.136,0.98706
0.0171,0.99917,0.342,0.95547,0.1368,0.98694
0.0172,0.99917,0.344,0.95522,0.1376,0.98682
0.0173,0.99917,0.346,0.95498,0.1384,0.9867
0.0174,0.99916,0.348,0.95474,0.1392,0.98658
0.0175,0.99916,0.35,0.9545,0.14,0.98646
0.0176,0.99916,0.352,0.95426,0.1408,0.98634
0.0177,0.99915,0.354,0.95403,0.1416,0.98622
0.0178,0.99915,0.356,0.9538,0.1424,0.9861
0.0179,0.99915,0.358,0.95357,0.1432,0.98598
0.018,0.99914,0.36,0.95334,0.144,0.98586
0.0181,0.99914,0.362,0.95312,0.1448,0.98573
0.0182,0.99914,0.364,0.9529,0.1456,0.98561
0.0183,0.99913,0.366,0.95269,0.1464,0.98549
0.0184,0.99913,0.368,0.95248,0.1472,0.98536
0.0185,0.99912,0.37,0.95227,0.148,0.98524
0.0186,0.99912,0.372,0.95207,0.1488,0.98512
0.0187,0.99912,0.374,0.95188,0.1496,0.98499
0.0188,0.99911,0.376,0.95169,0.1504,0.98486
0.0189,0.99911,0.378,0.9515,0.1512,0.98474
0.019,0.99911,0.38,0.95132,0.152,0.98461
0.0191,0.9991,0.382,0.95114,0.1528,0.98448
0.0192,0.9991,0.384,0.95096,0.1536,0.98436
0.0193,0.9991,0.386,0.9508,0.1544,0.98423
0.0194,0.99909,0.388,0.95063,0.1552,0.9841
0.0195,0.99909,0.39,0.95047,0.156,0.98397
0.0196,0.99908,0.392,0.95032,0.1568,0.98385
0.0197,0.99908,0.394,0.95017,0.1576,0.98372
0.0198,0.99908,0.396,0.95003,0.1584,0.98359
0.0199,0.99907,0.398,0.94989,0.1592,0.98346
0.02,0.99907,0.4,0.94975,0.16,0.98334
0.0201,0.99907,0.402,0.94962,0.1608,0.98321
0.0202,0.99906,0.404,0.94949,0.1616,0.98308
0.0203,0.99906,0.406,0.94937,0.1624,0.98295
0.0204,0.99905,0.408,0.94926,0.1632,0.98282
0.0205,0.99905,0.41,0.94915,0.164,0.9827
0.0206,0.99905,0.412,0.94904,0.1648,0.98257
0.0207,0.99904,0.414,0.94894,0.1656,0.98244
0.0208,0.99904,0.416,0.94885,0.1664,0.98231
0.0209,0.99904,0.418,0.94876,0.1672,0.98219
0.021,0.99903,0.42,0.94868,0.168,0.98206
0.0211,0.99903,0.422,0.9486,0.1688,0.98193
0.0212,0.99902,0.424,0.94853,0.1696,0.9818
0.0213,0.99902,0.426,0.94846,0.1704,0.98168
0.0214,0.99902,0.428,0.9484,0.1712,0.98155
0.0215,0.99901,0.43,0.94834,0.172,0.98142
0.0216,0.99901,0.432,0.94829,0.1728,0.98129
0.0217,0.99901,0.434,0.94825,0.1736,0.98117
0.0218,0.999,0.436,0.94821,0.1744,0.98104
0.0219,0.999,0.438,0.94817,0.1752,0.98091
0.022,0.99899,0.44,0.94814,0.176,0.98078
0.0221,0.99899,0.442,0.94812,0.1768,0.98065
0.0222,0.99899,0.444,0.9481,0.1776,0.98052
0.0223,0.99898,0.446,0.94808,0.1784,0.9804
0.0224,0.99898,0.448,0.94808,0.1792,0.98027
0.0225,0.99897,0.45,0.94807,0.18,0.98014
0.0226,0.99897,0.452,0.94808,0.1808,0.98001
0.0227,0.99897,0.454,0.94809,0.1816,0.97988
0.0228,0.99896,0.456,0.9481,0.1824,0.97975
0.0229,0.99896,0.458,0.94812,0.1832,0.97962
0.023,0.99895,0.46,0.94815,0.184,0.97949
0.0231,0.99895,0.462,0.94818,0.1848,0.97937
0.0232,0.99895,0.464,0.94821,0.1856,0.97924
0.0233,0.99894,0.466,0.94826,0.1864,0.97911
0.0234,0.99894,0.468,0.9483,0.1872,0.97898
0.0235,0.99893,0.47,0.94836,0.188,0.97885
0.0236,0.99893,0.472,0.94842,0.1888,0.97872
0.0237,0.99893,0.474,0.94848,0.1896,0.97859
0.0238,0.99892,0.476,0.94855,0.1904,0.97846
0.0239,0.99892,0.478,0.94862,0.1912,0.97833
0.024,0.99891,0.48,0.9487,0.192,0.9782
0.0241,0.99891,0.482,0.94878,0.1928,0.97806
0.0242,0.9989,0.484,0.94887,0.1936,0.97793
0.0243,0.9989,0.486,0.94896,0.1944,0.9778
0.0244,0.9989,0.488,0.94906,0.1952,0.97767
0.0245,0.99889,0.49,0.94917,0.196,0.97754
0.0246,0.99889,0.492,0.94927,0.1968,0.97741
0.0247,0.99888,0.494,0.94938,0.1976,0.97727
0.0248,0.99888,0.496,0.9495,0.1984,0.97714
0.0249,0.99888,0.498,0.94962,0.1992,0.97701
0.025,0.99887,0.5,0.94974,0.2,0.97688
0.0251,0.99887,0.502,0.94988,0.2008,0.97674
0.0252,0.99886,0.504,0.95001,0.2016,0.97661
0.0253,0.99886,0.506,0.95015,0.2024,0.97648
0.0254,0.99885,0.508,0.9503,0.2032,0.97634
0.0255,0.99885,0.51,0.95044,0.204,0.97621
0.0256,0.99885,0.512,0.9506,0.2048,0.97608
0.0257,0.99884,0.514,0.95076,0.2056,0.97595
0.0258,0.99884,0.516,0.95092,0.2064,0.97582
0.0259,0.99883,0.518,0.95109,0.2072,0.97569
0.026,0.99883,0.52,0.95126,0.208,0.97556
0.0261,0.99882,0.522,0.95144,0.2088,0.97542
0.0262,0.99882,0.524,0.95162,0.2096,0.97529
0.0263,0.99882,0.526,0.9518,0.2104,0.97516
0.0264,0.99881,0.528,0.95199,0.2112,0.97504
0.0265,0.99881,0.53,0.95218,0.212,0.97491
0.0266,0.9988,0.532,0.95238,0.2128,0.97478
0.0267,0.9988,0.534,0.95258,0.2136,0.97465
0.0268,0.99879,0.536,0.95279,0.2144,0.97452
0.0269,0.99879,0.538,0.953,0.2152,0.97439
0.027,0.99878,0.54,0.95322,0.216,0.97426
0.0271,0.99878,0.542,0.95344,0.2168,0.97414
0.0272,0.99878,0.544,0.95366,0.2176,0.97401
0.0273,0.99877,0.546,0.95388,0.2184,0.97388
0.0274,0.99877,0.548,0.95411,0.2192,0.97375
0.0275,0.99876,0.55,0.95434,0.22,0.97363
0.0276,0.99876,0.552,0.95458,0.2208,0.9735
0.0277,0.99875,0.554,0.95481,0.2216,0.97337
0.0278,0.99875,0.556,0.95505,0.2224,0.97325
0.0279,0.99874,0.558,0.95529,0.2232,0.97312
0.028,0.99874,0.56,0.95553,0.224,0.97299
0.0281,0.99873,0.562,0.95577,0.2248,0.97287
0.0282,0.99873,0.564,0.95602,0.2256,0.97274
0.0283,0.99873,0.566,0.95626,0.2264,0.97261
0.0284,0.99872,0.568,0.95651,0.2272,0.97249
0.0285,0.99872,0.57,0.95676,0.228,0.97236
0.0286,0.99871,0.572,0.95702,0.2288,0.97224
0.0287,0.99871,0.574,0.95727,0.2296,0.97211
0.0288,0.9987,0.576,0.95753,0.2304,0.97198
0.0289,0.9987,0.578,0.95779,0.2312,0.97186
0.029,0.99869,0.58,0.95806,0.232,0.97173
0.0291,0.99869,0.582,0.95832,0.2328,0.97161
0.0292,0.99868,0.584,0.95859,0.2336,0.97148
0.0293,0.99868,0.586,0.95886,0.2344,0.97136
0.0294,0.99867,0.588,0.95913,0.2352,0.97123
0.0295,0.99867,0.59,0.95941,0.236,0.9711
0.0296,0.99866,0.592,0.95969,0.2368,0.97098
0.0297,0.99866,0.594,0.95997,0.2376,0.97085
0.0298,0.99865,0.596,0.96026,0.2384,0.97073
0.0299,0.99865,0.598,0.96054,0.2392,0.9706
0.03,0.99864,0.6,0.96083,0.24,0.97047
0.0301,0.99864,0.602,0.96112,0.2408,0.97035
0.0302,0.99864,0.604,0.96141,0.2416,0.97022
0.0303,0.99863,0.606,0.9617,0.2424,0.97009
0.0304,0.99863,0.608,0.96199,0.2432,0.96997
0.0305,0.99862,0.61,0.96229,0.244,0.96984
0.0306,0.99862,0.612,0.96258,0.2448,0.96971
0.0307,0.99861,0.614,0.96287,0.2456,0.96959
0.0308,0.99861,0.616,0.96316,0.2464,0.96946
0.0309,0.9986,0.618,0.96345,0.2472,0.96933
0.031,0.9986,0.62,0.96375,0.248,0.9692
0.0311,0.99859,0.622,0.96404,0.2488,0.96907
0.0312,0.99859,0.624,0.96433,0.2496,0.96895
0.0313,0.99858,0.626,0.96463,0.2504,0.96882
0.0314,0.99858,0.628,0.96492,0.2512,0.96869
0.0315,0.99857,0.63,0.96522,0.252,0.96856
0.0316,0.99857,0.632,0.96551,0.2528,0.96843
0.0317,0.99856,0.634,0.96581,0.2536,0.96831
0.0318,0.99856,0.636,0.96611,0.2544,0.96818
0.0319,0.99855,0.638,0.9664,0.2552,0.96805
0.032,0.99855,0.64,0.9667,0.256,0.96793
0.0321,0.99854,0.642,0.96701,0.2568,0.9678
0.0322,0.99854,0.644,0.96731,0.2576,0.96768
0.0323,0.99853,0.646,0.96761,0.2584,0.96755
0.0324,0.99852,0.648,0.96792,0.2592,0.96743
0.0325,0.99852,0.65,0.96823,0.26,0.9673
0.0326,0.99851,0.652,0.96854,0.2608,0.96718
0.0327,0.99851,0.654,0.96885,0.2616,0.96705
0.0328,0.9985,0.656,0.96916,0.2624,0.96693
0.0329,0.9985,0.658,0.96947,0.2632,0.9668
0.033,0.99849,0.66,0.96978,0.264,0.96668
0.0331,0.99849,0.662,0.97009,0.2648,0.96656
0.0332,0.99848,0.664,0.97039,0.2656,0.96643
0.0333,0.99848,0.666,0.9707,0.2664,0.96631
0.0334,0.99847,0.668,0.971,0.2672,0.96619
0.0335,0.99847,0.67,0.97131,0.268,0.96607
0.0336,0.99846,0.672,0.97161,0.2688,0.96594
0.0337,0.99846,0.674,0.97192,0.2696,0.96582
0.0338,0.99845,0.676,0.97222,0.2704,0.9657
0.0339,0.99845,0.678,0.97252,0.2712,0.96558
0.034,0.99844,0.68,0.97283,0.272,0.96546
0.0341,0.99844,0.682,0.97313,0.2728,0.96534
0.0342,0.99843,0.684,0.97344,0.2736,0.96521
0.0343,0.99842,0.686,0.97374,0.2744,0.96509
0.0344,0.99842,0.688,0.97404,0.2752,0.96497
0.0345,0.99841,0.69,0.97434,0.276,0.96485
0.0346,0.99841,0.692,0.97465,0.2768,0.96473
0.0347,0.9984,0.694,0.97496,0.2776,0.96461
0.0348,0.9984,0.696,0.97526,0.2784,0.96449
0.0349,0.99839,0.698,0.97557,0.2792,0.96437
0.035,0.99839,0.7,0.97589,0.28,0.96425
0.0351,0.99838,0.702,0.9762,0.2808,0.96413
0.0352,0.99838,0.704,0.97651,0.2816,0.96401
0.0353,0.99837,0.706,0.97683,0.2824,0.96389
0.0354,0.99836,0.708,0.97714,0.2832,0.96377
0.0355,0.99836,0.71,0.97746,0.284,0.96365
0.0356,0.99835,0.712,0.97777,0.2848,0.96353
0.0357,0.99835,0.714,0.97807,0.2856,0.96341
0.0358,0.99834,0.716,0.97838,0.2864,0.96329
0.0359,0.99834,0.718,0.97868,0.2872,0.96317
0.036,0.99833,0.72,0.97899,0.288,0.96305
0.0361,0.99832,0.722,0.97929,0.2888,0.96293
0.0362,0.99832,0.724,0.97959,0.2896,0.96281
0.0363,0.99831,0.726,0.97989,0.2904,0.96269
0.0364,0.99831,0.728,0.98019,0.2912,0.96257
0.0365,0.9983,0.73,0.98049,0.292,0.96245
0.0366,0.9983,0.732,0.98079,0.2928,0.96233
0.0367,0.99829,0.734,0.98109,0.2936,0.96221
0.0368,0.99828,0.736,0.98138,0.2944,0.96209
0.0369,0.99828,0.738,0.98168,0.2952,0.96198
0.037,0.99827,0.74,0.98198,0.296,0.96186
0.0371,0.99827,0.742,0.98227,0.2968,0.96174
0.0372,0.99826,0.744,0.98256,0.2976,0.96162
0.0373,0.99826,0.746,0.98285,0.2984,0.9615
0.0374,0.99825,0.748,0.98315,0.2992,0.96138
0.0375,0.99824,0.75,0.98344,0.3,0.96126
0.0376,0.99824,0.752,0.98373,0.3008,0.96114
0.0377,0.99823,0.754,0.98402,0.3016,0.96102
0.0378,0.99823,0.756,0.98431,0.3024,0.9609
0.0379,0.99822,0.758,0.9846,0.3032,0.96078
0.038,0.99821,0.76,0.98488,0.304,0.96067
0.0381,0.99821,0.762,0.98516,0.3048,0.96055
0.0382,0.9982,0.764,0.98544,0.3056,0.96043
0.0383,0.9982,0.766,0.98572,0.3064,0.96031
0.0384,0.99819,0.768,0.98599,0.3072,0.9602
0.0385,0.99818,0.77,0.98626,0.308,0.96008
0.0386,0.99818,0.772,0.98653,0.3088,0.95997
0.0387,0.99817,0.774,0.98679,0.3096,0.95985
0.0388,0.99817,0.776,0.98705,0.3104,0.95974
0.0389,0.99816,0.778,0.98731,0.3112,0.95962
0.039,0.99815,0.78,0.98756,0.312,0.95951
0.0391,0.99815,0.782,0.98781,0.3128,0.9594
0.0392,0.99814,0.784,0.98806,0.3136,0.95928
0.0393,0.99814,0.786,0.9883,0.3144,0.95917
0.0394,0.99813,0.788,0.98854,0.3152,0.95906
0.0395,0.99812,0.79,0.98878,0.316,0.95895
0.0396,0.99812,0.792,0.98902,0.3168,0.95884
0.0397,0.99811,0.794,0.98925,0.3176,0.95873
0.0398,0.99811,0.796,0.98948,0.3184,0.95862
0.0399,0.9981,0.798,0.98971,0.3192,0.95851
0.04,0.99809,0.8,0.98994,0.32,0.9584
0.0401,0.99809,0.802,0.99016,0.3208,0.95829
0.0402,0.99808,0.804,0.99037,0.3216,0.95818
0.0403,0.99807,0.806,0.99059,0.3224,0.95807
0.0404,0.99807,0.808,0.9908,0.3232,0.95797
0.0405,0.99806,0.81,0.99101,0.324,0.95786
0.0406,0.99806,0.812,0.99122,0.3248,0.95775
0.0407,0.99805,0.814,0.99143,0.3256,0.95764
0.0408,0.99804,0.816,0.99163,0.3264,0.95754
0.0409,0.99804,0.818,0.99183,0.3272,0.95743
0.041,0.99803,0.82,0.99202,0.328,0.95733
0.0411,0.99802,0.822,0.99221,0.3288,0.95722
0.0412,0.99802,0.824,0.9924,0.3296,0.95712
0.0413,0.99801,0.826,0.99258,0.3304,0.95701
0.0414,0.998,0.828,0.99276,0.3312,0.95691
0.0415,0.998,0.83,0.99294,0.332,0.9568
0.0416,0.99799,0.832,0.9931,0.3328,0.9567
0.0417,0.99798,0.834,0.99327,0.3336,0.9566
0.0418,0.99798,0.836,0.99343,0.3344,0.95649
0.0419,0.99797,0.838,0.99358,0.3352,0.95639
0.042,0.99797,0.84,0.99372,0.336,0.95629
0.0421,0.99796,0.842,0.99387,0.3368,0.95619
0.0422,0.99795,0.844,0.99401,0.3376,0.95608
0.0423,0.99795,0.846,0.99414,0.3384,0.95598
0.0424,0.99794,0.848,0.99427,0.3392,0.95588
0.0425,0.99793,0.85,0.99439,0.34,0.95578
0.0426,0.99793,0.852,0.99451,0.3408,0.95568
0.0427,0.99792,0.854,0.99463,0.3416,0.95558
0.0428,0.99791,0.856,0.99473,0.3424,0.95548
0.0429,0.99791,0.858,0.99484,0.3432,0.95538
0.043,0.9979,0.86,0.99493,0.344,0.95528
0.0431,0.99789,0.862,0.99503,0.3448,0.95518
0.0432,0.99789,0.864,0.99511,0.3456,0.95509
0.0433,0.99788,0.866,0.99519,0.3464,0.95499
0.0434,0.99787,0.868,0.99527,0.3472,0.95489
0.0435,0.99787,0.87,0.99535,0.348,0.95479
0.0436,0.99786,0.872,0.99541,0.3488,0.9547
0.0437,0.99785,0.874,0.99548,0.3496,0.9546
0.0438,0.99785,0.876,0.99553,0.3504,0.9545
0.0439,0.99784,0.878,0.99559,0.3512,0.95441
0.044,0.99783,0.88,0.99563,0.352,0.95431
0.0441,0.99782,0.882,0.99568,0.3528,0.95422
0.0442,0.99782,0.884,0.99571,0.3536,0.95412
0.0443,0.99781,0.886,0.99575,0.3544,0.95403
0.0444,0.9978,0.888,0.99577,0.3552,0.95393
0.0445,0.9978,0.89,0.9958,0.356,0.95384
0.0446,0.99779,0.892,0.99581,0.3568,0.95375
0.0447,0.99778,0.894,0.99583,0.3576,0.95365
0.0448,0.99778,0.896,0.99583,0.3584,0.95356
0.0449,0.99777,0.898,0.99583,0.3592,0.95347
0.045,0.99776,0.9,0.99583,0.36,0.95338
0.0451,0.99776,0.902,0.99582,0.3608,0.95329
0.0452,0.99775,0.904,0.99581,0.3616,0.95319
0.0453,0.99774,0.906,0.99579,0.3624,0.9531
0.0454,0.99773,0.908,0.99577,0.3632,0.95301
0.0455,0.99773,0.91,0.99574,0.364,0.95293
0.0456,0.99772,0.912,0.9957,0.3648,0.95284
0.0457,0.99771,0.914,0.99567,0.3656,0.95275
0.0458,0.99771,0.916,0.99562,0.3664,0.95266
0.0459,0.9977,0.918,0.99557,0.3672,0.95258
0.046,0.99769,0.92,0.99552,0.368,0.95249
0.0461,0.99768,0.922,0.99546,0.3688,0.95241
0.0462,0.99768,0.924,0.9954,0.3696,0.95232
0.0463,0.99767,0.926,0.99533,0.3704,0.95224
0.0464,0.99766,0.928,0.99526,0.3712,0.95216
0.0465,0.99766,0.93,0.99518,0.372,0.95208
0.0466,0.99765,0.932,0.9951,0.3728,0.95199
0.0467,0.99764,0.934,0.99501,0.3736,0.95191
0.0468,0.99763,0.936,0.99492,0.3744,0.95183
0.0469,0.99763,0.938,0.99482,0.3752,0.95176
0.047,0.99762,0.94,0.99472,0.376,0.95168
0.0471,0.99761,0.942,0.99461,0.3768,0.9516
0.0472,0.99761,0.944,0.9945,0.3776,0.95152
0.0473,0.9976,0.946,0.99438,0.3784,0.95145
0.0474,0.99759,0.948,0.99426,0.3792,0.95137
0.0475,0.99758,0.95,0.99414,0.38,0.9513
0.0476,0.99758,0.952,0.99401,0.3808,0.95122
0.0477,0.99757,0.954,0.99387,0.3816,0.95115
0.0478,0.99756,0.956,0.99373,0.3824,0.95108
0.0479,0.99755,0.958,0.99359,0.3832,0.95101
0.048,0.99755,0.96,0.99344,0.384,0.95094
0.0481,0.99754,0.962,0.99329,0.3848,0.95087
0.0482,0.99753,0.964,0.99314,0.3856,0.9508
0.0483,0.99752,0.966,0.99297,0.3864,0.95073
0.0484,0.99752,0.968,0.99281,0.3872,0.95066
0.0485,0.99751,0.97,0.99264,0.388,0.95059
0.0486,0.9975,0.972,0.99246,0.3888,0.95053
0.0487,0.99749,0.974,0.99228,0.3896,0.95046
0.0488,0.99749,0.976,0.9921,0.3904,0.9504
0.0489,0.99748,0.978,0.99192,0.3912,0.95033
0.049,0.99747,0.98,0.99173,0.392,0.95027
0.0491,0.99746,0.982,0.99154,0.3928,0.95021
0.0492,0.99746,0.984,0.99135,0.3936,0.95015
0.0493,0.99745,0.986,0.99115,0.3944,0.95009
0.0494,0.99744,0.988,0.99095,0.3952,0.95003
0.0495,0.99743,0.99,0.99075,0.396,0.94997
0.0496,0.99743,0.992,0.99054,0.3968,0.94991
0.0497,0.99742,0.994,0.99033,0.3976,0.94985
0.0498,0.99741,0.996,0.99012,0.3984,0.9498
0.0499,0.9974,0.998,0.98991,0.3992,0.94974
0.05,0.99739,1,0.98969,0.4,0.94968
0.0501,0.99739,1.002,0.98947,0.4008,0.94963
0.0502,0.99738,1.004,0.98925,0.4016,0.94958
0.0503,0.99737,1.006,0.98903,0.4024,0.94952
0.0504,0.99736,1.008,0.9888,0.4032,0.94947
0.0505,0.99736,1.01,0.98857,0.404,0.94942
0.0506,0.99735,1.012,0.98834,0.4048,0.94937
0.0507,0.99734,1.014,0.98811,0.4056,0.94932
0.0508,0.99733,1.016,0.98788,0.4064,0.94927
0.0509,0.99732,1.018,0.98764,0.4072,0.94923
0.051,0.99732,1.02,0.9874,0.408,0.94918
0.0511,0.99731,1.022,0.98715,0.4088,0.94913
0.0512,0.9973,1.024,0.9869,0.4096,0.94909
0.0513,0.99729,1.026,0.98665,0.4104,0.94905
0.0514,0.99728,1.028,0.9864,0.4112,0.949
0.0515,0.99728,1.03,0.98615,0.412,0.94896
0.0516,0.99727,1.032,0.9859,0.4128,0.94892
0.0517,0.99726,1.034,0.98564,0.4136,0.94888
0.0518,0.99725,1.036,0.98538,0.4144,0.94884
0.0519,0.99724,1.038,0.98512,0.4152,0.9488
0.052,0.99724,1.04,0.98485,0.416,0.94876
0.0521,0.99723,1.042,0.98458,0.4168,0.94872
0.0522,0.99722,1.044,0.98431,0.4176,0.94869
0.0523,0.99721,1.046,0.98404,0.4184,0.94865
0.0524,0.9972,1.048,0.98376,0.4192,0.94862
0.0525,0.9972,1.05,0.98349,0.42,0.94858
0.0526,0.99719,1.052,0.98321,0.4208,0.94855
0.0527,0.99718,1.054,0.98294,0.4216,0.94852
0.0528,0.99717,1.056,0.98266,0.4224,0.94849
0.0529,0.99716,1.058,0.98238,0.4232,0.94846
0.053,0.99716,1.06,0.98211,0.424,0.94843
0.0531,0.99715,1.062,0.98183,0.4248,0.9484
0.0532,0.99714,1.064,0.98155,0.4256,0.94837
0.0533,0.99713,1.066,0.98127,0.4264,0.94834
0.0534,0.99712,1.068,0.98098,0.4272,0.94832
0.0535,0.99711,1.07,0.9807,0.428,0.94829
0.0536,0.99711,1.072,0.98041,0.4288,0.94827
0.0537,0.9971,1.074,0.98013,0.4296,0.94825
0.0538,0.99709,1.076,0.97984,0.4304,0.94822
0.0539,0.99708,1.078,0.97955,0.4312,0.9482
0.054,0.99707,1.08,0.97926,0.432,0.94818
0.0541,0.99706,1.082,0.97897,0.4328,0.94816
0.0542,0.99706,1.084,0.97868,0.4336,0.94814
0.0543,0.99705,1.086,0.97838,0.4344,0.94813
0.0544,0.99704,1.088,0.97809,0.4352,0.94811
0.0545,0.99703,1.09,0.97779,0.436,0.94809
0.0546,0.99702,1.092,0.97749,0.4368,0.94808
0.0547,0.99701,1.094,0.97718,0.4376,0.94806
0.0548,0.997,1.096,0.97687,0.4384,0.94805
0.0549,0.997,1.098,0.97656,0.4392,0.94804
0.055,0.99699,1.1,0.97625,0.44,0.94803
0.0551,0.99698,1.102,0.97594,0.4408,0.94802
0.0552,0.99697,1.104,0.97563,0.4416,0.94801
0.0553,0.99696,1.106,0.97533,0.4424,0.948
0.0554,0.99695,1.108,0.97502,0.4432,0.94799
0.0555,0.99695,1.11,0.97471,0.444,0.94798
0.0556,0.99694,1.112,0.97441,0.4448,0.94798
0.0557,0.99693,1.114,0.9741,0.4456,0.94797
0.0558,0.99692,1.116,0.9738,0.4464,0.94797
0.0559,0.99691,1.118,0.97349,0.4472,0.94796
0.056,0.9969,1.12,0.97319,0.448,0.94796
0.0561,0.99689,1.122,0.97289,0.4488,0.94796
0.0562,0.99688,1.124,0.97258,0.4496,0.94796
0.0563,0.99688,1.126,0.97227,0.4504,0.94796
0.0564,0.99687,1.128,0.97196,0.4512,0.94796
0.0565,0.99686,1.13,0.97165,0.452,0.94796
0.0566,0.99685,1.132,0.97134,0.4528,0.94796
0.0567,0.99684,1.134,0.97103,0.4536,0.94797
0.0568,0.99683,1.136,0.97072,0.4544,0.94797
0.0569,0.99682,1.138,0.97041,0.4552,0.94798
0.057,0.99681,1.14,0.9701,0.456,0.94798
0.0571,0.99681,1.142,0.96979,0.4568,0.94799
0.0572,0.9968,1.144,0.96947,0.4576,0.948
0.0573,0.99679,1.146,0.96916,0.4584,0.948
0.0574,0.99678,1.148,0.96885,0.4592,0.94801
0.0575,0.99677,1.15,0.96853,0.46,0.94802
0.0576,0.99676,1.152,0.96822,0.4608,0.94804
0.0577,0.99675,1.154,0.9679,0.4616,0.94805
0.0578,0.99674,1.156,0.96759,0.4624,0.94806
0.0579,0.99673,1.158,0.96728,0.4632,0.94807
0.058,0.99673,1.16,0.96697,0.464,0.94809
0.0581,0.99672,1.162,0.96667,0.4648,0.94811
0.0582,0.99671,1.164,0.96636,0.4656,0.94812
0.0583,0.9967,1.166,0.96606,0.4664,0.94814
0.0584,0.99669,1.168,0.96576,0.4672,0.94816
0.0585,0.99668,1.17,0.96545,0.468,0.94818
0.0586,0.99667,1.172,0.96515,0.4688,0.9482
0.0587,0.99666,1.174,0.96485,0.4696,0.94822
0.0588,0.99665,1.176,0.96455,0.4704,0.94824
0.0589,0.99664,1.178,0.96425,0.4712,0.94826
0.059,0.99664,1.18,0.96395,0.472,0.94828
0.0591,0.99663,1.182,0.96366,0.4728,0.94831
0.0592,0.99662,1.184,0.96336,0.4736,0.94833
0.0593,0.99661,1.186,0.96306,0.4744,0.94836
0.0594,0.9966,1.188,0.96276,0.4752,0.94838
0.0595,0.99659,1.19,0.96247,0.476,0.94841
0.0596,0.99658,1.192,0.96217,0.4768,0.94844
0.0597,0.99657,1.194,0.96188,0.4776,0.94847
0.0598,0.99656,1.196,0.96158,0.4784,0.9485
0.0599,0.99655,1.198,0.96129,0.4792,0.94853
0.06,0.99654,1.2,0.96099,0.48,0.94856
0.0601,0.99653,1.202,0.9607,0.4808,0.94859
0.0602,0.99653,1.204,0.96041,0.4816,0.94862
0.0603,0.99652,1.206,0.96012,0.4824,0.94866
0.0604,0.99651,1.208,0.95984,0.4832,0.94869
0.0605,0.9965,1.21,0.95956,0.484,0.94873
0.0606,0.99649,1.212,0.95928,0.4848,0.94876
0.0607,0.99648,1.214,0.95901,0.4856,0.9488
0.0608,0.99647,1.216,0.95874,0.4864,0.94884
0.0609,0.99646,1.218,0.95847,0.4872,0.94888
0.061,0.99645,1.22,0.95821,0.488,0.94892
0.0611,0.99644,1.222,0.95795,0.4888,0.94896
0.0612,0.99643,1.224,0.95769,0.4896,0.949
0.0613,0.99642,1.226,0.95743,0.4904,0.94904
0.0614,0.99641,1.228,0.95718,0.4912,0.94908
0.0615,0.9964,1.23,0.95693,0.492,0.94913
0.0616,0.99639,1.232,0.95668,0.4928,0.94917
0.0617,0.99638,1.234,0.95643,0.4936,0.94922
0.0618,0.99637,1.236,0.95618,0.4944,0.94926
0.0619,0.99637,1.238,0.95594,0.4952,0.94931
0.062,0.99636,1.24,0.9557,0.496,0.94936
0.0621,0.99635,1.242,0.95546,0.4968,0.9494
0.0622,0.99634,1.244,0.95523,0.4976,0.94945
0.0623,0.99633,1.246,0.955,0.4984,0.9495
0.0624,0.99632,1.248,0.95478,0.4992,0.94955
0.0625,0.99631,1.25,0.95456,0.5,0.9496
0.0626,0.9963,1.252,0.95433,0.5008,0.94966
0.0627,0.99629,1.254,0.95412,0.5016,0.94971
0.0628,0.99628,1.256,0.9539,0.5024,0.94976
0.0629,0.99627,1.258,0.95369,0.5032,0.94982
0.063,0.99626,1.26,0.95348,0.504,0.94987
0.0631,0.99625,1.262,0.95328,0.5048,0.94993
0.0632,0.99624,1.264,0.95307,0.5056,0.94998
0.0633,0.99623,1.266,0.95288,0.5064,0.95004
0.0634,0.99622,1.268,0.95268,0.5072,0.9501
0.0635,0.99621,1.27,0.9525,0.508,0.95016
0.0636,0.9962,1.272,0.95231,0.5088,0.95022
0.0637,0.99619,1.274,0.95214,0.5096,0.95028
0.0638,0.99618,1.276,0.95196,0.5104,0.95034
0.0639,0.99617,1.278,0.95179,0.5112,0.9504
0.064,0.99616,1.28,0.95163,0.512,0.95046
0.0641,0.99615,1.282,0.95147,0.5128,0.95052
0.0642,0.99614,1.284,0.95131,0.5136,0.95059
0.0643,0.99613,1.286,0.95116,0.5144,0.95065
0.0644,0.99612,1.288,0.95101,0.5152,0.95072
0.0645,0.99611,1.29,0.95087,0.516,0.95078
0.0646,0.9961,1.292,0.95073,0.5168,0.95085
0.0647,0.99609,1.294,0.9506,0.5176,0.95092
0.0648,0.99608,1.296,0.95047,0.5184,0.95099
0.0649,0.99607,1.298,0.95034,0.5192,0.95105
0.065,0.99606,1.3,0.95023,0.52,0.95112
0.0651,0.99605,1.302,0.95011,0.5208,0.95119
0.0652,0.99604,1.304,0.95,0.5216,0.95127
0.0653,0.99603,1.306,0.94989,0.5224,0.95134
0.0654,0.99602,1.308,0.94979,0.5232,0.95141
0.0655,0.99601,1.31,0.94969,0.524,0.95148
0.0656,0.996,1.312,0.9496,0.5248,0.95156
0.0657,0.99599,1.314,0.94951,0.5256,0.95163
0.0658,0.99598,1.316,0.94943,0.5264,0.95171
0.0659,0.99597,1.318,0.94936,0.5272,0.95178
0.066,0.99596,1.32,0.94928,0.528,0.95186
0.0661,0.99595,1.322,0.94922,0.5288,0.95194
0.0662,0.99594,1.324,0.94915,0.5296,0.95201
0.0663,0.99593,1.326,0.94909,0.5304,0.95209
0.0664,0.99592,1.328,0.94904,0.5312,0.95217
0.0665,0.99591,1.33,0.94899,0.532,0.95225
0.0666,0.9959,1.332,0.94895,0.5328,0.95233
0.0667,0.99589,1.334,0.94891,0.5336,0.95242
0.0668,0.99588,1.336,0.94887,0.5344,0.9525
0.0669,0.99587,1.338,0.94884,0.5352,0.95258
0.067,0.99586,1.34,0.94881,0.536,0.95266
0.0671,0.99585,1.342,0.94879,0.5368,0.95275
0.0672,0.99584,1.344,0.94878,0.5376,0.95283
0.0673,0.99583,1.346,0.94877,0.5384,0.95292
0.0674,0.99582,1.348,0.94876,0.5392,0.95301
0.0675,0.99581,1.35,0.94876,0.54,0.95309
0.0676,0.9958,1.352,0.94876,0.5408,0.95318
0.0677,0.99579,1.354,0.94877,0.5416,0.95327
0.0678,0.99578,1.356,0.94878,0.5424,0.95336
0.0679,0.99577,1.358,0.9488,0.5432,0.95345
0.068,0.99576,1.36,0.94882,0.544,0.95354
0.0681,0.99575,1.362,0.94885,0.5448,0.95363
0.0682,0.99574,1.364,0.94888,0.5456,0.95372
0.0683,0.99572,1.366,0.94891,0.5464,0.95381
0.0684,0.99571,1.368,0.94895,0.5472,0.9539
0.0685,0.9957,1.37,0.949,0.548,0.95399
0.0686,0.99569,1.372,0.94905,0.5488,0.95408
0.0687,0.99568,1.374,0.9491,0.5496,0.95418
0.0688,0.99567,1.376,0.94916,0.5504,0.95427
0.0689,0.99566,1.378,0.94922,0.5512,0.95436
0.069,0.99565,1.38,0.94929,0.552,0.95445
0.0691,0.99564,1.382,0.94936,0.5528,0.95455
0.0692,0.99563,1.384,0.94944,0.5536,0.95464
0.0693,0.99562,1.386,0.94952,0.5544,0.95474
0.0694,0.99561,1.388,0.9496,0.5552,0.95483
0.0695,0.9956,1.39,0.94969,0.556,0.95493
0.0696,0.99559,1.392,0.94978,0.5568,0.95502
0.0697,0.99558,1.394,0.94988,0.5576,0.95512
0.0698,0.99557,1.396,0.94998,0.5584,0.95521
0.0699,0.99556,1.398,0.95009,0.5592,0.95531
0.07,0.99555,1.4,0.95019,0.56,0.95541
0.0701,0.99553,1.402,0.95031,0.5608,0.95551
0.0702,0.99552,1.404,0.95042,0.5616,0.9556
0.0703,0.99551,1.406,0.95054,0.5624,0.9557
0.0704,0.9955,1.408,0.95066,0.5632,0.9558
0.0705,0.99549,1.41,0.95079,0.564,0.9559
0.0706,0.99548,1.412,0.95092,0.5648,0.956
0.0707,0.99547,1.414,0.95106,0.5656,0.9561
0.0708,0.99546,1.416,0.9512,0.5664,0.9562
0.0709,0.99545,1.418,0.95134,0.5672,0.9563
0.071,0.99544,1.42,0.95149,0.568,0.9564
0.0711,0.99543,1.422,0.95164,0.5688,0.9565
0.0712,0.99542,1.424,0.95179,0.5696,0.9566
0.0713,0.99541,1.426,0.95195,0.5704,0.9567
0.0714,0.99539,1.428,0.95211,0.5712,0.9568
0.0715,0.99538,1.43,0.95227,0.572,0.9569
0.0716,0.99537,1.432,0.95244,0.5728,0.957
0.0717,0.99536,1.434,0.95261,0.5736,0.95711
0.0718,0.99535,1.436,0.95278,0.5744,0.95721
0.0719,0.99534,1.438,0.95296,0.5752,0.95731
0.072,0.99533,1.44,0.95314,0.576,0.95742
0.0721,0.99532,1.442,0.95333,0.5768,0.95752
0.0722,0.99531,1.444,0.95352,0.5776,0.95763
0.0723,0.9953,1.446,0.95371,0.5784,0.95773
0.0724,0.99529,1.448,0.95391,0.5792,0.95783
0.0725,0.99528,1.45,0.9541,0.58,0.95794
0.0726,0.99526,1.452,0.9543,0.5808,0.95805
0.0727,0.99525,1.454,0.9545,0.5816,0.95815
0.0728,0.99524,1.456,0.9547,0.5824,0.95826
0.0729,0.99523,1.458,0.95491,0.5832,0.95837
0.073,0.99522,1.46,0.95512,0.584,0.95847
0.0731,0.99521,1.462,0.95533,0.5848,0.95858
0.0732,0.9952,1.464,0.95554,0.5856,0.95869
0.0733,0.99519,1.466,0.95576,0.5864,0.9588
0.0734,0.99518,1.468,0.95597,0.5872,0.95891
0.0735,0.99517,1.47,0.95619,0.588,0.95901
0.0736,0.99516,1.472,0.95641,0.5888,0.95912
0.0737,0.99514,1.474,0.95664,0.5896,0.95923
0.0738,0.99513,1.476,0.95686,0.5904,0.95934
0.0739,0.99512,1.478,0.95709,0.5912,0.95945
0.074,0.99511,1.48,0.95732,0.592,0.95957
0.0741,0.9951,1.482,0.95755,0.5928,0.95968
0.0742,0.99509,1.484,0.95779,0.5936,0.95979
0.0743,0.99508,1.486,0.95803,0.5944,0.9599
0.0744,0.99507,1.488,0.95827,0.5952,0.96001
0.0745,0.99506,1.49,0.95851,0.596,0.96013
0.0746,0.99504,1.492,0.95876,0.5968,0.96024
0.0747,0.99503,1.494,0.95901,0.5976,0.96036
0.0748,0.99502,1.496,0.95926,0.5984,0.96047
0.0749,0.99501,1.498,0.95951,0.5992,0.96058
0.075,0.995,1.5,0.95977,0.6,0.9607
0.0751,0.99499,1.502,0.96003,0.6008,0.96082
0.0752,0.99498,1.504,0.96029,0.6016,0.96093
0.0753,0.99497,1.506,0.96056,0.6024,0.96105
0.0754,0.99496,1.508,0.96082,0.6032,0.96117
0.0755,0.99494,1.51,0.96109,0.604,0.96128
0.0756,0.99493,1.512,0.96136,0.6048,0.9614
0.0757,0.99492,1.514,0.96164,0.6056,0.96152
0.0758,0.99491,1.516,0.96191,0.6064,0.96163
0.0759,0.9949,1.518,0.96218,0.6072,0.96175
0.076,0.99489,1.52,0.96245,0.608,0.96187
0.0761,0.99488,1.522,0.96272,0.6088,0.96198
0.0762,0.99487,1.524,0.963,0.6096,0.9621
0.0763,0.99486,1.526,0.96328,0.6104,0.96222
0.0764,0.99484,1.528,0.96356,0.6112,0.96233
0.0765,0.99483,1.53,0.96383,0.612,0.96245
0.0766,0.99482,1.532,0.96411,0.6128,0.96257
0.0767,0.99481,1.534,0.96439,0.6136,0.96268
0.0768,0.9948,1.536,0.96467,0.6144,0.9628
0.0769,0.99479,1.538,0.96495,0.6152,0.96292
0.077,0.99478,1.54,0.96524,0.616,0.96304
0.0771,0.99477,1.542,0.96552,0.6168,0.96315
0.0772,0.99475,1.544,0.9658,0.6176,0.96327
0.0773,0.99474,1.546,0.96609,0.6184,0.96339
0.0774,0.99473,1.548,0.96638,0.6192,0.9635
0.0775,0.99472,1.55,0.96667,0.62,0.96362
0.0776,0.99471,1.552,0.96696,0.6208,0.96374
0.0777,0.9947,1.554,0.96725,0.6216,0.96386
0.0778,0.99469,1.556,0.96755,0.6224,0.96397
0.0779,0.99467,1.558,0.96785,0.6232,0.96409
0.078,0.99466,1.56,0.96815,0.624,0.96421
0.0781,0.99465,1.562,0.96845,0.6248,0.96433
0.0782,0.99464,1.564,0.96875,0.6256,0.96444
0.0783,0.99463,1.566,0.96906,0.6264,0.96456
0.0784,0.99462,1.568,0.96936,0.6272,0.96468
0.0785,0.99461,1.57,0.96966,0.628,0.9648
0.0786,0.9946,1.572,0.96997,0.6288,0.96491
0.0787,0.99458,1.574,0.97027,0.6296,0.96503
0.0788,0.99457,1.576,0.97057,0.6304,0.96515
0.0789,0.99456,1.578,0.97087,0.6312,0.96527
0.079,0.99455,1.58,0.97117,0.632,0.96539
0.0791,0.99454,1.582,0.97147,0.6328,0.96551
0.0792,0.99453,1.584,0.97177,0.6336,0.96563
0.0793,0.99452,1.586,0.97207,0.6344,0.96575
0.0794,0.9945,1.588,0.97237,0.6352,0.96587
0.0795,0.99449,1.59,0.97267,0.636,0.96598
0.0796,0.99448,1.592,0.97297,0.6368,0.9661
0.0797,0.99447,1.594,0.97327,0.6376,0.96622
0.0798,0.99446,1.596,0.97357,0.6384,0.96634
0.0799,0.99445,1.598,0.97387,0.6392,0.96646
0.08,0.99444,1.6,0.97417,0.64,0.96658
0.0801,0.99442,1.602,0.97447,0.6408,0.96671
0.0802,0.99441,1.604,0.97477,0.6416,0.96683
0.0803,0.9944,1.606,0.97507,0.6424,0.96695
0.0804,0.99439,1.608,0.97537,0.6432,0.96707
0.0805,0.99438,1.61,0.97568,0.644,0.96719
0.0806,0.99437,1.612,0.97599,0.6448,0.96731
0.0807,0.99435,1.614,0.97629,0.6456,0.96743
0.0808,0.99434,1.616,0.9766,0.6464,0.96756
0.0809,0.99433,1.618,0.97691,0.6472,0.96768
0.081,0.99432,1.62,0.97721,0.648,0.9678
0.0811,0.99431,1.622,0.97752,0.6488,0.96793
0.0812,0.9943,1.624,0.97782,0.6496,0.96805
0.0813,0.99429,1.626,0.97812,0.6504,0.96817
0.0814,0.99427,1.628,0.97841,0.6512,0.9683
0.0815,0.99426,1.63,0.97871,0.652,0.96842
0.0816,0.99425,1.632,0.979,0.6528,0.96855
0.0817,0.99424,1.634,0.97929,0.6536,0.96867
0.0818,0.99423,1.636,0.97958,0.6544,0.9688
0.0819,0.99422,1.638,0.97986,0.6552,0.96892
0.082,0.9942,1.64,0.98015,0.656,0.96905
0.0821,0.99419,1.642,0.98043,0.6568,0.96917
0.0822,0.99418,1.644,0.98071,0.6576,0.9693
0.0823,0.99417,1.646,0.98099,0.6584,0.96942
0.0824,0.99416,1.648,0.98127,0.6592,0.96955
0.0825,0.99415,1.65,0.98154,0.66,0.96967
0.0826,0.99413,1.652,0.98182,0.6608,0.9698
0.0827,0.99412,1.654,0.98209,0.6616,0.96992
0.0828,0.99411,1.656,0.98236,0.6624,0.97004
0.0829,0.9941,1.658,0.98264,0.6632,0.97017
0.083,0.99409,1.66,0.98291,0.664,0.97029
0.0831,0.99408,1.662,0.98317,0.6648,0.97041
0.0832,0.99406,1.664,0.98344,0.6656,0.97054
0.0833,0.99405,1.666,0.98371,0.6664,0.97066
0.0834,0.99404,1.668,0.98397,0.6672,0.97078
0.0835,0.99403,1.67,0.98423,0.668,0.97091
0.0836,0.99402,1.672,0.98449,0.6688,0.97103
0.0837,0.99401,1.674,0.98474,0.6696,0.97115
0.0838,0.99399,1.676,0.98499,0.6704,0.97127
0.0839,0.99398,1.678,0.98524,0.6712,0.9714
0.084,0.99397,1.68,0.98549,0.672,0.97152
0.0841,0.99396,1.682,0.98573,0.6728,0.97164
0.0842,0.99395,1.684,0.98597,0.6736,0.97177
0.0843,0.99393,1.686,0.9862,0.6744,0.97189
0.0844,0.99392,1.688,0.98643,0.6752,0.97201
0.0845,0.99391,1.69,0.98666,0.676,0.97213
0.0846,0.9939,1.692,0.98688,0.6768,0.97225
0.0847,0.99389,1.694,0.98711,0.6776,0.97238
0.0848,0.99388,1.696,0.98732,0.6784,0.9725
0.0849,0.99386,1.698,0.98754,0.6792,0.97262
0.085,0.99385,1.7,0.98775,0.68,0.97274
0.0851,0.99384,1.702,0.98796,0.6808,0.97287
0.0852,0.99383,1.704,0.98816,0.6816,0.97299
0.0853,0.99382,1.706,0.98836,0.6824,0.97311
0.0854,0.9938,1.708,0.98856,0.6832,0.97323
0.0855,0.99379,1.71,0.98875,0.684,0.97336
0.0856,0.99378,1.712,0.98894,0.6848,0.97348
0.0857,0.99377,1.714,0.98913,0.6856,0.9736
0.0858,0.99376,1.716,0.98931,0.6864,0.97372
0.0859,0.99375,1.718,0.98949,0.6872,0.97385
0.086,0.99373,1.72,0.98966,0.688,0.97397
0.0861,0.99372,1.722,0.98983,0.6888,0.97409
0.0862,0.99371,1.724,0.99,0.6896,0.97422
0.0863,0.9937,1.726,0.99016,0.6904,0.97434
0.0864,0.99369,1.728,0.99032,0.6912,0.97446
0.0865,0.99367,1.73,0.99047,0.692,0.97459
0.0866,0.99366,1.732,0.99062,0.6928,0.97471
0.0867,0.99365,1.734,0.99077,0.6936,0.97483
0.0868,0.99364,1.736,0.99091,0.6944,0.97496
0.0869,0.99363,1.738,0.99105,0.6952,0.97508
0.087,0.99361,1.74,0.99119,0.696,0.9752
0.0871,0.9936,1.742,0.99132,0.6968,0.97533
0.0872,0.99359,1.744,0.99145,0.6976,0.97545
0.0873,0.99358,1.746,0.99157,0.6984,0.97558
0.0874,0.99357,1.748,0.99169,0.6992,0.9757
0.0875,0.99355,1.75,0.9918,0.7,0.97583
0.0876,0.99354,1.752,0.99191,0.7008,0.97595
0.0877,0.99353,1.754,0.99201,0.7016,0.97608
0.0878,0.99352,1.756,0.99211,0.7024,0.97621
0.0879,0.99351,1.758,0.99221,0.7032,0.97633
0.088,0.99349,1.76,0.9923,0.704,0.97646
0.0881,0.99348,1.762,0.99239,0.7048,0.97658
0.0882,0.99347,1.764,0.99247,0.7056,0.97671
0.0883,0.99346,1.766,0.99255,0.7064,0.97684
0.0884,0.99345,1.768,0.99262,0.7072,0.97696
0.0885,0.99343,1.77,0.99269,0.708,0.97709
0.0886,0.99342,1.772,0.99276,0.7088,0.97722
0.0887,0.99341,1.774,0.99282,0.7096,0.97734
0.0888,0.9934,1.776,0.99287,0.7104,0.97747
0.0889,0.99339,1.778,0.99292,0.7112,0.97759
0.089,0.99337,1.78,0.99297,0.712,0.97771
0.0891,0.99336,1.782,0.993,0.7128,0.97784
0.0892,0.99335,1.784,0.99304,0.7136,0.97796
0.0893,0.99334,1.786,0.99307,0.7144,0.97809
0.0894,0.99333,1.788,0.9931,0.7152,0.97821
0.0895,0.99331,1.79,0.99312,0.716,0.97833
0.0896,0.9933,1.792,0.99314,0.7168,0.97846
0.0897,0.99329,1.794,0.99315,0.7176,0.97858
0.0898,0.99328,1.796,0.99316,0.7184,0.9787
0.0899,0.99326,1.798,0.99317,0.7192,0.97882
0.09,0.99325,1.8,0.99317,0.72,0.97894
0.0901,0.99324,1.802,0.99316,0.7208,0.97907
0.0902,0.99323,1.804,0.99316,0.7216,0.97919
0.0903,0.99322,1.806,0.99314,0.7224,0.97931
0.0904,0.9932,1.808,0.99313,0.7232,0.97943
0.0905,0.99319,1.81,0.9931,0.724,0.97955
0.0906,0.99318,1.812,0.99308,0.7248,0.97967
0.0907,0.99317,1.814,0.99305,0.7256,0.97979
0.0908,0.99316,1.816,0.99301,0.7264,0.97991
0.0909,0.99314,1.818,0.99297,0.7272,0.98003
0.091,0.99313,1.82,0.99293,0.728,0.98015
0.0911,0.99312,1.822,0.99288,0.7288,0.98027
0.0912,0.99311,1.824,0.99283,0.7296,0.98039
0.0913,0.99309,1.826,0.99277,0.7304,0.98051
0.0914,0.99308,1.828,0.99271,0.7312,0.98063
0.0915,0.99307,1.83,0.99265,0.732,0.98075
0.0916,0.99306,1.832,0.99258,0.7328,0.98087
0.0917,0.99305,1.834,0.99251,0.7336,0.98099
0.0918,0.99303,1.836,0.99243,0.7344,0.98111
0.0919,0.99302,1.838,0.99235,0.7352,0.98123
0.092,0.99301,1.84,0.99227,0.736,0.98135
0.0921,0.993,1.842,0.99218,0.7368,0.98147
0.0922,0.99298,1.844,0.99208,0.7376,0.98158
0.0923,0.99297,1.846,0.99198,0.7384,0.9817
0.0924,0.99296,1.848,0.99188,0.7392,0.98182
0.0925,0.99295,1.85,0.99178,0.74,0.98194
0.0926,0.99293,1.852,0.99167,0.7408,0.98206
0.0927,0.99292,1.854,0.99156,0.7416,0.98218
0.0928,0.99291,1.856,0.99144,0.7424,0.98229
0.0929,0.9929,1.858,0.99132,0.7432,0.98241
0.093,0.99289,1.86,0.9912,0.744,0.98253
0.0931,0.99287,1.862,0.99107,0.7448,0.98265
0.0932,0.99286,1.864,0.99094,0.7456,0.98277
0.0933,0.99285,1.866,0.99081,0.7464,0.98288
0.0934,0.99284,1.868,0.99067,0.7472,0.983
0.0935,0.99282,1.87,0.99053,0.748,0.98312
0.0936,0.99281,1.872,0.99039,0.7488,0.98324
0.0937,0.9928,1.874,0.99025,0.7496,0.98335
0.0938,0.99279,1.876,0.9901,0.7504,0.98347
0.0939,0.99277,1.878,0.98994,0.7512,0.98359
0.094,0.99276,1.88,0.98979,0.752,0.98371
0.0941,0.99275,1.882,0.98963,0.7528,0.98382
0.0942,0.99274,1.884,0.98947,0.7536,0.98394
0.0943,0.99272,1.886,0.9893,0.7544,0.98406
0.0944,0.99271,1.888,0.98914,0.7552,0.98417
0.0945,0.9927,1.89,0.98897,0.756,0.98429
0.0946,0.99269,1.892,0.98879,0.7568,0.98441
0.0947,0.99268,1.894,0.98862,0.7576,0.98452
0.0948,0.99266,1.896,0.98844,0.7584,0.98464
0.0949,0.99265,1.898,0.98825,0.7592,0.98476
0.095,0.99264,1.9,0.98807,0.76,0.98487
0.0951,0.99263,1.902,0.98788,0.7608,0.98499
0.0952,0.99261,1.904,0.98769,0.7616,0.9851
0.0953,0.9926,1.906,0.9875,0.7624,0.98521
0.0954,0.99259,1.908,0.98729,0.7632,0.98533
0.0955,0.99258,1.91,0.98709,0.764,0.98544
0.0956,0.99256,1.912,0.98689,0.7648,0.98555
0.0957,0.99255,1.914,0.98668,0.7656,0.98566
0.0958,0.99254,1.916,0.98647,0.7664,0.98578
0.0959,0.99253,1.918,0.98626,0.7672,0.98589
0.096,0.99251,1.92,0.98605,0.768,0.986
0.0961,0.9925,1.922,0.98583,0.7688,0.98611
0.0962,0.99249,1.924,0.98561,0.7696,0.98621
0.0963,0.99248,1.926,0.98539,0.7704,0.98632
0.0964,0.99246,1.928,0.98516,0.7712,0.98643
0.0965,0.99245,1.93,0.98493,0.772,0.98654
0.0966,0.99244,1.932,0.9847,0.7728,0.98665
0.0967,0.99243,1.934,0.98446,0.7736,0.98675
0.0968,0.99241,1.936,0.98422,0.7744,0.98686
0.0969,0.9924,1.938,0.98398,0.7752,0.98696
0.097,0.99239,1.94,0.98374,0.776,0.98707
0.0971,0.99238,1.942,0.98349,0.7768,0.98717
0.0972,0.99236,1.944,0.98325,0.7776,0.98728
0.0973,0.99235,1.946,0.983,0.7784,0.98738
0.0974,0.99234,1.948,0.98276,0.7792,0.98749
0.0975,0.99233,1.95,0.98251,0.78,0.98759
0.0976,0.99231,1.952,0.98226,0.7808,0.98769
0.0977,0.9923,1.954,0.98201,0.7816,0.98779
0.0978,0.99229,1.956,0.98176,0.7824,0.98789
0.0979,0.99228,1.958,0.9815,0.7832,0.988
0.098,0.99226,1.96,0.98125,0.784,0.9881
0.0981,0.99225,1.962,0.98098,0.7848,0.9882
0.0982,0.99224,1.964,0.98072,0.7856,0.9883
0.0983,0.99222,1.966,0.98046,0.7864,0.98839
0.0984,0.99221,1.968,0.98019,0.7872,0.98849
0.0985,0.9922,1.97,0.97993,0.788,0.98859
0.0986,0.99219,1.972,0.97966,0.7888,0.98869
0.0987,0.99217,1.974,0.97939,0.7896,0.98879
0.0988,0.99216,1.976,0.97912,0.7904,0.98888
0.0989,0.99215,1.978,0.97885,0.7912,0.98898
0.099,0.99214,1.98,0.97857,0.792,0.98908
0.0991,0.99212,1.982,0.9783,0.7928,0.98917
0.0992,0.99211,1.984,0.97802,0.7936,0.98927
0.0993,0.9921,1.986,0.97774,0.7944,0.98936
0.0994,0.99209,1.988,0.97745,0.7952,0.98945
0.0995,0.99207,1.99,0.97716,0.796,0.98955
0.0996,0.99206,1.992,0.97687,0.7968,0.98964
0.0997,0.99205,1.994,0.97657,0.7976,0.98973
0.0998,0.99203,1.996,0.97628,0.7984,0.98983
0.0999,0.99202,1.998,0.97599,0.7992,0.98992
0.1,0.99201,2,0.9757,0.8,0.99001
0.1001,0.992,2.002,0.9754,0.8008,0.9901
0.1002,0.99198,2.004,0.97511,0.8016,0.99019
0.1003,0.99197,2.006,0.97482,0.8024,0.99028
0.1004,0.99196,2.008,0.97453,0.8032,0.99037
0.1005,0.99195,2.01,0.97423,0.804,0.99046
0.1006,0.99193,2.012,0.97394,0.8048,0.99055
0.1007,0.99192,2.014,0.97365,0.8056,0.99063
0.1008,0.99191,2.016,0.97336,0.8064,0.99072
0.1009,0.99189,2.018,0.97306,0.8072,0.99081
0.101,0.99188,2.02,0.97277,0.808,0.99089
0.1011,0.99187,2.022,0.97247,0.8088,0.99098
0.1012,0.99186,2.024,0.97217,0.8096,0.99107
0.1013,0.99184,2.026,0.97188,0.8104,0.99115
0.1014,0.99183,2.028,0.97157,0.8112,0.99123
0.1015,0.99182,2.03,0.97128,0.812,0.99132
0.1016,0.99181,2.032,0.97098,0.8128,0.9914
0.1017,0.99179,2.034,0.97068,0.8136,0.99148
0.1018,0.99178,2.036,0.97038,0.8144,0.99157
0.1019,0.99177,2.038,0.97008,0.8152,0.99165
0.102,0.99175,2.04,0.96978,0.816,0.99173
0.1021,0.99174,2.042,0.96947,0.8168,0.99181
0.1022,0.99173,2.044,0.96917,0.8176,0.99189
0.1023,0.99172,2.046,0.96886,0.8184,0.99197
0.1024,0.9917,2.048,0.96856,0.8192,0.99205
0.1025,0.99169,2.05,0.96825,0.82,0.99213
0.1026,0.99168,2.052,0.96795,0.8208,0.99221
0.1027,0.99166,2.054,0.96765,0.8216,0.99228
0.1028,0.99165,2.056,0.96735,0.8224,0.99236
0.1029,0.99164,2.058,0.96705,0.8232,0.99244
0.103,0.99163,2.06,0.96676,0.824,0.99251
0.1031,0.99161,2.062,0.96646,0.8248,0.99258
0.1032,0.9916,2.064,0.96617,0.8256,0.99266
0.1033,0.99159,2.066,0.96588,0.8264,0.99273
0.1034,0.99157,2.068,0.96559,0.8272,0.9928
0.1035,0.99156,2.07,0.9653,0.828,0.99287
0.1036,0.99155,2.072,0.96501,0.8288,0.99294
0.1037,0.99154,2.074,0.96472,0.8296,0.99301
0.1038,0.99152,2.076,0.96443,0.8304,0.99308
0.1039,0.99151,2.078,0.96415,0.8312,0.99315
0.104,0.9915,2.08,0.96386,0.832,0.99322
0.1041,0.99148,2.082,0.96358,0.8328,0.99328
0.1042,0.99147,2.084,0.96329,0.8336,0.99335
0.1043,0.99146,2.086,0.96301,0.8344,0.99342
0.1044,0.99144,2.088,0.96273,0.8352,0.99348
0.1045,0.99143,2.09,0.96244,0.836,0.99354
0.1046,0.99142,2.092,0.96216,0.8368,0.99361
0.1047,0.99141,2.094,0.96189,0.8376,0.99367
0.1048,0.99139,2.096,0.96161,0.8384,0.99373
0.1049,0.99138,2.098,0.96133,0.8392,0.99379
0.105,0.99137,2.1,0.96105,0.84,0.99385
0.1051,0.99135,2.102,0.96077,0.8408,0.99391
0.1052,0.99134,2.104,0.96049,0.8416,0.99396
0.1053,0.99133,2.106,0.96022,0.8424,0.99402
0.1054,0.99132,2.108,0.95995,0.8432,0.99408
0.1055,0.9913,2.11,0.95969,0.844,0.99413
0.1056,0.99129,2.112,0.95943,0.8448,0.99419
0.1057,0.99128,2.114,0.95917,0.8456,0.99424
0.1058,0.99126,2.116,0.95892,0.8464,0.99429
0.1059,0.99125,2.118,0.95866,0.8472,0.99435
0.106,0.99124,2.12,0.95841,0.848,0.9944
0.1061,0.99122,2.122,0.95817,0.8488,0.99445
0.1062,0.99121,2.124,0.95793,0.8496,0.9945
0.1063,0.9912,2.126,0.95769,0.8504,0.99455
0.1064,0.99118,2.128,0.95745,0.8512,0.9946
0.1065,0.99117,2.13,0.95721,0.852,0.99464
0.1066,0.99116,2.132,0.95698,0.8528,0.99469
0.1067,0.99115,2.134,0.95675,0.8536,0.99474
0.1068,0.99113,2.136,0.95652,0.8544,0.99478
0.1069,0.99112,2.138,0.9563,0.8552,0.99483
0.107,0.99111,2.14,0.95608,0.856,0.99487
0.1071,0.99109,2.142,0.95586,0.8568,0.99491
0.1072,0.99108,2.144,0.95564,0.8576,0.99495
0.1073,0.99107,2.146,0.95543,0.8584,0.995
0.1074,0.99105,2.148,0.95522,0.8592,0.99504
0.1075,0.99104,2.15,0.95502,0.86,0.99507
0.1076,0.99103,2.152,0.95482,0.8608,0.99511
0.1077,0.99101,2.154,0.95462,0.8616,0.99515
0.1078,0.991,2.156,0.95442,0.8624,0.99519
0.1079,0.99099,2.158,0.95423,0.8632,0.99522
0.108,0.99097,2.16,0.95404,0.864,0.99526
0.1081,0.99096,2.162,0.95385,0.8648,0.99529
0.1082,0.99095,2.164,0.95367,0.8656,0.99533
0.1083,0.99094,2.166,0.95349,0.8664,0.99536
0.1084,0.99092,2.168,0.95331,0.8672,0.99539
0.1085,0.99091,2.17,0.95313,0.868,0.99542
0.1086,0.9909,2.172,0.95296,0.8688,0.99545
0.1087,0.99088,2.174,0.9528,0.8696,0.99548
0.1088,0.99087,2.176,0.95264,0.8704,0.99551
0.1089,0.99086,2.178,0.95248,0.8712,0.99554
0.109,0.99084,2.18,0.95233,0.872,0.99557
0.1091,0.99083,2.182,0.95219,0.8728,0.99559
0.1092,0.99082,2.184,0.95204,0.8736,0.99562
0.1093,0.9908,2.186,0.9519,0.8744,0.99564
0.1094,0.99079,2.188,0.95177,0.8752,0.99567
0.1095,0.99078,2.19,0.95164,0.876,0.99569
0.1096,0.99076,2.192,0.95151,0.8768,0.99571
0.1097,0.99075,2.194,0.95139,0.8776,0.99574
0.1098,0.99074,2.196,0.95127,0.8784,0.99576
0.1099,0.99072,2.198,0.95115,0.8792,0.99578
0.11,0.99071,2.2,0.95104,0.88,0.99579
0.1101,0.9907,2.202,0.95094,0.8808,0.99581
0.1102,0.99068,2.204,0.95084,0.8816,0.99583
0.1103,0.99067,2.206,0.95074,0.8824,0.99585
0.1104,0.99066,2.208,0.95064,0.8832,0.99586
0.1105,0.99064,2.21,0.95055,0.884,0.99588
0.1106,0.99063,2.212,0.95047,0.8848,0.99589
0.1107,0.99062,2.214,0.95039,0.8856,0.9959
0.1108,0.9906,2.216,0.95031,0.8864,0.99591
0.1109,0.99059,2.218,0.95024,0.8872,0.99593
0.111,0.99058,2.22,0.95017,0.888,0.99594
0.1111,0.99056,2.222,0.9501,0.8888,0.99595
0.1112,0.99055,2.224,0.95004,0.8896,0.99596
0.1113,0.99054,2.226,0.94998,0.8904,0.99596
0.1114,0.99052,2.228,0.94993,0.8912,0.99597
0.1115,0.99051,2.23,0.94988,0.892,0.99598
0.1116,0.9905,2.232,0.94984,0.8928,0.99598
0.1117,0.99048,2.234,0.9498,0.8936,0.99599
0.1118,0.99047,2.236,0.94976,0.8944,0.99599
0.1119,0.99046,2.238,0.94973,0.8952,0.99599
0.112,0.99044,2.24,0.94971,0.896,0.996
0.1121,0.99043,2.242,0.94968,0.8968,0.996
0.1122,0.99042,2.244,0.94966,0.8976,0.996
0.1123,0.9904,2.246,0.94965,0.8984,0.996
0.1124,0.99039,2.248,0.94964,0.8992,0.996
0.1125,0.99038,2.25,0.94963,0.9,0.99599
0.1126,0.99036,2.252,0.94963,0.9008,0.99599
0.1127,0.99035,2.254,0.94963,0.9016,0.99599
0.1128,0.99034,2.256,0.94963,0.9024,0.99598
0.1129,0.99032,2.258,0.94964,0.9032,0.99598
0.113,0.99031,2.26,0.94965,0.904,0.99597
0.1131,0.9903,2.262,0.94967,0.9048,0.99596
0.1132,0.99028,2.264,0.94969,0.9056,0.99596
0.1133,0.99027,2.266,0.94972,0.9064,0.99595
0.1134,0.99026,2.268,0.94974,0.9072,0.99594
0.1135,0.99024,2.27,0.94978,0.908,0.99593
0.1136,0.99023,2.272,0.94981,0.9088,0.99592
0.1137,0.99022,2.274,0.94985,0.9096,0.9959
0.1138,0.9902,2.276,0.9499,0.9104,0.99589
0.1139,0.99019,2.278,0.94995,0.9112,0.99588
0.114,0.99017,2.28,0.95,0.912,0.99586
0.1141,0.99016,2.282,0.95006,0.9128,0.99585
0.1142,0.99015,2.284,0.95012,0.9136,0.99583
0.1143,0.99013,2.286,0.95018,0.9144,0.99582
0.1144,0.99012,2.288,0.95025,0.9152,0.9958
0.1145,0.99011,2.29,0.95032,0.916,0.99578
0.1146,0.99009,2.292,0.95039,0.9168,0.99576
0.1147,0.99008,2.294,0.95047,0.9176,0.99574
0.1148,0.99007,2.296,0.95056,0.9184,0.99572
0.1149,0.99005,2.298,0.95064,0.9192,0.9957
0.115,0.99004,2.3,0.95073,0.92,0.99567
0.1151,0.99003,2.302,0.95082,0.9208,0.99565
0.1152,0.99001,2.304,0.95092,0.9216,0.99563
0.1153,0.99,2.306,0.95102,0.9224,0.9956
0.1154,0.98998,2.308,0.95112,0.9232,0.99558
0.1155,0.98997,2.31,0.95123,0.924,0.99555
0.1156,0.98996,2.312,0.95134,0.9248,0.99552
0.1157,0.98994,2.314,0.95146,0.9256,0.9955
0.1158,0.98993,2.316,0.95158,0.9264,0.99547
0.1159,0.98992,2.318,0.9517,0.9272,0.99544
0.116,0.9899,2.32,0.95182,0.928,0.99541
0.1161,0.98989,2.322,0.95195,0.9288,0.99538
0.1162,0.98988,2.324,0.95208,0.9296,0.99534
0.1163,0.98986,2.326,0.95221,0.9304,0.99531
0.1164,0.98985,2.328,0.95235,0.9312,0.99528
0.1165,0.98983,2.33,0.95249,0.932,0.99524
0.1166,0.98982,2.332,0.95264,0.9328,0.99521
0.1167,0.98981,2.334,0.95279,0.9336,0.99517
0.1168,0.98979,2.336,0.95294,0.9344,0.99514
0.1169,0.98978,2.338,0.9531,0.9352,0.9951
0.117,0.98977,2.34,0.95326,0.936,0.99506
0.1171,0.98975,2.342,0.95343,0.9368,0.99502
0.1172,0.98974,2.344,0.95359,0.9376,0.99498
0.1173,0.98972,2.346,0.95376,0.9384,0.99494
0.1174,0.98971,2.348,0.95394,0.9392,0.9949
0.1175,0.9897,2.35,0.95411,0.94,0.99486
0.1176,0.98968,2.352,0.95429,0.9408,0.99482
0.1177,0.98967,2.354,0.95447,0.9416,0.99477
0.1178,0.98966,2.356,0.95465,0.9424,0.99473
0.1179,0.98964,2.358,0.95483,0.9432,0.99468
0.118,0.98963,2.36,0.95502,0.944,0.99464
0.1181,0.98961,2.362,0.95521,0.9448,0.99459
0.1182,0.9896,2.364,0.95541,0.9456,0.99455
0.1183,0.98959,2.366,0.9556,0.9464,0.9945
0.1184,0.98957,2.368,0.9558,0.9472,0.99445
0.1185,0.98956,2.37,0.95599,0.948,0.9944
0.1186,0.98955,2.372,0.9562,0.9488,0.99435
0.1187,0.98953,2.374,0.9564,0.9496,0.9943
0.1188,0.98952,2.376,0.95661,0.9504,0.99425
0.1189,0.9895,2.378,0.95681,0.9512,0.9942
0.119,0.98949,2.38,0.95702,0.952,0.99414
0.1191,0.98948,2.382,0.95724,0.9528,0.99409
0.1192,0.98946,2.384,0.95745,0.9536,0.99403
0.1193,0.98945,2.386,0.95767,0.9544,0.99398
0.1194,0.98944,2.388,0.95789,0.9552,0.99392
0.1195,0.98942,2.39,0.95812,0.956,0.99387
0.1196,0.98941,2.392,0.95834,0.9568,0.99381
0.1197,0.98939,2.394,0.95858,0.9576,0.99375
0.1198,0.98938,2.396,0.95881,0.9584,0.99369
0.1199,0.98937,2.398,0.95904,0.9592,0.99363
0.12,0.98935,2.4,0.95928,0.96,0.99357
0.1201,0.98934,2.402,0.95952,0.9608,0.99351
0.1202,0.98932,2.404,0.95977,0.9616,0.99345
0.1203,0.98931,2.406,0.96001,0.9624,0.99339
0.1204,0.9893,2.408,0.96026,0.9632,0.99333
0.1205,0.98928,2.41,0.96052,0.964,0.99326
0.1206,0.98927,2.412,0.96077,0.9648,0.9932
0.1207,0.98925,2.414,0.96103,0.9656,0.99313
0.1208,0.98924,2.416,0.96129,0.9664,0.99307
0.1209,0.98923,2.418,0.96155,0.9672,0.993
0.121,0.98921,2.42,0.96181,0.968,0.99294
0.1211,0.9892,2.422,0.96207,0.9688,0.99287
0.1212,0.98918,2.424,0.96233,0.9696,0.9928
0.1213,0.98917,2.426,0.96259,0.9704,0.99273
0.1214,0.98916,2.428,0.96286,0.9712,0.99266
0.1215,0.98914,2.43,0.96312,0.972,0.99259
0.1216,0.98913,2.432,0.96339,0.9728,0.99252
0.1217,0.98911,2.434,0.96366,0.9736,0.99245
0.1218,0.9891,2.436,0.96392,0.9744,0.99237
0.1219,0.98909,2.438,0.96419,0.9752,0.9923
0.122,0.98907,2.44,0.96446,0.976,0.99223
0.1221,0.98906,2.442,0.96473,0.9768,0.99215
0.1222,0.98904,2.444,0.965,0.9776,0.99208
0.1223,0.98903,2.446,0.96528,0.9784,0.992
0.1224,0.98902,2.448,0.96555,0.9792,0.99193
0.1225,0.989,2.45,0.96583,0.98,0.99185
0.1226,0.98899,2.452,0.96611,0.9808,0.99177
0.1227,0.98897,2.454,0.96639,0.9816,0.9917
0.1228,0.98896,2.456,0.96667,0.9824,0.99162
0.1229,0.98895,2.458,0.96695,0.9832,0.99154
0.123,0.98893,2.46,0.96724,0.984,0.99146
0.1231,0.98892,2.462,0.96752,0.9848,0.99138
0.1232,0.9889,2.464,0.96781,0.9856,0.9913
0.1233,0.98889,2.466,0.9681,0.9864,0.99122
0.1234,0.98887,2.468,0.9684,0.9872,0.99114
0.1235,0.98886,2.47,0.96869,0.988,0.99106
0.1236,0.98885,2.472,0.96899,0.9888,0.99098
0.1237,0.98883,2.474,0.96928,0.9896,0.9909
0.1238,0.98882,2.476,0.96957,0.9904,0.99082
0.1239,0.9888,2.478,0.96987,0.9912,0.99073
0.124,0.98879,2.48,0.97016,0.992,0.99065
0.1241,0.98878,2.482,0.97045,0.9928,0.99057
0.1242,0.98876,2.484,0.97074,0.9936,0.99048
0.1243,0.98875,2.486,0.97103,0.9944,0.9904
0.1244,0.98873,2.488,0.97131,0.9952,0.99031
0.1245,0.98872,2.49,0.9716,0.996,0.99023
0.1246,0.9887,2.492,0.97189,0.9968,0.99014
0.1247,0.98869,2.494,0.97218,0.9976,0.99006
0.1248,0.98868,2.496,0.97246,0.9984,0.98997
0.1249,0.98866,2.498,0.97275,0.9992,0.98988
0.125,0.98865,2.5,0.97304,1,0.9898
0.1251,0.98863,2.502,0.97333,1.0008,0.98971
0.1252,0.98862,2.504,0.97361,1.0016,0.98962
0.1253,0.9886,2.506,0.9739,1.0024,0.98953
0.1254,0.98859,2.508,0.97418,1.0032,0.98944
0.1255,0.98858,2.51,0.97446,1.004,0.98936
0.1256,0.98856,2.512,0.97475,1.0048,0.98927
0.1257,0.98855,2.514,0.97503,1.0056,0.98918
0.1258,0.98853,2.516,0.97532,1.0064,0.98909
0.1259,0.98852,2.518,0.97561,1.0072,0.989
0.126,0.9885,2.52,0.97589,1.008,0.9889
0.1261,0.98849,2.522,0.97618,1.0088,0.98881
0.1262,0.98847,2.524,0.97646,1.0096,0.98872
0.1263,0.98846,2.526,0.97675,1.0104,0.98863
0.1264,0.98845,2.528,0.97704,1.0112,0.98854
0.1265,0.98843,2.53,0.97732,1.012,0.98844
0.1266,0.98842,2.532,0.97761,1.0128,0.98835
0.1267,0.9884,2.534,0.97788,1.0136,0.98826
0.1268,0.98839,2.536,0.97816,1.0144,0.98816
0.1269,0.98837,2.538,0.97843,1.0152,0.98807
0.127,0.98836,2.54,0.9787,1.016,0.98797
0.1271,0.98835,2.542,0.97897,1.0168,0.98788
0.1272,0.98833,2.544,0.97924,1.0176,0.98778
0.1273,0.98832,2.546,0.9795,1.0184,0.98768
0.1274,0.9883,2.548,0.97976,1.0192,0.98759
0.1275,0.98829,2.55,0.98002,1.02,0.98749
0.1276,0.98827,2.552,0.98027,1.0208,0.98739
0.1277,0.98826,2.554,0.98053,1.0216,0.9873
0.1278,0.98824,2.556,0.98078,1.0224,0.9872
0.1279,0.98823,2.558,0.98103,1.0232,0.9871
0.128,0.98821,2.56,0.98128,1.024,0.987
0.1281,0.9882,2.562,0.98153,1.0248,0.9869
0.1282,0.98819,2.564,0.98177,1.0256,0.9868
0.1283,0.98817,2.566,0.98201,1.0264,0.9867
0.1284,0.98816,2.568,0.98225,1.0272,0.9866
0.1285,0.98814,2.57,0.98249,1.028,0.9865
0.1286,0.98813,2.572,0.98273,1.0288,0.9864
0.1287,0.98811,2.574,0.98296,1.0296,0.9863
0.1288,0.9881,2.576,0.9832,1.0304,0.98619
0.1289,0.98808,2.578,0.98343,1.0312,0.98609
0.129,0.98807,2.58,0.98366,1.032,0.98599
0.1291,0.98805,2.582,0.98388,1.0328,0.98588
0.1292,0.98804,2.584,0.98411,1.0336,0.98578
0.1293,0.98803,2.586,0.98433,1.0344,0.98567
0.1294,0.98801,2.588,0.98454,1.0352,0.98557
0.1295,0.988,2.59,0.98476,1.036,0.98546
0.1296,0.98798,2.592,0.98497,1.0368,0.98536
0.1297,0.98797,2.594,0.98518,1.0376,0.98525
0.1298,0.98795,2.596,0.98538,1.0384,0.98514
0.1299,0.98794,2.598,0.98558,1.0392,0.98504
0.13,0.98792,2.6,0.98578,1.04,0.98493
0.1301,0.98791,2.602,0.98597,1.0408,0.98482
0.1302,0.98789,2.604,0.98616,1.0416,0.98471
0.1303,0.98788,2.606,0.98635,1.0424,0.9846
0.1304,0.98786,2.608,0.98653,1.0432,0.98449
0.1305,0.98785,2.61,0.98671,1.044,0.98438
0.1306,0.98783,2.612,0.98689,1.0448,0.98427
0.1307,0.98782,2.614,0.98706,1.0456,0.98416
0.1308,0.98781,2.616,0.98723,1.0464,0.98405
0.1309,0.98779,2.618,0.98739,1.0472,0.98394
0.131,0.98778,2.62,0.98755,1.048,0.98383
0.1311,0.98776,2.622,0.98771,1.0488,0.98372
0.1312,0.98775,2.624,0.98787,1.0496,0.98361
0.1313,0.98773,2.626,0.98801,1.0504,0.9835
0.1314,0.98772,2.628,0.98816,1.0512,0.98339
0.1315,0.9877,2.63,0.98831,1.052,0.98327
0.1316,0.98769,2.632,0.98845,1.0528,0.98316
0.1317,0.98767,2.634,0.98858,1.0536,0.98305
0.1318,0.98766,2.636,0.98872,1.0544,0.98294
0.1319,0.98764,2.638,0.98885,1.0552,0.98283
0.132,0.98763,2.64,0.98897,1.056,0.98272
0.1321,0.98761,2.642,0.98909,1.0568,0.98261
0.1322,0.9876,2.644,0.9892,1.0576,0.98249
0.1323,0.98758,2.646,0.98931,1.0584,0.98238
0.1324,0.98757,2.648,0.98942,1.0592,0.98227
0.1325,0.98755,2.65,0.98953,1.06,0.98216
0.1326,0.98754,2.652,0.98963,1.0608,0.98205
0.1327,0.98752,2.654,0.98972,1.0616,0.98193
0.1328,0.98751,2.656,0.98981,1.0624,0.98182
0.1329,0.98749,2.658,0.9899,1.0632,0.98171
0.133,0.98748,2.66,0.98998,1.064,0.98159
0.1331,0.98746,2.662,0.99006,1.0648,0.98148
0.1332,0.98745,2.664,0.99014,1.0656,0.98137
0.1333,0.98743,2.666,0.99021,1.0664,0.98125
0.1334,0.98742,2.668,0.99028,1.0672,0.98114
0.1335,0.9874,2.67,0.99035,1.068,0.98103
0.1336,0.98739,2.672,0.99041,1.0688,0.98091
0.1337,0.98737,2.674,0.99047,1.0696,0.9808
0.1338,0.98736,2.676,0.99053,1.0704,0.98068
0.1339,0.98734,2.678,0.99058,1.0712,0.98057
0.134,0.98733,2.68,0.99062,1.072,0.98046
0.1341,0.98731,2.682,0.99067,1.0728,0.98034
0.1342,0.9873,2.684,0.99071,1.0736,0.98023
0.1343,0.98728,2.686,0.99074,1.0744,0.98011
0.1344,0.98727,2.688,0.99077,1.0752,0.97999
0.1345,0.98725,2.69,0.9908,1.076,0.97988
0.1346,0.98724,2.692,0.99082,1.0768,0.97976
0.1347,0.98722,2.694,0.99084,1.0776,0.97965
0.1348,0.98721,2.696,0.99086,1.0784,0.97953
0.1349,0.98719,2.698,0.99087,1.0792,0.97941
0.135,0.98718,2.7,0.99088,1.08,0.9793
0.1351,0.98716,2.702,0.99088,1.0808,0.97918
0.1352,0.98715,2.704,0.99088,1.0816,0.97906
0.1353,0.98713,2.706,0.99088,1.0824,0.97894
0.1354,0.98712,2.708,0.99087,1.0832,0.97883
0.1355,0.9871,2.71,0.99086,1.084,0.97871
0.1356,0.98709,2.712,0.99084,1.0848,0.97859
0.1357,0.98707,2.714,0.99082,1.0856,0.97847
0.1358,0.98706,2.716,0.9908,1.0864,0.97835
0.1359,0.98704,2.718,0.99077,1.0872,0.97823
0.136,0.98703,2.72,0.99074,1.088,0.97811
0.1361,0.98701,2.722,0.9907,1.0888,0.97799
0.1362,0.987,2.724,0.99067,1.0896,0.97787
0.1363,0.98698,2.726,0.99062,1.0904,0.97775
0.1364,0.98697,2.728,0.99058,1.0912,0.97763
0.1365,0.98695,2.73,0.99053,1.092,0.9775
0.1366,0.98693,2.732,0.99048,1.0928,0.97738
0.1367,0.98692,2.734,0.99042,1.0936,0.97726
0.1368,0.9869,2.736,0.99036,1.0944,0.97714
0.1369,0.98689,2.738,0.99029,1.0952,0.97701
0.137,0.98687,2.74,0.99023,1.096,0.97689
0.1371,0.98686,2.742,0.99016,1.0968,0.97677
0.1372,0.98684,2.744,0.99008,1.0976,0.97664
0.1373,0.98683,2.746,0.99,1.0984,0.97652
0.1374,0.98681,2.748,0.98992,1.0992,0.97639
0.1375,0.9868,2.75,0.98984,1.1,0.97627
0.1376,0.98678,2.752,0.98975,1.1008,0.97614
0.1377,0.98677,2.754,0.98966,1.1016,0.97602
0.1378,0.98675,2.756,0.98956,1.1024,0.97589
0.1379,0.98674,2.758,0.98946,1.1032,0.97577
0.138,0.98672,2.76,0.98936,1.104,0.97565
0.1381,0.9867,2.762,0.98925,1.1048,0.97552
0.1382,0.98669,2.764,0.98914,1.1056,0.9754
0.1383,0.98667,2.766,0.98903,1.1064,0.97528
0.1384,0.98666,2.768,0.98891,1.1072,0.97515
0.1385,0.98664,2.77,0.98879,1.108,0.97503
0.1386,0.98663,2.772,0.98867,1.1088,0.97491
0.1387,0.98661,2.774,0.98854,1.1096,0.97478
0.1388,0.9866,2.776,0.98841,1.1104,0.97466
0.1389,0.98658,2.778,0.98828,1.1112,0.97454
0.139,0.98657,2.78,0.98814,1.112,0.97441
0.1391,0.98655,2.782,0.988,1.1128,0.97429
0.1392,0.98654,2.784,0.98786,1.1136,0.97417
0.1393,0.98652,2.786,0.98771,1.1144,0.97404
0.1394,0.9865,2.788,0.98756,1.1152,0.97392
0.1395,0.98649,2.79,0.98741,1.116,0.9738
0.1396,0.98647,2.792,0.98725,1.1168,0.97367
0.1397,0.98646,2.794,0.98709,1.1176,0.97355
0.1398,0.98644,2.796,0.98693,1.1184,0.97343
0.1399,0.98643,2.798,0.98676,1.1192,0.9733
0.14,0.98641,2.8,0.9866,1.12,0.97318
0.1401,0.9864,2.802,0.98642,1.1208,0.97306
0.1402,0.98638,2.804,0.98625,1.1216,0.97293
0.1403,0.98637,2.806,0.98607,1.1224,0.97281
0.1404,0.98635,2.808,0.98589,1.1232,0.97269
0.1405,0.98634,2.81,0.98571,1.124,0.97256
0.1406,0.98632,2.812,0.98552,1.1248,0.97244
0.1407,0.9863,2.814,0.98533,1.1256,0.97232
0.1408,0.98629,2.816,0.98514,1.1264,0.97219
0.1409,0.98627,2.818,0.98494,1.1272,0.97207
0.141,0.98626,2.82,0.98474,1.128,0.97195
0.1411,0.98624,2.822,0.98454,1.1288,0.97182
0.1412,0.98623,2.824,0.98433,1.1296,0.9717
0.1413,0.98621,2.826,0.98412,1.1304,0.97157
0.1414,0.9862,2.828,0.98391,1.1312,0.97145
0.1415,0.98618,2.83,0.98369,1.132,0.97132
0.1416,0.98617,2.832,0.98348,1.1328,0.9712
0.1417,0.98615,2.834,0.98326,1.1336,0.97108
0.1418,0.98614,2.836,0.98304,1.1344,0.97095
0.1419,0.98612,2.838,0.98282,1.1352,0.97083
0.142,0.9861,2.84,0.9826,1.136,0.9707
0.1421,0.98609,2.842,0.98238,1.1368,0.97057
0.1422,0.98607,2.844,0.98215,1.1376,0.97045
0.1423,0.98606,2.846,0.98192,1.1384,0.97032
0.1424,0.98604,2.848,0.98169,1.1392,0.9702
0.1425,0.98603,2.85,0.98146,1.14,0.97007
0.1426,0.98601,2.852,0.98122,1.1408,0.96994
0.1427,0.986,2.854,0.98098,1.1416,0.96982
0.1428,0.98598,2.856,0.98074,1.1424,0.96969
0.1429,0.98597,2.858,0.9805,1.1432,0.96956
0.143,0.98595,2.86,0.98026,1.144,0.96944
0.1431,0.98594,2.862,0.98002,1.1448,0.96931
0.1432,0.98592,2.864,0.97977,1.1456,0.96918
0.1433,0.98591,2.866,0.97952,1.1464,0.96905
0.1434,0.98589,2.868,0.97927,1.1472,0.96892
0.1435,0.98587,2.87,0.97902,1.148,0.9688
0.1436,0.98586,2.872,0.97877,1.1488,0.96867
0.1437,0.98584,2.874,0.97851,1.1496,0.96854
0.1438,0.98583,2.876,0.97825,1.1504,0.96841
0.1439,0.98581,2.878,0.97799,1.1512,0.96828
0.144,0.9858,2.88,0.97772,1.152,0.96816
0.1441,0.98578,2.882,0.97746,1.1528,0.96803
0.1442,0.98577,2.884,0.97718,1.1536,0.9679
0.1443,0.98575,2.886,0.97691,1.1544,0.96778
0.1444,0.98574,2.888,0.97663,1.1552,0.96765
0.1445,0.98572,2.89,0.97636,1.156,0.96752
0.1446,0.98571,2.892,0.97608,1.1568,0.9674
0.1447,0.98569,2.894,0.97581,1.1576,0.96727
0.1448,0.98567,2.896,0.97553,1.1584,0.96715
0.1449,0.98566,2.898,0.97525,1.1592,0.96702
0.145,0.98564,2.9,0.97498,1.16,0.9669
0.1451,0.98563,2.902,0.97471,1.1608,0.96677
0.1452,0.98561,2.904,0.97443,1.1616,0.96665
0.1453,0.9856,2.906,0.97415,1.1624,0.96653
0.1454,0.98558,2.908,0.97388,1.1632,0.9664
0.1455,0.98557,2.91,0.9736,1.164,0.96628
0.1456,0.98555,2.912,0.97332,1.1648,0.96616
0.1457,0.98554,2.914,0.97305,1.1656,0.96603
0.1458,0.98552,2.916,0.97277,1.1664,0.96591
0.1459,0.98551,2.918,0.97248,1.1672,0.96579
0.146,0.98549,2.92,0.9722,1.168,0.96566
0.1461,0.98547,2.922,0.97192,1.1688,0.96554
0.1462,0.98546,2.924,0.97163,1.1696,0.96542
0.1463,0.98544,2.926,0.97135,1.1704,0.9653
0.1464,0.98543,2.928,0.97107,1.1712,0.96518
0.1465,0.98541,2.93,0.97079,1.172,0.96505
0.1466,0.9854,2.932,0.9705,1.1728,0.96493
0.1467,0.98538,2.934,0.97022,1.1736,0.96481
0.1468,0.98537,2.936,0.96993,1.1744,0.96469
0.1469,0.98535,2.938,0.96964,1.1752,0.96457
0.147,0.98534,2.94,0.96935,1.176,0.96445
0.1471,0.98532,2.942,0.96907,1.1768,0.96433
0.1472,0.98531,2.944,0.96878,1.1776,0.9642
0.1473,0.98529,2.946,0.96849,1.1784,0.96408
0.1474,0.98527,2.948,0.9682,1.1792,0.96396
0.1475,0.98526,2.95,0.96791,1.18,0.96384
0.1476,0.98524,2.952,0.96763,1.1808,0.96372
0.1477,0.98523,2.954,0.96734,1.1816,0.9636
0.1478,0.98521,2.956,0.96706,1.1824,0.96348
0.1479,0.9852,2.958,0.96678,1.1832,0.96336
0.148,0.98518,2.96,0.9665,1.184,0.96324
0.1481,0.98517,2.962,0.96623,1.1848,0.96312
0.1482,0.98515,2.964,0.96595,1.1856,0.963
0.1483,0.98514,2.966,0.96568,1.1864,0.96288
0.1484,0.98512,2.968,0.96541,1.1872,0.96276
0.1485,0.9851,2.97,0.96513,1.188,0.96264
0.1486,0.98509,2.972,0.96486,1.1888,0.96252
0.1487,0.98507,2.974,0.96459,1.1896,0.9624
0.1488,0.98506,2.976,0.96433,1.1904,0.96228
0.1489,0.98504,2.978,0.96406,1.1912,0.96216
0.149,0.98503,2.98,0.96379,1.192,0.96204
0.1491,0.98501,2.982,0.96352,1.1928,0.96192
0.1492,0.985,2.984,0.96326,1.1936,0.9618
0.1493,0.98498,2.986,0.96299,1.1944,0.96168
0.1494,0.98497,2.988,0.96273,1.1952,0.96156
0.1495,0.98495,2.99,0.96247,1.196,0.96144
0.1496,0.98494,2.992,0.96221,1.1968,0.96132
0.1497,0.98492,2.994,0.96195,1.1976,0.9612
0.1498,0.9849,2.996,0.96169,1.1984,0.96109
0.1499,0.98489,2.998,0.96143,1.1992,0.96097
0.15,0.98487,3,0.96117,1.2,0.96085
0.1501,0.98486,3.002,0.96091,1.2008,0.96073
0.1502,0.98484,3.004,0.96065,1.2016,0.96061
0.1503,0.98483,3.006,0.9604,1.2024,0.96049
0.1504,0.98481,3.008,0.96015,1.2032,0.96038
0.1505,0.9848,3.01,0.9599,1.204,0.96026
0.1506,0.98478,3.012,0.95966,1.2048,0.96014
0.1507,0.98477,3.014,0.95942,1.2056,0.96003
0.1508,0.98475,3.016,0.95918,1.2064,0.95991
0.1509,0.98473,3.018,0.95895,1.2072,0.9598
0.151,0.98472,3.02,0.95872,1.208,0.95969
0.1511,0.9847,3.022,0.95849,1.2088,0.95957
0.1512,0.98469,3.024,0.95826,1.2096,0.95946
0.1513,0.98467,3.026,0.95804,1.2104,0.95935
0.1514,0.98466,3.028,0.95782,1.2112,0.95924
0.1515,0.98464,3.03,0.9576,1.212,0.95912
0.1516,0.98463,3.032,0.95739,1.2128,0.95901
0.1517,0.98461,3.034,0.95718,1.2136,0.9589
0.1518,0.9846,3.036,0.95697,1.2144,0.95879
0.1519,0.98458,3.038,0.95676,1.2152,0.95868
0.152,0.98456,3.04,0.95656,1.216,0.95857
0.1521,0.98455,3.042,0.95635,1.2168,0.95847
0.1522,0.98453,3.044,0.95615,1.2176,0.95836
0.1523,0.98452,3.046,0.95596,1.2184,0.95825
0.1524,0.9845,3.048,0.95576,1.2192,0.95814
0.1525,0.98449,3.05,0.95558,1.22,0.95804
0.1526,0.98447,3.052,0.95539,1.2208,0.95793
0.1527,0.98446,3.054,0.95521,1.2216,0.95782
0.1528,0.98444,3.056,0.95503,1.2224,0.95772
0.1529,0.98443,3.058,0.95485,1.2232,0.95761
0.153,0.98441,3.06,0.95467,1.224,0.95751
0.1531,0.98439,3.062,0.9545,1.2248,0.9574
0.1532,0.98438,3.064,0.95433,1.2256,0.9573
0.1533,0.98436,3.066,0.95416,1.2264,0.9572
0.1534,0.98435,3.068,0.954,1.2272,0.95709
0.1535,0.98433,3.07,0.95384,1.228,0.95699
0.1536,0.98432,3.072,0.95368,1.2288,0.95689
0.1537,0.9843,3.074,0.95353,1.2296,0.95679
0.1538,0.98429,3.076,0.95337,1.2304,0.95669
0.1539,0.98427,3.078,0.95323,1.2312,0.95659
0.154,0.98426,3.08,0.95308,1.232,0.95649
0.1541,0.98424,3.082,0.95294,1.2328,0.95639
0.1542,0.98422,3.084,0.95281,1.2336,0.95629
0.1543,0.98421,3.086,0.95268,1.2344,0.95619
0.1544,0.98419,3.088,0.95255,1.2352,0.95609
0.1545,0.98418,3.09,0.95242,1.236,0.95599
0.1546,0.98416,3.092,0.9523,1.2368,0.95589
0.1547,0.98415,3.094,0.95219,1.2376,0.9558
0.1548,0.98413,3.096,0.95207,1.2384,0.9557
0.1549,0.98412,3.098,0.95196,1.2392,0.9556
0.155,0.9841,3.1,0.95186,1.24,0.95551
0.1551,0.98408,3.102,0.95176,1.2408,0.95541
0.1552,0.98407,3.104,0.95166,1.2416,0.95531
0.1553,0.98405,3.106,0.95156,1.2424,0.95522
0.1554,0.98404,3.108,0.95147,1.2432,0.95513
0.1555,0.98402,3.11,0.95138,1.244,0.95503
0.1556,0.98401,3.112,0.9513,1.2448,0.95494
0.1557,0.98399,3.114,0.95122,1.2456,0.95484
0.1558,0.98398,3.116,0.95114,1.2464,0.95475
0.1559,0.98396,3.118,0.95107,1.2472,0.95466
0.156,0.98395,3.12,0.951,1.248,0.95457
0.1561,0.98393,3.122,0.95094,1.2488,0.95448
0.1562,0.98391,3.124,0.95087,1.2496,0.95439
0.1563,0.9839,3.126,0.95082,1.2504,0.9543
0.1564,0.98388,3.128,0.95076,1.2512,0.95421
0.1565,0.98387,3.13,0.95071,1.252,0.95412
0.1566,0.98385,3.132,0.95067,1.2528,0.95403
0.1567,0.98384,3.134,0.95062,1.2536,0.95394
0.1568,0.98382,3.136,0.95058,1.2544,0.95385
0.1569,0.98381,3.138,0.95055,1.2552,0.95376
0.157,0.98379,3.14,0.95052,1.256,0.95368
0.1571,0.98377,3.142,0.95049,1.2568,0.95359
0.1572,0.98376,3.144,0.95046,1.2576,0.9535
0.1573,0.98374,3.146,0.95044,1.2584,0.95342
0.1574,0.98373,3.148,0.95042,1.2592,0.95333
0.1575,0.98371,3.15,0.95041,1.26,0.95325
0.1576,0.9837,3.152,0.9504,1.2608,0.95316
0.1577,0.98368,3.154,0.9504,1.2616,0.95308
0.1578,0.98367,3.156,0.95039,1.2624,0.953
0.1579,0.98365,3.158,0.95039,1.2632,0.95291
0.158,0.98363,3.16,0.9504,1.264,0.95283
0.1581,0.98362,3.162,0.95041,1.2648,0.95275
0.1582,0.9836,3.164,0.95042,1.2656,0.95267
0.1583,0.98359,3.166,0.95044,1.2664,0.95259
0.1584,0.98357,3.168,0.95046,1.2672,0.95252
0.1585,0.98356,3.17,0.95048,1.268,0.95244
0.1586,0.98354,3.172,0.95051,1.2688,0.95236
0.1587,0.98353,3.174,0.95054,1.2696,0.95228
0.1588,0.98351,3.176,0.95057,1.2704,0.95221
0.1589,0.98349,3.178,0.95061,1.2712,0.95213
0.159,0.98348,3.18,0.95065,1.272,0.95206
0.1591,0.98346,3.182,0.95069,1.2728,0.95199
0.1592,0.98345,3.184,0.95074,1.2736,0.95192
0.1593,0.98343,3.186,0.95079,1.2744,0.95184
0.1594,0.98342,3.188,0.95085,1.2752,0.95177
0.1595,0.9834,3.19,0.95091,1.276,0.9517
0.1596,0.98339,3.192,0.95097,1.2768,0.95163
0.1597,0.98337,3.194,0.95104,1.2776,0.95156
0.1598,0.98335,3.196,0.95111,1.2784,0.9515
0.1599,0.98334,3.198,0.95118,1.2792,0.95143
0.16,0.98332,3.2,0.95126,1.28,0.95136
0.1601,0.98331,3.202,0.95134,1.2808,0.9513
0.1602,0.98329,3.204,0.95142,1.2816,0.95123
0.1603,0.98328,3.206,0.9515,1.2824,0.95117
0.1604,0.98326,3.208,0.95159,1.2832,0.9511
0.1605,0.98325,3.21,0.95168,1.284,0.95104
0.1606,0.98323,3.212,0.95178,1.2848,0.95098
0.1607,0.98321,3.214,0.95188,1.2856,0.95092
0.1608,0.9832,3.216,0.95199,1.2864,0.95086
0.1609,0.98318,3.218,0.95209,1.2872,0.9508
0.161,0.98317,3.22,0.9522,1.288,0.95074
0.1611,0.98315,3.222,0.95232,1.2888,0.95068
0.1612,0.98314,3.224,0.95244,1.2896,0.95062
0.1613,0.98312,3.226,0.95256,1.2904,0.95057
0.1614,0.98311,3.228,0.95269,1.2912,0.95051
0.1615,0.98309,3.23,0.95282,1.292,0.95045
0.1616,0.98307,3.232,0.95295,1.2928,0.9504
0.1617,0.98306,3.234,0.95309,1.2936,0.95035
0.1618,0.98304,3.236,0.95323,1.2944,0.95029
0.1619,0.98303,3.238,0.95338,1.2952,0.95024
0.162,0.98301,3.24,0.95352,1.296,0.95019
0.1621,0.983,3.242,0.95367,1.2968,0.95014
0.1622,0.98298,3.244,0.95383,1.2976,0.95009
0.1623,0.98296,3.246,0.95398,1.2984,0.95004
0.1624,0.98295,3.248,0.95414,1.2992,0.94999
0.1625,0.98293,3.25,0.9543,1.3,0.94994
0.1626,0.98292,3.252,0.95446,1.3008,0.9499
0.1627,0.9829,3.254,0.95463,1.3016,0.94985
0.1628,0.98289,3.256,0.95479,1.3024,0.9498
0.1629,0.98287,3.258,0.95497,1.3032,0.94976
0.163,0.98286,3.26,0.95514,1.304,0.94971
0.1631,0.98284,3.262,0.95532,1.3048,0.94967
0.1632,0.98282,3.264,0.9555,1.3056,0.94963
0.1633,0.98281,3.266,0.95568,1.3064,0.94959
0.1634,0.98279,3.268,0.95586,1.3072,0.94955
0.1635,0.98278,3.27,0.95604,1.308,0.94951
0.1636,0.98276,3.272,0.95623,1.3088,0.94947
0.1637,0.98275,3.274,0.95642,1.3096,0.94943
0.1638,0.98273,3.276,0.95662,1.3104,0.94939
0.1639,0.98271,3.278,0.95681,1.3112,0.94935
0.164,0.9827,3.28,0.95701,1.312,0.94932
0.1641,0.98268,3.282,0.95721,1.3128,0.94928
0.1642,0.98267,3.284,0.95742,1.3136,0.94925
0.1643,0.98265,3.286,0.95762,1.3144,0.94921
0.1644,0.98264,3.288,0.95783,1.3152,0.94918
0.1645,0.98262,3.29,0.95804,1.316,0.94915
0.1646,0.98261,3.292,0.95825,1.3168,0.94911
0.1647,0.98259,3.294,0.95847,1.3176,0.94908
0.1648,0.98257,3.296,0.95869,1.3184,0.94905
0.1649,0.98256,3.298,0.95891,1.3192,0.94902
0.165,0.98254,3.3,0.95913,1.32,0.94899
0.1651,0.98253,3.302,0.95936,1.3208,0.94897
0.1652,0.98251,3.304,0.95959,1.3216,0.94894
0.1653,0.9825,3.306,0.95982,1.3224,0.94891
0.1654,0.98248,3.308,0.96006,1.3232,0.94889
0.1655,0.98246,3.31,0.9603,1.324,0.94886
0.1656,0.98245,3.312,0.96054,1.3248,0.94884
0.1657,0.98243,3.314,0.96078,1.3256,0.94882
0.1658,0.98242,3.316,0.96103,1.3264,0.94879
0.1659,0.9824,3.318,0.96127,1.3272,0.94877
0.166,0.98239,3.32,0.96152,1.328,0.94875
0.1661,0.98237,3.322,0.96177,1.3288,0.94873
0.1662,0.98235,3.324,0.96202,1.3296,0.94871
0.1663,0.98234,3.326,0.96227,1.3304,0.94869
0.1664,0.98232,3.328,0.96252,1.3312,0.94868
0.1665,0.98231,3.33,0.96278,1.332,0.94866
0.1666,0.98229,3.332,0.96303,1.3328,0.94864
0.1667,0.98228,3.334,0.96328,1.3336,0.94863
0.1668,0.98226,3.336,0.96354,1.3344,0.94861
0.1669,0.98224,3.338,0.96379,1.3352,0.9486
0.167,0.98223,3.34,0.96405,1.336,0.94859
0.1671,0.98221,3.342,0.96431,1.3368,0.94857
0.1672,0.9822,3.344,0.96457,1.3376,0.94856
0.1673,0.98218,3.346,0.96482,1.3384,0.94855
0.1674,0.98217,3.348,0.96508,1.3392,0.94854
0.1675,0.98215,3.35,0.96534,1.34,0.94853
0.1676,0.98213,3.352,0.96561,1.3408,0.94852
0.1677,0.98212,3.354,0.96587,1.3416,0.94852
0.1678,0.9821,3.356,0.96613,1.3424,0.94851
0.1679,0.98209,3.358,0.9664,1.3432,0.9485
0.168,0.98207,3.36,0.96667,1.344,0.9485
0.1681,0.98206,3.362,0.96694,1.3448,0.94849
0.1682,0.98204,3.364,0.96721,1.3456,0.94849
0.1683,0.98202,3.366,0.96748,1.3464,0.94849
0.1684,0.98201,3.368,0.96776,1.3472,0.94849
0.1685,0.98199,3.37,0.96803,1.348,0.94848
0.1686,0.98198,3.372,0.96831,1.3488,0.94848
0.1687,0.98196,3.374,0.96859,1.3496,0.94848
0.1688,0.98195,3.376,0.96887,1.3504,0.94848
0.1689,0.98193,3.378,0.96915,1.3512,0.94849
0.169,0.98191,3.38,0.96943,1.352,0.94849
0.1691,0.9819,3.382,0.9697,1.3528,0.94849
0.1692,0.98188,3.384,0.96998,1.3536,0.9485
0.1693,0.98187,3.386,0.97025,1.3544,0.9485
0.1694,0.98185,3.388,0.97052,1.3552,0.94851
0.1695,0.98183,3.39,0.9708,1.356,0.94851
0.1696,0.98182,3.392,0.97107,1.3568,0.94852
0.1697,0.9818,3.394,0.97134,1.3576,0.94853
0.1698,0.98179,3.396,0.97161,1.3584,0.94854
0.1699,0.98177,3.398,0.97188,1.3592,0.94854
0.17,0.98176,3.4,0.97215,1.36,0.94855
0.1701,0.98174,3.402,0.97242,1.3608,0.94857
0.1702,0.98172,3.404,0.97268,1.3616,0.94858
0.1703,0.98171,3.406,0.97295,1.3624,0.94859
0.1704,0.98169,3.408,0.97322,1.3632,0.9486
0.1705,0.98168,3.41,0.97349,1.364,0.94862
0.1706,0.98166,3.412,0.97375,1.3648,0.94863
0.1707,0.98165,3.414,0.97401,1.3656,0.94865
0.1708,0.98163,3.416,0.97427,1.3664,0.94866
0.1709,0.98161,3.418,0.97454,1.3672,0.94868
0.171,0.9816,3.42,0.9748,1.368,0.9487
0.1711,0.98158,3.422,0.97506,1.3688,0.94871
0.1712,0.98157,3.424,0.97532,1.3696,0.94873
0.1713,0.98155,3.426,0.97559,1.3704,0.94875
0.1714,0.98153,3.428,0.97585,1.3712,0.94877
0.1715,0.98152,3.43,0.97611,1.372,0.94879
0.1716,0.9815,3.432,0.97637,1.3728,0.94882
0.1717,0.98149,3.434,0.97663,1.3736,0.94884
0.1718,0.98147,3.436,0.97689,1.3744,0.94886
0.1719,0.98146,3.438,0.97715,1.3752,0.94889
0.172,0.98144,3.44,0.97741,1.376,0.94891
0.1721,0.98142,3.442,0.97766,1.3768,0.94894
0.1722,0.98141,3.444,0.97791,1.3776,0.94896
0.1723,0.98139,3.446,0.97816,1.3784,0.94899
0.1724,0.98138,3.448,0.97841,1.3792,0.94902
0.1725,0.98136,3.45,0.97865,1.38,0.94904
0.1726,0.98134,3.452,0.97889,1.3808,0.94907
0.1727,0.98133,3.454,0.97913,1.3816,0.9491
0.1728,0.98131,3.456,0.97936,1.3824,0.94913
0.1729,0.9813,3.458,0.9796,1.3832,0.94916
0.173,0.98128,3.46,0.97983,1.384,0.94919
0.1731,0.98126,3.462,0.98005,1.3848,0.94923
0.1732,0.98125,3.464,0.98028,1.3856,0.94926
0.1733,0.98123,3.466,0.9805,1.3864,0.94929
0.1734,0.98122,3.468,0.98072,1.3872,0.94933
0.1735,0.9812,3.47,0.98094,1.388,0.94936
0.1736,0.98119,3.472,0.98116,1.3888,0.9494
0.1737,0.98117,3.474,0.98137,1.3896,0.94943
0.1738,0.98115,3.476,0.98158,1.3904,0.94947
0.1739,0.98114,3.478,0.98179,1.3912,0.94951
0.174,0.98112,3.48,0.982,1.392,0.94955
0.1741,0.98111,3.482,0.9822,1.3928,0.94958
0.1742,0.98109,3.484,0.98241,1.3936,0.94962
0.1743,0.98107,3.486,0.98261,1.3944,0.94966
0.1744,0.98106,3.488,0.98281,1.3952,0.94971
0.1745,0.98104,3.49,0.98301,1.396,0.94975
0.1746,0.98103,3.492,0.9832,1.3968,0.94979
0.1747,0.98101,3.494,0.98339,1.3976,0.94983
0.1748,0.98099,3.496,0.98358,1.3984,0.94988
0.1749,0.98098,3.498,0.98377,1.3992,0.94992
0.175,0.98096,3.5,0.98396,1.4,0.94996
0.1751,0.98095,3.502,0.98414,1.4008,0.95001
0.1752,0.98093,3.504,0.98432,1.4016,0.95006
0.1753,0.98091,3.506,0.9845,1.4024,0.9501
0.1754,0.9809,3.508,0.98467,1.4032,0.95015
0.1755,0.98088,3.51,0.98484,1.404,0.9502
0.1756,0.98087,3.512,0.98501,1.4048,0.95025
0.1757,0.98085,3.514,0.98518,1.4056,0.95029
0.1758,0.98083,3.516,0.98534,1.4064,0.95034
0.1759,0.98082,3.518,0.98549,1.4072,0.95039
0.176,0.9808,3.52,0.98565,1.408,0.95045
0.1761,0.98079,3.522,0.9858,1.4088,0.9505
0.1762,0.98077,3.524,0.98594,1.4096,0.95055
0.1763,0.98076,3.526,0.98609,1.4104,0.9506
0.1764,0.98074,3.528,0.98623,1.4112,0.95065
0.1765,0.98072,3.53,0.98636,1.412,0.95071
0.1766,0.98071,3.532,0.9865,1.4128,0.95076
0.1767,0.98069,3.534,0.98663,1.4136,0.95082
0.1768,0.98068,3.536,0.98675,1.4144,0.95087
0.1769,0.98066,3.538,0.98688,1.4152,0.95093
0.177,0.98064,3.54,0.98699,1.416,0.95099
0.1771,0.98063,3.542,0.98711,1.4168,0.95105
0.1772,0.98061,3.544,0.98722,1.4176,0.9511
0.1773,0.9806,3.546,0.98733,1.4184,0.95116
0.1774,0.98058,3.548,0.98744,1.4192,0.95122
0.1775,0.98056,3.55,0.98754,1.42,0.95128
0.1776,0.98055,3.552,0.98764,1.4208,0.95134
0.1777,0.98053,3.554,0.98773,1.4216,0.9514
0.1778,0.98052,3.556,0.98782,1.4224,0.95147
0.1779,0.9805,3.558,0.98791,1.4232,0.95153
0.178,0.98048,3.56,0.98799,1.424,0.95159
0.1781,0.98047,3.562,0.98807,1.4248,0.95165
0.1782,0.98045,3.564,0.98815,1.4256,0.95172
0.1783,0.98044,3.566,0.98822,1.4264,0.95178
0.1784,0.98042,3.568,0.98829,1.4272,0.95185
0.1785,0.9804,3.57,0.98836,1.428,0.95191
0.1786,0.98039,3.572,0.98842,1.4288,0.95198
0.1787,0.98037,3.574,0.98848,1.4296,0.95205
0.1788,0.98035,3.576,0.98853,1.4304,0.95212
0.1789,0.98034,3.578,0.98858,1.4312,0.95218
0.179,0.98032,3.58,0.98863,1.432,0.95225
0.1791,0.98031,3.582,0.98867,1.4328,0.95232
0.1792,0.98029,3.584,0.98871,1.4336,0.95239
0.1793,0.98027,3.586,0.98875,1.4344,0.95246
0.1794,0.98026,3.588,0.98878,1.4352,0.95253
0.1795,0.98024,3.59,0.98881,1.436,0.95261
0.1796,0.98023,3.592,0.98884,1.4368,0.95268
0.1797,0.98021,3.594,0.98886,1.4376,0.95275
0.1798,0.98019,3.596,0.98888,1.4384,0.95283
0.1799,0.98018,3.598,0.9889,1.4392,0.9529
0.18,0.98016,3.6,0.98891,1.44,0.95297
0.1801,0.98015,3.602,0.98892,1.4408,0.95305
0.1802,0.98013,3.604,0.98892,1.4416,0.95313
0.1803,0.98011,3.606,0.98892,1.4424,0.9532
0.1804,0.9801,3.608,0.98892,1.4432,0.95328
0.1805,0.98008,3.61,0.98892,1.444,0.95336
0.1806,0.98007,3.612,0.98891,1.4448,0.95344
0.1807,0.98005,3.614,0.9889,1.4456,0.95351
0.1808,0.98003,3.616,0.98888,1.4464,0.95359
0.1809,0.98002,3.618,0.98886,1.4472,0.95367
0.181,0.98,3.62,0.98884,1.448,0.95375
0.1811,0.97998,3.622,0.98882,1.4488,0.95383
0.1812,0.97997,3.624,0.98879,1.4496,0.95391
0.1813,0.97995,3.626,0.98875,1.4504,0.95399
0.1814,0.97994,3.628,0.98872,1.4512,0.95407
0.1815,0.97992,3.63,0.98868,1.452,0.95415
0.1816,0.9799,3.632,0.98863,1.4528,0.95423
0.1817,0.97989,3.634,0.98859,1.4536,0.95432
0.1818,0.97987,3.636,0.98854,1.4544,0.9544
0.1819,0.97986,3.638,0.98848,1.4552,0.95448
0.182,0.97984,3.64,0.98842,1.456,0.95456
0.1821,0.97982,3.642,0.98836,1.4568,0.95465
0.1822,0.97981,3.644,0.9883,1.4576,0.95473
0.1823,0.97979,3.646,0.98823,1.4584,0.95482
0.1824,0.97978,3.648,0.98816,1.4592,0.9549
0.1825,0.97976,3.65,0.98809,1.46,0.95499
0.1826,0.97974,3.652,0.98801,1.4608,0.95507
0.1827,0.97973,3.654,0.98793,1.4616,0.95516
0.1828,0.97971,3.656,0.98784,1.4624,0.95524
0.1829,0.97969,3.658,0.98775,1.4632,0.95533
0.183,0.97968,3.66,0.98766,1.464,0.95541
0.1831,0.97966,3.662,0.98757,1.4648,0.9555
0.1832,0.97965,3.664,0.98747,1.4656,0.95559
0.1833,0.97963,3.666,0.98736,1.4664,0.95568
0.1834,0.97961,3.668,0.98726,1.4672,0.95576
0.1835,0.9796,3.67,0.98715,1.468,0.95585
0.1836,0.97958,3.672,0.98704,1.4688,0.95594
0.1837,0.97956,3.674,0.98692,1.4696,0.95603
0.1838,0.97955,3.676,0.9868,1.4704,0.95612
0.1839,0.97953,3.678,0.98668,1.4712,0.95621
0.184,0.97952,3.68,0.98655,1.472,0.9563
0.1841,0.9795,3.682,0.98642,1.4728,0.95639
0.1842,0.97948,3.684,0.98629,1.4736,0.95648
0.1843,0.97947,3.686,0.98616,1.4744,0.95657
0.1844,0.97945,3.688,0.98602,1.4752,0.95666
0.1845,0.97943,3.69,0.98587,1.476,0.95675
0.1846,0.97942,3.692,0.98573,1.4768,0.95685
0.1847,0.9794,3.694,0.98558,1.4776,0.95694
0.1848,0.97939,3.696,0.98543,1.4784,0.95703
0.1849,0.97937,3.698,0.98527,1.4792,0.95712
0.185,0.97935,3.7,0.98511,1.48,0.95722
0.1851,0.97934,3.702,0.98495,1.4808,0.95731
0.1852,0.97932,3.704,0.98479,1.4816,0.95741
0.1853,0.9793,3.706,0.98462,1.4824,0.9575
0.1854,0.97929,3.708,0.98444,1.4832,0.9576
0.1855,0.97927,3.71,0.98427,1.484,0.95769
0.1856,0.97926,3.712,0.98409,1.4848,0.95779
0.1857,0.97924,3.714,0.98391,1.4856,0.95788
0.1858,0.97922,3.716,0.98373,1.4864,0.95798
0.1859,0.97921,3.718,0.98354,1.4872,0.95808
0.186,0.97919,3.72,0.98335,1.488,0.95817
0.1861,0.97917,3.722,0.98316,1.4888,0.95827
0.1862,0.97916,3.724,0.98297,1.4896,0.95837
0.1863,0.97914,3.726,0.98278,1.4904,0.95847
0.1864,0.97913,3.728,0.98258,1.4912,0.95857
0.1865,0.97911,3.73,0.98239,1.492,0.95867
0.1866,0.97909,3.732,0.98219,1.4928,0.95877
0.1867,0.97908,3.734,0.98199,1.4936,0.95887
0.1868,0.97906,3.736,0.98178,1.4944,0.95897
0.1869,0.97904,3.738,0.98157,1.4952,0.95907
0.187,0.97903,3.74,0.98136,1.496,0.95917
0.1871,0.97901,3.742,0.98115,1.4968,0.95927
0.1872,0.97899,3.744,0.98094,1.4976,0.95937
0.1873,0.97898,3.746,0.98072,1.4984,0.95948
0.1874,0.97896,3.748,0.9805,1.4992,0.95958
0.1875,0.97895,3.75,0.98029,1.5,0.95968
0.1876,0.97893,3.752,0.98006,1.5008,0.95979
0.1877,0.97891,3.754,0.97984,1.5016,0.95989
0.1878,0.9789,3.756,0.97962,1.5024,0.96
0.1879,0.97888,3.758,0.97939,1.5032,0.9601
0.188,0.97886,3.76,0.97916,1.504,0.96021
0.1881,0.97885,3.762,0.97893,1.5048,0.96031
0.1882,0.97883,3.764,0.9787,1.5056,0.96042
0.1883,0.97881,3.766,0.97846,1.5064,0.96053
0.1884,0.9788,3.768,0.97822,1.5072,0.96064
0.1885,0.97878,3.77,0.97798,1.508,0.96074
0.1886,0.97877,3.772,0.97774,1.5088,0.96085
0.1887,0.97875,3.774,0.97749,1.5096,0.96096
0.1888,0.97873,3.776,0.97724,1.5104,0.96107
0.1889,0.97872,3.778,0.97699,1.5112,0.96118
0.189,0.9787,3.78,0.97673,1.512,0.96129
0.1891,0.97868,3.782,0.97647,1.5128,0.9614
0.1892,0.97867,3.784,0.97622,1.5136,0.96151
0.1893,0.97865,3.786,0.97596,1.5144,0.96162
0.1894,0.97863,3.788,0.97571,1.5152,0.96173
0.1895,0.97862,3.79,0.97545,1.516,0.96184
0.1896,0.9786,3.792,0.9752,1.5168,0.96195
0.1897,0.97858,3.794,0.97494,1.5176,0.96206
0.1898,0.97857,3.796,0.97469,1.5184,0.96217
0.1899,0.97855,3.798,0.97443,1.5192,0.96228
0.19,0.97854,3.8,0.97417,1.52,0.96239
0.1901,0.97852,3.802,0.97391,1.5208,0.96251
0.1902,0.9785,3.804,0.97366,1.5216,0.96262
0.1903,0.97849,3.806,0.9734,1.5224,0.96273
0.1904,0.97847,3.808,0.97314,1.5232,0.96284
0.1905,0.97845,3.81,0.97288,1.524,0.96295
0.1906,0.97844,3.812,0.97262,1.5248,0.96306
0.1907,0.97842,3.814,0.97235,1.5256,0.96317
0.1908,0.9784,3.816,0.97209,1.5264,0.96328
0.1909,0.97839,3.818,0.97182,1.5272,0.9634
0.191,0.97837,3.82,0.97156,1.528,0.96351
0.1911,0.97835,3.822,0.97129,1.5288,0.96362
0.1912,0.97834,3.824,0.97103,1.5296,0.96373
0.1913,0.97832,3.826,0.97076,1.5304,0.96385
0.1914,0.9783,3.828,0.9705,1.5312,0.96396
0.1915,0.97829,3.83,0.97023,1.532,0.96407
0.1916,0.97827,3.832,0.96996,1.5328,0.96418
0.1917,0.97826,3.834,0.96969,1.5336,0.9643
0.1918,0.97824,3.836,0.96943,1.5344,0.96441
0.1919,0.97822,3.838,0.96916,1.5352,0.96452
0.192,0.97821,3.84,0.96889,1.536,0.96464
0.1921,0.97819,3.842,0.96861,1.5368,0.96475
0.1922,0.97817,3.844,0.96834,1.5376,0.96487
0.1923,0.97816,3.846,0.96807,1.5384,0.96498
0.1924,0.97814,3.848,0.96781,1.5392,0.96509
0.1925,0.97812,3.85,0.96754,1.54,0.96521
0.1926,0.97811,3.852,0.96728,1.5408,0.96532
0.1927,0.97809,3.854,0.96702,1.5416,0.96544
0.1928,0.97807,3.856,0.96675,1.5424,0.96555
0.1929,0.97806,3.858,0.96649,1.5432,0.96567
0.193,0.97804,3.86,0.96624,1.544,0.96578
0.1931,0.97802,3.862,0.96598,1.5448,0.9659
0.1932,0.97801,3.864,0.96572,1.5456,0.96602
0.1933,0.97799,3.866,0.96547,1.5464,0.96613
0.1934,0.97797,3.868,0.96521,1.5472,0.96625
0.1935,0.97796,3.87,0.96496,1.548,0.96637
0.1936,0.97794,3.872,0.96471,1.5488,0.96648
0.1937,0.97792,3.874,0.96446,1.5496,0.9666
0.1938,0.97791,3.876,0.96421,1.5504,0.96672
0.1939,0.97789,3.878,0.96396,1.5512,0.96684
0.194,0.97787,3.88,0.96371,1.552,0.96696
0.1941,0.97786,3.882,0.96346,1.5528,0.96707
0.1942,0.97784,3.884,0.96322,1.5536,0.96719
0.1943,0.97782,3.886,0.96297,1.5544,0.96731
0.1944,0.97781,3.888,0.96273,1.5552,0.96743
0.1945,0.97779,3.89,0.96248,1.556,0.96755
0.1946,0.97777,3.892,0.96224,1.5568,0.96767
0.1947,0.97776,3.894,0.962,1.5576,0.96779
0.1948,0.97774,3.896,0.96176,1.5584,0.96791
0.1949,0.97772,3.898,0.96152,1.5592,0.96804
0.195,0.97771,3.9,0.96128,1.56,0.96816
0.1951,0.97769,3.902,0.96104,1.5608,0.96828
0.1952,0.97767,3.904,0.9608,1.5616,0.9684
0.1953,0.97766,3.906,0.96056,1.5624,0.96852
0.1954,0.97764,3.908,0.96033,1.5632,0.96865
0.1955,0.97762,3.91,0.9601,1.564,0.96877
0.1956,0.97761,3.912,0.95987,1.5648,0.9689
0.1957,0.97759,3.914,0.95965,1.5656,0.96902
0.1958,0.97757,3.916,0.95943,1.5664,0.96914
0.1959,0.97756,3.918,0.95921,1.5672,0.96927
0.196,0.97754,3.92,0.95899,1.568,0.96939
0.1961,0.97753,3.922,0.95878,1.5688,0.96951
0.1962,0.97751,3.924,0.95857,1.5696,0.96964
0.1963,0.97749,3.926,0.95836,1.5704,0.96976
0.1964,0.97748,3.928,0.95815,1.5712,0.96988
0.1965,0.97746,3.93,0.95795,1.572,0.97
0.1966,0.97744,3.932,0.95775,1.5728,0.97013
0.1967,0.97743,3.934,0.95755,1.5736,0.97025
0.1968,0.97741,3.936,0.95736,1.5744,0.97037
0.1969,0.97739,3.938,0.95716,1.5752,0.97049
0.197,0.97738,3.94,0.95697,1.576,0.97062
0.1971,0.97736,3.942,0.95679,1.5768,0.97074
0.1972,0.97734,3.944,0.9566,1.5776,0.97086
0.1973,0.97733,3.946,0.95642,1.5784,0.97098
0.1974,0.97731,3.948,0.95624,1.5792,0.9711
0.1975,0.97729,3.95,0.95606,1.58,0.97123
0.1976,0.97728,3.952,0.95588,1.5808,0.97135
0.1977,0.97726,3.954,0.95571,1.5816,0.97147
0.1978,0.97725,3.956,0.95555,1.5824,0.97159
0.1979,0.97723,3.958,0.95538,1.5832,0.97171
0.198,0.97721,3.96,0.95522,1.584,0.97183
0.1981,0.9772,3.962,0.95506,1.5848,0.97196
0.1982,0.97718,3.964,0.9549,1.5856,0.97208
0.1983,0.97716,3.966,0.95475,1.5864,0.9722
0.1984,0.97715,3.968,0.95459,1.5872,0.97232
0.1985,0.97713,3.97,0.95444,1.588,0.97244
0.1986,0.97711,3.972,0.95429,1.5888,0.97256
0.1987,0.9771,3.974,0.95415,1.5896,0.97269
0.1988,0.97708,3.976,0.95401,1.5904,0.97281
0.1989,0.97707,3.978,0.95387,1.5912,0.97293
0.199,0.97705,3.98,0.95373,1.592,0.97305
0.1991,0.97703,3.982,0.9536,1.5928,0.97317
0.1992,0.97702,3.984,0.95347,1.5936,0.97329
0.1993,0.977,3.986,0.95334,1.5944,0.97341
0.1994,0.97698,3.988,0.95322,1.5952,0.97354
0.1995,0.97697,3.99,0.9531,1.596,0.97366
0.1996,0.97695,3.992,0.95298,1.5968,0.97378
0.1997,0.97693,3.994,0.95287,1.5976,0.9739
0.1998,0.97692,3.996,0.95276,1.5984,0.97402
0.1999,0.9769,3.998,0.95266,1.5992,0.97415
0.2,0.97689,4,0.95255,1.6,0.97427
0.2001,0.97687,4.002,0.95245,1.6008,0.97439
0.2002,0.97685,4.004,0.95236,1.6016,0.97451
0.2003,0.97684,4.006,0.95227,1.6024,0.97463
0.2004,0.97682,4.008,0.95218,1.6032,0.97476
0.2005,0.9768,4.01,0.95209,1.604,0.97488
0.2006,0.97679,4.012,0.95201,1.6048,0.975
0.2007,0.97677,4.014,0.95193,1.6056,0.97512
0.2008,0.97676,4.016,0.95185,1.6064,0.97525
0.2009,0.97674,4.018,0.95178,1.6072,0.97537
0.201,0.97672,4.02,0.95171,1.608,0.97549
0.2011,0.97671,4.022,0.95164,1.6088,0.97562
0.2012,0.97669,4.024,0.95158,1.6096,0.97574
0.2013,0.97667,4.026,0.95152,1.6104,0.97586
0.2014,0.97666,4.028,0.95147,1.6112,0.97599
0.2015,0.97664,4.03,0.95142,1.612,0.97611
0.2016,0.97663,4.032,0.95137,1.6128,0.97624
0.2017,0.97661,4.034,0.95132,1.6136,0.97636
0.2018,0.97659,4.036,0.95128,1.6144,0.97648
0.2019,0.97658,4.038,0.95124,1.6152,0.97661
0.202,0.97656,4.04,0.95121,1.616,0.97673
0.2021,0.97654,4.042,0.95118,1.6168,0.97686
0.2022,0.97653,4.044,0.95115,1.6176,0.97698
0.2023,0.97651,4.046,0.95113,1.6184,0.9771
0.2024,0.9765,4.048,0.95111,1.6192,0.97723
0.2025,0.97648,4.05,0.95109,1.62,0.97735
0.2026,0.97646,4.052,0.95108,1.6208,0.97747
0.2027,0.97645,4.054,0.95107,1.6216,0.97759
0.2028,0.97643,4.056,0.95106,1.6224,0.97772
0.2029,0.97642,4.058,0.95106,1.6232,0.97784
0.203,0.9764,4.06,0.95106,1.624,0.97796
0.2031,0.97638,4.062,0.95106,1.6248,0.97808
0.2032,0.97637,4.064,0.95107,1.6256,0.9782
0.2033,0.97635,4.066,0.95108,1.6264,0.97832
0.2034,0.97634,4.068,0.9511,1.6272,0.97844
0.2035,0.97632,4.07,0.95112,1.628,0.97856
0.2036,0.9763,4.072,0.95114,1.6288,0.97868
0.2037,0.97629,4.074,0.95116,1.6296,0.97879
0.2038,0.97627,4.076,0.95119,1.6304,0.97891
0.2039,0.97625,4.078,0.95122,1.6312,0.97903
0.204,0.97624,4.08,0.95126,1.632,0.97915
0.2041,0.97622,4.082,0.9513,1.6328,0.97927
0.2042,0.97621,4.084,0.95134,1.6336,0.97938
0.2043,0.97619,4.086,0.95138,1.6344,0.9795
0.2044,0.97617,4.088,0.95143,1.6352,0.97962
0.2045,0.97616,4.09,0.95149,1.636,0.97973
0.2046,0.97614,4.092,0.95154,1.6368,0.97985
0.2047,0.97613,4.094,0.9516,1.6376,0.97996
0.2048,0.97611,4.096,0.95166,1.6384,0.98008
0.2049,0.97609,4.098,0.95173,1.6392,0.98019
0.205,0.97608,4.1,0.9518,1.64,0.98031
0.2051,0.97606,4.102,0.95187,1.6408,0.98042
0.2052,0.97605,4.104,0.95195,1.6416,0.98054
0.2053,0.97603,4.106,0.95203,1.6424,0.98065
0.2054,0.97601,4.108,0.95211,1.6432,0.98077
0.2055,0.976,4.11,0.9522,1.644,0.98088
0.2056,0.97598,4.112,0.95229,1.6448,0.98099
0.2057,0.97597,4.114,0.95238,1.6456,0.98111
0.2058,0.97595,4.116,0.95248,1.6464,0.98122
0.2059,0.97593,4.118,0.95258,1.6472,0.98133
0.206,0.97592,4.12,0.95268,1.648,0.98144
0.2061,0.9759,4.122,0.95279,1.6488,0.98156
0.2062,0.97589,4.124,0.9529,1.6496,0.98167
0.2063,0.97587,4.126,0.95302,1.6504,0.98178
0.2064,0.97585,4.128,0.95313,1.6512,0.98189
0.2065,0.97584,4.13,0.95326,1.652,0.982
0.2066,0.97582,4.132,0.95338,1.6528,0.98211
0.2067,0.97581,4.134,0.95351,1.6536,0.98222
0.2068,0.97579,4.136,0.95364,1.6544,0.98234
0.2069,0.97577,4.138,0.95377,1.6552,0.98245
0.207,0.97576,4.14,0.9539,1.656,0.98256
0.2071,0.97574,4.142,0.95404,1.6568,0.98267
0.2072,0.97573,4.144,0.95418,1.6576,0.98278
0.2073,0.97571,4.146,0.95433,1.6584,0.98289
0.2074,0.9757,4.148,0.95447,1.6592,0.98299
0.2075,0.97568,4.15,0.95462,1.66,0.9831
0.2076,0.97566,4.152,0.95477,1.6608,0.98321
0.2077,0.97565,4.154,0.95493,1.6616,0.98332
0.2078,0.97563,4.156,0.95509,1.6624,0.98343
0.2079,0.97562,4.158,0.95525,1.6632,0.98354
0.208,0.9756,4.16,0.95541,1.664,0.98365
0.2081,0.97558,4.162,0.95558,1.6648,0.98375
0.2082,0.97557,4.164,0.95574,1.6656,0.98386
0.2083,0.97555,4.166,0.95591,1.6664,0.98397
0.2084,0.97554,4.168,0.95608,1.6672,0.98408
0.2085,0.97552,4.17,0.95626,1.668,0.98418
0.2086,0.9755,4.172,0.95644,1.6688,0.98429
0.2087,0.97549,4.174,0.95662,1.6696,0.9844
0.2088,0.97547,4.176,0.9568,1.6704,0.9845
0.2089,0.97546,4.178,0.95698,1.6712,0.98461
0.209,0.97544,4.18,0.95717,1.672,0.98471
0.2091,0.97543,4.182,0.95736,1.6728,0.98482
0.2092,0.97541,4.184,0.95755,1.6736,0.98492
0.2093,0.97539,4.186,0.95774,1.6744,0.98503
0.2094,0.97538,4.188,0.95794,1.6752,0.98513
0.2095,0.97536,4.19,0.95814,1.676,0.98523
0.2096,0.97535,4.192,0.95834,1.6768,0.98533
0.2097,0.97533,4.194,0.95855,1.6776,0.98543
0.2098,0.97532,4.196,0.95876,1.6784,0.98553
0.2099,0.9753,4.198,0.95897,1.6792,0.98563
0.21,0.97528,4.2,0.95918,1.68,0.98573
0.2101,0.97527,4.202,0.95939,1.6808,0.98583
0.2102,0.97525,4.204,0.95961,1.6816,0.98593
0.2103,0.97524,4.206,0.95983,1.6824,0.98603
0.2104,0.97522,4.208,0.96006,1.6832,0.98612
0.2105,0.9752,4.21,0.96028,1.684,0.98622
0.2106,0.97519,4.212,0.96051,1.6848,0.98631
0.2107,0.97517,4.214,0.96074,1.6856,0.98641
0.2108,0.97516,4.216,0.96097,1.6864,0.9865
0.2109,0.97514,4.218,0.9612,1.6872,0.9866
0.211,0.97513,4.22,0.96144,1.688,0.98669
0.2111,0.97511,4.222,0.96167,1.6888,0.98678
0.2112,0.97509,4.224,0.96191,1.6896,0.98688
0.2113,0.97508,4.226,0.96214,1.6904,0.98697
0.2114,0.97506,4.228,0.96238,1.6912,0.98706
0.2115,0.97505,4.23,0.96262,1.692,0.98715
0.2116,0.97503,4.232,0.96286,1.6928,0.98724
0.2117,0.97502,4.234,0.9631,1.6936,0.98733
0.2118,0.975,4.236,0.96334,1.6944,0.98742
0.2119,0.97498,4.238,0.96358,1.6952,0.9875
0.212,0.97497,4.24,0.96382,1.696,0.98759
0.2121,0.97495,4.242,0.96407,1.6968,0.98768
0.2122,0.97494,4.244,0.96431,1.6976,0.98776
0.2123,0.97492,4.246,0.96455,1.6984,0.98785
0.2124,0.97491,4.248,0.9648,1.6992,0.98793
0.2125,0.97489,4.25,0.96504,1.7,0.98802
0.2126,0.97487,4.252,0.96529,1.7008,0.9881
0.2127,0.97486,4.254,0.96553,1.7016,0.98819
0.2128,0.97484,4.256,0.96578,1.7024,0.98827
0.2129,0.97483,4.258,0.96602,1.7032,0.98835
0.213,0.97481,4.26,0.96627,1.704,0.98843
0.2131,0.9748,4.262,0.96652,1.7048,0.98851
0.2132,0.97478,4.264,0.96677,1.7056,0.98859
0.2133,0.97476,4.266,0.96703,1.7064,0.98867
0.2134,0.97475,4.268,0.96728,1.7072,0.98875
0.2135,0.97473,4.27,0.96754,1.708,0.98883
0.2136,0.97472,4.272,0.96779,1.7088,0.98891
0.2137,0.9747,4.274,0.96805,1.7096,0.98899
0.2138,0.97469,4.276,0.96831,1.7104,0.98906
0.2139,0.97467,4.278,0.96857,1.7112,0.98914
0.214,0.97466,4.28,0.96883,1.712,0.98922
0.2141,0.97464,4.282,0.96909,1.7128,0.98929
0.2142,0.97462,4.284,0.96935,1.7136,0.98937
0.2143,0.97461,4.286,0.96961,1.7144,0.98944
0.2144,0.97459,4.288,0.96987,1.7152,0.98951
0.2145,0.97458,4.29,0.97012,1.716,0.98959
0.2146,0.97456,4.292,0.97038,1.7168,0.98966
0.2147,0.97455,4.294,0.97063,1.7176,0.98973
0.2148,0.97453,4.296,0.97088,1.7184,0.9898
0.2149,0.97451,4.298,0.97113,1.7192,0.98987
0.215,0.9745,4.3,0.97139,1.72,0.98994
0.2151,0.97448,4.302,0.97164,1.7208,0.99001
0.2152,0.97447,4.304,0.97188,1.7216,0.99008
0.2153,0.97445,4.306,0.97213,1.7224,0.99015
0.2154,0.97444,4.308,0.97238,1.7232,0.99022
0.2155,0.97442,4.31,0.97263,1.724,0.99028
0.2156,0.97441,4.312,0.97288,1.7248,0.99035
0.2157,0.97439,4.314,0.97312,1.7256,0.99041
0.2158,0.97437,4.316,0.97337,1.7264,0.99048
0.2159,0.97436,4.318,0.97361,1.7272,0.99054
0.216,0.97434,4.32,0.97385,1.728,0.99061
0.2161,0.97433,4.322,0.97409,1.7288,0.99067
0.2162,0.97431,4.324,0.97433,1.7296,0.99073
0.2163,0.9743,4.326,0.97457,1.7304,0.99079
0.2164,0.97428,4.328,0.97481,1.7312,0.99085
0.2165,0.97427,4.33,0.97505,1.732,0.99092
0.2166,0.97425,4.332,0.97529,1.7328,0.99098
0.2167,0.97423,4.334,0.97553,1.7336,0.99103
0.2168,0.97422,4.336,0.97577,1.7344,0.99109
0.2169,0.9742,4.338,0.97601,1.7352,0.99115
0.217,0.97419,4.34,0.97624,1.736,0.99121
0.2171,0.97417,4.342,0.97648,1.7368,0.99126
0.2172,0.97416,4.344,0.97672,1.7376,0.99132
0.2173,0.97414,4.346,0.97695,1.7384,0.99138
0.2174,0.97413,4.348,0.97718,1.7392,0.99143
0.2175,0.97411,4.35,0.97741,1.74,0.99148
0.2176,0.97409,4.352,0.97764,1.7408,0.99154
0.2177,0.97408,4.354,0.97786,1.7416,0.99159
0.2178,0.97406,4.356,0.97808,1.7424,0.99164
0.2179,0.97405,4.358,0.9783,1.7432,0.99169
0.218,0.97403,4.36,0.97852,1.744,0.99174
0.2181,0.97402,4.362,0.97873,1.7448,0.99179
0.2182,0.974,4.364,0.97895,1.7456,0.99184
0.2183,0.97399,4.366,0.97916,1.7464,0.99189
0.2184,0.97397,4.368,0.97936,1.7472,0.99194
0.2185,0.97396,4.37,0.97957,1.748,0.99199
0.2186,0.97394,4.372,0.97977,1.7488,0.99203
0.2187,0.97392,4.374,0.97996,1.7496,0.99208
0.2188,0.97391,4.376,0.98016,1.7504,0.99212
0.2189,0.97389,4.378,0.98036,1.7512,0.99217
0.219,0.97388,4.38,0.98055,1.752,0.99221
0.2191,0.97386,4.382,0.98074,1.7528,0.99225
0.2192,0.97385,4.384,0.98093,1.7536,0.9923
0.2193,0.97383,4.386,0.98112,1.7544,0.99234
0.2194,0.97382,4.388,0.9813,1.7552,0.99238
0.2195,0.9738,4.39,0.98149,1.756,0.99242
0.2196,0.97378,4.392,0.98167,1.7568,0.99246
0.2197,0.97377,4.394,0.98185,1.7576,0.9925
0.2198,0.97375,4.396,0.98202,1.7584,0.99253
0.2199,0.97374,4.398,0.98219,1.7592,0.99257
0.22,0.97372,4.4,0.98237,1.76,0.99261
0.2201,0.97371,4.402,0.98254,1.7608,0.99264
0.2202,0.97369,4.404,0.9827,1.7616,0.99268
0.2203,0.97368,4.406,0.98287,1.7624,0.99271
0.2204,0.97366,4.408,0.98303,1.7632,0.99274
0.2205,0.97365,4.41,0.98319,1.764,0.99278
0.2206,0.97363,4.412,0.98335,1.7648,0.99281
0.2207,0.97361,4.414,0.9835,1.7656,0.99284
0.2208,0.9736,4.416,0.98366,1.7664,0.99287
0.2209,0.97358,4.418,0.98381,1.7672,0.9929
0.221,0.97357,4.42,0.98395,1.768,0.99292
0.2211,0.97355,4.422,0.9841,1.7688,0.99295
0.2212,0.97354,4.424,0.98424,1.7696,0.99298
0.2213,0.97352,4.426,0.98437,1.7704,0.99301
0.2214,0.97351,4.428,0.98451,1.7712,0.99303
0.2215,0.97349,4.43,0.98464,1.772,0.99306
0.2216,0.97348,4.432,0.98477,1.7728,0.99308
0.2217,0.97346,4.434,0.9849,1.7736,0.9931
0.2218,0.97345,4.436,0.98502,1.7744,0.99312
0.2219,0.97343,4.438,0.98514,1.7752,0.99315
0.222,0.97341,4.44,0.98525,1.776,0.99317
0.2221,0.9734,4.442,0.98536,1.7768,0.99319
0.2222,0.97338,4.444,0.98547,1.7776,0.99321
0.2223,0.97337,4.446,0.98557,1.7784,0.99322
0.2224,0.97335,4.448,0.98568,1.7792,0.99324
0.2225,0.97334,4.45,0.98577,1.78,0.99326
0.2226,0.97332,4.452,0.98587,1.7808,0.99328
0.2227,0.97331,4.454,0.98596,1.7816,0.99329
0.2228,0.97329,4.456,0.98605,1.7824,0.99331
0.2229,0.97328,4.458,0.98613,1.7832,0.99332
0.223,0.97326,4.46,0.98622,1.784,0.99333
0.2231,0.97324,4.462,0.98629,1.7848,0.99335
0.2232,0.97323,4.464,0.98637,1.7856,0.99336
0.2233,0.97321,4.466,0.98644,1.7864,0.99337
0.2234,0.9732,4.468,0.98651,1.7872,0.99338
0.2235,0.97318,4.47,0.98657,1.788,0.99339
0.2236,0.97317,4.472,0.98663,1.7888,0.9934
0.2237,0.97315,4.474,0.98669,1.7896,0.99341
0.2238,0.97314,4.476,0.98674,1.7904,0.99341
0.2239,0.97312,4.478,0.98679,1.7912,0.99342
0.224,0.97311,4.48,0.98684,1.792,0.99343
0.2241,0.97309,4.482,0.98689,1.7928,0.99343
0.2242,0.97308,4.484,0.98693,1.7936,0.99344
0.2243,0.97306,4.486,0.98697,1.7944,0.99344
0.2244,0.97304,4.488,0.987,1.7952,0.99344
0.2245,0.97303,4.49,0.98703,1.796,0.99344
0.2246,0.97301,4.492,0.98706,1.7968,0.99345
0.2247,0.973,4.494,0.98709,1.7976,0.99345
0.2248,0.97298,4.496,0.98711,1.7984,0.99345
0.2249,0.97297,4.498,0.98713,1.7992,0.99345
0.225,0.97295,4.5,0.98714,1.8,0.99345
0.2251,0.97294,4.502,0.98715,1.8008,0.99344
0.2252,0.97292,4.504,0.98716,1.8016,0.99344
0.2253,0.97291,4.506,0.98716,1.8024,0.99344
0.2254,0.97289,4.508,0.98716,1.8032,0.99343
0.2255,0.97288,4.51,0.98716,1.804,0.99343
0.2256,0.97286,4.512,0.98716,1.8048,0.99342
0.2257,0.97284,4.514,0.98715,1.8056,0.99342
0.2258,0.97283,4.516,0.98714,1.8064,0.99341
0.2259,0.97281,4.518,0.98712,1.8072,0.9934
0.226,0.9728,4.52,0.9871,1.808,0.99339
0.2261,0.97278,4.522,0.98708,1.8088,0.99338
0.2262,0.97277,4.524,0.98706,1.8096,0.99337
0.2263,0.97275,4.526,0.98703,1.8104,0.99336
0.2264,0.97274,4.528,0.98699,1.8112,0.99335
0.2265,0.97272,4.53,0.98696,1.812,0.99334
0.2266,0.97271,4.532,0.98692,1.8128,0.99333
0.2267,0.97269,4.534,0.98688,1.8136,0.99331
0.2268,0.97268,4.536,0.98683,1.8144,0.9933
0.2269,0.97266,4.538,0.98678,1.8152,0.99328
0.227,0.97264,4.54,0.98673,1.816,0.99327
0.2271,0.97263,4.542,0.98667,1.8168,0.99325
0.2272,0.97261,4.544,0.98661,1.8176,0.99323
0.2273,0.9726,4.546,0.98655,1.8184,0.99322
0.2274,0.97258,4.548,0.98648,1.8192,0.9932
0.2275,0.97257,4.55,0.98642,1.82,0.99318
0.2276,0.97255,4.552,0.98634,1.8208,0.99316
0.2277,0.97254,4.554,0.98627,1.8216,0.99314
0.2278,0.97252,4.556,0.98619,1.8224,0.99312
0.2279,0.97251,4.558,0.9861,1.8232,0.9931
0.228,0.97249,4.56,0.98602,1.824,0.99307
0.2281,0.97248,4.562,0.98593,1.8248,0.99305
0.2282,0.97246,4.564,0.98583,1.8256,0.99303
0.2283,0.97244,4.566,0.98574,1.8264,0.993
0.2284,0.97243,4.568,0.98564,1.8272,0.99298
0.2285,0.97241,4.57,0.98553,1.828,0.99295
0.2286,0.9724,4.572,0.98543,1.8288,0.99292
0.2287,0.97238,4.574,0.98532,1.8296,0.9929
0.2288,0.97237,4.576,0.9852,1.8304,0.99287
0.2289,0.97235,4.578,0.98509,1.8312,0.99284
0.229,0.97234,4.58,0.98496,1.832,0.99281
0.2291,0.97232,4.582,0.98484,1.8328,0.99278
0.2292,0.97231,4.584,0.98471,1.8336,0.99275
0.2293,0.97229,4.586,0.98458,1.8344,0.99272
0.2294,0.97228,4.588,0.98445,1.8352,0.99269
0.2295,0.97226,4.59,0.98431,1.836,0.99265
0.2296,0.97225,4.592,0.98417,1.8368,0.99262
0.2297,0.97223,4.594,0.98403,1.8376,0.99259
0.2298,0.97221,4.596,0.98388,1.8384,0.99255
0.2299,0.9722,4.598,0.98373,1.8392,0.99252
0.23,0.97218,4.6,0.98358,1.84,0.99248
0.2301,0.97217,4.602,0.98343,1.8408,0.99244
0.2302,0.97215,4.604,0.98328,1.8416,0.9924
0.2303,0.97214,4.606,0.98312,1.8424,0.99237
0.2304,0.97212,4.608,0.98296,1.8432,0.99233
0.2305,0.97211,4.61,0.9828,1.844,0.99229
0.2306,0.97209,4.612,0.98263,1.8448,0.99225
0.2307,0.97208,4.614,0.98247,1.8456,0.99221
0.2308,0.97206,4.616,0.9823,1.8464,0.99217
0.2309,0.97205,4.618,0.98213,1.8472,0.99212
0.231,0.97203,4.62,0.98195,1.848,0.99208
0.2311,0.97201,4.622,0.98177,1.8488,0.99204
0.2312,0.972,4.624,0.98159,1.8496,0.99199
0.2313,0.97198,4.626,0.98141,1.8504,0.99195
0.2314,0.97197,4.628,0.98123,1.8512,0.99191
0.2315,0.97195,4.63,0.98104,1.852,0.99186
0.2316,0.97194,4.632,0.98085,1.8528,0.99181
0.2317,0.97192,4.634,0.98066,1.8536,0.99177
0.2318,0.97191,4.636,0.98047,1.8544,0.99172
0.2319,0.97189,4.638,0.98028,1.8552,0.99167
0.232,0.97188,4.64,0.98008,1.856,0.99162
0.2321,0.97186,4.642,0.97989,1.8568,0.99157
0.2322,0.97185,4.644,0.97969,1.8576,0.99153
0.2323,0.97183,4.646,0.97949,1.8584,0.99148
0.2324,0.97182,4.648,0.97928,1.8592,0.99142
0.2325,0.9718,4.65,0.97907,1.86,0.99137
0.2326,0.97178,4.652,0.97886,1.8608,0.99132
0.2327,0.97177,4.654,0.97865,1.8616,0.99127
0.2328,0.97175,4.656,0.97844,1.8624,0.99122
0.2329,0.97174,4.658,0.97822,1.8632,0.99116
0.233,0.97172,4.66,0.978,1.864,0.99111
0.2331,0.97171,4.662,0.97778,1.8648,0.99105
0.2332,0.97169,4.664,0.97756,1.8656,0.991
0.2333,0.97168,4.666,0.97733,1.8664,0.99094
0.2334,0.97166,4.668,0.9771,1.8672,0.99089
0.2335,0.97165,4.67,0.97687,1.868,0.99083
0.2336,0.97163,4.672,0.97664,1.8688,0.99077
0.2337,0.97162,4.674,0.9764,1.8696,0.99072
0.2338,0.9716,4.676,0.97617,1.8704,0.99066
0.2339,0.97158,4.678,0.97594,1.8712,0.9906
0.234,0.97157,4.68,0.9757,1.872,0.99054
0.2341,0.97155,4.682,0.97547,1.8728,0.99048
0.2342,0.97154,4.684,0.97523,1.8736,0.99042
0.2343,0.97152,4.686,0.975,1.8744,0.99036
0.2344,0.97151,4.688,0.97476,1.8752,0.9903
0.2345,0.97149,4.69,0.97452,1.876,0.99024
0.2346,0.97148,4.692,0.97429,1.8768,0.99018
0.2347,0.97146,4.694,0.97405,1.8776,0.99011
0.2348,0.97145,4.696,0.97381,1.8784,0.99005
0.2349,0.97143,4.698,0.97357,1.8792,0.98999
0.235,0.97142,4.7,0.97333,1.88,0.98992
0.2351,0.9714,4.702,0.97309,1.8808,0.98986
0.2352,0.97138,4.704,0.97285,1.8816,0.98979
0.2353,0.97137,4.706,0.9726,1.8824,0.98973
0.2354,0.97135,4.708,0.97236,1.8832,0.98966
0.2355,0.97134,4.71,0.97211,1.884,0.98959
0.2356,0.97132,4.712,0.97187,1.8848,0.98953
0.2357,0.97131,4.714,0.97162,1.8856,0.98946
0.2358,0.97129,4.716,0.97137,1.8864,0.98939
0.2359,0.97128,4.718,0.97113,1.8872,0.98932
0.236,0.97126,4.72,0.97088,1.888,0.98926
0.2361,0.97125,4.722,0.97064,1.8888,0.98919
0.2362,0.97123,4.724,0.97039,1.8896,0.98912
0.2363,0.97121,4.726,0.97014,1.8904,0.98905
0.2364,0.9712,4.728,0.96989,1.8912,0.98897
0.2365,0.97118,4.73,0.96964,1.892,0.9889
0.2366,0.97117,4.732,0.96939,1.8928,0.98883
0.2367,0.97115,4.734,0.96914,1.8936,0.98876
0.2368,0.97114,4.736,0.96889,1.8944,0.98869
0.2369,0.97112,4.738,0.96864,1.8952,0.98861
0.237,0.97111,4.74,0.96838,1.896,0.98854
0.2371,0.97109,4.742,0.96813,1.8968,0.98847
0.2372,0.97108,4.744,0.96788,1.8976,0.98839
0.2373,0.97106,4.746,0.96763,1.8984,0.98832
0.2374,0.97105,4.748,0.96739,1.8992,0.98824
0.2375,0.97103,4.75,0.96714,1.9,0.98816
0.2376,0.97101,4.752,0.9669,1.9008,0.98809
0.2377,0.971,4.754,0.96665,1.9016,0.98801
0.2378,0.97098,4.756,0.96641,1.9024,0.98793
0.2379,0.97097,4.758,0.96617,1.9032,0.98786
0.238,0.97095,4.76,0.96593,1.904,0.98778
0.2381,0.97094,4.762,0.96569,1.9048,0.9877
0.2382,0.97092,4.764,0.96545,1.9056,0.98762
0.2383,0.97091,4.766,0.96521,1.9064,0.98754
0.2384,0.97089,4.768,0.96498,1.9072,0.98746
0.2385,0.97088,4.77,0.96474,1.908,0.98738
0.2386,0.97086,4.772,0.96451,1.9088,0.9873
0.2387,0.97084,4.774,0.96427,1.9096,0.98722
0.2388,0.97083,4.776,0.96404,1.9104,0.98713
0.2389,0.97081,4.778,0.96381,1.9112,0.98705
0.239,0.9708,4.78,0.96358,1.912,0.98697
0.2391,0.97078,4.782,0.96335,1.9128,0.98688
0.2392,0.97077,4.784,0.96312,1.9136,0.9868
0.2393,0.97075,4.786,0.96289,1.9144,0.98672
0.2394,0.97074,4.788,0.96266,1.9152,0.98663
0.2395,0.97072,4.79,0.96244,1.916,0.98655
0.2396,0.97071,4.792,0.96221,1.9168,0.98646
0.2397,0.97069,4.794,0.96199,1.9176,0.98637
0.2398,0.97067,4.796,0.96176,1.9184,0.98629
0.2399,0.97066,4.798,0.96154,1.9192,0.9862
0.24,0.97064,4.8,0.96132,1.92,0.98611
0.2401,0.97063,4.802,0.96109,1.9208,0.98602
0.2402,0.97061,4.804,0.96087,1.9216,0.98593
0.2403,0.9706,4.806,0.96065,1.9224,0.98584
0.2404,0.97058,4.808,0.96043,1.9232,0.98575
0.2405,0.97057,4.81,0.96022,1.924,0.98566
0.2406,0.97055,4.812,0.96001,1.9248,0.98557
0.2407,0.97054,4.814,0.95979,1.9256,0.98548
0.2408,0.97052,4.816,0.95959,1.9264,0.98539
0.2409,0.9705,4.818,0.95938,1.9272,0.9853
0.241,0.97049,4.82,0.95918,1.928,0.9852
0.2411,0.97047,4.822,0.95898,1.9288,0.98511
0.2412,0.97046,4.824,0.95878,1.9296,0.98502
0.2413,0.97044,4.826,0.95859,1.9304,0.98492
0.2414,0.97043,4.828,0.95839,1.9312,0.98483
0.2415,0.97041,4.83,0.9582,1.932,0.98473
0.2416,0.9704,4.832,0.95802,1.9328,0.98463
0.2417,0.97038,4.834,0.95783,1.9336,0.98454
0.2418,0.97036,4.836,0.95765,1.9344,0.98444
0.2419,0.97035,4.838,0.95747,1.9352,0.98434
0.242,0.97033,4.84,0.95729,1.936,0.98424
0.2421,0.97032,4.842,0.95711,1.9368,0.98415
0.2422,0.9703,4.844,0.95694,1.9376,0.98405
0.2423,0.97029,4.846,0.95677,1.9384,0.98395
0.2424,0.97027,4.848,0.9566,1.9392,0.98385
0.2425,0.97026,4.85,0.95643,1.94,0.98375
0.2426,0.97024,4.852,0.95627,1.9408,0.98365
0.2427,0.97022,4.854,0.95611,1.9416,0.98355
0.2428,0.97021,4.856,0.95595,1.9424,0.98345
0.2429,0.97019,4.858,0.95579,1.9432,0.98335
0.243,0.97018,4.86,0.95564,1.944,0.98325
0.2431,0.97016,4.862,0.95549,1.9448,0.98315
0.2432,0.97015,4.864,0.95534,1.9456,0.98305
0.2433,0.97013,4.866,0.9552,1.9464,0.98295
0.2434,0.97012,4.868,0.95506,1.9472,0.98285
0.2435,0.9701,4.87,0.95492,1.948,0.98275
0.2436,0.97008,4.872,0.95478,1.9488,0.98265
0.2437,0.97007,4.874,0.95464,1.9496,0.98255
0.2438,0.97005,4.876,0.95451,1.9504,0.98245
0.2439,0.97004,4.878,0.95438,1.9512,0.98234
0.244,0.97002,4.88,0.95425,1.952,0.98224
0.2441,0.97001,4.882,0.95412,1.9528,0.98214
0.2442,0.96999,4.884,0.954,1.9536,0.98204
0.2443,0.96998,4.886,0.95388,1.9544,0.98193
0.2444,0.96996,4.888,0.95376,1.9552,0.98183
0.2445,0.96994,4.89,0.95365,1.956,0.98173
0.2446,0.96993,4.892,0.95353,1.9568,0.98162
0.2447,0.96991,4.894,0.95343,1.9576,0.98152
0.2448,0.9699,4.896,0.95332,1.9584,0.98142
0.2449,0.96988,4.898,0.95322,1.9592,0.98131
0.245,0.96987,4.9,0.95312,1.96,0.98121
0.2451,0.96985,4.902,0.95303,1.9608,0.9811
0.2452,0.96983,4.904,0.95294,1.9616,0.981
0.2453,0.96982,4.906,0.95285,1.9624,0.98089
0.2454,0.9698,4.908,0.95276,1.9632,0.98078
0.2455,0.96979,4.91,0.95268,1.964,0.98068
0.2456,0.96977,4.912,0.9526,1.9648,0.98057
0.2457,0.96976,4.914,0.95253,1.9656,0.98047
0.2458,0.96974,4.916,0.95245,1.9664,0.98036
0.2459,0.96973,4.918,0.95238,1.9672,0.98025
0.246,0.96971,4.92,0.95232,1.968,0.98014
0.2461,0.96969,4.922,0.95225,1.9688,0.98004
0.2462,0.96968,4.924,0.95219,1.9696,0.97993
0.2463,0.96966,4.926,0.95214,1.9704,0.97982
0.2464,0.96965,4.928,0.95208,1.9712,0.97971
0.2465,0.96963,4.93,0.95203,1.972,0.9796
0.2466,0.96962,4.932,0.95198,1.9728,0.97949
0.2467,0.9696,4.934,0.95194,1.9736,0.97938
0.2468,0.96958,4.936,0.9519,1.9744,0.97927
0.2469,0.96957,4.938,0.95186,1.9752,0.97916
0.247,0.96955,4.94,0.95183,1.976,0.97905
0.2471,0.96954,4.942,0.9518,1.9768,0.97894
0.2472,0.96952,4.944,0.95177,1.9776,0.97883
0.2473,0.96951,4.946,0.95175,1.9784,0.97872
0.2474,0.96949,4.948,0.95173,1.9792,0.97861
0.2475,0.96947,4.95,0.95171,1.98,0.97849
0.2476,0.96946,4.952,0.9517,1.9808,0.97838
0.2477,0.96944,4.954,0.95169,1.9816,0.97827
0.2478,0.96943,4.956,0.95168,1.9824,0.97815
0.2479,0.96941,4.958,0.95168,1.9832,0.97804
0.248,0.9694,4.96,0.95168,1.984,0.97793
0.2481,0.96938,4.962,0.95168,1.9848,0.97781
0.2482,0.96936,4.964,0.95169,1.9856,0.9777
0.2483,0.96935,4.966,0.9517,1.9864,0.97758
0.2484,0.96933,4.968,0.95171,1.9872,0.97746
0.2485,0.96932,4.97,0.95172,1.988,0.97735
0.2486,0.9693,4.972,0.95174,1.9888,0.97723
0.2487,0.96929,4.974,0.95177,1.9896,0.97711
0.2488,0.96927,4.976,0.95179,1.9904,0.977
0.2489,0.96925,4.978,0.95182,1.9912,0.97688
0.249,0.96924,4.98,0.95185,1.992,0.97676
0.2491,0.96922,4.982,0.95189,1.9928,0.97664
0.2492,0.96921,4.984,0.95193,1.9936,0.97652
0.2493,0.96919,4.986,0.95197,1.9944,0.9764
0.2494,0.96918,4.988,0.95202,1.9952,0.97628
0.2495,0.96916,4.99,0.95207,1.996,0.97616
0.2496,0.96914,4.992,0.95212,1.9968,0.97604
0.2497,0.96913,4.994,0.95218,1.9976,0.97593
0.2498,0.96911,4.996,0.95223,1.9984,0.97581
0.2499,0.9691,4.998,0.9523,1.9992,0.97569
0.25,0.96908,5,0.95236,2,0.97557
0.2501,0.96906,5.002,0.95243,2.0008,0.97545
0.2502,0.96905,5.004,0.9525,2.0016,0.97533
0.2503,0.96903,5.006,0.95258,2.0024,0.97521
0.2504,0.96902,5.008,0.95266,2.0032,0.97509
0.2505,0.969,5.01,0.95274,2.004,0.97497
0.2506,0.96899,5.012,0.95283,2.0048,0.97486
0.2507,0.96897,5.014,0.95292,2.0056,0.97474
0.2508,0.96895,5.016,0.95301,2.0064,0.97462
0.2509,0.96894,5.018,0.9531,2.0072,0.9745
0.251,0.96892,5.02,0.9532,2.008,0.97438
0.2511,0.96891,5.022,0.95331,2.0088,0.97426
0.2512,0.96889,5.024,0.95341,2.0096,0.97414
0.2513,0.96887,5.026,0.95352,2.0104,0.97402
0.2514,0.96886,5.028,0.95363,2.0112,0.9739
0.2515,0.96884,5.03,0.95374,2.012,0.97379
0.2516,0.96883,5.032,0.95386,2.0128,0.97367
0.2517,0.96881,5.034,0.95398,2.0136,0.97355
0.2518,0.9688,5.036,0.9541,2.0144,0.97343
0.2519,0.96878,5.038,0.95423,2.0152,0.97331
0.252,0.96876,5.04,0.95435,2.016,0.97319
0.2521,0.96875,5.042,0.95448,2.0168,0.97307
0.2522,0.96873,5.044,0.95462,2.0176,0.97295
0.2523,0.96872,5.046,0.95475,2.0184,0.97283
0.2524,0.9687,5.048,0.95489,2.0192,0.97271
0.2525,0.96869,5.05,0.95504,2.02,0.97259
0.2526,0.96867,5.052,0.95518,2.0208,0.97247
0.2527,0.96865,5.054,0.95533,2.0216,0.97235
0.2528,0.96864,5.056,0.95547,2.0224,0.97223
0.2529,0.96862,5.058,0.95562,2.0232,0.97211
0.253,0.96861,5.06,0.95578,2.024,0.97199
0.2531,0.96859,5.062,0.95593,2.0248,0.97187
0.2532,0.96858,5.064,0.95609,2.0256,0.97175
0.2533,0.96856,5.066,0.95625,2.0264,0.97163
0.2534,0.96854,5.068,0.95642,2.0272,0.97151
0.2535,0.96853,5.07,0.95658,2.028,0.97139
0.2536,0.96851,5.072,0.95675,2.0288,0.97127
0.2537,0.9685,5.074,0.95692,2.0296,0.97115
0.2538,0.96848,5.076,0.95709,2.0304,0.97102
0.2539,0.96847,5.078,0.95727,2.0312,0.9709
0.254,0.96845,5.08,0.95744,2.032,0.97078
0.2541,0.96843,5.082,0.95762,2.0328,0.97066
0.2542,0.96842,5.084,0.9578,2.0336,0.97054
0.2543,0.9684,5.086,0.95798,2.0344,0.97041
0.2544,0.96839,5.088,0.95817,2.0352,0.97029
0.2545,0.96837,5.09,0.95836,2.036,0.97017
0.2546,0.96836,5.092,0.95855,2.0368,0.97005
0.2547,0.96834,5.094,0.95874,2.0376,0.96992
0.2548,0.96833,5.096,0.95894,2.0384,0.9698
0.2549,0.96831,5.098,0.95914,2.0392,0.96968
0.255,0.96829,5.1,0.95934,2.04,0.96955
0.2551,0.96828,5.102,0.95954,2.0408,0.96943
0.2552,0.96826,5.104,0.95975,2.0416,0.9693
0.2553,0.96825,5.106,0.95995,2.0424,0.96918
0.2554,0.96823,5.108,0.96016,2.0432,0.96905
0.2555,0.96822,5.11,0.96037,2.044,0.96893
0.2556,0.9682,5.112,0.96058,2.0448,0.9688
0.2557,0.96819,5.114,0.9608,2.0456,0.96868
0.2558,0.96817,5.116,0.96102,2.0464,0.96855
0.2559,0.96815,5.118,0.96124,2.0472,0.96843
0.256,0.96814,5.12,0.96146,2.048,0.96831
0.2561,0.96812,5.122,0.96167,2.0488,0.96818
0.2562,0.96811,5.124,0.96189,2.0496,0.96806
0.2563,0.96809,5.126,0.96212,2.0504,0.96793
0.2564,0.96808,5.128,0.96234,2.0512,0.96781
0.2565,0.96806,5.13,0.96256,2.052,0.96769
0.2566,0.96805,5.132,0.96279,2.0528,0.96757
0.2567,0.96803,5.134,0.96301,2.0536,0.96744
0.2568,0.96801,5.136,0.96324,2.0544,0.96732
0.2569,0.968,5.138,0.96346,2.0552,0.9672
0.257,0.96798,5.14,0.96368,2.056,0.96708
0.2571,0.96797,5.142,0.96391,2.0568,0.96696
0.2572,0.96795,5.144,0.96414,2.0576,0.96684
0.2573,0.96794,5.146,0.96437,2.0584,0.96672
0.2574,0.96792,5.148,0.96459,2.0592,0.96659
0.2575,0.96791,5.15,0.96482,2.06,0.96647
0.2576,0.96789,5.152,0.96505,2.0608,0.96635
0.2577,0.96788,5.154,0.96528,2.0616,0.96623
0.2578,0.96786,5.156,0.96551,2.0624,0.96611
0.2579,0.96784,5.158,0.96574,2.0632,0.96599
0.258,0.96783,5.16,0.96597,2.064,0.96588
0.2581,0.96781,5.162,0.96621,2.0648,0.96576
0.2582,0.9678,5.164,0.96644,2.0656,0.96564
0.2583,0.96778,5.166,0.96667,2.0664,0.96552
0.2584,0.96777,5.168,0.96691,2.0672,0.9654
0.2585,0.96775,5.17,0.96715,2.068,0.96528
0.2586,0.96774,5.172,0.96739,2.0688,0.96516
0.2587,0.96772,5.174,0.96762,2.0696,0.96505
0.2588,0.96771,5.176,0.96786,2.0704,0.96493
0.2589,0.96769,5.178,0.96811,2.0712,0.96481
0.259,0.96768,5.18,0.96835,2.072,0.96469
0.2591,0.96766,5.182,0.96859,2.0728,0.96457
0.2592,0.96764,5.184,0.96883,2.0736,0.96446
0.2593,0.96763,5.186,0.96908,2.0744,0.96434
0.2594,0.96761,5.188,0.96932,2.0752,0.96422
0.2595,0.9676,5.19,0.96956,2.076,0.96411
0.2596,0.96758,5.192,0.9698,2.0768,0.96399
0.2597,0.96757,5.194,0.97004,2.0776,0.96387
0.2598,0.96755,5.196,0.97027,2.0784,0.96376
0.2599,0.96754,5.198,0.97051,2.0792,0.96364
0.26,0.96752,5.2,0.97074,2.08,0.96352
0.2601,0.96751,5.202,0.97098,2.0808,0.96341
0.2602,0.96749,5.204,0.97121,2.0816,0.96329
0.2603,0.96748,5.206,0.97144,2.0824,0.96318
0.2604,0.96746,5.208,0.97167,2.0832,0.96306
0.2605,0.96744,5.21,0.9719,2.084,0.96294
0.2606,0.96743,5.212,0.97213,2.0848,0.96283
0.2607,0.96741,5.214,0.97236,2.0856,0.96271
0.2608,0.9674,5.216,0.97258,2.0864,0.9626
0.2609,0.96738,5.218,0.97281,2.0872,0.96248
0.261,0.96737,5.22,0.97304,2.088,0.96237
0.2611,0.96735,5.222,0.97326,2.0888,0.96225
0.2612,0.96734,5.224,0.97349,2.0896,0.96214
0.2613,0.96732,5.226,0.97371,2.0904,0.96202
0.2614,0.96731,5.228,0.97393,2.0912,0.96191
0.2615,0.96729,5.23,0.97415,2.092,0.96179
0.2616,0.96728,5.232,0.97437,2.0928,0.96168
0.2617,0.96726,5.234,0.97459,2.0936,0.96156
0.2618,0.96725,5.236,0.97481,2.0944,0.96145
0.2619,0.96723,5.238,0.97503,2.0952,0.96133
0.262,0.96722,5.24,0.97524,2.096,0.96122
0.2621,0.9672,5.242,0.97546,2.0968,0.9611
0.2622,0.96718,5.244,0.97568,2.0976,0.96099
0.2623,0.96717,5.246,0.9759,2.0984,0.96088
0.2624,0.96715,5.248,0.97611,2.0992,0.96076
0.2625,0.96714,5.25,0.97632,2.1,0.96065
0.2626,0.96712,5.252,0.97653,2.1008,0.96054
0.2627,0.96711,5.254,0.97675,2.1016,0.96043
0.2628,0.96709,5.256,0.97696,2.1024,0.96032
0.2629,0.96708,5.258,0.97717,2.1032,0.96021
0.263,0.96706,5.26,0.97737,2.104,0.9601
0.2631,0.96705,5.262,0.97757,2.1048,0.95999
0.2632,0.96703,5.264,0.97777,2.1056,0.95988
0.2633,0.96702,5.266,0.97797,2.1064,0.95977
0.2634,0.967,5.268,0.97816,2.1072,0.95966
0.2635,0.96699,5.27,0.97836,2.108,0.95955
0.2636,0.96697,5.272,0.97855,2.1088,0.95945
0.2637,0.96696,5.274,0.97874,2.1096,0.95934
0.2638,0.96694,5.276,0.97893,2.1104,0.95923
0.2639,0.96693,5.278,0.97911,2.1112,0.95913
0.264,0.96691,5.28,0.97929,2.112,0.95902
0.2641,0.9669,5.282,0.97947,2.1128,0.95892
0.2642,0.96688,5.284,0.97965,2.1136,0.95882
0.2643,0.96687,5.286,0.97982,2.1144,0.95871
0.2644,0.96685,5.288,0.97999,2.1152,0.95861
0.2645,0.96683,5.29,0.98017,2.116,0.95851
0.2646,0.96682,5.292,0.98034,2.1168,0.9584
0.2647,0.9668,5.294,0.9805,2.1176,0.9583
0.2648,0.96679,5.296,0.98067,2.1184,0.9582
0.2649,0.96677,5.298,0.98083,2.1192,0.9581
0.265,0.96676,5.3,0.98099,2.12,0.958
0.2651,0.96674,5.302,0.98115,2.1208,0.9579
0.2652,0.96673,5.304,0.9813,2.1216,0.9578
0.2653,0.96671,5.306,0.98145,2.1224,0.9577
0.2654,0.9667,5.308,0.9816,2.1232,0.9576
0.2655,0.96668,5.31,0.98175,2.124,0.95751
0.2656,0.96667,5.312,0.9819,2.1248,0.95741
0.2657,0.96665,5.314,0.98204,2.1256,0.95731
0.2658,0.96664,5.316,0.98218,2.1264,0.95722
0.2659,0.96662,5.318,0.98232,2.1272,0.95712
0.266,0.96661,5.32,0.98246,2.128,0.95702
0.2661,0.96659,5.322,0.98259,2.1288,0.95693
0.2662,0.96658,5.324,0.98272,2.1296,0.95683
0.2663,0.96656,5.326,0.98285,2.1304,0.95674
0.2664,0.96655,5.328,0.98298,2.1312,0.95665
0.2665,0.96653,5.33,0.9831,2.132,0.95655
0.2666,0.96652,5.332,0.98322,2.1328,0.95646
0.2667,0.9665,5.334,0.98333,2.1336,0.95637
0.2668,0.96649,5.336,0.98345,2.1344,0.95628
0.2669,0.96647,5.338,0.98356,2.1352,0.95618
0.267,0.96646,5.34,0.98367,2.136,0.95609
0.2671,0.96644,5.342,0.98378,2.1368,0.956
0.2672,0.96643,5.344,0.98388,2.1376,0.95591
0.2673,0.96641,5.346,0.98398,2.1384,0.95582
0.2674,0.9664,5.348,0.98407,2.1392,0.95573
0.2675,0.96638,5.35,0.98417,2.14,0.95564
0.2676,0.96637,5.352,0.98426,2.1408,0.95556
0.2677,0.96635,5.354,0.98435,2.1416,0.95547
0.2678,0.96634,5.356,0.98443,2.1424,0.95538
0.2679,0.96632,5.358,0.98452,2.1432,0.95529
0.268,0.96631,5.36,0.9846,2.144,0.95521
0.2681,0.96629,5.362,0.98467,2.1448,0.95512
0.2682,0.96628,5.364,0.98475,2.1456,0.95504
0.2683,0.96626,5.366,0.98482,2.1464,0.95495
0.2684,0.96625,5.368,0.98488,2.1472,0.95487
0.2685,0.96623,5.37,0.98494,2.148,0.95478
0.2686,0.96622,5.372,0.985,2.1488,0.9547
0.2687,0.9662,5.374,0.98505,2.1496,0.95461
0.2688,0.96619,5.376,0.98511,2.1504,0.95453
0.2689,0.96617,5.378,0.98515,2.1512,0.95445
0.269,0.96615,5.38,0.9852,2.152,0.95437
0.2691,0.96614,5.382,0.98524,2.1528,0.95429
0.2692,0.96612,5.384,0.98528,2.1536,0.95421
0.2693,0.96611,5.386,0.98532,2.1544,0.95413
0.2694,0.96609,5.388,0.98535,2.1552,0.95405
0.2695,0.96608,5.39,0.98538,2.156,0.95397
0.2696,0.96606,5.392,0.98541,2.1568,0.95389
0.2697,0.96605,5.394,0.98543,2.1576,0.95381
0.2698,0.96603,5.396,0.98545,2.1584,0.95373
0.2699,0.96602,5.398,0.98547,2.1592,0.95365
0.27,0.966,5.4,0.98549,2.16,0.95358
0.2701,0.96599,5.402,0.9855,2.1608,0.9535
0.2702,0.96597,5.404,0.9855,2.1616,0.95342
0.2703,0.96596,5.406,0.98551,2.1624,0.95335
0.2704,0.96594,5.408,0.98551,2.1632,0.95327
0.2705,0.96593,5.41,0.98551,2.164,0.9532
0.2706,0.96591,5.412,0.9855,2.1648,0.95313
0.2707,0.9659,5.414,0.98549,2.1656,0.95305
0.2708,0.96588,5.416,0.98548,2.1664,0.95298
0.2709,0.96587,5.418,0.98547,2.1672,0.95291
0.271,0.96585,5.42,0.98545,2.168,0.95284
0.2711,0.96584,5.422,0.98543,2.1688,0.95277
0.2712,0.96582,5.424,0.9854,2.1696,0.9527
0.2713,0.96581,5.426,0.98537,2.1704,0.95263
0.2714,0.96579,5.428,0.98534,2.1712,0.95256
0.2715,0.96578,5.43,0.98531,2.172,0.95249
0.2716,0.96577,5.432,0.98527,2.1728,0.95243
0.2717,0.96575,5.434,0.98523,2.1736,0.95236
0.2718,0.96574,5.436,0.98518,2.1744,0.9523
0.2719,0.96572,5.438,0.98513,2.1752,0.95223
0.272,0.96571,5.44,0.98508,2.176,0.95217
0.2721,0.96569,5.442,0.98503,2.1768,0.9521
0.2722,0.96568,5.444,0.98497,2.1776,0.95204
0.2723,0.96566,5.446,0.98491,2.1784,0.95198
0.2724,0.96565,5.448,0.98484,2.1792,0.95192
0.2725,0.96563,5.45,0.98477,2.18,0.95186
0.2726,0.96562,5.452,0.9847,2.1808,0.9518
0.2727,0.9656,5.454,0.98463,2.1816,0.95174
0.2728,0.96559,5.456,0.98455,2.1824,0.95168
0.2729,0.96557,5.458,0.98447,2.1832,0.95162
0.273,0.96556,5.46,0.98439,2.184,0.95157
0.2731,0.96554,5.462,0.9843,2.1848,0.95151
0.2732,0.96553,5.464,0.98421,2.1856,0.95146
0.2733,0.96551,5.466,0.98411,2.1864,0.9514
0.2734,0.9655,5.468,0.98402,2.1872,0.95135
0.2735,0.96548,5.47,0.98392,2.188,0.95129
0.2736,0.96547,5.472,0.98382,2.1888,0.95124
0.2737,0.96545,5.474,0.98371,2.1896,0.95119
0.2738,0.96544,5.476,0.9836,2.1904,0.95114
0.2739,0.96542,5.478,0.98349,2.1912,0.95109
0.274,0.96541,5.48,0.98338,2.192,0.95104
0.2741,0.96539,5.482,0.98326,2.1928,0.95099
0.2742,0.96538,5.484,0.98315,2.1936,0.95094
0.2743,0.96536,5.486,0.98302,2.1944,0.95089
0.2744,0.96535,5.488,0.9829,2.1952,0.95084
0.2745,0.96533,5.49,0.98277,2.196,0.9508
0.2746,0.96532,5.492,0.98264,2.1968,0.95075
0.2747,0.9653,5.494,0.98251,2.1976,0.9507
0.2748,0.96529,5.496,0.98238,2.1984,0.95066
0.2749,0.96527,5.498,0.98224,2.1992,0.95062
0.275,0.96526,5.5,0.9821,2.2,0.95057
0.2751,0.96524,5.502,0.98195,2.2008,0.95053
0.2752,0.96523,5.504,0.98181,2.2016,0.95049
0.2753,0.96521,5.506,0.98166,2.2024,0.95045
0.2754,0.9652,5.508,0.98151,2.2032,0.95041
0.2755,0.96518,5.51,0.98136,2.204,0.95037
0.2756,0.96517,5.512,0.9812,2.2048,0.95033
0.2757,0.96515,5.514,0.98105,2.2056,0.95029
0.2758,0.96514,5.516,0.98089,2.2064,0.95025
0.2759,0.96512,5.518,0.98073,2.2072,0.95021
0.276,0.96511,5.52,0.98056,2.208,0.95018
0.2761,0.96509,5.522,0.9804,2.2088,0.95014
0.2762,0.96508,5.524,0.98023,2.2096,0.95011
0.2763,0.96506,5.526,0.98006,2.2104,0.95007
0.2764,0.96505,5.528,0.97989,2.2112,0.95004
0.2765,0.96503,5.53,0.97972,2.212,0.95001
0.2766,0.96502,5.532,0.97954,2.2128,0.94997
0.2767,0.965,5.534,0.97936,2.2136,0.94994
0.2768,0.96499,5.536,0.97918,2.2144,0.94991
0.2769,0.96498,5.538,0.97899,2.2152,0.94988
0.277,0.96496,5.54,0.97881,2.216,0.94985
0.2771,0.96495,5.542,0.97862,2.2168,0.94982
0.2772,0.96493,5.544,0.97843,2.2176,0.94979
0.2773,0.96492,5.546,0.97824,2.2184,0.94976
0.2774,0.9649,5.548,0.97804,2.2192,0.94974
0.2775,0.96489,5.55,0.97785,2.22,0.94971
0.2776,0.96487,5.552,0.97765,2.2208,0.94969
0.2777,0.96486,5.554,0.97744,2.2216,0.94966
0.2778,0.96484,5.556,0.97724,2.2224,0.94964
0.2779,0.96483,5.558,0.97703,2.2232,0.94961
0.278,0.96481,5.56,0.97682,2.224,0.94959
0.2781,0.9648,5.562,0.97661,2.2248,0.94957
0.2782,0.96478,5.564,0.9764,2.2256,0.94955
0.2783,0.96477,5.566,0.97619,2.2264,0.94953
0.2784,0.96475,5.568,0.97598,2.2272,0.94951
0.2785,0.96474,5.57,0.97576,2.228,0.94949
0.2786,0.96472,5.572,0.97555,2.2288,0.94947
0.2787,0.96471,5.574,0.97533,2.2296,0.94945
0.2788,0.96469,5.576,0.97512,2.2304,0.94943
0.2789,0.96468,5.578,0.97491,2.2312,0.94942
0.279,0.96466,5.58,0.97469,2.232,0.9494
0.2791,0.96465,5.582,0.97447,2.2328,0.94938
0.2792,0.96463,5.584,0.97425,2.2336,0.94937
0.2793,0.96462,5.586,0.97403,2.2344,0.94935
0.2794,0.9646,5.588,0.97381,2.2352,0.94934
0.2795,0.96459,5.59,0.97359,2.236,0.94933
0.2796,0.96458,5.592,0.97337,2.2368,0.94932
0.2797,0.96456,5.594,0.97315,2.2376,0.9493
0.2798,0.96455,5.596,0.97293,2.2384,0.94929
0.2799,0.96453,5.598,0.97271,2.2392,0.94928
0.28,0.96452,5.6,0.97248,2.24,0.94927
0.2801,0.9645,5.602,0.97225,2.2408,0.94927
0.2802,0.96449,5.604,0.97203,2.2416,0.94926
0.2803,0.96447,5.606,0.9718,2.2424,0.94925
0.2804,0.96446,5.608,0.97157,2.2432,0.94924
0.2805,0.96444,5.61,0.97134,2.244,0.94924
0.2806,0.96443,5.612,0.97111,2.2448,0.94923
0.2807,0.96441,5.614,0.97089,2.2456,0.94923
0.2808,0.9644,5.616,0.97066,2.2464,0.94922
0.2809,0.96438,5.618,0.97043,2.2472,0.94922
0.281,0.96437,5.62,0.97019,2.248,0.94922
0.2811,0.96435,5.622,0.96996,2.2488,0.94922
0.2812,0.96434,5.624,0.96973,2.2496,0.94921
0.2813,0.96432,5.626,0.9695,2.2504,0.94921
0.2814,0.96431,5.628,0.96927,2.2512,0.94921
0.2815,0.96429,5.63,0.96903,2.252,0.94921
0.2816,0.96428,5.632,0.9688,2.2528,0.94921
0.2817,0.96427,5.634,0.96856,2.2536,0.94922
0.2818,0.96425,5.636,0.96833,2.2544,0.94922
0.2819,0.96424,5.638,0.96809,2.2552,0.94922
0.282,0.96422,5.64,0.96786,2.256,0.94923
0.2821,0.96421,5.642,0.96763,2.2568,0.94923
0.2822,0.96419,5.644,0.9674,2.2576,0.94924
0.2823,0.96418,5.646,0.96717,2.2584,0.94924
0.2824,0.96416,5.648,0.96694,2.2592,0.94925
0.2825,0.96415,5.65,0.96671,2.26,0.94926
0.2826,0.96413,5.652,0.96648,2.2608,0.94926
0.2827,0.96412,5.654,0.96626,2.2616,0.94927
0.2828,0.9641,5.656,0.96604,2.2624,0.94928
0.2829,0.96409,5.658,0.96581,2.2632,0.94929
0.283,0.96407,5.66,0.96559,2.264,0.9493
0.2831,0.96406,5.662,0.96536,2.2648,0.94931
0.2832,0.96404,5.664,0.96514,2.2656,0.94932
0.2833,0.96403,5.666,0.96492,2.2664,0.94934
0.2834,0.96401,5.668,0.9647,2.2672,0.94935
0.2835,0.964,5.67,0.96448,2.268,0.94936
0.2836,0.96399,5.672,0.96426,2.2688,0.94938
0.2837,0.96397,5.674,0.96404,2.2696,0.94939
0.2838,0.96396,5.676,0.96382,2.2704,0.94941
0.2839,0.96394,5.678,0.96361,2.2712,0.94942
0.284,0.96393,5.68,0.96339,2.272,0.94944
0.2841,0.96391,5.682,0.96317,2.2728,0.94946
0.2842,0.9639,5.684,0.96296,2.2736,0.94947
0.2843,0.96388,5.686,0.96274,2.2744,0.94949
0.2844,0.96387,5.688,0.96253,2.2752,0.94951
0.2845,0.96385,5.69,0.96232,2.276,0.94953
0.2846,0.96384,5.692,0.96211,2.2768,0.94955
0.2847,0.96382,5.694,0.9619,2.2776,0.94957
0.2848,0.96381,5.696,0.96169,2.2784,0.94959
0.2849,0.96379,5.698,0.96148,2.2792,0.94962
0.285,0.96378,5.7,0.96128,2.28,0.94964
0.2851,0.96376,5.702,0.96107,2.2808,0.94966
0.2852,0.96375,5.704,0.96086,2.2816,0.94969
0.2853,0.96373,5.706,0.96065,2.2824,0.94971
0.2854,0.96372,5.708,0.96045,2.2832,0.94974
0.2855,0.96371,5.71,0.96025,2.284,0.94976
0.2856,0.96369,5.712,0.96005,2.2848,0.94979
0.2857,0.96368,5.714,0.95985,2.2856,0.94982
0.2858,0.96366,5.716,0.95965,2.2864,0.94984
0.2859,0.96365,5.718,0.95946,2.2872,0.94987
0.286,0.96363,5.72,0.95927,2.288,0.9499
0.2861,0.96362,5.722,0.95908,2.2888,0.94993
0.2862,0.9636,5.724,0.9589,2.2896,0.94996
0.2863,0.96359,5.726,0.95871,2.2904,0.94999
0.2864,0.96357,5.728,0.95853,2.2912,0.95002
0.2865,0.96356,5.73,0.95835,2.292,0.95006
0.2866,0.96354,5.732,0.95818,2.2928,0.95009
0.2867,0.96353,5.734,0.95801,2.2936,0.95012
0.2868,0.96351,5.736,0.95783,2.2944,0.95016
0.2869,0.9635,5.738,0.95766,2.2952,0.95019
0.287,0.96349,5.74,0.9575,2.296,0.95023
0.2871,0.96347,5.742,0.95733,2.2968,0.95026
0.2872,0.96346,5.744,0.95717,2.2976,0.9503
0.2873,0.96344,5.746,0.95701,2.2984,0.95033
0.2874,0.96343,5.748,0.95685,2.2992,0.95037
0.2875,0.96341,5.75,0.9567,2.3,0.95041
0.2876,0.9634,5.752,0.95655,2.3008,0.95045
0.2877,0.96338,5.754,0.95639,2.3016,0.95049
0.2878,0.96337,5.756,0.95624,2.3024,0.95053
0.2879,0.96335,5.758,0.9561,2.3032,0.95057
0.288,0.96334,5.76,0.95595,2.304,0.95061
0.2881,0.96332,5.762,0.95581,2.3048,0.95065
0.2882,0.96331,5.764,0.95568,2.3056,0.95069
0.2883,0.96329,5.766,0.95554,2.3064,0.95073
0.2884,0.96328,5.768,0.95541,2.3072,0.95078
0.2885,0.96327,5.77,0.95528,2.308,0.95082
0.2886,0.96325,5.772,0.95515,2.3088,0.95086
0.2887,0.96324,5.774,0.95502,2.3096,0.95091
0.2888,0.96322,5.776,0.9549,2.3104,0.95095
0.2889,0.96321,5.778,0.95477,2.3112,0.951
0.289,0.96319,5.78,0.95465,2.312,0.95105
0.2891,0.96318,5.782,0.95453,2.3128,0.95109
0.2892,0.96316,5.784,0.95442,2.3136,0.95114
0.2893,0.96315,5.786,0.95431,2.3144,0.95119
0.2894,0.96313,5.788,0.9542,2.3152,0.95124
0.2895,0.96312,5.79,0.95409,2.316,0.95129
0.2896,0.9631,5.792,0.95399,2.3168,0.95134
0.2897,0.96309,5.794,0.95388,2.3176,0.95139
0.2898,0.96307,5.796,0.95379,2.3184,0.95144
0.2899,0.96306,5.798,0.95369,2.3192,0.95149
0.29,0.96305,5.8,0.9536,2.32,0.95155
0.2901,0.96303,5.802,0.95351,2.3208,0.9516
0.2902,0.96302,5.804,0.95343,2.3216,0.95165
0.2903,0.963,5.806,0.95334,2.3224,0.95171
0.2904,0.96299,5.808,0.95326,2.3232,0.95176
0.2905,0.96297,5.81,0.95319,2.324,0.95182
0.2906,0.96296,5.812,0.95311,2.3248,0.95187
0.2907,0.96294,5.814,0.95304,2.3256,0.95193
0.2908,0.96293,5.816,0.95297,2.3264,0.95198
0.2909,0.96291,5.818,0.95291,2.3272,0.95204
0.291,0.9629,5.82,0.95285,2.328,0.9521
0.2911,0.96288,5.822,0.95279,2.3288,0.95216
0.2912,0.96287,5.824,0.95273,2.3296,0.95222
0.2913,0.96285,5.826,0.95268,2.3304,0.95228
0.2914,0.96284,5.828,0.95263,2.3312,0.95234
0.2915,0.96283,5.83,0.95258,2.332,0.9524
0.2916,0.96281,5.832,0.95254,2.3328,0.95246
0.2917,0.9628,5.834,0.9525,2.3336,0.95252
0.2918,0.96278,5.836,0.95246,2.3344,0.95259
0.2919,0.96277,5.838,0.95243,2.3352,0.95265
0.292,0.96275,5.84,0.9524,2.336,0.95271
0.2921,0.96274,5.842,0.95237,2.3368,0.95278
0.2922,0.96272,5.844,0.95234,2.3376,0.95284
0.2923,0.96271,5.846,0.95232,2.3384,0.95291
0.2924,0.96269,5.848,0.9523,2.3392,0.95297
0.2925,0.96268,5.85,0.95229,2.34,0.95304
0.2926,0.96266,5.852,0.95228,2.3408,0.95311
0.2927,0.96265,5.854,0.95227,2.3416,0.95318
0.2928,0.96264,5.856,0.95226,2.3424,0.95325
0.2929,0.96262,5.858,0.95226,2.3432,0.95331
0.293,0.96261,5.86,0.95226,2.344,0.95338
0.2931,0.96259,5.862,0.95227,2.3448,0.95345
0.2932,0.96258,5.864,0.95227,2.3456,0.95352
0.2933,0.96256,5.866,0.95229,2.3464,0.95359
0.2934,0.96255,5.868,0.9523,2.3472,0.95367
0.2935,0.96253,5.87,0.95232,2.348,0.95374
0.2936,0.96252,5.872,0.95234,2.3488,0.95381
0.2937,0.9625,5.874,0.95236,2.3496,0.95388
0.2938,0.96249,5.876,0.95239,2.3504,0.95395
0.2939,0.96247,5.878,0.95241,2.3512,0.95403
0.294,0.96246,5.88,0.95245,2.352,0.9541
0.2941,0.96245,5.882,0.95248,2.3528,0.95417
0.2942,0.96243,5.884,0.95252,2.3536,0.95425
0.2943,0.96242,5.886,0.95256,2.3544,0.95432
0.2944,0.9624,5.888,0.95261,2.3552,0.9544
0.2945,0.96239,5.89,0.95266,2.356,0.95447
0.2946,0.96237,5.892,0.95271,2.3568,0.95455
0.2947,0.96236,5.894,0.95276,2.3576,0.95462
0.2948,0.96234,5.896,0.95282,2.3584,0.9547
0.2949,0.96233,5.898,0.95288,2.3592,0.95478
0.295,0.96231,5.9,0.95294,2.36,0.95486
0.2951,0.9623,5.902,0.95301,2.3608,0.95493
0.2952,0.96228,5.904,0.95308,2.3616,0.95501
0.2953,0.96227,5.906,0.95315,2.3624,0.95509
0.2954,0.96225,5.908,0.95323,2.3632,0.95517
0.2955,0.96224,5.91,0.95331,2.364,0.95525
0.2956,0.96223,5.912,0.95339,2.3648,0.95533
0.2957,0.96221,5.914,0.95347,2.3656,0.95541
0.2958,0.9622,5.916,0.95356,2.3664,0.95549
0.2959,0.96218,5.918,0.95365,2.3672,0.95557
0.296,0.96217,5.92,0.95374,2.368,0.95565
0.2961,0.96215,5.922,0.95384,2.3688,0.95573
0.2962,0.96214,5.924,0.95394,2.3696,0.95581
0.2963,0.96212,5.926,0.95404,2.3704,0.9559
0.2964,0.96211,5.928,0.95415,2.3712,0.95598
0.2965,0.96209,5.93,0.95425,2.372,0.95606
0.2966,0.96208,5.932,0.95436,2.3728,0.95615
0.2967,0.96206,5.934,0.95448,2.3736,0.95623
0.2968,0.96205,5.936,0.95459,2.3744,0.95631
0.2969,0.96204,5.938,0.95471,2.3752,0.9564
0.297,0.96202,5.94,0.95483,2.376,0.95648
0.2971,0.96201,5.942,0.95496,2.3768,0.95657
0.2972,0.96199,5.944,0.95508,2.3776,0.95665
0.2973,0.96198,5.946,0.95521,2.3784,0.95674
0.2974,0.96196,5.948,0.95534,2.3792,0.95683
0.2975,0.96195,5.95,0.95548,2.38,0.95691
0.2976,0.96193,5.952,0.95561,2.3808,0.957
0.2977,0.96192,5.954,0.95575,2.3816,0.95709
0.2978,0.9619,5.956,0.95589,2.3824,0.95718
0.2979,0.96189,5.958,0.95603,2.3832,0.95727
0.298,0.96188,5.96,0.95617,2.384,0.95736
0.2981,0.96186,5.962,0.95632,2.3848,0.95744
0.2982,0.96185,5.964,0.95647,2.3856,0.95753
0.2983,0.96183,5.966,0.95662,2.3864,0.95762
0.2984,0.96182,5.968,0.95678,2.3872,0.95772
0.2985,0.9618,5.97,0.95693,2.388,0.95781
0.2986,0.96179,5.972,0.95709,2.3888,0.9579
0.2987,0.96177,5.974,0.95725,2.3896,0.95799
0.2988,0.96176,5.976,0.95741,2.3904,0.95808
0.2989,0.96174,5.978,0.95757,2.3912,0.95817
0.299,0.96173,5.98,0.95774,2.392,0.95827
0.2991,0.96171,5.982,0.95791,2.3928,0.95836
0.2992,0.9617,5.984,0.95808,2.3936,0.95845
0.2993,0.96169,5.986,0.95825,2.3944,0.95855
0.2994,0.96167,5.988,0.95843,2.3952,0.95864
0.2995,0.96166,5.99,0.95861,2.396,0.95874
0.2996,0.96164,5.992,0.95879,2.3968,0.95883
0.2997,0.96163,5.994,0.95897,2.3976,0.95893
0.2998,0.96161,5.996,0.95915,2.3984,0.95903
0.2999,0.9616,5.998,0.95934,2.3992,0.95912
0.3,0.96158,6,0.95953,2.4,0.95922
0.3001,0.96157,6.002,0.95972,2.4008,0.95932
0.3002,0.96155,6.004,0.95991,2.4016,0.95942
0.3003,0.96154,6.006,0.9601,2.4024,0.95952
0.3004,0.96152,6.008,0.9603,2.4032,0.95962
0.3005,0.96151,6.01,0.96049,2.404,0.95972
0.3006,0.9615,6.012,0.96069,2.4048,0.95982
0.3007,0.96148,6.014,0.9609,2.4056,0.95992
0.3008,0.96147,6.016,0.9611,2.4064,0.96002
0.3009,0.96145,6.018,0.9613,2.4072,0.96012
0.301,0.96144,6.02,0.96151,2.408,0.96022
0.3011,0.96142,6.022,0.96171,2.4088,0.96032
0.3012,0.96141,6.024,0.96192,2.4096,0.96043
0.3013,0.96139,6.026,0.96213,2.4104,0.96053
0.3014,0.96138,6.028,0.96234,2.4112,0.96063
0.3015,0.96136,6.03,0.96254,2.412,0.96074
0.3016,0.96135,6.032,0.96275,2.4128,0.96084
0.3017,0.96133,6.034,0.96297,2.4136,0.96095
0.3018,0.96132,6.036,0.96318,2.4144,0.96106
0.3019,0.96131,6.038,0.96339,2.4152,0.96116
0.302,0.96129,6.04,0.9636,2.416,0.96127
0.3021,0.96128,6.042,0.96381,2.4168,0.96137
0.3022,0.96126,6.044,0.96402,2.4176,0.96148
0.3023,0.96125,6.046,0.96424,2.4184,0.96159
0.3024,0.96123,6.048,0.96445,2.4192,0.96169
0.3025,0.96122,6.05,0.96466,2.42,0.9618
0.3026,0.9612,6.052,0.96488,2.4208,0.96191
0.3027,0.96119,6.054,0.96509,2.4216,0.96202
0.3028,0.96117,6.056,0.96531,2.4224,0.96212
0.3029,0.96116,6.058,0.96552,2.4232,0.96223
0.303,0.96114,6.06,0.96574,2.424,0.96234
0.3031,0.96113,6.062,0.96595,2.4248,0.96245
0.3032,0.96112,6.064,0.96617,2.4256,0.96255
0.3033,0.9611,6.066,0.96639,2.4264,0.96266
0.3034,0.96109,6.068,0.96661,2.4272,0.96277
0.3035,0.96107,6.07,0.96683,2.428,0.96288
0.3036,0.96106,6.072,0.96705,2.4288,0.96299
0.3037,0.96104,6.074,0.96727,2.4296,0.9631
0.3038,0.96103,6.076,0.9675,2.4304,0.9632
0.3039,0.96101,6.078,0.96772,2.4312,0.96331
0.304,0.961,6.08,0.96794,2.432,0.96342
0.3041,0.96098,6.082,0.96817,2.4328,0.96353
0.3042,0.96097,6.084,0.96839,2.4336,0.96364
0.3043,0.96096,6.086,0.96862,2.4344,0.96375
0.3044,0.96094,6.088,0.96884,2.4352,0.96386
0.3045,0.96093,6.09,0.96907,2.436,0.96397
0.3046,0.96091,6.092,0.9693,2.4368,0.96408
0.3047,0.9609,6.094,0.96952,2.4376,0.96419
0.3048,0.96088,6.096,0.96974,2.4384,0.9643
0.3049,0.96087,6.098,0.96996,2.4392,0.96441
0.305,0.96085,6.1,0.97018,2.44,0.96452
0.3051,0.96084,6.102,0.9704,2.4408,0.96463
0.3052,0.96082,6.104,0.97062,2.4416,0.96474
0.3053,0.96081,6.106,0.97084,2.4424,0.96485
0.3054,0.96079,6.108,0.97105,2.4432,0.96497
0.3055,0.96078,6.11,0.97127,2.444,0.96508
0.3056,0.96077,6.112,0.97148,2.4448,0.96519
0.3057,0.96075,6.114,0.97169,2.4456,0.9653
0.3058,0.96074,6.116,0.97191,2.4464,0.96541
0.3059,0.96072,6.118,0.97212,2.4472,0.96553
0.306,0.96071,6.12,0.97233,2.448,0.96564
0.3061,0.96069,6.122,0.97254,2.4488,0.96575
0.3062,0.96068,6.124,0.97275,2.4496,0.96587
0.3063,0.96066,6.126,0.97296,2.4504,0.96598
0.3064,0.96065,6.128,0.97317,2.4512,0.96609
0.3065,0.96063,6.13,0.97337,2.452,0.96621
0.3066,0.96062,6.132,0.97358,2.4528,0.96632
0.3067,0.9606,6.134,0.97378,2.4536,0.96643
0.3068,0.96059,6.136,0.97398,2.4544,0.96655
0.3069,0.96058,6.138,0.97418,2.4552,0.96666
0.307,0.96056,6.14,0.97438,2.456,0.96678
0.3071,0.96055,6.142,0.97458,2.4568,0.9669
0.3072,0.96053,6.144,0.97478,2.4576,0.96701
0.3073,0.96052,6.146,0.97498,2.4584,0.96713
0.3074,0.9605,6.148,0.97518,2.4592,0.96724
0.3075,0.96049,6.15,0.97538,2.46,0.96736
0.3076,0.96047,6.152,0.97557,2.4608,0.96748
0.3077,0.96046,6.154,0.97577,2.4616,0.96759
0.3078,0.96044,6.156,0.97596,2.4624,0.96771
0.3079,0.96043,6.158,0.97615,2.4632,0.96783
0.308,0.96041,6.16,0.97635,2.464,0.96795
0.3081,0.9604,6.162,0.97654,2.4648,0.96807
0.3082,0.96039,6.164,0.97673,2.4656,0.96818
0.3083,0.96037,6.166,0.97692,2.4664,0.9683
0.3084,0.96036,6.168,0.9771,2.4672,0.96842
0.3085,0.96034,6.17,0.97729,2.468,0.96854
0.3086,0.96033,6.172,0.97747,2.4688,0.96866
0.3087,0.96031,6.174,0.97765,2.4696,0.96878
0.3088,0.9603,6.176,0.97782,2.4704,0.9689
0.3089,0.96028,6.178,0.978,2.4712,0.96903
0.309,0.96027,6.18,0.97817,2.472,0.96915
0.3091,0.96025,6.182,0.97834,2.4728,0.96927
0.3092,0.96024,6.184,0.97851,2.4736,0.96939
0.3093,0.96022,6.186,0.97868,2.4744,0.96951
0.3094,0.96021,6.188,0.97884,2.4752,0.96963
0.3095,0.9602,6.19,0.979,2.476,0.96975
0.3096,0.96018,6.192,0.97916,2.4768,0.96987
0.3097,0.96017,6.194,0.97932,2.4776,0.96998
0.3098,0.96015,6.196,0.97947,2.4784,0.9701
0.3099,0.96014,6.198,0.97962,2.4792,0.97022
0.31,0.96012,6.2,0.97977,2.48,0.97034
0.3101,0.96011,6.202,0.97992,2.4808,0.97046
0.3102,0.96009,6.204,0.98006,2.4816,0.97058
0.3103,0.96008,6.206,0.98021,2.4824,0.9707
0.3104,0.96006,6.208,0.98035,,
0.3105,0.96005,6.21,0.98049,,
0.3106,0.96003,6.212,0.98062,,
0.3107,0.96002,6.214,0.98075,,
0.3108,0.96001,6.216,0.98088,,
0.3109,0.95999,6.218,0.98101,,
0.311,0.95998,6.22,0.98113,,
0.3111,0.95996,6.222,0.98126,,
0.3112,0.95995,6.224,0.98138,,
0.3113,0.95993,6.226,0.98149,,
0.3114,0.95992,6.228,0.98161,,
0.3115,0.9599,6.23,0.98172,,
0.3116,0.95989,6.232,0.98183,,
0.3117,0.95987,6.234,0.98194,,
0.3118,0.95986,6.236,0.98204,,
0.3119,0.95985,6.238,0.98214,,
0.312,0.95983,6.24,0.98224,,
0.3121,0.95982,6.242,0.98234,,
0.3122,0.9598,6.244,0.98244,,
0.3123,0.95979,6.246,0.98253,,
0.3124,0.95977,6.248,0.98262,,
0.3125,0.95976,6.25,0.9827,,
0.3126,0.95974,6.252,0.98279,,
0.3127,0.95973,6.254,0.98287,,
0.3128,0.95972,6.256,0.98294,,
0.3129,0.9597,6.258,0.98302,,
0.313,0.95969,6.26,0.98309,,
0.3131,0.95967,6.262,0.98316,,
0.3132,0.95966,6.264,0.98322,,
0.3133,0.95964,6.266,0.98328,,
0.3134,0.95963,6.268,0.98334,,
0.3135,0.95961,6.27,0.9834,,
0.3136,0.9596,6.272,0.98345,,
0.3137,0.95959,6.274,0.9835,,
0.3138,0.95957,6.276,0.98355,,
0.3139,0.95956,6.278,0.98359,,
0.314,0.95954,6.28,0.98364,,
0.3141,0.95953,6.282,0.98367,,
0.3142,0.95951,6.284,0.98371,,
0.3143,0.9595,6.286,0.98374,,
0.3144,0.95949,6.288,0.98377,,
0.3145,0.95947,6.29,0.98379,,
0.3146,0.95946,6.292,0.98382,,
0.3147,0.95944,6.294,0.98384,,
0.3148,0.95943,6.296,0.98386,,
0.3149,0.95941,6.298,0.98387,,
0.315,0.9594,6.3,0.98389,,
0.3151,0.95939,6.302,0.98389,,
0.3152,0.95937,6.304,0.9839,,
0.3153,0.95936,6.306,0.9839,,
0.3154,0.95934,6.308,0.9839,,
0.3155,0.95933,6.31,0.9839,,
0.3156,0.95931,6.312,0.98389,,
0.3157,0.9593,6.314,0.98388,,
0.3158,0.95929,6.316,0.98387,,
0.3159,0.95927,6.318,0.98385,,
0.316,0.95926,6.32,0.98383,,
0.3161,0.95924,6.322,0.98381,,
0.3162,0.95923,6.324,0.98378,,
0.3163,0.95922,6.326,0.98375,,
0.3164,0.9592,6.328,0.98372,,
0.3165,0.95919,6.33,0.98369,,
0.3166,0.95917,6.332,0.98365,,
0.3167,0.95916,6.334,0.98361,,
0.3168,0.95914,6.336,0.98357,,
0.3169,0.95913,6.338,0.98352,,
0.317,0.95912,6.34,0.98347,,
0.3171,0.9591,6.342,0.98341,,
0.3172,0.95909,6.344,0.98336,,
0.3173,0.95907,6.346,0.9833,,
0.3174,0.95906,6.348,0.98324,,
0.3175,0.95905,6.35,0.98317,,
0.3176,0.95903,6.352,0.9831,,
0.3177,0.95902,6.354,0.98303,,
0.3178,0.959,6.356,0.98296,,
0.3179,0.95899,6.358,0.98289,,
0.318,0.95898,6.36,0.98281,,
0.3181,0.95896,6.362,0.98273,,
0.3182,0.95895,6.364,0.98264,,
0.3183,0.95893,6.366,0.98255,,
0.3184,0.95892,6.368,0.98246,,
0.3185,0.95891,6.37,0.98237,,
0.3186,0.95889,6.372,0.98227,,
0.3187,0.95888,6.374,0.98217,,
0.3188,0.95886,6.376,0.98207,,
0.3189,0.95885,6.378,0.98197,,
0.319,0.95884,6.38,0.98186,,
0.3191,0.95882,6.382,0.98175,,
0.3192,0.95881,6.384,0.98164,,
0.3193,0.95879,6.386,0.98153,,
0.3194,0.95878,6.388,0.98141,,
0.3195,0.95877,6.39,0.98129,,
0.3196,0.95875,6.392,0.98117,,
0.3197,0.95874,6.394,0.98105,,
0.3198,0.95872,6.396,0.98092,,
0.3199,0.95871,6.398,0.98079,,
0.32,0.9587,6.4,0.98066,,
0.3201,0.95868,6.402,0.98053,,
0.3202,0.95867,6.404,0.98039,,
0.3203,0.95866,6.406,0.98025,,
0.3204,0.95864,6.408,0.98011,,
0.3205,0.95863,6.41,0.97997,,
0.3206,0.95861,6.412,0.97982,,
0.3207,0.9586,6.414,0.97967,,
0.3208,0.95859,6.416,0.97952,,
0.3209,0.95857,6.418,0.97937,,
0.321,0.95856,6.42,0.97922,,
0.3211,0.95854,6.422,0.97906,,
0.3212,0.95853,6.424,0.9789,,
0.3213,0.95852,6.426,0.97874,,
0.3214,0.9585,6.428,0.97857,,
0.3215,0.95849,6.43,0.97841,,
0.3216,0.95848,6.432,0.97824,,
0.3217,0.95846,6.434,0.97807,,
0.3218,0.95845,6.436,0.9779,,
0.3219,0.95843,6.438,0.97772,,
0.322,0.95842,6.44,0.97754,,
0.3221,0.95841,6.442,0.97736,,
0.3222,0.95839,6.444,0.97718,,
0.3223,0.95838,6.446,0.97699,,
0.3224,0.95837,6.448,0.97681,,
0.3225,0.95835,6.45,0.97662,,
0.3226,0.95834,6.452,0.97643,,
0.3227,0.95832,6.454,0.97624,,
0.3228,0.95831,6.456,0.97605,,
0.3229,0.9583,6.458,0.97586,,
0.323,0.95828,6.46,0.97566,,
0.3231,0.95827,6.462,0.97547,,
0.3232,0.95826,6.464,0.97528,,
0.3233,0.95824,6.466,0.97508,,
0.3234,0.95823,6.468,0.97489,,
0.3235,0.95822,6.47,0.97469,,
0.3236,0.9582,6.472,0.97449,,
0.3237,0.95819,6.474,0.97429,,
0.3238,0.95817,6.476,0.97409,,
0.3239,0.95816,6.478,0.97389,,
0.324,0.95815,6.48,0.97369,,
0.3241,0.95813,6.482,0.97349,,
0.3242,0.95812,6.484,0.97329,,
0.3243,0.95811,6.486,0.97308,,
0.3244,0.95809,6.488,0.97288,,
0.3245,0.95808,6.49,0.97267,,
0.3246,0.95807,6.492,0.97246,,
0.3247,0.95805,6.494,0.97225,,
0.3248,0.95804,6.496,0.97204,,
0.3249,0.95802,6.498,0.97183,,
0.325,0.95801,6.5,0.97162,,
0.3251,0.958,6.502,0.97141,,
0.3252,0.95798,6.504,0.9712,,
0.3253,0.95797,6.506,0.97098,,
0.3254,0.95796,6.508,0.97077,,
0.3255,0.95794,6.51,0.97056,,
0.3256,0.95793,6.512,0.97034,,
0.3257,0.95792,6.514,0.97013,,
0.3258,0.9579,6.516,0.96991,,
0.3259,0.95789,6.518,0.9697,,
0.326,0.95788,6.52,0.96948,,
0.3261,0.95786,6.522,0.96926,,
0.3262,0.95785,6.524,0.96904,,
0.3263,0.95784,6.526,0.96882,,
0.3264,0.95782,6.528,0.9686,,
0.3265,0.95781,6.53,0.96838,,
0.3266,0.9578,6.532,0.96817,,
0.3267,0.95778,6.534,0.96795,,
0.3268,0.95777,6.536,0.96773,,
0.3269,0.95776,6.538,0.96752,,
0.327,0.95774,6.54,0.9673,,
0.3271,0.95773,6.542,0.96709,,
0.3272,0.95772,6.544,0.96687,,
0.3273,0.9577,6.546,0.96666,,
0.3274,0.95769,6.548,0.96645,,
0.3275,0.95767,6.55,0.96624,,
0.3276,0.95766,6.552,0.96603,,
0.3277,0.95765,6.554,0.96581,,
0.3278,0.95763,6.556,0.9656,,
0.3279,0.95762,6.558,0.96539,,
0.328,0.95761,6.56,0.96518,,
0.3281,0.95759,6.562,0.96498,,
0.3282,0.95758,6.564,0.96477,,
0.3283,0.95757,6.566,0.96456,,
0.3284,0.95755,6.568,0.96435,,
0.3285,0.95754,6.57,0.96415,,
0.3286,0.95753,6.572,0.96394,,
0.3287,0.95751,6.574,0.96374,,
0.3288,0.9575,6.576,0.96353,,
0.3289,0.95749,6.578,0.96333,,
0.329,0.95747,6.58,0.96313,,
0.3291,0.95746,6.582,0.96292,,
0.3292,0.95745,6.584,0.96272,,
0.3293,0.95744,6.586,0.96252,,
0.3294,0.95742,6.588,0.96233,,
0.3295,0.95741,6.59,0.96213,,
0.3296,0.9574,6.592,0.96194,,
0.3297,0.95738,6.594,0.96174,,
0.3298,0.95737,6.596,0.96154,,
0.3299,0.95736,6.598,0.96135,,
0.33,0.95734,6.6,0.96115,,
0.3301,0.95733,6.602,0.96095,,
0.3302,0.95732,6.604,0.96076,,
0.3303,0.9573,6.606,0.96057,,
0.3304,0.95729,6.608,0.96037,,
0.3305,0.95728,6.61,0.96019,,
0.3306,0.95726,6.612,0.96,,
0.3307,0.95725,6.614,0.95981,,
0.3308,0.95724,6.616,0.95963,,
0.3309,0.95722,6.618,0.95945,,
0.331,0.95721,6.62,0.95928,,
0.3311,0.9572,6.622,0.9591,,
0.3312,0.95718,6.624,0.95893,,
0.3313,0.95717,6.626,0.95876,,
0.3314,0.95716,6.628,0.95859,,
0.3315,0.95714,6.63,0.95842,,
0.3316,0.95713,6.632,0.95826,,
0.3317,0.95712,6.634,0.9581,,
0.3318,0.95711,6.636,0.95794,,
0.3319,0.95709,6.638,0.95778,,
0.332,0.95708,6.64,0.95762,,
0.3321,0.95707,6.642,0.95747,,
0.3322,0.95705,6.644,0.95732,,
0.3323,0.95704,6.646,0.95717,,
0.3324,0.95703,6.648,0.95702,,
0.3325,0.95701,6.65,0.95688,,
0.3326,0.957,6.652,0.95674,,
0.3327,0.95699,,,,
0.3328,0.95697,,,,
0.3329,0.95696,,,,
0.333,0.95695,,,,
0.3331,0.95694,,,,
0.3332,0.95692,,,,
0.3333,0.95691,,,,
0.3334,0.9569,,,,
0.3335,0.95688,,,,
0.3336,0.95687,,,,
0.3337,0.95686,,,,
0.3338,0.95684,,,,
0.3339,0.95683,,,,
0.334,0.95682,,,,
0.3341,0.95681,,,,
0.3342,0.95679,,,,
0.3343,0.95678,,,,
0.3344,0.95677,,,,
0.3345,0.95675,,,,
0.3346,0.95674,,,,
0.3347,0.95673,,,,
0.3348,0.95671,,,,
0.3349,0.9567,,,,
0.335,0.95669,,,,
0.3351,0.95668,,,,
0.3352,0.95666,,,,
0.3353,0.95665,,,,
0.3354,0.95664,,,,
0.3355,0.95662,,,,
0.3356,0.95661,,,,
0.3357,0.9566,,,,
0.3358,0.95659,,,,
0.3359,0.95657,,,,
0.336,0.95656,,,,
0.3361,0.95655,,,,
0.3362,0.95653,,,,
0.3363,0.95652,,,,
0.3364,0.95651,,,,
0.3365,0.9565,,,,
0.3366,0.95648,,,,
0.3367,0.95647,,,,
0.3368,0.95646,,,,
0.3369,0.95644,,,,
0.337,0.95643,,,,
0.3371,0.95642,,,,
0.3372,0.95641,,,,
0.3373,0.95639,,,,
0.3374,0.95638,,,,
0.3375,0.95637,,,,
0.3376,0.95636,,,,
0.3377,0.95634,,,,
0.3378,0.95633,,,,
0.3379,0.95632,,,,
0.338,0.9563,,,,
0.3381,0.95629,,,,
0.3382,0.95628,,,,
0.3383,0.95627,,,,
0.3384,0.95625,,,,
0.3385,0.95624,,,,
0.3386,0.95623,,,,
0.3387,0.95621,,,,
0.3388,0.9562,,,,
0.3389,0.95619,,,,
0.339,0.95618,,,,
0.3391,0.95616,,,,
0.3392,0.95615,,,,
0.3393,0.95614,,,,
0.3394,0.95613,,,,
0.3395,0.95611,,,,
0.3396,0.9561,,,,
0.3397,0.95609,,,,
0.3398,0.95608,,,,
0.3399,0.95606,,,,
0.34,0.95605,,,,
0.3401,0.95604,,,,
0.3402,0.95603,,,,
0.3403,0.95601,,,,
0.3404,0.956,,,,
0.3405,0.95599,,,,
0.3406,0.95597,,,,
0.3407,0.95596,,,,
0.3408,0.95595,,,,
0.3409,0.95594,,,,
0.341,0.95592,,,,
0.3411,0.95591,,,,
0.3412,0.9559,,,,
0.3413,0.95589,,,,
0.3414,0.95587,,,,
0.3415,0.95586,,,,
0.3416,0.95585,,,,
0.3417,0.95584,,,,
0.3418,0.95582,,,,
0.3419,0.95581,,,,
0.342,0.9558,,,,
0.3421,0.95579,,,,
0.3422,0.95577,,,,
0.3423,0.95576,,,,
0.3424,0.95575,,,,
0.3425,0.95574,,,,
0.3426,0.95572,,,,
0.3427,0.95571,,,,
0.3428,0.9557,,,,
0.3429,0.95569,,,,
0.343,0.95567,,,,
0.3431,0.95566,,,,
0.3432,0.95565,,,,
0.3433,0.95564,,,,
0.3434,0.95562,,,,
0.3435,0.95561,,,,
0.3436,0.9556,,,,
0.3437,0.95559,,,,
0.3438,0.95557,,,,
0.3439,0.95556,,,,
0.344,0.95555,,,,
0.3441,0.95554,,,,
0.3442,0.95552,,,,
0.3443,0.95551,,,,
0.3444,0.9555,,,,
0.3445,0.95549,,,,
0.3446,0.95548,,,,
0.3447,0.95546,,,,
0.3448,0.95545,,,,
0.3449,0.95544,,,,
0.345,0.95543,,,,
0.3451,0.95541,,,,
0.3452,0.9554,,,,
0.3453,0.95539,,,,
0.3454,0.95538,,,,
0.3455,0.95536,,,,
0.3456,0.95535,,,,
0.3457,0.95534,,,,
0.3458,0.95533,,,,
0.3459,0.95532,,,,
0.346,0.9553,,,,
0.3461,0.95529,,,,
0.3462,0.95528,,,,
0.3463,0.95527,,,,
0.3464,0.95525,,,,
0.3465,0.95524,,,,
0.3466,0.95523,,,,
0.3467,0.95522,,,,
0.3468,0.9552,,,,
0.3469,0.95519,,,,
0.347,0.95518,,,,
0.3471,0.95517,,,,
0.3472,0.95516,,,,
0.3473,0.95514,,,,
0.3474,0.95513,,,,
0.3475,0.95512,,,,
0.3476,0.95511,,,,
0.3477,0.95509,,,,
0.3478,0.95508,,,,
0.3479,0.95507,,,,
0.348,0.95506,,,,
0.3481,0.95505,,,,
0.3482,0.95503,,,,
0.3483,0.95502,,,,
0.3484,0.95501,,,,
0.3485,0.955,,,,
0.3486,0.95499,,,,
0.3487,0.95497,,,,
0.3488,0.95496,,,,
0.3489,0.95495,,,,
0.349,0.95494,,,,
0.3491,0.95492,,,,
0.3492,0.95491,,,,
0.3493,0.9549,,,,
0.3494,0.95489,,,,
0.3495,0.95488,,,,
0.3496,0.95486,,,,
0.3497,0.95485,,,,
0.3498,0.95484,,,,
0.3499,0.95483,,,,
0.35,0.95482,,,,
0.3501,0.9548,,,,
0.3502,0.95479,,,,
0.3503,0.95478,,,,
0.3504,0.95477,,,,
0.3505,0.95476,,,,
0.3506,0.95474,,,,
0.3507,0.95473,,,,
0.3508,0.95472,,,,
0.3509,0.95471,,,,
0.351,0.9547,,,,
0.3511,0.95468,,,,
0.3512,0.95467,,,,
0.3513,0.95466,,,,
0.3514,0.95465,,,,
0.3515,0.95464,,,,
0.3516,0.95462,,,,
0.3517,0.95461,,,,
0.3518,0.9546,,,,
0.3519,0.95459,,,,
0.352,0.95458,,,,
0.3521,0.95456,,,,
0.3522,0.95455,,,,
0.3523,0.95454,,,,
0.3524,0.95453,,,,
0.3525,0.95452,,,,
0.3526,0.9545,,,,
0.3527,0.95449,,,,
0.3528,0.95448,,,,
0.3529,0.95447,,,,
0.353,0.95446,,,,
0.3531,0.95445,,,,
0.3532,0.95443,,,,
0.3533,0.95442,,,,
0.3534,0.95441,,,,
0.3535,0.9544,,,,
0.3536,0.95439,,,,
0.3537,0.95437,,,,
0.3538,0.95436,,,,
0.3539,0.95435,,,,
0.354,0.95434,,,,
0.3541,0.95433,,,,
0.3542,0.95432,,,,
0.3543,0.9543,,,,
0.3544,0.95429,,,,
0.3545,0.95428,,,,
0.3546,0.95427,,,,
0.3547,0.95426,,,,
0.3548,0.95424,,,,
0.3549,0.95423,,,,
0.355,0.95422,,,,
0.3551,0.95421,,,,
0.3552,0.9542,,,,
0.3553,0.95419,,,,
0.3554,0.95417,,,,
0.3555,0.95416,,,,
0.3556,0.95415,,,,
0.3557,0.95414,,,,
0.3558,0.95413,,,,
0.3559,0.95412,,,,
0.356,0.9541,,,,
0.3561,0.95409,,,,
0.3562,0.95408,,,,
0.3563,0.95407,,,,
0.3564,0.95406,,,,
0.3565,0.95405,,,,
0.3566,0.95403,,,,
0.3567,0.95402,,,,
0.3568,0.95401,,,,
0.3569,0.954,,,,
0.357,0.95399,,,,
0.3571,0.95398,,,,
0.3572,0.95396,,,,
0.3573,0.95395,,,,
0.3574,0.95394,,,,
0.3575,0.95393,,,,
0.3576,0.95392,,,,
0.3577,0.95391,,,,
0.3578,0.95389,,,,
0.3579,0.95388,,,,
0.358,0.95387,,,,
0.3581,0.95386,,,,
0.3582,0.95385,,,,
0.3583,0.95384,,,,
0.3584,0.95382,,,,
0.3585,0.95381,,,,
0.3586,0.9538,,,,
0.3587,0.95379,,,,
0.3588,0.95378,,,,
0.3589,0.95377,,,,
0.359,0.95376,,,,
0.3591,0.95374,,,,
0.3592,0.95373,,,,
0.3593,0.95372,,,,
0.3594,0.95371,,,,
0.3595,0.9537,,,,
0.3596,0.95369,,,,
0.3597,0.95368,,,,
0.3598,0.95366,,,,
0.3599,0.95365,,,,
0.36,0.95364,,,,
0.3601,0.95363,,,,
0.3602,0.95362,,,,
0.3603,0.95361,,,,
0.3604,0.9536,,,,
0.3605,0.95358,,,,
0.3606,0.95357,,,,
0.3607,0.95356,,,,
0.3608,0.95355,,,,
0.3609,0.95354,,,,
0.361,0.95353,,,,
0.3611,0.95352,,,,
0.3612,0.9535,,,,
0.3613,0.95349,,,,
0.3614,0.95348,,,,
0.3615,0.95347,,,,
0.3616,0.95346,,,,
0.3617,0.95345,,,,
0.3618,0.95344,,,,
0.3619,0.95342,,,,
0.362,0.95341,,,,
0.3621,0.9534,,,,
0.3622,0.95339,,,,
0.3623,0.95338,,,,
0.3624,0.95337,,,,
0.3625,0.95336,,,,
0.3626,0.95335,,,,
0.3627,0.95333,,,,
0.3628,0.95332,,,,
0.3629,0.95331,,,,
0.363,0.9533,,,,
0.3631,0.95329,,,,
0.3632,0.95328,,,,
0.3633,0.95327,,,,
0.3634,0.95326,,,,
0.3635,0.95324,,,,
0.3636,0.95323,,,,
0.3637,0.95322,,,,
0.3638,0.95321,,,,
0.3639,0.9532,,,,
0.364,0.95319,,,,
0.3641,0.95318,,,,
0.3642,0.95317,,,,
0.3643,0.95315,,,,
0.3644,0.95314,,,,
0.3645,0.95313,,,,
0.3646,0.95312,,,,
0.3647,0.95311,,,,
0.3648,0.9531,,,,
0.3649,0.95309,,,,
0.365,0.95308,,,,
0.3651,0.95307,,,,
0.3652,0.95305,,,,
0.3653,0.95304,,,,
0.3654,0.95303,,,,
0.3655,0.95302,,,,
0.3656,0.95301,,,,
0.3657,0.953,,,,
0.3658,0.95299,,,,
0.3659,0.95298,,,,
0.366,0.95297,,,,
0.3661,0.95296,,,,
0.3662,0.95294,,,,
0.3663,0.95293,,,,
0.3664,0.95292,,,,
0.3665,0.95291,,,,
0.3666,0.9529,,,,
0.3667,0.95289,,,,
0.3668,0.95288,,,,
0.3669,0.95287,,,,
0.367,0.95286,,,,
0.3671,0.95285,,,,
0.3672,0.95283,,,,
0.3673,0.95282,,,,
0.3674,0.95281,,,,
0.3675,0.9528,,,,
0.3676,0.95279,,,,
0.3677,0.95278,,,,
0.3678,0.95277,,,,
0.3679,0.95276,,,,
0.368,0.95275,,,,
0.3681,0.95274,,,,
0.3682,0.95273,,,,
0.3683,0.95271,,,,
0.3684,0.9527,,,,
0.3685,0.95269,,,,
0.3686,0.95268,,,,
0.3687,0.95267,,,,
0.3688,0.95266,,,,
0.3689,0.95265,,,,
0.369,0.95264,,,,
0.3691,0.95263,,,,
0.3692,0.95262,,,,
0.3693,0.95261,,,,
0.3694,0.9526,,,,
0.3695,0.95258,,,,
0.3696,0.95257,,,,
0.3697,0.95256,,,,
0.3698,0.95255,,,,
0.3699,0.95254,,,,
0.37,0.95253,,,,
0.3701,0.95252,,,,
0.3702,0.95251,,,,
0.3703,0.9525,,,,
0.3704,0.95249,,,,
0.3705,0.95248,,,,
0.3706,0.95247,,,,
0.3707,0.95246,,,,
0.3708,0.95244,,,,
0.3709,0.95243,,,,
0.371,0.95242,,,,
0.3711,0.95241,,,,
0.3712,0.9524,,,,
0.3713,0.95239,,,,
0.3714,0.95238,,,,
0.3715,0.95237,,,,
0.3716,0.95236,,,,
0.3717,0.95235,,,,
0.3718,0.95234,,,,
0.3719,0.95233,,,,
0.372,0.95232,,,,
0.3721,0.95231,,,,
0.3722,0.9523,,,,
0.3723,0.95229,,,,
0.3724,0.95227,,,,
0.3725,0.95226,,,,
0.3726,0.95225,,,,
0.3727,0.95224,,,,
0.3728,0.95223,,,,
0.3729,0.95222,,,,
0.373,0.95221,,,,
0.3731,0.9522,,,,
0.3732,0.95219,,,,
0.3733,0.95218,,,,
0.3734,0.95217,,,,
0.3735,0.95216,,,,
0.3736,0.95215,,,,
0.3737,0.95214,,,,
0.3738,0.95213,,,,
0.3739,0.95212,,,,
0.374,0.95211,,,,
0.3741,0.9521,,,,
0.3742,0.95209,,,,
0.3743,0.95208,,,,
0.3744,0.95207,,,,
0.3745,0.95205,,,,
0.3746,0.95204,,,,
0.3747,0.95203,,,,
0.3748,0.95202,,,,
0.3749,0.95201,,,,
0.375,0.952,,,,
0.3751,0.95199,,,,
0.3752,0.95198,,,,
0.3753,0.95197,,,,
0.3754,0.95196,,,,
0.3755,0.95195,,,,
0.3756,0.95194,,,,
0.3757,0.95193,,,,
0.3758,0.95192,,,,
0.3759,0.95191,,,,
0.376,0.9519,,,,
0.3761,0.95189,,,,
0.3762,0.95188,,,,
0.3763,0.95187,,,,
0.3764,0.95186,,,,
0.3765,0.95185,,,,
0.3766,0.95184,,,,
0.3767,0.95183,,,,
0.3768,0.95182,,,,
0.3769,0.95181,,,,
0.377,0.9518,,,,
0.3771,0.95179,,,,
0.3772,0.95178,,,,
0.3773,0.95177,,,,
0.3774,0.95176,,,,
0.3775,0.95175,,,,
0.3776,0.95174,,,,
0.3777,0.95173,,,,
0.3778,0.95172,,,,
0.3779,0.95171,,,,
0.378,0.9517,,,,
0.3781,0.95169,,,,
0.3782,0.95168,,,,
0.3783,0.95167,,,,
0.3784,0.95166,,,,
0.3785,0.95165,,,,
0.3786,0.95164,,,,
0.3787,0.95163,,,,
0.3788,0.95162,,,,
0.3789,0.95161,,,,
0.379,0.9516,,,,
0.3791,0.95159,,,,
0.3792,0.95158,,,,
0.3793,0.95157,,,,
0.3794,0.95156,,,,
0.3795,0.95155,,,,
0.3796,0.95154,,,,
0.3797,0.95153,,,,
0.3798,0.95152,,,,
0.3799,0.95151,,,,
0.38,0.9515,,,,
0.3801,0.95149,,,,
0.3802,0.95148,,,,
0.3803,0.95147,,,,
0.3804,0.95146,,,,
0.3805,0.95145,,,,
0.3806,0.95144,,,,
0.3807,0.95143,,,,
0.3808,0.95142,,,,
0.3809,0.95141,,,,
0.381,0.9514,,,,
0.3811,0.95139,,,,
0.3812,0.95138,,,,
0.3813,0.95137,,,,
0.3814,0.95136,,,,
0.3815,0.95135,,,,
0.3816,0.95134,,,,
0.3817,0.95133,,,,
0.3818,0.95132,,,,
0.3819,0.95131,,,,
0.382,0.9513,,,,
0.3821,0.95129,,,,
0.3822,0.95128,,,,
0.3823,0.95127,,,,
0.3824,0.95126,,,,
0.3825,0.95125,,,,
0.3826,0.95124,,,,
0.3827,0.95123,,,,
0.3828,0.95122,,,,
0.3829,0.95121,,,,
0.383,0.9512,,,,
0.3831,0.95119,,,,
0.3832,0.95118,,,,
0.3833,0.95117,,,,
0.3834,0.95116,,,,
0.3835,0.95116,,,,
0.3836,0.95115,,,,
0.3837,0.95114,,,,
0.3838,0.95113,,,,
0.3839,0.95112,,,,
0.384,0.95111,,,,
0.3841,0.9511,,,,
0.3842,0.95109,,,,
0.3843,0.95108,,,,
0.3844,0.95107,,,,
0.3845,0.95106,,,,
0.3846,0.95105,,,,
0.3847,0.95104,,,,
0.3848,0.95103,,,,
0.3849,0.95102,,,,
0.385,0.95101,,,,
0.3851,0.951,,,,
0.3852,0.95099,,,,
0.3853,0.95098,,,,
0.3854,0.95098,,,,
0.3855,0.95097,,,,
0.3856,0.95096,,,,
0.3857,0.95095,,,,
0.3858,0.95094,,,,
0.3859,0.95093,,,,
0.386,0.95092,,,,
0.3861,0.95091,,,,
0.3862,0.9509,,,,
0.3863,0.95089,,,,
0.3864,0.95088,,,,
0.3865,0.95087,,,,
0.3866,0.95086,,,,
0.3867,0.95086,,,,
0.3868,0.95085,,,,
0.3869,0.95084,,,,
0.387,0.95083,,,,
0.3871,0.95082,,,,
0.3872,0.95081,,,,
0.3873,0.9508,,,,
0.3874,0.95079,,,,
0.3875,0.95078,,,,
0.3876,0.95077,,,,
0.3877,0.95076,,,,
0.3878,0.95076,,,,
0.3879,0.95075,,,,
0.388,0.95074,,,,
0.3881,0.95073,,,,
0.3882,0.95072,,,,
0.3883,0.95071,,,,
0.3884,0.9507,,,,
0.3885,0.95069,,,,
0.3886,0.95068,,,,
0.3887,0.95067,,,,
0.3888,0.95067,,,,
0.3889,0.95066,,,,
0.389,0.95065,,,,
0.3891,0.95064,,,,
0.3892,0.95063,,,,
0.3893,0.95062,,,,
0.3894,0.95061,,,,
0.3895,0.9506,,,,
0.3896,0.9506,,,,
0.3897,0.95059,,,,
0.3898,0.95058,,,,
0.3899,0.95057,,,,
0.39,0.95056,,,,
0.3901,0.95055,,,,
0.3902,0.95054,,,,
0.3903,0.95053,,,,
0.3904,0.95053,,,,
0.3905,0.95052,,,,
0.3906,0.95051,,,,
0.3907,0.9505,,,,
0.3908,0.95049,,,,
0.3909,0.95048,,,,
0.391,0.95047,,,,
0.3911,0.95047,,,,
0.3912,0.95046,,,,
0.3913,0.95045,,,,
0.3914,0.95044,,,,
0.3915,0.95043,,,,
0.3916,0.95042,,,,
0.3917,0.95041,,,,
0.3918,0.95041,,,,
0.3919,0.9504,,,,
0.392,0.95039,,,,
0.3921,0.95038,,,,
0.3922,0.95037,,,,
0.3923,0.95036,,,,
0.3924,0.95036,,,,
0.3925,0.95035,,,,
0.3926,0.95034,,,,
0.3927,0.95033,,,,
0.3928,0.95032,,,,
0.3929,0.95031,,,,
0.393,0.95031,,,,
0.3931,0.9503,,,,
0.3932,0.95029,,,,
0.3933,0.95028,,,,
0.3934,0.95027,,,,
0.3935,0.95026,,,,
0.3936,0.95026,,,,
0.3937,0.95025,,,,
0.3938,0.95024,,,,
0.3939,0.95023,,,,
0.394,0.95022,,,,
0.3941,0.95022,,,,
0.3942,0.95021,,,,
0.3943,0.9502,,,,
0.3944,0.95019,,,,
0.3945,0.95018,,,,
0.3946,0.95017,,,,
0.3947,0.95017,,,,
0.3948,0.95016,,,,
0.3949,0.95015,,,,
0.395,0.95014,,,,
0.3951,0.95013,,,,
0.3952,0.95013,,,,
0.3953,0.95012,,,,
0.3954,0.95011,,,,
0.3955,0.9501,,,,
0.3956,0.95009,,,,
0.3957,0.95009,,,,
0.3958,0.95008,,,,
0.3959,0.95007,,,,
0.396,0.95006,,,,
0.3961,0.95006,,,,
0.3962,0.95005,,,,
0.3963,0.95004,,,,
0.3964,0.95003,,,,
0.3965,0.95002,,,,
0.3966,0.95002,,,,
0.3967,0.95001,,,,
0.3968,0.95,,,,
0.3969,0.94999,,,,
0.397,0.94998,,,,
0.3971,0.94998,,,,
0.3972,0.94997,,,,
0.3973,0.94996,,,,
0.3974,0.94995,,,,
0.3975,0.94995,,,,
0.3976,0.94994,,,,
0.3977,0.94993,,,,
0.3978,0.94992,,,,
0.3979,0.94992,,,,
0.398,0.94991,,,,
0.3981,0.9499,,,,
0.3982,0.94989,,,,
0.3983,0.94989,,,,
0.3984,0.94988,,,,
0.3985,0.94987,,,,
0.3986,0.94986,,,,
0.3987,0.94986,,,,
0.3988,0.94985,,,,
0.3989,0.94984,,,,
0.399,0.94983,,,,
0.3991,0.94983,,,,
0.3992,0.94982,,,,
0.3993,0.94981,,,,
0.3994,0.9498,,,,
0.3995,0.9498,,,,
0.3996,0.94979,,,,
0.3997,0.94978,,,,
0.3998,0.94977,,,,
0.3999,0.94977,,,,
0.4,0.94976,,,,
0.4001,0.94975,,,,
0.4002,0.94974,,,,
0.4003,0.94974,,,,
0.4004,0.94973,,,,
0.4005,0.94972,,,,
0.4006,0.94972,,,,
0.4007,0.94971,,,,
0.4008,0.9497,,,,
0.4009,0.94969,,,,
0.401,0.94969,,,,
0.4011,0.94968,,,,
0.4012,0.94967,,,,
0.4013,0.94967,,,,
0.4014,0.94966,,,,
0.4015,0.94965,,,,
0.4016,0.94964,,,,
0.4017,0.94964,,,,
0.4018,0.94963,,,,
0.4019,0.94962,,,,
0.402,0.94962,,,,
0.4021,0.94961,,,,
0.4022,0.9496,,,,
0.4023,0.94959,,,,
0.4024,0.94959,,,,
0.4025,0.94958,,,,
0.4026,0.94957,,,,
0.4027,0.94957,,,,
0.4028,0.94956,,,,
0.4029,0.94955,,,,
0.403,0.94955,,,,
0.4031,0.94954,,,,
0.4032,0.94953,,,,
0.4033,0.94953,,,,
0.4034,0.94952,,,,
0.4035,0.94951,,,,
0.4036,0.9495,,,,
0.4037,0.9495,,,,
0.4038,0.94949,,,,
0.4039,0.94948,,,,
0.404,0.94948,,,,
0.4041,0.94947,,,,
0.4042,0.94946,,,,
0.4043,0.94946,,,,
0.4044,0.94945,,,,
0.4045,0.94944,,,,
0.4046,0.94944,,,,
0.4047,0.94943,,,,
0.4048,0.94942,,,,
0.4049,0.94942,,,,
0.405,0.94941,,,,
0.4051,0.9494,,,,
0.4052,0.9494,,,,
0.4053,0.94939,,,,
0.4054,0.94938,,,,
0.4055,0.94938,,,,
0.4056,0.94937,,,,
0.4057,0.94936,,,,
0.4058,0.94936,,,,
0.4059,0.94935,,,,
0.406,0.94935,,,,
0.4061,0.94934,,,,
0.4062,0.94933,,,,
0.4063,0.94933,,,,
0.4064,0.94932,,,,
0.4065,0.94931,,,,
0.4066,0.94931,,,,
0.4067,0.9493,,,,
0.4068,0.94929,,,,
0.4069,0.94929,,,,
0.407,0.94928,,,,
0.4071,0.94928,,,,
0.4072,0.94927,,,,
0.4073,0.94926,,,,
0.4074,0.94926,,,,
0.4075,0.94925,,,,
0.4076,0.94924,,,,
0.4077,0.94924,,,,
0.4078,0.94923,,,,
0.4079,0.94923,,,,
0.408,0.94922,,,,
0.4081,0.94921,,,,
0.4082,0.94921,,,,
0.4083,0.9492,,,,
0.4084,0.94919,,,,
0.4085,0.94919,,,,
0.4086,0.94918,,,,
0.4087,0.94918,,,,
0.4088,0.94917,,,,
0.4089,0.94916,,,,
0.409,0.94916,,,,
0.4091,0.94915,,,,
0.4092,0.94915,,,,
0.4093,0.94914,,,,
0.4094,0.94913,,,,
0.4095,0.94913,,,,
0.4096,0.94912,,,,
0.4097,0.94912,,,,
0.4098,0.94911,,,,
0.4099,0.9491,,,,
0.41,0.9491,,,,
0.4101,0.94909,,,,
0.4102,0.94909,,,,
0.4103,0.94908,,,,
0.4104,0.94907,,,,
0.4105,0.94907,,,,
0.4106,0.94906,,,,
0.4107,0.94906,,,,
0.4108,0.94905,,,,
0.4109,0.94905,,,,
0.411,0.94904,,,,
0.4111,0.94903,,,,
0.4112,0.94903,,,,
0.4113,0.94902,,,,
0.4114,0.94902,,,,
0.4115,0.94901,,,,
0.4116,0.94901,,,,
0.4117,0.949,,,,
0.4118,0.94899,,,,
0.4119,0.94899,,,,
0.412,0.94898,,,,
0.4121,0.94898,,,,
0.4122,0.94897,,,,
0.4123,0.94897,,,,
0.4124,0.94896,,,,
0.4125,0.94895,,,,
0.4126,0.94895,,,,
0.4127,0.94894,,,,
0.4128,0.94894,,,,
0.4129,0.94893,,,,
0.413,0.94893,,,,
0.4131,0.94892,,,,
0.4132,0.94892,,,,
0.4133,0.94891,,,,
0.4134,0.94891,,,,
0.4135,0.9489,,,,
0.4136,0.94889,,,,
0.4137,0.94889,,,,
0.4138,0.94888,,,,
0.4139,0.94888,,,,
0.414,0.94887,,,,
0.4141,0.94887,,,,
0.4142,0.94886,,,,
0.4143,0.94886,,,,
0.4144,0.94885,,,,
0.4145,0.94885,,,,
0.4146,0.94884,,,,
0.4147,0.94884,,,,
0.4148,0.94883,,,,
0.4149,0.94883,,,,
0.415,0.94882,,,,
0.4151,0.94882,,,,
0.4152,0.94881,,,,
0.4153,0.94881,,,,
0.4154,0.9488,,,,
0.4155,0.9488,,,,
0.4156,0.94879,,,,
0.4157,0.94879,,,,
0.4158,0.94878,,,,
0.4159,0.94877,,,,
0.416,0.94877,,,,
0.4161,0.94876,,,,
0.4162,0.94876,,,,
0.4163,0.94875,,,,
0.4164,0.94875,,,,
0.4165,0.94874,,,,
0.4166,0.94874,,,,
0.4167,0.94873,,,,
0.4168,0.94873,,,,
0.4169,0.94873,,,,
0.417,0.94872,,,,
0.4171,0.94872,,,,
0.4172,0.94871,,,,
0.4173,0.94871,,,,
0.4174,0.9487,,,,
0.4175,0.9487,,,,
0.4176,0.94869,,,,
0.4177,0.94869,,,,
0.4178,0.94868,,,,
0.4179,0.94868,,,,
0.418,0.94867,,,,
0.4181,0.94867,,,,
0.4182,0.94866,,,,
0.4183,0.94866,,,,
0.4184,0.94865,,,,
0.4185,0.94865,,,,
0.4186,0.94864,,,,
0.4187,0.94864,,,,
0.4188,0.94863,,,,
0.4189,0.94863,,,,
0.419,0.94863,,,,
0.4191,0.94862,,,,
0.4192,0.94862,,,,
0.4193,0.94861,,,,
0.4194,0.94861,,,,
0.4195,0.9486,,,,
0.4196,0.9486,,,,
0.4197,0.94859,,,,
0.4198,0.94859,,,,
0.4199,0.94858,,,,
0.42,0.94858,,,,
0.4201,0.94858,,,,
0.4202,0.94857,,,,
0.4203,0.94857,,,,
0.4204,0.94856,,,,
0.4205,0.94856,,,,
0.4206,0.94855,,,,
0.4207,0.94855,,,,
0.4208,0.94854,,,,
0.4209,0.94854,,,,
0.421,0.94854,,,,
0.4211,0.94853,,,,
0.4212,0.94853,,,,
0.4213,0.94852,,,,
0.4214,0.94852,,,,
0.4215,0.94851,,,,
0.4216,0.94851,,,,
0.4217,0.94851,,,,
0.4218,0.9485,,,,
0.4219,0.9485,,,,
0.422,0.94849,,,,
0.4221,0.94849,,,,
0.4222,0.94849,,,,
0.4223,0.94848,,,,
0.4224,0.94848,,,,
0.4225,0.94847,,,,
0.4226,0.94847,,,,
0.4227,0.94846,,,,
0.4228,0.94846,,,,
0.4229,0.94846,,,,
0.423,0.94845,,,,
0.4231,0.94845,,,,
0.4232,0.94844,,,,
0.4233,0.94844,,,,
0.4234,0.94844,,,,
0.4235,0.94843,,,,
0.4236,0.94843,,,,
0.4237,0.94842,,,,
0.4238,0.94842,,,,
0.4239,0.94842,,,,
0.424,0.94841,,,,
0.4241,0.94841,,,,
0.4242,0.94841,,,,
0.4243,0.9484,,,,
0.4244,0.9484,,,,
0.4245,0.94839,,,,
0.4246,0.94839,,,,
0.4247,0.94839,,,,
0.4248,0.94838,,,,
0.4249,0.94838,,,,
0.425,0.94837,,,,
0.4251,0.94837,,,,
0.4252,0.94837,,,,
0.4253,0.94836,,,,
0.4254,0.94836,,,,
0.4255,0.94836,,,,
0.4256,0.94835,,,,
0.4257,0.94835,,,,
0.4258,0.94835,,,,
0.4259,0.94834,,,,
0.426,0.94834,,,,
0.4261,0.94833,,,,
0.4262,0.94833,,,,
0.4263,0.94833,,,,
0.4264,0.94832,,,,
0.4265,0.94832,,,,
0.4266,0.94832,,,,
0.4267,0.94831,,,,
0.4268,0.94831,,,,
0.4269,0.94831,,,,
0.427,0.9483,,,,
0.4271,0.9483,,,,
0.4272,0.9483,,,,
0.4273,0.94829,,,,
0.4274,0.94829,,,,
0.4275,0.94829,,,,
0.4276,0.94828,,,,
0.4277,0.94828,,,,
0.4278,0.94828,,,,
0.4279,0.94827,,,,
0.428,0.94827,,,,
0.4281,0.94827,,,,
0.4282,0.94826,,,,
0.4283,0.94826,,,,
0.4284,0.94826,,,,
0.4285,0.94825,,,,
0.4286,0.94825,,,,
0.4287,0.94825,,,,
0.4288,0.94824,,,,
0.4289,0.94824,,,,
0.429,0.94824,,,,
0.4291,0.94823,,,,
0.4292,0.94823,,,,
0.4293,0.94823,,,,
0.4294,0.94822,,,,
0.4295,0.94822,,,,
0.4296,0.94822,,,,
0.4297,0.94821,,,,
0.4298,0.94821,,,,
0.4299,0.94821,,,,
0.43,0.94821,,,,
0.4301,0.9482,,,,
0.4302,0.9482,,,,
0.4303,0.9482,,,,
0.4304,0.94819,,,,
0.4305,0.94819,,,,
0.4306,0.94819,,,,
0.4307,0.94818,,,,
0.4308,0.94818,,,,
0.4309,0.94818,,,,
0.431,0.94818,,,,
0.4311,0.94817,,,,
0.4312,0.94817,,,,
0.4313,0.94817,,,,
0.4314,0.94816,,,,
0.4315,0.94816,,,,
0.4316,0.94816,,,,
0.4317,0.94816,,,,
0.4318,0.94815,,,,
0.4319,0.94815,,,,
0.432,0.94815,,,,
0.4321,0.94815,,,,
0.4322,0.94814,,,,
0.4323,0.94814,,,,
0.4324,0.94814,,,,
0.4325,0.94813,,,,
0.4326,0.94813,,,,
0.4327,0.94813,,,,
0.4328,0.94813,,,,
0.4329,0.94812,,,,
0.433,0.94812,,,,
0.4331,0.94812,,,,
0.4332,0.94812,,,,
0.4333,0.94811,,,,
0.4334,0.94811,,,,
0.4335,0.94811,,,,
0.4336,0.94811,,,,
0.4337,0.9481,,,,
0.4338,0.9481,,,,
0.4339,0.9481,,,,
0.434,0.9481,,,,
0.4341,0.94809,,,,
0.4342,0.94809,,,,
0.4343,0.94809,,,,
0.4344,0.94809,,,,
0.4345,0.94808,,,,
0.4346,0.94808,,,,
0.4347,0.94808,,,,
0.4348,0.94808,,,,
0.4349,0.94807,,,,
0.435,0.94807,,,,
0.4351,0.94807,,,,
0.4352,0.94807,,,,
0.4353,0.94807,,,,
0.4354,0.94806,,,,
0.4355,0.94806,,,,
0.4356,0.94806,,,,
0.4357,0.94806,,,,
0.4358,0.94805,,,,
0.4359,0.94805,,,,
0.436,0.94805,,,,
0.4361,0.94805,,,,
0.4362,0.94805,,,,
0.4363,0.94804,,,,
0.4364,0.94804,,,,
0.4365,0.94804,,,,
0.4366,0.94804,,,,
0.4367,0.94804,,,,
0.4368,0.94803,,,,
0.4369,0.94803,,,,
0.437,0.94803,,,,
0.4371,0.94803,,,,
0.4372,0.94803,,,,
0.4373,0.94802,,,,
0.4374,0.94802,,,,
0.4375,0.94802,,,,
0.4376,0.94802,,,,
0.4377,0.94802,,,,
0.4378,0.94801,,,,
0.4379,0.94801,,,,
0.438,0.94801,,,,
0.4381,0.94801,,,,
0.4382,0.94801,,,,
0.4383,0.948,,,,
0.4384,0.948,,,,
0.4385,0.948,,,,
0.4386,0.948,,,,
0.4387,0.948,,,,
0.4388,0.948,,,,
0.4389,0.94799,,,,
0.439,0.94799,,,,
0.4391,0.94799,,,,
0.4392,0.94799,,,,
0.4393,0.94799,,,,
0.4394,0.94798,,,,
0.4395,0.94798,,,,
0.4396,0.94798,,,,
0.4397,0.94798,,,,
0.4398,0.94798,,,,
0.4399,0.94798,,,,
0.44,0.94798,,,,
0.4401,0.94797,,,,
0.4402,0.94797,,,,
0.4403,0.94797,,,,
0.4404,0.94797,,,,
0.4405,0.94797,,,,
0.4406,0.94797,,,,
0.4407,0.94796,,,,
0.4408,0.94796,,,,
0.4409,0.94796,,,,
0.441,0.94796,,,,
0.4411,0.94796,,,,
0.4412,0.94796,,,,
0.4413,0.94796,,,,
0.4414,0.94795,,,,
0.4415,0.94795,,,,
0.4416,0.94795,,,,
0.4417,0.94795,,,,
0.4418,0.94795,,,,
0.4419,0.94795,,,,
0.442,0.94795,,,,
0.4421,0.94794,,,,
0.4422,0.94794,,,,
0.4423,0.94794,,,,
0.4424,0.94794,,,,
0.4425,0.94794,,,,
0.4426,0.94794,,,,
0.4427,0.94794,,,,
0.4428,0.94794,,,,
0.4429,0.94793,,,,
0.443,0.94793,,,,
0.4431,0.94793,,,,
0.4432,0.94793,,,,
0.4433,0.94793,,,,
0.4434,0.94793,,,,
0.4435,0.94793,,,,
0.4436,0.94793,,,,
0.4437,0.94793,,,,
0.4438,0.94792,,,,
0.4439,0.94792,,,,
0.444,0.94792,,,,
0.4441,0.94792,,,,
0.4442,0.94792,,,,
0.4443,0.94792,,,,
0.4444,0.94792,,,,
0.4445,0.94792,,,,
0.4446,0.94792,,,,
0.4447,0.94792,,,,
0.4448,0.94791,,,,
0.4449,0.94791,,,,
0.445,0.94791,,,,
0.4451,0.94791,,,,
0.4452,0.94791,,,,
0.4453,0.94791,,,,
0.4454,0.94791,,,,
0.4455,0.94791,,,,
0.4456,0.94791,,,,
0.4457,0.94791,,,,
0.4458,0.94791,,,,
0.4459,0.94791,,,,
0.446,0.9479,,,,
0.4461,0.9479,,,,
0.4462,0.9479,,,,
0.4463,0.9479,,,,
0.4464,0.9479,,,,
0.4465,0.9479,,,,
0.4466,0.9479,,,,
0.4467,0.9479,,,,
0.4468,0.9479,,,,
0.4469,0.9479,,,,
0.447,0.9479,,,,
0.4471,0.9479,,,,
0.4472,0.9479,,,,
0.4473,0.9479,,,,
0.4474,0.9479,,,,
0.4475,0.9479,,,,
0.4476,0.94789,,,,
0.4477,0.94789,,,,
0.4478,0.94789,,,,
0.4479,0.94789,,,,
0.448,0.94789,,,,
0.4481,0.94789,,,,
0.4482,0.94789,,,,
0.4483,0.94789,,,,
0.4484,0.94789,,,,
0.4485,0.94789,,,,
0.4486,0.94789,,,,
0.4487,0.94789,,,,
0.4488,0.94789,,,,
0.4489,0.94789,,,,
0.449,0.94789,,,,
0.4491,0.94789,,,,
0.4492,0.94789,,,,
0.4493,0.94789,,,,
0.4494,0.94789,,,,
0.4495,0.94789,,,,
0.4496,0.94789,,,,
0.4497,0.94789,,,,
0.4498,0.94789,,,,
0.4499,0.94789,,,,
0.45,0.94789,,,,
0.4501,0.94789,,,,
0.4502,0.94789,,,,
0.4503,0.94789,,,,
0.4504,0.94789,,,,
0.4505,0.94789,,,,
0.4506,0.94789,,,,
0.4507,0.94789,,,,
0.4508,0.94789,,,,
0.4509,0.94789,,,,
0.451,0.94789,,,,
0.4511,0.94789,,,,
0.4512,0.94789,,,,
0.4513,0.94789,,,,
0.4514,0.94789,,,,
0.4515,0.94789,,,,
0.4516,0.94789,,,,
0.4517,0.94789,,,,
0.4518,0.94789,,,,
0.4519,0.94789,,,,
0.452,0.94789,,,,
0.4521,0.94789,,,,
0.4522,0.94789,,,,
0.4523,0.94789,,,,
0.4524,0.94789,,,,
0.4525,0.94789,,,,
0.4526,0.94789,,,,
0.4527,0.94789,,,,
0.4528,0.94789,,,,
0.4529,0.94789,,,,
0.453,0.94789,,,,
0.4531,0.94789,,,,
0.4532,0.94789,,,,
0.4533,0.94789,,,,
0.4534,0.94789,,,,
0.4535,0.94789,,,,
0.4536,0.94789,,,,
0.4537,0.94789,,,,
0.4538,0.94789,,,,
0.4539,0.94789,,,,
0.454,0.94789,,,,
0.4541,0.94789,,,,
0.4542,0.94789,,,,
0.4543,0.94789,,,,
0.4544,0.94789,,,,
0.4545,0.94789,,,,
0.4546,0.94789,,,,
0.4547,0.94789,,,,
0.4548,0.94789,,,,
0.4549,0.94789,,,,
0.455,0.94789,,,,
0.4551,0.9479,,,,
0.4552,0.9479,,,,
0.4553,0.9479,,,,
0.4554,0.9479,,,,
0.4555,0.9479,,,,
0.4556,0.9479,,,,
0.4557,0.9479,,,,
0.4558,0.9479,,,,
0.4559,0.9479,,,,
0.456,0.9479,,,,
0.4561,0.9479,,,,
0.4562,0.9479,,,,
0.4563,0.9479,,,,
0.4564,0.9479,,,,
0.4565,0.9479,,,,
0.4566,0.9479,,,,
0.4567,0.94791,,,,
0.4568,0.94791,,,,
0.4569,0.94791,,,,
0.457,0.94791,,,,
0.4571,0.94791,,,,
0.4572,0.94791,,,,
0.4573,0.94791,,,,
0.4574,0.94791,,,,
0.4575,0.94791,,,,
0.4576,0.94791,,,,
0.4577,0.94791,,,,
0.4578,0.94791,,,,
0.4579,0.94792,,,,
0.458,0.94792,,,,
0.4581,0.94792,,,,
0.4582,0.94792,,,,
0.4583,0.94792,,,,
0.4584,0.94792,,,,
0.4585,0.94792,,,,
0.4586,0.94792,,,,
0.4587,0.94792,,,,
0.4588,0.94792,,,,
0.4589,0.94792,,,,
0.459,0.94793,,,,
0.4591,0.94793,,,,
0.4592,0.94793,,,,
0.4593,0.94793,,,,
0.4594,0.94793,,,,
0.4595,0.94793,,,,
0.4596,0.94793,,,,
0.4597,0.94793,,,,
0.4598,0.94793,,,,
0.4599,0.94794,,,,
0.46,0.94794,,,,
0.4601,0.94794,,,,
0.4602,0.94794,,,,
0.4603,0.94794,,,,
0.4604,0.94794,,,,
0.4605,0.94794,,,,
0.4606,0.94794,,,,
0.4607,0.94795,,,,
0.4608,0.94795,,,,
0.4609,0.94795,,,,
0.461,0.94795,,,,
0.4611,0.94795,,,,
0.4612,0.94795,,,,
0.4613,0.94795,,,,
0.4614,0.94796,,,,
0.4615,0.94796,,,,
0.4616,0.94796,,,,
0.4617,0.94796,,,,
0.4618,0.94796,,,,
0.4619,0.94796,,,,
0.462,0.94796,,,,
0.4621,0.94797,,,,
0.4622,0.94797,,,,
0.4623,0.94797,,,,
0.4624,0.94797,,,,
0.4625,0.94797,,,,
0.4626,0.94797,,,,
0.4627,0.94797,,,,
0.4628,0.94798,,,,
0.4629,0.94798,,,,
0.463,0.94798,,,,
0.4631,0.94798,,,,
0.4632,0.94798,,,,
0.4633,0.94798,,,,
0.4634,0.94799,,,,
0.4635,0.94799,,,,
0.4636,0.94799,,,,
0.4637,0.94799,,,,
0.4638,0.94799,,,,
0.4639,0.94799,,,,
0.464,0.948,,,,
0.4641,0.948,,,,
0.4642,0.948,,,,
0.4643,0.948,,,,
0.4644,0.948,,,,
0.4645,0.948,,,,
0.4646,0.94801,,,,
0.4647,0.94801,,,,
0.4648,0.94801,,,,
0.4649,0.94801,,,,
0.465,0.94801,,,,
0.4651,0.94802,,,,
0.4652,0.94802,,,,
0.4653,0.94802,,,,
0.4654,0.94802,,,,
0.4655,0.94802,,,,
0.4656,0.94803,,,,
0.4657,0.94803,,,,
0.4658,0.94803,,,,
0.4659,0.94803,,,,
0.466,0.94803,,,,
0.4661,0.94804,,,,
0.4662,0.94804,,,,
0.4663,0.94804,,,,
0.4664,0.94804,,,,
0.4665,0.94804,,,,
0.4666,0.94805,,,,
0.4667,0.94805,,,,
0.4668,0.94805,,,,
0.4669,0.94805,,,,
0.467,0.94805,,,,
0.4671,0.94806,,,,
0.4672,0.94806,,,,
0.4673,0.94806,,,,
0.4674,0.94806,,,,
0.4675,0.94807,,,,
0.4676,0.94807,,,,
0.4677,0.94807,,,,
0.4678,0.94807,,,,
0.4679,0.94807,,,,
0.468,0.94808,,,,
0.4681,0.94808,,,,
0.4682,0.94808,,,,
0.4683,0.94808,,,,
0.4684,0.94809,,,,
0.4685,0.94809,,,,
0.4686,0.94809,,,,
0.4687,0.94809,,,,
0.4688,0.9481,,,,
0.4689,0.9481,,,,
0.469,0.9481,,,,
0.4691,0.9481,,,,
0.4692,0.94811,,,,
0.4693,0.94811,,,,
0.4694,0.94811,,,,
0.4695,0.94811,,,,
0.4696,0.94812,,,,
0.4697,0.94812,,,,
0.4698,0.94812,,,,
0.4699,0.94812,,,,
0.47,0.94813,,,,
0.4701,0.94813,,,,
0.4702,0.94813,,,,
0.4703,0.94813,,,,
0.4704,0.94814,,,,
0.4705,0.94814,,,,
0.4706,0.94814,,,,
0.4707,0.94814,,,,
0.4708,0.94815,,,,
0.4709,0.94815,,,,
0.471,0.94815,,,,
0.4711,0.94815,,,,
0.4712,0.94816,,,,
0.4713,0.94816,,,,
0.4714,0.94816,,,,
0.4715,0.94817,,,,
0.4716,0.94817,,,,
0.4717,0.94817,,,,
0.4718,0.94817,,,,
0.4719,0.94818,,,,
0.472,0.94818,,,,
0.4721,0.94818,,,,
0.4722,0.94818,,,,
0.4723,0.94819,,,,
0.4724,0.94819,,,,
0.4725,0.94819,,,,
0.4726,0.9482,,,,
0.4727,0.9482,,,,
0.4728,0.9482,,,,
0.4729,0.9482,,,,
0.473,0.94821,,,,
0.4731,0.94821,,,,
0.4732,0.94821,,,,
0.4733,0.94822,,,,
0.4734,0.94822,,,,
0.4735,0.94822,,,,
0.4736,0.94823,,,,
0.4737,0.94823,,,,
0.4738,0.94823,,,,
0.4739,0.94824,,,,
0.474,0.94824,,,,
0.4741,0.94824,,,,
0.4742,0.94824,,,,
0.4743,0.94825,,,,
0.4744,0.94825,,,,
0.4745,0.94825,,,,
0.4746,0.94826,,,,
0.4747,0.94826,,,,
0.4748,0.94826,,,,
0.4749,0.94827,,,,
0.475,0.94827,,,,
0.4751,0.94827,,,,
0.4752,0.94828,,,,
0.4753,0.94828,,,,
0.4754,0.94828,,,,
0.4755,0.94829,,,,
0.4756,0.94829,,,,
0.4757,0.94829,,,,
0.4758,0.9483,,,,
0.4759,0.9483,,,,
0.476,0.9483,,,,
0.4761,0.94831,,,,
0.4762,0.94831,,,,
0.4763,0.94831,,,,
0.4764,0.94832,,,,
0.4765,0.94832,,,,
0.4766,0.94832,,,,
0.4767,0.94833,,,,
0.4768,0.94833,,,,
0.4769,0.94833,,,,
0.477,0.94834,,,,
0.4771,0.94834,,,,
0.4772,0.94834,,,,
0.4773,0.94835,,,,
0.4774,0.94835,,,,
0.4775,0.94835,,,,
0.4776,0.94836,,,,
0.4777,0.94836,,,,
0.4778,0.94837,,,,
0.4779,0.94837,,,,
0.478,0.94837,,,,
0.4781,0.94838,,,,
0.4782,0.94838,,,,
0.4783,0.94838,,,,
0.4784,0.94839,,,,
0.4785,0.94839,,,,
0.4786,0.94839,,,,
0.4787,0.9484,,,,
0.4788,0.9484,,,,
0.4789,0.94841,,,,
0.479,0.94841,,,,
0.4791,0.94841,,,,
0.4792,0.94842,,,,
0.4793,0.94842,,,,
0.4794,0.94842,,,,
0.4795,0.94843,,,,
0.4796,0.94843,,,,
0.4797,0.94844,,,,
0.4798,0.94844,,,,
0.4799,0.94844,,,,
0.48,0.94845,,,,
0.4801,0.94845,,,,
0.4802,0.94846,,,,
0.4803,0.94846,,,,
0.4804,0.94846,,,,
0.4805,0.94847,,,,
0.4806,0.94847,,,,
0.4807,0.94848,,,,
0.4808,0.94848,,,,
0.4809,0.94848,,,,
0.481,0.94849,,,,
0.4811,0.94849,,,,
0.4812,0.9485,,,,
0.4813,0.9485,,,,
0.4814,0.9485,,,,
0.4815,0.94851,,,,
0.4816,0.94851,,,,
0.4817,0.94852,,,,
0.4818,0.94852,,,,
0.4819,0.94852,,,,
0.482,0.94853,,,,
0.4821,0.94853,,,,
0.4822,0.94854,,,,
0.4823,0.94854,,,,
0.4824,0.94855,,,,
0.4825,0.94855,,,,
0.4826,0.94855,,,,
0.4827,0.94856,,,,
0.4828,0.94856,,,,
0.4829,0.94857,,,,
0.483,0.94857,,,,
0.4831,0.94858,,,,
0.4832,0.94858,,,,
0.4833,0.94858,,,,
0.4834,0.94859,,,,
0.4835,0.94859,,,,
0.4836,0.9486,,,,
0.4837,0.9486,,,,
0.4838,0.94861,,,,
0.4839,0.94861,,,,
0.484,0.94861,,,,
0.4841,0.94862,,,,
0.4842,0.94862,,,,
0.4843,0.94863,,,,
0.4844,0.94863,,,,
0.4845,0.94864,,,,
0.4846,0.94864,,,,
0.4847,0.94865,,,,
0.4848,0.94865,,,,
0.4849,0.94866,,,,
0.485,0.94866,,,,
0.4851,0.94866,,,,
0.4852,0.94867,,,,
0.4853,0.94867,,,,
0.4854,0.94868,,,,
0.4855,0.94868,,,,
0.4856,0.94869,,,,
0.4857,0.94869,,,,
0.4858,0.9487,,,,
0.4859,0.9487,,,,
0.486,0.94871,,,,
0.4861,0.94871,,,,
0.4862,0.94872,,,,
0.4863,0.94872,,,,
0.4864,0.94872,,,,
0.4865,0.94873,,,,
0.4866,0.94873,,,,
0.4867,0.94874,,,,
0.4868,0.94874,,,,
0.4869,0.94875,,,,
0.487,0.94875,,,,
0.4871,0.94876,,,,
0.4872,0.94876,,,,
0.4873,0.94877,,,,
0.4874,0.94877,,,,
0.4875,0.94878,,,,
0.4876,0.94878,,,,
0.4877,0.94879,,,,
0.4878,0.94879,,,,
0.4879,0.9488,,,,
0.488,0.9488,,,,
0.4881,0.94881,,,,
0.4882,0.94881,,,,
0.4883,0.94882,,,,
0.4884,0.94882,,,,
0.4885,0.94883,,,,
0.4886,0.94883,,,,
0.4887,0.94884,,,,
0.4888,0.94884,,,,
0.4889,0.94885,,,,
0.489,0.94885,,,,
0.4891,0.94886,,,,
0.4892,0.94886,,,,
0.4893,0.94887,,,,
0.4894,0.94887,,,,
0.4895,0.94888,,,,
0.4896,0.94888,,,,
0.4897,0.94889,,,,
0.4898,0.94889,,,,
0.4899,0.9489,,,,
0.49,0.9489,,,,
0.4901,0.94891,,,,
0.4902,0.94891,,,,
0.4903,0.94892,,,,
0.4904,0.94893,,,,
0.4905,0.94893,,,,
0.4906,0.94894,,,,
0.4907,0.94894,,,,
0.4908,0.94895,,,,
0.4909,0.94895,,,,
0.491,0.94896,,,,
0.4911,0.94896,,,,
0.4912,0.94897,,,,
0.4913,0.94897,,,,
0.4914,0.94898,,,,
0.4915,0.94898,,,,
0.4916,0.94899,,,,
0.4917,0.94899,,,,
0.4918,0.949,,,,
0.4919,0.94901,,,,
0.492,0.94901,,,,
0.4921,0.94902,,,,
0.4922,0.94902,,,,
0.4923,0.94903,,,,
0.4924,0.94903,,,,
0.4925,0.94904,,,,
0.4926,0.94904,,,,
0.4927,0.94905,,,,
0.4928,0.94906,,,,
0.4929,0.94906,,,,
0.493,0.94907,,,,
0.4931,0.94907,,,,
0.4932,0.94908,,,,
0.4933,0.94908,,,,
0.4934,0.94909,,,,
0.4935,0.94909,,,,
0.4936,0.9491,,,,
0.4937,0.94911,,,,
0.4938,0.94911,,,,
0.4939,0.94912,,,,
0.494,0.94912,,,,
0.4941,0.94913,,,,
0.4942,0.94913,,,,
0.4943,0.94914,,,,
0.4944,0.94915,,,,
0.4945,0.94915,,,,
0.4946,0.94916,,,,
0.4947,0.94916,,,,
0.4948,0.94917,,,,
0.4949,0.94918,,,,
0.495,0.94918,,,,
0.4951,0.94919,,,,
0.4952,0.94919,,,,
0.4953,0.9492,,,,
0.4954,0.94921,,,,
0.4955,0.94921,,,,
0.4956,0.94922,,,,
0.4957,0.94922,,,,
0.4958,0.94923,,,,
0.4959,0.94923,,,,
0.496,0.94924,,,,
0.4961,0.94925,,,,
0.4962,0.94925,,,,
0.4963,0.94926,,,,
0.4964,0.94927,,,,
0.4965,0.94927,,,,
0.4966,0.94928,,,,
0.4967,0.94928,,,,
0.4968,0.94929,,,,
0.4969,0.9493,,,,
0.497,0.9493,,,,
0.4971,0.94931,,,,
0.4972,0.94931,,,,
0.4973,0.94932,,,,
0.4974,0.94933,,,,
0.4975,0.94933,,,,
0.4976,0.94934,,,,
0.4977,0.94934,,,,
0.4978,0.94935,,,,
0.4979,0.94936,,,,
0.498,0.94936,,,,
0.4981,0.94937,,,,
0.4982,0.94938,,,,
0.4983,0.94938,,,,
0.4984,0.94939,,,,
0.4985,0.9494,,,,
0.4986,0.9494,,,,
0.4987,0.94941,,,,
0.4988,0.94941,,,,
0.4989,0.94942,,,,
0.499,0.94943,,,,
0.4991,0.94943,,,,
0.4992,0.94944,,,,
0.4993,0.94945,,,,
0.4994,0.94945,,,,
0.4995,0.94946,,,,
0.4996,0.94947,,,,
0.4997,0.94947,,,,
0.4998,0.94948,,,,
0.4999,0.94948,,,,
0.5,0.94949,,,,
0.5001,0.9495,,,,
0.5002,0.9495,,,,
0.5003,0.94951,,,,
0.5004,0.94952,,,,
0.5005,0.94952,,,,
0.5006,0.94953,,,,
0.5007,0.94954,,,,
0.5008,0.94954,,,,
0.5009,0.94955,,,,
0.501,0.94956,,,,
0.5011,0.94956,,,,
0.5012,0.94957,,,,
0.5013,0.94958,,,,
0.5014,0.94958,,,,
0.5015,0.94959,,,,
0.5016,0.9496,,,,
0.5017,0.9496,,,,
0.5018,0.94961,,,,
0.5019,0.94962,,,,
0.502,0.94962,,,,
0.5021,0.94963,,,,
0.5022,0.94964,,,,
0.5023,0.94965,,,,
0.5024,0.94965,,,,
0.5025,0.94966,,,,
0.5026,0.94967,,,,
0.5027,0.94967,,,,
0.5028,0.94968,,,,
0.5029,0.94969,,,,
0.503,0.94969,,,,
0.5031,0.9497,,,,
0.5032,0.94971,,,,
0.5033,0.94971,,,,
0.5034,0.94972,,,,
0.5035,0.94973,,,,
0.5036,0.94973,,,,
0.5037,0.94974,,,,
0.5038,0.94975,,,,
0.5039,0.94976,,,,
0.504,0.94976,,,,
0.5041,0.94977,,,,
0.5042,0.94978,,,,
0.5043,0.94978,,,,
0.5044,0.94979,,,,
0.5045,0.9498,,,,
0.5046,0.94981,,,,
0.5047,0.94981,,,,
0.5048,0.94982,,,,
0.5049,0.94983,,,,
0.505,0.94983,,,,
0.5051,0.94984,,,,
0.5052,0.94985,,,,
0.5053,0.94986,,,,
0.5054,0.94986,,,,
0.5055,0.94987,,,,
0.5056,0.94988,,,,
0.5057,0.94988,,,,
0.5058,0.94989,,,,
0.5059,0.9499,,,,
0.506,0.94991,,,,
0.5061,0.94991,,,,
0.5062,0.94992,,,,
0.5063,0.94993,,,,
0.5064,0.94994,,,,
0.5065,0.94994,,,,
0.5066,0.94995,,,,
0.5067,0.94996,,,,
0.5068,0.94997,,,,
0.5069,0.94997,,,,
0.507,0.94998,,,,
0.5071,0.94999,,,,
0.5072,0.94999,,,,
0.5073,0.95,,,,
0.5074,0.95001,,,,
0.5075,0.95002,,,,
0.5076,0.95002,,,,
0.5077,0.95003,,,,
0.5078,0.95004,,,,
0.5079,0.95005,,,,
0.508,0.95005,,,,
0.5081,0.95006,,,,
0.5082,0.95007,,,,
0.5083,0.95008,,,,
0.5084,0.95009,,,,
0.5085,0.95009,,,,
0.5086,0.9501,,,,
0.5087,0.95011,,,,
0.5088,0.95012,,,,
0.5089,0.95012,,,,
0.509,0.95013,,,,
0.5091,0.95014,,,,
0.5092,0.95015,,,,
0.5093,0.95015,,,,
0.5094,0.95016,,,,
0.5095,0.95017,,,,
0.5096,0.95018,,,,
0.5097,0.95019,,,,
0.5098,0.95019,,,,
0.5099,0.9502,,,,
0.51,0.95021,,,,
0.5101,0.95022,,,,
0.5102,0.95022,,,,
0.5103,0.95023,,,,
0.5104,0.95024,,,,
0.5105,0.95025,,,,
0.5106,0.95026,,,,
0.5107,0.95026,,,,
0.5108,0.95027,,,,
0.5109,0.95028,,,,
0.511,0.95029,,,,
0.5111,0.9503,,,,
0.5112,0.9503,,,,
0.5113,0.95031,,,,
0.5114,0.95032,,,,
0.5115,0.95033,,,,
0.5116,0.95034,,,,
0.5117,0.95034,,,,
0.5118,0.95035,,,,
0.5119,0.95036,,,,
0.512,0.95037,,,,
0.5121,0.95038,,,,
0.5122,0.95038,,,,
0.5123,0.95039,,,,
0.5124,0.9504,,,,
0.5125,0.95041,,,,
0.5126,0.95042,,,,
0.5127,0.95042,,,,
0.5128,0.95043,,,,
0.5129,0.95044,,,,
0.513,0.95045,,,,
0.5131,0.95046,,,,
0.5132,0.95047,,,,
0.5133,0.95047,,,,
0.5134,0.95048,,,,
0.5135,0.95049,,,,
0.5136,0.9505,,,,
0.5137,0.95051,,,,
0.5138,0.95051,,,,
0.5139,0.95052,,,,
0.514,0.95053,,,,
0.5141,0.95054,,,,
0.5142,0.95055,,,,
0.5143,0.95056,,,,
0.5144,0.95056,,,,
0.5145,0.95057,,,,
0.5146,0.95058,,,,
0.5147,0.95059,,,,
0.5148,0.9506,,,,
0.5149,0.95061,,,,
0.515,0.95062,,,,
0.5151,0.95062,,,,
0.5152,0.95063,,,,
0.5153,0.95064,,,,
0.5154,0.95065,,,,
0.5155,0.95066,,,,
0.5156,0.95067,,,,
0.5157,0.95067,,,,
0.5158,0.95068,,,,
0.5159,0.95069,,,,
0.516,0.9507,,,,
0.5161,0.95071,,,,
0.5162,0.95072,,,,
0.5163,0.95073,,,,
0.5164,0.95073,,,,
0.5165,0.95074,,,,
0.5166,0.95075,,,,
0.5167,0.95076,,,,
0.5168,0.95077,,,,
0.5169,0.95078,,,,
0.517,0.95079,,,,
0.5171,0.9508,,,,
0.5172,0.9508,,,,
0.5173,0.95081,,,,
0.5174,0.95082,,,,
0.5175,0.95083,,,,
0.5176,0.95084,,,,
0.5177,0.95085,,,,
0.5178,0.95086,,,,
0.5179,0.95087,,,,
0.518,0.95087,,,,
0.5181,0.95088,,,,
0.5182,0.95089,,,,
0.5183,0.9509,,,,
0.5184,0.95091,,,,
0.5185,0.95092,,,,
0.5186,0.95093,,,,
0.5187,0.95094,,,,
0.5188,0.95095,,,,
0.5189,0.95095,,,,
0.519,0.95096,,,,
0.5191,0.95097,,,,
0.5192,0.95098,,,,
0.5193,0.95099,,,,
0.5194,0.951,,,,
0.5195,0.95101,,,,
0.5196,0.95102,,,,
0.5197,0.95103,,,,
0.5198,0.95104,,,,
0.5199,0.95104,,,,
0.52,0.95105,,,,
0.5201,0.95106,,,,
0.5202,0.95107,,,,
0.5203,0.95108,,,,
0.5204,0.95109,,,,
0.5205,0.9511,,,,
0.5206,0.95111,,,,
0.5207,0.95112,,,,
0.5208,0.95113,,,,
0.5209,0.95114,,,,
0.521,0.95114,,,,
0.5211,0.95115,,,,
0.5212,0.95116,,,,
0.5213,0.95117,,,,
0.5214,0.95118,,,,
0.5215,0.95119,,,,
0.5216,0.9512,,,,
0.5217,0.95121,,,,
0.5218,0.95122,,,,
0.5219,0.95123,,,,
0.522,0.95124,,,,
0.5221,0.95125,,,,
0.5222,0.95126,,,,
0.5223,0.95127,,,,
0.5224,0.95127,,,,
0.5225,0.95128,,,,
0.5226,0.95129,,,,
0.5227,0.9513,,,,
0.5228,0.95131,,,,
0.5229,0.95132,,,,
0.523,0.95133,,,,
0.5231,0.95134,,,,
0.5232,0.95135,,,,
0.5233,0.95136,,,,
0.5234,0.95137,,,,
0.5235,0.95138,,,,
0.5236,0.95139,,,,
0.5237,0.9514,,,,
0.5238,0.95141,,,,
0.5239,0.95142,,,,
0.524,0.95143,,,,
0.5241,0.95143,,,,
0.5242,0.95144,,,,
0.5243,0.95145,,,,
0.5244,0.95146,,,,
0.5245,0.95147,,,,
0.5246,0.95148,,,,
0.5247,0.95149,,,,
0.5248,0.9515,,,,
0.5249,0.95151,,,,
0.525,0.95152,,,,
0.5251,0.95153,,,,
0.5252,0.95154,,,,
0.5253,0.95155,,,,
0.5254,0.95156,,,,
0.5255,0.95157,,,,
0.5256,0.95158,,,,
0.5257,0.95159,,,,
0.5258,0.9516,,,,
0.5259,0.95161,,,,
0.526,0.95162,,,,
0.5261,0.95163,,,,
0.5262,0.95164,,,,
0.5263,0.95165,,,,
0.5264,0.95166,,,,
0.5265,0.95167,,,,
0.5266,0.95167,,,,
0.5267,0.95168,,,,
0.5268,0.95169,,,,
0.5269,0.9517,,,,
0.527,0.95171,,,,
0.5271,0.95172,,,,
0.5272,0.95173,,,,
0.5273,0.95174,,,,
0.5274,0.95175,,,,
0.5275,0.95176,,,,
0.5276,0.95177,,,,
0.5277,0.95178,,,,
0.5278,0.95179,,,,
0.5279,0.9518,,,,
0.528,0.95181,,,,
0.5281,0.95182,,,,
0.5282,0.95183,,,,
0.5283,0.95184,,,,
0.5284,0.95185,,,,
0.5285,0.95186,,,,
0.5286,0.95187,,,,
0.5287,0.95188,,,,
0.5288,0.95189,,,,
0.5289,0.9519,,,,
0.529,0.95191,,,,
0.5291,0.95192,,,,
0.5292,0.95193,,,,
0.5293,0.95194,,,,
0.5294,0.95195,,,,
0.5295,0.95196,,,,
0.5296,0.95197,,,,
0.5297,0.95198,,,,
0.5298,0.95199,,,,
0.5299,0.952,,,,
0.53,0.95201,,,,
0.5301,0.95202,,,,
0.5302,0.95203,,,,
0.5303,0.95204,,,,
0.5304,0.95205,,,,
0.5305,0.95206,,,,
0.5306,0.95207,,,,
0.5307,0.95208,,,,
0.5308,0.95209,,,,
0.5309,0.9521,,,,
0.531,0.95211,,,,
0.5311,0.95212,,,,
0.5312,0.95213,,,,
0.5313,0.95214,,,,
0.5314,0.95215,,,,
0.5315,0.95216,,,,
0.5316,0.95217,,,,
0.5317,0.95218,,,,
0.5318,0.95219,,,,
0.5319,0.9522,,,,
0.532,0.95221,,,,
0.5321,0.95222,,,,
0.5322,0.95223,,,,
0.5323,0.95224,,,,
0.5324,0.95225,,,,
0.5325,0.95226,,,,
0.5326,0.95227,,,,
0.5327,0.95228,,,,
0.5328,0.95229,,,,
0.5329,0.9523,,,,
0.533,0.95231,,,,
0.5331,0.95232,,,,
0.5332,0.95233,,,,
0.5333,0.95234,,,,
0.5334,0.95235,,,,
0.5335,0.95236,,,,
0.5336,0.95237,,,,
0.5337,0.95238,,,,
0.5338,0.95239,,,,
0.5339,0.9524,,,,
0.534,0.95242,,,,
0.5341,0.95243,,,,
0.5342,0.95244,,,,
0.5343,0.95245,,,,
0.5344,0.95246,,,,
0.5345,0.95247,,,,
0.5346,0.95248,,,,
0.5347,0.95249,,,,
0.5348,0.9525,,,,
0.5349,0.95251,,,,
0.535,0.95252,,,,
0.5351,0.95253,,,,
0.5352,0.95254,,,,
0.5353,0.95255,,,,
0.5354,0.95256,,,,
0.5355,0.95257,,,,
0.5356,0.95258,,,,
0.5357,0.95259,,,,
0.5358,0.9526,,,,
0.5359,0.95261,,,,
0.536,0.95262,,,,
0.5361,0.95263,,,,
0.5362,0.95264,,,,
0.5363,0.95265,,,,
0.5364,0.95266,,,,
0.5365,0.95268,,,,
0.5366,0.95269,,,,
0.5367,0.9527,,,,
0.5368,0.95271,,,,
0.5369,0.95272,,,,
0.537,0.95273,,,,
0.5371,0.95274,,,,
0.5372,0.95275,,,,
0.5373,0.95276,,,,
0.5374,0.95277,,,,
0.5375,0.95278,,,,
0.5376,0.95279,,,,
0.5377,0.9528,,,,
0.5378,0.95281,,,,
0.5379,0.95282,,,,
0.538,0.95283,,,,
0.5381,0.95284,,,,
0.5382,0.95285,,,,
0.5383,0.95286,,,,
0.5384,0.95288,,,,
0.5385,0.95289,,,,
0.5386,0.9529,,,,
0.5387,0.95291,,,,
0.5388,0.95292,,,,
0.5389,0.95293,,,,
0.539,0.95294,,,,
0.5391,0.95295,,,,
0.5392,0.95296,,,,
0.5393,0.95297,,,,
0.5394,0.95298,,,,
0.5395,0.95299,,,,
0.5396,0.953,,,,
0.5397,0.95301,,,,
0.5398,0.95302,,,,
0.5399,0.95304,,,,
0.54,0.95305,,,,
0.5401,0.95306,,,,
0.5402,0.95307,,,,
0.5403,0.95308,,,,
0.5404,0.95309,,,,
0.5405,0.9531,,,,
0.5406,0.95311,,,,
0.5407,0.95312,,,,
0.5408,0.95313,,,,
0.5409,0.95314,,,,
0.541,0.95315,,,,
0.5411,0.95316,,,,
0.5412,0.95318,,,,
0.5413,0.95319,,,,
0.5414,0.9532,,,,
0.5415,0.95321,,,,
0.5416,0.95322,,,,
0.5417,0.95323,,,,
0.5418,0.95324,,,,
0.5419,0.95325,,,,
0.542,0.95326,,,,
0.5421,0.95327,,,,
0.5422,0.95328,,,,
0.5423,0.9533,,,,
0.5424,0.95331,,,,
0.5425,0.95332,,,,
0.5426,0.95333,,,,
0.5427,0.95334,,,,
0.5428,0.95335,,,,
0.5429,0.95336,,,,
0.543,0.95337,,,,
0.5431,0.95338,,,,
0.5432,0.95339,,,,
0.5433,0.9534,,,,
0.5434,0.95342,,,,
0.5435,0.95343,,,,
0.5436,0.95344,,,,
0.5437,0.95345,,,,
0.5438,0.95346,,,,
0.5439,0.95347,,,,
0.544,0.95348,,,,
0.5441,0.95349,,,,
0.5442,0.9535,,,,
0.5443,0.95351,,,,
0.5444,0.95353,,,,
0.5445,0.95354,,,,
0.5446,0.95355,,,,
0.5447,0.95356,,,,
0.5448,0.95357,,,,
0.5449,0.95358,,,,
0.545,0.95359,,,,
0.5451,0.9536,,,,
0.5452,0.95361,,,,
0.5453,0.95362,,,,
0.5454,0.95364,,,,
0.5455,0.95365,,,,
0.5456,0.95366,,,,
0.5457,0.95367,,,,
0.5458,0.95368,,,,
0.5459,0.95369,,,,
0.546,0.9537,,,,
0.5461,0.95371,,,,
0.5462,0.95373,,,,
0.5463,0.95374,,,,
0.5464,0.95375,,,,
0.5465,0.95376,,,,
0.5466,0.95377,,,,
0.5467,0.95378,,,,
0.5468,0.95379,,,,
0.5469,0.9538,,,,
0.547,0.95381,,,,
0.5471,0.95383,,,,
0.5472,0.95384,,,,
0.5473,0.95385,,,,
0.5474,0.95386,,,,
0.5475,0.95387,,,,
0.5476,0.95388,,,,
0.5477,0.95389,,,,
0.5478,0.9539,,,,
0.5479,0.95392,,,,
0.548,0.95393,,,,
0.5481,0.95394,,,,
0.5482,0.95395,,,,
0.5483,0.95396,,,,
0.5484,0.95397,,,,
0.5485,0.95398,,,,
0.5486,0.95399,,,,
0.5487,0.95401,,,,
0.5488,0.95402,,,,
0.5489,0.95403,,,,
0.549,0.95404,,,,
0.5491,0.95405,,,,
0.5492,0.95406,,,,
0.5493,0.95407,,,,
0.5494,0.95409,,,,
0.5495,0.9541,,,,
0.5496,0.95411,,,,
0.5497,0.95412,,,,
0.5498,0.95413,,,,
0.5499,0.95414,,,,
0.55,0.95415,,,,
0.5501,0.95416,,,,
0.5502,0.95418,,,,
0.5503,0.95419,,,,
0.5504,0.9542,,,,
0.5505,0.95421,,,,
0.5506,0.95422,,,,
0.5507,0.95423,,,,
0.5508,0.95424,,,,
0.5509,0.95426,,,,
0.551,0.95427,,,,
0.5511,0.95428,,,,
0.5512,0.95429,,,,
0.5513,0.9543,,,,
0.5514,0.95431,,,,
0.5515,0.95432,,,,
0.5516,0.95434,,,,
0.5517,0.95435,,,,
0.5518,0.95436,,,,
0.5519,0.95437,,,,
0.552,0.95438,,,,
0.5521,0.95439,,,,
0.5522,0.95441,,,,
0.5523,0.95442,,,,
0.5524,0.95443,,,,
0.5525,0.95444,,,,
0.5526,0.95445,,,,
0.5527,0.95446,,,,
0.5528,0.95447,,,,
0.5529,0.95449,,,,
0.553,0.9545,,,,
0.5531,0.95451,,,,
0.5532,0.95452,,,,
0.5533,0.95453,,,,
0.5534,0.95454,,,,
0.5535,0.95456,,,,
0.5536,0.95457,,,,
0.5537,0.95458,,,,
0.5538,0.95459,,,,
0.5539,0.9546,,,,
0.554,0.95461,,,,
0.5541,0.95463,,,,
0.5542,0.95464,,,,
0.5543,0.95465,,,,
0.5544,0.95466,,,,
0.5545,0.95467,,,,
0.5546,0.95468,,,,
0.5547,0.9547,,,,
0.5548,0.95471,,,,
0.5549,0.95472,,,,
0.555,0.95473,,,,
0.5551,0.95474,,,,
0.5552,0.95475,,,,
0.5553,0.95477,,,,
0.5554,0.95478,,,,
0.5555,0.95479,,,,
0.5556,0.9548,,,,
0.5557,0.95481,,,,
0.5558,0.95482,,,,
0.5559,0.95484,,,,
0.556,0.95485,,,,
0.5561,0.95486,,,,
0.5562,0.95487,,,,
0.5563,0.95488,,,,
0.5564,0.9549,,,,
0.5565,0.95491,,,,
0.5566,0.95492,,,,
0.5567,0.95493,,,,
0.5568,0.95494,,,,
0.5569,0.95495,,,,
0.557,0.95497,,,,
0.5571,0.95498,,,,
0.5572,0.95499,,,,
0.5573,0.955,,,,
0.5574,0.95501,,,,
0.5575,0.95503,,,,
0.5576,0.95504,,,,
0.5577,0.95505,,,,
0.5578,0.95506,,,,
0.5579,0.95507,,,,
0.558,0.95508,,,,
0.5581,0.9551,,,,
0.5582,0.95511,,,,
0.5583,0.95512,,,,
0.5584,0.95513,,,,
0.5585,0.95514,,,,
0.5586,0.95516,,,,
0.5587,0.95517,,,,
0.5588,0.95518,,,,
0.5589,0.95519,,,,
0.559,0.9552,,,,
0.5591,0.95522,,,,
0.5592,0.95523,,,,
0.5593,0.95524,,,,
0.5594,0.95525,,,,
0.5595,0.95526,,,,
0.5596,0.95528,,,,
0.5597,0.95529,,,,
0.5598,0.9553,,,,
0.5599,0.95531,,,,
0.56,0.95532,,,,
0.5601,0.95534,,,,
0.5602,0.95535,,,,
0.5603,0.95536,,,,
0.5604,0.95537,,,,
0.5605,0.95538,,,,
0.5606,0.9554,,,,
0.5607,0.95541,,,,
0.5608,0.95542,,,,
0.5609,0.95543,,,,
0.561,0.95544,,,,
0.5611,0.95546,,,,
0.5612,0.95547,,,,
0.5613,0.95548,,,,
0.5614,0.95549,,,,
0.5615,0.9555,,,,
0.5616,0.95552,,,,
0.5617,0.95553,,,,
0.5618,0.95554,,,,
0.5619,0.95555,,,,
0.562,0.95556,,,,
0.5621,0.95558,,,,
0.5622,0.95559,,,,
0.5623,0.9556,,,,
0.5624,0.95561,,,,
0.5625,0.95563,,,,
0.5626,0.95564,,,,
0.5627,0.95565,,,,
0.5628,0.95566,,,,
0.5629,0.95567,,,,
0.563,0.95569,,,,
0.5631,0.9557,,,,
0.5632,0.95571,,,,
0.5633,0.95572,,,,
0.5634,0.95573,,,,
0.5635,0.95575,,,,
0.5636,0.95576,,,,
0.5637,0.95577,,,,
0.5638,0.95578,,,,
0.5639,0.9558,,,,
0.564,0.95581,,,,
0.5641,0.95582,,,,
0.5642,0.95583,,,,
0.5643,0.95584,,,,
0.5644,0.95586,,,,
0.5645,0.95587,,,,
0.5646,0.95588,,,,
0.5647,0.95589,,,,
0.5648,0.95591,,,,
0.5649,0.95592,,,,
0.565,0.95593,,,,
0.5651,0.95594,,,,
0.5652,0.95596,,,,
0.5653,0.95597,,,,
0.5654,0.95598,,,,
0.5655,0.95599,,,,
0.5656,0.956,,,,
0.5657,0.95602,,,,
0.5658,0.95603,,,,
0.5659,0.95604,,,,
0.566,0.95605,,,,
0.5661,0.95607,,,,
0.5662,0.95608,,,,
0.5663,0.95609,,,,
0.5664,0.9561,,,,
0.5665,0.95612,,,,
0.5666,0.95613,,,,
0.5667,0.95614,,,,
0.5668,0.95615,,,,
0.5669,0.95617,,,,
0.567,0.95618,,,,
0.5671,0.95619,,,,
0.5672,0.9562,,,,
0.5673,0.95622,,,,
0.5674,0.95623,,,,
0.5675,0.95624,,,,
0.5676,0.95625,,,,
0.5677,0.95626,,,,
0.5678,0.95628,,,,
0.5679,0.95629,,,,
0.568,0.9563,,,,
0.5681,0.95631,,,,
0.5682,0.95633,,,,
0.5683,0.95634,,,,
0.5684,0.95635,,,,
0.5685,0.95636,,,,
0.5686,0.95638,,,,
0.5687,0.95639,,,,
0.5688,0.9564,,,,
0.5689,0.95641,,,,
0.569,0.95643,,,,
0.5691,0.95644,,,,
0.5692,0.95645,,,,
0.5693,0.95647,,,,
0.5694,0.95648,,,,
0.5695,0.95649,,,,
0.5696,0.9565,,,,
0.5697,0.95652,,,,
0.5698,0.95653,,,,
0.5699,0.95654,,,,
0.57,0.95655,,,,
0.5701,0.95657,,,,
0.5702,0.95658,,,,
0.5703,0.95659,,,,
0.5704,0.9566,,,,
0.5705,0.95662,,,,
0.5706,0.95663,,,,
0.5707,0.95664,,,,
0.5708,0.95665,,,,
0.5709,0.95667,,,,
0.571,0.95668,,,,
0.5711,0.95669,,,,
0.5712,0.9567,,,,
0.5713,0.95672,,,,
0.5714,0.95673,,,,
0.5715,0.95674,,,,
0.5716,0.95676,,,,
0.5717,0.95677,,,,
0.5718,0.95678,,,,
0.5719,0.95679,,,,
0.572,0.95681,,,,
0.5721,0.95682,,,,
0.5722,0.95683,,,,
0.5723,0.95684,,,,
0.5724,0.95686,,,,
0.5725,0.95687,,,,
0.5726,0.95688,,,,
0.5727,0.9569,,,,
0.5728,0.95691,,,,
0.5729,0.95692,,,,
0.573,0.95693,,,,
0.5731,0.95695,,,,
0.5732,0.95696,,,,
0.5733,0.95697,,,,
0.5734,0.95698,,,,
0.5735,0.957,,,,
0.5736,0.95701,,,,
0.5737,0.95702,,,,
0.5738,0.95704,,,,
0.5739,0.95705,,,,
0.574,0.95706,,,,
0.5741,0.95707,,,,
0.5742,0.95709,,,,
0.5743,0.9571,,,,
0.5744,0.95711,,,,
0.5745,0.95713,,,,
0.5746,0.95714,,,,
0.5747,0.95715,,,,
0.5748,0.95716,,,,
0.5749,0.95718,,,,
0.575,0.95719,,,,
0.5751,0.9572,,,,
0.5752,0.95722,,,,
0.5753,0.95723,,,,
0.5754,0.95724,,,,
0.5755,0.95725,,,,
0.5756,0.95727,,,,
0.5757,0.95728,,,,
0.5758,0.95729,,,,
0.5759,0.95731,,,,
0.576,0.95732,,,,
0.5761,0.95733,,,,
0.5762,0.95735,,,,
0.5763,0.95736,,,,
0.5764,0.95737,,,,
0.5765,0.95738,,,,
0.5766,0.9574,,,,
0.5767,0.95741,,,,
0.5768,0.95742,,,,
0.5769,0.95744,,,,
0.577,0.95745,,,,
0.5771,0.95746,,,,
0.5772,0.95748,,,,
0.5773,0.95749,,,,
0.5774,0.9575,,,,
0.5775,0.95751,,,,
0.5776,0.95753,,,,
0.5777,0.95754,,,,
0.5778,0.95755,,,,
0.5779,0.95757,,,,
0.578,0.95758,,,,
0.5781,0.95759,,,,
0.5782,0.95761,,,,
0.5783,0.95762,,,,
0.5784,0.95763,,,,
0.5785,0.95765,,,,
0.5786,0.95766,,,,
0.5787,0.95767,,,,
0.5788,0.95768,,,,
0.5789,0.9577,,,,
0.579,0.95771,,,,
0.5791,0.95772,,,,
0.5792,0.95774,,,,
0.5793,0.95775,,,,
0.5794,0.95776,,,,
0.5795,0.95778,,,,
0.5796,0.95779,,,,
0.5797,0.9578,,,,
0.5798,0.95782,,,,
0.5799,0.95783,,,,
0.58,0.95784,,,,
0.5801,0.95786,,,,
0.5802,0.95787,,,,
0.5803,0.95788,,,,
0.5804,0.9579,,,,
0.5805,0.95791,,,,
0.5806,0.95792,,,,
0.5807,0.95794,,,,
0.5808,0.95795,,,,
0.5809,0.95796,,,,
0.581,0.95798,,,,
0.5811,0.95799,,,,
0.5812,0.958,,,,
0.5813,0.95802,,,,
0.5814,0.95803,,,,
0.5815,0.95804,,,,
0.5816,0.95806,,,,
0.5817,0.95807,,,,
0.5818,0.95808,,,,
0.5819,0.9581,,,,
0.582,0.95811,,,,
0.5821,0.95812,,,,
0.5822,0.95814,,,,
0.5823,0.95815,,,,
0.5824,0.95816,,,,
0.5825,0.95818,,,,
0.5826,0.95819,,,,
0.5827,0.9582,,,,
0.5828,0.95822,,,,
0.5829,0.95823,,,,
0.583,0.95824,,,,
0.5831,0.95826,,,,
0.5832,0.95827,,,,
0.5833,0.95828,,,,
0.5834,0.9583,,,,
0.5835,0.95831,,,,
0.5836,0.95832,,,,
0.5837,0.95834,,,,
0.5838,0.95835,,,,
0.5839,0.95836,,,,
0.584,0.95838,,,,
0.5841,0.95839,,,,
0.5842,0.9584,,,,
0.5843,0.95842,,,,
0.5844,0.95843,,,,
0.5845,0.95844,,,,
0.5846,0.95846,,,,
0.5847,0.95847,,,,
0.5848,0.95848,,,,
0.5849,0.9585,,,,
0.585,0.95851,,,,
0.5851,0.95853,,,,
0.5852,0.95854,,,,
0.5853,0.95855,,,,
0.5854,0.95857,,,,
0.5855,0.95858,,,,
0.5856,0.95859,,,,
0.5857,0.95861,,,,
0.5858,0.95862,,,,
0.5859,0.95863,,,,
0.586,0.95865,,,,
0.5861,0.95866,,,,
0.5862,0.95867,,,,
0.5863,0.95869,,,,
0.5864,0.9587,,,,
0.5865,0.95872,,,,
0.5866,0.95873,,,,
0.5867,0.95874,,,,
0.5868,0.95876,,,,
0.5869,0.95877,,,,
0.587,0.95878,,,,
0.5871,0.9588,,,,
0.5872,0.95881,,,,
0.5873,0.95882,,,,
0.5874,0.95884,,,,
0.5875,0.95885,,,,
0.5876,0.95887,,,,
0.5877,0.95888,,,,
0.5878,0.95889,,,,
0.5879,0.95891,,,,
0.588,0.95892,,,,
0.5881,0.95893,,,,
0.5882,0.95895,,,,
0.5883,0.95896,,,,
0.5884,0.95898,,,,
0.5885,0.95899,,,,
0.5886,0.959,,,,
0.5887,0.95902,,,,
0.5888,0.95903,,,,
0.5889,0.95904,,,,
0.589,0.95906,,,,
0.5891,0.95907,,,,
0.5892,0.95909,,,,
0.5893,0.9591,,,,
0.5894,0.95911,,,,
0.5895,0.95913,,,,
0.5896,0.95914,,,,
0.5897,0.95916,,,,
0.5898,0.95917,,,,
0.5899,0.95918,,,,
0.59,0.9592,,,,
0.5901,0.95921,,,,
0.5902,0.95922,,,,
0.5903,0.95924,,,,
0.5904,0.95925,,,,
0.5905,0.95927,,,,
0.5906,0.95928,,,,
0.5907,0.95929,,,,
0.5908,0.95931,,,,
0.5909,0.95932,,,,
0.591,0.95934,,,,
0.5911,0.95935,,,,
0.5912,0.95936,,,,
0.5913,0.95938,,,,
0.5914,0.95939,,,,
0.5915,0.95941,,,,
0.5916,0.95942,,,,
0.5917,0.95943,,,,
0.5918,0.95945,,,,
0.5919,0.95946,,,,
0.592,0.95948,,,,
0.5921,0.95949,,,,
0.5922,0.9595,,,,
0.5923,0.95952,,,,
0.5924,0.95953,,,,
0.5925,0.95955,,,,
0.5926,0.95956,,,,
0.5927,0.95957,,,,
0.5928,0.95959,,,,
0.5929,0.9596,,,,
0.593,0.95962,,,,
0.5931,0.95963,,,,
0.5932,0.95965,,,,
0.5933,0.95966,,,,
0.5934,0.95967,,,,
0.5935,0.95969,,,,
0.5936,0.9597,,,,
0.5937,0.95972,,,,
0.5938,0.95973,,,,
0.5939,0.95974,,,,
0.594,0.95976,,,,
0.5941,0.95977,,,,
0.5942,0.95979,,,,
0.5943,0.9598,,,,
0.5944,0.95982,,,,
0.5945,0.95983,,,,
0.5946,0.95984,,,,
0.5947,0.95986,,,,
0.5948,0.95987,,,,
0.5949,0.95989,,,,
0.595,0.9599,,,,
0.5951,0.95991,,,,
0.5952,0.95993,,,,
0.5953,0.95994,,,,
0.5954,0.95996,,,,
0.5955,0.95997,,,,
0.5956,0.95999,,,,
0.5957,0.96,,,,
0.5958,0.96001,,,,
0.5959,0.96003,,,,
0.596,0.96004,,,,
0.5961,0.96006,,,,
0.5962,0.96007,,,,
0.5963,0.96009,,,,
0.5964,0.9601,,,,
0.5965,0.96012,,,,
0.5966,0.96013,,,,
0.5967,0.96014,,,,
0.5968,0.96016,,,,
0.5969,0.96017,,,,
0.597,0.96019,,,,
0.5971,0.9602,,,,
0.5972,0.96022,,,,
0.5973,0.96023,,,,
0.5974,0.96024,,,,
0.5975,0.96026,,,,
0.5976,0.96027,,,,
0.5977,0.96029,,,,
0.5978,0.9603,,,,
0.5979,0.96032,,,,
0.598,0.96033,,,,
0.5981,0.96034,,,,
0.5982,0.96036,,,,
0.5983,0.96037,,,,
0.5984,0.96039,,,,
0.5985,0.9604,,,,
0.5986,0.96042,,,,
0.5987,0.96043,,,,
0.5988,0.96045,,,,
0.5989,0.96046,,,,
0.599,0.96047,,,,
0.5991,0.96049,,,,
0.5992,0.9605,,,,
0.5993,0.96052,,,,
0.5994,0.96053,,,,
0.5995,0.96055,,,,
0.5996,0.96056,,,,
0.5997,0.96057,,,,
0.5998,0.96059,,,,
0.5999,0.9606,,,,
0.6,0.96062,,,,
0.6001,0.96063,,,,
0.6002,0.96065,,,,
0.6003,0.96066,,,,
0.6004,0.96067,,,,
0.6005,0.96069,,,,
0.6006,0.9607,,,,
0.6007,0.96072,,,,
0.6008,0.96073,,,,
0.6009,0.96075,,,,
0.601,0.96076,,,,
0.6011,0.96077,,,,
0.6012,0.96079,,,,
0.6013,0.9608,,,,
0.6014,0.96082,,,,
0.6015,0.96083,,,,
0.6016,0.96085,,,,
0.6017,0.96086,,,,
0.6018,0.96088,,,,
0.6019,0.96089,,,,
0.602,0.9609,,,,
0.6021,0.96092,,,,
0.6022,0.96093,,,,
0.6023,0.96095,,,,
0.6024,0.96096,,,,
0.6025,0.96098,,,,
0.6026,0.96099,,,,
0.6027,0.961,,,,
0.6028,0.96102,,,,
0.6029,0.96103,,,,
0.603,0.96105,,,,
0.6031,0.96106,,,,
0.6032,0.96108,,,,
0.6033,0.96109,,,,
0.6034,0.9611,,,,
0.6035,0.96112,,,,
0.6036,0.96113,,,,
0.6037,0.96115,,,,
0.6038,0.96116,,,,
0.6039,0.96118,,,,
0.604,0.96119,,,,
0.6041,0.9612,,,,
0.6042,0.96122,,,,
0.6043,0.96123,,,,
0.6044,0.96125,,,,
0.6045,0.96126,,,,
0.6046,0.96128,,,,
0.6047,0.96129,,,,
0.6048,0.9613,,,,
0.6049,0.96132,,,,
0.605,0.96133,,,,
0.6051,0.96135,,,,
0.6052,0.96136,,,,
0.6053,0.96138,,,,
0.6054,0.96139,,,,
0.6055,0.9614,,,,
0.6056,0.96142,,,,
0.6057,0.96143,,,,
0.6058,0.96145,,,,
0.6059,0.96146,,,,
0.606,0.96148,,,,
0.6061,0.96149,,,,
0.6062,0.96151,,,,
0.6063,0.96152,,,,
0.6064,0.96153,,,,
0.6065,0.96155,,,,
0.6066,0.96156,,,,
0.6067,0.96158,,,,
0.6068,0.96159,,,,
0.6069,0.96161,,,,
0.607,0.96162,,,,
0.6071,0.96163,,,,
0.6072,0.96165,,,,
0.6073,0.96166,,,,
0.6074,0.96168,,,,
0.6075,0.96169,,,,
0.6076,0.96171,,,,
0.6077,0.96172,,,,
0.6078,0.96173,,,,
0.6079,0.96175,,,,
0.608,0.96176,,,,
0.6081,0.96178,,,,
0.6082,0.96179,,,,
0.6083,0.96181,,,,
0.6084,0.96182,,,,
0.6085,0.96183,,,,
0.6086,0.96185,,,,
0.6087,0.96186,,,,
0.6088,0.96188,,,,
0.6089,0.96189,,,,
0.609,0.96191,,,,
0.6091,0.96192,,,,
0.6092,0.96193,,,,
0.6093,0.96195,,,,
0.6094,0.96196,,,,
0.6095,0.96198,,,,
0.6096,0.96199,,,,
0.6097,0.96201,,,,
0.6098,0.96202,,,,
0.6099,0.96203,,,,
0.61,0.96205,,,,
0.6101,0.96206,,,,
0.6102,0.96208,,,,
0.6103,0.96209,,,,
0.6104,0.96211,,,,
0.6105,0.96212,,,,
0.6106,0.96213,,,,
0.6107,0.96215,,,,
0.6108,0.96216,,,,
0.6109,0.96218,,,,
0.611,0.96219,,,,
0.6111,0.96221,,,,
0.6112,0.96222,,,,
0.6113,0.96223,,,,
0.6114,0.96225,,,,
0.6115,0.96226,,,,
0.6116,0.96228,,,,
0.6117,0.96229,,,,
0.6118,0.96231,,,,
0.6119,0.96232,,,,
0.612,0.96234,,,,
0.6121,0.96235,,,,
0.6122,0.96236,,,,
0.6123,0.96238,,,,
0.6124,0.96239,,,,
0.6125,0.96241,,,,
0.6126,0.96242,,,,
0.6127,0.96244,,,,
0.6128,0.96245,,,,
0.6129,0.96246,,,,
0.613,0.96248,,,,
0.6131,0.96249,,,,
0.6132,0.96251,,,,
0.6133,0.96252,,,,
0.6134,0.96254,,,,
0.6135,0.96255,,,,
0.6136,0.96256,,,,
0.6137,0.96258,,,,
0.6138,0.96259,,,,
0.6139,0.96261,,,,
0.614,0.96262,,,,
0.6141,0.96264,,,,
0.6142,0.96265,,,,
0.6143,0.96266,,,,
0.6144,0.96268,,,,
0.6145,0.96269,,,,
0.6146,0.96271,,,,
0.6147,0.96272,,,,
0.6148,0.96274,,,,
0.6149,0.96275,,,,
0.615,0.96276,,,,
0.6151,0.96278,,,,
0.6152,0.96279,,,,
0.6153,0.96281,,,,
0.6154,0.96282,,,,
0.6155,0.96284,,,,
0.6156,0.96285,,,,
0.6157,0.96286,,,,
0.6158,0.96288,,,,
0.6159,0.96289,,,,
0.616,0.96291,,,,
0.6161,0.96292,,,,
0.6162,0.96294,,,,
0.6163,0.96295,,,,
0.6164,0.96297,,,,
0.6165,0.96298,,,,
0.6166,0.96299,,,,
0.6167,0.96301,,,,
0.6168,0.96302,,,,
0.6169,0.96304,,,,
0.617,0.96305,,,,
0.6171,0.96307,,,,
0.6172,0.96308,,,,
0.6173,0.96309,,,,
0.6174,0.96311,,,,
0.6175,0.96312,,,,
0.6176,0.96314,,,,
0.6177,0.96315,,,,
0.6178,0.96317,,,,
0.6179,0.96318,,,,
0.618,0.96319,,,,
0.6181,0.96321,,,,
0.6182,0.96322,,,,
0.6183,0.96324,,,,
0.6184,0.96325,,,,
0.6185,0.96327,,,,
0.6186,0.96328,,,,
0.6187,0.9633,,,,
0.6188,0.96331,,,,
0.6189,0.96332,,,,
0.619,0.96334,,,,
0.6191,0.96335,,,,
0.6192,0.96337,,,,
0.6193,0.96338,,,,
0.6194,0.9634,,,,
0.6195,0.96341,,,,
0.6196,0.96342,,,,
0.6197,0.96344,,,,
0.6198,0.96345,,,,
0.6199,0.96347,,,,
0.62,0.96348,,,,
0.6201,0.9635,,,,
0.6202,0.96351,,,,
0.6203,0.96352,,,,
0.6204,0.96354,,,,
0.6205,0.96355,,,,
0.6206,0.96357,,,,
0.6207,0.96358,,,,
0.6208,0.9636,,,,
0.6209,0.96361,,,,
0.621,0.96363,,,,
0.6211,0.96364,,,,
0.6212,0.96365,,,,
0.6213,0.96367,,,,
0.6214,0.96368,,,,
0.6215,0.9637,,,,
0.6216,0.96371,,,,
0.6217,0.96373,,,,
0.6218,0.96374,,,,
0.6219,0.96375,,,,
0.622,0.96377,,,,
0.6221,0.96378,,,,
0.6222,0.9638,,,,
0.6223,0.96381,,,,
0.6224,0.96383,,,,
0.6225,0.96384,,,,
0.6226,0.96386,,,,
0.6227,0.96387,,,,
0.6228,0.96388,,,,
0.6229,0.9639,,,,
0.623,0.96391,,,,
0.6231,0.96393,,,,
0.6232,0.96394,,,,
0.6233,0.96396,,,,
0.6234,0.96397,,,,
0.6235,0.96398,,,,
0.6236,0.964,,,,
0.6237,0.96401,,,,
0.6238,0.96403,,,,
0.6239,0.96404,,,,
0.624,0.96406,,,,
0.6241,0.96407,,,,
0.6242,0.96409,,,,
0.6243,0.9641,,,,
0.6244,0.96411,,,,
0.6245,0.96413,,,,
0.6246,0.96414,,,,
0.6247,0.96416,,,,
0.6248,0.96417,,,,
0.6249,0.96419,,,,
0.625,0.9642,,,,
0.6251,0.96422,,,,
0.6252,0.96423,,,,
0.6253,0.96424,,,,
0.6254,0.96426,,,,
0.6255,0.96427,,,,
0.6256,0.96429,,,,
0.6257,0.9643,,,,
0.6258,0.96432,,,,
0.6259,0.96433,,,,
0.626,0.96435,,,,
0.6261,0.96436,,,,
0.6262,0.96437,,,,
0.6263,0.96439,,,,
0.6264,0.9644,,,,
0.6265,0.96442,,,,
0.6266,0.96443,,,,
0.6267,0.96445,,,,
0.6268,0.96446,,,,
0.6269,0.96448,,,,
0.627,0.96449,,,,
0.6271,0.9645,,,,
0.6272,0.96452,,,,
0.6273,0.96453,,,,
0.6274,0.96455,,,,
0.6275,0.96456,,,,
0.6276,0.96458,,,,
0.6277,0.96459,,,,
0.6278,0.96461,,,,
0.6279,0.96462,,,,
0.628,0.96463,,,,
0.6281,0.96465,,,,
0.6282,0.96466,,,,
0.6283,0.96468,,,,
0.6284,0.96469,,,,
0.6285,0.96471,,,,
0.6286,0.96472,,,,
0.6287,0.96474,,,,
0.6288,0.96475,,,,
0.6289,0.96476,,,,
0.629,0.96478,,,,
0.6291,0.96479,,,,
0.6292,0.96481,,,,
0.6293,0.96482,,,,
0.6294,0.96484,,,,
0.6295,0.96485,,,,
0.6296,0.96487,,,,
0.6297,0.96488,,,,
0.6298,0.96489,,,,
0.6299,0.96491,,,,
0.63,0.96492,,,,
0.6301,0.96494,,,,
0.6302,0.96495,,,,
0.6303,0.96497,,,,
0.6304,0.96498,,,,
0.6305,0.965,,,,
0.6306,0.96501,,,,
0.6307,0.96503,,,,
0.6308,0.96504,,,,
0.6309,0.96505,,,,
0.631,0.96507,,,,
0.6311,0.96508,,,,
0.6312,0.9651,,,,
0.6313,0.96511,,,,
0.6314,0.96513,,,,
0.6315,0.96514,,,,
0.6316,0.96516,,,,
0.6317,0.96517,,,,
0.6318,0.96519,,,,
0.6319,0.9652,,,,
0.632,0.96521,,,,
0.6321,0.96523,,,,
0.6322,0.96524,,,,
0.6323,0.96526,,,,
0.6324,0.96527,,,,
0.6325,0.96529,,,,
0.6326,0.9653,,,,
0.6327,0.96532,,,,
0.6328,0.96533,,,,
0.6329,0.96535,,,,
0.633,0.96536,,,,
0.6331,0.96537,,,,
0.6332,0.96539,,,,
0.6333,0.9654,,,,
0.6334,0.96542,,,,
0.6335,0.96543,,,,
0.6336,0.96545,,,,
0.6337,0.96546,,,,
0.6338,0.96548,,,,
0.6339,0.96549,,,,
0.634,0.96551,,,,
0.6341,0.96552,,,,
0.6342,0.96554,,,,
0.6343,0.96555,,,,
0.6344,0.96556,,,,
0.6345,0.96558,,,,
0.6346,0.96559,,,,
0.6347,0.96561,,,,
0.6348,0.96562,,,,
0.6349,0.96564,,,,
0.635,0.96565,,,,
0.6351,0.96567,,,,
0.6352,0.96568,,,,
0.6353,0.9657,,,,
0.6354,0.96571,,,,
0.6355,0.96573,,,,
0.6356,0.96574,,,,
0.6357,0.96575,,,,
0.6358,0.96577,,,,
0.6359,0.96578,,,,
0.636,0.9658,,,,
0.6361,0.96581,,,,
0.6362,0.96583,,,,
0.6363,0.96584,,,,
0.6364,0.96586,,,,
0.6365,0.96587,,,,
0.6366,0.96589,,,,
0.6367,0.9659,,,,
0.6368,0.96592,,,,
0.6369,0.96593,,,,
0.637,0.96594,,,,
0.6371,0.96596,,,,
0.6372,0.96597,,,,
0.6373,0.96599,,,,
0.6374,0.966,,,,
0.6375,0.96602,,,,
0.6376,0.96603,,,,
0.6377,0.96605,,,,
0.6378,0.96606,,,,
0.6379,0.96608,,,,
0.638,0.96609,,,,
0.6381,0.96611,,,,
0.6382,0.96612,,,,
0.6383,0.96614,,,,
0.6384,0.96615,,,,
0.6385,0.96617,,,,
0.6386,0.96618,,,,
0.6387,0.96619,,,,
0.6388,0.96621,,,,
0.6389,0.96622,,,,
0.639,0.96624,,,,
0.6391,0.96625,,,,
0.6392,0.96627,,,,
0.6393,0.96628,,,,
0.6394,0.9663,,,,
0.6395,0.96631,,,,
0.6396,0.96633,,,,
0.6397,0.96634,,,,
0.6398,0.96636,,,,
0.6399,0.96637,,,,
0.64,0.96639,,,,
0.6401,0.9664,,,,
0.6402,0.96642,,,,
0.6403,0.96643,,,,
0.6404,0.96645,,,,
0.6405,0.96646,,,,
0.6406,0.96647,,,,
0.6407,0.96649,,,,
0.6408,0.9665,,,,
0.6409,0.96652,,,,
0.641,0.96653,,,,
0.6411,0.96655,,,,
0.6412,0.96656,,,,
0.6413,0.96658,,,,
0.6414,0.96659,,,,
0.6415,0.96661,,,,
0.6416,0.96662,,,,
0.6417,0.96664,,,,
0.6418,0.96665,,,,
0.6419,0.96667,,,,
0.642,0.96668,,,,
0.6421,0.9667,,,,
0.6422,0.96671,,,,
0.6423,0.96673,,,,
0.6424,0.96674,,,,
0.6425,0.96676,,,,
0.6426,0.96677,,,,
0.6427,0.96679,,,,
0.6428,0.9668,,,,
0.6429,0.96682,,,,
0.643,0.96683,,,,
0.6431,0.96685,,,,
0.6432,0.96686,,,,
0.6433,0.96688,,,,
0.6434,0.96689,,,,
0.6435,0.96691,,,,
0.6436,0.96692,,,,
0.6437,0.96693,,,,
0.6438,0.96695,,,,
0.6439,0.96696,,,,
0.644,0.96698,,,,
0.6441,0.96699,,,,
0.6442,0.96701,,,,
0.6443,0.96702,,,,
0.6444,0.96704,,,,
0.6445,0.96705,,,,
0.6446,0.96707,,,,
0.6447,0.96708,,,,
0.6448,0.9671,,,,
0.6449,0.96711,,,,
0.645,0.96713,,,,
0.6451,0.96714,,,,
0.6452,0.96716,,,,
0.6453,0.96717,,,,
0.6454,0.96719,,,,
0.6455,0.9672,,,,
0.6456,0.96722,,,,
0.6457,0.96723,,,,
0.6458,0.96725,,,,
0.6459,0.96726,,,,
0.646,0.96728,,,,
0.6461,0.96729,,,,
0.6462,0.96731,,,,
0.6463,0.96732,,,,
0.6464,0.96734,,,,
0.6465,0.96735,,,,
0.6466,0.96737,,,,
0.6467,0.96738,,,,
0.6468,0.9674,,,,
0.6469,0.96741,,,,
0.647,0.96743,,,,
0.6471,0.96744,,,,
0.6472,0.96746,,,,
0.6473,0.96747,,,,
0.6474,0.96749,,,,
0.6475,0.9675,,,,
0.6476,0.96752,,,,
0.6477,0.96753,,,,
0.6478,0.96755,,,,
0.6479,0.96756,,,,
0.648,0.96758,,,,
0.6481,0.96759,,,,
0.6482,0.96761,,,,
0.6483,0.96762,,,,
0.6484,0.96764,,,,
0.6485,0.96765,,,,
0.6486,0.96767,,,,
0.6487,0.96768,,,,
0.6488,0.9677,,,,
0.6489,0.96771,,,,
0.649,0.96773,,,,
0.6491,0.96774,,,,
0.6492,0.96776,,,,
0.6493,0.96777,,,,
0.6494,0.96779,,,,
0.6495,0.96781,,,,
0.6496,0.96782,,,,
0.6497,0.96784,,,,
0.6498,0.96785,,,,
0.6499,0.96787,,,,
0.65,0.96788,,,,
0.6501,0.9679,,,,
0.6502,0.96791,,,,
0.6503,0.96793,,,,
0.6504,0.96794,,,,
0.6505,0.96796,,,,
0.6506,0.96797,,,,
0.6507,0.96799,,,,
0.6508,0.968,,,,
0.6509,0.96802,,,,
0.651,0.96803,,,,
0.6511,0.96805,,,,
0.6512,0.96806,,,,
0.6513,0.96808,,,,
0.6514,0.96809,,,,
0.6515,0.96811,,,,
0.6516,0.96812,,,,
0.6517,0.96814,,,,
0.6518,0.96815,,,,
0.6519,0.96817,,,,
0.652,0.96818,,,,
0.6521,0.9682,,,,
0.6522,0.96822,,,,
0.6523,0.96823,,,,
0.6524,0.96825,,,,
0.6525,0.96826,,,,
0.6526,0.96828,,,,
0.6527,0.96829,,,,
0.6528,0.96831,,,,
0.6529,0.96832,,,,
0.653,0.96834,,,,
0.6531,0.96835,,,,
0.6532,0.96837,,,,
0.6533,0.96838,,,,
0.6534,0.9684,,,,
0.6535,0.96841,,,,
0.6536,0.96843,,,,
0.6537,0.96844,,,,
0.6538,0.96846,,,,
0.6539,0.96848,,,,
0.654,0.96849,,,,
0.6541,0.96851,,,,
0.6542,0.96852,,,,
0.6543,0.96854,,,,
0.6544,0.96855,,,,
0.6545,0.96857,,,,
0.6546,0.96858,,,,
0.6547,0.9686,,,,
0.6548,0.96861,,,,
0.6549,0.96863,,,,
0.655,0.96864,,,,
0.6551,0.96866,,,,
0.6552,0.96868,,,,
0.6553,0.96869,,,,
0.6554,0.96871,,,,
0.6555,0.96872,,,,
0.6556,0.96874,,,,
0.6557,0.96875,,,,
0.6558,0.96877,,,,
0.6559,0.96878,,,,
0.656,0.9688,,,,
0.6561,0.96881,,,,
0.6562,0.96883,,,,
0.6563,0.96885,,,,
0.6564,0.96886,,,,
0.6565,0.96888,,,,
0.6566,0.96889,,,,
0.6567,0.96891,,,,
0.6568,0.96892,,,,
0.6569,0.96894,,,,
0.657,0.96895,,,,
0.6571,0.96897,,,,
0.6572,0.96899,,,,
0.6573,0.969,,,,
0.6574,0.96902,,,,
0.6575,0.96903,,,,
0.6576,0.96905,,,,
0.6577,0.96906,,,,
0.6578,0.96908,,,,
0.6579,0.96909,,,,
0.658,0.96911,,,,
0.6581,0.96913,,,,
0.6582,0.96914,,,,
0.6583,0.96916,,,,
0.6584,0.96917,,,,
0.6585,0.96919,,,,
0.6586,0.9692,,,,
0.6587,0.96922,,,,
0.6588,0.96923,,,,
0.6589,0.96925,,,,
0.659,0.96926,,,,
0.6591,0.96928,,,,
0.6592,0.9693,,,,
0.6593,0.96931,,,,
0.6594,0.96933,,,,
0.6595,0.96934,,,,
0.6596,0.96936,,,,
0.6597,0.96937,,,,
0.6598,0.96939,,,,
0.6599,0.9694,,,,
0.66,0.96942,,,,
0.6601,0.96943,,,,
0.6602,0.96945,,,,
0.6603,0.96947,,,,
0.6604,0.96948,,,,
0.6605,0.9695,,,,
0.6606,0.96951,,,,
0.6607,0.96953,,,,
0.6608,0.96954,,,,
0.6609,0.96956,,,,
0.661,0.96957,,,,
0.6611,0.96959,,,,
0.6612,0.9696,,,,
0.6613,0.96962,,,,
0.6614,0.96963,,,,
0.6615,0.96965,,,,
0.6616,0.96967,,,,
0.6617,0.96968,,,,
0.6618,0.9697,,,,
0.6619,0.96971,,,,
0.662,0.96973,,,,
0.6621,0.96974,,,,
0.6622,0.96976,,,,
0.6623,0.96977,,,,
0.6624,0.96979,,,,
0.6625,0.9698,,,,
0.6626,0.96982,,,,
0.6627,0.96983,,,,
0.6628,0.96985,,,,
0.6629,0.96987,,,,
0.663,0.96988,,,,
0.6631,0.9699,,,,
0.6632,0.96991,,,,
0.6633,0.96993,,,,
0.6634,0.96994,,,,
0.6635,0.96996,,,,
0.6636,0.96997,,,,
0.6637,0.96999,,,,
0.6638,0.97,,,,
0.6639,0.97002,,,,
0.664,0.97003,,,,
0.6641,0.97005,,,,
0.6642,0.97006,,,,
0.6643,0.97008,,,,
0.6644,0.9701,,,,
0.6645,0.97011,,,,
0.6646,0.97013,,,,
0.6647,0.97014,,,,
0.6648,0.97016,,,,
0.6649,0.97017,,,,
0.665,0.97019,,,,
0.6651,0.9702,,,,
0.6652,0.97022,,,,
0.6653,0.97023,,,,
0.6654,0.97025,,,,
0.6655,0.97026,,,,
0.6656,0.97028,,,,
0.6657,0.97029,,,,
0.6658,0.97031,,,,
0.6659,0.97032,,,,
0.666,0.97034,,,,
0.6661,0.97035,,,,
0.6662,0.97037,,,,
0.6663,0.97039,,,,
0.6664,0.9704,,,,
0.6665,0.97042,,,,
0.6666,0.97043,,,,
0.6667,0.97045,,,,
0.6668,0.97046,,,,
0.6669,0.97048,,,,
0.667,0.97049,,,,
0.6671,0.97051,,,,
0.6672,0.97052,,,,
0.6673,0.97054,,,,
0.6674,0.97055,,,,
0.6675,0.97057,,,,
0.6676,0.97058,,,,
0.6677,0.9706,,,,
0.6678,0.97061,,,,
0.6679,0.97063,,,,
0.668,0.97064,,,,
0.6681,0.97066,,,,
0.6682,0.97067,,,,
0.6683,0.97069,,,,
0.6684,0.9707,,,,
0.6685,0.97072,,,,
0.6686,0.97074,,,,
0.6687,0.97075,,,,
0.6688,0.97077,,,,
0.6689,0.97078,,,,
0.669,0.9708,,,,
0.6691,0.97081,,,,
0.6692,0.97083,,,,
0.6693,0.97084,,,,
0.6694,0.97086,,,,
0.6695,0.97087,,,,
0.6696,0.97089,,,,
0.6697,0.9709,,,,
0.6698,0.97092,,,,
0.6699,0.97093,,,,
0.67,0.97095,,,,
0.6701,0.97096,,,,
0.6702,0.97098,,,,
0.6703,0.97099,,,,
0.6704,0.97101,,,,
0.6705,0.97102,,,,
0.6706,0.97104,,,,
0.6707,0.97105,,,,
0.6708,0.97107,,,,
0.6709,0.97108,,,,
0.671,0.9711,,,,
0.6711,0.97111,,,,
0.6712,0.97113,,,,
0.6713,0.97114,,,,
0.6714,0.97116,,,,
0.6715,0.97117,,,,
0.6716,0.97119,,,,
0.6717,0.9712,,,,
0.6718,0.97122,,,,
0.6719,0.97123,,,,
0.672,0.97125,,,,
0.6721,0.97127,,,,
0.6722,0.97128,,,,
0.6723,0.9713,,,,
0.6724,0.97131,,,,
0.6725,0.97133,,,,
0.6726,0.97134,,,,
0.6727,0.97136,,,,
0.6728,0.97137,,,,
0.6729,0.97139,,,,
0.673,0.9714,,,,
0.6731,0.97142,,,,
0.6732,0.97143,,,,
0.6733,0.97145,,,,
0.6734,0.97146,,,,
0.6735,0.97148,,,,
0.6736,0.97149,,,,
0.6737,0.97151,,,,
0.6738,0.97152,,,,
0.6739,0.97154,,,,
0.674,0.97155,,,,
0.6741,0.97157,,,,
0.6742,0.97158,,,,
0.6743,0.9716,,,,
0.6744,0.97161,,,,
0.6745,0.97163,,,,
0.6746,0.97164,,,,
0.6747,0.97166,,,,
0.6748,0.97167,,,,
0.6749,0.97169,,,,
0.675,0.9717,,,,
0.6751,0.97172,,,,
0.6752,0.97173,,,,
0.6753,0.97175,,,,
0.6754,0.97176,,,,
0.6755,0.97178,,,,
0.6756,0.97179,,,,
0.6757,0.97181,,,,
0.6758,0.97182,,,,
0.6759,0.97184,,,,
0.676,0.97185,,,,
0.6761,0.97187,,,,
0.6762,0.97188,,,,
0.6763,0.9719,,,,
0.6764,0.97191,,,,
0.6765,0.97193,,,,
0.6766,0.97194,,,,
0.6767,0.97196,,,,
0.6768,0.97197,,,,
0.6769,0.97199,,,,
0.677,0.972,,,,
0.6771,0.97202,,,,
0.6772,0.97203,,,,
0.6773,0.97205,,,,
0.6774,0.97206,,,,
0.6775,0.97208,,,,
0.6776,0.97209,,,,
0.6777,0.97211,,,,
0.6778,0.97212,,,,
0.6779,0.97214,,,,
0.678,0.97215,,,,
0.6781,0.97217,,,,
0.6782,0.97218,,,,
0.6783,0.9722,,,,
0.6784,0.97221,,,,
0.6785,0.97223,,,,
0.6786,0.97224,,,,
0.6787,0.97226,,,,
0.6788,0.97227,,,,
0.6789,0.97229,,,,
0.679,0.9723,,,,
0.6791,0.97232,,,,
0.6792,0.97233,,,,
0.6793,0.97235,,,,
0.6794,0.97236,,,,
0.6795,0.97238,,,,
0.6796,0.97239,,,,
0.6797,0.97241,,,,
0.6798,0.97242,,,,
0.6799,0.97244,,,,
0.68,0.97245,,,,
0.6801,0.97247,,,,
0.6802,0.97248,,,,
0.6803,0.9725,,,,
0.6804,0.97251,,,,
0.6805,0.97253,,,,
0.6806,0.97254,,,,
0.6807,0.97256,,,,
0.6808,0.97257,,,,
0.6809,0.97259,,,,
0.681,0.9726,,,,
0.6811,0.97262,,,,
0.6812,0.97263,,,,
0.6813,0.97265,,,,
0.6814,0.97266,,,,
0.6815,0.97268,,,,
0.6816,0.97269,,,,
0.6817,0.97271,,,,
0.6818,0.97272,,,,
0.6819,0.97274,,,,
0.682,0.97275,,,,
0.6821,0.97277,,,,
0.6822,0.97278,,,,
0.6823,0.9728,,,,
0.6824,0.97281,,,,
0.6825,0.97283,,,,
0.6826,0.97284,,,,
0.6827,0.97286,,,,
0.6828,0.97287,,,,
0.6829,0.97289,,,,
0.683,0.9729,,,,
0.6831,0.97292,,,,
0.6832,0.97293,,,,
0.6833,0.97295,,,,
0.6834,0.97296,,,,
0.6835,0.97298,,,,
0.6836,0.97299,,,,
0.6837,0.97301,,,,
0.6838,0.97302,,,,
0.6839,0.97304,,,,
0.684,0.97305,,,,
0.6841,0.97307,,,,
0.6842,0.97308,,,,
0.6843,0.9731,,,,
0.6844,0.97311,,,,
0.6845,0.97313,,,,
0.6846,0.97314,,,,
0.6847,0.97316,,,,
0.6848,0.97317,,,,
0.6849,0.97319,,,,
0.685,0.9732,,,,
0.6851,0.97322,,,,
0.6852,0.97323,,,,
0.6853,0.97325,,,,
0.6854,0.97326,,,,
0.6855,0.97328,,,,
0.6856,0.97329,,,,
0.6857,0.97331,,,,
0.6858,0.97332,,,,
0.6859,0.97334,,,,
0.686,0.97335,,,,
0.6861,0.97337,,,,
0.6862,0.97338,,,,
0.6863,0.9734,,,,
0.6864,0.97341,,,,
0.6865,0.97343,,,,
0.6866,0.97344,,,,
0.6867,0.97346,,,,
0.6868,0.97347,,,,
0.6869,0.97349,,,,
0.687,0.9735,,,,
0.6871,0.97352,,,,
0.6872,0.97353,,,,
0.6873,0.97355,,,,
0.6874,0.97356,,,,
0.6875,0.97358,,,,
0.6876,0.97359,,,,
0.6877,0.97361,,,,
0.6878,0.97362,,,,
0.6879,0.97364,,,,
0.688,0.97365,,,,
0.6881,0.97367,,,,
0.6882,0.97368,,,,
0.6883,0.9737,,,,
0.6884,0.97371,,,,
0.6885,0.97373,,,,
0.6886,0.97374,,,,
0.6887,0.97376,,,,
0.6888,0.97377,,,,
0.6889,0.97379,,,,
0.689,0.9738,,,,
0.6891,0.97382,,,,
0.6892,0.97383,,,,
0.6893,0.97385,,,,
0.6894,0.97386,,,,
0.6895,0.97388,,,,
0.6896,0.97389,,,,
0.6897,0.97391,,,,
0.6898,0.97392,,,,
0.6899,0.97394,,,,
0.69,0.97395,,,,
0.6901,0.97397,,,,
0.6902,0.97398,,,,
0.6903,0.974,,,,
0.6904,0.97401,,,,
0.6905,0.97403,,,,
0.6906,0.97404,,,,
0.6907,0.97406,,,,
0.6908,0.97407,,,,
0.6909,0.97409,,,,
0.691,0.9741,,,,
0.6911,0.97412,,,,
0.6912,0.97413,,,,
0.6913,0.97415,,,,
0.6914,0.97416,,,,
0.6915,0.97418,,,,
0.6916,0.97419,,,,
0.6917,0.97421,,,,
0.6918,0.97423,,,,
0.6919,0.97424,,,,
0.692,0.97426,,,,
0.6921,0.97427,,,,
0.6922,0.97429,,,,
0.6923,0.9743,,,,
0.6924,0.97432,,,,
0.6925,0.97433,,,,
0.6926,0.97435,,,,
0.6927,0.97436,,,,
0.6928,0.97438,,,,
0.6929,0.97439,,,,
0.693,0.97441,,,,
0.6931,0.97442,,,,
0.6932,0.97444,,,,
0.6933,0.97445,,,,
0.6934,0.97447,,,,
0.6935,0.97448,,,,
0.6936,0.9745,,,,
0.6937,0.97451,,,,
0.6938,0.97453,,,,
0.6939,0.97454,,,,
0.694,0.97456,,,,
0.6941,0.97457,,,,
0.6942,0.97459,,,,
0.6943,0.9746,,,,
0.6944,0.97462,,,,
0.6945,0.97463,,,,
0.6946,0.97465,,,,
0.6947,0.97466,,,,
0.6948,0.97468,,,,
0.6949,0.97469,,,,
0.695,0.97471,,,,
0.6951,0.97472,,,,
0.6952,0.97474,,,,
0.6953,0.97475,,,,
0.6954,0.97477,,,,
0.6955,0.97478,,,,
0.6956,0.9748,,,,
0.6957,0.97481,,,,
0.6958,0.97483,,,,
0.6959,0.97484,,,,
0.696,0.97486,,,,
0.6961,0.97487,,,,
0.6962,0.97489,,,,
0.6963,0.9749,,,,
0.6964,0.97492,,,,
0.6965,0.97493,,,,
0.6966,0.97495,,,,
0.6967,0.97496,,,,
0.6968,0.97498,,,,
0.6969,0.97499,,,,
0.697,0.97501,,,,
0.6971,0.97502,,,,
0.6972,0.97504,,,,
0.6973,0.97505,,,,
0.6974,0.97507,,,,
0.6975,0.97509,,,,
0.6976,0.9751,,,,
0.6977,0.97512,,,,
0.6978,0.97513,,,,
0.6979,0.97515,,,,
0.698,0.97516,,,,
0.6981,0.97518,,,,
0.6982,0.97519,,,,
0.6983,0.97521,,,,
0.6984,0.97522,,,,
0.6985,0.97524,,,,
0.6986,0.97525,,,,
0.6987,0.97527,,,,
0.6988,0.97528,,,,
0.6989,0.9753,,,,
0.699,0.97531,,,,
0.6991,0.97533,,,,
0.6992,0.97534,,,,
0.6993,0.97536,,,,
0.6994,0.97537,,,,
0.6995,0.97539,,,,
0.6996,0.9754,,,,
0.6997,0.97542,,,,
0.6998,0.97543,,,,
0.6999,0.97545,,,,
0.7,0.97546,,,,
0.7001,0.97548,,,,
0.7002,0.97549,,,,
0.7003,0.97551,,,,
0.7004,0.97553,,,,
0.7005,0.97554,,,,
0.7006,0.97556,,,,
0.7007,0.97557,,,,
0.7008,0.97559,,,,
0.7009,0.9756,,,,
0.701,0.97562,,,,
0.7011,0.97563,,,,
0.7012,0.97565,,,,
0.7013,0.97566,,,,
0.7014,0.97568,,,,
0.7015,0.97569,,,,
0.7016,0.97571,,,,
0.7017,0.97572,,,,
0.7018,0.97574,,,,
0.7019,0.97575,,,,
0.702,0.97577,,,,
0.7021,0.97578,,,,
0.7022,0.9758,,,,
0.7023,0.97581,,,,
0.7024,0.97583,,,,
0.7025,0.97585,,,,
0.7026,0.97586,,,,
0.7027,0.97588,,,,
0.7028,0.97589,,,,
0.7029,0.97591,,,,
0.703,0.97592,,,,
0.7031,0.97594,,,,
0.7032,0.97595,,,,
0.7033,0.97597,,,,
0.7034,0.97598,,,,
0.7035,0.976,,,,
0.7036,0.97601,,,,
0.7037,0.97603,,,,
0.7038,0.97604,,,,
0.7039,0.97606,,,,
0.704,0.97607,,,,
0.7041,0.97609,,,,
0.7042,0.97611,,,,
0.7043,0.97612,,,,
0.7044,0.97614,,,,
0.7045,0.97615,,,,
0.7046,0.97617,,,,
0.7047,0.97618,,,,
0.7048,0.9762,,,,
0.7049,0.97621,,,,
0.705,0.97623,,,,
0.7051,0.97624,,,,
0.7052,0.97626,,,,
0.7053,0.97627,,,,
0.7054,0.97629,,,,
0.7055,0.9763,,,,
0.7056,0.97632,,,,
0.7057,0.97634,,,,
0.7058,0.97635,,,,
0.7059,0.97637,,,,
0.706,0.97638,,,,
0.7061,0.9764,,,,
0.7062,0.97641,,,,
0.7063,0.97643,,,,
0.7064,0.97644,,,,
0.7065,0.97646,,,,
0.7066,0.97647,,,,
0.7067,0.97649,,,,
0.7068,0.9765,,,,
0.7069,0.97652,,,,
0.707,0.97654,,,,
0.7071,0.97655,,,,
0.7072,0.97657,,,,
0.7073,0.97658,,,,
0.7074,0.9766,,,,
0.7075,0.97661,,,,
0.7076,0.97663,,,,
0.7077,0.97664,,,,
0.7078,0.97666,,,,
0.7079,0.97667,,,,
0.708,0.97669,,,,
0.7081,0.9767,,,,
0.7082,0.97672,,,,
0.7083,0.97674,,,,
0.7084,0.97675,,,,
0.7085,0.97677,,,,
0.7086,0.97678,,,,
0.7087,0.9768,,,,
0.7088,0.97681,,,,
0.7089,0.97683,,,,
0.709,0.97684,,,,
0.7091,0.97686,,,,
0.7092,0.97688,,,,
0.7093,0.97689,,,,
0.7094,0.97691,,,,
0.7095,0.97692,,,,
0.7096,0.97694,,,,
0.7097,0.97695,,,,
0.7098,0.97697,,,,
0.7099,0.97698,,,,
0.71,0.977,,,,
0.7101,0.97701,,,,
0.7102,0.97703,,,,
0.7103,0.97705,,,,
0.7104,0.97706,,,,
0.7105,0.97708,,,,
0.7106,0.97709,,,,
0.7107,0.97711,,,,
0.7108,0.97712,,,,
0.7109,0.97714,,,,
0.711,0.97715,,,,
0.7111,0.97717,,,,
0.7112,0.97719,,,,
0.7113,0.9772,,,,
0.7114,0.97722,,,,
0.7115,0.97723,,,,
0.7116,0.97725,,,,
0.7117,0.97726,,,,
0.7118,0.97728,,,,
0.7119,0.97729,,,,
0.712,0.97731,,,,
0.7121,0.97733,,,,
0.7122,0.97734,,,,
0.7123,0.97736,,,,
0.7124,0.97737,,,,
0.7125,0.97739,,,,
0.7126,0.9774,,,,
0.7127,0.97742,,,,
0.7128,0.97744,,,,
0.7129,0.97745,,,,
0.713,0.97747,,,,
0.7131,0.97748,,,,
0.7132,0.9775,,,,
0.7133,0.97751,,,,
0.7134,0.97753,,,,
0.7135,0.97754,,,,
0.7136,0.97756,,,,
0.7137,0.97758,,,,
0.7138,0.97759,,,,
0.7139,0.97761,,,,
0.714,0.97762,,,,
0.7141,0.97764,,,,
0.7142,0.97765,,,,
0.7143,0.97767,,,,
0.7144,0.97769,,,,
0.7145,0.9777,,,,
0.7146,0.97772,,,,
0.7147,0.97773,,,,
0.7148,0.97775,,,,
0.7149,0.97776,,,,
0.715,0.97778,,,,
0.7151,0.9778,,,,
0.7152,0.97781,,,,
0.7153,0.97783,,,,
0.7154,0.97784,,,,
0.7155,0.97786,,,,
0.7156,0.97787,,,,
0.7157,0.97789,,,,
0.7158,0.97791,,,,
0.7159,0.97792,,,,
0.716,0.97794,,,,
0.7161,0.97795,,,,
0.7162,0.97797,,,,
0.7163,0.97798,,,,
0.7164,0.978,,,,
0.7165,0.97802,,,,
0.7166,0.97803,,,,
0.7167,0.97805,,,,
0.7168,0.97806,,,,
0.7169,0.97808,,,,
0.717,0.97809,,,,
0.7171,0.97811,,,,
0.7172,0.97812,,,,
0.7173,0.97814,,,,
0.7174,0.97816,,,,
0.7175,0.97817,,,,
0.7176,0.97819,,,,
0.7177,0.9782,,,,
0.7178,0.97822,,,,
0.7179,0.97823,,,,
0.718,0.97825,,,,
0.7181,0.97827,,,,
0.7182,0.97828,,,,
0.7183,0.9783,,,,
0.7184,0.97831,,,,
0.7185,0.97833,,,,
0.7186,0.97834,,,,
0.7187,0.97836,,,,
0.7188,0.97837,,,,
0.7189,0.97839,,,,
0.719,0.97841,,,,
0.7191,0.97842,,,,
0.7192,0.97844,,,,
0.7193,0.97845,,,,
0.7194,0.97847,,,,
0.7195,0.97848,,,,
0.7196,0.9785,,,,
0.7197,0.97851,,,,
0.7198,0.97853,,,,
0.7199,0.97854,,,,
0.72,0.97856,,,,
0.7201,0.97858,,,,
0.7202,0.97859,,,,
0.7203,0.97861,,,,
0.7204,0.97862,,,,
0.7205,0.97864,,,,
0.7206,0.97865,,,,
0.7207,0.97867,,,,
0.7208,0.97868,,,,
0.7209,0.9787,,,,
0.721,0.97871,,,,
0.7211,0.97873,,,,
0.7212,0.97875,,,,
0.7213,0.97876,,,,
0.7214,0.97878,,,,
0.7215,0.97879,,,,
0.7216,0.97881,,,,
0.7217,0.97882,,,,
0.7218,0.97884,,,,
0.7219,0.97885,,,,
0.722,0.97887,,,,
0.7221,0.97888,,,,
0.7222,0.9789,,,,
0.7223,0.97892,,,,
0.7224,0.97893,,,,
0.7225,0.97895,,,,
0.7226,0.97896,,,,
0.7227,0.97898,,,,
0.7228,0.97899,,,,
0.7229,0.97901,,,,
0.723,0.97902,,,,
0.7231,0.97904,,,,
0.7232,0.97905,,,,
0.7233,0.97907,,,,
0.7234,0.97908,,,,
0.7235,0.9791,,,,
0.7236,0.97911,,,,
0.7237,0.97913,,,,
0.7238,0.97915,,,,
0.7239,0.97916,,,,
0.724,0.97918,,,,
0.7241,0.97919,,,,
0.7242,0.97921,,,,
0.7243,0.97922,,,,
0.7244,0.97924,,,,
0.7245,0.97925,,,,
0.7246,0.97927,,,,
0.7247,0.97928,,,,
0.7248,0.9793,,,,
0.7249,0.97931,,,,
0.725,0.97933,,,,
0.7251,0.97934,,,,
0.7252,0.97936,,,,
0.7253,0.97937,,,,
0.7254,0.97939,,,,
0.7255,0.9794,,,,
0.7256,0.97942,,,,
0.7257,0.97943,,,,
0.7258,0.97945,,,,
0.7259,0.97947,,,,
0.726,0.97948,,,,
0.7261,0.9795,,,,
0.7262,0.97951,,,,
0.7263,0.97953,,,,
0.7264,0.97954,,,,
0.7265,0.97956,,,,
0.7266,0.97957,,,,
0.7267,0.97959,,,,
0.7268,0.9796,,,,
0.7269,0.97962,,,,
0.727,0.97963,,,,
0.7271,0.97965,,,,
0.7272,0.97966,,,,
0.7273,0.97968,,,,
0.7274,0.97969,,,,
0.7275,0.97971,,,,
0.7276,0.97972,,,,
0.7277,0.97974,,,,
0.7278,0.97975,,,,
0.7279,0.97977,,,,
0.728,0.97978,,,,
0.7281,0.9798,,,,
0.7282,0.97981,,,,
0.7283,0.97983,,,,
0.7284,0.97984,,,,
0.7285,0.97986,,,,
0.7286,0.97987,,,,
0.7287,0.97989,,,,
0.7288,0.9799,,,,
0.7289,0.97992,,,,
0.729,0.97993,,,,
0.7291,0.97995,,,,
0.7292,0.97996,,,,
0.7293,0.97998,,,,
0.7294,0.97999,,,,
0.7295,0.98001,,,,
0.7296,0.98002,,,,
0.7297,0.98004,,,,
0.7298,0.98005,,,,
0.7299,0.98007,,,,
0.73,0.98008,,,,
0.7301,0.9801,,,,
0.7302,0.98011,,,,
0.7303,0.98013,,,,
0.7304,0.98014,,,,
0.7305,0.98016,,,,
0.7306,0.98017,,,,
0.7307,0.98019,,,,
0.7308,0.9802,,,,
0.7309,0.98022,,,,
0.731,0.98023,,,,
0.7311,0.98025,,,,
0.7312,0.98026,,,,
0.7313,0.98028,,,,
0.7314,0.98029,,,,
0.7315,0.98031,,,,
0.7316,0.98032,,,,
0.7317,0.98034,,,,
0.7318,0.98035,,,,
0.7319,0.98037,,,,
0.732,0.98038,,,,
0.7321,0.9804,,,,
0.7322,0.98041,,,,
0.7323,0.98043,,,,
0.7324,0.98044,,,,
0.7325,0.98046,,,,
0.7326,0.98047,,,,
0.7327,0.98049,,,,
0.7328,0.9805,,,,
0.7329,0.98052,,,,
0.733,0.98053,,,,
0.7331,0.98055,,,,
0.7332,0.98056,,,,
0.7333,0.98058,,,,
0.7334,0.98059,,,,
0.7335,0.98061,,,,
0.7336,0.98062,,,,
0.7337,0.98064,,,,
0.7338,0.98065,,,,
0.7339,0.98067,,,,
0.734,0.98068,,,,
0.7341,0.9807,,,,
0.7342,0.98071,,,,
0.7343,0.98073,,,,
0.7344,0.98074,,,,
0.7345,0.98076,,,,
0.7346,0.98077,,,,
0.7347,0.98079,,,,
0.7348,0.9808,,,,
0.7349,0.98082,,,,
0.735,0.98083,,,,
0.7351,0.98085,,,,
0.7352,0.98086,,,,
0.7353,0.98088,,,,
0.7354,0.98089,,,,
0.7355,0.98091,,,,
0.7356,0.98092,,,,
0.7357,0.98094,,,,
0.7358,0.98095,,,,
0.7359,0.98096,,,,
0.736,0.98098,,,,
0.7361,0.98099,,,,
0.7362,0.98101,,,,
0.7363,0.98102,,,,
0.7364,0.98104,,,,
0.7365,0.98105,,,,
0.7366,0.98107,,,,
0.7367,0.98108,,,,
0.7368,0.9811,,,,
0.7369,0.98111,,,,
0.737,0.98113,,,,
0.7371,0.98114,,,,
0.7372,0.98116,,,,
0.7373,0.98117,,,,
0.7374,0.98119,,,,
0.7375,0.9812,,,,
0.7376,0.98122,,,,
0.7377,0.98123,,,,
0.7378,0.98125,,,,
0.7379,0.98126,,,,
0.738,0.98128,,,,
0.7381,0.98129,,,,
0.7382,0.9813,,,,
0.7383,0.98132,,,,
0.7384,0.98133,,,,
0.7385,0.98135,,,,
0.7386,0.98136,,,,
0.7387,0.98138,,,,
0.7388,0.98139,,,,
0.7389,0.98141,,,,
0.739,0.98142,,,,
0.7391,0.98144,,,,
0.7392,0.98145,,,,
0.7393,0.98147,,,,
0.7394,0.98148,,,,
0.7395,0.9815,,,,
0.7396,0.98151,,,,
0.7397,0.98153,,,,
0.7398,0.98154,,,,
0.7399,0.98155,,,,
0.74,0.98157,,,,
0.7401,0.98158,,,,
0.7402,0.9816,,,,
0.7403,0.98161,,,,
0.7404,0.98163,,,,
0.7405,0.98164,,,,
0.7406,0.98166,,,,
0.7407,0.98167,,,,
0.7408,0.98169,,,,
0.7409,0.9817,,,,
0.741,0.98172,,,,
0.7411,0.98173,,,,
0.7412,0.98175,,,,
0.7413,0.98176,,,,
0.7414,0.98177,,,,
0.7415,0.98179,,,,
0.7416,0.9818,,,,
0.7417,0.98182,,,,
0.7418,0.98183,,,,
0.7419,0.98185,,,,
0.742,0.98186,,,,
0.7421,0.98188,,,,
0.7422,0.98189,,,,
0.7423,0.98191,,,,
0.7424,0.98192,,,,
0.7425,0.98194,,,,
0.7426,0.98195,,,,
0.7427,0.98196,,,,
0.7428,0.98198,,,,
0.7429,0.98199,,,,
0.743,0.98201,,,,
0.7431,0.98202,,,,
0.7432,0.98204,,,,
0.7433,0.98205,,,,
0.7434,0.98207,,,,
0.7435,0.98208,,,,
0.7436,0.9821,,,,
0.7437,0.98211,,,,
0.7438,0.98212,,,,
0.7439,0.98214,,,,
0.744,0.98215,,,,
0.7441,0.98217,,,,
0.7442,0.98218,,,,
0.7443,0.9822,,,,
0.7444,0.98221,,,,
0.7445,0.98223,,,,
0.7446,0.98224,,,,
0.7447,0.98226,,,,
0.7448,0.98227,,,,
0.7449,0.98228,,,,
0.745,0.9823,,,,
0.7451,0.98231,,,,
0.7452,0.98233,,,,
0.7453,0.98234,,,,
0.7454,0.98236,,,,
0.7455,0.98237,,,,
0.7456,0.98239,,,,
0.7457,0.9824,,,,
0.7458,0.98242,,,,
0.7459,0.98243,,,,
0.746,0.98244,,,,
0.7461,0.98246,,,,
0.7462,0.98247,,,,
0.7463,0.98249,,,,
0.7464,0.9825,,,,
0.7465,0.98252,,,,
0.7466,0.98253,,,,
0.7467,0.98255,,,,
0.7468,0.98256,,,,
0.7469,0.98257,,,,
0.747,0.98259,,,,
0.7471,0.9826,,,,
0.7472,0.98262,,,,
0.7473,0.98263,,,,
0.7474,0.98265,,,,
0.7475,0.98266,,,,
0.7476,0.98268,,,,
0.7477,0.98269,,,,
0.7478,0.9827,,,,
0.7479,0.98272,,,,
0.748,0.98273,,,,
0.7481,0.98275,,,,
0.7482,0.98276,,,,
0.7483,0.98278,,,,
0.7484,0.98279,,,,
0.7485,0.98281,,,,
0.7486,0.98282,,,,
0.7487,0.98283,,,,
0.7488,0.98285,,,,
0.7489,0.98286,,,,
0.749,0.98288,,,,
0.7491,0.98289,,,,
0.7492,0.98291,,,,
0.7493,0.98292,,,,
0.7494,0.98294,,,,
0.7495,0.98295,,,,
0.7496,0.98296,,,,
0.7497,0.98298,,,,
0.7498,0.98299,,,,
0.7499,0.98301,,,,
0.75,0.98302,,,,
0.7501,0.98304,,,,
0.7502,0.98305,,,,
0.7503,0.98307,,,,
0.7504,0.98308,,,,
0.7505,0.98309,,,,
0.7506,0.98311,,,,
0.7507,0.98312,,,,
0.7508,0.98314,,,,
0.7509,0.98315,,,,
0.751,0.98317,,,,
0.7511,0.98318,,,,
0.7512,0.98319,,,,
0.7513,0.98321,,,,
0.7514,0.98322,,,,
0.7515,0.98324,,,,
0.7516,0.98325,,,,
0.7517,0.98327,,,,
0.7518,0.98328,,,,
0.7519,0.9833,,,,
0.752,0.98331,,,,
0.7521,0.98332,,,,
0.7522,0.98334,,,,
0.7523,0.98335,,,,
0.7524,0.98337,,,,
0.7525,0.98338,,,,
0.7526,0.9834,,,,
0.7527,0.98341,,,,
0.7528,0.98342,,,,
0.7529,0.98344,,,,
0.753,0.98345,,,,
0.7531,0.98347,,,,
0.7532,0.98348,,,,
0.7533,0.9835,,,,
0.7534,0.98351,,,,
0.7535,0.98352,,,,
0.7536,0.98354,,,,
0.7537,0.98355,,,,
0.7538,0.98357,,,,
0.7539,0.98358,,,,
0.754,0.9836,,,,
0.7541,0.98361,,,,
0.7542,0.98362,,,,
0.7543,0.98364,,,,
0.7544,0.98365,,,,
0.7545,0.98367,,,,
0.7546,0.98368,,,,
0.7547,0.9837,,,,
0.7548,0.98371,,,,
0.7549,0.98372,,,,
0.755,0.98374,,,,
0.7551,0.98375,,,,
0.7552,0.98377,,,,
0.7553,0.98378,,,,
0.7554,0.9838,,,,
0.7555,0.98381,,,,
0.7556,0.98382,,,,
0.7557,0.98384,,,,
0.7558,0.98385,,,,
0.7559,0.98387,,,,
0.756,0.98388,,,,
0.7561,0.9839,,,,
0.7562,0.98391,,,,
0.7563,0.98392,,,,
0.7564,0.98394,,,,
0.7565,0.98395,,,,
0.7566,0.98397,,,,
0.7567,0.98398,,,,
0.7568,0.984,,,,
0.7569,0.98401,,,,
0.757,0.98402,,,,
0.7571,0.98404,,,,
0.7572,0.98405,,,,
0.7573,0.98407,,,,
0.7574,0.98408,,,,
0.7575,0.98409,,,,
0.7576,0.98411,,,,
0.7577,0.98412,,,,
0.7578,0.98414,,,,
0.7579,0.98415,,,,
0.758,0.98417,,,,
0.7581,0.98418,,,,
0.7582,0.98419,,,,
0.7583,0.98421,,,,
0.7584,0.98422,,,,
0.7585,0.98424,,,,
0.7586,0.98425,,,,
0.7587,0.98427,,,,
0.7588,0.98428,,,,
0.7589,0.98429,,,,
0.759,0.98431,,,,
0.7591,0.98432,,,,
0.7592,0.98434,,,,
0.7593,0.98435,,,,
0.7594,0.98436,,,,
0.7595,0.98438,,,,
0.7596,0.98439,,,,
0.7597,0.98441,,,,
0.7598,0.98442,,,,
0.7599,0.98444,,,,
0.76,0.98445,,,,
0.7601,0.98446,,,,
0.7602,0.98448,,,,
0.7603,0.98449,,,,
0.7604,0.98451,,,,
0.7605,0.98452,,,,
0.7606,0.98453,,,,
0.7607,0.98455,,,,
0.7608,0.98456,,,,
0.7609,0.98458,,,,
0.761,0.98459,,,,
0.7611,0.98461,,,,
0.7612,0.98462,,,,
0.7613,0.98463,,,,
0.7614,0.98465,,,,
0.7615,0.98466,,,,
0.7616,0.98468,,,,
0.7617,0.98469,,,,
0.7618,0.9847,,,,
0.7619,0.98472,,,,
0.762,0.98473,,,,
0.7621,0.98475,,,,
0.7622,0.98476,,,,
0.7623,0.98477,,,,
0.7624,0.98479,,,,
0.7625,0.9848,,,,
0.7626,0.98482,,,,
0.7627,0.98483,,,,
0.7628,0.98485,,,,
0.7629,0.98486,,,,
0.763,0.98487,,,,
0.7631,0.98489,,,,
0.7632,0.9849,,,,
0.7633,0.98492,,,,
0.7634,0.98493,,,,
0.7635,0.98494,,,,
0.7636,0.98496,,,,
0.7637,0.98497,,,,
0.7638,0.98499,,,,
0.7639,0.985,,,,
0.764,0.98501,,,,
0.7641,0.98503,,,,
0.7642,0.98504,,,,
0.7643,0.98506,,,,
0.7644,0.98507,,,,
0.7645,0.98508,,,,
0.7646,0.9851,,,,
0.7647,0.98511,,,,
0.7648,0.98513,,,,
0.7649,0.98514,,,,
0.765,0.98515,,,,
0.7651,0.98517,,,,
0.7652,0.98518,,,,
0.7653,0.9852,,,,
0.7654,0.98521,,,,
0.7655,0.98523,,,,
0.7656,0.98524,,,,
0.7657,0.98525,,,,
0.7658,0.98527,,,,
0.7659,0.98528,,,,
0.766,0.9853,,,,
0.7661,0.98531,,,,
0.7662,0.98532,,,,
0.7663,0.98534,,,,
0.7664,0.98535,,,,
0.7665,0.98537,,,,
0.7666,0.98538,,,,
0.7667,0.98539,,,,
0.7668,0.98541,,,,
0.7669,0.98542,,,,
0.767,0.98544,,,,
0.7671,0.98545,,,,
0.7672,0.98546,,,,
0.7673,0.98548,,,,
0.7674,0.98549,,,,
0.7675,0.98551,,,,
0.7676,0.98552,,,,
0.7677,0.98553,,,,
0.7678,0.98555,,,,
0.7679,0.98556,,,,
0.768,0.98558,,,,
0.7681,0.98559,,,,
0.7682,0.9856,,,,
0.7683,0.98562,,,,
0.7684,0.98563,,,,
0.7685,0.98565,,,,
0.7686,0.98566,,,,
0.7687,0.98567,,,,
0.7688,0.98569,,,,
0.7689,0.9857,,,,
0.769,0.98572,,,,
0.7691,0.98573,,,,
0.7692,0.98574,,,,
0.7693,0.98576,,,,
0.7694,0.98577,,,,
0.7695,0.98579,,,,
0.7696,0.9858,,,,
0.7697,0.98581,,,,
0.7698,0.98583,,,,
0.7699,0.98584,,,,
0.77,0.98586,,,,
0.7701,0.98587,,,,
0.7702,0.98588,,,,
0.7703,0.9859,,,,
0.7704,0.98591,,,,
0.7705,0.98593,,,,
0.7706,0.98594,,,,
0.7707,0.98595,,,,
0.7708,0.98597,,,,
0.7709,0.98598,,,,
0.771,0.98599,,,,
0.7711,0.98601,,,,
0.7712,0.98602,,,,
0.7713,0.98604,,,,
0.7714,0.98605,,,,
0.7715,0.98606,,,,
0.7716,0.98608,,,,
0.7717,0.98609,,,,
0.7718,0.98611,,,,
0.7719,0.98612,,,,
0.772,0.98613,,,,
0.7721,0.98615,,,,
0.7722,0.98616,,,,
0.7723,0.98618,,,,
0.7724,0.98619,,,,
0.7725,0.9862,,,,
0.7726,0.98622,,,,
0.7727,0.98623,,,,
0.7728,0.98625,,,,
0.7729,0.98626,,,,
0.773,0.98627,,,,
0.7731,0.98629,,,,
0.7732,0.9863,,,,
0.7733,0.98631,,,,
0.7734,0.98633,,,,
0.7735,0.98634,,,,
0.7736,0.98636,,,,
0.7737,0.98637,,,,
0.7738,0.98638,,,,
0.7739,0.9864,,,,
0.774,0.98641,,,,
0.7741,0.98643,,,,
0.7742,0.98644,,,,
0.7743,0.98645,,,,
0.7744,0.98647,,,,
0.7745,0.98648,,,,
0.7746,0.98649,,,,
0.7747,0.98651,,,,
0.7748,0.98652,,,,
0.7749,0.98654,,,,
0.775,0.98655,,,,
0.7751,0.98656,,,,
0.7752,0.98658,,,,
0.7753,0.98659,,,,
0.7754,0.98661,,,,
0.7755,0.98662,,,,
0.7756,0.98663,,,,
0.7757,0.98665,,,,
0.7758,0.98666,,,,
0.7759,0.98667,,,,
0.776,0.98669,,,,
0.7761,0.9867,,,,
0.7762,0.98672,,,,
0.7763,0.98673,,,,
0.7764,0.98674,,,,
0.7765,0.98676,,,,
0.7766,0.98677,,,,
0.7767,0.98679,,,,
0.7768,0.9868,,,,
0.7769,0.98681,,,,
0.777,0.98683,,,,
0.7771,0.98684,,,,
0.7772,0.98685,,,,
0.7773,0.98687,,,,
0.7774,0.98688,,,,
0.7775,0.9869,,,,
0.7776,0.98691,,,,
0.7777,0.98692,,,,
0.7778,0.98694,,,,
0.7779,0.98695,,,,
0.778,0.98696,,,,
0.7781,0.98698,,,,
0.7782,0.98699,,,,
0.7783,0.98701,,,,
0.7784,0.98702,,,,
0.7785,0.98703,,,,
0.7786,0.98705,,,,
0.7787,0.98706,,,,
0.7788,0.98707,,,,
0.7789,0.98709,,,,
0.779,0.9871,,,,
0.7791,0.98711,,,,
0.7792,0.98713,,,,
0.7793,0.98714,,,,
0.7794,0.98716,,,,
0.7795,0.98717,,,,
0.7796,0.98718,,,,
0.7797,0.9872,,,,
0.7798,0.98721,,,,
0.7799,0.98722,,,,
0.78,0.98724,,,,
0.7801,0.98725,,,,
0.7802,0.98726,,,,
0.7803,0.98728,,,,
0.7804,0.98729,,,,
0.7805,0.9873,,,,
0.7806,0.98732,,,,
0.7807,0.98733,,,,
0.7808,0.98734,,,,
0.7809,0.98736,,,,
0.781,0.98737,,,,
0.7811,0.98738,,,,
0.7812,0.9874,,,,
0.7813,0.98741,,,,
0.7814,0.98742,,,,
0.7815,0.98744,,,,
0.7816,0.98745,,,,
0.7817,0.98746,,,,
0.7818,0.98748,,,,
0.7819,0.98749,,,,
0.782,0.9875,,,,
0.7821,0.98752,,,,
0.7822,0.98753,,,,
0.7823,0.98754,,,,
0.7824,0.98756,,,,
0.7825,0.98757,,,,
0.7826,0.98758,,,,
0.7827,0.9876,,,,
0.7828,0.98761,,,,
0.7829,0.98762,,,,
0.783,0.98764,,,,
0.7831,0.98765,,,,
0.7832,0.98766,,,,
0.7833,0.98768,,,,
0.7834,0.98769,,,,
0.7835,0.9877,,,,
0.7836,0.98772,,,,
0.7837,0.98773,,,,
0.7838,0.98774,,,,
0.7839,0.98776,,,,
0.784,0.98777,,,,
0.7841,0.98778,,,,
0.7842,0.98779,,,,
0.7843,0.98781,,,,
0.7844,0.98782,,,,
0.7845,0.98783,,,,
0.7846,0.98785,,,,
0.7847,0.98786,,,,
0.7848,0.98787,,,,
0.7849,0.98789,,,,
0.785,0.9879,,,,
0.7851,0.98791,,,,
0.7852,0.98793,,,,
0.7853,0.98794,,,,
0.7854,0.98795,,,,
0.7855,0.98796,,,,
0.7856,0.98798,,,,
0.7857,0.98799,,,,
0.7858,0.988,,,,
0.7859,0.98802,,,,
0.786,0.98803,,,,
0.7861,0.98804,,,,
0.7862,0.98805,,,,
0.7863,0.98807,,,,
0.7864,0.98808,,,,
0.7865,0.98809,,,,
0.7866,0.98811,,,,
0.7867,0.98812,,,,
0.7868,0.98813,,,,
0.7869,0.98814,,,,
0.787,0.98816,,,,
0.7871,0.98817,,,,
0.7872,0.98818,,,,
0.7873,0.9882,,,,
0.7874,0.98821,,,,
0.7875,0.98822,,,,
0.7876,0.98823,,,,
0.7877,0.98825,,,,
0.7878,0.98826,,,,
0.7879,0.98827,,,,
0.788,0.98829,,,,
0.7881,0.9883,,,,
0.7882,0.98831,,,,
0.7883,0.98832,,,,
0.7884,0.98834,,,,
0.7885,0.98835,,,,
0.7886,0.98836,,,,
0.7887,0.98837,,,,
0.7888,0.98839,,,,
0.7889,0.9884,,,,
0.789,0.98841,,,,
0.7891,0.98842,,,,
0.7892,0.98844,,,,
0.7893,0.98845,,,,
0.7894,0.98846,,,,
0.7895,0.98848,,,,
0.7896,0.98849,,,,
0.7897,0.9885,,,,
0.7898,0.98851,,,,
0.7899,0.98853,,,,
0.79,0.98854,,,,
0.7901,0.98855,,,,
0.7902,0.98856,,,,
0.7903,0.98858,,,,
0.7904,0.98859,,,,
0.7905,0.9886,,,,
0.7906,0.98861,,,,
0.7907,0.98863,,,,
0.7908,0.98864,,,,
0.7909,0.98865,,,,
0.791,0.98866,,,,
0.7911,0.98868,,,,
0.7912,0.98869,,,,
0.7913,0.9887,,,,
0.7914,0.98871,,,,
0.7915,0.98873,,,,
0.7916,0.98874,,,,
0.7917,0.98875,,,,
0.7918,0.98876,,,,
0.7919,0.98877,,,,
0.792,0.98879,,,,
0.7921,0.9888,,,,
0.7922,0.98881,,,,
0.7923,0.98882,,,,
0.7924,0.98884,,,,
0.7925,0.98885,,,,
0.7926,0.98886,,,,
0.7927,0.98887,,,,
0.7928,0.98889,,,,
0.7929,0.9889,,,,
0.793,0.98891,,,,
0.7931,0.98892,,,,
0.7932,0.98893,,,,
0.7933,0.98895,,,,
0.7934,0.98896,,,,
0.7935,0.98897,,,,
0.7936,0.98898,,,,
0.7937,0.989,,,,
0.7938,0.98901,,,,
0.7939,0.98902,,,,
0.794,0.98903,,,,
0.7941,0.98904,,,,
0.7942,0.98906,,,,
0.7943,0.98907,,,,
0.7944,0.98908,,,,
0.7945,0.98909,,,,
0.7946,0.98911,,,,
0.7947,0.98912,,,,
0.7948,0.98913,,,,
0.7949,0.98914,,,,
0.795,0.98915,,,,
0.7951,0.98917,,,,
0.7952,0.98918,,,,
0.7953,0.98919,,,,
0.7954,0.9892,,,,
0.7955,0.98921,,,,
0.7956,0.98923,,,,
0.7957,0.98924,,,,
0.7958,0.98925,,,,
0.7959,0.98926,,,,
0.796,0.98927,,,,
0.7961,0.98929,,,,
0.7962,0.9893,,,,
0.7963,0.98931,,,,
0.7964,0.98932,,,,
0.7965,0.98933,,,,
0.7966,0.98935,,,,
0.7967,0.98936,,,,
0.7968,0.98937,,,,
0.7969,0.98938,,,,
0.797,0.98939,,,,
0.7971,0.98941,,,,
0.7972,0.98942,,,,
0.7973,0.98943,,,,
0.7974,0.98944,,,,
0.7975,0.98945,,,,
0.7976,0.98946,,,,
0.7977,0.98948,,,,
0.7978,0.98949,,,,
0.7979,0.9895,,,,
0.798,0.98951,,,,
0.7981,0.98952,,,,
0.7982,0.98954,,,,
0.7983,0.98955,,,,
0.7984,0.98956,,,,
0.7985,0.98957,,,,
0.7986,0.98958,,,,
0.7987,0.98959,,,,
0.7988,0.98961,,,,
0.7989,0.98962,,,,
0.799,0.98963,,,,
0.7991,0.98964,,,,
0.7992,0.98965,,,,
0.7993,0.98966,,,,
0.7994,0.98968,,,,
0.7995,0.98969,,,,
0.7996,0.9897,,,,
0.7997,0.98971,,,,
0.7998,0.98972,,,,
0.7999,0.98973,,,,
0.8,0.98975,,,,
0.8001,0.98976,,,,
0.8002,0.98977,,,,
0.8003,0.98978,,,,
0.8004,0.98979,,,,
0.8005,0.9898,,,,
0.8006,0.98982,,,,
0.8007,0.98983,,,,
0.8008,0.98984,,,,
0.8009,0.98985,,,,
0.801,0.98986,,,,
0.8011,0.98987,,,,
0.8012,0.98988,,,,
0.8013,0.9899,,,,
0.8014,0.98991,,,,
0.8015,0.98992,,,,
0.8016,0.98993,,,,
0.8017,0.98994,,,,
0.8018,0.98995,,,,
0.8019,0.98996,,,,
0.802,0.98998,,,,
0.8021,0.98999,,,,
0.8022,0.99,,,,
0.8023,0.99001,,,,
0.8024,0.99002,,,,
0.8025,0.99003,,,,
0.8026,0.99004,,,,
0.8027,0.99006,,,,
0.8028,0.99007,,,,
0.8029,0.99008,,,,
0.803,0.99009,,,,
0.8031,0.9901,,,,
0.8032,0.99011,,,,
0.8033,0.99012,,,,
0.8034,0.99014,,,,
0.8035,0.99015,,,,
0.8036,0.99016,,,,
0.8037,0.99017,,,,
0.8038,0.99018,,,,
0.8039,0.99019,,,,
0.804,0.9902,,,,
0.8041,0.99021,,,,
0.8042,0.99023,,,,
0.8043,0.99024,,,,
0.8044,0.99025,,,,
0.8045,0.99026,,,,
0.8046,0.99027,,,,
0.8047,0.99028,,,,
0.8048,0.99029,,,,
0.8049,0.9903,,,,
0.805,0.99032,,,,
0.8051,0.99033,,,,
0.8052,0.99034,,,,
0.8053,0.99035,,,,
0.8054,0.99036,,,,
0.8055,0.99037,,,,
0.8056,0.99038,,,,
0.8057,0.99039,,,,
0.8058,0.9904,,,,
0.8059,0.99042,,,,
0.806,0.99043,,,,
0.8061,0.99044,,,,
0.8062,0.99045,,,,
0.8063,0.99046,,,,
0.8064,0.99047,,,,
0.8065,0.99048,,,,
0.8066,0.99049,,,,
0.8067,0.9905,,,,
0.8068,0.99051,,,,
0.8069,0.99053,,,,
0.807,0.99054,,,,
0.8071,0.99055,,,,
0.8072,0.99056,,,,
0.8073,0.99057,,,,
0.8074,0.99058,,,,
0.8075,0.99059,,,,
0.8076,0.9906,,,,
0.8077,0.99061,,,,
0.8078,0.99062,,,,
0.8079,0.99064,,,,
0.808,0.99065,,,,
0.8081,0.99066,,,,
0.8082,0.99067,,,,
0.8083,0.99068,,,,
0.8084,0.99069,,,,
0.8085,0.9907,,,,
0.8086,0.99071,,,,
0.8087,0.99072,,,,
0.8088,0.99073,,,,
0.8089,0.99074,,,,
0.809,0.99075,,,,
0.8091,0.99077,,,,
0.8092,0.99078,,,,
0.8093,0.99079,,,,
0.8094,0.9908,,,,
0.8095,0.99081,,,,
0.8096,0.99082,,,,
0.8097,0.99083,,,,
0.8098,0.99084,,,,
0.8099,0.99085,,,,
0.81,0.99086,,,,
0.8101,0.99087,,,,
0.8102,0.99088,,,,
0.8103,0.99089,,,,
0.8104,0.9909,,,,
0.8105,0.99092,,,,
0.8106,0.99093,,,,
0.8107,0.99094,,,,
0.8108,0.99095,,,,
0.8109,0.99096,,,,
0.811,0.99097,,,,
0.8111,0.99098,,,,
0.8112,0.99099,,,,
0.8113,0.991,,,,
0.8114,0.99101,,,,
0.8115,0.99102,,,,
0.8116,0.99103,,,,
0.8117,0.99104,,,,
0.8118,0.99105,,,,
0.8119,0.99106,,,,
0.812,0.99107,,,,
0.8121,0.99108,,,,
0.8122,0.9911,,,,
0.8123,0.99111,,,,
0.8124,0.99112,,,,
0.8125,0.99113,,,,
0.8126,0.99114,,,,
0.8127,0.99115,,,,
0.8128,0.99116,,,,
0.8129,0.99117,,,,
0.813,0.99118,,,,
0.8131,0.99119,,,,
0.8132,0.9912,,,,
0.8133,0.99121,,,,
0.8134,0.99122,,,,
0.8135,0.99123,,,,
0.8136,0.99124,,,,
0.8137,0.99125,,,,
0.8138,0.99126,,,,
0.8139,0.99127,,,,
0.814,0.99128,,,,
0.8141,0.99129,,,,
0.8142,0.9913,,,,
0.8143,0.99131,,,,
0.8144,0.99132,,,,
0.8145,0.99133,,,,
0.8146,0.99134,,,,
0.8147,0.99135,,,,
0.8148,0.99137,,,,
0.8149,0.99138,,,,
0.815,0.99139,,,,
0.8151,0.9914,,,,
0.8152,0.99141,,,,
0.8153,0.99142,,,,
0.8154,0.99143,,,,
0.8155,0.99144,,,,
0.8156,0.99145,,,,
0.8157,0.99146,,,,
0.8158,0.99147,,,,
0.8159,0.99148,,,,
0.816,0.99149,,,,
0.8161,0.9915,,,,
0.8162,0.99151,,,,
0.8163,0.99152,,,,
0.8164,0.99153,,,,
0.8165,0.99154,,,,
0.8166,0.99155,,,,
0.8167,0.99156,,,,
0.8168,0.99157,,,,
0.8169,0.99158,,,,
0.817,0.99159,,,,
0.8171,0.9916,,,,
0.8172,0.99161,,,,
0.8173,0.99162,,,,
0.8174,0.99163,,,,
0.8175,0.99164,,,,
0.8176,0.99165,,,,
0.8177,0.99166,,,,
0.8178,0.99167,,,,
0.8179,0.99168,,,,
0.818,0.99169,,,,
0.8181,0.9917,,,,
0.8182,0.99171,,,,
0.8183,0.99172,,,,
0.8184,0.99173,,,,
0.8185,0.99174,,,,
0.8186,0.99175,,,,
0.8187,0.99176,,,,
0.8188,0.99177,,,,
0.8189,0.99178,,,,
0.819,0.99179,,,,
0.8191,0.9918,,,,
0.8192,0.99181,,,,
0.8193,0.99182,,,,
0.8194,0.99183,,,,
0.8195,0.99184,,,,
0.8196,0.99185,,,,
0.8197,0.99186,,,,
0.8198,0.99187,,,,
0.8199,0.99188,,,,
0.82,0.99189,,,,
0.8201,0.9919,,,,
0.8202,0.99191,,,,
0.8203,0.99191,,,,
0.8204,0.99192,,,,
0.8205,0.99193,,,,
0.8206,0.99194,,,,
0.8207,0.99195,,,,
0.8208,0.99196,,,,
0.8209,0.99197,,,,
0.821,0.99198,,,,
0.8211,0.99199,,,,
0.8212,0.992,,,,
0.8213,0.99201,,,,
0.8214,0.99202,,,,
0.8215,0.99203,,,,
0.8216,0.99204,,,,
0.8217,0.99205,,,,
0.8218,0.99206,,,,
0.8219,0.99207,,,,
0.822,0.99208,,,,
0.8221,0.99209,,,,
0.8222,0.9921,,,,
0.8223,0.99211,,,,
0.8224,0.99212,,,,
0.8225,0.99213,,,,
0.8226,0.99214,,,,
0.8227,0.99215,,,,
0.8228,0.99216,,,,
0.8229,0.99216,,,,
0.823,0.99217,,,,
0.8231,0.99218,,,,
0.8232,0.99219,,,,
0.8233,0.9922,,,,
0.8234,0.99221,,,,
0.8235,0.99222,,,,
0.8236,0.99223,,,,
0.8237,0.99224,,,,
0.8238,0.99225,,,,
0.8239,0.99226,,,,
0.824,0.99227,,,,
0.8241,0.99228,,,,
0.8242,0.99229,,,,
0.8243,0.9923,,,,
0.8244,0.99231,,,,
0.8245,0.99232,,,,
0.8246,0.99232,,,,
0.8247,0.99233,,,,
0.8248,0.99234,,,,
0.8249,0.99235,,,,
0.825,0.99236,,,,
0.8251,0.99237,,,,
0.8252,0.99238,,,,
0.8253,0.99239,,,,
0.8254,0.9924,,,,
0.8255,0.99241,,,,
0.8256,0.99242,,,,
0.8257,0.99243,,,,
0.8258,0.99244,,,,
0.8259,0.99244,,,,
0.826,0.99245,,,,
0.8261,0.99246,,,,
0.8262,0.99247,,,,
0.8263,0.99248,,,,
0.8264,0.99249,,,,
0.8265,0.9925,,,,
0.8266,0.99251,,,,
0.8267,0.99252,,,,
0.8268,0.99253,,,,
0.8269,0.99254,,,,
0.827,0.99255,,,,
0.8271,0.99255,,,,
0.8272,0.99256,,,,
0.8273,0.99257,,,,
0.8274,0.99258,,,,
0.8275,0.99259,,,,
0.8276,0.9926,,,,
0.8277,0.99261,,,,
0.8278,0.99262,,,,
0.8279,0.99263,,,,
0.828,0.99264,,,,
0.8281,0.99264,,,,
0.8282,0.99265,,,,
0.8283,0.99266,,,,
0.8284,0.99267,,,,
0.8285,0.99268,,,,
0.8286,0.99269,,,,
0.8287,0.9927,,,,
0.8288,0.99271,,,,
0.8289,0.99272,,,,
0.829,0.99272,,,,
0.8291,0.99273,,,,
0.8292,0.99274,,,,
0.8293,0.99275,,,,
0.8294,0.99276,,,,
0.8295,0.99277,,,,
0.8296,0.99278,,,,
0.8297,0.99279,,,,
0.8298,0.9928,,,,
0.8299,0.9928,,,,
0.83,0.99281,,,,
0.8301,0.99282,,,,
0.8302,0.99283,,,,
0.8303,0.99284,,,,
0.8304,0.99285,,,,
0.8305,0.99286,,,,
0.8306,0.99287,,,,
0.8307,0.99287,,,,
0.8308,0.99288,,,,
0.8309,0.99289,,,,
0.831,0.9929,,,,
0.8311,0.99291,,,,
0.8312,0.99292,,,,
0.8313,0.99293,,,,
0.8314,0.99294,,,,
0.8315,0.99294,,,,
0.8316,0.99295,,,,
0.8317,0.99296,,,,
0.8318,0.99297,,,,
0.8319,0.99298,,,,
0.832,0.99299,,,,
0.8321,0.993,,,,
0.8322,0.993,,,,
0.8323,0.99301,,,,
0.8324,0.99302,,,,
0.8325,0.99303,,,,
0.8326,0.99304,,,,
0.8327,0.99305,,,,
0.8328,0.99306,,,,
0.8329,0.99306,,,,
0.833,0.99307,,,,
0.8331,0.99308,,,,
0.8332,0.99309,,,,
0.8333,0.9931,,,,
0.8334,0.99311,,,,
0.8335,0.99311,,,,
0.8336,0.99312,,,,
0.8337,0.99313,,,,
0.8338,0.99314,,,,
0.8339,0.99315,,,,
0.834,0.99316,,,,
0.8341,0.99316,,,,
0.8342,0.99317,,,,
0.8343,0.99318,,,,
0.8344,0.99319,,,,
0.8345,0.9932,,,,
0.8346,0.99321,,,,
0.8347,0.99321,,,,
0.8348,0.99322,,,,
0.8349,0.99323,,,,
0.835,0.99324,,,,
0.8351,0.99325,,,,
0.8352,0.99326,,,,
0.8353,0.99326,,,,
0.8354,0.99327,,,,
0.8355,0.99328,,,,
0.8356,0.99329,,,,
0.8357,0.9933,,,,
0.8358,0.99331,,,,
0.8359,0.99331,,,,
0.836,0.99332,,,,
0.8361,0.99333,,,,
0.8362,0.99334,,,,
0.8363,0.99335,,,,
0.8364,0.99335,,,,
0.8365,0.99336,,,,
0.8366,0.99337,,,,
0.8367,0.99338,,,,
0.8368,0.99339,,,,
0.8369,0.99339,,,,
0.837,0.9934,,,,
0.8371,0.99341,,,,
0.8372,0.99342,,,,
0.8373,0.99343,,,,
0.8374,0.99343,,,,
0.8375,0.99344,,,,
0.8376,0.99345,,,,
0.8377,0.99346,,,,
0.8378,0.99347,,,,
0.8379,0.99347,,,,
0.838,0.99348,,,,
0.8381,0.99349,,,,
0.8382,0.9935,,,,
0.8383,0.99351,,,,
0.8384,0.99351,,,,
0.8385,0.99352,,,,
0.8386,0.99353,,,,
0.8387,0.99354,,,,
0.8388,0.99355,,,,
0.8389,0.99355,,,,
0.839,0.99356,,,,
0.8391,0.99357,,,,
0.8392,0.99358,,,,
0.8393,0.99358,,,,
0.8394,0.99359,,,,
0.8395,0.9936,,,,
0.8396,0.99361,,,,
0.8397,0.99362,,,,
0.8398,0.99362,,,,
0.8399,0.99363,,,,
0.84,0.99364,,,,
0.8401,0.99365,,,,
0.8402,0.99365,,,,
0.8403,0.99366,,,,
0.8404,0.99367,,,,
0.8405,0.99368,,,,
0.8406,0.99369,,,,
0.8407,0.99369,,,,
0.8408,0.9937,,,,
0.8409,0.99371,,,,
0.841,0.99372,,,,
0.8411,0.99372,,,,
0.8412,0.99373,,,,
0.8413,0.99374,,,,
0.8414,0.99375,,,,
0.8415,0.99375,,,,
0.8416,0.99376,,,,
0.8417,0.99377,,,,
0.8418,0.99378,,,,
0.8419,0.99378,,,,
0.842,0.99379,,,,
0.8421,0.9938,,,,
0.8422,0.99381,,,,
0.8423,0.99381,,,,
0.8424,0.99382,,,,
0.8425,0.99383,,,,
0.8426,0.99384,,,,
0.8427,0.99384,,,,
0.8428,0.99385,,,,
0.8429,0.99386,,,,
0.843,0.99387,,,,
0.8431,0.99387,,,,
0.8432,0.99388,,,,
0.8433,0.99389,,,,
0.8434,0.9939,,,,
0.8435,0.9939,,,,
0.8436,0.99391,,,,
0.8437,0.99392,,,,
0.8438,0.99392,,,,
0.8439,0.99393,,,,
0.844,0.99394,,,,
0.8441,0.99395,,,,
0.8442,0.99395,,,,
0.8443,0.99396,,,,
0.8444,0.99397,,,,
0.8445,0.99398,,,,
0.8446,0.99398,,,,
0.8447,0.99399,,,,
0.8448,0.994,,,,
0.8449,0.994,,,,
0.845,0.99401,,,,
0.8451,0.99402,,,,
0.8452,0.99403,,,,
0.8453,0.99403,,,,
0.8454,0.99404,,,,
0.8455,0.99405,,,,
0.8456,0.99405,,,,
0.8457,0.99406,,,,
0.8458,0.99407,,,,
0.8459,0.99408,,,,
0.846,0.99408,,,,
0.8461,0.99409,,,,
0.8462,0.9941,,,,
0.8463,0.9941,,,,
0.8464,0.99411,,,,
0.8465,0.99412,,,,
0.8466,0.99412,,,,
0.8467,0.99413,,,,
0.8468,0.99414,,,,
0.8469,0.99415,,,,
0.847,0.99415,,,,
0.8471,0.99416,,,,
0.8472,0.99417,,,,
0.8473,0.99417,,,,
0.8474,0.99418,,,,
0.8475,0.99419,,,,
0.8476,0.99419,,,,
0.8477,0.9942,,,,
0.8478,0.99421,,,,
0.8479,0.99421,,,,
0.848,0.99422,,,,
0.8481,0.99423,,,,
0.8482,0.99423,,,,
0.8483,0.99424,,,,
0.8484,0.99425,,,,
0.8485,0.99425,,,,
0.8486,0.99426,,,,
0.8487,0.99427,,,,
0.8488,0.99428,,,,
0.8489,0.99428,,,,
0.849,0.99429,,,,
0.8491,0.9943,,,,
0.8492,0.9943,,,,
0.8493,0.99431,,,,
0.8494,0.99432,,,,
0.8495,0.99432,,,,
0.8496,0.99433,,,,
0.8497,0.99434,,,,
0.8498,0.99434,,,,
0.8499,0.99435,,,,
0.85,0.99435,,,,
0.8501,0.99436,,,,
0.8502,0.99437,,,,
0.8503,0.99437,,,,
0.8504,0.99438,,,,
0.8505,0.99439,,,,
0.8506,0.99439,,,,
0.8507,0.9944,,,,
0.8508,0.99441,,,,
0.8509,0.99441,,,,
0.851,0.99442,,,,
0.8511,0.99443,,,,
0.8512,0.99443,,,,
0.8513,0.99444,,,,
0.8514,0.99445,,,,
0.8515,0.99445,,,,
0.8516,0.99446,,,,
0.8517,0.99447,,,,
0.8518,0.99447,,,,
0.8519,0.99448,,,,
0.852,0.99448,,,,
0.8521,0.99449,,,,
0.8522,0.9945,,,,
0.8523,0.9945,,,,
0.8524,0.99451,,,,
0.8525,0.99452,,,,
0.8526,0.99452,,,,
0.8527,0.99453,,,,
0.8528,0.99453,,,,
0.8529,0.99454,,,,
0.853,0.99455,,,,
0.8531,0.99455,,,,
0.8532,0.99456,,,,
0.8533,0.99457,,,,
0.8534,0.99457,,,,
0.8535,0.99458,,,,
0.8536,0.99458,,,,
0.8537,0.99459,,,,
0.8538,0.9946,,,,
0.8539,0.9946,,,,
0.854,0.99461,,,,
0.8541,0.99462,,,,
0.8542,0.99462,,,,
0.8543,0.99463,,,,
0.8544,0.99463,,,,
0.8545,0.99464,,,,
0.8546,0.99465,,,,
0.8547,0.99465,,,,
0.8548,0.99466,,,,
0.8549,0.99466,,,,
0.855,0.99467,,,,
0.8551,0.99468,,,,
0.8552,0.99468,,,,
0.8553,0.99469,,,,
0.8554,0.99469,,,,
0.8555,0.9947,,,,
0.8556,0.99471,,,,
0.8557,0.99471,,,,
0.8558,0.99472,,,,
0.8559,0.99472,,,,
0.856,0.99473,,,,
0.8561,0.99473,,,,
0.8562,0.99474,,,,
0.8563,0.99475,,,,
0.8564,0.99475,,,,
0.8565,0.99476,,,,
0.8566,0.99476,,,,
0.8567,0.99477,,,,
0.8568,0.99478,,,,
0.8569,0.99478,,,,
0.857,0.99479,,,,
0.8571,0.99479,,,,
0.8572,0.9948,,,,
0.8573,0.9948,,,,
0.8574,0.99481,,,,
0.8575,0.99482,,,,
0.8576,0.99482,,,,
0.8577,0.99483,,,,
0.8578,0.99483,,,,
0.8579,0.99484,,,,
0.858,0.99484,,,,
0.8581,0.99485,,,,
0.8582,0.99485,,,,
0.8583,0.99486,,,,
0.8584,0.99487,,,,
0.8585,0.99487,,,,
0.8586,0.99488,,,,
0.8587,0.99488,,,,
0.8588,0.99489,,,,
0.8589,0.99489,,,,
0.859,0.9949,,,,
0.8591,0.9949,,,,
0.8592,0.99491,,,,
0.8593,0.99492,,,,
0.8594,0.99492,,,,
0.8595,0.99493,,,,
0.8596,0.99493,,,,
0.8597,0.99494,,,,
0.8598,0.99494,,,,
0.8599,0.99495,,,,
0.86,0.99495,,,,
0.8601,0.99496,,,,
0.8602,0.99496,,,,
0.8603,0.99497,,,,
0.8604,0.99497,,,,
0.8605,0.99498,,,,
0.8606,0.99499,,,,
0.8607,0.99499,,,,
0.8608,0.995,,,,
0.8609,0.995,,,,
0.861,0.99501,,,,
0.8611,0.99501,,,,
0.8612,0.99502,,,,
0.8613,0.99502,,,,
0.8614,0.99503,,,,
0.8615,0.99503,,,,
0.8616,0.99504,,,,
0.8617,0.99504,,,,
0.8618,0.99505,,,,
0.8619,0.99505,,,,
0.862,0.99506,,,,
0.8621,0.99506,,,,
0.8622,0.99507,,,,
0.8623,0.99507,,,,
0.8624,0.99508,,,,
0.8625,0.99508,,,,
0.8626,0.99509,,,,
0.8627,0.99509,,,,
0.8628,0.9951,,,,
0.8629,0.9951,,,,
0.863,0.99511,,,,
0.8631,0.99511,,,,
0.8632,0.99512,,,,
0.8633,0.99512,,,,
0.8634,0.99513,,,,
0.8635,0.99513,,,,
0.8636,0.99514,,,,
0.8637,0.99514,,,,
0.8638,0.99515,,,,
0.8639,0.99515,,,,
0.864,0.99516,,,,
0.8641,0.99516,,,,
0.8642,0.99517,,,,
0.8643,0.99517,,,,
0.8644,0.99518,,,,
0.8645,0.99518,,,,
0.8646,0.99519,,,,
0.8647,0.99519,,,,
0.8648,0.9952,,,,
0.8649,0.9952,,,,
0.865,0.99521,,,,
0.8651,0.99521,,,,
0.8652,0.99522,,,,
0.8653,0.99522,,,,
0.8654,0.99522,,,,
0.8655,0.99523,,,,
0.8656,0.99523,,,,
0.8657,0.99524,,,,
0.8658,0.99524,,,,
0.8659,0.99525,,,,
0.866,0.99525,,,,
0.8661,0.99526,,,,
0.8662,0.99526,,,,
0.8663,0.99527,,,,
0.8664,0.99527,,,,
0.8665,0.99528,,,,
0.8666,0.99528,,,,
0.8667,0.99528,,,,
0.8668,0.99529,,,,
0.8669,0.99529,,,,
0.867,0.9953,,,,
0.8671,0.9953,,,,
0.8672,0.99531,,,,
0.8673,0.99531,,,,
0.8674,0.99532,,,,
0.8675,0.99532,,,,
0.8676,0.99532,,,,
0.8677,0.99533,,,,
0.8678,0.99533,,,,
0.8679,0.99534,,,,
0.868,0.99534,,,,
0.8681,0.99535,,,,
0.8682,0.99535,,,,
0.8683,0.99535,,,,
0.8684,0.99536,,,,
0.8685,0.99536,,,,
0.8686,0.99537,,,,
0.8687,0.99537,,,,
0.8688,0.99538,,,,
0.8689,0.99538,,,,
0.869,0.99538,,,,
0.8691,0.99539,,,,
0.8692,0.99539,,,,
0.8693,0.9954,,,,
0.8694,0.9954,,,,
0.8695,0.99541,,,,
0.8696,0.99541,,,,
0.8697,0.99541,,,,
0.8698,0.99542,,,,
0.8699,0.99542,,,,
0.87,0.99543,,,,
0.8701,0.99543,,,,
0.8702,0.99543,,,,
0.8703,0.99544,,,,
0.8704,0.99544,,,,
0.8705,0.99545,,,,
0.8706,0.99545,,,,
0.8707,0.99545,,,,
0.8708,0.99546,,,,
0.8709,0.99546,,,,
0.871,0.99547,,,,
0.8711,0.99547,,,,
0.8712,0.99547,,,,
0.8713,0.99548,,,,
0.8714,0.99548,,,,
0.8715,0.99549,,,,
0.8716,0.99549,,,,
0.8717,0.99549,,,,
0.8718,0.9955,,,,
0.8719,0.9955,,,,
0.872,0.9955,,,,
0.8721,0.99551,,,,
0.8722,0.99551,,,,
0.8723,0.99552,,,,
0.8724,0.99552,,,,
0.8725,0.99552,,,,
0.8726,0.99553,,,,
0.8727,0.99553,,,,
0.8728,0.99553,,,,
0.8729,0.99554,,,,
0.873,0.99554,,,,
0.8731,0.99555,,,,
0.8732,0.99555,,,,
0.8733,0.99555,,,,
0.8734,0.99556,,,,
0.8735,0.99556,,,,
0.8736,0.99556,,,,
0.8737,0.99557,,,,
0.8738,0.99557,,,,
0.8739,0.99557,,,,
0.874,0.99558,,,,
0.8741,0.99558,,,,
0.8742,0.99558,,,,
0.8743,0.99559,,,,
0.8744,0.99559,,,,
0.8745,0.9956,,,,
0.8746,0.9956,,,,
0.8747,0.9956,,,,
0.8748,0.99561,,,,
0.8749,0.99561,,,,
0.875,0.99561,,,,
0.8751,0.99562,,,,
0.8752,0.99562,,,,
0.8753,0.99562,,,,
0.8754,0.99563,,,,
0.8755,0.99563,,,,
0.8756,0.99563,,,,
0.8757,0.99564,,,,
0.8758,0.99564,,,,
0.8759,0.99564,,,,
0.876,0.99565,,,,
0.8761,0.99565,,,,
0.8762,0.99565,,,,
0.8763,0.99566,,,,
0.8764,0.99566,,,,
0.8765,0.99566,,,,
0.8766,0.99567,,,,
0.8767,0.99567,,,,
0.8768,0.99567,,,,
0.8769,0.99567,,,,
0.877,0.99568,,,,
0.8771,0.99568,,,,
0.8772,0.99568,,,,
0.8773,0.99569,,,,
0.8774,0.99569,,,,
0.8775,0.99569,,,,
0.8776,0.9957,,,,
0.8777,0.9957,,,,
0.8778,0.9957,,,,
0.8779,0.99571,,,,
0.878,0.99571,,,,
0.8781,0.99571,,,,
0.8782,0.99571,,,,
0.8783,0.99572,,,,
0.8784,0.99572,,,,
0.8785,0.99572,,,,
0.8786,0.99573,,,,
0.8787,0.99573,,,,
0.8788,0.99573,,,,
0.8789,0.99573,,,,
0.879,0.99574,,,,
0.8791,0.99574,,,,
0.8792,0.99574,,,,
0.8793,0.99575,,,,
0.8794,0.99575,,,,
0.8795,0.99575,,,,
0.8796,0.99575,,,,
0.8797,0.99576,,,,
0.8798,0.99576,,,,
0.8799,0.99576,,,,
0.88,0.99577,,,,
0.8801,0.99577,,,,
0.8802,0.99577,,,,
0.8803,0.99577,,,,
0.8804,0.99578,,,,
0.8805,0.99578,,,,
0.8806,0.99578,,,,
0.8807,0.99578,,,,
0.8808,0.99579,,,,
0.8809,0.99579,,,,
0.881,0.99579,,,,
0.8811,0.99579,,,,
0.8812,0.9958,,,,
0.8813,0.9958,,,,
0.8814,0.9958,,,,
0.8815,0.9958,,,,
0.8816,0.99581,,,,
0.8817,0.99581,,,,
0.8818,0.99581,,,,
0.8819,0.99581,,,,
0.882,0.99582,,,,
0.8821,0.99582,,,,
0.8822,0.99582,,,,
0.8823,0.99582,,,,
0.8824,0.99583,,,,
0.8825,0.99583,,,,
0.8826,0.99583,,,,
0.8827,0.99583,,,,
0.8828,0.99584,,,,
0.8829,0.99584,,,,
0.883,0.99584,,,,
0.8831,0.99584,,,,
0.8832,0.99584,,,,
0.8833,0.99585,,,,
0.8834,0.99585,,,,
0.8835,0.99585,,,,
0.8836,0.99585,,,,
0.8837,0.99586,,,,
0.8838,0.99586,,,,
0.8839,0.99586,,,,
0.884,0.99586,,,,
0.8841,0.99586,,,,
0.8842,0.99587,,,,
0.8843,0.99587,,,,
0.8844,0.99587,,,,
0.8845,0.99587,,,,
0.8846,0.99587,,,,
0.8847,0.99588,,,,
0.8848,0.99588,,,,
0.8849,0.99588,,,,
0.885,0.99588,,,,
0.8851,0.99588,,,,
0.8852,0.99589,,,,
0.8853,0.99589,,,,
0.8854,0.99589,,,,
0.8855,0.99589,,,,
0.8856,0.99589,,,,
0.8857,0.9959,,,,
0.8858,0.9959,,,,
0.8859,0.9959,,,,
0.886,0.9959,,,,
0.8861,0.9959,,,,
0.8862,0.99591,,,,
0.8863,0.99591,,,,
0.8864,0.99591,,,,
0.8865,0.99591,,,,
0.8866,0.99591,,,,
0.8867,0.99591,,,,
0.8868,0.99592,,,,
0.8869,0.99592,,,,
0.887,0.99592,,,,
0.8871,0.99592,,,,
0.8872,0.99592,,,,
0.8873,0.99592,,,,
0.8874,0.99593,,,,
0.8875,0.99593,,,,
0.8876,0.99593,,,,
0.8877,0.99593,,,,
0.8878,0.99593,,,,
0.8879,0.99593,,,,
0.888,0.99594,,,,
0.8881,0.99594,,,,
0.8882,0.99594,,,,
0.8883,0.99594,,,,
0.8884,0.99594,,,,
0.8885,0.99594,,,,
0.8886,0.99595,,,,
0.8887,0.99595,,,,
0.8888,0.99595,,,,
0.8889,0.99595,,,,
0.889,0.99595,,,,
0.8891,0.99595,,,,
0.8892,0.99595,,,,
0.8893,0.99596,,,,
0.8894,0.99596,,,,
0.8895,0.99596,,,,
0.8896,0.99596,,,,
0.8897,0.99596,,,,
0.8898,0.99596,,,,
0.8899,0.99596,,,,
0.89,0.99597,,,,
0.8901,0.99597,,,,
0.8902,0.99597,,,,
0.8903,0.99597,,,,
0.8904,0.99597,,,,
0.8905,0.99597,,,,
0.8906,0.99597,,,,
0.8907,0.99597,,,,
0.8908,0.99598,,,,
0.8909,0.99598,,,,
0.891,0.99598,,,,
0.8911,0.99598,,,,
0.8912,0.99598,,,,
0.8913,0.99598,,,,
0.8914,0.99598,,,,
0.8915,0.99598,,,,
0.8916,0.99598,,,,
0.8917,0.99599,,,,
0.8918,0.99599,,,,
0.8919,0.99599,,,,
0.892,0.99599,,,,
0.8921,0.99599,,,,
0.8922,0.99599,,,,
0.8923,0.99599,,,,
0.8924,0.99599,,,,
0.8925,0.99599,,,,
0.8926,0.99599,,,,
0.8927,0.996,,,,
0.8928,0.996,,,,
0.8929,0.996,,,,
0.893,0.996,,,,
0.8931,0.996,,,,
0.8932,0.996,,,,
0.8933,0.996,,,,
0.8934,0.996,,,,
0.8935,0.996,,,,
0.8936,0.996,,,,
0.8937,0.996,,,,
0.8938,0.996,,,,
0.8939,0.99601,,,,
0.894,0.99601,,,,
0.8941,0.99601,,,,
0.8942,0.99601,,,,
0.8943,0.99601,,,,
0.8944,0.99601,,,,
0.8945,0.99601,,,,
0.8946,0.99601,,,,
0.8947,0.99601,,,,
0.8948,0.99601,,,,
0.8949,0.99601,,,,
0.895,0.99601,,,,
0.8951,0.99601,,,,
0.8952,0.99601,,,,
0.8953,0.99601,,,,
0.8954,0.99602,,,,
0.8955,0.99602,,,,
0.8956,0.99602,,,,
0.8957,0.99602,,,,
0.8958,0.99602,,,,
0.8959,0.99602,,,,
0.896,0.99602,,,,
0.8961,0.99602,,,,
0.8962,0.99602,,,,
0.8963,0.99602,,,,
0.8964,0.99602,,,,
0.8965,0.99602,,,,
0.8966,0.99602,,,,
0.8967,0.99602,,,,
0.8968,0.99602,,,,
0.8969,0.99602,,,,
0.897,0.99602,,,,
0.8971,0.99602,,,,
0.8972,0.99602,,,,
0.8973,0.99602,,,,
0.8974,0.99602,,,,
0.8975,0.99602,,,,
0.8976,0.99602,,,,
0.8977,0.99602,,,,
0.8978,0.99602,,,,
0.8979,0.99603,,,,
0.898,0.99603,,,,
0.8981,0.99603,,,,
0.8982,0.99603,,,,
0.8983,0.99603,,,,
0.8984,0.99603,,,,
0.8985,0.99603,,,,
0.8986,0.99603,,,,
0.8987,0.99603,,,,
0.8988,0.99603,,,,
0.8989,0.99603,,,,
0.899,0.99603,,,,
0.8991,0.99603,,,,
0.8992,0.99603,,,,
0.8993,0.99603,,,,
0.8994,0.99603,,,,
0.8995,0.99603,,,,
0.8996,0.99603,,,,
0.8997,0.99603,,,,
0.8998,0.99603,,,,
0.8999,0.99603,,,,
0.9,0.99603,,,,
0.9001,0.99603,,,,
0.9002,0.99603,,,,
0.9003,0.99603,,,,
0.9004,0.99603,,,,
0.9005,0.99603,,,,
0.9006,0.99603,,,,
0.9007,0.99603,,,,
0.9008,0.99603,,,,
0.9009,0.99603,,,,
0.901,0.99603,,,,
0.9011,0.99602,,,,
0.9012,0.99602,,,,
0.9013,0.99602,,,,
0.9014,0.99602,,,,
0.9015,0.99602,,,,
0.9016,0.99602,,,,
0.9017,0.99602,,,,
0.9018,0.99602,,,,
0.9019,0.99602,,,,
0.902,0.99602,,,,
0.9021,0.99602,,,,
0.9022,0.99602,,,,
0.9023,0.99602,,,,
0.9024,0.99602,,,,
0.9025,0.99602,,,,
0.9026,0.99602,,,,
0.9027,0.99602,,,,
0.9028,0.99602,,,,
0.9029,0.99602,,,,
0.903,0.99602,,,,
0.9031,0.99602,,,,
0.9032,0.99602,,,,
0.9033,0.99602,,,,
0.9034,0.99602,,,,
0.9035,0.99602,,,,
0.9036,0.99602,,,,
0.9037,0.99601,,,,
0.9038,0.99601,,,,
0.9039,0.99601,,,,
0.904,0.99601,,,,
0.9041,0.99601,,,,
0.9042,0.99601,,,,
0.9043,0.99601,,,,
0.9044,0.99601,,,,
0.9045,0.99601,,,,
0.9046,0.99601,,,,
0.9047,0.99601,,,,
0.9048,0.99601,,,,
0.9049,0.99601,,,,
0.905,0.99601,,,,
0.9051,0.99601,,,,
0.9052,0.996,,,,
0.9053,0.996,,,,
0.9054,0.996,,,,
0.9055,0.996,,,,
0.9056,0.996,,,,
0.9057,0.996,,,,
0.9058,0.996,,,,
0.9059,0.996,,,,
0.906,0.996,,,,
0.9061,0.996,,,,
0.9062,0.996,,,,
0.9063,0.99599,,,,
0.9064,0.99599,,,,
0.9065,0.99599,,,,
0.9066,0.99599,,,,
0.9067,0.99599,,,,
0.9068,0.99599,,,,
0.9069,0.99599,,,,
0.907,0.99599,,,,
0.9071,0.99599,,,,
0.9072,0.99599,,,,
0.9073,0.99598,,,,
0.9074,0.99598,,,,
0.9075,0.99598,,,,
0.9076,0.99598,,,,
0.9077,0.99598,,,,
0.9078,0.99598,,,,
0.9079,0.99598,,,,
0.908,0.99598,,,,
0.9081,0.99598,,,,
0.9082,0.99597,,,,
0.9083,0.99597,,,,
0.9084,0.99597,,,,
0.9085,0.99597,,,,
0.9086,0.99597,,,,
0.9087,0.99597,,,,
0.9088,0.99597,,,,
0.9089,0.99597,,,,
0.909,0.99596,,,,
0.9091,0.99596,,,,
0.9092,0.99596,,,,
0.9093,0.99596,,,,
0.9094,0.99596,,,,
0.9095,0.99596,,,,
0.9096,0.99596,,,,
0.9097,0.99596,,,,
0.9098,0.99595,,,,
0.9099,0.99595,,,,
0.91,0.99595,,,,
0.9101,0.99595,,,,
0.9102,0.99595,,,,
0.9103,0.99595,,,,
0.9104,0.99594,,,,
0.9105,0.99594,,,,
0.9106,0.99594,,,,
0.9107,0.99594,,,,
0.9108,0.99594,,,,
0.9109,0.99594,,,,
0.911,0.99594,,,,
0.9111,0.99593,,,,
0.9112,0.99593,,,,
0.9113,0.99593,,,,
0.9114,0.99593,,,,
0.9115,0.99593,,,,
0.9116,0.99593,,,,
0.9117,0.99592,,,,
0.9118,0.99592,,,,
0.9119,0.99592,,,,
0.912,0.99592,,,,
0.9121,0.99592,,,,
0.9122,0.99592,,,,
0.9123,0.99591,,,,
0.9124,0.99591,,,,
0.9125,0.99591,,,,
0.9126,0.99591,,,,
0.9127,0.99591,,,,
0.9128,0.99591,,,,
0.9129,0.9959,,,,
0.913,0.9959,,,,
0.9131,0.9959,,,,
0.9132,0.9959,,,,
0.9133,0.9959,,,,
0.9134,0.99589,,,,
0.9135,0.99589,,,,
0.9136,0.99589,,,,
0.9137,0.99589,,,,
0.9138,0.99589,,,,
0.9139,0.99588,,,,
0.914,0.99588,,,,
0.9141,0.99588,,,,
0.9142,0.99588,,,,
0.9143,0.99588,,,,
0.9144,0.99587,,,,
0.9145,0.99587,,,,
0.9146,0.99587,,,,
0.9147,0.99587,,,,
0.9148,0.99587,,,,
0.9149,0.99586,,,,
0.915,0.99586,,,,
0.9151,0.99586,,,,
0.9152,0.99586,,,,
0.9153,0.99586,,,,
0.9154,0.99585,,,,
0.9155,0.99585,,,,
0.9156,0.99585,,,,
0.9157,0.99585,,,,
0.9158,0.99584,,,,
0.9159,0.99584,,,,
0.916,0.99584,,,,
0.9161,0.99584,,,,
0.9162,0.99584,,,,
0.9163,0.99583,,,,
0.9164,0.99583,,,,
0.9165,0.99583,,,,
0.9166,0.99583,,,,
0.9167,0.99582,,,,
0.9168,0.99582,,,,
0.9169,0.99582,,,,
0.917,0.99582,,,,
0.9171,0.99581,,,,
0.9172,0.99581,,,,
0.9173,0.99581,,,,
0.9174,0.99581,,,,
0.9175,0.9958,,,,
0.9176,0.9958,,,,
0.9177,0.9958,,,,
0.9178,0.9958,,,,
0.9179,0.99579,,,,
0.918,0.99579,,,,
0.9181,0.99579,,,,
0.9182,0.99579,,,,
0.9183,0.99578,,,,
0.9184,0.99578,,,,
0.9185,0.99578,,,,
0.9186,0.99578,,,,
0.9187,0.99577,,,,
0.9188,0.99577,,,,
0.9189,0.99577,,,,
0.919,0.99577,,,,
0.9191,0.99576,,,,
0.9192,0.99576,,,,
0.9193,0.99576,,,,
0.9194,0.99576,,,,
0.9195,0.99575,,,,
0.9196,0.99575,,,,
0.9197,0.99575,,,,
0.9198,0.99574,,,,
0.9199,0.99574,,,,
0.92,0.99574,,,,
0.9201,0.99574,,,,
0.9202,0.99573,,,,
0.9203,0.99573,,,,
0.9204,0.99573,,,,
0.9205,0.99573,,,,
0.9206,0.99572,,,,
0.9207,0.99572,,,,
0.9208,0.99572,,,,
0.9209,0.99571,,,,
0.921,0.99571,,,,
0.9211,0.99571,,,,
0.9212,0.9957,,,,
0.9213,0.9957,,,,
0.9214,0.9957,,,,
0.9215,0.9957,,,,
0.9216,0.99569,,,,
0.9217,0.99569,,,,
0.9218,0.99569,,,,
0.9219,0.99568,,,,
0.922,0.99568,,,,
0.9221,0.99568,,,,
0.9222,0.99567,,,,
0.9223,0.99567,,,,
0.9224,0.99567,,,,
0.9225,0.99567,,,,
0.9226,0.99566,,,,
0.9227,0.99566,,,,
0.9228,0.99566,,,,
0.9229,0.99565,,,,
0.923,0.99565,,,,
0.9231,0.99565,,,,
0.9232,0.99564,,,,
0.9233,0.99564,,,,
0.9234,0.99564,,,,
0.9235,0.99563,,,,
0.9236,0.99563,,,,
0.9237,0.99563,,,,
0.9238,0.99562,,,,
0.9239,0.99562,,,,
0.924,0.99562,,,,
0.9241,0.99561,,,,
0.9242,0.99561,,,,
0.9243,0.99561,,,,
0.9244,0.9956,,,,
0.9245,0.9956,,,,
0.9246,0.9956,,,,
0.9247,0.99559,,,,
0.9248,0.99559,,,,
0.9249,0.99559,,,,
0.925,0.99558,,,,
0.9251,0.99558,,,,
0.9252,0.99558,,,,
0.9253,0.99557,,,,
0.9254,0.99557,,,,
0.9255,0.99557,,,,
0.9256,0.99556,,,,
0.9257,0.99556,,,,
0.9258,0.99556,,,,
0.9259,0.99555,,,,
0.926,0.99555,,,,
0.9261,0.99554,,,,
0.9262,0.99554,,,,
0.9263,0.99554,,,,
0.9264,0.99553,,,,
0.9265,0.99553,,,,
0.9266,0.99553,,,,
0.9267,0.99552,,,,
0.9268,0.99552,,,,
0.9269,0.99552,,,,
0.927,0.99551,,,,
0.9271,0.99551,,,,
0.9272,0.9955,,,,
0.9273,0.9955,,,,
0.9274,0.9955,,,,
0.9275,0.99549,,,,
0.9276,0.99549,,,,
0.9277,0.99549,,,,
0.9278,0.99548,,,,
0.9279,0.99548,,,,
0.928,0.99547,,,,
0.9281,0.99547,,,,
0.9282,0.99547,,,,
0.9283,0.99546,,,,
0.9284,0.99546,,,,
0.9285,0.99545,,,,
0.9286,0.99545,,,,
0.9287,0.99545,,,,
0.9288,0.99544,,,,
0.9289,0.99544,,,,
0.929,0.99544,,,,
0.9291,0.99543,,,,
0.9292,0.99543,,,,
0.9293,0.99542,,,,
0.9294,0.99542,,,,
0.9295,0.99542,,,,
0.9296,0.99541,,,,
0.9297,0.99541,,,,
0.9298,0.9954,,,,
0.9299,0.9954,,,,
0.93,0.9954,,,,
0.9301,0.99539,,,,
0.9302,0.99539,,,,
0.9303,0.99538,,,,
0.9304,0.99538,,,,
0.9305,0.99537,,,,
0.9306,0.99537,,,,
0.9307,0.99537,,,,
0.9308,0.99536,,,,
0.9309,0.99536,,,,
0.931,0.99535,,,,
0.9311,0.99535,,,,
0.9312,0.99535,,,,
0.9313,0.99534,,,,
0.9314,0.99534,,,,
0.9315,0.99533,,,,
0.9316,0.99533,,,,
0.9317,0.99532,,,,
0.9318,0.99532,,,,
0.9319,0.99532,,,,
0.932,0.99531,,,,
0.9321,0.99531,,,,
0.9322,0.9953,,,,
0.9323,0.9953,,,,
0.9324,0.99529,,,,
0.9325,0.99529,,,,
0.9326,0.99529,,,,
0.9327,0.99528,,,,
0.9328,0.99528,,,,
0.9329,0.99527,,,,
0.933,0.99527,,,,
0.9331,0.99526,,,,
0.9332,0.99526,,,,
0.9333,0.99525,,,,
0.9334,0.99525,,,,
0.9335,0.99524,,,,
0.9336,0.99524,,,,
0.9337,0.99524,,,,
0.9338,0.99523,,,,
0.9339,0.99523,,,,
0.934,0.99522,,,,
0.9341,0.99522,,,,
0.9342,0.99521,,,,
0.9343,0.99521,,,,
0.9344,0.9952,,,,
0.9345,0.9952,,,,
0.9346,0.99519,,,,
0.9347,0.99519,,,,
0.9348,0.99519,,,,
0.9349,0.99518,,,,
0.935,0.99518,,,,
0.9351,0.99517,,,,
0.9352,0.99517,,,,
0.9353,0.99516,,,,
0.9354,0.99516,,,,
0.9355,0.99515,,,,
0.9356,0.99515,,,,
0.9357,0.99514,,,,
0.9358,0.99514,,,,
0.9359,0.99513,,,,
0.936,0.99513,,,,
0.9361,0.99512,,,,
0.9362,0.99512,,,,
0.9363,0.99511,,,,
0.9364,0.99511,,,,
0.9365,0.9951,,,,
0.9366,0.9951,,,,
0.9367,0.99509,,,,
0.9368,0.99509,,,,
0.9369,0.99508,,,,
0.937,0.99508,,,,
0.9371,0.99507,,,,
0.9372,0.99507,,,,
0.9373,0.99507,,,,
0.9374,0.99506,,,,
0.9375,0.99506,,,,
0.9376,0.99505,,,,
0.9377,0.99505,,,,
0.9378,0.99504,,,,
0.9379,0.99504,,,,
0.938,0.99503,,,,
0.9381,0.99503,,,,
0.9382,0.99502,,,,
0.9383,0.99501,,,,
0.9384,0.99501,,,,
0.9385,0.995,,,,
0.9386,0.995,,,,
0.9387,0.99499,,,,
0.9388,0.99499,,,,
0.9389,0.99498,,,,
0.939,0.99498,,,,
0.9391,0.99497,,,,
0.9392,0.99497,,,,
0.9393,0.99496,,,,
0.9394,0.99496,,,,
0.9395,0.99495,,,,
0.9396,0.99495,,,,
0.9397,0.99494,,,,
0.9398,0.99494,,,,
0.9399,0.99493,,,,
0.94,0.99493,,,,
0.9401,0.99492,,,,
0.9402,0.99492,,,,
0.9403,0.99491,,,,
0.9404,0.99491,,,,
0.9405,0.9949,,,,
0.9406,0.9949,,,,
0.9407,0.99489,,,,
0.9408,0.99488,,,,
0.9409,0.99488,,,,
0.941,0.99487,,,,
0.9411,0.99487,,,,
0.9412,0.99486,,,,
0.9413,0.99486,,,,
0.9414,0.99485,,,,
0.9415,0.99485,,,,
0.9416,0.99484,,,,
0.9417,0.99484,,,,
0.9418,0.99483,,,,
0.9419,0.99482,,,,
0.942,0.99482,,,,
0.9421,0.99481,,,,
0.9422,0.99481,,,,
0.9423,0.9948,,,,
0.9424,0.9948,,,,
0.9425,0.99479,,,,
0.9426,0.99479,,,,
0.9427,0.99478,,,,
0.9428,0.99477,,,,
0.9429,0.99477,,,,
0.943,0.99476,,,,
0.9431,0.99476,,,,
0.9432,0.99475,,,,
0.9433,0.99475,,,,
0.9434,0.99474,,,,
0.9435,0.99474,,,,
0.9436,0.99473,,,,
0.9437,0.99472,,,,
0.9438,0.99472,,,,
0.9439,0.99471,,,,
0.944,0.99471,,,,
0.9441,0.9947,,,,
0.9442,0.9947,,,,
0.9443,0.99469,,,,
0.9444,0.99468,,,,
0.9445,0.99468,,,,
0.9446,0.99467,,,,
0.9447,0.99467,,,,
0.9448,0.99466,,,,
0.9449,0.99465,,,,
0.945,0.99465,,,,
0.9451,0.99464,,,,
0.9452,0.99464,,,,
0.9453,0.99463,,,,
0.9454,0.99463,,,,
0.9455,0.99462,,,,
0.9456,0.99461,,,,
0.9457,0.99461,,,,
0.9458,0.9946,,,,
0.9459,0.9946,,,,
0.946,0.99459,,,,
0.9461,0.99458,,,,
0.9462,0.99458,,,,
0.9463,0.99457,,,,
0.9464,0.99457,,,,
0.9465,0.99456,,,,
0.9466,0.99455,,,,
0.9467,0.99455,,,,
0.9468,0.99454,,,,
0.9469,0.99454,,,,
0.947,0.99453,,,,
0.9471,0.99452,,,,
0.9472,0.99452,,,,
0.9473,0.99451,,,,
0.9474,0.99451,,,,
0.9475,0.9945,,,,
0.9476,0.99449,,,,
0.9477,0.99449,,,,
0.9478,0.99448,,,,
0.9479,0.99448,,,,
0.948,0.99447,,,,
0.9481,0.99446,,,,
0.9482,0.99446,,,,
0.9483,0.99445,,,,
0.9484,0.99444,,,,
0.9485,0.99444,,,,
0.9486,0.99443,,,,
0.9487,0.99443,,,,
0.9488,0.99442,,,,
0.9489,0.99441,,,,
0.949,0.99441,,,,
0.9491,0.9944,,,,
0.9492,0.99439,,,,
0.9493,0.99439,,,,
0.9494,0.99438,,,,
0.9495,0.99438,,,,
0.9496,0.99437,,,,
0.9497,0.99436,,,,
0.9498,0.99436,,,,
0.9499,0.99435,,,,
0.95,0.99434,,,,
0.9501,0.99434,,,,
0.9502,0.99433,,,,
0.9503,0.99432,,,,
0.9504,0.99432,,,,
0.9505,0.99431,,,,
0.9506,0.99431,,,,
0.9507,0.9943,,,,
0.9508,0.99429,,,,
0.9509,0.99429,,,,
0.951,0.99428,,,,
0.9511,0.99427,,,,
0.9512,0.99427,,,,
0.9513,0.99426,,,,
0.9514,0.99425,,,,
0.9515,0.99425,,,,
0.9516,0.99424,,,,
0.9517,0.99423,,,,
0.9518,0.99423,,,,
0.9519,0.99422,,,,
0.952,0.99421,,,,
0.9521,0.99421,,,,
0.9522,0.9942,,,,
0.9523,0.99419,,,,
0.9524,0.99419,,,,
0.9525,0.99418,,,,
0.9526,0.99417,,,,
0.9527,0.99417,,,,
0.9528,0.99416,,,,
0.9529,0.99415,,,,
0.953,0.99415,,,,
0.9531,0.99414,,,,
0.9532,0.99413,,,,
0.9533,0.99413,,,,
0.9534,0.99412,,,,
0.9535,0.99411,,,,
0.9536,0.99411,,,,
0.9537,0.9941,,,,
0.9538,0.99409,,,,
0.9539,0.99409,,,,
0.954,0.99408,,,,
0.9541,0.99407,,,,
0.9542,0.99407,,,,
0.9543,0.99406,,,,
0.9544,0.99405,,,,
0.9545,0.99405,,,,
0.9546,0.99404,,,,
0.9547,0.99403,,,,
0.9548,0.99403,,,,
0.9549,0.99402,,,,
0.955,0.99401,,,,
0.9551,0.994,,,,
0.9552,0.994,,,,
0.9553,0.99399,,,,
0.9554,0.99398,,,,
0.9555,0.99398,,,,
0.9556,0.99397,,,,
0.9557,0.99396,,,,
0.9558,0.99396,,,,
0.9559,0.99395,,,,
0.956,0.99394,,,,
0.9561,0.99394,,,,
0.9562,0.99393,,,,
0.9563,0.99392,,,,
0.9564,0.99391,,,,
0.9565,0.99391,,,,
0.9566,0.9939,,,,
0.9567,0.99389,,,,
0.9568,0.99389,,,,
0.9569,0.99388,,,,
0.957,0.99387,,,,
0.9571,0.99386,,,,
0.9572,0.99386,,,,
0.9573,0.99385,,,,
0.9574,0.99384,,,,
0.9575,0.99384,,,,
0.9576,0.99383,,,,
0.9577,0.99382,,,,
0.9578,0.99381,,,,
0.9579,0.99381,,,,
0.958,0.9938,,,,
0.9581,0.99379,,,,
0.9582,0.99379,,,,
0.9583,0.99378,,,,
0.9584,0.99377,,,,
0.9585,0.99376,,,,
0.9586,0.99376,,,,
0.9587,0.99375,,,,
0.9588,0.99374,,,,
0.9589,0.99374,,,,
0.959,0.99373,,,,
0.9591,0.99372,,,,
0.9592,0.99371,,,,
0.9593,0.99371,,,,
0.9594,0.9937,,,,
0.9595,0.99369,,,,
0.9596,0.99368,,,,
0.9597,0.99368,,,,
0.9598,0.99367,,,,
0.9599,0.99366,,,,
0.96,0.99365,,,,
0.9601,0.99365,,,,
0.9602,0.99364,,,,
0.9603,0.99363,,,,
0.9604,0.99362,,,,
0.9605,0.99362,,,,
0.9606,0.99361,,,,
0.9607,0.9936,,,,
0.9608,0.9936,,,,
0.9609,0.99359,,,,
0.961,0.99358,,,,
0.9611,0.99357,,,,
0.9612,0.99357,,,,
0.9613,0.99356,,,,
0.9614,0.99355,,,,
0.9615,0.99354,,,,
0.9616,0.99354,,,,
0.9617,0.99353,,,,
0.9618,0.99352,,,,
0.9619,0.99351,,,,
0.962,0.9935,,,,
0.9621,0.9935,,,,
0.9622,0.99349,,,,
0.9623,0.99348,,,,
0.9624,0.99347,,,,
0.9625,0.99347,,,,
0.9626,0.99346,,,,
0.9627,0.99345,,,,
0.9628,0.99344,,,,
0.9629,0.99344,,,,
0.963,0.99343,,,,
0.9631,0.99342,,,,
0.9632,0.99341,,,,
0.9633,0.99341,,,,
0.9634,0.9934,,,,
0.9635,0.99339,,,,
0.9636,0.99338,,,,
0.9637,0.99337,,,,
0.9638,0.99337,,,,
0.9639,0.99336,,,,
0.964,0.99335,,,,
0.9641,0.99334,,,,
0.9642,0.99334,,,,
0.9643,0.99333,,,,
0.9644,0.99332,,,,
0.9645,0.99331,,,,
0.9646,0.9933,,,,
0.9647,0.9933,,,,
0.9648,0.99329,,,,
0.9649,0.99328,,,,
0.965,0.99327,,,,
0.9651,0.99327,,,,
0.9652,0.99326,,,,
0.9653,0.99325,,,,
0.9654,0.99324,,,,
0.9655,0.99323,,,,
0.9656,0.99323,,,,
0.9657,0.99322,,,,
0.9658,0.99321,,,,
0.9659,0.9932,,,,
0.966,0.99319,,,,
0.9661,0.99319,,,,
0.9662,0.99318,,,,
0.9663,0.99317,,,,
0.9664,0.99316,,,,
0.9665,0.99315,,,,
0.9666,0.99315,,,,
0.9667,0.99314,,,,
0.9668,0.99313,,,,
0.9669,0.99312,,,,
0.967,0.99311,,,,
0.9671,0.99311,,,,
0.9672,0.9931,,,,
0.9673,0.99309,,,,
0.9674,0.99308,,,,
0.9675,0.99307,,,,
0.9676,0.99307,,,,
0.9677,0.99306,,,,
0.9678,0.99305,,,,
0.9679,0.99304,,,,
0.968,0.99303,,,,
0.9681,0.99303,,,,
0.9682,0.99302,,,,
0.9683,0.99301,,,,
0.9684,0.993,,,,
0.9685,0.99299,,,,
0.9686,0.99298,,,,
0.9687,0.99298,,,,
0.9688,0.99297,,,,
0.9689,0.99296,,,,
0.969,0.99295,,,,
0.9691,0.99294,,,,
0.9692,0.99293,,,,
0.9693,0.99293,,,,
0.9694,0.99292,,,,
0.9695,0.99291,,,,
0.9696,0.9929,,,,
0.9697,0.99289,,,,
0.9698,0.99289,,,,
0.9699,0.99288,,,,
0.97,0.99287,,,,
0.9701,0.99286,,,,
0.9702,0.99285,,,,
0.9703,0.99284,,,,
0.9704,0.99284,,,,
0.9705,0.99283,,,,
0.9706,0.99282,,,,
0.9707,0.99281,,,,
0.9708,0.9928,,,,
0.9709,0.99279,,,,
0.971,0.99279,,,,
0.9711,0.99278,,,,
0.9712,0.99277,,,,
0.9713,0.99276,,,,
0.9714,0.99275,,,,
0.9715,0.99274,,,,
0.9716,0.99273,,,,
0.9717,0.99273,,,,
0.9718,0.99272,,,,
0.9719,0.99271,,,,
0.972,0.9927,,,,
0.9721,0.99269,,,,
0.9722,0.99268,,,,
0.9723,0.99268,,,,
0.9724,0.99267,,,,
0.9725,0.99266,,,,
0.9726,0.99265,,,,
0.9727,0.99264,,,,
0.9728,0.99263,,,,
0.9729,0.99262,,,,
0.973,0.99262,,,,
0.9731,0.99261,,,,
0.9732,0.9926,,,,
0.9733,0.99259,,,,
0.9734,0.99258,,,,
0.9735,0.99257,,,,
0.9736,0.99256,,,,
0.9737,0.99256,,,,
0.9738,0.99255,,,,
0.9739,0.99254,,,,
0.974,0.99253,,,,
0.9741,0.99252,,,,
0.9742,0.99251,,,,
0.9743,0.9925,,,,
0.9744,0.99249,,,,
0.9745,0.99249,,,,
0.9746,0.99248,,,,
0.9747,0.99247,,,,
0.9748,0.99246,,,,
0.9749,0.99245,,,,
0.975,0.99244,,,,
0.9751,0.99243,,,,
0.9752,0.99242,,,,
0.9753,0.99242,,,,
0.9754,0.99241,,,,
0.9755,0.9924,,,,
0.9756,0.99239,,,,
0.9757,0.99238,,,,
0.9758,0.99237,,,,
0.9759,0.99236,,,,
0.976,0.99235,,,,
0.9761,0.99235,,,,
0.9762,0.99234,,,,
0.9763,0.99233,,,,
0.9764,0.99232,,,,
0.9765,0.99231,,,,
0.9766,0.9923,,,,
0.9767,0.99229,,,,
0.9768,0.99228,,,,
0.9769,0.99227,,,,
0.977,0.99227,,,,
0.9771,0.99226,,,,
0.9772,0.99225,,,,
0.9773,0.99224,,,,
0.9774,0.99223,,,,
0.9775,0.99222,,,,
0.9776,0.99221,,,,
0.9777,0.9922,,,,
0.9778,0.99219,,,,
0.9779,0.99218,,,,
0.978,0.99218,,,,
0.9781,0.99217,,,,
0.9782,0.99216,,,,
0.9783,0.99215,,,,
0.9784,0.99214,,,,
0.9785,0.99213,,,,
0.9786,0.99212,,,,
0.9787,0.99211,,,,
0.9788,0.9921,,,,
0.9789,0.99209,,,,
0.979,0.99209,,,,
0.9791,0.99208,,,,
0.9792,0.99207,,,,
0.9793,0.99206,,,,
0.9794,0.99205,,,,
0.9795,0.99204,,,,
0.9796,0.99203,,,,
0.9797,0.99202,,,,
0.9798,0.99201,,,,
0.9799,0.992,,,,
0.98,0.99199,,,,
0.9801,0.99198,,,,
0.9802,0.99198,,,,
0.9803,0.99197,,,,
0.9804,0.99196,,,,
0.9805,0.99195,,,,
0.9806,0.99194,,,,
0.9807,0.99193,,,,
0.9808,0.99192,,,,
0.9809,0.99191,,,,
0.981,0.9919,,,,
0.9811,0.99189,,,,
0.9812,0.99188,,,,
0.9813,0.99187,,,,
0.9814,0.99186,,,,
0.9815,0.99186,,,,
0.9816,0.99185,,,,
0.9817,0.99184,,,,
0.9818,0.99183,,,,
0.9819,0.99182,,,,
0.982,0.99181,,,,
0.9821,0.9918,,,,
0.9822,0.99179,,,,
0.9823,0.99178,,,,
0.9824,0.99177,,,,
0.9825,0.99176,,,,
0.9826,0.99175,,,,
0.9827,0.99174,,,,
0.9828,0.99173,,,,
0.9829,0.99172,,,,
0.983,0.99172,,,,
0.9831,0.99171,,,,
0.9832,0.9917,,,,
0.9833,0.99169,,,,
0.9834,0.99168,,,,
0.9835,0.99167,,,,
0.9836,0.99166,,,,
0.9837,0.99165,,,,
0.9838,0.99164,,,,
0.9839,0.99163,,,,
0.984,0.99162,,,,
0.9841,0.99161,,,,
0.9842,0.9916,,,,
0.9843,0.99159,,,,
0.9844,0.99158,,,,
0.9845,0.99157,,,,
0.9846,0.99156,,,,
0.9847,0.99155,,,,
0.9848,0.99154,,,,
0.9849,0.99154,,,,
0.985,0.99153,,,,
0.9851,0.99152,,,,
0.9852,0.99151,,,,
0.9853,0.9915,,,,
0.9854,0.99149,,,,
0.9855,0.99148,,,,
0.9856,0.99147,,,,
0.9857,0.99146,,,,
0.9858,0.99145,,,,
0.9859,0.99144,,,,
0.986,0.99143,,,,
0.9861,0.99142,,,,
0.9862,0.99141,,,,
0.9863,0.9914,,,,
0.9864,0.99139,,,,
0.9865,0.99138,,,,
0.9866,0.99137,,,,
0.9867,0.99136,,,,
0.9868,0.99135,,,,
0.9869,0.99134,,,,
0.987,0.99133,,,,
0.9871,0.99132,,,,
0.9872,0.99131,,,,
0.9873,0.9913,,,,
0.9874,0.99129,,,,
0.9875,0.99128,,,,
0.9876,0.99127,,,,
0.9877,0.99126,,,,
0.9878,0.99125,,,,
0.9879,0.99124,,,,
0.988,0.99124,,,,
0.9881,0.99123,,,,
0.9882,0.99122,,,,
0.9883,0.99121,,,,
0.9884,0.9912,,,,
0.9885,0.99119,,,,
0.9886,0.99118,,,,
0.9887,0.99117,,,,
0.9888,0.99116,,,,
0.9889,0.99115,,,,
0.989,0.99114,,,,
0.9891,0.99113,,,,
0.9892,0.99112,,,,
0.9893,0.99111,,,,
0.9894,0.9911,,,,
0.9895,0.99109,,,,
0.9896,0.99108,,,,
0.9897,0.99107,,,,
0.9898,0.99106,,,,
0.9899,0.99105,,,,
0.99,0.99104,,,,
0.9901,0.99103,,,,
0.9902,0.99102,,,,
0.9903,0.99101,,,,
0.9904,0.991,,,,
0.9905,0.99099,,,,
0.9906,0.99098,,,,
0.9907,0.99097,,,,
0.9908,0.99096,,,,
0.9909,0.99095,,,,
0.991,0.99094,,,,
0.9911,0.99093,,,,
0.9912,0.99092,,,,
0.9913,0.99091,,,,
0.9914,0.9909,,,,
0.9915,0.99089,,,,
0.9916,0.99088,,,,
0.9917,0.99087,,,,
0.9918,0.99086,,,,
0.9919,0.99085,,,,
0.992,0.99084,,,,
0.9921,0.99083,,,,
0.9922,0.99082,,,,
0.9923,0.99081,,,,
0.9924,0.9908,,,,
0.9925,0.99079,,,,
0.9926,0.99078,,,,
0.9927,0.99077,,,,
0.9928,0.99076,,,,
0.9929,0.99075,,,,
0.993,0.99074,,,,
0.9931,0.99073,,,,
0.9932,0.99071,,,,
0.9933,0.9907,,,,
0.9934,0.99069,,,,
0.9935,0.99068,,,,
0.9936,0.99067,,,,
0.9937,0.99066,,,,
0.9938,0.99065,,,,
0.9939,0.99064,,,,
0.994,0.99063,,,,
0.9941,0.99062,,,,
0.9942,0.99061,,,,
0.9943,0.9906,,,,
0.9944,0.99059,,,,
0.9945,0.99058,,,,
0.9946,0.99057,,,,
0.9947,0.99056,,,,
0.9948,0.99055,,,,
0.9949,0.99054,,,,
0.995,0.99053,,,,
0.9951,0.99052,,,,
0.9952,0.99051,,,,
0.9953,0.9905,,,,
0.9954,0.99049,,,,
0.9955,0.99048,,,,
0.9956,0.99047,,,,
0.9957,0.99046,,,,
0.9958,0.99045,,,,
0.9959,0.99044,,,,
0.996,0.99043,,,,
0.9961,0.99042,,,,
0.9962,0.99041,,,,
0.9963,0.99039,,,,
0.9964,0.99038,,,,
0.9965,0.99037,,,,
0.9966,0.99036,,,,
0.9967,0.99035,,,,
0.9968,0.99034,,,,
0.9969,0.99033,,,,
0.997,0.99032,,,,
0.9971,0.99031,,,,
0.9972,0.9903,,,,
0.9973,0.99029,,,,
0.9974,0.99028,,,,
0.9975,0.99027,,,,
0.9976,0.99026,,,,
0.9977,0.99025,,,,
0.9978,0.99024,,,,
0.9979,0.99023,,,,
0.998,0.99022,,,,
0.9981,0.99021,,,,
0.9982,0.9902,,,,
0.9983,0.99018,,,,
0.9984,0.99017,,,,
0.9985,0.99016,,,,
0.9986,0.99015,,,,
0.9987,0.99014,,,,
0.9988,0.99013,,,,
0.9989,0.99012,,,,
0.999,0.99011,,,,
0.9991,0.9901,,,,
0.9992,0.99009,,,,
0.9993,0.99008,,,,
0.9994,0.99007,,,,
0.9995,0.99006,,,,
0.9996,0.99005,,,,
0.9997,0.99004,,,,
0.9998,0.99002,,,,
0.9999,0.99001,,,,
1,0.99,,,,
1.0001,0.98999,,,,
1.0002,0.98998,,,,
1.0003,0.98997,,,,
1.0004,0.98996,,,,
1.0005,0.98995,,,,
1.0006,0.98994,,,,
1.0007,0.98993,,,,
1.0008,0.98992,,,,
1.0009,0.98991,,,,
1.001,0.9899,,,,
1.0011,0.98988,,,,
1.0012,0.98987,,,,
1.0013,0.98986,,,,
1.0014,0.98985,,,,
1.0015,0.98984,,,,
1.0016,0.98983,,,,
1.0017,0.98982,,,,
1.0018,0.98981,,,,
1.0019,0.9898,,,,
1.002,0.98979,,,,
1.0021,0.98978,,,,
1.0022,0.98977,,,,
1.0023,0.98975,,,,
1.0024,0.98974,,,,
1.0025,0.98973,,,,
1.0026,0.98972,,,,
1.0027,0.98971,,,,
1.0028,0.9897,,,,
1.0029,0.98969,,,,
1.003,0.98968,,,,
1.0031,0.98967,,,,
1.0032,0.98966,,,,
1.0033,0.98965,,,,
1.0034,0.98963,,,,
1.0035,0.98962,,,,
1.0036,0.98961,,,,
1.0037,0.9896,,,,
1.0038,0.98959,,,,
1.0039,0.98958,,,,
1.004,0.98957,,,,
1.0041,0.98956,,,,
1.0042,0.98955,,,,
1.0043,0.98954,,,,
1.0044,0.98952,,,,
1.0045,0.98951,,,,
1.0046,0.9895,,,,
1.0047,0.98949,,,,
1.0048,0.98948,,,,
1.0049,0.98947,,,,
1.005,0.98946,,,,
1.0051,0.98945,,,,
1.0052,0.98944,,,,
1.0053,0.98942,,,,
1.0054,0.98941,,,,
1.0055,0.9894,,,,
1.0056,0.98939,,,,
1.0057,0.98938,,,,
1.0058,0.98937,,,,
1.0059,0.98936,,,,
1.006,0.98935,,,,
1.0061,0.98934,,,,
1.0062,0.98932,,,,
1.0063,0.98931,,,,
1.0064,0.9893,,,,
1.0065,0.98929,,,,
1.0066,0.98928,,,,
1.0067,0.98927,,,,
1.0068,0.98926,,,,
1.0069,0.98925,,,,
1.007,0.98923,,,,
1.0071,0.98922,,,,
1.0072,0.98921,,,,
1.0073,0.9892,,,,
1.0074,0.98919,,,,
1.0075,0.98918,,,,
1.0076,0.98917,,,,
1.0077,0.98916,,,,
1.0078,0.98914,,,,
1.0079,0.98913,,,,
1.008,0.98912,,,,
1.0081,0.98911,,,,
1.0082,0.9891,,,,
1.0083,0.98909,,,,
1.0084,0.98908,,,,
1.0085,0.98906,,,,
1.0086,0.98905,,,,
1.0087,0.98904,,,,
1.0088,0.98903,,,,
1.0089,0.98902,,,,
1.009,0.98901,,,,
1.0091,0.989,,,,
1.0092,0.98899,,,,
1.0093,0.98897,,,,
1.0094,0.98896,,,,
1.0095,0.98895,,,,
1.0096,0.98894,,,,
1.0097,0.98893,,,,
1.0098,0.98892,,,,
1.0099,0.98891,,,,
1.01,0.98889,,,,
1.0101,0.98888,,,,
1.0102,0.98887,,,,
1.0103,0.98886,,,,
1.0104,0.98885,,,,
1.0105,0.98884,,,,
1.0106,0.98882,,,,
1.0107,0.98881,,,,
1.0108,0.9888,,,,
1.0109,0.98879,,,,
1.011,0.98878,,,,
1.0111,0.98877,,,,
1.0112,0.98876,,,,
1.0113,0.98874,,,,
1.0114,0.98873,,,,
1.0115,0.98872,,,,
1.0116,0.98871,,,,
1.0117,0.9887,,,,
1.0118,0.98869,,,,
1.0119,0.98867,,,,
1.012,0.98866,,,,
1.0121,0.98865,,,,
1.0122,0.98864,,,,
1.0123,0.98863,,,,
1.0124,0.98862,,,,
1.0125,0.9886,,,,
1.0126,0.98859,,,,
1.0127,0.98858,,,,
1.0128,0.98857,,,,
1.0129,0.98856,,,,
1.013,0.98855,,,,
1.0131,0.98853,,,,
1.0132,0.98852,,,,
1.0133,0.98851,,,,
1.0134,0.9885,,,,
1.0135,0.98849,,,,
1.0136,0.98848,,,,
1.0137,0.98846,,,,
1.0138,0.98845,,,,
1.0139,0.98844,,,,
1.014,0.98843,,,,
1.0141,0.98842,,,,
1.0142,0.9884,,,,
1.0143,0.98839,,,,
1.0144,0.98838,,,,
1.0145,0.98837,,,,
1.0146,0.98836,,,,
1.0147,0.98835,,,,
1.0148,0.98833,,,,
1.0149,0.98832,,,,
1.015,0.98831,,,,
1.0151,0.9883,,,,
1.0152,0.98829,,,,
1.0153,0.98827,,,,
1.0154,0.98826,,,,
1.0155,0.98825,,,,
1.0156,0.98824,,,,
1.0157,0.98823,,,,
1.0158,0.98822,,,,
1.0159,0.9882,,,,
1.016,0.98819,,,,
1.0161,0.98818,,,,
1.0162,0.98817,,,,
1.0163,0.98816,,,,
1.0164,0.98814,,,,
1.0165,0.98813,,,,
1.0166,0.98812,,,,
1.0167,0.98811,,,,
1.0168,0.9881,,,,
1.0169,0.98808,,,,
1.017,0.98807,,,,
1.0171,0.98806,,,,
1.0172,0.98805,,,,
1.0173,0.98804,,,,
1.0174,0.98802,,,,
1.0175,0.98801,,,,
1.0176,0.988,,,,
1.0177,0.98799,,,,
1.0178,0.98798,,,,
1.0179,0.98796,,,,
1.018,0.98795,,,,
1.0181,0.98794,,,,
1.0182,0.98793,,,,
1.0183,0.98791,,,,
1.0184,0.9879,,,,
1.0185,0.98789,,,,
1.0186,0.98788,,,,
1.0187,0.98787,,,,
1.0188,0.98785,,,,
1.0189,0.98784,,,,
1.019,0.98783,,,,
1.0191,0.98782,,,,
1.0192,0.98781,,,,
1.0193,0.98779,,,,
1.0194,0.98778,,,,
1.0195,0.98777,,,,
1.0196,0.98776,,,,
1.0197,0.98774,,,,
1.0198,0.98773,,,,
1.0199,0.98772,,,,
1.02,0.98771,,,,
1.0201,0.9877,,,,
1.0202,0.98768,,,,
1.0203,0.98767,,,,
1.0204,0.98766,,,,
1.0205,0.98765,,,,
1.0206,0.98763,,,,
1.0207,0.98762,,,,
1.0208,0.98761,,,,
1.0209,0.9876,,,,
1.021,0.98758,,,,
1.0211,0.98757,,,,
1.0212,0.98756,,,,
1.0213,0.98755,,,,
1.0214,0.98753,,,,
1.0215,0.98752,,,,
1.0216,0.98751,,,,
1.0217,0.9875,,,,
1.0218,0.98749,,,,
1.0219,0.98747,,,,
1.022,0.98746,,,,
1.0221,0.98745,,,,
1.0222,0.98744,,,,
1.0223,0.98742,,,,
1.0224,0.98741,,,,
1.0225,0.9874,,,,
1.0226,0.98739,,,,
1.0227,0.98737,,,,
1.0228,0.98736,,,,
1.0229,0.98735,,,,
1.023,0.98734,,,,
1.0231,0.98732,,,,
1.0232,0.98731,,,,
1.0233,0.9873,,,,
1.0234,0.98729,,,,
1.0235,0.98727,,,,
1.0236,0.98726,,,,
1.0237,0.98725,,,,
1.0238,0.98724,,,,
1.0239,0.98722,,,,
1.024,0.98721,,,,
1.0241,0.9872,,,,
1.0242,0.98719,,,,
1.0243,0.98717,,,,
1.0244,0.98716,,,,
1.0245,0.98715,,,,
1.0246,0.98713,,,,
1.0247,0.98712,,,,
1.0248,0.98711,,,,
1.0249,0.9871,,,,
1.025,0.98708,,,,
1.0251,0.98707,,,,
1.0252,0.98706,,,,
1.0253,0.98705,,,,
1.0254,0.98703,,,,
1.0255,0.98702,,,,
1.0256,0.98701,,,,
1.0257,0.987,,,,
1.0258,0.98698,,,,
1.0259,0.98697,,,,
1.026,0.98696,,,,
1.0261,0.98694,,,,
1.0262,0.98693,,,,
1.0263,0.98692,,,,
1.0264,0.98691,,,,
1.0265,0.98689,,,,
1.0266,0.98688,,,,
1.0267,0.98687,,,,
1.0268,0.98686,,,,
1.0269,0.98684,,,,
1.027,0.98683,,,,
1.0271,0.98682,,,,
1.0272,0.9868,,,,
1.0273,0.98679,,,,
1.0274,0.98678,,,,
1.0275,0.98677,,,,
1.0276,0.98675,,,,
1.0277,0.98674,,,,
1.0278,0.98673,,,,
1.0279,0.98671,,,,
1.028,0.9867,,,,
1.0281,0.98669,,,,
1.0282,0.98667,,,,
1.0283,0.98666,,,,
1.0284,0.98665,,,,
1.0285,0.98664,,,,
1.0286,0.98662,,,,
1.0287,0.98661,,,,
1.0288,0.9866,,,,
1.0289,0.98658,,,,
1.029,0.98657,,,,
1.0291,0.98656,,,,
1.0292,0.98655,,,,
1.0293,0.98653,,,,
1.0294,0.98652,,,,
1.0295,0.98651,,,,
1.0296,0.98649,,,,
1.0297,0.98648,,,,
1.0298,0.98647,,,,
1.0299,0.98646,,,,
1.03,0.98644,,,,
1.0301,0.98643,,,,
1.0302,0.98642,,,,
1.0303,0.9864,,,,
1.0304,0.98639,,,,
1.0305,0.98638,,,,
1.0306,0.98637,,,,
1.0307,0.98635,,,,
1.0308,0.98634,,,,
1.0309,0.98633,,,,
1.031,0.98631,,,,
1.0311,0.9863,,,,
1.0312,0.98629,,,,
1.0313,0.98628,,,,
1.0314,0.98626,,,,
1.0315,0.98625,,,,
1.0316,0.98624,,,,
1.0317,0.98622,,,,
1.0318,0.98621,,,,
1.0319,0.9862,,,,
1.032,0.98618,,,,
1.0321,0.98617,,,,
1.0322,0.98616,,,,
1.0323,0.98615,,,,
1.0324,0.98613,,,,
1.0325,0.98612,,,,
1.0326,0.98611,,,,
1.0327,0.98609,,,,
1.0328,0.98608,,,,
1.0329,0.98607,,,,
1.033,0.98606,,,,
1.0331,0.98604,,,,
1.0332,0.98603,,,,
1.0333,0.98602,,,,
1.0334,0.986,,,,
1.0335,0.98599,,,,
1.0336,0.98598,,,,
1.0337,0.98596,,,,
1.0338,0.98595,,,,
1.0339,0.98594,,,,
1.034,0.98593,,,,
1.0341,0.98591,,,,
1.0342,0.9859,,,,
1.0343,0.98589,,,,
1.0344,0.98587,,,,
1.0345,0.98586,,,,
1.0346,0.98585,,,,
1.0347,0.98584,,,,
1.0348,0.98582,,,,
1.0349,0.98581,,,,
1.035,0.9858,,,,
1.0351,0.98578,,,,
1.0352,0.98577,,,,
1.0353,0.98576,,,,
1.0354,0.98574,,,,
1.0355,0.98573,,,,
1.0356,0.98572,,,,
1.0357,0.98571,,,,
1.0358,0.98569,,,,
1.0359,0.98568,,,,
1.036,0.98567,,,,
1.0361,0.98565,,,,
1.0362,0.98564,,,,
1.0363,0.98563,,,,
1.0364,0.98561,,,,
1.0365,0.9856,,,,
1.0366,0.98559,,,,
1.0367,0.98558,,,,
1.0368,0.98556,,,,
1.0369,0.98555,,,,
1.037,0.98554,,,,
1.0371,0.98552,,,,
1.0372,0.98551,,,,
1.0373,0.9855,,,,
1.0374,0.98548,,,,
1.0375,0.98547,,,,
1.0376,0.98546,,,,
1.0377,0.98545,,,,
1.0378,0.98543,,,,
1.0379,0.98542,,,,
1.038,0.98541,,,,
1.0381,0.98539,,,,
1.0382,0.98538,,,,
1.0383,0.98537,,,,
1.0384,0.98535,,,,
1.0385,0.98534,,,,
1.0386,0.98533,,,,
1.0387,0.98531,,,,
1.0388,0.9853,,,,
1.0389,0.98529,,,,
1.039,0.98528,,,,
1.0391,0.98526,,,,
1.0392,0.98525,,,,
1.0393,0.98524,,,,
1.0394,0.98522,,,,
1.0395,0.98521,,,,
1.0396,0.9852,,,,
1.0397,0.98518,,,,
1.0398,0.98517,,,,
1.0399,0.98516,,,,
1.04,0.98514,,,,
1.0401,0.98513,,,,
1.0402,0.98512,,,,
1.0403,0.98511,,,,
1.0404,0.98509,,,,
1.0405,0.98508,,,,
1.0406,0.98507,,,,
1.0407,0.98505,,,,
1.0408,0.98504,,,,
1.0409,0.98503,,,,
1.041,0.98501,,,,
1.0411,0.985,,,,
1.0412,0.98499,,,,
1.0413,0.98497,,,,
1.0414,0.98496,,,,
1.0415,0.98495,,,,
1.0416,0.98494,,,,
1.0417,0.98492,,,,
1.0418,0.98491,,,,
1.0419,0.9849,,,,
1.042,0.98488,,,,
1.0421,0.98487,,,,
1.0422,0.98486,,,,
1.0423,0.98484,,,,
1.0424,0.98483,,,,
1.0425,0.98482,,,,
1.0426,0.9848,,,,
1.0427,0.98479,,,,
1.0428,0.98478,,,,
1.0429,0.98476,,,,
1.043,0.98475,,,,
1.0431,0.98474,,,,
1.0432,0.98473,,,,
1.0433,0.98471,,,,
1.0434,0.9847,,,,
1.0435,0.98469,,,,
1.0436,0.98467,,,,
1.0437,0.98466,,,,
1.0438,0.98465,,,,
1.0439,0.98463,,,,
1.044,0.98462,,,,
1.0441,0.98461,,,,
1.0442,0.98459,,,,
1.0443,0.98458,,,,
1.0444,0.98457,,,,
1.0445,0.98455,,,,
1.0446,0.98454,,,,
1.0447,0.98453,,,,
1.0448,0.98451,,,,
1.0449,0.9845,,,,
1.045,0.98449,,,,
1.0451,0.98448,,,,
1.0452,0.98446,,,,
1.0453,0.98445,,,,
1.0454,0.98444,,,,
1.0455,0.98442,,,,
1.0456,0.98441,,,,
1.0457,0.9844,,,,
1.0458,0.98438,,,,
1.0459,0.98437,,,,
1.046,0.98436,,,,
1.0461,0.98434,,,,
1.0462,0.98433,,,,
1.0463,0.98432,,,,
1.0464,0.9843,,,,
1.0465,0.98429,,,,
1.0466,0.98428,,,,
1.0467,0.98426,,,,
1.0468,0.98425,,,,
1.0469,0.98424,,,,
1.047,0.98422,,,,
1.0471,0.98421,,,,
1.0472,0.9842,,,,
1.0473,0.98418,,,,
1.0474,0.98417,,,,
1.0475,0.98416,,,,
1.0476,0.98415,,,,
1.0477,0.98413,,,,
1.0478,0.98412,,,,
1.0479,0.98411,,,,
1.048,0.98409,,,,
1.0481,0.98408,,,,
1.0482,0.98407,,,,
1.0483,0.98405,,,,
1.0484,0.98404,,,,
1.0485,0.98403,,,,
1.0486,0.98401,,,,
1.0487,0.984,,,,
1.0488,0.98399,,,,
1.0489,0.98397,,,,
1.049,0.98396,,,,
1.0491,0.98395,,,,
1.0492,0.98393,,,,
1.0493,0.98392,,,,
1.0494,0.98391,,,,
1.0495,0.98389,,,,
1.0496,0.98388,,,,
1.0497,0.98387,,,,
1.0498,0.98385,,,,
1.0499,0.98384,,,,
1.05,0.98383,,,,
1.0501,0.98381,,,,
1.0502,0.9838,,,,
1.0503,0.98379,,,,
1.0504,0.98377,,,,
1.0505,0.98376,,,,
1.0506,0.98375,,,,
1.0507,0.98373,,,,
1.0508,0.98372,,,,
1.0509,0.98371,,,,
1.051,0.98369,,,,
1.0511,0.98368,,,,
1.0512,0.98367,,,,
1.0513,0.98365,,,,
1.0514,0.98364,,,,
1.0515,0.98363,,,,
1.0516,0.98361,,,,
1.0517,0.9836,,,,
1.0518,0.98359,,,,
1.0519,0.98357,,,,
1.052,0.98356,,,,
1.0521,0.98355,,,,
1.0522,0.98353,,,,
1.0523,0.98352,,,,
1.0524,0.98351,,,,
1.0525,0.98349,,,,
1.0526,0.98348,,,,
1.0527,0.98347,,,,
1.0528,0.98345,,,,
1.0529,0.98344,,,,
1.053,0.98343,,,,
1.0531,0.98341,,,,
1.0532,0.9834,,,,
1.0533,0.98339,,,,
1.0534,0.98337,,,,
1.0535,0.98336,,,,
1.0536,0.98335,,,,
1.0537,0.98333,,,,
1.0538,0.98332,,,,
1.0539,0.98331,,,,
1.054,0.98329,,,,
1.0541,0.98328,,,,
1.0542,0.98327,,,,
1.0543,0.98325,,,,
1.0544,0.98324,,,,
1.0545,0.98323,,,,
1.0546,0.98321,,,,
1.0547,0.9832,,,,
1.0548,0.98319,,,,
1.0549,0.98317,,,,
1.055,0.98316,,,,
1.0551,0.98315,,,,
1.0552,0.98313,,,,
1.0553,0.98312,,,,
1.0554,0.98311,,,,
1.0555,0.98309,,,,
1.0556,0.98308,,,,
1.0557,0.98306,,,,
1.0558,0.98305,,,,
1.0559,0.98304,,,,
1.056,0.98302,,,,
1.0561,0.98301,,,,
1.0562,0.983,,,,
1.0563,0.98298,,,,
1.0564,0.98297,,,,
1.0565,0.98296,,,,
1.0566,0.98294,,,,
1.0567,0.98293,,,,
1.0568,0.98292,,,,
1.0569,0.9829,,,,
1.057,0.98289,,,,
1.0571,0.98288,,,,
1.0572,0.98286,,,,
1.0573,0.98285,,,,
1.0574,0.98284,,,,
1.0575,0.98282,,,,
1.0576,0.98281,,,,
1.0577,0.9828,,,,
1.0578,0.98278,,,,
1.0579,0.98277,,,,
1.058,0.98275,,,,
1.0581,0.98274,,,,
1.0582,0.98273,,,,
1.0583,0.98271,,,,
1.0584,0.9827,,,,
1.0585,0.98269,,,,
1.0586,0.98267,,,,
1.0587,0.98266,,,,
1.0588,0.98265,,,,
1.0589,0.98263,,,,
1.059,0.98262,,,,
1.0591,0.98261,,,,
1.0592,0.98259,,,,
1.0593,0.98258,,,,
1.0594,0.98257,,,,
1.0595,0.98255,,,,
1.0596,0.98254,,,,
1.0597,0.98252,,,,
1.0598,0.98251,,,,
1.0599,0.9825,,,,
1.06,0.98248,,,,
1.0601,0.98247,,,,
1.0602,0.98246,,,,
1.0603,0.98244,,,,
1.0604,0.98243,,,,
1.0605,0.98242,,,,
1.0606,0.9824,,,,
1.0607,0.98239,,,,
1.0608,0.98238,,,,
1.0609,0.98236,,,,
1.061,0.98235,,,,
1.0611,0.98233,,,,
1.0612,0.98232,,,,
1.0613,0.98231,,,,
1.0614,0.98229,,,,
1.0615,0.98228,,,,
1.0616,0.98227,,,,
1.0617,0.98225,,,,
1.0618,0.98224,,,,
1.0619,0.98223,,,,
1.062,0.98221,,,,
1.0621,0.9822,,,,
1.0622,0.98218,,,,
1.0623,0.98217,,,,
1.0624,0.98216,,,,
1.0625,0.98214,,,,
1.0626,0.98213,,,,
1.0627,0.98212,,,,
1.0628,0.9821,,,,
1.0629,0.98209,,,,
1.063,0.98207,,,,
1.0631,0.98206,,,,
1.0632,0.98205,,,,
1.0633,0.98203,,,,
1.0634,0.98202,,,,
1.0635,0.98201,,,,
1.0636,0.98199,,,,
1.0637,0.98198,,,,
1.0638,0.98197,,,,
1.0639,0.98195,,,,
1.064,0.98194,,,,
1.0641,0.98192,,,,
1.0642,0.98191,,,,
1.0643,0.9819,,,,
1.0644,0.98188,,,,
1.0645,0.98187,,,,
1.0646,0.98186,,,,
1.0647,0.98184,,,,
1.0648,0.98183,,,,
1.0649,0.98181,,,,
1.065,0.9818,,,,
1.0651,0.98179,,,,
1.0652,0.98177,,,,
1.0653,0.98176,,,,
1.0654,0.98175,,,,
1.0655,0.98173,,,,
1.0656,0.98172,,,,
1.0657,0.9817,,,,
1.0658,0.98169,,,,
1.0659,0.98168,,,,
1.066,0.98166,,,,
1.0661,0.98165,,,,
1.0662,0.98164,,,,
1.0663,0.98162,,,,
1.0664,0.98161,,,,
1.0665,0.98159,,,,
1.0666,0.98158,,,,
1.0667,0.98157,,,,
1.0668,0.98155,,,,
1.0669,0.98154,,,,
1.067,0.98152,,,,
1.0671,0.98151,,,,
1.0672,0.9815,,,,
1.0673,0.98148,,,,
1.0674,0.98147,,,,
1.0675,0.98146,,,,
1.0676,0.98144,,,,
1.0677,0.98143,,,,
1.0678,0.98141,,,,
1.0679,0.9814,,,,
1.068,0.98139,,,,
1.0681,0.98137,,,,
1.0682,0.98136,,,,
1.0683,0.98134,,,,
1.0684,0.98133,,,,
1.0685,0.98132,,,,
1.0686,0.9813,,,,
1.0687,0.98129,,,,
1.0688,0.98128,,,,
1.0689,0.98126,,,,
1.069,0.98125,,,,
1.0691,0.98123,,,,
1.0692,0.98122,,,,
1.0693,0.98121,,,,
1.0694,0.98119,,,,
1.0695,0.98118,,,,
1.0696,0.98116,,,,
1.0697,0.98115,,,,
1.0698,0.98114,,,,
1.0699,0.98112,,,,
1.07,0.98111,,,,
1.0701,0.98109,,,,
1.0702,0.98108,,,,
1.0703,0.98107,,,,
1.0704,0.98105,,,,
1.0705,0.98104,,,,
1.0706,0.98102,,,,
1.0707,0.98101,,,,
1.0708,0.981,,,,
1.0709,0.98098,,,,
1.071,0.98097,,,,
1.0711,0.98095,,,,
1.0712,0.98094,,,,
1.0713,0.98093,,,,
1.0714,0.98091,,,,
1.0715,0.9809,,,,
1.0716,0.98088,,,,
1.0717,0.98087,,,,
1.0718,0.98086,,,,
1.0719,0.98084,,,,
1.072,0.98083,,,,
1.0721,0.98081,,,,
1.0722,0.9808,,,,
1.0723,0.98079,,,,
1.0724,0.98077,,,,
1.0725,0.98076,,,,
1.0726,0.98074,,,,
1.0727,0.98073,,,,
1.0728,0.98072,,,,
1.0729,0.9807,,,,
1.073,0.98069,,,,
1.0731,0.98067,,,,
1.0732,0.98066,,,,
1.0733,0.98064,,,,
1.0734,0.98063,,,,
1.0735,0.98062,,,,
1.0736,0.9806,,,,
1.0737,0.98059,,,,
1.0738,0.98057,,,,
1.0739,0.98056,,,,
1.074,0.98055,,,,
1.0741,0.98053,,,,
1.0742,0.98052,,,,
1.0743,0.9805,,,,
1.0744,0.98049,,,,
1.0745,0.98048,,,,
1.0746,0.98046,,,,
1.0747,0.98045,,,,
1.0748,0.98043,,,,
1.0749,0.98042,,,,
1.075,0.9804,,,,
1.0751,0.98039,,,,
1.0752,0.98038,,,,
1.0753,0.98036,,,,
1.0754,0.98035,,,,
1.0755,0.98033,,,,
1.0756,0.98032,,,,
1.0757,0.98031,,,,
1.0758,0.98029,,,,
1.0759,0.98028,,,,
1.076,0.98026,,,,
1.0761,0.98025,,,,
1.0762,0.98023,,,,
1.0763,0.98022,,,,
1.0764,0.98021,,,,
1.0765,0.98019,,,,
1.0766,0.98018,,,,
1.0767,0.98016,,,,
1.0768,0.98015,,,,
1.0769,0.98013,,,,
1.077,0.98012,,,,
1.0771,0.98011,,,,
1.0772,0.98009,,,,
1.0773,0.98008,,,,
1.0774,0.98006,,,,
1.0775,0.98005,,,,
1.0776,0.98003,,,,
1.0777,0.98002,,,,
1.0778,0.98001,,,,
1.0779,0.97999,,,,
1.078,0.97998,,,,
1.0781,0.97996,,,,
1.0782,0.97995,,,,
1.0783,0.97993,,,,
1.0784,0.97992,,,,
1.0785,0.97991,,,,
1.0786,0.97989,,,,
1.0787,0.97988,,,,
1.0788,0.97986,,,,
1.0789,0.97985,,,,
1.079,0.97983,,,,
1.0791,0.97982,,,,
1.0792,0.9798,,,,
1.0793,0.97979,,,,
1.0794,0.97978,,,,
1.0795,0.97976,,,,
1.0796,0.97975,,,,
1.0797,0.97973,,,,
1.0798,0.97972,,,,
1.0799,0.9797,,,,
1.08,0.97969,,,,
1.0801,0.97967,,,,
1.0802,0.97966,,,,
1.0803,0.97965,,,,
1.0804,0.97963,,,,
1.0805,0.97962,,,,
1.0806,0.9796,,,,
1.0807,0.97959,,,,
1.0808,0.97957,,,,
1.0809,0.97956,,,,
1.081,0.97954,,,,
1.0811,0.97953,,,,
1.0812,0.97952,,,,
1.0813,0.9795,,,,
1.0814,0.97949,,,,
1.0815,0.97947,,,,
1.0816,0.97946,,,,
1.0817,0.97944,,,,
1.0818,0.97943,,,,
1.0819,0.97941,,,,
1.082,0.9794,,,,
1.0821,0.97938,,,,
1.0822,0.97937,,,,
1.0823,0.97936,,,,
1.0824,0.97934,,,,
1.0825,0.97933,,,,
1.0826,0.97931,,,,
1.0827,0.9793,,,,
1.0828,0.97928,,,,
1.0829,0.97927,,,,
1.083,0.97925,,,,
1.0831,0.97924,,,,
1.0832,0.97922,,,,
1.0833,0.97921,,,,
1.0834,0.97919,,,,
1.0835,0.97918,,,,
1.0836,0.97917,,,,
1.0837,0.97915,,,,
1.0838,0.97914,,,,
1.0839,0.97912,,,,
1.084,0.97911,,,,
1.0841,0.97909,,,,
1.0842,0.97908,,,,
1.0843,0.97906,,,,
1.0844,0.97905,,,,
1.0845,0.97903,,,,
1.0846,0.97902,,,,
1.0847,0.979,,,,
1.0848,0.97899,,,,
1.0849,0.97897,,,,
1.085,0.97896,,,,
1.0851,0.97894,,,,
1.0852,0.97893,,,,
1.0853,0.97892,,,,
1.0854,0.9789,,,,
1.0855,0.97889,,,,
1.0856,0.97887,,,,
1.0857,0.97886,,,,
1.0858,0.97884,,,,
1.0859,0.97883,,,,
1.086,0.97881,,,,
1.0861,0.9788,,,,
1.0862,0.97878,,,,
1.0863,0.97877,,,,
1.0864,0.97875,,,,
1.0865,0.97874,,,,
1.0866,0.97872,,,,
1.0867,0.97871,,,,
1.0868,0.97869,,,,
1.0869,0.97868,,,,
1.087,0.97866,,,,
1.0871,0.97865,,,,
1.0872,0.97863,,,,
1.0873,0.97862,,,,
1.0874,0.9786,,,,
1.0875,0.97859,,,,
1.0876,0.97857,,,,
1.0877,0.97856,,,,
1.0878,0.97854,,,,
1.0879,0.97853,,,,
1.088,0.97851,,,,
1.0881,0.9785,,,,
1.0882,0.97848,,,,
1.0883,0.97847,,,,
1.0884,0.97845,,,,
1.0885,0.97844,,,,
1.0886,0.97842,,,,
1.0887,0.97841,,,,
1.0888,0.9784,,,,
1.0889,0.97838,,,,
1.089,0.97837,,,,
1.0891,0.97835,,,,
1.0892,0.97834,,,,
1.0893,0.97832,,,,
1.0894,0.97831,,,,
1.0895,0.97829,,,,
1.0896,0.97827,,,,
1.0897,0.97826,,,,
1.0898,0.97824,,,,
1.0899,0.97823,,,,
1.09,0.97821,,,,
1.0901,0.9782,,,,
1.0902,0.97818,,,,
1.0903,0.97817,,,,
1.0904,0.97815,,,,
1.0905,0.97814,,,,
1.0906,0.97812,,,,
1.0907,0.97811,,,,
1.0908,0.97809,,,,
1.0909,0.97808,,,,
1.091,0.97806,,,,
1.0911,0.97805,,,,
1.0912,0.97803,,,,
1.0913,0.97802,,,,
1.0914,0.978,,,,
1.0915,0.97799,,,,
1.0916,0.97797,,,,
1.0917,0.97796,,,,
1.0918,0.97794,,,,
1.0919,0.97793,,,,
1.092,0.97791,,,,
1.0921,0.9779,,,,
1.0922,0.97788,,,,
1.0923,0.97787,,,,
1.0924,0.97785,,,,
1.0925,0.97784,,,,
1.0926,0.97782,,,,
1.0927,0.97781,,,,
1.0928,0.97779,,,,
1.0929,0.97777,,,,
1.093,0.97776,,,,
1.0931,0.97774,,,,
1.0932,0.97773,,,,
1.0933,0.97771,,,,
1.0934,0.9777,,,,
1.0935,0.97768,,,,
1.0936,0.97767,,,,
1.0937,0.97765,,,,
1.0938,0.97764,,,,
1.0939,0.97762,,,,
1.094,0.97761,,,,
1.0941,0.97759,,,,
1.0942,0.97758,,,,
1.0943,0.97756,,,,
1.0944,0.97755,,,,
1.0945,0.97753,,,,
1.0946,0.97752,,,,
1.0947,0.9775,,,,
1.0948,0.97749,,,,
1.0949,0.97747,,,,
1.095,0.97746,,,,
1.0951,0.97744,,,,
1.0952,0.97742,,,,
1.0953,0.97741,,,,
1.0954,0.97739,,,,
1.0955,0.97738,,,,
1.0956,0.97736,,,,
1.0957,0.97735,,,,
1.0958,0.97733,,,,
1.0959,0.97732,,,,
1.096,0.9773,,,,
1.0961,0.97729,,,,
1.0962,0.97727,,,,
1.0963,0.97726,,,,
1.0964,0.97724,,,,
1.0965,0.97723,,,,
1.0966,0.97721,,,,
1.0967,0.9772,,,,
1.0968,0.97718,,,,
1.0969,0.97717,,,,
1.097,0.97715,,,,
1.0971,0.97714,,,,
1.0972,0.97712,,,,
1.0973,0.97711,,,,
1.0974,0.97709,,,,
1.0975,0.97708,,,,
1.0976,0.97706,,,,
1.0977,0.97705,,,,
1.0978,0.97703,,,,
1.0979,0.97702,,,,
1.098,0.977,,,,
1.0981,0.97699,,,,
1.0982,0.97697,,,,
1.0983,0.97695,,,,
1.0984,0.97694,,,,
1.0985,0.97692,,,,
1.0986,0.97691,,,,
1.0987,0.97689,,,,
1.0988,0.97688,,,,
1.0989,0.97686,,,,
1.099,0.97685,,,,
1.0991,0.97683,,,,
1.0992,0.97682,,,,
1.0993,0.9768,,,,
1.0994,0.97679,,,,
1.0995,0.97677,,,,
1.0996,0.97676,,,,
1.0997,0.97674,,,,
1.0998,0.97673,,,,
1.0999,0.97671,,,,
1.1,0.9767,,,,
1.1001,0.97668,,,,
1.1002,0.97667,,,,
1.1003,0.97665,,,,
1.1004,0.97664,,,,
1.1005,0.97662,,,,
1.1006,0.97661,,,,
1.1007,0.97659,,,,
1.1008,0.97658,,,,
1.1009,0.97656,,,,
1.101,0.97655,,,,
1.1011,0.97653,,,,
1.1012,0.97652,,,,
1.1013,0.9765,,,,
1.1014,0.97649,,,,
1.1015,0.97647,,,,
1.1016,0.97646,,,,
1.1017,0.97644,,,,
1.1018,0.97643,,,,
1.1019,0.97641,,,,
1.102,0.9764,,,,
1.1021,0.97638,,,,
1.1022,0.97637,,,,
1.1023,0.97635,,,,
1.1024,0.97634,,,,
1.1025,0.97632,,,,
1.1026,0.97631,,,,
1.1027,0.97629,,,,
1.1028,0.97627,,,,
1.1029,0.97626,,,,
1.103,0.97624,,,,
1.1031,0.97623,,,,
1.1032,0.97621,,,,
1.1033,0.9762,,,,
1.1034,0.97618,,,,
1.1035,0.97617,,,,
1.1036,0.97615,,,,
1.1037,0.97614,,,,
1.1038,0.97612,,,,
1.1039,0.97611,,,,
1.104,0.97609,,,,
1.1041,0.97608,,,,
1.1042,0.97606,,,,
1.1043,0.97605,,,,
1.1044,0.97603,,,,
1.1045,0.97602,,,,
1.1046,0.976,,,,
1.1047,0.97599,,,,
1.1048,0.97597,,,,
1.1049,0.97596,,,,
1.105,0.97594,,,,
1.1051,0.97593,,,,
1.1052,0.97591,,,,
1.1053,0.9759,,,,
1.1054,0.97588,,,,
1.1055,0.97587,,,,
1.1056,0.97585,,,,
1.1057,0.97584,,,,
1.1058,0.97582,,,,
1.1059,0.97581,,,,
1.106,0.97579,,,,
1.1061,0.97578,,,,
1.1062,0.97576,,,,
1.1063,0.97575,,,,
1.1064,0.97573,,,,
1.1065,0.97572,,,,
1.1066,0.9757,,,,
1.1067,0.97569,,,,
1.1068,0.97567,,,,
1.1069,0.97566,,,,
1.107,0.97564,,,,
1.1071,0.97563,,,,
1.1072,0.97561,,,,
1.1073,0.9756,,,,
1.1074,0.97558,,,,
1.1075,0.97557,,,,
1.1076,0.97555,,,,
1.1077,0.97554,,,,
1.1078,0.97552,,,,
1.1079,0.97551,,,,
1.108,0.97549,,,,
1.1081,0.97548,,,,
1.1082,0.97546,,,,
1.1083,0.97545,,,,
1.1084,0.97543,,,,
1.1085,0.97542,,,,
1.1086,0.9754,,,,
1.1087,0.97539,,,,
1.1088,0.97537,,,,
1.1089,0.97536,,,,
1.109,0.97534,,,,
1.1091,0.97533,,,,
1.1092,0.97531,,,,
1.1093,0.9753,,,,
1.1094,0.97528,,,,
1.1095,0.97527,,,,
1.1096,0.97525,,,,
1.1097,0.97524,,,,
1.1098,0.97522,,,,
1.1099,0.97521,,,,
1.11,0.97519,,,,
1.1101,0.97518,,,,
1.1102,0.97516,,,,
1.1103,0.97515,,,,
1.1104,0.97513,,,,
1.1105,0.97512,,,,
1.1106,0.9751,,,,
1.1107,0.97509,,,,
1.1108,0.97507,,,,
1.1109,0.97506,,,,
1.111,0.97504,,,,
1.1111,0.97503,,,,
1.1112,0.97501,,,,
1.1113,0.975,,,,
1.1114,0.97498,,,,
1.1115,0.97497,,,,
1.1116,0.97495,,,,
1.1117,0.97494,,,,
1.1118,0.97492,,,,
1.1119,0.97491,,,,
1.112,0.97489,,,,
1.1121,0.97488,,,,
1.1122,0.97486,,,,
1.1123,0.97485,,,,
1.1124,0.97483,,,,
1.1125,0.97482,,,,
1.1126,0.9748,,,,
1.1127,0.97479,,,,
1.1128,0.97477,,,,
1.1129,0.97476,,,,
1.113,0.97474,,,,
1.1131,0.97473,,,,
1.1132,0.97471,,,,
1.1133,0.97469,,,,
1.1134,0.97468,,,,
1.1135,0.97466,,,,
1.1136,0.97465,,,,
1.1137,0.97463,,,,
1.1138,0.97462,,,,
1.1139,0.9746,,,,
1.114,0.97459,,,,
1.1141,0.97457,,,,
1.1142,0.97456,,,,
1.1143,0.97454,,,,
1.1144,0.97453,,,,
1.1145,0.97451,,,,
1.1146,0.9745,,,,
1.1147,0.97448,,,,
1.1148,0.97447,,,,
1.1149,0.97445,,,,
1.115,0.97444,,,,
1.1151,0.97442,,,,
1.1152,0.97441,,,,
1.1153,0.97439,,,,
1.1154,0.97438,,,,
1.1155,0.97436,,,,
1.1156,0.97435,,,,
1.1157,0.97433,,,,
1.1158,0.97432,,,,
1.1159,0.9743,,,,
1.116,0.97429,,,,
1.1161,0.97427,,,,
1.1162,0.97426,,,,
1.1163,0.97424,,,,
1.1164,0.97423,,,,
1.1165,0.97421,,,,
1.1166,0.9742,,,,
1.1167,0.97418,,,,
1.1168,0.97417,,,,
1.1169,0.97415,,,,
1.117,0.97414,,,,
1.1171,0.97412,,,,
1.1172,0.97411,,,,
1.1173,0.97409,,,,
1.1174,0.97408,,,,
1.1175,0.97406,,,,
1.1176,0.97405,,,,
1.1177,0.97403,,,,
1.1178,0.97402,,,,
1.1179,0.974,,,,
1.118,0.97399,,,,
1.1181,0.97397,,,,
1.1182,0.97396,,,,
1.1183,0.97394,,,,
1.1184,0.97393,,,,
1.1185,0.97391,,,,
1.1186,0.9739,,,,
1.1187,0.97388,,,,
1.1188,0.97387,,,,
1.1189,0.97385,,,,
1.119,0.97384,,,,
1.1191,0.97382,,,,
1.1192,0.97381,,,,
1.1193,0.97379,,,,
1.1194,0.97378,,,,
1.1195,0.97376,,,,
1.1196,0.97375,,,,
1.1197,0.97373,,,,
1.1198,0.97372,,,,
1.1199,0.9737,,,,
1.12,0.97369,,,,
1.1201,0.97367,,,,
1.1202,0.97366,,,,
1.1203,0.97364,,,,
1.1204,0.97363,,,,
1.1205,0.97361,,,,
1.1206,0.9736,,,,
1.1207,0.97358,,,,
1.1208,0.97357,,,,
1.1209,0.97355,,,,
1.121,0.97354,,,,
1.1211,0.97352,,,,
1.1212,0.97351,,,,
1.1213,0.97349,,,,
1.1214,0.97348,,,,
1.1215,0.97346,,,,
1.1216,0.97345,,,,
1.1217,0.97343,,,,
1.1218,0.97341,,,,
1.1219,0.9734,,,,
1.122,0.97338,,,,
1.1221,0.97337,,,,
1.1222,0.97335,,,,
1.1223,0.97334,,,,
1.1224,0.97332,,,,
1.1225,0.97331,,,,
1.1226,0.97329,,,,
1.1227,0.97328,,,,
1.1228,0.97326,,,,
1.1229,0.97325,,,,
1.123,0.97323,,,,
1.1231,0.97322,,,,
1.1232,0.9732,,,,
1.1233,0.97319,,,,
1.1234,0.97317,,,,
1.1235,0.97316,,,,
1.1236,0.97314,,,,
1.1237,0.97313,,,,
1.1238,0.97311,,,,
1.1239,0.9731,,,,
1.124,0.97308,,,,
1.1241,0.97307,,,,
1.1242,0.97305,,,,
1.1243,0.97304,,,,
1.1244,0.97302,,,,
1.1245,0.97301,,,,
1.1246,0.97299,,,,
1.1247,0.97298,,,,
1.1248,0.97296,,,,
1.1249,0.97295,,,,
1.125,0.97293,,,,
1.1251,0.97292,,,,
1.1252,0.9729,,,,
1.1253,0.97289,,,,
1.1254,0.97287,,,,
1.1255,0.97286,,,,
1.1256,0.97284,,,,
1.1257,0.97282,,,,
1.1258,0.97281,,,,
1.1259,0.97279,,,,
1.126,0.97278,,,,
1.1261,0.97276,,,,
1.1262,0.97275,,,,
1.1263,0.97273,,,,
1.1264,0.97272,,,,
1.1265,0.9727,,,,
1.1266,0.97269,,,,
1.1267,0.97267,,,,
1.1268,0.97266,,,,
1.1269,0.97264,,,,
1.127,0.97263,,,,
1.1271,0.97261,,,,
1.1272,0.9726,,,,
1.1273,0.97258,,,,
1.1274,0.97257,,,,
1.1275,0.97255,,,,
1.1276,0.97254,,,,
1.1277,0.97252,,,,
1.1278,0.97251,,,,
1.1279,0.97249,,,,
1.128,0.97248,,,,
1.1281,0.97246,,,,
1.1282,0.97245,,,,
1.1283,0.97243,,,,
1.1284,0.97241,,,,
1.1285,0.9724,,,,
1.1286,0.97238,,,,
1.1287,0.97237,,,,
1.1288,0.97235,,,,
1.1289,0.97234,,,,
1.129,0.97232,,,,
1.1291,0.97231,,,,
1.1292,0.97229,,,,
1.1293,0.97228,,,,
1.1294,0.97226,,,,
1.1295,0.97225,,,,
1.1296,0.97223,,,,
1.1297,0.97222,,,,
1.1298,0.9722,,,,
1.1299,0.97219,,,,
1.13,0.97217,,,,
1.1301,0.97216,,,,
1.1302,0.97214,,,,
1.1303,0.97213,,,,
1.1304,0.97211,,,,
1.1305,0.97209,,,,
1.1306,0.97208,,,,
1.1307,0.97206,,,,
1.1308,0.97205,,,,
1.1309,0.97203,,,,
1.131,0.97202,,,,
1.1311,0.972,,,,
1.1312,0.97199,,,,
1.1313,0.97197,,,,
1.1314,0.97196,,,,
1.1315,0.97194,,,,
1.1316,0.97193,,,,
1.1317,0.97191,,,,
1.1318,0.9719,,,,
1.1319,0.97188,,,,
1.132,0.97187,,,,
1.1321,0.97185,,,,
1.1322,0.97183,,,,
1.1323,0.97182,,,,
1.1324,0.9718,,,,
1.1325,0.97179,,,,
1.1326,0.97177,,,,
1.1327,0.97176,,,,
1.1328,0.97174,,,,
1.1329,0.97173,,,,
1.133,0.97171,,,,
1.1331,0.9717,,,,
1.1332,0.97168,,,,
1.1333,0.97167,,,,
1.1334,0.97165,,,,
1.1335,0.97164,,,,
1.1336,0.97162,,,,
1.1337,0.9716,,,,
1.1338,0.97159,,,,
1.1339,0.97157,,,,
1.134,0.97156,,,,
1.1341,0.97154,,,,
1.1342,0.97153,,,,
1.1343,0.97151,,,,
1.1344,0.9715,,,,
1.1345,0.97148,,,,
1.1346,0.97147,,,,
1.1347,0.97145,,,,
1.1348,0.97144,,,,
1.1349,0.97142,,,,
1.135,0.9714,,,,
1.1351,0.97139,,,,
1.1352,0.97137,,,,
1.1353,0.97136,,,,
1.1354,0.97134,,,,
1.1355,0.97133,,,,
1.1356,0.97131,,,,
1.1357,0.9713,,,,
1.1358,0.97128,,,,
1.1359,0.97127,,,,
1.136,0.97125,,,,
1.1361,0.97124,,,,
1.1362,0.97122,,,,
1.1363,0.9712,,,,
1.1364,0.97119,,,,
1.1365,0.97117,,,,
1.1366,0.97116,,,,
1.1367,0.97114,,,,
1.1368,0.97113,,,,
1.1369,0.97111,,,,
1.137,0.9711,,,,
1.1371,0.97108,,,,
1.1372,0.97107,,,,
1.1373,0.97105,,,,
1.1374,0.97103,,,,
1.1375,0.97102,,,,
1.1376,0.971,,,,
1.1377,0.97099,,,,
1.1378,0.97097,,,,
1.1379,0.97096,,,,
1.138,0.97094,,,,
1.1381,0.97093,,,,
1.1382,0.97091,,,,
1.1383,0.9709,,,,
1.1384,0.97088,,,,
1.1385,0.97086,,,,
1.1386,0.97085,,,,
1.1387,0.97083,,,,
1.1388,0.97082,,,,
1.1389,0.9708,,,,
1.139,0.97079,,,,
1.1391,0.97077,,,,
1.1392,0.97076,,,,
1.1393,0.97074,,,,
1.1394,0.97072,,,,
1.1395,0.97071,,,,
1.1396,0.97069,,,,
1.1397,0.97068,,,,
1.1398,0.97066,,,,
1.1399,0.97065,,,,
1.14,0.97063,,,,
1.1401,0.97062,,,,
1.1402,0.9706,,,,
1.1403,0.97058,,,,
1.1404,0.97057,,,,
1.1405,0.97055,,,,
1.1406,0.97054,,,,
1.1407,0.97052,,,,
1.1408,0.97051,,,,
1.1409,0.97049,,,,
1.141,0.97048,,,,
1.1411,0.97046,,,,
1.1412,0.97044,,,,
1.1413,0.97043,,,,
1.1414,0.97041,,,,
1.1415,0.9704,,,,
1.1416,0.97038,,,,
1.1417,0.97037,,,,
1.1418,0.97035,,,,
1.1419,0.97033,,,,
1.142,0.97032,,,,
1.1421,0.9703,,,,
1.1422,0.97029,,,,
1.1423,0.97027,,,,
1.1424,0.97026,,,,
1.1425,0.97024,,,,
1.1426,0.97023,,,,
1.1427,0.97021,,,,
1.1428,0.97019,,,,
1.1429,0.97018,,,,
1.143,0.97016,,,,
1.1431,0.97015,,,,
1.1432,0.97013,,,,
1.1433,0.97012,,,,
1.1434,0.9701,,,,
1.1435,0.97008,,,,
1.1436,0.97007,,,,
1.1437,0.97005,,,,
1.1438,0.97004,,,,
1.1439,0.97002,,,,
1.144,0.97001,,,,
1.1441,0.96999,,,,
1.1442,0.96997,,,,
1.1443,0.96996,,,,
1.1444,0.96994,,,,
1.1445,0.96993,,,,
1.1446,0.96991,,,,
1.1447,0.9699,,,,
1.1448,0.96988,,,,
1.1449,0.96986,,,,
1.145,0.96985,,,,
1.1451,0.96983,,,,
1.1452,0.96982,,,,
1.1453,0.9698,,,,
1.1454,0.96978,,,,
1.1455,0.96977,,,,
1.1456,0.96975,,,,
1.1457,0.96974,,,,
1.1458,0.96972,,,,
1.1459,0.96971,,,,
1.146,0.96969,,,,
1.1461,0.96967,,,,
1.1462,0.96966,,,,
1.1463,0.96964,,,,
1.1464,0.96963,,,,
1.1465,0.96961,,,,
1.1466,0.96959,,,,
1.1467,0.96958,,,,
1.1468,0.96956,,,,
1.1469,0.96955,,,,
1.147,0.96953,,,,
1.1471,0.96952,,,,
1.1472,0.9695,,,,
1.1473,0.96948,,,,
1.1474,0.96947,,,,
1.1475,0.96945,,,,
1.1476,0.96944,,,,
1.1477,0.96942,,,,
1.1478,0.9694,,,,
1.1479,0.96939,,,,
1.148,0.96937,,,,
1.1481,0.96936,,,,
1.1482,0.96934,,,,
1.1483,0.96932,,,,
1.1484,0.96931,,,,
1.1485,0.96929,,,,
1.1486,0.96928,,,,
1.1487,0.96926,,,,
1.1488,0.96925,,,,
1.1489,0.96923,,,,
1.149,0.96921,,,,
1.1491,0.9692,,,,
1.1492,0.96918,,,,
1.1493,0.96917,,,,
1.1494,0.96915,,,,
1.1495,0.96913,,,,
1.1496,0.96912,,,,
1.1497,0.9691,,,,
1.1498,0.96909,,,,
1.1499,0.96907,,,,
1.15,0.96905,,,,
1.1501,0.96904,,,,
1.1502,0.96902,,,,
1.1503,0.96901,,,,
1.1504,0.96899,,,,
1.1505,0.96897,,,,
1.1506,0.96896,,,,
1.1507,0.96894,,,,
1.1508,0.96893,,,,
1.1509,0.96891,,,,
1.151,0.96889,,,,
1.1511,0.96888,,,,
1.1512,0.96886,,,,
1.1513,0.96885,,,,
1.1514,0.96883,,,,
1.1515,0.96881,,,,
1.1516,0.9688,,,,
1.1517,0.96878,,,,
1.1518,0.96877,,,,
1.1519,0.96875,,,,
1.152,0.96873,,,,
1.1521,0.96872,,,,
1.1522,0.9687,,,,
1.1523,0.96869,,,,
1.1524,0.96867,,,,
1.1525,0.96865,,,,
1.1526,0.96864,,,,
1.1527,0.96862,,,,
1.1528,0.96861,,,,
1.1529,0.96859,,,,
1.153,0.96857,,,,
1.1531,0.96856,,,,
1.1532,0.96854,,,,
1.1533,0.96853,,,,
1.1534,0.96851,,,,
1.1535,0.9685,,,,
1.1536,0.96848,,,,
1.1537,0.96846,,,,
1.1538,0.96845,,,,
1.1539,0.96843,,,,
1.154,0.96842,,,,
1.1541,0.9684,,,,
1.1542,0.96838,,,,
1.1543,0.96837,,,,
1.1544,0.96835,,,,
1.1545,0.96834,,,,
1.1546,0.96832,,,,
1.1547,0.96831,,,,
1.1548,0.96829,,,,
1.1549,0.96827,,,,
1.155,0.96826,,,,
1.1551,0.96824,,,,
1.1552,0.96823,,,,
1.1553,0.96821,,,,
1.1554,0.9682,,,,
1.1555,0.96818,,,,
1.1556,0.96816,,,,
1.1557,0.96815,,,,
1.1558,0.96813,,,,
1.1559,0.96812,,,,
1.156,0.9681,,,,
1.1561,0.96809,,,,
1.1562,0.96807,,,,
1.1563,0.96805,,,,
1.1564,0.96804,,,,
1.1565,0.96802,,,,
1.1566,0.96801,,,,
1.1567,0.96799,,,,
1.1568,0.96798,,,,
1.1569,0.96796,,,,
1.157,0.96794,,,,
1.1571,0.96793,,,,
1.1572,0.96791,,,,
1.1573,0.9679,,,,
1.1574,0.96788,,,,
1.1575,0.96787,,,,
1.1576,0.96785,,,,
1.1577,0.96783,,,,
1.1578,0.96782,,,,
1.1579,0.9678,,,,
1.158,0.96779,,,,
1.1581,0.96777,,,,
1.1582,0.96776,,,,
1.1583,0.96774,,,,
1.1584,0.96772,,,,
1.1585,0.96771,,,,
1.1586,0.96769,,,,
1.1587,0.96768,,,,
1.1588,0.96766,,,,
1.1589,0.96765,,,,
1.159,0.96763,,,,
1.1591,0.96762,,,,
1.1592,0.9676,,,,
1.1593,0.96758,,,,
1.1594,0.96757,,,,
1.1595,0.96755,,,,
1.1596,0.96754,,,,
1.1597,0.96752,,,,
1.1598,0.96751,,,,
1.1599,0.96749,,,,
1.16,0.96748,,,,
1.1601,0.96746,,,,
1.1602,0.96744,,,,
1.1603,0.96743,,,,
1.1604,0.96741,,,,
1.1605,0.9674,,,,
1.1606,0.96738,,,,
1.1607,0.96737,,,,
1.1608,0.96735,,,,
1.1609,0.96734,,,,
1.161,0.96732,,,,
1.1611,0.9673,,,,
1.1612,0.96729,,,,
1.1613,0.96727,,,,
1.1614,0.96726,,,,
1.1615,0.96724,,,,
1.1616,0.96723,,,,
1.1617,0.96721,,,,
1.1618,0.9672,,,,
1.1619,0.96718,,,,
1.162,0.96717,,,,
1.1621,0.96715,,,,
1.1622,0.96713,,,,
1.1623,0.96712,,,,
1.1624,0.9671,,,,
1.1625,0.96709,,,,
1.1626,0.96707,,,,
1.1627,0.96706,,,,
1.1628,0.96704,,,,
1.1629,0.96703,,,,
1.163,0.96701,,,,
1.1631,0.967,,,,
1.1632,0.96698,,,,
1.1633,0.96696,,,,
1.1634,0.96695,,,,
1.1635,0.96693,,,,
1.1636,0.96692,,,,
1.1637,0.9669,,,,
1.1638,0.96689,,,,
1.1639,0.96687,,,,
1.164,0.96686,,,,
1.1641,0.96684,,,,
1.1642,0.96683,,,,
1.1643,0.96681,,,,
1.1644,0.9668,,,,
1.1645,0.96678,,,,
1.1646,0.96676,,,,
1.1647,0.96675,,,,
1.1648,0.96673,,,,
1.1649,0.96672,,,,
1.165,0.9667,,,,
1.1651,0.96669,,,,
1.1652,0.96667,,,,
1.1653,0.96666,,,,
1.1654,0.96664,,,,
1.1655,0.96663,,,,
1.1656,0.96661,,,,
1.1657,0.9666,,,,
1.1658,0.96658,,,,
1.1659,0.96657,,,,
1.166,0.96655,,,,
1.1661,0.96653,,,,
1.1662,0.96652,,,,
1.1663,0.9665,,,,
1.1664,0.96649,,,,
1.1665,0.96647,,,,
1.1666,0.96646,,,,
1.1667,0.96644,,,,
1.1668,0.96643,,,,
1.1669,0.96641,,,,
1.167,0.9664,,,,
1.1671,0.96638,,,,
1.1672,0.96637,,,,
1.1673,0.96635,,,,
1.1674,0.96634,,,,
1.1675,0.96632,,,,
1.1676,0.96631,,,,
1.1677,0.96629,,,,
1.1678,0.96627,,,,
1.1679,0.96626,,,,
1.168,0.96624,,,,
1.1681,0.96623,,,,
1.1682,0.96621,,,,
1.1683,0.9662,,,,
1.1684,0.96618,,,,
1.1685,0.96617,,,,
1.1686,0.96615,,,,
1.1687,0.96614,,,,
1.1688,0.96612,,,,
1.1689,0.96611,,,,
1.169,0.96609,,,,
1.1691,0.96608,,,,
1.1692,0.96606,,,,
1.1693,0.96605,,,,
1.1694,0.96603,,,,
1.1695,0.96602,,,,
1.1696,0.966,,,,
1.1697,0.96599,,,,
1.1698,0.96597,,,,
1.1699,0.96596,,,,
1.17,0.96594,,,,
1.1701,0.96592,,,,
1.1702,0.96591,,,,
1.1703,0.96589,,,,
1.1704,0.96588,,,,
1.1705,0.96586,,,,
1.1706,0.96585,,,,
1.1707,0.96583,,,,
1.1708,0.96582,,,,
1.1709,0.9658,,,,
1.171,0.96579,,,,
1.1711,0.96577,,,,
1.1712,0.96576,,,,
1.1713,0.96574,,,,
1.1714,0.96573,,,,
1.1715,0.96571,,,,
1.1716,0.9657,,,,
1.1717,0.96568,,,,
1.1718,0.96567,,,,
1.1719,0.96565,,,,
1.172,0.96564,,,,
1.1721,0.96562,,,,
1.1722,0.96561,,,,
1.1723,0.96559,,,,
1.1724,0.96558,,,,
1.1725,0.96556,,,,
1.1726,0.96555,,,,
1.1727,0.96553,,,,
1.1728,0.96552,,,,
1.1729,0.9655,,,,
1.173,0.96549,,,,
1.1731,0.96547,,,,
1.1732,0.96546,,,,
1.1733,0.96544,,,,
1.1734,0.96543,,,,
1.1735,0.96541,,,,
1.1736,0.9654,,,,
1.1737,0.96538,,,,
1.1738,0.96537,,,,
1.1739,0.96535,,,,
1.174,0.96533,,,,
1.1741,0.96532,,,,
1.1742,0.9653,,,,
1.1743,0.96529,,,,
1.1744,0.96527,,,,
1.1745,0.96526,,,,
1.1746,0.96524,,,,
1.1747,0.96523,,,,
1.1748,0.96521,,,,
1.1749,0.9652,,,,
1.175,0.96518,,,,
1.1751,0.96517,,,,
1.1752,0.96515,,,,
1.1753,0.96514,,,,
1.1754,0.96512,,,,
1.1755,0.96511,,,,
1.1756,0.96509,,,,
1.1757,0.96508,,,,
1.1758,0.96506,,,,
1.1759,0.96505,,,,
1.176,0.96503,,,,
1.1761,0.96502,,,,
1.1762,0.965,,,,
1.1763,0.96499,,,,
1.1764,0.96497,,,,
1.1765,0.96496,,,,
1.1766,0.96494,,,,
1.1767,0.96493,,,,
1.1768,0.96491,,,,
1.1769,0.9649,,,,
1.177,0.96488,,,,
1.1771,0.96487,,,,
1.1772,0.96485,,,,
1.1773,0.96484,,,,
1.1774,0.96482,,,,
1.1775,0.96481,,,,
1.1776,0.96479,,,,
1.1777,0.96478,,,,
1.1778,0.96476,,,,
1.1779,0.96475,,,,
1.178,0.96473,,,,
1.1781,0.96472,,,,
1.1782,0.9647,,,,
1.1783,0.96469,,,,
1.1784,0.96467,,,,
1.1785,0.96466,,,,
1.1786,0.96464,,,,
1.1787,0.96463,,,,
1.1788,0.96461,,,,
1.1789,0.9646,,,,
1.179,0.96458,,,,
1.1791,0.96457,,,,
1.1792,0.96455,,,,
1.1793,0.96454,,,,
1.1794,0.96452,,,,
1.1795,0.96451,,,,
1.1796,0.96449,,,,
1.1797,0.96448,,,,
1.1798,0.96446,,,,
1.1799,0.96445,,,,
1.18,0.96443,,,,
1.1801,0.96442,,,,
1.1802,0.9644,,,,
1.1803,0.96439,,,,
1.1804,0.96437,,,,
1.1805,0.96436,,,,
1.1806,0.96435,,,,
1.1807,0.96433,,,,
1.1808,0.96432,,,,
1.1809,0.9643,,,,
1.181,0.96429,,,,
1.1811,0.96427,,,,
1.1812,0.96426,,,,
1.1813,0.96424,,,,
1.1814,0.96423,,,,
1.1815,0.96421,,,,
1.1816,0.9642,,,,
1.1817,0.96418,,,,
1.1818,0.96417,,,,
1.1819,0.96415,,,,
1.182,0.96414,,,,
1.1821,0.96412,,,,
1.1822,0.96411,,,,
1.1823,0.96409,,,,
1.1824,0.96408,,,,
1.1825,0.96406,,,,
1.1826,0.96405,,,,
1.1827,0.96403,,,,
1.1828,0.96402,,,,
1.1829,0.964,,,,
1.183,0.96399,,,,
1.1831,0.96397,,,,
1.1832,0.96396,,,,
1.1833,0.96394,,,,
1.1834,0.96393,,,,
1.1835,0.96391,,,,
1.1836,0.9639,,,,
1.1837,0.96388,,,,
1.1838,0.96387,,,,
1.1839,0.96385,,,,
1.184,0.96384,,,,
1.1841,0.96382,,,,
1.1842,0.96381,,,,
1.1843,0.96379,,,,
1.1844,0.96378,,,,
1.1845,0.96376,,,,
1.1846,0.96375,,,,
1.1847,0.96373,,,,
1.1848,0.96372,,,,
1.1849,0.9637,,,,
1.185,0.96369,,,,
1.1851,0.96368,,,,
1.1852,0.96366,,,,
1.1853,0.96365,,,,
1.1854,0.96363,,,,
1.1855,0.96362,,,,
1.1856,0.9636,,,,
1.1857,0.96359,,,,
1.1858,0.96357,,,,
1.1859,0.96356,,,,
1.186,0.96354,,,,
1.1861,0.96353,,,,
1.1862,0.96351,,,,
1.1863,0.9635,,,,
1.1864,0.96348,,,,
1.1865,0.96347,,,,
1.1866,0.96345,,,,
1.1867,0.96344,,,,
1.1868,0.96342,,,,
1.1869,0.96341,,,,
1.187,0.96339,,,,
1.1871,0.96338,,,,
1.1872,0.96336,,,,
1.1873,0.96335,,,,
1.1874,0.96333,,,,
1.1875,0.96332,,,,
1.1876,0.9633,,,,
1.1877,0.96329,,,,
1.1878,0.96327,,,,
1.1879,0.96326,,,,
1.188,0.96325,,,,
1.1881,0.96323,,,,
1.1882,0.96322,,,,
1.1883,0.9632,,,,
1.1884,0.96319,,,,
1.1885,0.96317,,,,
1.1886,0.96316,,,,
1.1887,0.96314,,,,
1.1888,0.96313,,,,
1.1889,0.96311,,,,
1.189,0.9631,,,,
1.1891,0.96308,,,,
1.1892,0.96307,,,,
1.1893,0.96305,,,,
1.1894,0.96304,,,,
1.1895,0.96302,,,,
1.1896,0.96301,,,,
1.1897,0.96299,,,,
1.1898,0.96298,,,,
1.1899,0.96296,,,,
1.19,0.96295,,,,
1.1901,0.96293,,,,
1.1902,0.96292,,,,
1.1903,0.96291,,,,
1.1904,0.96289,,,,
1.1905,0.96288,,,,
1.1906,0.96286,,,,
1.1907,0.96285,,,,
1.1908,0.96283,,,,
1.1909,0.96282,,,,
1.191,0.9628,,,,
1.1911,0.96279,,,,
1.1912,0.96277,,,,
1.1913,0.96276,,,,
1.1914,0.96274,,,,
1.1915,0.96273,,,,
1.1916,0.96271,,,,
1.1917,0.9627,,,,
1.1918,0.96268,,,,
1.1919,0.96267,,,,
1.192,0.96265,,,,
1.1921,0.96264,,,,
1.1922,0.96262,,,,
1.1923,0.96261,,,,
1.1924,0.96259,,,,
1.1925,0.96258,,,,
1.1926,0.96257,,,,
1.1927,0.96255,,,,
1.1928,0.96254,,,,
1.1929,0.96252,,,,
1.193,0.96251,,,,
1.1931,0.96249,,,,
1.1932,0.96248,,,,
1.1933,0.96246,,,,
1.1934,0.96245,,,,
1.1935,0.96243,,,,
1.1936,0.96242,,,,
1.1937,0.9624,,,,
1.1938,0.96239,,,,
1.1939,0.96237,,,,
1.194,0.96236,,,,
1.1941,0.96234,,,,
1.1942,0.96233,,,,
1.1943,0.96231,,,,
1.1944,0.9623,,,,
1.1945,0.96229,,,,
1.1946,0.96227,,,,
1.1947,0.96226,,,,
1.1948,0.96224,,,,
1.1949,0.96223,,,,
1.195,0.96221,,,,
1.1951,0.9622,,,,
1.1952,0.96218,,,,
1.1953,0.96217,,,,
1.1954,0.96215,,,,
1.1955,0.96214,,,,
1.1956,0.96212,,,,
1.1957,0.96211,,,,
1.1958,0.96209,,,,
1.1959,0.96208,,,,
1.196,0.96206,,,,
1.1961,0.96205,,,,
1.1962,0.96204,,,,
1.1963,0.96202,,,,
1.1964,0.96201,,,,
1.1965,0.96199,,,,
1.1966,0.96198,,,,
1.1967,0.96196,,,,
1.1968,0.96195,,,,
1.1969,0.96193,,,,
1.197,0.96192,,,,
1.1971,0.9619,,,,
1.1972,0.96189,,,,
1.1973,0.96187,,,,
1.1974,0.96186,,,,
1.1975,0.96184,,,,
1.1976,0.96183,,,,
1.1977,0.96181,,,,
1.1978,0.9618,,,,
1.1979,0.96179,,,,
1.198,0.96177,,,,
1.1981,0.96176,,,,
1.1982,0.96174,,,,
1.1983,0.96173,,,,
1.1984,0.96171,,,,
1.1985,0.9617,,,,
1.1986,0.96168,,,,
1.1987,0.96167,,,,
1.1988,0.96165,,,,
1.1989,0.96164,,,,
1.199,0.96162,,,,
1.1991,0.96161,,,,
1.1992,0.96159,,,,
1.1993,0.96158,,,,
1.1994,0.96156,,,,
1.1995,0.96155,,,,
1.1996,0.96154,,,,
1.1997,0.96152,,,,
1.1998,0.96151,,,,
1.1999,0.96149,,,,
1.2,0.96148,,,,
1.2001,0.96146,,,,
1.2002,0.96145,,,,
1.2003,0.96143,,,,
1.2004,0.96142,,,,
1.2005,0.9614,,,,
1.2006,0.96139,,,,
1.2007,0.96137,,,,
1.2008,0.96136,,,,
1.2009,0.96134,,,,
1.201,0.96133,,,,
1.2011,0.96131,,,,
1.2012,0.9613,,,,
1.2013,0.96129,,,,
1.2014,0.96127,,,,
1.2015,0.96126,,,,
1.2016,0.96124,,,,
1.2017,0.96123,,,,
1.2018,0.96121,,,,
1.2019,0.9612,,,,
1.202,0.96118,,,,
1.2021,0.96117,,,,
1.2022,0.96115,,,,
1.2023,0.96114,,,,
1.2024,0.96112,,,,
1.2025,0.96111,,,,
1.2026,0.96109,,,,
1.2027,0.96108,,,,
1.2028,0.96107,,,,
1.2029,0.96105,,,,
1.203,0.96104,,,,
1.2031,0.96102,,,,
1.2032,0.96101,,,,
1.2033,0.96099,,,,
1.2034,0.96098,,,,
1.2035,0.96096,,,,
1.2036,0.96095,,,,
1.2037,0.96093,,,,
1.2038,0.96092,,,,
1.2039,0.9609,,,,
1.204,0.96089,,,,
1.2041,0.96087,,,,
1.2042,0.96086,,,,
1.2043,0.96085,,,,
1.2044,0.96083,,,,
1.2045,0.96082,,,,
1.2046,0.9608,,,,
1.2047,0.96079,,,,
1.2048,0.96077,,,,
1.2049,0.96076,,,,
1.205,0.96074,,,,
1.2051,0.96073,,,,
1.2052,0.96071,,,,
1.2053,0.9607,,,,
1.2054,0.96068,,,,
1.2055,0.96067,,,,
1.2056,0.96065,,,,
1.2057,0.96064,,,,
1.2058,0.96063,,,,
1.2059,0.96061,,,,
1.206,0.9606,,,,
1.2061,0.96058,,,,
1.2062,0.96057,,,,
1.2063,0.96055,,,,
1.2064,0.96054,,,,
1.2065,0.96052,,,,
1.2066,0.96051,,,,
1.2067,0.96049,,,,
1.2068,0.96048,,,,
1.2069,0.96046,,,,
1.207,0.96045,,,,
1.2071,0.96044,,,,
1.2072,0.96042,,,,
1.2073,0.96041,,,,
1.2074,0.96039,,,,
1.2075,0.96038,,,,
1.2076,0.96036,,,,
1.2077,0.96035,,,,
1.2078,0.96033,,,,
1.2079,0.96032,,,,
1.208,0.9603,,,,
1.2081,0.96029,,,,
1.2082,0.96027,,,,
1.2083,0.96026,,,,
1.2084,0.96024,,,,
1.2085,0.96023,,,,
1.2086,0.96022,,,,
1.2087,0.9602,,,,
1.2088,0.96019,,,,
1.2089,0.96017,,,,
1.209,0.96016,,,,
1.2091,0.96014,,,,
1.2092,0.96013,,,,
1.2093,0.96011,,,,
1.2094,0.9601,,,,
1.2095,0.96008,,,,
1.2096,0.96007,,,,
1.2097,0.96005,,,,
1.2098,0.96004,,,,
1.2099,0.96003,,,,
1.21,0.96001,,,,
1.2101,0.96,,,,
1.2102,0.95998,,,,
1.2103,0.95997,,,,
1.2104,0.95995,,,,
1.2105,0.95994,,,,
1.2106,0.95992,,,,
1.2107,0.95991,,,,
1.2108,0.95989,,,,
1.2109,0.95988,,,,
1.211,0.95987,,,,
1.2111,0.95985,,,,
1.2112,0.95984,,,,
1.2113,0.95982,,,,
1.2114,0.95981,,,,
1.2115,0.95979,,,,
1.2116,0.95978,,,,
1.2117,0.95976,,,,
1.2118,0.95975,,,,
1.2119,0.95973,,,,
1.212,0.95972,,,,
1.2121,0.95971,,,,
1.2122,0.95969,,,,
1.2123,0.95968,,,,
1.2124,0.95966,,,,
1.2125,0.95965,,,,
1.2126,0.95963,,,,
1.2127,0.95962,,,,
1.2128,0.95961,,,,
1.2129,0.95959,,,,
1.213,0.95958,,,,
1.2131,0.95956,,,,
1.2132,0.95955,,,,
1.2133,0.95953,,,,
1.2134,0.95952,,,,
1.2135,0.95951,,,,
1.2136,0.95949,,,,
1.2137,0.95948,,,,
1.2138,0.95946,,,,
1.2139,0.95945,,,,
1.214,0.95943,,,,
1.2141,0.95942,,,,
1.2142,0.95941,,,,
1.2143,0.95939,,,,
1.2144,0.95938,,,,
1.2145,0.95936,,,,
1.2146,0.95935,,,,
1.2147,0.95933,,,,
1.2148,0.95932,,,,
1.2149,0.95931,,,,
1.215,0.95929,,,,
1.2151,0.95928,,,,
1.2152,0.95926,,,,
1.2153,0.95925,,,,
1.2154,0.95924,,,,
1.2155,0.95922,,,,
1.2156,0.95921,,,,
1.2157,0.95919,,,,
1.2158,0.95918,,,,
1.2159,0.95917,,,,
1.216,0.95915,,,,
1.2161,0.95914,,,,
1.2162,0.95912,,,,
1.2163,0.95911,,,,
1.2164,0.9591,,,,
1.2165,0.95908,,,,
1.2166,0.95907,,,,
1.2167,0.95905,,,,
1.2168,0.95904,,,,
1.2169,0.95903,,,,
1.217,0.95901,,,,
1.2171,0.959,,,,
1.2172,0.95898,,,,
1.2173,0.95897,,,,
1.2174,0.95896,,,,
1.2175,0.95894,,,,
1.2176,0.95893,,,,
1.2177,0.95891,,,,
1.2178,0.9589,,,,
1.2179,0.95889,,,,
1.218,0.95887,,,,
1.2181,0.95886,,,,
1.2182,0.95884,,,,
1.2183,0.95883,,,,
1.2184,0.95882,,,,
1.2185,0.9588,,,,
1.2186,0.95879,,,,
1.2187,0.95878,,,,
1.2188,0.95876,,,,
1.2189,0.95875,,,,
1.219,0.95873,,,,
1.2191,0.95872,,,,
1.2192,0.95871,,,,
1.2193,0.95869,,,,
1.2194,0.95868,,,,
1.2195,0.95867,,,,
1.2196,0.95865,,,,
1.2197,0.95864,,,,
1.2198,0.95862,,,,
1.2199,0.95861,,,,
1.22,0.9586,,,,
1.2201,0.95858,,,,
1.2202,0.95857,,,,
1.2203,0.95856,,,,
1.2204,0.95854,,,,
1.2205,0.95853,,,,
1.2206,0.95851,,,,
1.2207,0.9585,,,,
1.2208,0.95849,,,,
1.2209,0.95847,,,,
1.221,0.95846,,,,
1.2211,0.95845,,,,
1.2212,0.95843,,,,
1.2213,0.95842,,,,
1.2214,0.95841,,,,
1.2215,0.95839,,,,
1.2216,0.95838,,,,
1.2217,0.95836,,,,
1.2218,0.95835,,,,
1.2219,0.95834,,,,
1.222,0.95832,,,,
1.2221,0.95831,,,,
1.2222,0.9583,,,,
1.2223,0.95828,,,,
1.2224,0.95827,,,,
1.2225,0.95826,,,,
1.2226,0.95824,,,,
1.2227,0.95823,,,,
1.2228,0.95822,,,,
1.2229,0.9582,,,,
1.223,0.95819,,,,
1.2231,0.95818,,,,
1.2232,0.95816,,,,
1.2233,0.95815,,,,
1.2234,0.95814,,,,
1.2235,0.95812,,,,
1.2236,0.95811,,,,
1.2237,0.95809,,,,
1.2238,0.95808,,,,
1.2239,0.95807,,,,
1.224,0.95805,,,,
1.2241,0.95804,,,,
1.2242,0.95803,,,,
1.2243,0.95801,,,,
1.2244,0.958,,,,
1.2245,0.95799,,,,
1.2246,0.95797,,,,
1.2247,0.95796,,,,
1.2248,0.95795,,,,
1.2249,0.95793,,,,
1.225,0.95792,,,,
1.2251,0.95791,,,,
1.2252,0.95789,,,,
1.2253,0.95788,,,,
1.2254,0.95787,,,,
1.2255,0.95786,,,,
1.2256,0.95784,,,,
1.2257,0.95783,,,,
1.2258,0.95782,,,,
1.2259,0.9578,,,,
1.226,0.95779,,,,
1.2261,0.95778,,,,
1.2262,0.95776,,,,
1.2263,0.95775,,,,
1.2264,0.95774,,,,
1.2265,0.95772,,,,
1.2266,0.95771,,,,
1.2267,0.9577,,,,
1.2268,0.95768,,,,
1.2269,0.95767,,,,
1.227,0.95766,,,,
1.2271,0.95764,,,,
1.2272,0.95763,,,,
1.2273,0.95762,,,,
1.2274,0.9576,,,,
1.2275,0.95759,,,,
1.2276,0.95758,,,,
1.2277,0.95757,,,,
1.2278,0.95755,,,,
1.2279,0.95754,,,,
1.228,0.95753,,,,
1.2281,0.95751,,,,
1.2282,0.9575,,,,
1.2283,0.95749,,,,
1.2284,0.95747,,,,
1.2285,0.95746,,,,
1.2286,0.95745,,,,
1.2287,0.95744,,,,
1.2288,0.95742,,,,
1.2289,0.95741,,,,
1.229,0.9574,,,,
1.2291,0.95738,,,,
1.2292,0.95737,,,,
1.2293,0.95736,,,,
1.2294,0.95734,,,,
1.2295,0.95733,,,,
1.2296,0.95732,,,,
1.2297,0.95731,,,,
1.2298,0.95729,,,,
1.2299,0.95728,,,,
1.23,0.95727,,,,
1.2301,0.95725,,,,
1.2302,0.95724,,,,
1.2303,0.95723,,,,
1.2304,0.95722,,,,
1.2305,0.9572,,,,
1.2306,0.95719,,,,
1.2307,0.95718,,,,
1.2308,0.95716,,,,
1.2309,0.95715,,,,
1.231,0.95714,,,,
1.2311,0.95713,,,,
1.2312,0.95711,,,,
1.2313,0.9571,,,,
1.2314,0.95709,,,,
1.2315,0.95707,,,,
1.2316,0.95706,,,,
1.2317,0.95705,,,,
1.2318,0.95704,,,,
1.2319,0.95702,,,,
1.232,0.95701,,,,
1.2321,0.957,,,,
1.2322,0.95698,,,,
1.2323,0.95697,,,,
1.2324,0.95696,,,,
1.2325,0.95695,,,,
1.2326,0.95693,,,,
1.2327,0.95692,,,,
1.2328,0.95691,,,,
1.2329,0.9569,,,,
1.233,0.95688,,,,
1.2331,0.95687,,,,
1.2332,0.95686,,,,
1.2333,0.95685,,,,
1.2334,0.95683,,,,
1.2335,0.95682,,,,
1.2336,0.95681,,,,
1.2337,0.9568,,,,
1.2338,0.95678,,,,
1.2339,0.95677,,,,
1.234,0.95676,,,,
1.2341,0.95674,,,,
1.2342,0.95673,,,,
1.2343,0.95672,,,,
1.2344,0.95671,,,,
1.2345,0.95669,,,,
1.2346,0.95668,,,,
1.2347,0.95667,,,,
1.2348,0.95666,,,,
1.2349,0.95664,,,,
1.235,0.95663,,,,
1.2351,0.95662,,,,
1.2352,0.95661,,,,
1.2353,0.95659,,,,
1.2354,0.95658,,,,
1.2355,0.95657,,,,
1.2356,0.95656,,,,
1.2357,0.95654,,,,
1.2358,0.95653,,,,
1.2359,0.95652,,,,
1.236,0.95651,,,,
1.2361,0.95649,,,,
1.2362,0.95648,,,,
1.2363,0.95647,,,,
1.2364,0.95646,,,,
1.2365,0.95645,,,,
1.2366,0.95643,,,,
1.2367,0.95642,,,,
1.2368,0.95641,,,,
1.2369,0.9564,,,,
1.237,0.95638,,,,
1.2371,0.95637,,,,
1.2372,0.95636,,,,
1.2373,0.95635,,,,
1.2374,0.95633,,,,
1.2375,0.95632,,,,
1.2376,0.95631,,,,
1.2377,0.9563,,,,
1.2378,0.95628,,,,
1.2379,0.95627,,,,
1.238,0.95626,,,,
1.2381,0.95625,,,,
1.2382,0.95624,,,,
1.2383,0.95622,,,,
1.2384,0.95621,,,,
1.2385,0.9562,,,,
1.2386,0.95619,,,,
1.2387,0.95617,,,,
1.2388,0.95616,,,,
1.2389,0.95615,,,,
1.239,0.95614,,,,
1.2391,0.95613,,,,
1.2392,0.95611,,,,
1.2393,0.9561,,,,
1.2394,0.95609,,,,
1.2395,0.95608,,,,
1.2396,0.95606,,,,
1.2397,0.95605,,,,
1.2398,0.95604,,,,
1.2399,0.95603,,,,
1.24,0.95602,,,,
1.2401,0.956,,,,
1.2402,0.95599,,,,
1.2403,0.95598,,,,
1.2404,0.95597,,,,
1.2405,0.95596,,,,
1.2406,0.95594,,,,
1.2407,0.95593,,,,
1.2408,0.95592,,,,
1.2409,0.95591,,,,
1.241,0.9559,,,,
1.2411,0.95588,,,,
1.2412,0.95587,,,,
1.2413,0.95586,,,,
1.2414,0.95585,,,,
1.2415,0.95584,,,,
1.2416,0.95582,,,,
1.2417,0.95581,,,,
1.2418,0.9558,,,,
1.2419,0.95579,,,,
1.242,0.95578,,,,
1.2421,0.95576,,,,
1.2422,0.95575,,,,
1.2423,0.95574,,,,
1.2424,0.95573,,,,
1.2425,0.95572,,,,
1.2426,0.9557,,,,
1.2427,0.95569,,,,
1.2428,0.95568,,,,
1.2429,0.95567,,,,
1.243,0.95566,,,,
1.2431,0.95564,,,,
1.2432,0.95563,,,,
1.2433,0.95562,,,,
1.2434,0.95561,,,,
1.2435,0.9556,,,,
1.2436,0.95559,,,,
1.2437,0.95557,,,,
1.2438,0.95556,,,,
1.2439,0.95555,,,,
1.244,0.95554,,,,
1.2441,0.95553,,,,
1.2442,0.95551,,,,
1.2443,0.9555,,,,
1.2444,0.95549,,,,
1.2445,0.95548,,,,
1.2446,0.95547,,,,
1.2447,0.95546,,,,
1.2448,0.95544,,,,
1.2449,0.95543,,,,
1.245,0.95542,,,,
1.2451,0.95541,,,,
1.2452,0.9554,,,,
1.2453,0.95538,,,,
1.2454,0.95537,,,,
1.2455,0.95536,,,,
1.2456,0.95535,,,,
1.2457,0.95534,,,,
1.2458,0.95533,,,,
1.2459,0.95531,,,,
1.246,0.9553,,,,
1.2461,0.95529,,,,
1.2462,0.95528,,,,
1.2463,0.95527,,,,
1.2464,0.95526,,,,
1.2465,0.95524,,,,
1.2466,0.95523,,,,
1.2467,0.95522,,,,
1.2468,0.95521,,,,
1.2469,0.9552,,,,
1.247,0.95519,,,,
1.2471,0.95518,,,,
1.2472,0.95516,,,,
1.2473,0.95515,,,,
1.2474,0.95514,,,,
1.2475,0.95513,,,,
1.2476,0.95512,,,,
1.2477,0.95511,,,,
1.2478,0.95509,,,,
1.2479,0.95508,,,,
1.248,0.95507,,,,
1.2481,0.95506,,,,
1.2482,0.95505,,,,
1.2483,0.95504,,,,
1.2484,0.95503,,,,
1.2485,0.95501,,,,
1.2486,0.955,,,,
1.2487,0.95499,,,,
1.2488,0.95498,,,,
1.2489,0.95497,,,,
1.249,0.95496,,,,
1.2491,0.95495,,,,
1.2492,0.95493,,,,
1.2493,0.95492,,,,
1.2494,0.95491,,,,
1.2495,0.9549,,,,
1.2496,0.95489,,,,
1.2497,0.95488,,,,
1.2498,0.95487,,,,
1.2499,0.95485,,,,
1.25,0.95484,,,,
1.2501,0.95483,,,,
1.2502,0.95482,,,,
1.2503,0.95481,,,,
1.2504,0.9548,,,,
1.2505,0.95479,,,,
1.2506,0.95478,,,,
1.2507,0.95476,,,,
1.2508,0.95475,,,,
1.2509,0.95474,,,,
1.251,0.95473,,,,
1.2511,0.95472,,,,
1.2512,0.95471,,,,
1.2513,0.9547,,,,
1.2514,0.95468,,,,
1.2515,0.95467,,,,
1.2516,0.95466,,,,
1.2517,0.95465,,,,
1.2518,0.95464,,,,
1.2519,0.95463,,,,
1.252,0.95462,,,,
1.2521,0.95461,,,,
1.2522,0.9546,,,,
1.2523,0.95458,,,,
1.2524,0.95457,,,,
1.2525,0.95456,,,,
1.2526,0.95455,,,,
1.2527,0.95454,,,,
1.2528,0.95453,,,,
1.2529,0.95452,,,,
1.253,0.95451,,,,
1.2531,0.9545,,,,
1.2532,0.95448,,,,
1.2533,0.95447,,,,
1.2534,0.95446,,,,
1.2535,0.95445,,,,
1.2536,0.95444,,,,
1.2537,0.95443,,,,
1.2538,0.95442,,,,
1.2539,0.95441,,,,
1.254,0.9544,,,,
1.2541,0.95438,,,,
1.2542,0.95437,,,,
1.2543,0.95436,,,,
1.2544,0.95435,,,,
1.2545,0.95434,,,,
1.2546,0.95433,,,,
1.2547,0.95432,,,,
1.2548,0.95431,,,,
1.2549,0.9543,,,,
1.255,0.95429,,,,
1.2551,0.95427,,,,
1.2552,0.95426,,,,
1.2553,0.95425,,,,
1.2554,0.95424,,,,
1.2555,0.95423,,,,
1.2556,0.95422,,,,
1.2557,0.95421,,,,
1.2558,0.9542,,,,
1.2559,0.95419,,,,
1.256,0.95418,,,,
1.2561,0.95417,,,,
1.2562,0.95415,,,,
1.2563,0.95414,,,,
1.2564,0.95413,,,,
1.2565,0.95412,,,,
1.2566,0.95411,,,,
1.2567,0.9541,,,,
1.2568,0.95409,,,,
1.2569,0.95408,,,,
1.257,0.95407,,,,
1.2571,0.95406,,,,
1.2572,0.95405,,,,
1.2573,0.95404,,,,
1.2574,0.95402,,,,
1.2575,0.95401,,,,
1.2576,0.954,,,,
1.2577,0.95399,,,,
1.2578,0.95398,,,,
1.2579,0.95397,,,,
1.258,0.95396,,,,
1.2581,0.95395,,,,
1.2582,0.95394,,,,
1.2583,0.95393,,,,
1.2584,0.95392,,,,
1.2585,0.95391,,,,
1.2586,0.9539,,,,
1.2587,0.95389,,,,
1.2588,0.95388,,,,
1.2589,0.95386,,,,
1.259,0.95385,,,,
1.2591,0.95384,,,,
1.2592,0.95383,,,,
1.2593,0.95382,,,,
1.2594,0.95381,,,,
1.2595,0.9538,,,,
1.2596,0.95379,,,,
1.2597,0.95378,,,,
1.2598,0.95377,,,,
1.2599,0.95376,,,,
1.26,0.95375,,,,
1.2601,0.95374,,,,
1.2602,0.95373,,,,
1.2603,0.95372,,,,
1.2604,0.95371,,,,
1.2605,0.9537,,,,
1.2606,0.95368,,,,
1.2607,0.95367,,,,
1.2608,0.95366,,,,
1.2609,0.95365,,,,
1.261,0.95364,,,,
1.2611,0.95363,,,,
1.2612,0.95362,,,,
1.2613,0.95361,,,,
1.2614,0.9536,,,,
1.2615,0.95359,,,,
1.2616,0.95358,,,,
1.2617,0.95357,,,,
1.2618,0.95356,,,,
1.2619,0.95355,,,,
1.262,0.95354,,,,
1.2621,0.95353,,,,
1.2622,0.95352,,,,
1.2623,0.95351,,,,
1.2624,0.9535,,,,
1.2625,0.95349,,,,
1.2626,0.95348,,,,
1.2627,0.95347,,,,
1.2628,0.95346,,,,
1.2629,0.95345,,,,
1.263,0.95344,,,,
1.2631,0.95342,,,,
1.2632,0.95341,,,,
1.2633,0.9534,,,,
1.2634,0.95339,,,,
1.2635,0.95338,,,,
1.2636,0.95337,,,,
1.2637,0.95336,,,,
1.2638,0.95335,,,,
1.2639,0.95334,,,,
1.264,0.95333,,,,
1.2641,0.95332,,,,
1.2642,0.95331,,,,
1.2643,0.9533,,,,
1.2644,0.95329,,,,
1.2645,0.95328,,,,
1.2646,0.95327,,,,
1.2647,0.95326,,,,
1.2648,0.95325,,,,
1.2649,0.95324,,,,
1.265,0.95323,,,,
1.2651,0.95322,,,,
1.2652,0.95321,,,,
1.2653,0.9532,,,,
1.2654,0.95319,,,,
1.2655,0.95318,,,,
1.2656,0.95317,,,,
1.2657,0.95316,,,,
1.2658,0.95315,,,,
1.2659,0.95314,,,,
1.266,0.95313,,,,
1.2661,0.95312,,,,
1.2662,0.95311,,,,
1.2663,0.9531,,,,
1.2664,0.95309,,,,
1.2665,0.95308,,,,
1.2666,0.95307,,,,
1.2667,0.95306,,,,
1.2668,0.95305,,,,
1.2669,0.95304,,,,
1.267,0.95303,,,,
1.2671,0.95302,,,,
1.2672,0.95301,,,,
1.2673,0.953,,,,
1.2674,0.95299,,,,
1.2675,0.95298,,,,
1.2676,0.95297,,,,
1.2677,0.95296,,,,
1.2678,0.95295,,,,
1.2679,0.95294,,,,
1.268,0.95293,,,,
1.2681,0.95292,,,,
1.2682,0.95291,,,,
1.2683,0.9529,,,,
1.2684,0.95289,,,,
1.2685,0.95288,,,,
1.2686,0.95287,,,,
1.2687,0.95286,,,,
1.2688,0.95285,,,,
1.2689,0.95284,,,,
1.269,0.95283,,,,
1.2691,0.95282,,,,
1.2692,0.95281,,,,
1.2693,0.9528,,,,
1.2694,0.95279,,,,
1.2695,0.95278,,,,
1.2696,0.95277,,,,
1.2697,0.95276,,,,
1.2698,0.95275,,,,
1.2699,0.95274,,,,
1.27,0.95273,,,,
1.2701,0.95272,,,,
1.2702,0.95272,,,,
1.2703,0.95271,,,,
1.2704,0.9527,,,,
1.2705,0.95269,,,,
1.2706,0.95268,,,,
1.2707,0.95267,,,,
1.2708,0.95266,,,,
1.2709,0.95265,,,,
1.271,0.95264,,,,
1.2711,0.95263,,,,
1.2712,0.95262,,,,
1.2713,0.95261,,,,
1.2714,0.9526,,,,
1.2715,0.95259,,,,
1.2716,0.95258,,,,
1.2717,0.95257,,,,
1.2718,0.95256,,,,
1.2719,0.95255,,,,
1.272,0.95254,,,,
1.2721,0.95253,,,,
1.2722,0.95252,,,,
1.2723,0.95251,,,,
1.2724,0.9525,,,,
1.2725,0.95249,,,,
1.2726,0.95249,,,,
1.2727,0.95248,,,,
1.2728,0.95247,,,,
1.2729,0.95246,,,,
1.273,0.95245,,,,
1.2731,0.95244,,,,
1.2732,0.95243,,,,
1.2733,0.95242,,,,
1.2734,0.95241,,,,
1.2735,0.9524,,,,
1.2736,0.95239,,,,
1.2737,0.95238,,,,
1.2738,0.95237,,,,
1.2739,0.95236,,,,
1.274,0.95235,,,,
1.2741,0.95234,,,,
1.2742,0.95233,,,,
1.2743,0.95233,,,,
1.2744,0.95232,,,,
1.2745,0.95231,,,,
1.2746,0.9523,,,,
1.2747,0.95229,,,,
1.2748,0.95228,,,,
1.2749,0.95227,,,,
1.275,0.95226,,,,
1.2751,0.95225,,,,
1.2752,0.95224,,,,
1.2753,0.95223,,,,
1.2754,0.95222,,,,
1.2755,0.95221,,,,
1.2756,0.95221,,,,
1.2757,0.9522,,,,
1.2758,0.95219,,,,
1.2759,0.95218,,,,
1.276,0.95217,,,,
1.2761,0.95216,,,,
1.2762,0.95215,,,,
1.2763,0.95214,,,,
1.2764,0.95213,,,,
1.2765,0.95212,,,,
1.2766,0.95211,,,,
1.2767,0.9521,,,,
1.2768,0.9521,,,,
1.2769,0.95209,,,,
1.277,0.95208,,,,
1.2771,0.95207,,,,
1.2772,0.95206,,,,
1.2773,0.95205,,,,
1.2774,0.95204,,,,
1.2775,0.95203,,,,
1.2776,0.95202,,,,
1.2777,0.95201,,,,
1.2778,0.95201,,,,
1.2779,0.952,,,,
1.278,0.95199,,,,
1.2781,0.95198,,,,
1.2782,0.95197,,,,
1.2783,0.95196,,,,
1.2784,0.95195,,,,
1.2785,0.95194,,,,
1.2786,0.95193,,,,
1.2787,0.95192,,,,
1.2788,0.95192,,,,
1.2789,0.95191,,,,
1.279,0.9519,,,,
1.2791,0.95189,,,,
1.2792,0.95188,,,,
1.2793,0.95187,,,,
1.2794,0.95186,,,,
1.2795,0.95185,,,,
1.2796,0.95184,,,,
1.2797,0.95184,,,,
1.2798,0.95183,,,,
1.2799,0.95182,,,,
1.28,0.95181,,,,
1.2801,0.9518,,,,
1.2802,0.95179,,,,
1.2803,0.95178,,,,
1.2804,0.95177,,,,
1.2805,0.95177,,,,
1.2806,0.95176,,,,
1.2807,0.95175,,,,
1.2808,0.95174,,,,
1.2809,0.95173,,,,
1.281,0.95172,,,,
1.2811,0.95171,,,,
1.2812,0.9517,,,,
1.2813,0.9517,,,,
1.2814,0.95169,,,,
1.2815,0.95168,,,,
1.2816,0.95167,,,,
1.2817,0.95166,,,,
1.2818,0.95165,,,,
1.2819,0.95164,,,,
1.282,0.95164,,,,
1.2821,0.95163,,,,
1.2822,0.95162,,,,
1.2823,0.95161,,,,
1.2824,0.9516,,,,
1.2825,0.95159,,,,
1.2826,0.95158,,,,
1.2827,0.95158,,,,
1.2828,0.95157,,,,
1.2829,0.95156,,,,
1.283,0.95155,,,,
1.2831,0.95154,,,,
1.2832,0.95153,,,,
1.2833,0.95152,,,,
1.2834,0.95152,,,,
1.2835,0.95151,,,,
1.2836,0.9515,,,,
1.2837,0.95149,,,,
1.2838,0.95148,,,,
1.2839,0.95147,,,,
1.284,0.95147,,,,
1.2841,0.95146,,,,
1.2842,0.95145,,,,
1.2843,0.95144,,,,
1.2844,0.95143,,,,
1.2845,0.95142,,,,
1.2846,0.95142,,,,
1.2847,0.95141,,,,
1.2848,0.9514,,,,
1.2849,0.95139,,,,
1.285,0.95138,,,,
1.2851,0.95137,,,,
1.2852,0.95137,,,,
1.2853,0.95136,,,,
1.2854,0.95135,,,,
1.2855,0.95134,,,,
1.2856,0.95133,,,,
1.2857,0.95132,,,,
1.2858,0.95132,,,,
1.2859,0.95131,,,,
1.286,0.9513,,,,
1.2861,0.95129,,,,
1.2862,0.95128,,,,
1.2863,0.95128,,,,
1.2864,0.95127,,,,
1.2865,0.95126,,,,
1.2866,0.95125,,,,
1.2867,0.95124,,,,
1.2868,0.95123,,,,
1.2869,0.95123,,,,
1.287,0.95122,,,,
1.2871,0.95121,,,,
1.2872,0.9512,,,,
1.2873,0.95119,,,,
1.2874,0.95119,,,,
1.2875,0.95118,,,,
1.2876,0.95117,,,,
1.2877,0.95116,,,,
1.2878,0.95115,,,,
1.2879,0.95115,,,,
1.288,0.95114,,,,
1.2881,0.95113,,,,
1.2882,0.95112,,,,
1.2883,0.95111,,,,
1.2884,0.95111,,,,
1.2885,0.9511,,,,
1.2886,0.95109,,,,
1.2887,0.95108,,,,
1.2888,0.95107,,,,
1.2889,0.95107,,,,
1.289,0.95106,,,,
1.2891,0.95105,,,,
1.2892,0.95104,,,,
1.2893,0.95104,,,,
1.2894,0.95103,,,,
1.2895,0.95102,,,,
1.2896,0.95101,,,,
1.2897,0.951,,,,
1.2898,0.951,,,,
1.2899,0.95099,,,,
1.29,0.95098,,,,
1.2901,0.95097,,,,
1.2902,0.95097,,,,
1.2903,0.95096,,,,
1.2904,0.95095,,,,
1.2905,0.95094,,,,
1.2906,0.95093,,,,
1.2907,0.95093,,,,
1.2908,0.95092,,,,
1.2909,0.95091,,,,
1.291,0.9509,,,,
1.2911,0.9509,,,,
1.2912,0.95089,,,,
1.2913,0.95088,,,,
1.2914,0.95087,,,,
1.2915,0.95087,,,,
1.2916,0.95086,,,,
1.2917,0.95085,,,,
1.2918,0.95084,,,,
1.2919,0.95084,,,,
1.292,0.95083,,,,
1.2921,0.95082,,,,
1.2922,0.95081,,,,
1.2923,0.95081,,,,
1.2924,0.9508,,,,
1.2925,0.95079,,,,
1.2926,0.95078,,,,
1.2927,0.95078,,,,
1.2928,0.95077,,,,
1.2929,0.95076,,,,
1.293,0.95076,,,,
1.2931,0.95075,,,,
1.2932,0.95074,,,,
1.2933,0.95073,,,,
1.2934,0.95073,,,,
1.2935,0.95072,,,,
1.2936,0.95071,,,,
1.2937,0.9507,,,,
1.2938,0.9507,,,,
1.2939,0.95069,,,,
1.294,0.95068,,,,
1.2941,0.95068,,,,
1.2942,0.95067,,,,
1.2943,0.95066,,,,
1.2944,0.95065,,,,
1.2945,0.95065,,,,
1.2946,0.95064,,,,
1.2947,0.95063,,,,
1.2948,0.95063,,,,
1.2949,0.95062,,,,
1.295,0.95061,,,,
1.2951,0.9506,,,,
1.2952,0.9506,,,,
1.2953,0.95059,,,,
1.2954,0.95058,,,,
1.2955,0.95058,,,,
1.2956,0.95057,,,,
1.2957,0.95056,,,,
1.2958,0.95055,,,,
1.2959,0.95055,,,,
1.296,0.95054,,,,
1.2961,0.95053,,,,
1.2962,0.95053,,,,
1.2963,0.95052,,,,
1.2964,0.95051,,,,
1.2965,0.95051,,,,
1.2966,0.9505,,,,
1.2967,0.95049,,,,
1.2968,0.95049,,,,
1.2969,0.95048,,,,
1.297,0.95047,,,,
1.2971,0.95047,,,,
1.2972,0.95046,,,,
1.2973,0.95045,,,,
1.2974,0.95044,,,,
1.2975,0.95044,,,,
1.2976,0.95043,,,,
1.2977,0.95042,,,,
1.2978,0.95042,,,,
1.2979,0.95041,,,,
1.298,0.9504,,,,
1.2981,0.9504,,,,
1.2982,0.95039,,,,
1.2983,0.95038,,,,
1.2984,0.95038,,,,
1.2985,0.95037,,,,
1.2986,0.95036,,,,
1.2987,0.95036,,,,
1.2988,0.95035,,,,
1.2989,0.95034,,,,
1.299,0.95034,,,,
1.2991,0.95033,,,,
1.2992,0.95032,,,,
1.2993,0.95032,,,,
1.2994,0.95031,,,,
1.2995,0.95031,,,,
1.2996,0.9503,,,,
1.2997,0.95029,,,,
1.2998,0.95029,,,,
1.2999,0.95028,,,,
1.3,0.95027,,,,
1.3001,0.95027,,,,
1.3002,0.95026,,,,
1.3003,0.95025,,,,
1.3004,0.95025,,,,
1.3005,0.95024,,,,
1.3006,0.95023,,,,
1.3007,0.95023,,,,
1.3008,0.95022,,,,
1.3009,0.95022,,,,
1.301,0.95021,,,,
1.3011,0.9502,,,,
1.3012,0.9502,,,,
1.3013,0.95019,,,,
1.3014,0.95018,,,,
1.3015,0.95018,,,,
1.3016,0.95017,,,,
1.3017,0.95017,,,,
1.3018,0.95016,,,,
1.3019,0.95015,,,,
1.302,0.95015,,,,
1.3021,0.95014,,,,
1.3022,0.95013,,,,
1.3023,0.95013,,,,
1.3024,0.95012,,,,
1.3025,0.95012,,,,
1.3026,0.95011,,,,
1.3027,0.9501,,,,
1.3028,0.9501,,,,
1.3029,0.95009,,,,
1.303,0.95009,,,,
1.3031,0.95008,,,,
1.3032,0.95007,,,,
1.3033,0.95007,,,,
1.3034,0.95006,,,,
1.3035,0.95006,,,,
1.3036,0.95005,,,,
1.3037,0.95004,,,,
1.3038,0.95004,,,,
1.3039,0.95003,,,,
1.304,0.95003,,,,
1.3041,0.95002,,,,
1.3042,0.95001,,,,
1.3043,0.95001,,,,
1.3044,0.95,,,,
1.3045,0.95,,,,
1.3046,0.94999,,,,
1.3047,0.94998,,,,
1.3048,0.94998,,,,
1.3049,0.94997,,,,
1.305,0.94997,,,,
1.3051,0.94996,,,,
1.3052,0.94996,,,,
1.3053,0.94995,,,,
1.3054,0.94994,,,,
1.3055,0.94994,,,,
1.3056,0.94993,,,,
1.3057,0.94993,,,,
1.3058,0.94992,,,,
1.3059,0.94992,,,,
1.306,0.94991,,,,
1.3061,0.9499,,,,
1.3062,0.9499,,,,
1.3063,0.94989,,,,
1.3064,0.94989,,,,
1.3065,0.94988,,,,
1.3066,0.94988,,,,
1.3067,0.94987,,,,
1.3068,0.94986,,,,
1.3069,0.94986,,,,
1.307,0.94985,,,,
1.3071,0.94985,,,,
1.3072,0.94984,,,,
1.3073,0.94984,,,,
1.3074,0.94983,,,,
1.3075,0.94983,,,,
1.3076,0.94982,,,,
1.3077,0.94981,,,,
1.3078,0.94981,,,,
1.3079,0.9498,,,,
1.308,0.9498,,,,
1.3081,0.94979,,,,
1.3082,0.94979,,,,
1.3083,0.94978,,,,
1.3084,0.94978,,,,
1.3085,0.94977,,,,
1.3086,0.94977,,,,
1.3087,0.94976,,,,
1.3088,0.94976,,,,
1.3089,0.94975,,,,
1.309,0.94974,,,,
1.3091,0.94974,,,,
1.3092,0.94973,,,,
1.3093,0.94973,,,,
1.3094,0.94972,,,,
1.3095,0.94972,,,,
1.3096,0.94971,,,,
1.3097,0.94971,,,,
1.3098,0.9497,,,,
1.3099,0.9497,,,,
1.31,0.94969,,,,
1.3101,0.94969,,,,
1.3102,0.94968,,,,
1.3103,0.94968,,,,
1.3104,0.94967,,,,
1.3105,0.94967,,,,
1.3106,0.94966,,,,
1.3107,0.94966,,,,
1.3108,0.94965,,,,
1.3109,0.94965,,,,
1.311,0.94964,,,,
1.3111,0.94964,,,,
1.3112,0.94963,,,,
1.3113,0.94963,,,,
1.3114,0.94962,,,,
1.3115,0.94962,,,,
1.3116,0.94961,,,,
1.3117,0.94961,,,,
1.3118,0.9496,,,,
1.3119,0.9496,,,,
1.312,0.94959,,,,
1.3121,0.94959,,,,
1.3122,0.94958,,,,
1.3123,0.94958,,,,
1.3124,0.94957,,,,
1.3125,0.94957,,,,
1.3126,0.94956,,,,
1.3127,0.94956,,,,
1.3128,0.94955,,,,
1.3129,0.94955,,,,
1.313,0.94954,,,,
1.3131,0.94954,,,,
1.3132,0.94953,,,,
1.3133,0.94953,,,,
1.3134,0.94952,,,,
1.3135,0.94952,,,,
1.3136,0.94951,,,,
1.3137,0.94951,,,,
1.3138,0.94951,,,,
1.3139,0.9495,,,,
1.314,0.9495,,,,
1.3141,0.94949,,,,
1.3142,0.94949,,,,
1.3143,0.94948,,,,
1.3144,0.94948,,,,
1.3145,0.94947,,,,
1.3146,0.94947,,,,
1.3147,0.94946,,,,
1.3148,0.94946,,,,
1.3149,0.94945,,,,
1.315,0.94945,,,,
1.3151,0.94945,,,,
1.3152,0.94944,,,,
1.3153,0.94944,,,,
1.3154,0.94943,,,,
1.3155,0.94943,,,,
1.3156,0.94942,,,,
1.3157,0.94942,,,,
1.3158,0.94941,,,,
1.3159,0.94941,,,,
1.316,0.94941,,,,
1.3161,0.9494,,,,
1.3162,0.9494,,,,
1.3163,0.94939,,,,
1.3164,0.94939,,,,
1.3165,0.94938,,,,
1.3166,0.94938,,,,
1.3167,0.94937,,,,
1.3168,0.94937,,,,
1.3169,0.94937,,,,
1.317,0.94936,,,,
1.3171,0.94936,,,,
1.3172,0.94935,,,,
1.3173,0.94935,,,,
1.3174,0.94934,,,,
1.3175,0.94934,,,,
1.3176,0.94934,,,,
1.3177,0.94933,,,,
1.3178,0.94933,,,,
1.3179,0.94932,,,,
1.318,0.94932,,,,
1.3181,0.94932,,,,
1.3182,0.94931,,,,
1.3183,0.94931,,,,
1.3184,0.9493,,,,
1.3185,0.9493,,,,
1.3186,0.9493,,,,
1.3187,0.94929,,,,
1.3188,0.94929,,,,
1.3189,0.94928,,,,
1.319,0.94928,,,,
1.3191,0.94927,,,,
1.3192,0.94927,,,,
1.3193,0.94927,,,,
1.3194,0.94926,,,,
1.3195,0.94926,,,,
1.3196,0.94925,,,,
1.3197,0.94925,,,,
1.3198,0.94925,,,,
1.3199,0.94924,,,,
1.32,0.94924,,,,
1.3201,0.94924,,,,
1.3202,0.94923,,,,
1.3203,0.94923,,,,
1.3204,0.94922,,,,
1.3205,0.94922,,,,
1.3206,0.94922,,,,
1.3207,0.94921,,,,
1.3208,0.94921,,,,
1.3209,0.9492,,,,
1.321,0.9492,,,,
1.3211,0.9492,,,,
1.3212,0.94919,,,,
1.3213,0.94919,,,,
1.3214,0.94919,,,,
1.3215,0.94918,,,,
1.3216,0.94918,,,,
1.3217,0.94917,,,,
1.3218,0.94917,,,,
1.3219,0.94917,,,,
1.322,0.94916,,,,
1.3221,0.94916,,,,
1.3222,0.94916,,,,
1.3223,0.94915,,,,
1.3224,0.94915,,,,
1.3225,0.94915,,,,
1.3226,0.94914,,,,
1.3227,0.94914,,,,
1.3228,0.94914,,,,
1.3229,0.94913,,,,
1.323,0.94913,,,,
1.3231,0.94912,,,,
1.3232,0.94912,,,,
1.3233,0.94912,,,,
1.3234,0.94911,,,,
1.3235,0.94911,,,,
1.3236,0.94911,,,,
1.3237,0.9491,,,,
1.3238,0.9491,,,,
1.3239,0.9491,,,,
1.324,0.94909,,,,
1.3241,0.94909,,,,
1.3242,0.94909,,,,
1.3243,0.94908,,,,
1.3244,0.94908,,,,
1.3245,0.94908,,,,
1.3246,0.94907,,,,
1.3247,0.94907,,,,
1.3248,0.94907,,,,
1.3249,0.94906,,,,
1.325,0.94906,,,,
1.3251,0.94906,,,,
1.3252,0.94905,,,,
1.3253,0.94905,,,,
1.3254,0.94905,,,,
1.3255,0.94904,,,,
1.3256,0.94904,,,,
1.3257,0.94904,,,,
1.3258,0.94903,,,,
1.3259,0.94903,,,,
1.326,0.94903,,,,
1.3261,0.94903,,,,
1.3262,0.94902,,,,
1.3263,0.94902,,,,
1.3264,0.94902,,,,
1.3265,0.94901,,,,
1.3266,0.94901,,,,
1.3267,0.94901,,,,
1.3268,0.949,,,,
1.3269,0.949,,,,
1.327,0.949,,,,
1.3271,0.94899,,,,
1.3272,0.94899,,,,
1.3273,0.94899,,,,
1.3274,0.94899,,,,
1.3275,0.94898,,,,
1.3276,0.94898,,,,
1.3277,0.94898,,,,
1.3278,0.94897,,,,
1.3279,0.94897,,,,
1.328,0.94897,,,,
1.3281,0.94897,,,,
1.3282,0.94896,,,,
1.3283,0.94896,,,,
1.3284,0.94896,,,,
1.3285,0.94895,,,,
1.3286,0.94895,,,,
1.3287,0.94895,,,,
1.3288,0.94895,,,,
1.3289,0.94894,,,,
1.329,0.94894,,,,
1.3291,0.94894,,,,
1.3292,0.94893,,,,
1.3293,0.94893,,,,
1.3294,0.94893,,,,
1.3295,0.94893,,,,
1.3296,0.94892,,,,
1.3297,0.94892,,,,
1.3298,0.94892,,,,
1.3299,0.94892,,,,
1.33,0.94891,,,,
1.3301,0.94891,,,,
1.3302,0.94891,,,,
1.3303,0.9489,,,,
1.3304,0.9489,,,,
1.3305,0.9489,,,,
1.3306,0.9489,,,,
1.3307,0.94889,,,,
1.3308,0.94889,,,,
1.3309,0.94889,,,,
1.331,0.94889,,,,
1.3311,0.94888,,,,
1.3312,0.94888,,,,
1.3313,0.94888,,,,
1.3314,0.94888,,,,
1.3315,0.94887,,,,
1.3316,0.94887,,,,
1.3317,0.94887,,,,
1.3318,0.94887,,,,
1.3319,0.94886,,,,
1.332,0.94886,,,,
1.3321,0.94886,,,,
1.3322,0.94886,,,,
1.3323,0.94886,,,,
1.3324,0.94885,,,,
1.3325,0.94885,,,,
1.3326,0.94885,,,,
1.3327,0.94885,,,,
1.3328,0.94884,,,,
1.3329,0.94884,,,,
1.333,0.94884,,,,
1.3331,0.94884,,,,
1.3332,0.94883,,,,
1.3333,0.94883,,,,
1.3334,0.94883,,,,
1.3335,0.94883,,,,
1.3336,0.94883,,,,
1.3337,0.94882,,,,
1.3338,0.94882,,,,
1.3339,0.94882,,,,
1.334,0.94882,,,,
1.3341,0.94882,,,,
1.3342,0.94881,,,,
1.3343,0.94881,,,,
1.3344,0.94881,,,,
1.3345,0.94881,,,,
1.3346,0.9488,,,,
1.3347,0.9488,,,,
1.3348,0.9488,,,,
1.3349,0.9488,,,,
1.335,0.9488,,,,
1.3351,0.94879,,,,
1.3352,0.94879,,,,
1.3353,0.94879,,,,
1.3354,0.94879,,,,
1.3355,0.94879,,,,
1.3356,0.94878,,,,
1.3357,0.94878,,,,
1.3358,0.94878,,,,
1.3359,0.94878,,,,
1.336,0.94878,,,,
1.3361,0.94878,,,,
1.3362,0.94877,,,,
1.3363,0.94877,,,,
1.3364,0.94877,,,,
1.3365,0.94877,,,,
1.3366,0.94877,,,,
1.3367,0.94876,,,,
1.3368,0.94876,,,,
1.3369,0.94876,,,,
1.337,0.94876,,,,
1.3371,0.94876,,,,
1.3372,0.94876,,,,
1.3373,0.94875,,,,
1.3374,0.94875,,,,
1.3375,0.94875,,,,
1.3376,0.94875,,,,
1.3377,0.94875,,,,
1.3378,0.94875,,,,
1.3379,0.94874,,,,
1.338,0.94874,,,,
1.3381,0.94874,,,,
1.3382,0.94874,,,,
1.3383,0.94874,,,,
1.3384,0.94874,,,,
1.3385,0.94873,,,,
1.3386,0.94873,,,,
1.3387,0.94873,,,,
1.3388,0.94873,,,,
1.3389,0.94873,,,,
1.339,0.94873,,,,
1.3391,0.94872,,,,
1.3392,0.94872,,,,
1.3393,0.94872,,,,
1.3394,0.94872,,,,
1.3395,0.94872,,,,
1.3396,0.94872,,,,
1.3397,0.94872,,,,
1.3398,0.94871,,,,
1.3399,0.94871,,,,
1.34,0.94871,,,,
1.3401,0.94871,,,,
1.3402,0.94871,,,,
1.3403,0.94871,,,,
1.3404,0.94871,,,,
1.3405,0.94871,,,,
1.3406,0.9487,,,,
1.3407,0.9487,,,,
1.3408,0.9487,,,,
1.3409,0.9487,,,,
1.341,0.9487,,,,
1.3411,0.9487,,,,
1.3412,0.9487,,,,
1.3413,0.94869,,,,
1.3414,0.94869,,,,
1.3415,0.94869,,,,
1.3416,0.94869,,,,
1.3417,0.94869,,,,
1.3418,0.94869,,,,
1.3419,0.94869,,,,
1.342,0.94869,,,,
1.3421,0.94869,,,,
1.3422,0.94868,,,,
1.3423,0.94868,,,,
1.3424,0.94868,,,,
1.3425,0.94868,,,,
1.3426,0.94868,,,,
1.3427,0.94868,,,,
1.3428,0.94868,,,,
1.3429,0.94868,,,,
1.343,0.94868,,,,
1.3431,0.94867,,,,
1.3432,0.94867,,,,
1.3433,0.94867,,,,
1.3434,0.94867,,,,
1.3435,0.94867,,,,
1.3436,0.94867,,,,
1.3437,0.94867,,,,
1.3438,0.94867,,,,
1.3439,0.94867,,,,
1.344,0.94867,,,,
1.3441,0.94867,,,,
1.3442,0.94866,,,,
1.3443,0.94866,,,,
1.3444,0.94866,,,,
1.3445,0.94866,,,,
1.3446,0.94866,,,,
1.3447,0.94866,,,,
1.3448,0.94866,,,,
1.3449,0.94866,,,,
1.345,0.94866,,,,
1.3451,0.94866,,,,
1.3452,0.94866,,,,
1.3453,0.94866,,,,
1.3454,0.94866,,,,
1.3455,0.94865,,,,
1.3456,0.94865,,,,
1.3457,0.94865,,,,
1.3458,0.94865,,,,
1.3459,0.94865,,,,
1.346,0.94865,,,,
1.3461,0.94865,,,,
1.3462,0.94865,,,,
1.3463,0.94865,,,,
1.3464,0.94865,,,,
1.3465,0.94865,,,,
1.3466,0.94865,,,,
1.3467,0.94865,,,,
1.3468,0.94865,,,,
1.3469,0.94865,,,,
1.347,0.94865,,,,
1.3471,0.94864,,,,
1.3472,0.94864,,,,
1.3473,0.94864,,,,
1.3474,0.94864,,,,
1.3475,0.94864,,,,
1.3476,0.94864,,,,
1.3477,0.94864,,,,
1.3478,0.94864,,,,
1.3479,0.94864,,,,
1.348,0.94864,,,,
1.3481,0.94864,,,,
1.3482,0.94864,,,,
1.3483,0.94864,,,,
1.3484,0.94864,,,,
1.3485,0.94864,,,,
1.3486,0.94864,,,,
1.3487,0.94864,,,,
1.3488,0.94864,,,,
1.3489,0.94864,,,,
1.349,0.94864,,,,
1.3491,0.94864,,,,
1.3492,0.94864,,,,
1.3493,0.94864,,,,
1.3494,0.94864,,,,
1.3495,0.94864,,,,
1.3496,0.94864,,,,
1.3497,0.94864,,,,
1.3498,0.94864,,,,
1.3499,0.94864,,,,
1.35,0.94864,,,,
1.3501,0.94863,,,,
1.3502,0.94863,,,,
1.3503,0.94863,,,,
1.3504,0.94863,,,,
1.3505,0.94863,,,,
1.3506,0.94863,,,,
1.3507,0.94863,,,,
1.3508,0.94863,,,,
1.3509,0.94863,,,,
1.351,0.94863,,,,
1.3511,0.94863,,,,
1.3512,0.94863,,,,
1.3513,0.94863,,,,
1.3514,0.94863,,,,
1.3515,0.94863,,,,
1.3516,0.94863,,,,
1.3517,0.94863,,,,
1.3518,0.94863,,,,
1.3519,0.94863,,,,
1.352,0.94863,,,,
1.3521,0.94863,,,,
1.3522,0.94863,,,,
1.3523,0.94863,,,,
1.3524,0.94863,,,,
1.3525,0.94864,,,,
1.3526,0.94864,,,,
1.3527,0.94864,,,,
1.3528,0.94864,,,,
1.3529,0.94864,,,,
1.353,0.94864,,,,
1.3531,0.94864,,,,
1.3532,0.94864,,,,
1.3533,0.94864,,,,
1.3534,0.94864,,,,
1.3535,0.94864,,,,
1.3536,0.94864,,,,
1.3537,0.94864,,,,
1.3538,0.94864,,,,
1.3539,0.94864,,,,
1.354,0.94864,,,,
1.3541,0.94864,,,,
1.3542,0.94864,,,,
1.3543,0.94864,,,,
1.3544,0.94864,,,,
1.3545,0.94864,,,,
1.3546,0.94864,,,,
1.3547,0.94864,,,,
1.3548,0.94864,,,,
1.3549,0.94864,,,,
1.355,0.94864,,,,
1.3551,0.94864,,,,
1.3552,0.94864,,,,
1.3553,0.94864,,,,
1.3554,0.94864,,,,
1.3555,0.94864,,,,
1.3556,0.94865,,,,
1.3557,0.94865,,,,
1.3558,0.94865,,,,
1.3559,0.94865,,,,
1.356,0.94865,,,,
1.3561,0.94865,,,,
1.3562,0.94865,,,,
1.3563,0.94865,,,,
1.3564,0.94865,,,,
1.3565,0.94865,,,,
1.3566,0.94865,,,,
1.3567,0.94865,,,,
1.3568,0.94865,,,,
1.3569,0.94865,,,,
1.357,0.94865,,,,
1.3571,0.94865,,,,
1.3572,0.94866,,,,
1.3573,0.94866,,,,
1.3574,0.94866,,,,
1.3575,0.94866,,,,
1.3576,0.94866,,,,
1.3577,0.94866,,,,
1.3578,0.94866,,,,
1.3579,0.94866,,,,
1.358,0.94866,,,,
1.3581,0.94866,,,,
1.3582,0.94866,,,,
1.3583,0.94866,,,,
1.3584,0.94866,,,,
1.3585,0.94867,,,,
1.3586,0.94867,,,,
1.3587,0.94867,,,,
1.3588,0.94867,,,,
1.3589,0.94867,,,,
1.359,0.94867,,,,
1.3591,0.94867,,,,
1.3592,0.94867,,,,
1.3593,0.94867,,,,
1.3594,0.94867,,,,
1.3595,0.94868,,,,
1.3596,0.94868,,,,
1.3597,0.94868,,,,
1.3598,0.94868,,,,
1.3599,0.94868,,,,
1.36,0.94868,,,,
1.3601,0.94868,,,,
1.3602,0.94868,,,,
1.3603,0.94868,,,,
1.3604,0.94868,,,,
1.3605,0.94869,,,,
1.3606,0.94869,,,,
1.3607,0.94869,,,,
1.3608,0.94869,,,,
1.3609,0.94869,,,,
1.361,0.94869,,,,
1.3611,0.94869,,,,
1.3612,0.94869,,,,
1.3613,0.94869,,,,
1.3614,0.9487,,,,
1.3615,0.9487,,,,
1.3616,0.9487,,,,
1.3617,0.9487,,,,
1.3618,0.9487,,,,
1.3619,0.9487,,,,
1.362,0.9487,,,,
1.3621,0.9487,,,,
1.3622,0.94871,,,,
1.3623,0.94871,,,,
1.3624,0.94871,,,,
1.3625,0.94871,,,,
1.3626,0.94871,,,,
1.3627,0.94871,,,,
1.3628,0.94871,,,,
1.3629,0.94872,,,,
1.363,0.94872,,,,
1.3631,0.94872,,,,
1.3632,0.94872,,,,
1.3633,0.94872,,,,
1.3634,0.94872,,,,
1.3635,0.94872,,,,
1.3636,0.94873,,,,
1.3637,0.94873,,,,
1.3638,0.94873,,,,
1.3639,0.94873,,,,
1.364,0.94873,,,,
1.3641,0.94873,,,,
1.3642,0.94873,,,,
1.3643,0.94874,,,,
1.3644,0.94874,,,,
1.3645,0.94874,,,,
1.3646,0.94874,,,,
1.3647,0.94874,,,,
1.3648,0.94874,,,,
1.3649,0.94875,,,,
1.365,0.94875,,,,
1.3651,0.94875,,,,
1.3652,0.94875,,,,
1.3653,0.94875,,,,
1.3654,0.94875,,,,
1.3655,0.94876,,,,
1.3656,0.94876,,,,
1.3657,0.94876,,,,
1.3658,0.94876,,,,
1.3659,0.94876,,,,
1.366,0.94876,,,,
1.3661,0.94877,,,,
1.3662,0.94877,,,,
1.3663,0.94877,,,,
1.3664,0.94877,,,,
1.3665,0.94877,,,,
1.3666,0.94878,,,,
1.3667,0.94878,,,,
1.3668,0.94878,,,,
1.3669,0.94878,,,,
1.367,0.94878,,,,
1.3671,0.94878,,,,
1.3672,0.94879,,,,
1.3673,0.94879,,,,
1.3674,0.94879,,,,
1.3675,0.94879,,,,
1.3676,0.94879,,,,
1.3677,0.9488,,,,
1.3678,0.9488,,,,
1.3679,0.9488,,,,
1.368,0.9488,,,,
1.3681,0.9488,,,,
1.3682,0.94881,,,,
1.3683,0.94881,,,,
1.3684,0.94881,,,,
1.3685,0.94881,,,,
1.3686,0.94881,,,,
1.3687,0.94882,,,,
1.3688,0.94882,,,,
1.3689,0.94882,,,,
1.369,0.94882,,,,
1.3691,0.94882,,,,
1.3692,0.94883,,,,
1.3693,0.94883,,,,
1.3694,0.94883,,,,
1.3695,0.94883,,,,
1.3696,0.94884,,,,
1.3697,0.94884,,,,
1.3698,0.94884,,,,
1.3699,0.94884,,,,
1.37,0.94884,,,,
1.3701,0.94885,,,,
1.3702,0.94885,,,,
1.3703,0.94885,,,,
1.3704,0.94885,,,,
1.3705,0.94886,,,,
1.3706,0.94886,,,,
1.3707,0.94886,,,,
1.3708,0.94886,,,,
1.3709,0.94886,,,,
1.371,0.94887,,,,
1.3711,0.94887,,,,
1.3712,0.94887,,,,
1.3713,0.94887,,,,
1.3714,0.94888,,,,
1.3715,0.94888,,,,
1.3716,0.94888,,,,
1.3717,0.94888,,,,
1.3718,0.94889,,,,
1.3719,0.94889,,,,
1.372,0.94889,,,,
1.3721,0.94889,,,,
1.3722,0.9489,,,,
1.3723,0.9489,,,,
1.3724,0.9489,,,,
1.3725,0.9489,,,,
1.3726,0.94891,,,,
1.3727,0.94891,,,,
1.3728,0.94891,,,,
1.3729,0.94891,,,,
1.373,0.94892,,,,
1.3731,0.94892,,,,
1.3732,0.94892,,,,
1.3733,0.94892,,,,
1.3734,0.94893,,,,
1.3735,0.94893,,,,
1.3736,0.94893,,,,
1.3737,0.94893,,,,
1.3738,0.94894,,,,
1.3739,0.94894,,,,
1.374,0.94894,,,,
1.3741,0.94894,,,,
1.3742,0.94895,,,,
1.3743,0.94895,,,,
1.3744,0.94895,,,,
1.3745,0.94896,,,,
1.3746,0.94896,,,,
1.3747,0.94896,,,,
1.3748,0.94896,,,,
1.3749,0.94897,,,,
1.375,0.94897,,,,
1.3751,0.94897,,,,
1.3752,0.94898,,,,
1.3753,0.94898,,,,
1.3754,0.94898,,,,
1.3755,0.94898,,,,
1.3756,0.94899,,,,
1.3757,0.94899,,,,
1.3758,0.94899,,,,
1.3759,0.94899,,,,
1.376,0.949,,,,
1.3761,0.949,,,,
1.3762,0.949,,,,
1.3763,0.94901,,,,
1.3764,0.94901,,,,
1.3765,0.94901,,,,
1.3766,0.94902,,,,
1.3767,0.94902,,,,
1.3768,0.94902,,,,
1.3769,0.94902,,,,
1.377,0.94903,,,,
1.3771,0.94903,,,,
1.3772,0.94903,,,,
1.3773,0.94904,,,,
1.3774,0.94904,,,,
1.3775,0.94904,,,,
1.3776,0.94905,,,,
1.3777,0.94905,,,,
1.3778,0.94905,,,,
1.3779,0.94906,,,,
1.378,0.94906,,,,
1.3781,0.94906,,,,
1.3782,0.94906,,,,
1.3783,0.94907,,,,
1.3784,0.94907,,,,
1.3785,0.94907,,,,
1.3786,0.94908,,,,
1.3787,0.94908,,,,
1.3788,0.94908,,,,
1.3789,0.94909,,,,
1.379,0.94909,,,,
1.3791,0.94909,,,,
1.3792,0.9491,,,,
1.3793,0.9491,,,,
1.3794,0.9491,,,,
1.3795,0.94911,,,,
1.3796,0.94911,,,,
1.3797,0.94911,,,,
1.3798,0.94912,,,,
1.3799,0.94912,,,,
1.38,0.94912,,,,
1.3801,0.94913,,,,
1.3802,0.94913,,,,
1.3803,0.94913,,,,
1.3804,0.94914,,,,
1.3805,0.94914,,,,
1.3806,0.94914,,,,
1.3807,0.94915,,,,
1.3808,0.94915,,,,
1.3809,0.94915,,,,
1.381,0.94916,,,,
1.3811,0.94916,,,,
1.3812,0.94916,,,,
1.3813,0.94917,,,,
1.3814,0.94917,,,,
1.3815,0.94917,,,,
1.3816,0.94918,,,,
1.3817,0.94918,,,,
1.3818,0.94919,,,,
1.3819,0.94919,,,,
1.382,0.94919,,,,
1.3821,0.9492,,,,
1.3822,0.9492,,,,
1.3823,0.9492,,,,
1.3824,0.94921,,,,
1.3825,0.94921,,,,
1.3826,0.94921,,,,
1.3827,0.94922,,,,
1.3828,0.94922,,,,
1.3829,0.94922,,,,
1.383,0.94923,,,,
1.3831,0.94923,,,,
1.3832,0.94924,,,,
1.3833,0.94924,,,,
1.3834,0.94924,,,,
1.3835,0.94925,,,,
1.3836,0.94925,,,,
1.3837,0.94925,,,,
1.3838,0.94926,,,,
1.3839,0.94926,,,,
1.384,0.94927,,,,
1.3841,0.94927,,,,
1.3842,0.94927,,,,
1.3843,0.94928,,,,
1.3844,0.94928,,,,
1.3845,0.94929,,,,
1.3846,0.94929,,,,
1.3847,0.94929,,,,
1.3848,0.9493,,,,
1.3849,0.9493,,,,
1.385,0.9493,,,,
1.3851,0.94931,,,,
1.3852,0.94931,,,,
1.3853,0.94932,,,,
1.3854,0.94932,,,,
1.3855,0.94932,,,,
1.3856,0.94933,,,,
1.3857,0.94933,,,,
1.3858,0.94934,,,,
1.3859,0.94934,,,,
1.386,0.94934,,,,
1.3861,0.94935,,,,
1.3862,0.94935,,,,
1.3863,0.94936,,,,
1.3864,0.94936,,,,
1.3865,0.94936,,,,
1.3866,0.94937,,,,
1.3867,0.94937,,,,
1.3868,0.94938,,,,
1.3869,0.94938,,,,
1.387,0.94938,,,,
1.3871,0.94939,,,,
1.3872,0.94939,,,,
1.3873,0.9494,,,,
1.3874,0.9494,,,,
1.3875,0.94941,,,,
1.3876,0.94941,,,,
1.3877,0.94941,,,,
1.3878,0.94942,,,,
1.3879,0.94942,,,,
1.388,0.94943,,,,
1.3881,0.94943,,,,
1.3882,0.94944,,,,
1.3883,0.94944,,,,
1.3884,0.94944,,,,
1.3885,0.94945,,,,
1.3886,0.94945,,,,
1.3887,0.94946,,,,
1.3888,0.94946,,,,
1.3889,0.94947,,,,
1.389,0.94947,,,,
1.3891,0.94947,,,,
1.3892,0.94948,,,,
1.3893,0.94948,,,,
1.3894,0.94949,,,,
1.3895,0.94949,,,,
1.3896,0.9495,,,,
1.3897,0.9495,,,,
1.3898,0.9495,,,,
1.3899,0.94951,,,,
1.39,0.94951,,,,
1.3901,0.94952,,,,
1.3902,0.94952,,,,
1.3903,0.94953,,,,
1.3904,0.94953,,,,
1.3905,0.94954,,,,
1.3906,0.94954,,,,
1.3907,0.94954,,,,
1.3908,0.94955,,,,
1.3909,0.94955,,,,
1.391,0.94956,,,,
1.3911,0.94956,,,,
1.3912,0.94957,,,,
1.3913,0.94957,,,,
1.3914,0.94958,,,,
1.3915,0.94958,,,,
1.3916,0.94959,,,,
1.3917,0.94959,,,,
1.3918,0.9496,,,,
1.3919,0.9496,,,,
1.392,0.9496,,,,
1.3921,0.94961,,,,
1.3922,0.94961,,,,
1.3923,0.94962,,,,
1.3924,0.94962,,,,
1.3925,0.94963,,,,
1.3926,0.94963,,,,
1.3927,0.94964,,,,
1.3928,0.94964,,,,
1.3929,0.94965,,,,
1.393,0.94965,,,,
1.3931,0.94966,,,,
1.3932,0.94966,,,,
1.3933,0.94967,,,,
1.3934,0.94967,,,,
1.3935,0.94968,,,,
1.3936,0.94968,,,,
1.3937,0.94969,,,,
1.3938,0.94969,,,,
1.3939,0.9497,,,,
1.394,0.9497,,,,
1.3941,0.9497,,,,
1.3942,0.94971,,,,
1.3943,0.94971,,,,
1.3944,0.94972,,,,
1.3945,0.94972,,,,
1.3946,0.94973,,,,
1.3947,0.94973,,,,
1.3948,0.94974,,,,
1.3949,0.94974,,,,
1.395,0.94975,,,,
1.3951,0.94975,,,,
1.3952,0.94976,,,,
1.3953,0.94976,,,,
1.3954,0.94977,,,,
1.3955,0.94977,,,,
1.3956,0.94978,,,,
1.3957,0.94978,,,,
1.3958,0.94979,,,,
1.3959,0.94979,,,,
1.396,0.9498,,,,
1.3961,0.9498,,,,
1.3962,0.94981,,,,
1.3963,0.94981,,,,
1.3964,0.94982,,,,
1.3965,0.94983,,,,
1.3966,0.94983,,,,
1.3967,0.94984,,,,
1.3968,0.94984,,,,
1.3969,0.94985,,,,
1.397,0.94985,,,,
1.3971,0.94986,,,,
1.3972,0.94986,,,,
1.3973,0.94987,,,,
1.3974,0.94987,,,,
1.3975,0.94988,,,,
1.3976,0.94988,,,,
1.3977,0.94989,,,,
1.3978,0.94989,,,,
1.3979,0.9499,,,,
1.398,0.9499,,,,
1.3981,0.94991,,,,
1.3982,0.94991,,,,
1.3983,0.94992,,,,
1.3984,0.94992,,,,
1.3985,0.94993,,,,
1.3986,0.94994,,,,
1.3987,0.94994,,,,
1.3988,0.94995,,,,
1.3989,0.94995,,,,
1.399,0.94996,,,,
1.3991,0.94996,,,,
1.3992,0.94997,,,,
1.3993,0.94997,,,,
1.3994,0.94998,,,,
1.3995,0.94998,,,,
1.3996,0.94999,,,,
1.3997,0.94999,,,,
1.3998,0.95,,,,
1.3999,0.95001,,,,
1.4,0.95001,,,,
1.4001,0.95002,,,,
1.4002,0.95002,,,,
1.4003,0.95003,,,,
1.4004,0.95003,,,,
1.4005,0.95004,,,,
1.4006,0.95004,,,,
1.4007,0.95005,,,,
1.4008,0.95006,,,,
1.4009,0.95006,,,,
1.401,0.95007,,,,
1.4011,0.95007,,,,
1.4012,0.95008,,,,
1.4013,0.95008,,,,
1.4014,0.95009,,,,
1.4015,0.9501,,,,
1.4016,0.9501,,,,
1.4017,0.95011,,,,
1.4018,0.95011,,,,
1.4019,0.95012,,,,
1.402,0.95012,,,,
1.4021,0.95013,,,,
1.4022,0.95014,,,,
1.4023,0.95014,,,,
1.4024,0.95015,,,,
1.4025,0.95015,,,,
1.4026,0.95016,,,,
1.4027,0.95016,,,,
1.4028,0.95017,,,,
1.4029,0.95018,,,,
1.403,0.95018,,,,
1.4031,0.95019,,,,
1.4032,0.95019,,,,
1.4033,0.9502,,,,
1.4034,0.9502,,,,
1.4035,0.95021,,,,
1.4036,0.95022,,,,
1.4037,0.95022,,,,
1.4038,0.95023,,,,
1.4039,0.95023,,,,
1.404,0.95024,,,,
1.4041,0.95025,,,,
1.4042,0.95025,,,,
1.4043,0.95026,,,,
1.4044,0.95026,,,,
1.4045,0.95027,,,,
1.4046,0.95028,,,,
1.4047,0.95028,,,,
1.4048,0.95029,,,,
1.4049,0.95029,,,,
1.405,0.9503,,,,
1.4051,0.95031,,,,
1.4052,0.95031,,,,
1.4053,0.95032,,,,
1.4054,0.95032,,,,
1.4055,0.95033,,,,
1.4056,0.95034,,,,
1.4057,0.95034,,,,
1.4058,0.95035,,,,
1.4059,0.95035,,,,
1.406,0.95036,,,,
1.4061,0.95037,,,,
1.4062,0.95037,,,,
1.4063,0.95038,,,,
1.4064,0.95039,,,,
1.4065,0.95039,,,,
1.4066,0.9504,,,,
1.4067,0.9504,,,,
1.4068,0.95041,,,,
1.4069,0.95042,,,,
1.407,0.95042,,,,
1.4071,0.95043,,,,
1.4072,0.95043,,,,
1.4073,0.95044,,,,
1.4074,0.95045,,,,
1.4075,0.95045,,,,
1.4076,0.95046,,,,
1.4077,0.95047,,,,
1.4078,0.95047,,,,
1.4079,0.95048,,,,
1.408,0.95049,,,,
1.4081,0.95049,,,,
1.4082,0.9505,,,,
1.4083,0.9505,,,,
1.4084,0.95051,,,,
1.4085,0.95052,,,,
1.4086,0.95052,,,,
1.4087,0.95053,,,,
1.4088,0.95054,,,,
1.4089,0.95054,,,,
1.409,0.95055,,,,
1.4091,0.95056,,,,
1.4092,0.95056,,,,
1.4093,0.95057,,,,
1.4094,0.95058,,,,
1.4095,0.95058,,,,
1.4096,0.95059,,,,
1.4097,0.95059,,,,
1.4098,0.9506,,,,
1.4099,0.95061,,,,
1.41,0.95061,,,,
1.4101,0.95062,,,,
1.4102,0.95063,,,,
1.4103,0.95063,,,,
1.4104,0.95064,,,,
1.4105,0.95065,,,,
1.4106,0.95065,,,,
1.4107,0.95066,,,,
1.4108,0.95067,,,,
1.4109,0.95067,,,,
1.411,0.95068,,,,
1.4111,0.95069,,,,
1.4112,0.95069,,,,
1.4113,0.9507,,,,
1.4114,0.95071,,,,
1.4115,0.95071,,,,
1.4116,0.95072,,,,
1.4117,0.95073,,,,
1.4118,0.95073,,,,
1.4119,0.95074,,,,
1.412,0.95075,,,,
1.4121,0.95075,,,,
1.4122,0.95076,,,,
1.4123,0.95077,,,,
1.4124,0.95077,,,,
1.4125,0.95078,,,,
1.4126,0.95079,,,,
1.4127,0.95079,,,,
1.4128,0.9508,,,,
1.4129,0.95081,,,,
1.413,0.95081,,,,
1.4131,0.95082,,,,
1.4132,0.95083,,,,
1.4133,0.95084,,,,
1.4134,0.95084,,,,
1.4135,0.95085,,,,
1.4136,0.95086,,,,
1.4137,0.95086,,,,
1.4138,0.95087,,,,
1.4139,0.95088,,,,
1.414,0.95088,,,,
1.4141,0.95089,,,,
1.4142,0.9509,,,,
1.4143,0.9509,,,,
1.4144,0.95091,,,,
1.4145,0.95092,,,,
1.4146,0.95093,,,,
1.4147,0.95093,,,,
1.4148,0.95094,,,,
1.4149,0.95095,,,,
1.415,0.95095,,,,
1.4151,0.95096,,,,
1.4152,0.95097,,,,
1.4153,0.95098,,,,
1.4154,0.95098,,,,
1.4155,0.95099,,,,
1.4156,0.951,,,,
1.4157,0.951,,,,
1.4158,0.95101,,,,
1.4159,0.95102,,,,
1.416,0.95102,,,,
1.4161,0.95103,,,,
1.4162,0.95104,,,,
1.4163,0.95105,,,,
1.4164,0.95105,,,,
1.4165,0.95106,,,,
1.4166,0.95107,,,,
1.4167,0.95108,,,,
1.4168,0.95108,,,,
1.4169,0.95109,,,,
1.417,0.9511,,,,
1.4171,0.9511,,,,
1.4172,0.95111,,,,
1.4173,0.95112,,,,
1.4174,0.95113,,,,
1.4175,0.95113,,,,
1.4176,0.95114,,,,
1.4177,0.95115,,,,
1.4178,0.95116,,,,
1.4179,0.95116,,,,
1.418,0.95117,,,,
1.4181,0.95118,,,,
1.4182,0.95118,,,,
1.4183,0.95119,,,,
1.4184,0.9512,,,,
1.4185,0.95121,,,,
1.4186,0.95121,,,,
1.4187,0.95122,,,,
1.4188,0.95123,,,,
1.4189,0.95124,,,,
1.419,0.95124,,,,
1.4191,0.95125,,,,
1.4192,0.95126,,,,
1.4193,0.95127,,,,
1.4194,0.95127,,,,
1.4195,0.95128,,,,
1.4196,0.95129,,,,
1.4197,0.9513,,,,
1.4198,0.9513,,,,
1.4199,0.95131,,,,
1.42,0.95132,,,,
1.4201,0.95133,,,,
1.4202,0.95133,,,,
1.4203,0.95134,,,,
1.4204,0.95135,,,,
1.4205,0.95136,,,,
1.4206,0.95136,,,,
1.4207,0.95137,,,,
1.4208,0.95138,,,,
1.4209,0.95139,,,,
1.421,0.95139,,,,
1.4211,0.9514,,,,
1.4212,0.95141,,,,
1.4213,0.95142,,,,
1.4214,0.95142,,,,
1.4215,0.95143,,,,
1.4216,0.95144,,,,
1.4217,0.95145,,,,
1.4218,0.95146,,,,
1.4219,0.95146,,,,
1.422,0.95147,,,,
1.4221,0.95148,,,,
1.4222,0.95149,,,,
1.4223,0.95149,,,,
1.4224,0.9515,,,,
1.4225,0.95151,,,,
1.4226,0.95152,,,,
1.4227,0.95152,,,,
1.4228,0.95153,,,,
1.4229,0.95154,,,,
1.423,0.95155,,,,
1.4231,0.95156,,,,
1.4232,0.95156,,,,
1.4233,0.95157,,,,
1.4234,0.95158,,,,
1.4235,0.95159,,,,
1.4236,0.95159,,,,
1.4237,0.9516,,,,
1.4238,0.95161,,,,
1.4239,0.95162,,,,
1.424,0.95163,,,,
1.4241,0.95163,,,,
1.4242,0.95164,,,,
1.4243,0.95165,,,,
1.4244,0.95166,,,,
1.4245,0.95166,,,,
1.4246,0.95167,,,,
1.4247,0.95168,,,,
1.4248,0.95169,,,,
1.4249,0.9517,,,,
1.425,0.9517,,,,
1.4251,0.95171,,,,
1.4252,0.95172,,,,
1.4253,0.95173,,,,
1.4254,0.95174,,,,
1.4255,0.95174,,,,
1.4256,0.95175,,,,
1.4257,0.95176,,,,
1.4258,0.95177,,,,
1.4259,0.95177,,,,
1.426,0.95178,,,,
1.4261,0.95179,,,,
1.4262,0.9518,,,,
1.4263,0.95181,,,,
1.4264,0.95181,,,,
1.4265,0.95182,,,,
1.4266,0.95183,,,,
1.4267,0.95184,,,,
1.4268,0.95185,,,,
1.4269,0.95185,,,,
1.427,0.95186,,,,
1.4271,0.95187,,,,
1.4272,0.95188,,,,
1.4273,0.95189,,,,
1.4274,0.9519,,,,
1.4275,0.9519,,,,
1.4276,0.95191,,,,
1.4277,0.95192,,,,
1.4278,0.95193,,,,
1.4279,0.95194,,,,
1.428,0.95194,,,,
1.4281,0.95195,,,,
1.4282,0.95196,,,,
1.4283,0.95197,,,,
1.4284,0.95198,,,,
1.4285,0.95198,,,,
1.4286,0.95199,,,,
1.4287,0.952,,,,
1.4288,0.95201,,,,
1.4289,0.95202,,,,
1.429,0.95202,,,,
1.4291,0.95203,,,,
1.4292,0.95204,,,,
1.4293,0.95205,,,,
1.4294,0.95206,,,,
1.4295,0.95207,,,,
1.4296,0.95207,,,,
1.4297,0.95208,,,,
1.4298,0.95209,,,,
1.4299,0.9521,,,,
1.43,0.95211,,,,
1.4301,0.95212,,,,
1.4302,0.95212,,,,
1.4303,0.95213,,,,
1.4304,0.95214,,,,
1.4305,0.95215,,,,
1.4306,0.95216,,,,
1.4307,0.95217,,,,
1.4308,0.95217,,,,
1.4309,0.95218,,,,
1.431,0.95219,,,,
1.4311,0.9522,,,,
1.4312,0.95221,,,,
1.4313,0.95221,,,,
1.4314,0.95222,,,,
1.4315,0.95223,,,,
1.4316,0.95224,,,,
1.4317,0.95225,,,,
1.4318,0.95226,,,,
1.4319,0.95227,,,,
1.432,0.95227,,,,
1.4321,0.95228,,,,
1.4322,0.95229,,,,
1.4323,0.9523,,,,
1.4324,0.95231,,,,
1.4325,0.95232,,,,
1.4326,0.95232,,,,
1.4327,0.95233,,,,
1.4328,0.95234,,,,
1.4329,0.95235,,,,
1.433,0.95236,,,,
1.4331,0.95237,,,,
1.4332,0.95237,,,,
1.4333,0.95238,,,,
1.4334,0.95239,,,,
1.4335,0.9524,,,,
1.4336,0.95241,,,,
1.4337,0.95242,,,,
1.4338,0.95243,,,,
1.4339,0.95243,,,,
1.434,0.95244,,,,
1.4341,0.95245,,,,
1.4342,0.95246,,,,
1.4343,0.95247,,,,
1.4344,0.95248,,,,
1.4345,0.95249,,,,
1.4346,0.95249,,,,
1.4347,0.9525,,,,
1.4348,0.95251,,,,
1.4349,0.95252,,,,
1.435,0.95253,,,,
1.4351,0.95254,,,,
1.4352,0.95255,,,,
1.4353,0.95255,,,,
1.4354,0.95256,,,,
1.4355,0.95257,,,,
1.4356,0.95258,,,,
1.4357,0.95259,,,,
1.4358,0.9526,,,,
1.4359,0.95261,,,,
1.436,0.95261,,,,
1.4361,0.95262,,,,
1.4362,0.95263,,,,
1.4363,0.95264,,,,
1.4364,0.95265,,,,
1.4365,0.95266,,,,
1.4366,0.95267,,,,
1.4367,0.95268,,,,
1.4368,0.95268,,,,
1.4369,0.95269,,,,
1.437,0.9527,,,,
1.4371,0.95271,,,,
1.4372,0.95272,,,,
1.4373,0.95273,,,,
1.4374,0.95274,,,,
1.4375,0.95275,,,,
1.4376,0.95275,,,,
1.4377,0.95276,,,,
1.4378,0.95277,,,,
1.4379,0.95278,,,,
1.438,0.95279,,,,
1.4381,0.9528,,,,
1.4382,0.95281,,,,
1.4383,0.95282,,,,
1.4384,0.95282,,,,
1.4385,0.95283,,,,
1.4386,0.95284,,,,
1.4387,0.95285,,,,
1.4388,0.95286,,,,
1.4389,0.95287,,,,
1.439,0.95288,,,,
1.4391,0.95289,,,,
1.4392,0.95289,,,,
1.4393,0.9529,,,,
1.4394,0.95291,,,,
1.4395,0.95292,,,,
1.4396,0.95293,,,,
1.4397,0.95294,,,,
1.4398,0.95295,,,,
1.4399,0.95296,,,,
1.44,0.95297,,,,
1.4401,0.95297,,,,
1.4402,0.95298,,,,
1.4403,0.95299,,,,
1.4404,0.953,,,,
1.4405,0.95301,,,,
1.4406,0.95302,,,,
1.4407,0.95303,,,,
1.4408,0.95304,,,,
1.4409,0.95305,,,,
1.441,0.95306,,,,
1.4411,0.95306,,,,
1.4412,0.95307,,,,
1.4413,0.95308,,,,
1.4414,0.95309,,,,
1.4415,0.9531,,,,
1.4416,0.95311,,,,
1.4417,0.95312,,,,
1.4418,0.95313,,,,
1.4419,0.95314,,,,
1.442,0.95315,,,,
1.4421,0.95315,,,,
1.4422,0.95316,,,,
1.4423,0.95317,,,,
1.4424,0.95318,,,,
1.4425,0.95319,,,,
1.4426,0.9532,,,,
1.4427,0.95321,,,,
1.4428,0.95322,,,,
1.4429,0.95323,,,,
1.443,0.95324,,,,
1.4431,0.95325,,,,
1.4432,0.95325,,,,
1.4433,0.95326,,,,
1.4434,0.95327,,,,
1.4435,0.95328,,,,
1.4436,0.95329,,,,
1.4437,0.9533,,,,
1.4438,0.95331,,,,
1.4439,0.95332,,,,
1.444,0.95333,,,,
1.4441,0.95334,,,,
1.4442,0.95335,,,,
1.4443,0.95336,,,,
1.4444,0.95336,,,,
1.4445,0.95337,,,,
1.4446,0.95338,,,,
1.4447,0.95339,,,,
1.4448,0.9534,,,,
1.4449,0.95341,,,,
1.445,0.95342,,,,
1.4451,0.95343,,,,
1.4452,0.95344,,,,
1.4453,0.95345,,,,
1.4454,0.95346,,,,
1.4455,0.95347,,,,
1.4456,0.95348,,,,
1.4457,0.95348,,,,
1.4458,0.95349,,,,
1.4459,0.9535,,,,
1.446,0.95351,,,,
1.4461,0.95352,,,,
1.4462,0.95353,,,,
1.4463,0.95354,,,,
1.4464,0.95355,,,,
1.4465,0.95356,,,,
1.4466,0.95357,,,,
1.4467,0.95358,,,,
1.4468,0.95359,,,,
1.4469,0.9536,,,,
1.447,0.95361,,,,
1.4471,0.95362,,,,
1.4472,0.95362,,,,
1.4473,0.95363,,,,
1.4474,0.95364,,,,
1.4475,0.95365,,,,
1.4476,0.95366,,,,
1.4477,0.95367,,,,
1.4478,0.95368,,,,
1.4479,0.95369,,,,
1.448,0.9537,,,,
1.4481,0.95371,,,,
1.4482,0.95372,,,,
1.4483,0.95373,,,,
1.4484,0.95374,,,,
1.4485,0.95375,,,,
1.4486,0.95376,,,,
1.4487,0.95377,,,,
1.4488,0.95378,,,,
1.4489,0.95379,,,,
1.449,0.95379,,,,
1.4491,0.9538,,,,
1.4492,0.95381,,,,
1.4493,0.95382,,,,
1.4494,0.95383,,,,
1.4495,0.95384,,,,
1.4496,0.95385,,,,
1.4497,0.95386,,,,
1.4498,0.95387,,,,
1.4499,0.95388,,,,
1.45,0.95389,,,,
1.4501,0.9539,,,,
1.4502,0.95391,,,,
1.4503,0.95392,,,,
1.4504,0.95393,,,,
1.4505,0.95394,,,,
1.4506,0.95395,,,,
1.4507,0.95396,,,,
1.4508,0.95397,,,,
1.4509,0.95398,,,,
1.451,0.95399,,,,
1.4511,0.954,,,,
1.4512,0.954,,,,
1.4513,0.95401,,,,
1.4514,0.95402,,,,
1.4515,0.95403,,,,
1.4516,0.95404,,,,
1.4517,0.95405,,,,
1.4518,0.95406,,,,
1.4519,0.95407,,,,
1.452,0.95408,,,,
1.4521,0.95409,,,,
1.4522,0.9541,,,,
1.4523,0.95411,,,,
1.4524,0.95412,,,,
1.4525,0.95413,,,,
1.4526,0.95414,,,,
1.4527,0.95415,,,,
1.4528,0.95416,,,,
1.4529,0.95417,,,,
1.453,0.95418,,,,
1.4531,0.95419,,,,
1.4532,0.9542,,,,
1.4533,0.95421,,,,
1.4534,0.95422,,,,
1.4535,0.95423,,,,
1.4536,0.95424,,,,
1.4537,0.95425,,,,
1.4538,0.95426,,,,
1.4539,0.95427,,,,
1.454,0.95428,,,,
1.4541,0.95429,,,,
1.4542,0.9543,,,,
1.4543,0.95431,,,,
1.4544,0.95432,,,,
1.4545,0.95433,,,,
1.4546,0.95434,,,,
1.4547,0.95435,,,,
1.4548,0.95436,,,,
1.4549,0.95436,,,,
1.455,0.95437,,,,
1.4551,0.95438,,,,
1.4552,0.95439,,,,
1.4553,0.9544,,,,
1.4554,0.95441,,,,
1.4555,0.95442,,,,
1.4556,0.95443,,,,
1.4557,0.95444,,,,
1.4558,0.95445,,,,
1.4559,0.95446,,,,
1.456,0.95447,,,,
1.4561,0.95448,,,,
1.4562,0.95449,,,,
1.4563,0.9545,,,,
1.4564,0.95451,,,,
1.4565,0.95452,,,,
1.4566,0.95453,,,,
1.4567,0.95454,,,,
1.4568,0.95455,,,,
1.4569,0.95456,,,,
1.457,0.95457,,,,
1.4571,0.95458,,,,
1.4572,0.95459,,,,
1.4573,0.9546,,,,
1.4574,0.95461,,,,
1.4575,0.95462,,,,
1.4576,0.95463,,,,
1.4577,0.95464,,,,
1.4578,0.95465,,,,
1.4579,0.95466,,,,
1.458,0.95467,,,,
1.4581,0.95468,,,,
1.4582,0.95469,,,,
1.4583,0.9547,,,,
1.4584,0.95471,,,,
1.4585,0.95472,,,,
1.4586,0.95473,,,,
1.4587,0.95474,,,,
1.4588,0.95475,,,,
1.4589,0.95476,,,,
1.459,0.95477,,,,
1.4591,0.95478,,,,
1.4592,0.95479,,,,
1.4593,0.9548,,,,
1.4594,0.95481,,,,
1.4595,0.95482,,,,
1.4596,0.95483,,,,
1.4597,0.95484,,,,
1.4598,0.95485,,,,
1.4599,0.95486,,,,
1.46,0.95487,,,,
1.4601,0.95488,,,,
1.4602,0.95489,,,,
1.4603,0.95491,,,,
1.4604,0.95492,,,,
1.4605,0.95493,,,,
1.4606,0.95494,,,,
1.4607,0.95495,,,,
1.4608,0.95496,,,,
1.4609,0.95497,,,,
1.461,0.95498,,,,
1.4611,0.95499,,,,
1.4612,0.955,,,,
1.4613,0.95501,,,,
1.4614,0.95502,,,,
1.4615,0.95503,,,,
1.4616,0.95504,,,,
1.4617,0.95505,,,,
1.4618,0.95506,,,,
1.4619,0.95507,,,,
1.462,0.95508,,,,
1.4621,0.95509,,,,
1.4622,0.9551,,,,
1.4623,0.95511,,,,
1.4624,0.95512,,,,
1.4625,0.95513,,,,
1.4626,0.95514,,,,
1.4627,0.95515,,,,
1.4628,0.95516,,,,
1.4629,0.95517,,,,
1.463,0.95518,,,,
1.4631,0.95519,,,,
1.4632,0.9552,,,,
1.4633,0.95521,,,,
1.4634,0.95522,,,,
1.4635,0.95523,,,,
1.4636,0.95524,,,,
1.4637,0.95525,,,,
1.4638,0.95526,,,,
1.4639,0.95527,,,,
1.464,0.95529,,,,
1.4641,0.9553,,,,
1.4642,0.95531,,,,
1.4643,0.95532,,,,
1.4644,0.95533,,,,
1.4645,0.95534,,,,
1.4646,0.95535,,,,
1.4647,0.95536,,,,
1.4648,0.95537,,,,
1.4649,0.95538,,,,
1.465,0.95539,,,,
1.4651,0.9554,,,,
1.4652,0.95541,,,,
1.4653,0.95542,,,,
1.4654,0.95543,,,,
1.4655,0.95544,,,,
1.4656,0.95545,,,,
1.4657,0.95546,,,,
1.4658,0.95547,,,,
1.4659,0.95548,,,,
1.466,0.95549,,,,
1.4661,0.9555,,,,
1.4662,0.95552,,,,
1.4663,0.95553,,,,
1.4664,0.95554,,,,
1.4665,0.95555,,,,
1.4666,0.95556,,,,
1.4667,0.95557,,,,
1.4668,0.95558,,,,
1.4669,0.95559,,,,
1.467,0.9556,,,,
1.4671,0.95561,,,,
1.4672,0.95562,,,,
1.4673,0.95563,,,,
1.4674,0.95564,,,,
1.4675,0.95565,,,,
1.4676,0.95566,,,,
1.4677,0.95567,,,,
1.4678,0.95568,,,,
1.4679,0.9557,,,,
1.468,0.95571,,,,
1.4681,0.95572,,,,
1.4682,0.95573,,,,
1.4683,0.95574,,,,
1.4684,0.95575,,,,
1.4685,0.95576,,,,
1.4686,0.95577,,,,
1.4687,0.95578,,,,
1.4688,0.95579,,,,
1.4689,0.9558,,,,
1.469,0.95581,,,,
1.4691,0.95582,,,,
1.4692,0.95583,,,,
1.4693,0.95584,,,,
1.4694,0.95585,,,,
1.4695,0.95587,,,,
1.4696,0.95588,,,,
1.4697,0.95589,,,,
1.4698,0.9559,,,,
1.4699,0.95591,,,,
1.47,0.95592,,,,
1.4701,0.95593,,,,
1.4702,0.95594,,,,
1.4703,0.95595,,,,
1.4704,0.95596,,,,
1.4705,0.95597,,,,
1.4706,0.95598,,,,
1.4707,0.95599,,,,
1.4708,0.95601,,,,
1.4709,0.95602,,,,
1.471,0.95603,,,,
1.4711,0.95604,,,,
1.4712,0.95605,,,,
1.4713,0.95606,,,,
1.4714,0.95607,,,,
1.4715,0.95608,,,,
1.4716,0.95609,,,,
1.4717,0.9561,,,,
1.4718,0.95611,,,,
1.4719,0.95612,,,,
1.472,0.95614,,,,
1.4721,0.95615,,,,
1.4722,0.95616,,,,
1.4723,0.95617,,,,
1.4724,0.95618,,,,
1.4725,0.95619,,,,
1.4726,0.9562,,,,
1.4727,0.95621,,,,
1.4728,0.95622,,,,
1.4729,0.95623,,,,
1.473,0.95624,,,,
1.4731,0.95626,,,,
1.4732,0.95627,,,,
1.4733,0.95628,,,,
1.4734,0.95629,,,,
1.4735,0.9563,,,,
1.4736,0.95631,,,,
1.4737,0.95632,,,,
1.4738,0.95633,,,,
1.4739,0.95634,,,,
1.474,0.95635,,,,
1.4741,0.95637,,,,
1.4742,0.95638,,,,
1.4743,0.95639,,,,
1.4744,0.9564,,,,
1.4745,0.95641,,,,
1.4746,0.95642,,,,
1.4747,0.95643,,,,
1.4748,0.95644,,,,
1.4749,0.95645,,,,
1.475,0.95646,,,,
1.4751,0.95648,,,,
1.4752,0.95649,,,,
1.4753,0.9565,,,,
1.4754,0.95651,,,,
1.4755,0.95652,,,,
1.4756,0.95653,,,,
1.4757,0.95654,,,,
1.4758,0.95655,,,,
1.4759,0.95656,,,,
1.476,0.95658,,,,
1.4761,0.95659,,,,
1.4762,0.9566,,,,
1.4763,0.95661,,,,
1.4764,0.95662,,,,
1.4765,0.95663,,,,
1.4766,0.95664,,,,
1.4767,0.95665,,,,
1.4768,0.95666,,,,
1.4769,0.95668,,,,
1.477,0.95669,,,,
1.4771,0.9567,,,,
1.4772,0.95671,,,,
1.4773,0.95672,,,,
1.4774,0.95673,,,,
1.4775,0.95674,,,,
1.4776,0.95675,,,,
1.4777,0.95677,,,,
1.4778,0.95678,,,,
1.4779,0.95679,,,,
1.478,0.9568,,,,
1.4781,0.95681,,,,
1.4782,0.95682,,,,
1.4783,0.95683,,,,
1.4784,0.95684,,,,
1.4785,0.95686,,,,
1.4786,0.95687,,,,
1.4787,0.95688,,,,
1.4788,0.95689,,,,
1.4789,0.9569,,,,
1.479,0.95691,,,,
1.4791,0.95692,,,,
1.4792,0.95693,,,,
1.4793,0.95695,,,,
1.4794,0.95696,,,,
1.4795,0.95697,,,,
1.4796,0.95698,,,,
1.4797,0.95699,,,,
1.4798,0.957,,,,
1.4799,0.95701,,,,
1.48,0.95702,,,,
1.4801,0.95704,,,,
1.4802,0.95705,,,,
1.4803,0.95706,,,,
1.4804,0.95707,,,,
1.4805,0.95708,,,,
1.4806,0.95709,,,,
1.4807,0.9571,,,,
1.4808,0.95712,,,,
1.4809,0.95713,,,,
1.481,0.95714,,,,
1.4811,0.95715,,,,
1.4812,0.95716,,,,
1.4813,0.95717,,,,
1.4814,0.95718,,,,
1.4815,0.9572,,,,
1.4816,0.95721,,,,
1.4817,0.95722,,,,
1.4818,0.95723,,,,
1.4819,0.95724,,,,
1.482,0.95725,,,,
1.4821,0.95726,,,,
1.4822,0.95728,,,,
1.4823,0.95729,,,,
1.4824,0.9573,,,,
1.4825,0.95731,,,,
1.4826,0.95732,,,,
1.4827,0.95733,,,,
1.4828,0.95735,,,,
1.4829,0.95736,,,,
1.483,0.95737,,,,
1.4831,0.95738,,,,
1.4832,0.95739,,,,
1.4833,0.9574,,,,
1.4834,0.95742,,,,
1.4835,0.95743,,,,
1.4836,0.95744,,,,
1.4837,0.95745,,,,
1.4838,0.95746,,,,
1.4839,0.95747,,,,
1.484,0.95748,,,,
1.4841,0.9575,,,,
1.4842,0.95751,,,,
1.4843,0.95752,,,,
1.4844,0.95753,,,,
1.4845,0.95754,,,,
1.4846,0.95755,,,,
1.4847,0.95757,,,,
1.4848,0.95758,,,,
1.4849,0.95759,,,,
1.485,0.9576,,,,
1.4851,0.95761,,,,
1.4852,0.95762,,,,
1.4853,0.95764,,,,
1.4854,0.95765,,,,
1.4855,0.95766,,,,
1.4856,0.95767,,,,
1.4857,0.95768,,,,
1.4858,0.9577,,,,
1.4859,0.95771,,,,
1.486,0.95772,,,,
1.4861,0.95773,,,,
1.4862,0.95774,,,,
1.4863,0.95775,,,,
1.4864,0.95777,,,,
1.4865,0.95778,,,,
1.4866,0.95779,,,,
1.4867,0.9578,,,,
1.4868,0.95781,,,,
1.4869,0.95782,,,,
1.487,0.95784,,,,
1.4871,0.95785,,,,
1.4872,0.95786,,,,
1.4873,0.95787,,,,
1.4874,0.95788,,,,
1.4875,0.9579,,,,
1.4876,0.95791,,,,
1.4877,0.95792,,,,
1.4878,0.95793,,,,
1.4879,0.95794,,,,
1.488,0.95796,,,,
1.4881,0.95797,,,,
1.4882,0.95798,,,,
1.4883,0.95799,,,,
1.4884,0.958,,,,
1.4885,0.95801,,,,
1.4886,0.95803,,,,
1.4887,0.95804,,,,
1.4888,0.95805,,,,
1.4889,0.95806,,,,
1.489,0.95807,,,,
1.4891,0.95809,,,,
1.4892,0.9581,,,,
1.4893,0.95811,,,,
1.4894,0.95812,,,,
1.4895,0.95813,,,,
1.4896,0.95815,,,,
1.4897,0.95816,,,,
1.4898,0.95817,,,,
1.4899,0.95818,,,,
1.49,0.95819,,,,
1.4901,0.95821,,,,
1.4902,0.95822,,,,
1.4903,0.95823,,,,
1.4904,0.95824,,,,
1.4905,0.95825,,,,
1.4906,0.95827,,,,
1.4907,0.95828,,,,
1.4908,0.95829,,,,
1.4909,0.9583,,,,
1.491,0.95832,,,,
1.4911,0.95833,,,,
1.4912,0.95834,,,,
1.4913,0.95835,,,,
1.4914,0.95836,,,,
1.4915,0.95838,,,,
1.4916,0.95839,,,,
1.4917,0.9584,,,,
1.4918,0.95841,,,,
1.4919,0.95842,,,,
1.492,0.95844,,,,
1.4921,0.95845,,,,
1.4922,0.95846,,,,
1.4923,0.95847,,,,
1.4924,0.95849,,,,
1.4925,0.9585,,,,
1.4926,0.95851,,,,
1.4927,0.95852,,,,
1.4928,0.95853,,,,
1.4929,0.95855,,,,
1.493,0.95856,,,,
1.4931,0.95857,,,,
1.4932,0.95858,,,,
1.4933,0.9586,,,,
1.4934,0.95861,,,,
1.4935,0.95862,,,,
1.4936,0.95863,,,,
1.4937,0.95864,,,,
1.4938,0.95866,,,,
1.4939,0.95867,,,,
1.494,0.95868,,,,
1.4941,0.95869,,,,
1.4942,0.95871,,,,
1.4943,0.95872,,,,
1.4944,0.95873,,,,
1.4945,0.95874,,,,
1.4946,0.95876,,,,
1.4947,0.95877,,,,
1.4948,0.95878,,,,
1.4949,0.95879,,,,
1.495,0.95881,,,,
1.4951,0.95882,,,,
1.4952,0.95883,,,,
1.4953,0.95884,,,,
1.4954,0.95885,,,,
1.4955,0.95887,,,,
1.4956,0.95888,,,,
1.4957,0.95889,,,,
1.4958,0.9589,,,,
1.4959,0.95892,,,,
1.496,0.95893,,,,
1.4961,0.95894,,,,
1.4962,0.95895,,,,
1.4963,0.95897,,,,
1.4964,0.95898,,,,
1.4965,0.95899,,,,
1.4966,0.959,,,,
1.4967,0.95902,,,,
1.4968,0.95903,,,,
1.4969,0.95904,,,,
1.497,0.95905,,,,
1.4971,0.95907,,,,
1.4972,0.95908,,,,
1.4973,0.95909,,,,
1.4974,0.9591,,,,
1.4975,0.95912,,,,
1.4976,0.95913,,,,
1.4977,0.95914,,,,
1.4978,0.95915,,,,
1.4979,0.95917,,,,
1.498,0.95918,,,,
1.4981,0.95919,,,,
1.4982,0.95921,,,,
1.4983,0.95922,,,,
1.4984,0.95923,,,,
1.4985,0.95924,,,,
1.4986,0.95926,,,,
1.4987,0.95927,,,,
1.4988,0.95928,,,,
1.4989,0.95929,,,,
1.499,0.95931,,,,
1.4991,0.95932,,,,
1.4992,0.95933,,,,
1.4993,0.95934,,,,
1.4994,0.95936,,,,
1.4995,0.95937,,,,
1.4996,0.95938,,,,
1.4997,0.9594,,,,
1.4998,0.95941,,,,
1.4999,0.95942,,,,
1.5,0.95943,,,,
1.5001,0.95945,,,,
1.5002,0.95946,,,,
1.5003,0.95947,,,,
1.5004,0.95949,,,,
1.5005,0.9595,,,,
1.5006,0.95951,,,,
1.5007,0.95952,,,,
1.5008,0.95954,,,,
1.5009,0.95955,,,,
1.501,0.95956,,,,
1.5011,0.95957,,,,
1.5012,0.95959,,,,
1.5013,0.9596,,,,
1.5014,0.95961,,,,
1.5015,0.95963,,,,
1.5016,0.95964,,,,
1.5017,0.95965,,,,
1.5018,0.95967,,,,
1.5019,0.95968,,,,
1.502,0.95969,,,,
1.5021,0.9597,,,,
1.5022,0.95972,,,,
1.5023,0.95973,,,,
1.5024,0.95974,,,,
1.5025,0.95976,,,,
1.5026,0.95977,,,,
1.5027,0.95978,,,,
1.5028,0.95979,,,,
1.5029,0.95981,,,,
1.503,0.95982,,,,
1.5031,0.95983,,,,
1.5032,0.95985,,,,
1.5033,0.95986,,,,
1.5034,0.95987,,,,
1.5035,0.95989,,,,
1.5036,0.9599,,,,
1.5037,0.95991,,,,
1.5038,0.95992,,,,
1.5039,0.95994,,,,
1.504,0.95995,,,,
1.5041,0.95996,,,,
1.5042,0.95998,,,,
1.5043,0.95999,,,,
1.5044,0.96,,,,
1.5045,0.96002,,,,
1.5046,0.96003,,,,
1.5047,0.96004,,,,
1.5048,0.96006,,,,
1.5049,0.96007,,,,
1.505,0.96008,,,,
1.5051,0.9601,,,,
1.5052,0.96011,,,,
1.5053,0.96012,,,,
1.5054,0.96014,,,,
1.5055,0.96015,,,,
1.5056,0.96016,,,,
1.5057,0.96017,,,,
1.5058,0.96019,,,,
1.5059,0.9602,,,,
1.506,0.96021,,,,
1.5061,0.96023,,,,
1.5062,0.96024,,,,
1.5063,0.96025,,,,
1.5064,0.96027,,,,
1.5065,0.96028,,,,
1.5066,0.96029,,,,
1.5067,0.96031,,,,
1.5068,0.96032,,,,
1.5069,0.96033,,,,
1.507,0.96035,,,,
1.5071,0.96036,,,,
1.5072,0.96037,,,,
1.5073,0.96039,,,,
1.5074,0.9604,,,,
1.5075,0.96041,,,,
1.5076,0.96043,,,,
1.5077,0.96044,,,,
1.5078,0.96045,,,,
1.5079,0.96047,,,,
1.508,0.96048,,,,
1.5081,0.96049,,,,
1.5082,0.9605,,,,
1.5083,0.96052,,,,
1.5084,0.96053,,,,
1.5085,0.96054,,,,
1.5086,0.96056,,,,
1.5087,0.96057,,,,
1.5088,0.96058,,,,
1.5089,0.9606,,,,
1.509,0.96061,,,,
1.5091,0.96062,,,,
1.5092,0.96064,,,,
1.5093,0.96065,,,,
1.5094,0.96066,,,,
1.5095,0.96068,,,,
1.5096,0.96069,,,,
1.5097,0.9607,,,,
1.5098,0.96072,,,,
1.5099,0.96073,,,,
1.51,0.96074,,,,
1.5101,0.96076,,,,
1.5102,0.96077,,,,
1.5103,0.96078,,,,
1.5104,0.9608,,,,
1.5105,0.96081,,,,
1.5106,0.96082,,,,
1.5107,0.96084,,,,
1.5108,0.96085,,,,
1.5109,0.96086,,,,
1.511,0.96088,,,,
1.5111,0.96089,,,,
1.5112,0.9609,,,,
1.5113,0.96092,,,,
1.5114,0.96093,,,,
1.5115,0.96094,,,,
1.5116,0.96096,,,,
1.5117,0.96097,,,,
1.5118,0.96098,,,,
1.5119,0.96099,,,,
1.512,0.96101,,,,
1.5121,0.96102,,,,
1.5122,0.96103,,,,
1.5123,0.96105,,,,
1.5124,0.96106,,,,
1.5125,0.96107,,,,
1.5126,0.96109,,,,
1.5127,0.9611,,,,
1.5128,0.96111,,,,
1.5129,0.96113,,,,
1.513,0.96114,,,,
1.5131,0.96115,,,,
1.5132,0.96117,,,,
1.5133,0.96118,,,,
1.5134,0.96119,,,,
1.5135,0.96121,,,,
1.5136,0.96122,,,,
1.5137,0.96123,,,,
1.5138,0.96125,,,,
1.5139,0.96126,,,,
1.514,0.96127,,,,
1.5141,0.96129,,,,
1.5142,0.9613,,,,
1.5143,0.96131,,,,
1.5144,0.96133,,,,
1.5145,0.96134,,,,
1.5146,0.96135,,,,
1.5147,0.96137,,,,
1.5148,0.96138,,,,
1.5149,0.96139,,,,
1.515,0.96141,,,,
1.5151,0.96142,,,,
1.5152,0.96143,,,,
1.5153,0.96145,,,,
1.5154,0.96146,,,,
1.5155,0.96147,,,,
1.5156,0.96149,,,,
1.5157,0.9615,,,,
1.5158,0.96151,,,,
1.5159,0.96153,,,,
1.516,0.96154,,,,
1.5161,0.96155,,,,
1.5162,0.96157,,,,
1.5163,0.96158,,,,
1.5164,0.96159,,,,
1.5165,0.96161,,,,
1.5166,0.96162,,,,
1.5167,0.96163,,,,
1.5168,0.96165,,,,
1.5169,0.96166,,,,
1.517,0.96167,,,,
1.5171,0.96169,,,,
1.5172,0.9617,,,,
1.5173,0.96171,,,,
1.5174,0.96173,,,,
1.5175,0.96174,,,,
1.5176,0.96175,,,,
1.5177,0.96177,,,,
1.5178,0.96178,,,,
1.5179,0.96179,,,,
1.518,0.96181,,,,
1.5181,0.96182,,,,
1.5182,0.96183,,,,
1.5183,0.96185,,,,
1.5184,0.96186,,,,
1.5185,0.96187,,,,
1.5186,0.96189,,,,
1.5187,0.9619,,,,
1.5188,0.96191,,,,
1.5189,0.96193,,,,
1.519,0.96194,,,,
1.5191,0.96195,,,,
1.5192,0.96197,,,,
1.5193,0.96198,,,,
1.5194,0.96199,,,,
1.5195,0.96201,,,,
1.5196,0.96202,,,,
1.5197,0.96203,,,,
1.5198,0.96205,,,,
1.5199,0.96206,,,,
1.52,0.96207,,,,
1.5201,0.96209,,,,
1.5202,0.9621,,,,
1.5203,0.96211,,,,
1.5204,0.96213,,,,
1.5205,0.96214,,,,
1.5206,0.96216,,,,
1.5207,0.96217,,,,
1.5208,0.96218,,,,
1.5209,0.9622,,,,
1.521,0.96221,,,,
1.5211,0.96222,,,,
1.5212,0.96224,,,,
1.5213,0.96225,,,,
1.5214,0.96226,,,,
1.5215,0.96228,,,,
1.5216,0.96229,,,,
1.5217,0.9623,,,,
1.5218,0.96232,,,,
1.5219,0.96233,,,,
1.522,0.96234,,,,
1.5221,0.96236,,,,
1.5222,0.96237,,,,
1.5223,0.96238,,,,
1.5224,0.9624,,,,
1.5225,0.96241,,,,
1.5226,0.96242,,,,
1.5227,0.96244,,,,
1.5228,0.96245,,,,
1.5229,0.96246,,,,
1.523,0.96248,,,,
1.5231,0.96249,,,,
1.5232,0.9625,,,,
1.5233,0.96252,,,,
1.5234,0.96253,,,,
1.5235,0.96254,,,,
1.5236,0.96256,,,,
1.5237,0.96257,,,,
1.5238,0.96259,,,,
1.5239,0.9626,,,,
1.524,0.96261,,,,
1.5241,0.96263,,,,
1.5242,0.96264,,,,
1.5243,0.96265,,,,
1.5244,0.96267,,,,
1.5245,0.96268,,,,
1.5246,0.96269,,,,
1.5247,0.96271,,,,
1.5248,0.96272,,,,
1.5249,0.96273,,,,
1.525,0.96275,,,,
1.5251,0.96276,,,,
1.5252,0.96277,,,,
1.5253,0.96279,,,,
1.5254,0.9628,,,,
1.5255,0.96281,,,,
1.5256,0.96283,,,,
1.5257,0.96284,,,,
1.5258,0.96286,,,,
1.5259,0.96287,,,,
1.526,0.96288,,,,
1.5261,0.9629,,,,
1.5262,0.96291,,,,
1.5263,0.96292,,,,
1.5264,0.96294,,,,
1.5265,0.96295,,,,
1.5266,0.96296,,,,
1.5267,0.96298,,,,
1.5268,0.96299,,,,
1.5269,0.963,,,,
1.527,0.96302,,,,
1.5271,0.96303,,,,
1.5272,0.96304,,,,
1.5273,0.96306,,,,
1.5274,0.96307,,,,
1.5275,0.96309,,,,
1.5276,0.9631,,,,
1.5277,0.96311,,,,
1.5278,0.96313,,,,
1.5279,0.96314,,,,
1.528,0.96315,,,,
1.5281,0.96317,,,,
1.5282,0.96318,,,,
1.5283,0.96319,,,,
1.5284,0.96321,,,,
1.5285,0.96322,,,,
1.5286,0.96323,,,,
1.5287,0.96325,,,,
1.5288,0.96326,,,,
1.5289,0.96328,,,,
1.529,0.96329,,,,
1.5291,0.9633,,,,
1.5292,0.96332,,,,
1.5293,0.96333,,,,
1.5294,0.96334,,,,
1.5295,0.96336,,,,
1.5296,0.96337,,,,
1.5297,0.96338,,,,
1.5298,0.9634,,,,
1.5299,0.96341,,,,
1.53,0.96343,,,,
1.5301,0.96344,,,,
1.5302,0.96345,,,,
1.5303,0.96347,,,,
1.5304,0.96348,,,,
1.5305,0.96349,,,,
1.5306,0.96351,,,,
1.5307,0.96352,,,,
1.5308,0.96353,,,,
1.5309,0.96355,,,,
1.531,0.96356,,,,
1.5311,0.96358,,,,
1.5312,0.96359,,,,
1.5313,0.9636,,,,
1.5314,0.96362,,,,
1.5315,0.96363,,,,
1.5316,0.96364,,,,
1.5317,0.96366,,,,
1.5318,0.96367,,,,
1.5319,0.96368,,,,
1.532,0.9637,,,,
1.5321,0.96371,,,,
1.5322,0.96373,,,,
1.5323,0.96374,,,,
1.5324,0.96375,,,,
1.5325,0.96377,,,,
1.5326,0.96378,,,,
1.5327,0.96379,,,,
1.5328,0.96381,,,,
1.5329,0.96382,,,,
1.533,0.96383,,,,
1.5331,0.96385,,,,
1.5332,0.96386,,,,
1.5333,0.96388,,,,
1.5334,0.96389,,,,
1.5335,0.9639,,,,
1.5336,0.96392,,,,
1.5337,0.96393,,,,
1.5338,0.96394,,,,
1.5339,0.96396,,,,
1.534,0.96397,,,,
1.5341,0.96399,,,,
1.5342,0.964,,,,
1.5343,0.96401,,,,
1.5344,0.96403,,,,
1.5345,0.96404,,,,
1.5346,0.96405,,,,
1.5347,0.96407,,,,
1.5348,0.96408,,,,
1.5349,0.9641,,,,
1.535,0.96411,,,,
1.5351,0.96412,,,,
1.5352,0.96414,,,,
1.5353,0.96415,,,,
1.5354,0.96416,,,,
1.5355,0.96418,,,,
1.5356,0.96419,,,,
1.5357,0.96421,,,,
1.5358,0.96422,,,,
1.5359,0.96423,,,,
1.536,0.96425,,,,
1.5361,0.96426,,,,
1.5362,0.96427,,,,
1.5363,0.96429,,,,
1.5364,0.9643,,,,
1.5365,0.96432,,,,
1.5366,0.96433,,,,
1.5367,0.96434,,,,
1.5368,0.96436,,,,
1.5369,0.96437,,,,
1.537,0.96439,,,,
1.5371,0.9644,,,,
1.5372,0.96441,,,,
1.5373,0.96443,,,,
1.5374,0.96444,,,,
1.5375,0.96445,,,,
1.5376,0.96447,,,,
1.5377,0.96448,,,,
1.5378,0.9645,,,,
1.5379,0.96451,,,,
1.538,0.96452,,,,
1.5381,0.96454,,,,
1.5382,0.96455,,,,
1.5383,0.96457,,,,
1.5384,0.96458,,,,
1.5385,0.96459,,,,
1.5386,0.96461,,,,
1.5387,0.96462,,,,
1.5388,0.96463,,,,
1.5389,0.96465,,,,
1.539,0.96466,,,,
1.5391,0.96468,,,,
1.5392,0.96469,,,,
1.5393,0.9647,,,,
1.5394,0.96472,,,,
1.5395,0.96473,,,,
1.5396,0.96475,,,,
1.5397,0.96476,,,,
1.5398,0.96477,,,,
1.5399,0.96479,,,,
1.54,0.9648,,,,
1.5401,0.96482,,,,
1.5402,0.96483,,,,
1.5403,0.96484,,,,
1.5404,0.96486,,,,
1.5405,0.96487,,,,
1.5406,0.96489,,,,
1.5407,0.9649,,,,
1.5408,0.96491,,,,
1.5409,0.96493,,,,
1.541,0.96494,,,,
1.5411,0.96495,,,,
1.5412,0.96497,,,,
1.5413,0.96498,,,,
1.5414,0.965,,,,
1.5415,0.96501,,,,
1.5416,0.96502,,,,
1.5417,0.96504,,,,
1.5418,0.96505,,,,
1.5419,0.96507,,,,
1.542,0.96508,,,,
1.5421,0.96509,,,,
1.5422,0.96511,,,,
1.5423,0.96512,,,,
1.5424,0.96514,,,,
1.5425,0.96515,,,,
1.5426,0.96516,,,,
1.5427,0.96518,,,,
1.5428,0.96519,,,,
1.5429,0.96521,,,,
1.543,0.96522,,,,
1.5431,0.96523,,,,
1.5432,0.96525,,,,
1.5433,0.96526,,,,
1.5434,0.96528,,,,
1.5435,0.96529,,,,
1.5436,0.96531,,,,
1.5437,0.96532,,,,
1.5438,0.96533,,,,
1.5439,0.96535,,,,
1.544,0.96536,,,,
1.5441,0.96538,,,,
1.5442,0.96539,,,,
1.5443,0.9654,,,,
1.5444,0.96542,,,,
1.5445,0.96543,,,,
1.5446,0.96545,,,,
1.5447,0.96546,,,,
1.5448,0.96547,,,,
1.5449,0.96549,,,,
1.545,0.9655,,,,
1.5451,0.96552,,,,
1.5452,0.96553,,,,
1.5453,0.96554,,,,
1.5454,0.96556,,,,
1.5455,0.96557,,,,
1.5456,0.96559,,,,
1.5457,0.9656,,,,
1.5458,0.96562,,,,
1.5459,0.96563,,,,
1.546,0.96564,,,,
1.5461,0.96566,,,,
1.5462,0.96567,,,,
1.5463,0.96569,,,,
1.5464,0.9657,,,,
1.5465,0.96571,,,,
1.5466,0.96573,,,,
1.5467,0.96574,,,,
1.5468,0.96576,,,,
1.5469,0.96577,,,,
1.547,0.96579,,,,
1.5471,0.9658,,,,
1.5472,0.96581,,,,
1.5473,0.96583,,,,
1.5474,0.96584,,,,
1.5475,0.96586,,,,
1.5476,0.96587,,,,
1.5477,0.96588,,,,
1.5478,0.9659,,,,
1.5479,0.96591,,,,
1.548,0.96593,,,,
1.5481,0.96594,,,,
1.5482,0.96596,,,,
1.5483,0.96597,,,,
1.5484,0.96598,,,,
1.5485,0.966,,,,
1.5486,0.96601,,,,
1.5487,0.96603,,,,
1.5488,0.96604,,,,
1.5489,0.96606,,,,
1.549,0.96607,,,,
1.5491,0.96608,,,,
1.5492,0.9661,,,,
1.5493,0.96611,,,,
1.5494,0.96613,,,,
1.5495,0.96614,,,,
1.5496,0.96616,,,,
1.5497,0.96617,,,,
1.5498,0.96618,,,,
1.5499,0.9662,,,,
1.55,0.96621,,,,
1.5501,0.96623,,,,
1.5502,0.96624,,,,
1.5503,0.96626,,,,
1.5504,0.96627,,,,
1.5505,0.96628,,,,
1.5506,0.9663,,,,
1.5507,0.96631,,,,
1.5508,0.96633,,,,
1.5509,0.96634,,,,
1.551,0.96636,,,,
1.5511,0.96637,,,,
1.5512,0.96639,,,,
1.5513,0.9664,,,,
1.5514,0.96641,,,,
1.5515,0.96643,,,,
1.5516,0.96644,,,,
1.5517,0.96646,,,,
1.5518,0.96647,,,,
1.5519,0.96649,,,,
1.552,0.9665,,,,
1.5521,0.96651,,,,
1.5522,0.96653,,,,
1.5523,0.96654,,,,
1.5524,0.96656,,,,
1.5525,0.96657,,,,
1.5526,0.96659,,,,
1.5527,0.9666,,,,
1.5528,0.96662,,,,
1.5529,0.96663,,,,
1.553,0.96664,,,,
1.5531,0.96666,,,,
1.5532,0.96667,,,,
1.5533,0.96669,,,,
1.5534,0.9667,,,,
1.5535,0.96672,,,,
1.5536,0.96673,,,,
1.5537,0.96675,,,,
1.5538,0.96676,,,,
1.5539,0.96678,,,,
1.554,0.96679,,,,
1.5541,0.9668,,,,
1.5542,0.96682,,,,
1.5543,0.96683,,,,
1.5544,0.96685,,,,
1.5545,0.96686,,,,
1.5546,0.96688,,,,
1.5547,0.96689,,,,
1.5548,0.96691,,,,
1.5549,0.96692,,,,
1.555,0.96693,,,,
1.5551,0.96695,,,,
1.5552,0.96696,,,,
1.5553,0.96698,,,,
1.5554,0.96699,,,,
1.5555,0.96701,,,,
1.5556,0.96702,,,,
1.5557,0.96704,,,,
1.5558,0.96705,,,,
1.5559,0.96707,,,,
1.556,0.96708,,,,
1.5561,0.9671,,,,
1.5562,0.96711,,,,
1.5563,0.96712,,,,
1.5564,0.96714,,,,
1.5565,0.96715,,,,
1.5566,0.96717,,,,
1.5567,0.96718,,,,
1.5568,0.9672,,,,
1.5569,0.96721,,,,
1.557,0.96723,,,,
1.5571,0.96724,,,,
1.5572,0.96726,,,,
1.5573,0.96727,,,,
1.5574,0.96729,,,,
1.5575,0.9673,,,,
1.5576,0.96732,,,,
1.5577,0.96733,,,,
1.5578,0.96734,,,,
1.5579,0.96736,,,,
1.558,0.96737,,,,
1.5581,0.96739,,,,
1.5582,0.9674,,,,
1.5583,0.96742,,,,
1.5584,0.96743,,,,
1.5585,0.96745,,,,
1.5586,0.96746,,,,
1.5587,0.96748,,,,
1.5588,0.96749,,,,
1.5589,0.96751,,,,
1.559,0.96752,,,,
1.5591,0.96754,,,,
1.5592,0.96755,,,,
1.5593,0.96757,,,,
1.5594,0.96758,,,,
1.5595,0.9676,,,,
1.5596,0.96761,,,,
1.5597,0.96763,,,,
1.5598,0.96764,,,,
1.5599,0.96765,,,,
1.56,0.96767,,,,
1.5601,0.96768,,,,
1.5602,0.9677,,,,
1.5603,0.96771,,,,
1.5604,0.96773,,,,
1.5605,0.96774,,,,
1.5606,0.96776,,,,
1.5607,0.96777,,,,
1.5608,0.96779,,,,
1.5609,0.9678,,,,
1.561,0.96782,,,,
1.5611,0.96783,,,,
1.5612,0.96785,,,,
1.5613,0.96786,,,,
1.5614,0.96788,,,,
1.5615,0.96789,,,,
1.5616,0.96791,,,,
1.5617,0.96792,,,,
1.5618,0.96794,,,,
1.5619,0.96795,,,,
1.562,0.96797,,,,
1.5621,0.96798,,,,
1.5622,0.968,,,,
1.5623,0.96801,,,,
1.5624,0.96803,,,,
1.5625,0.96804,,,,
1.5626,0.96806,,,,
1.5627,0.96807,,,,
1.5628,0.96809,,,,
1.5629,0.9681,,,,
1.563,0.96812,,,,
1.5631,0.96813,,,,
1.5632,0.96815,,,,
1.5633,0.96816,,,,
1.5634,0.96818,,,,
1.5635,0.96819,,,,
1.5636,0.96821,,,,
1.5637,0.96822,,,,
1.5638,0.96824,,,,
1.5639,0.96825,,,,
1.564,0.96827,,,,
1.5641,0.96828,,,,
1.5642,0.9683,,,,
1.5643,0.96831,,,,
1.5644,0.96833,,,,
1.5645,0.96834,,,,
1.5646,0.96836,,,,
1.5647,0.96837,,,,
1.5648,0.96839,,,,
1.5649,0.9684,,,,
1.565,0.96842,,,,
1.5651,0.96843,,,,
1.5652,0.96845,,,,
1.5653,0.96846,,,,
1.5654,0.96848,,,,
1.5655,0.96849,,,,
1.5656,0.96851,,,,
1.5657,0.96853,,,,
1.5658,0.96854,,,,
1.5659,0.96856,,,,
1.566,0.96857,,,,
1.5661,0.96859,,,,
1.5662,0.9686,,,,
1.5663,0.96862,,,,
1.5664,0.96863,,,,
1.5665,0.96865,,,,
1.5666,0.96866,,,,
1.5667,0.96868,,,,
1.5668,0.96869,,,,
1.5669,0.96871,,,,
1.567,0.96872,,,,
1.5671,0.96874,,,,
1.5672,0.96875,,,,
1.5673,0.96877,,,,
1.5674,0.96878,,,,
1.5675,0.9688,,,,
1.5676,0.96881,,,,
1.5677,0.96883,,,,
1.5678,0.96885,,,,
1.5679,0.96886,,,,
1.568,0.96888,,,,
1.5681,0.96889,,,,
1.5682,0.96891,,,,
1.5683,0.96892,,,,
1.5684,0.96894,,,,
1.5685,0.96895,,,,
1.5686,0.96897,,,,
1.5687,0.96898,,,,
1.5688,0.969,,,,
1.5689,0.96901,,,,
1.569,0.96903,,,,
1.5691,0.96905,,,,
1.5692,0.96906,,,,
1.5693,0.96908,,,,
1.5694,0.96909,,,,
1.5695,0.96911,,,,
1.5696,0.96912,,,,
1.5697,0.96914,,,,
1.5698,0.96915,,,,
1.5699,0.96917,,,,
1.57,0.96918,,,,
1.5701,0.9692,,,,
1.5702,0.96921,,,,
1.5703,0.96923,,,,
1.5704,0.96925,,,,
1.5705,0.96926,,,,
1.5706,0.96928,,,,
1.5707,0.96929,,,,
1.5708,0.96931,,,,
1.5709,0.96932,,,,
1.571,0.96934,,,,
1.5711,0.96935,,,,
1.5712,0.96937,,,,
1.5713,0.96938,,,,
1.5714,0.9694,,,,
1.5715,0.96941,,,,
1.5716,0.96943,,,,
1.5717,0.96945,,,,
1.5718,0.96946,,,,
1.5719,0.96948,,,,
1.572,0.96949,,,,
1.5721,0.96951,,,,
1.5722,0.96952,,,,
1.5723,0.96954,,,,
1.5724,0.96955,,,,
1.5725,0.96957,,,,
1.5726,0.96958,,,,
1.5727,0.9696,,,,
1.5728,0.96961,,,,
1.5729,0.96963,,,,
1.573,0.96964,,,,
1.5731,0.96966,,,,
1.5732,0.96967,,,,
1.5733,0.96969,,,,
1.5734,0.96971,,,,
1.5735,0.96972,,,,
1.5736,0.96974,,,,
1.5737,0.96975,,,,
1.5738,0.96977,,,,
1.5739,0.96978,,,,
1.574,0.9698,,,,
1.5741,0.96981,,,,
1.5742,0.96983,,,,
1.5743,0.96984,,,,
1.5744,0.96986,,,,
1.5745,0.96987,,,,
1.5746,0.96989,,,,
1.5747,0.9699,,,,
1.5748,0.96992,,,,
1.5749,0.96993,,,,
1.575,0.96995,,,,
1.5751,0.96996,,,,
1.5752,0.96998,,,,
1.5753,0.97,,,,
1.5754,0.97001,,,,
1.5755,0.97003,,,,
1.5756,0.97004,,,,
1.5757,0.97006,,,,
1.5758,0.97007,,,,
1.5759,0.97009,,,,
1.576,0.9701,,,,
1.5761,0.97012,,,,
1.5762,0.97013,,,,
1.5763,0.97015,,,,
1.5764,0.97016,,,,
1.5765,0.97018,,,,
1.5766,0.97019,,,,
1.5767,0.97021,,,,
1.5768,0.97022,,,,
1.5769,0.97024,,,,
1.577,0.97025,,,,
1.5771,0.97027,,,,
1.5772,0.97028,,,,
1.5773,0.9703,,,,
1.5774,0.97031,,,,
1.5775,0.97033,,,,
1.5776,0.97035,,,,
1.5777,0.97036,,,,
1.5778,0.97038,,,,
1.5779,0.97039,,,,
1.578,0.97041,,,,
1.5781,0.97042,,,,
1.5782,0.97044,,,,
1.5783,0.97045,,,,
1.5784,0.97047,,,,
1.5785,0.97048,,,,
1.5786,0.9705,,,,
1.5787,0.97051,,,,
1.5788,0.97053,,,,
1.5789,0.97054,,,,
1.579,0.97056,,,,
1.5791,0.97057,,,,
1.5792,0.97059,,,,
1.5793,0.9706,,,,
1.5794,0.97062,,,,
1.5795,0.97063,,,,
1.5796,0.97065,,,,
1.5797,0.97066,,,,
1.5798,0.97068,,,,
1.5799,0.97069,,,,
1.58,0.97071,,,,
1.5801,0.97072,,,,
1.5802,0.97074,,,,
1.5803,0.97075,,,,
1.5804,0.97077,,,,
1.5805,0.97079,,,,
1.5806,0.9708,,,,
1.5807,0.97082,,,,
1.5808,0.97083,,,,
1.5809,0.97085,,,,
1.581,0.97086,,,,
1.5811,0.97088,,,,
1.5812,0.97089,,,,
1.5813,0.97091,,,,
1.5814,0.97092,,,,
1.5815,0.97094,,,,
1.5816,0.97095,,,,
1.5817,0.97097,,,,
1.5818,0.97098,,,,
1.5819,0.971,,,,
1.582,0.97101,,,,
1.5821,0.97103,,,,
1.5822,0.97104,,,,
1.5823,0.97106,,,,
1.5824,0.97107,,,,
1.5825,0.97109,,,,
1.5826,0.9711,,,,
1.5827,0.97112,,,,
1.5828,0.97113,,,,
1.5829,0.97115,,,,
1.583,0.97116,,,,
1.5831,0.97118,,,,
1.5832,0.97119,,,,
1.5833,0.97121,,,,
1.5834,0.97122,,,,
1.5835,0.97124,,,,
1.5836,0.97125,,,,
1.5837,0.97127,,,,
1.5838,0.97128,,,,
1.5839,0.9713,,,,
1.584,0.97131,,,,
1.5841,0.97133,,,,
1.5842,0.97134,,,,
1.5843,0.97136,,,,
1.5844,0.97137,,,,
1.5845,0.97139,,,,
1.5846,0.9714,,,,
1.5847,0.97142,,,,
1.5848,0.97143,,,,
1.5849,0.97145,,,,
1.585,0.97147,,,,
1.5851,0.97148,,,,
1.5852,0.9715,,,,
1.5853,0.97151,,,,
1.5854,0.97153,,,,
1.5855,0.97154,,,,
1.5856,0.97156,,,,
1.5857,0.97157,,,,
1.5858,0.97159,,,,
1.5859,0.9716,,,,
1.586,0.97162,,,,
1.5861,0.97163,,,,
1.5862,0.97165,,,,
1.5863,0.97166,,,,
1.5864,0.97168,,,,
1.5865,0.97169,,,,
1.5866,0.97171,,,,
1.5867,0.97172,,,,
1.5868,0.97174,,,,
1.5869,0.97175,,,,
1.587,0.97177,,,,
1.5871,0.97178,,,,
1.5872,0.9718,,,,
1.5873,0.97181,,,,
1.5874,0.97183,,,,
1.5875,0.97184,,,,
1.5876,0.97186,,,,
1.5877,0.97187,,,,
1.5878,0.97189,,,,
1.5879,0.9719,,,,
1.588,0.97192,,,,
1.5881,0.97193,,,,
1.5882,0.97195,,,,
1.5883,0.97196,,,,
1.5884,0.97198,,,,
1.5885,0.97199,,,,
1.5886,0.97201,,,,
1.5887,0.97202,,,,
1.5888,0.97204,,,,
1.5889,0.97205,,,,
1.589,0.97207,,,,
1.5891,0.97208,,,,
1.5892,0.9721,,,,
1.5893,0.97211,,,,
1.5894,0.97213,,,,
1.5895,0.97214,,,,
1.5896,0.97216,,,,
1.5897,0.97217,,,,
1.5898,0.97219,,,,
1.5899,0.9722,,,,
1.59,0.97222,,,,
1.5901,0.97223,,,,
1.5902,0.97225,,,,
1.5903,0.97226,,,,
1.5904,0.97228,,,,
1.5905,0.97229,,,,
1.5906,0.97231,,,,
1.5907,0.97232,,,,
1.5908,0.97234,,,,
1.5909,0.97235,,,,
1.591,0.97237,,,,
1.5911,0.97238,,,,
1.5912,0.9724,,,,
1.5913,0.97241,,,,
1.5914,0.97243,,,,
1.5915,0.97244,,,,
1.5916,0.97246,,,,
1.5917,0.97247,,,,
1.5918,0.97249,,,,
1.5919,0.9725,,,,
1.592,0.97252,,,,
1.5921,0.97253,,,,
1.5922,0.97255,,,,
1.5923,0.97256,,,,
1.5924,0.97258,,,,
1.5925,0.97259,,,,
1.5926,0.97261,,,,
1.5927,0.97262,,,,
1.5928,0.97264,,,,
1.5929,0.97265,,,,
1.593,0.97267,,,,
1.5931,0.97268,,,,
1.5932,0.9727,,,,
1.5933,0.97271,,,,
1.5934,0.97273,,,,
1.5935,0.97274,,,,
1.5936,0.97276,,,,
1.5937,0.97277,,,,
1.5938,0.97279,,,,
1.5939,0.9728,,,,
1.594,0.97282,,,,
1.5941,0.97283,,,,
1.5942,0.97285,,,,
1.5943,0.97286,,,,
1.5944,0.97288,,,,
1.5945,0.97289,,,,
1.5946,0.97291,,,,
1.5947,0.97292,,,,
1.5948,0.97294,,,,
1.5949,0.97295,,,,
1.595,0.97297,,,,
1.5951,0.97298,,,,
1.5952,0.973,,,,
1.5953,0.97301,,,,
1.5954,0.97303,,,,
1.5955,0.97304,,,,
1.5956,0.97306,,,,
1.5957,0.97307,,,,
1.5958,0.97309,,,,
1.5959,0.9731,,,,
1.596,0.97312,,,,
1.5961,0.97313,,,,
1.5962,0.97315,,,,
1.5963,0.97316,,,,
1.5964,0.97318,,,,
1.5965,0.97319,,,,
1.5966,0.97321,,,,
1.5967,0.97322,,,,
1.5968,0.97324,,,,
1.5969,0.97325,,,,
1.597,0.97327,,,,
1.5971,0.97328,,,,
1.5972,0.9733,,,,
1.5973,0.97331,,,,
1.5974,0.97333,,,,
1.5975,0.97334,,,,
1.5976,0.97336,,,,
1.5977,0.97337,,,,
1.5978,0.97339,,,,
1.5979,0.9734,,,,
1.598,0.97342,,,,
1.5981,0.97343,,,,
1.5982,0.97345,,,,
1.5983,0.97346,,,,
1.5984,0.97348,,,,
1.5985,0.97349,,,,
1.5986,0.97351,,,,
1.5987,0.97352,,,,
1.5988,0.97354,,,,
1.5989,0.97355,,,,
1.599,0.97357,,,,
1.5991,0.97358,,,,
1.5992,0.9736,,,,
1.5993,0.97361,,,,
1.5994,0.97363,,,,
1.5995,0.97364,,,,
1.5996,0.97366,,,,
1.5997,0.97367,,,,
1.5998,0.97369,,,,
1.5999,0.9737,,,,
1.6,0.97372,,,,
1.6001,0.97373,,,,
1.6002,0.97375,,,,
1.6003,0.97376,,,,
1.6004,0.97378,,,,
1.6005,0.97379,,,,
1.6006,0.97381,,,,
1.6007,0.97382,,,,
1.6008,0.97384,,,,
1.6009,0.97385,,,,
1.601,0.97387,,,,
1.6011,0.97388,,,,
1.6012,0.9739,,,,
1.6013,0.97391,,,,
1.6014,0.97393,,,,
1.6015,0.97394,,,,
1.6016,0.97396,,,,
1.6017,0.97397,,,,
1.6018,0.97399,,,,
1.6019,0.974,,,,
1.602,0.97402,,,,
1.6021,0.97403,,,,
1.6022,0.97405,,,,
1.6023,0.97406,,,,
1.6024,0.97408,,,,
1.6025,0.97409,,,,
1.6026,0.97411,,,,
1.6027,0.97412,,,,
1.6028,0.97414,,,,
1.6029,0.97415,,,,
1.603,0.97417,,,,
1.6031,0.97418,,,,
1.6032,0.9742,,,,
1.6033,0.97421,,,,
1.6034,0.97423,,,,
1.6035,0.97424,,,,
1.6036,0.97426,,,,
1.6037,0.97427,,,,
1.6038,0.97429,,,,
1.6039,0.9743,,,,
1.604,0.97432,,,,
1.6041,0.97433,,,,
1.6042,0.97435,,,,
1.6043,0.97436,,,,
1.6044,0.97438,,,,
1.6045,0.97439,,,,
1.6046,0.97441,,,,
1.6047,0.97442,,,,
1.6048,0.97444,,,,
1.6049,0.97446,,,,
1.605,0.97447,,,,
1.6051,0.97449,,,,
1.6052,0.9745,,,,
1.6053,0.97452,,,,
1.6054,0.97453,,,,
1.6055,0.97455,,,,
1.6056,0.97456,,,,
1.6057,0.97458,,,,
1.6058,0.97459,,,,
1.6059,0.97461,,,,
1.606,0.97462,,,,
1.6061,0.97464,,,,
1.6062,0.97465,,,,
1.6063,0.97467,,,,
1.6064,0.97468,,,,
1.6065,0.9747,,,,
1.6066,0.97471,,,,
1.6067,0.97473,,,,
1.6068,0.97474,,,,
1.6069,0.97476,,,,
1.607,0.97477,,,,
1.6071,0.97479,,,,
1.6072,0.9748,,,,
1.6073,0.97482,,,,
1.6074,0.97483,,,,
1.6075,0.97485,,,,
1.6076,0.97486,,,,
1.6077,0.97488,,,,
1.6078,0.97489,,,,
1.6079,0.97491,,,,
1.608,0.97492,,,,
1.6081,0.97494,,,,
1.6082,0.97495,,,,
1.6083,0.97497,,,,
1.6084,0.97498,,,,
1.6085,0.975,,,,
1.6086,0.97501,,,,
1.6087,0.97503,,,,
1.6088,0.97504,,,,
1.6089,0.97506,,,,
1.609,0.97507,,,,
1.6091,0.97509,,,,
1.6092,0.9751,,,,
1.6093,0.97512,,,,
1.6094,0.97513,,,,
1.6095,0.97515,,,,
1.6096,0.97516,,,,
1.6097,0.97518,,,,
1.6098,0.97519,,,,
1.6099,0.97521,,,,
1.61,0.97522,,,,
1.6101,0.97524,,,,
1.6102,0.97525,,,,
1.6103,0.97527,,,,
1.6104,0.97528,,,,
1.6105,0.9753,,,,
1.6106,0.97531,,,,
1.6107,0.97533,,,,
1.6108,0.97534,,,,
1.6109,0.97536,,,,
1.611,0.97537,,,,
1.6111,0.97539,,,,
1.6112,0.9754,,,,
1.6113,0.97542,,,,
1.6114,0.97543,,,,
1.6115,0.97545,,,,
1.6116,0.97546,,,,
1.6117,0.97548,,,,
1.6118,0.9755,,,,
1.6119,0.97551,,,,
1.612,0.97553,,,,
1.6121,0.97554,,,,
1.6122,0.97556,,,,
1.6123,0.97557,,,,
1.6124,0.97559,,,,
1.6125,0.9756,,,,
1.6126,0.97562,,,,
1.6127,0.97563,,,,
1.6128,0.97565,,,,
1.6129,0.97566,,,,
1.613,0.97568,,,,
1.6131,0.97569,,,,
1.6132,0.97571,,,,
1.6133,0.97572,,,,
1.6134,0.97574,,,,
1.6135,0.97575,,,,
1.6136,0.97577,,,,
1.6137,0.97578,,,,
1.6138,0.9758,,,,
1.6139,0.97581,,,,
1.614,0.97583,,,,
1.6141,0.97584,,,,
1.6142,0.97586,,,,
1.6143,0.97587,,,,
1.6144,0.97589,,,,
1.6145,0.9759,,,,
1.6146,0.97592,,,,
1.6147,0.97593,,,,
1.6148,0.97595,,,,
1.6149,0.97596,,,,
1.615,0.97598,,,,
1.6151,0.97599,,,,
1.6152,0.97601,,,,
1.6153,0.97603,,,,
1.6154,0.97604,,,,
1.6155,0.97606,,,,
1.6156,0.97607,,,,
1.6157,0.97609,,,,
1.6158,0.9761,,,,
1.6159,0.97612,,,,
1.616,0.97613,,,,
1.6161,0.97615,,,,
1.6162,0.97616,,,,
1.6163,0.97618,,,,
1.6164,0.97619,,,,
1.6165,0.97621,,,,
1.6166,0.97622,,,,
1.6167,0.97624,,,,
1.6168,0.97625,,,,
1.6169,0.97627,,,,
1.617,0.97628,,,,
1.6171,0.9763,,,,
1.6172,0.97631,,,,
1.6173,0.97633,,,,
1.6174,0.97634,,,,
1.6175,0.97636,,,,
1.6176,0.97637,,,,
1.6177,0.97639,,,,
1.6178,0.97641,,,,
1.6179,0.97642,,,,
1.618,0.97644,,,,
1.6181,0.97645,,,,
1.6182,0.97647,,,,
1.6183,0.97648,,,,
1.6184,0.9765,,,,
1.6185,0.97651,,,,
1.6186,0.97653,,,,
1.6187,0.97654,,,,
1.6188,0.97656,,,,
1.6189,0.97657,,,,
1.619,0.97659,,,,
1.6191,0.9766,,,,
1.6192,0.97662,,,,
1.6193,0.97663,,,,
1.6194,0.97665,,,,
1.6195,0.97666,,,,
1.6196,0.97668,,,,
1.6197,0.97669,,,,
1.6198,0.97671,,,,
1.6199,0.97673,,,,
1.62,0.97674,,,,
1.6201,0.97676,,,,
1.6202,0.97677,,,,
1.6203,0.97679,,,,
1.6204,0.9768,,,,
1.6205,0.97682,,,,
1.6206,0.97683,,,,
1.6207,0.97685,,,,
1.6208,0.97686,,,,
1.6209,0.97688,,,,
1.621,0.97689,,,,
1.6211,0.97691,,,,
1.6212,0.97692,,,,
1.6213,0.97694,,,,
1.6214,0.97695,,,,
1.6215,0.97697,,,,
1.6216,0.97699,,,,
1.6217,0.977,,,,
1.6218,0.97702,,,,
1.6219,0.97703,,,,
1.622,0.97705,,,,
1.6221,0.97706,,,,
1.6222,0.97708,,,,
1.6223,0.97709,,,,
1.6224,0.97711,,,,
1.6225,0.97712,,,,
1.6226,0.97714,,,,
1.6227,0.97715,,,,
1.6228,0.97717,,,,
1.6229,0.97718,,,,
1.623,0.9772,,,,
1.6231,0.97721,,,,
1.6232,0.97723,,,,
1.6233,0.97725,,,,
1.6234,0.97726,,,,
1.6235,0.97728,,,,
1.6236,0.97729,,,,
1.6237,0.97731,,,,
1.6238,0.97732,,,,
1.6239,0.97734,,,,
1.624,0.97735,,,,
1.6241,0.97737,,,,
1.6242,0.97738,,,,
1.6243,0.9774,,,,
1.6244,0.97741,,,,
1.6245,0.97743,,,,
1.6246,0.97745,,,,
1.6247,0.97746,,,,
1.6248,0.97748,,,,
1.6249,0.97749,,,,
1.625,0.97751,,,,
1.6251,0.97752,,,,
1.6252,0.97754,,,,
1.6253,0.97755,,,,
1.6254,0.97757,,,,
1.6255,0.97758,,,,
1.6256,0.9776,,,,
1.6257,0.97761,,,,
1.6258,0.97763,,,,
1.6259,0.97765,,,,
1.626,0.97766,,,,
1.6261,0.97768,,,,
1.6262,0.97769,,,,
1.6263,0.97771,,,,
1.6264,0.97772,,,,
1.6265,0.97774,,,,
1.6266,0.97775,,,,
1.6267,0.97777,,,,
1.6268,0.97778,,,,
1.6269,0.9778,,,,
1.627,0.97781,,,,
1.6271,0.97783,,,,
1.6272,0.97785,,,,
1.6273,0.97786,,,,
1.6274,0.97788,,,,
1.6275,0.97789,,,,
1.6276,0.97791,,,,
1.6277,0.97792,,,,
1.6278,0.97794,,,,
1.6279,0.97795,,,,
1.628,0.97797,,,,
1.6281,0.97798,,,,
1.6282,0.978,,,,
1.6283,0.97801,,,,
1.6284,0.97803,,,,
1.6285,0.97805,,,,
1.6286,0.97806,,,,
1.6287,0.97808,,,,
1.6288,0.97809,,,,
1.6289,0.97811,,,,
1.629,0.97812,,,,
1.6291,0.97814,,,,
1.6292,0.97815,,,,
1.6293,0.97817,,,,
1.6294,0.97818,,,,
1.6295,0.9782,,,,
1.6296,0.97821,,,,
1.6297,0.97823,,,,
1.6298,0.97824,,,,
1.6299,0.97826,,,,
1.63,0.97827,,,,
1.6301,0.97829,,,,
1.6302,0.97831,,,,
1.6303,0.97832,,,,
1.6304,0.97834,,,,
1.6305,0.97835,,,,
1.6306,0.97837,,,,
1.6307,0.97838,,,,
1.6308,0.9784,,,,
1.6309,0.97841,,,,
1.631,0.97843,,,,
1.6311,0.97844,,,,
1.6312,0.97846,,,,
1.6313,0.97847,,,,
1.6314,0.97849,,,,
1.6315,0.9785,,,,
1.6316,0.97852,,,,
1.6317,0.97853,,,,
1.6318,0.97855,,,,
1.6319,0.97856,,,,
1.632,0.97858,,,,
1.6321,0.97859,,,,
1.6322,0.97861,,,,
1.6323,0.97862,,,,
1.6324,0.97864,,,,
1.6325,0.97865,,,,
1.6326,0.97867,,,,
1.6327,0.97868,,,,
1.6328,0.9787,,,,
1.6329,0.97871,,,,
1.633,0.97873,,,,
1.6331,0.97874,,,,
1.6332,0.97876,,,,
1.6333,0.97877,,,,
1.6334,0.97879,,,,
1.6335,0.9788,,,,
1.6336,0.97882,,,,
1.6337,0.97883,,,,
1.6338,0.97885,,,,
1.6339,0.97886,,,,
1.634,0.97888,,,,
1.6341,0.97889,,,,
1.6342,0.97891,,,,
1.6343,0.97892,,,,
1.6344,0.97894,,,,
1.6345,0.97895,,,,
1.6346,0.97897,,,,
1.6347,0.97898,,,,
1.6348,0.979,,,,
1.6349,0.97901,,,,
1.635,0.97903,,,,
1.6351,0.97904,,,,
1.6352,0.97906,,,,
1.6353,0.97907,,,,
1.6354,0.97909,,,,
1.6355,0.9791,,,,
1.6356,0.97912,,,,
1.6357,0.97913,,,,
1.6358,0.97915,,,,
1.6359,0.97916,,,,
1.636,0.97918,,,,
1.6361,0.97919,,,,
1.6362,0.97921,,,,
1.6363,0.97922,,,,
1.6364,0.97924,,,,
1.6365,0.97925,,,,
1.6366,0.97927,,,,
1.6367,0.97928,,,,
1.6368,0.97929,,,,
1.6369,0.97931,,,,
1.637,0.97932,,,,
1.6371,0.97934,,,,
1.6372,0.97935,,,,
1.6373,0.97937,,,,
1.6374,0.97938,,,,
1.6375,0.9794,,,,
1.6376,0.97941,,,,
1.6377,0.97943,,,,
1.6378,0.97944,,,,
1.6379,0.97946,,,,
1.638,0.97947,,,,
1.6381,0.97949,,,,
1.6382,0.9795,,,,
1.6383,0.97952,,,,
1.6384,0.97953,,,,
1.6385,0.97955,,,,
1.6386,0.97956,,,,
1.6387,0.97957,,,,
1.6388,0.97959,,,,
1.6389,0.9796,,,,
1.639,0.97962,,,,
1.6391,0.97963,,,,
1.6392,0.97965,,,,
1.6393,0.97966,,,,
1.6394,0.97968,,,,
1.6395,0.97969,,,,
1.6396,0.97971,,,,
1.6397,0.97972,,,,
1.6398,0.97974,,,,
1.6399,0.97975,,,,
1.64,0.97976,,,,
1.6401,0.97978,,,,
1.6402,0.97979,,,,
1.6403,0.97981,,,,
1.6404,0.97982,,,,
1.6405,0.97984,,,,
1.6406,0.97985,,,,
1.6407,0.97987,,,,
1.6408,0.97988,,,,
1.6409,0.9799,,,,
1.641,0.97991,,,,
1.6411,0.97992,,,,
1.6412,0.97994,,,,
1.6413,0.97995,,,,
1.6414,0.97997,,,,
1.6415,0.97998,,,,
1.6416,0.98,,,,
1.6417,0.98001,,,,
1.6418,0.98003,,,,
1.6419,0.98004,,,,
1.642,0.98006,,,,
1.6421,0.98007,,,,
1.6422,0.98008,,,,
1.6423,0.9801,,,,
1.6424,0.98011,,,,
1.6425,0.98013,,,,
1.6426,0.98014,,,,
1.6427,0.98016,,,,
1.6428,0.98017,,,,
1.6429,0.98019,,,,
1.643,0.9802,,,,
1.6431,0.98021,,,,
1.6432,0.98023,,,,
1.6433,0.98024,,,,
1.6434,0.98026,,,,
1.6435,0.98027,,,,
1.6436,0.98029,,,,
1.6437,0.9803,,,,
1.6438,0.98031,,,,
1.6439,0.98033,,,,
1.644,0.98034,,,,
1.6441,0.98036,,,,
1.6442,0.98037,,,,
1.6443,0.98039,,,,
1.6444,0.9804,,,,
1.6445,0.98042,,,,
1.6446,0.98043,,,,
1.6447,0.98044,,,,
1.6448,0.98046,,,,
1.6449,0.98047,,,,
1.645,0.98049,,,,
1.6451,0.9805,,,,
1.6452,0.98052,,,,
1.6453,0.98053,,,,
1.6454,0.98054,,,,
1.6455,0.98056,,,,
1.6456,0.98057,,,,
1.6457,0.98059,,,,
1.6458,0.9806,,,,
1.6459,0.98062,,,,
1.646,0.98063,,,,
1.6461,0.98064,,,,
1.6462,0.98066,,,,
1.6463,0.98067,,,,
1.6464,0.98069,,,,
1.6465,0.9807,,,,
1.6466,0.98071,,,,
1.6467,0.98073,,,,
1.6468,0.98074,,,,
1.6469,0.98076,,,,
1.647,0.98077,,,,
1.6471,0.98079,,,,
1.6472,0.9808,,,,
1.6473,0.98081,,,,
1.6474,0.98083,,,,
1.6475,0.98084,,,,
1.6476,0.98086,,,,
1.6477,0.98087,,,,
1.6478,0.98088,,,,
1.6479,0.9809,,,,
1.648,0.98091,,,,
1.6481,0.98093,,,,
1.6482,0.98094,,,,
1.6483,0.98096,,,,
1.6484,0.98097,,,,
1.6485,0.98098,,,,
1.6486,0.981,,,,
1.6487,0.98101,,,,
1.6488,0.98103,,,,
1.6489,0.98104,,,,
1.649,0.98105,,,,
1.6491,0.98107,,,,
1.6492,0.98108,,,,
1.6493,0.9811,,,,
1.6494,0.98111,,,,
1.6495,0.98112,,,,
1.6496,0.98114,,,,
1.6497,0.98115,,,,
1.6498,0.98117,,,,
1.6499,0.98118,,,,
1.65,0.98119,,,,
1.6501,0.98121,,,,
1.6502,0.98122,,,,
1.6503,0.98124,,,,
1.6504,0.98125,,,,
1.6505,0.98126,,,,
1.6506,0.98128,,,,
1.6507,0.98129,,,,
1.6508,0.98131,,,,
1.6509,0.98132,,,,
1.651,0.98133,,,,
1.6511,0.98135,,,,
1.6512,0.98136,,,,
1.6513,0.98138,,,,
1.6514,0.98139,,,,
1.6515,0.9814,,,,
1.6516,0.98142,,,,
1.6517,0.98143,,,,
1.6518,0.98145,,,,
1.6519,0.98146,,,,
1.652,0.98147,,,,
1.6521,0.98149,,,,
1.6522,0.9815,,,,
1.6523,0.98152,,,,
1.6524,0.98153,,,,
1.6525,0.98154,,,,
1.6526,0.98156,,,,
1.6527,0.98157,,,,
1.6528,0.98159,,,,
1.6529,0.9816,,,,
1.653,0.98161,,,,
1.6531,0.98163,,,,
1.6532,0.98164,,,,
1.6533,0.98165,,,,
1.6534,0.98167,,,,
1.6535,0.98168,,,,
1.6536,0.9817,,,,
1.6537,0.98171,,,,
1.6538,0.98172,,,,
1.6539,0.98174,,,,
1.654,0.98175,,,,
1.6541,0.98177,,,,
1.6542,0.98178,,,,
1.6543,0.98179,,,,
1.6544,0.98181,,,,
1.6545,0.98182,,,,
1.6546,0.98183,,,,
1.6547,0.98185,,,,
1.6548,0.98186,,,,
1.6549,0.98188,,,,
1.655,0.98189,,,,
1.6551,0.9819,,,,
1.6552,0.98192,,,,
1.6553,0.98193,,,,
1.6554,0.98194,,,,
1.6555,0.98196,,,,
1.6556,0.98197,,,,
1.6557,0.98199,,,,
1.6558,0.982,,,,
1.6559,0.98201,,,,
1.656,0.98203,,,,
1.6561,0.98204,,,,
1.6562,0.98205,,,,
1.6563,0.98207,,,,
1.6564,0.98208,,,,
1.6565,0.9821,,,,
1.6566,0.98211,,,,
1.6567,0.98212,,,,
1.6568,0.98214,,,,
1.6569,0.98215,,,,
1.657,0.98216,,,,
1.6571,0.98218,,,,
1.6572,0.98219,,,,
1.6573,0.9822,,,,
1.6574,0.98222,,,,
1.6575,0.98223,,,,
1.6576,0.98225,,,,
1.6577,0.98226,,,,
1.6578,0.98227,,,,
1.6579,0.98229,,,,
1.658,0.9823,,,,
1.6581,0.98231,,,,
1.6582,0.98233,,,,
1.6583,0.98234,,,,
1.6584,0.98235,,,,
1.6585,0.98237,,,,
1.6586,0.98238,,,,
1.6587,0.9824,,,,
1.6588,0.98241,,,,
1.6589,0.98242,,,,
1.659,0.98244,,,,
1.6591,0.98245,,,,
1.6592,0.98246,,,,
1.6593,0.98248,,,,
1.6594,0.98249,,,,
1.6595,0.9825,,,,
1.6596,0.98252,,,,
1.6597,0.98253,,,,
1.6598,0.98254,,,,
1.6599,0.98256,,,,
1.66,0.98257,,,,
1.6601,0.98259,,,,
1.6602,0.9826,,,,
1.6603,0.98261,,,,
1.6604,0.98263,,,,
1.6605,0.98264,,,,
1.6606,0.98265,,,,
1.6607,0.98267,,,,
1.6608,0.98268,,,,
1.6609,0.98269,,,,
1.661,0.98271,,,,
1.6611,0.98272,,,,
1.6612,0.98273,,,,
1.6613,0.98275,,,,
1.6614,0.98276,,,,
1.6615,0.98277,,,,
1.6616,0.98279,,,,
1.6617,0.9828,,,,
1.6618,0.98281,,,,
1.6619,0.98283,,,,
1.662,0.98284,,,,
1.6621,0.98285,,,,
1.6622,0.98287,,,,
1.6623,0.98288,,,,
1.6624,0.9829,,,,
1.6625,0.98291,,,,
1.6626,0.98292,,,,
1.6627,0.98294,,,,
1.6628,0.98295,,,,
1.6629,0.98296,,,,
1.663,0.98298,,,,
1.6631,0.98299,,,,
1.6632,0.983,,,,
1.6633,0.98302,,,,
1.6634,0.98303,,,,
1.6635,0.98304,,,,
1.6636,0.98306,,,,
1.6637,0.98307,,,,
1.6638,0.98308,,,,
1.6639,0.9831,,,,
1.664,0.98311,,,,
1.6641,0.98312,,,,
1.6642,0.98314,,,,
1.6643,0.98315,,,,
1.6644,0.98316,,,,
1.6645,0.98318,,,,
1.6646,0.98319,,,,
1.6647,0.9832,,,,
1.6648,0.98322,,,,
1.6649,0.98323,,,,
1.665,0.98324,,,,
1.6651,0.98326,,,,
1.6652,0.98327,,,,
1.6653,0.98328,,,,
1.6654,0.9833,,,,
1.6655,0.98331,,,,
1.6656,0.98332,,,,
1.6657,0.98333,,,,
1.6658,0.98335,,,,
1.6659,0.98336,,,,
1.666,0.98337,,,,
1.6661,0.98339,,,,
1.6662,0.9834,,,,
1.6663,0.98341,,,,
1.6664,0.98343,,,,
1.6665,0.98344,,,,
1.6666,0.98345,,,,
1.6667,0.98347,,,,
1.6668,0.98348,,,,
1.6669,0.98349,,,,
1.667,0.98351,,,,
1.6671,0.98352,,,,
1.6672,0.98353,,,,
1.6673,0.98355,,,,
1.6674,0.98356,,,,
1.6675,0.98357,,,,
1.6676,0.98359,,,,
1.6677,0.9836,,,,
1.6678,0.98361,,,,
1.6679,0.98363,,,,
1.668,0.98364,,,,
1.6681,0.98365,,,,
1.6682,0.98366,,,,
1.6683,0.98368,,,,
1.6684,0.98369,,,,
1.6685,0.9837,,,,
1.6686,0.98372,,,,
1.6687,0.98373,,,,
1.6688,0.98374,,,,
1.6689,0.98376,,,,
1.669,0.98377,,,,
1.6691,0.98378,,,,
1.6692,0.9838,,,,
1.6693,0.98381,,,,
1.6694,0.98382,,,,
1.6695,0.98384,,,,
1.6696,0.98385,,,,
1.6697,0.98386,,,,
1.6698,0.98387,,,,
1.6699,0.98389,,,,
1.67,0.9839,,,,
1.6701,0.98391,,,,
1.6702,0.98393,,,,
1.6703,0.98394,,,,
1.6704,0.98395,,,,
1.6705,0.98397,,,,
1.6706,0.98398,,,,
1.6707,0.98399,,,,
1.6708,0.984,,,,
1.6709,0.98402,,,,
1.671,0.98403,,,,
1.6711,0.98404,,,,
1.6712,0.98406,,,,
1.6713,0.98407,,,,
1.6714,0.98408,,,,
1.6715,0.9841,,,,
1.6716,0.98411,,,,
1.6717,0.98412,,,,
1.6718,0.98413,,,,
1.6719,0.98415,,,,
1.672,0.98416,,,,
1.6721,0.98417,,,,
1.6722,0.98419,,,,
1.6723,0.9842,,,,
1.6724,0.98421,,,,
1.6725,0.98423,,,,
1.6726,0.98424,,,,
1.6727,0.98425,,,,
1.6728,0.98426,,,,
1.6729,0.98428,,,,
1.673,0.98429,,,,
1.6731,0.9843,,,,
1.6732,0.98432,,,,
1.6733,0.98433,,,,
1.6734,0.98434,,,,
1.6735,0.98435,,,,
1.6736,0.98437,,,,
1.6737,0.98438,,,,
1.6738,0.98439,,,,
1.6739,0.98441,,,,
1.674,0.98442,,,,
1.6741,0.98443,,,,
1.6742,0.98444,,,,
1.6743,0.98446,,,,
1.6744,0.98447,,,,
1.6745,0.98448,,,,
1.6746,0.9845,,,,
1.6747,0.98451,,,,
1.6748,0.98452,,,,
1.6749,0.98453,,,,
1.675,0.98455,,,,
1.6751,0.98456,,,,
1.6752,0.98457,,,,
1.6753,0.98459,,,,
1.6754,0.9846,,,,
1.6755,0.98461,,,,
1.6756,0.98462,,,,
1.6757,0.98464,,,,
1.6758,0.98465,,,,
1.6759,0.98466,,,,
1.676,0.98468,,,,
1.6761,0.98469,,,,
1.6762,0.9847,,,,
1.6763,0.98471,,,,
1.6764,0.98473,,,,
1.6765,0.98474,,,,
1.6766,0.98475,,,,
1.6767,0.98476,,,,
1.6768,0.98478,,,,
1.6769,0.98479,,,,
1.677,0.9848,,,,
1.6771,0.98482,,,,
1.6772,0.98483,,,,
1.6773,0.98484,,,,
1.6774,0.98485,,,,
1.6775,0.98487,,,,
1.6776,0.98488,,,,
1.6777,0.98489,,,,
1.6778,0.9849,,,,
1.6779,0.98492,,,,
1.678,0.98493,,,,
1.6781,0.98494,,,,
1.6782,0.98495,,,,
1.6783,0.98497,,,,
1.6784,0.98498,,,,
1.6785,0.98499,,,,
1.6786,0.98501,,,,
1.6787,0.98502,,,,
1.6788,0.98503,,,,
1.6789,0.98504,,,,
1.679,0.98506,,,,
1.6791,0.98507,,,,
1.6792,0.98508,,,,
1.6793,0.98509,,,,
1.6794,0.98511,,,,
1.6795,0.98512,,,,
1.6796,0.98513,,,,
1.6797,0.98514,,,,
1.6798,0.98516,,,,
1.6799,0.98517,,,,
1.68,0.98518,,,,
1.6801,0.98519,,,,
1.6802,0.98521,,,,
1.6803,0.98522,,,,
1.6804,0.98523,,,,
1.6805,0.98524,,,,
1.6806,0.98526,,,,
1.6807,0.98527,,,,
1.6808,0.98528,,,,
1.6809,0.9853,,,,
1.681,0.98531,,,,
1.6811,0.98532,,,,
1.6812,0.98533,,,,
1.6813,0.98535,,,,
1.6814,0.98536,,,,
1.6815,0.98537,,,,
1.6816,0.98538,,,,
1.6817,0.9854,,,,
1.6818,0.98541,,,,
1.6819,0.98542,,,,
1.682,0.98543,,,,
1.6821,0.98545,,,,
1.6822,0.98546,,,,
1.6823,0.98547,,,,
1.6824,0.98548,,,,
1.6825,0.9855,,,,
1.6826,0.98551,,,,
1.6827,0.98552,,,,
1.6828,0.98553,,,,
1.6829,0.98554,,,,
1.683,0.98556,,,,
1.6831,0.98557,,,,
1.6832,0.98558,,,,
1.6833,0.98559,,,,
1.6834,0.98561,,,,
1.6835,0.98562,,,,
1.6836,0.98563,,,,
1.6837,0.98564,,,,
1.6838,0.98566,,,,
1.6839,0.98567,,,,
1.684,0.98568,,,,
1.6841,0.98569,,,,
1.6842,0.98571,,,,
1.6843,0.98572,,,,
1.6844,0.98573,,,,
1.6845,0.98574,,,,
1.6846,0.98576,,,,
1.6847,0.98577,,,,
1.6848,0.98578,,,,
1.6849,0.98579,,,,
1.685,0.9858,,,,
1.6851,0.98582,,,,
1.6852,0.98583,,,,
1.6853,0.98584,,,,
1.6854,0.98585,,,,
1.6855,0.98587,,,,
1.6856,0.98588,,,,
1.6857,0.98589,,,,
1.6858,0.9859,,,,
1.6859,0.98592,,,,
1.686,0.98593,,,,
1.6861,0.98594,,,,
1.6862,0.98595,,,,
1.6863,0.98596,,,,
1.6864,0.98598,,,,
1.6865,0.98599,,,,
1.6866,0.986,,,,
1.6867,0.98601,,,,
1.6868,0.98603,,,,
1.6869,0.98604,,,,
1.687,0.98605,,,,
1.6871,0.98606,,,,
1.6872,0.98608,,,,
1.6873,0.98609,,,,
1.6874,0.9861,,,,
1.6875,0.98611,,,,
1.6876,0.98612,,,,
1.6877,0.98614,,,,
1.6878,0.98615,,,,
1.6879,0.98616,,,,
1.688,0.98617,,,,
1.6881,0.98618,,,,
1.6882,0.9862,,,,
1.6883,0.98621,,,,
1.6884,0.98622,,,,
1.6885,0.98623,,,,
1.6886,0.98625,,,,
1.6887,0.98626,,,,
1.6888,0.98627,,,,
1.6889,0.98628,,,,
1.689,0.98629,,,,
1.6891,0.98631,,,,
1.6892,0.98632,,,,
1.6893,0.98633,,,,
1.6894,0.98634,,,,
1.6895,0.98635,,,,
1.6896,0.98637,,,,
1.6897,0.98638,,,,
1.6898,0.98639,,,,
1.6899,0.9864,,,,
1.69,0.98642,,,,
1.6901,0.98643,,,,
1.6902,0.98644,,,,
1.6903,0.98645,,,,
1.6904,0.98646,,,,
1.6905,0.98648,,,,
1.6906,0.98649,,,,
1.6907,0.9865,,,,
1.6908,0.98651,,,,
1.6909,0.98652,,,,
1.691,0.98654,,,,
1.6911,0.98655,,,,
1.6912,0.98656,,,,
1.6913,0.98657,,,,
1.6914,0.98658,,,,
1.6915,0.9866,,,,
1.6916,0.98661,,,,
1.6917,0.98662,,,,
1.6918,0.98663,,,,
1.6919,0.98664,,,,
1.692,0.98666,,,,
1.6921,0.98667,,,,
1.6922,0.98668,,,,
1.6923,0.98669,,,,
1.6924,0.9867,,,,
1.6925,0.98672,,,,
1.6926,0.98673,,,,
1.6927,0.98674,,,,
1.6928,0.98675,,,,
1.6929,0.98676,,,,
1.693,0.98678,,,,
1.6931,0.98679,,,,
1.6932,0.9868,,,,
1.6933,0.98681,,,,
1.6934,0.98682,,,,
1.6935,0.98684,,,,
1.6936,0.98685,,,,
1.6937,0.98686,,,,
1.6938,0.98687,,,,
1.6939,0.98688,,,,
1.694,0.98689,,,,
1.6941,0.98691,,,,
1.6942,0.98692,,,,
1.6943,0.98693,,,,
1.6944,0.98694,,,,
1.6945,0.98695,,,,
1.6946,0.98697,,,,
1.6947,0.98698,,,,
1.6948,0.98699,,,,
1.6949,0.987,,,,
1.695,0.98701,,,,
1.6951,0.98702,,,,
1.6952,0.98704,,,,
1.6953,0.98705,,,,
1.6954,0.98706,,,,
1.6955,0.98707,,,,
1.6956,0.98708,,,,
1.6957,0.98709,,,,
1.6958,0.98711,,,,
1.6959,0.98712,,,,
1.696,0.98713,,,,
1.6961,0.98714,,,,
1.6962,0.98715,,,,
1.6963,0.98716,,,,
1.6964,0.98717,,,,
1.6965,0.98719,,,,
1.6966,0.9872,,,,
1.6967,0.98721,,,,
1.6968,0.98722,,,,
1.6969,0.98723,,,,
1.697,0.98724,,,,
1.6971,0.98726,,,,
1.6972,0.98727,,,,
1.6973,0.98728,,,,
1.6974,0.98729,,,,
1.6975,0.9873,,,,
1.6976,0.98731,,,,
1.6977,0.98732,,,,
1.6978,0.98734,,,,
1.6979,0.98735,,,,
1.698,0.98736,,,,
1.6981,0.98737,,,,
1.6982,0.98738,,,,
1.6983,0.98739,,,,
1.6984,0.9874,,,,
1.6985,0.98742,,,,
1.6986,0.98743,,,,
1.6987,0.98744,,,,
1.6988,0.98745,,,,
1.6989,0.98746,,,,
1.699,0.98747,,,,
1.6991,0.98748,,,,
1.6992,0.98749,,,,
1.6993,0.98751,,,,
1.6994,0.98752,,,,
1.6995,0.98753,,,,
1.6996,0.98754,,,,
1.6997,0.98755,,,,
1.6998,0.98756,,,,
1.6999,0.98757,,,,
1.7,0.98758,,,,
1.7001,0.98759,,,,
1.7002,0.98761,,,,
1.7003,0.98762,,,,
1.7004,0.98763,,,,
1.7005,0.98764,,,,
1.7006,0.98765,,,,
1.7007,0.98766,,,,
1.7008,0.98767,,,,
1.7009,0.98768,,,,
1.701,0.98769,,,,
1.7011,0.98771,,,,
1.7012,0.98772,,,,
1.7013,0.98773,,,,
1.7014,0.98774,,,,
1.7015,0.98775,,,,
1.7016,0.98776,,,,
1.7017,0.98777,,,,
1.7018,0.98778,,,,
1.7019,0.98779,,,,
1.702,0.9878,,,,
1.7021,0.98782,,,,
1.7022,0.98783,,,,
1.7023,0.98784,,,,
1.7024,0.98785,,,,
1.7025,0.98786,,,,
1.7026,0.98787,,,,
1.7027,0.98788,,,,
1.7028,0.98789,,,,
1.7029,0.9879,,,,
1.703,0.98791,,,,
1.7031,0.98792,,,,
1.7032,0.98794,,,,
1.7033,0.98795,,,,
1.7034,0.98796,,,,
1.7035,0.98797,,,,
1.7036,0.98798,,,,
1.7037,0.98799,,,,
1.7038,0.988,,,,
1.7039,0.98801,,,,
1.704,0.98802,,,,
1.7041,0.98803,,,,
1.7042,0.98804,,,,
1.7043,0.98805,,,,
1.7044,0.98806,,,,
1.7045,0.98807,,,,
1.7046,0.98809,,,,
1.7047,0.9881,,,,
1.7048,0.98811,,,,
1.7049,0.98812,,,,
1.705,0.98813,,,,
1.7051,0.98814,,,,
1.7052,0.98815,,,,
1.7053,0.98816,,,,
1.7054,0.98817,,,,
1.7055,0.98818,,,,
1.7056,0.98819,,,,
1.7057,0.9882,,,,
1.7058,0.98821,,,,
1.7059,0.98822,,,,
1.706,0.98823,,,,
1.7061,0.98824,,,,
1.7062,0.98825,,,,
1.7063,0.98827,,,,
1.7064,0.98828,,,,
1.7065,0.98829,,,,
1.7066,0.9883,,,,
1.7067,0.98831,,,,
1.7068,0.98832,,,,
1.7069,0.98833,,,,
1.707,0.98834,,,,
1.7071,0.98835,,,,
1.7072,0.98836,,,,
1.7073,0.98837,,,,
1.7074,0.98838,,,,
1.7075,0.98839,,,,
1.7076,0.9884,,,,
1.7077,0.98841,,,,
1.7078,0.98842,,,,
1.7079,0.98843,,,,
1.708,0.98844,,,,
1.7081,0.98845,,,,
1.7082,0.98846,,,,
1.7083,0.98847,,,,
1.7084,0.98848,,,,
1.7085,0.98849,,,,
1.7086,0.9885,,,,
1.7087,0.98851,,,,
1.7088,0.98852,,,,
1.7089,0.98853,,,,
1.709,0.98854,,,,
1.7091,0.98855,,,,
1.7092,0.98856,,,,
1.7093,0.98857,,,,
1.7094,0.98858,,,,
1.7095,0.98859,,,,
1.7096,0.9886,,,,
1.7097,0.98862,,,,
1.7098,0.98863,,,,
1.7099,0.98864,,,,
1.71,0.98865,,,,
1.7101,0.98866,,,,
1.7102,0.98867,,,,
1.7103,0.98868,,,,
1.7104,0.98869,,,,
1.7105,0.9887,,,,
1.7106,0.98871,,,,
1.7107,0.98872,,,,
1.7108,0.98873,,,,
1.7109,0.98874,,,,
1.711,0.98875,,,,
1.7111,0.98876,,,,
1.7112,0.98877,,,,
1.7113,0.98878,,,,
1.7114,0.98879,,,,
1.7115,0.9888,,,,
1.7116,0.98881,,,,
1.7117,0.98882,,,,
1.7118,0.98883,,,,
1.7119,0.98883,,,,
1.712,0.98884,,,,
1.7121,0.98885,,,,
1.7122,0.98886,,,,
1.7123,0.98887,,,,
1.7124,0.98888,,,,
1.7125,0.98889,,,,
1.7126,0.9889,,,,
1.7127,0.98891,,,,
1.7128,0.98892,,,,
1.7129,0.98893,,,,
1.713,0.98894,,,,
1.7131,0.98895,,,,
1.7132,0.98896,,,,
1.7133,0.98897,,,,
1.7134,0.98898,,,,
1.7135,0.98899,,,,
1.7136,0.989,,,,
1.7137,0.98901,,,,
1.7138,0.98902,,,,
1.7139,0.98903,,,,
1.714,0.98904,,,,
1.7141,0.98905,,,,
1.7142,0.98906,,,,
1.7143,0.98907,,,,
1.7144,0.98908,,,,
1.7145,0.98909,,,,
1.7146,0.9891,,,,
1.7147,0.98911,,,,
1.7148,0.98912,,,,
1.7149,0.98913,,,,
1.715,0.98914,,,,
1.7151,0.98915,,,,
1.7152,0.98916,,,,
1.7153,0.98916,,,,
1.7154,0.98917,,,,
1.7155,0.98918,,,,
1.7156,0.98919,,,,
1.7157,0.9892,,,,
1.7158,0.98921,,,,
1.7159,0.98922,,,,
1.716,0.98923,,,,
1.7161,0.98924,,,,
1.7162,0.98925,,,,
1.7163,0.98926,,,,
1.7164,0.98927,,,,
1.7165,0.98928,,,,
1.7166,0.98929,,,,
1.7167,0.9893,,,,
1.7168,0.98931,,,,
1.7169,0.98932,,,,
1.717,0.98932,,,,
1.7171,0.98933,,,,
1.7172,0.98934,,,,
1.7173,0.98935,,,,
1.7174,0.98936,,,,
1.7175,0.98937,,,,
1.7176,0.98938,,,,
1.7177,0.98939,,,,
1.7178,0.9894,,,,
1.7179,0.98941,,,,
1.718,0.98942,,,,
1.7181,0.98943,,,,
1.7182,0.98944,,,,
1.7183,0.98945,,,,
1.7184,0.98945,,,,
1.7185,0.98946,,,,
1.7186,0.98947,,,,
1.7187,0.98948,,,,
1.7188,0.98949,,,,
1.7189,0.9895,,,,
1.719,0.98951,,,,
1.7191,0.98952,,,,
1.7192,0.98953,,,,
1.7193,0.98954,,,,
1.7194,0.98955,,,,
1.7195,0.98955,,,,
1.7196,0.98956,,,,
1.7197,0.98957,,,,
1.7198,0.98958,,,,
1.7199,0.98959,,,,
1.72,0.9896,,,,
1.7201,0.98961,,,,
1.7202,0.98962,,,,
1.7203,0.98963,,,,
1.7204,0.98964,,,,
1.7205,0.98965,,,,
1.7206,0.98965,,,,
1.7207,0.98966,,,,
1.7208,0.98967,,,,
1.7209,0.98968,,,,
1.721,0.98969,,,,
1.7211,0.9897,,,,
1.7212,0.98971,,,,
1.7213,0.98972,,,,
1.7214,0.98973,,,,
1.7215,0.98973,,,,
1.7216,0.98974,,,,
1.7217,0.98975,,,,
1.7218,0.98976,,,,
1.7219,0.98977,,,,
1.722,0.98978,,,,
1.7221,0.98979,,,,
1.7222,0.9898,,,,
1.7223,0.9898,,,,
1.7224,0.98981,,,,
1.7225,0.98982,,,,
1.7226,0.98983,,,,
1.7227,0.98984,,,,
1.7228,0.98985,,,,
1.7229,0.98986,,,,
1.723,0.98987,,,,
1.7231,0.98987,,,,
1.7232,0.98988,,,,
1.7233,0.98989,,,,
1.7234,0.9899,,,,
1.7235,0.98991,,,,
1.7236,0.98992,,,,
1.7237,0.98993,,,,
1.7238,0.98994,,,,
1.7239,0.98994,,,,
1.724,0.98995,,,,
1.7241,0.98996,,,,
1.7242,0.98997,,,,
1.7243,0.98998,,,,
1.7244,0.98999,,,,
1.7245,0.99,,,,
1.7246,0.99,,,,
1.7247,0.99001,,,,
1.7248,0.99002,,,,
1.7249,0.99003,,,,
1.725,0.99004,,,,
1.7251,0.99005,,,,
1.7252,0.99005,,,,
1.7253,0.99006,,,,
1.7254,0.99007,,,,
1.7255,0.99008,,,,
1.7256,0.99009,,,,
1.7257,0.9901,,,,
1.7258,0.99011,,,,
1.7259,0.99011,,,,
1.726,0.99012,,,,
1.7261,0.99013,,,,
1.7262,0.99014,,,,
1.7263,0.99015,,,,
1.7264,0.99016,,,,
1.7265,0.99016,,,,
1.7266,0.99017,,,,
1.7267,0.99018,,,,
1.7268,0.99019,,,,
1.7269,0.9902,,,,
1.727,0.99021,,,,
1.7271,0.99021,,,,
1.7272,0.99022,,,,
1.7273,0.99023,,,,
1.7274,0.99024,,,,
1.7275,0.99025,,,,
1.7276,0.99025,,,,
1.7277,0.99026,,,,
1.7278,0.99027,,,,
1.7279,0.99028,,,,
1.728,0.99029,,,,
1.7281,0.9903,,,,
1.7282,0.9903,,,,
1.7283,0.99031,,,,
1.7284,0.99032,,,,
1.7285,0.99033,,,,
1.7286,0.99034,,,,
1.7287,0.99034,,,,
1.7288,0.99035,,,,
1.7289,0.99036,,,,
1.729,0.99037,,,,
1.7291,0.99038,,,,
1.7292,0.99038,,,,
1.7293,0.99039,,,,
1.7294,0.9904,,,,
1.7295,0.99041,,,,
1.7296,0.99042,,,,
1.7297,0.99042,,,,
1.7298,0.99043,,,,
1.7299,0.99044,,,,
1.73,0.99045,,,,
1.7301,0.99046,,,,
1.7302,0.99046,,,,
1.7303,0.99047,,,,
1.7304,0.99048,,,,
1.7305,0.99049,,,,
1.7306,0.9905,,,,
1.7307,0.9905,,,,
1.7308,0.99051,,,,
1.7309,0.99052,,,,
1.731,0.99053,,,,
1.7311,0.99054,,,,
1.7312,0.99054,,,,
1.7313,0.99055,,,,
1.7314,0.99056,,,,
1.7315,0.99057,,,,
1.7316,0.99057,,,,
1.7317,0.99058,,,,
1.7318,0.99059,,,,
1.7319,0.9906,,,,
1.732,0.99061,,,,
1.7321,0.99061,,,,
1.7322,0.99062,,,,
1.7323,0.99063,,,,
1.7324,0.99064,,,,
1.7325,0.99064,,,,
1.7326,0.99065,,,,
1.7327,0.99066,,,,
1.7328,0.99067,,,,
1.7329,0.99067,,,,
1.733,0.99068,,,,
1.7331,0.99069,,,,
1.7332,0.9907,,,,
1.7333,0.99071,,,,
1.7334,0.99071,,,,
1.7335,0.99072,,,,
1.7336,0.99073,,,,
1.7337,0.99074,,,,
1.7338,0.99074,,,,
1.7339,0.99075,,,,
1.734,0.99076,,,,
1.7341,0.99077,,,,
1.7342,0.99077,,,,
1.7343,0.99078,,,,
1.7344,0.99079,,,,
1.7345,0.9908,,,,
1.7346,0.9908,,,,
1.7347,0.99081,,,,
1.7348,0.99082,,,,
1.7349,0.99083,,,,
1.735,0.99083,,,,
1.7351,0.99084,,,,
1.7352,0.99085,,,,
1.7353,0.99086,,,,
1.7354,0.99086,,,,
1.7355,0.99087,,,,
1.7356,0.99088,,,,
1.7357,0.99088,,,,
1.7358,0.99089,,,,
1.7359,0.9909,,,,
1.736,0.99091,,,,
1.7361,0.99091,,,,
1.7362,0.99092,,,,
1.7363,0.99093,,,,
1.7364,0.99094,,,,
1.7365,0.99094,,,,
1.7366,0.99095,,,,
1.7367,0.99096,,,,
1.7368,0.99097,,,,
1.7369,0.99097,,,,
1.737,0.99098,,,,
1.7371,0.99099,,,,
1.7372,0.99099,,,,
1.7373,0.991,,,,
1.7374,0.99101,,,,
1.7375,0.99102,,,,
1.7376,0.99102,,,,
1.7377,0.99103,,,,
1.7378,0.99104,,,,
1.7379,0.99104,,,,
1.738,0.99105,,,,
1.7381,0.99106,,,,
1.7382,0.99107,,,,
1.7383,0.99107,,,,
1.7384,0.99108,,,,
1.7385,0.99109,,,,
1.7386,0.99109,,,,
1.7387,0.9911,,,,
1.7388,0.99111,,,,
1.7389,0.99111,,,,
1.739,0.99112,,,,
1.7391,0.99113,,,,
1.7392,0.99114,,,,
1.7393,0.99114,,,,
1.7394,0.99115,,,,
1.7395,0.99116,,,,
1.7396,0.99116,,,,
1.7397,0.99117,,,,
1.7398,0.99118,,,,
1.7399,0.99118,,,,
1.74,0.99119,,,,
1.7401,0.9912,,,,
1.7402,0.9912,,,,
1.7403,0.99121,,,,
1.7404,0.99122,,,,
1.7405,0.99123,,,,
1.7406,0.99123,,,,
1.7407,0.99124,,,,
1.7408,0.99125,,,,
1.7409,0.99125,,,,
1.741,0.99126,,,,
1.7411,0.99127,,,,
1.7412,0.99127,,,,
1.7413,0.99128,,,,
1.7414,0.99129,,,,
1.7415,0.99129,,,,
1.7416,0.9913,,,,
1.7417,0.99131,,,,
1.7418,0.99131,,,,
1.7419,0.99132,,,,
1.742,0.99133,,,,
1.7421,0.99133,,,,
1.7422,0.99134,,,,
1.7423,0.99135,,,,
1.7424,0.99135,,,,
1.7425,0.99136,,,,
1.7426,0.99137,,,,
1.7427,0.99137,,,,
1.7428,0.99138,,,,
1.7429,0.99139,,,,
1.743,0.99139,,,,
1.7431,0.9914,,,,
1.7432,0.99141,,,,
1.7433,0.99141,,,,
1.7434,0.99142,,,,
1.7435,0.99143,,,,
1.7436,0.99143,,,,
1.7437,0.99144,,,,
1.7438,0.99144,,,,
1.7439,0.99145,,,,
1.744,0.99146,,,,
1.7441,0.99146,,,,
1.7442,0.99147,,,,
1.7443,0.99148,,,,
1.7444,0.99148,,,,
1.7445,0.99149,,,,
1.7446,0.9915,,,,
1.7447,0.9915,,,,
1.7448,0.99151,,,,
1.7449,0.99152,,,,
1.745,0.99152,,,,
1.7451,0.99153,,,,
1.7452,0.99153,,,,
1.7453,0.99154,,,,
1.7454,0.99155,,,,
1.7455,0.99155,,,,
1.7456,0.99156,,,,
1.7457,0.99157,,,,
1.7458,0.99157,,,,
1.7459,0.99158,,,,
1.746,0.99158,,,,
1.7461,0.99159,,,,
1.7462,0.9916,,,,
1.7463,0.9916,,,,
1.7464,0.99161,,,,
1.7465,0.99162,,,,
1.7466,0.99162,,,,
1.7467,0.99163,,,,
1.7468,0.99163,,,,
1.7469,0.99164,,,,
1.747,0.99165,,,,
1.7471,0.99165,,,,
1.7472,0.99166,,,,
1.7473,0.99166,,,,
1.7474,0.99167,,,,
1.7475,0.99168,,,,
1.7476,0.99168,,,,
1.7477,0.99169,,,,
1.7478,0.99169,,,,
1.7479,0.9917,,,,
1.748,0.99171,,,,
1.7481,0.99171,,,,
1.7482,0.99172,,,,
1.7483,0.99172,,,,
1.7484,0.99173,,,,
1.7485,0.99174,,,,
1.7486,0.99174,,,,
1.7487,0.99175,,,,
1.7488,0.99175,,,,
1.7489,0.99176,,,,
1.749,0.99177,,,,
1.7491,0.99177,,,,
1.7492,0.99178,,,,
1.7493,0.99178,,,,
1.7494,0.99179,,,,
1.7495,0.9918,,,,
1.7496,0.9918,,,,
1.7497,0.99181,,,,
1.7498,0.99181,,,,
1.7499,0.99182,,,,
1.75,0.99182,,,,
1.7501,0.99183,,,,
1.7502,0.99184,,,,
1.7503,0.99184,,,,
1.7504,0.99185,,,,
1.7505,0.99185,,,,
1.7506,0.99186,,,,
1.7507,0.99187,,,,
1.7508,0.99187,,,,
1.7509,0.99188,,,,
1.751,0.99188,,,,
1.7511,0.99189,,,,
1.7512,0.99189,,,,
1.7513,0.9919,,,,
1.7514,0.9919,,,,
1.7515,0.99191,,,,
1.7516,0.99192,,,,
1.7517,0.99192,,,,
1.7518,0.99193,,,,
1.7519,0.99193,,,,
1.752,0.99194,,,,
1.7521,0.99194,,,,
1.7522,0.99195,,,,
1.7523,0.99196,,,,
1.7524,0.99196,,,,
1.7525,0.99197,,,,
1.7526,0.99197,,,,
1.7527,0.99198,,,,
1.7528,0.99198,,,,
1.7529,0.99199,,,,
1.753,0.99199,,,,
1.7531,0.992,,,,
1.7532,0.992,,,,
1.7533,0.99201,,,,
1.7534,0.99202,,,,
1.7535,0.99202,,,,
1.7536,0.99203,,,,
1.7537,0.99203,,,,
1.7538,0.99204,,,,
1.7539,0.99204,,,,
1.754,0.99205,,,,
1.7541,0.99205,,,,
1.7542,0.99206,,,,
1.7543,0.99206,,,,
1.7544,0.99207,,,,
1.7545,0.99207,,,,
1.7546,0.99208,,,,
1.7547,0.99208,,,,
1.7548,0.99209,,,,
1.7549,0.9921,,,,
1.755,0.9921,,,,
1.7551,0.99211,,,,
1.7552,0.99211,,,,
1.7553,0.99212,,,,
1.7554,0.99212,,,,
1.7555,0.99213,,,,
1.7556,0.99213,,,,
1.7557,0.99214,,,,
1.7558,0.99214,,,,
1.7559,0.99215,,,,
1.756,0.99215,,,,
1.7561,0.99216,,,,
1.7562,0.99216,,,,
1.7563,0.99217,,,,
1.7564,0.99217,,,,
1.7565,0.99218,,,,
1.7566,0.99218,,,,
1.7567,0.99219,,,,
1.7568,0.99219,,,,
1.7569,0.9922,,,,
1.757,0.9922,,,,
1.7571,0.99221,,,,
1.7572,0.99221,,,,
1.7573,0.99222,,,,
1.7574,0.99222,,,,
1.7575,0.99223,,,,
1.7576,0.99223,,,,
1.7577,0.99224,,,,
1.7578,0.99224,,,,
1.7579,0.99225,,,,
1.758,0.99225,,,,
1.7581,0.99226,,,,
1.7582,0.99226,,,,
1.7583,0.99227,,,,
1.7584,0.99227,,,,
1.7585,0.99228,,,,
1.7586,0.99228,,,,
1.7587,0.99229,,,,
1.7588,0.99229,,,,
1.7589,0.9923,,,,
1.759,0.9923,,,,
1.7591,0.99231,,,,
1.7592,0.99231,,,,
1.7593,0.99232,,,,
1.7594,0.99232,,,,
1.7595,0.99233,,,,
1.7596,0.99233,,,,
1.7597,0.99233,,,,
1.7598,0.99234,,,,
1.7599,0.99234,,,,
1.76,0.99235,,,,
1.7601,0.99235,,,,
1.7602,0.99236,,,,
1.7603,0.99236,,,,
1.7604,0.99237,,,,
1.7605,0.99237,,,,
1.7606,0.99238,,,,
1.7607,0.99238,,,,
1.7608,0.99239,,,,
1.7609,0.99239,,,,
1.761,0.99239,,,,
1.7611,0.9924,,,,
1.7612,0.9924,,,,
1.7613,0.99241,,,,
1.7614,0.99241,,,,
1.7615,0.99242,,,,
1.7616,0.99242,,,,
1.7617,0.99243,,,,
1.7618,0.99243,,,,
1.7619,0.99244,,,,
1.762,0.99244,,,,
1.7621,0.99244,,,,
1.7622,0.99245,,,,
1.7623,0.99245,,,,
1.7624,0.99246,,,,
1.7625,0.99246,,,,
1.7626,0.99247,,,,
1.7627,0.99247,,,,
1.7628,0.99248,,,,
1.7629,0.99248,,,,
1.763,0.99248,,,,
1.7631,0.99249,,,,
1.7632,0.99249,,,,
1.7633,0.9925,,,,
1.7634,0.9925,,,,
1.7635,0.99251,,,,
1.7636,0.99251,,,,
1.7637,0.99251,,,,
1.7638,0.99252,,,,
1.7639,0.99252,,,,
1.764,0.99253,,,,
1.7641,0.99253,,,,
1.7642,0.99254,,,,
1.7643,0.99254,,,,
1.7644,0.99254,,,,
1.7645,0.99255,,,,
1.7646,0.99255,,,,
1.7647,0.99256,,,,
1.7648,0.99256,,,,
1.7649,0.99256,,,,
1.765,0.99257,,,,
1.7651,0.99257,,,,
1.7652,0.99258,,,,
1.7653,0.99258,,,,
1.7654,0.99258,,,,
1.7655,0.99259,,,,
1.7656,0.99259,,,,
1.7657,0.9926,,,,
1.7658,0.9926,,,,
1.7659,0.99261,,,,
1.766,0.99261,,,,
1.7661,0.99261,,,,
1.7662,0.99262,,,,
1.7663,0.99262,,,,
1.7664,0.99263,,,,
1.7665,0.99263,,,,
1.7666,0.99263,,,,
1.7667,0.99264,,,,
1.7668,0.99264,,,,
1.7669,0.99264,,,,
1.767,0.99265,,,,
1.7671,0.99265,,,,
1.7672,0.99266,,,,
1.7673,0.99266,,,,
1.7674,0.99266,,,,
1.7675,0.99267,,,,
1.7676,0.99267,,,,
1.7677,0.99268,,,,
1.7678,0.99268,,,,
1.7679,0.99268,,,,
1.768,0.99269,,,,
1.7681,0.99269,,,,
1.7682,0.99269,,,,
1.7683,0.9927,,,,
1.7684,0.9927,,,,
1.7685,0.99271,,,,
1.7686,0.99271,,,,
1.7687,0.99271,,,,
1.7688,0.99272,,,,
1.7689,0.99272,,,,
1.769,0.99272,,,,
1.7691,0.99273,,,,
1.7692,0.99273,,,,
1.7693,0.99274,,,,
1.7694,0.99274,,,,
1.7695,0.99274,,,,
1.7696,0.99275,,,,
1.7697,0.99275,,,,
1.7698,0.99275,,,,
1.7699,0.99276,,,,
1.77,0.99276,,,,
1.7701,0.99276,,,,
1.7702,0.99277,,,,
1.7703,0.99277,,,,
1.7704,0.99277,,,,
1.7705,0.99278,,,,
1.7706,0.99278,,,,
1.7707,0.99278,,,,
1.7708,0.99279,,,,
1.7709,0.99279,,,,
1.771,0.9928,,,,
1.7711,0.9928,,,,
1.7712,0.9928,,,,
1.7713,0.99281,,,,
1.7714,0.99281,,,,
1.7715,0.99281,,,,
1.7716,0.99282,,,,
1.7717,0.99282,,,,
1.7718,0.99282,,,,
1.7719,0.99283,,,,
1.772,0.99283,,,,
1.7721,0.99283,,,,
1.7722,0.99284,,,,
1.7723,0.99284,,,,
1.7724,0.99284,,,,
1.7725,0.99285,,,,
1.7726,0.99285,,,,
1.7727,0.99285,,,,
1.7728,0.99286,,,,
1.7729,0.99286,,,,
1.773,0.99286,,,,
1.7731,0.99286,,,,
1.7732,0.99287,,,,
1.7733,0.99287,,,,
1.7734,0.99287,,,,
1.7735,0.99288,,,,
1.7736,0.99288,,,,
1.7737,0.99288,,,,
1.7738,0.99289,,,,
1.7739,0.99289,,,,
1.774,0.99289,,,,
1.7741,0.9929,,,,
1.7742,0.9929,,,,
1.7743,0.9929,,,,
1.7744,0.99291,,,,
1.7745,0.99291,,,,
1.7746,0.99291,,,,
1.7747,0.99291,,,,
1.7748,0.99292,,,,
1.7749,0.99292,,,,
1.775,0.99292,,,,
1.7751,0.99293,,,,
1.7752,0.99293,,,,
1.7753,0.99293,,,,
1.7754,0.99294,,,,
1.7755,0.99294,,,,
1.7756,0.99294,,,,
1.7757,0.99294,,,,
1.7758,0.99295,,,,
1.7759,0.99295,,,,
1.776,0.99295,,,,
1.7761,0.99296,,,,
1.7762,0.99296,,,,
1.7763,0.99296,,,,
1.7764,0.99296,,,,
1.7765,0.99297,,,,
1.7766,0.99297,,,,
1.7767,0.99297,,,,
1.7768,0.99298,,,,
1.7769,0.99298,,,,
1.777,0.99298,,,,
1.7771,0.99298,,,,
1.7772,0.99299,,,,
1.7773,0.99299,,,,
1.7774,0.99299,,,,
1.7775,0.99299,,,,
1.7776,0.993,,,,
1.7777,0.993,,,,
1.7778,0.993,,,,
1.7779,0.99301,,,,
1.778,0.99301,,,,
1.7781,0.99301,,,,
1.7782,0.99301,,,,
1.7783,0.99302,,,,
1.7784,0.99302,,,,
1.7785,0.99302,,,,
1.7786,0.99302,,,,
1.7787,0.99303,,,,
1.7788,0.99303,,,,
1.7789,0.99303,,,,
1.779,0.99303,,,,
1.7791,0.99304,,,,
1.7792,0.99304,,,,
1.7793,0.99304,,,,
1.7794,0.99304,,,,
1.7795,0.99305,,,,
1.7796,0.99305,,,,
1.7797,0.99305,,,,
1.7798,0.99305,,,,
1.7799,0.99306,,,,
1.78,0.99306,,,,
1.7801,0.99306,,,,
1.7802,0.99306,,,,
1.7803,0.99307,,,,
1.7804,0.99307,,,,
1.7805,0.99307,,,,
1.7806,0.99307,,,,
1.7807,0.99308,,,,
1.7808,0.99308,,,,
1.7809,0.99308,,,,
1.781,0.99308,,,,
1.7811,0.99308,,,,
1.7812,0.99309,,,,
1.7813,0.99309,,,,
1.7814,0.99309,,,,
1.7815,0.99309,,,,
1.7816,0.9931,,,,
1.7817,0.9931,,,,
1.7818,0.9931,,,,
1.7819,0.9931,,,,
1.782,0.9931,,,,
1.7821,0.99311,,,,
1.7822,0.99311,,,,
1.7823,0.99311,,,,
1.7824,0.99311,,,,
1.7825,0.99312,,,,
1.7826,0.99312,,,,
1.7827,0.99312,,,,
1.7828,0.99312,,,,
1.7829,0.99312,,,,
1.783,0.99313,,,,
1.7831,0.99313,,,,
1.7832,0.99313,,,,
1.7833,0.99313,,,,
1.7834,0.99313,,,,
1.7835,0.99314,,,,
1.7836,0.99314,,,,
1.7837,0.99314,,,,
1.7838,0.99314,,,,
1.7839,0.99314,,,,
1.784,0.99315,,,,
1.7841,0.99315,,,,
1.7842,0.99315,,,,
1.7843,0.99315,,,,
1.7844,0.99315,,,,
1.7845,0.99316,,,,
1.7846,0.99316,,,,
1.7847,0.99316,,,,
1.7848,0.99316,,,,
1.7849,0.99316,,,,
1.785,0.99316,,,,
1.7851,0.99317,,,,
1.7852,0.99317,,,,
1.7853,0.99317,,,,
1.7854,0.99317,,,,
1.7855,0.99317,,,,
1.7856,0.99318,,,,
1.7857,0.99318,,,,
1.7858,0.99318,,,,
1.7859,0.99318,,,,
1.786,0.99318,,,,
1.7861,0.99318,,,,
1.7862,0.99319,,,,
1.7863,0.99319,,,,
1.7864,0.99319,,,,
1.7865,0.99319,,,,
1.7866,0.99319,,,,
1.7867,0.99319,,,,
1.7868,0.9932,,,,
1.7869,0.9932,,,,
1.787,0.9932,,,,
1.7871,0.9932,,,,
1.7872,0.9932,,,,
1.7873,0.9932,,,,
1.7874,0.99321,,,,
1.7875,0.99321,,,,
1.7876,0.99321,,,,
1.7877,0.99321,,,,
1.7878,0.99321,,,,
1.7879,0.99321,,,,
1.788,0.99321,,,,
1.7881,0.99322,,,,
1.7882,0.99322,,,,
1.7883,0.99322,,,,
1.7884,0.99322,,,,
1.7885,0.99322,,,,
1.7886,0.99322,,,,
1.7887,0.99323,,,,
1.7888,0.99323,,,,
1.7889,0.99323,,,,
1.789,0.99323,,,,
1.7891,0.99323,,,,
1.7892,0.99323,,,,
1.7893,0.99323,,,,
1.7894,0.99323,,,,
1.7895,0.99324,,,,
1.7896,0.99324,,,,
1.7897,0.99324,,,,
1.7898,0.99324,,,,
1.7899,0.99324,,,,
1.79,0.99324,,,,
1.7901,0.99324,,,,
1.7902,0.99325,,,,
1.7903,0.99325,,,,
1.7904,0.99325,,,,
1.7905,0.99325,,,,
1.7906,0.99325,,,,
1.7907,0.99325,,,,
1.7908,0.99325,,,,
1.7909,0.99325,,,,
1.791,0.99325,,,,
1.7911,0.99326,,,,
1.7912,0.99326,,,,
1.7913,0.99326,,,,
1.7914,0.99326,,,,
1.7915,0.99326,,,,
1.7916,0.99326,,,,
1.7917,0.99326,,,,
1.7918,0.99326,,,,
1.7919,0.99326,,,,
1.792,0.99327,,,,
1.7921,0.99327,,,,
1.7922,0.99327,,,,
1.7923,0.99327,,,,
1.7924,0.99327,,,,
1.7925,0.99327,,,,
1.7926,0.99327,,,,
1.7927,0.99327,,,,
1.7928,0.99327,,,,
1.7929,0.99327,,,,
1.793,0.99328,,,,
1.7931,0.99328,,,,
1.7932,0.99328,,,,
1.7933,0.99328,,,,
1.7934,0.99328,,,,
1.7935,0.99328,,,,
1.7936,0.99328,,,,
1.7937,0.99328,,,,
1.7938,0.99328,,,,
1.7939,0.99328,,,,
1.794,0.99328,,,,
1.7941,0.99329,,,,
1.7942,0.99329,,,,
1.7943,0.99329,,,,
1.7944,0.99329,,,,
1.7945,0.99329,,,,
1.7946,0.99329,,,,
1.7947,0.99329,,,,
1.7948,0.99329,,,,
1.7949,0.99329,,,,
1.795,0.99329,,,,
1.7951,0.99329,,,,
1.7952,0.99329,,,,
1.7953,0.99329,,,,
1.7954,0.99329,,,,
1.7955,0.9933,,,,
1.7956,0.9933,,,,
1.7957,0.9933,,,,
1.7958,0.9933,,,,
1.7959,0.9933,,,,
1.796,0.9933,,,,
1.7961,0.9933,,,,
1.7962,0.9933,,,,
1.7963,0.9933,,,,
1.7964,0.9933,,,,
1.7965,0.9933,,,,
1.7966,0.9933,,,,
1.7967,0.9933,,,,
1.7968,0.9933,,,,
1.7969,0.9933,,,,
1.797,0.9933,,,,
1.7971,0.9933,,,,
1.7972,0.99331,,,,
1.7973,0.99331,,,,
1.7974,0.99331,,,,
1.7975,0.99331,,,,
1.7976,0.99331,,,,
1.7977,0.99331,,,,
1.7978,0.99331,,,,
1.7979,0.99331,,,,
1.798,0.99331,,,,
1.7981,0.99331,,,,
1.7982,0.99331,,,,
1.7983,0.99331,,,,
1.7984,0.99331,,,,
1.7985,0.99331,,,,
1.7986,0.99331,,,,
1.7987,0.99331,,,,
1.7988,0.99331,,,,
1.7989,0.99331,,,,
1.799,0.99331,,,,
1.7991,0.99331,,,,
1.7992,0.99331,,,,
1.7993,0.99331,,,,
1.7994,0.99331,,,,
1.7995,0.99331,,,,
1.7996,0.99331,,,,
1.7997,0.99331,,,,
1.7998,0.99331,,,,
1.7999,0.99331,,,,
1.8,0.99331,,,,
1.8001,0.99331,,,,
1.8002,0.99331,,,,
1.8003,0.99331,,,,
1.8004,0.99331,,,,
1.8005,0.99331,,,,
1.8006,0.99331,,,,
1.8007,0.99331,,,,
1.8008,0.99331,,,,
1.8009,0.99331,,,,
1.801,0.99331,,,,
1.8011,0.99331,,,,
1.8012,0.99331,,,,
1.8013,0.99331,,,,
1.8014,0.99331,,,,
1.8015,0.99331,,,,
1.8016,0.99331,,,,
1.8017,0.99331,,,,
1.8018,0.99331,,,,
1.8019,0.99331,,,,
1.802,0.99331,,,,
1.8021,0.99331,,,,
1.8022,0.99331,,,,
1.8023,0.99331,,,,
1.8024,0.99331,,,,
1.8025,0.99331,,,,
1.8026,0.99331,,,,
1.8027,0.99331,,,,
1.8028,0.99331,,,,
1.8029,0.99331,,,,
1.803,0.99331,,,,
1.8031,0.99331,,,,
1.8032,0.99331,,,,
1.8033,0.99331,,,,
1.8034,0.99331,,,,
1.8035,0.99331,,,,
1.8036,0.99331,,,,
1.8037,0.99331,,,,
1.8038,0.99331,,,,
1.8039,0.99331,,,,
1.804,0.99331,,,,
1.8041,0.99331,,,,
1.8042,0.99331,,,,
1.8043,0.99331,,,,
1.8044,0.99331,,,,
1.8045,0.99331,,,,
1.8046,0.99331,,,,
1.8047,0.99331,,,,
1.8048,0.99331,,,,
1.8049,0.99331,,,,
1.805,0.99331,,,,
1.8051,0.99331,,,,
1.8052,0.99331,,,,
1.8053,0.99331,,,,
1.8054,0.99331,,,,
1.8055,0.9933,,,,
1.8056,0.9933,,,,
1.8057,0.9933,,,,
1.8058,0.9933,,,,
1.8059,0.9933,,,,
1.806,0.9933,,,,
1.8061,0.9933,,,,
1.8062,0.9933,,,,
1.8063,0.9933,,,,
1.8064,0.9933,,,,
1.8065,0.9933,,,,
1.8066,0.9933,,,,
1.8067,0.9933,,,,
1.8068,0.9933,,,,
1.8069,0.9933,,,,
1.807,0.9933,,,,
1.8071,0.9933,,,,
1.8072,0.9933,,,,
1.8073,0.99329,,,,
1.8074,0.99329,,,,
1.8075,0.99329,,,,
1.8076,0.99329,,,,
1.8077,0.99329,,,,
1.8078,0.99329,,,,
1.8079,0.99329,,,,
1.808,0.99329,,,,
1.8081,0.99329,,,,
1.8082,0.99329,,,,
1.8083,0.99329,,,,
1.8084,0.99329,,,,
1.8085,0.99329,,,,
1.8086,0.99328,,,,
1.8087,0.99328,,,,
1.8088,0.99328,,,,
1.8089,0.99328,,,,
1.809,0.99328,,,,
1.8091,0.99328,,,,
1.8092,0.99328,,,,
1.8093,0.99328,,,,
1.8094,0.99328,,,,
1.8095,0.99328,,,,
1.8096,0.99328,,,,
1.8097,0.99328,,,,
1.8098,0.99327,,,,
1.8099,0.99327,,,,
1.81,0.99327,,,,
1.8101,0.99327,,,,
1.8102,0.99327,,,,
1.8103,0.99327,,,,
1.8104,0.99327,,,,
1.8105,0.99327,,,,
1.8106,0.99327,,,,
1.8107,0.99327,,,,
1.8108,0.99326,,,,
1.8109,0.99326,,,,
1.811,0.99326,,,,
1.8111,0.99326,,,,
1.8112,0.99326,,,,
1.8113,0.99326,,,,
1.8114,0.99326,,,,
1.8115,0.99326,,,,
1.8116,0.99326,,,,
1.8117,0.99325,,,,
1.8118,0.99325,,,,
1.8119,0.99325,,,,
1.812,0.99325,,,,
1.8121,0.99325,,,,
1.8122,0.99325,,,,
1.8123,0.99325,,,,
1.8124,0.99325,,,,
1.8125,0.99325,,,,
1.8126,0.99324,,,,
1.8127,0.99324,,,,
1.8128,0.99324,,,,
1.8129,0.99324,,,,
1.813,0.99324,,,,
1.8131,0.99324,,,,
1.8132,0.99324,,,,
1.8133,0.99323,,,,
1.8134,0.99323,,,,
1.8135,0.99323,,,,
1.8136,0.99323,,,,
1.8137,0.99323,,,,
1.8138,0.99323,,,,
1.8139,0.99323,,,,
1.814,0.99323,,,,
1.8141,0.99322,,,,
1.8142,0.99322,,,,
1.8143,0.99322,,,,
1.8144,0.99322,,,,
1.8145,0.99322,,,,
1.8146,0.99322,,,,
1.8147,0.99322,,,,
1.8148,0.99321,,,,
1.8149,0.99321,,,,
1.815,0.99321,,,,
1.8151,0.99321,,,,
1.8152,0.99321,,,,
1.8153,0.99321,,,,
1.8154,0.9932,,,,
1.8155,0.9932,,,,
1.8156,0.9932,,,,
1.8157,0.9932,,,,
1.8158,0.9932,,,,
1.8159,0.9932,,,,
1.816,0.9932,,,,
1.8161,0.99319,,,,
1.8162,0.99319,,,,
1.8163,0.99319,,,,
1.8164,0.99319,,,,
1.8165,0.99319,,,,
1.8166,0.99319,,,,
1.8167,0.99318,,,,
1.8168,0.99318,,,,
1.8169,0.99318,,,,
1.817,0.99318,,,,
1.8171,0.99318,,,,
1.8172,0.99318,,,,
1.8173,0.99317,,,,
1.8174,0.99317,,,,
1.8175,0.99317,,,,
1.8176,0.99317,,,,
1.8177,0.99317,,,,
1.8178,0.99316,,,,
1.8179,0.99316,,,,
1.818,0.99316,,,,
1.8181,0.99316,,,,
1.8182,0.99316,,,,
1.8183,0.99316,,,,
1.8184,0.99315,,,,
1.8185,0.99315,,,,
1.8186,0.99315,,,,
1.8187,0.99315,,,,
1.8188,0.99315,,,,
1.8189,0.99314,,,,
1.819,0.99314,,,,
1.8191,0.99314,,,,
1.8192,0.99314,,,,
1.8193,0.99314,,,,
1.8194,0.99313,,,,
1.8195,0.99313,,,,
1.8196,0.99313,,,,
1.8197,0.99313,,,,
1.8198,0.99313,,,,
1.8199,0.99312,,,,
1.82,0.99312,,,,
1.8201,0.99312,,,,
1.8202,0.99312,,,,
1.8203,0.99312,,,,
1.8204,0.99311,,,,
1.8205,0.99311,,,,
1.8206,0.99311,,,,
1.8207,0.99311,,,,
1.8208,0.99311,,,,
1.8209,0.9931,,,,
1.821,0.9931,,,,
1.8211,0.9931,,,,
1.8212,0.9931,,,,
1.8213,0.9931,,,,
1.8214,0.99309,,,,
1.8215,0.99309,,,,
1.8216,0.99309,,,,
1.8217,0.99309,,,,
1.8218,0.99308,,,,
1.8219,0.99308,,,,
1.822,0.99308,,,,
1.8221,0.99308,,,,
1.8222,0.99308,,,,
1.8223,0.99307,,,,
1.8224,0.99307,,,,
1.8225,0.99307,,,,
1.8226,0.99307,,,,
1.8227,0.99306,,,,
1.8228,0.99306,,,,
1.8229,0.99306,,,,
1.823,0.99306,,,,
1.8231,0.99305,,,,
1.8232,0.99305,,,,
1.8233,0.99305,,,,
1.8234,0.99305,,,,
1.8235,0.99305,,,,
1.8236,0.99304,,,,
1.8237,0.99304,,,,
1.8238,0.99304,,,,
1.8239,0.99304,,,,
1.824,0.99303,,,,
1.8241,0.99303,,,,
1.8242,0.99303,,,,
1.8243,0.99303,,,,
1.8244,0.99302,,,,
1.8245,0.99302,,,,
1.8246,0.99302,,,,
1.8247,0.99302,,,,
1.8248,0.99301,,,,
1.8249,0.99301,,,,
1.825,0.99301,,,,
1.8251,0.99301,,,,
1.8252,0.993,,,,
1.8253,0.993,,,,
1.8254,0.993,,,,
1.8255,0.993,,,,
1.8256,0.99299,,,,
1.8257,0.99299,,,,
1.8258,0.99299,,,,
1.8259,0.99298,,,,
1.826,0.99298,,,,
1.8261,0.99298,,,,
1.8262,0.99298,,,,
1.8263,0.99297,,,,
1.8264,0.99297,,,,
1.8265,0.99297,,,,
1.8266,0.99297,,,,
1.8267,0.99296,,,,
1.8268,0.99296,,,,
1.8269,0.99296,,,,
1.827,0.99295,,,,
1.8271,0.99295,,,,
1.8272,0.99295,,,,
1.8273,0.99295,,,,
1.8274,0.99294,,,,
1.8275,0.99294,,,,
1.8276,0.99294,,,,
1.8277,0.99294,,,,
1.8278,0.99293,,,,
1.8279,0.99293,,,,
1.828,0.99293,,,,
1.8281,0.99292,,,,
1.8282,0.99292,,,,
1.8283,0.99292,,,,
1.8284,0.99292,,,,
1.8285,0.99291,,,,
1.8286,0.99291,,,,
1.8287,0.99291,,,,
1.8288,0.9929,,,,
1.8289,0.9929,,,,
1.829,0.9929,,,,
1.8291,0.99289,,,,
1.8292,0.99289,,,,
1.8293,0.99289,,,,
1.8294,0.99289,,,,
1.8295,0.99288,,,,
1.8296,0.99288,,,,
1.8297,0.99288,,,,
1.8298,0.99287,,,,
1.8299,0.99287,,,,
1.83,0.99287,,,,
1.8301,0.99286,,,,
1.8302,0.99286,,,,
1.8303,0.99286,,,,
1.8304,0.99286,,,,
1.8305,0.99285,,,,
1.8306,0.99285,,,,
1.8307,0.99285,,,,
1.8308,0.99284,,,,
1.8309,0.99284,,,,
1.831,0.99284,,,,
1.8311,0.99283,,,,
1.8312,0.99283,,,,
1.8313,0.99283,,,,
1.8314,0.99282,,,,
1.8315,0.99282,,,,
1.8316,0.99282,,,,
1.8317,0.99281,,,,
1.8318,0.99281,,,,
1.8319,0.99281,,,,
1.832,0.9928,,,,
1.8321,0.9928,,,,
1.8322,0.9928,,,,
1.8323,0.99279,,,,
1.8324,0.99279,,,,
1.8325,0.99279,,,,
1.8326,0.99278,,,,
1.8327,0.99278,,,,
1.8328,0.99278,,,,
1.8329,0.99277,,,,
1.833,0.99277,,,,
1.8331,0.99277,,,,
1.8332,0.99276,,,,
1.8333,0.99276,,,,
1.8334,0.99276,,,,
1.8335,0.99275,,,,
1.8336,0.99275,,,,
1.8337,0.99275,,,,
1.8338,0.99274,,,,
1.8339,0.99274,,,,
1.834,0.99274,,,,
1.8341,0.99273,,,,
1.8342,0.99273,,,,
1.8343,0.99273,,,,
1.8344,0.99272,,,,
1.8345,0.99272,,,,
1.8346,0.99272,,,,
1.8347,0.99271,,,,
1.8348,0.99271,,,,
1.8349,0.99271,,,,
1.835,0.9927,,,,
1.8351,0.9927,,,,
1.8352,0.99269,,,,
1.8353,0.99269,,,,
1.8354,0.99269,,,,
1.8355,0.99268,,,,
1.8356,0.99268,,,,
1.8357,0.99268,,,,
1.8358,0.99267,,,,
1.8359,0.99267,,,,
1.836,0.99267,,,,
1.8361,0.99266,,,,
1.8362,0.99266,,,,
1.8363,0.99265,,,,
1.8364,0.99265,,,,
1.8365,0.99265,,,,
1.8366,0.99264,,,,
1.8367,0.99264,,,,
1.8368,0.99264,,,,
1.8369,0.99263,,,,
1.837,0.99263,,,,
1.8371,0.99262,,,,
1.8372,0.99262,,,,
1.8373,0.99262,,,,
1.8374,0.99261,,,,
1.8375,0.99261,,,,
1.8376,0.99261,,,,
1.8377,0.9926,,,,
1.8378,0.9926,,,,
1.8379,0.99259,,,,
1.838,0.99259,,,,
1.8381,0.99259,,,,
1.8382,0.99258,,,,
1.8383,0.99258,,,,
1.8384,0.99258,,,,
1.8385,0.99257,,,,
1.8386,0.99257,,,,
1.8387,0.99256,,,,
1.8388,0.99256,,,,
1.8389,0.99256,,,,
1.839,0.99255,,,,
1.8391,0.99255,,,,
1.8392,0.99254,,,,
1.8393,0.99254,,,,
1.8394,0.99254,,,,
1.8395,0.99253,,,,
1.8396,0.99253,,,,
1.8397,0.99252,,,,
1.8398,0.99252,,,,
1.8399,0.99252,,,,
1.84,0.99251,,,,
1.8401,0.99251,,,,
1.8402,0.9925,,,,
1.8403,0.9925,,,,
1.8404,0.9925,,,,
1.8405,0.99249,,,,
1.8406,0.99249,,,,
1.8407,0.99248,,,,
1.8408,0.99248,,,,
1.8409,0.99247,,,,
1.841,0.99247,,,,
1.8411,0.99247,,,,
1.8412,0.99246,,,,
1.8413,0.99246,,,,
1.8414,0.99245,,,,
1.8415,0.99245,,,,
1.8416,0.99245,,,,
1.8417,0.99244,,,,
1.8418,0.99244,,,,
1.8419,0.99243,,,,
1.842,0.99243,,,,
1.8421,0.99242,,,,
1.8422,0.99242,,,,
1.8423,0.99242,,,,
1.8424,0.99241,,,,
1.8425,0.99241,,,,
1.8426,0.9924,,,,
1.8427,0.9924,,,,
1.8428,0.99239,,,,
1.8429,0.99239,,,,
1.843,0.99239,,,,
1.8431,0.99238,,,,
1.8432,0.99238,,,,
1.8433,0.99237,,,,
1.8434,0.99237,,,,
1.8435,0.99236,,,,
1.8436,0.99236,,,,
1.8437,0.99236,,,,
1.8438,0.99235,,,,
1.8439,0.99235,,,,
1.844,0.99234,,,,
1.8441,0.99234,,,,
1.8442,0.99233,,,,
1.8443,0.99233,,,,
1.8444,0.99232,,,,
1.8445,0.99232,,,,
1.8446,0.99232,,,,
1.8447,0.99231,,,,
1.8448,0.99231,,,,
1.8449,0.9923,,,,
1.845,0.9923,,,,
1.8451,0.99229,,,,
1.8452,0.99229,,,,
1.8453,0.99228,,,,
1.8454,0.99228,,,,
1.8455,0.99227,,,,
1.8456,0.99227,,,,
1.8457,0.99227,,,,
1.8458,0.99226,,,,
1.8459,0.99226,,,,
1.846,0.99225,,,,
1.8461,0.99225,,,,
1.8462,0.99224,,,,
1.8463,0.99224,,,,
1.8464,0.99223,,,,
1.8465,0.99223,,,,
1.8466,0.99222,,,,
1.8467,0.99222,,,,
1.8468,0.99221,,,,
1.8469,0.99221,,,,
1.847,0.9922,,,,
1.8471,0.9922,,,,
1.8472,0.9922,,,,
1.8473,0.99219,,,,
1.8474,0.99219,,,,
1.8475,0.99218,,,,
1.8476,0.99218,,,,
1.8477,0.99217,,,,
1.8478,0.99217,,,,
1.8479,0.99216,,,,
1.848,0.99216,,,,
1.8481,0.99215,,,,
1.8482,0.99215,,,,
1.8483,0.99214,,,,
1.8484,0.99214,,,,
1.8485,0.99213,,,,
1.8486,0.99213,,,,
1.8487,0.99212,,,,
1.8488,0.99212,,,,
1.8489,0.99211,,,,
1.849,0.99211,,,,
1.8491,0.9921,,,,
1.8492,0.9921,,,,
1.8493,0.99209,,,,
1.8494,0.99209,,,,
1.8495,0.99208,,,,
1.8496,0.99208,,,,
1.8497,0.99207,,,,
1.8498,0.99207,,,,
1.8499,0.99206,,,,
1.85,0.99206,,,,
1.8501,0.99205,,,,
1.8502,0.99205,,,,
1.8503,0.99204,,,,
1.8504,0.99204,,,,
1.8505,0.99203,,,,
1.8506,0.99203,,,,
1.8507,0.99202,,,,
1.8508,0.99202,,,,
1.8509,0.99201,,,,
1.851,0.99201,,,,
1.8511,0.992,,,,
1.8512,0.992,,,,
1.8513,0.99199,,,,
1.8514,0.99199,,,,
1.8515,0.99198,,,,
1.8516,0.99198,,,,
1.8517,0.99197,,,,
1.8518,0.99197,,,,
1.8519,0.99196,,,,
1.852,0.99196,,,,
1.8521,0.99195,,,,
1.8522,0.99195,,,,
1.8523,0.99194,,,,
1.8524,0.99194,,,,
1.8525,0.99193,,,,
1.8526,0.99193,,,,
1.8527,0.99192,,,,
1.8528,0.99192,,,,
1.8529,0.99191,,,,
1.853,0.99191,,,,
1.8531,0.9919,,,,
1.8532,0.99189,,,,
1.8533,0.99189,,,,
1.8534,0.99188,,,,
1.8535,0.99188,,,,
1.8536,0.99187,,,,
1.8537,0.99187,,,,
1.8538,0.99186,,,,
1.8539,0.99186,,,,
1.854,0.99185,,,,
1.8541,0.99185,,,,
1.8542,0.99184,,,,
1.8543,0.99184,,,,
1.8544,0.99183,,,,
1.8545,0.99183,,,,
1.8546,0.99182,,,,
1.8547,0.99181,,,,
1.8548,0.99181,,,,
1.8549,0.9918,,,,
1.855,0.9918,,,,
1.8551,0.99179,,,,
1.8552,0.99179,,,,
1.8553,0.99178,,,,
1.8554,0.99178,,,,
1.8555,0.99177,,,,
1.8556,0.99177,,,,
1.8557,0.99176,,,,
1.8558,0.99175,,,,
1.8559,0.99175,,,,
1.856,0.99174,,,,
1.8561,0.99174,,,,
1.8562,0.99173,,,,
1.8563,0.99173,,,,
1.8564,0.99172,,,,
1.8565,0.99172,,,,
1.8566,0.99171,,,,
1.8567,0.9917,,,,
1.8568,0.9917,,,,
1.8569,0.99169,,,,
1.857,0.99169,,,,
1.8571,0.99168,,,,
1.8572,0.99168,,,,
1.8573,0.99167,,,,
1.8574,0.99167,,,,
1.8575,0.99166,,,,
1.8576,0.99165,,,,
1.8577,0.99165,,,,
1.8578,0.99164,,,,
1.8579,0.99164,,,,
1.858,0.99163,,,,
1.8581,0.99163,,,,
1.8582,0.99162,,,,
1.8583,0.99161,,,,
1.8584,0.99161,,,,
1.8585,0.9916,,,,
1.8586,0.9916,,,,
1.8587,0.99159,,,,
1.8588,0.99159,,,,
1.8589,0.99158,,,,
1.859,0.99157,,,,
1.8591,0.99157,,,,
1.8592,0.99156,,,,
1.8593,0.99156,,,,
1.8594,0.99155,,,,
1.8595,0.99154,,,,
1.8596,0.99154,,,,
1.8597,0.99153,,,,
1.8598,0.99153,,,,
1.8599,0.99152,,,,
1.86,0.99151,,,,
1.8601,0.99151,,,,
1.8602,0.9915,,,,
1.8603,0.9915,,,,
1.8604,0.99149,,,,
1.8605,0.99149,,,,
1.8606,0.99148,,,,
1.8607,0.99147,,,,
1.8608,0.99147,,,,
1.8609,0.99146,,,,
1.861,0.99146,,,,
1.8611,0.99145,,,,
1.8612,0.99144,,,,
1.8613,0.99144,,,,
1.8614,0.99143,,,,
1.8615,0.99143,,,,
1.8616,0.99142,,,,
1.8617,0.99141,,,,
1.8618,0.99141,,,,
1.8619,0.9914,,,,
1.862,0.9914,,,,
1.8621,0.99139,,,,
1.8622,0.99138,,,,
1.8623,0.99138,,,,
1.8624,0.99137,,,,
1.8625,0.99137,,,,
1.8626,0.99136,,,,
1.8627,0.99135,,,,
1.8628,0.99135,,,,
1.8629,0.99134,,,,
1.863,0.99133,,,,
1.8631,0.99133,,,,
1.8632,0.99132,,,,
1.8633,0.99132,,,,
1.8634,0.99131,,,,
1.8635,0.9913,,,,
1.8636,0.9913,,,,
1.8637,0.99129,,,,
1.8638,0.99128,,,,
1.8639,0.99128,,,,
1.864,0.99127,,,,
1.8641,0.99127,,,,
1.8642,0.99126,,,,
1.8643,0.99125,,,,
1.8644,0.99125,,,,
1.8645,0.99124,,,,
1.8646,0.99123,,,,
1.8647,0.99123,,,,
1.8648,0.99122,,,,
1.8649,0.99122,,,,
1.865,0.99121,,,,
1.8651,0.9912,,,,
1.8652,0.9912,,,,
1.8653,0.99119,,,,
1.8654,0.99118,,,,
1.8655,0.99118,,,,
1.8656,0.99117,,,,
1.8657,0.99117,,,,
1.8658,0.99116,,,,
1.8659,0.99115,,,,
1.866,0.99115,,,,
1.8661,0.99114,,,,
1.8662,0.99113,,,,
1.8663,0.99113,,,,
1.8664,0.99112,,,,
1.8665,0.99111,,,,
1.8666,0.99111,,,,
1.8667,0.9911,,,,
1.8668,0.99109,,,,
1.8669,0.99109,,,,
1.867,0.99108,,,,
1.8671,0.99108,,,,
1.8672,0.99107,,,,
1.8673,0.99106,,,,
1.8674,0.99106,,,,
1.8675,0.99105,,,,
1.8676,0.99104,,,,
1.8677,0.99104,,,,
1.8678,0.99103,,,,
1.8679,0.99102,,,,
1.868,0.99102,,,,
1.8681,0.99101,,,,
1.8682,0.991,,,,
1.8683,0.991,,,,
1.8684,0.99099,,,,
1.8685,0.99098,,,,
1.8686,0.99098,,,,
1.8687,0.99097,,,,
1.8688,0.99096,,,,
1.8689,0.99096,,,,
1.869,0.99095,,,,
1.8691,0.99094,,,,
1.8692,0.99094,,,,
1.8693,0.99093,,,,
1.8694,0.99092,,,,
1.8695,0.99092,,,,
1.8696,0.99091,,,,
1.8697,0.9909,,,,
1.8698,0.9909,,,,
1.8699,0.99089,,,,
1.87,0.99088,,,,
1.8701,0.99088,,,,
1.8702,0.99087,,,,
1.8703,0.99086,,,,
1.8704,0.99086,,,,
1.8705,0.99085,,,,
1.8706,0.99084,,,,
1.8707,0.99084,,,,
1.8708,0.99083,,,,
1.8709,0.99082,,,,
1.871,0.99082,,,,
1.8711,0.99081,,,,
1.8712,0.9908,,,,
1.8713,0.99079,,,,
1.8714,0.99079,,,,
1.8715,0.99078,,,,
1.8716,0.99077,,,,
1.8717,0.99077,,,,
1.8718,0.99076,,,,
1.8719,0.99075,,,,
1.872,0.99075,,,,
1.8721,0.99074,,,,
1.8722,0.99073,,,,
1.8723,0.99073,,,,
1.8724,0.99072,,,,
1.8725,0.99071,,,,
1.8726,0.9907,,,,
1.8727,0.9907,,,,
1.8728,0.99069,,,,
1.8729,0.99068,,,,
1.873,0.99068,,,,
1.8731,0.99067,,,,
1.8732,0.99066,,,,
1.8733,0.99066,,,,
1.8734,0.99065,,,,
1.8735,0.99064,,,,
1.8736,0.99063,,,,
1.8737,0.99063,,,,
1.8738,0.99062,,,,
1.8739,0.99061,,,,
1.874,0.99061,,,,
1.8741,0.9906,,,,
1.8742,0.99059,,,,
1.8743,0.99059,,,,
1.8744,0.99058,,,,
1.8745,0.99057,,,,
1.8746,0.99056,,,,
1.8747,0.99056,,,,
1.8748,0.99055,,,,
1.8749,0.99054,,,,
1.875,0.99054,,,,
1.8751,0.99053,,,,
1.8752,0.99052,,,,
1.8753,0.99051,,,,
1.8754,0.99051,,,,
1.8755,0.9905,,,,
1.8756,0.99049,,,,
1.8757,0.99048,,,,
1.8758,0.99048,,,,
1.8759,0.99047,,,,
1.876,0.99046,,,,
1.8761,0.99046,,,,
1.8762,0.99045,,,,
1.8763,0.99044,,,,
1.8764,0.99043,,,,
1.8765,0.99043,,,,
1.8766,0.99042,,,,
1.8767,0.99041,,,,
1.8768,0.9904,,,,
1.8769,0.9904,,,,
1.877,0.99039,,,,
1.8771,0.99038,,,,
1.8772,0.99038,,,,
1.8773,0.99037,,,,
1.8774,0.99036,,,,
1.8775,0.99035,,,,
1.8776,0.99035,,,,
1.8777,0.99034,,,,
1.8778,0.99033,,,,
1.8779,0.99032,,,,
1.878,0.99032,,,,
1.8781,0.99031,,,,
1.8782,0.9903,,,,
1.8783,0.99029,,,,
1.8784,0.99029,,,,
1.8785,0.99028,,,,
1.8786,0.99027,,,,
1.8787,0.99026,,,,
1.8788,0.99026,,,,
1.8789,0.99025,,,,
1.879,0.99024,,,,
1.8791,0.99023,,,,
1.8792,0.99023,,,,
1.8793,0.99022,,,,
1.8794,0.99021,,,,
1.8795,0.9902,,,,
1.8796,0.9902,,,,
1.8797,0.99019,,,,
1.8798,0.99018,,,,
1.8799,0.99017,,,,
1.88,0.99017,,,,
1.8801,0.99016,,,,
1.8802,0.99015,,,,
1.8803,0.99014,,,,
1.8804,0.99014,,,,
1.8805,0.99013,,,,
1.8806,0.99012,,,,
1.8807,0.99011,,,,
1.8808,0.99011,,,,
1.8809,0.9901,,,,
1.881,0.99009,,,,
1.8811,0.99008,,,,
1.8812,0.99007,,,,
1.8813,0.99007,,,,
1.8814,0.99006,,,,
1.8815,0.99005,,,,
1.8816,0.99004,,,,
1.8817,0.99004,,,,
1.8818,0.99003,,,,
1.8819,0.99002,,,,
1.882,0.99001,,,,
1.8821,0.99001,,,,
1.8822,0.99,,,,
1.8823,0.98999,,,,
1.8824,0.98998,,,,
1.8825,0.98997,,,,
1.8826,0.98997,,,,
1.8827,0.98996,,,,
1.8828,0.98995,,,,
1.8829,0.98994,,,,
1.883,0.98993,,,,
1.8831,0.98993,,,,
1.8832,0.98992,,,,
1.8833,0.98991,,,,
1.8834,0.9899,,,,
1.8835,0.9899,,,,
1.8836,0.98989,,,,
1.8837,0.98988,,,,
1.8838,0.98987,,,,
1.8839,0.98986,,,,
1.884,0.98986,,,,
1.8841,0.98985,,,,
1.8842,0.98984,,,,
1.8843,0.98983,,,,
1.8844,0.98982,,,,
1.8845,0.98982,,,,
1.8846,0.98981,,,,
1.8847,0.9898,,,,
1.8848,0.98979,,,,
1.8849,0.98978,,,,
1.885,0.98978,,,,
1.8851,0.98977,,,,
1.8852,0.98976,,,,
1.8853,0.98975,,,,
1.8854,0.98974,,,,
1.8855,0.98974,,,,
1.8856,0.98973,,,,
1.8857,0.98972,,,,
1.8858,0.98971,,,,
1.8859,0.9897,,,,
1.886,0.9897,,,,
1.8861,0.98969,,,,
1.8862,0.98968,,,,
1.8863,0.98967,,,,
1.8864,0.98966,,,,
1.8865,0.98966,,,,
1.8866,0.98965,,,,
1.8867,0.98964,,,,
1.8868,0.98963,,,,
1.8869,0.98962,,,,
1.887,0.98962,,,,
1.8871,0.98961,,,,
1.8872,0.9896,,,,
1.8873,0.98959,,,,
1.8874,0.98958,,,,
1.8875,0.98957,,,,
1.8876,0.98957,,,,
1.8877,0.98956,,,,
1.8878,0.98955,,,,
1.8879,0.98954,,,,
1.888,0.98953,,,,
1.8881,0.98952,,,,
1.8882,0.98952,,,,
1.8883,0.98951,,,,
1.8884,0.9895,,,,
1.8885,0.98949,,,,
1.8886,0.98948,,,,
1.8887,0.98948,,,,
1.8888,0.98947,,,,
1.8889,0.98946,,,,
1.889,0.98945,,,,
1.8891,0.98944,,,,
1.8892,0.98943,,,,
1.8893,0.98943,,,,
1.8894,0.98942,,,,
1.8895,0.98941,,,,
1.8896,0.9894,,,,
1.8897,0.98939,,,,
1.8898,0.98938,,,,
1.8899,0.98938,,,,
1.89,0.98937,,,,
1.8901,0.98936,,,,
1.8902,0.98935,,,,
1.8903,0.98934,,,,
1.8904,0.98933,,,,
1.8905,0.98932,,,,
1.8906,0.98932,,,,
1.8907,0.98931,,,,
1.8908,0.9893,,,,
1.8909,0.98929,,,,
1.891,0.98928,,,,
1.8911,0.98927,,,,
1.8912,0.98927,,,,
1.8913,0.98926,,,,
1.8914,0.98925,,,,
1.8915,0.98924,,,,
1.8916,0.98923,,,,
1.8917,0.98922,,,,
1.8918,0.98921,,,,
1.8919,0.98921,,,,
1.892,0.9892,,,,
1.8921,0.98919,,,,
1.8922,0.98918,,,,
1.8923,0.98917,,,,
1.8924,0.98916,,,,
1.8925,0.98915,,,,
1.8926,0.98915,,,,
1.8927,0.98914,,,,
1.8928,0.98913,,,,
1.8929,0.98912,,,,
1.893,0.98911,,,,
1.8931,0.9891,,,,
1.8932,0.98909,,,,
1.8933,0.98908,,,,
1.8934,0.98908,,,,
1.8935,0.98907,,,,
1.8936,0.98906,,,,
1.8937,0.98905,,,,
1.8938,0.98904,,,,
1.8939,0.98903,,,,
1.894,0.98902,,,,
1.8941,0.98902,,,,
1.8942,0.98901,,,,
1.8943,0.989,,,,
1.8944,0.98899,,,,
1.8945,0.98898,,,,
1.8946,0.98897,,,,
1.8947,0.98896,,,,
1.8948,0.98895,,,,
1.8949,0.98894,,,,
1.895,0.98894,,,,
1.8951,0.98893,,,,
1.8952,0.98892,,,,
1.8953,0.98891,,,,
1.8954,0.9889,,,,
1.8955,0.98889,,,,
1.8956,0.98888,,,,
1.8957,0.98887,,,,
1.8958,0.98887,,,,
1.8959,0.98886,,,,
1.896,0.98885,,,,
1.8961,0.98884,,,,
1.8962,0.98883,,,,
1.8963,0.98882,,,,
1.8964,0.98881,,,,
1.8965,0.9888,,,,
1.8966,0.98879,,,,
1.8967,0.98878,,,,
1.8968,0.98878,,,,
1.8969,0.98877,,,,
1.897,0.98876,,,,
1.8971,0.98875,,,,
1.8972,0.98874,,,,
1.8973,0.98873,,,,
1.8974,0.98872,,,,
1.8975,0.98871,,,,
1.8976,0.9887,,,,
1.8977,0.98869,,,,
1.8978,0.98869,,,,
1.8979,0.98868,,,,
1.898,0.98867,,,,
1.8981,0.98866,,,,
1.8982,0.98865,,,,
1.8983,0.98864,,,,
1.8984,0.98863,,,,
1.8985,0.98862,,,,
1.8986,0.98861,,,,
1.8987,0.9886,,,,
1.8988,0.98859,,,,
1.8989,0.98859,,,,
1.899,0.98858,,,,
1.8991,0.98857,,,,
1.8992,0.98856,,,,
1.8993,0.98855,,,,
1.8994,0.98854,,,,
1.8995,0.98853,,,,
1.8996,0.98852,,,,
1.8997,0.98851,,,,
1.8998,0.9885,,,,
1.8999,0.98849,,,,
1.9,0.98848,,,,
1.9001,0.98848,,,,
1.9002,0.98847,,,,
1.9003,0.98846,,,,
1.9004,0.98845,,,,
1.9005,0.98844,,,,
1.9006,0.98843,,,,
1.9007,0.98842,,,,
1.9008,0.98841,,,,
1.9009,0.9884,,,,
1.901,0.98839,,,,
1.9011,0.98838,,,,
1.9012,0.98837,,,,
1.9013,0.98836,,,,
1.9014,0.98835,,,,
1.9015,0.98835,,,,
1.9016,0.98834,,,,
1.9017,0.98833,,,,
1.9018,0.98832,,,,
1.9019,0.98831,,,,
1.902,0.9883,,,,
1.9021,0.98829,,,,
1.9022,0.98828,,,,
1.9023,0.98827,,,,
1.9024,0.98826,,,,
1.9025,0.98825,,,,
1.9026,0.98824,,,,
1.9027,0.98823,,,,
1.9028,0.98822,,,,
1.9029,0.98821,,,,
1.903,0.9882,,,,
1.9031,0.98819,,,,
1.9032,0.98818,,,,
1.9033,0.98818,,,,
1.9034,0.98817,,,,
1.9035,0.98816,,,,
1.9036,0.98815,,,,
1.9037,0.98814,,,,
1.9038,0.98813,,,,
1.9039,0.98812,,,,
1.904,0.98811,,,,
1.9041,0.9881,,,,
1.9042,0.98809,,,,
1.9043,0.98808,,,,
1.9044,0.98807,,,,
1.9045,0.98806,,,,
1.9046,0.98805,,,,
1.9047,0.98804,,,,
1.9048,0.98803,,,,
1.9049,0.98802,,,,
1.905,0.98801,,,,
1.9051,0.988,,,,
1.9052,0.98799,,,,
1.9053,0.98798,,,,
1.9054,0.98797,,,,
1.9055,0.98796,,,,
1.9056,0.98795,,,,
1.9057,0.98794,,,,
1.9058,0.98794,,,,
1.9059,0.98793,,,,
1.906,0.98792,,,,
1.9061,0.98791,,,,
1.9062,0.9879,,,,
1.9063,0.98789,,,,
1.9064,0.98788,,,,
1.9065,0.98787,,,,
1.9066,0.98786,,,,
1.9067,0.98785,,,,
1.9068,0.98784,,,,
1.9069,0.98783,,,,
1.907,0.98782,,,,
1.9071,0.98781,,,,
1.9072,0.9878,,,,
1.9073,0.98779,,,,
1.9074,0.98778,,,,
1.9075,0.98777,,,,
1.9076,0.98776,,,,
1.9077,0.98775,,,,
1.9078,0.98774,,,,
1.9079,0.98773,,,,
1.908,0.98772,,,,
1.9081,0.98771,,,,
1.9082,0.9877,,,,
1.9083,0.98769,,,,
1.9084,0.98768,,,,
1.9085,0.98767,,,,
1.9086,0.98766,,,,
1.9087,0.98765,,,,
1.9088,0.98764,,,,
1.9089,0.98763,,,,
1.909,0.98762,,,,
1.9091,0.98761,,,,
1.9092,0.9876,,,,
1.9093,0.98759,,,,
1.9094,0.98758,,,,
1.9095,0.98757,,,,
1.9096,0.98756,,,,
1.9097,0.98755,,,,
1.9098,0.98754,,,,
1.9099,0.98753,,,,
1.91,0.98752,,,,
1.9101,0.98751,,,,
1.9102,0.9875,,,,
1.9103,0.98749,,,,
1.9104,0.98748,,,,
1.9105,0.98747,,,,
1.9106,0.98746,,,,
1.9107,0.98745,,,,
1.9108,0.98744,,,,
1.9109,0.98743,,,,
1.911,0.98742,,,,
1.9111,0.98741,,,,
1.9112,0.9874,,,,
1.9113,0.98739,,,,
1.9114,0.98738,,,,
1.9115,0.98737,,,,
1.9116,0.98736,,,,
1.9117,0.98735,,,,
1.9118,0.98734,,,,
1.9119,0.98733,,,,
1.912,0.98732,,,,
1.9121,0.98731,,,,
1.9122,0.9873,,,,
1.9123,0.98728,,,,
1.9124,0.98727,,,,
1.9125,0.98726,,,,
1.9126,0.98725,,,,
1.9127,0.98724,,,,
1.9128,0.98723,,,,
1.9129,0.98722,,,,
1.913,0.98721,,,,
1.9131,0.9872,,,,
1.9132,0.98719,,,,
1.9133,0.98718,,,,
1.9134,0.98717,,,,
1.9135,0.98716,,,,
1.9136,0.98715,,,,
1.9137,0.98714,,,,
1.9138,0.98713,,,,
1.9139,0.98712,,,,
1.914,0.98711,,,,
1.9141,0.9871,,,,
1.9142,0.98709,,,,
1.9143,0.98708,,,,
1.9144,0.98707,,,,
1.9145,0.98706,,,,
1.9146,0.98705,,,,
1.9147,0.98704,,,,
1.9148,0.98703,,,,
1.9149,0.98701,,,,
1.915,0.987,,,,
1.9151,0.98699,,,,
1.9152,0.98698,,,,
1.9153,0.98697,,,,
1.9154,0.98696,,,,
1.9155,0.98695,,,,
1.9156,0.98694,,,,
1.9157,0.98693,,,,
1.9158,0.98692,,,,
1.9159,0.98691,,,,
1.916,0.9869,,,,
1.9161,0.98689,,,,
1.9162,0.98688,,,,
1.9163,0.98687,,,,
1.9164,0.98686,,,,
1.9165,0.98685,,,,
1.9166,0.98683,,,,
1.9167,0.98682,,,,
1.9168,0.98681,,,,
1.9169,0.9868,,,,
1.917,0.98679,,,,
1.9171,0.98678,,,,
1.9172,0.98677,,,,
1.9173,0.98676,,,,
1.9174,0.98675,,,,
1.9175,0.98674,,,,
1.9176,0.98673,,,,
1.9177,0.98672,,,,
1.9178,0.98671,,,,
1.9179,0.9867,,,,
1.918,0.98668,,,,
1.9181,0.98667,,,,
1.9182,0.98666,,,,
1.9183,0.98665,,,,
1.9184,0.98664,,,,
1.9185,0.98663,,,,
1.9186,0.98662,,,,
1.9187,0.98661,,,,
1.9188,0.9866,,,,
1.9189,0.98659,,,,
1.919,0.98658,,,,
1.9191,0.98657,,,,
1.9192,0.98655,,,,
1.9193,0.98654,,,,
1.9194,0.98653,,,,
1.9195,0.98652,,,,
1.9196,0.98651,,,,
1.9197,0.9865,,,,
1.9198,0.98649,,,,
1.9199,0.98648,,,,
1.92,0.98647,,,,
1.9201,0.98646,,,,
1.9202,0.98645,,,,
1.9203,0.98644,,,,
1.9204,0.98643,,,,
1.9205,0.98641,,,,
1.9206,0.9864,,,,
1.9207,0.98639,,,,
1.9208,0.98638,,,,
1.9209,0.98637,,,,
1.921,0.98636,,,,
1.9211,0.98635,,,,
1.9212,0.98634,,,,
1.9213,0.98633,,,,
1.9214,0.98632,,,,
1.9215,0.98631,,,,
1.9216,0.98629,,,,
1.9217,0.98628,,,,
1.9218,0.98627,,,,
1.9219,0.98626,,,,
1.922,0.98625,,,,
1.9221,0.98624,,,,
1.9222,0.98623,,,,
1.9223,0.98622,,,,
1.9224,0.98621,,,,
1.9225,0.9862,,,,
1.9226,0.98619,,,,
1.9227,0.98617,,,,
1.9228,0.98616,,,,
1.9229,0.98615,,,,
1.923,0.98614,,,,
1.9231,0.98613,,,,
1.9232,0.98612,,,,
1.9233,0.98611,,,,
1.9234,0.9861,,,,
1.9235,0.98609,,,,
1.9236,0.98608,,,,
1.9237,0.98607,,,,
1.9238,0.98605,,,,
1.9239,0.98604,,,,
1.924,0.98603,,,,
1.9241,0.98602,,,,
1.9242,0.98601,,,,
1.9243,0.986,,,,
1.9244,0.98599,,,,
1.9245,0.98598,,,,
1.9246,0.98597,,,,
1.9247,0.98596,,,,
1.9248,0.98594,,,,
1.9249,0.98593,,,,
1.925,0.98592,,,,
1.9251,0.98591,,,,
1.9252,0.9859,,,,
1.9253,0.98589,,,,
1.9254,0.98588,,,,
1.9255,0.98587,,,,
1.9256,0.98586,,,,
1.9257,0.98584,,,,
1.9258,0.98583,,,,
1.9259,0.98582,,,,
1.926,0.98581,,,,
1.9261,0.9858,,,,
1.9262,0.98579,,,,
1.9263,0.98578,,,,
1.9264,0.98577,,,,
1.9265,0.98576,,,,
1.9266,0.98574,,,,
1.9267,0.98573,,,,
1.9268,0.98572,,,,
1.9269,0.98571,,,,
1.927,0.9857,,,,
1.9271,0.98569,,,,
1.9272,0.98568,,,,
1.9273,0.98567,,,,
1.9274,0.98566,,,,
1.9275,0.98564,,,,
1.9276,0.98563,,,,
1.9277,0.98562,,,,
1.9278,0.98561,,,,
1.9279,0.9856,,,,
1.928,0.98559,,,,
1.9281,0.98558,,,,
1.9282,0.98557,,,,
1.9283,0.98556,,,,
1.9284,0.98554,,,,
1.9285,0.98553,,,,
1.9286,0.98552,,,,
1.9287,0.98551,,,,
1.9288,0.9855,,,,
1.9289,0.98549,,,,
1.929,0.98548,,,,
1.9291,0.98547,,,,
1.9292,0.98545,,,,
1.9293,0.98544,,,,
1.9294,0.98543,,,,
1.9295,0.98542,,,,
1.9296,0.98541,,,,
1.9297,0.9854,,,,
1.9298,0.98539,,,,
1.9299,0.98538,,,,
1.93,0.98537,,,,
1.9301,0.98535,,,,
1.9302,0.98534,,,,
1.9303,0.98533,,,,
1.9304,0.98532,,,,
1.9305,0.98531,,,,
1.9306,0.9853,,,,
1.9307,0.98529,,,,
1.9308,0.98528,,,,
1.9309,0.98526,,,,
1.931,0.98525,,,,
1.9311,0.98524,,,,
1.9312,0.98523,,,,
1.9313,0.98522,,,,
1.9314,0.98521,,,,
1.9315,0.9852,,,,
1.9316,0.98518,,,,
1.9317,0.98517,,,,
1.9318,0.98516,,,,
1.9319,0.98515,,,,
1.932,0.98514,,,,
1.9321,0.98513,,,,
1.9322,0.98512,,,,
1.9323,0.98511,,,,
1.9324,0.98509,,,,
1.9325,0.98508,,,,
1.9326,0.98507,,,,
1.9327,0.98506,,,,
1.9328,0.98505,,,,
1.9329,0.98504,,,,
1.933,0.98503,,,,
1.9331,0.98501,,,,
1.9332,0.985,,,,
1.9333,0.98499,,,,
1.9334,0.98498,,,,
1.9335,0.98497,,,,
1.9336,0.98496,,,,
1.9337,0.98495,,,,
1.9338,0.98493,,,,
1.9339,0.98492,,,,
1.934,0.98491,,,,
1.9341,0.9849,,,,
1.9342,0.98489,,,,
1.9343,0.98488,,,,
1.9344,0.98487,,,,
1.9345,0.98485,,,,
1.9346,0.98484,,,,
1.9347,0.98483,,,,
1.9348,0.98482,,,,
1.9349,0.98481,,,,
1.935,0.9848,,,,
1.9351,0.98479,,,,
1.9352,0.98477,,,,
1.9353,0.98476,,,,
1.9354,0.98475,,,,
1.9355,0.98474,,,,
1.9356,0.98473,,,,
1.9357,0.98472,,,,
1.9358,0.98471,,,,
1.9359,0.98469,,,,
1.936,0.98468,,,,
1.9361,0.98467,,,,
1.9362,0.98466,,,,
1.9363,0.98465,,,,
1.9364,0.98464,,,,
1.9365,0.98463,,,,
1.9366,0.98461,,,,
1.9367,0.9846,,,,
1.9368,0.98459,,,,
1.9369,0.98458,,,,
1.937,0.98457,,,,
1.9371,0.98456,,,,
1.9372,0.98454,,,,
1.9373,0.98453,,,,
1.9374,0.98452,,,,
1.9375,0.98451,,,,
1.9376,0.9845,,,,
1.9377,0.98449,,,,
1.9378,0.98448,,,,
1.9379,0.98446,,,,
1.938,0.98445,,,,
1.9381,0.98444,,,,
1.9382,0.98443,,,,
1.9383,0.98442,,,,
1.9384,0.98441,,,,
1.9385,0.98439,,,,
1.9386,0.98438,,,,
1.9387,0.98437,,,,
1.9388,0.98436,,,,
1.9389,0.98435,,,,
1.939,0.98434,,,,
1.9391,0.98432,,,,
1.9392,0.98431,,,,
1.9393,0.9843,,,,
1.9394,0.98429,,,,
1.9395,0.98428,,,,
1.9396,0.98427,,,,
1.9397,0.98425,,,,
1.9398,0.98424,,,,
1.9399,0.98423,,,,
1.94,0.98422,,,,
1.9401,0.98421,,,,
1.9402,0.9842,,,,
1.9403,0.98418,,,,
1.9404,0.98417,,,,
1.9405,0.98416,,,,
1.9406,0.98415,,,,
1.9407,0.98414,,,,
1.9408,0.98413,,,,
1.9409,0.98411,,,,
1.941,0.9841,,,,
1.9411,0.98409,,,,
1.9412,0.98408,,,,
1.9413,0.98407,,,,
1.9414,0.98406,,,,
1.9415,0.98404,,,,
1.9416,0.98403,,,,
1.9417,0.98402,,,,
1.9418,0.98401,,,,
1.9419,0.984,,,,
1.942,0.98399,,,,
1.9421,0.98397,,,,
1.9422,0.98396,,,,
1.9423,0.98395,,,,
1.9424,0.98394,,,,
1.9425,0.98393,,,,
1.9426,0.98392,,,,
1.9427,0.9839,,,,
1.9428,0.98389,,,,
1.9429,0.98388,,,,
1.943,0.98387,,,,
1.9431,0.98386,,,,
1.9432,0.98384,,,,
1.9433,0.98383,,,,
1.9434,0.98382,,,,
1.9435,0.98381,,,,
1.9436,0.9838,,,,
1.9437,0.98379,,,,
1.9438,0.98377,,,,
1.9439,0.98376,,,,
1.944,0.98375,,,,
1.9441,0.98374,,,,
1.9442,0.98373,,,,
1.9443,0.98371,,,,
1.9444,0.9837,,,,
1.9445,0.98369,,,,
1.9446,0.98368,,,,
1.9447,0.98367,,,,
1.9448,0.98366,,,,
1.9449,0.98364,,,,
1.945,0.98363,,,,
1.9451,0.98362,,,,
1.9452,0.98361,,,,
1.9453,0.9836,,,,
1.9454,0.98358,,,,
1.9455,0.98357,,,,
1.9456,0.98356,,,,
1.9457,0.98355,,,,
1.9458,0.98354,,,,
1.9459,0.98352,,,,
1.946,0.98351,,,,
1.9461,0.9835,,,,
1.9462,0.98349,,,,
1.9463,0.98348,,,,
1.9464,0.98346,,,,
1.9465,0.98345,,,,
1.9466,0.98344,,,,
1.9467,0.98343,,,,
1.9468,0.98342,,,,
1.9469,0.9834,,,,
1.947,0.98339,,,,
1.9471,0.98338,,,,
1.9472,0.98337,,,,
1.9473,0.98336,,,,
1.9474,0.98335,,,,
1.9475,0.98333,,,,
1.9476,0.98332,,,,
1.9477,0.98331,,,,
1.9478,0.9833,,,,
1.9479,0.98329,,,,
1.948,0.98327,,,,
1.9481,0.98326,,,,
1.9482,0.98325,,,,
1.9483,0.98324,,,,
1.9484,0.98322,,,,
1.9485,0.98321,,,,
1.9486,0.9832,,,,
1.9487,0.98319,,,,
1.9488,0.98318,,,,
1.9489,0.98316,,,,
1.949,0.98315,,,,
1.9491,0.98314,,,,
1.9492,0.98313,,,,
1.9493,0.98312,,,,
1.9494,0.9831,,,,
1.9495,0.98309,,,,
1.9496,0.98308,,,,
1.9497,0.98307,,,,
1.9498,0.98306,,,,
1.9499,0.98304,,,,
1.95,0.98303,,,,
1.9501,0.98302,,,,
1.9502,0.98301,,,,
1.9503,0.983,,,,
1.9504,0.98298,,,,
1.9505,0.98297,,,,
1.9506,0.98296,,,,
1.9507,0.98295,,,,
1.9508,0.98293,,,,
1.9509,0.98292,,,,
1.951,0.98291,,,,
1.9511,0.9829,,,,
1.9512,0.98289,,,,
1.9513,0.98287,,,,
1.9514,0.98286,,,,
1.9515,0.98285,,,,
1.9516,0.98284,,,,
1.9517,0.98283,,,,
1.9518,0.98281,,,,
1.9519,0.9828,,,,
1.952,0.98279,,,,
1.9521,0.98278,,,,
1.9522,0.98276,,,,
1.9523,0.98275,,,,
1.9524,0.98274,,,,
1.9525,0.98273,,,,
1.9526,0.98272,,,,
1.9527,0.9827,,,,
1.9528,0.98269,,,,
1.9529,0.98268,,,,
1.953,0.98267,,,,
1.9531,0.98265,,,,
1.9532,0.98264,,,,
1.9533,0.98263,,,,
1.9534,0.98262,,,,
1.9535,0.98261,,,,
1.9536,0.98259,,,,
1.9537,0.98258,,,,
1.9538,0.98257,,,,
1.9539,0.98256,,,,
1.954,0.98254,,,,
1.9541,0.98253,,,,
1.9542,0.98252,,,,
1.9543,0.98251,,,,
1.9544,0.98249,,,,
1.9545,0.98248,,,,
1.9546,0.98247,,,,
1.9547,0.98246,,,,
1.9548,0.98245,,,,
1.9549,0.98243,,,,
1.955,0.98242,,,,
1.9551,0.98241,,,,
1.9552,0.9824,,,,
1.9553,0.98238,,,,
1.9554,0.98237,,,,
1.9555,0.98236,,,,
1.9556,0.98235,,,,
1.9557,0.98233,,,,
1.9558,0.98232,,,,
1.9559,0.98231,,,,
1.956,0.9823,,,,
1.9561,0.98228,,,,
1.9562,0.98227,,,,
1.9563,0.98226,,,,
1.9564,0.98225,,,,
1.9565,0.98224,,,,
1.9566,0.98222,,,,
1.9567,0.98221,,,,
1.9568,0.9822,,,,
1.9569,0.98219,,,,
1.957,0.98217,,,,
1.9571,0.98216,,,,
1.9572,0.98215,,,,
1.9573,0.98214,,,,
1.9574,0.98212,,,,
1.9575,0.98211,,,,
1.9576,0.9821,,,,
1.9577,0.98209,,,,
1.9578,0.98207,,,,
1.9579,0.98206,,,,
1.958,0.98205,,,,
1.9581,0.98204,,,,
1.9582,0.98202,,,,
1.9583,0.98201,,,,
1.9584,0.982,,,,
1.9585,0.98199,,,,
1.9586,0.98197,,,,
1.9587,0.98196,,,,
1.9588,0.98195,,,,
1.9589,0.98194,,,,
1.959,0.98192,,,,
1.9591,0.98191,,,,
1.9592,0.9819,,,,
1.9593,0.98189,,,,
1.9594,0.98187,,,,
1.9595,0.98186,,,,
1.9596,0.98185,,,,
1.9597,0.98184,,,,
1.9598,0.98182,,,,
1.9599,0.98181,,,,
1.96,0.9818,,,,
1.9601,0.98178,,,,
1.9602,0.98177,,,,
1.9603,0.98176,,,,
1.9604,0.98175,,,,
1.9605,0.98173,,,,
1.9606,0.98172,,,,
1.9607,0.98171,,,,
1.9608,0.9817,,,,
1.9609,0.98168,,,,
1.961,0.98167,,,,
1.9611,0.98166,,,,
1.9612,0.98165,,,,
1.9613,0.98163,,,,
1.9614,0.98162,,,,
1.9615,0.98161,,,,
1.9616,0.9816,,,,
1.9617,0.98158,,,,
1.9618,0.98157,,,,
1.9619,0.98156,,,,
1.962,0.98154,,,,
1.9621,0.98153,,,,
1.9622,0.98152,,,,
1.9623,0.98151,,,,
1.9624,0.98149,,,,
1.9625,0.98148,,,,
1.9626,0.98147,,,,
1.9627,0.98146,,,,
1.9628,0.98144,,,,
1.9629,0.98143,,,,
1.963,0.98142,,,,
1.9631,0.9814,,,,
1.9632,0.98139,,,,
1.9633,0.98138,,,,
1.9634,0.98137,,,,
1.9635,0.98135,,,,
1.9636,0.98134,,,,
1.9637,0.98133,,,,
1.9638,0.98132,,,,
1.9639,0.9813,,,,
1.964,0.98129,,,,
1.9641,0.98128,,,,
1.9642,0.98126,,,,
1.9643,0.98125,,,,
1.9644,0.98124,,,,
1.9645,0.98123,,,,
1.9646,0.98121,,,,
1.9647,0.9812,,,,
1.9648,0.98119,,,,
1.9649,0.98117,,,,
1.965,0.98116,,,,
1.9651,0.98115,,,,
1.9652,0.98114,,,,
1.9653,0.98112,,,,
1.9654,0.98111,,,,
1.9655,0.9811,,,,
1.9656,0.98108,,,,
1.9657,0.98107,,,,
1.9658,0.98106,,,,
1.9659,0.98105,,,,
1.966,0.98103,,,,
1.9661,0.98102,,,,
1.9662,0.98101,,,,
1.9663,0.98099,,,,
1.9664,0.98098,,,,
1.9665,0.98097,,,,
1.9666,0.98095,,,,
1.9667,0.98094,,,,
1.9668,0.98093,,,,
1.9669,0.98092,,,,
1.967,0.9809,,,,
1.9671,0.98089,,,,
1.9672,0.98088,,,,
1.9673,0.98086,,,,
1.9674,0.98085,,,,
1.9675,0.98084,,,,
1.9676,0.98083,,,,
1.9677,0.98081,,,,
1.9678,0.9808,,,,
1.9679,0.98079,,,,
1.968,0.98077,,,,
1.9681,0.98076,,,,
1.9682,0.98075,,,,
1.9683,0.98073,,,,
1.9684,0.98072,,,,
1.9685,0.98071,,,,
1.9686,0.98069,,,,
1.9687,0.98068,,,,
1.9688,0.98067,,,,
1.9689,0.98066,,,,
1.969,0.98064,,,,
1.9691,0.98063,,,,
1.9692,0.98062,,,,
1.9693,0.9806,,,,
1.9694,0.98059,,,,
1.9695,0.98058,,,,
1.9696,0.98056,,,,
1.9697,0.98055,,,,
1.9698,0.98054,,,,
1.9699,0.98052,,,,
1.97,0.98051,,,,
1.9701,0.9805,,,,
1.9702,0.98048,,,,
1.9703,0.98047,,,,
1.9704,0.98046,,,,
1.9705,0.98045,,,,
1.9706,0.98043,,,,
1.9707,0.98042,,,,
1.9708,0.98041,,,,
1.9709,0.98039,,,,
1.971,0.98038,,,,
1.9711,0.98037,,,,
1.9712,0.98035,,,,
1.9713,0.98034,,,,
1.9714,0.98033,,,,
1.9715,0.98031,,,,
1.9716,0.9803,,,,
1.9717,0.98029,,,,
1.9718,0.98027,,,,
1.9719,0.98026,,,,
1.972,0.98025,,,,
1.9721,0.98023,,,,
1.9722,0.98022,,,,
1.9723,0.98021,,,,
1.9724,0.98019,,,,
1.9725,0.98018,,,,
1.9726,0.98017,,,,
1.9727,0.98015,,,,
1.9728,0.98014,,,,
1.9729,0.98013,,,,
1.973,0.98011,,,,
1.9731,0.9801,,,,
1.9732,0.98009,,,,
1.9733,0.98007,,,,
1.9734,0.98006,,,,
1.9735,0.98005,,,,
1.9736,0.98003,,,,
1.9737,0.98002,,,,
1.9738,0.98001,,,,
1.9739,0.97999,,,,
1.974,0.97998,,,,
1.9741,0.97997,,,,
1.9742,0.97995,,,,
1.9743,0.97994,,,,
1.9744,0.97993,,,,
1.9745,0.97991,,,,
1.9746,0.9799,,,,
1.9747,0.97989,,,,
1.9748,0.97987,,,,
1.9749,0.97986,,,,
1.975,0.97985,,,,
1.9751,0.97983,,,,
1.9752,0.97982,,,,
1.9753,0.97981,,,,
1.9754,0.97979,,,,
1.9755,0.97978,,,,
1.9756,0.97977,,,,
1.9757,0.97975,,,,
1.9758,0.97974,,,,
1.9759,0.97972,,,,
1.976,0.97971,,,,
1.9761,0.9797,,,,
1.9762,0.97968,,,,
1.9763,0.97967,,,,
1.9764,0.97966,,,,
1.9765,0.97964,,,,
1.9766,0.97963,,,,
1.9767,0.97962,,,,
1.9768,0.9796,,,,
1.9769,0.97959,,,,
1.977,0.97958,,,,
1.9771,0.97956,,,,
1.9772,0.97955,,,,
1.9773,0.97954,,,,
1.9774,0.97952,,,,
1.9775,0.97951,,,,
1.9776,0.97949,,,,
1.9777,0.97948,,,,
1.9778,0.97947,,,,
1.9779,0.97945,,,,
1.978,0.97944,,,,
1.9781,0.97943,,,,
1.9782,0.97941,,,,
1.9783,0.9794,,,,
1.9784,0.97939,,,,
1.9785,0.97937,,,,
1.9786,0.97936,,,,
1.9787,0.97934,,,,
1.9788,0.97933,,,,
1.9789,0.97932,,,,
1.979,0.9793,,,,
1.9791,0.97929,,,,
1.9792,0.97928,,,,
1.9793,0.97926,,,,
1.9794,0.97925,,,,
1.9795,0.97923,,,,
1.9796,0.97922,,,,
1.9797,0.97921,,,,
1.9798,0.97919,,,,
1.9799,0.97918,,,,
1.98,0.97917,,,,
1.9801,0.97915,,,,
1.9802,0.97914,,,,
1.9803,0.97912,,,,
1.9804,0.97911,,,,
1.9805,0.9791,,,,
1.9806,0.97908,,,,
1.9807,0.97907,,,,
1.9808,0.97905,,,,
1.9809,0.97904,,,,
1.981,0.97903,,,,
1.9811,0.97901,,,,
1.9812,0.979,,,,
1.9813,0.97899,,,,
1.9814,0.97897,,,,
1.9815,0.97896,,,,
1.9816,0.97894,,,,
1.9817,0.97893,,,,
1.9818,0.97892,,,,
1.9819,0.9789,,,,
1.982,0.97889,,,,
1.9821,0.97887,,,,
1.9822,0.97886,,,,
1.9823,0.97885,,,,
1.9824,0.97883,,,,
1.9825,0.97882,,,,
1.9826,0.9788,,,,
1.9827,0.97879,,,,
1.9828,0.97878,,,,
1.9829,0.97876,,,,
1.983,0.97875,,,,
1.9831,0.97873,,,,
1.9832,0.97872,,,,
1.9833,0.97871,,,,
1.9834,0.97869,,,,
1.9835,0.97868,,,,
1.9836,0.97866,,,,
1.9837,0.97865,,,,
1.9838,0.97864,,,,
1.9839,0.97862,,,,
1.984,0.97861,,,,
1.9841,0.97859,,,,
1.9842,0.97858,,,,
1.9843,0.97857,,,,
1.9844,0.97855,,,,
1.9845,0.97854,,,,
1.9846,0.97852,,,,
1.9847,0.97851,,,,
1.9848,0.9785,,,,
1.9849,0.97848,,,,
1.985,0.97847,,,,
1.9851,0.97845,,,,
1.9852,0.97844,,,,
1.9853,0.97842,,,,
1.9854,0.97841,,,,
1.9855,0.9784,,,,
1.9856,0.97838,,,,
1.9857,0.97837,,,,
1.9858,0.97835,,,,
1.9859,0.97834,,,,
1.986,0.97833,,,,
1.9861,0.97831,,,,
1.9862,0.9783,,,,
1.9863,0.97828,,,,
1.9864,0.97827,,,,
1.9865,0.97825,,,,
1.9866,0.97824,,,,
1.9867,0.97823,,,,
1.9868,0.97821,,,,
1.9869,0.9782,,,,
1.987,0.97818,,,,
1.9871,0.97817,,,,
1.9872,0.97815,,,,
1.9873,0.97814,,,,
1.9874,0.97813,,,,
1.9875,0.97811,,,,
1.9876,0.9781,,,,
1.9877,0.97808,,,,
1.9878,0.97807,,,,
1.9879,0.97805,,,,
1.988,0.97804,,,,
1.9881,0.97802,,,,
1.9882,0.97801,,,,
1.9883,0.978,,,,
1.9884,0.97798,,,,
1.9885,0.97797,,,,
1.9886,0.97795,,,,
1.9887,0.97794,,,,
1.9888,0.97792,,,,
1.9889,0.97791,,,,
1.989,0.9779,,,,
1.9891,0.97788,,,,
1.9892,0.97787,,,,
1.9893,0.97785,,,,
1.9894,0.97784,,,,
1.9895,0.97782,,,,
1.9896,0.97781,,,,
1.9897,0.97779,,,,
1.9898,0.97778,,,,
1.9899,0.97776,,,,
1.99,0.97775,,,,
1.9901,0.97774,,,,
1.9902,0.97772,,,,
1.9903,0.97771,,,,
1.9904,0.97769,,,,
1.9905,0.97768,,,,
1.9906,0.97766,,,,
1.9907,0.97765,,,,
1.9908,0.97763,,,,
1.9909,0.97762,,,,
1.991,0.97761,,,,
1.9911,0.97759,,,,
1.9912,0.97758,,,,
1.9913,0.97756,,,,
1.9914,0.97755,,,,
1.9915,0.97753,,,,
1.9916,0.97752,,,,
1.9917,0.9775,,,,
1.9918,0.97749,,,,
1.9919,0.97747,,,,
1.992,0.97746,,,,
1.9921,0.97745,,,,
1.9922,0.97743,,,,
1.9923,0.97742,,,,
1.9924,0.9774,,,,
1.9925,0.97739,,,,
1.9926,0.97737,,,,
1.9927,0.97736,,,,
1.9928,0.97734,,,,
1.9929,0.97733,,,,
1.993,0.97732,,,,
1.9931,0.9773,,,,
1.9932,0.97729,,,,
1.9933,0.97727,,,,
1.9934,0.97726,,,,
1.9935,0.97724,,,,
1.9936,0.97723,,,,
1.9937,0.97721,,,,
1.9938,0.9772,,,,
1.9939,0.97719,,,,
1.994,0.97717,,,,
1.9941,0.97716,,,,
1.9942,0.97714,,,,
1.9943,0.97713,,,,
1.9944,0.97711,,,,
1.9945,0.9771,,,,
1.9946,0.97708,,,,
1.9947,0.97707,,,,
1.9948,0.97706,,,,
1.9949,0.97704,,,,
1.995,0.97703,,,,
1.9951,0.97701,,,,
1.9952,0.977,,,,
1.9953,0.97698,,,,
1.9954,0.97697,,,,
1.9955,0.97695,,,,
1.9956,0.97694,,,,
1.9957,0.97692,,,,
1.9958,0.97691,,,,
1.9959,0.9769,,,,
1.996,0.97688,,,,
1.9961,0.97687,,,,
1.9962,0.97685,,,,
1.9963,0.97684,,,,
1.9964,0.97682,,,,
1.9965,0.97681,,,,
1.9966,0.97679,,,,
1.9967,0.97678,,,,
1.9968,0.97677,,,,
1.9969,0.97675,,,,
1.997,0.97674,,,,
1.9971,0.97672,,,,
1.9972,0.97671,,,,
1.9973,0.97669,,,,
1.9974,0.97668,,,,
1.9975,0.97666,,,,
1.9976,0.97665,,,,
1.9977,0.97664,,,,
1.9978,0.97662,,,,
1.9979,0.97661,,,,
1.998,0.97659,,,,
1.9981,0.97658,,,,
1.9982,0.97656,,,,
1.9983,0.97655,,,,
1.9984,0.97653,,,,
1.9985,0.97652,,,,
1.9986,0.97651,,,,
1.9987,0.97649,,,,
1.9988,0.97648,,,,
1.9989,0.97646,,,,
1.999,0.97645,,,,
1.9991,0.97643,,,,
1.9992,0.97642,,,,
1.9993,0.9764,,,,
1.9994,0.97639,,,,
1.9995,0.97637,,,,
1.9996,0.97636,,,,
1.9997,0.97635,,,,
1.9998,0.97633,,,,
1.9999,0.97632,,,,
2,0.9763,,,,
2.0001,0.97629,,,,
2.0002,0.97627,,,,
2.0003,0.97626,,,,
2.0004,0.97624,,,,
2.0005,0.97623,,,,
2.0006,0.97622,,,,
2.0007,0.9762,,,,
2.0008,0.97619,,,,
2.0009,0.97617,,,,
2.001,0.97616,,,,
2.0011,0.97614,,,,
2.0012,0.97613,,,,
2.0013,0.97611,,,,
2.0014,0.9761,,,,
2.0015,0.97609,,,,
2.0016,0.97607,,,,
2.0017,0.97606,,,,
2.0018,0.97604,,,,
2.0019,0.97603,,,,
2.002,0.97601,,,,
2.0021,0.976,,,,
2.0022,0.97598,,,,
2.0023,0.97597,,,,
2.0024,0.97596,,,,
2.0025,0.97594,,,,
2.0026,0.97593,,,,
2.0027,0.97591,,,,
2.0028,0.9759,,,,
2.0029,0.97588,,,,
2.003,0.97587,,,,
2.0031,0.97585,,,,
2.0032,0.97584,,,,
2.0033,0.97582,,,,
2.0034,0.97581,,,,
2.0035,0.9758,,,,
2.0036,0.97578,,,,
2.0037,0.97577,,,,
2.0038,0.97575,,,,
2.0039,0.97574,,,,
2.004,0.97572,,,,
2.0041,0.97571,,,,
2.0042,0.97569,,,,
2.0043,0.97568,,,,
2.0044,0.97567,,,,
2.0045,0.97565,,,,
2.0046,0.97564,,,,
2.0047,0.97562,,,,
2.0048,0.97561,,,,
2.0049,0.97559,,,,
2.005,0.97558,,,,
2.0051,0.97556,,,,
2.0052,0.97555,,,,
2.0053,0.97554,,,,
2.0054,0.97552,,,,
2.0055,0.97551,,,,
2.0056,0.97549,,,,
2.0057,0.97548,,,,
2.0058,0.97546,,,,
2.0059,0.97545,,,,
2.006,0.97543,,,,
2.0061,0.97542,,,,
2.0062,0.9754,,,,
2.0063,0.97539,,,,
2.0064,0.97538,,,,
2.0065,0.97536,,,,
2.0066,0.97535,,,,
2.0067,0.97533,,,,
2.0068,0.97532,,,,
2.0069,0.9753,,,,
2.007,0.97529,,,,
2.0071,0.97527,,,,
2.0072,0.97526,,,,
2.0073,0.97525,,,,
2.0074,0.97523,,,,
2.0075,0.97522,,,,
2.0076,0.9752,,,,
2.0077,0.97519,,,,
2.0078,0.97517,,,,
2.0079,0.97516,,,,
2.008,0.97514,,,,
2.0081,0.97513,,,,
2.0082,0.97511,,,,
2.0083,0.9751,,,,
2.0084,0.97509,,,,
2.0085,0.97507,,,,
2.0086,0.97506,,,,
2.0087,0.97504,,,,
2.0088,0.97503,,,,
2.0089,0.97501,,,,
2.009,0.975,,,,
2.0091,0.97498,,,,
2.0092,0.97497,,,,
2.0093,0.97496,,,,
2.0094,0.97494,,,,
2.0095,0.97493,,,,
2.0096,0.97491,,,,
2.0097,0.9749,,,,
2.0098,0.97488,,,,
2.0099,0.97487,,,,
2.01,0.97485,,,,
2.0101,0.97484,,,,
2.0102,0.97482,,,,
2.0103,0.97481,,,,
2.0104,0.9748,,,,
2.0105,0.97478,,,,
2.0106,0.97477,,,,
2.0107,0.97475,,,,
2.0108,0.97474,,,,
2.0109,0.97472,,,,
2.011,0.97471,,,,
2.0111,0.97469,,,,
2.0112,0.97468,,,,
2.0113,0.97466,,,,
2.0114,0.97465,,,,
2.0115,0.97464,,,,
2.0116,0.97462,,,,
2.0117,0.97461,,,,
2.0118,0.97459,,,,
2.0119,0.97458,,,,
2.012,0.97456,,,,
2.0121,0.97455,,,,
2.0122,0.97453,,,,
2.0123,0.97452,,,,
2.0124,0.9745,,,,
2.0125,0.97449,,,,
2.0126,0.97448,,,,
2.0127,0.97446,,,,
2.0128,0.97445,,,,
2.0129,0.97443,,,,
2.013,0.97442,,,,
2.0131,0.9744,,,,
2.0132,0.97439,,,,
2.0133,0.97437,,,,
2.0134,0.97436,,,,
2.0135,0.97434,,,,
2.0136,0.97433,,,,
2.0137,0.97432,,,,
2.0138,0.9743,,,,
2.0139,0.97429,,,,
2.014,0.97427,,,,
2.0141,0.97426,,,,
2.0142,0.97424,,,,
2.0143,0.97423,,,,
2.0144,0.97421,,,,
2.0145,0.9742,,,,
2.0146,0.97418,,,,
2.0147,0.97417,,,,
2.0148,0.97416,,,,
2.0149,0.97414,,,,
2.015,0.97413,,,,
2.0151,0.97411,,,,
2.0152,0.9741,,,,
2.0153,0.97408,,,,
2.0154,0.97407,,,,
2.0155,0.97405,,,,
2.0156,0.97404,,,,
2.0157,0.97402,,,,
2.0158,0.97401,,,,
2.0159,0.97399,,,,
2.016,0.97398,,,,
2.0161,0.97397,,,,
2.0162,0.97395,,,,
2.0163,0.97394,,,,
2.0164,0.97392,,,,
2.0165,0.97391,,,,
2.0166,0.97389,,,,
2.0167,0.97388,,,,
2.0168,0.97386,,,,
2.0169,0.97385,,,,
2.017,0.97383,,,,
2.0171,0.97382,,,,
2.0172,0.97381,,,,
2.0173,0.97379,,,,
2.0174,0.97378,,,,
2.0175,0.97376,,,,
2.0176,0.97375,,,,
2.0177,0.97373,,,,
2.0178,0.97372,,,,
2.0179,0.9737,,,,
2.018,0.97369,,,,
2.0181,0.97367,,,,
2.0182,0.97366,,,,
2.0183,0.97364,,,,
2.0184,0.97363,,,,
2.0185,0.97361,,,,
2.0186,0.9736,,,,
2.0187,0.97359,,,,
2.0188,0.97357,,,,
2.0189,0.97356,,,,
2.019,0.97354,,,,
2.0191,0.97353,,,,
2.0192,0.97351,,,,
2.0193,0.9735,,,,
2.0194,0.97348,,,,
2.0195,0.97347,,,,
2.0196,0.97345,,,,
2.0197,0.97344,,,,
2.0198,0.97342,,,,
2.0199,0.97341,,,,
2.02,0.9734,,,,
2.0201,0.97338,,,,
2.0202,0.97337,,,,
2.0203,0.97335,,,,
2.0204,0.97334,,,,
2.0205,0.97332,,,,
2.0206,0.97331,,,,
2.0207,0.97329,,,,
2.0208,0.97328,,,,
2.0209,0.97326,,,,
2.021,0.97325,,,,
2.0211,0.97323,,,,
2.0212,0.97322,,,,
2.0213,0.9732,,,,
2.0214,0.97319,,,,
2.0215,0.97318,,,,
2.0216,0.97316,,,,
2.0217,0.97315,,,,
2.0218,0.97313,,,,
2.0219,0.97312,,,,
2.022,0.9731,,,,
2.0221,0.97309,,,,
2.0222,0.97307,,,,
2.0223,0.97306,,,,
2.0224,0.97304,,,,
2.0225,0.97303,,,,
2.0226,0.97301,,,,
2.0227,0.973,,,,
2.0228,0.97298,,,,
2.0229,0.97297,,,,
2.023,0.97295,,,,
2.0231,0.97294,,,,
2.0232,0.97293,,,,
2.0233,0.97291,,,,
2.0234,0.9729,,,,
2.0235,0.97288,,,,
2.0236,0.97287,,,,
2.0237,0.97285,,,,
2.0238,0.97284,,,,
2.0239,0.97282,,,,
2.024,0.97281,,,,
2.0241,0.97279,,,,
2.0242,0.97278,,,,
2.0243,0.97276,,,,
2.0244,0.97275,,,,
2.0245,0.97273,,,,
2.0246,0.97272,,,,
2.0247,0.9727,,,,
2.0248,0.97269,,,,
2.0249,0.97267,,,,
2.025,0.97266,,,,
2.0251,0.97264,,,,
2.0252,0.97263,,,,
2.0253,0.97262,,,,
2.0254,0.9726,,,,
2.0255,0.97259,,,,
2.0256,0.97257,,,,
2.0257,0.97256,,,,
2.0258,0.97254,,,,
2.0259,0.97253,,,,
2.026,0.97251,,,,
2.0261,0.9725,,,,
2.0262,0.97248,,,,
2.0263,0.97247,,,,
2.0264,0.97245,,,,
2.0265,0.97244,,,,
2.0266,0.97242,,,,
2.0267,0.97241,,,,
2.0268,0.97239,,,,
2.0269,0.97238,,,,
2.027,0.97236,,,,
2.0271,0.97235,,,,
2.0272,0.97233,,,,
2.0273,0.97232,,,,
2.0274,0.9723,,,,
2.0275,0.97229,,,,
2.0276,0.97227,,,,
2.0277,0.97226,,,,
2.0278,0.97225,,,,
2.0279,0.97223,,,,
2.028,0.97222,,,,
2.0281,0.9722,,,,
2.0282,0.97219,,,,
2.0283,0.97217,,,,
2.0284,0.97216,,,,
2.0285,0.97214,,,,
2.0286,0.97213,,,,
2.0287,0.97211,,,,
2.0288,0.9721,,,,
2.0289,0.97208,,,,
2.029,0.97207,,,,
2.0291,0.97205,,,,
2.0292,0.97204,,,,
2.0293,0.97202,,,,
2.0294,0.97201,,,,
2.0295,0.97199,,,,
2.0296,0.97198,,,,
2.0297,0.97196,,,,
2.0298,0.97195,,,,
2.0299,0.97193,,,,
2.03,0.97192,,,,
2.0301,0.9719,,,,
2.0302,0.97189,,,,
2.0303,0.97187,,,,
2.0304,0.97186,,,,
2.0305,0.97184,,,,
2.0306,0.97183,,,,
2.0307,0.97181,,,,
2.0308,0.9718,,,,
2.0309,0.97178,,,,
2.031,0.97177,,,,
2.0311,0.97175,,,,
2.0312,0.97174,,,,
2.0313,0.97172,,,,
2.0314,0.97171,,,,
2.0315,0.97169,,,,
2.0316,0.97168,,,,
2.0317,0.97166,,,,
2.0318,0.97165,,,,
2.0319,0.97163,,,,
2.032,0.97162,,,,
2.0321,0.9716,,,,
2.0322,0.97159,,,,
2.0323,0.97157,,,,
2.0324,0.97156,,,,
2.0325,0.97154,,,,
2.0326,0.97153,,,,
2.0327,0.97151,,,,
2.0328,0.9715,,,,
2.0329,0.97148,,,,
2.033,0.97147,,,,
2.0331,0.97145,,,,
2.0332,0.97144,,,,
2.0333,0.97142,,,,
2.0334,0.97141,,,,
2.0335,0.97139,,,,
2.0336,0.97138,,,,
2.0337,0.97136,,,,
2.0338,0.97135,,,,
2.0339,0.97133,,,,
2.034,0.97132,,,,
2.0341,0.9713,,,,
2.0342,0.97129,,,,
2.0343,0.97127,,,,
2.0344,0.97126,,,,
2.0345,0.97124,,,,
2.0346,0.97123,,,,
2.0347,0.97121,,,,
2.0348,0.9712,,,,
2.0349,0.97118,,,,
2.035,0.97117,,,,
2.0351,0.97115,,,,
2.0352,0.97114,,,,
2.0353,0.97112,,,,
2.0354,0.97111,,,,
2.0355,0.97109,,,,
2.0356,0.97108,,,,
2.0357,0.97106,,,,
2.0358,0.97105,,,,
2.0359,0.97103,,,,
2.036,0.97102,,,,
2.0361,0.971,,,,
2.0362,0.97099,,,,
2.0363,0.97097,,,,
2.0364,0.97096,,,,
2.0365,0.97094,,,,
2.0366,0.97093,,,,
2.0367,0.97091,,,,
2.0368,0.9709,,,,
2.0369,0.97088,,,,
2.037,0.97087,,,,
2.0371,0.97085,,,,
2.0372,0.97084,,,,
2.0373,0.97082,,,,
2.0374,0.97081,,,,
2.0375,0.97079,,,,
2.0376,0.97078,,,,
2.0377,0.97076,,,,
2.0378,0.97075,,,,
2.0379,0.97073,,,,
2.038,0.97072,,,,
2.0381,0.9707,,,,
2.0382,0.97069,,,,
2.0383,0.97067,,,,
2.0384,0.97066,,,,
2.0385,0.97064,,,,
2.0386,0.97063,,,,
2.0387,0.97061,,,,
2.0388,0.9706,,,,
2.0389,0.97058,,,,
2.039,0.97056,,,,
2.0391,0.97055,,,,
2.0392,0.97053,,,,
2.0393,0.97052,,,,
2.0394,0.9705,,,,
2.0395,0.97049,,,,
2.0396,0.97047,,,,
2.0397,0.97046,,,,
2.0398,0.97044,,,,
2.0399,0.97043,,,,
2.04,0.97041,,,,
2.0401,0.9704,,,,
2.0402,0.97038,,,,
2.0403,0.97037,,,,
2.0404,0.97035,,,,
2.0405,0.97034,,,,
2.0406,0.97032,,,,
2.0407,0.97031,,,,
2.0408,0.97029,,,,
2.0409,0.97028,,,,
2.041,0.97026,,,,
2.0411,0.97024,,,,
2.0412,0.97023,,,,
2.0413,0.97021,,,,
2.0414,0.9702,,,,
2.0415,0.97018,,,,
2.0416,0.97017,,,,
2.0417,0.97015,,,,
2.0418,0.97014,,,,
2.0419,0.97012,,,,
2.042,0.97011,,,,
2.0421,0.97009,,,,
2.0422,0.97008,,,,
2.0423,0.97006,,,,
2.0424,0.97005,,,,
2.0425,0.97003,,,,
2.0426,0.97002,,,,
2.0427,0.97,,,,
2.0428,0.96998,,,,
2.0429,0.96997,,,,
2.043,0.96995,,,,
2.0431,0.96994,,,,
2.0432,0.96992,,,,
2.0433,0.96991,,,,
2.0434,0.96989,,,,
2.0435,0.96988,,,,
2.0436,0.96986,,,,
2.0437,0.96985,,,,
2.0438,0.96983,,,,
2.0439,0.96982,,,,
2.044,0.9698,,,,
2.0441,0.96978,,,,
2.0442,0.96977,,,,
2.0443,0.96975,,,,
2.0444,0.96974,,,,
2.0445,0.96972,,,,
2.0446,0.96971,,,,
2.0447,0.96969,,,,
2.0448,0.96968,,,,
2.0449,0.96966,,,,
2.045,0.96965,,,,
2.0451,0.96963,,,,
2.0452,0.96962,,,,
2.0453,0.9696,,,,
2.0454,0.96958,,,,
2.0455,0.96957,,,,
2.0456,0.96955,,,,
2.0457,0.96954,,,,
2.0458,0.96952,,,,
2.0459,0.96951,,,,
2.046,0.96949,,,,
2.0461,0.96948,,,,
2.0462,0.96946,,,,
2.0463,0.96944,,,,
2.0464,0.96943,,,,
2.0465,0.96941,,,,
2.0466,0.9694,,,,
2.0467,0.96938,,,,
2.0468,0.96937,,,,
2.0469,0.96935,,,,
2.047,0.96934,,,,
2.0471,0.96932,,,,
2.0472,0.96931,,,,
2.0473,0.96929,,,,
2.0474,0.96927,,,,
2.0475,0.96926,,,,
2.0476,0.96924,,,,
2.0477,0.96923,,,,
2.0478,0.96921,,,,
2.0479,0.9692,,,,
2.048,0.96918,,,,
2.0481,0.96917,,,,
2.0482,0.96915,,,,
2.0483,0.96913,,,,
2.0484,0.96912,,,,
2.0485,0.9691,,,,
2.0486,0.96909,,,,
2.0487,0.96907,,,,
2.0488,0.96906,,,,
2.0489,0.96904,,,,
2.049,0.96902,,,,
2.0491,0.96901,,,,
2.0492,0.96899,,,,
2.0493,0.96898,,,,
2.0494,0.96896,,,,
2.0495,0.96895,,,,
2.0496,0.96893,,,,
2.0497,0.96892,,,,
2.0498,0.9689,,,,
2.0499,0.96888,,,,
2.05,0.96887,,,,
2.0501,0.96885,,,,
2.0502,0.96884,,,,
2.0503,0.96882,,,,
2.0504,0.96881,,,,
2.0505,0.96879,,,,
2.0506,0.96878,,,,
2.0507,0.96876,,,,
2.0508,0.96874,,,,
2.0509,0.96873,,,,
2.051,0.96871,,,,
2.0511,0.9687,,,,
2.0512,0.96868,,,,
2.0513,0.96867,,,,
2.0514,0.96865,,,,
2.0515,0.96864,,,,
2.0516,0.96862,,,,
2.0517,0.9686,,,,
2.0518,0.96859,,,,
2.0519,0.96857,,,,
2.052,0.96856,,,,
2.0521,0.96854,,,,
2.0522,0.96853,,,,
2.0523,0.96851,,,,
2.0524,0.9685,,,,
2.0525,0.96848,,,,
2.0526,0.96847,,,,
2.0527,0.96845,,,,
2.0528,0.96843,,,,
2.0529,0.96842,,,,
2.053,0.9684,,,,
2.0531,0.96839,,,,
2.0532,0.96837,,,,
2.0533,0.96836,,,,
2.0534,0.96834,,,,
2.0535,0.96833,,,,
2.0536,0.96831,,,,
2.0537,0.9683,,,,
2.0538,0.96828,,,,
2.0539,0.96827,,,,
2.054,0.96825,,,,
2.0541,0.96823,,,,
2.0542,0.96822,,,,
2.0543,0.9682,,,,
2.0544,0.96819,,,,
2.0545,0.96817,,,,
2.0546,0.96816,,,,
2.0547,0.96814,,,,
2.0548,0.96813,,,,
2.0549,0.96811,,,,
2.055,0.9681,,,,
2.0551,0.96808,,,,
2.0552,0.96807,,,,
2.0553,0.96805,,,,
2.0554,0.96804,,,,
2.0555,0.96802,,,,
2.0556,0.968,,,,
2.0557,0.96799,,,,
2.0558,0.96797,,,,
2.0559,0.96796,,,,
2.056,0.96794,,,,
2.0561,0.96793,,,,
2.0562,0.96791,,,,
2.0563,0.9679,,,,
2.0564,0.96788,,,,
2.0565,0.96787,,,,
2.0566,0.96785,,,,
2.0567,0.96784,,,,
2.0568,0.96782,,,,
2.0569,0.96781,,,,
2.057,0.96779,,,,
2.0571,0.96778,,,,
2.0572,0.96776,,,,
2.0573,0.96775,,,,
2.0574,0.96773,,,,
2.0575,0.96772,,,,
2.0576,0.9677,,,,
2.0577,0.96768,,,,
2.0578,0.96767,,,,
2.0579,0.96765,,,,
2.058,0.96764,,,,
2.0581,0.96762,,,,
2.0582,0.96761,,,,
2.0583,0.96759,,,,
2.0584,0.96758,,,,
2.0585,0.96756,,,,
2.0586,0.96755,,,,
2.0587,0.96753,,,,
2.0588,0.96752,,,,
2.0589,0.9675,,,,
2.059,0.96749,,,,
2.0591,0.96747,,,,
2.0592,0.96746,,,,
2.0593,0.96744,,,,
2.0594,0.96743,,,,
2.0595,0.96741,,,,
2.0596,0.9674,,,,
2.0597,0.96738,,,,
2.0598,0.96737,,,,
2.0599,0.96735,,,,
2.06,0.96734,,,,
2.0601,0.96732,,,,
2.0602,0.96731,,,,
2.0603,0.96729,,,,
2.0604,0.96728,,,,
2.0605,0.96726,,,,
2.0606,0.96725,,,,
2.0607,0.96723,,,,
2.0608,0.96722,,,,
2.0609,0.9672,,,,
2.061,0.96719,,,,
2.0611,0.96717,,,,
2.0612,0.96716,,,,
2.0613,0.96714,,,,
2.0614,0.96713,,,,
2.0615,0.96711,,,,
2.0616,0.9671,,,,
2.0617,0.96708,,,,
2.0618,0.96707,,,,
2.0619,0.96705,,,,
2.062,0.96704,,,,
2.0621,0.96702,,,,
2.0622,0.96701,,,,
2.0623,0.96699,,,,
2.0624,0.96698,,,,
2.0625,0.96696,,,,
2.0626,0.96695,,,,
2.0627,0.96693,,,,
2.0628,0.96692,,,,
2.0629,0.9669,,,,
2.063,0.96689,,,,
2.0631,0.96687,,,,
2.0632,0.96686,,,,
2.0633,0.96684,,,,
2.0634,0.96683,,,,
2.0635,0.96681,,,,
2.0636,0.9668,,,,
2.0637,0.96678,,,,
2.0638,0.96677,,,,
2.0639,0.96675,,,,
2.064,0.96674,,,,
2.0641,0.96672,,,,
2.0642,0.96671,,,,
2.0643,0.96669,,,,
2.0644,0.96668,,,,
2.0645,0.96666,,,,
2.0646,0.96665,,,,
2.0647,0.96663,,,,
2.0648,0.96662,,,,
2.0649,0.9666,,,,
2.065,0.96659,,,,
2.0651,0.96657,,,,
2.0652,0.96656,,,,
2.0653,0.96654,,,,
2.0654,0.96653,,,,
2.0655,0.96651,,,,
2.0656,0.9665,,,,
2.0657,0.96648,,,,
2.0658,0.96647,,,,
2.0659,0.96645,,,,
2.066,0.96644,,,,
2.0661,0.96642,,,,
2.0662,0.96641,,,,
2.0663,0.96639,,,,
2.0664,0.96638,,,,
2.0665,0.96636,,,,
2.0666,0.96635,,,,
2.0667,0.96633,,,,
2.0668,0.96632,,,,
2.0669,0.9663,,,,
2.067,0.96629,,,,
2.0671,0.96627,,,,
2.0672,0.96626,,,,
2.0673,0.96625,,,,
2.0674,0.96623,,,,
2.0675,0.96622,,,,
2.0676,0.9662,,,,
2.0677,0.96619,,,,
2.0678,0.96617,,,,
2.0679,0.96616,,,,
2.068,0.96614,,,,
2.0681,0.96613,,,,
2.0682,0.96611,,,,
2.0683,0.9661,,,,
2.0684,0.96608,,,,
2.0685,0.96607,,,,
2.0686,0.96605,,,,
2.0687,0.96604,,,,
2.0688,0.96602,,,,
2.0689,0.96601,,,,
2.069,0.96599,,,,
2.0691,0.96598,,,,
2.0692,0.96596,,,,
2.0693,0.96595,,,,
2.0694,0.96594,,,,
2.0695,0.96592,,,,
2.0696,0.96591,,,,
2.0697,0.96589,,,,
2.0698,0.96588,,,,
2.0699,0.96586,,,,
2.07,0.96585,,,,
2.0701,0.96583,,,,
2.0702,0.96582,,,,
2.0703,0.9658,,,,
2.0704,0.96579,,,,
2.0705,0.96577,,,,
2.0706,0.96576,,,,
2.0707,0.96574,,,,
2.0708,0.96573,,,,
2.0709,0.96571,,,,
2.071,0.9657,,,,
2.0711,0.96569,,,,
2.0712,0.96567,,,,
2.0713,0.96566,,,,
2.0714,0.96564,,,,
2.0715,0.96563,,,,
2.0716,0.96561,,,,
2.0717,0.9656,,,,
2.0718,0.96558,,,,
2.0719,0.96557,,,,
2.072,0.96555,,,,
2.0721,0.96554,,,,
2.0722,0.96552,,,,
2.0723,0.96551,,,,
2.0724,0.96549,,,,
2.0725,0.96548,,,,
2.0726,0.96547,,,,
2.0727,0.96545,,,,
2.0728,0.96544,,,,
2.0729,0.96542,,,,
2.073,0.96541,,,,
2.0731,0.96539,,,,
2.0732,0.96538,,,,
2.0733,0.96536,,,,
2.0734,0.96535,,,,
2.0735,0.96533,,,,
2.0736,0.96532,,,,
2.0737,0.9653,,,,
2.0738,0.96529,,,,
2.0739,0.96528,,,,
2.074,0.96526,,,,
2.0741,0.96525,,,,
2.0742,0.96523,,,,
2.0743,0.96522,,,,
2.0744,0.9652,,,,
2.0745,0.96519,,,,
2.0746,0.96517,,,,
2.0747,0.96516,,,,
2.0748,0.96514,,,,
2.0749,0.96513,,,,
2.075,0.96512,,,,
2.0751,0.9651,,,,
2.0752,0.96509,,,,
2.0753,0.96507,,,,
2.0754,0.96506,,,,
2.0755,0.96504,,,,
2.0756,0.96503,,,,
2.0757,0.96501,,,,
2.0758,0.965,,,,
2.0759,0.96498,,,,
2.076,0.96497,,,,
2.0761,0.96496,,,,
2.0762,0.96494,,,,
2.0763,0.96493,,,,
2.0764,0.96491,,,,
2.0765,0.9649,,,,
2.0766,0.96488,,,,
2.0767,0.96487,,,,
2.0768,0.96485,,,,
2.0769,0.96484,,,,
2.077,0.96482,,,,
2.0771,0.96481,,,,
2.0772,0.9648,,,,
2.0773,0.96478,,,,
2.0774,0.96477,,,,
2.0775,0.96475,,,,
2.0776,0.96474,,,,
2.0777,0.96472,,,,
2.0778,0.96471,,,,
2.0779,0.96469,,,,
2.078,0.96468,,,,
2.0781,0.96467,,,,
2.0782,0.96465,,,,
2.0783,0.96464,,,,
2.0784,0.96462,,,,
2.0785,0.96461,,,,
2.0786,0.96459,,,,
2.0787,0.96458,,,,
2.0788,0.96456,,,,
2.0789,0.96455,,,,
2.079,0.96454,,,,
2.0791,0.96452,,,,
2.0792,0.96451,,,,
2.0793,0.96449,,,,
2.0794,0.96448,,,,
2.0795,0.96446,,,,
2.0796,0.96445,,,,
2.0797,0.96443,,,,
2.0798,0.96442,,,,
2.0799,0.96441,,,,
2.08,0.96439,,,,
2.0801,0.96438,,,,
2.0802,0.96436,,,,
2.0803,0.96435,,,,
2.0804,0.96433,,,,
2.0805,0.96432,,,,
2.0806,0.9643,,,,
2.0807,0.96429,,,,
2.0808,0.96428,,,,
2.0809,0.96426,,,,
2.081,0.96425,,,,
2.0811,0.96423,,,,
2.0812,0.96422,,,,
2.0813,0.9642,,,,
2.0814,0.96419,,,,
2.0815,0.96417,,,,
2.0816,0.96416,,,,
2.0817,0.96415,,,,
2.0818,0.96413,,,,
2.0819,0.96412,,,,
2.082,0.9641,,,,
2.0821,0.96409,,,,
2.0822,0.96407,,,,
2.0823,0.96406,,,,
2.0824,0.96405,,,,
2.0825,0.96403,,,,
2.0826,0.96402,,,,
2.0827,0.964,,,,
2.0828,0.96399,,,,
2.0829,0.96397,,,,
2.083,0.96396,,,,
2.0831,0.96395,,,,
2.0832,0.96393,,,,
2.0833,0.96392,,,,
2.0834,0.9639,,,,
2.0835,0.96389,,,,
2.0836,0.96387,,,,
2.0837,0.96386,,,,
2.0838,0.96384,,,,
2.0839,0.96383,,,,
2.084,0.96382,,,,
2.0841,0.9638,,,,
2.0842,0.96379,,,,
2.0843,0.96377,,,,
2.0844,0.96376,,,,
2.0845,0.96374,,,,
2.0846,0.96373,,,,
2.0847,0.96372,,,,
2.0848,0.9637,,,,
2.0849,0.96369,,,,
2.085,0.96367,,,,
2.0851,0.96366,,,,
2.0852,0.96364,,,,
2.0853,0.96363,,,,
2.0854,0.96362,,,,
2.0855,0.9636,,,,
2.0856,0.96359,,,,
2.0857,0.96357,,,,
2.0858,0.96356,,,,
2.0859,0.96354,,,,
2.086,0.96353,,,,
2.0861,0.96352,,,,
2.0862,0.9635,,,,
2.0863,0.96349,,,,
2.0864,0.96347,,,,
2.0865,0.96346,,,,
2.0866,0.96344,,,,
2.0867,0.96343,,,,
2.0868,0.96342,,,,
2.0869,0.9634,,,,
2.087,0.96339,,,,
2.0871,0.96337,,,,
2.0872,0.96336,,,,
2.0873,0.96334,,,,
2.0874,0.96333,,,,
2.0875,0.96332,,,,
2.0876,0.9633,,,,
2.0877,0.96329,,,,
2.0878,0.96327,,,,
2.0879,0.96326,,,,
2.088,0.96325,,,,
2.0881,0.96323,,,,
2.0882,0.96322,,,,
2.0883,0.9632,,,,
2.0884,0.96319,,,,
2.0885,0.96317,,,,
2.0886,0.96316,,,,
2.0887,0.96315,,,,
2.0888,0.96313,,,,
2.0889,0.96312,,,,
2.089,0.9631,,,,
2.0891,0.96309,,,,
2.0892,0.96307,,,,
2.0893,0.96306,,,,
2.0894,0.96305,,,,
2.0895,0.96303,,,,
2.0896,0.96302,,,,
2.0897,0.963,,,,
2.0898,0.96299,,,,
2.0899,0.96298,,,,
2.09,0.96296,,,,
2.0901,0.96295,,,,
2.0902,0.96293,,,,
2.0903,0.96292,,,,
2.0904,0.9629,,,,
2.0905,0.96289,,,,
2.0906,0.96288,,,,
2.0907,0.96286,,,,
2.0908,0.96285,,,,
2.0909,0.96283,,,,
2.091,0.96282,,,,
2.0911,0.96281,,,,
2.0912,0.96279,,,,
2.0913,0.96278,,,,
2.0914,0.96276,,,,
2.0915,0.96275,,,,
2.0916,0.96273,,,,
2.0917,0.96272,,,,
2.0918,0.96271,,,,
2.0919,0.96269,,,,
2.092,0.96268,,,,
2.0921,0.96266,,,,
2.0922,0.96265,,,,
2.0923,0.96264,,,,
2.0924,0.96262,,,,
2.0925,0.96261,,,,
2.0926,0.96259,,,,
2.0927,0.96258,,,,
2.0928,0.96256,,,,
2.0929,0.96255,,,,
2.093,0.96254,,,,
2.0931,0.96252,,,,
2.0932,0.96251,,,,
2.0933,0.96249,,,,
2.0934,0.96248,,,,
2.0935,0.96247,,,,
2.0936,0.96245,,,,
2.0937,0.96244,,,,
2.0938,0.96242,,,,
2.0939,0.96241,,,,
2.094,0.9624,,,,
2.0941,0.96238,,,,
2.0942,0.96237,,,,
2.0943,0.96235,,,,
2.0944,0.96234,,,,
2.0945,0.96233,,,,
2.0946,0.96231,,,,
2.0947,0.9623,,,,
2.0948,0.96228,,,,
2.0949,0.96227,,,,
2.095,0.96225,,,,
2.0951,0.96224,,,,
2.0952,0.96223,,,,
2.0953,0.96221,,,,
2.0954,0.9622,,,,
2.0955,0.96218,,,,
2.0956,0.96217,,,,
2.0957,0.96216,,,,
2.0958,0.96214,,,,
2.0959,0.96213,,,,
2.096,0.96211,,,,
2.0961,0.9621,,,,
2.0962,0.96209,,,,
2.0963,0.96207,,,,
2.0964,0.96206,,,,
2.0965,0.96204,,,,
2.0966,0.96203,,,,
2.0967,0.96202,,,,
2.0968,0.962,,,,
2.0969,0.96199,,,,
2.097,0.96197,,,,
2.0971,0.96196,,,,
2.0972,0.96195,,,,
2.0973,0.96193,,,,
2.0974,0.96192,,,,
2.0975,0.9619,,,,
2.0976,0.96189,,,,
2.0977,0.96188,,,,
2.0978,0.96186,,,,
2.0979,0.96185,,,,
2.098,0.96183,,,,
2.0981,0.96182,,,,
2.0982,0.9618,,,,
2.0983,0.96179,,,,
2.0984,0.96178,,,,
2.0985,0.96176,,,,
2.0986,0.96175,,,,
2.0987,0.96173,,,,
2.0988,0.96172,,,,
2.0989,0.96171,,,,
2.099,0.96169,,,,
2.0991,0.96168,,,,
2.0992,0.96166,,,,
2.0993,0.96165,,,,
2.0994,0.96164,,,,
2.0995,0.96162,,,,
2.0996,0.96161,,,,
2.0997,0.96159,,,,
2.0998,0.96158,,,,
2.0999,0.96157,,,,
2.1,0.96155,,,,
2.1001,0.96154,,,,
2.1002,0.96152,,,,
2.1003,0.96151,,,,
2.1004,0.9615,,,,
2.1005,0.96148,,,,
2.1006,0.96147,,,,
2.1007,0.96145,,,,
2.1008,0.96144,,,,
2.1009,0.96143,,,,
2.101,0.96141,,,,
2.1011,0.9614,,,,
2.1012,0.96139,,,,
2.1013,0.96137,,,,
2.1014,0.96136,,,,
2.1015,0.96134,,,,
2.1016,0.96133,,,,
2.1017,0.96132,,,,
2.1018,0.9613,,,,
2.1019,0.96129,,,,
2.102,0.96127,,,,
2.1021,0.96126,,,,
2.1022,0.96125,,,,
2.1023,0.96123,,,,
2.1024,0.96122,,,,
2.1025,0.9612,,,,
2.1026,0.96119,,,,
2.1027,0.96118,,,,
2.1028,0.96116,,,,
2.1029,0.96115,,,,
2.103,0.96113,,,,
2.1031,0.96112,,,,
2.1032,0.96111,,,,
2.1033,0.96109,,,,
2.1034,0.96108,,,,
2.1035,0.96106,,,,
2.1036,0.96105,,,,
2.1037,0.96104,,,,
2.1038,0.96102,,,,
2.1039,0.96101,,,,
2.104,0.96099,,,,
2.1041,0.96098,,,,
2.1042,0.96097,,,,
2.1043,0.96095,,,,
2.1044,0.96094,,,,
2.1045,0.96092,,,,
2.1046,0.96091,,,,
2.1047,0.9609,,,,
2.1048,0.96088,,,,
2.1049,0.96087,,,,
2.105,0.96086,,,,
2.1051,0.96084,,,,
2.1052,0.96083,,,,
2.1053,0.96081,,,,
2.1054,0.9608,,,,
2.1055,0.96079,,,,
2.1056,0.96077,,,,
2.1057,0.96076,,,,
2.1058,0.96074,,,,
2.1059,0.96073,,,,
2.106,0.96072,,,,
2.1061,0.9607,,,,
2.1062,0.96069,,,,
2.1063,0.96067,,,,
2.1064,0.96066,,,,
2.1065,0.96065,,,,
2.1066,0.96063,,,,
2.1067,0.96062,,,,
2.1068,0.96061,,,,
2.1069,0.96059,,,,
2.107,0.96058,,,,
2.1071,0.96056,,,,
2.1072,0.96055,,,,
2.1073,0.96054,,,,
2.1074,0.96052,,,,
2.1075,0.96051,,,,
2.1076,0.96049,,,,
2.1077,0.96048,,,,
2.1078,0.96047,,,,
2.1079,0.96045,,,,
2.108,0.96044,,,,
2.1081,0.96043,,,,
2.1082,0.96041,,,,
2.1083,0.9604,,,,
2.1084,0.96038,,,,
2.1085,0.96037,,,,
2.1086,0.96036,,,,
2.1087,0.96034,,,,
2.1088,0.96033,,,,
2.1089,0.96031,,,,
2.109,0.9603,,,,
2.1091,0.96029,,,,
2.1092,0.96027,,,,
2.1093,0.96026,,,,
2.1094,0.96025,,,,
2.1095,0.96023,,,,
2.1096,0.96022,,,,
2.1097,0.9602,,,,
2.1098,0.96019,,,,
2.1099,0.96018,,,,
2.11,0.96016,,,,
2.1101,0.96015,,,,
2.1102,0.96013,,,,
2.1103,0.96012,,,,
2.1104,0.96011,,,,
2.1105,0.96009,,,,
2.1106,0.96008,,,,
2.1107,0.96007,,,,
2.1108,0.96005,,,,
2.1109,0.96004,,,,
2.111,0.96002,,,,
2.1111,0.96001,,,,
2.1112,0.96,,,,
2.1113,0.95998,,,,
2.1114,0.95997,,,,
2.1115,0.95996,,,,
2.1116,0.95994,,,,
2.1117,0.95993,,,,
2.1118,0.95991,,,,
2.1119,0.9599,,,,
2.112,0.95989,,,,
2.1121,0.95987,,,,
2.1122,0.95986,,,,
2.1123,0.95985,,,,
2.1124,0.95983,,,,
2.1125,0.95982,,,,
2.1126,0.95981,,,,
2.1127,0.95979,,,,
2.1128,0.95978,,,,
2.1129,0.95976,,,,
2.113,0.95975,,,,
2.1131,0.95974,,,,
2.1132,0.95972,,,,
2.1133,0.95971,,,,
2.1134,0.9597,,,,
2.1135,0.95968,,,,
2.1136,0.95967,,,,
2.1137,0.95966,,,,
2.1138,0.95964,,,,
2.1139,0.95963,,,,
2.114,0.95962,,,,
2.1141,0.9596,,,,
2.1142,0.95959,,,,
2.1143,0.95958,,,,
2.1144,0.95956,,,,
2.1145,0.95955,,,,
2.1146,0.95953,,,,
2.1147,0.95952,,,,
2.1148,0.95951,,,,
2.1149,0.95949,,,,
2.115,0.95948,,,,
2.1151,0.95947,,,,
2.1152,0.95945,,,,
2.1153,0.95944,,,,
2.1154,0.95943,,,,
2.1155,0.95941,,,,
2.1156,0.9594,,,,
2.1157,0.95939,,,,
2.1158,0.95937,,,,
2.1159,0.95936,,,,
2.116,0.95935,,,,
2.1161,0.95933,,,,
2.1162,0.95932,,,,
2.1163,0.95931,,,,
2.1164,0.95929,,,,
2.1165,0.95928,,,,
2.1166,0.95927,,,,
2.1167,0.95926,,,,
2.1168,0.95924,,,,
2.1169,0.95923,,,,
2.117,0.95922,,,,
2.1171,0.9592,,,,
2.1172,0.95919,,,,
2.1173,0.95918,,,,
2.1174,0.95916,,,,
2.1175,0.95915,,,,
2.1176,0.95914,,,,
2.1177,0.95912,,,,
2.1178,0.95911,,,,
2.1179,0.9591,,,,
2.118,0.95908,,,,
2.1181,0.95907,,,,
2.1182,0.95906,,,,
2.1183,0.95904,,,,
2.1184,0.95903,,,,
2.1185,0.95902,,,,
2.1186,0.95901,,,,
2.1187,0.95899,,,,
2.1188,0.95898,,,,
2.1189,0.95897,,,,
2.119,0.95895,,,,
2.1191,0.95894,,,,
2.1192,0.95893,,,,
2.1193,0.95891,,,,
2.1194,0.9589,,,,
2.1195,0.95889,,,,
2.1196,0.95888,,,,
2.1197,0.95886,,,,
2.1198,0.95885,,,,
2.1199,0.95884,,,,
2.12,0.95882,,,,
2.1201,0.95881,,,,
2.1202,0.9588,,,,
2.1203,0.95878,,,,
2.1204,0.95877,,,,
2.1205,0.95876,,,,
2.1206,0.95875,,,,
2.1207,0.95873,,,,
2.1208,0.95872,,,,
2.1209,0.95871,,,,
2.121,0.95869,,,,
2.1211,0.95868,,,,
2.1212,0.95867,,,,
2.1213,0.95866,,,,
2.1214,0.95864,,,,
2.1215,0.95863,,,,
2.1216,0.95862,,,,
2.1217,0.9586,,,,
2.1218,0.95859,,,,
2.1219,0.95858,,,,
2.122,0.95857,,,,
2.1221,0.95855,,,,
2.1222,0.95854,,,,
2.1223,0.95853,,,,
2.1224,0.95852,,,,
2.1225,0.9585,,,,
2.1226,0.95849,,,,
2.1227,0.95848,,,,
2.1228,0.95846,,,,
2.1229,0.95845,,,,
2.123,0.95844,,,,
2.1231,0.95843,,,,
2.1232,0.95841,,,,
2.1233,0.9584,,,,
2.1234,0.95839,,,,
2.1235,0.95838,,,,
2.1236,0.95836,,,,
2.1237,0.95835,,,,
2.1238,0.95834,,,,
2.1239,0.95833,,,,
2.124,0.95831,,,,
2.1241,0.9583,,,,
2.1242,0.95829,,,,
2.1243,0.95828,,,,
2.1244,0.95826,,,,
2.1245,0.95825,,,,
2.1246,0.95824,,,,
2.1247,0.95823,,,,
2.1248,0.95821,,,,
2.1249,0.9582,,,,
2.125,0.95819,,,,
2.1251,0.95818,,,,
2.1252,0.95816,,,,
2.1253,0.95815,,,,
2.1254,0.95814,,,,
2.1255,0.95813,,,,
2.1256,0.95811,,,,
2.1257,0.9581,,,,
2.1258,0.95809,,,,
2.1259,0.95808,,,,
2.126,0.95806,,,,
2.1261,0.95805,,,,
2.1262,0.95804,,,,
2.1263,0.95803,,,,
2.1264,0.95801,,,,
2.1265,0.958,,,,
2.1266,0.95799,,,,
2.1267,0.95798,,,,
2.1268,0.95796,,,,
2.1269,0.95795,,,,
2.127,0.95794,,,,
2.1271,0.95793,,,,
2.1272,0.95791,,,,
2.1273,0.9579,,,,
2.1274,0.95789,,,,
2.1275,0.95788,,,,
2.1276,0.95787,,,,
2.1277,0.95785,,,,
2.1278,0.95784,,,,
2.1279,0.95783,,,,
2.128,0.95782,,,,
2.1281,0.9578,,,,
2.1282,0.95779,,,,
2.1283,0.95778,,,,
2.1284,0.95777,,,,
2.1285,0.95776,,,,
2.1286,0.95774,,,,
2.1287,0.95773,,,,
2.1288,0.95772,,,,
2.1289,0.95771,,,,
2.129,0.95769,,,,
2.1291,0.95768,,,,
2.1292,0.95767,,,,
2.1293,0.95766,,,,
2.1294,0.95765,,,,
2.1295,0.95763,,,,
2.1296,0.95762,,,,
2.1297,0.95761,,,,
2.1298,0.9576,,,,
2.1299,0.95759,,,,
2.13,0.95757,,,,
2.1301,0.95756,,,,
2.1302,0.95755,,,,
2.1303,0.95754,,,,
2.1304,0.95753,,,,
2.1305,0.95751,,,,
2.1306,0.9575,,,,
2.1307,0.95749,,,,
2.1308,0.95748,,,,
2.1309,0.95747,,,,
2.131,0.95745,,,,
2.1311,0.95744,,,,
2.1312,0.95743,,,,
2.1313,0.95742,,,,
2.1314,0.95741,,,,
2.1315,0.95739,,,,
2.1316,0.95738,,,,
2.1317,0.95737,,,,
2.1318,0.95736,,,,
2.1319,0.95735,,,,
2.132,0.95733,,,,
2.1321,0.95732,,,,
2.1322,0.95731,,,,
2.1323,0.9573,,,,
2.1324,0.95729,,,,
2.1325,0.95727,,,,
2.1326,0.95726,,,,
2.1327,0.95725,,,,
2.1328,0.95724,,,,
2.1329,0.95723,,,,
2.133,0.95722,,,,
2.1331,0.9572,,,,
2.1332,0.95719,,,,
2.1333,0.95718,,,,
2.1334,0.95717,,,,
2.1335,0.95716,,,,
2.1336,0.95714,,,,
2.1337,0.95713,,,,
2.1338,0.95712,,,,
2.1339,0.95711,,,,
2.134,0.9571,,,,
2.1341,0.95709,,,,
2.1342,0.95707,,,,
2.1343,0.95706,,,,
2.1344,0.95705,,,,
2.1345,0.95704,,,,
2.1346,0.95703,,,,
2.1347,0.95702,,,,
2.1348,0.957,,,,
2.1349,0.95699,,,,
2.135,0.95698,,,,
2.1351,0.95697,,,,
2.1352,0.95696,,,,
2.1353,0.95695,,,,
2.1354,0.95693,,,,
2.1355,0.95692,,,,
2.1356,0.95691,,,,
2.1357,0.9569,,,,
2.1358,0.95689,,,,
2.1359,0.95688,,,,
2.136,0.95686,,,,
2.1361,0.95685,,,,
2.1362,0.95684,,,,
2.1363,0.95683,,,,
2.1364,0.95682,,,,
2.1365,0.95681,,,,
2.1366,0.9568,,,,
2.1367,0.95678,,,,
2.1368,0.95677,,,,
2.1369,0.95676,,,,
2.137,0.95675,,,,
2.1371,0.95674,,,,
2.1372,0.95673,,,,
2.1373,0.95671,,,,
2.1374,0.9567,,,,
2.1375,0.95669,,,,
2.1376,0.95668,,,,
2.1377,0.95667,,,,
2.1378,0.95666,,,,
2.1379,0.95665,,,,
2.138,0.95663,,,,
2.1381,0.95662,,,,
2.1382,0.95661,,,,
2.1383,0.9566,,,,
2.1384,0.95659,,,,
2.1385,0.95658,,,,
2.1386,0.95657,,,,
2.1387,0.95655,,,,
2.1388,0.95654,,,,
2.1389,0.95653,,,,
2.139,0.95652,,,,
2.1391,0.95651,,,,
2.1392,0.9565,,,,
2.1393,0.95649,,,,
2.1394,0.95648,,,,
2.1395,0.95646,,,,
2.1396,0.95645,,,,
2.1397,0.95644,,,,
2.1398,0.95643,,,,
2.1399,0.95642,,,,
2.14,0.95641,,,,
2.1401,0.9564,,,,
2.1402,0.95639,,,,
2.1403,0.95637,,,,
2.1404,0.95636,,,,
2.1405,0.95635,,,,
2.1406,0.95634,,,,
2.1407,0.95633,,,,
2.1408,0.95632,,,,
2.1409,0.95631,,,,
2.141,0.9563,,,,
2.1411,0.95628,,,,
2.1412,0.95627,,,,
2.1413,0.95626,,,,
2.1414,0.95625,,,,
2.1415,0.95624,,,,
2.1416,0.95623,,,,
2.1417,0.95622,,,,
2.1418,0.95621,,,,
2.1419,0.9562,,,,
2.142,0.95618,,,,
2.1421,0.95617,,,,
2.1422,0.95616,,,,
2.1423,0.95615,,,,
2.1424,0.95614,,,,
2.1425,0.95613,,,,
2.1426,0.95612,,,,
2.1427,0.95611,,,,
2.1428,0.9561,,,,
2.1429,0.95609,,,,
2.143,0.95607,,,,
2.1431,0.95606,,,,
2.1432,0.95605,,,,
2.1433,0.95604,,,,
2.1434,0.95603,,,,
2.1435,0.95602,,,,
2.1436,0.95601,,,,
2.1437,0.956,,,,
2.1438,0.95599,,,,
2.1439,0.95598,,,,
2.144,0.95596,,,,
2.1441,0.95595,,,,
2.1442,0.95594,,,,
2.1443,0.95593,,,,
2.1444,0.95592,,,,
2.1445,0.95591,,,,
2.1446,0.9559,,,,
2.1447,0.95589,,,,
2.1448,0.95588,,,,
2.1449,0.95587,,,,
2.145,0.95586,,,,
2.1451,0.95585,,,,
2.1452,0.95583,,,,
2.1453,0.95582,,,,
2.1454,0.95581,,,,
2.1455,0.9558,,,,
2.1456,0.95579,,,,
2.1457,0.95578,,,,
2.1458,0.95577,,,,
2.1459,0.95576,,,,
2.146,0.95575,,,,
2.1461,0.95574,,,,
2.1462,0.95573,,,,
2.1463,0.95572,,,,
2.1464,0.95571,,,,
2.1465,0.95569,,,,
2.1466,0.95568,,,,
2.1467,0.95567,,,,
2.1468,0.95566,,,,
2.1469,0.95565,,,,
2.147,0.95564,,,,
2.1471,0.95563,,,,
2.1472,0.95562,,,,
2.1473,0.95561,,,,
2.1474,0.9556,,,,
2.1475,0.95559,,,,
2.1476,0.95558,,,,
2.1477,0.95557,,,,
2.1478,0.95556,,,,
2.1479,0.95555,,,,
2.148,0.95553,,,,
2.1481,0.95552,,,,
2.1482,0.95551,,,,
2.1483,0.9555,,,,
2.1484,0.95549,,,,
2.1485,0.95548,,,,
2.1486,0.95547,,,,
2.1487,0.95546,,,,
2.1488,0.95545,,,,
2.1489,0.95544,,,,
2.149,0.95543,,,,
2.1491,0.95542,,,,
2.1492,0.95541,,,,
2.1493,0.9554,,,,
2.1494,0.95539,,,,
2.1495,0.95538,,,,
2.1496,0.95537,,,,
2.1497,0.95536,,,,
2.1498,0.95535,,,,
2.1499,0.95533,,,,
2.15,0.95532,,,,
2.1501,0.95531,,,,
2.1502,0.9553,,,,
2.1503,0.95529,,,,
2.1504,0.95528,,,,
2.1505,0.95527,,,,
2.1506,0.95526,,,,
2.1507,0.95525,,,,
2.1508,0.95524,,,,
2.1509,0.95523,,,,
2.151,0.95522,,,,
2.1511,0.95521,,,,
2.1512,0.9552,,,,
2.1513,0.95519,,,,
2.1514,0.95518,,,,
2.1515,0.95517,,,,
2.1516,0.95516,,,,
2.1517,0.95515,,,,
2.1518,0.95514,,,,
2.1519,0.95513,,,,
2.152,0.95512,,,,
2.1521,0.95511,,,,
2.1522,0.9551,,,,
2.1523,0.95509,,,,
2.1524,0.95508,,,,
2.1525,0.95507,,,,
2.1526,0.95506,,,,
2.1527,0.95505,,,,
2.1528,0.95504,,,,
2.1529,0.95503,,,,
2.153,0.95501,,,,
2.1531,0.955,,,,
2.1532,0.95499,,,,
2.1533,0.95498,,,,
2.1534,0.95497,,,,
2.1535,0.95496,,,,
2.1536,0.95495,,,,
2.1537,0.95494,,,,
2.1538,0.95493,,,,
2.1539,0.95492,,,,
2.154,0.95491,,,,
2.1541,0.9549,,,,
2.1542,0.95489,,,,
2.1543,0.95488,,,,
2.1544,0.95487,,,,
2.1545,0.95486,,,,
2.1546,0.95485,,,,
2.1547,0.95484,,,,
2.1548,0.95483,,,,
2.1549,0.95482,,,,
2.155,0.95481,,,,
2.1551,0.9548,,,,
2.1552,0.95479,,,,
2.1553,0.95478,,,,
2.1554,0.95477,,,,
2.1555,0.95476,,,,
2.1556,0.95475,,,,
2.1557,0.95474,,,,
2.1558,0.95473,,,,
2.1559,0.95472,,,,
2.156,0.95471,,,,
2.1561,0.9547,,,,
2.1562,0.95469,,,,
2.1563,0.95468,,,,
2.1564,0.95467,,,,
2.1565,0.95466,,,,
2.1566,0.95465,,,,
2.1567,0.95464,,,,
2.1568,0.95463,,,,
2.1569,0.95462,,,,
2.157,0.95461,,,,
2.1571,0.9546,,,,
2.1572,0.95459,,,,
2.1573,0.95458,,,,
2.1574,0.95457,,,,
2.1575,0.95456,,,,
2.1576,0.95455,,,,
2.1577,0.95455,,,,
2.1578,0.95454,,,,
2.1579,0.95453,,,,
2.158,0.95452,,,,
2.1581,0.95451,,,,
2.1582,0.9545,,,,
2.1583,0.95449,,,,
2.1584,0.95448,,,,
2.1585,0.95447,,,,
2.1586,0.95446,,,,
2.1587,0.95445,,,,
2.1588,0.95444,,,,
2.1589,0.95443,,,,
2.159,0.95442,,,,
2.1591,0.95441,,,,
2.1592,0.9544,,,,
2.1593,0.95439,,,,
2.1594,0.95438,,,,
2.1595,0.95437,,,,
2.1596,0.95436,,,,
2.1597,0.95435,,,,
2.1598,0.95434,,,,
2.1599,0.95433,,,,
2.16,0.95432,,,,
2.1601,0.95431,,,,
2.1602,0.9543,,,,
2.1603,0.95429,,,,
2.1604,0.95428,,,,
2.1605,0.95427,,,,
2.1606,0.95426,,,,
2.1607,0.95425,,,,
2.1608,0.95425,,,,
2.1609,0.95424,,,,
2.161,0.95423,,,,
2.1611,0.95422,,,,
2.1612,0.95421,,,,
2.1613,0.9542,,,,
2.1614,0.95419,,,,
2.1615,0.95418,,,,
2.1616,0.95417,,,,
2.1617,0.95416,,,,
2.1618,0.95415,,,,
2.1619,0.95414,,,,
2.162,0.95413,,,,
2.1621,0.95412,,,,
2.1622,0.95411,,,,
2.1623,0.9541,,,,
2.1624,0.95409,,,,
2.1625,0.95408,,,,
2.1626,0.95407,,,,
2.1627,0.95407,,,,
2.1628,0.95406,,,,
2.1629,0.95405,,,,
2.163,0.95404,,,,
2.1631,0.95403,,,,
2.1632,0.95402,,,,
2.1633,0.95401,,,,
2.1634,0.954,,,,
2.1635,0.95399,,,,
2.1636,0.95398,,,,
2.1637,0.95397,,,,
2.1638,0.95396,,,,
2.1639,0.95395,,,,
2.164,0.95394,,,,
2.1641,0.95393,,,,
2.1642,0.95393,,,,
2.1643,0.95392,,,,
2.1644,0.95391,,,,
2.1645,0.9539,,,,
2.1646,0.95389,,,,
2.1647,0.95388,,,,
2.1648,0.95387,,,,
2.1649,0.95386,,,,
2.165,0.95385,,,,
2.1651,0.95384,,,,
2.1652,0.95383,,,,
2.1653,0.95382,,,,
2.1654,0.95381,,,,
2.1655,0.95381,,,,
2.1656,0.9538,,,,
2.1657,0.95379,,,,
2.1658,0.95378,,,,
2.1659,0.95377,,,,
2.166,0.95376,,,,
2.1661,0.95375,,,,
2.1662,0.95374,,,,
2.1663,0.95373,,,,
2.1664,0.95372,,,,
2.1665,0.95371,,,,
2.1666,0.95371,,,,
2.1667,0.9537,,,,
2.1668,0.95369,,,,
2.1669,0.95368,,,,
2.167,0.95367,,,,
2.1671,0.95366,,,,
2.1672,0.95365,,,,
2.1673,0.95364,,,,
2.1674,0.95363,,,,
2.1675,0.95362,,,,
2.1676,0.95362,,,,
2.1677,0.95361,,,,
2.1678,0.9536,,,,
2.1679,0.95359,,,,
2.168,0.95358,,,,
2.1681,0.95357,,,,
2.1682,0.95356,,,,
2.1683,0.95355,,,,
2.1684,0.95354,,,,
2.1685,0.95353,,,,
2.1686,0.95353,,,,
2.1687,0.95352,,,,
2.1688,0.95351,,,,
2.1689,0.9535,,,,
2.169,0.95349,,,,
2.1691,0.95348,,,,
2.1692,0.95347,,,,
2.1693,0.95346,,,,
2.1694,0.95346,,,,
2.1695,0.95345,,,,
2.1696,0.95344,,,,
2.1697,0.95343,,,,
2.1698,0.95342,,,,
2.1699,0.95341,,,,
2.17,0.9534,,,,
2.1701,0.95339,,,,
2.1702,0.95338,,,,
2.1703,0.95338,,,,
2.1704,0.95337,,,,
2.1705,0.95336,,,,
2.1706,0.95335,,,,
2.1707,0.95334,,,,
2.1708,0.95333,,,,
2.1709,0.95332,,,,
2.171,0.95332,,,,
2.1711,0.95331,,,,
2.1712,0.9533,,,,
2.1713,0.95329,,,,
2.1714,0.95328,,,,
2.1715,0.95327,,,,
2.1716,0.95326,,,,
2.1717,0.95325,,,,
2.1718,0.95325,,,,
2.1719,0.95324,,,,
2.172,0.95323,,,,
2.1721,0.95322,,,,
2.1722,0.95321,,,,
2.1723,0.9532,,,,
2.1724,0.95319,,,,
2.1725,0.95319,,,,
2.1726,0.95318,,,,
2.1727,0.95317,,,,
2.1728,0.95316,,,,
2.1729,0.95315,,,,
2.173,0.95314,,,,
2.1731,0.95313,,,,
2.1732,0.95313,,,,
2.1733,0.95312,,,,
2.1734,0.95311,,,,
2.1735,0.9531,,,,
2.1736,0.95309,,,,
2.1737,0.95308,,,,
2.1738,0.95308,,,,
2.1739,0.95307,,,,
2.174,0.95306,,,,
2.1741,0.95305,,,,
2.1742,0.95304,,,,
2.1743,0.95303,,,,
2.1744,0.95302,,,,
2.1745,0.95302,,,,
2.1746,0.95301,,,,
2.1747,0.953,,,,
2.1748,0.95299,,,,
2.1749,0.95298,,,,
2.175,0.95297,,,,
2.1751,0.95297,,,,
2.1752,0.95296,,,,
2.1753,0.95295,,,,
2.1754,0.95294,,,,
2.1755,0.95293,,,,
2.1756,0.95292,,,,
2.1757,0.95292,,,,
2.1758,0.95291,,,,
2.1759,0.9529,,,,
2.176,0.95289,,,,
2.1761,0.95288,,,,
2.1762,0.95288,,,,
2.1763,0.95287,,,,
2.1764,0.95286,,,,
2.1765,0.95285,,,,
2.1766,0.95284,,,,
2.1767,0.95283,,,,
2.1768,0.95283,,,,
2.1769,0.95282,,,,
2.177,0.95281,,,,
2.1771,0.9528,,,,
2.1772,0.95279,,,,
2.1773,0.95279,,,,
2.1774,0.95278,,,,
2.1775,0.95277,,,,
2.1776,0.95276,,,,
2.1777,0.95275,,,,
2.1778,0.95274,,,,
2.1779,0.95274,,,,
2.178,0.95273,,,,
2.1781,0.95272,,,,
2.1782,0.95271,,,,
2.1783,0.9527,,,,
2.1784,0.9527,,,,
2.1785,0.95269,,,,
2.1786,0.95268,,,,
2.1787,0.95267,,,,
2.1788,0.95266,,,,
2.1789,0.95266,,,,
2.179,0.95265,,,,
2.1791,0.95264,,,,
2.1792,0.95263,,,,
2.1793,0.95262,,,,
2.1794,0.95262,,,,
2.1795,0.95261,,,,
2.1796,0.9526,,,,
2.1797,0.95259,,,,
2.1798,0.95258,,,,
2.1799,0.95258,,,,
2.18,0.95257,,,,
2.1801,0.95256,,,,
2.1802,0.95255,,,,
2.1803,0.95255,,,,
2.1804,0.95254,,,,
2.1805,0.95253,,,,
2.1806,0.95252,,,,
2.1807,0.95251,,,,
2.1808,0.95251,,,,
2.1809,0.9525,,,,
2.181,0.95249,,,,
2.1811,0.95248,,,,
2.1812,0.95248,,,,
2.1813,0.95247,,,,
2.1814,0.95246,,,,
2.1815,0.95245,,,,
2.1816,0.95244,,,,
2.1817,0.95244,,,,
2.1818,0.95243,,,,
2.1819,0.95242,,,,
2.182,0.95241,,,,
2.1821,0.95241,,,,
2.1822,0.9524,,,,
2.1823,0.95239,,,,
2.1824,0.95238,,,,
2.1825,0.95237,,,,
2.1826,0.95237,,,,
2.1827,0.95236,,,,
2.1828,0.95235,,,,
2.1829,0.95234,,,,
2.183,0.95234,,,,
2.1831,0.95233,,,,
2.1832,0.95232,,,,
2.1833,0.95231,,,,
2.1834,0.95231,,,,
2.1835,0.9523,,,,
2.1836,0.95229,,,,
2.1837,0.95228,,,,
2.1838,0.95228,,,,
2.1839,0.95227,,,,
2.184,0.95226,,,,
2.1841,0.95225,,,,
2.1842,0.95225,,,,
2.1843,0.95224,,,,
2.1844,0.95223,,,,
2.1845,0.95222,,,,
2.1846,0.95222,,,,
2.1847,0.95221,,,,
2.1848,0.9522,,,,
2.1849,0.95219,,,,
2.185,0.95219,,,,
2.1851,0.95218,,,,
2.1852,0.95217,,,,
2.1853,0.95216,,,,
2.1854,0.95216,,,,
2.1855,0.95215,,,,
2.1856,0.95214,,,,
2.1857,0.95213,,,,
2.1858,0.95213,,,,
2.1859,0.95212,,,,
2.186,0.95211,,,,
2.1861,0.9521,,,,
2.1862,0.9521,,,,
2.1863,0.95209,,,,
2.1864,0.95208,,,,
2.1865,0.95208,,,,
2.1866,0.95207,,,,
2.1867,0.95206,,,,
2.1868,0.95205,,,,
2.1869,0.95205,,,,
2.187,0.95204,,,,
2.1871,0.95203,,,,
2.1872,0.95202,,,,
2.1873,0.95202,,,,
2.1874,0.95201,,,,
2.1875,0.952,,,,
2.1876,0.952,,,,
2.1877,0.95199,,,,
2.1878,0.95198,,,,
2.1879,0.95197,,,,
2.188,0.95197,,,,
2.1881,0.95196,,,,
2.1882,0.95195,,,,
2.1883,0.95195,,,,
2.1884,0.95194,,,,
2.1885,0.95193,,,,
2.1886,0.95192,,,,
2.1887,0.95192,,,,
2.1888,0.95191,,,,
2.1889,0.9519,,,,
2.189,0.9519,,,,
2.1891,0.95189,,,,
2.1892,0.95188,,,,
2.1893,0.95188,,,,
2.1894,0.95187,,,,
2.1895,0.95186,,,,
2.1896,0.95185,,,,
2.1897,0.95185,,,,
2.1898,0.95184,,,,
2.1899,0.95183,,,,
2.19,0.95183,,,,
2.1901,0.95182,,,,
2.1902,0.95181,,,,
2.1903,0.95181,,,,
2.1904,0.9518,,,,
2.1905,0.95179,,,,
2.1906,0.95178,,,,
2.1907,0.95178,,,,
2.1908,0.95177,,,,
2.1909,0.95176,,,,
2.191,0.95176,,,,
2.1911,0.95175,,,,
2.1912,0.95174,,,,
2.1913,0.95174,,,,
2.1914,0.95173,,,,
2.1915,0.95172,,,,
2.1916,0.95172,,,,
2.1917,0.95171,,,,
2.1918,0.9517,,,,
2.1919,0.9517,,,,
2.192,0.95169,,,,
2.1921,0.95168,,,,
2.1922,0.95168,,,,
2.1923,0.95167,,,,
2.1924,0.95166,,,,
2.1925,0.95166,,,,
2.1926,0.95165,,,,
2.1927,0.95164,,,,
2.1928,0.95164,,,,
2.1929,0.95163,,,,
2.193,0.95162,,,,
2.1931,0.95162,,,,
2.1932,0.95161,,,,
2.1933,0.9516,,,,
2.1934,0.9516,,,,
2.1935,0.95159,,,,
2.1936,0.95158,,,,
2.1937,0.95158,,,,
2.1938,0.95157,,,,
2.1939,0.95156,,,,
2.194,0.95156,,,,
2.1941,0.95155,,,,
2.1942,0.95154,,,,
2.1943,0.95154,,,,
2.1944,0.95153,,,,
2.1945,0.95152,,,,
2.1946,0.95152,,,,
2.1947,0.95151,,,,
2.1948,0.9515,,,,
2.1949,0.9515,,,,
2.195,0.95149,,,,
2.1951,0.95148,,,,
2.1952,0.95148,,,,
2.1953,0.95147,,,,
2.1954,0.95146,,,,
2.1955,0.95146,,,,
2.1956,0.95145,,,,
2.1957,0.95145,,,,
2.1958,0.95144,,,,
2.1959,0.95143,,,,
2.196,0.95143,,,,
2.1961,0.95142,,,,
2.1962,0.95141,,,,
2.1963,0.95141,,,,
2.1964,0.9514,,,,
2.1965,0.95139,,,,
2.1966,0.95139,,,,
2.1967,0.95138,,,,
2.1968,0.95138,,,,
2.1969,0.95137,,,,
2.197,0.95136,,,,
2.1971,0.95136,,,,
2.1972,0.95135,,,,
2.1973,0.95134,,,,
2.1974,0.95134,,,,
2.1975,0.95133,,,,
2.1976,0.95133,,,,
2.1977,0.95132,,,,
2.1978,0.95131,,,,
2.1979,0.95131,,,,
2.198,0.9513,,,,
2.1981,0.95129,,,,
2.1982,0.95129,,,,
2.1983,0.95128,,,,
2.1984,0.95128,,,,
2.1985,0.95127,,,,
2.1986,0.95126,,,,
2.1987,0.95126,,,,
2.1988,0.95125,,,,
2.1989,0.95125,,,,
2.199,0.95124,,,,
2.1991,0.95123,,,,
2.1992,0.95123,,,,
2.1993,0.95122,,,,
2.1994,0.95122,,,,
2.1995,0.95121,,,,
2.1996,0.9512,,,,
2.1997,0.9512,,,,
2.1998,0.95119,,,,
2.1999,0.95119,,,,
2.2,0.95118,,,,
2.2001,0.95117,,,,
2.2002,0.95117,,,,
2.2003,0.95116,,,,
2.2004,0.95116,,,,
2.2005,0.95115,,,,
2.2006,0.95114,,,,
2.2007,0.95114,,,,
2.2008,0.95113,,,,
2.2009,0.95113,,,,
2.201,0.95112,,,,
2.2011,0.95111,,,,
2.2012,0.95111,,,,
2.2013,0.9511,,,,
2.2014,0.9511,,,,
2.2015,0.95109,,,,
2.2016,0.95108,,,,
2.2017,0.95108,,,,
2.2018,0.95107,,,,
2.2019,0.95107,,,,
2.202,0.95106,,,,
2.2021,0.95106,,,,
2.2022,0.95105,,,,
2.2023,0.95104,,,,
2.2024,0.95104,,,,
2.2025,0.95103,,,,
2.2026,0.95103,,,,
2.2027,0.95102,,,,
2.2028,0.95102,,,,
2.2029,0.95101,,,,
2.203,0.951,,,,
2.2031,0.951,,,,
2.2032,0.95099,,,,
2.2033,0.95099,,,,
2.2034,0.95098,,,,
2.2035,0.95098,,,,
2.2036,0.95097,,,,
2.2037,0.95097,,,,
2.2038,0.95096,,,,
2.2039,0.95095,,,,
2.204,0.95095,,,,
2.2041,0.95094,,,,
2.2042,0.95094,,,,
2.2043,0.95093,,,,
2.2044,0.95093,,,,
2.2045,0.95092,,,,
2.2046,0.95092,,,,
2.2047,0.95091,,,,
2.2048,0.95091,,,,
2.2049,0.9509,,,,
2.205,0.95089,,,,
2.2051,0.95089,,,,
2.2052,0.95088,,,,
2.2053,0.95088,,,,
2.2054,0.95087,,,,
2.2055,0.95087,,,,
2.2056,0.95086,,,,
2.2057,0.95086,,,,
2.2058,0.95085,,,,
2.2059,0.95085,,,,
2.206,0.95084,,,,
2.2061,0.95084,,,,
2.2062,0.95083,,,,
2.2063,0.95082,,,,
2.2064,0.95082,,,,
2.2065,0.95081,,,,
2.2066,0.95081,,,,
2.2067,0.9508,,,,
2.2068,0.9508,,,,
2.2069,0.95079,,,,
2.207,0.95079,,,,
2.2071,0.95078,,,,
2.2072,0.95078,,,,
2.2073,0.95077,,,,
2.2074,0.95077,,,,
2.2075,0.95076,,,,
2.2076,0.95076,,,,
2.2077,0.95075,,,,
2.2078,0.95075,,,,
2.2079,0.95074,,,,
2.208,0.95074,,,,
2.2081,0.95073,,,,
2.2082,0.95073,,,,
2.2083,0.95072,,,,
2.2084,0.95072,,,,
2.2085,0.95071,,,,
2.2086,0.95071,,,,
2.2087,0.9507,,,,
2.2088,0.9507,,,,
2.2089,0.95069,,,,
2.209,0.95069,,,,
2.2091,0.95068,,,,
2.2092,0.95068,,,,
2.2093,0.95067,,,,
2.2094,0.95067,,,,
2.2095,0.95066,,,,
2.2096,0.95066,,,,
2.2097,0.95065,,,,
2.2098,0.95065,,,,
2.2099,0.95064,,,,
2.21,0.95064,,,,
2.2101,0.95063,,,,
2.2102,0.95063,,,,
2.2103,0.95062,,,,
2.2104,0.95062,,,,
2.2105,0.95061,,,,
2.2106,0.95061,,,,
2.2107,0.9506,,,,
2.2108,0.9506,,,,
2.2109,0.95059,,,,
2.211,0.95059,,,,
2.2111,0.95059,,,,
2.2112,0.95058,,,,
2.2113,0.95058,,,,
2.2114,0.95057,,,,
2.2115,0.95057,,,,
2.2116,0.95056,,,,
2.2117,0.95056,,,,
2.2118,0.95055,,,,
2.2119,0.95055,,,,
2.212,0.95054,,,,
2.2121,0.95054,,,,
2.2122,0.95053,,,,
2.2123,0.95053,,,,
2.2124,0.95052,,,,
2.2125,0.95052,,,,
2.2126,0.95052,,,,
2.2127,0.95051,,,,
2.2128,0.95051,,,,
2.2129,0.9505,,,,
2.213,0.9505,,,,
2.2131,0.95049,,,,
2.2132,0.95049,,,,
2.2133,0.95048,,,,
2.2134,0.95048,,,,
2.2135,0.95047,,,,
2.2136,0.95047,,,,
2.2137,0.95047,,,,
2.2138,0.95046,,,,
2.2139,0.95046,,,,
2.214,0.95045,,,,
2.2141,0.95045,,,,
2.2142,0.95044,,,,
2.2143,0.95044,,,,
2.2144,0.95044,,,,
2.2145,0.95043,,,,
2.2146,0.95043,,,,
2.2147,0.95042,,,,
2.2148,0.95042,,,,
2.2149,0.95041,,,,
2.215,0.95041,,,,
2.2151,0.95041,,,,
2.2152,0.9504,,,,
2.2153,0.9504,,,,
2.2154,0.95039,,,,
2.2155,0.95039,,,,
2.2156,0.95038,,,,
2.2157,0.95038,,,,
2.2158,0.95038,,,,
2.2159,0.95037,,,,
2.216,0.95037,,,,
2.2161,0.95036,,,,
2.2162,0.95036,,,,
2.2163,0.95035,,,,
2.2164,0.95035,,,,
2.2165,0.95035,,,,
2.2166,0.95034,,,,
2.2167,0.95034,,,,
2.2168,0.95033,,,,
2.2169,0.95033,,,,
2.217,0.95033,,,,
2.2171,0.95032,,,,
2.2172,0.95032,,,,
2.2173,0.95031,,,,
2.2174,0.95031,,,,
2.2175,0.95031,,,,
2.2176,0.9503,,,,
2.2177,0.9503,,,,
2.2178,0.95029,,,,
2.2179,0.95029,,,,
2.218,0.95029,,,,
2.2181,0.95028,,,,
2.2182,0.95028,,,,
2.2183,0.95027,,,,
2.2184,0.95027,,,,
2.2185,0.95027,,,,
2.2186,0.95026,,,,
2.2187,0.95026,,,,
2.2188,0.95025,,,,
2.2189,0.95025,,,,
2.219,0.95025,,,,
2.2191,0.95024,,,,
2.2192,0.95024,,,,
2.2193,0.95024,,,,
2.2194,0.95023,,,,
2.2195,0.95023,,,,
2.2196,0.95022,,,,
2.2197,0.95022,,,,
2.2198,0.95022,,,,
2.2199,0.95021,,,,
2.22,0.95021,,,,
2.2201,0.9502,,,,
2.2202,0.9502,,,,
2.2203,0.9502,,,,
2.2204,0.95019,,,,
2.2205,0.95019,,,,
2.2206,0.95019,,,,
2.2207,0.95018,,,,
2.2208,0.95018,,,,
2.2209,0.95018,,,,
2.221,0.95017,,,,
2.2211,0.95017,,,,
2.2212,0.95016,,,,
2.2213,0.95016,,,,
2.2214,0.95016,,,,
2.2215,0.95015,,,,
2.2216,0.95015,,,,
2.2217,0.95015,,,,
2.2218,0.95014,,,,
2.2219,0.95014,,,,
2.222,0.95014,,,,
2.2221,0.95013,,,,
2.2222,0.95013,,,,
2.2223,0.95013,,,,
2.2224,0.95012,,,,
2.2225,0.95012,,,,
2.2226,0.95012,,,,
2.2227,0.95011,,,,
2.2228,0.95011,,,,
2.2229,0.9501,,,,
2.223,0.9501,,,,
2.2231,0.9501,,,,
2.2232,0.95009,,,,
2.2233,0.95009,,,,
2.2234,0.95009,,,,
2.2235,0.95008,,,,
2.2236,0.95008,,,,
2.2237,0.95008,,,,
2.2238,0.95007,,,,
2.2239,0.95007,,,,
2.224,0.95007,,,,
2.2241,0.95006,,,,
2.2242,0.95006,,,,
2.2243,0.95006,,,,
2.2244,0.95005,,,,
2.2245,0.95005,,,,
2.2246,0.95005,,,,
2.2247,0.95005,,,,
2.2248,0.95004,,,,
2.2249,0.95004,,,,
2.225,0.95004,,,,
2.2251,0.95003,,,,
2.2252,0.95003,,,,
2.2253,0.95003,,,,
2.2254,0.95002,,,,
2.2255,0.95002,,,,
2.2256,0.95002,,,,
2.2257,0.95001,,,,
2.2258,0.95001,,,,
2.2259,0.95001,,,,
2.226,0.95,,,,
2.2261,0.95,,,,
2.2262,0.95,,,,
2.2263,0.95,,,,
2.2264,0.94999,,,,
2.2265,0.94999,,,,
2.2266,0.94999,,,,
2.2267,0.94998,,,,
2.2268,0.94998,,,,
2.2269,0.94998,,,,
2.227,0.94997,,,,
2.2271,0.94997,,,,
2.2272,0.94997,,,,
2.2273,0.94997,,,,
2.2274,0.94996,,,,
2.2275,0.94996,,,,
2.2276,0.94996,,,,
2.2277,0.94995,,,,
2.2278,0.94995,,,,
2.2279,0.94995,,,,
2.228,0.94994,,,,
2.2281,0.94994,,,,
2.2282,0.94994,,,,
2.2283,0.94994,,,,
2.2284,0.94993,,,,
2.2285,0.94993,,,,
2.2286,0.94993,,,,
2.2287,0.94993,,,,
2.2288,0.94992,,,,
2.2289,0.94992,,,,
2.229,0.94992,,,,
2.2291,0.94991,,,,
2.2292,0.94991,,,,
2.2293,0.94991,,,,
2.2294,0.94991,,,,
2.2295,0.9499,,,,
2.2296,0.9499,,,,
2.2297,0.9499,,,,
2.2298,0.9499,,,,
2.2299,0.94989,,,,
2.23,0.94989,,,,
2.2301,0.94989,,,,
2.2302,0.94988,,,,
2.2303,0.94988,,,,
2.2304,0.94988,,,,
2.2305,0.94988,,,,
2.2306,0.94987,,,,
2.2307,0.94987,,,,
2.2308,0.94987,,,,
2.2309,0.94987,,,,
2.231,0.94986,,,,
2.2311,0.94986,,,,
2.2312,0.94986,,,,
2.2313,0.94986,,,,
2.2314,0.94985,,,,
2.2315,0.94985,,,,
2.2316,0.94985,,,,
2.2317,0.94985,,,,
2.2318,0.94984,,,,
2.2319,0.94984,,,,
2.232,0.94984,,,,
2.2321,0.94984,,,,
2.2322,0.94983,,,,
2.2323,0.94983,,,,
2.2324,0.94983,,,,
2.2325,0.94983,,,,
2.2326,0.94982,,,,
2.2327,0.94982,,,,
2.2328,0.94982,,,,
2.2329,0.94982,,,,
2.233,0.94982,,,,
2.2331,0.94981,,,,
2.2332,0.94981,,,,
2.2333,0.94981,,,,
2.2334,0.94981,,,,
2.2335,0.9498,,,,
2.2336,0.9498,,,,
2.2337,0.9498,,,,
2.2338,0.9498,,,,
2.2339,0.94979,,,,
2.234,0.94979,,,,
2.2341,0.94979,,,,
2.2342,0.94979,,,,
2.2343,0.94979,,,,
2.2344,0.94978,,,,
2.2345,0.94978,,,,
2.2346,0.94978,,,,
2.2347,0.94978,,,,
2.2348,0.94978,,,,
2.2349,0.94977,,,,
2.235,0.94977,,,,
2.2351,0.94977,,,,
2.2352,0.94977,,,,
2.2353,0.94976,,,,
2.2354,0.94976,,,,
2.2355,0.94976,,,,
2.2356,0.94976,,,,
2.2357,0.94976,,,,
2.2358,0.94975,,,,
2.2359,0.94975,,,,
2.236,0.94975,,,,
2.2361,0.94975,,,,
2.2362,0.94975,,,,
2.2363,0.94974,,,,
2.2364,0.94974,,,,
2.2365,0.94974,,,,
2.2366,0.94974,,,,
2.2367,0.94974,,,,
2.2368,0.94973,,,,
2.2369,0.94973,,,,
2.237,0.94973,,,,
2.2371,0.94973,,,,
2.2372,0.94973,,,,
2.2373,0.94973,,,,
2.2374,0.94972,,,,
2.2375,0.94972,,,,
2.2376,0.94972,,,,
2.2377,0.94972,,,,
2.2378,0.94972,,,,
2.2379,0.94971,,,,
2.238,0.94971,,,,
2.2381,0.94971,,,,
2.2382,0.94971,,,,
2.2383,0.94971,,,,
2.2384,0.94971,,,,
2.2385,0.9497,,,,
2.2386,0.9497,,,,
2.2387,0.9497,,,,
2.2388,0.9497,,,,
2.2389,0.9497,,,,
2.239,0.9497,,,,
2.2391,0.94969,,,,
2.2392,0.94969,,,,
2.2393,0.94969,,,,
2.2394,0.94969,,,,
2.2395,0.94969,,,,
2.2396,0.94969,,,,
2.2397,0.94968,,,,
2.2398,0.94968,,,,
2.2399,0.94968,,,,
2.24,0.94968,,,,
2.2401,0.94968,,,,
2.2402,0.94968,,,,
2.2403,0.94967,,,,
2.2404,0.94967,,,,
2.2405,0.94967,,,,
2.2406,0.94967,,,,
2.2407,0.94967,,,,
2.2408,0.94967,,,,
2.2409,0.94967,,,,
2.241,0.94966,,,,
2.2411,0.94966,,,,
2.2412,0.94966,,,,
2.2413,0.94966,,,,
2.2414,0.94966,,,,
2.2415,0.94966,,,,
2.2416,0.94965,,,,
2.2417,0.94965,,,,
2.2418,0.94965,,,,
2.2419,0.94965,,,,
2.242,0.94965,,,,
2.2421,0.94965,,,,
2.2422,0.94965,,,,
2.2423,0.94965,,,,
2.2424,0.94964,,,,
2.2425,0.94964,,,,
2.2426,0.94964,,,,
2.2427,0.94964,,,,
2.2428,0.94964,,,,
2.2429,0.94964,,,,
2.243,0.94964,,,,
2.2431,0.94964,,,,
2.2432,0.94963,,,,
2.2433,0.94963,,,,
2.2434,0.94963,,,,
2.2435,0.94963,,,,
2.2436,0.94963,,,,
2.2437,0.94963,,,,
2.2438,0.94963,,,,
2.2439,0.94963,,,,
2.244,0.94962,,,,
2.2441,0.94962,,,,
2.2442,0.94962,,,,
2.2443,0.94962,,,,
2.2444,0.94962,,,,
2.2445,0.94962,,,,
2.2446,0.94962,,,,
2.2447,0.94962,,,,
2.2448,0.94962,,,,
2.2449,0.94961,,,,
2.245,0.94961,,,,
2.2451,0.94961,,,,
2.2452,0.94961,,,,
2.2453,0.94961,,,,
2.2454,0.94961,,,,
2.2455,0.94961,,,,
2.2456,0.94961,,,,
2.2457,0.94961,,,,
2.2458,0.94961,,,,
2.2459,0.9496,,,,
2.246,0.9496,,,,
2.2461,0.9496,,,,
2.2462,0.9496,,,,
2.2463,0.9496,,,,
2.2464,0.9496,,,,
2.2465,0.9496,,,,
2.2466,0.9496,,,,
2.2467,0.9496,,,,
2.2468,0.9496,,,,
2.2469,0.9496,,,,
2.247,0.94959,,,,
2.2471,0.94959,,,,
2.2472,0.94959,,,,
2.2473,0.94959,,,,
2.2474,0.94959,,,,
2.2475,0.94959,,,,
2.2476,0.94959,,,,
2.2477,0.94959,,,,
2.2478,0.94959,,,,
2.2479,0.94959,,,,
2.248,0.94959,,,,
2.2481,0.94959,,,,
2.2482,0.94959,,,,
2.2483,0.94958,,,,
2.2484,0.94958,,,,
2.2485,0.94958,,,,
2.2486,0.94958,,,,
2.2487,0.94958,,,,
2.2488,0.94958,,,,
2.2489,0.94958,,,,
2.249,0.94958,,,,
2.2491,0.94958,,,,
2.2492,0.94958,,,,
2.2493,0.94958,,,,
2.2494,0.94958,,,,
2.2495,0.94958,,,,
2.2496,0.94958,,,,
2.2497,0.94958,,,,
2.2498,0.94957,,,,
2.2499,0.94957,,,,
2.25,0.94957,,,,
2.2501,0.94957,,,,
2.2502,0.94957,,,,
2.2503,0.94957,,,,
2.2504,0.94957,,,,
2.2505,0.94957,,,,
2.2506,0.94957,,,,
2.2507,0.94957,,,,
2.2508,0.94957,,,,
2.2509,0.94957,,,,
2.251,0.94957,,,,
2.2511,0.94957,,,,
2.2512,0.94957,,,,
2.2513,0.94957,,,,
2.2514,0.94957,,,,
2.2515,0.94957,,,,
2.2516,0.94957,,,,
2.2517,0.94957,,,,
2.2518,0.94957,,,,
2.2519,0.94957,,,,
2.252,0.94957,,,,
2.2521,0.94957,,,,
2.2522,0.94956,,,,
2.2523,0.94956,,,,
2.2524,0.94956,,,,
2.2525,0.94956,,,,
2.2526,0.94956,,,,
2.2527,0.94956,,,,
2.2528,0.94956,,,,
2.2529,0.94956,,,,
2.253,0.94956,,,,
2.2531,0.94956,,,,
2.2532,0.94956,,,,
2.2533,0.94956,,,,
2.2534,0.94956,,,,
2.2535,0.94956,,,,
2.2536,0.94956,,,,
2.2537,0.94956,,,,
2.2538,0.94956,,,,
2.2539,0.94956,,,,
2.254,0.94956,,,,
2.2541,0.94956,,,,
2.2542,0.94956,,,,
2.2543,0.94956,,,,
2.2544,0.94956,,,,
2.2545,0.94956,,,,
2.2546,0.94956,,,,
2.2547,0.94956,,,,
2.2548,0.94956,,,,
2.2549,0.94956,,,,
2.255,0.94956,,,,
2.2551,0.94956,,,,
2.2552,0.94956,,,,
2.2553,0.94956,,,,
2.2554,0.94956,,,,
2.2555,0.94956,,,,
2.2556,0.94956,,,,
2.2557,0.94956,,,,
2.2558,0.94956,,,,
2.2559,0.94956,,,,
2.256,0.94956,,,,
2.2561,0.94956,,,,
2.2562,0.94956,,,,
2.2563,0.94956,,,,
2.2564,0.94956,,,,
2.2565,0.94956,,,,
2.2566,0.94956,,,,
2.2567,0.94956,,,,
2.2568,0.94956,,,,
2.2569,0.94956,,,,
2.257,0.94956,,,,
2.2571,0.94956,,,,
2.2572,0.94956,,,,
2.2573,0.94956,,,,
2.2574,0.94956,,,,
2.2575,0.94956,,,,
2.2576,0.94956,,,,
2.2577,0.94956,,,,
2.2578,0.94956,,,,
2.2579,0.94956,,,,
2.258,0.94956,,,,
2.2581,0.94957,,,,
2.2582,0.94957,,,,
2.2583,0.94957,,,,
2.2584,0.94957,,,,
2.2585,0.94957,,,,
2.2586,0.94957,,,,
2.2587,0.94957,,,,
2.2588,0.94957,,,,
2.2589,0.94957,,,,
2.259,0.94957,,,,
2.2591,0.94957,,,,
2.2592,0.94957,,,,
2.2593,0.94957,,,,
2.2594,0.94957,,,,
2.2595,0.94957,,,,
2.2596,0.94957,,,,
2.2597,0.94957,,,,
2.2598,0.94957,,,,
2.2599,0.94957,,,,
2.26,0.94957,,,,
2.2601,0.94957,,,,
2.2602,0.94957,,,,
2.2603,0.94957,,,,
2.2604,0.94957,,,,
2.2605,0.94958,,,,
2.2606,0.94958,,,,
2.2607,0.94958,,,,
2.2608,0.94958,,,,
2.2609,0.94958,,,,
2.261,0.94958,,,,
2.2611,0.94958,,,,
2.2612,0.94958,,,,
2.2613,0.94958,,,,
2.2614,0.94958,,,,
2.2615,0.94958,,,,
2.2616,0.94958,,,,
2.2617,0.94958,,,,
2.2618,0.94958,,,,
2.2619,0.94958,,,,
2.262,0.94958,,,,
2.2621,0.94959,,,,
2.2622,0.94959,,,,
2.2623,0.94959,,,,
2.2624,0.94959,,,,
2.2625,0.94959,,,,
2.2626,0.94959,,,,
2.2627,0.94959,,,,
2.2628,0.94959,,,,
2.2629,0.94959,,,,
2.263,0.94959,,,,
2.2631,0.94959,,,,
2.2632,0.94959,,,,
2.2633,0.94959,,,,
2.2634,0.9496,,,,
2.2635,0.9496,,,,
2.2636,0.9496,,,,
2.2637,0.9496,,,,
2.2638,0.9496,,,,
2.2639,0.9496,,,,
2.264,0.9496,,,,
2.2641,0.9496,,,,
2.2642,0.9496,,,,
2.2643,0.9496,,,,
2.2644,0.9496,,,,
2.2645,0.94961,,,,
2.2646,0.94961,,,,
2.2647,0.94961,,,,
2.2648,0.94961,,,,
2.2649,0.94961,,,,
2.265,0.94961,,,,
2.2651,0.94961,,,,
2.2652,0.94961,,,,
2.2653,0.94961,,,,
2.2654,0.94961,,,,
2.2655,0.94962,,,,
2.2656,0.94962,,,,
2.2657,0.94962,,,,
2.2658,0.94962,,,,
2.2659,0.94962,,,,
2.266,0.94962,,,,
2.2661,0.94962,,,,
2.2662,0.94962,,,,
2.2663,0.94962,,,,
2.2664,0.94963,,,,
2.2665,0.94963,,,,
2.2666,0.94963,,,,
2.2667,0.94963,,,,
2.2668,0.94963,,,,
2.2669,0.94963,,,,
2.267,0.94963,,,,
2.2671,0.94963,,,,
2.2672,0.94964,,,,
2.2673,0.94964,,,,
2.2674,0.94964,,,,
2.2675,0.94964,,,,
2.2676,0.94964,,,,
2.2677,0.94964,,,,
2.2678,0.94964,,,,
2.2679,0.94964,,,,
2.268,0.94965,,,,
2.2681,0.94965,,,,
2.2682,0.94965,,,,
2.2683,0.94965,,,,
2.2684,0.94965,,,,
2.2685,0.94965,,,,
2.2686,0.94965,,,,
2.2687,0.94965,,,,
2.2688,0.94966,,,,
2.2689,0.94966,,,,
2.269,0.94966,,,,
2.2691,0.94966,,,,
2.2692,0.94966,,,,
2.2693,0.94966,,,,
2.2694,0.94966,,,,
2.2695,0.94967,,,,
2.2696,0.94967,,,,
2.2697,0.94967,,,,
2.2698,0.94967,,,,
2.2699,0.94967,,,,
2.27,0.94967,,,,
2.2701,0.94967,,,,
2.2702,0.94968,,,,
2.2703,0.94968,,,,
2.2704,0.94968,,,,
2.2705,0.94968,,,,
2.2706,0.94968,,,,
2.2707,0.94968,,,,
2.2708,0.94969,,,,
2.2709,0.94969,,,,
2.271,0.94969,,,,
2.2711,0.94969,,,,
2.2712,0.94969,,,,
2.2713,0.94969,,,,
2.2714,0.9497,,,,
2.2715,0.9497,,,,
2.2716,0.9497,,,,
2.2717,0.9497,,,,
2.2718,0.9497,,,,
2.2719,0.9497,,,,
2.272,0.94971,,,,
2.2721,0.94971,,,,
2.2722,0.94971,,,,
2.2723,0.94971,,,,
2.2724,0.94971,,,,
2.2725,0.94971,,,,
2.2726,0.94972,,,,
2.2727,0.94972,,,,
2.2728,0.94972,,,,
2.2729,0.94972,,,,
2.273,0.94972,,,,
2.2731,0.94973,,,,
2.2732,0.94973,,,,
2.2733,0.94973,,,,
2.2734,0.94973,,,,
2.2735,0.94973,,,,
2.2736,0.94973,,,,
2.2737,0.94974,,,,
2.2738,0.94974,,,,
2.2739,0.94974,,,,
2.274,0.94974,,,,
2.2741,0.94974,,,,
2.2742,0.94975,,,,
2.2743,0.94975,,,,
2.2744,0.94975,,,,
2.2745,0.94975,,,,
2.2746,0.94975,,,,
2.2747,0.94976,,,,
2.2748,0.94976,,,,
2.2749,0.94976,,,,
2.275,0.94976,,,,
2.2751,0.94976,,,,
2.2752,0.94977,,,,
2.2753,0.94977,,,,
2.2754,0.94977,,,,
2.2755,0.94977,,,,
2.2756,0.94977,,,,
2.2757,0.94978,,,,
2.2758,0.94978,,,,
2.2759,0.94978,,,,
2.276,0.94978,,,,
2.2761,0.94978,,,,
2.2762,0.94979,,,,
2.2763,0.94979,,,,
2.2764,0.94979,,,,
2.2765,0.94979,,,,
2.2766,0.94979,,,,
2.2767,0.9498,,,,
2.2768,0.9498,,,,
2.2769,0.9498,,,,
2.277,0.9498,,,,
2.2771,0.94981,,,,
2.2772,0.94981,,,,
2.2773,0.94981,,,,
2.2774,0.94981,,,,
2.2775,0.94981,,,,
2.2776,0.94982,,,,
2.2777,0.94982,,,,
2.2778,0.94982,,,,
2.2779,0.94982,,,,
2.278,0.94983,,,,
2.2781,0.94983,,,,
2.2782,0.94983,,,,
2.2783,0.94983,,,,
2.2784,0.94984,,,,
2.2785,0.94984,,,,
2.2786,0.94984,,,,
2.2787,0.94984,,,,
2.2788,0.94984,,,,
2.2789,0.94985,,,,
2.279,0.94985,,,,
2.2791,0.94985,,,,
2.2792,0.94985,,,,
2.2793,0.94986,,,,
2.2794,0.94986,,,,
2.2795,0.94986,,,,
2.2796,0.94986,,,,
2.2797,0.94987,,,,
2.2798,0.94987,,,,
2.2799,0.94987,,,,
2.28,0.94987,,,,
2.2801,0.94988,,,,
2.2802,0.94988,,,,
2.2803,0.94988,,,,
2.2804,0.94988,,,,
2.2805,0.94989,,,,
2.2806,0.94989,,,,
2.2807,0.94989,,,,
2.2808,0.94989,,,,
2.2809,0.9499,,,,
2.281,0.9499,,,,
2.2811,0.9499,,,,
2.2812,0.9499,,,,
2.2813,0.94991,,,,
2.2814,0.94991,,,,
2.2815,0.94991,,,,
2.2816,0.94992,,,,
2.2817,0.94992,,,,
2.2818,0.94992,,,,
2.2819,0.94992,,,,
2.282,0.94993,,,,
2.2821,0.94993,,,,
2.2822,0.94993,,,,
2.2823,0.94993,,,,
2.2824,0.94994,,,,
2.2825,0.94994,,,,
2.2826,0.94994,,,,
2.2827,0.94994,,,,
2.2828,0.94995,,,,
2.2829,0.94995,,,,
2.283,0.94995,,,,
2.2831,0.94996,,,,
2.2832,0.94996,,,,
2.2833,0.94996,,,,
2.2834,0.94996,,,,
2.2835,0.94997,,,,
2.2836,0.94997,,,,
2.2837,0.94997,,,,
2.2838,0.94998,,,,
2.2839,0.94998,,,,
2.284,0.94998,,,,
2.2841,0.94998,,,,
2.2842,0.94999,,,,
2.2843,0.94999,,,,
2.2844,0.94999,,,,
2.2845,0.95,,,,
2.2846,0.95,,,,
2.2847,0.95,,,,
2.2848,0.95,,,,
2.2849,0.95001,,,,
2.285,0.95001,,,,
2.2851,0.95001,,,,
2.2852,0.95002,,,,
2.2853,0.95002,,,,
2.2854,0.95002,,,,
2.2855,0.95003,,,,
2.2856,0.95003,,,,
2.2857,0.95003,,,,
2.2858,0.95004,,,,
2.2859,0.95004,,,,
2.286,0.95004,,,,
2.2861,0.95004,,,,
2.2862,0.95005,,,,
2.2863,0.95005,,,,
2.2864,0.95005,,,,
2.2865,0.95006,,,,
2.2866,0.95006,,,,
2.2867,0.95006,,,,
2.2868,0.95007,,,,
2.2869,0.95007,,,,
2.287,0.95007,,,,
2.2871,0.95008,,,,
2.2872,0.95008,,,,
2.2873,0.95008,,,,
2.2874,0.95009,,,,
2.2875,0.95009,,,,
2.2876,0.95009,,,,
2.2877,0.95009,,,,
2.2878,0.9501,,,,
2.2879,0.9501,,,,
2.288,0.9501,,,,
2.2881,0.95011,,,,
2.2882,0.95011,,,,
2.2883,0.95011,,,,
2.2884,0.95012,,,,
2.2885,0.95012,,,,
2.2886,0.95012,,,,
2.2887,0.95013,,,,
2.2888,0.95013,,,,
2.2889,0.95013,,,,
2.289,0.95014,,,,
2.2891,0.95014,,,,
2.2892,0.95014,,,,
2.2893,0.95015,,,,
2.2894,0.95015,,,,
2.2895,0.95015,,,,
2.2896,0.95016,,,,
2.2897,0.95016,,,,
2.2898,0.95017,,,,
2.2899,0.95017,,,,
2.29,0.95017,,,,
2.2901,0.95018,,,,
2.2902,0.95018,,,,
2.2903,0.95018,,,,
2.2904,0.95019,,,,
2.2905,0.95019,,,,
2.2906,0.95019,,,,
2.2907,0.9502,,,,
2.2908,0.9502,,,,
2.2909,0.9502,,,,
2.291,0.95021,,,,
2.2911,0.95021,,,,
2.2912,0.95021,,,,
2.2913,0.95022,,,,
2.2914,0.95022,,,,
2.2915,0.95023,,,,
2.2916,0.95023,,,,
2.2917,0.95023,,,,
2.2918,0.95024,,,,
2.2919,0.95024,,,,
2.292,0.95024,,,,
2.2921,0.95025,,,,
2.2922,0.95025,,,,
2.2923,0.95025,,,,
2.2924,0.95026,,,,
2.2925,0.95026,,,,
2.2926,0.95027,,,,
2.2927,0.95027,,,,
2.2928,0.95027,,,,
2.2929,0.95028,,,,
2.293,0.95028,,,,
2.2931,0.95028,,,,
2.2932,0.95029,,,,
2.2933,0.95029,,,,
2.2934,0.9503,,,,
2.2935,0.9503,,,,
2.2936,0.9503,,,,
2.2937,0.95031,,,,
2.2938,0.95031,,,,
2.2939,0.95031,,,,
2.294,0.95032,,,,
2.2941,0.95032,,,,
2.2942,0.95033,,,,
2.2943,0.95033,,,,
2.2944,0.95033,,,,
2.2945,0.95034,,,,
2.2946,0.95034,,,,
2.2947,0.95035,,,,
2.2948,0.95035,,,,
2.2949,0.95035,,,,
2.295,0.95036,,,,
2.2951,0.95036,,,,
2.2952,0.95037,,,,
2.2953,0.95037,,,,
2.2954,0.95037,,,,
2.2955,0.95038,,,,
2.2956,0.95038,,,,
2.2957,0.95039,,,,
2.2958,0.95039,,,,
2.2959,0.95039,,,,
2.296,0.9504,,,,
2.2961,0.9504,,,,
2.2962,0.95041,,,,
2.2963,0.95041,,,,
2.2964,0.95041,,,,
2.2965,0.95042,,,,
2.2966,0.95042,,,,
2.2967,0.95043,,,,
2.2968,0.95043,,,,
2.2969,0.95043,,,,
2.297,0.95044,,,,
2.2971,0.95044,,,,
2.2972,0.95045,,,,
2.2973,0.95045,,,,
2.2974,0.95045,,,,
2.2975,0.95046,,,,
2.2976,0.95046,,,,
2.2977,0.95047,,,,
2.2978,0.95047,,,,
2.2979,0.95048,,,,
2.298,0.95048,,,,
2.2981,0.95048,,,,
2.2982,0.95049,,,,
2.2983,0.95049,,,,
2.2984,0.9505,,,,
2.2985,0.9505,,,,
2.2986,0.95051,,,,
2.2987,0.95051,,,,
2.2988,0.95051,,,,
2.2989,0.95052,,,,
2.299,0.95052,,,,
2.2991,0.95053,,,,
2.2992,0.95053,,,,
2.2993,0.95054,,,,
2.2994,0.95054,,,,
2.2995,0.95054,,,,
2.2996,0.95055,,,,
2.2997,0.95055,,,,
2.2998,0.95056,,,,
2.2999,0.95056,,,,
2.3,0.95057,,,,
2.3001,0.95057,,,,
2.3002,0.95058,,,,
2.3003,0.95058,,,,
2.3004,0.95058,,,,
2.3005,0.95059,,,,
2.3006,0.95059,,,,
2.3007,0.9506,,,,
2.3008,0.9506,,,,
2.3009,0.95061,,,,
2.301,0.95061,,,,
2.3011,0.95062,,,,
2.3012,0.95062,,,,
2.3013,0.95062,,,,
2.3014,0.95063,,,,
2.3015,0.95063,,,,
2.3016,0.95064,,,,
2.3017,0.95064,,,,
2.3018,0.95065,,,,
2.3019,0.95065,,,,
2.302,0.95066,,,,
2.3021,0.95066,,,,
2.3022,0.95067,,,,
2.3023,0.95067,,,,
2.3024,0.95068,,,,
2.3025,0.95068,,,,
2.3026,0.95068,,,,
2.3027,0.95069,,,,
2.3028,0.95069,,,,
2.3029,0.9507,,,,
2.303,0.9507,,,,
2.3031,0.95071,,,,
2.3032,0.95071,,,,
2.3033,0.95072,,,,
2.3034,0.95072,,,,
2.3035,0.95073,,,,
2.3036,0.95073,,,,
2.3037,0.95074,,,,
2.3038,0.95074,,,,
2.3039,0.95075,,,,
2.304,0.95075,,,,
2.3041,0.95076,,,,
2.3042,0.95076,,,,
2.3043,0.95077,,,,
2.3044,0.95077,,,,
2.3045,0.95078,,,,
2.3046,0.95078,,,,
2.3047,0.95078,,,,
2.3048,0.95079,,,,
2.3049,0.95079,,,,
2.305,0.9508,,,,
2.3051,0.9508,,,,
2.3052,0.95081,,,,
2.3053,0.95081,,,,
2.3054,0.95082,,,,
2.3055,0.95082,,,,
2.3056,0.95083,,,,
2.3057,0.95083,,,,
2.3058,0.95084,,,,
2.3059,0.95084,,,,
2.306,0.95085,,,,
2.3061,0.95085,,,,
2.3062,0.95086,,,,
2.3063,0.95086,,,,
2.3064,0.95087,,,,
2.3065,0.95087,,,,
2.3066,0.95088,,,,
2.3067,0.95088,,,,
2.3068,0.95089,,,,
2.3069,0.95089,,,,
2.307,0.9509,,,,
2.3071,0.9509,,,,
2.3072,0.95091,,,,
2.3073,0.95091,,,,
2.3074,0.95092,,,,
2.3075,0.95092,,,,
2.3076,0.95093,,,,
2.3077,0.95094,,,,
2.3078,0.95094,,,,
2.3079,0.95095,,,,
2.308,0.95095,,,,
2.3081,0.95096,,,,
2.3082,0.95096,,,,
2.3083,0.95097,,,,
2.3084,0.95097,,,,
2.3085,0.95098,,,,
2.3086,0.95098,,,,
2.3087,0.95099,,,,
2.3088,0.95099,,,,
2.3089,0.951,,,,
2.309,0.951,,,,
2.3091,0.95101,,,,
2.3092,0.95101,,,,
2.3093,0.95102,,,,
2.3094,0.95102,,,,
2.3095,0.95103,,,,
2.3096,0.95103,,,,
2.3097,0.95104,,,,
2.3098,0.95105,,,,
2.3099,0.95105,,,,
2.31,0.95106,,,,
2.3101,0.95106,,,,
2.3102,0.95107,,,,
2.3103,0.95107,,,,
2.3104,0.95108,,,,
2.3105,0.95108,,,,
2.3106,0.95109,,,,
2.3107,0.95109,,,,
2.3108,0.9511,,,,
2.3109,0.9511,,,,
2.311,0.95111,,,,
2.3111,0.95112,,,,
2.3112,0.95112,,,,
2.3113,0.95113,,,,
2.3114,0.95113,,,,
2.3115,0.95114,,,,
2.3116,0.95114,,,,
2.3117,0.95115,,,,
2.3118,0.95115,,,,
2.3119,0.95116,,,,
2.312,0.95117,,,,
2.3121,0.95117,,,,
2.3122,0.95118,,,,
2.3123,0.95118,,,,
2.3124,0.95119,,,,
2.3125,0.95119,,,,
2.3126,0.9512,,,,
2.3127,0.9512,,,,
2.3128,0.95121,,,,
2.3129,0.95122,,,,
2.313,0.95122,,,,
2.3131,0.95123,,,,
2.3132,0.95123,,,,
2.3133,0.95124,,,,
2.3134,0.95124,,,,
2.3135,0.95125,,,,
2.3136,0.95126,,,,
2.3137,0.95126,,,,
2.3138,0.95127,,,,
2.3139,0.95127,,,,
2.314,0.95128,,,,
2.3141,0.95128,,,,
2.3142,0.95129,,,,
2.3143,0.9513,,,,
2.3144,0.9513,,,,
2.3145,0.95131,,,,
2.3146,0.95131,,,,
2.3147,0.95132,,,,
2.3148,0.95132,,,,
2.3149,0.95133,,,,
2.315,0.95134,,,,
2.3151,0.95134,,,,
2.3152,0.95135,,,,
2.3153,0.95135,,,,
2.3154,0.95136,,,,
2.3155,0.95137,,,,
2.3156,0.95137,,,,
2.3157,0.95138,,,,
2.3158,0.95138,,,,
2.3159,0.95139,,,,
2.316,0.95139,,,,
2.3161,0.9514,,,,
2.3162,0.95141,,,,
2.3163,0.95141,,,,
2.3164,0.95142,,,,
2.3165,0.95142,,,,
2.3166,0.95143,,,,
2.3167,0.95144,,,,
2.3168,0.95144,,,,
2.3169,0.95145,,,,
2.317,0.95145,,,,
2.3171,0.95146,,,,
2.3172,0.95147,,,,
2.3173,0.95147,,,,
2.3174,0.95148,,,,
2.3175,0.95148,,,,
2.3176,0.95149,,,,
2.3177,0.9515,,,,
2.3178,0.9515,,,,
2.3179,0.95151,,,,
2.318,0.95151,,,,
2.3181,0.95152,,,,
2.3182,0.95153,,,,
2.3183,0.95153,,,,
2.3184,0.95154,,,,
2.3185,0.95154,,,,
2.3186,0.95155,,,,
2.3187,0.95156,,,,
2.3188,0.95156,,,,
2.3189,0.95157,,,,
2.319,0.95157,,,,
2.3191,0.95158,,,,
2.3192,0.95159,,,,
2.3193,0.95159,,,,
2.3194,0.9516,,,,
2.3195,0.95161,,,,
2.3196,0.95161,,,,
2.3197,0.95162,,,,
2.3198,0.95162,,,,
2.3199,0.95163,,,,
2.32,0.95164,,,,
2.3201,0.95164,,,,
2.3202,0.95165,,,,
2.3203,0.95165,,,,
2.3204,0.95166,,,,
2.3205,0.95167,,,,
2.3206,0.95167,,,,
2.3207,0.95168,,,,
2.3208,0.95169,,,,
2.3209,0.95169,,,,
2.321,0.9517,,,,
2.3211,0.9517,,,,
2.3212,0.95171,,,,
2.3213,0.95172,,,,
2.3214,0.95172,,,,
2.3215,0.95173,,,,
2.3216,0.95174,,,,
2.3217,0.95174,,,,
2.3218,0.95175,,,,
2.3219,0.95176,,,,
2.322,0.95176,,,,
2.3221,0.95177,,,,
2.3222,0.95177,,,,
2.3223,0.95178,,,,
2.3224,0.95179,,,,
2.3225,0.95179,,,,
2.3226,0.9518,,,,
2.3227,0.95181,,,,
2.3228,0.95181,,,,
2.3229,0.95182,,,,
2.323,0.95183,,,,
2.3231,0.95183,,,,
2.3232,0.95184,,,,
2.3233,0.95184,,,,
2.3234,0.95185,,,,
2.3235,0.95186,,,,
2.3236,0.95186,,,,
2.3237,0.95187,,,,
2.3238,0.95188,,,,
2.3239,0.95188,,,,
2.324,0.95189,,,,
2.3241,0.9519,,,,
2.3242,0.9519,,,,
2.3243,0.95191,,,,
2.3244,0.95192,,,,
2.3245,0.95192,,,,
2.3246,0.95193,,,,
2.3247,0.95194,,,,
2.3248,0.95194,,,,
2.3249,0.95195,,,,
2.325,0.95196,,,,
2.3251,0.95196,,,,
2.3252,0.95197,,,,
2.3253,0.95198,,,,
2.3254,0.95198,,,,
2.3255,0.95199,,,,
2.3256,0.952,,,,
2.3257,0.952,,,,
2.3258,0.95201,,,,
2.3259,0.95202,,,,
2.326,0.95202,,,,
2.3261,0.95203,,,,
2.3262,0.95204,,,,
2.3263,0.95204,,,,
2.3264,0.95205,,,,
2.3265,0.95206,,,,
2.3266,0.95206,,,,
2.3267,0.95207,,,,
2.3268,0.95208,,,,
2.3269,0.95208,,,,
2.327,0.95209,,,,
2.3271,0.9521,,,,
2.3272,0.9521,,,,
2.3273,0.95211,,,,
2.3274,0.95212,,,,
2.3275,0.95212,,,,
2.3276,0.95213,,,,
2.3277,0.95214,,,,
2.3278,0.95214,,,,
2.3279,0.95215,,,,
2.328,0.95216,,,,
2.3281,0.95216,,,,
2.3282,0.95217,,,,
2.3283,0.95218,,,,
2.3284,0.95218,,,,
2.3285,0.95219,,,,
2.3286,0.9522,,,,
2.3287,0.9522,,,,
2.3288,0.95221,,,,
2.3289,0.95222,,,,
2.329,0.95222,,,,
2.3291,0.95223,,,,
2.3292,0.95224,,,,
2.3293,0.95225,,,,
2.3294,0.95225,,,,
2.3295,0.95226,,,,
2.3296,0.95227,,,,
2.3297,0.95227,,,,
2.3298,0.95228,,,,
2.3299,0.95229,,,,
2.33,0.95229,,,,
2.3301,0.9523,,,,
2.3302,0.95231,,,,
2.3303,0.95232,,,,
2.3304,0.95232,,,,
2.3305,0.95233,,,,
2.3306,0.95234,,,,
2.3307,0.95234,,,,
2.3308,0.95235,,,,
2.3309,0.95236,,,,
2.331,0.95236,,,,
2.3311,0.95237,,,,
2.3312,0.95238,,,,
2.3313,0.95239,,,,
2.3314,0.95239,,,,
2.3315,0.9524,,,,
2.3316,0.95241,,,,
2.3317,0.95241,,,,
2.3318,0.95242,,,,
2.3319,0.95243,,,,
2.332,0.95243,,,,
2.3321,0.95244,,,,
2.3322,0.95245,,,,
2.3323,0.95246,,,,
2.3324,0.95246,,,,
2.3325,0.95247,,,,
2.3326,0.95248,,,,
2.3327,0.95248,,,,
2.3328,0.95249,,,,
2.3329,0.9525,,,,
2.333,0.95251,,,,
2.3331,0.95251,,,,
2.3332,0.95252,,,,
2.3333,0.95253,,,,
2.3334,0.95253,,,,
2.3335,0.95254,,,,
2.3336,0.95255,,,,
2.3337,0.95256,,,,
2.3338,0.95256,,,,
2.3339,0.95257,,,,
2.334,0.95258,,,,
2.3341,0.95259,,,,
2.3342,0.95259,,,,
2.3343,0.9526,,,,
2.3344,0.95261,,,,
2.3345,0.95261,,,,
2.3346,0.95262,,,,
2.3347,0.95263,,,,
2.3348,0.95264,,,,
2.3349,0.95264,,,,
2.335,0.95265,,,,
2.3351,0.95266,,,,
2.3352,0.95267,,,,
2.3353,0.95267,,,,
2.3354,0.95268,,,,
2.3355,0.95269,,,,
2.3356,0.95269,,,,
2.3357,0.9527,,,,
2.3358,0.95271,,,,
2.3359,0.95272,,,,
2.336,0.95272,,,,
2.3361,0.95273,,,,
2.3362,0.95274,,,,
2.3363,0.95275,,,,
2.3364,0.95275,,,,
2.3365,0.95276,,,,
2.3366,0.95277,,,,
2.3367,0.95278,,,,
2.3368,0.95278,,,,
2.3369,0.95279,,,,
2.337,0.9528,,,,
2.3371,0.95281,,,,
2.3372,0.95281,,,,
2.3373,0.95282,,,,
2.3374,0.95283,,,,
2.3375,0.95284,,,,
2.3376,0.95284,,,,
2.3377,0.95285,,,,
2.3378,0.95286,,,,
2.3379,0.95287,,,,
2.338,0.95287,,,,
2.3381,0.95288,,,,
2.3382,0.95289,,,,
2.3383,0.9529,,,,
2.3384,0.9529,,,,
2.3385,0.95291,,,,
2.3386,0.95292,,,,
2.3387,0.95293,,,,
2.3388,0.95293,,,,
2.3389,0.95294,,,,
2.339,0.95295,,,,
2.3391,0.95296,,,,
2.3392,0.95296,,,,
2.3393,0.95297,,,,
2.3394,0.95298,,,,
2.3395,0.95299,,,,
2.3396,0.95299,,,,
2.3397,0.953,,,,
2.3398,0.95301,,,,
2.3399,0.95302,,,,
2.34,0.95303,,,,
2.3401,0.95303,,,,
2.3402,0.95304,,,,
2.3403,0.95305,,,,
2.3404,0.95306,,,,
2.3405,0.95306,,,,
2.3406,0.95307,,,,
2.3407,0.95308,,,,
2.3408,0.95309,,,,
2.3409,0.95309,,,,
2.341,0.9531,,,,
2.3411,0.95311,,,,
2.3412,0.95312,,,,
2.3413,0.95313,,,,
2.3414,0.95313,,,,
2.3415,0.95314,,,,
2.3416,0.95315,,,,
2.3417,0.95316,,,,
2.3418,0.95316,,,,
2.3419,0.95317,,,,
2.342,0.95318,,,,
2.3421,0.95319,,,,
2.3422,0.9532,,,,
2.3423,0.9532,,,,
2.3424,0.95321,,,,
2.3425,0.95322,,,,
2.3426,0.95323,,,,
2.3427,0.95323,,,,
2.3428,0.95324,,,,
2.3429,0.95325,,,,
2.343,0.95326,,,,
2.3431,0.95327,,,,
2.3432,0.95327,,,,
2.3433,0.95328,,,,
2.3434,0.95329,,,,
2.3435,0.9533,,,,
2.3436,0.95331,,,,
2.3437,0.95331,,,,
2.3438,0.95332,,,,
2.3439,0.95333,,,,
2.344,0.95334,,,,
2.3441,0.95335,,,,
2.3442,0.95335,,,,
2.3443,0.95336,,,,
2.3444,0.95337,,,,
2.3445,0.95338,,,,
2.3446,0.95339,,,,
2.3447,0.95339,,,,
2.3448,0.9534,,,,
2.3449,0.95341,,,,
2.345,0.95342,,,,
2.3451,0.95343,,,,
2.3452,0.95343,,,,
2.3453,0.95344,,,,
2.3454,0.95345,,,,
2.3455,0.95346,,,,
2.3456,0.95347,,,,
2.3457,0.95347,,,,
2.3458,0.95348,,,,
2.3459,0.95349,,,,
2.346,0.9535,,,,
2.3461,0.95351,,,,
2.3462,0.95351,,,,
2.3463,0.95352,,,,
2.3464,0.95353,,,,
2.3465,0.95354,,,,
2.3466,0.95355,,,,
2.3467,0.95355,,,,
2.3468,0.95356,,,,
2.3469,0.95357,,,,
2.347,0.95358,,,,
2.3471,0.95359,,,,
2.3472,0.9536,,,,
2.3473,0.9536,,,,
2.3474,0.95361,,,,
2.3475,0.95362,,,,
2.3476,0.95363,,,,
2.3477,0.95364,,,,
2.3478,0.95364,,,,
2.3479,0.95365,,,,
2.348,0.95366,,,,
2.3481,0.95367,,,,
2.3482,0.95368,,,,
2.3483,0.95369,,,,
2.3484,0.95369,,,,
2.3485,0.9537,,,,
2.3486,0.95371,,,,
2.3487,0.95372,,,,
2.3488,0.95373,,,,
2.3489,0.95373,,,,
2.349,0.95374,,,,
2.3491,0.95375,,,,
2.3492,0.95376,,,,
2.3493,0.95377,,,,
2.3494,0.95378,,,,
2.3495,0.95378,,,,
2.3496,0.95379,,,,
2.3497,0.9538,,,,
2.3498,0.95381,,,,
2.3499,0.95382,,,,
2.35,0.95383,,,,
2.3501,0.95383,,,,
2.3502,0.95384,,,,
2.3503,0.95385,,,,
2.3504,0.95386,,,,
2.3505,0.95387,,,,
2.3506,0.95388,,,,
2.3507,0.95388,,,,
2.3508,0.95389,,,,
2.3509,0.9539,,,,
2.351,0.95391,,,,
2.3511,0.95392,,,,
2.3512,0.95393,,,,
2.3513,0.95394,,,,
2.3514,0.95394,,,,
2.3515,0.95395,,,,
2.3516,0.95396,,,,
2.3517,0.95397,,,,
2.3518,0.95398,,,,
2.3519,0.95399,,,,
2.352,0.95399,,,,
2.3521,0.954,,,,
2.3522,0.95401,,,,
2.3523,0.95402,,,,
2.3524,0.95403,,,,
2.3525,0.95404,,,,
2.3526,0.95405,,,,
2.3527,0.95405,,,,
2.3528,0.95406,,,,
2.3529,0.95407,,,,
2.353,0.95408,,,,
2.3531,0.95409,,,,
2.3532,0.9541,,,,
2.3533,0.95411,,,,
2.3534,0.95411,,,,
2.3535,0.95412,,,,
2.3536,0.95413,,,,
2.3537,0.95414,,,,
2.3538,0.95415,,,,
2.3539,0.95416,,,,
2.354,0.95417,,,,
2.3541,0.95417,,,,
2.3542,0.95418,,,,
2.3543,0.95419,,,,
2.3544,0.9542,,,,
2.3545,0.95421,,,,
2.3546,0.95422,,,,
2.3547,0.95423,,,,
2.3548,0.95423,,,,
2.3549,0.95424,,,,
2.355,0.95425,,,,
2.3551,0.95426,,,,
2.3552,0.95427,,,,
2.3553,0.95428,,,,
2.3554,0.95429,,,,
2.3555,0.9543,,,,
2.3556,0.9543,,,,
2.3557,0.95431,,,,
2.3558,0.95432,,,,
2.3559,0.95433,,,,
2.356,0.95434,,,,
2.3561,0.95435,,,,
2.3562,0.95436,,,,
2.3563,0.95437,,,,
2.3564,0.95437,,,,
2.3565,0.95438,,,,
2.3566,0.95439,,,,
2.3567,0.9544,,,,
2.3568,0.95441,,,,
2.3569,0.95442,,,,
2.357,0.95443,,,,
2.3571,0.95444,,,,
2.3572,0.95444,,,,
2.3573,0.95445,,,,
2.3574,0.95446,,,,
2.3575,0.95447,,,,
2.3576,0.95448,,,,
2.3577,0.95449,,,,
2.3578,0.9545,,,,
2.3579,0.95451,,,,
2.358,0.95452,,,,
2.3581,0.95452,,,,
2.3582,0.95453,,,,
2.3583,0.95454,,,,
2.3584,0.95455,,,,
2.3585,0.95456,,,,
2.3586,0.95457,,,,
2.3587,0.95458,,,,
2.3588,0.95459,,,,
2.3589,0.9546,,,,
2.359,0.9546,,,,
2.3591,0.95461,,,,
2.3592,0.95462,,,,
2.3593,0.95463,,,,
2.3594,0.95464,,,,
2.3595,0.95465,,,,
2.3596,0.95466,,,,
2.3597,0.95467,,,,
2.3598,0.95468,,,,
2.3599,0.95468,,,,
2.36,0.95469,,,,
2.3601,0.9547,,,,
2.3602,0.95471,,,,
2.3603,0.95472,,,,
2.3604,0.95473,,,,
2.3605,0.95474,,,,
2.3606,0.95475,,,,
2.3607,0.95476,,,,
2.3608,0.95477,,,,
2.3609,0.95478,,,,
2.361,0.95478,,,,
2.3611,0.95479,,,,
2.3612,0.9548,,,,
2.3613,0.95481,,,,
2.3614,0.95482,,,,
2.3615,0.95483,,,,
2.3616,0.95484,,,,
2.3617,0.95485,,,,
2.3618,0.95486,,,,
2.3619,0.95487,,,,
2.362,0.95488,,,,
2.3621,0.95488,,,,
2.3622,0.95489,,,,
2.3623,0.9549,,,,
2.3624,0.95491,,,,
2.3625,0.95492,,,,
2.3626,0.95493,,,,
2.3627,0.95494,,,,
2.3628,0.95495,,,,
2.3629,0.95496,,,,
2.363,0.95497,,,,
2.3631,0.95498,,,,
2.3632,0.95499,,,,
2.3633,0.95499,,,,
2.3634,0.955,,,,
2.3635,0.95501,,,,
2.3636,0.95502,,,,
2.3637,0.95503,,,,
2.3638,0.95504,,,,
2.3639,0.95505,,,,
2.364,0.95506,,,,
2.3641,0.95507,,,,
2.3642,0.95508,,,,
2.3643,0.95509,,,,
2.3644,0.9551,,,,
2.3645,0.95511,,,,
2.3646,0.95512,,,,
2.3647,0.95512,,,,
2.3648,0.95513,,,,
2.3649,0.95514,,,,
2.365,0.95515,,,,
2.3651,0.95516,,,,
2.3652,0.95517,,,,
2.3653,0.95518,,,,
2.3654,0.95519,,,,
2.3655,0.9552,,,,
2.3656,0.95521,,,,
2.3657,0.95522,,,,
2.3658,0.95523,,,,
2.3659,0.95524,,,,
2.366,0.95525,,,,
2.3661,0.95526,,,,
2.3662,0.95526,,,,
2.3663,0.95527,,,,
2.3664,0.95528,,,,
2.3665,0.95529,,,,
2.3666,0.9553,,,,
2.3667,0.95531,,,,
2.3668,0.95532,,,,
2.3669,0.95533,,,,
2.367,0.95534,,,,
2.3671,0.95535,,,,
2.3672,0.95536,,,,
2.3673,0.95537,,,,
2.3674,0.95538,,,,
2.3675,0.95539,,,,
2.3676,0.9554,,,,
2.3677,0.95541,,,,
2.3678,0.95542,,,,
2.3679,0.95543,,,,
2.368,0.95544,,,,
2.3681,0.95544,,,,
2.3682,0.95545,,,,
2.3683,0.95546,,,,
2.3684,0.95547,,,,
2.3685,0.95548,,,,
2.3686,0.95549,,,,
2.3687,0.9555,,,,
2.3688,0.95551,,,,
2.3689,0.95552,,,,
2.369,0.95553,,,,
2.3691,0.95554,,,,
2.3692,0.95555,,,,
2.3693,0.95556,,,,
2.3694,0.95557,,,,
2.3695,0.95558,,,,
2.3696,0.95559,,,,
2.3697,0.9556,,,,
2.3698,0.95561,,,,
2.3699,0.95562,,,,
2.37,0.95563,,,,
2.3701,0.95564,,,,
2.3702,0.95565,,,,
2.3703,0.95566,,,,
2.3704,0.95567,,,,
2.3705,0.95568,,,,
2.3706,0.95569,,,,
2.3707,0.9557,,,,
2.3708,0.9557,,,,
2.3709,0.95571,,,,
2.371,0.95572,,,,
2.3711,0.95573,,,,
2.3712,0.95574,,,,
2.3713,0.95575,,,,
2.3714,0.95576,,,,
2.3715,0.95577,,,,
2.3716,0.95578,,,,
2.3717,0.95579,,,,
2.3718,0.9558,,,,
2.3719,0.95581,,,,
2.372,0.95582,,,,
2.3721,0.95583,,,,
2.3722,0.95584,,,,
2.3723,0.95585,,,,
2.3724,0.95586,,,,
2.3725,0.95587,,,,
2.3726,0.95588,,,,
2.3727,0.95589,,,,
2.3728,0.9559,,,,
2.3729,0.95591,,,,
2.373,0.95592,,,,
2.3731,0.95593,,,,
2.3732,0.95594,,,,
2.3733,0.95595,,,,
2.3734,0.95596,,,,
2.3735,0.95597,,,,
2.3736,0.95598,,,,
2.3737,0.95599,,,,
2.3738,0.956,,,,
2.3739,0.95601,,,,
2.374,0.95602,,,,
2.3741,0.95603,,,,
2.3742,0.95604,,,,
2.3743,0.95605,,,,
2.3744,0.95606,,,,
2.3745,0.95607,,,,
2.3746,0.95608,,,,
2.3747,0.95609,,,,
2.3748,0.9561,,,,
2.3749,0.95611,,,,
2.375,0.95612,,,,
2.3751,0.95613,,,,
2.3752,0.95614,,,,
2.3753,0.95615,,,,
2.3754,0.95616,,,,
2.3755,0.95617,,,,
2.3756,0.95618,,,,
2.3757,0.95619,,,,
2.3758,0.9562,,,,
2.3759,0.95621,,,,
2.376,0.95622,,,,
2.3761,0.95623,,,,
2.3762,0.95624,,,,
2.3763,0.95625,,,,
2.3764,0.95626,,,,
2.3765,0.95627,,,,
2.3766,0.95628,,,,
2.3767,0.95629,,,,
2.3768,0.9563,,,,
2.3769,0.95631,,,,
2.377,0.95632,,,,
2.3771,0.95633,,,,
2.3772,0.95634,,,,
2.3773,0.95635,,,,
2.3774,0.95636,,,,
2.3775,0.95637,,,,
2.3776,0.95638,,,,
2.3777,0.95639,,,,
2.3778,0.9564,,,,
2.3779,0.95641,,,,
2.378,0.95642,,,,
2.3781,0.95643,,,,
2.3782,0.95644,,,,
2.3783,0.95645,,,,
2.3784,0.95646,,,,
2.3785,0.95647,,,,
2.3786,0.95648,,,,
2.3787,0.95649,,,,
2.3788,0.9565,,,,
2.3789,0.95651,,,,
2.379,0.95652,,,,
2.3791,0.95653,,,,
2.3792,0.95654,,,,
2.3793,0.95655,,,,
2.3794,0.95656,,,,
2.3795,0.95658,,,,
2.3796,0.95659,,,,
2.3797,0.9566,,,,
2.3798,0.95661,,,,
2.3799,0.95662,,,,
2.38,0.95663,,,,
2.3801,0.95664,,,,
2.3802,0.95665,,,,
2.3803,0.95666,,,,
2.3804,0.95667,,,,
2.3805,0.95668,,,,
2.3806,0.95669,,,,
2.3807,0.9567,,,,
2.3808,0.95671,,,,
2.3809,0.95672,,,,
2.381,0.95673,,,,
2.3811,0.95674,,,,
2.3812,0.95675,,,,
2.3813,0.95676,,,,
2.3814,0.95677,,,,
2.3815,0.95678,,,,
2.3816,0.95679,,,,
2.3817,0.9568,,,,
2.3818,0.95681,,,,
2.3819,0.95682,,,,
2.382,0.95683,,,,
2.3821,0.95685,,,,
2.3822,0.95686,,,,
2.3823,0.95687,,,,
2.3824,0.95688,,,,
2.3825,0.95689,,,,
2.3826,0.9569,,,,
2.3827,0.95691,,,,
2.3828,0.95692,,,,
2.3829,0.95693,,,,
2.383,0.95694,,,,
2.3831,0.95695,,,,
2.3832,0.95696,,,,
2.3833,0.95697,,,,
2.3834,0.95698,,,,
2.3835,0.95699,,,,
2.3836,0.957,,,,
2.3837,0.95701,,,,
2.3838,0.95702,,,,
2.3839,0.95704,,,,
2.384,0.95705,,,,
2.3841,0.95706,,,,
2.3842,0.95707,,,,
2.3843,0.95708,,,,
2.3844,0.95709,,,,
2.3845,0.9571,,,,
2.3846,0.95711,,,,
2.3847,0.95712,,,,
2.3848,0.95713,,,,
2.3849,0.95714,,,,
2.385,0.95715,,,,
2.3851,0.95716,,,,
2.3852,0.95717,,,,
2.3853,0.95718,,,,
2.3854,0.95719,,,,
2.3855,0.95721,,,,
2.3856,0.95722,,,,
2.3857,0.95723,,,,
2.3858,0.95724,,,,
2.3859,0.95725,,,,
2.386,0.95726,,,,
2.3861,0.95727,,,,
2.3862,0.95728,,,,
2.3863,0.95729,,,,
2.3864,0.9573,,,,
2.3865,0.95731,,,,
2.3866,0.95732,,,,
2.3867,0.95733,,,,
2.3868,0.95735,,,,
2.3869,0.95736,,,,
2.387,0.95737,,,,
2.3871,0.95738,,,,
2.3872,0.95739,,,,
2.3873,0.9574,,,,
2.3874,0.95741,,,,
2.3875,0.95742,,,,
2.3876,0.95743,,,,
2.3877,0.95744,,,,
2.3878,0.95745,,,,
2.3879,0.95746,,,,
2.388,0.95748,,,,
2.3881,0.95749,,,,
2.3882,0.9575,,,,
2.3883,0.95751,,,,
2.3884,0.95752,,,,
2.3885,0.95753,,,,
2.3886,0.95754,,,,
2.3887,0.95755,,,,
2.3888,0.95756,,,,
2.3889,0.95757,,,,
2.389,0.95759,,,,
2.3891,0.9576,,,,
2.3892,0.95761,,,,
2.3893,0.95762,,,,
2.3894,0.95763,,,,
2.3895,0.95764,,,,
2.3896,0.95765,,,,
2.3897,0.95766,,,,
2.3898,0.95767,,,,
2.3899,0.95768,,,,
2.39,0.9577,,,,
2.3901,0.95771,,,,
2.3902,0.95772,,,,
2.3903,0.95773,,,,
2.3904,0.95774,,,,
2.3905,0.95775,,,,
2.3906,0.95776,,,,
2.3907,0.95777,,,,
2.3908,0.95778,,,,
2.3909,0.95779,,,,
2.391,0.95781,,,,
2.3911,0.95782,,,,
2.3912,0.95783,,,,
2.3913,0.95784,,,,
2.3914,0.95785,,,,
2.3915,0.95786,,,,
2.3916,0.95787,,,,
2.3917,0.95788,,,,
2.3918,0.95789,,,,
2.3919,0.95791,,,,
2.392,0.95792,,,,
2.3921,0.95793,,,,
2.3922,0.95794,,,,
2.3923,0.95795,,,,
2.3924,0.95796,,,,
2.3925,0.95797,,,,
2.3926,0.95798,,,,
2.3927,0.958,,,,
2.3928,0.95801,,,,
2.3929,0.95802,,,,
2.393,0.95803,,,,
2.3931,0.95804,,,,
2.3932,0.95805,,,,
2.3933,0.95806,,,,
2.3934,0.95807,,,,
2.3935,0.95809,,,,
2.3936,0.9581,,,,
2.3937,0.95811,,,,
2.3938,0.95812,,,,
2.3939,0.95813,,,,
2.394,0.95814,,,,
2.3941,0.95815,,,,
2.3942,0.95816,,,,
2.3943,0.95818,,,,
2.3944,0.95819,,,,
2.3945,0.9582,,,,
2.3946,0.95821,,,,
2.3947,0.95822,,,,
2.3948,0.95823,,,,
2.3949,0.95824,,,,
2.395,0.95826,,,,
2.3951,0.95827,,,,
2.3952,0.95828,,,,
2.3953,0.95829,,,,
2.3954,0.9583,,,,
2.3955,0.95831,,,,
2.3956,0.95832,,,,
2.3957,0.95834,,,,
2.3958,0.95835,,,,
2.3959,0.95836,,,,
2.396,0.95837,,,,
2.3961,0.95838,,,,
2.3962,0.95839,,,,
2.3963,0.9584,,,,
2.3964,0.95842,,,,
2.3965,0.95843,,,,
2.3966,0.95844,,,,
2.3967,0.95845,,,,
2.3968,0.95846,,,,
2.3969,0.95847,,,,
2.397,0.95849,,,,
2.3971,0.9585,,,,
2.3972,0.95851,,,,
2.3973,0.95852,,,,
2.3974,0.95853,,,,
2.3975,0.95854,,,,
2.3976,0.95856,,,,
2.3977,0.95857,,,,
2.3978,0.95858,,,,
2.3979,0.95859,,,,
2.398,0.9586,,,,
2.3981,0.95861,,,,
2.3982,0.95862,,,,
2.3983,0.95864,,,,
2.3984,0.95865,,,,
2.3985,0.95866,,,,
2.3986,0.95867,,,,
2.3987,0.95868,,,,
2.3988,0.95869,,,,
2.3989,0.95871,,,,
2.399,0.95872,,,,
2.3991,0.95873,,,,
2.3992,0.95874,,,,
2.3993,0.95875,,,,
2.3994,0.95877,,,,
2.3995,0.95878,,,,
2.3996,0.95879,,,,
2.3997,0.9588,,,,
2.3998,0.95881,,,,
2.3999,0.95882,,,,
2.4,0.95884,,,,
2.4001,0.95885,,,,
2.4002,0.95886,,,,
2.4003,0.95887,,,,
2.4004,0.95888,,,,
2.4005,0.95889,,,,
2.4006,0.95891,,,,
2.4007,0.95892,,,,
2.4008,0.95893,,,,
2.4009,0.95894,,,,
2.401,0.95895,,,,
2.4011,0.95897,,,,
2.4012,0.95898,,,,
2.4013,0.95899,,,,
2.4014,0.959,,,,
2.4015,0.95901,,,,
2.4016,0.95903,,,,
2.4017,0.95904,,,,
2.4018,0.95905,,,,
2.4019,0.95906,,,,
2.402,0.95907,,,,
2.4021,0.95909,,,,
2.4022,0.9591,,,,
2.4023,0.95911,,,,
2.4024,0.95912,,,,
2.4025,0.95913,,,,
2.4026,0.95914,,,,
2.4027,0.95916,,,,
2.4028,0.95917,,,,
2.4029,0.95918,,,,
2.403,0.95919,,,,
2.4031,0.95921,,,,
2.4032,0.95922,,,,
2.4033,0.95923,,,,
2.4034,0.95924,,,,
2.4035,0.95925,,,,
2.4036,0.95927,,,,
2.4037,0.95928,,,,
2.4038,0.95929,,,,
2.4039,0.9593,,,,
2.404,0.95931,,,,
2.4041,0.95933,,,,
2.4042,0.95934,,,,
2.4043,0.95935,,,,
2.4044,0.95936,,,,
2.4045,0.95937,,,,
2.4046,0.95939,,,,
2.4047,0.9594,,,,
2.4048,0.95941,,,,
2.4049,0.95942,,,,
2.405,0.95944,,,,
2.4051,0.95945,,,,
2.4052,0.95946,,,,
2.4053,0.95947,,,,
2.4054,0.95948,,,,
2.4055,0.9595,,,,
2.4056,0.95951,,,,
2.4057,0.95952,,,,
2.4058,0.95953,,,,
2.4059,0.95955,,,,
2.406,0.95956,,,,
2.4061,0.95957,,,,
2.4062,0.95958,,,,
2.4063,0.95959,,,,
2.4064,0.95961,,,,
2.4065,0.95962,,,,
2.4066,0.95963,,,,
2.4067,0.95964,,,,
2.4068,0.95966,,,,
2.4069,0.95967,,,,
2.407,0.95968,,,,
2.4071,0.95969,,,,
2.4072,0.95971,,,,
2.4073,0.95972,,,,
2.4074,0.95973,,,,
2.4075,0.95974,,,,
2.4076,0.95975,,,,
2.4077,0.95977,,,,
2.4078,0.95978,,,,
2.4079,0.95979,,,,
2.408,0.9598,,,,
2.4081,0.95982,,,,
2.4082,0.95983,,,,
2.4083,0.95984,,,,
2.4084,0.95985,,,,
2.4085,0.95987,,,,
2.4086,0.95988,,,,
2.4087,0.95989,,,,
2.4088,0.9599,,,,
2.4089,0.95992,,,,
2.409,0.95993,,,,
2.4091,0.95994,,,,
2.4092,0.95995,,,,
2.4093,0.95997,,,,
2.4094,0.95998,,,,
2.4095,0.95999,,,,
2.4096,0.96,,,,
2.4097,0.96002,,,,
2.4098,0.96003,,,,
2.4099,0.96004,,,,
2.41,0.96006,,,,
2.4101,0.96007,,,,
2.4102,0.96008,,,,
2.4103,0.96009,,,,
2.4104,0.96011,,,,
2.4105,0.96012,,,,
2.4106,0.96013,,,,
2.4107,0.96014,,,,
2.4108,0.96016,,,,
2.4109,0.96017,,,,
2.411,0.96018,,,,
2.4111,0.96019,,,,
2.4112,0.96021,,,,
2.4113,0.96022,,,,
2.4114,0.96023,,,,
2.4115,0.96025,,,,
2.4116,0.96026,,,,
2.4117,0.96027,,,,
2.4118,0.96028,,,,
2.4119,0.9603,,,,
2.412,0.96031,,,,
2.4121,0.96032,,,,
2.4122,0.96033,,,,
2.4123,0.96035,,,,
2.4124,0.96036,,,,
2.4125,0.96037,,,,
2.4126,0.96038,,,,
2.4127,0.9604,,,,
2.4128,0.96041,,,,
2.4129,0.96042,,,,
2.413,0.96044,,,,
2.4131,0.96045,,,,
2.4132,0.96046,,,,
2.4133,0.96047,,,,
2.4134,0.96049,,,,
2.4135,0.9605,,,,
2.4136,0.96051,,,,
2.4137,0.96052,,,,
2.4138,0.96054,,,,
2.4139,0.96055,,,,
2.414,0.96056,,,,
2.4141,0.96058,,,,
2.4142,0.96059,,,,
2.4143,0.9606,,,,
2.4144,0.96061,,,,
2.4145,0.96063,,,,
2.4146,0.96064,,,,
2.4147,0.96065,,,,
2.4148,0.96066,,,,
2.4149,0.96068,,,,
2.415,0.96069,,,,
2.4151,0.9607,,,,
2.4152,0.96072,,,,
2.4153,0.96073,,,,
2.4154,0.96074,,,,
2.4155,0.96075,,,,
2.4156,0.96077,,,,
2.4157,0.96078,,,,
2.4158,0.96079,,,,
2.4159,0.9608,,,,
2.416,0.96082,,,,
2.4161,0.96083,,,,
2.4162,0.96084,,,,
2.4163,0.96086,,,,
2.4164,0.96087,,,,
2.4165,0.96088,,,,
2.4166,0.96089,,,,
2.4167,0.96091,,,,
2.4168,0.96092,,,,
2.4169,0.96093,,,,
2.417,0.96094,,,,
2.4171,0.96096,,,,
2.4172,0.96097,,,,
2.4173,0.96098,,,,
2.4174,0.961,,,,
2.4175,0.96101,,,,
2.4176,0.96102,,,,
2.4177,0.96103,,,,
2.4178,0.96105,,,,
2.4179,0.96106,,,,
2.418,0.96107,,,,
2.4181,0.96109,,,,
2.4182,0.9611,,,,
2.4183,0.96111,,,,
2.4184,0.96112,,,,
2.4185,0.96114,,,,
2.4186,0.96115,,,,
2.4187,0.96116,,,,
2.4188,0.96118,,,,
2.4189,0.96119,,,,
2.419,0.9612,,,,
2.4191,0.96121,,,,
2.4192,0.96123,,,,
2.4193,0.96124,,,,
2.4194,0.96125,,,,
2.4195,0.96127,,,,
2.4196,0.96128,,,,
2.4197,0.96129,,,,
2.4198,0.9613,,,,
2.4199,0.96132,,,,
2.42,0.96133,,,,
2.4201,0.96134,,,,
2.4202,0.96136,,,,
2.4203,0.96137,,,,
2.4204,0.96138,,,,
2.4205,0.96139,,,,
2.4206,0.96141,,,,
2.4207,0.96142,,,,
2.4208,0.96143,,,,
2.4209,0.96145,,,,
2.421,0.96146,,,,
2.4211,0.96147,,,,
2.4212,0.96148,,,,
2.4213,0.9615,,,,
2.4214,0.96151,,,,
2.4215,0.96152,,,,
2.4216,0.96154,,,,
2.4217,0.96155,,,,
2.4218,0.96156,,,,
2.4219,0.96157,,,,
2.422,0.96159,,,,
2.4221,0.9616,,,,
2.4222,0.96161,,,,
2.4223,0.96163,,,,
2.4224,0.96164,,,,
2.4225,0.96165,,,,
2.4226,0.96166,,,,
2.4227,0.96168,,,,
2.4228,0.96169,,,,
2.4229,0.9617,,,,
2.423,0.96172,,,,
2.4231,0.96173,,,,
2.4232,0.96174,,,,
2.4233,0.96175,,,,
2.4234,0.96177,,,,
2.4235,0.96178,,,,
2.4236,0.96179,,,,
2.4237,0.96181,,,,
2.4238,0.96182,,,,
2.4239,0.96183,,,,
2.424,0.96185,,,,
2.4241,0.96186,,,,
2.4242,0.96187,,,,
2.4243,0.96188,,,,
2.4244,0.9619,,,,
2.4245,0.96191,,,,
2.4246,0.96192,,,,
2.4247,0.96194,,,,
2.4248,0.96195,,,,
2.4249,0.96196,,,,
2.425,0.96197,,,,
2.4251,0.96199,,,,
2.4252,0.962,,,,
2.4253,0.96201,,,,
2.4254,0.96203,,,,
2.4255,0.96204,,,,
2.4256,0.96205,,,,
2.4257,0.96207,,,,
2.4258,0.96208,,,,
2.4259,0.96209,,,,
2.426,0.9621,,,,
2.4261,0.96212,,,,
2.4262,0.96213,,,,
2.4263,0.96214,,,,
2.4264,0.96216,,,,
2.4265,0.96217,,,,
2.4266,0.96218,,,,
2.4267,0.9622,,,,
2.4268,0.96221,,,,
2.4269,0.96222,,,,
2.427,0.96223,,,,
2.4271,0.96225,,,,
2.4272,0.96226,,,,
2.4273,0.96227,,,,
2.4274,0.96229,,,,
2.4275,0.9623,,,,
2.4276,0.96231,,,,
2.4277,0.96233,,,,
2.4278,0.96234,,,,
2.4279,0.96235,,,,
2.428,0.96237,,,,
2.4281,0.96238,,,,
2.4282,0.96239,,,,
2.4283,0.9624,,,,
2.4284,0.96242,,,,
2.4285,0.96243,,,,
2.4286,0.96244,,,,
2.4287,0.96246,,,,
2.4288,0.96247,,,,
2.4289,0.96248,,,,
2.429,0.9625,,,,
2.4291,0.96251,,,,
2.4292,0.96252,,,,
2.4293,0.96254,,,,
2.4294,0.96255,,,,
2.4295,0.96256,,,,
2.4296,0.96257,,,,
2.4297,0.96259,,,,
2.4298,0.9626,,,,
2.4299,0.96261,,,,
2.43,0.96263,,,,
2.4301,0.96264,,,,
2.4302,0.96265,,,,
2.4303,0.96267,,,,
2.4304,0.96268,,,,
2.4305,0.96269,,,,
2.4306,0.96271,,,,
2.4307,0.96272,,,,
2.4308,0.96273,,,,
2.4309,0.96274,,,,
2.431,0.96276,,,,
2.4311,0.96277,,,,
2.4312,0.96278,,,,
2.4313,0.9628,,,,
2.4314,0.96281,,,,
2.4315,0.96282,,,,
2.4316,0.96284,,,,
2.4317,0.96285,,,,
2.4318,0.96286,,,,
2.4319,0.96288,,,,
2.432,0.96289,,,,
2.4321,0.9629,,,,
2.4322,0.96292,,,,
2.4323,0.96293,,,,
2.4324,0.96294,,,,
2.4325,0.96295,,,,
2.4326,0.96297,,,,
2.4327,0.96298,,,,
2.4328,0.96299,,,,
2.4329,0.96301,,,,
2.433,0.96302,,,,
2.4331,0.96303,,,,
2.4332,0.96305,,,,
2.4333,0.96306,,,,
2.4334,0.96307,,,,
2.4335,0.96309,,,,
2.4336,0.9631,,,,
2.4337,0.96311,,,,
2.4338,0.96313,,,,
2.4339,0.96314,,,,
2.434,0.96315,,,,
2.4341,0.96317,,,,
2.4342,0.96318,,,,
2.4343,0.96319,,,,
2.4344,0.96321,,,,
2.4345,0.96322,,,,
2.4346,0.96323,,,,
2.4347,0.96325,,,,
2.4348,0.96326,,,,
2.4349,0.96327,,,,
2.435,0.96328,,,,
2.4351,0.9633,,,,
2.4352,0.96331,,,,
2.4353,0.96332,,,,
2.4354,0.96334,,,,
2.4355,0.96335,,,,
2.4356,0.96336,,,,
2.4357,0.96338,,,,
2.4358,0.96339,,,,
2.4359,0.9634,,,,
2.436,0.96342,,,,
2.4361,0.96343,,,,
2.4362,0.96344,,,,
2.4363,0.96346,,,,
2.4364,0.96347,,,,
2.4365,0.96348,,,,
2.4366,0.9635,,,,
2.4367,0.96351,,,,
2.4368,0.96352,,,,
2.4369,0.96354,,,,
2.437,0.96355,,,,
2.4371,0.96356,,,,
2.4372,0.96358,,,,
2.4373,0.96359,,,,
2.4374,0.9636,,,,
2.4375,0.96362,,,,
2.4376,0.96363,,,,
2.4377,0.96364,,,,
2.4378,0.96366,,,,
2.4379,0.96367,,,,
2.438,0.96368,,,,
2.4381,0.9637,,,,
2.4382,0.96371,,,,
2.4383,0.96372,,,,
2.4384,0.96374,,,,
2.4385,0.96375,,,,
2.4386,0.96376,,,,
2.4387,0.96378,,,,
2.4388,0.96379,,,,
2.4389,0.9638,,,,
2.439,0.96382,,,,
2.4391,0.96383,,,,
2.4392,0.96384,,,,
2.4393,0.96386,,,,
2.4394,0.96387,,,,
2.4395,0.96388,,,,
2.4396,0.9639,,,,
2.4397,0.96391,,,,
2.4398,0.96392,,,,
2.4399,0.96394,,,,
2.44,0.96395,,,,
2.4401,0.96396,,,,
2.4402,0.96398,,,,
2.4403,0.96399,,,,
2.4404,0.964,,,,
2.4405,0.96402,,,,
2.4406,0.96403,,,,
2.4407,0.96404,,,,
2.4408,0.96406,,,,
2.4409,0.96407,,,,
2.441,0.96408,,,,
2.4411,0.9641,,,,
2.4412,0.96411,,,,
2.4413,0.96412,,,,
2.4414,0.96414,,,,
2.4415,0.96415,,,,
2.4416,0.96417,,,,
2.4417,0.96418,,,,
2.4418,0.96419,,,,
2.4419,0.96421,,,,
2.442,0.96422,,,,
2.4421,0.96423,,,,
2.4422,0.96425,,,,
2.4423,0.96426,,,,
2.4424,0.96427,,,,
2.4425,0.96429,,,,
2.4426,0.9643,,,,
2.4427,0.96431,,,,
2.4428,0.96433,,,,
2.4429,0.96434,,,,
2.443,0.96435,,,,
2.4431,0.96437,,,,
2.4432,0.96438,,,,
2.4433,0.96439,,,,
2.4434,0.96441,,,,
2.4435,0.96442,,,,
2.4436,0.96443,,,,
2.4437,0.96445,,,,
2.4438,0.96446,,,,
2.4439,0.96448,,,,
2.444,0.96449,,,,
2.4441,0.9645,,,,
2.4442,0.96452,,,,
2.4443,0.96453,,,,
2.4444,0.96454,,,,
2.4445,0.96456,,,,
2.4446,0.96457,,,,
2.4447,0.96458,,,,
2.4448,0.9646,,,,
2.4449,0.96461,,,,
2.445,0.96462,,,,
2.4451,0.96464,,,,
2.4452,0.96465,,,,
2.4453,0.96466,,,,
2.4454,0.96468,,,,
2.4455,0.96469,,,,
2.4456,0.96471,,,,
2.4457,0.96472,,,,
2.4458,0.96473,,,,
2.4459,0.96475,,,,
2.446,0.96476,,,,
2.4461,0.96477,,,,
2.4462,0.96479,,,,
2.4463,0.9648,,,,
2.4464,0.96481,,,,
2.4465,0.96483,,,,
2.4466,0.96484,,,,
2.4467,0.96485,,,,
2.4468,0.96487,,,,
2.4469,0.96488,,,,
2.447,0.9649,,,,
2.4471,0.96491,,,,
2.4472,0.96492,,,,
2.4473,0.96494,,,,
2.4474,0.96495,,,,
2.4475,0.96496,,,,
2.4476,0.96498,,,,
2.4477,0.96499,,,,
2.4478,0.965,,,,
2.4479,0.96502,,,,
2.448,0.96503,,,,
2.4481,0.96505,,,,
2.4482,0.96506,,,,
2.4483,0.96507,,,,
2.4484,0.96509,,,,
2.4485,0.9651,,,,
2.4486,0.96511,,,,
2.4487,0.96513,,,,
2.4488,0.96514,,,,
2.4489,0.96516,,,,
2.449,0.96517,,,,
2.4491,0.96518,,,,
2.4492,0.9652,,,,
2.4493,0.96521,,,,
2.4494,0.96522,,,,
2.4495,0.96524,,,,
2.4496,0.96525,,,,
2.4497,0.96527,,,,
2.4498,0.96528,,,,
2.4499,0.96529,,,,
2.45,0.96531,,,,
2.4501,0.96532,,,,
2.4502,0.96533,,,,
2.4503,0.96535,,,,
2.4504,0.96536,,,,
2.4505,0.96538,,,,
2.4506,0.96539,,,,
2.4507,0.9654,,,,
2.4508,0.96542,,,,
2.4509,0.96543,,,,
2.451,0.96544,,,,
2.4511,0.96546,,,,
2.4512,0.96547,,,,
2.4513,0.96549,,,,
2.4514,0.9655,,,,
2.4515,0.96551,,,,
2.4516,0.96553,,,,
2.4517,0.96554,,,,
2.4518,0.96555,,,,
2.4519,0.96557,,,,
2.452,0.96558,,,,
2.4521,0.9656,,,,
2.4522,0.96561,,,,
2.4523,0.96562,,,,
2.4524,0.96564,,,,
2.4525,0.96565,,,,
2.4526,0.96566,,,,
2.4527,0.96568,,,,
2.4528,0.96569,,,,
2.4529,0.96571,,,,
2.453,0.96572,,,,
2.4531,0.96573,,,,
2.4532,0.96575,,,,
2.4533,0.96576,,,,
2.4534,0.96578,,,,
2.4535,0.96579,,,,
2.4536,0.9658,,,,
2.4537,0.96582,,,,
2.4538,0.96583,,,,
2.4539,0.96585,,,,
2.454,0.96586,,,,
2.4541,0.96587,,,,
2.4542,0.96589,,,,
2.4543,0.9659,,,,
2.4544,0.96591,,,,
2.4545,0.96593,,,,
2.4546,0.96594,,,,
2.4547,0.96596,,,,
2.4548,0.96597,,,,
2.4549,0.96598,,,,
2.455,0.966,,,,
2.4551,0.96601,,,,
2.4552,0.96603,,,,
2.4553,0.96604,,,,
2.4554,0.96605,,,,
2.4555,0.96607,,,,
2.4556,0.96608,,,,
2.4557,0.9661,,,,
2.4558,0.96611,,,,
2.4559,0.96612,,,,
2.456,0.96614,,,,
2.4561,0.96615,,,,
2.4562,0.96617,,,,
2.4563,0.96618,,,,
2.4564,0.96619,,,,
2.4565,0.96621,,,,
2.4566,0.96622,,,,
2.4567,0.96624,,,,
2.4568,0.96625,,,,
2.4569,0.96626,,,,
2.457,0.96628,,,,
2.4571,0.96629,,,,
2.4572,0.96631,,,,
2.4573,0.96632,,,,
2.4574,0.96633,,,,
2.4575,0.96635,,,,
2.4576,0.96636,,,,
2.4577,0.96638,,,,
2.4578,0.96639,,,,
2.4579,0.9664,,,,
2.458,0.96642,,,,
2.4581,0.96643,,,,
2.4582,0.96645,,,,
2.4583,0.96646,,,,
2.4584,0.96647,,,,
2.4585,0.96649,,,,
2.4586,0.9665,,,,
2.4587,0.96652,,,,
2.4588,0.96653,,,,
2.4589,0.96655,,,,
2.459,0.96656,,,,
2.4591,0.96657,,,,
2.4592,0.96659,,,,
2.4593,0.9666,,,,
2.4594,0.96662,,,,
2.4595,0.96663,,,,
2.4596,0.96664,,,,
2.4597,0.96666,,,,
2.4598,0.96667,,,,
2.4599,0.96669,,,,
2.46,0.9667,,,,
2.4601,0.96671,,,,
2.4602,0.96673,,,,
2.4603,0.96674,,,,
2.4604,0.96676,,,,
2.4605,0.96677,,,,
2.4606,0.96679,,,,
2.4607,0.9668,,,,
2.4608,0.96681,,,,
2.4609,0.96683,,,,
2.461,0.96684,,,,
2.4611,0.96686,,,,
2.4612,0.96687,,,,
2.4613,0.96689,,,,
2.4614,0.9669,,,,
2.4615,0.96691,,,,
2.4616,0.96693,,,,
2.4617,0.96694,,,,
2.4618,0.96696,,,,
2.4619,0.96697,,,,
2.462,0.96699,,,,
2.4621,0.967,,,,
2.4622,0.96701,,,,
2.4623,0.96703,,,,
2.4624,0.96704,,,,
2.4625,0.96706,,,,
2.4626,0.96707,,,,
2.4627,0.96708,,,,
2.4628,0.9671,,,,
2.4629,0.96711,,,,
2.463,0.96713,,,,
2.4631,0.96714,,,,
2.4632,0.96716,,,,
2.4633,0.96717,,,,
2.4634,0.96719,,,,
2.4635,0.9672,,,,
2.4636,0.96721,,,,
2.4637,0.96723,,,,
2.4638,0.96724,,,,
2.4639,0.96726,,,,
2.464,0.96727,,,,
2.4641,0.96729,,,,
2.4642,0.9673,,,,
2.4643,0.96731,,,,
2.4644,0.96733,,,,
2.4645,0.96734,,,,
2.4646,0.96736,,,,
2.4647,0.96737,,,,
2.4648,0.96739,,,,
2.4649,0.9674,,,,
2.465,0.96742,,,,
2.4651,0.96743,,,,
2.4652,0.96744,,,,
2.4653,0.96746,,,,
2.4654,0.96747,,,,
2.4655,0.96749,,,,
2.4656,0.9675,,,,
2.4657,0.96752,,,,
2.4658,0.96753,,,,
2.4659,0.96754,,,,
2.466,0.96756,,,,
2.4661,0.96757,,,,
2.4662,0.96759,,,,
2.4663,0.9676,,,,
2.4664,0.96762,,,,
2.4665,0.96763,,,,
2.4666,0.96765,,,,
2.4667,0.96766,,,,
2.4668,0.96768,,,,
2.4669,0.96769,,,,
2.467,0.9677,,,,
2.4671,0.96772,,,,
2.4672,0.96773,,,,
2.4673,0.96775,,,,
2.4674,0.96776,,,,
2.4675,0.96778,,,,
2.4676,0.96779,,,,
2.4677,0.96781,,,,
2.4678,0.96782,,,,
2.4679,0.96784,,,,
2.468,0.96785,,,,
2.4681,0.96786,,,,
2.4682,0.96788,,,,
2.4683,0.96789,,,,
2.4684,0.96791,,,,
2.4685,0.96792,,,,
2.4686,0.96794,,,,
2.4687,0.96795,,,,
2.4688,0.96797,,,,
2.4689,0.96798,,,,
2.469,0.968,,,,
2.4691,0.96801,,,,
2.4692,0.96802,,,,
2.4693,0.96804,,,,
2.4694,0.96805,,,,
2.4695,0.96807,,,,
2.4696,0.96808,,,,
2.4697,0.9681,,,,
2.4698,0.96811,,,,
2.4699,0.96813,,,,
2.47,0.96814,,,,
2.4701,0.96816,,,,
2.4702,0.96817,,,,
2.4703,0.96819,,,,
2.4704,0.9682,,,,
2.4705,0.96822,,,,
2.4706,0.96823,,,,
2.4707,0.96824,,,,
2.4708,0.96826,,,,
2.4709,0.96827,,,,
2.471,0.96829,,,,
2.4711,0.9683,,,,
2.4712,0.96832,,,,
2.4713,0.96833,,,,
2.4714,0.96835,,,,
2.4715,0.96836,,,,
2.4716,0.96838,,,,
2.4717,0.96839,,,,
2.4718,0.96841,,,,
2.4719,0.96842,,,,
2.472,0.96844,,,,
2.4721,0.96845,,,,
2.4722,0.96847,,,,
2.4723,0.96848,,,,
2.4724,0.9685,,,,
2.4725,0.96851,,,,
2.4726,0.96853,,,,
2.4727,0.96854,,,,
2.4728,0.96856,,,,
2.4729,0.96857,,,,
2.473,0.96858,,,,
2.4731,0.9686,,,,
2.4732,0.96861,,,,
2.4733,0.96863,,,,
2.4734,0.96864,,,,
2.4735,0.96866,,,,
2.4736,0.96867,,,,
2.4737,0.96869,,,,
2.4738,0.9687,,,,
2.4739,0.96872,,,,
2.474,0.96873,,,,
2.4741,0.96875,,,,
2.4742,0.96876,,,,
2.4743,0.96878,,,,
2.4744,0.96879,,,,
2.4745,0.96881,,,,
2.4746,0.96882,,,,
2.4747,0.96884,,,,
2.4748,0.96885,,,,
2.4749,0.96887,,,,
2.475,0.96888,,,,
2.4751,0.9689,,,,
2.4752,0.96891,,,,
2.4753,0.96893,,,,
2.4754,0.96894,,,,
2.4755,0.96896,,,,
2.4756,0.96897,,,,
2.4757,0.96899,,,,
2.4758,0.969,,,,
2.4759,0.96902,,,,
2.476,0.96903,,,,
2.4761,0.96905,,,,
2.4762,0.96906,,,,
2.4763,0.96908,,,,
2.4764,0.96909,,,,
2.4765,0.96911,,,,
2.4766,0.96912,,,,
2.4767,0.96914,,,,
2.4768,0.96915,,,,
2.4769,0.96917,,,,
2.477,0.96918,,,,
2.4771,0.9692,,,,
2.4772,0.96921,,,,
2.4773,0.96923,,,,
2.4774,0.96924,,,,
2.4775,0.96926,,,,
2.4776,0.96927,,,,
2.4777,0.96929,,,,
2.4778,0.9693,,,,
2.4779,0.96932,,,,
2.478,0.96933,,,,
2.4781,0.96935,,,,
2.4782,0.96936,,,,
2.4783,0.96938,,,,
2.4784,0.96939,,,,
2.4785,0.96941,,,,
2.4786,0.96942,,,,
2.4787,0.96944,,,,
2.4788,0.96945,,,,
2.4789,0.96947,,,,
2.479,0.96948,,,,
2.4791,0.9695,,,,
2.4792,0.96951,,,,
2.4793,0.96953,,,,
2.4794,0.96954,,,,
2.4795,0.96956,,,,
2.4796,0.96957,,,,
2.4797,0.96959,,,,
2.4798,0.9696,,,,
2.4799,0.96962,,,,
2.48,0.96963,,,,
2.4801,0.96965,,,,
2.4802,0.96966,,,,
2.4803,0.96968,,,,
2.4804,0.96969,,,,
2.4805,0.96971,,,,
2.4806,0.96972,,,,
2.4807,0.96974,,,,
2.4808,0.96975,,,,
2.4809,0.96977,,,,
2.481,0.96978,,,,
2.4811,0.9698,,,,
2.4812,0.96981,,,,
2.4813,0.96983,,,,
2.4814,0.96984,,,,
2.4815,0.96986,,,,
2.4816,0.96987,,,,
2.4817,0.96988,,,,
2.4818,0.9699,,,,
2.4819,0.96991,,,,
2.482,0.96993,,,,
2.4821,0.96994,,,,
2.4822,0.96996,,,,
2.4823,0.96997,,,,
2.4824,0.96999,,,,
2.4825,0.97,,,,
2.4826,0.97002,,,,
2.4827,0.97003,,,,
2.4828,0.97005,,,,
2.4829,0.97006,,,,
2.483,0.97008,,,,
2.4831,0.97009,,,,
2.4832,0.97011,,,,
2.4833,0.97012,,,,
2.4834,0.97014,,,,
2.4835,0.97015,,,,
2.4836,0.97017,,,,
2.4837,0.97018,,,,
2.4838,0.9702,,,,
2.4839,0.97021,,,,
2.484,0.97023,,,,
2.4841,0.97024,,,,
2.4842,0.97026,,,,
2.4843,0.97027,,,,
2.4844,0.97028,,,,
2.4845,0.9703,,,,
2.4846,0.97031,,,,
2.4847,0.97033,,,,
2.4848,0.97034,,,,
2.4849,0.97036,,,,
2.485,0.97037,,,,
2.4851,0.97039,,,,
2.4852,0.9704,,,,
2.4853,0.97042,,,,
2.4854,0.97043,,,,
2.4855,0.97045,,,,
2.4856,0.97046,,,,
2.4857,0.97048,,,,
2.4858,0.97049,,,,
2.4859,0.97051,,,,
2.486,0.97052,,,,
2.4861,0.97054,,,,
2.4862,0.97055,,,,
2.4863,0.97057,,,,
2.4864,0.97058,,,,
2.4865,0.97059,,,,
2.4866,0.97061,,,,
2.4867,0.97062,,,,
2.4868,0.97064,,,,
2.4869,0.97065,,,,
2.487,0.97067,,,,
2.4871,0.97068,,,,
2.4872,0.9707,,,,
2.4873,0.97071,,,,
2.4874,0.97073,,,,
2.4875,0.97074,,,,
2.4876,0.97076,,,,
2.4877,0.97077,,,,
2.4878,0.97079,,,,
2.4879,0.9708,,,,
2.488,0.97082,,,,
2.4881,0.97083,,,,
2.4882,0.97084,,,,
2.4883,0.97086,,,,
2.4884,0.97087,,,,
2.4885,0.97089,,,,
2.4886,0.9709,,,,
2.4887,0.97092,,,,
2.4888,0.97093,,,,
2.4889,0.97095,,,,
2.489,0.97096,,,,
2.4891,0.97098,,,,
2.4892,0.97099,,,,
2.4893,0.97101,,,,
2.4894,0.97102,,,,
2.4895,0.97104,,,,
2.4896,0.97105,,,,
2.4897,0.97107,,,,
2.4898,0.97108,,,,
2.4899,0.97109,,,,
2.49,0.97111,,,,
2.4901,0.97112,,,,
2.4902,0.97114,,,,
2.4903,0.97115,,,,
2.4904,0.97117,,,,
2.4905,0.97118,,,,
2.4906,0.9712,,,,
2.4907,0.97121,,,,
2.4908,0.97123,,,,
2.4909,0.97124,,,,
2.491,0.97126,,,,
2.4911,0.97127,,,,
2.4912,0.97128,,,,
2.4913,0.9713,,,,
2.4914,0.97131,,,,
2.4915,0.97133,,,,
2.4916,0.97134,,,,
2.4917,0.97136,,,,
2.4918,0.97137,,,,
2.4919,0.97139,,,,
2.492,0.9714,,,,
2.4921,0.97142,,,,
2.4922,0.97143,,,,
2.4923,0.97145,,,,
2.4924,0.97146,,,,
2.4925,0.97147,,,,
2.4926,0.97149,,,,
2.4927,0.9715,,,,
2.4928,0.97152,,,,
2.4929,0.97153,,,,
2.493,0.97155,,,,
2.4931,0.97156,,,,
2.4932,0.97158,,,,
2.4933,0.97159,,,,
2.4934,0.97161,,,,
2.4935,0.97162,,,,
2.4936,0.97164,,,,
2.4937,0.97165,,,,
2.4938,0.97166,,,,
2.4939,0.97168,,,,
2.494,0.97169,,,,
2.4941,0.97171,,,,
2.4942,0.97172,,,,
2.4943,0.97174,,,,
2.4944,0.97175,,,,
2.4945,0.97177,,,,
2.4946,0.97178,,,,
2.4947,0.9718,,,,
2.4948,0.97181,,,,
2.4949,0.97182,,,,
2.495,0.97184,,,,
2.4951,0.97185,,,,
2.4952,0.97187,,,,
2.4953,0.97188,,,,
2.4954,0.9719,,,,
2.4955,0.97191,,,,
2.4956,0.97193,,,,
2.4957,0.97194,,,,
2.4958,0.97196,,,,
2.4959,0.97197,,,,
2.496,0.97198,,,,
2.4961,0.972,,,,
2.4962,0.97201,,,,
2.4963,0.97203,,,,
2.4964,0.97204,,,,
2.4965,0.97206,,,,
2.4966,0.97207,,,,
2.4967,0.97209,,,,
2.4968,0.9721,,,,
2.4969,0.97212,,,,
2.497,0.97213,,,,
2.4971,0.97214,,,,
2.4972,0.97216,,,,
2.4973,0.97217,,,,
2.4974,0.97219,,,,
2.4975,0.9722,,,,
2.4976,0.97222,,,,
2.4977,0.97223,,,,
2.4978,0.97225,,,,
2.4979,0.97226,,,,
2.498,0.97228,,,,
2.4981,0.97229,,,,
2.4982,0.9723,,,,
2.4983,0.97232,,,,
2.4984,0.97233,,,,
2.4985,0.97235,,,,
2.4986,0.97236,,,,
2.4987,0.97238,,,,
2.4988,0.97239,,,,
2.4989,0.97241,,,,
2.499,0.97242,,,,
2.4991,0.97243,,,,
2.4992,0.97245,,,,
2.4993,0.97246,,,,
2.4994,0.97248,,,,
2.4995,0.97249,,,,
2.4996,0.97251,,,,
2.4997,0.97252,,,,
2.4998,0.97254,,,,
2.4999,0.97255,,,,
2.5,0.97257,,,,
2.5001,0.97258,,,,
2.5002,0.97259,,,,
2.5003,0.97261,,,,
2.5004,0.97262,,,,
2.5005,0.97264,,,,
2.5006,0.97265,,,,
2.5007,0.97267,,,,
2.5008,0.97268,,,,
2.5009,0.9727,,,,
2.501,0.97271,,,,
2.5011,0.97272,,,,
2.5012,0.97274,,,,
2.5013,0.97275,,,,
2.5014,0.97277,,,,
2.5015,0.97278,,,,
2.5016,0.9728,,,,
2.5017,0.97281,,,,
2.5018,0.97283,,,,
2.5019,0.97284,,,,
2.502,0.97285,,,,
2.5021,0.97287,,,,
2.5022,0.97288,,,,
2.5023,0.9729,,,,
2.5024,0.97291,,,,
2.5025,0.97293,,,,
2.5026,0.97294,,,,
2.5027,0.97296,,,,
2.5028,0.97297,,,,
2.5029,0.97298,,,,
2.503,0.973,,,,
2.5031,0.97301,,,,
2.5032,0.97303,,,,
2.5033,0.97304,,,,
2.5034,0.97306,,,,
2.5035,0.97307,,,,
2.5036,0.97309,,,,
2.5037,0.9731,,,,
2.5038,0.97311,,,,
2.5039,0.97313,,,,
2.504,0.97314,,,,
2.5041,0.97316,,,,
2.5042,0.97317,,,,
2.5043,0.97319,,,,
2.5044,0.9732,,,,
2.5045,0.97322,,,,
2.5046,0.97323,,,,
2.5047,0.97324,,,,
2.5048,0.97326,,,,
2.5049,0.97327,,,,
2.505,0.97329,,,,
2.5051,0.9733,,,,
2.5052,0.97332,,,,
2.5053,0.97333,,,,
2.5054,0.97334,,,,
2.5055,0.97336,,,,
2.5056,0.97337,,,,
2.5057,0.97339,,,,
2.5058,0.9734,,,,
2.5059,0.97342,,,,
2.506,0.97343,,,,
2.5061,0.97345,,,,
2.5062,0.97346,,,,
2.5063,0.97347,,,,
2.5064,0.97349,,,,
2.5065,0.9735,,,,
2.5066,0.97352,,,,
2.5067,0.97353,,,,
2.5068,0.97355,,,,
2.5069,0.97356,,,,
2.507,0.97358,,,,
2.5071,0.97359,,,,
2.5072,0.9736,,,,
2.5073,0.97362,,,,
2.5074,0.97363,,,,
2.5075,0.97365,,,,
2.5076,0.97366,,,,
2.5077,0.97368,,,,
2.5078,0.97369,,,,
2.5079,0.9737,,,,
2.508,0.97372,,,,
2.5081,0.97373,,,,
2.5082,0.97375,,,,
2.5083,0.97376,,,,
2.5084,0.97378,,,,
2.5085,0.97379,,,,
2.5086,0.97381,,,,
2.5087,0.97382,,,,
2.5088,0.97383,,,,
2.5089,0.97385,,,,
2.509,0.97386,,,,
2.5091,0.97388,,,,
2.5092,0.97389,,,,
2.5093,0.97391,,,,
2.5094,0.97392,,,,
2.5095,0.97394,,,,
2.5096,0.97395,,,,
2.5097,0.97396,,,,
2.5098,0.97398,,,,
2.5099,0.97399,,,,
2.51,0.97401,,,,
2.5101,0.97402,,,,
2.5102,0.97404,,,,
2.5103,0.97405,,,,
2.5104,0.97406,,,,
2.5105,0.97408,,,,
2.5106,0.97409,,,,
2.5107,0.97411,,,,
2.5108,0.97412,,,,
2.5109,0.97414,,,,
2.511,0.97415,,,,
2.5111,0.97416,,,,
2.5112,0.97418,,,,
2.5113,0.97419,,,,
2.5114,0.97421,,,,
2.5115,0.97422,,,,
2.5116,0.97424,,,,
2.5117,0.97425,,,,
2.5118,0.97427,,,,
2.5119,0.97428,,,,
2.512,0.97429,,,,
2.5121,0.97431,,,,
2.5122,0.97432,,,,
2.5123,0.97434,,,,
2.5124,0.97435,,,,
2.5125,0.97437,,,,
2.5126,0.97438,,,,
2.5127,0.97439,,,,
2.5128,0.97441,,,,
2.5129,0.97442,,,,
2.513,0.97444,,,,
2.5131,0.97445,,,,
2.5132,0.97447,,,,
2.5133,0.97448,,,,
2.5134,0.9745,,,,
2.5135,0.97451,,,,
2.5136,0.97452,,,,
2.5137,0.97454,,,,
2.5138,0.97455,,,,
2.5139,0.97457,,,,
2.514,0.97458,,,,
2.5141,0.9746,,,,
2.5142,0.97461,,,,
2.5143,0.97462,,,,
2.5144,0.97464,,,,
2.5145,0.97465,,,,
2.5146,0.97467,,,,
2.5147,0.97468,,,,
2.5148,0.9747,,,,
2.5149,0.97471,,,,
2.515,0.97472,,,,
2.5151,0.97474,,,,
2.5152,0.97475,,,,
2.5153,0.97477,,,,
2.5154,0.97478,,,,
2.5155,0.9748,,,,
2.5156,0.97481,,,,
2.5157,0.97483,,,,
2.5158,0.97484,,,,
2.5159,0.97485,,,,
2.516,0.97487,,,,
2.5161,0.97488,,,,
2.5162,0.9749,,,,
2.5163,0.97491,,,,
2.5164,0.97493,,,,
2.5165,0.97494,,,,
2.5166,0.97495,,,,
2.5167,0.97497,,,,
2.5168,0.97498,,,,
2.5169,0.975,,,,
2.517,0.97501,,,,
2.5171,0.97503,,,,
2.5172,0.97504,,,,
2.5173,0.97505,,,,
2.5174,0.97507,,,,
2.5175,0.97508,,,,
2.5176,0.9751,,,,
2.5177,0.97511,,,,
2.5178,0.97513,,,,
2.5179,0.97514,,,,
2.518,0.97515,,,,
2.5181,0.97517,,,,
2.5182,0.97518,,,,
2.5183,0.9752,,,,
2.5184,0.97521,,,,
2.5185,0.97523,,,,
2.5186,0.97524,,,,
2.5187,0.97526,,,,
2.5188,0.97527,,,,
2.5189,0.97528,,,,
2.519,0.9753,,,,
2.5191,0.97531,,,,
2.5192,0.97533,,,,
2.5193,0.97534,,,,
2.5194,0.97536,,,,
2.5195,0.97537,,,,
2.5196,0.97538,,,,
2.5197,0.9754,,,,
2.5198,0.97541,,,,
2.5199,0.97543,,,,
2.52,0.97544,,,,
2.5201,0.97546,,,,
2.5202,0.97547,,,,
2.5203,0.97548,,,,
2.5204,0.9755,,,,
2.5205,0.97551,,,,
2.5206,0.97553,,,,
2.5207,0.97554,,,,
2.5208,0.97556,,,,
2.5209,0.97557,,,,
2.521,0.97558,,,,
2.5211,0.9756,,,,
2.5212,0.97561,,,,
2.5213,0.97563,,,,
2.5214,0.97564,,,,
2.5215,0.97566,,,,
2.5216,0.97567,,,,
2.5217,0.97569,,,,
2.5218,0.9757,,,,
2.5219,0.97571,,,,
2.522,0.97573,,,,
2.5221,0.97574,,,,
2.5222,0.97576,,,,
2.5223,0.97577,,,,
2.5224,0.97579,,,,
2.5225,0.9758,,,,
2.5226,0.97581,,,,
2.5227,0.97583,,,,
2.5228,0.97584,,,,
2.5229,0.97586,,,,
2.523,0.97587,,,,
2.5231,0.97589,,,,
2.5232,0.9759,,,,
2.5233,0.97591,,,,
2.5234,0.97593,,,,
2.5235,0.97594,,,,
2.5236,0.97596,,,,
2.5237,0.97597,,,,
2.5238,0.97599,,,,
2.5239,0.976,,,,
2.524,0.97601,,,,
2.5241,0.97603,,,,
2.5242,0.97604,,,,
2.5243,0.97606,,,,
2.5244,0.97607,,,,
2.5245,0.97609,,,,
2.5246,0.9761,,,,
2.5247,0.97612,,,,
2.5248,0.97613,,,,
2.5249,0.97614,,,,
2.525,0.97616,,,,
2.5251,0.97617,,,,
2.5252,0.97619,,,,
2.5253,0.9762,,,,
2.5254,0.97622,,,,
2.5255,0.97623,,,,
2.5256,0.97624,,,,
2.5257,0.97626,,,,
2.5258,0.97627,,,,
2.5259,0.97629,,,,
2.526,0.9763,,,,
2.5261,0.97632,,,,
2.5262,0.97633,,,,
2.5263,0.97634,,,,
2.5264,0.97636,,,,
2.5265,0.97637,,,,
2.5266,0.97639,,,,
2.5267,0.9764,,,,
2.5268,0.97642,,,,
2.5269,0.97643,,,,
2.527,0.97644,,,,
2.5271,0.97646,,,,
2.5272,0.97647,,,,
2.5273,0.97649,,,,
2.5274,0.9765,,,,
2.5275,0.97652,,,,
2.5276,0.97653,,,,
2.5277,0.97655,,,,
2.5278,0.97656,,,,
2.5279,0.97657,,,,
2.528,0.97659,,,,
2.5281,0.9766,,,,
2.5282,0.97662,,,,
2.5283,0.97663,,,,
2.5284,0.97665,,,,
2.5285,0.97666,,,,
2.5286,0.97667,,,,
2.5287,0.97669,,,,
2.5288,0.9767,,,,
2.5289,0.97672,,,,
2.529,0.97673,,,,
2.5291,0.97675,,,,
2.5292,0.97676,,,,
2.5293,0.97677,,,,
2.5294,0.97679,,,,
2.5295,0.9768,,,,
2.5296,0.97682,,,,
2.5297,0.97683,,,,
2.5298,0.97685,,,,
2.5299,0.97686,,,,
2.53,0.97687,,,,
2.5301,0.97689,,,,
2.5302,0.9769,,,,
2.5303,0.97692,,,,
2.5304,0.97693,,,,
2.5305,0.97695,,,,
2.5306,0.97696,,,,
2.5307,0.97698,,,,
2.5308,0.97699,,,,
2.5309,0.977,,,,
2.531,0.97702,,,,
2.5311,0.97703,,,,
2.5312,0.97705,,,,
2.5313,0.97706,,,,
2.5314,0.97708,,,,
2.5315,0.97709,,,,
2.5316,0.9771,,,,
2.5317,0.97712,,,,
2.5318,0.97713,,,,
2.5319,0.97715,,,,
2.532,0.97716,,,,
2.5321,0.97718,,,,
2.5322,0.97719,,,,
2.5323,0.9772,,,,
2.5324,0.97722,,,,
2.5325,0.97723,,,,
2.5326,0.97725,,,,
2.5327,0.97726,,,,
2.5328,0.97728,,,,
2.5329,0.97729,,,,
2.533,0.97731,,,,
2.5331,0.97732,,,,
2.5332,0.97733,,,,
2.5333,0.97735,,,,
2.5334,0.97736,,,,
2.5335,0.97738,,,,
2.5336,0.97739,,,,
2.5337,0.97741,,,,
2.5338,0.97742,,,,
2.5339,0.97743,,,,
2.534,0.97745,,,,
2.5341,0.97746,,,,
2.5342,0.97748,,,,
2.5343,0.97749,,,,
2.5344,0.97751,,,,
2.5345,0.97752,,,,
2.5346,0.97753,,,,
2.5347,0.97755,,,,
2.5348,0.97756,,,,
2.5349,0.97758,,,,
2.535,0.97759,,,,
2.5351,0.97761,,,,
2.5352,0.97762,,,,
2.5353,0.97764,,,,
2.5354,0.97765,,,,
2.5355,0.97766,,,,
2.5356,0.97768,,,,
2.5357,0.97769,,,,
2.5358,0.97771,,,,
2.5359,0.97772,,,,
2.536,0.97774,,,,
2.5361,0.97775,,,,
2.5362,0.97776,,,,
2.5363,0.97778,,,,
2.5364,0.97779,,,,
2.5365,0.97781,,,,
2.5366,0.97782,,,,
2.5367,0.97784,,,,
2.5368,0.97785,,,,
2.5369,0.97787,,,,
2.537,0.97788,,,,
2.5371,0.97789,,,,
2.5372,0.97791,,,,
2.5373,0.97792,,,,
2.5374,0.97794,,,,
2.5375,0.97795,,,,
2.5376,0.97797,,,,
2.5377,0.97798,,,,
2.5378,0.97799,,,,
2.5379,0.97801,,,,
2.538,0.97802,,,,
2.5381,0.97804,,,,
2.5382,0.97805,,,,
2.5383,0.97807,,,,
2.5384,0.97808,,,,
2.5385,0.97809,,,,
2.5386,0.97811,,,,
2.5387,0.97812,,,,
2.5388,0.97814,,,,
2.5389,0.97815,,,,
2.539,0.97816,,,,
2.5391,0.97818,,,,
2.5392,0.97819,,,,
2.5393,0.97821,,,,
2.5394,0.97822,,,,
2.5395,0.97824,,,,
2.5396,0.97825,,,,
2.5397,0.97826,,,,
2.5398,0.97828,,,,
2.5399,0.97829,,,,
2.54,0.97831,,,,
2.5401,0.97832,,,,
2.5402,0.97833,,,,
2.5403,0.97835,,,,
2.5404,0.97836,,,,
2.5405,0.97838,,,,
2.5406,0.97839,,,,
2.5407,0.9784,,,,
2.5408,0.97842,,,,
2.5409,0.97843,,,,
2.541,0.97845,,,,
2.5411,0.97846,,,,
2.5412,0.97847,,,,
2.5413,0.97849,,,,
2.5414,0.9785,,,,
2.5415,0.97852,,,,
2.5416,0.97853,,,,
2.5417,0.97854,,,,
2.5418,0.97856,,,,
2.5419,0.97857,,,,
2.542,0.97859,,,,
2.5421,0.9786,,,,
2.5422,0.97861,,,,
2.5423,0.97863,,,,
2.5424,0.97864,,,,
2.5425,0.97866,,,,
2.5426,0.97867,,,,
2.5427,0.97868,,,,
2.5428,0.9787,,,,
2.5429,0.97871,,,,
2.543,0.97873,,,,
2.5431,0.97874,,,,
2.5432,0.97875,,,,
2.5433,0.97877,,,,
2.5434,0.97878,,,,
2.5435,0.97879,,,,
2.5436,0.97881,,,,
2.5437,0.97882,,,,
2.5438,0.97884,,,,
2.5439,0.97885,,,,
2.544,0.97886,,,,
2.5441,0.97888,,,,
2.5442,0.97889,,,,
2.5443,0.97891,,,,
2.5444,0.97892,,,,
2.5445,0.97893,,,,
2.5446,0.97895,,,,
2.5447,0.97896,,,,
2.5448,0.97897,,,,
2.5449,0.97899,,,,
2.545,0.979,,,,
2.5451,0.97902,,,,
2.5452,0.97903,,,,
2.5453,0.97904,,,,
2.5454,0.97906,,,,
2.5455,0.97907,,,,
2.5456,0.97908,,,,
2.5457,0.9791,,,,
2.5458,0.97911,,,,
2.5459,0.97912,,,,
2.546,0.97914,,,,
2.5461,0.97915,,,,
2.5462,0.97917,,,,
2.5463,0.97918,,,,
2.5464,0.97919,,,,
2.5465,0.97921,,,,
2.5466,0.97922,,,,
2.5467,0.97923,,,,
2.5468,0.97925,,,,
2.5469,0.97926,,,,
2.547,0.97927,,,,
2.5471,0.97929,,,,
2.5472,0.9793,,,,
2.5473,0.97932,,,,
2.5474,0.97933,,,,
2.5475,0.97934,,,,
2.5476,0.97936,,,,
2.5477,0.97937,,,,
2.5478,0.97938,,,,
2.5479,0.9794,,,,
2.548,0.97941,,,,
2.5481,0.97942,,,,
2.5482,0.97944,,,,
2.5483,0.97945,,,,
2.5484,0.97946,,,,
2.5485,0.97948,,,,
2.5486,0.97949,,,,
2.5487,0.9795,,,,
2.5488,0.97952,,,,
2.5489,0.97953,,,,
2.549,0.97954,,,,
2.5491,0.97956,,,,
2.5492,0.97957,,,,
2.5493,0.97959,,,,
2.5494,0.9796,,,,
2.5495,0.97961,,,,
2.5496,0.97963,,,,
2.5497,0.97964,,,,
2.5498,0.97965,,,,
2.5499,0.97967,,,,
2.55,0.97968,,,,
2.5501,0.97969,,,,
2.5502,0.97971,,,,
2.5503,0.97972,,,,
2.5504,0.97973,,,,
2.5505,0.97975,,,,
2.5506,0.97976,,,,
2.5507,0.97977,,,,
2.5508,0.97979,,,,
2.5509,0.9798,,,,
2.551,0.97981,,,,
2.5511,0.97983,,,,
2.5512,0.97984,,,,
2.5513,0.97985,,,,
2.5514,0.97987,,,,
2.5515,0.97988,,,,
2.5516,0.97989,,,,
2.5517,0.97991,,,,
2.5518,0.97992,,,,
2.5519,0.97993,,,,
2.552,0.97994,,,,
2.5521,0.97996,,,,
2.5522,0.97997,,,,
2.5523,0.97998,,,,
2.5524,0.98,,,,
2.5525,0.98001,,,,
2.5526,0.98002,,,,
2.5527,0.98004,,,,
2.5528,0.98005,,,,
2.5529,0.98006,,,,
2.553,0.98008,,,,
2.5531,0.98009,,,,
2.5532,0.9801,,,,
2.5533,0.98012,,,,
2.5534,0.98013,,,,
2.5535,0.98014,,,,
2.5536,0.98016,,,,
2.5537,0.98017,,,,
2.5538,0.98018,,,,
2.5539,0.9802,,,,
2.554,0.98021,,,,
2.5541,0.98022,,,,
2.5542,0.98023,,,,
2.5543,0.98025,,,,
2.5544,0.98026,,,,
2.5545,0.98027,,,,
2.5546,0.98029,,,,
2.5547,0.9803,,,,
2.5548,0.98031,,,,
2.5549,0.98033,,,,
2.555,0.98034,,,,
2.5551,0.98035,,,,
2.5552,0.98036,,,,
2.5553,0.98038,,,,
2.5554,0.98039,,,,
2.5555,0.9804,,,,
2.5556,0.98042,,,,
2.5557,0.98043,,,,
2.5558,0.98044,,,,
2.5559,0.98046,,,,
2.556,0.98047,,,,
2.5561,0.98048,,,,
2.5562,0.98049,,,,
2.5563,0.98051,,,,
2.5564,0.98052,,,,
2.5565,0.98053,,,,
2.5566,0.98055,,,,
2.5567,0.98056,,,,
2.5568,0.98057,,,,
2.5569,0.98059,,,,
2.557,0.9806,,,,
2.5571,0.98061,,,,
2.5572,0.98062,,,,
2.5573,0.98064,,,,
2.5574,0.98065,,,,
2.5575,0.98066,,,,
2.5576,0.98068,,,,
2.5577,0.98069,,,,
2.5578,0.9807,,,,
2.5579,0.98071,,,,
2.558,0.98073,,,,
2.5581,0.98074,,,,
2.5582,0.98075,,,,
2.5583,0.98076,,,,
2.5584,0.98078,,,,
2.5585,0.98079,,,,
2.5586,0.9808,,,,
2.5587,0.98082,,,,
2.5588,0.98083,,,,
2.5589,0.98084,,,,
2.559,0.98085,,,,
2.5591,0.98087,,,,
2.5592,0.98088,,,,
2.5593,0.98089,,,,
2.5594,0.98091,,,,
2.5595,0.98092,,,,
2.5596,0.98093,,,,
2.5597,0.98094,,,,
2.5598,0.98096,,,,
2.5599,0.98097,,,,
2.56,0.98098,,,,
2.5601,0.98099,,,,
2.5602,0.98101,,,,
2.5603,0.98102,,,,
2.5604,0.98103,,,,
2.5605,0.98105,,,,
2.5606,0.98106,,,,
2.5607,0.98107,,,,
2.5608,0.98108,,,,
2.5609,0.9811,,,,
2.561,0.98111,,,,
2.5611,0.98112,,,,
2.5612,0.98113,,,,
2.5613,0.98115,,,,
2.5614,0.98116,,,,
2.5615,0.98117,,,,
2.5616,0.98118,,,,
2.5617,0.9812,,,,
2.5618,0.98121,,,,
2.5619,0.98122,,,,
2.562,0.98123,,,,
2.5621,0.98125,,,,
2.5622,0.98126,,,,
2.5623,0.98127,,,,
2.5624,0.98128,,,,
2.5625,0.9813,,,,
2.5626,0.98131,,,,
2.5627,0.98132,,,,
2.5628,0.98133,,,,
2.5629,0.98135,,,,
2.563,0.98136,,,,
2.5631,0.98137,,,,
2.5632,0.98138,,,,
2.5633,0.9814,,,,
2.5634,0.98141,,,,
2.5635,0.98142,,,,
2.5636,0.98143,,,,
2.5637,0.98145,,,,
2.5638,0.98146,,,,
2.5639,0.98147,,,,
2.564,0.98148,,,,
2.5641,0.9815,,,,
2.5642,0.98151,,,,
2.5643,0.98152,,,,
2.5644,0.98153,,,,
2.5645,0.98155,,,,
2.5646,0.98156,,,,
2.5647,0.98157,,,,
2.5648,0.98158,,,,
2.5649,0.9816,,,,
2.565,0.98161,,,,
2.5651,0.98162,,,,
2.5652,0.98163,,,,
2.5653,0.98165,,,,
2.5654,0.98166,,,,
2.5655,0.98167,,,,
2.5656,0.98168,,,,
2.5657,0.98169,,,,
2.5658,0.98171,,,,
2.5659,0.98172,,,,
2.566,0.98173,,,,
2.5661,0.98174,,,,
2.5662,0.98176,,,,
2.5663,0.98177,,,,
2.5664,0.98178,,,,
2.5665,0.98179,,,,
2.5666,0.98181,,,,
2.5667,0.98182,,,,
2.5668,0.98183,,,,
2.5669,0.98184,,,,
2.567,0.98185,,,,
2.5671,0.98187,,,,
2.5672,0.98188,,,,
2.5673,0.98189,,,,
2.5674,0.9819,,,,
2.5675,0.98192,,,,
2.5676,0.98193,,,,
2.5677,0.98194,,,,
2.5678,0.98195,,,,
2.5679,0.98196,,,,
2.568,0.98198,,,,
2.5681,0.98199,,,,
2.5682,0.982,,,,
2.5683,0.98201,,,,
2.5684,0.98203,,,,
2.5685,0.98204,,,,
2.5686,0.98205,,,,
2.5687,0.98206,,,,
2.5688,0.98207,,,,
2.5689,0.98209,,,,
2.569,0.9821,,,,
2.5691,0.98211,,,,
2.5692,0.98212,,,,
2.5693,0.98213,,,,
2.5694,0.98215,,,,
2.5695,0.98216,,,,
2.5696,0.98217,,,,
2.5697,0.98218,,,,
2.5698,0.9822,,,,
2.5699,0.98221,,,,
2.57,0.98222,,,,
2.5701,0.98223,,,,
2.5702,0.98224,,,,
2.5703,0.98226,,,,
2.5704,0.98227,,,,
2.5705,0.98228,,,,
2.5706,0.98229,,,,
2.5707,0.9823,,,,
2.5708,0.98232,,,,
2.5709,0.98233,,,,
2.571,0.98234,,,,
2.5711,0.98235,,,,
2.5712,0.98236,,,,
2.5713,0.98238,,,,
2.5714,0.98239,,,,
2.5715,0.9824,,,,
2.5716,0.98241,,,,
2.5717,0.98242,,,,
2.5718,0.98244,,,,
2.5719,0.98245,,,,
2.572,0.98246,,,,
2.5721,0.98247,,,,
2.5722,0.98248,,,,
2.5723,0.9825,,,,
2.5724,0.98251,,,,
2.5725,0.98252,,,,
2.5726,0.98253,,,,
2.5727,0.98254,,,,
2.5728,0.98255,,,,
2.5729,0.98257,,,,
2.573,0.98258,,,,
2.5731,0.98259,,,,
2.5732,0.9826,,,,
2.5733,0.98261,,,,
2.5734,0.98263,,,,
2.5735,0.98264,,,,
2.5736,0.98265,,,,
2.5737,0.98266,,,,
2.5738,0.98267,,,,
2.5739,0.98269,,,,
2.574,0.9827,,,,
2.5741,0.98271,,,,
2.5742,0.98272,,,,
2.5743,0.98273,,,,
2.5744,0.98274,,,,
2.5745,0.98276,,,,
2.5746,0.98277,,,,
2.5747,0.98278,,,,
2.5748,0.98279,,,,
2.5749,0.9828,,,,
2.575,0.98281,,,,
2.5751,0.98283,,,,
2.5752,0.98284,,,,
2.5753,0.98285,,,,
2.5754,0.98286,,,,
2.5755,0.98287,,,,
2.5756,0.98289,,,,
2.5757,0.9829,,,,
2.5758,0.98291,,,,
2.5759,0.98292,,,,
2.576,0.98293,,,,
2.5761,0.98294,,,,
2.5762,0.98296,,,,
2.5763,0.98297,,,,
2.5764,0.98298,,,,
2.5765,0.98299,,,,
2.5766,0.983,,,,
2.5767,0.98301,,,,
2.5768,0.98303,,,,
2.5769,0.98304,,,,
2.577,0.98305,,,,
2.5771,0.98306,,,,
2.5772,0.98307,,,,
2.5773,0.98308,,,,
2.5774,0.9831,,,,
2.5775,0.98311,,,,
2.5776,0.98312,,,,
2.5777,0.98313,,,,
2.5778,0.98314,,,,
2.5779,0.98315,,,,
2.578,0.98316,,,,
2.5781,0.98318,,,,
2.5782,0.98319,,,,
2.5783,0.9832,,,,
2.5784,0.98321,,,,
2.5785,0.98322,,,,
2.5786,0.98323,,,,
2.5787,0.98325,,,,
2.5788,0.98326,,,,
2.5789,0.98327,,,,
2.579,0.98328,,,,
2.5791,0.98329,,,,
2.5792,0.9833,,,,
2.5793,0.98331,,,,
2.5794,0.98333,,,,
2.5795,0.98334,,,,
2.5796,0.98335,,,,
2.5797,0.98336,,,,
2.5798,0.98337,,,,
2.5799,0.98338,,,,
2.58,0.9834,,,,
2.5801,0.98341,,,,
2.5802,0.98342,,,,
2.5803,0.98343,,,,
2.5804,0.98344,,,,
2.5805,0.98345,,,,
2.5806,0.98346,,,,
2.5807,0.98348,,,,
2.5808,0.98349,,,,
2.5809,0.9835,,,,
2.581,0.98351,,,,
2.5811,0.98352,,,,
2.5812,0.98353,,,,
2.5813,0.98354,,,,
2.5814,0.98355,,,,
2.5815,0.98357,,,,
2.5816,0.98358,,,,
2.5817,0.98359,,,,
2.5818,0.9836,,,,
2.5819,0.98361,,,,
2.582,0.98362,,,,
2.5821,0.98363,,,,
2.5822,0.98365,,,,
2.5823,0.98366,,,,
2.5824,0.98367,,,,
2.5825,0.98368,,,,
2.5826,0.98369,,,,
2.5827,0.9837,,,,
2.5828,0.98371,,,,
2.5829,0.98372,,,,
2.583,0.98374,,,,
2.5831,0.98375,,,,
2.5832,0.98376,,,,
2.5833,0.98377,,,,
2.5834,0.98378,,,,
2.5835,0.98379,,,,
2.5836,0.9838,,,,
2.5837,0.98381,,,,
2.5838,0.98383,,,,
2.5839,0.98384,,,,
2.584,0.98385,,,,
2.5841,0.98386,,,,
2.5842,0.98387,,,,
2.5843,0.98388,,,,
2.5844,0.98389,,,,
2.5845,0.9839,,,,
2.5846,0.98392,,,,
2.5847,0.98393,,,,
2.5848,0.98394,,,,
2.5849,0.98395,,,,
2.585,0.98396,,,,
2.5851,0.98397,,,,
2.5852,0.98398,,,,
2.5853,0.98399,,,,
2.5854,0.984,,,,
2.5855,0.98402,,,,
2.5856,0.98403,,,,
2.5857,0.98404,,,,
2.5858,0.98405,,,,
2.5859,0.98406,,,,
2.586,0.98407,,,,
2.5861,0.98408,,,,
2.5862,0.98409,,,,
2.5863,0.9841,,,,
2.5864,0.98412,,,,
2.5865,0.98413,,,,
2.5866,0.98414,,,,
2.5867,0.98415,,,,
2.5868,0.98416,,,,
2.5869,0.98417,,,,
2.587,0.98418,,,,
2.5871,0.98419,,,,
2.5872,0.9842,,,,
2.5873,0.98421,,,,
2.5874,0.98423,,,,
2.5875,0.98424,,,,
2.5876,0.98425,,,,
2.5877,0.98426,,,,
2.5878,0.98427,,,,
2.5879,0.98428,,,,
2.588,0.98429,,,,
2.5881,0.9843,,,,
2.5882,0.98431,,,,
2.5883,0.98432,,,,
2.5884,0.98434,,,,
2.5885,0.98435,,,,
2.5886,0.98436,,,,
2.5887,0.98437,,,,
2.5888,0.98438,,,,
2.5889,0.98439,,,,
2.589,0.9844,,,,
2.5891,0.98441,,,,
2.5892,0.98442,,,,
2.5893,0.98443,,,,
2.5894,0.98444,,,,
2.5895,0.98446,,,,
2.5896,0.98447,,,,
2.5897,0.98448,,,,
2.5898,0.98449,,,,
2.5899,0.9845,,,,
2.59,0.98451,,,,
2.5901,0.98452,,,,
2.5902,0.98453,,,,
2.5903,0.98454,,,,
2.5904,0.98455,,,,
2.5905,0.98456,,,,
2.5906,0.98457,,,,
2.5907,0.98459,,,,
2.5908,0.9846,,,,
2.5909,0.98461,,,,
2.591,0.98462,,,,
2.5911,0.98463,,,,
2.5912,0.98464,,,,
2.5913,0.98465,,,,
2.5914,0.98466,,,,
2.5915,0.98467,,,,
2.5916,0.98468,,,,
2.5917,0.98469,,,,
2.5918,0.9847,,,,
2.5919,0.98471,,,,
2.592,0.98473,,,,
2.5921,0.98474,,,,
2.5922,0.98475,,,,
2.5923,0.98476,,,,
2.5924,0.98477,,,,
2.5925,0.98478,,,,
2.5926,0.98479,,,,
2.5927,0.9848,,,,
2.5928,0.98481,,,,
2.5929,0.98482,,,,
2.593,0.98483,,,,
2.5931,0.98484,,,,
2.5932,0.98485,,,,
2.5933,0.98486,,,,
2.5934,0.98487,,,,
2.5935,0.98489,,,,
2.5936,0.9849,,,,
2.5937,0.98491,,,,
2.5938,0.98492,,,,
2.5939,0.98493,,,,
2.594,0.98494,,,,
2.5941,0.98495,,,,
2.5942,0.98496,,,,
2.5943,0.98497,,,,
2.5944,0.98498,,,,
2.5945,0.98499,,,,
2.5946,0.985,,,,
2.5947,0.98501,,,,
2.5948,0.98502,,,,
2.5949,0.98503,,,,
2.595,0.98504,,,,
2.5951,0.98505,,,,
2.5952,0.98506,,,,
2.5953,0.98508,,,,
2.5954,0.98509,,,,
2.5955,0.9851,,,,
2.5956,0.98511,,,,
2.5957,0.98512,,,,
2.5958,0.98513,,,,
2.5959,0.98514,,,,
2.596,0.98515,,,,
2.5961,0.98516,,,,
2.5962,0.98517,,,,
2.5963,0.98518,,,,
2.5964,0.98519,,,,
2.5965,0.9852,,,,
2.5966,0.98521,,,,
2.5967,0.98522,,,,
2.5968,0.98523,,,,
2.5969,0.98524,,,,
2.597,0.98525,,,,
2.5971,0.98526,,,,
2.5972,0.98527,,,,
2.5973,0.98528,,,,
2.5974,0.98529,,,,
2.5975,0.9853,,,,
2.5976,0.98532,,,,
2.5977,0.98533,,,,
2.5978,0.98534,,,,
2.5979,0.98535,,,,
2.598,0.98536,,,,
2.5981,0.98537,,,,
2.5982,0.98538,,,,
2.5983,0.98539,,,,
2.5984,0.9854,,,,
2.5985,0.98541,,,,
2.5986,0.98542,,,,
2.5987,0.98543,,,,
2.5988,0.98544,,,,
2.5989,0.98545,,,,
2.599,0.98546,,,,
2.5991,0.98547,,,,
2.5992,0.98548,,,,
2.5993,0.98549,,,,
2.5994,0.9855,,,,
2.5995,0.98551,,,,
2.5996,0.98552,,,,
2.5997,0.98553,,,,
2.5998,0.98554,,,,
2.5999,0.98555,,,,
2.6,0.98556,,,,
2.6001,0.98557,,,,
2.6002,0.98558,,,,
2.6003,0.98559,,,,
2.6004,0.9856,,,,
2.6005,0.98561,,,,
2.6006,0.98562,,,,
2.6007,0.98563,,,,
2.6008,0.98564,,,,
2.6009,0.98565,,,,
2.601,0.98566,,,,
2.6011,0.98567,,,,
2.6012,0.98568,,,,
2.6013,0.98569,,,,
2.6014,0.9857,,,,
2.6015,0.98571,,,,
2.6016,0.98572,,,,
2.6017,0.98573,,,,
2.6018,0.98574,,,,
2.6019,0.98575,,,,
2.602,0.98576,,,,
2.6021,0.98577,,,,
2.6022,0.98578,,,,
2.6023,0.98579,,,,
2.6024,0.9858,,,,
2.6025,0.98581,,,,
2.6026,0.98582,,,,
2.6027,0.98583,,,,
2.6028,0.98584,,,,
2.6029,0.98585,,,,
2.603,0.98586,,,,
2.6031,0.98587,,,,
2.6032,0.98588,,,,
2.6033,0.98589,,,,
2.6034,0.9859,,,,
2.6035,0.98591,,,,
2.6036,0.98592,,,,
2.6037,0.98593,,,,
2.6038,0.98594,,,,
2.6039,0.98595,,,,
2.604,0.98596,,,,
2.6041,0.98597,,,,
2.6042,0.98598,,,,
2.6043,0.98599,,,,
2.6044,0.986,,,,
2.6045,0.98601,,,,
2.6046,0.98602,,,,
2.6047,0.98603,,,,
2.6048,0.98604,,,,
2.6049,0.98605,,,,
2.605,0.98606,,,,
2.6051,0.98607,,,,
2.6052,0.98608,,,,
2.6053,0.98609,,,,
2.6054,0.9861,,,,
2.6055,0.98611,,,,
2.6056,0.98612,,,,
2.6057,0.98613,,,,
2.6058,0.98614,,,,
2.6059,0.98615,,,,
2.606,0.98616,,,,
2.6061,0.98617,,,,
2.6062,0.98618,,,,
2.6063,0.98619,,,,
2.6064,0.9862,,,,
2.6065,0.98621,,,,
2.6066,0.98622,,,,
2.6067,0.98623,,,,
2.6068,0.98624,,,,
2.6069,0.98625,,,,
2.607,0.98626,,,,
2.6071,0.98627,,,,
2.6072,0.98628,,,,
2.6073,0.98629,,,,
2.6074,0.9863,,,,
2.6075,0.98631,,,,
2.6076,0.98632,,,,
2.6077,0.98633,,,,
2.6078,0.98634,,,,
2.6079,0.98635,,,,
2.608,0.98636,,,,
2.6081,0.98637,,,,
2.6082,0.98638,,,,
2.6083,0.98639,,,,
2.6084,0.9864,,,,
2.6085,0.9864,,,,
2.6086,0.98641,,,,
2.6087,0.98642,,,,
2.6088,0.98643,,,,
2.6089,0.98644,,,,
2.609,0.98645,,,,
2.6091,0.98646,,,,
2.6092,0.98647,,,,
2.6093,0.98648,,,,
2.6094,0.98649,,,,
2.6095,0.9865,,,,
2.6096,0.98651,,,,
2.6097,0.98652,,,,
2.6098,0.98653,,,,
2.6099,0.98654,,,,
2.61,0.98655,,,,
2.6101,0.98656,,,,
2.6102,0.98657,,,,
2.6103,0.98658,,,,
2.6104,0.98659,,,,
2.6105,0.9866,,,,
2.6106,0.98661,,,,
2.6107,0.98662,,,,
2.6108,0.98662,,,,
2.6109,0.98663,,,,
2.611,0.98664,,,,
2.6111,0.98665,,,,
2.6112,0.98666,,,,
2.6113,0.98667,,,,
2.6114,0.98668,,,,
2.6115,0.98669,,,,
2.6116,0.9867,,,,
2.6117,0.98671,,,,
2.6118,0.98672,,,,
2.6119,0.98673,,,,
2.612,0.98674,,,,
2.6121,0.98675,,,,
2.6122,0.98676,,,,
2.6123,0.98677,,,,
2.6124,0.98678,,,,
2.6125,0.98678,,,,
2.6126,0.98679,,,,
2.6127,0.9868,,,,
2.6128,0.98681,,,,
2.6129,0.98682,,,,
2.613,0.98683,,,,
2.6131,0.98684,,,,
2.6132,0.98685,,,,
2.6133,0.98686,,,,
2.6134,0.98687,,,,
2.6135,0.98688,,,,
2.6136,0.98689,,,,
2.6137,0.9869,,,,
2.6138,0.98691,,,,
2.6139,0.98691,,,,
2.614,0.98692,,,,
2.6141,0.98693,,,,
2.6142,0.98694,,,,
2.6143,0.98695,,,,
2.6144,0.98696,,,,
2.6145,0.98697,,,,
2.6146,0.98698,,,,
2.6147,0.98699,,,,
2.6148,0.987,,,,
2.6149,0.98701,,,,
2.615,0.98702,,,,
2.6151,0.98702,,,,
2.6152,0.98703,,,,
2.6153,0.98704,,,,
2.6154,0.98705,,,,
2.6155,0.98706,,,,
2.6156,0.98707,,,,
2.6157,0.98708,,,,
2.6158,0.98709,,,,
2.6159,0.9871,,,,
2.616,0.98711,,,,
2.6161,0.98711,,,,
2.6162,0.98712,,,,
2.6163,0.98713,,,,
2.6164,0.98714,,,,
2.6165,0.98715,,,,
2.6166,0.98716,,,,
2.6167,0.98717,,,,
2.6168,0.98718,,,,
2.6169,0.98719,,,,
2.617,0.9872,,,,
2.6171,0.9872,,,,
2.6172,0.98721,,,,
2.6173,0.98722,,,,
2.6174,0.98723,,,,
2.6175,0.98724,,,,
2.6176,0.98725,,,,
2.6177,0.98726,,,,
2.6178,0.98727,,,,
2.6179,0.98727,,,,
2.618,0.98728,,,,
2.6181,0.98729,,,,
2.6182,0.9873,,,,
2.6183,0.98731,,,,
2.6184,0.98732,,,,
2.6185,0.98733,,,,
2.6186,0.98734,,,,
2.6187,0.98734,,,,
2.6188,0.98735,,,,
2.6189,0.98736,,,,
2.619,0.98737,,,,
2.6191,0.98738,,,,
2.6192,0.98739,,,,
2.6193,0.9874,,,,
2.6194,0.98741,,,,
2.6195,0.98741,,,,
2.6196,0.98742,,,,
2.6197,0.98743,,,,
2.6198,0.98744,,,,
2.6199,0.98745,,,,
2.62,0.98746,,,,
2.6201,0.98747,,,,
2.6202,0.98747,,,,
2.6203,0.98748,,,,
2.6204,0.98749,,,,
2.6205,0.9875,,,,
2.6206,0.98751,,,,
2.6207,0.98752,,,,
2.6208,0.98753,,,,
2.6209,0.98753,,,,
2.621,0.98754,,,,
2.6211,0.98755,,,,
2.6212,0.98756,,,,
2.6213,0.98757,,,,
2.6214,0.98758,,,,
2.6215,0.98758,,,,
2.6216,0.98759,,,,
2.6217,0.9876,,,,
2.6218,0.98761,,,,
2.6219,0.98762,,,,
2.622,0.98763,,,,
2.6221,0.98763,,,,
2.6222,0.98764,,,,
2.6223,0.98765,,,,
2.6224,0.98766,,,,
2.6225,0.98767,,,,
2.6226,0.98768,,,,
2.6227,0.98768,,,,
2.6228,0.98769,,,,
2.6229,0.9877,,,,
2.623,0.98771,,,,
2.6231,0.98772,,,,
2.6232,0.98773,,,,
2.6233,0.98773,,,,
2.6234,0.98774,,,,
2.6235,0.98775,,,,
2.6236,0.98776,,,,
2.6237,0.98777,,,,
2.6238,0.98777,,,,
2.6239,0.98778,,,,
2.624,0.98779,,,,
2.6241,0.9878,,,,
2.6242,0.98781,,,,
2.6243,0.98782,,,,
2.6244,0.98782,,,,
2.6245,0.98783,,,,
2.6246,0.98784,,,,
2.6247,0.98785,,,,
2.6248,0.98786,,,,
2.6249,0.98786,,,,
2.625,0.98787,,,,
2.6251,0.98788,,,,
2.6252,0.98789,,,,
2.6253,0.9879,,,,
2.6254,0.9879,,,,
2.6255,0.98791,,,,
2.6256,0.98792,,,,
2.6257,0.98793,,,,
2.6258,0.98794,,,,
2.6259,0.98794,,,,
2.626,0.98795,,,,
2.6261,0.98796,,,,
2.6262,0.98797,,,,
2.6263,0.98798,,,,
2.6264,0.98798,,,,
2.6265,0.98799,,,,
2.6266,0.988,,,,
2.6267,0.98801,,,,
2.6268,0.98802,,,,
2.6269,0.98802,,,,
2.627,0.98803,,,,
2.6271,0.98804,,,,
2.6272,0.98805,,,,
2.6273,0.98805,,,,
2.6274,0.98806,,,,
2.6275,0.98807,,,,
2.6276,0.98808,,,,
2.6277,0.98809,,,,
2.6278,0.98809,,,,
2.6279,0.9881,,,,
2.628,0.98811,,,,
2.6281,0.98812,,,,
2.6282,0.98812,,,,
2.6283,0.98813,,,,
2.6284,0.98814,,,,
2.6285,0.98815,,,,
2.6286,0.98815,,,,
2.6287,0.98816,,,,
2.6288,0.98817,,,,
2.6289,0.98818,,,,
2.629,0.98819,,,,
2.6291,0.98819,,,,
2.6292,0.9882,,,,
2.6293,0.98821,,,,
2.6294,0.98822,,,,
2.6295,0.98822,,,,
2.6296,0.98823,,,,
2.6297,0.98824,,,,
2.6298,0.98825,,,,
2.6299,0.98825,,,,
2.63,0.98826,,,,
2.6301,0.98827,,,,
2.6302,0.98828,,,,
2.6303,0.98828,,,,
2.6304,0.98829,,,,
2.6305,0.9883,,,,
2.6306,0.98831,,,,
2.6307,0.98831,,,,
2.6308,0.98832,,,,
2.6309,0.98833,,,,
2.631,0.98834,,,,
2.6311,0.98834,,,,
2.6312,0.98835,,,,
2.6313,0.98836,,,,
2.6314,0.98837,,,,
2.6315,0.98837,,,,
2.6316,0.98838,,,,
2.6317,0.98839,,,,
2.6318,0.9884,,,,
2.6319,0.9884,,,,
2.632,0.98841,,,,
2.6321,0.98842,,,,
2.6322,0.98842,,,,
2.6323,0.98843,,,,
2.6324,0.98844,,,,
2.6325,0.98845,,,,
2.6326,0.98845,,,,
2.6327,0.98846,,,,
2.6328,0.98847,,,,
2.6329,0.98848,,,,
2.633,0.98848,,,,
2.6331,0.98849,,,,
2.6332,0.9885,,,,
2.6333,0.9885,,,,
2.6334,0.98851,,,,
2.6335,0.98852,,,,
2.6336,0.98853,,,,
2.6337,0.98853,,,,
2.6338,0.98854,,,,
2.6339,0.98855,,,,
2.634,0.98855,,,,
2.6341,0.98856,,,,
2.6342,0.98857,,,,
2.6343,0.98858,,,,
2.6344,0.98858,,,,
2.6345,0.98859,,,,
2.6346,0.9886,,,,
2.6347,0.9886,,,,
2.6348,0.98861,,,,
2.6349,0.98862,,,,
2.635,0.98863,,,,
2.6351,0.98863,,,,
2.6352,0.98864,,,,
2.6353,0.98865,,,,
2.6354,0.98865,,,,
2.6355,0.98866,,,,
2.6356,0.98867,,,,
2.6357,0.98867,,,,
2.6358,0.98868,,,,
2.6359,0.98869,,,,
2.636,0.98869,,,,
2.6361,0.9887,,,,
2.6362,0.98871,,,,
2.6363,0.98872,,,,
2.6364,0.98872,,,,
2.6365,0.98873,,,,
2.6366,0.98874,,,,
2.6367,0.98874,,,,
2.6368,0.98875,,,,
2.6369,0.98876,,,,
2.637,0.98876,,,,
2.6371,0.98877,,,,
2.6372,0.98878,,,,
2.6373,0.98878,,,,
2.6374,0.98879,,,,
2.6375,0.9888,,,,
2.6376,0.9888,,,,
2.6377,0.98881,,,,
2.6378,0.98882,,,,
2.6379,0.98882,,,,
2.638,0.98883,,,,
2.6381,0.98884,,,,
2.6382,0.98884,,,,
2.6383,0.98885,,,,
2.6384,0.98886,,,,
2.6385,0.98886,,,,
2.6386,0.98887,,,,
2.6387,0.98888,,,,
2.6388,0.98888,,,,
2.6389,0.98889,,,,
2.639,0.9889,,,,
2.6391,0.9889,,,,
2.6392,0.98891,,,,
2.6393,0.98892,,,,
2.6394,0.98892,,,,
2.6395,0.98893,,,,
2.6396,0.98894,,,,
2.6397,0.98894,,,,
2.6398,0.98895,,,,
2.6399,0.98896,,,,
2.64,0.98896,,,,
2.6401,0.98897,,,,
2.6402,0.98898,,,,
2.6403,0.98898,,,,
2.6404,0.98899,,,,
2.6405,0.989,,,,
2.6406,0.989,,,,
2.6407,0.98901,,,,
2.6408,0.98902,,,,
2.6409,0.98902,,,,
2.641,0.98903,,,,
2.6411,0.98903,,,,
2.6412,0.98904,,,,
2.6413,0.98905,,,,
2.6414,0.98905,,,,
2.6415,0.98906,,,,
2.6416,0.98907,,,,
2.6417,0.98907,,,,
2.6418,0.98908,,,,
2.6419,0.98909,,,,
2.642,0.98909,,,,
2.6421,0.9891,,,,
2.6422,0.9891,,,,
2.6423,0.98911,,,,
2.6424,0.98912,,,,
2.6425,0.98912,,,,
2.6426,0.98913,,,,
2.6427,0.98914,,,,
2.6428,0.98914,,,,
2.6429,0.98915,,,,
2.643,0.98915,,,,
2.6431,0.98916,,,,
2.6432,0.98917,,,,
2.6433,0.98917,,,,
2.6434,0.98918,,,,
2.6435,0.98919,,,,
2.6436,0.98919,,,,
2.6437,0.9892,,,,
2.6438,0.9892,,,,
2.6439,0.98921,,,,
2.644,0.98922,,,,
2.6441,0.98922,,,,
2.6442,0.98923,,,,
2.6443,0.98923,,,,
2.6444,0.98924,,,,
2.6445,0.98925,,,,
2.6446,0.98925,,,,
2.6447,0.98926,,,,
2.6448,0.98926,,,,
2.6449,0.98927,,,,
2.645,0.98928,,,,
2.6451,0.98928,,,,
2.6452,0.98929,,,,
2.6453,0.98929,,,,
2.6454,0.9893,,,,
2.6455,0.98931,,,,
2.6456,0.98931,,,,
2.6457,0.98932,,,,
2.6458,0.98932,,,,
2.6459,0.98933,,,,
2.646,0.98934,,,,
2.6461,0.98934,,,,
2.6462,0.98935,,,,
2.6463,0.98935,,,,
2.6464,0.98936,,,,
2.6465,0.98937,,,,
2.6466,0.98937,,,,
2.6467,0.98938,,,,
2.6468,0.98938,,,,
2.6469,0.98939,,,,
2.647,0.9894,,,,
2.6471,0.9894,,,,
2.6472,0.98941,,,,
2.6473,0.98941,,,,
2.6474,0.98942,,,,
2.6475,0.98942,,,,
2.6476,0.98943,,,,
2.6477,0.98944,,,,
2.6478,0.98944,,,,
2.6479,0.98945,,,,
2.648,0.98945,,,,
2.6481,0.98946,,,,
2.6482,0.98946,,,,
2.6483,0.98947,,,,
2.6484,0.98948,,,,
2.6485,0.98948,,,,
2.6486,0.98949,,,,
2.6487,0.98949,,,,
2.6488,0.9895,,,,
2.6489,0.9895,,,,
2.649,0.98951,,,,
2.6491,0.98952,,,,
2.6492,0.98952,,,,
2.6493,0.98953,,,,
2.6494,0.98953,,,,
2.6495,0.98954,,,,
2.6496,0.98954,,,,
2.6497,0.98955,,,,
2.6498,0.98955,,,,
2.6499,0.98956,,,,
2.65,0.98957,,,,
2.6501,0.98957,,,,
2.6502,0.98958,,,,
2.6503,0.98958,,,,
2.6504,0.98959,,,,
2.6505,0.98959,,,,
2.6506,0.9896,,,,
2.6507,0.9896,,,,
2.6508,0.98961,,,,
2.6509,0.98961,,,,
2.651,0.98962,,,,
2.6511,0.98963,,,,
2.6512,0.98963,,,,
2.6513,0.98964,,,,
2.6514,0.98964,,,,
2.6515,0.98965,,,,
2.6516,0.98965,,,,
2.6517,0.98966,,,,
2.6518,0.98966,,,,
2.6519,0.98967,,,,
2.652,0.98967,,,,
2.6521,0.98968,,,,
2.6522,0.98968,,,,
2.6523,0.98969,,,,
2.6524,0.98969,,,,
2.6525,0.9897,,,,
2.6526,0.98971,,,,
2.6527,0.98971,,,,
2.6528,0.98972,,,,
2.6529,0.98972,,,,
2.653,0.98973,,,,
2.6531,0.98973,,,,
2.6532,0.98974,,,,
2.6533,0.98974,,,,
2.6534,0.98975,,,,
2.6535,0.98975,,,,
2.6536,0.98976,,,,
2.6537,0.98976,,,,
2.6538,0.98977,,,,
2.6539,0.98977,,,,
2.654,0.98978,,,,
2.6541,0.98978,,,,
2.6542,0.98979,,,,
2.6543,0.98979,,,,
2.6544,0.9898,,,,
2.6545,0.9898,,,,
2.6546,0.98981,,,,
2.6547,0.98981,,,,
2.6548,0.98982,,,,
2.6549,0.98982,,,,
2.655,0.98983,,,,
2.6551,0.98983,,,,
2.6552,0.98984,,,,
2.6553,0.98984,,,,
2.6554,0.98985,,,,
2.6555,0.98985,,,,
2.6556,0.98986,,,,
2.6557,0.98986,,,,
2.6558,0.98987,,,,
2.6559,0.98987,,,,
2.656,0.98988,,,,
2.6561,0.98988,,,,
2.6562,0.98989,,,,
2.6563,0.98989,,,,
2.6564,0.9899,,,,
2.6565,0.9899,,,,
2.6566,0.98991,,,,
2.6567,0.98991,,,,
2.6568,0.98992,,,,
2.6569,0.98992,,,,
2.657,0.98993,,,,
2.6571,0.98993,,,,
2.6572,0.98994,,,,
2.6573,0.98994,,,,
2.6574,0.98995,,,,
2.6575,0.98995,,,,
2.6576,0.98996,,,,
2.6577,0.98996,,,,
2.6578,0.98997,,,,
2.6579,0.98997,,,,
2.658,0.98998,,,,
2.6581,0.98998,,,,
2.6582,0.98998,,,,
2.6583,0.98999,,,,
2.6584,0.98999,,,,
2.6585,0.99,,,,
2.6586,0.99,,,,
2.6587,0.99001,,,,
2.6588,0.99001,,,,
2.6589,0.99002,,,,
2.659,0.99002,,,,
2.6591,0.99003,,,,
2.6592,0.99003,,,,
2.6593,0.99004,,,,
2.6594,0.99004,,,,
2.6595,0.99004,,,,
2.6596,0.99005,,,,
2.6597,0.99005,,,,
2.6598,0.99006,,,,
2.6599,0.99006,,,,
2.66,0.99007,,,,
2.6601,0.99007,,,,
2.6602,0.99008,,,,
2.6603,0.99008,,,,
2.6604,0.99009,,,,
2.6605,0.99009,,,,
2.6606,0.99009,,,,
2.6607,0.9901,,,,
2.6608,0.9901,,,,
2.6609,0.99011,,,,
2.661,0.99011,,,,
2.6611,0.99012,,,,
2.6612,0.99012,,,,
2.6613,0.99013,,,,
2.6614,0.99013,,,,
2.6615,0.99013,,,,
2.6616,0.99014,,,,
2.6617,0.99014,,,,
2.6618,0.99015,,,,
2.6619,0.99015,,,,
2.662,0.99016,,,,
2.6621,0.99016,,,,
2.6622,0.99016,,,,
2.6623,0.99017,,,,
2.6624,0.99017,,,,
2.6625,0.99018,,,,
2.6626,0.99018,,,,
2.6627,0.99019,,,,
2.6628,0.99019,,,,
2.6629,0.99019,,,,
2.663,0.9902,,,,
2.6631,0.9902,,,,
2.6632,0.99021,,,,
2.6633,0.99021,,,,
2.6634,0.99022,,,,
2.6635,0.99022,,,,
2.6636,0.99022,,,,
2.6637,0.99023,,,,
2.6638,0.99023,,,,
2.6639,0.99024,,,,
2.664,0.99024,,,,
2.6641,0.99024,,,,
2.6642,0.99025,,,,
2.6643,0.99025,,,,
2.6644,0.99026,,,,
2.6645,0.99026,,,,
2.6646,0.99027,,,,
2.6647,0.99027,,,,
2.6648,0.99027,,,,
2.6649,0.99028,,,,
2.665,0.99028,,,,
2.6651,0.99029,,,,
2.6652,0.99029,,,,
2.6653,0.99029,,,,
2.6654,0.9903,,,,
2.6655,0.9903,,,,
2.6656,0.99031,,,,
2.6657,0.99031,,,,
2.6658,0.99031,,,,
2.6659,0.99032,,,,
2.666,0.99032,,,,
2.6661,0.99033,,,,
2.6662,0.99033,,,,
2.6663,0.99033,,,,
2.6664,0.99034,,,,
2.6665,0.99034,,,,
2.6666,0.99034,,,,
2.6667,0.99035,,,,
2.6668,0.99035,,,,
2.6669,0.99036,,,,
2.667,0.99036,,,,
2.6671,0.99036,,,,
2.6672,0.99037,,,,
2.6673,0.99037,,,,
2.6674,0.99038,,,,
2.6675,0.99038,,,,
2.6676,0.99038,,,,
2.6677,0.99039,,,,
2.6678,0.99039,,,,
2.6679,0.99039,,,,
2.668,0.9904,,,,
2.6681,0.9904,,,,
2.6682,0.99041,,,,
2.6683,0.99041,,,,
2.6684,0.99041,,,,
2.6685,0.99042,,,,
2.6686,0.99042,,,,
2.6687,0.99042,,,,
2.6688,0.99043,,,,
2.6689,0.99043,,,,
2.669,0.99043,,,,
2.6691,0.99044,,,,
2.6692,0.99044,,,,
2.6693,0.99045,,,,
2.6694,0.99045,,,,
2.6695,0.99045,,,,
2.6696,0.99046,,,,
2.6697,0.99046,,,,
2.6698,0.99046,,,,
2.6699,0.99047,,,,
2.67,0.99047,,,,
2.6701,0.99047,,,,
2.6702,0.99048,,,,
2.6703,0.99048,,,,
2.6704,0.99048,,,,
2.6705,0.99049,,,,
2.6706,0.99049,,,,
2.6707,0.9905,,,,
2.6708,0.9905,,,,
2.6709,0.9905,,,,
2.671,0.99051,,,,
2.6711,0.99051,,,,
2.6712,0.99051,,,,
2.6713,0.99052,,,,
2.6714,0.99052,,,,
2.6715,0.99052,,,,
2.6716,0.99053,,,,
2.6717,0.99053,,,,
2.6718,0.99053,,,,
2.6719,0.99054,,,,
2.672,0.99054,,,,
2.6721,0.99054,,,,
2.6722,0.99055,,,,
2.6723,0.99055,,,,
2.6724,0.99055,,,,
2.6725,0.99056,,,,
2.6726,0.99056,,,,
2.6727,0.99056,,,,
2.6728,0.99057,,,,
2.6729,0.99057,,,,
2.673,0.99057,,,,
2.6731,0.99058,,,,
2.6732,0.99058,,,,
2.6733,0.99058,,,,
2.6734,0.99059,,,,
2.6735,0.99059,,,,
2.6736,0.99059,,,,
2.6737,0.99059,,,,
2.6738,0.9906,,,,
2.6739,0.9906,,,,
2.674,0.9906,,,,
2.6741,0.99061,,,,
2.6742,0.99061,,,,
2.6743,0.99061,,,,
2.6744,0.99062,,,,
2.6745,0.99062,,,,
2.6746,0.99062,,,,
2.6747,0.99063,,,,
2.6748,0.99063,,,,
2.6749,0.99063,,,,
2.675,0.99064,,,,
2.6751,0.99064,,,,
2.6752,0.99064,,,,
2.6753,0.99064,,,,
2.6754,0.99065,,,,
2.6755,0.99065,,,,
2.6756,0.99065,,,,
2.6757,0.99066,,,,
2.6758,0.99066,,,,
2.6759,0.99066,,,,
2.676,0.99067,,,,
2.6761,0.99067,,,,
2.6762,0.99067,,,,
2.6763,0.99067,,,,
2.6764,0.99068,,,,
2.6765,0.99068,,,,
2.6766,0.99068,,,,
2.6767,0.99069,,,,
2.6768,0.99069,,,,
2.6769,0.99069,,,,
2.677,0.99069,,,,
2.6771,0.9907,,,,
2.6772,0.9907,,,,
2.6773,0.9907,,,,
2.6774,0.99071,,,,
2.6775,0.99071,,,,
2.6776,0.99071,,,,
2.6777,0.99071,,,,
2.6778,0.99072,,,,
2.6779,0.99072,,,,
2.678,0.99072,,,,
2.6781,0.99073,,,,
2.6782,0.99073,,,,
2.6783,0.99073,,,,
2.6784,0.99073,,,,
2.6785,0.99074,,,,
2.6786,0.99074,,,,
2.6787,0.99074,,,,
2.6788,0.99074,,,,
2.6789,0.99075,,,,
2.679,0.99075,,,,
2.6791,0.99075,,,,
2.6792,0.99075,,,,
2.6793,0.99076,,,,
2.6794,0.99076,,,,
2.6795,0.99076,,,,
2.6796,0.99077,,,,
2.6797,0.99077,,,,
2.6798,0.99077,,,,
2.6799,0.99077,,,,
2.68,0.99078,,,,
2.6801,0.99078,,,,
2.6802,0.99078,,,,
2.6803,0.99078,,,,
2.6804,0.99079,,,,
2.6805,0.99079,,,,
2.6806,0.99079,,,,
2.6807,0.99079,,,,
2.6808,0.9908,,,,
2.6809,0.9908,,,,
2.681,0.9908,,,,
2.6811,0.9908,,,,
2.6812,0.99081,,,,
2.6813,0.99081,,,,
2.6814,0.99081,,,,
2.6815,0.99081,,,,
2.6816,0.99081,,,,
2.6817,0.99082,,,,
2.6818,0.99082,,,,
2.6819,0.99082,,,,
2.682,0.99082,,,,
2.6821,0.99083,,,,
2.6822,0.99083,,,,
2.6823,0.99083,,,,
2.6824,0.99083,,,,
2.6825,0.99084,,,,
2.6826,0.99084,,,,
2.6827,0.99084,,,,
2.6828,0.99084,,,,
2.6829,0.99085,,,,
2.683,0.99085,,,,
2.6831,0.99085,,,,
2.6832,0.99085,,,,
2.6833,0.99085,,,,
2.6834,0.99086,,,,
2.6835,0.99086,,,,
2.6836,0.99086,,,,
2.6837,0.99086,,,,
2.6838,0.99087,,,,
2.6839,0.99087,,,,
2.684,0.99087,,,,
2.6841,0.99087,,,,
2.6842,0.99087,,,,
2.6843,0.99088,,,,
2.6844,0.99088,,,,
2.6845,0.99088,,,,
2.6846,0.99088,,,,
2.6847,0.99088,,,,
2.6848,0.99089,,,,
2.6849,0.99089,,,,
2.685,0.99089,,,,
2.6851,0.99089,,,,
2.6852,0.99089,,,,
2.6853,0.9909,,,,
2.6854,0.9909,,,,
2.6855,0.9909,,,,
2.6856,0.9909,,,,
2.6857,0.9909,,,,
2.6858,0.99091,,,,
2.6859,0.99091,,,,
2.686,0.99091,,,,
2.6861,0.99091,,,,
2.6862,0.99091,,,,
2.6863,0.99092,,,,
2.6864,0.99092,,,,
2.6865,0.99092,,,,
2.6866,0.99092,,,,
2.6867,0.99092,,,,
2.6868,0.99093,,,,
2.6869,0.99093,,,,
2.687,0.99093,,,,
2.6871,0.99093,,,,
2.6872,0.99093,,,,
2.6873,0.99094,,,,
2.6874,0.99094,,,,
2.6875,0.99094,,,,
2.6876,0.99094,,,,
2.6877,0.99094,,,,
2.6878,0.99094,,,,
2.6879,0.99095,,,,
2.688,0.99095,,,,
2.6881,0.99095,,,,
2.6882,0.99095,,,,
2.6883,0.99095,,,,
2.6884,0.99096,,,,
2.6885,0.99096,,,,
2.6886,0.99096,,,,
2.6887,0.99096,,,,
2.6888,0.99096,,,,
2.6889,0.99096,,,,
2.689,0.99097,,,,
2.6891,0.99097,,,,
2.6892,0.99097,,,,
2.6893,0.99097,,,,
2.6894,0.99097,,,,
2.6895,0.99097,,,,
2.6896,0.99098,,,,
2.6897,0.99098,,,,
2.6898,0.99098,,,,
2.6899,0.99098,,,,
2.69,0.99098,,,,
2.6901,0.99098,,,,
2.6902,0.99098,,,,
2.6903,0.99099,,,,
2.6904,0.99099,,,,
2.6905,0.99099,,,,
2.6906,0.99099,,,,
2.6907,0.99099,,,,
2.6908,0.99099,,,,
2.6909,0.991,,,,
2.691,0.991,,,,
2.6911,0.991,,,,
2.6912,0.991,,,,
2.6913,0.991,,,,
2.6914,0.991,,,,
2.6915,0.991,,,,
2.6916,0.99101,,,,
2.6917,0.99101,,,,
2.6918,0.99101,,,,
2.6919,0.99101,,,,
2.692,0.99101,,,,
2.6921,0.99101,,,,
2.6922,0.99101,,,,
2.6923,0.99102,,,,
2.6924,0.99102,,,,
2.6925,0.99102,,,,
2.6926,0.99102,,,,
2.6927,0.99102,,,,
2.6928,0.99102,,,,
2.6929,0.99102,,,,
2.693,0.99102,,,,
2.6931,0.99103,,,,
2.6932,0.99103,,,,
2.6933,0.99103,,,,
2.6934,0.99103,,,,
2.6935,0.99103,,,,
2.6936,0.99103,,,,
2.6937,0.99103,,,,
2.6938,0.99103,,,,
2.6939,0.99104,,,,
2.694,0.99104,,,,
2.6941,0.99104,,,,
2.6942,0.99104,,,,
2.6943,0.99104,,,,
2.6944,0.99104,,,,
2.6945,0.99104,,,,
2.6946,0.99104,,,,
2.6947,0.99104,,,,
2.6948,0.99105,,,,
2.6949,0.99105,,,,
2.695,0.99105,,,,
2.6951,0.99105,,,,
2.6952,0.99105,,,,
2.6953,0.99105,,,,
2.6954,0.99105,,,,
2.6955,0.99105,,,,
2.6956,0.99105,,,,
2.6957,0.99106,,,,
2.6958,0.99106,,,,
2.6959,0.99106,,,,
2.696,0.99106,,,,
2.6961,0.99106,,,,
2.6962,0.99106,,,,
2.6963,0.99106,,,,
2.6964,0.99106,,,,
2.6965,0.99106,,,,
2.6966,0.99106,,,,
2.6967,0.99107,,,,
2.6968,0.99107,,,,
2.6969,0.99107,,,,
2.697,0.99107,,,,
2.6971,0.99107,,,,
2.6972,0.99107,,,,
2.6973,0.99107,,,,
2.6974,0.99107,,,,
2.6975,0.99107,,,,
2.6976,0.99107,,,,
2.6977,0.99107,,,,
2.6978,0.99107,,,,
2.6979,0.99108,,,,
2.698,0.99108,,,,
2.6981,0.99108,,,,
2.6982,0.99108,,,,
2.6983,0.99108,,,,
2.6984,0.99108,,,,
2.6985,0.99108,,,,
2.6986,0.99108,,,,
2.6987,0.99108,,,,
2.6988,0.99108,,,,
2.6989,0.99108,,,,
2.699,0.99108,,,,
2.6991,0.99108,,,,
2.6992,0.99109,,,,
2.6993,0.99109,,,,
2.6994,0.99109,,,,
2.6995,0.99109,,,,
2.6996,0.99109,,,,
2.6997,0.99109,,,,
2.6998,0.99109,,,,
2.6999,0.99109,,,,
2.7,0.99109,,,,
2.7001,0.99109,,,,
2.7002,0.99109,,,,
2.7003,0.99109,,,,
2.7004,0.99109,,,,
2.7005,0.99109,,,,
2.7006,0.99109,,,,
2.7007,0.99109,,,,
2.7008,0.9911,,,,
2.7009,0.9911,,,,
2.701,0.9911,,,,
2.7011,0.9911,,,,
2.7012,0.9911,,,,
2.7013,0.9911,,,,
2.7014,0.9911,,,,
2.7015,0.9911,,,,
2.7016,0.9911,,,,
2.7017,0.9911,,,,
2.7018,0.9911,,,,
2.7019,0.9911,,,,
2.702,0.9911,,,,
2.7021,0.9911,,,,
2.7022,0.9911,,,,
2.7023,0.9911,,,,
2.7024,0.9911,,,,
2.7025,0.9911,,,,
2.7026,0.9911,,,,
2.7027,0.9911,,,,
2.7028,0.9911,,,,
2.7029,0.9911,,,,
2.703,0.9911,,,,
2.7031,0.9911,,,,
2.7032,0.9911,,,,
2.7033,0.99111,,,,
2.7034,0.99111,,,,
2.7035,0.99111,,,,
2.7036,0.99111,,,,
2.7037,0.99111,,,,
2.7038,0.99111,,,,
2.7039,0.99111,,,,
2.704,0.99111,,,,
2.7041,0.99111,,,,
2.7042,0.99111,,,,
2.7043,0.99111,,,,
2.7044,0.99111,,,,
2.7045,0.99111,,,,
2.7046,0.99111,,,,
2.7047,0.99111,,,,
2.7048,0.99111,,,,
2.7049,0.99111,,,,
2.705,0.99111,,,,
2.7051,0.99111,,,,
2.7052,0.99111,,,,
2.7053,0.99111,,,,
2.7054,0.99111,,,,
2.7055,0.99111,,,,
2.7056,0.99111,,,,
2.7057,0.99111,,,,
2.7058,0.99111,,,,
2.7059,0.99111,,,,
2.706,0.99111,,,,
2.7061,0.99111,,,,
2.7062,0.99111,,,,
2.7063,0.99111,,,,
2.7064,0.99111,,,,
2.7065,0.99111,,,,
2.7066,0.99111,,,,
2.7067,0.99111,,,,
2.7068,0.99111,,,,
2.7069,0.99111,,,,
2.707,0.99111,,,,
2.7071,0.99111,,,,
2.7072,0.99111,,,,
2.7073,0.99111,,,,
2.7074,0.99111,,,,
2.7075,0.99111,,,,
2.7076,0.99111,,,,
2.7077,0.99111,,,,
2.7078,0.99111,,,,
2.7079,0.99111,,,,
2.708,0.99111,,,,
2.7081,0.99111,,,,
2.7082,0.99111,,,,
2.7083,0.99111,,,,
2.7084,0.99111,,,,
2.7085,0.99111,,,,
2.7086,0.99111,,,,
2.7087,0.99111,,,,
2.7088,0.99111,,,,
2.7089,0.99111,,,,
2.709,0.99111,,,,
2.7091,0.99111,,,,
2.7092,0.99111,,,,
2.7093,0.99111,,,,
2.7094,0.9911,,,,
2.7095,0.9911,,,,
2.7096,0.9911,,,,
2.7097,0.9911,,,,
2.7098,0.9911,,,,
2.7099,0.9911,,,,
2.71,0.9911,,,,
2.7101,0.9911,,,,
2.7102,0.9911,,,,
2.7103,0.9911,,,,
2.7104,0.9911,,,,
2.7105,0.9911,,,,
2.7106,0.9911,,,,
2.7107,0.9911,,,,
2.7108,0.9911,,,,
2.7109,0.9911,,,,
2.711,0.9911,,,,
2.7111,0.9911,,,,
2.7112,0.9911,,,,
2.7113,0.9911,,,,
2.7114,0.9911,,,,
2.7115,0.9911,,,,
2.7116,0.9911,,,,
2.7117,0.9911,,,,
2.7118,0.99109,,,,
2.7119,0.99109,,,,
2.712,0.99109,,,,
2.7121,0.99109,,,,
2.7122,0.99109,,,,
2.7123,0.99109,,,,
2.7124,0.99109,,,,
2.7125,0.99109,,,,
2.7126,0.99109,,,,
2.7127,0.99109,,,,
2.7128,0.99109,,,,
2.7129,0.99109,,,,
2.713,0.99109,,,,
2.7131,0.99109,,,,
2.7132,0.99109,,,,
2.7133,0.99109,,,,
2.7134,0.99109,,,,
2.7135,0.99108,,,,
2.7136,0.99108,,,,
2.7137,0.99108,,,,
2.7138,0.99108,,,,
2.7139,0.99108,,,,
2.714,0.99108,,,,
2.7141,0.99108,,,,
2.7142,0.99108,,,,
2.7143,0.99108,,,,
2.7144,0.99108,,,,
2.7145,0.99108,,,,
2.7146,0.99108,,,,
2.7147,0.99108,,,,
2.7148,0.99107,,,,
2.7149,0.99107,,,,
2.715,0.99107,,,,
2.7151,0.99107,,,,
2.7152,0.99107,,,,
2.7153,0.99107,,,,
2.7154,0.99107,,,,
2.7155,0.99107,,,,
2.7156,0.99107,,,,
2.7157,0.99107,,,,
2.7158,0.99107,,,,
2.7159,0.99107,,,,
2.716,0.99106,,,,
2.7161,0.99106,,,,
2.7162,0.99106,,,,
2.7163,0.99106,,,,
2.7164,0.99106,,,,
2.7165,0.99106,,,,
2.7166,0.99106,,,,
2.7167,0.99106,,,,
2.7168,0.99106,,,,
2.7169,0.99106,,,,
2.717,0.99105,,,,
2.7171,0.99105,,,,
2.7172,0.99105,,,,
2.7173,0.99105,,,,
2.7174,0.99105,,,,
2.7175,0.99105,,,,
2.7176,0.99105,,,,
2.7177,0.99105,,,,
2.7178,0.99105,,,,
2.7179,0.99105,,,,
2.718,0.99104,,,,
2.7181,0.99104,,,,
2.7182,0.99104,,,,
2.7183,0.99104,,,,
2.7184,0.99104,,,,
2.7185,0.99104,,,,
2.7186,0.99104,,,,
2.7187,0.99104,,,,
2.7188,0.99104,,,,
2.7189,0.99103,,,,
2.719,0.99103,,,,
2.7191,0.99103,,,,
2.7192,0.99103,,,,
2.7193,0.99103,,,,
2.7194,0.99103,,,,
2.7195,0.99103,,,,
2.7196,0.99103,,,,
2.7197,0.99102,,,,
2.7198,0.99102,,,,
2.7199,0.99102,,,,
2.72,0.99102,,,,
2.7201,0.99102,,,,
2.7202,0.99102,,,,
2.7203,0.99102,,,,
2.7204,0.99101,,,,
2.7205,0.99101,,,,
2.7206,0.99101,,,,
2.7207,0.99101,,,,
2.7208,0.99101,,,,
2.7209,0.99101,,,,
2.721,0.99101,,,,
2.7211,0.99101,,,,
2.7212,0.991,,,,
2.7213,0.991,,,,
2.7214,0.991,,,,
2.7215,0.991,,,,
2.7216,0.991,,,,
2.7217,0.991,,,,
2.7218,0.991,,,,
2.7219,0.99099,,,,
2.722,0.99099,,,,
2.7221,0.99099,,,,
2.7222,0.99099,,,,
2.7223,0.99099,,,,
2.7224,0.99099,,,,
2.7225,0.99098,,,,
2.7226,0.99098,,,,
2.7227,0.99098,,,,
2.7228,0.99098,,,,
2.7229,0.99098,,,,
2.723,0.99098,,,,
2.7231,0.99098,,,,
2.7232,0.99097,,,,
2.7233,0.99097,,,,
2.7234,0.99097,,,,
2.7235,0.99097,,,,
2.7236,0.99097,,,,
2.7237,0.99097,,,,
2.7238,0.99096,,,,
2.7239,0.99096,,,,
2.724,0.99096,,,,
2.7241,0.99096,,,,
2.7242,0.99096,,,,
2.7243,0.99096,,,,
2.7244,0.99095,,,,
2.7245,0.99095,,,,
2.7246,0.99095,,,,
2.7247,0.99095,,,,
2.7248,0.99095,,,,
2.7249,0.99095,,,,
2.725,0.99094,,,,
2.7251,0.99094,,,,
2.7252,0.99094,,,,
2.7253,0.99094,,,,
2.7254,0.99094,,,,
2.7255,0.99093,,,,
2.7256,0.99093,,,,
2.7257,0.99093,,,,
2.7258,0.99093,,,,
2.7259,0.99093,,,,
2.726,0.99093,,,,
2.7261,0.99092,,,,
2.7262,0.99092,,,,
2.7263,0.99092,,,,
2.7264,0.99092,,,,
2.7265,0.99092,,,,
2.7266,0.99091,,,,
2.7267,0.99091,,,,
2.7268,0.99091,,,,
2.7269,0.99091,,,,
2.727,0.99091,,,,
2.7271,0.9909,,,,
2.7272,0.9909,,,,
2.7273,0.9909,,,,
2.7274,0.9909,,,,
2.7275,0.9909,,,,
2.7276,0.99089,,,,
2.7277,0.99089,,,,
2.7278,0.99089,,,,
2.7279,0.99089,,,,
2.728,0.99089,,,,
2.7281,0.99088,,,,
2.7282,0.99088,,,,
2.7283,0.99088,,,,
2.7284,0.99088,,,,
2.7285,0.99088,,,,
2.7286,0.99087,,,,
2.7287,0.99087,,,,
2.7288,0.99087,,,,
2.7289,0.99087,,,,
2.729,0.99087,,,,
2.7291,0.99086,,,,
2.7292,0.99086,,,,
2.7293,0.99086,,,,
2.7294,0.99086,,,,
2.7295,0.99085,,,,
2.7296,0.99085,,,,
2.7297,0.99085,,,,
2.7298,0.99085,,,,
2.7299,0.99085,,,,
2.73,0.99084,,,,
2.7301,0.99084,,,,
2.7302,0.99084,,,,
2.7303,0.99084,,,,
2.7304,0.99083,,,,
2.7305,0.99083,,,,
2.7306,0.99083,,,,
2.7307,0.99083,,,,
2.7308,0.99083,,,,
2.7309,0.99082,,,,
2.731,0.99082,,,,
2.7311,0.99082,,,,
2.7312,0.99082,,,,
2.7313,0.99081,,,,
2.7314,0.99081,,,,
2.7315,0.99081,,,,
2.7316,0.99081,,,,
2.7317,0.9908,,,,
2.7318,0.9908,,,,
2.7319,0.9908,,,,
2.732,0.9908,,,,
2.7321,0.9908,,,,
2.7322,0.99079,,,,
2.7323,0.99079,,,,
2.7324,0.99079,,,,
2.7325,0.99079,,,,
2.7326,0.99078,,,,
2.7327,0.99078,,,,
2.7328,0.99078,,,,
2.7329,0.99078,,,,
2.733,0.99077,,,,
2.7331,0.99077,,,,
2.7332,0.99077,,,,
2.7333,0.99077,,,,
2.7334,0.99076,,,,
2.7335,0.99076,,,,
2.7336,0.99076,,,,
2.7337,0.99076,,,,
2.7338,0.99075,,,,
2.7339,0.99075,,,,
2.734,0.99075,,,,
2.7341,0.99074,,,,
2.7342,0.99074,,,,
2.7343,0.99074,,,,
2.7344,0.99074,,,,
2.7345,0.99073,,,,
2.7346,0.99073,,,,
2.7347,0.99073,,,,
2.7348,0.99073,,,,
2.7349,0.99072,,,,
2.735,0.99072,,,,
2.7351,0.99072,,,,
2.7352,0.99072,,,,
2.7353,0.99071,,,,
2.7354,0.99071,,,,
2.7355,0.99071,,,,
2.7356,0.9907,,,,
2.7357,0.9907,,,,
2.7358,0.9907,,,,
2.7359,0.9907,,,,
2.736,0.99069,,,,
2.7361,0.99069,,,,
2.7362,0.99069,,,,
2.7363,0.99069,,,,
2.7364,0.99068,,,,
2.7365,0.99068,,,,
2.7366,0.99068,,,,
2.7367,0.99067,,,,
2.7368,0.99067,,,,
2.7369,0.99067,,,,
2.737,0.99067,,,,
2.7371,0.99066,,,,
2.7372,0.99066,,,,
2.7373,0.99066,,,,
2.7374,0.99065,,,,
2.7375,0.99065,,,,
2.7376,0.99065,,,,
2.7377,0.99065,,,,
2.7378,0.99064,,,,
2.7379,0.99064,,,,
2.738,0.99064,,,,
2.7381,0.99063,,,,
2.7382,0.99063,,,,
2.7383,0.99063,,,,
2.7384,0.99062,,,,
2.7385,0.99062,,,,
2.7386,0.99062,,,,
2.7387,0.99062,,,,
2.7388,0.99061,,,,
2.7389,0.99061,,,,
2.739,0.99061,,,,
2.7391,0.9906,,,,
2.7392,0.9906,,,,
2.7393,0.9906,,,,
2.7394,0.99059,,,,
2.7395,0.99059,,,,
2.7396,0.99059,,,,
2.7397,0.99059,,,,
2.7398,0.99058,,,,
2.7399,0.99058,,,,
2.74,0.99058,,,,
2.7401,0.99057,,,,
2.7402,0.99057,,,,
2.7403,0.99057,,,,
2.7404,0.99056,,,,
2.7405,0.99056,,,,
2.7406,0.99056,,,,
2.7407,0.99055,,,,
2.7408,0.99055,,,,
2.7409,0.99055,,,,
2.741,0.99054,,,,
2.7411,0.99054,,,,
2.7412,0.99054,,,,
2.7413,0.99053,,,,
2.7414,0.99053,,,,
2.7415,0.99053,,,,
2.7416,0.99052,,,,
2.7417,0.99052,,,,
2.7418,0.99052,,,,
2.7419,0.99051,,,,
2.742,0.99051,,,,
2.7421,0.99051,,,,
2.7422,0.9905,,,,
2.7423,0.9905,,,,
2.7424,0.9905,,,,
2.7425,0.99049,,,,
2.7426,0.99049,,,,
2.7427,0.99049,,,,
2.7428,0.99048,,,,
2.7429,0.99048,,,,
2.743,0.99048,,,,
2.7431,0.99047,,,,
2.7432,0.99047,,,,
2.7433,0.99047,,,,
2.7434,0.99046,,,,
2.7435,0.99046,,,,
2.7436,0.99046,,,,
2.7437,0.99045,,,,
2.7438,0.99045,,,,
2.7439,0.99045,,,,
2.744,0.99044,,,,
2.7441,0.99044,,,,
2.7442,0.99044,,,,
2.7443,0.99043,,,,
2.7444,0.99043,,,,
2.7445,0.99043,,,,
2.7446,0.99042,,,,
2.7447,0.99042,,,,
2.7448,0.99042,,,,
2.7449,0.99041,,,,
2.745,0.99041,,,,
2.7451,0.9904,,,,
2.7452,0.9904,,,,
2.7453,0.9904,,,,
2.7454,0.99039,,,,
2.7455,0.99039,,,,
2.7456,0.99039,,,,
2.7457,0.99038,,,,
2.7458,0.99038,,,,
2.7459,0.99038,,,,
2.746,0.99037,,,,
2.7461,0.99037,,,,
2.7462,0.99036,,,,
2.7463,0.99036,,,,
2.7464,0.99036,,,,
2.7465,0.99035,,,,
2.7466,0.99035,,,,
2.7467,0.99035,,,,
2.7468,0.99034,,,,
2.7469,0.99034,,,,
2.747,0.99033,,,,
2.7471,0.99033,,,,
2.7472,0.99033,,,,
2.7473,0.99032,,,,
2.7474,0.99032,,,,
2.7475,0.99032,,,,
2.7476,0.99031,,,,
2.7477,0.99031,,,,
2.7478,0.9903,,,,
2.7479,0.9903,,,,
2.748,0.9903,,,,
2.7481,0.99029,,,,
2.7482,0.99029,,,,
2.7483,0.99028,,,,
2.7484,0.99028,,,,
2.7485,0.99028,,,,
2.7486,0.99027,,,,
2.7487,0.99027,,,,
2.7488,0.99027,,,,
2.7489,0.99026,,,,
2.749,0.99026,,,,
2.7491,0.99025,,,,
2.7492,0.99025,,,,
2.7493,0.99025,,,,
2.7494,0.99024,,,,
2.7495,0.99024,,,,
2.7496,0.99023,,,,
2.7497,0.99023,,,,
2.7498,0.99023,,,,
2.7499,0.99022,,,,
2.75,0.99022,,,,
2.7501,0.99021,,,,
2.7502,0.99021,,,,
2.7503,0.99021,,,,
2.7504,0.9902,,,,
2.7505,0.9902,,,,
2.7506,0.99019,,,,
2.7507,0.99019,,,,
2.7508,0.99019,,,,
2.7509,0.99018,,,,
2.751,0.99018,,,,
2.7511,0.99017,,,,
2.7512,0.99017,,,,
2.7513,0.99016,,,,
2.7514,0.99016,,,,
2.7515,0.99016,,,,
2.7516,0.99015,,,,
2.7517,0.99015,,,,
2.7518,0.99014,,,,
2.7519,0.99014,,,,
2.752,0.99014,,,,
2.7521,0.99013,,,,
2.7522,0.99013,,,,
2.7523,0.99012,,,,
2.7524,0.99012,,,,
2.7525,0.99011,,,,
2.7526,0.99011,,,,
2.7527,0.99011,,,,
2.7528,0.9901,,,,
2.7529,0.9901,,,,
2.753,0.99009,,,,
2.7531,0.99009,,,,
2.7532,0.99008,,,,
2.7533,0.99008,,,,
2.7534,0.99008,,,,
2.7535,0.99007,,,,
2.7536,0.99007,,,,
2.7537,0.99006,,,,
2.7538,0.99006,,,,
2.7539,0.99005,,,,
2.754,0.99005,,,,
2.7541,0.99005,,,,
2.7542,0.99004,,,,
2.7543,0.99004,,,,
2.7544,0.99003,,,,
2.7545,0.99003,,,,
2.7546,0.99002,,,,
2.7547,0.99002,,,,
2.7548,0.99001,,,,
2.7549,0.99001,,,,
2.755,0.99001,,,,
2.7551,0.99,,,,
2.7552,0.99,,,,
2.7553,0.98999,,,,
2.7554,0.98999,,,,
2.7555,0.98998,,,,
2.7556,0.98998,,,,
2.7557,0.98997,,,,
2.7558,0.98997,,,,
2.7559,0.98996,,,,
2.756,0.98996,,,,
2.7561,0.98996,,,,
2.7562,0.98995,,,,
2.7563,0.98995,,,,
2.7564,0.98994,,,,
2.7565,0.98994,,,,
2.7566,0.98993,,,,
2.7567,0.98993,,,,
2.7568,0.98992,,,,
2.7569,0.98992,,,,
2.757,0.98991,,,,
2.7571,0.98991,,,,
2.7572,0.9899,,,,
2.7573,0.9899,,,,
2.7574,0.9899,,,,
2.7575,0.98989,,,,
2.7576,0.98989,,,,
2.7577,0.98988,,,,
2.7578,0.98988,,,,
2.7579,0.98987,,,,
2.758,0.98987,,,,
2.7581,0.98986,,,,
2.7582,0.98986,,,,
2.7583,0.98985,,,,
2.7584,0.98985,,,,
2.7585,0.98984,,,,
2.7586,0.98984,,,,
2.7587,0.98983,,,,
2.7588,0.98983,,,,
2.7589,0.98982,,,,
2.759,0.98982,,,,
2.7591,0.98981,,,,
2.7592,0.98981,,,,
2.7593,0.98981,,,,
2.7594,0.9898,,,,
2.7595,0.9898,,,,
2.7596,0.98979,,,,
2.7597,0.98979,,,,
2.7598,0.98978,,,,
2.7599,0.98978,,,,
2.76,0.98977,,,,
2.7601,0.98977,,,,
2.7602,0.98976,,,,
2.7603,0.98976,,,,
2.7604,0.98975,,,,
2.7605,0.98975,,,,
2.7606,0.98974,,,,
2.7607,0.98974,,,,
2.7608,0.98973,,,,
2.7609,0.98973,,,,
2.761,0.98972,,,,
2.7611,0.98972,,,,
2.7612,0.98971,,,,
2.7613,0.98971,,,,
2.7614,0.9897,,,,
2.7615,0.9897,,,,
2.7616,0.98969,,,,
2.7617,0.98969,,,,
2.7618,0.98968,,,,
2.7619,0.98968,,,,
2.762,0.98967,,,,
2.7621,0.98967,,,,
2.7622,0.98966,,,,
2.7623,0.98966,,,,
2.7624,0.98965,,,,
2.7625,0.98965,,,,
2.7626,0.98964,,,,
2.7627,0.98964,,,,
2.7628,0.98963,,,,
2.7629,0.98963,,,,
2.763,0.98962,,,,
2.7631,0.98961,,,,
2.7632,0.98961,,,,
2.7633,0.9896,,,,
2.7634,0.9896,,,,
2.7635,0.98959,,,,
2.7636,0.98959,,,,
2.7637,0.98958,,,,
2.7638,0.98958,,,,
2.7639,0.98957,,,,
2.764,0.98957,,,,
2.7641,0.98956,,,,
2.7642,0.98956,,,,
2.7643,0.98955,,,,
2.7644,0.98955,,,,
2.7645,0.98954,,,,
2.7646,0.98954,,,,
2.7647,0.98953,,,,
2.7648,0.98953,,,,
2.7649,0.98952,,,,
2.765,0.98951,,,,
2.7651,0.98951,,,,
2.7652,0.9895,,,,
2.7653,0.9895,,,,
2.7654,0.98949,,,,
2.7655,0.98949,,,,
2.7656,0.98948,,,,
2.7657,0.98948,,,,
2.7658,0.98947,,,,
2.7659,0.98947,,,,
2.766,0.98946,,,,
2.7661,0.98946,,,,
2.7662,0.98945,,,,
2.7663,0.98944,,,,
2.7664,0.98944,,,,
2.7665,0.98943,,,,
2.7666,0.98943,,,,
2.7667,0.98942,,,,
2.7668,0.98942,,,,
2.7669,0.98941,,,,
2.767,0.98941,,,,
2.7671,0.9894,,,,
2.7672,0.9894,,,,
2.7673,0.98939,,,,
2.7674,0.98938,,,,
2.7675,0.98938,,,,
2.7676,0.98937,,,,
2.7677,0.98937,,,,
2.7678,0.98936,,,,
2.7679,0.98936,,,,
2.768,0.98935,,,,
2.7681,0.98935,,,,
2.7682,0.98934,,,,
2.7683,0.98933,,,,
2.7684,0.98933,,,,
2.7685,0.98932,,,,
2.7686,0.98932,,,,
2.7687,0.98931,,,,
2.7688,0.98931,,,,
2.7689,0.9893,,,,
2.769,0.98929,,,,
2.7691,0.98929,,,,
2.7692,0.98928,,,,
2.7693,0.98928,,,,
2.7694,0.98927,,,,
2.7695,0.98927,,,,
2.7696,0.98926,,,,
2.7697,0.98925,,,,
2.7698,0.98925,,,,
2.7699,0.98924,,,,
2.77,0.98924,,,,
2.7701,0.98923,,,,
2.7702,0.98923,,,,
2.7703,0.98922,,,,
2.7704,0.98921,,,,
2.7705,0.98921,,,,
2.7706,0.9892,,,,
2.7707,0.9892,,,,
2.7708,0.98919,,,,
2.7709,0.98918,,,,
2.771,0.98918,,,,
2.7711,0.98917,,,,
2.7712,0.98917,,,,
2.7713,0.98916,,,,
2.7714,0.98916,,,,
2.7715,0.98915,,,,
2.7716,0.98914,,,,
2.7717,0.98914,,,,
2.7718,0.98913,,,,
2.7719,0.98913,,,,
2.772,0.98912,,,,
2.7721,0.98911,,,,
2.7722,0.98911,,,,
2.7723,0.9891,,,,
2.7724,0.9891,,,,
2.7725,0.98909,,,,
2.7726,0.98908,,,,
2.7727,0.98908,,,,
2.7728,0.98907,,,,
2.7729,0.98907,,,,
2.773,0.98906,,,,
2.7731,0.98905,,,,
2.7732,0.98905,,,,
2.7733,0.98904,,,,
2.7734,0.98904,,,,
2.7735,0.98903,,,,
2.7736,0.98902,,,,
2.7737,0.98902,,,,
2.7738,0.98901,,,,
2.7739,0.98901,,,,
2.774,0.989,,,,
2.7741,0.98899,,,,
2.7742,0.98899,,,,
2.7743,0.98898,,,,
2.7744,0.98897,,,,
2.7745,0.98897,,,,
2.7746,0.98896,,,,
2.7747,0.98896,,,,
2.7748,0.98895,,,,
2.7749,0.98894,,,,
2.775,0.98894,,,,
2.7751,0.98893,,,,
2.7752,0.98893,,,,
2.7753,0.98892,,,,
2.7754,0.98891,,,,
2.7755,0.98891,,,,
2.7756,0.9889,,,,
2.7757,0.98889,,,,
2.7758,0.98889,,,,
2.7759,0.98888,,,,
2.776,0.98888,,,,
2.7761,0.98887,,,,
2.7762,0.98886,,,,
2.7763,0.98886,,,,
2.7764,0.98885,,,,
2.7765,0.98884,,,,
2.7766,0.98884,,,,
2.7767,0.98883,,,,
2.7768,0.98882,,,,
2.7769,0.98882,,,,
2.777,0.98881,,,,
2.7771,0.98881,,,,
2.7772,0.9888,,,,
2.7773,0.98879,,,,
2.7774,0.98879,,,,
2.7775,0.98878,,,,
2.7776,0.98877,,,,
2.7777,0.98877,,,,
2.7778,0.98876,,,,
2.7779,0.98875,,,,
2.778,0.98875,,,,
2.7781,0.98874,,,,
2.7782,0.98873,,,,
2.7783,0.98873,,,,
2.7784,0.98872,,,,
2.7785,0.98871,,,,
2.7786,0.98871,,,,
2.7787,0.9887,,,,
2.7788,0.9887,,,,
2.7789,0.98869,,,,
2.779,0.98868,,,,
2.7791,0.98868,,,,
2.7792,0.98867,,,,
2.7793,0.98866,,,,
2.7794,0.98866,,,,
2.7795,0.98865,,,,
2.7796,0.98864,,,,
2.7797,0.98864,,,,
2.7798,0.98863,,,,
2.7799,0.98862,,,,
2.78,0.98862,,,,
2.7801,0.98861,,,,
2.7802,0.9886,,,,
2.7803,0.9886,,,,
2.7804,0.98859,,,,
2.7805,0.98858,,,,
2.7806,0.98858,,,,
2.7807,0.98857,,,,
2.7808,0.98856,,,,
2.7809,0.98856,,,,
2.781,0.98855,,,,
2.7811,0.98854,,,,
2.7812,0.98854,,,,
2.7813,0.98853,,,,
2.7814,0.98852,,,,
2.7815,0.98852,,,,
2.7816,0.98851,,,,
2.7817,0.9885,,,,
2.7818,0.9885,,,,
2.7819,0.98849,,,,
2.782,0.98848,,,,
2.7821,0.98847,,,,
2.7822,0.98847,,,,
2.7823,0.98846,,,,
2.7824,0.98845,,,,
2.7825,0.98845,,,,
2.7826,0.98844,,,,
2.7827,0.98843,,,,
2.7828,0.98843,,,,
2.7829,0.98842,,,,
2.783,0.98841,,,,
2.7831,0.98841,,,,
2.7832,0.9884,,,,
2.7833,0.98839,,,,
2.7834,0.98839,,,,
2.7835,0.98838,,,,
2.7836,0.98837,,,,
2.7837,0.98836,,,,
2.7838,0.98836,,,,
2.7839,0.98835,,,,
2.784,0.98834,,,,
2.7841,0.98834,,,,
2.7842,0.98833,,,,
2.7843,0.98832,,,,
2.7844,0.98832,,,,
2.7845,0.98831,,,,
2.7846,0.9883,,,,
2.7847,0.98829,,,,
2.7848,0.98829,,,,
2.7849,0.98828,,,,
2.785,0.98827,,,,
2.7851,0.98827,,,,
2.7852,0.98826,,,,
2.7853,0.98825,,,,
2.7854,0.98824,,,,
2.7855,0.98824,,,,
2.7856,0.98823,,,,
2.7857,0.98822,,,,
2.7858,0.98822,,,,
2.7859,0.98821,,,,
2.786,0.9882,,,,
2.7861,0.98819,,,,
2.7862,0.98819,,,,
2.7863,0.98818,,,,
2.7864,0.98817,,,,
2.7865,0.98817,,,,
2.7866,0.98816,,,,
2.7867,0.98815,,,,
2.7868,0.98814,,,,
2.7869,0.98814,,,,
2.787,0.98813,,,,
2.7871,0.98812,,,,
2.7872,0.98812,,,,
2.7873,0.98811,,,,
2.7874,0.9881,,,,
2.7875,0.98809,,,,
2.7876,0.98809,,,,
2.7877,0.98808,,,,
2.7878,0.98807,,,,
2.7879,0.98806,,,,
2.788,0.98806,,,,
2.7881,0.98805,,,,
2.7882,0.98804,,,,
2.7883,0.98803,,,,
2.7884,0.98803,,,,
2.7885,0.98802,,,,
2.7886,0.98801,,,,
2.7887,0.98801,,,,
2.7888,0.988,,,,
2.7889,0.98799,,,,
2.789,0.98798,,,,
2.7891,0.98798,,,,
2.7892,0.98797,,,,
2.7893,0.98796,,,,
2.7894,0.98795,,,,
2.7895,0.98795,,,,
2.7896,0.98794,,,,
2.7897,0.98793,,,,
2.7898,0.98792,,,,
2.7899,0.98792,,,,
2.79,0.98791,,,,
2.7901,0.9879,,,,
2.7902,0.98789,,,,
2.7903,0.98789,,,,
2.7904,0.98788,,,,
2.7905,0.98787,,,,
2.7906,0.98786,,,,
2.7907,0.98786,,,,
2.7908,0.98785,,,,
2.7909,0.98784,,,,
2.791,0.98783,,,,
2.7911,0.98782,,,,
2.7912,0.98782,,,,
2.7913,0.98781,,,,
2.7914,0.9878,,,,
2.7915,0.98779,,,,
2.7916,0.98779,,,,
2.7917,0.98778,,,,
2.7918,0.98777,,,,
2.7919,0.98776,,,,
2.792,0.98776,,,,
2.7921,0.98775,,,,
2.7922,0.98774,,,,
2.7923,0.98773,,,,
2.7924,0.98773,,,,
2.7925,0.98772,,,,
2.7926,0.98771,,,,
2.7927,0.9877,,,,
2.7928,0.98769,,,,
2.7929,0.98769,,,,
2.793,0.98768,,,,
2.7931,0.98767,,,,
2.7932,0.98766,,,,
2.7933,0.98766,,,,
2.7934,0.98765,,,,
2.7935,0.98764,,,,
2.7936,0.98763,,,,
2.7937,0.98762,,,,
2.7938,0.98762,,,,
2.7939,0.98761,,,,
2.794,0.9876,,,,
2.7941,0.98759,,,,
2.7942,0.98758,,,,
2.7943,0.98758,,,,
2.7944,0.98757,,,,
2.7945,0.98756,,,,
2.7946,0.98755,,,,
2.7947,0.98754,,,,
2.7948,0.98754,,,,
2.7949,0.98753,,,,
2.795,0.98752,,,,
2.7951,0.98751,,,,
2.7952,0.98751,,,,
2.7953,0.9875,,,,
2.7954,0.98749,,,,
2.7955,0.98748,,,,
2.7956,0.98747,,,,
2.7957,0.98747,,,,
2.7958,0.98746,,,,
2.7959,0.98745,,,,
2.796,0.98744,,,,
2.7961,0.98743,,,,
2.7962,0.98742,,,,
2.7963,0.98742,,,,
2.7964,0.98741,,,,
2.7965,0.9874,,,,
2.7966,0.98739,,,,
2.7967,0.98738,,,,
2.7968,0.98738,,,,
2.7969,0.98737,,,,
2.797,0.98736,,,,
2.7971,0.98735,,,,
2.7972,0.98734,,,,
2.7973,0.98734,,,,
2.7974,0.98733,,,,
2.7975,0.98732,,,,
2.7976,0.98731,,,,
2.7977,0.9873,,,,
2.7978,0.98729,,,,
2.7979,0.98729,,,,
2.798,0.98728,,,,
2.7981,0.98727,,,,
2.7982,0.98726,,,,
2.7983,0.98725,,,,
2.7984,0.98725,,,,
2.7985,0.98724,,,,
2.7986,0.98723,,,,
2.7987,0.98722,,,,
2.7988,0.98721,,,,
2.7989,0.9872,,,,
2.799,0.9872,,,,
2.7991,0.98719,,,,
2.7992,0.98718,,,,
2.7993,0.98717,,,,
2.7994,0.98716,,,,
2.7995,0.98715,,,,
2.7996,0.98715,,,,
2.7997,0.98714,,,,
2.7998,0.98713,,,,
2.7999,0.98712,,,,
2.8,0.98711,,,,
2.8001,0.9871,,,,
2.8002,0.98709,,,,
2.8003,0.98709,,,,
2.8004,0.98708,,,,
2.8005,0.98707,,,,
2.8006,0.98706,,,,
2.8007,0.98705,,,,
2.8008,0.98704,,,,
2.8009,0.98704,,,,
2.801,0.98703,,,,
2.8011,0.98702,,,,
2.8012,0.98701,,,,
2.8013,0.987,,,,
2.8014,0.98699,,,,
2.8015,0.98698,,,,
2.8016,0.98698,,,,
2.8017,0.98697,,,,
2.8018,0.98696,,,,
2.8019,0.98695,,,,
2.802,0.98694,,,,
2.8021,0.98693,,,,
2.8022,0.98692,,,,
2.8023,0.98692,,,,
2.8024,0.98691,,,,
2.8025,0.9869,,,,
2.8026,0.98689,,,,
2.8027,0.98688,,,,
2.8028,0.98687,,,,
2.8029,0.98686,,,,
2.803,0.98685,,,,
2.8031,0.98685,,,,
2.8032,0.98684,,,,
2.8033,0.98683,,,,
2.8034,0.98682,,,,
2.8035,0.98681,,,,
2.8036,0.9868,,,,
2.8037,0.98679,,,,
2.8038,0.98679,,,,
2.8039,0.98678,,,,
2.804,0.98677,,,,
2.8041,0.98676,,,,
2.8042,0.98675,,,,
2.8043,0.98674,,,,
2.8044,0.98673,,,,
2.8045,0.98672,,,,
2.8046,0.98671,,,,
2.8047,0.98671,,,,
2.8048,0.9867,,,,
2.8049,0.98669,,,,
2.805,0.98668,,,,
2.8051,0.98667,,,,
2.8052,0.98666,,,,
2.8053,0.98665,,,,
2.8054,0.98664,,,,
2.8055,0.98663,,,,
2.8056,0.98663,,,,
2.8057,0.98662,,,,
2.8058,0.98661,,,,
2.8059,0.9866,,,,
2.806,0.98659,,,,
2.8061,0.98658,,,,
2.8062,0.98657,,,,
2.8063,0.98656,,,,
2.8064,0.98655,,,,
2.8065,0.98655,,,,
2.8066,0.98654,,,,
2.8067,0.98653,,,,
2.8068,0.98652,,,,
2.8069,0.98651,,,,
2.807,0.9865,,,,
2.8071,0.98649,,,,
2.8072,0.98648,,,,
2.8073,0.98647,,,,
2.8074,0.98647,,,,
2.8075,0.98646,,,,
2.8076,0.98645,,,,
2.8077,0.98644,,,,
2.8078,0.98643,,,,
2.8079,0.98642,,,,
2.808,0.98641,,,,
2.8081,0.9864,,,,
2.8082,0.98639,,,,
2.8083,0.98638,,,,
2.8084,0.98638,,,,
2.8085,0.98637,,,,
2.8086,0.98636,,,,
2.8087,0.98635,,,,
2.8088,0.98634,,,,
2.8089,0.98633,,,,
2.809,0.98632,,,,
2.8091,0.98631,,,,
2.8092,0.9863,,,,
2.8093,0.98629,,,,
2.8094,0.98628,,,,
2.8095,0.98628,,,,
2.8096,0.98627,,,,
2.8097,0.98626,,,,
2.8098,0.98625,,,,
2.8099,0.98624,,,,
2.81,0.98623,,,,
2.8101,0.98622,,,,
2.8102,0.98621,,,,
2.8103,0.9862,,,,
2.8104,0.98619,,,,
2.8105,0.98618,,,,
2.8106,0.98618,,,,
2.8107,0.98617,,,,
2.8108,0.98616,,,,
2.8109,0.98615,,,,
2.811,0.98614,,,,
2.8111,0.98613,,,,
2.8112,0.98612,,,,
2.8113,0.98611,,,,
2.8114,0.9861,,,,
2.8115,0.98609,,,,
2.8116,0.98608,,,,
2.8117,0.98607,,,,
2.8118,0.98606,,,,
2.8119,0.98606,,,,
2.812,0.98605,,,,
2.8121,0.98604,,,,
2.8122,0.98603,,,,
2.8123,0.98602,,,,
2.8124,0.98601,,,,
2.8125,0.986,,,,
2.8126,0.98599,,,,
2.8127,0.98598,,,,
2.8128,0.98597,,,,
2.8129,0.98596,,,,
2.813,0.98595,,,,
2.8131,0.98594,,,,
2.8132,0.98593,,,,
2.8133,0.98593,,,,
2.8134,0.98592,,,,
2.8135,0.98591,,,,
2.8136,0.9859,,,,
2.8137,0.98589,,,,
2.8138,0.98588,,,,
2.8139,0.98587,,,,
2.814,0.98586,,,,
2.8141,0.98585,,,,
2.8142,0.98584,,,,
2.8143,0.98583,,,,
2.8144,0.98582,,,,
2.8145,0.98581,,,,
2.8146,0.9858,,,,
2.8147,0.98579,,,,
2.8148,0.98579,,,,
2.8149,0.98578,,,,
2.815,0.98577,,,,
2.8151,0.98576,,,,
2.8152,0.98575,,,,
2.8153,0.98574,,,,
2.8154,0.98573,,,,
2.8155,0.98572,,,,
2.8156,0.98571,,,,
2.8157,0.9857,,,,
2.8158,0.98569,,,,
2.8159,0.98568,,,,
2.816,0.98567,,,,
2.8161,0.98566,,,,
2.8162,0.98565,,,,
2.8163,0.98564,,,,
2.8164,0.98563,,,,
2.8165,0.98562,,,,
2.8166,0.98561,,,,
2.8167,0.98561,,,,
2.8168,0.9856,,,,
2.8169,0.98559,,,,
2.817,0.98558,,,,
2.8171,0.98557,,,,
2.8172,0.98556,,,,
2.8173,0.98555,,,,
2.8174,0.98554,,,,
2.8175,0.98553,,,,
2.8176,0.98552,,,,
2.8177,0.98551,,,,
2.8178,0.9855,,,,
2.8179,0.98549,,,,
2.818,0.98548,,,,
2.8181,0.98547,,,,
2.8182,0.98546,,,,
2.8183,0.98545,,,,
2.8184,0.98544,,,,
2.8185,0.98543,,,,
2.8186,0.98542,,,,
2.8187,0.98541,,,,
2.8188,0.9854,,,,
2.8189,0.98539,,,,
2.819,0.98539,,,,
2.8191,0.98538,,,,
2.8192,0.98537,,,,
2.8193,0.98536,,,,
2.8194,0.98535,,,,
2.8195,0.98534,,,,
2.8196,0.98533,,,,
2.8197,0.98532,,,,
2.8198,0.98531,,,,
2.8199,0.9853,,,,
2.82,0.98529,,,,
2.8201,0.98528,,,,
2.8202,0.98527,,,,
2.8203,0.98526,,,,
2.8204,0.98525,,,,
2.8205,0.98524,,,,
2.8206,0.98523,,,,
2.8207,0.98522,,,,
2.8208,0.98521,,,,
2.8209,0.9852,,,,
2.821,0.98519,,,,
2.8211,0.98518,,,,
2.8212,0.98517,,,,
2.8213,0.98516,,,,
2.8214,0.98515,,,,
2.8215,0.98514,,,,
2.8216,0.98513,,,,
2.8217,0.98512,,,,
2.8218,0.98511,,,,
2.8219,0.9851,,,,
2.822,0.98509,,,,
2.8221,0.98508,,,,
2.8222,0.98507,,,,
2.8223,0.98506,,,,
2.8224,0.98505,,,,
2.8225,0.98504,,,,
2.8226,0.98503,,,,
2.8227,0.98502,,,,
2.8228,0.98501,,,,
2.8229,0.985,,,,
2.823,0.98499,,,,
2.8231,0.98498,,,,
2.8232,0.98497,,,,
2.8233,0.98497,,,,
2.8234,0.98496,,,,
2.8235,0.98495,,,,
2.8236,0.98494,,,,
2.8237,0.98493,,,,
2.8238,0.98492,,,,
2.8239,0.98491,,,,
2.824,0.9849,,,,
2.8241,0.98489,,,,
2.8242,0.98488,,,,
2.8243,0.98487,,,,
2.8244,0.98486,,,,
2.8245,0.98485,,,,
2.8246,0.98484,,,,
2.8247,0.98483,,,,
2.8248,0.98482,,,,
2.8249,0.98481,,,,
2.825,0.9848,,,,
2.8251,0.98479,,,,
2.8252,0.98478,,,,
2.8253,0.98477,,,,
2.8254,0.98476,,,,
2.8255,0.98475,,,,
2.8256,0.98474,,,,
2.8257,0.98473,,,,
2.8258,0.98472,,,,
2.8259,0.98471,,,,
2.826,0.9847,,,,
2.8261,0.98469,,,,
2.8262,0.98468,,,,
2.8263,0.98467,,,,
2.8264,0.98466,,,,
2.8265,0.98465,,,,
2.8266,0.98464,,,,
2.8267,0.98463,,,,
2.8268,0.98462,,,,
2.8269,0.98461,,,,
2.827,0.9846,,,,
2.8271,0.98459,,,,
2.8272,0.98458,,,,
2.8273,0.98457,,,,
2.8274,0.98456,,,,
2.8275,0.98454,,,,
2.8276,0.98453,,,,
2.8277,0.98452,,,,
2.8278,0.98451,,,,
2.8279,0.9845,,,,
2.828,0.98449,,,,
2.8281,0.98448,,,,
2.8282,0.98447,,,,
2.8283,0.98446,,,,
2.8284,0.98445,,,,
2.8285,0.98444,,,,
2.8286,0.98443,,,,
2.8287,0.98442,,,,
2.8288,0.98441,,,,
2.8289,0.9844,,,,
2.829,0.98439,,,,
2.8291,0.98438,,,,
2.8292,0.98437,,,,
2.8293,0.98436,,,,
2.8294,0.98435,,,,
2.8295,0.98434,,,,
2.8296,0.98433,,,,
2.8297,0.98432,,,,
2.8298,0.98431,,,,
2.8299,0.9843,,,,
2.83,0.98429,,,,
2.8301,0.98428,,,,
2.8302,0.98427,,,,
2.8303,0.98426,,,,
2.8304,0.98425,,,,
2.8305,0.98424,,,,
2.8306,0.98423,,,,
2.8307,0.98422,,,,
2.8308,0.98421,,,,
2.8309,0.9842,,,,
2.831,0.98419,,,,
2.8311,0.98418,,,,
2.8312,0.98417,,,,
2.8313,0.98416,,,,
2.8314,0.98415,,,,
2.8315,0.98414,,,,
2.8316,0.98413,,,,
2.8317,0.98412,,,,
2.8318,0.9841,,,,
2.8319,0.98409,,,,
2.832,0.98408,,,,
2.8321,0.98407,,,,
2.8322,0.98406,,,,
2.8323,0.98405,,,,
2.8324,0.98404,,,,
2.8325,0.98403,,,,
2.8326,0.98402,,,,
2.8327,0.98401,,,,
2.8328,0.984,,,,
2.8329,0.98399,,,,
2.833,0.98398,,,,
2.8331,0.98397,,,,
2.8332,0.98396,,,,
2.8333,0.98395,,,,
2.8334,0.98394,,,,
2.8335,0.98393,,,,
2.8336,0.98392,,,,
2.8337,0.98391,,,,
2.8338,0.9839,,,,
2.8339,0.98389,,,,
2.834,0.98388,,,,
2.8341,0.98387,,,,
2.8342,0.98385,,,,
2.8343,0.98384,,,,
2.8344,0.98383,,,,
2.8345,0.98382,,,,
2.8346,0.98381,,,,
2.8347,0.9838,,,,
2.8348,0.98379,,,,
2.8349,0.98378,,,,
2.835,0.98377,,,,
2.8351,0.98376,,,,
2.8352,0.98375,,,,
2.8353,0.98374,,,,
2.8354,0.98373,,,,
2.8355,0.98372,,,,
2.8356,0.98371,,,,
2.8357,0.9837,,,,
2.8358,0.98369,,,,
2.8359,0.98368,,,,
2.836,0.98366,,,,
2.8361,0.98365,,,,
2.8362,0.98364,,,,
2.8363,0.98363,,,,
2.8364,0.98362,,,,
2.8365,0.98361,,,,
2.8366,0.9836,,,,
2.8367,0.98359,,,,
2.8368,0.98358,,,,
2.8369,0.98357,,,,
2.837,0.98356,,,,
2.8371,0.98355,,,,
2.8372,0.98354,,,,
2.8373,0.98353,,,,
2.8374,0.98352,,,,
2.8375,0.98351,,,,
2.8376,0.98349,,,,
2.8377,0.98348,,,,
2.8378,0.98347,,,,
2.8379,0.98346,,,,
2.838,0.98345,,,,
2.8381,0.98344,,,,
2.8382,0.98343,,,,
2.8383,0.98342,,,,
2.8384,0.98341,,,,
2.8385,0.9834,,,,
2.8386,0.98339,,,,
2.8387,0.98338,,,,
2.8388,0.98337,,,,
2.8389,0.98336,,,,
2.839,0.98334,,,,
2.8391,0.98333,,,,
2.8392,0.98332,,,,
2.8393,0.98331,,,,
2.8394,0.9833,,,,
2.8395,0.98329,,,,
2.8396,0.98328,,,,
2.8397,0.98327,,,,
2.8398,0.98326,,,,
2.8399,0.98325,,,,
2.84,0.98324,,,,
2.8401,0.98323,,,,
2.8402,0.98322,,,,
2.8403,0.9832,,,,
2.8404,0.98319,,,,
2.8405,0.98318,,,,
2.8406,0.98317,,,,
2.8407,0.98316,,,,
2.8408,0.98315,,,,
2.8409,0.98314,,,,
2.841,0.98313,,,,
2.8411,0.98312,,,,
2.8412,0.98311,,,,
2.8413,0.9831,,,,
2.8414,0.98309,,,,
2.8415,0.98307,,,,
2.8416,0.98306,,,,
2.8417,0.98305,,,,
2.8418,0.98304,,,,
2.8419,0.98303,,,,
2.842,0.98302,,,,
2.8421,0.98301,,,,
2.8422,0.983,,,,
2.8423,0.98299,,,,
2.8424,0.98298,,,,
2.8425,0.98297,,,,
2.8426,0.98295,,,,
2.8427,0.98294,,,,
2.8428,0.98293,,,,
2.8429,0.98292,,,,
2.843,0.98291,,,,
2.8431,0.9829,,,,
2.8432,0.98289,,,,
2.8433,0.98288,,,,
2.8434,0.98287,,,,
2.8435,0.98286,,,,
2.8436,0.98284,,,,
2.8437,0.98283,,,,
2.8438,0.98282,,,,
2.8439,0.98281,,,,
2.844,0.9828,,,,
2.8441,0.98279,,,,
2.8442,0.98278,,,,
2.8443,0.98277,,,,
2.8444,0.98276,,,,
2.8445,0.98275,,,,
2.8446,0.98273,,,,
2.8447,0.98272,,,,
2.8448,0.98271,,,,
2.8449,0.9827,,,,
2.845,0.98269,,,,
2.8451,0.98268,,,,
2.8452,0.98267,,,,
2.8453,0.98266,,,,
2.8454,0.98265,,,,
2.8455,0.98263,,,,
2.8456,0.98262,,,,
2.8457,0.98261,,,,
2.8458,0.9826,,,,
2.8459,0.98259,,,,
2.846,0.98258,,,,
2.8461,0.98257,,,,
2.8462,0.98256,,,,
2.8463,0.98255,,,,
2.8464,0.98253,,,,
2.8465,0.98252,,,,
2.8466,0.98251,,,,
2.8467,0.9825,,,,
2.8468,0.98249,,,,
2.8469,0.98248,,,,
2.847,0.98247,,,,
2.8471,0.98246,,,,
2.8472,0.98244,,,,
2.8473,0.98243,,,,
2.8474,0.98242,,,,
2.8475,0.98241,,,,
2.8476,0.9824,,,,
2.8477,0.98239,,,,
2.8478,0.98238,,,,
2.8479,0.98237,,,,
2.848,0.98235,,,,
2.8481,0.98234,,,,
2.8482,0.98233,,,,
2.8483,0.98232,,,,
2.8484,0.98231,,,,
2.8485,0.9823,,,,
2.8486,0.98229,,,,
2.8487,0.98228,,,,
2.8488,0.98226,,,,
2.8489,0.98225,,,,
2.849,0.98224,,,,
2.8491,0.98223,,,,
2.8492,0.98222,,,,
2.8493,0.98221,,,,
2.8494,0.9822,,,,
2.8495,0.98219,,,,
2.8496,0.98217,,,,
2.8497,0.98216,,,,
2.8498,0.98215,,,,
2.8499,0.98214,,,,
2.85,0.98213,,,,
2.8501,0.98212,,,,
2.8502,0.98211,,,,
2.8503,0.98209,,,,
2.8504,0.98208,,,,
2.8505,0.98207,,,,
2.8506,0.98206,,,,
2.8507,0.98205,,,,
2.8508,0.98204,,,,
2.8509,0.98203,,,,
2.851,0.98201,,,,
2.8511,0.982,,,,
2.8512,0.98199,,,,
2.8513,0.98198,,,,
2.8514,0.98197,,,,
2.8515,0.98196,,,,
2.8516,0.98195,,,,
2.8517,0.98193,,,,
2.8518,0.98192,,,,
2.8519,0.98191,,,,
2.852,0.9819,,,,
2.8521,0.98189,,,,
2.8522,0.98188,,,,
2.8523,0.98187,,,,
2.8524,0.98185,,,,
2.8525,0.98184,,,,
2.8526,0.98183,,,,
2.8527,0.98182,,,,
2.8528,0.98181,,,,
2.8529,0.9818,,,,
2.853,0.98178,,,,
2.8531,0.98177,,,,
2.8532,0.98176,,,,
2.8533,0.98175,,,,
2.8534,0.98174,,,,
2.8535,0.98173,,,,
2.8536,0.98172,,,,
2.8537,0.9817,,,,
2.8538,0.98169,,,,
2.8539,0.98168,,,,
2.854,0.98167,,,,
2.8541,0.98166,,,,
2.8542,0.98165,,,,
2.8543,0.98163,,,,
2.8544,0.98162,,,,
2.8545,0.98161,,,,
2.8546,0.9816,,,,
2.8547,0.98159,,,,
2.8548,0.98158,,,,
2.8549,0.98156,,,,
2.855,0.98155,,,,
2.8551,0.98154,,,,
2.8552,0.98153,,,,
2.8553,0.98152,,,,
2.8554,0.98151,,,,
2.8555,0.98149,,,,
2.8556,0.98148,,,,
2.8557,0.98147,,,,
2.8558,0.98146,,,,
2.8559,0.98145,,,,
2.856,0.98144,,,,
2.8561,0.98142,,,,
2.8562,0.98141,,,,
2.8563,0.9814,,,,
2.8564,0.98139,,,,
2.8565,0.98138,,,,
2.8566,0.98136,,,,
2.8567,0.98135,,,,
2.8568,0.98134,,,,
2.8569,0.98133,,,,
2.857,0.98132,,,,
2.8571,0.98131,,,,
2.8572,0.98129,,,,
2.8573,0.98128,,,,
2.8574,0.98127,,,,
2.8575,0.98126,,,,
2.8576,0.98125,,,,
2.8577,0.98124,,,,
2.8578,0.98122,,,,
2.8579,0.98121,,,,
2.858,0.9812,,,,
2.8581,0.98119,,,,
2.8582,0.98118,,,,
2.8583,0.98116,,,,
2.8584,0.98115,,,,
2.8585,0.98114,,,,
2.8586,0.98113,,,,
2.8587,0.98112,,,,
2.8588,0.9811,,,,
2.8589,0.98109,,,,
2.859,0.98108,,,,
2.8591,0.98107,,,,
2.8592,0.98106,,,,
2.8593,0.98105,,,,
2.8594,0.98103,,,,
2.8595,0.98102,,,,
2.8596,0.98101,,,,
2.8597,0.981,,,,
2.8598,0.98099,,,,
2.8599,0.98097,,,,
2.86,0.98096,,,,
2.8601,0.98095,,,,
2.8602,0.98094,,,,
2.8603,0.98093,,,,
2.8604,0.98091,,,,
2.8605,0.9809,,,,
2.8606,0.98089,,,,
2.8607,0.98088,,,,
2.8608,0.98087,,,,
2.8609,0.98085,,,,
2.861,0.98084,,,,
2.8611,0.98083,,,,
2.8612,0.98082,,,,
2.8613,0.98081,,,,
2.8614,0.98079,,,,
2.8615,0.98078,,,,
2.8616,0.98077,,,,
2.8617,0.98076,,,,
2.8618,0.98075,,,,
2.8619,0.98073,,,,
2.862,0.98072,,,,
2.8621,0.98071,,,,
2.8622,0.9807,,,,
2.8623,0.98068,,,,
2.8624,0.98067,,,,
2.8625,0.98066,,,,
2.8626,0.98065,,,,
2.8627,0.98064,,,,
2.8628,0.98062,,,,
2.8629,0.98061,,,,
2.863,0.9806,,,,
2.8631,0.98059,,,,
2.8632,0.98058,,,,
2.8633,0.98056,,,,
2.8634,0.98055,,,,
2.8635,0.98054,,,,
2.8636,0.98053,,,,
2.8637,0.98051,,,,
2.8638,0.9805,,,,
2.8639,0.98049,,,,
2.864,0.98048,,,,
2.8641,0.98047,,,,
2.8642,0.98045,,,,
2.8643,0.98044,,,,
2.8644,0.98043,,,,
2.8645,0.98042,,,,
2.8646,0.9804,,,,
2.8647,0.98039,,,,
2.8648,0.98038,,,,
2.8649,0.98037,,,,
2.865,0.98036,,,,
2.8651,0.98034,,,,
2.8652,0.98033,,,,
2.8653,0.98032,,,,
2.8654,0.98031,,,,
2.8655,0.98029,,,,
2.8656,0.98028,,,,
2.8657,0.98027,,,,
2.8658,0.98026,,,,
2.8659,0.98024,,,,
2.866,0.98023,,,,
2.8661,0.98022,,,,
2.8662,0.98021,,,,
2.8663,0.98019,,,,
2.8664,0.98018,,,,
2.8665,0.98017,,,,
2.8666,0.98016,,,,
2.8667,0.98015,,,,
2.8668,0.98013,,,,
2.8669,0.98012,,,,
2.867,0.98011,,,,
2.8671,0.9801,,,,
2.8672,0.98008,,,,
2.8673,0.98007,,,,
2.8674,0.98006,,,,
2.8675,0.98005,,,,
2.8676,0.98003,,,,
2.8677,0.98002,,,,
2.8678,0.98001,,,,
2.8679,0.98,,,,
2.868,0.97998,,,,
2.8681,0.97997,,,,
2.8682,0.97996,,,,
2.8683,0.97995,,,,
2.8684,0.97993,,,,
2.8685,0.97992,,,,
2.8686,0.97991,,,,
2.8687,0.9799,,,,
2.8688,0.97988,,,,
2.8689,0.97987,,,,
2.869,0.97986,,,,
2.8691,0.97985,,,,
2.8692,0.97983,,,,
2.8693,0.97982,,,,
2.8694,0.97981,,,,
2.8695,0.9798,,,,
2.8696,0.97978,,,,
2.8697,0.97977,,,,
2.8698,0.97976,,,,
2.8699,0.97975,,,,
2.87,0.97973,,,,
2.8701,0.97972,,,,
2.8702,0.97971,,,,
2.8703,0.97969,,,,
2.8704,0.97968,,,,
2.8705,0.97967,,,,
2.8706,0.97966,,,,
2.8707,0.97964,,,,
2.8708,0.97963,,,,
2.8709,0.97962,,,,
2.871,0.97961,,,,
2.8711,0.97959,,,,
2.8712,0.97958,,,,
2.8713,0.97957,,,,
2.8714,0.97956,,,,
2.8715,0.97954,,,,
2.8716,0.97953,,,,
2.8717,0.97952,,,,
2.8718,0.9795,,,,
2.8719,0.97949,,,,
2.872,0.97948,,,,
2.8721,0.97947,,,,
2.8722,0.97945,,,,
2.8723,0.97944,,,,
2.8724,0.97943,,,,
2.8725,0.97942,,,,
2.8726,0.9794,,,,
2.8727,0.97939,,,,
2.8728,0.97938,,,,
2.8729,0.97936,,,,
2.873,0.97935,,,,
2.8731,0.97934,,,,
2.8732,0.97933,,,,
2.8733,0.97931,,,,
2.8734,0.9793,,,,
2.8735,0.97929,,,,
2.8736,0.97927,,,,
2.8737,0.97926,,,,
2.8738,0.97925,,,,
2.8739,0.97924,,,,
2.874,0.97922,,,,
2.8741,0.97921,,,,
2.8742,0.9792,,,,
2.8743,0.97918,,,,
2.8744,0.97917,,,,
2.8745,0.97916,,,,
2.8746,0.97915,,,,
2.8747,0.97913,,,,
2.8748,0.97912,,,,
2.8749,0.97911,,,,
2.875,0.97909,,,,
2.8751,0.97908,,,,
2.8752,0.97907,,,,
2.8753,0.97905,,,,
2.8754,0.97904,,,,
2.8755,0.97903,,,,
2.8756,0.97902,,,,
2.8757,0.979,,,,
2.8758,0.97899,,,,
2.8759,0.97898,,,,
2.876,0.97896,,,,
2.8761,0.97895,,,,
2.8762,0.97894,,,,
2.8763,0.97892,,,,
2.8764,0.97891,,,,
2.8765,0.9789,,,,
2.8766,0.97888,,,,
2.8767,0.97887,,,,
2.8768,0.97886,,,,
2.8769,0.97885,,,,
2.877,0.97883,,,,
2.8771,0.97882,,,,
2.8772,0.97881,,,,
2.8773,0.97879,,,,
2.8774,0.97878,,,,
2.8775,0.97877,,,,
2.8776,0.97875,,,,
2.8777,0.97874,,,,
2.8778,0.97873,,,,
2.8779,0.97871,,,,
2.878,0.9787,,,,
2.8781,0.97869,,,,
2.8782,0.97867,,,,
2.8783,0.97866,,,,
2.8784,0.97865,,,,
2.8785,0.97864,,,,
2.8786,0.97862,,,,
2.8787,0.97861,,,,
2.8788,0.9786,,,,
2.8789,0.97858,,,,
2.879,0.97857,,,,
2.8791,0.97856,,,,
2.8792,0.97854,,,,
2.8793,0.97853,,,,
2.8794,0.97852,,,,
2.8795,0.9785,,,,
2.8796,0.97849,,,,
2.8797,0.97848,,,,
2.8798,0.97846,,,,
2.8799,0.97845,,,,
2.88,0.97844,,,,
2.8801,0.97842,,,,
2.8802,0.97841,,,,
2.8803,0.9784,,,,
2.8804,0.97838,,,,
2.8805,0.97837,,,,
2.8806,0.97836,,,,
2.8807,0.97834,,,,
2.8808,0.97833,,,,
2.8809,0.97832,,,,
2.881,0.9783,,,,
2.8811,0.97829,,,,
2.8812,0.97828,,,,
2.8813,0.97826,,,,
2.8814,0.97825,,,,
2.8815,0.97824,,,,
2.8816,0.97822,,,,
2.8817,0.97821,,,,
2.8818,0.97819,,,,
2.8819,0.97818,,,,
2.882,0.97817,,,,
2.8821,0.97815,,,,
2.8822,0.97814,,,,
2.8823,0.97813,,,,
2.8824,0.97811,,,,
2.8825,0.9781,,,,
2.8826,0.97809,,,,
2.8827,0.97807,,,,
2.8828,0.97806,,,,
2.8829,0.97805,,,,
2.883,0.97803,,,,
2.8831,0.97802,,,,
2.8832,0.97801,,,,
2.8833,0.97799,,,,
2.8834,0.97798,,,,
2.8835,0.97796,,,,
2.8836,0.97795,,,,
2.8837,0.97794,,,,
2.8838,0.97792,,,,
2.8839,0.97791,,,,
2.884,0.9779,,,,
2.8841,0.97788,,,,
2.8842,0.97787,,,,
2.8843,0.97786,,,,
2.8844,0.97784,,,,
2.8845,0.97783,,,,
2.8846,0.97781,,,,
2.8847,0.9778,,,,
2.8848,0.97779,,,,
2.8849,0.97777,,,,
2.885,0.97776,,,,
2.8851,0.97775,,,,
2.8852,0.97773,,,,
2.8853,0.97772,,,,
2.8854,0.97771,,,,
2.8855,0.97769,,,,
2.8856,0.97768,,,,
2.8857,0.97766,,,,
2.8858,0.97765,,,,
2.8859,0.97764,,,,
2.886,0.97762,,,,
2.8861,0.97761,,,,
2.8862,0.9776,,,,
2.8863,0.97758,,,,
2.8864,0.97757,,,,
2.8865,0.97755,,,,
2.8866,0.97754,,,,
2.8867,0.97753,,,,
2.8868,0.97751,,,,
2.8869,0.9775,,,,
2.887,0.97749,,,,
2.8871,0.97747,,,,
2.8872,0.97746,,,,
2.8873,0.97745,,,,
2.8874,0.97743,,,,
2.8875,0.97742,,,,
2.8876,0.9774,,,,
2.8877,0.97739,,,,
2.8878,0.97738,,,,
2.8879,0.97736,,,,
2.888,0.97735,,,,
2.8881,0.97734,,,,
2.8882,0.97732,,,,
2.8883,0.97731,,,,
2.8884,0.97729,,,,
2.8885,0.97728,,,,
2.8886,0.97727,,,,
2.8887,0.97725,,,,
2.8888,0.97724,,,,
2.8889,0.97723,,,,
2.889,0.97721,,,,
2.8891,0.9772,,,,
2.8892,0.97718,,,,
2.8893,0.97717,,,,
2.8894,0.97716,,,,
2.8895,0.97714,,,,
2.8896,0.97713,,,,
2.8897,0.97712,,,,
2.8898,0.9771,,,,
2.8899,0.97709,,,,
2.89,0.97708,,,,
2.8901,0.97706,,,,
2.8902,0.97705,,,,
2.8903,0.97703,,,,
2.8904,0.97702,,,,
2.8905,0.97701,,,,
2.8906,0.97699,,,,
2.8907,0.97698,,,,
2.8908,0.97697,,,,
2.8909,0.97695,,,,
2.891,0.97694,,,,
2.8911,0.97692,,,,
2.8912,0.97691,,,,
2.8913,0.9769,,,,
2.8914,0.97688,,,,
2.8915,0.97687,,,,
2.8916,0.97686,,,,
2.8917,0.97684,,,,
2.8918,0.97683,,,,
2.8919,0.97681,,,,
2.892,0.9768,,,,
2.8921,0.97679,,,,
2.8922,0.97677,,,,
2.8923,0.97676,,,,
2.8924,0.97675,,,,
2.8925,0.97673,,,,
2.8926,0.97672,,,,
2.8927,0.97671,,,,
2.8928,0.97669,,,,
2.8929,0.97668,,,,
2.893,0.97666,,,,
2.8931,0.97665,,,,
2.8932,0.97664,,,,
2.8933,0.97662,,,,
2.8934,0.97661,,,,
2.8935,0.9766,,,,
2.8936,0.97658,,,,
2.8937,0.97657,,,,
2.8938,0.97655,,,,
2.8939,0.97654,,,,
2.894,0.97653,,,,
2.8941,0.97651,,,,
2.8942,0.9765,,,,
2.8943,0.97649,,,,
2.8944,0.97647,,,,
2.8945,0.97646,,,,
2.8946,0.97644,,,,
2.8947,0.97643,,,,
2.8948,0.97642,,,,
2.8949,0.9764,,,,
2.895,0.97639,,,,
2.8951,0.97638,,,,
2.8952,0.97636,,,,
2.8953,0.97635,,,,
2.8954,0.97633,,,,
2.8955,0.97632,,,,
2.8956,0.97631,,,,
2.8957,0.97629,,,,
2.8958,0.97628,,,,
2.8959,0.97627,,,,
2.896,0.97625,,,,
2.8961,0.97624,,,,
2.8962,0.97622,,,,
2.8963,0.97621,,,,
2.8964,0.9762,,,,
2.8965,0.97618,,,,
2.8966,0.97617,,,,
2.8967,0.97616,,,,
2.8968,0.97614,,,,
2.8969,0.97613,,,,
2.897,0.97611,,,,
2.8971,0.9761,,,,
2.8972,0.97609,,,,
2.8973,0.97607,,,,
2.8974,0.97606,,,,
2.8975,0.97605,,,,
2.8976,0.97603,,,,
2.8977,0.97602,,,,
2.8978,0.976,,,,
2.8979,0.97599,,,,
2.898,0.97598,,,,
2.8981,0.97596,,,,
2.8982,0.97595,,,,
2.8983,0.97594,,,,
2.8984,0.97592,,,,
2.8985,0.97591,,,,
2.8986,0.97589,,,,
2.8987,0.97588,,,,
2.8988,0.97587,,,,
2.8989,0.97585,,,,
2.899,0.97584,,,,
2.8991,0.97583,,,,
2.8992,0.97581,,,,
2.8993,0.9758,,,,
2.8994,0.97578,,,,
2.8995,0.97577,,,,
2.8996,0.97576,,,,
2.8997,0.97574,,,,
2.8998,0.97573,,,,
2.8999,0.97572,,,,
2.9,0.9757,,,,
2.9001,0.97569,,,,
2.9002,0.97567,,,,
2.9003,0.97566,,,,
2.9004,0.97565,,,,
2.9005,0.97563,,,,
2.9006,0.97562,,,,
2.9007,0.97561,,,,
2.9008,0.97559,,,,
2.9009,0.97558,,,,
2.901,0.97556,,,,
2.9011,0.97555,,,,
2.9012,0.97554,,,,
2.9013,0.97552,,,,
2.9014,0.97551,,,,
2.9015,0.9755,,,,
2.9016,0.97548,,,,
2.9017,0.97547,,,,
2.9018,0.97545,,,,
2.9019,0.97544,,,,
2.902,0.97543,,,,
2.9021,0.97541,,,,
2.9022,0.9754,,,,
2.9023,0.97539,,,,
2.9024,0.97537,,,,
2.9025,0.97536,,,,
2.9026,0.97534,,,,
2.9027,0.97533,,,,
2.9028,0.97532,,,,
2.9029,0.9753,,,,
2.903,0.97529,,,,
2.9031,0.97528,,,,
2.9032,0.97526,,,,
2.9033,0.97525,,,,
2.9034,0.97523,,,,
2.9035,0.97522,,,,
2.9036,0.97521,,,,
2.9037,0.97519,,,,
2.9038,0.97518,,,,
2.9039,0.97516,,,,
2.904,0.97515,,,,
2.9041,0.97514,,,,
2.9042,0.97512,,,,
2.9043,0.97511,,,,
2.9044,0.9751,,,,
2.9045,0.97508,,,,
2.9046,0.97507,,,,
2.9047,0.97505,,,,
2.9048,0.97504,,,,
2.9049,0.97503,,,,
2.905,0.97501,,,,
2.9051,0.975,,,,
2.9052,0.97499,,,,
2.9053,0.97497,,,,
2.9054,0.97496,,,,
2.9055,0.97494,,,,
2.9056,0.97493,,,,
2.9057,0.97492,,,,
2.9058,0.9749,,,,
2.9059,0.97489,,,,
2.906,0.97487,,,,
2.9061,0.97486,,,,
2.9062,0.97485,,,,
2.9063,0.97483,,,,
2.9064,0.97482,,,,
2.9065,0.97481,,,,
2.9066,0.97479,,,,
2.9067,0.97478,,,,
2.9068,0.97476,,,,
2.9069,0.97475,,,,
2.907,0.97474,,,,
2.9071,0.97472,,,,
2.9072,0.97471,,,,
2.9073,0.9747,,,,
2.9074,0.97468,,,,
2.9075,0.97467,,,,
2.9076,0.97465,,,,
2.9077,0.97464,,,,
2.9078,0.97463,,,,
2.9079,0.97461,,,,
2.908,0.9746,,,,
2.9081,0.97458,,,,
2.9082,0.97457,,,,
2.9083,0.97456,,,,
2.9084,0.97454,,,,
2.9085,0.97453,,,,
2.9086,0.97452,,,,
2.9087,0.9745,,,,
2.9088,0.97449,,,,
2.9089,0.97447,,,,
2.909,0.97446,,,,
2.9091,0.97445,,,,
2.9092,0.97443,,,,
2.9093,0.97442,,,,
2.9094,0.9744,,,,
2.9095,0.97439,,,,
2.9096,0.97438,,,,
2.9097,0.97436,,,,
2.9098,0.97435,,,,
2.9099,0.97434,,,,
2.91,0.97432,,,,
2.9101,0.97431,,,,
2.9102,0.97429,,,,
2.9103,0.97428,,,,
2.9104,0.97427,,,,
2.9105,0.97425,,,,
2.9106,0.97424,,,,
2.9107,0.97422,,,,
2.9108,0.97421,,,,
2.9109,0.9742,,,,
2.911,0.97418,,,,
2.9111,0.97417,,,,
2.9112,0.97415,,,,
2.9113,0.97414,,,,
2.9114,0.97413,,,,
2.9115,0.97411,,,,
2.9116,0.9741,,,,
2.9117,0.97409,,,,
2.9118,0.97407,,,,
2.9119,0.97406,,,,
2.912,0.97404,,,,
2.9121,0.97403,,,,
2.9122,0.97402,,,,
2.9123,0.974,,,,
2.9124,0.97399,,,,
2.9125,0.97397,,,,
2.9126,0.97396,,,,
2.9127,0.97395,,,,
2.9128,0.97393,,,,
2.9129,0.97392,,,,
2.913,0.9739,,,,
2.9131,0.97389,,,,
2.9132,0.97388,,,,
2.9133,0.97386,,,,
2.9134,0.97385,,,,
2.9135,0.97383,,,,
2.9136,0.97382,,,,
2.9137,0.97381,,,,
2.9138,0.97379,,,,
2.9139,0.97378,,,,
2.914,0.97377,,,,
2.9141,0.97375,,,,
2.9142,0.97374,,,,
2.9143,0.97372,,,,
2.9144,0.97371,,,,
2.9145,0.9737,,,,
2.9146,0.97368,,,,
2.9147,0.97367,,,,
2.9148,0.97365,,,,
2.9149,0.97364,,,,
2.915,0.97363,,,,
2.9151,0.97361,,,,
2.9152,0.9736,,,,
2.9153,0.97358,,,,
2.9154,0.97357,,,,
2.9155,0.97356,,,,
2.9156,0.97354,,,,
2.9157,0.97353,,,,
2.9158,0.97351,,,,
2.9159,0.9735,,,,
2.916,0.97349,,,,
2.9161,0.97347,,,,
2.9162,0.97346,,,,
2.9163,0.97344,,,,
2.9164,0.97343,,,,
2.9165,0.97342,,,,
2.9166,0.9734,,,,
2.9167,0.97339,,,,
2.9168,0.97337,,,,
2.9169,0.97336,,,,
2.917,0.97335,,,,
2.9171,0.97333,,,,
2.9172,0.97332,,,,
2.9173,0.9733,,,,
2.9174,0.97329,,,,
2.9175,0.97328,,,,
2.9176,0.97326,,,,
2.9177,0.97325,,,,
2.9178,0.97323,,,,
2.9179,0.97322,,,,
2.918,0.97321,,,,
2.9181,0.97319,,,,
2.9182,0.97318,,,,
2.9183,0.97316,,,,
2.9184,0.97315,,,,
2.9185,0.97314,,,,
2.9186,0.97312,,,,
2.9187,0.97311,,,,
2.9188,0.97309,,,,
2.9189,0.97308,,,,
2.919,0.97307,,,,
2.9191,0.97305,,,,
2.9192,0.97304,,,,
2.9193,0.97302,,,,
2.9194,0.97301,,,,
2.9195,0.973,,,,
2.9196,0.97298,,,,
2.9197,0.97297,,,,
2.9198,0.97295,,,,
2.9199,0.97294,,,,
2.92,0.97293,,,,
2.9201,0.97291,,,,
2.9202,0.9729,,,,
2.9203,0.97288,,,,
2.9204,0.97287,,,,
2.9205,0.97286,,,,
2.9206,0.97284,,,,
2.9207,0.97283,,,,
2.9208,0.97281,,,,
2.9209,0.9728,,,,
2.921,0.97279,,,,
2.9211,0.97277,,,,
2.9212,0.97276,,,,
2.9213,0.97274,,,,
2.9214,0.97273,,,,
2.9215,0.97272,,,,
2.9216,0.9727,,,,
2.9217,0.97269,,,,
2.9218,0.97267,,,,
2.9219,0.97266,,,,
2.922,0.97264,,,,
2.9221,0.97263,,,,
2.9222,0.97262,,,,
2.9223,0.9726,,,,
2.9224,0.97259,,,,
2.9225,0.97257,,,,
2.9226,0.97256,,,,
2.9227,0.97255,,,,
2.9228,0.97253,,,,
2.9229,0.97252,,,,
2.923,0.9725,,,,
2.9231,0.97249,,,,
2.9232,0.97248,,,,
2.9233,0.97246,,,,
2.9234,0.97245,,,,
2.9235,0.97243,,,,
2.9236,0.97242,,,,
2.9237,0.97241,,,,
2.9238,0.97239,,,,
2.9239,0.97238,,,,
2.924,0.97236,,,,
2.9241,0.97235,,,,
2.9242,0.97233,,,,
2.9243,0.97232,,,,
2.9244,0.97231,,,,
2.9245,0.97229,,,,
2.9246,0.97228,,,,
2.9247,0.97226,,,,
2.9248,0.97225,,,,
2.9249,0.97224,,,,
2.925,0.97222,,,,
2.9251,0.97221,,,,
2.9252,0.97219,,,,
2.9253,0.97218,,,,
2.9254,0.97216,,,,
2.9255,0.97215,,,,
2.9256,0.97214,,,,
2.9257,0.97212,,,,
2.9258,0.97211,,,,
2.9259,0.97209,,,,
2.926,0.97208,,,,
2.9261,0.97207,,,,
2.9262,0.97205,,,,
2.9263,0.97204,,,,
2.9264,0.97202,,,,
2.9265,0.97201,,,,
2.9266,0.97199,,,,
2.9267,0.97198,,,,
2.9268,0.97197,,,,
2.9269,0.97195,,,,
2.927,0.97194,,,,
2.9271,0.97192,,,,
2.9272,0.97191,,,,
2.9273,0.9719,,,,
2.9274,0.97188,,,,
2.9275,0.97187,,,,
2.9276,0.97185,,,,
2.9277,0.97184,,,,
2.9278,0.97182,,,,
2.9279,0.97181,,,,
2.928,0.9718,,,,
2.9281,0.97178,,,,
2.9282,0.97177,,,,
2.9283,0.97175,,,,
2.9284,0.97174,,,,
2.9285,0.97172,,,,
2.9286,0.97171,,,,
2.9287,0.9717,,,,
2.9288,0.97168,,,,
2.9289,0.97167,,,,
2.929,0.97165,,,,
2.9291,0.97164,,,,
2.9292,0.97163,,,,
2.9293,0.97161,,,,
2.9294,0.9716,,,,
2.9295,0.97158,,,,
2.9296,0.97157,,,,
2.9297,0.97155,,,,
2.9298,0.97154,,,,
2.9299,0.97153,,,,
2.93,0.97151,,,,
2.9301,0.9715,,,,
2.9302,0.97148,,,,
2.9303,0.97147,,,,
2.9304,0.97145,,,,
2.9305,0.97144,,,,
2.9306,0.97143,,,,
2.9307,0.97141,,,,
2.9308,0.9714,,,,
2.9309,0.97138,,,,
2.931,0.97137,,,,
2.9311,0.97135,,,,
2.9312,0.97134,,,,
2.9313,0.97133,,,,
2.9314,0.97131,,,,
2.9315,0.9713,,,,
2.9316,0.97128,,,,
2.9317,0.97127,,,,
2.9318,0.97125,,,,
2.9319,0.97124,,,,
2.932,0.97122,,,,
2.9321,0.97121,,,,
2.9322,0.9712,,,,
2.9323,0.97118,,,,
2.9324,0.97117,,,,
2.9325,0.97115,,,,
2.9326,0.97114,,,,
2.9327,0.97112,,,,
2.9328,0.97111,,,,
2.9329,0.9711,,,,
2.933,0.97108,,,,
2.9331,0.97107,,,,
2.9332,0.97105,,,,
2.9333,0.97104,,,,
2.9334,0.97102,,,,
2.9335,0.97101,,,,
2.9336,0.971,,,,
2.9337,0.97098,,,,
2.9338,0.97097,,,,
2.9339,0.97095,,,,
2.934,0.97094,,,,
2.9341,0.97092,,,,
2.9342,0.97091,,,,
2.9343,0.97089,,,,
2.9344,0.97088,,,,
2.9345,0.97087,,,,
2.9346,0.97085,,,,
2.9347,0.97084,,,,
2.9348,0.97082,,,,
2.9349,0.97081,,,,
2.935,0.97079,,,,
2.9351,0.97078,,,,
2.9352,0.97076,,,,
2.9353,0.97075,,,,
2.9354,0.97074,,,,
2.9355,0.97072,,,,
2.9356,0.97071,,,,
2.9357,0.97069,,,,
2.9358,0.97068,,,,
2.9359,0.97066,,,,
2.936,0.97065,,,,
2.9361,0.97063,,,,
2.9362,0.97062,,,,
2.9363,0.97061,,,,
2.9364,0.97059,,,,
2.9365,0.97058,,,,
2.9366,0.97056,,,,
2.9367,0.97055,,,,
2.9368,0.97053,,,,
2.9369,0.97052,,,,
2.937,0.9705,,,,
2.9371,0.97049,,,,
2.9372,0.97048,,,,
2.9373,0.97046,,,,
2.9374,0.97045,,,,
2.9375,0.97043,,,,
2.9376,0.97042,,,,
2.9377,0.9704,,,,
2.9378,0.97039,,,,
2.9379,0.97037,,,,
2.938,0.97036,,,,
2.9381,0.97035,,,,
2.9382,0.97033,,,,
2.9383,0.97032,,,,
2.9384,0.9703,,,,
2.9385,0.97029,,,,
2.9386,0.97027,,,,
2.9387,0.97026,,,,
2.9388,0.97024,,,,
2.9389,0.97023,,,,
2.939,0.97021,,,,
2.9391,0.9702,,,,
2.9392,0.97019,,,,
2.9393,0.97017,,,,
2.9394,0.97016,,,,
2.9395,0.97014,,,,
2.9396,0.97013,,,,
2.9397,0.97011,,,,
2.9398,0.9701,,,,
2.9399,0.97008,,,,
2.94,0.97007,,,,
2.9401,0.97005,,,,
2.9402,0.97004,,,,
2.9403,0.97002,,,,
2.9404,0.97001,,,,
2.9405,0.97,,,,
2.9406,0.96998,,,,
2.9407,0.96997,,,,
2.9408,0.96995,,,,
2.9409,0.96994,,,,
2.941,0.96992,,,,
2.9411,0.96991,,,,
2.9412,0.96989,,,,
2.9413,0.96988,,,,
2.9414,0.96986,,,,
2.9415,0.96985,,,,
2.9416,0.96983,,,,
2.9417,0.96982,,,,
2.9418,0.96981,,,,
2.9419,0.96979,,,,
2.942,0.96978,,,,
2.9421,0.96976,,,,
2.9422,0.96975,,,,
2.9423,0.96973,,,,
2.9424,0.96972,,,,
2.9425,0.9697,,,,
2.9426,0.96969,,,,
2.9427,0.96967,,,,
2.9428,0.96966,,,,
2.9429,0.96964,,,,
2.943,0.96963,,,,
2.9431,0.96961,,,,
2.9432,0.9696,,,,
2.9433,0.96959,,,,
2.9434,0.96957,,,,
2.9435,0.96956,,,,
2.9436,0.96954,,,,
2.9437,0.96953,,,,
2.9438,0.96951,,,,
2.9439,0.9695,,,,
2.944,0.96948,,,,
2.9441,0.96947,,,,
2.9442,0.96945,,,,
2.9443,0.96944,,,,
2.9444,0.96942,,,,
2.9445,0.96941,,,,
2.9446,0.96939,,,,
2.9447,0.96938,,,,
2.9448,0.96936,,,,
2.9449,0.96935,,,,
2.945,0.96933,,,,
2.9451,0.96932,,,,
2.9452,0.96931,,,,
2.9453,0.96929,,,,
2.9454,0.96928,,,,
2.9455,0.96926,,,,
2.9456,0.96925,,,,
2.9457,0.96923,,,,
2.9458,0.96922,,,,
2.9459,0.9692,,,,
2.946,0.96919,,,,
2.9461,0.96917,,,,
2.9462,0.96916,,,,
2.9463,0.96914,,,,
2.9464,0.96913,,,,
2.9465,0.96911,,,,
2.9466,0.9691,,,,
2.9467,0.96908,,,,
2.9468,0.96907,,,,
2.9469,0.96905,,,,
2.947,0.96904,,,,
2.9471,0.96902,,,,
2.9472,0.96901,,,,
2.9473,0.96899,,,,
2.9474,0.96898,,,,
2.9475,0.96896,,,,
2.9476,0.96895,,,,
2.9477,0.96893,,,,
2.9478,0.96892,,,,
2.9479,0.96891,,,,
2.948,0.96889,,,,
2.9481,0.96888,,,,
2.9482,0.96886,,,,
2.9483,0.96885,,,,
2.9484,0.96883,,,,
2.9485,0.96882,,,,
2.9486,0.9688,,,,
2.9487,0.96879,,,,
2.9488,0.96877,,,,
2.9489,0.96876,,,,
2.949,0.96874,,,,
2.9491,0.96873,,,,
2.9492,0.96871,,,,
2.9493,0.9687,,,,
2.9494,0.96868,,,,
2.9495,0.96867,,,,
2.9496,0.96865,,,,
2.9497,0.96864,,,,
2.9498,0.96862,,,,
2.9499,0.96861,,,,
2.95,0.9686,,,,
2.9501,0.96858,,,,
2.9502,0.96857,,,,
2.9503,0.96855,,,,
2.9504,0.96854,,,,
2.9505,0.96852,,,,
2.9506,0.96851,,,,
2.9507,0.96849,,,,
2.9508,0.96848,,,,
2.9509,0.96846,,,,
2.951,0.96845,,,,
2.9511,0.96843,,,,
2.9512,0.96842,,,,
2.9513,0.9684,,,,
2.9514,0.96839,,,,
2.9515,0.96838,,,,
2.9516,0.96836,,,,
2.9517,0.96835,,,,
2.9518,0.96833,,,,
2.9519,0.96832,,,,
2.952,0.9683,,,,
2.9521,0.96829,,,,
2.9522,0.96827,,,,
2.9523,0.96826,,,,
2.9524,0.96824,,,,
2.9525,0.96823,,,,
2.9526,0.96822,,,,
2.9527,0.9682,,,,
2.9528,0.96819,,,,
2.9529,0.96817,,,,
2.953,0.96816,,,,
2.9531,0.96814,,,,
2.9532,0.96813,,,,
2.9533,0.96811,,,,
2.9534,0.9681,,,,
2.9535,0.96808,,,,
2.9536,0.96807,,,,
2.9537,0.96806,,,,
2.9538,0.96804,,,,
2.9539,0.96803,,,,
2.954,0.96801,,,,
2.9541,0.968,,,,
2.9542,0.96798,,,,
2.9543,0.96797,,,,
2.9544,0.96795,,,,
2.9545,0.96794,,,,
2.9546,0.96792,,,,
2.9547,0.96791,,,,
2.9548,0.9679,,,,
2.9549,0.96788,,,,
2.955,0.96787,,,,
2.9551,0.96785,,,,
2.9552,0.96784,,,,
2.9553,0.96782,,,,
2.9554,0.96781,,,,
2.9555,0.96779,,,,
2.9556,0.96778,,,,
2.9557,0.96777,,,,
2.9558,0.96775,,,,
2.9559,0.96774,,,,
2.956,0.96772,,,,
2.9561,0.96771,,,,
2.9562,0.96769,,,,
2.9563,0.96768,,,,
2.9564,0.96766,,,,
2.9565,0.96765,,,,
2.9566,0.96764,,,,
2.9567,0.96762,,,,
2.9568,0.96761,,,,
2.9569,0.96759,,,,
2.957,0.96758,,,,
2.9571,0.96756,,,,
2.9572,0.96755,,,,
2.9573,0.96754,,,,
2.9574,0.96752,,,,
2.9575,0.96751,,,,
2.9576,0.96749,,,,
2.9577,0.96748,,,,
2.9578,0.96746,,,,
2.9579,0.96745,,,,
2.958,0.96744,,,,
2.9581,0.96742,,,,
2.9582,0.96741,,,,
2.9583,0.96739,,,,
2.9584,0.96738,,,,
2.9585,0.96736,,,,
2.9586,0.96735,,,,
2.9587,0.96733,,,,
2.9588,0.96732,,,,
2.9589,0.96731,,,,
2.959,0.96729,,,,
2.9591,0.96728,,,,
2.9592,0.96726,,,,
2.9593,0.96725,,,,
2.9594,0.96723,,,,
2.9595,0.96722,,,,
2.9596,0.96721,,,,
2.9597,0.96719,,,,
2.9598,0.96718,,,,
2.9599,0.96716,,,,
2.96,0.96715,,,,
2.9601,0.96714,,,,
2.9602,0.96712,,,,
2.9603,0.96711,,,,
2.9604,0.96709,,,,
2.9605,0.96708,,,,
2.9606,0.96706,,,,
2.9607,0.96705,,,,
2.9608,0.96704,,,,
2.9609,0.96702,,,,
2.961,0.96701,,,,
2.9611,0.96699,,,,
2.9612,0.96698,,,,
2.9613,0.96696,,,,
2.9614,0.96695,,,,
2.9615,0.96694,,,,
2.9616,0.96692,,,,
2.9617,0.96691,,,,
2.9618,0.96689,,,,
2.9619,0.96688,,,,
2.962,0.96687,,,,
2.9621,0.96685,,,,
2.9622,0.96684,,,,
2.9623,0.96682,,,,
2.9624,0.96681,,,,
2.9625,0.96679,,,,
2.9626,0.96678,,,,
2.9627,0.96677,,,,
2.9628,0.96675,,,,
2.9629,0.96674,,,,
2.963,0.96672,,,,
2.9631,0.96671,,,,
2.9632,0.9667,,,,
2.9633,0.96668,,,,
2.9634,0.96667,,,,
2.9635,0.96665,,,,
2.9636,0.96664,,,,
2.9637,0.96663,,,,
2.9638,0.96661,,,,
2.9639,0.9666,,,,
2.964,0.96658,,,,
2.9641,0.96657,,,,
2.9642,0.96656,,,,
2.9643,0.96654,,,,
2.9644,0.96653,,,,
2.9645,0.96651,,,,
2.9646,0.9665,,,,
2.9647,0.96648,,,,
2.9648,0.96647,,,,
2.9649,0.96646,,,,
2.965,0.96644,,,,
2.9651,0.96643,,,,
2.9652,0.96641,,,,
2.9653,0.9664,,,,
2.9654,0.96639,,,,
2.9655,0.96637,,,,
2.9656,0.96636,,,,
2.9657,0.96634,,,,
2.9658,0.96633,,,,
2.9659,0.96632,,,,
2.966,0.9663,,,,
2.9661,0.96629,,,,
2.9662,0.96627,,,,
2.9663,0.96626,,,,
2.9664,0.96625,,,,
2.9665,0.96623,,,,
2.9666,0.96622,,,,
2.9667,0.9662,,,,
2.9668,0.96619,,,,
2.9669,0.96618,,,,
2.967,0.96616,,,,
2.9671,0.96615,,,,
2.9672,0.96613,,,,
2.9673,0.96612,,,,
2.9674,0.96611,,,,
2.9675,0.96609,,,,
2.9676,0.96608,,,,
2.9677,0.96606,,,,
2.9678,0.96605,,,,
2.9679,0.96604,,,,
2.968,0.96602,,,,
2.9681,0.96601,,,,
2.9682,0.966,,,,
2.9683,0.96598,,,,
2.9684,0.96597,,,,
2.9685,0.96595,,,,
2.9686,0.96594,,,,
2.9687,0.96593,,,,
2.9688,0.96591,,,,
2.9689,0.9659,,,,
2.969,0.96588,,,,
2.9691,0.96587,,,,
2.9692,0.96586,,,,
2.9693,0.96584,,,,
2.9694,0.96583,,,,
2.9695,0.96581,,,,
2.9696,0.9658,,,,
2.9697,0.96579,,,,
2.9698,0.96577,,,,
2.9699,0.96576,,,,
2.97,0.96575,,,,
2.9701,0.96573,,,,
2.9702,0.96572,,,,
2.9703,0.9657,,,,
2.9704,0.96569,,,,
2.9705,0.96568,,,,
2.9706,0.96566,,,,
2.9707,0.96565,,,,
2.9708,0.96563,,,,
2.9709,0.96562,,,,
2.971,0.96561,,,,
2.9711,0.96559,,,,
2.9712,0.96558,,,,
2.9713,0.96557,,,,
2.9714,0.96555,,,,
2.9715,0.96554,,,,
2.9716,0.96552,,,,
2.9717,0.96551,,,,
2.9718,0.9655,,,,
2.9719,0.96548,,,,
2.972,0.96547,,,,
2.9721,0.96546,,,,
2.9722,0.96544,,,,
2.9723,0.96543,,,,
2.9724,0.96541,,,,
2.9725,0.9654,,,,
2.9726,0.96539,,,,
2.9727,0.96537,,,,
2.9728,0.96536,,,,
2.9729,0.96535,,,,
2.973,0.96533,,,,
2.9731,0.96532,,,,
2.9732,0.9653,,,,
2.9733,0.96529,,,,
2.9734,0.96528,,,,
2.9735,0.96526,,,,
2.9736,0.96525,,,,
2.9737,0.96524,,,,
2.9738,0.96522,,,,
2.9739,0.96521,,,,
2.974,0.96519,,,,
2.9741,0.96518,,,,
2.9742,0.96517,,,,
2.9743,0.96515,,,,
2.9744,0.96514,,,,
2.9745,0.96513,,,,
2.9746,0.96511,,,,
2.9747,0.9651,,,,
2.9748,0.96508,,,,
2.9749,0.96507,,,,
2.975,0.96506,,,,
2.9751,0.96504,,,,
2.9752,0.96503,,,,
2.9753,0.96502,,,,
2.9754,0.965,,,,
2.9755,0.96499,,,,
2.9756,0.96497,,,,
2.9757,0.96496,,,,
2.9758,0.96495,,,,
2.9759,0.96493,,,,
2.976,0.96492,,,,
2.9761,0.96491,,,,
2.9762,0.96489,,,,
2.9763,0.96488,,,,
2.9764,0.96487,,,,
2.9765,0.96485,,,,
2.9766,0.96484,,,,
2.9767,0.96482,,,,
2.9768,0.96481,,,,
2.9769,0.9648,,,,
2.977,0.96478,,,,
2.9771,0.96477,,,,
2.9772,0.96476,,,,
2.9773,0.96474,,,,
2.9774,0.96473,,,,
2.9775,0.96472,,,,
2.9776,0.9647,,,,
2.9777,0.96469,,,,
2.9778,0.96468,,,,
2.9779,0.96466,,,,
2.978,0.96465,,,,
2.9781,0.96463,,,,
2.9782,0.96462,,,,
2.9783,0.96461,,,,
2.9784,0.96459,,,,
2.9785,0.96458,,,,
2.9786,0.96457,,,,
2.9787,0.96455,,,,
2.9788,0.96454,,,,
2.9789,0.96453,,,,
2.979,0.96451,,,,
2.9791,0.9645,,,,
2.9792,0.96449,,,,
2.9793,0.96447,,,,
2.9794,0.96446,,,,
2.9795,0.96444,,,,
2.9796,0.96443,,,,
2.9797,0.96442,,,,
2.9798,0.9644,,,,
2.9799,0.96439,,,,
2.98,0.96438,,,,
2.9801,0.96436,,,,
2.9802,0.96435,,,,
2.9803,0.96434,,,,
2.9804,0.96432,,,,
2.9805,0.96431,,,,
2.9806,0.9643,,,,
2.9807,0.96428,,,,
2.9808,0.96427,,,,
2.9809,0.96426,,,,
2.981,0.96424,,,,
2.9811,0.96423,,,,
2.9812,0.96421,,,,
2.9813,0.9642,,,,
2.9814,0.96419,,,,
2.9815,0.96417,,,,
2.9816,0.96416,,,,
2.9817,0.96415,,,,
2.9818,0.96413,,,,
2.9819,0.96412,,,,
2.982,0.96411,,,,
2.9821,0.96409,,,,
2.9822,0.96408,,,,
2.9823,0.96407,,,,
2.9824,0.96405,,,,
2.9825,0.96404,,,,
2.9826,0.96403,,,,
2.9827,0.96401,,,,
2.9828,0.964,,,,
2.9829,0.96399,,,,
2.983,0.96397,,,,
2.9831,0.96396,,,,
2.9832,0.96395,,,,
2.9833,0.96393,,,,
2.9834,0.96392,,,,
2.9835,0.96391,,,,
2.9836,0.96389,,,,
2.9837,0.96388,,,,
2.9838,0.96386,,,,
2.9839,0.96385,,,,
2.984,0.96384,,,,
2.9841,0.96382,,,,
2.9842,0.96381,,,,
2.9843,0.9638,,,,
2.9844,0.96378,,,,
2.9845,0.96377,,,,
2.9846,0.96376,,,,
2.9847,0.96374,,,,
2.9848,0.96373,,,,
2.9849,0.96372,,,,
2.985,0.9637,,,,
2.9851,0.96369,,,,
2.9852,0.96368,,,,
2.9853,0.96366,,,,
2.9854,0.96365,,,,
2.9855,0.96364,,,,
2.9856,0.96362,,,,
2.9857,0.96361,,,,
2.9858,0.9636,,,,
2.9859,0.96358,,,,
2.986,0.96357,,,,
2.9861,0.96356,,,,
2.9862,0.96354,,,,
2.9863,0.96353,,,,
2.9864,0.96352,,,,
2.9865,0.9635,,,,
2.9866,0.96349,,,,
2.9867,0.96348,,,,
2.9868,0.96346,,,,
2.9869,0.96345,,,,
2.987,0.96344,,,,
2.9871,0.96342,,,,
2.9872,0.96341,,,,
2.9873,0.9634,,,,
2.9874,0.96338,,,,
2.9875,0.96337,,,,
2.9876,0.96336,,,,
2.9877,0.96334,,,,
2.9878,0.96333,,,,
2.9879,0.96332,,,,
2.988,0.9633,,,,
2.9881,0.96329,,,,
2.9882,0.96328,,,,
2.9883,0.96326,,,,
2.9884,0.96325,,,,
2.9885,0.96324,,,,
2.9886,0.96322,,,,
2.9887,0.96321,,,,
2.9888,0.9632,,,,
2.9889,0.96318,,,,
2.989,0.96317,,,,
2.9891,0.96316,,,,
2.9892,0.96314,,,,
2.9893,0.96313,,,,
2.9894,0.96312,,,,
2.9895,0.9631,,,,
2.9896,0.96309,,,,
2.9897,0.96308,,,,
2.9898,0.96306,,,,
2.9899,0.96305,,,,
2.99,0.96304,,,,
2.9901,0.96302,,,,
2.9902,0.96301,,,,
2.9903,0.963,,,,
2.9904,0.96299,,,,
2.9905,0.96297,,,,
2.9906,0.96296,,,,
2.9907,0.96295,,,,
2.9908,0.96293,,,,
2.9909,0.96292,,,,
2.991,0.96291,,,,
2.9911,0.96289,,,,
2.9912,0.96288,,,,
2.9913,0.96287,,,,
2.9914,0.96285,,,,
2.9915,0.96284,,,,
2.9916,0.96283,,,,
2.9917,0.96281,,,,
2.9918,0.9628,,,,
2.9919,0.96279,,,,
2.992,0.96277,,,,
2.9921,0.96276,,,,
2.9922,0.96275,,,,
2.9923,0.96273,,,,
2.9924,0.96272,,,,
2.9925,0.96271,,,,
2.9926,0.96269,,,,
2.9927,0.96268,,,,
2.9928,0.96267,,,,
2.9929,0.96265,,,,
2.993,0.96264,,,,
2.9931,0.96263,,,,
2.9932,0.96262,,,,
2.9933,0.9626,,,,
2.9934,0.96259,,,,
2.9935,0.96258,,,,
2.9936,0.96256,,,,
2.9937,0.96255,,,,
2.9938,0.96254,,,,
2.9939,0.96252,,,,
2.994,0.96251,,,,
2.9941,0.9625,,,,
2.9942,0.96248,,,,
2.9943,0.96247,,,,
2.9944,0.96246,,,,
2.9945,0.96244,,,,
2.9946,0.96243,,,,
2.9947,0.96242,,,,
2.9948,0.9624,,,,
2.9949,0.96239,,,,
2.995,0.96238,,,,
2.9951,0.96237,,,,
2.9952,0.96235,,,,
2.9953,0.96234,,,,
2.9954,0.96233,,,,
2.9955,0.96231,,,,
2.9956,0.9623,,,,
2.9957,0.96229,,,,
2.9958,0.96227,,,,
2.9959,0.96226,,,,
2.996,0.96225,,,,
2.9961,0.96223,,,,
2.9962,0.96222,,,,
2.9963,0.96221,,,,
2.9964,0.9622,,,,
2.9965,0.96218,,,,
2.9966,0.96217,,,,
2.9967,0.96216,,,,
2.9968,0.96214,,,,
2.9969,0.96213,,,,
2.997,0.96212,,,,
2.9971,0.9621,,,,
2.9972,0.96209,,,,
2.9973,0.96208,,,,
2.9974,0.96206,,,,
2.9975,0.96205,,,,
2.9976,0.96204,,,,
2.9977,0.96203,,,,
2.9978,0.96201,,,,
2.9979,0.962,,,,
2.998,0.96199,,,,
2.9981,0.96197,,,,
2.9982,0.96196,,,,
2.9983,0.96195,,,,
2.9984,0.96193,,,,
2.9985,0.96192,,,,
2.9986,0.96191,,,,
2.9987,0.96189,,,,
2.9988,0.96188,,,,
2.9989,0.96187,,,,
2.999,0.96186,,,,
2.9991,0.96184,,,,
2.9992,0.96183,,,,
2.9993,0.96182,,,,
2.9994,0.9618,,,,
2.9995,0.96179,,,,
2.9996,0.96178,,,,
2.9997,0.96176,,,,
2.9998,0.96175,,,,
2.9999,0.96174,,,,
3,0.96173,,,,
3.0001,0.96171,,,,
3.0002,0.9617,,,,
3.0003,0.96169,,,,
3.0004,0.96167,,,,
3.0005,0.96166,,,,
3.0006,0.96165,,,,
3.0007,0.96163,,,,
3.0008,0.96162,,,,
3.0009,0.96161,,,,
3.001,0.9616,,,,
3.0011,0.96158,,,,
3.0012,0.96157,,,,
3.0013,0.96156,,,,
3.0014,0.96154,,,,
3.0015,0.96153,,,,
3.0016,0.96152,,,,
3.0017,0.9615,,,,
3.0018,0.96149,,,,
3.0019,0.96148,,,,
3.002,0.96147,,,,
3.0021,0.96145,,,,
3.0022,0.96144,,,,
3.0023,0.96143,,,,
3.0024,0.96141,,,,
3.0025,0.9614,,,,
3.0026,0.96139,,,,
3.0027,0.96138,,,,
3.0028,0.96136,,,,
3.0029,0.96135,,,,
3.003,0.96134,,,,
3.0031,0.96132,,,,
3.0032,0.96131,,,,
3.0033,0.9613,,,,
3.0034,0.96128,,,,
3.0035,0.96127,,,,
3.0036,0.96126,,,,
3.0037,0.96125,,,,
3.0038,0.96123,,,,
3.0039,0.96122,,,,
3.004,0.96121,,,,
3.0041,0.96119,,,,
3.0042,0.96118,,,,
3.0043,0.96117,,,,
3.0044,0.96116,,,,
3.0045,0.96114,,,,
3.0046,0.96113,,,,
3.0047,0.96112,,,,
3.0048,0.9611,,,,
3.0049,0.96109,,,,
3.005,0.96108,,,,
3.0051,0.96107,,,,
3.0052,0.96105,,,,
3.0053,0.96104,,,,
3.0054,0.96103,,,,
3.0055,0.96101,,,,
3.0056,0.961,,,,
3.0057,0.96099,,,,
3.0058,0.96098,,,,
3.0059,0.96096,,,,
3.006,0.96095,,,,
3.0061,0.96094,,,,
3.0062,0.96092,,,,
3.0063,0.96091,,,,
3.0064,0.9609,,,,
3.0065,0.96089,,,,
3.0066,0.96087,,,,
3.0067,0.96086,,,,
3.0068,0.96085,,,,
3.0069,0.96083,,,,
3.007,0.96082,,,,
3.0071,0.96081,,,,
3.0072,0.9608,,,,
3.0073,0.96078,,,,
3.0074,0.96077,,,,
3.0075,0.96076,,,,
3.0076,0.96074,,,,
3.0077,0.96073,,,,
3.0078,0.96072,,,,
3.0079,0.96071,,,,
3.008,0.96069,,,,
3.0081,0.96068,,,,
3.0082,0.96067,,,,
3.0083,0.96065,,,,
3.0084,0.96064,,,,
3.0085,0.96063,,,,
3.0086,0.96062,,,,
3.0087,0.9606,,,,
3.0088,0.96059,,,,
3.0089,0.96058,,,,
3.009,0.96056,,,,
3.0091,0.96055,,,,
3.0092,0.96054,,,,
3.0093,0.96053,,,,
3.0094,0.96051,,,,
3.0095,0.9605,,,,
3.0096,0.96049,,,,
3.0097,0.96048,,,,
3.0098,0.96046,,,,
3.0099,0.96045,,,,
3.01,0.96044,,,,
3.0101,0.96042,,,,
3.0102,0.96041,,,,
3.0103,0.9604,,,,
3.0104,0.96039,,,,
3.0105,0.96037,,,,
3.0106,0.96036,,,,
3.0107,0.96035,,,,
3.0108,0.96033,,,,
3.0109,0.96032,,,,
3.011,0.96031,,,,
3.0111,0.9603,,,,
3.0112,0.96028,,,,
3.0113,0.96027,,,,
3.0114,0.96026,,,,
3.0115,0.96025,,,,
3.0116,0.96023,,,,
3.0117,0.96022,,,,
3.0118,0.96021,,,,
3.0119,0.96019,,,,
3.012,0.96018,,,,
3.0121,0.96017,,,,
3.0122,0.96016,,,,
3.0123,0.96014,,,,
3.0124,0.96013,,,,
3.0125,0.96012,,,,
3.0126,0.96011,,,,
3.0127,0.96009,,,,
3.0128,0.96008,,,,
3.0129,0.96007,,,,
3.013,0.96005,,,,
3.0131,0.96004,,,,
3.0132,0.96003,,,,
3.0133,0.96002,,,,
3.0134,0.96,,,,
3.0135,0.95999,,,,
3.0136,0.95998,,,,
3.0137,0.95997,,,,
3.0138,0.95995,,,,
3.0139,0.95994,,,,
3.014,0.95993,,,,
3.0141,0.95992,,,,
3.0142,0.9599,,,,
3.0143,0.95989,,,,
3.0144,0.95988,,,,
3.0145,0.95987,,,,
3.0146,0.95985,,,,
3.0147,0.95984,,,,
3.0148,0.95983,,,,
3.0149,0.95982,,,,
3.015,0.9598,,,,
3.0151,0.95979,,,,
3.0152,0.95978,,,,
3.0153,0.95977,,,,
3.0154,0.95975,,,,
3.0155,0.95974,,,,
3.0156,0.95973,,,,
3.0157,0.95972,,,,
3.0158,0.9597,,,,
3.0159,0.95969,,,,
3.016,0.95968,,,,
3.0161,0.95967,,,,
3.0162,0.95965,,,,
3.0163,0.95964,,,,
3.0164,0.95963,,,,
3.0165,0.95962,,,,
3.0166,0.9596,,,,
3.0167,0.95959,,,,
3.0168,0.95958,,,,
3.0169,0.95957,,,,
3.017,0.95955,,,,
3.0171,0.95954,,,,
3.0172,0.95953,,,,
3.0173,0.95952,,,,
3.0174,0.95951,,,,
3.0175,0.95949,,,,
3.0176,0.95948,,,,
3.0177,0.95947,,,,
3.0178,0.95946,,,,
3.0179,0.95944,,,,
3.018,0.95943,,,,
3.0181,0.95942,,,,
3.0182,0.95941,,,,
3.0183,0.9594,,,,
3.0184,0.95938,,,,
3.0185,0.95937,,,,
3.0186,0.95936,,,,
3.0187,0.95935,,,,
3.0188,0.95933,,,,
3.0189,0.95932,,,,
3.019,0.95931,,,,
3.0191,0.9593,,,,
3.0192,0.95929,,,,
3.0193,0.95927,,,,
3.0194,0.95926,,,,
3.0195,0.95925,,,,
3.0196,0.95924,,,,
3.0197,0.95923,,,,
3.0198,0.95921,,,,
3.0199,0.9592,,,,
3.02,0.95919,,,,
3.0201,0.95918,,,,
3.0202,0.95916,,,,
3.0203,0.95915,,,,
3.0204,0.95914,,,,
3.0205,0.95913,,,,
3.0206,0.95912,,,,
3.0207,0.9591,,,,
3.0208,0.95909,,,,
3.0209,0.95908,,,,
3.021,0.95907,,,,
3.0211,0.95906,,,,
3.0212,0.95904,,,,
3.0213,0.95903,,,,
3.0214,0.95902,,,,
3.0215,0.95901,,,,
3.0216,0.959,,,,
3.0217,0.95899,,,,
3.0218,0.95897,,,,
3.0219,0.95896,,,,
3.022,0.95895,,,,
3.0221,0.95894,,,,
3.0222,0.95893,,,,
3.0223,0.95891,,,,
3.0224,0.9589,,,,
3.0225,0.95889,,,,
3.0226,0.95888,,,,
3.0227,0.95887,,,,
3.0228,0.95885,,,,
3.0229,0.95884,,,,
3.023,0.95883,,,,
3.0231,0.95882,,,,
3.0232,0.95881,,,,
3.0233,0.9588,,,,
3.0234,0.95878,,,,
3.0235,0.95877,,,,
3.0236,0.95876,,,,
3.0237,0.95875,,,,
3.0238,0.95874,,,,
3.0239,0.95873,,,,
3.024,0.95871,,,,
3.0241,0.9587,,,,
3.0242,0.95869,,,,
3.0243,0.95868,,,,
3.0244,0.95867,,,,
3.0245,0.95865,,,,
3.0246,0.95864,,,,
3.0247,0.95863,,,,
3.0248,0.95862,,,,
3.0249,0.95861,,,,
3.025,0.9586,,,,
3.0251,0.95858,,,,
3.0252,0.95857,,,,
3.0253,0.95856,,,,
3.0254,0.95855,,,,
3.0255,0.95854,,,,
3.0256,0.95853,,,,
3.0257,0.95852,,,,
3.0258,0.9585,,,,
3.0259,0.95849,,,,
3.026,0.95848,,,,
3.0261,0.95847,,,,
3.0262,0.95846,,,,
3.0263,0.95845,,,,
3.0264,0.95843,,,,
3.0265,0.95842,,,,
3.0266,0.95841,,,,
3.0267,0.9584,,,,
3.0268,0.95839,,,,
3.0269,0.95838,,,,
3.027,0.95837,,,,
3.0271,0.95835,,,,
3.0272,0.95834,,,,
3.0273,0.95833,,,,
3.0274,0.95832,,,,
3.0275,0.95831,,,,
3.0276,0.9583,,,,
3.0277,0.95829,,,,
3.0278,0.95827,,,,
3.0279,0.95826,,,,
3.028,0.95825,,,,
3.0281,0.95824,,,,
3.0282,0.95823,,,,
3.0283,0.95822,,,,
3.0284,0.95821,,,,
3.0285,0.95819,,,,
3.0286,0.95818,,,,
3.0287,0.95817,,,,
3.0288,0.95816,,,,
3.0289,0.95815,,,,
3.029,0.95814,,,,
3.0291,0.95813,,,,
3.0292,0.95812,,,,
3.0293,0.9581,,,,
3.0294,0.95809,,,,
3.0295,0.95808,,,,
3.0296,0.95807,,,,
3.0297,0.95806,,,,
3.0298,0.95805,,,,
3.0299,0.95804,,,,
3.03,0.95802,,,,
3.0301,0.95801,,,,
3.0302,0.958,,,,
3.0303,0.95799,,,,
3.0304,0.95798,,,,
3.0305,0.95797,,,,
3.0306,0.95796,,,,
3.0307,0.95795,,,,
3.0308,0.95794,,,,
3.0309,0.95792,,,,
3.031,0.95791,,,,
3.0311,0.9579,,,,
3.0312,0.95789,,,,
3.0313,0.95788,,,,
3.0314,0.95787,,,,
3.0315,0.95786,,,,
3.0316,0.95785,,,,
3.0317,0.95784,,,,
3.0318,0.95782,,,,
3.0319,0.95781,,,,
3.032,0.9578,,,,
3.0321,0.95779,,,,
3.0322,0.95778,,,,
3.0323,0.95777,,,,
3.0324,0.95776,,,,
3.0325,0.95775,,,,
3.0326,0.95774,,,,
3.0327,0.95772,,,,
3.0328,0.95771,,,,
3.0329,0.9577,,,,
3.033,0.95769,,,,
3.0331,0.95768,,,,
3.0332,0.95767,,,,
3.0333,0.95766,,,,
3.0334,0.95765,,,,
3.0335,0.95764,,,,
3.0336,0.95763,,,,
3.0337,0.95761,,,,
3.0338,0.9576,,,,
3.0339,0.95759,,,,
3.034,0.95758,,,,
3.0341,0.95757,,,,
3.0342,0.95756,,,,
3.0343,0.95755,,,,
3.0344,0.95754,,,,
3.0345,0.95753,,,,
3.0346,0.95752,,,,
3.0347,0.95751,,,,
3.0348,0.9575,,,,
3.0349,0.95748,,,,
3.035,0.95747,,,,
3.0351,0.95746,,,,
3.0352,0.95745,,,,
3.0353,0.95744,,,,
3.0354,0.95743,,,,
3.0355,0.95742,,,,
3.0356,0.95741,,,,
3.0357,0.9574,,,,
3.0358,0.95739,,,,
3.0359,0.95738,,,,
3.036,0.95737,,,,
3.0361,0.95735,,,,
3.0362,0.95734,,,,
3.0363,0.95733,,,,
3.0364,0.95732,,,,
3.0365,0.95731,,,,
3.0366,0.9573,,,,
3.0367,0.95729,,,,
3.0368,0.95728,,,,
3.0369,0.95727,,,,
3.037,0.95726,,,,
3.0371,0.95725,,,,
3.0372,0.95724,,,,
3.0373,0.95723,,,,
3.0374,0.95722,,,,
3.0375,0.95721,,,,
3.0376,0.95719,,,,
3.0377,0.95718,,,,
3.0378,0.95717,,,,
3.0379,0.95716,,,,
3.038,0.95715,,,,
3.0381,0.95714,,,,
3.0382,0.95713,,,,
3.0383,0.95712,,,,
3.0384,0.95711,,,,
3.0385,0.9571,,,,
3.0386,0.95709,,,,
3.0387,0.95708,,,,
3.0388,0.95707,,,,
3.0389,0.95706,,,,
3.039,0.95705,,,,
3.0391,0.95704,,,,
3.0392,0.95703,,,,
3.0393,0.95702,,,,
3.0394,0.957,,,,
3.0395,0.95699,,,,
3.0396,0.95698,,,,
3.0397,0.95697,,,,
3.0398,0.95696,,,,
3.0399,0.95695,,,,
3.04,0.95694,,,,
3.0401,0.95693,,,,
3.0402,0.95692,,,,
3.0403,0.95691,,,,
3.0404,0.9569,,,,
3.0405,0.95689,,,,
3.0406,0.95688,,,,
3.0407,0.95687,,,,
3.0408,0.95686,,,,
3.0409,0.95685,,,,
3.041,0.95684,,,,
3.0411,0.95683,,,,
3.0412,0.95682,,,,
3.0413,0.95681,,,,
3.0414,0.9568,,,,
3.0415,0.95679,,,,
3.0416,0.95678,,,,
3.0417,0.95677,,,,
3.0418,0.95676,,,,
3.0419,0.95675,,,,
3.042,0.95673,,,,
3.0421,0.95672,,,,
3.0422,0.95671,,,,
3.0423,0.9567,,,,
3.0424,0.95669,,,,
3.0425,0.95668,,,,
3.0426,0.95667,,,,
3.0427,0.95666,,,,
3.0428,0.95665,,,,
3.0429,0.95664,,,,
3.043,0.95663,,,,
3.0431,0.95662,,,,
3.0432,0.95661,,,,
3.0433,0.9566,,,,
3.0434,0.95659,,,,
3.0435,0.95658,,,,
3.0436,0.95657,,,,
3.0437,0.95656,,,,
3.0438,0.95655,,,,
3.0439,0.95654,,,,
3.044,0.95653,,,,
3.0441,0.95652,,,,
3.0442,0.95651,,,,
3.0443,0.9565,,,,
3.0444,0.95649,,,,
3.0445,0.95648,,,,
3.0446,0.95647,,,,
3.0447,0.95646,,,,
3.0448,0.95645,,,,
3.0449,0.95644,,,,
3.045,0.95643,,,,
3.0451,0.95642,,,,
3.0452,0.95641,,,,
3.0453,0.9564,,,,
3.0454,0.95639,,,,
3.0455,0.95638,,,,
3.0456,0.95637,,,,
3.0457,0.95636,,,,
3.0458,0.95635,,,,
3.0459,0.95634,,,,
3.046,0.95633,,,,
3.0461,0.95632,,,,
3.0462,0.95631,,,,
3.0463,0.9563,,,,
3.0464,0.95629,,,,
3.0465,0.95628,,,,
3.0466,0.95627,,,,
3.0467,0.95626,,,,
3.0468,0.95625,,,,
3.0469,0.95624,,,,
3.047,0.95623,,,,
3.0471,0.95622,,,,
3.0472,0.95621,,,,
3.0473,0.9562,,,,
3.0474,0.95619,,,,
3.0475,0.95618,,,,
3.0476,0.95617,,,,
3.0477,0.95616,,,,
3.0478,0.95615,,,,
3.0479,0.95614,,,,
3.048,0.95613,,,,
3.0481,0.95612,,,,
3.0482,0.95611,,,,
3.0483,0.9561,,,,
3.0484,0.95609,,,,
3.0485,0.95608,,,,
3.0486,0.95607,,,,
3.0487,0.95606,,,,
3.0488,0.95605,,,,
3.0489,0.95604,,,,
3.049,0.95603,,,,
3.0491,0.95602,,,,
3.0492,0.95601,,,,
3.0493,0.956,,,,
3.0494,0.95599,,,,
3.0495,0.95599,,,,
3.0496,0.95598,,,,
3.0497,0.95597,,,,
3.0498,0.95596,,,,
3.0499,0.95595,,,,
3.05,0.95594,,,,
3.0501,0.95593,,,,
3.0502,0.95592,,,,
3.0503,0.95591,,,,
3.0504,0.9559,,,,
3.0505,0.95589,,,,
3.0506,0.95588,,,,
3.0507,0.95587,,,,
3.0508,0.95586,,,,
3.0509,0.95585,,,,
3.051,0.95584,,,,
3.0511,0.95583,,,,
3.0512,0.95582,,,,
3.0513,0.95581,,,,
3.0514,0.9558,,,,
3.0515,0.95579,,,,
3.0516,0.95578,,,,
3.0517,0.95577,,,,
3.0518,0.95576,,,,
3.0519,0.95575,,,,
3.052,0.95575,,,,
3.0521,0.95574,,,,
3.0522,0.95573,,,,
3.0523,0.95572,,,,
3.0524,0.95571,,,,
3.0525,0.9557,,,,
3.0526,0.95569,,,,
3.0527,0.95568,,,,
3.0528,0.95567,,,,
3.0529,0.95566,,,,
3.053,0.95565,,,,
3.0531,0.95564,,,,
3.0532,0.95563,,,,
3.0533,0.95562,,,,
3.0534,0.95561,,,,
3.0535,0.9556,,,,
3.0536,0.95559,,,,
3.0537,0.95558,,,,
3.0538,0.95558,,,,
3.0539,0.95557,,,,
3.054,0.95556,,,,
3.0541,0.95555,,,,
3.0542,0.95554,,,,
3.0543,0.95553,,,,
3.0544,0.95552,,,,
3.0545,0.95551,,,,
3.0546,0.9555,,,,
3.0547,0.95549,,,,
3.0548,0.95548,,,,
3.0549,0.95547,,,,
3.055,0.95546,,,,
3.0551,0.95545,,,,
3.0552,0.95544,,,,
3.0553,0.95544,,,,
3.0554,0.95543,,,,
3.0555,0.95542,,,,
3.0556,0.95541,,,,
3.0557,0.9554,,,,
3.0558,0.95539,,,,
3.0559,0.95538,,,,
3.056,0.95537,,,,
3.0561,0.95536,,,,
3.0562,0.95535,,,,
3.0563,0.95534,,,,
3.0564,0.95533,,,,
3.0565,0.95532,,,,
3.0566,0.95532,,,,
3.0567,0.95531,,,,
3.0568,0.9553,,,,
3.0569,0.95529,,,,
3.057,0.95528,,,,
3.0571,0.95527,,,,
3.0572,0.95526,,,,
3.0573,0.95525,,,,
3.0574,0.95524,,,,
3.0575,0.95523,,,,
3.0576,0.95522,,,,
3.0577,0.95522,,,,
3.0578,0.95521,,,,
3.0579,0.9552,,,,
3.058,0.95519,,,,
3.0581,0.95518,,,,
3.0582,0.95517,,,,
3.0583,0.95516,,,,
3.0584,0.95515,,,,
3.0585,0.95514,,,,
3.0586,0.95513,,,,
3.0587,0.95512,,,,
3.0588,0.95512,,,,
3.0589,0.95511,,,,
3.059,0.9551,,,,
3.0591,0.95509,,,,
3.0592,0.95508,,,,
3.0593,0.95507,,,,
3.0594,0.95506,,,,
3.0595,0.95505,,,,
3.0596,0.95504,,,,
3.0597,0.95504,,,,
3.0598,0.95503,,,,
3.0599,0.95502,,,,
3.06,0.95501,,,,
3.0601,0.955,,,,
3.0602,0.95499,,,,
3.0603,0.95498,,,,
3.0604,0.95497,,,,
3.0605,0.95496,,,,
3.0606,0.95496,,,,
3.0607,0.95495,,,,
3.0608,0.95494,,,,
3.0609,0.95493,,,,
3.061,0.95492,,,,
3.0611,0.95491,,,,
3.0612,0.9549,,,,
3.0613,0.95489,,,,
3.0614,0.95488,,,,
3.0615,0.95488,,,,
3.0616,0.95487,,,,
3.0617,0.95486,,,,
3.0618,0.95485,,,,
3.0619,0.95484,,,,
3.062,0.95483,,,,
3.0621,0.95482,,,,
3.0622,0.95481,,,,
3.0623,0.95481,,,,
3.0624,0.9548,,,,
3.0625,0.95479,,,,
3.0626,0.95478,,,,
3.0627,0.95477,,,,
3.0628,0.95476,,,,
3.0629,0.95475,,,,
3.063,0.95474,,,,
3.0631,0.95474,,,,
3.0632,0.95473,,,,
3.0633,0.95472,,,,
3.0634,0.95471,,,,
3.0635,0.9547,,,,
3.0636,0.95469,,,,
3.0637,0.95468,,,,
3.0638,0.95468,,,,
3.0639,0.95467,,,,
3.064,0.95466,,,,
3.0641,0.95465,,,,
3.0642,0.95464,,,,
3.0643,0.95463,,,,
3.0644,0.95462,,,,
3.0645,0.95462,,,,
3.0646,0.95461,,,,
3.0647,0.9546,,,,
3.0648,0.95459,,,,
3.0649,0.95458,,,,
3.065,0.95457,,,,
3.0651,0.95456,,,,
3.0652,0.95456,,,,
3.0653,0.95455,,,,
3.0654,0.95454,,,,
3.0655,0.95453,,,,
3.0656,0.95452,,,,
3.0657,0.95451,,,,
3.0658,0.95451,,,,
3.0659,0.9545,,,,
3.066,0.95449,,,,
3.0661,0.95448,,,,
3.0662,0.95447,,,,
3.0663,0.95446,,,,
3.0664,0.95445,,,,
3.0665,0.95445,,,,
3.0666,0.95444,,,,
3.0667,0.95443,,,,
3.0668,0.95442,,,,
3.0669,0.95441,,,,
3.067,0.9544,,,,
3.0671,0.9544,,,,
3.0672,0.95439,,,,
3.0673,0.95438,,,,
3.0674,0.95437,,,,
3.0675,0.95436,,,,
3.0676,0.95435,,,,
3.0677,0.95435,,,,
3.0678,0.95434,,,,
3.0679,0.95433,,,,
3.068,0.95432,,,,
3.0681,0.95431,,,,
3.0682,0.9543,,,,
3.0683,0.9543,,,,
3.0684,0.95429,,,,
3.0685,0.95428,,,,
3.0686,0.95427,,,,
3.0687,0.95426,,,,
3.0688,0.95425,,,,
3.0689,0.95425,,,,
3.069,0.95424,,,,
3.0691,0.95423,,,,
3.0692,0.95422,,,,
3.0693,0.95421,,,,
3.0694,0.95421,,,,
3.0695,0.9542,,,,
3.0696,0.95419,,,,
3.0697,0.95418,,,,
3.0698,0.95417,,,,
3.0699,0.95417,,,,
3.07,0.95416,,,,
3.0701,0.95415,,,,
3.0702,0.95414,,,,
3.0703,0.95413,,,,
3.0704,0.95412,,,,
3.0705,0.95412,,,,
3.0706,0.95411,,,,
3.0707,0.9541,,,,
3.0708,0.95409,,,,
3.0709,0.95408,,,,
3.071,0.95408,,,,
3.0711,0.95407,,,,
3.0712,0.95406,,,,
3.0713,0.95405,,,,
3.0714,0.95404,,,,
3.0715,0.95404,,,,
3.0716,0.95403,,,,
3.0717,0.95402,,,,
3.0718,0.95401,,,,
3.0719,0.954,,,,
3.072,0.954,,,,
3.0721,0.95399,,,,
3.0722,0.95398,,,,
3.0723,0.95397,,,,
3.0724,0.95396,,,,
3.0725,0.95396,,,,
3.0726,0.95395,,,,
3.0727,0.95394,,,,
3.0728,0.95393,,,,
3.0729,0.95392,,,,
3.073,0.95392,,,,
3.0731,0.95391,,,,
3.0732,0.9539,,,,
3.0733,0.95389,,,,
3.0734,0.95389,,,,
3.0735,0.95388,,,,
3.0736,0.95387,,,,
3.0737,0.95386,,,,
3.0738,0.95385,,,,
3.0739,0.95385,,,,
3.074,0.95384,,,,
3.0741,0.95383,,,,
3.0742,0.95382,,,,
3.0743,0.95381,,,,
3.0744,0.95381,,,,
3.0745,0.9538,,,,
3.0746,0.95379,,,,
3.0747,0.95378,,,,
3.0748,0.95378,,,,
3.0749,0.95377,,,,
3.075,0.95376,,,,
3.0751,0.95375,,,,
3.0752,0.95374,,,,
3.0753,0.95374,,,,
3.0754,0.95373,,,,
3.0755,0.95372,,,,
3.0756,0.95371,,,,
3.0757,0.95371,,,,
3.0758,0.9537,,,,
3.0759,0.95369,,,,
3.076,0.95368,,,,
3.0761,0.95368,,,,
3.0762,0.95367,,,,
3.0763,0.95366,,,,
3.0764,0.95365,,,,
3.0765,0.95365,,,,
3.0766,0.95364,,,,
3.0767,0.95363,,,,
3.0768,0.95362,,,,
3.0769,0.95361,,,,
3.077,0.95361,,,,
3.0771,0.9536,,,,
3.0772,0.95359,,,,
3.0773,0.95358,,,,
3.0774,0.95358,,,,
3.0775,0.95357,,,,
3.0776,0.95356,,,,
3.0777,0.95355,,,,
3.0778,0.95355,,,,
3.0779,0.95354,,,,
3.078,0.95353,,,,
3.0781,0.95352,,,,
3.0782,0.95352,,,,
3.0783,0.95351,,,,
3.0784,0.9535,,,,
3.0785,0.95349,,,,
3.0786,0.95349,,,,
3.0787,0.95348,,,,
3.0788,0.95347,,,,
3.0789,0.95346,,,,
3.079,0.95346,,,,
3.0791,0.95345,,,,
3.0792,0.95344,,,,
3.0793,0.95344,,,,
3.0794,0.95343,,,,
3.0795,0.95342,,,,
3.0796,0.95341,,,,
3.0797,0.95341,,,,
3.0798,0.9534,,,,
3.0799,0.95339,,,,
3.08,0.95338,,,,
3.0801,0.95338,,,,
3.0802,0.95337,,,,
3.0803,0.95336,,,,
3.0804,0.95335,,,,
3.0805,0.95335,,,,
3.0806,0.95334,,,,
3.0807,0.95333,,,,
3.0808,0.95333,,,,
3.0809,0.95332,,,,
3.081,0.95331,,,,
3.0811,0.9533,,,,
3.0812,0.9533,,,,
3.0813,0.95329,,,,
3.0814,0.95328,,,,
3.0815,0.95327,,,,
3.0816,0.95327,,,,
3.0817,0.95326,,,,
3.0818,0.95325,,,,
3.0819,0.95325,,,,
3.082,0.95324,,,,
3.0821,0.95323,,,,
3.0822,0.95322,,,,
3.0823,0.95322,,,,
3.0824,0.95321,,,,
3.0825,0.9532,,,,
3.0826,0.9532,,,,
3.0827,0.95319,,,,
3.0828,0.95318,,,,
3.0829,0.95317,,,,
3.083,0.95317,,,,
3.0831,0.95316,,,,
3.0832,0.95315,,,,
3.0833,0.95315,,,,
3.0834,0.95314,,,,
3.0835,0.95313,,,,
3.0836,0.95312,,,,
3.0837,0.95312,,,,
3.0838,0.95311,,,,
3.0839,0.9531,,,,
3.084,0.9531,,,,
3.0841,0.95309,,,,
3.0842,0.95308,,,,
3.0843,0.95308,,,,
3.0844,0.95307,,,,
3.0845,0.95306,,,,
3.0846,0.95305,,,,
3.0847,0.95305,,,,
3.0848,0.95304,,,,
3.0849,0.95303,,,,
3.085,0.95303,,,,
3.0851,0.95302,,,,
3.0852,0.95301,,,,
3.0853,0.95301,,,,
3.0854,0.953,,,,
3.0855,0.95299,,,,
3.0856,0.95299,,,,
3.0857,0.95298,,,,
3.0858,0.95297,,,,
3.0859,0.95296,,,,
3.086,0.95296,,,,
3.0861,0.95295,,,,
3.0862,0.95294,,,,
3.0863,0.95294,,,,
3.0864,0.95293,,,,
3.0865,0.95292,,,,
3.0866,0.95292,,,,
3.0867,0.95291,,,,
3.0868,0.9529,,,,
3.0869,0.9529,,,,
3.087,0.95289,,,,
3.0871,0.95288,,,,
3.0872,0.95288,,,,
3.0873,0.95287,,,,
3.0874,0.95286,,,,
3.0875,0.95286,,,,
3.0876,0.95285,,,,
3.0877,0.95284,,,,
3.0878,0.95284,,,,
3.0879,0.95283,,,,
3.088,0.95282,,,,
3.0881,0.95282,,,,
3.0882,0.95281,,,,
3.0883,0.9528,,,,
3.0884,0.9528,,,,
3.0885,0.95279,,,,
3.0886,0.95278,,,,
3.0887,0.95278,,,,
3.0888,0.95277,,,,
3.0889,0.95276,,,,
3.089,0.95276,,,,
3.0891,0.95275,,,,
3.0892,0.95274,,,,
3.0893,0.95274,,,,
3.0894,0.95273,,,,
3.0895,0.95272,,,,
3.0896,0.95272,,,,
3.0897,0.95271,,,,
3.0898,0.9527,,,,
3.0899,0.9527,,,,
3.09,0.95269,,,,
3.0901,0.95268,,,,
3.0902,0.95268,,,,
3.0903,0.95267,,,,
3.0904,0.95266,,,,
3.0905,0.95266,,,,
3.0906,0.95265,,,,
3.0907,0.95265,,,,
3.0908,0.95264,,,,
3.0909,0.95263,,,,
3.091,0.95263,,,,
3.0911,0.95262,,,,
3.0912,0.95261,,,,
3.0913,0.95261,,,,
3.0914,0.9526,,,,
3.0915,0.95259,,,,
3.0916,0.95259,,,,
3.0917,0.95258,,,,
3.0918,0.95257,,,,
3.0919,0.95257,,,,
3.092,0.95256,,,,
3.0921,0.95256,,,,
3.0922,0.95255,,,,
3.0923,0.95254,,,,
3.0924,0.95254,,,,
3.0925,0.95253,,,,
3.0926,0.95252,,,,
3.0927,0.95252,,,,
3.0928,0.95251,,,,
3.0929,0.95251,,,,
3.093,0.9525,,,,
3.0931,0.95249,,,,
3.0932,0.95249,,,,
3.0933,0.95248,,,,
3.0934,0.95247,,,,
3.0935,0.95247,,,,
3.0936,0.95246,,,,
3.0937,0.95246,,,,
3.0938,0.95245,,,,
3.0939,0.95244,,,,
3.094,0.95244,,,,
3.0941,0.95243,,,,
3.0942,0.95242,,,,
3.0943,0.95242,,,,
3.0944,0.95241,,,,
3.0945,0.95241,,,,
3.0946,0.9524,,,,
3.0947,0.95239,,,,
3.0948,0.95239,,,,
3.0949,0.95238,,,,
3.095,0.95238,,,,
3.0951,0.95237,,,,
3.0952,0.95236,,,,
3.0953,0.95236,,,,
3.0954,0.95235,,,,
3.0955,0.95235,,,,
3.0956,0.95234,,,,
3.0957,0.95233,,,,
3.0958,0.95233,,,,
3.0959,0.95232,,,,
3.096,0.95232,,,,
3.0961,0.95231,,,,
3.0962,0.9523,,,,
3.0963,0.9523,,,,
3.0964,0.95229,,,,
3.0965,0.95229,,,,
3.0966,0.95228,,,,
3.0967,0.95227,,,,
3.0968,0.95227,,,,
3.0969,0.95226,,,,
3.097,0.95226,,,,
3.0971,0.95225,,,,
3.0972,0.95224,,,,
3.0973,0.95224,,,,
3.0974,0.95223,,,,
3.0975,0.95223,,,,
3.0976,0.95222,,,,
3.0977,0.95221,,,,
3.0978,0.95221,,,,
3.0979,0.9522,,,,
3.098,0.9522,,,,
3.0981,0.95219,,,,
3.0982,0.95218,,,,
3.0983,0.95218,,,,
3.0984,0.95217,,,,
3.0985,0.95217,,,,
3.0986,0.95216,,,,
3.0987,0.95216,,,,
3.0988,0.95215,,,,
3.0989,0.95214,,,,
3.099,0.95214,,,,
3.0991,0.95213,,,,
3.0992,0.95213,,,,
3.0993,0.95212,,,,
3.0994,0.95212,,,,
3.0995,0.95211,,,,
3.0996,0.9521,,,,
3.0997,0.9521,,,,
3.0998,0.95209,,,,
3.0999,0.95209,,,,
3.1,0.95208,,,,
3.1001,0.95208,,,,
3.1002,0.95207,,,,
3.1003,0.95206,,,,
3.1004,0.95206,,,,
3.1005,0.95205,,,,
3.1006,0.95205,,,,
3.1007,0.95204,,,,
3.1008,0.95204,,,,
3.1009,0.95203,,,,
3.101,0.95203,,,,
3.1011,0.95202,,,,
3.1012,0.95201,,,,
3.1013,0.95201,,,,
3.1014,0.952,,,,
3.1015,0.952,,,,
3.1016,0.95199,,,,
3.1017,0.95199,,,,
3.1018,0.95198,,,,
3.1019,0.95198,,,,
3.102,0.95197,,,,
3.1021,0.95196,,,,
3.1022,0.95196,,,,
3.1023,0.95195,,,,
3.1024,0.95195,,,,
3.1025,0.95194,,,,
3.1026,0.95194,,,,
3.1027,0.95193,,,,
3.1028,0.95193,,,,
3.1029,0.95192,,,,
3.103,0.95192,,,,
3.1031,0.95191,,,,
3.1032,0.9519,,,,
3.1033,0.9519,,,,
3.1034,0.95189,,,,
3.1035,0.95189,,,,
3.1036,0.95188,,,,
3.1037,0.95188,,,,
3.1038,0.95187,,,,
3.1039,0.95187,,,,
3.104,0.95186,,,,
3.1041,0.95186,,,,
3.1042,0.95185,,,,
3.1043,0.95185,,,,
3.1044,0.95184,,,,
3.1045,0.95184,,,,
3.1046,0.95183,,,,
3.1047,0.95183,,,,
3.1048,0.95182,,,,
3.1049,0.95181,,,,
3.105,0.95181,,,,
3.1051,0.9518,,,,
3.1052,0.9518,,,,
3.1053,0.95179,,,,
3.1054,0.95179,,,,
3.1055,0.95178,,,,
3.1056,0.95178,,,,
3.1057,0.95177,,,,
3.1058,0.95177,,,,
3.1059,0.95176,,,,
3.106,0.95176,,,,
3.1061,0.95175,,,,
3.1062,0.95175,,,,
3.1063,0.95174,,,,
3.1064,0.95174,,,,
3.1065,0.95173,,,,
3.1066,0.95173,,,,
3.1067,0.95172,,,,
3.1068,0.95172,,,,
3.1069,0.95171,,,,
3.107,0.95171,,,,
3.1071,0.9517,,,,
3.1072,0.9517,,,,
3.1073,0.95169,,,,
3.1074,0.95169,,,,
3.1075,0.95168,,,,
3.1076,0.95168,,,,
3.1077,0.95167,,,,
3.1078,0.95167,,,,
3.1079,0.95166,,,,
3.108,0.95166,,,,
3.1081,0.95165,,,,
3.1082,0.95165,,,,
3.1083,0.95164,,,,
3.1084,0.95164,,,,
3.1085,0.95163,,,,
3.1086,0.95163,,,,
3.1087,0.95162,,,,
3.1088,0.95162,,,,
3.1089,0.95161,,,,
3.109,0.95161,,,,
3.1091,0.9516,,,,
3.1092,0.9516,,,,
3.1093,0.95159,,,,
3.1094,0.95159,,,,
3.1095,0.95158,,,,
3.1096,0.95158,,,,
3.1097,0.95157,,,,
3.1098,0.95157,,,,
3.1099,0.95156,,,,
3.11,0.95156,,,,
3.1101,0.95155,,,,
3.1102,0.95155,,,,
3.1103,0.95154,,,,
3.1104,0.95154,,,,
3.1105,0.95154,,,,
3.1106,0.95153,,,,
3.1107,0.95153,,,,
3.1108,0.95152,,,,
3.1109,0.95152,,,,
3.111,0.95151,,,,
3.1111,0.95151,,,,
3.1112,0.9515,,,,
3.1113,0.9515,,,,
3.1114,0.95149,,,,
3.1115,0.95149,,,,
3.1116,0.95148,,,,
3.1117,0.95148,,,,
3.1118,0.95147,,,,
3.1119,0.95147,,,,
3.112,0.95147,,,,
3.1121,0.95146,,,,
3.1122,0.95146,,,,
3.1123,0.95145,,,,
3.1124,0.95145,,,,
3.1125,0.95144,,,,
3.1126,0.95144,,,,
3.1127,0.95143,,,,
3.1128,0.95143,,,,
3.1129,0.95142,,,,
3.113,0.95142,,,,
3.1131,0.95142,,,,
3.1132,0.95141,,,,
3.1133,0.95141,,,,
3.1134,0.9514,,,,
3.1135,0.9514,,,,
3.1136,0.95139,,,,
3.1137,0.95139,,,,
3.1138,0.95138,,,,
3.1139,0.95138,,,,
3.114,0.95138,,,,
3.1141,0.95137,,,,
3.1142,0.95137,,,,
3.1143,0.95136,,,,
3.1144,0.95136,,,,
3.1145,0.95135,,,,
3.1146,0.95135,,,,
3.1147,0.95134,,,,
3.1148,0.95134,,,,
3.1149,0.95134,,,,
3.115,0.95133,,,,
3.1151,0.95133,,,,
3.1152,0.95132,,,,
3.1153,0.95132,,,,
3.1154,0.95131,,,,
3.1155,0.95131,,,,
3.1156,0.95131,,,,
3.1157,0.9513,,,,
3.1158,0.9513,,,,
3.1159,0.95129,,,,
3.116,0.95129,,,,
3.1161,0.95128,,,,
3.1162,0.95128,,,,
3.1163,0.95128,,,,
3.1164,0.95127,,,,
3.1165,0.95127,,,,
3.1166,0.95126,,,,
3.1167,0.95126,,,,
3.1168,0.95125,,,,
3.1169,0.95125,,,,
3.117,0.95125,,,,
3.1171,0.95124,,,,
3.1172,0.95124,,,,
3.1173,0.95123,,,,
3.1174,0.95123,,,,
3.1175,0.95123,,,,
3.1176,0.95122,,,,
3.1177,0.95122,,,,
3.1178,0.95121,,,,
3.1179,0.95121,,,,
3.118,0.95121,,,,
3.1181,0.9512,,,,
3.1182,0.9512,,,,
3.1183,0.95119,,,,
3.1184,0.95119,,,,
3.1185,0.95119,,,,
3.1186,0.95118,,,,
3.1187,0.95118,,,,
3.1188,0.95117,,,,
3.1189,0.95117,,,,
3.119,0.95117,,,,
3.1191,0.95116,,,,
3.1192,0.95116,,,,
3.1193,0.95115,,,,
3.1194,0.95115,,,,
3.1195,0.95115,,,,
3.1196,0.95114,,,,
3.1197,0.95114,,,,
3.1198,0.95113,,,,
3.1199,0.95113,,,,
3.12,0.95113,,,,
3.1201,0.95112,,,,
3.1202,0.95112,,,,
3.1203,0.95111,,,,
3.1204,0.95111,,,,
3.1205,0.95111,,,,
3.1206,0.9511,,,,
3.1207,0.9511,,,,
3.1208,0.9511,,,,
3.1209,0.95109,,,,
3.121,0.95109,,,,
3.1211,0.95108,,,,
3.1212,0.95108,,,,
3.1213,0.95108,,,,
3.1214,0.95107,,,,
3.1215,0.95107,,,,
3.1216,0.95107,,,,
3.1217,0.95106,,,,
3.1218,0.95106,,,,
3.1219,0.95105,,,,
3.122,0.95105,,,,
3.1221,0.95105,,,,
3.1222,0.95104,,,,
3.1223,0.95104,,,,
3.1224,0.95104,,,,
3.1225,0.95103,,,,
3.1226,0.95103,,,,
3.1227,0.95103,,,,
3.1228,0.95102,,,,
3.1229,0.95102,,,,
3.123,0.95101,,,,
3.1231,0.95101,,,,
3.1232,0.95101,,,,
3.1233,0.951,,,,
3.1234,0.951,,,,
3.1235,0.951,,,,
3.1236,0.95099,,,,
3.1237,0.95099,,,,
3.1238,0.95099,,,,
3.1239,0.95098,,,,
3.124,0.95098,,,,
3.1241,0.95098,,,,
3.1242,0.95097,,,,
3.1243,0.95097,,,,
3.1244,0.95097,,,,
3.1245,0.95096,,,,
3.1246,0.95096,,,,
3.1247,0.95096,,,,
3.1248,0.95095,,,,
3.1249,0.95095,,,,
3.125,0.95095,,,,
3.1251,0.95094,,,,
3.1252,0.95094,,,,
3.1253,0.95094,,,,
3.1254,0.95093,,,,
3.1255,0.95093,,,,
3.1256,0.95093,,,,
3.1257,0.95092,,,,
3.1258,0.95092,,,,
3.1259,0.95092,,,,
3.126,0.95091,,,,
3.1261,0.95091,,,,
3.1262,0.95091,,,,
3.1263,0.9509,,,,
3.1264,0.9509,,,,
3.1265,0.9509,,,,
3.1266,0.95089,,,,
3.1267,0.95089,,,,
3.1268,0.95089,,,,
3.1269,0.95088,,,,
3.127,0.95088,,,,
3.1271,0.95088,,,,
3.1272,0.95087,,,,
3.1273,0.95087,,,,
3.1274,0.95087,,,,
3.1275,0.95086,,,,
3.1276,0.95086,,,,
3.1277,0.95086,,,,
3.1278,0.95085,,,,
3.1279,0.95085,,,,
3.128,0.95085,,,,
3.1281,0.95085,,,,
3.1282,0.95084,,,,
3.1283,0.95084,,,,
3.1284,0.95084,,,,
3.1285,0.95083,,,,
3.1286,0.95083,,,,
3.1287,0.95083,,,,
3.1288,0.95082,,,,
3.1289,0.95082,,,,
3.129,0.95082,,,,
3.1291,0.95082,,,,
3.1292,0.95081,,,,
3.1293,0.95081,,,,
3.1294,0.95081,,,,
3.1295,0.9508,,,,
3.1296,0.9508,,,,
3.1297,0.9508,,,,
3.1298,0.95079,,,,
3.1299,0.95079,,,,
3.13,0.95079,,,,
3.1301,0.95079,,,,
3.1302,0.95078,,,,
3.1303,0.95078,,,,
3.1304,0.95078,,,,
3.1305,0.95077,,,,
3.1306,0.95077,,,,
3.1307,0.95077,,,,
3.1308,0.95077,,,,
3.1309,0.95076,,,,
3.131,0.95076,,,,
3.1311,0.95076,,,,
3.1312,0.95076,,,,
3.1313,0.95075,,,,
3.1314,0.95075,,,,
3.1315,0.95075,,,,
3.1316,0.95074,,,,
3.1317,0.95074,,,,
3.1318,0.95074,,,,
3.1319,0.95074,,,,
3.132,0.95073,,,,
3.1321,0.95073,,,,
3.1322,0.95073,,,,
3.1323,0.95073,,,,
3.1324,0.95072,,,,
3.1325,0.95072,,,,
3.1326,0.95072,,,,
3.1327,0.95071,,,,
3.1328,0.95071,,,,
3.1329,0.95071,,,,
3.133,0.95071,,,,
3.1331,0.9507,,,,
3.1332,0.9507,,,,
3.1333,0.9507,,,,
3.1334,0.9507,,,,
3.1335,0.95069,,,,
3.1336,0.95069,,,,
3.1337,0.95069,,,,
3.1338,0.95069,,,,
3.1339,0.95068,,,,
3.134,0.95068,,,,
3.1341,0.95068,,,,
3.1342,0.95068,,,,
3.1343,0.95067,,,,
3.1344,0.95067,,,,
3.1345,0.95067,,,,
3.1346,0.95067,,,,
3.1347,0.95066,,,,
3.1348,0.95066,,,,
3.1349,0.95066,,,,
3.135,0.95066,,,,
3.1351,0.95065,,,,
3.1352,0.95065,,,,
3.1353,0.95065,,,,
3.1354,0.95065,,,,
3.1355,0.95065,,,,
3.1356,0.95064,,,,
3.1357,0.95064,,,,
3.1358,0.95064,,,,
3.1359,0.95064,,,,
3.136,0.95063,,,,
3.1361,0.95063,,,,
3.1362,0.95063,,,,
3.1363,0.95063,,,,
3.1364,0.95062,,,,
3.1365,0.95062,,,,
3.1366,0.95062,,,,
3.1367,0.95062,,,,
3.1368,0.95062,,,,
3.1369,0.95061,,,,
3.137,0.95061,,,,
3.1371,0.95061,,,,
3.1372,0.95061,,,,
3.1373,0.9506,,,,
3.1374,0.9506,,,,
3.1375,0.9506,,,,
3.1376,0.9506,,,,
3.1377,0.9506,,,,
3.1378,0.95059,,,,
3.1379,0.95059,,,,
3.138,0.95059,,,,
3.1381,0.95059,,,,
3.1382,0.95058,,,,
3.1383,0.95058,,,,
3.1384,0.95058,,,,
3.1385,0.95058,,,,
3.1386,0.95058,,,,
3.1387,0.95057,,,,
3.1388,0.95057,,,,
3.1389,0.95057,,,,
3.139,0.95057,,,,
3.1391,0.95057,,,,
3.1392,0.95056,,,,
3.1393,0.95056,,,,
3.1394,0.95056,,,,
3.1395,0.95056,,,,
3.1396,0.95056,,,,
3.1397,0.95055,,,,
3.1398,0.95055,,,,
3.1399,0.95055,,,,
3.14,0.95055,,,,
3.1401,0.95055,,,,
3.1402,0.95054,,,,
3.1403,0.95054,,,,
3.1404,0.95054,,,,
3.1405,0.95054,,,,
3.1406,0.95054,,,,
3.1407,0.95054,,,,
3.1408,0.95053,,,,
3.1409,0.95053,,,,
3.141,0.95053,,,,
3.1411,0.95053,,,,
3.1412,0.95053,,,,
3.1413,0.95052,,,,
3.1414,0.95052,,,,
3.1415,0.95052,,,,
3.1416,0.95052,,,,
3.1417,0.95052,,,,
3.1418,0.95052,,,,
3.1419,0.95051,,,,
3.142,0.95051,,,,
3.1421,0.95051,,,,
3.1422,0.95051,,,,
3.1423,0.95051,,,,
3.1424,0.95051,,,,
3.1425,0.9505,,,,
3.1426,0.9505,,,,
3.1427,0.9505,,,,
3.1428,0.9505,,,,
3.1429,0.9505,,,,
3.143,0.9505,,,,
3.1431,0.95049,,,,
3.1432,0.95049,,,,
3.1433,0.95049,,,,
3.1434,0.95049,,,,
3.1435,0.95049,,,,
3.1436,0.95049,,,,
3.1437,0.95048,,,,
3.1438,0.95048,,,,
3.1439,0.95048,,,,
3.144,0.95048,,,,
3.1441,0.95048,,,,
3.1442,0.95048,,,,
3.1443,0.95047,,,,
3.1444,0.95047,,,,
3.1445,0.95047,,,,
3.1446,0.95047,,,,
3.1447,0.95047,,,,
3.1448,0.95047,,,,
3.1449,0.95047,,,,
3.145,0.95046,,,,
3.1451,0.95046,,,,
3.1452,0.95046,,,,
3.1453,0.95046,,,,
3.1454,0.95046,,,,
3.1455,0.95046,,,,
3.1456,0.95046,,,,
3.1457,0.95045,,,,
3.1458,0.95045,,,,
3.1459,0.95045,,,,
3.146,0.95045,,,,
3.1461,0.95045,,,,
3.1462,0.95045,,,,
3.1463,0.95045,,,,
3.1464,0.95045,,,,
3.1465,0.95044,,,,
3.1466,0.95044,,,,
3.1467,0.95044,,,,
3.1468,0.95044,,,,
3.1469,0.95044,,,,
3.147,0.95044,,,,
3.1471,0.95044,,,,
3.1472,0.95043,,,,
3.1473,0.95043,,,,
3.1474,0.95043,,,,
3.1475,0.95043,,,,
3.1476,0.95043,,,,
3.1477,0.95043,,,,
3.1478,0.95043,,,,
3.1479,0.95043,,,,
3.148,0.95043,,,,
3.1481,0.95042,,,,
3.1482,0.95042,,,,
3.1483,0.95042,,,,
3.1484,0.95042,,,,
3.1485,0.95042,,,,
3.1486,0.95042,,,,
3.1487,0.95042,,,,
3.1488,0.95042,,,,
3.1489,0.95042,,,,
3.149,0.95041,,,,
3.1491,0.95041,,,,
3.1492,0.95041,,,,
3.1493,0.95041,,,,
3.1494,0.95041,,,,
3.1495,0.95041,,,,
3.1496,0.95041,,,,
3.1497,0.95041,,,,
3.1498,0.95041,,,,
3.1499,0.9504,,,,
3.15,0.9504,,,,
3.1501,0.9504,,,,
3.1502,0.9504,,,,
3.1503,0.9504,,,,
3.1504,0.9504,,,,
3.1505,0.9504,,,,
3.1506,0.9504,,,,
3.1507,0.9504,,,,
3.1508,0.9504,,,,
3.1509,0.9504,,,,
3.151,0.95039,,,,
3.1511,0.95039,,,,
3.1512,0.95039,,,,
3.1513,0.95039,,,,
3.1514,0.95039,,,,
3.1515,0.95039,,,,
3.1516,0.95039,,,,
3.1517,0.95039,,,,
3.1518,0.95039,,,,
3.1519,0.95039,,,,
3.152,0.95039,,,,
3.1521,0.95039,,,,
3.1522,0.95038,,,,
3.1523,0.95038,,,,
3.1524,0.95038,,,,
3.1525,0.95038,,,,
3.1526,0.95038,,,,
3.1527,0.95038,,,,
3.1528,0.95038,,,,
3.1529,0.95038,,,,
3.153,0.95038,,,,
3.1531,0.95038,,,,
3.1532,0.95038,,,,
3.1533,0.95038,,,,
3.1534,0.95038,,,,
3.1535,0.95038,,,,
3.1536,0.95037,,,,
3.1537,0.95037,,,,
3.1538,0.95037,,,,
3.1539,0.95037,,,,
3.154,0.95037,,,,
3.1541,0.95037,,,,
3.1542,0.95037,,,,
3.1543,0.95037,,,,
3.1544,0.95037,,,,
3.1545,0.95037,,,,
3.1546,0.95037,,,,
3.1547,0.95037,,,,
3.1548,0.95037,,,,
3.1549,0.95037,,,,
3.155,0.95037,,,,
3.1551,0.95037,,,,
3.1552,0.95037,,,,
3.1553,0.95037,,,,
3.1554,0.95037,,,,
3.1555,0.95036,,,,
3.1556,0.95036,,,,
3.1557,0.95036,,,,
3.1558,0.95036,,,,
3.1559,0.95036,,,,
3.156,0.95036,,,,
3.1561,0.95036,,,,
3.1562,0.95036,,,,
3.1563,0.95036,,,,
3.1564,0.95036,,,,
3.1565,0.95036,,,,
3.1566,0.95036,,,,
3.1567,0.95036,,,,
3.1568,0.95036,,,,
3.1569,0.95036,,,,
3.157,0.95036,,,,
3.1571,0.95036,,,,
3.1572,0.95036,,,,
3.1573,0.95036,,,,
3.1574,0.95036,,,,
3.1575,0.95036,,,,
3.1576,0.95036,,,,
3.1577,0.95036,,,,
3.1578,0.95036,,,,
3.1579,0.95036,,,,
3.158,0.95036,,,,
3.1581,0.95036,,,,
3.1582,0.95036,,,,
3.1583,0.95036,,,,
3.1584,0.95036,,,,
3.1585,0.95036,,,,
3.1586,0.95035,,,,
3.1587,0.95035,,,,
3.1588,0.95035,,,,
3.1589,0.95035,,,,
3.159,0.95035,,,,
3.1591,0.95035,,,,
3.1592,0.95035,,,,
3.1593,0.95035,,,,
3.1594,0.95035,,,,
3.1595,0.95035,,,,
3.1596,0.95035,,,,
3.1597,0.95035,,,,
3.1598,0.95035,,,,
3.1599,0.95035,,,,
3.16,0.95035,,,,
3.1601,0.95035,,,,
3.1602,0.95035,,,,
3.1603,0.95035,,,,
3.1604,0.95035,,,,
3.1605,0.95035,,,,
3.1606,0.95035,,,,
3.1607,0.95035,,,,
3.1608,0.95035,,,,
3.1609,0.95035,,,,
3.161,0.95035,,,,
3.1611,0.95035,,,,
3.1612,0.95035,,,,
3.1613,0.95035,,,,
3.1614,0.95035,,,,
3.1615,0.95035,,,,
3.1616,0.95035,,,,
3.1617,0.95035,,,,
3.1618,0.95035,,,,
3.1619,0.95035,,,,
3.162,0.95035,,,,
3.1621,0.95035,,,,
3.1622,0.95036,,,,
3.1623,0.95036,,,,
3.1624,0.95036,,,,
3.1625,0.95036,,,,
3.1626,0.95036,,,,
3.1627,0.95036,,,,
3.1628,0.95036,,,,
3.1629,0.95036,,,,
3.163,0.95036,,,,
3.1631,0.95036,,,,
3.1632,0.95036,,,,
3.1633,0.95036,,,,
3.1634,0.95036,,,,
3.1635,0.95036,,,,
3.1636,0.95036,,,,
3.1637,0.95036,,,,
3.1638,0.95036,,,,
3.1639,0.95036,,,,
3.164,0.95036,,,,
3.1641,0.95036,,,,
3.1642,0.95036,,,,
3.1643,0.95036,,,,
3.1644,0.95036,,,,
3.1645,0.95036,,,,
3.1646,0.95036,,,,
3.1647,0.95036,,,,
3.1648,0.95036,,,,
3.1649,0.95036,,,,
3.165,0.95036,,,,
3.1651,0.95036,,,,
3.1652,0.95036,,,,
3.1653,0.95036,,,,
3.1654,0.95037,,,,
3.1655,0.95037,,,,
3.1656,0.95037,,,,
3.1657,0.95037,,,,
3.1658,0.95037,,,,
3.1659,0.95037,,,,
3.166,0.95037,,,,
3.1661,0.95037,,,,
3.1662,0.95037,,,,
3.1663,0.95037,,,,
3.1664,0.95037,,,,
3.1665,0.95037,,,,
3.1666,0.95037,,,,
3.1667,0.95037,,,,
3.1668,0.95037,,,,
3.1669,0.95037,,,,
3.167,0.95037,,,,
3.1671,0.95037,,,,
3.1672,0.95038,,,,
3.1673,0.95038,,,,
3.1674,0.95038,,,,
3.1675,0.95038,,,,
3.1676,0.95038,,,,
3.1677,0.95038,,,,
3.1678,0.95038,,,,
3.1679,0.95038,,,,
3.168,0.95038,,,,
3.1681,0.95038,,,,
3.1682,0.95038,,,,
3.1683,0.95038,,,,
3.1684,0.95038,,,,
3.1685,0.95038,,,,
3.1686,0.95038,,,,
3.1687,0.95039,,,,
3.1688,0.95039,,,,
3.1689,0.95039,,,,
3.169,0.95039,,,,
3.1691,0.95039,,,,
3.1692,0.95039,,,,
3.1693,0.95039,,,,
3.1694,0.95039,,,,
3.1695,0.95039,,,,
3.1696,0.95039,,,,
3.1697,0.95039,,,,
3.1698,0.95039,,,,
3.1699,0.9504,,,,
3.17,0.9504,,,,
3.1701,0.9504,,,,
3.1702,0.9504,,,,
3.1703,0.9504,,,,
3.1704,0.9504,,,,
3.1705,0.9504,,,,
3.1706,0.9504,,,,
3.1707,0.9504,,,,
3.1708,0.9504,,,,
3.1709,0.9504,,,,
3.171,0.95041,,,,
3.1711,0.95041,,,,
3.1712,0.95041,,,,
3.1713,0.95041,,,,
3.1714,0.95041,,,,
3.1715,0.95041,,,,
3.1716,0.95041,,,,
3.1717,0.95041,,,,
3.1718,0.95041,,,,
3.1719,0.95042,,,,
3.172,0.95042,,,,
3.1721,0.95042,,,,
3.1722,0.95042,,,,
3.1723,0.95042,,,,
3.1724,0.95042,,,,
3.1725,0.95042,,,,
3.1726,0.95042,,,,
3.1727,0.95042,,,,
3.1728,0.95043,,,,
3.1729,0.95043,,,,
3.173,0.95043,,,,
3.1731,0.95043,,,,
3.1732,0.95043,,,,
3.1733,0.95043,,,,
3.1734,0.95043,,,,
3.1735,0.95043,,,,
3.1736,0.95043,,,,
3.1737,0.95044,,,,
3.1738,0.95044,,,,
3.1739,0.95044,,,,
3.174,0.95044,,,,
3.1741,0.95044,,,,
3.1742,0.95044,,,,
3.1743,0.95044,,,,
3.1744,0.95044,,,,
3.1745,0.95045,,,,
3.1746,0.95045,,,,
3.1747,0.95045,,,,
3.1748,0.95045,,,,
3.1749,0.95045,,,,
3.175,0.95045,,,,
3.1751,0.95045,,,,
3.1752,0.95046,,,,
3.1753,0.95046,,,,
3.1754,0.95046,,,,
3.1755,0.95046,,,,
3.1756,0.95046,,,,
3.1757,0.95046,,,,
3.1758,0.95046,,,,
3.1759,0.95047,,,,
3.176,0.95047,,,,
3.1761,0.95047,,,,
3.1762,0.95047,,,,
3.1763,0.95047,,,,
3.1764,0.95047,,,,
3.1765,0.95047,,,,
3.1766,0.95048,,,,
3.1767,0.95048,,,,
3.1768,0.95048,,,,
3.1769,0.95048,,,,
3.177,0.95048,,,,
3.1771,0.95048,,,,
3.1772,0.95048,,,,
3.1773,0.95049,,,,
3.1774,0.95049,,,,
3.1775,0.95049,,,,
3.1776,0.95049,,,,
3.1777,0.95049,,,,
3.1778,0.95049,,,,
3.1779,0.9505,,,,
3.178,0.9505,,,,
3.1781,0.9505,,,,
3.1782,0.9505,,,,
3.1783,0.9505,,,,
3.1784,0.9505,,,,
3.1785,0.95051,,,,
3.1786,0.95051,,,,
3.1787,0.95051,,,,
3.1788,0.95051,,,,
3.1789,0.95051,,,,
3.179,0.95051,,,,
3.1791,0.95052,,,,
3.1792,0.95052,,,,
3.1793,0.95052,,,,
3.1794,0.95052,,,,
3.1795,0.95052,,,,
3.1796,0.95053,,,,
3.1797,0.95053,,,,
3.1798,0.95053,,,,
3.1799,0.95053,,,,
3.18,0.95053,,,,
3.1801,0.95053,,,,
3.1802,0.95054,,,,
3.1803,0.95054,,,,
3.1804,0.95054,,,,
3.1805,0.95054,,,,
3.1806,0.95054,,,,
3.1807,0.95055,,,,
3.1808,0.95055,,,,
3.1809,0.95055,,,,
3.181,0.95055,,,,
3.1811,0.95055,,,,
3.1812,0.95055,,,,
3.1813,0.95056,,,,
3.1814,0.95056,,,,
3.1815,0.95056,,,,
3.1816,0.95056,,,,
3.1817,0.95056,,,,
3.1818,0.95057,,,,
3.1819,0.95057,,,,
3.182,0.95057,,,,
3.1821,0.95057,,,,
3.1822,0.95057,,,,
3.1823,0.95058,,,,
3.1824,0.95058,,,,
3.1825,0.95058,,,,
3.1826,0.95058,,,,
3.1827,0.95058,,,,
3.1828,0.95059,,,,
3.1829,0.95059,,,,
3.183,0.95059,,,,
3.1831,0.95059,,,,
3.1832,0.9506,,,,
3.1833,0.9506,,,,
3.1834,0.9506,,,,
3.1835,0.9506,,,,
3.1836,0.9506,,,,
3.1837,0.95061,,,,
3.1838,0.95061,,,,
3.1839,0.95061,,,,
3.184,0.95061,,,,
3.1841,0.95061,,,,
3.1842,0.95062,,,,
3.1843,0.95062,,,,
3.1844,0.95062,,,,
3.1845,0.95062,,,,
3.1846,0.95063,,,,
3.1847,0.95063,,,,
3.1848,0.95063,,,,
3.1849,0.95063,,,,
3.185,0.95063,,,,
3.1851,0.95064,,,,
3.1852,0.95064,,,,
3.1853,0.95064,,,,
3.1854,0.95064,,,,
3.1855,0.95065,,,,
3.1856,0.95065,,,,
3.1857,0.95065,,,,
3.1858,0.95065,,,,
3.1859,0.95066,,,,
3.186,0.95066,,,,
3.1861,0.95066,,,,
3.1862,0.95066,,,,
3.1863,0.95067,,,,
3.1864,0.95067,,,,
3.1865,0.95067,,,,
3.1866,0.95067,,,,
3.1867,0.95067,,,,
3.1868,0.95068,,,,
3.1869,0.95068,,,,
3.187,0.95068,,,,
3.1871,0.95068,,,,
3.1872,0.95069,,,,
3.1873,0.95069,,,,
3.1874,0.95069,,,,
3.1875,0.95069,,,,
3.1876,0.9507,,,,
3.1877,0.9507,,,,
3.1878,0.9507,,,,
3.1879,0.9507,,,,
3.188,0.95071,,,,
3.1881,0.95071,,,,
3.1882,0.95071,,,,
3.1883,0.95072,,,,
3.1884,0.95072,,,,
3.1885,0.95072,,,,
3.1886,0.95072,,,,
3.1887,0.95073,,,,
3.1888,0.95073,,,,
3.1889,0.95073,,,,
3.189,0.95073,,,,
3.1891,0.95074,,,,
3.1892,0.95074,,,,
3.1893,0.95074,,,,
3.1894,0.95074,,,,
3.1895,0.95075,,,,
3.1896,0.95075,,,,
3.1897,0.95075,,,,
3.1898,0.95075,,,,
3.1899,0.95076,,,,
3.19,0.95076,,,,
3.1901,0.95076,,,,
3.1902,0.95077,,,,
3.1903,0.95077,,,,
3.1904,0.95077,,,,
3.1905,0.95077,,,,
3.1906,0.95078,,,,
3.1907,0.95078,,,,
3.1908,0.95078,,,,
3.1909,0.95079,,,,
3.191,0.95079,,,,
3.1911,0.95079,,,,
3.1912,0.95079,,,,
3.1913,0.9508,,,,
3.1914,0.9508,,,,
3.1915,0.9508,,,,
3.1916,0.95081,,,,
3.1917,0.95081,,,,
3.1918,0.95081,,,,
3.1919,0.95081,,,,
3.192,0.95082,,,,
3.1921,0.95082,,,,
3.1922,0.95082,,,,
3.1923,0.95083,,,,
3.1924,0.95083,,,,
3.1925,0.95083,,,,
3.1926,0.95083,,,,
3.1927,0.95084,,,,
3.1928,0.95084,,,,
3.1929,0.95084,,,,
3.193,0.95085,,,,
3.1931,0.95085,,,,
3.1932,0.95085,,,,
3.1933,0.95086,,,,
3.1934,0.95086,,,,
3.1935,0.95086,,,,
3.1936,0.95087,,,,
3.1937,0.95087,,,,
3.1938,0.95087,,,,
3.1939,0.95087,,,,
3.194,0.95088,,,,
3.1941,0.95088,,,,
3.1942,0.95088,,,,
3.1943,0.95089,,,,
3.1944,0.95089,,,,
3.1945,0.95089,,,,
3.1946,0.9509,,,,
3.1947,0.9509,,,,
3.1948,0.9509,,,,
3.1949,0.95091,,,,
3.195,0.95091,,,,
3.1951,0.95091,,,,
3.1952,0.95092,,,,
3.1953,0.95092,,,,
3.1954,0.95092,,,,
3.1955,0.95093,,,,
3.1956,0.95093,,,,
3.1957,0.95093,,,,
3.1958,0.95093,,,,
3.1959,0.95094,,,,
3.196,0.95094,,,,
3.1961,0.95094,,,,
3.1962,0.95095,,,,
3.1963,0.95095,,,,
3.1964,0.95095,,,,
3.1965,0.95096,,,,
3.1966,0.95096,,,,
3.1967,0.95096,,,,
3.1968,0.95097,,,,
3.1969,0.95097,,,,
3.197,0.95097,,,,
3.1971,0.95098,,,,
3.1972,0.95098,,,,
3.1973,0.95099,,,,
3.1974,0.95099,,,,
3.1975,0.95099,,,,
3.1976,0.951,,,,
3.1977,0.951,,,,
3.1978,0.951,,,,
3.1979,0.95101,,,,
3.198,0.95101,,,,
3.1981,0.95101,,,,
3.1982,0.95102,,,,
3.1983,0.95102,,,,
3.1984,0.95102,,,,
3.1985,0.95103,,,,
3.1986,0.95103,,,,
3.1987,0.95103,,,,
3.1988,0.95104,,,,
3.1989,0.95104,,,,
3.199,0.95104,,,,
3.1991,0.95105,,,,
3.1992,0.95105,,,,
3.1993,0.95106,,,,
3.1994,0.95106,,,,
3.1995,0.95106,,,,
3.1996,0.95107,,,,
3.1997,0.95107,,,,
3.1998,0.95107,,,,
3.1999,0.95108,,,,
3.2,0.95108,,,,
3.2001,0.95108,,,,
3.2002,0.95109,,,,
3.2003,0.95109,,,,
3.2004,0.9511,,,,
3.2005,0.9511,,,,
3.2006,0.9511,,,,
3.2007,0.95111,,,,
3.2008,0.95111,,,,
3.2009,0.95111,,,,
3.201,0.95112,,,,
3.2011,0.95112,,,,
3.2012,0.95113,,,,
3.2013,0.95113,,,,
3.2014,0.95113,,,,
3.2015,0.95114,,,,
3.2016,0.95114,,,,
3.2017,0.95114,,,,
3.2018,0.95115,,,,
3.2019,0.95115,,,,
3.202,0.95116,,,,
3.2021,0.95116,,,,
3.2022,0.95116,,,,
3.2023,0.95117,,,,
3.2024,0.95117,,,,
3.2025,0.95118,,,,
3.2026,0.95118,,,,
3.2027,0.95118,,,,
3.2028,0.95119,,,,
3.2029,0.95119,,,,
3.203,0.95119,,,,
3.2031,0.9512,,,,
3.2032,0.9512,,,,
3.2033,0.95121,,,,
3.2034,0.95121,,,,
3.2035,0.95121,,,,
3.2036,0.95122,,,,
3.2037,0.95122,,,,
3.2038,0.95123,,,,
3.2039,0.95123,,,,
3.204,0.95123,,,,
3.2041,0.95124,,,,
3.2042,0.95124,,,,
3.2043,0.95125,,,,
3.2044,0.95125,,,,
3.2045,0.95125,,,,
3.2046,0.95126,,,,
3.2047,0.95126,,,,
3.2048,0.95127,,,,
3.2049,0.95127,,,,
3.205,0.95128,,,,
3.2051,0.95128,,,,
3.2052,0.95128,,,,
3.2053,0.95129,,,,
3.2054,0.95129,,,,
3.2055,0.9513,,,,
3.2056,0.9513,,,,
3.2057,0.9513,,,,
3.2058,0.95131,,,,
3.2059,0.95131,,,,
3.206,0.95132,,,,
3.2061,0.95132,,,,
3.2062,0.95133,,,,
3.2063,0.95133,,,,
3.2064,0.95133,,,,
3.2065,0.95134,,,,
3.2066,0.95134,,,,
3.2067,0.95135,,,,
3.2068,0.95135,,,,
3.2069,0.95135,,,,
3.207,0.95136,,,,
3.2071,0.95136,,,,
3.2072,0.95137,,,,
3.2073,0.95137,,,,
3.2074,0.95138,,,,
3.2075,0.95138,,,,
3.2076,0.95138,,,,
3.2077,0.95139,,,,
3.2078,0.95139,,,,
3.2079,0.9514,,,,
3.208,0.9514,,,,
3.2081,0.95141,,,,
3.2082,0.95141,,,,
3.2083,0.95142,,,,
3.2084,0.95142,,,,
3.2085,0.95142,,,,
3.2086,0.95143,,,,
3.2087,0.95143,,,,
3.2088,0.95144,,,,
3.2089,0.95144,,,,
3.209,0.95145,,,,
3.2091,0.95145,,,,
3.2092,0.95146,,,,
3.2093,0.95146,,,,
3.2094,0.95146,,,,
3.2095,0.95147,,,,
3.2096,0.95147,,,,
3.2097,0.95148,,,,
3.2098,0.95148,,,,
3.2099,0.95149,,,,
3.21,0.95149,,,,
3.2101,0.9515,,,,
3.2102,0.9515,,,,
3.2103,0.9515,,,,
3.2104,0.95151,,,,
3.2105,0.95151,,,,
3.2106,0.95152,,,,
3.2107,0.95152,,,,
3.2108,0.95153,,,,
3.2109,0.95153,,,,
3.211,0.95154,,,,
3.2111,0.95154,,,,
3.2112,0.95155,,,,
3.2113,0.95155,,,,
3.2114,0.95156,,,,
3.2115,0.95156,,,,
3.2116,0.95156,,,,
3.2117,0.95157,,,,
3.2118,0.95157,,,,
3.2119,0.95158,,,,
3.212,0.95158,,,,
3.2121,0.95159,,,,
3.2122,0.95159,,,,
3.2123,0.9516,,,,
3.2124,0.9516,,,,
3.2125,0.95161,,,,
3.2126,0.95161,,,,
3.2127,0.95162,,,,
3.2128,0.95162,,,,
3.2129,0.95163,,,,
3.213,0.95163,,,,
3.2131,0.95164,,,,
3.2132,0.95164,,,,
3.2133,0.95165,,,,
3.2134,0.95165,,,,
3.2135,0.95165,,,,
3.2136,0.95166,,,,
3.2137,0.95166,,,,
3.2138,0.95167,,,,
3.2139,0.95167,,,,
3.214,0.95168,,,,
3.2141,0.95168,,,,
3.2142,0.95169,,,,
3.2143,0.95169,,,,
3.2144,0.9517,,,,
3.2145,0.9517,,,,
3.2146,0.95171,,,,
3.2147,0.95171,,,,
3.2148,0.95172,,,,
3.2149,0.95172,,,,
3.215,0.95173,,,,
3.2151,0.95173,,,,
3.2152,0.95174,,,,
3.2153,0.95174,,,,
3.2154,0.95175,,,,
3.2155,0.95175,,,,
3.2156,0.95176,,,,
3.2157,0.95176,,,,
3.2158,0.95177,,,,
3.2159,0.95177,,,,
3.216,0.95178,,,,
3.2161,0.95178,,,,
3.2162,0.95179,,,,
3.2163,0.95179,,,,
3.2164,0.9518,,,,
3.2165,0.9518,,,,
3.2166,0.95181,,,,
3.2167,0.95181,,,,
3.2168,0.95182,,,,
3.2169,0.95182,,,,
3.217,0.95183,,,,
3.2171,0.95183,,,,
3.2172,0.95184,,,,
3.2173,0.95184,,,,
3.2174,0.95185,,,,
3.2175,0.95185,,,,
3.2176,0.95186,,,,
3.2177,0.95186,,,,
3.2178,0.95187,,,,
3.2179,0.95188,,,,
3.218,0.95188,,,,
3.2181,0.95189,,,,
3.2182,0.95189,,,,
3.2183,0.9519,,,,
3.2184,0.9519,,,,
3.2185,0.95191,,,,
3.2186,0.95191,,,,
3.2187,0.95192,,,,
3.2188,0.95192,,,,
3.2189,0.95193,,,,
3.219,0.95193,,,,
3.2191,0.95194,,,,
3.2192,0.95194,,,,
3.2193,0.95195,,,,
3.2194,0.95195,,,,
3.2195,0.95196,,,,
3.2196,0.95196,,,,
3.2197,0.95197,,,,
3.2198,0.95197,,,,
3.2199,0.95198,,,,
3.22,0.95199,,,,
3.2201,0.95199,,,,
3.2202,0.952,,,,
3.2203,0.952,,,,
3.2204,0.95201,,,,
3.2205,0.95201,,,,
3.2206,0.95202,,,,
3.2207,0.95202,,,,
3.2208,0.95203,,,,
3.2209,0.95203,,,,
3.221,0.95204,,,,
3.2211,0.95204,,,,
3.2212,0.95205,,,,
3.2213,0.95206,,,,
3.2214,0.95206,,,,
3.2215,0.95207,,,,
3.2216,0.95207,,,,
3.2217,0.95208,,,,
3.2218,0.95208,,,,
3.2219,0.95209,,,,
3.222,0.95209,,,,
3.2221,0.9521,,,,
3.2222,0.95211,,,,
3.2223,0.95211,,,,
3.2224,0.95212,,,,
3.2225,0.95212,,,,
3.2226,0.95213,,,,
3.2227,0.95213,,,,
3.2228,0.95214,,,,
3.2229,0.95214,,,,
3.223,0.95215,,,,
3.2231,0.95216,,,,
3.2232,0.95216,,,,
3.2233,0.95217,,,,
3.2234,0.95217,,,,
3.2235,0.95218,,,,
3.2236,0.95218,,,,
3.2237,0.95219,,,,
3.2238,0.95219,,,,
3.2239,0.9522,,,,
3.224,0.95221,,,,
3.2241,0.95221,,,,
3.2242,0.95222,,,,
3.2243,0.95222,,,,
3.2244,0.95223,,,,
3.2245,0.95223,,,,
3.2246,0.95224,,,,
3.2247,0.95225,,,,
3.2248,0.95225,,,,
3.2249,0.95226,,,,
3.225,0.95226,,,,
3.2251,0.95227,,,,
3.2252,0.95227,,,,
3.2253,0.95228,,,,
3.2254,0.95229,,,,
3.2255,0.95229,,,,
3.2256,0.9523,,,,
3.2257,0.9523,,,,
3.2258,0.95231,,,,
3.2259,0.95232,,,,
3.226,0.95232,,,,
3.2261,0.95233,,,,
3.2262,0.95233,,,,
3.2263,0.95234,,,,
3.2264,0.95234,,,,
3.2265,0.95235,,,,
3.2266,0.95236,,,,
3.2267,0.95236,,,,
3.2268,0.95237,,,,
3.2269,0.95237,,,,
3.227,0.95238,,,,
3.2271,0.95239,,,,
3.2272,0.95239,,,,
3.2273,0.9524,,,,
3.2274,0.9524,,,,
3.2275,0.95241,,,,
3.2276,0.95241,,,,
3.2277,0.95242,,,,
3.2278,0.95243,,,,
3.2279,0.95243,,,,
3.228,0.95244,,,,
3.2281,0.95244,,,,
3.2282,0.95245,,,,
3.2283,0.95246,,,,
3.2284,0.95246,,,,
3.2285,0.95247,,,,
3.2286,0.95247,,,,
3.2287,0.95248,,,,
3.2288,0.95249,,,,
3.2289,0.95249,,,,
3.229,0.9525,,,,
3.2291,0.95251,,,,
3.2292,0.95251,,,,
3.2293,0.95252,,,,
3.2294,0.95252,,,,
3.2295,0.95253,,,,
3.2296,0.95254,,,,
3.2297,0.95254,,,,
3.2298,0.95255,,,,
3.2299,0.95255,,,,
3.23,0.95256,,,,
3.2301,0.95257,,,,
3.2302,0.95257,,,,
3.2303,0.95258,,,,
3.2304,0.95258,,,,
3.2305,0.95259,,,,
3.2306,0.9526,,,,
3.2307,0.9526,,,,
3.2308,0.95261,,,,
3.2309,0.95262,,,,
3.231,0.95262,,,,
3.2311,0.95263,,,,
3.2312,0.95263,,,,
3.2313,0.95264,,,,
3.2314,0.95265,,,,
3.2315,0.95265,,,,
3.2316,0.95266,,,,
3.2317,0.95267,,,,
3.2318,0.95267,,,,
3.2319,0.95268,,,,
3.232,0.95268,,,,
3.2321,0.95269,,,,
3.2322,0.9527,,,,
3.2323,0.9527,,,,
3.2324,0.95271,,,,
3.2325,0.95272,,,,
3.2326,0.95272,,,,
3.2327,0.95273,,,,
3.2328,0.95273,,,,
3.2329,0.95274,,,,
3.233,0.95275,,,,
3.2331,0.95275,,,,
3.2332,0.95276,,,,
3.2333,0.95277,,,,
3.2334,0.95277,,,,
3.2335,0.95278,,,,
3.2336,0.95279,,,,
3.2337,0.95279,,,,
3.2338,0.9528,,,,
3.2339,0.9528,,,,
3.234,0.95281,,,,
3.2341,0.95282,,,,
3.2342,0.95282,,,,
3.2343,0.95283,,,,
3.2344,0.95284,,,,
3.2345,0.95284,,,,
3.2346,0.95285,,,,
3.2347,0.95286,,,,
3.2348,0.95286,,,,
3.2349,0.95287,,,,
3.235,0.95288,,,,
3.2351,0.95288,,,,
3.2352,0.95289,,,,
3.2353,0.9529,,,,
3.2354,0.9529,,,,
3.2355,0.95291,,,,
3.2356,0.95292,,,,
3.2357,0.95292,,,,
3.2358,0.95293,,,,
3.2359,0.95293,,,,
3.236,0.95294,,,,
3.2361,0.95295,,,,
3.2362,0.95295,,,,
3.2363,0.95296,,,,
3.2364,0.95297,,,,
3.2365,0.95297,,,,
3.2366,0.95298,,,,
3.2367,0.95299,,,,
3.2368,0.95299,,,,
3.2369,0.953,,,,
3.237,0.95301,,,,
3.2371,0.95301,,,,
3.2372,0.95302,,,,
3.2373,0.95303,,,,
3.2374,0.95303,,,,
3.2375,0.95304,,,,
3.2376,0.95305,,,,
3.2377,0.95305,,,,
3.2378,0.95306,,,,
3.2379,0.95307,,,,
3.238,0.95307,,,,
3.2381,0.95308,,,,
3.2382,0.95309,,,,
3.2383,0.95309,,,,
3.2384,0.9531,,,,
3.2385,0.95311,,,,
3.2386,0.95312,,,,
3.2387,0.95312,,,,
3.2388,0.95313,,,,
3.2389,0.95314,,,,
3.239,0.95314,,,,
3.2391,0.95315,,,,
3.2392,0.95316,,,,
3.2393,0.95316,,,,
3.2394,0.95317,,,,
3.2395,0.95318,,,,
3.2396,0.95318,,,,
3.2397,0.95319,,,,
3.2398,0.9532,,,,
3.2399,0.9532,,,,
3.24,0.95321,,,,
3.2401,0.95322,,,,
3.2402,0.95322,,,,
3.2403,0.95323,,,,
3.2404,0.95324,,,,
3.2405,0.95325,,,,
3.2406,0.95325,,,,
3.2407,0.95326,,,,
3.2408,0.95327,,,,
3.2409,0.95327,,,,
3.241,0.95328,,,,
3.2411,0.95329,,,,
3.2412,0.95329,,,,
3.2413,0.9533,,,,
3.2414,0.95331,,,,
3.2415,0.95331,,,,
3.2416,0.95332,,,,
3.2417,0.95333,,,,
3.2418,0.95334,,,,
3.2419,0.95334,,,,
3.242,0.95335,,,,
3.2421,0.95336,,,,
3.2422,0.95336,,,,
3.2423,0.95337,,,,
3.2424,0.95338,,,,
3.2425,0.95338,,,,
3.2426,0.95339,,,,
3.2427,0.9534,,,,
3.2428,0.95341,,,,
3.2429,0.95341,,,,
3.243,0.95342,,,,
3.2431,0.95343,,,,
3.2432,0.95343,,,,
3.2433,0.95344,,,,
3.2434,0.95345,,,,
3.2435,0.95346,,,,
3.2436,0.95346,,,,
3.2437,0.95347,,,,
3.2438,0.95348,,,,
3.2439,0.95348,,,,
3.244,0.95349,,,,
3.2441,0.9535,,,,
3.2442,0.95351,,,,
3.2443,0.95351,,,,
3.2444,0.95352,,,,
3.2445,0.95353,,,,
3.2446,0.95353,,,,
3.2447,0.95354,,,,
3.2448,0.95355,,,,
3.2449,0.95356,,,,
3.245,0.95356,,,,
3.2451,0.95357,,,,
3.2452,0.95358,,,,
3.2453,0.95359,,,,
3.2454,0.95359,,,,
3.2455,0.9536,,,,
3.2456,0.95361,,,,
3.2457,0.95361,,,,
3.2458,0.95362,,,,
3.2459,0.95363,,,,
3.246,0.95364,,,,
3.2461,0.95364,,,,
3.2462,0.95365,,,,
3.2463,0.95366,,,,
3.2464,0.95367,,,,
3.2465,0.95367,,,,
3.2466,0.95368,,,,
3.2467,0.95369,,,,
3.2468,0.9537,,,,
3.2469,0.9537,,,,
3.247,0.95371,,,,
3.2471,0.95372,,,,
3.2472,0.95372,,,,
3.2473,0.95373,,,,
3.2474,0.95374,,,,
3.2475,0.95375,,,,
3.2476,0.95375,,,,
3.2477,0.95376,,,,
3.2478,0.95377,,,,
3.2479,0.95378,,,,
3.248,0.95378,,,,
3.2481,0.95379,,,,
3.2482,0.9538,,,,
3.2483,0.95381,,,,
3.2484,0.95381,,,,
3.2485,0.95382,,,,
3.2486,0.95383,,,,
3.2487,0.95384,,,,
3.2488,0.95384,,,,
3.2489,0.95385,,,,
3.249,0.95386,,,,
3.2491,0.95387,,,,
3.2492,0.95387,,,,
3.2493,0.95388,,,,
3.2494,0.95389,,,,
3.2495,0.9539,,,,
3.2496,0.9539,,,,
3.2497,0.95391,,,,
3.2498,0.95392,,,,
3.2499,0.95393,,,,
3.25,0.95393,,,,
3.2501,0.95394,,,,
3.2502,0.95395,,,,
3.2503,0.95396,,,,
3.2504,0.95397,,,,
3.2505,0.95397,,,,
3.2506,0.95398,,,,
3.2507,0.95399,,,,
3.2508,0.954,,,,
3.2509,0.954,,,,
3.251,0.95401,,,,
3.2511,0.95402,,,,
3.2512,0.95403,,,,
3.2513,0.95403,,,,
3.2514,0.95404,,,,
3.2515,0.95405,,,,
3.2516,0.95406,,,,
3.2517,0.95407,,,,
3.2518,0.95407,,,,
3.2519,0.95408,,,,
3.252,0.95409,,,,
3.2521,0.9541,,,,
3.2522,0.9541,,,,
3.2523,0.95411,,,,
3.2524,0.95412,,,,
3.2525,0.95413,,,,
3.2526,0.95413,,,,
3.2527,0.95414,,,,
3.2528,0.95415,,,,
3.2529,0.95416,,,,
3.253,0.95417,,,,
3.2531,0.95417,,,,
3.2532,0.95418,,,,
3.2533,0.95419,,,,
3.2534,0.9542,,,,
3.2535,0.95421,,,,
3.2536,0.95421,,,,
3.2537,0.95422,,,,
3.2538,0.95423,,,,
3.2539,0.95424,,,,
3.254,0.95424,,,,
3.2541,0.95425,,,,
3.2542,0.95426,,,,
3.2543,0.95427,,,,
3.2544,0.95428,,,,
3.2545,0.95428,,,,
3.2546,0.95429,,,,
3.2547,0.9543,,,,
3.2548,0.95431,,,,
3.2549,0.95432,,,,
3.255,0.95432,,,,
3.2551,0.95433,,,,
3.2552,0.95434,,,,
3.2553,0.95435,,,,
3.2554,0.95436,,,,
3.2555,0.95436,,,,
3.2556,0.95437,,,,
3.2557,0.95438,,,,
3.2558,0.95439,,,,
3.2559,0.9544,,,,
3.256,0.9544,,,,
3.2561,0.95441,,,,
3.2562,0.95442,,,,
3.2563,0.95443,,,,
3.2564,0.95444,,,,
3.2565,0.95444,,,,
3.2566,0.95445,,,,
3.2567,0.95446,,,,
3.2568,0.95447,,,,
3.2569,0.95448,,,,
3.257,0.95448,,,,
3.2571,0.95449,,,,
3.2572,0.9545,,,,
3.2573,0.95451,,,,
3.2574,0.95452,,,,
3.2575,0.95452,,,,
3.2576,0.95453,,,,
3.2577,0.95454,,,,
3.2578,0.95455,,,,
3.2579,0.95456,,,,
3.258,0.95457,,,,
3.2581,0.95457,,,,
3.2582,0.95458,,,,
3.2583,0.95459,,,,
3.2584,0.9546,,,,
3.2585,0.95461,,,,
3.2586,0.95461,,,,
3.2587,0.95462,,,,
3.2588,0.95463,,,,
3.2589,0.95464,,,,
3.259,0.95465,,,,
3.2591,0.95466,,,,
3.2592,0.95466,,,,
3.2593,0.95467,,,,
3.2594,0.95468,,,,
3.2595,0.95469,,,,
3.2596,0.9547,,,,
3.2597,0.95471,,,,
3.2598,0.95471,,,,
3.2599,0.95472,,,,
3.26,0.95473,,,,
3.2601,0.95474,,,,
3.2602,0.95475,,,,
3.2603,0.95475,,,,
3.2604,0.95476,,,,
3.2605,0.95477,,,,
3.2606,0.95478,,,,
3.2607,0.95479,,,,
3.2608,0.9548,,,,
3.2609,0.9548,,,,
3.261,0.95481,,,,
3.2611,0.95482,,,,
3.2612,0.95483,,,,
3.2613,0.95484,,,,
3.2614,0.95485,,,,
3.2615,0.95486,,,,
3.2616,0.95486,,,,
3.2617,0.95487,,,,
3.2618,0.95488,,,,
3.2619,0.95489,,,,
3.262,0.9549,,,,
3.2621,0.95491,,,,
3.2622,0.95491,,,,
3.2623,0.95492,,,,
3.2624,0.95493,,,,
3.2625,0.95494,,,,
3.2626,0.95495,,,,
3.2627,0.95496,,,,
3.2628,0.95496,,,,
3.2629,0.95497,,,,
3.263,0.95498,,,,
3.2631,0.95499,,,,
3.2632,0.955,,,,
3.2633,0.95501,,,,
3.2634,0.95502,,,,
3.2635,0.95502,,,,
3.2636,0.95503,,,,
3.2637,0.95504,,,,
3.2638,0.95505,,,,
3.2639,0.95506,,,,
3.264,0.95507,,,,
3.2641,0.95508,,,,
3.2642,0.95508,,,,
3.2643,0.95509,,,,
3.2644,0.9551,,,,
3.2645,0.95511,,,,
3.2646,0.95512,,,,
3.2647,0.95513,,,,
3.2648,0.95514,,,,
3.2649,0.95514,,,,
3.265,0.95515,,,,
3.2651,0.95516,,,,
3.2652,0.95517,,,,
3.2653,0.95518,,,,
3.2654,0.95519,,,,
3.2655,0.9552,,,,
3.2656,0.95521,,,,
3.2657,0.95521,,,,
3.2658,0.95522,,,,
3.2659,0.95523,,,,
3.266,0.95524,,,,
3.2661,0.95525,,,,
3.2662,0.95526,,,,
3.2663,0.95527,,,,
3.2664,0.95528,,,,
3.2665,0.95528,,,,
3.2666,0.95529,,,,
3.2667,0.9553,,,,
3.2668,0.95531,,,,
3.2669,0.95532,,,,
3.267,0.95533,,,,
3.2671,0.95534,,,,
3.2672,0.95535,,,,
3.2673,0.95535,,,,
3.2674,0.95536,,,,
3.2675,0.95537,,,,
3.2676,0.95538,,,,
3.2677,0.95539,,,,
3.2678,0.9554,,,,
3.2679,0.95541,,,,
3.268,0.95542,,,,
3.2681,0.95542,,,,
3.2682,0.95543,,,,
3.2683,0.95544,,,,
3.2684,0.95545,,,,
3.2685,0.95546,,,,
3.2686,0.95547,,,,
3.2687,0.95548,,,,
3.2688,0.95549,,,,
3.2689,0.9555,,,,
3.269,0.9555,,,,
3.2691,0.95551,,,,
3.2692,0.95552,,,,
3.2693,0.95553,,,,
3.2694,0.95554,,,,
3.2695,0.95555,,,,
3.2696,0.95556,,,,
3.2697,0.95557,,,,
3.2698,0.95558,,,,
3.2699,0.95559,,,,
3.27,0.95559,,,,
3.2701,0.9556,,,,
3.2702,0.95561,,,,
3.2703,0.95562,,,,
3.2704,0.95563,,,,
3.2705,0.95564,,,,
3.2706,0.95565,,,,
3.2707,0.95566,,,,
3.2708,0.95567,,,,
3.2709,0.95568,,,,
3.271,0.95568,,,,
3.2711,0.95569,,,,
3.2712,0.9557,,,,
3.2713,0.95571,,,,
3.2714,0.95572,,,,
3.2715,0.95573,,,,
3.2716,0.95574,,,,
3.2717,0.95575,,,,
3.2718,0.95576,,,,
3.2719,0.95577,,,,
3.272,0.95578,,,,
3.2721,0.95578,,,,
3.2722,0.95579,,,,
3.2723,0.9558,,,,
3.2724,0.95581,,,,
3.2725,0.95582,,,,
3.2726,0.95583,,,,
3.2727,0.95584,,,,
3.2728,0.95585,,,,
3.2729,0.95586,,,,
3.273,0.95587,,,,
3.2731,0.95588,,,,
3.2732,0.95589,,,,
3.2733,0.95589,,,,
3.2734,0.9559,,,,
3.2735,0.95591,,,,
3.2736,0.95592,,,,
3.2737,0.95593,,,,
3.2738,0.95594,,,,
3.2739,0.95595,,,,
3.274,0.95596,,,,
3.2741,0.95597,,,,
3.2742,0.95598,,,,
3.2743,0.95599,,,,
3.2744,0.956,,,,
3.2745,0.95601,,,,
3.2746,0.95602,,,,
3.2747,0.95602,,,,
3.2748,0.95603,,,,
3.2749,0.95604,,,,
3.275,0.95605,,,,
3.2751,0.95606,,,,
3.2752,0.95607,,,,
3.2753,0.95608,,,,
3.2754,0.95609,,,,
3.2755,0.9561,,,,
3.2756,0.95611,,,,
3.2757,0.95612,,,,
3.2758,0.95613,,,,
3.2759,0.95614,,,,
3.276,0.95615,,,,
3.2761,0.95616,,,,
3.2762,0.95616,,,,
3.2763,0.95617,,,,
3.2764,0.95618,,,,
3.2765,0.95619,,,,
3.2766,0.9562,,,,
3.2767,0.95621,,,,
3.2768,0.95622,,,,
3.2769,0.95623,,,,
3.277,0.95624,,,,
3.2771,0.95625,,,,
3.2772,0.95626,,,,
3.2773,0.95627,,,,
3.2774,0.95628,,,,
3.2775,0.95629,,,,
3.2776,0.9563,,,,
3.2777,0.95631,,,,
3.2778,0.95632,,,,
3.2779,0.95633,,,,
3.278,0.95634,,,,
3.2781,0.95635,,,,
3.2782,0.95635,,,,
3.2783,0.95636,,,,
3.2784,0.95637,,,,
3.2785,0.95638,,,,
3.2786,0.95639,,,,
3.2787,0.9564,,,,
3.2788,0.95641,,,,
3.2789,0.95642,,,,
3.279,0.95643,,,,
3.2791,0.95644,,,,
3.2792,0.95645,,,,
3.2793,0.95646,,,,
3.2794,0.95647,,,,
3.2795,0.95648,,,,
3.2796,0.95649,,,,
3.2797,0.9565,,,,
3.2798,0.95651,,,,
3.2799,0.95652,,,,
3.28,0.95653,,,,
3.2801,0.95654,,,,
3.2802,0.95655,,,,
3.2803,0.95656,,,,
3.2804,0.95657,,,,
3.2805,0.95658,,,,
3.2806,0.95659,,,,
3.2807,0.9566,,,,
3.2808,0.95661,,,,
3.2809,0.95662,,,,
3.281,0.95662,,,,
3.2811,0.95663,,,,
3.2812,0.95664,,,,
3.2813,0.95665,,,,
3.2814,0.95666,,,,
3.2815,0.95667,,,,
3.2816,0.95668,,,,
3.2817,0.95669,,,,
3.2818,0.9567,,,,
3.2819,0.95671,,,,
3.282,0.95672,,,,
3.2821,0.95673,,,,
3.2822,0.95674,,,,
3.2823,0.95675,,,,
3.2824,0.95676,,,,
3.2825,0.95677,,,,
3.2826,0.95678,,,,
3.2827,0.95679,,,,
3.2828,0.9568,,,,
3.2829,0.95681,,,,
3.283,0.95682,,,,
3.2831,0.95683,,,,
3.2832,0.95684,,,,
3.2833,0.95685,,,,
3.2834,0.95686,,,,
3.2835,0.95687,,,,
3.2836,0.95688,,,,
3.2837,0.95689,,,,
3.2838,0.9569,,,,
3.2839,0.95691,,,,
3.284,0.95692,,,,
3.2841,0.95693,,,,
3.2842,0.95694,,,,
3.2843,0.95695,,,,
3.2844,0.95696,,,,
3.2845,0.95697,,,,
3.2846,0.95698,,,,
3.2847,0.95699,,,,
3.2848,0.957,,,,
3.2849,0.95701,,,,
3.285,0.95702,,,,
3.2851,0.95703,,,,
3.2852,0.95704,,,,
3.2853,0.95705,,,,
3.2854,0.95706,,,,
3.2855,0.95707,,,,
3.2856,0.95708,,,,
3.2857,0.95709,,,,
3.2858,0.9571,,,,
3.2859,0.95711,,,,
3.286,0.95712,,,,
3.2861,0.95713,,,,
3.2862,0.95714,,,,
3.2863,0.95715,,,,
3.2864,0.95716,,,,
3.2865,0.95717,,,,
3.2866,0.95718,,,,
3.2867,0.95719,,,,
3.2868,0.9572,,,,
3.2869,0.95721,,,,
3.287,0.95722,,,,
3.2871,0.95723,,,,
3.2872,0.95724,,,,
3.2873,0.95725,,,,
3.2874,0.95726,,,,
3.2875,0.95727,,,,
3.2876,0.95728,,,,
3.2877,0.95729,,,,
3.2878,0.9573,,,,
3.2879,0.95731,,,,
3.288,0.95732,,,,
3.2881,0.95734,,,,
3.2882,0.95735,,,,
3.2883,0.95736,,,,
3.2884,0.95737,,,,
3.2885,0.95738,,,,
3.2886,0.95739,,,,
3.2887,0.9574,,,,
3.2888,0.95741,,,,
3.2889,0.95742,,,,
3.289,0.95743,,,,
3.2891,0.95744,,,,
3.2892,0.95745,,,,
3.2893,0.95746,,,,
3.2894,0.95747,,,,
3.2895,0.95748,,,,
3.2896,0.95749,,,,
3.2897,0.9575,,,,
3.2898,0.95751,,,,
3.2899,0.95752,,,,
3.29,0.95753,,,,
3.2901,0.95754,,,,
3.2902,0.95755,,,,
3.2903,0.95756,,,,
3.2904,0.95757,,,,
3.2905,0.95758,,,,
3.2906,0.95759,,,,
3.2907,0.9576,,,,
3.2908,0.95761,,,,
3.2909,0.95762,,,,
3.291,0.95764,,,,
3.2911,0.95765,,,,
3.2912,0.95766,,,,
3.2913,0.95767,,,,
3.2914,0.95768,,,,
3.2915,0.95769,,,,
3.2916,0.9577,,,,
3.2917,0.95771,,,,
3.2918,0.95772,,,,
3.2919,0.95773,,,,
3.292,0.95774,,,,
3.2921,0.95775,,,,
3.2922,0.95776,,,,
3.2923,0.95777,,,,
3.2924,0.95778,,,,
3.2925,0.95779,,,,
3.2926,0.9578,,,,
3.2927,0.95781,,,,
3.2928,0.95782,,,,
3.2929,0.95784,,,,
3.293,0.95785,,,,
3.2931,0.95786,,,,
3.2932,0.95787,,,,
3.2933,0.95788,,,,
3.2934,0.95789,,,,
3.2935,0.9579,,,,
3.2936,0.95791,,,,
3.2937,0.95792,,,,
3.2938,0.95793,,,,
3.2939,0.95794,,,,
3.294,0.95795,,,,
3.2941,0.95796,,,,
3.2942,0.95797,,,,
3.2943,0.95798,,,,
3.2944,0.958,,,,
3.2945,0.95801,,,,
3.2946,0.95802,,,,
3.2947,0.95803,,,,
3.2948,0.95804,,,,
3.2949,0.95805,,,,
3.295,0.95806,,,,
3.2951,0.95807,,,,
3.2952,0.95808,,,,
3.2953,0.95809,,,,
3.2954,0.9581,,,,
3.2955,0.95811,,,,
3.2956,0.95812,,,,
3.2957,0.95814,,,,
3.2958,0.95815,,,,
3.2959,0.95816,,,,
3.296,0.95817,,,,
3.2961,0.95818,,,,
3.2962,0.95819,,,,
3.2963,0.9582,,,,
3.2964,0.95821,,,,
3.2965,0.95822,,,,
3.2966,0.95823,,,,
3.2967,0.95824,,,,
3.2968,0.95825,,,,
3.2969,0.95827,,,,
3.297,0.95828,,,,
3.2971,0.95829,,,,
3.2972,0.9583,,,,
3.2973,0.95831,,,,
3.2974,0.95832,,,,
3.2975,0.95833,,,,
3.2976,0.95834,,,,
3.2977,0.95835,,,,
3.2978,0.95836,,,,
3.2979,0.95837,,,,
3.298,0.95839,,,,
3.2981,0.9584,,,,
3.2982,0.95841,,,,
3.2983,0.95842,,,,
3.2984,0.95843,,,,
3.2985,0.95844,,,,
3.2986,0.95845,,,,
3.2987,0.95846,,,,
3.2988,0.95847,,,,
3.2989,0.95848,,,,
3.299,0.9585,,,,
3.2991,0.95851,,,,
3.2992,0.95852,,,,
3.2993,0.95853,,,,
3.2994,0.95854,,,,
3.2995,0.95855,,,,
3.2996,0.95856,,,,
3.2997,0.95857,,,,
3.2998,0.95858,,,,
3.2999,0.9586,,,,
3.3,0.95861,,,,
3.3001,0.95862,,,,
3.3002,0.95863,,,,
3.3003,0.95864,,,,
3.3004,0.95865,,,,
3.3005,0.95866,,,,
3.3006,0.95867,,,,
3.3007,0.95868,,,,
3.3008,0.9587,,,,
3.3009,0.95871,,,,
3.301,0.95872,,,,
3.3011,0.95873,,,,
3.3012,0.95874,,,,
3.3013,0.95875,,,,
3.3014,0.95876,,,,
3.3015,0.95877,,,,
3.3016,0.95879,,,,
3.3017,0.9588,,,,
3.3018,0.95881,,,,
3.3019,0.95882,,,,
3.302,0.95883,,,,
3.3021,0.95884,,,,
3.3022,0.95885,,,,
3.3023,0.95886,,,,
3.3024,0.95888,,,,
3.3025,0.95889,,,,
3.3026,0.9589,,,,
3.3027,0.95891,,,,
3.3028,0.95892,,,,
3.3029,0.95893,,,,
3.303,0.95894,,,,
3.3031,0.95896,,,,
3.3032,0.95897,,,,
3.3033,0.95898,,,,
3.3034,0.95899,,,,
3.3035,0.959,,,,
3.3036,0.95901,,,,
3.3037,0.95902,,,,
3.3038,0.95904,,,,
3.3039,0.95905,,,,
3.304,0.95906,,,,
3.3041,0.95907,,,,
3.3042,0.95908,,,,
3.3043,0.95909,,,,
3.3044,0.9591,,,,
3.3045,0.95912,,,,
3.3046,0.95913,,,,
3.3047,0.95914,,,,
3.3048,0.95915,,,,
3.3049,0.95916,,,,
3.305,0.95917,,,,
3.3051,0.95918,,,,
3.3052,0.9592,,,,
3.3053,0.95921,,,,
3.3054,0.95922,,,,
3.3055,0.95923,,,,
3.3056,0.95924,,,,
3.3057,0.95925,,,,
3.3058,0.95927,,,,
3.3059,0.95928,,,,
3.306,0.95929,,,,
3.3061,0.9593,,,,
3.3062,0.95931,,,,
3.3063,0.95932,,,,
3.3064,0.95933,,,,
3.3065,0.95935,,,,
3.3066,0.95936,,,,
3.3067,0.95937,,,,
3.3068,0.95938,,,,
3.3069,0.95939,,,,
3.307,0.9594,,,,
3.3071,0.95942,,,,
3.3072,0.95943,,,,
3.3073,0.95944,,,,
3.3074,0.95945,,,,
3.3075,0.95946,,,,
3.3076,0.95947,,,,
3.3077,0.95949,,,,
3.3078,0.9595,,,,
3.3079,0.95951,,,,
3.308,0.95952,,,,
3.3081,0.95953,,,,
3.3082,0.95955,,,,
3.3083,0.95956,,,,
3.3084,0.95957,,,,
3.3085,0.95958,,,,
3.3086,0.95959,,,,
3.3087,0.9596,,,,
3.3088,0.95962,,,,
3.3089,0.95963,,,,
3.309,0.95964,,,,
3.3091,0.95965,,,,
3.3092,0.95966,,,,
3.3093,0.95968,,,,
3.3094,0.95969,,,,
3.3095,0.9597,,,,
3.3096,0.95971,,,,
3.3097,0.95972,,,,
3.3098,0.95973,,,,
3.3099,0.95975,,,,
3.31,0.95976,,,,
3.3101,0.95977,,,,
3.3102,0.95978,,,,
3.3103,0.95979,,,,
3.3104,0.95981,,,,
3.3105,0.95982,,,,
3.3106,0.95983,,,,
3.3107,0.95984,,,,
3.3108,0.95985,,,,
3.3109,0.95987,,,,
3.311,0.95988,,,,
3.3111,0.95989,,,,
3.3112,0.9599,,,,
3.3113,0.95991,,,,
3.3114,0.95993,,,,
3.3115,0.95994,,,,
3.3116,0.95995,,,,
3.3117,0.95996,,,,
3.3118,0.95997,,,,
3.3119,0.95999,,,,
3.312,0.96,,,,
3.3121,0.96001,,,,
3.3122,0.96002,,,,
3.3123,0.96003,,,,
3.3124,0.96005,,,,
3.3125,0.96006,,,,
3.3126,0.96007,,,,
3.3127,0.96008,,,,
3.3128,0.9601,,,,
3.3129,0.96011,,,,
3.313,0.96012,,,,
3.3131,0.96013,,,,
3.3132,0.96014,,,,
3.3133,0.96016,,,,
3.3134,0.96017,,,,
3.3135,0.96018,,,,
3.3136,0.96019,,,,
3.3137,0.9602,,,,
3.3138,0.96022,,,,
3.3139,0.96023,,,,
3.314,0.96024,,,,
3.3141,0.96025,,,,
3.3142,0.96027,,,,
3.3143,0.96028,,,,
3.3144,0.96029,,,,
3.3145,0.9603,,,,
3.3146,0.96031,,,,
3.3147,0.96033,,,,
3.3148,0.96034,,,,
3.3149,0.96035,,,,
3.315,0.96036,,,,
3.3151,0.96038,,,,
3.3152,0.96039,,,,
3.3153,0.9604,,,,
3.3154,0.96041,,,,
3.3155,0.96042,,,,
3.3156,0.96044,,,,
3.3157,0.96045,,,,
3.3158,0.96046,,,,
3.3159,0.96047,,,,
3.316,0.96048,,,,
3.3161,0.9605,,,,
3.3162,0.96051,,,,
3.3163,0.96052,,,,
3.3164,0.96053,,,,
3.3165,0.96055,,,,
3.3166,0.96056,,,,
3.3167,0.96057,,,,
3.3168,0.96058,,,,
3.3169,0.96059,,,,
3.317,0.96061,,,,
3.3171,0.96062,,,,
3.3172,0.96063,,,,
3.3173,0.96064,,,,
3.3174,0.96066,,,,
3.3175,0.96067,,,,
3.3176,0.96068,,,,
3.3177,0.96069,,,,
3.3178,0.96071,,,,
3.3179,0.96072,,,,
3.318,0.96073,,,,
3.3181,0.96074,,,,
3.3182,0.96075,,,,
3.3183,0.96077,,,,
3.3184,0.96078,,,,
3.3185,0.96079,,,,
3.3186,0.9608,,,,
3.3187,0.96082,,,,
3.3188,0.96083,,,,
3.3189,0.96084,,,,
3.319,0.96085,,,,
3.3191,0.96086,,,,
3.3192,0.96088,,,,
3.3193,0.96089,,,,
3.3194,0.9609,,,,
3.3195,0.96091,,,,
3.3196,0.96093,,,,
3.3197,0.96094,,,,
3.3198,0.96095,,,,
3.3199,0.96096,,,,
3.32,0.96098,,,,
3.3201,0.96099,,,,
3.3202,0.961,,,,
3.3203,0.96101,,,,
3.3204,0.96102,,,,
3.3205,0.96104,,,,
3.3206,0.96105,,,,
3.3207,0.96106,,,,
3.3208,0.96107,,,,
3.3209,0.96109,,,,
3.321,0.9611,,,,
3.3211,0.96111,,,,
3.3212,0.96112,,,,
3.3213,0.96114,,,,
3.3214,0.96115,,,,
3.3215,0.96116,,,,
3.3216,0.96117,,,,
3.3217,0.96118,,,,
3.3218,0.9612,,,,
3.3219,0.96121,,,,
3.322,0.96122,,,,
3.3221,0.96123,,,,
3.3222,0.96125,,,,
3.3223,0.96126,,,,
3.3224,0.96127,,,,
3.3225,0.96128,,,,
3.3226,0.9613,,,,
3.3227,0.96131,,,,
3.3228,0.96132,,,,
3.3229,0.96133,,,,
3.323,0.96135,,,,
3.3231,0.96136,,,,
3.3232,0.96137,,,,
3.3233,0.96138,,,,
3.3234,0.96139,,,,
3.3235,0.96141,,,,
3.3236,0.96142,,,,
3.3237,0.96143,,,,
3.3238,0.96144,,,,
3.3239,0.96146,,,,
3.324,0.96147,,,,
3.3241,0.96148,,,,
3.3242,0.96149,,,,
3.3243,0.96151,,,,
3.3244,0.96152,,,,
3.3245,0.96153,,,,
3.3246,0.96154,,,,
3.3247,0.96156,,,,
3.3248,0.96157,,,,
3.3249,0.96158,,,,
3.325,0.96159,,,,
3.3251,0.96161,,,,
3.3252,0.96162,,,,
3.3253,0.96163,,,,
3.3254,0.96164,,,,
3.3255,0.96166,,,,
3.3256,0.96167,,,,
3.3257,0.96168,,,,
3.3258,0.96169,,,,
3.3259,0.96171,,,,
3.326,0.96172,,,,
3.3261,0.96173,,,,
3.3262,0.96174,,,,
3.3263,0.96175,,,,
3.3264,0.96177,,,,
3.3265,0.96178,,,,
3.3266,0.96179,,,,
3.3267,0.9618,,,,
3.3268,0.96182,,,,
3.3269,0.96183,,,,
3.327,0.96184,,,,
3.3271,0.96185,,,,
3.3272,0.96187,,,,
3.3273,0.96188,,,,
3.3274,0.96189,,,,
3.3275,0.9619,,,,
3.3276,0.96192,,,,
3.3277,0.96193,,,,
3.3278,0.96194,,,,
3.3279,0.96195,,,,
3.328,0.96197,,,,
3.3281,0.96198,,,,
3.3282,0.96199,,,,
3.3283,0.962,,,,
3.3284,0.96202,,,,
3.3285,0.96203,,,,
3.3286,0.96204,,,,
3.3287,0.96205,,,,
3.3288,0.96207,,,,
3.3289,0.96208,,,,
3.329,0.96209,,,,
3.3291,0.9621,,,,
3.3292,0.96212,,,,
3.3293,0.96213,,,,
3.3294,0.96214,,,,
3.3295,0.96215,,,,
3.3296,0.96217,,,,
3.3297,0.96218,,,,
3.3298,0.96219,,,,
3.3299,0.9622,,,,
3.33,0.96222,,,,
3.3301,0.96223,,,,
3.3302,0.96224,,,,
3.3303,0.96225,,,,
3.3304,0.96227,,,,
3.3305,0.96228,,,,
3.3306,0.96229,,,,
3.3307,0.9623,,,,
3.3308,0.96232,,,,
3.3309,0.96233,,,,
3.331,0.96234,,,,
3.3311,0.96236,,,,
3.3312,0.96237,,,,
3.3313,0.96238,,,,
3.3314,0.96239,,,,
3.3315,0.96241,,,,
3.3316,0.96242,,,,
3.3317,0.96243,,,,
3.3318,0.96244,,,,
3.3319,0.96246,,,,
3.332,0.96247,,,,
3.3321,0.96248,,,,
3.3322,0.96249,,,,
3.3323,0.96251,,,,
3.3324,0.96252,,,,
3.3325,0.96253,,,,
3.3326,0.96254,,,,
3.3327,0.96256,,,,
3.3328,0.96257,,,,
3.3329,0.96258,,,,
3.333,0.96259,,,,
3.3331,0.96261,,,,
3.3332,0.96262,,,,
3.3333,0.96263,,,,
3.3334,0.96264,,,,
3.3335,0.96266,,,,
3.3336,0.96267,,,,
3.3337,0.96268,,,,
3.3338,0.96269,,,,
3.3339,0.96271,,,,
3.334,0.96272,,,,
3.3341,0.96273,,,,
3.3342,0.96275,,,,
3.3343,0.96276,,,,
3.3344,0.96277,,,,
3.3345,0.96278,,,,
3.3346,0.9628,,,,
3.3347,0.96281,,,,
3.3348,0.96282,,,,
3.3349,0.96283,,,,
3.335,0.96285,,,,
3.3351,0.96286,,,,
3.3352,0.96287,,,,
3.3353,0.96288,,,,
3.3354,0.9629,,,,
3.3355,0.96291,,,,
3.3356,0.96292,,,,
3.3357,0.96294,,,,
3.3358,0.96295,,,,
3.3359,0.96296,,,,
3.336,0.96297,,,,
3.3361,0.96299,,,,
3.3362,0.963,,,,
3.3363,0.96301,,,,
3.3364,0.96302,,,,
3.3365,0.96304,,,,
3.3366,0.96305,,,,
3.3367,0.96306,,,,
3.3368,0.96307,,,,
3.3369,0.96309,,,,
3.337,0.9631,,,,
3.3371,0.96311,,,,
3.3372,0.96313,,,,
3.3373,0.96314,,,,
3.3374,0.96315,,,,
3.3375,0.96316,,,,
3.3376,0.96318,,,,
3.3377,0.96319,,,,
3.3378,0.9632,,,,
3.3379,0.96321,,,,
3.338,0.96323,,,,
3.3381,0.96324,,,,
3.3382,0.96325,,,,
3.3383,0.96327,,,,
3.3384,0.96328,,,,
3.3385,0.96329,,,,
3.3386,0.9633,,,,
3.3387,0.96332,,,,
3.3388,0.96333,,,,
3.3389,0.96334,,,,
3.339,0.96335,,,,
3.3391,0.96337,,,,
3.3392,0.96338,,,,
3.3393,0.96339,,,,
3.3394,0.96341,,,,
3.3395,0.96342,,,,
3.3396,0.96343,,,,
3.3397,0.96344,,,,
3.3398,0.96346,,,,
3.3399,0.96347,,,,
3.34,0.96348,,,,
3.3401,0.9635,,,,
3.3402,0.96351,,,,
3.3403,0.96352,,,,
3.3404,0.96353,,,,
3.3405,0.96355,,,,
3.3406,0.96356,,,,
3.3407,0.96357,,,,
3.3408,0.96358,,,,
3.3409,0.9636,,,,
3.341,0.96361,,,,
3.3411,0.96362,,,,
3.3412,0.96364,,,,
3.3413,0.96365,,,,
3.3414,0.96366,,,,
3.3415,0.96367,,,,
3.3416,0.96369,,,,
3.3417,0.9637,,,,
3.3418,0.96371,,,,
3.3419,0.96373,,,,
3.342,0.96374,,,,
3.3421,0.96375,,,,
3.3422,0.96376,,,,
3.3423,0.96378,,,,
3.3424,0.96379,,,,
3.3425,0.9638,,,,
3.3426,0.96382,,,,
3.3427,0.96383,,,,
3.3428,0.96384,,,,
3.3429,0.96385,,,,
3.343,0.96387,,,,
3.3431,0.96388,,,,
3.3432,0.96389,,,,
3.3433,0.96391,,,,
3.3434,0.96392,,,,
3.3435,0.96393,,,,
3.3436,0.96394,,,,
3.3437,0.96396,,,,
3.3438,0.96397,,,,
3.3439,0.96398,,,,
3.344,0.964,,,,
3.3441,0.96401,,,,
3.3442,0.96402,,,,
3.3443,0.96403,,,,
3.3444,0.96405,,,,
3.3445,0.96406,,,,
3.3446,0.96407,,,,
3.3447,0.96409,,,,
3.3448,0.9641,,,,
3.3449,0.96411,,,,
3.345,0.96412,,,,
3.3451,0.96414,,,,
3.3452,0.96415,,,,
3.3453,0.96416,,,,
3.3454,0.96418,,,,
3.3455,0.96419,,,,
3.3456,0.9642,,,,
3.3457,0.96421,,,,
3.3458,0.96423,,,,
3.3459,0.96424,,,,
3.346,0.96425,,,,
3.3461,0.96427,,,,
3.3462,0.96428,,,,
3.3463,0.96429,,,,
3.3464,0.96431,,,,
3.3465,0.96432,,,,
3.3466,0.96433,,,,
3.3467,0.96434,,,,
3.3468,0.96436,,,,
3.3469,0.96437,,,,
3.347,0.96438,,,,
3.3471,0.9644,,,,
3.3472,0.96441,,,,
3.3473,0.96442,,,,
3.3474,0.96444,,,,
3.3475,0.96445,,,,
3.3476,0.96446,,,,
3.3477,0.96447,,,,
3.3478,0.96449,,,,
3.3479,0.9645,,,,
3.348,0.96451,,,,
3.3481,0.96453,,,,
3.3482,0.96454,,,,
3.3483,0.96455,,,,
3.3484,0.96457,,,,
3.3485,0.96458,,,,
3.3486,0.96459,,,,
3.3487,0.9646,,,,
3.3488,0.96462,,,,
3.3489,0.96463,,,,
3.349,0.96464,,,,
3.3491,0.96466,,,,
3.3492,0.96467,,,,
3.3493,0.96468,,,,
3.3494,0.9647,,,,
3.3495,0.96471,,,,
3.3496,0.96472,,,,
3.3497,0.96473,,,,
3.3498,0.96475,,,,
3.3499,0.96476,,,,
3.35,0.96477,,,,
3.3501,0.96479,,,,
3.3502,0.9648,,,,
3.3503,0.96481,,,,
3.3504,0.96483,,,,
3.3505,0.96484,,,,
3.3506,0.96485,,,,
3.3507,0.96487,,,,
3.3508,0.96488,,,,
3.3509,0.96489,,,,
3.351,0.9649,,,,
3.3511,0.96492,,,,
3.3512,0.96493,,,,
3.3513,0.96494,,,,
3.3514,0.96496,,,,
3.3515,0.96497,,,,
3.3516,0.96498,,,,
3.3517,0.965,,,,
3.3518,0.96501,,,,
3.3519,0.96502,,,,
3.352,0.96504,,,,
3.3521,0.96505,,,,
3.3522,0.96506,,,,
3.3523,0.96507,,,,
3.3524,0.96509,,,,
3.3525,0.9651,,,,
3.3526,0.96511,,,,
3.3527,0.96513,,,,
3.3528,0.96514,,,,
3.3529,0.96515,,,,
3.353,0.96517,,,,
3.3531,0.96518,,,,
3.3532,0.96519,,,,
3.3533,0.96521,,,,
3.3534,0.96522,,,,
3.3535,0.96523,,,,
3.3536,0.96525,,,,
3.3537,0.96526,,,,
3.3538,0.96527,,,,
3.3539,0.96529,,,,
3.354,0.9653,,,,
3.3541,0.96531,,,,
3.3542,0.96532,,,,
3.3543,0.96534,,,,
3.3544,0.96535,,,,
3.3545,0.96536,,,,
3.3546,0.96538,,,,
3.3547,0.96539,,,,
3.3548,0.9654,,,,
3.3549,0.96542,,,,
3.355,0.96543,,,,
3.3551,0.96544,,,,
3.3552,0.96546,,,,
3.3553,0.96547,,,,
3.3554,0.96548,,,,
3.3555,0.9655,,,,
3.3556,0.96551,,,,
3.3557,0.96552,,,,
3.3558,0.96554,,,,
3.3559,0.96555,,,,
3.356,0.96556,,,,
3.3561,0.96558,,,,
3.3562,0.96559,,,,
3.3563,0.9656,,,,
3.3564,0.96562,,,,
3.3565,0.96563,,,,
3.3566,0.96564,,,,
3.3567,0.96566,,,,
3.3568,0.96567,,,,
3.3569,0.96568,,,,
3.357,0.9657,,,,
3.3571,0.96571,,,,
3.3572,0.96572,,,,
3.3573,0.96574,,,,
3.3574,0.96575,,,,
3.3575,0.96576,,,,
3.3576,0.96577,,,,
3.3577,0.96579,,,,
3.3578,0.9658,,,,
3.3579,0.96581,,,,
3.358,0.96583,,,,
3.3581,0.96584,,,,
3.3582,0.96585,,,,
3.3583,0.96587,,,,
3.3584,0.96588,,,,
3.3585,0.96589,,,,
3.3586,0.96591,,,,
3.3587,0.96592,,,,
3.3588,0.96593,,,,
3.3589,0.96595,,,,
3.359,0.96596,,,,
3.3591,0.96597,,,,
3.3592,0.96599,,,,
3.3593,0.966,,,,
3.3594,0.96601,,,,
3.3595,0.96603,,,,
3.3596,0.96604,,,,
3.3597,0.96605,,,,
3.3598,0.96607,,,,
3.3599,0.96608,,,,
3.36,0.9661,,,,
3.3601,0.96611,,,,
3.3602,0.96612,,,,
3.3603,0.96614,,,,
3.3604,0.96615,,,,
3.3605,0.96616,,,,
3.3606,0.96618,,,,
3.3607,0.96619,,,,
3.3608,0.9662,,,,
3.3609,0.96622,,,,
3.361,0.96623,,,,
3.3611,0.96624,,,,
3.3612,0.96626,,,,
3.3613,0.96627,,,,
3.3614,0.96628,,,,
3.3615,0.9663,,,,
3.3616,0.96631,,,,
3.3617,0.96632,,,,
3.3618,0.96634,,,,
3.3619,0.96635,,,,
3.362,0.96636,,,,
3.3621,0.96638,,,,
3.3622,0.96639,,,,
3.3623,0.9664,,,,
3.3624,0.96642,,,,
3.3625,0.96643,,,,
3.3626,0.96644,,,,
3.3627,0.96646,,,,
3.3628,0.96647,,,,
3.3629,0.96648,,,,
3.363,0.9665,,,,
3.3631,0.96651,,,,
3.3632,0.96653,,,,
3.3633,0.96654,,,,
3.3634,0.96655,,,,
3.3635,0.96657,,,,
3.3636,0.96658,,,,
3.3637,0.96659,,,,
3.3638,0.96661,,,,
3.3639,0.96662,,,,
3.364,0.96663,,,,
3.3641,0.96665,,,,
3.3642,0.96666,,,,
3.3643,0.96667,,,,
3.3644,0.96669,,,,
3.3645,0.9667,,,,
3.3646,0.96671,,,,
3.3647,0.96673,,,,
3.3648,0.96674,,,,
3.3649,0.96676,,,,
3.365,0.96677,,,,
3.3651,0.96678,,,,
3.3652,0.9668,,,,
3.3653,0.96681,,,,
3.3654,0.96682,,,,
3.3655,0.96684,,,,
3.3656,0.96685,,,,
3.3657,0.96686,,,,
3.3658,0.96688,,,,
3.3659,0.96689,,,,
3.366,0.9669,,,,
3.3661,0.96692,,,,
3.3662,0.96693,,,,
3.3663,0.96695,,,,
3.3664,0.96696,,,,
3.3665,0.96697,,,,
3.3666,0.96699,,,,
3.3667,0.967,,,,
3.3668,0.96701,,,,
3.3669,0.96703,,,,
3.367,0.96704,,,,
3.3671,0.96705,,,,
3.3672,0.96707,,,,
3.3673,0.96708,,,,
3.3674,0.9671,,,,
3.3675,0.96711,,,,
3.3676,0.96712,,,,
3.3677,0.96714,,,,
3.3678,0.96715,,,,
3.3679,0.96716,,,,
3.368,0.96718,,,,
3.3681,0.96719,,,,
3.3682,0.9672,,,,
3.3683,0.96722,,,,
3.3684,0.96723,,,,
3.3685,0.96725,,,,
3.3686,0.96726,,,,
3.3687,0.96727,,,,
3.3688,0.96729,,,,
3.3689,0.9673,,,,
3.369,0.96731,,,,
3.3691,0.96733,,,,
3.3692,0.96734,,,,
3.3693,0.96736,,,,
3.3694,0.96737,,,,
3.3695,0.96738,,,,
3.3696,0.9674,,,,
3.3697,0.96741,,,,
3.3698,0.96742,,,,
3.3699,0.96744,,,,
3.37,0.96745,,,,
3.3701,0.96747,,,,
3.3702,0.96748,,,,
3.3703,0.96749,,,,
3.3704,0.96751,,,,
3.3705,0.96752,,,,
3.3706,0.96753,,,,
3.3707,0.96755,,,,
3.3708,0.96756,,,,
3.3709,0.96758,,,,
3.371,0.96759,,,,
3.3711,0.9676,,,,
3.3712,0.96762,,,,
3.3713,0.96763,,,,
3.3714,0.96764,,,,
3.3715,0.96766,,,,
3.3716,0.96767,,,,
3.3717,0.96769,,,,
3.3718,0.9677,,,,
3.3719,0.96771,,,,
3.372,0.96773,,,,
3.3721,0.96774,,,,
3.3722,0.96776,,,,
3.3723,0.96777,,,,
3.3724,0.96778,,,,
3.3725,0.9678,,,,
3.3726,0.96781,,,,
3.3727,0.96782,,,,
3.3728,0.96784,,,,
3.3729,0.96785,,,,
3.373,0.96787,,,,
3.3731,0.96788,,,,
3.3732,0.96789,,,,
3.3733,0.96791,,,,
3.3734,0.96792,,,,
3.3735,0.96794,,,,
3.3736,0.96795,,,,
3.3737,0.96796,,,,
3.3738,0.96798,,,,
3.3739,0.96799,,,,
3.374,0.96801,,,,
3.3741,0.96802,,,,
3.3742,0.96803,,,,
3.3743,0.96805,,,,
3.3744,0.96806,,,,
3.3745,0.96808,,,,
3.3746,0.96809,,,,
3.3747,0.9681,,,,
3.3748,0.96812,,,,
3.3749,0.96813,,,,
3.375,0.96815,,,,
3.3751,0.96816,,,,
3.3752,0.96817,,,,
3.3753,0.96819,,,,
3.3754,0.9682,,,,
3.3755,0.96822,,,,
3.3756,0.96823,,,,
3.3757,0.96824,,,,
3.3758,0.96826,,,,
3.3759,0.96827,,,,
3.376,0.96829,,,,
3.3761,0.9683,,,,
3.3762,0.96831,,,,
3.3763,0.96833,,,,
3.3764,0.96834,,,,
3.3765,0.96836,,,,
3.3766,0.96837,,,,
3.3767,0.96838,,,,
3.3768,0.9684,,,,
3.3769,0.96841,,,,
3.377,0.96843,,,,
3.3771,0.96844,,,,
3.3772,0.96845,,,,
3.3773,0.96847,,,,
3.3774,0.96848,,,,
3.3775,0.9685,,,,
3.3776,0.96851,,,,
3.3777,0.96852,,,,
3.3778,0.96854,,,,
3.3779,0.96855,,,,
3.378,0.96857,,,,
3.3781,0.96858,,,,
3.3782,0.96859,,,,
3.3783,0.96861,,,,
3.3784,0.96862,,,,
3.3785,0.96864,,,,
3.3786,0.96865,,,,
3.3787,0.96867,,,,
3.3788,0.96868,,,,
3.3789,0.96869,,,,
3.379,0.96871,,,,
3.3791,0.96872,,,,
3.3792,0.96874,,,,
3.3793,0.96875,,,,
3.3794,0.96876,,,,
3.3795,0.96878,,,,
3.3796,0.96879,,,,
3.3797,0.96881,,,,
3.3798,0.96882,,,,
3.3799,0.96884,,,,
3.38,0.96885,,,,
3.3801,0.96886,,,,
3.3802,0.96888,,,,
3.3803,0.96889,,,,
3.3804,0.96891,,,,
3.3805,0.96892,,,,
3.3806,0.96894,,,,
3.3807,0.96895,,,,
3.3808,0.96896,,,,
3.3809,0.96898,,,,
3.381,0.96899,,,,
3.3811,0.96901,,,,
3.3812,0.96902,,,,
3.3813,0.96903,,,,
3.3814,0.96905,,,,
3.3815,0.96906,,,,
3.3816,0.96908,,,,
3.3817,0.96909,,,,
3.3818,0.96911,,,,
3.3819,0.96912,,,,
3.382,0.96913,,,,
3.3821,0.96915,,,,
3.3822,0.96916,,,,
3.3823,0.96918,,,,
3.3824,0.96919,,,,
3.3825,0.96921,,,,
3.3826,0.96922,,,,
3.3827,0.96923,,,,
3.3828,0.96925,,,,
3.3829,0.96926,,,,
3.383,0.96928,,,,
3.3831,0.96929,,,,
3.3832,0.96931,,,,
3.3833,0.96932,,,,
3.3834,0.96933,,,,
3.3835,0.96935,,,,
3.3836,0.96936,,,,
3.3837,0.96938,,,,
3.3838,0.96939,,,,
3.3839,0.9694,,,,
3.384,0.96942,,,,
3.3841,0.96943,,,,
3.3842,0.96945,,,,
3.3843,0.96946,,,,
3.3844,0.96948,,,,
3.3845,0.96949,,,,
3.3846,0.9695,,,,
3.3847,0.96952,,,,
3.3848,0.96953,,,,
3.3849,0.96955,,,,
3.385,0.96956,,,,
3.3851,0.96957,,,,
3.3852,0.96959,,,,
3.3853,0.9696,,,,
3.3854,0.96962,,,,
3.3855,0.96963,,,,
3.3856,0.96965,,,,
3.3857,0.96966,,,,
3.3858,0.96967,,,,
3.3859,0.96969,,,,
3.386,0.9697,,,,
3.3861,0.96972,,,,
3.3862,0.96973,,,,
3.3863,0.96974,,,,
3.3864,0.96976,,,,
3.3865,0.96977,,,,
3.3866,0.96979,,,,
3.3867,0.9698,,,,
3.3868,0.96981,,,,
3.3869,0.96983,,,,
3.387,0.96984,,,,
3.3871,0.96986,,,,
3.3872,0.96987,,,,
3.3873,0.96988,,,,
3.3874,0.9699,,,,
3.3875,0.96991,,,,
3.3876,0.96993,,,,
3.3877,0.96994,,,,
3.3878,0.96995,,,,
3.3879,0.96997,,,,
3.388,0.96998,,,,
3.3881,0.97,,,,
3.3882,0.97001,,,,
3.3883,0.97002,,,,
3.3884,0.97004,,,,
3.3885,0.97005,,,,
3.3886,0.97007,,,,
3.3887,0.97008,,,,
3.3888,0.9701,,,,
3.3889,0.97011,,,,
3.389,0.97012,,,,
3.3891,0.97014,,,,
3.3892,0.97015,,,,
3.3893,0.97017,,,,
3.3894,0.97018,,,,
3.3895,0.97019,,,,
3.3896,0.97021,,,,
3.3897,0.97022,,,,
3.3898,0.97023,,,,
3.3899,0.97025,,,,
3.39,0.97026,,,,
3.3901,0.97028,,,,
3.3902,0.97029,,,,
3.3903,0.9703,,,,
3.3904,0.97032,,,,
3.3905,0.97033,,,,
3.3906,0.97035,,,,
3.3907,0.97036,,,,
3.3908,0.97037,,,,
3.3909,0.97039,,,,
3.391,0.9704,,,,
3.3911,0.97042,,,,
3.3912,0.97043,,,,
3.3913,0.97044,,,,
3.3914,0.97046,,,,
3.3915,0.97047,,,,
3.3916,0.97049,,,,
3.3917,0.9705,,,,
3.3918,0.97051,,,,
3.3919,0.97053,,,,
3.392,0.97054,,,,
3.3921,0.97056,,,,
3.3922,0.97057,,,,
3.3923,0.97058,,,,
3.3924,0.9706,,,,
3.3925,0.97061,,,,
3.3926,0.97063,,,,
3.3927,0.97064,,,,
3.3928,0.97065,,,,
3.3929,0.97067,,,,
3.393,0.97068,,,,
3.3931,0.97069,,,,
3.3932,0.97071,,,,
3.3933,0.97072,,,,
3.3934,0.97074,,,,
3.3935,0.97075,,,,
3.3936,0.97076,,,,
3.3937,0.97078,,,,
3.3938,0.97079,,,,
3.3939,0.97081,,,,
3.394,0.97082,,,,
3.3941,0.97083,,,,
3.3942,0.97085,,,,
3.3943,0.97086,,,,
3.3944,0.97087,,,,
3.3945,0.97089,,,,
3.3946,0.9709,,,,
3.3947,0.97092,,,,
3.3948,0.97093,,,,
3.3949,0.97094,,,,
3.395,0.97096,,,,
3.3951,0.97097,,,,
3.3952,0.97099,,,,
3.3953,0.971,,,,
3.3954,0.97101,,,,
3.3955,0.97103,,,,
3.3956,0.97104,,,,
3.3957,0.97105,,,,
3.3958,0.97107,,,,
3.3959,0.97108,,,,
3.396,0.9711,,,,
3.3961,0.97111,,,,
3.3962,0.97112,,,,
3.3963,0.97114,,,,
3.3964,0.97115,,,,
3.3965,0.97116,,,,
3.3966,0.97118,,,,
3.3967,0.97119,,,,
3.3968,0.97121,,,,
3.3969,0.97122,,,,
3.397,0.97123,,,,
3.3971,0.97125,,,,
3.3972,0.97126,,,,
3.3973,0.97128,,,,
3.3974,0.97129,,,,
3.3975,0.9713,,,,
3.3976,0.97132,,,,
3.3977,0.97133,,,,
3.3978,0.97134,,,,
3.3979,0.97136,,,,
3.398,0.97137,,,,
3.3981,0.97139,,,,
3.3982,0.9714,,,,
3.3983,0.97141,,,,
3.3984,0.97143,,,,
3.3985,0.97144,,,,
3.3986,0.97145,,,,
3.3987,0.97147,,,,
3.3988,0.97148,,,,
3.3989,0.9715,,,,
3.399,0.97151,,,,
3.3991,0.97152,,,,
3.3992,0.97154,,,,
3.3993,0.97155,,,,
3.3994,0.97156,,,,
3.3995,0.97158,,,,
3.3996,0.97159,,,,
3.3997,0.9716,,,,
3.3998,0.97162,,,,
3.3999,0.97163,,,,
3.4,0.97165,,,,
3.4001,0.97166,,,,
3.4002,0.97167,,,,
3.4003,0.97169,,,,
3.4004,0.9717,,,,
3.4005,0.97171,,,,
3.4006,0.97173,,,,
3.4007,0.97174,,,,
3.4008,0.97176,,,,
3.4009,0.97177,,,,
3.401,0.97178,,,,
3.4011,0.9718,,,,
3.4012,0.97181,,,,
3.4013,0.97182,,,,
3.4014,0.97184,,,,
3.4015,0.97185,,,,
3.4016,0.97186,,,,
3.4017,0.97188,,,,
3.4018,0.97189,,,,
3.4019,0.97191,,,,
3.402,0.97192,,,,
3.4021,0.97193,,,,
3.4022,0.97195,,,,
3.4023,0.97196,,,,
3.4024,0.97197,,,,
3.4025,0.97199,,,,
3.4026,0.972,,,,
3.4027,0.97201,,,,
3.4028,0.97203,,,,
3.4029,0.97204,,,,
3.403,0.97206,,,,
3.4031,0.97207,,,,
3.4032,0.97208,,,,
3.4033,0.9721,,,,
3.4034,0.97211,,,,
3.4035,0.97212,,,,
3.4036,0.97214,,,,
3.4037,0.97215,,,,
3.4038,0.97216,,,,
3.4039,0.97218,,,,
3.404,0.97219,,,,
3.4041,0.97221,,,,
3.4042,0.97222,,,,
3.4043,0.97223,,,,
3.4044,0.97225,,,,
3.4045,0.97226,,,,
3.4046,0.97227,,,,
3.4047,0.97229,,,,
3.4048,0.9723,,,,
3.4049,0.97231,,,,
3.405,0.97233,,,,
3.4051,0.97234,,,,
3.4052,0.97235,,,,
3.4053,0.97237,,,,
3.4054,0.97238,,,,
3.4055,0.9724,,,,
3.4056,0.97241,,,,
3.4057,0.97242,,,,
3.4058,0.97244,,,,
3.4059,0.97245,,,,
3.406,0.97246,,,,
3.4061,0.97248,,,,
3.4062,0.97249,,,,
3.4063,0.9725,,,,
3.4064,0.97252,,,,
3.4065,0.97253,,,,
3.4066,0.97254,,,,
3.4067,0.97256,,,,
3.4068,0.97257,,,,
3.4069,0.97258,,,,
3.407,0.9726,,,,
3.4071,0.97261,,,,
3.4072,0.97263,,,,
3.4073,0.97264,,,,
3.4074,0.97265,,,,
3.4075,0.97267,,,,
3.4076,0.97268,,,,
3.4077,0.97269,,,,
3.4078,0.97271,,,,
3.4079,0.97272,,,,
3.408,0.97273,,,,
3.4081,0.97275,,,,
3.4082,0.97276,,,,
3.4083,0.97277,,,,
3.4084,0.97279,,,,
3.4085,0.9728,,,,
3.4086,0.97281,,,,
3.4087,0.97283,,,,
3.4088,0.97284,,,,
3.4089,0.97286,,,,
3.409,0.97287,,,,
3.4091,0.97288,,,,
3.4092,0.9729,,,,
3.4093,0.97291,,,,
3.4094,0.97292,,,,
3.4095,0.97294,,,,
3.4096,0.97295,,,,
3.4097,0.97296,,,,
3.4098,0.97298,,,,
3.4099,0.97299,,,,
3.41,0.973,,,,
3.4101,0.97302,,,,
3.4102,0.97303,,,,
3.4103,0.97304,,,,
3.4104,0.97306,,,,
3.4105,0.97307,,,,
3.4106,0.97308,,,,
3.4107,0.9731,,,,
3.4108,0.97311,,,,
3.4109,0.97312,,,,
3.411,0.97314,,,,
3.4111,0.97315,,,,
3.4112,0.97316,,,,
3.4113,0.97318,,,,
3.4114,0.97319,,,,
3.4115,0.97321,,,,
3.4116,0.97322,,,,
3.4117,0.97323,,,,
3.4118,0.97325,,,,
3.4119,0.97326,,,,
3.412,0.97327,,,,
3.4121,0.97329,,,,
3.4122,0.9733,,,,
3.4123,0.97331,,,,
3.4124,0.97333,,,,
3.4125,0.97334,,,,
3.4126,0.97335,,,,
3.4127,0.97337,,,,
3.4128,0.97338,,,,
3.4129,0.97339,,,,
3.413,0.97341,,,,
3.4131,0.97342,,,,
3.4132,0.97343,,,,
3.4133,0.97345,,,,
3.4134,0.97346,,,,
3.4135,0.97347,,,,
3.4136,0.97349,,,,
3.4137,0.9735,,,,
3.4138,0.97351,,,,
3.4139,0.97353,,,,
3.414,0.97354,,,,
3.4141,0.97355,,,,
3.4142,0.97357,,,,
3.4143,0.97358,,,,
3.4144,0.97359,,,,
3.4145,0.97361,,,,
3.4146,0.97362,,,,
3.4147,0.97363,,,,
3.4148,0.97365,,,,
3.4149,0.97366,,,,
3.415,0.97367,,,,
3.4151,0.97369,,,,
3.4152,0.9737,,,,
3.4153,0.97371,,,,
3.4154,0.97373,,,,
3.4155,0.97374,,,,
3.4156,0.97375,,,,
3.4157,0.97377,,,,
3.4158,0.97378,,,,
3.4159,0.97379,,,,
3.416,0.97381,,,,
3.4161,0.97382,,,,
3.4162,0.97383,,,,
3.4163,0.97385,,,,
3.4164,0.97386,,,,
3.4165,0.97387,,,,
3.4166,0.97389,,,,
3.4167,0.9739,,,,
3.4168,0.97391,,,,
3.4169,0.97393,,,,
3.417,0.97394,,,,
3.4171,0.97395,,,,
3.4172,0.97397,,,,
3.4173,0.97398,,,,
3.4174,0.97399,,,,
3.4175,0.97401,,,,
3.4176,0.97402,,,,
3.4177,0.97403,,,,
3.4178,0.97405,,,,
3.4179,0.97406,,,,
3.418,0.97407,,,,
3.4181,0.97409,,,,
3.4182,0.9741,,,,
3.4183,0.97411,,,,
3.4184,0.97413,,,,
3.4185,0.97414,,,,
3.4186,0.97415,,,,
3.4187,0.97417,,,,
3.4188,0.97418,,,,
3.4189,0.97419,,,,
3.419,0.97421,,,,
3.4191,0.97422,,,,
3.4192,0.97423,,,,
3.4193,0.97425,,,,
3.4194,0.97426,,,,
3.4195,0.97427,,,,
3.4196,0.97429,,,,
3.4197,0.9743,,,,
3.4198,0.97431,,,,
3.4199,0.97433,,,,
3.42,0.97434,,,,
3.4201,0.97435,,,,
3.4202,0.97437,,,,
3.4203,0.97438,,,,
3.4204,0.97439,,,,
3.4205,0.97441,,,,
3.4206,0.97442,,,,
3.4207,0.97443,,,,
3.4208,0.97445,,,,
3.4209,0.97446,,,,
3.421,0.97447,,,,
3.4211,0.97449,,,,
3.4212,0.9745,,,,
3.4213,0.97451,,,,
3.4214,0.97453,,,,
3.4215,0.97454,,,,
3.4216,0.97455,,,,
3.4217,0.97457,,,,
3.4218,0.97458,,,,
3.4219,0.97459,,,,
3.422,0.97461,,,,
3.4221,0.97462,,,,
3.4222,0.97463,,,,
3.4223,0.97465,,,,
3.4224,0.97466,,,,
3.4225,0.97467,,,,
3.4226,0.97469,,,,
3.4227,0.9747,,,,
3.4228,0.97471,,,,
3.4229,0.97473,,,,
3.423,0.97474,,,,
3.4231,0.97475,,,,
3.4232,0.97477,,,,
3.4233,0.97478,,,,
3.4234,0.97479,,,,
3.4235,0.9748,,,,
3.4236,0.97482,,,,
3.4237,0.97483,,,,
3.4238,0.97484,,,,
3.4239,0.97486,,,,
3.424,0.97487,,,,
3.4241,0.97488,,,,
3.4242,0.9749,,,,
3.4243,0.97491,,,,
3.4244,0.97492,,,,
3.4245,0.97494,,,,
3.4246,0.97495,,,,
3.4247,0.97496,,,,
3.4248,0.97498,,,,
3.4249,0.97499,,,,
3.425,0.975,,,,
3.4251,0.97502,,,,
3.4252,0.97503,,,,
3.4253,0.97504,,,,
3.4254,0.97506,,,,
3.4255,0.97507,,,,
3.4256,0.97508,,,,
3.4257,0.9751,,,,
3.4258,0.97511,,,,
3.4259,0.97512,,,,
3.426,0.97514,,,,
3.4261,0.97515,,,,
3.4262,0.97516,,,,
3.4263,0.97518,,,,
3.4264,0.97519,,,,
3.4265,0.9752,,,,
3.4266,0.97521,,,,
3.4267,0.97523,,,,
3.4268,0.97524,,,,
3.4269,0.97525,,,,
3.427,0.97527,,,,
3.4271,0.97528,,,,
3.4272,0.97529,,,,
3.4273,0.97531,,,,
3.4274,0.97532,,,,
3.4275,0.97533,,,,
3.4276,0.97535,,,,
3.4277,0.97536,,,,
3.4278,0.97537,,,,
3.4279,0.97539,,,,
3.428,0.9754,,,,
3.4281,0.97541,,,,
3.4282,0.97543,,,,
3.4283,0.97544,,,,
3.4284,0.97545,,,,
3.4285,0.97547,,,,
3.4286,0.97548,,,,
3.4287,0.97549,,,,
3.4288,0.9755,,,,
3.4289,0.97552,,,,
3.429,0.97553,,,,
3.4291,0.97554,,,,
3.4292,0.97556,,,,
3.4293,0.97557,,,,
3.4294,0.97558,,,,
3.4295,0.9756,,,,
3.4296,0.97561,,,,
3.4297,0.97562,,,,
3.4298,0.97564,,,,
3.4299,0.97565,,,,
3.43,0.97566,,,,
3.4301,0.97568,,,,
3.4302,0.97569,,,,
3.4303,0.9757,,,,
3.4304,0.97572,,,,
3.4305,0.97573,,,,
3.4306,0.97574,,,,
3.4307,0.97575,,,,
3.4308,0.97577,,,,
3.4309,0.97578,,,,
3.431,0.97579,,,,
3.4311,0.97581,,,,
3.4312,0.97582,,,,
3.4313,0.97583,,,,
3.4314,0.97585,,,,
3.4315,0.97586,,,,
3.4316,0.97587,,,,
3.4317,0.97589,,,,
3.4318,0.9759,,,,
3.4319,0.97591,,,,
3.432,0.97593,,,,
3.4321,0.97594,,,,
3.4322,0.97595,,,,
3.4323,0.97596,,,,
3.4324,0.97598,,,,
3.4325,0.97599,,,,
3.4326,0.976,,,,
3.4327,0.97602,,,,
3.4328,0.97603,,,,
3.4329,0.97604,,,,
3.433,0.97606,,,,
3.4331,0.97607,,,,
3.4332,0.97608,,,,
3.4333,0.9761,,,,
3.4334,0.97611,,,,
3.4335,0.97612,,,,
3.4336,0.97614,,,,
3.4337,0.97615,,,,
3.4338,0.97616,,,,
3.4339,0.97617,,,,
3.434,0.97619,,,,
3.4341,0.9762,,,,
3.4342,0.97621,,,,
3.4343,0.97623,,,,
3.4344,0.97624,,,,
3.4345,0.97625,,,,
3.4346,0.97627,,,,
3.4347,0.97628,,,,
3.4348,0.97629,,,,
3.4349,0.97631,,,,
3.435,0.97632,,,,
3.4351,0.97633,,,,
3.4352,0.97634,,,,
3.4353,0.97636,,,,
3.4354,0.97637,,,,
3.4355,0.97638,,,,
3.4356,0.9764,,,,
3.4357,0.97641,,,,
3.4358,0.97642,,,,
3.4359,0.97644,,,,
3.436,0.97645,,,,
3.4361,0.97646,,,,
3.4362,0.97648,,,,
3.4363,0.97649,,,,
3.4364,0.9765,,,,
3.4365,0.97651,,,,
3.4366,0.97653,,,,
3.4367,0.97654,,,,
3.4368,0.97655,,,,
3.4369,0.97657,,,,
3.437,0.97658,,,,
3.4371,0.97659,,,,
3.4372,0.97661,,,,
3.4373,0.97662,,,,
3.4374,0.97663,,,,
3.4375,0.97665,,,,
3.4376,0.97666,,,,
3.4377,0.97667,,,,
3.4378,0.97668,,,,
3.4379,0.9767,,,,
3.438,0.97671,,,,
3.4381,0.97672,,,,
3.4382,0.97674,,,,
3.4383,0.97675,,,,
3.4384,0.97676,,,,
3.4385,0.97678,,,,
3.4386,0.97679,,,,
3.4387,0.9768,,,,
3.4388,0.97682,,,,
3.4389,0.97683,,,,
3.439,0.97684,,,,
3.4391,0.97685,,,,
3.4392,0.97687,,,,
3.4393,0.97688,,,,
3.4394,0.97689,,,,
3.4395,0.97691,,,,
3.4396,0.97692,,,,
3.4397,0.97693,,,,
3.4398,0.97695,,,,
3.4399,0.97696,,,,
3.44,0.97697,,,,
3.4401,0.97698,,,,
3.4402,0.977,,,,
3.4403,0.97701,,,,
3.4404,0.97702,,,,
3.4405,0.97704,,,,
3.4406,0.97705,,,,
3.4407,0.97706,,,,
3.4408,0.97708,,,,
3.4409,0.97709,,,,
3.441,0.9771,,,,
3.4411,0.97712,,,,
3.4412,0.97713,,,,
3.4413,0.97714,,,,
3.4414,0.97715,,,,
3.4415,0.97717,,,,
3.4416,0.97718,,,,
3.4417,0.97719,,,,
3.4418,0.97721,,,,
3.4419,0.97722,,,,
3.442,0.97723,,,,
3.4421,0.97725,,,,
3.4422,0.97726,,,,
3.4423,0.97727,,,,
3.4424,0.97728,,,,
3.4425,0.9773,,,,
3.4426,0.97731,,,,
3.4427,0.97732,,,,
3.4428,0.97734,,,,
3.4429,0.97735,,,,
3.443,0.97736,,,,
3.4431,0.97738,,,,
3.4432,0.97739,,,,
3.4433,0.9774,,,,
3.4434,0.97741,,,,
3.4435,0.97743,,,,
3.4436,0.97744,,,,
3.4437,0.97745,,,,
3.4438,0.97747,,,,
3.4439,0.97748,,,,
3.444,0.97749,,,,
3.4441,0.97751,,,,
3.4442,0.97752,,,,
3.4443,0.97753,,,,
3.4444,0.97754,,,,
3.4445,0.97756,,,,
3.4446,0.97757,,,,
3.4447,0.97758,,,,
3.4448,0.9776,,,,
3.4449,0.97761,,,,
3.445,0.97762,,,,
3.4451,0.97764,,,,
3.4452,0.97765,,,,
3.4453,0.97766,,,,
3.4454,0.97767,,,,
3.4455,0.97769,,,,
3.4456,0.9777,,,,
3.4457,0.97771,,,,
3.4458,0.97773,,,,
3.4459,0.97774,,,,
3.446,0.97775,,,,
3.4461,0.97777,,,,
3.4462,0.97778,,,,
3.4463,0.97779,,,,
3.4464,0.9778,,,,
3.4465,0.97782,,,,
3.4466,0.97783,,,,
3.4467,0.97784,,,,
3.4468,0.97786,,,,
3.4469,0.97787,,,,
3.447,0.97788,,,,
3.4471,0.9779,,,,
3.4472,0.97791,,,,
3.4473,0.97792,,,,
3.4474,0.97793,,,,
3.4475,0.97795,,,,
3.4476,0.97796,,,,
3.4477,0.97797,,,,
3.4478,0.97799,,,,
3.4479,0.978,,,,
3.448,0.97801,,,,
3.4481,0.97802,,,,
3.4482,0.97804,,,,
3.4483,0.97805,,,,
3.4484,0.97806,,,,
3.4485,0.97808,,,,
3.4486,0.97809,,,,
3.4487,0.9781,,,,
3.4488,0.97811,,,,
3.4489,0.97813,,,,
3.449,0.97814,,,,
3.4491,0.97815,,,,
3.4492,0.97816,,,,
3.4493,0.97818,,,,
3.4494,0.97819,,,,
3.4495,0.9782,,,,
3.4496,0.97822,,,,
3.4497,0.97823,,,,
3.4498,0.97824,,,,
3.4499,0.97825,,,,
3.45,0.97827,,,,
3.4501,0.97828,,,,
3.4502,0.97829,,,,
3.4503,0.9783,,,,
3.4504,0.97832,,,,
3.4505,0.97833,,,,
3.4506,0.97834,,,,
3.4507,0.97836,,,,
3.4508,0.97837,,,,
3.4509,0.97838,,,,
3.451,0.97839,,,,
3.4511,0.97841,,,,
3.4512,0.97842,,,,
3.4513,0.97843,,,,
3.4514,0.97844,,,,
3.4515,0.97846,,,,
3.4516,0.97847,,,,
3.4517,0.97848,,,,
3.4518,0.97849,,,,
3.4519,0.97851,,,,
3.452,0.97852,,,,
3.4521,0.97853,,,,
3.4522,0.97854,,,,
3.4523,0.97856,,,,
3.4524,0.97857,,,,
3.4525,0.97858,,,,
3.4526,0.97859,,,,
3.4527,0.97861,,,,
3.4528,0.97862,,,,
3.4529,0.97863,,,,
3.453,0.97864,,,,
3.4531,0.97866,,,,
3.4532,0.97867,,,,
3.4533,0.97868,,,,
3.4534,0.97869,,,,
3.4535,0.97871,,,,
3.4536,0.97872,,,,
3.4537,0.97873,,,,
3.4538,0.97874,,,,
3.4539,0.97876,,,,
3.454,0.97877,,,,
3.4541,0.97878,,,,
3.4542,0.97879,,,,
3.4543,0.97881,,,,
3.4544,0.97882,,,,
3.4545,0.97883,,,,
3.4546,0.97884,,,,
3.4547,0.97886,,,,
3.4548,0.97887,,,,
3.4549,0.97888,,,,
3.455,0.97889,,,,
3.4551,0.9789,,,,
3.4552,0.97892,,,,
3.4553,0.97893,,,,
3.4554,0.97894,,,,
3.4555,0.97895,,,,
3.4556,0.97897,,,,
3.4557,0.97898,,,,
3.4558,0.97899,,,,
3.4559,0.979,,,,
3.456,0.97902,,,,
3.4561,0.97903,,,,
3.4562,0.97904,,,,
3.4563,0.97905,,,,
3.4564,0.97906,,,,
3.4565,0.97908,,,,
3.4566,0.97909,,,,
3.4567,0.9791,,,,
3.4568,0.97911,,,,
3.4569,0.97913,,,,
3.457,0.97914,,,,
3.4571,0.97915,,,,
3.4572,0.97916,,,,
3.4573,0.97917,,,,
3.4574,0.97919,,,,
3.4575,0.9792,,,,
3.4576,0.97921,,,,
3.4577,0.97922,,,,
3.4578,0.97923,,,,
3.4579,0.97925,,,,
3.458,0.97926,,,,
3.4581,0.97927,,,,
3.4582,0.97928,,,,
3.4583,0.9793,,,,
3.4584,0.97931,,,,
3.4585,0.97932,,,,
3.4586,0.97933,,,,
3.4587,0.97934,,,,
3.4588,0.97936,,,,
3.4589,0.97937,,,,
3.459,0.97938,,,,
3.4591,0.97939,,,,
3.4592,0.9794,,,,
3.4593,0.97942,,,,
3.4594,0.97943,,,,
3.4595,0.97944,,,,
3.4596,0.97945,,,,
3.4597,0.97946,,,,
3.4598,0.97948,,,,
3.4599,0.97949,,,,
3.46,0.9795,,,,
3.4601,0.97951,,,,
3.4602,0.97952,,,,
3.4603,0.97954,,,,
3.4604,0.97955,,,,
3.4605,0.97956,,,,
3.4606,0.97957,,,,
3.4607,0.97958,,,,
3.4608,0.9796,,,,
3.4609,0.97961,,,,
3.461,0.97962,,,,
3.4611,0.97963,,,,
3.4612,0.97964,,,,
3.4613,0.97965,,,,
3.4614,0.97967,,,,
3.4615,0.97968,,,,
3.4616,0.97969,,,,
3.4617,0.9797,,,,
3.4618,0.97971,,,,
3.4619,0.97973,,,,
3.462,0.97974,,,,
3.4621,0.97975,,,,
3.4622,0.97976,,,,
3.4623,0.97977,,,,
3.4624,0.97979,,,,
3.4625,0.9798,,,,
3.4626,0.97981,,,,
3.4627,0.97982,,,,
3.4628,0.97983,,,,
3.4629,0.97984,,,,
3.463,0.97986,,,,
3.4631,0.97987,,,,
3.4632,0.97988,,,,
3.4633,0.97989,,,,
3.4634,0.9799,,,,
3.4635,0.97991,,,,
3.4636,0.97993,,,,
3.4637,0.97994,,,,
3.4638,0.97995,,,,
3.4639,0.97996,,,,
3.464,0.97997,,,,
3.4641,0.97998,,,,
3.4642,0.98,,,,
3.4643,0.98001,,,,
3.4644,0.98002,,,,
3.4645,0.98003,,,,
3.4646,0.98004,,,,
3.4647,0.98005,,,,
3.4648,0.98007,,,,
3.4649,0.98008,,,,
3.465,0.98009,,,,
3.4651,0.9801,,,,
3.4652,0.98011,,,,
3.4653,0.98012,,,,
3.4654,0.98014,,,,
3.4655,0.98015,,,,
3.4656,0.98016,,,,
3.4657,0.98017,,,,
3.4658,0.98018,,,,
3.4659,0.98019,,,,
3.466,0.98021,,,,
3.4661,0.98022,,,,
3.4662,0.98023,,,,
3.4663,0.98024,,,,
3.4664,0.98025,,,,
3.4665,0.98026,,,,
3.4666,0.98027,,,,
3.4667,0.98029,,,,
3.4668,0.9803,,,,
3.4669,0.98031,,,,
3.467,0.98032,,,,
3.4671,0.98033,,,,
3.4672,0.98034,,,,
3.4673,0.98035,,,,
3.4674,0.98037,,,,
3.4675,0.98038,,,,
3.4676,0.98039,,,,
3.4677,0.9804,,,,
3.4678,0.98041,,,,
3.4679,0.98042,,,,
3.468,0.98043,,,,
3.4681,0.98045,,,,
3.4682,0.98046,,,,
3.4683,0.98047,,,,
3.4684,0.98048,,,,
3.4685,0.98049,,,,
3.4686,0.9805,,,,
3.4687,0.98051,,,,
3.4688,0.98053,,,,
3.4689,0.98054,,,,
3.469,0.98055,,,,
3.4691,0.98056,,,,
3.4692,0.98057,,,,
3.4693,0.98058,,,,
3.4694,0.98059,,,,
3.4695,0.98061,,,,
3.4696,0.98062,,,,
3.4697,0.98063,,,,
3.4698,0.98064,,,,
3.4699,0.98065,,,,
3.47,0.98066,,,,
3.4701,0.98067,,,,
3.4702,0.98068,,,,
3.4703,0.9807,,,,
3.4704,0.98071,,,,
3.4705,0.98072,,,,
3.4706,0.98073,,,,
3.4707,0.98074,,,,
3.4708,0.98075,,,,
3.4709,0.98076,,,,
3.471,0.98077,,,,
3.4711,0.98079,,,,
3.4712,0.9808,,,,
3.4713,0.98081,,,,
3.4714,0.98082,,,,
3.4715,0.98083,,,,
3.4716,0.98084,,,,
3.4717,0.98085,,,,
3.4718,0.98086,,,,
3.4719,0.98087,,,,
3.472,0.98089,,,,
3.4721,0.9809,,,,
3.4722,0.98091,,,,
3.4723,0.98092,,,,
3.4724,0.98093,,,,
3.4725,0.98094,,,,
3.4726,0.98095,,,,
3.4727,0.98096,,,,
3.4728,0.98097,,,,
3.4729,0.98099,,,,
3.473,0.981,,,,
3.4731,0.98101,,,,
3.4732,0.98102,,,,
3.4733,0.98103,,,,
3.4734,0.98104,,,,
3.4735,0.98105,,,,
3.4736,0.98106,,,,
3.4737,0.98107,,,,
3.4738,0.98109,,,,
3.4739,0.9811,,,,
3.474,0.98111,,,,
3.4741,0.98112,,,,
3.4742,0.98113,,,,
3.4743,0.98114,,,,
3.4744,0.98115,,,,
3.4745,0.98116,,,,
3.4746,0.98117,,,,
3.4747,0.98118,,,,
3.4748,0.9812,,,,
3.4749,0.98121,,,,
3.475,0.98122,,,,
3.4751,0.98123,,,,
3.4752,0.98124,,,,
3.4753,0.98125,,,,
3.4754,0.98126,,,,
3.4755,0.98127,,,,
3.4756,0.98128,,,,
3.4757,0.98129,,,,
3.4758,0.9813,,,,
3.4759,0.98132,,,,
3.476,0.98133,,,,
3.4761,0.98134,,,,
3.4762,0.98135,,,,
3.4763,0.98136,,,,
3.4764,0.98137,,,,
3.4765,0.98138,,,,
3.4766,0.98139,,,,
3.4767,0.9814,,,,
3.4768,0.98141,,,,
3.4769,0.98142,,,,
3.477,0.98143,,,,
3.4771,0.98145,,,,
3.4772,0.98146,,,,
3.4773,0.98147,,,,
3.4774,0.98148,,,,
3.4775,0.98149,,,,
3.4776,0.9815,,,,
3.4777,0.98151,,,,
3.4778,0.98152,,,,
3.4779,0.98153,,,,
3.478,0.98154,,,,
3.4781,0.98155,,,,
3.4782,0.98156,,,,
3.4783,0.98157,,,,
3.4784,0.98159,,,,
3.4785,0.9816,,,,
3.4786,0.98161,,,,
3.4787,0.98162,,,,
3.4788,0.98163,,,,
3.4789,0.98164,,,,
3.479,0.98165,,,,
3.4791,0.98166,,,,
3.4792,0.98167,,,,
3.4793,0.98168,,,,
3.4794,0.98169,,,,
3.4795,0.9817,,,,
3.4796,0.98171,,,,
3.4797,0.98172,,,,
3.4798,0.98173,,,,
3.4799,0.98175,,,,
3.48,0.98176,,,,
3.4801,0.98177,,,,
3.4802,0.98178,,,,
3.4803,0.98179,,,,
3.4804,0.9818,,,,
3.4805,0.98181,,,,
3.4806,0.98182,,,,
3.4807,0.98183,,,,
3.4808,0.98184,,,,
3.4809,0.98185,,,,
3.481,0.98186,,,,
3.4811,0.98187,,,,
3.4812,0.98188,,,,
3.4813,0.98189,,,,
3.4814,0.9819,,,,
3.4815,0.98191,,,,
3.4816,0.98193,,,,
3.4817,0.98194,,,,
3.4818,0.98195,,,,
3.4819,0.98196,,,,
3.482,0.98197,,,,
3.4821,0.98198,,,,
3.4822,0.98199,,,,
3.4823,0.982,,,,
3.4824,0.98201,,,,
3.4825,0.98202,,,,
3.4826,0.98203,,,,
3.4827,0.98204,,,,
3.4828,0.98205,,,,
3.4829,0.98206,,,,
3.483,0.98207,,,,
3.4831,0.98208,,,,
3.4832,0.98209,,,,
3.4833,0.9821,,,,
3.4834,0.98211,,,,
3.4835,0.98212,,,,
3.4836,0.98213,,,,
3.4837,0.98214,,,,
3.4838,0.98215,,,,
3.4839,0.98217,,,,
3.484,0.98218,,,,
3.4841,0.98219,,,,
3.4842,0.9822,,,,
3.4843,0.98221,,,,
3.4844,0.98222,,,,
3.4845,0.98223,,,,
3.4846,0.98224,,,,
3.4847,0.98225,,,,
3.4848,0.98226,,,,
3.4849,0.98227,,,,
3.485,0.98228,,,,
3.4851,0.98229,,,,
3.4852,0.9823,,,,
3.4853,0.98231,,,,
3.4854,0.98232,,,,
3.4855,0.98233,,,,
3.4856,0.98234,,,,
3.4857,0.98235,,,,
3.4858,0.98236,,,,
3.4859,0.98237,,,,
3.486,0.98238,,,,
3.4861,0.98239,,,,
3.4862,0.9824,,,,
3.4863,0.98241,,,,
3.4864,0.98242,,,,
3.4865,0.98243,,,,
3.4866,0.98244,,,,
3.4867,0.98245,,,,
3.4868,0.98246,,,,
3.4869,0.98247,,,,
3.487,0.98248,,,,
3.4871,0.98249,,,,
3.4872,0.9825,,,,
3.4873,0.98251,,,,
3.4874,0.98252,,,,
3.4875,0.98253,,,,
3.4876,0.98254,,,,
3.4877,0.98255,,,,
3.4878,0.98256,,,,
3.4879,0.98257,,,,
3.488,0.98258,,,,
3.4881,0.98259,,,,
3.4882,0.98261,,,,
3.4883,0.98262,,,,
3.4884,0.98263,,,,
3.4885,0.98264,,,,
3.4886,0.98265,,,,
3.4887,0.98266,,,,
3.4888,0.98267,,,,
3.4889,0.98268,,,,
3.489,0.98269,,,,
3.4891,0.9827,,,,
3.4892,0.98271,,,,
3.4893,0.98272,,,,
3.4894,0.98273,,,,
3.4895,0.98274,,,,
3.4896,0.98275,,,,
3.4897,0.98276,,,,
3.4898,0.98277,,,,
3.4899,0.98278,,,,
3.49,0.98279,,,,
3.4901,0.9828,,,,
3.4902,0.98281,,,,
3.4903,0.98282,,,,
3.4904,0.98283,,,,
3.4905,0.98284,,,,
3.4906,0.98285,,,,
3.4907,0.98286,,,,
3.4908,0.98287,,,,
3.4909,0.98288,,,,
3.491,0.98289,,,,
3.4911,0.98289,,,,
3.4912,0.9829,,,,
3.4913,0.98291,,,,
3.4914,0.98292,,,,
3.4915,0.98293,,,,
3.4916,0.98294,,,,
3.4917,0.98295,,,,
3.4918,0.98296,,,,
3.4919,0.98297,,,,
3.492,0.98298,,,,
3.4921,0.98299,,,,
3.4922,0.983,,,,
3.4923,0.98301,,,,
3.4924,0.98302,,,,
3.4925,0.98303,,,,
3.4926,0.98304,,,,
3.4927,0.98305,,,,
3.4928,0.98306,,,,
3.4929,0.98307,,,,
3.493,0.98308,,,,
3.4931,0.98309,,,,
3.4932,0.9831,,,,
3.4933,0.98311,,,,
3.4934,0.98312,,,,
3.4935,0.98313,,,,
3.4936,0.98314,,,,
3.4937,0.98315,,,,
3.4938,0.98316,,,,
3.4939,0.98317,,,,
3.494,0.98318,,,,
3.4941,0.98319,,,,
3.4942,0.9832,,,,
3.4943,0.98321,,,,
3.4944,0.98322,,,,
3.4945,0.98323,,,,
3.4946,0.98324,,,,
3.4947,0.98325,,,,
3.4948,0.98326,,,,
3.4949,0.98327,,,,
3.495,0.98328,,,,
3.4951,0.98329,,,,
3.4952,0.9833,,,,
3.4953,0.98331,,,,
3.4954,0.98331,,,,
3.4955,0.98332,,,,
3.4956,0.98333,,,,
3.4957,0.98334,,,,
3.4958,0.98335,,,,
3.4959,0.98336,,,,
3.496,0.98337,,,,
3.4961,0.98338,,,,
3.4962,0.98339,,,,
3.4963,0.9834,,,,
3.4964,0.98341,,,,
3.4965,0.98342,,,,
3.4966,0.98343,,,,
3.4967,0.98344,,,,
3.4968,0.98345,,,,
3.4969,0.98346,,,,
3.497,0.98347,,,,
3.4971,0.98348,,,,
3.4972,0.98349,,,,
3.4973,0.9835,,,,
3.4974,0.98351,,,,
3.4975,0.98352,,,,
3.4976,0.98353,,,,
3.4977,0.98353,,,,
3.4978,0.98354,,,,
3.4979,0.98355,,,,
3.498,0.98356,,,,
3.4981,0.98357,,,,
3.4982,0.98358,,,,
3.4983,0.98359,,,,
3.4984,0.9836,,,,
3.4985,0.98361,,,,
3.4986,0.98362,,,,
3.4987,0.98363,,,,
3.4988,0.98364,,,,
3.4989,0.98365,,,,
3.499,0.98366,,,,
3.4991,0.98367,,,,
3.4992,0.98368,,,,
3.4993,0.98369,,,,
3.4994,0.98369,,,,
3.4995,0.9837,,,,
3.4996,0.98371,,,,
3.4997,0.98372,,,,
3.4998,0.98373,,,,
3.4999,0.98374,,,,
3.5,0.98375,,,,
3.5001,0.98376,,,,
3.5002,0.98377,,,,
3.5003,0.98378,,,,
3.5004,0.98379,,,,
3.5005,0.9838,,,,
3.5006,0.98381,,,,
3.5007,0.98382,,,,
3.5008,0.98383,,,,
3.5009,0.98383,,,,
3.501,0.98384,,,,
3.5011,0.98385,,,,
3.5012,0.98386,,,,
3.5013,0.98387,,,,
3.5014,0.98388,,,,
3.5015,0.98389,,,,
3.5016,0.9839,,,,
3.5017,0.98391,,,,
3.5018,0.98392,,,,
3.5019,0.98393,,,,
3.502,0.98394,,,,
3.5021,0.98395,,,,
3.5022,0.98395,,,,
3.5023,0.98396,,,,
3.5024,0.98397,,,,
3.5025,0.98398,,,,
3.5026,0.98399,,,,
3.5027,0.984,,,,
3.5028,0.98401,,,,
3.5029,0.98402,,,,
3.503,0.98403,,,,
3.5031,0.98404,,,,
3.5032,0.98405,,,,
3.5033,0.98406,,,,
3.5034,0.98406,,,,
3.5035,0.98407,,,,
3.5036,0.98408,,,,
3.5037,0.98409,,,,
3.5038,0.9841,,,,
3.5039,0.98411,,,,
3.504,0.98412,,,,
3.5041,0.98413,,,,
3.5042,0.98414,,,,
3.5043,0.98415,,,,
3.5044,0.98416,,,,
3.5045,0.98416,,,,
3.5046,0.98417,,,,
3.5047,0.98418,,,,
3.5048,0.98419,,,,
3.5049,0.9842,,,,
3.505,0.98421,,,,
3.5051,0.98422,,,,
3.5052,0.98423,,,,
3.5053,0.98424,,,,
3.5054,0.98425,,,,
3.5055,0.98425,,,,
3.5056,0.98426,,,,
3.5057,0.98427,,,,
3.5058,0.98428,,,,
3.5059,0.98429,,,,
3.506,0.9843,,,,
3.5061,0.98431,,,,
3.5062,0.98432,,,,
3.5063,0.98433,,,,
3.5064,0.98433,,,,
3.5065,0.98434,,,,
3.5066,0.98435,,,,
3.5067,0.98436,,,,
3.5068,0.98437,,,,
3.5069,0.98438,,,,
3.507,0.98439,,,,
3.5071,0.9844,,,,
3.5072,0.98441,,,,
3.5073,0.98441,,,,
3.5074,0.98442,,,,
3.5075,0.98443,,,,
3.5076,0.98444,,,,
3.5077,0.98445,,,,
3.5078,0.98446,,,,
3.5079,0.98447,,,,
3.508,0.98448,,,,
3.5081,0.98449,,,,
3.5082,0.98449,,,,
3.5083,0.9845,,,,
3.5084,0.98451,,,,
3.5085,0.98452,,,,
3.5086,0.98453,,,,
3.5087,0.98454,,,,
3.5088,0.98455,,,,
3.5089,0.98456,,,,
3.509,0.98456,,,,
3.5091,0.98457,,,,
3.5092,0.98458,,,,
3.5093,0.98459,,,,
3.5094,0.9846,,,,
3.5095,0.98461,,,,
3.5096,0.98462,,,,
3.5097,0.98463,,,,
3.5098,0.98463,,,,
3.5099,0.98464,,,,
3.51,0.98465,,,,
3.5101,0.98466,,,,
3.5102,0.98467,,,,
3.5103,0.98468,,,,
3.5104,0.98469,,,,
3.5105,0.98469,,,,
3.5106,0.9847,,,,
3.5107,0.98471,,,,
3.5108,0.98472,,,,
3.5109,0.98473,,,,
3.511,0.98474,,,,
3.5111,0.98475,,,,
3.5112,0.98476,,,,
3.5113,0.98476,,,,
3.5114,0.98477,,,,
3.5115,0.98478,,,,
3.5116,0.98479,,,,
3.5117,0.9848,,,,
3.5118,0.98481,,,,
3.5119,0.98482,,,,
3.512,0.98482,,,,
3.5121,0.98483,,,,
3.5122,0.98484,,,,
3.5123,0.98485,,,,
3.5124,0.98486,,,,
3.5125,0.98487,,,,
3.5126,0.98487,,,,
3.5127,0.98488,,,,
3.5128,0.98489,,,,
3.5129,0.9849,,,,
3.513,0.98491,,,,
3.5131,0.98492,,,,
3.5132,0.98493,,,,
3.5133,0.98493,,,,
3.5134,0.98494,,,,
3.5135,0.98495,,,,
3.5136,0.98496,,,,
3.5137,0.98497,,,,
3.5138,0.98498,,,,
3.5139,0.98498,,,,
3.514,0.98499,,,,
3.5141,0.985,,,,
3.5142,0.98501,,,,
3.5143,0.98502,,,,
3.5144,0.98503,,,,
3.5145,0.98504,,,,
3.5146,0.98504,,,,
3.5147,0.98505,,,,
3.5148,0.98506,,,,
3.5149,0.98507,,,,
3.515,0.98508,,,,
3.5151,0.98509,,,,
3.5152,0.98509,,,,
3.5153,0.9851,,,,
3.5154,0.98511,,,,
3.5155,0.98512,,,,
3.5156,0.98513,,,,
3.5157,0.98514,,,,
3.5158,0.98514,,,,
3.5159,0.98515,,,,
3.516,0.98516,,,,
3.5161,0.98517,,,,
3.5162,0.98518,,,,
3.5163,0.98518,,,,
3.5164,0.98519,,,,
3.5165,0.9852,,,,
3.5166,0.98521,,,,
3.5167,0.98522,,,,
3.5168,0.98523,,,,
3.5169,0.98523,,,,
3.517,0.98524,,,,
3.5171,0.98525,,,,
3.5172,0.98526,,,,
3.5173,0.98527,,,,
3.5174,0.98528,,,,
3.5175,0.98528,,,,
3.5176,0.98529,,,,
3.5177,0.9853,,,,
3.5178,0.98531,,,,
3.5179,0.98532,,,,
3.518,0.98532,,,,
3.5181,0.98533,,,,
3.5182,0.98534,,,,
3.5183,0.98535,,,,
3.5184,0.98536,,,,
3.5185,0.98536,,,,
3.5186,0.98537,,,,
3.5187,0.98538,,,,
3.5188,0.98539,,,,
3.5189,0.9854,,,,
3.519,0.9854,,,,
3.5191,0.98541,,,,
3.5192,0.98542,,,,
3.5193,0.98543,,,,
3.5194,0.98544,,,,
3.5195,0.98545,,,,
3.5196,0.98545,,,,
3.5197,0.98546,,,,
3.5198,0.98547,,,,
3.5199,0.98548,,,,
3.52,0.98549,,,,
3.5201,0.98549,,,,
3.5202,0.9855,,,,
3.5203,0.98551,,,,
3.5204,0.98552,,,,
3.5205,0.98553,,,,
3.5206,0.98553,,,,
3.5207,0.98554,,,,
3.5208,0.98555,,,,
3.5209,0.98556,,,,
3.521,0.98556,,,,
3.5211,0.98557,,,,
3.5212,0.98558,,,,
3.5213,0.98559,,,,
3.5214,0.9856,,,,
3.5215,0.9856,,,,
3.5216,0.98561,,,,
3.5217,0.98562,,,,
3.5218,0.98563,,,,
3.5219,0.98564,,,,
3.522,0.98564,,,,
3.5221,0.98565,,,,
3.5222,0.98566,,,,
3.5223,0.98567,,,,
3.5224,0.98568,,,,
3.5225,0.98568,,,,
3.5226,0.98569,,,,
3.5227,0.9857,,,,
3.5228,0.98571,,,,
3.5229,0.98571,,,,
3.523,0.98572,,,,
3.5231,0.98573,,,,
3.5232,0.98574,,,,
3.5233,0.98575,,,,
3.5234,0.98575,,,,
3.5235,0.98576,,,,
3.5236,0.98577,,,,
3.5237,0.98578,,,,
3.5238,0.98578,,,,
3.5239,0.98579,,,,
3.524,0.9858,,,,
3.5241,0.98581,,,,
3.5242,0.98581,,,,
3.5243,0.98582,,,,
3.5244,0.98583,,,,
3.5245,0.98584,,,,
3.5246,0.98585,,,,
3.5247,0.98585,,,,
3.5248,0.98586,,,,
3.5249,0.98587,,,,
3.525,0.98588,,,,
3.5251,0.98588,,,,
3.5252,0.98589,,,,
3.5253,0.9859,,,,
3.5254,0.98591,,,,
3.5255,0.98591,,,,
3.5256,0.98592,,,,
3.5257,0.98593,,,,
3.5258,0.98594,,,,
3.5259,0.98594,,,,
3.526,0.98595,,,,
3.5261,0.98596,,,,
3.5262,0.98597,,,,
3.5263,0.98597,,,,
3.5264,0.98598,,,,
3.5265,0.98599,,,,
3.5266,0.986,,,,
3.5267,0.986,,,,
3.5268,0.98601,,,,
3.5269,0.98602,,,,
3.527,0.98603,,,,
3.5271,0.98603,,,,
3.5272,0.98604,,,,
3.5273,0.98605,,,,
3.5274,0.98606,,,,
3.5275,0.98606,,,,
3.5276,0.98607,,,,
3.5277,0.98608,,,,
3.5278,0.98609,,,,
3.5279,0.98609,,,,
3.528,0.9861,,,,
3.5281,0.98611,,,,
3.5282,0.98612,,,,
3.5283,0.98612,,,,
3.5284,0.98613,,,,
3.5285,0.98614,,,,
3.5286,0.98615,,,,
3.5287,0.98615,,,,
3.5288,0.98616,,,,
3.5289,0.98617,,,,
3.529,0.98618,,,,
3.5291,0.98618,,,,
3.5292,0.98619,,,,
3.5293,0.9862,,,,
3.5294,0.98621,,,,
3.5295,0.98621,,,,
3.5296,0.98622,,,,
3.5297,0.98623,,,,
3.5298,0.98623,,,,
3.5299,0.98624,,,,
3.53,0.98625,,,,
3.5301,0.98626,,,,
3.5302,0.98626,,,,
3.5303,0.98627,,,,
3.5304,0.98628,,,,
3.5305,0.98629,,,,
3.5306,0.98629,,,,
3.5307,0.9863,,,,
3.5308,0.98631,,,,
3.5309,0.98631,,,,
3.531,0.98632,,,,
3.5311,0.98633,,,,
3.5312,0.98634,,,,
3.5313,0.98634,,,,
3.5314,0.98635,,,,
3.5315,0.98636,,,,
3.5316,0.98636,,,,
3.5317,0.98637,,,,
3.5318,0.98638,,,,
3.5319,0.98639,,,,
3.532,0.98639,,,,
3.5321,0.9864,,,,
3.5322,0.98641,,,,
3.5323,0.98641,,,,
3.5324,0.98642,,,,
3.5325,0.98643,,,,
3.5326,0.98644,,,,
3.5327,0.98644,,,,
3.5328,0.98645,,,,
3.5329,0.98646,,,,
3.533,0.98646,,,,
3.5331,0.98647,,,,
3.5332,0.98648,,,,
3.5333,0.98649,,,,
3.5334,0.98649,,,,
3.5335,0.9865,,,,
3.5336,0.98651,,,,
3.5337,0.98651,,,,
3.5338,0.98652,,,,
3.5339,0.98653,,,,
3.534,0.98653,,,,
3.5341,0.98654,,,,
3.5342,0.98655,,,,
3.5343,0.98655,,,,
3.5344,0.98656,,,,
3.5345,0.98657,,,,
3.5346,0.98658,,,,
3.5347,0.98658,,,,
3.5348,0.98659,,,,
3.5349,0.9866,,,,
3.535,0.9866,,,,
3.5351,0.98661,,,,
3.5352,0.98662,,,,
3.5353,0.98662,,,,
3.5354,0.98663,,,,
3.5355,0.98664,,,,
3.5356,0.98664,,,,
3.5357,0.98665,,,,
3.5358,0.98666,,,,
3.5359,0.98667,,,,
3.536,0.98667,,,,
3.5361,0.98668,,,,
3.5362,0.98669,,,,
3.5363,0.98669,,,,
3.5364,0.9867,,,,
3.5365,0.98671,,,,
3.5366,0.98671,,,,
3.5367,0.98672,,,,
3.5368,0.98673,,,,
3.5369,0.98673,,,,
3.537,0.98674,,,,
3.5371,0.98675,,,,
3.5372,0.98675,,,,
3.5373,0.98676,,,,
3.5374,0.98677,,,,
3.5375,0.98677,,,,
3.5376,0.98678,,,,
3.5377,0.98679,,,,
3.5378,0.98679,,,,
3.5379,0.9868,,,,
3.538,0.98681,,,,
3.5381,0.98681,,,,
3.5382,0.98682,,,,
3.5383,0.98683,,,,
3.5384,0.98683,,,,
3.5385,0.98684,,,,
3.5386,0.98685,,,,
3.5387,0.98685,,,,
3.5388,0.98686,,,,
3.5389,0.98687,,,,
3.539,0.98687,,,,
3.5391,0.98688,,,,
3.5392,0.98689,,,,
3.5393,0.98689,,,,
3.5394,0.9869,,,,
3.5395,0.98691,,,,
3.5396,0.98691,,,,
3.5397,0.98692,,,,
3.5398,0.98693,,,,
3.5399,0.98693,,,,
3.54,0.98694,,,,
3.5401,0.98695,,,,
3.5402,0.98695,,,,
3.5403,0.98696,,,,
3.5404,0.98696,,,,
3.5405,0.98697,,,,
3.5406,0.98698,,,,
3.5407,0.98698,,,,
3.5408,0.98699,,,,
3.5409,0.987,,,,
3.541,0.987,,,,
3.5411,0.98701,,,,
3.5412,0.98702,,,,
3.5413,0.98702,,,,
3.5414,0.98703,,,,
3.5415,0.98704,,,,
3.5416,0.98704,,,,
3.5417,0.98705,,,,
3.5418,0.98705,,,,
3.5419,0.98706,,,,
3.542,0.98707,,,,
3.5421,0.98707,,,,
3.5422,0.98708,,,,
3.5423,0.98709,,,,
3.5424,0.98709,,,,
3.5425,0.9871,,,,
3.5426,0.9871,,,,
3.5427,0.98711,,,,
3.5428,0.98712,,,,
3.5429,0.98712,,,,
3.543,0.98713,,,,
3.5431,0.98714,,,,
3.5432,0.98714,,,,
3.5433,0.98715,,,,
3.5434,0.98715,,,,
3.5435,0.98716,,,,
3.5436,0.98717,,,,
3.5437,0.98717,,,,
3.5438,0.98718,,,,
3.5439,0.98718,,,,
3.544,0.98719,,,,
3.5441,0.9872,,,,
3.5442,0.9872,,,,
3.5443,0.98721,,,,
3.5444,0.98722,,,,
3.5445,0.98722,,,,
3.5446,0.98723,,,,
3.5447,0.98723,,,,
3.5448,0.98724,,,,
3.5449,0.98725,,,,
3.545,0.98725,,,,
3.5451,0.98726,,,,
3.5452,0.98726,,,,
3.5453,0.98727,,,,
3.5454,0.98728,,,,
3.5455,0.98728,,,,
3.5456,0.98729,,,,
3.5457,0.98729,,,,
3.5458,0.9873,,,,
3.5459,0.98731,,,,
3.546,0.98731,,,,
3.5461,0.98732,,,,
3.5462,0.98732,,,,
3.5463,0.98733,,,,
3.5464,0.98733,,,,
3.5465,0.98734,,,,
3.5466,0.98735,,,,
3.5467,0.98735,,,,
3.5468,0.98736,,,,
3.5469,0.98736,,,,
3.547,0.98737,,,,
3.5471,0.98738,,,,
3.5472,0.98738,,,,
3.5473,0.98739,,,,
3.5474,0.98739,,,,
3.5475,0.9874,,,,
3.5476,0.9874,,,,
3.5477,0.98741,,,,
3.5478,0.98742,,,,
3.5479,0.98742,,,,
3.548,0.98743,,,,
3.5481,0.98743,,,,
3.5482,0.98744,,,,
3.5483,0.98744,,,,
3.5484,0.98745,,,,
3.5485,0.98746,,,,
3.5486,0.98746,,,,
3.5487,0.98747,,,,
3.5488,0.98747,,,,
3.5489,0.98748,,,,
3.549,0.98748,,,,
3.5491,0.98749,,,,
3.5492,0.9875,,,,
3.5493,0.9875,,,,
3.5494,0.98751,,,,
3.5495,0.98751,,,,
3.5496,0.98752,,,,
3.5497,0.98752,,,,
3.5498,0.98753,,,,
3.5499,0.98753,,,,
3.55,0.98754,,,,
3.5501,0.98755,,,,
3.5502,0.98755,,,,
3.5503,0.98756,,,,
3.5504,0.98756,,,,
3.5505,0.98757,,,,
3.5506,0.98757,,,,
3.5507,0.98758,,,,
3.5508,0.98758,,,,
3.5509,0.98759,,,,
3.551,0.9876,,,,
3.5511,0.9876,,,,
3.5512,0.98761,,,,
3.5513,0.98761,,,,
3.5514,0.98762,,,,
3.5515,0.98762,,,,
3.5516,0.98763,,,,
3.5517,0.98763,,,,
3.5518,0.98764,,,,
3.5519,0.98764,,,,
3.552,0.98765,,,,
3.5521,0.98765,,,,
3.5522,0.98766,,,,
3.5523,0.98767,,,,
3.5524,0.98767,,,,
3.5525,0.98768,,,,
3.5526,0.98768,,,,
3.5527,0.98769,,,,
3.5528,0.98769,,,,
3.5529,0.9877,,,,
3.553,0.9877,,,,
3.5531,0.98771,,,,
3.5532,0.98771,,,,
3.5533,0.98772,,,,
3.5534,0.98772,,,,
3.5535,0.98773,,,,
3.5536,0.98773,,,,
3.5537,0.98774,,,,
3.5538,0.98774,,,,
3.5539,0.98775,,,,
3.554,0.98775,,,,
3.5541,0.98776,,,,
3.5542,0.98776,,,,
3.5543,0.98777,,,,
3.5544,0.98778,,,,
3.5545,0.98778,,,,
3.5546,0.98779,,,,
3.5547,0.98779,,,,
3.5548,0.9878,,,,
3.5549,0.9878,,,,
3.555,0.98781,,,,
3.5551,0.98781,,,,
3.5552,0.98782,,,,
3.5553,0.98782,,,,
3.5554,0.98783,,,,
3.5555,0.98783,,,,
3.5556,0.98784,,,,
3.5557,0.98784,,,,
3.5558,0.98785,,,,
3.5559,0.98785,,,,
3.556,0.98786,,,,
3.5561,0.98786,,,,
3.5562,0.98787,,,,
3.5563,0.98787,,,,
3.5564,0.98788,,,,
3.5565,0.98788,,,,
3.5566,0.98789,,,,
3.5567,0.98789,,,,
3.5568,0.9879,,,,
3.5569,0.9879,,,,
3.557,0.98791,,,,
3.5571,0.98791,,,,
3.5572,0.98792,,,,
3.5573,0.98792,,,,
3.5574,0.98793,,,,
3.5575,0.98793,,,,
3.5576,0.98793,,,,
3.5577,0.98794,,,,
3.5578,0.98794,,,,
3.5579,0.98795,,,,
3.558,0.98795,,,,
3.5581,0.98796,,,,
3.5582,0.98796,,,,
3.5583,0.98797,,,,
3.5584,0.98797,,,,
3.5585,0.98798,,,,
3.5586,0.98798,,,,
3.5587,0.98799,,,,
3.5588,0.98799,,,,
3.5589,0.988,,,,
3.559,0.988,,,,
3.5591,0.98801,,,,
3.5592,0.98801,,,,
3.5593,0.98802,,,,
3.5594,0.98802,,,,
3.5595,0.98803,,,,
3.5596,0.98803,,,,
3.5597,0.98803,,,,
3.5598,0.98804,,,,
3.5599,0.98804,,,,
3.56,0.98805,,,,
3.5601,0.98805,,,,
3.5602,0.98806,,,,
3.5603,0.98806,,,,
3.5604,0.98807,,,,
3.5605,0.98807,,,,
3.5606,0.98808,,,,
3.5607,0.98808,,,,
3.5608,0.98809,,,,
3.5609,0.98809,,,,
3.561,0.98809,,,,
3.5611,0.9881,,,,
3.5612,0.9881,,,,
3.5613,0.98811,,,,
3.5614,0.98811,,,,
3.5615,0.98812,,,,
3.5616,0.98812,,,,
3.5617,0.98813,,,,
3.5618,0.98813,,,,
3.5619,0.98813,,,,
3.562,0.98814,,,,
3.5621,0.98814,,,,
3.5622,0.98815,,,,
3.5623,0.98815,,,,
3.5624,0.98816,,,,
3.5625,0.98816,,,,
3.5626,0.98817,,,,
3.5627,0.98817,,,,
3.5628,0.98817,,,,
3.5629,0.98818,,,,
3.563,0.98818,,,,
3.5631,0.98819,,,,
3.5632,0.98819,,,,
3.5633,0.9882,,,,
3.5634,0.9882,,,,
3.5635,0.9882,,,,
3.5636,0.98821,,,,
3.5637,0.98821,,,,
3.5638,0.98822,,,,
3.5639,0.98822,,,,
3.564,0.98823,,,,
3.5641,0.98823,,,,
3.5642,0.98823,,,,
3.5643,0.98824,,,,
3.5644,0.98824,,,,
3.5645,0.98825,,,,
3.5646,0.98825,,,,
3.5647,0.98826,,,,
3.5648,0.98826,,,,
3.5649,0.98826,,,,
3.565,0.98827,,,,
3.5651,0.98827,,,,
3.5652,0.98828,,,,
3.5653,0.98828,,,,
3.5654,0.98828,,,,
3.5655,0.98829,,,,
3.5656,0.98829,,,,
3.5657,0.9883,,,,
3.5658,0.9883,,,,
3.5659,0.9883,,,,
3.566,0.98831,,,,
3.5661,0.98831,,,,
3.5662,0.98832,,,,
3.5663,0.98832,,,,
3.5664,0.98833,,,,
3.5665,0.98833,,,,
3.5666,0.98833,,,,
3.5667,0.98834,,,,
3.5668,0.98834,,,,
3.5669,0.98835,,,,
3.567,0.98835,,,,
3.5671,0.98835,,,,
3.5672,0.98836,,,,
3.5673,0.98836,,,,
3.5674,0.98837,,,,
3.5675,0.98837,,,,
3.5676,0.98837,,,,
3.5677,0.98838,,,,
3.5678,0.98838,,,,
3.5679,0.98838,,,,
3.568,0.98839,,,,
3.5681,0.98839,,,,
3.5682,0.9884,,,,
3.5683,0.9884,,,,
3.5684,0.9884,,,,
3.5685,0.98841,,,,
3.5686,0.98841,,,,
3.5687,0.98842,,,,
3.5688,0.98842,,,,
3.5689,0.98842,,,,
3.569,0.98843,,,,
3.5691,0.98843,,,,
3.5692,0.98843,,,,
3.5693,0.98844,,,,
3.5694,0.98844,,,,
3.5695,0.98845,,,,
3.5696,0.98845,,,,
3.5697,0.98845,,,,
3.5698,0.98846,,,,
3.5699,0.98846,,,,
3.57,0.98846,,,,
3.5701,0.98847,,,,
3.5702,0.98847,,,,
3.5703,0.98848,,,,
3.5704,0.98848,,,,
3.5705,0.98848,,,,
3.5706,0.98849,,,,
3.5707,0.98849,,,,
3.5708,0.98849,,,,
3.5709,0.9885,,,,
3.571,0.9885,,,,
3.5711,0.9885,,,,
3.5712,0.98851,,,,
3.5713,0.98851,,,,
3.5714,0.98852,,,,
3.5715,0.98852,,,,
3.5716,0.98852,,,,
3.5717,0.98853,,,,
3.5718,0.98853,,,,
3.5719,0.98853,,,,
3.572,0.98854,,,,
3.5721,0.98854,,,,
3.5722,0.98854,,,,
3.5723,0.98855,,,,
3.5724,0.98855,,,,
3.5725,0.98855,,,,
3.5726,0.98856,,,,
3.5727,0.98856,,,,
3.5728,0.98856,,,,
3.5729,0.98857,,,,
3.573,0.98857,,,,
3.5731,0.98858,,,,
3.5732,0.98858,,,,
3.5733,0.98858,,,,
3.5734,0.98859,,,,
3.5735,0.98859,,,,
3.5736,0.98859,,,,
3.5737,0.9886,,,,
3.5738,0.9886,,,,
3.5739,0.9886,,,,
3.574,0.98861,,,,
3.5741,0.98861,,,,
3.5742,0.98861,,,,
3.5743,0.98862,,,,
3.5744,0.98862,,,,
3.5745,0.98862,,,,
3.5746,0.98863,,,,
3.5747,0.98863,,,,
3.5748,0.98863,,,,
3.5749,0.98864,,,,
3.575,0.98864,,,,
3.5751,0.98864,,,,
3.5752,0.98865,,,,
3.5753,0.98865,,,,
3.5754,0.98865,,,,
3.5755,0.98865,,,,
3.5756,0.98866,,,,
3.5757,0.98866,,,,
3.5758,0.98866,,,,
3.5759,0.98867,,,,
3.576,0.98867,,,,
3.5761,0.98867,,,,
3.5762,0.98868,,,,
3.5763,0.98868,,,,
3.5764,0.98868,,,,
3.5765,0.98869,,,,
3.5766,0.98869,,,,
3.5767,0.98869,,,,
3.5768,0.9887,,,,
3.5769,0.9887,,,,
3.577,0.9887,,,,
3.5771,0.9887,,,,
3.5772,0.98871,,,,
3.5773,0.98871,,,,
3.5774,0.98871,,,,
3.5775,0.98872,,,,
3.5776,0.98872,,,,
3.5777,0.98872,,,,
3.5778,0.98873,,,,
3.5779,0.98873,,,,
3.578,0.98873,,,,
3.5781,0.98874,,,,
3.5782,0.98874,,,,
3.5783,0.98874,,,,
3.5784,0.98874,,,,
3.5785,0.98875,,,,
3.5786,0.98875,,,,
3.5787,0.98875,,,,
3.5788,0.98876,,,,
3.5789,0.98876,,,,
3.579,0.98876,,,,
3.5791,0.98876,,,,
3.5792,0.98877,,,,
3.5793,0.98877,,,,
3.5794,0.98877,,,,
3.5795,0.98878,,,,
3.5796,0.98878,,,,
3.5797,0.98878,,,,
3.5798,0.98878,,,,
3.5799,0.98879,,,,
3.58,0.98879,,,,
3.5801,0.98879,,,,
3.5802,0.9888,,,,
3.5803,0.9888,,,,
3.5804,0.9888,,,,
3.5805,0.9888,,,,
3.5806,0.98881,,,,
3.5807,0.98881,,,,
3.5808,0.98881,,,,
3.5809,0.98881,,,,
3.581,0.98882,,,,
3.5811,0.98882,,,,
3.5812,0.98882,,,,
3.5813,0.98883,,,,
3.5814,0.98883,,,,
3.5815,0.98883,,,,
3.5816,0.98883,,,,
3.5817,0.98884,,,,
3.5818,0.98884,,,,
3.5819,0.98884,,,,
3.582,0.98884,,,,
3.5821,0.98885,,,,
3.5822,0.98885,,,,
3.5823,0.98885,,,,
3.5824,0.98885,,,,
3.5825,0.98886,,,,
3.5826,0.98886,,,,
3.5827,0.98886,,,,
3.5828,0.98886,,,,
3.5829,0.98887,,,,
3.583,0.98887,,,,
3.5831,0.98887,,,,
3.5832,0.98887,,,,
3.5833,0.98888,,,,
3.5834,0.98888,,,,
3.5835,0.98888,,,,
3.5836,0.98888,,,,
3.5837,0.98889,,,,
3.5838,0.98889,,,,
3.5839,0.98889,,,,
3.584,0.98889,,,,
3.5841,0.9889,,,,
3.5842,0.9889,,,,
3.5843,0.9889,,,,
3.5844,0.9889,,,,
3.5845,0.98891,,,,
3.5846,0.98891,,,,
3.5847,0.98891,,,,
3.5848,0.98891,,,,
3.5849,0.98892,,,,
3.585,0.98892,,,,
3.5851,0.98892,,,,
3.5852,0.98892,,,,
3.5853,0.98893,,,,
3.5854,0.98893,,,,
3.5855,0.98893,,,,
3.5856,0.98893,,,,
3.5857,0.98893,,,,
3.5858,0.98894,,,,
3.5859,0.98894,,,,
3.586,0.98894,,,,
3.5861,0.98894,,,,
3.5862,0.98895,,,,
3.5863,0.98895,,,,
3.5864,0.98895,,,,
3.5865,0.98895,,,,
3.5866,0.98895,,,,
3.5867,0.98896,,,,
3.5868,0.98896,,,,
3.5869,0.98896,,,,
3.587,0.98896,,,,
3.5871,0.98897,,,,
3.5872,0.98897,,,,
3.5873,0.98897,,,,
3.5874,0.98897,,,,
3.5875,0.98897,,,,
3.5876,0.98898,,,,
3.5877,0.98898,,,,
3.5878,0.98898,,,,
3.5879,0.98898,,,,
3.588,0.98898,,,,
3.5881,0.98899,,,,
3.5882,0.98899,,,,
3.5883,0.98899,,,,
3.5884,0.98899,,,,
3.5885,0.989,,,,
3.5886,0.989,,,,
3.5887,0.989,,,,
3.5888,0.989,,,,
3.5889,0.989,,,,
3.589,0.98901,,,,
3.5891,0.98901,,,,
3.5892,0.98901,,,,
3.5893,0.98901,,,,
3.5894,0.98901,,,,
3.5895,0.98902,,,,
3.5896,0.98902,,,,
3.5897,0.98902,,,,
3.5898,0.98902,,,,
3.5899,0.98902,,,,
3.59,0.98902,,,,
3.5901,0.98903,,,,
3.5902,0.98903,,,,
3.5903,0.98903,,,,
3.5904,0.98903,,,,
3.5905,0.98903,,,,
3.5906,0.98904,,,,
3.5907,0.98904,,,,
3.5908,0.98904,,,,
3.5909,0.98904,,,,
3.591,0.98904,,,,
3.5911,0.98905,,,,
3.5912,0.98905,,,,
3.5913,0.98905,,,,
3.5914,0.98905,,,,
3.5915,0.98905,,,,
3.5916,0.98905,,,,
3.5917,0.98906,,,,
3.5918,0.98906,,,,
3.5919,0.98906,,,,
3.592,0.98906,,,,
3.5921,0.98906,,,,
3.5922,0.98906,,,,
3.5923,0.98907,,,,
3.5924,0.98907,,,,
3.5925,0.98907,,,,
3.5926,0.98907,,,,
3.5927,0.98907,,,,
3.5928,0.98907,,,,
3.5929,0.98908,,,,
3.593,0.98908,,,,
3.5931,0.98908,,,,
3.5932,0.98908,,,,
3.5933,0.98908,,,,
3.5934,0.98908,,,,
3.5935,0.98909,,,,
3.5936,0.98909,,,,
3.5937,0.98909,,,,
3.5938,0.98909,,,,
3.5939,0.98909,,,,
3.594,0.98909,,,,
3.5941,0.98909,,,,
3.5942,0.9891,,,,
3.5943,0.9891,,,,
3.5944,0.9891,,,,
3.5945,0.9891,,,,
3.5946,0.9891,,,,
3.5947,0.9891,,,,
3.5948,0.98911,,,,
3.5949,0.98911,,,,
3.595,0.98911,,,,
3.5951,0.98911,,,,
3.5952,0.98911,,,,
3.5953,0.98911,,,,
3.5954,0.98911,,,,
3.5955,0.98912,,,,
3.5956,0.98912,,,,
3.5957,0.98912,,,,
3.5958,0.98912,,,,
3.5959,0.98912,,,,
3.596,0.98912,,,,
3.5961,0.98912,,,,
3.5962,0.98912,,,,
3.5963,0.98913,,,,
3.5964,0.98913,,,,
3.5965,0.98913,,,,
3.5966,0.98913,,,,
3.5967,0.98913,,,,
3.5968,0.98913,,,,
3.5969,0.98913,,,,
3.597,0.98914,,,,
3.5971,0.98914,,,,
3.5972,0.98914,,,,
3.5973,0.98914,,,,
3.5974,0.98914,,,,
3.5975,0.98914,,,,
3.5976,0.98914,,,,
3.5977,0.98914,,,,
3.5978,0.98915,,,,
3.5979,0.98915,,,,
3.598,0.98915,,,,
3.5981,0.98915,,,,
3.5982,0.98915,,,,
3.5983,0.98915,,,,
3.5984,0.98915,,,,
3.5985,0.98915,,,,
3.5986,0.98915,,,,
3.5987,0.98916,,,,
3.5988,0.98916,,,,
3.5989,0.98916,,,,
3.599,0.98916,,,,
3.5991,0.98916,,,,
3.5992,0.98916,,,,
3.5993,0.98916,,,,
3.5994,0.98916,,,,
3.5995,0.98916,,,,
3.5996,0.98917,,,,
3.5997,0.98917,,,,
3.5998,0.98917,,,,
3.5999,0.98917,,,,
3.6,0.98917,,,,
3.6001,0.98917,,,,
3.6002,0.98917,,,,
3.6003,0.98917,,,,
3.6004,0.98917,,,,
3.6005,0.98917,,,,
3.6006,0.98918,,,,
3.6007,0.98918,,,,
3.6008,0.98918,,,,
3.6009,0.98918,,,,
3.601,0.98918,,,,
3.6011,0.98918,,,,
3.6012,0.98918,,,,
3.6013,0.98918,,,,
3.6014,0.98918,,,,
3.6015,0.98918,,,,
3.6016,0.98918,,,,
3.6017,0.98918,,,,
3.6018,0.98919,,,,
3.6019,0.98919,,,,
3.602,0.98919,,,,
3.6021,0.98919,,,,
3.6022,0.98919,,,,
3.6023,0.98919,,,,
3.6024,0.98919,,,,
3.6025,0.98919,,,,
3.6026,0.98919,,,,
3.6027,0.98919,,,,
3.6028,0.98919,,,,
3.6029,0.98919,,,,
3.603,0.9892,,,,
3.6031,0.9892,,,,
3.6032,0.9892,,,,
3.6033,0.9892,,,,
3.6034,0.9892,,,,
3.6035,0.9892,,,,
3.6036,0.9892,,,,
3.6037,0.9892,,,,
3.6038,0.9892,,,,
3.6039,0.9892,,,,
3.604,0.9892,,,,
3.6041,0.9892,,,,
3.6042,0.9892,,,,
3.6043,0.9892,,,,
3.6044,0.9892,,,,
3.6045,0.9892,,,,
3.6046,0.98921,,,,
3.6047,0.98921,,,,
3.6048,0.98921,,,,
3.6049,0.98921,,,,
3.605,0.98921,,,,
3.6051,0.98921,,,,
3.6052,0.98921,,,,
3.6053,0.98921,,,,
3.6054,0.98921,,,,
3.6055,0.98921,,,,
3.6056,0.98921,,,,
3.6057,0.98921,,,,
3.6058,0.98921,,,,
3.6059,0.98921,,,,
3.606,0.98921,,,,
3.6061,0.98921,,,,
3.6062,0.98921,,,,
3.6063,0.98921,,,,
3.6064,0.98921,,,,
3.6065,0.98922,,,,
3.6066,0.98922,,,,
3.6067,0.98922,,,,
3.6068,0.98922,,,,
3.6069,0.98922,,,,
3.607,0.98922,,,,
3.6071,0.98922,,,,
3.6072,0.98922,,,,
3.6073,0.98922,,,,
3.6074,0.98922,,,,
3.6075,0.98922,,,,
3.6076,0.98922,,,,
3.6077,0.98922,,,,
3.6078,0.98922,,,,
3.6079,0.98922,,,,
3.608,0.98922,,,,
3.6081,0.98922,,,,
3.6082,0.98922,,,,
3.6083,0.98922,,,,
3.6084,0.98922,,,,
3.6085,0.98922,,,,
3.6086,0.98922,,,,
3.6087,0.98922,,,,
3.6088,0.98922,,,,
3.6089,0.98922,,,,
3.609,0.98922,,,,
3.6091,0.98922,,,,
3.6092,0.98922,,,,
3.6093,0.98922,,,,
3.6094,0.98922,,,,
3.6095,0.98922,,,,
3.6096,0.98922,,,,
3.6097,0.98922,,,,
3.6098,0.98922,,,,
3.6099,0.98922,,,,
3.61,0.98922,,,,
3.6101,0.98922,,,,
3.6102,0.98922,,,,
3.6103,0.98922,,,,
3.6104,0.98922,,,,
3.6105,0.98922,,,,
3.6106,0.98922,,,,
3.6107,0.98922,,,,
3.6108,0.98922,,,,
3.6109,0.98922,,,,
3.611,0.98922,,,,
3.6111,0.98922,,,,
3.6112,0.98922,,,,
3.6113,0.98922,,,,
3.6114,0.98922,,,,
3.6115,0.98922,,,,
3.6116,0.98922,,,,
3.6117,0.98922,,,,
3.6118,0.98922,,,,
3.6119,0.98922,,,,
3.612,0.98922,,,,
3.6121,0.98922,,,,
3.6122,0.98922,,,,
3.6123,0.98922,,,,
3.6124,0.98922,,,,
3.6125,0.98922,,,,
3.6126,0.98922,,,,
3.6127,0.98922,,,,
3.6128,0.98922,,,,
3.6129,0.98922,,,,
3.613,0.98922,,,,
3.6131,0.98922,,,,
3.6132,0.98922,,,,
3.6133,0.98922,,,,
3.6134,0.98922,,,,
3.6135,0.98922,,,,
3.6136,0.98922,,,,
3.6137,0.98922,,,,
3.6138,0.98922,,,,
3.6139,0.98922,,,,
3.614,0.98922,,,,
3.6141,0.98922,,,,
3.6142,0.98922,,,,
3.6143,0.98922,,,,
3.6144,0.98922,,,,
3.6145,0.98922,,,,
3.6146,0.98922,,,,
3.6147,0.98922,,,,
3.6148,0.98922,,,,
3.6149,0.98922,,,,
3.615,0.98922,,,,
3.6151,0.98922,,,,
3.6152,0.98922,,,,
3.6153,0.98922,,,,
3.6154,0.98922,,,,
3.6155,0.98922,,,,
3.6156,0.98922,,,,
3.6157,0.98921,,,,
3.6158,0.98921,,,,
3.6159,0.98921,,,,
3.616,0.98921,,,,
3.6161,0.98921,,,,
3.6162,0.98921,,,,
3.6163,0.98921,,,,
3.6164,0.98921,,,,
3.6165,0.98921,,,,
3.6166,0.98921,,,,
3.6167,0.98921,,,,
3.6168,0.98921,,,,
3.6169,0.98921,,,,
3.617,0.98921,,,,
3.6171,0.98921,,,,
3.6172,0.98921,,,,
3.6173,0.98921,,,,
3.6174,0.98921,,,,
3.6175,0.98921,,,,
3.6176,0.98921,,,,
3.6177,0.9892,,,,
3.6178,0.9892,,,,
3.6179,0.9892,,,,
3.618,0.9892,,,,
3.6181,0.9892,,,,
3.6182,0.9892,,,,
3.6183,0.9892,,,,
3.6184,0.9892,,,,
3.6185,0.9892,,,,
3.6186,0.9892,,,,
3.6187,0.9892,,,,
3.6188,0.9892,,,,
3.6189,0.9892,,,,
3.619,0.9892,,,,
3.6191,0.9892,,,,
3.6192,0.9892,,,,
3.6193,0.98919,,,,
3.6194,0.98919,,,,
3.6195,0.98919,,,,
3.6196,0.98919,,,,
3.6197,0.98919,,,,
3.6198,0.98919,,,,
3.6199,0.98919,,,,
3.62,0.98919,,,,
3.6201,0.98919,,,,
3.6202,0.98919,,,,
3.6203,0.98919,,,,
3.6204,0.98919,,,,
3.6205,0.98918,,,,
3.6206,0.98918,,,,
3.6207,0.98918,,,,
3.6208,0.98918,,,,
3.6209,0.98918,,,,
3.621,0.98918,,,,
3.6211,0.98918,,,,
3.6212,0.98918,,,,
3.6213,0.98918,,,,
3.6214,0.98918,,,,
3.6215,0.98918,,,,
3.6216,0.98917,,,,
3.6217,0.98917,,,,
3.6218,0.98917,,,,
3.6219,0.98917,,,,
3.622,0.98917,,,,
3.6221,0.98917,,,,
3.6222,0.98917,,,,
3.6223,0.98917,,,,
3.6224,0.98917,,,,
3.6225,0.98917,,,,
3.6226,0.98917,,,,
3.6227,0.98916,,,,
3.6228,0.98916,,,,
3.6229,0.98916,,,,
3.623,0.98916,,,,
3.6231,0.98916,,,,
3.6232,0.98916,,,,
3.6233,0.98916,,,,
3.6234,0.98916,,,,
3.6235,0.98916,,,,
3.6236,0.98915,,,,
3.6237,0.98915,,,,
3.6238,0.98915,,,,
3.6239,0.98915,,,,
3.624,0.98915,,,,
3.6241,0.98915,,,,
3.6242,0.98915,,,,
3.6243,0.98915,,,,
3.6244,0.98915,,,,
3.6245,0.98914,,,,
3.6246,0.98914,,,,
3.6247,0.98914,,,,
3.6248,0.98914,,,,
3.6249,0.98914,,,,
3.625,0.98914,,,,
3.6251,0.98914,,,,
3.6252,0.98914,,,,
3.6253,0.98913,,,,
3.6254,0.98913,,,,
3.6255,0.98913,,,,
3.6256,0.98913,,,,
3.6257,0.98913,,,,
3.6258,0.98913,,,,
3.6259,0.98913,,,,
3.626,0.98912,,,,
3.6261,0.98912,,,,
3.6262,0.98912,,,,
3.6263,0.98912,,,,
3.6264,0.98912,,,,
3.6265,0.98912,,,,
3.6266,0.98912,,,,
3.6267,0.98912,,,,
3.6268,0.98911,,,,
3.6269,0.98911,,,,
3.627,0.98911,,,,
3.6271,0.98911,,,,
3.6272,0.98911,,,,
3.6273,0.98911,,,,
3.6274,0.98911,,,,
3.6275,0.9891,,,,
3.6276,0.9891,,,,
3.6277,0.9891,,,,
3.6278,0.9891,,,,
3.6279,0.9891,,,,
3.628,0.9891,,,,
3.6281,0.98909,,,,
3.6282,0.98909,,,,
3.6283,0.98909,,,,
3.6284,0.98909,,,,
3.6285,0.98909,,,,
3.6286,0.98909,,,,
3.6287,0.98909,,,,
3.6288,0.98908,,,,
3.6289,0.98908,,,,
3.629,0.98908,,,,
3.6291,0.98908,,,,
3.6292,0.98908,,,,
3.6293,0.98908,,,,
3.6294,0.98907,,,,
3.6295,0.98907,,,,
3.6296,0.98907,,,,
3.6297,0.98907,,,,
3.6298,0.98907,,,,
3.6299,0.98907,,,,
3.63,0.98906,,,,
3.6301,0.98906,,,,
3.6302,0.98906,,,,
3.6303,0.98906,,,,
3.6304,0.98906,,,,
3.6305,0.98906,,,,
3.6306,0.98905,,,,
3.6307,0.98905,,,,
3.6308,0.98905,,,,
3.6309,0.98905,,,,
3.631,0.98905,,,,
3.6311,0.98905,,,,
3.6312,0.98904,,,,
3.6313,0.98904,,,,
3.6314,0.98904,,,,
3.6315,0.98904,,,,
3.6316,0.98904,,,,
3.6317,0.98903,,,,
3.6318,0.98903,,,,
3.6319,0.98903,,,,
3.632,0.98903,,,,
3.6321,0.98903,,,,
3.6322,0.98903,,,,
3.6323,0.98902,,,,
3.6324,0.98902,,,,
3.6325,0.98902,,,,
3.6326,0.98902,,,,
3.6327,0.98902,,,,
3.6328,0.98901,,,,
3.6329,0.98901,,,,
3.633,0.98901,,,,
3.6331,0.98901,,,,
3.6332,0.98901,,,,
3.6333,0.989,,,,
3.6334,0.989,,,,
3.6335,0.989,,,,
3.6336,0.989,,,,
3.6337,0.989,,,,
3.6338,0.98899,,,,
3.6339,0.98899,,,,
3.634,0.98899,,,,
3.6341,0.98899,,,,
3.6342,0.98899,,,,
3.6343,0.98898,,,,
3.6344,0.98898,,,,
3.6345,0.98898,,,,
3.6346,0.98898,,,,
3.6347,0.98898,,,,
3.6348,0.98897,,,,
3.6349,0.98897,,,,
3.635,0.98897,,,,
3.6351,0.98897,,,,
3.6352,0.98896,,,,
3.6353,0.98896,,,,
3.6354,0.98896,,,,
3.6355,0.98896,,,,
3.6356,0.98896,,,,
3.6357,0.98895,,,,
3.6358,0.98895,,,,
3.6359,0.98895,,,,
3.636,0.98895,,,,
3.6361,0.98894,,,,
3.6362,0.98894,,,,
3.6363,0.98894,,,,
3.6364,0.98894,,,,
3.6365,0.98894,,,,
3.6366,0.98893,,,,
3.6367,0.98893,,,,
3.6368,0.98893,,,,
3.6369,0.98893,,,,
3.637,0.98892,,,,
3.6371,0.98892,,,,
3.6372,0.98892,,,,
3.6373,0.98892,,,,
3.6374,0.98891,,,,
3.6375,0.98891,,,,
3.6376,0.98891,,,,
3.6377,0.98891,,,,
3.6378,0.98891,,,,
3.6379,0.9889,,,,
3.638,0.9889,,,,
3.6381,0.9889,,,,
3.6382,0.9889,,,,
3.6383,0.98889,,,,
3.6384,0.98889,,,,
3.6385,0.98889,,,,
3.6386,0.98889,,,,
3.6387,0.98888,,,,
3.6388,0.98888,,,,
3.6389,0.98888,,,,
3.639,0.98888,,,,
3.6391,0.98887,,,,
3.6392,0.98887,,,,
3.6393,0.98887,,,,
3.6394,0.98887,,,,
3.6395,0.98886,,,,
3.6396,0.98886,,,,
3.6397,0.98886,,,,
3.6398,0.98886,,,,
3.6399,0.98885,,,,
3.64,0.98885,,,,
3.6401,0.98885,,,,
3.6402,0.98885,,,,
3.6403,0.98884,,,,
3.6404,0.98884,,,,
3.6405,0.98884,,,,
3.6406,0.98884,,,,
3.6407,0.98883,,,,
3.6408,0.98883,,,,
3.6409,0.98883,,,,
3.641,0.98882,,,,
3.6411,0.98882,,,,
3.6412,0.98882,,,,
3.6413,0.98882,,,,
3.6414,0.98881,,,,
3.6415,0.98881,,,,
3.6416,0.98881,,,,
3.6417,0.98881,,,,
3.6418,0.9888,,,,
3.6419,0.9888,,,,
3.642,0.9888,,,,
3.6421,0.98879,,,,
3.6422,0.98879,,,,
3.6423,0.98879,,,,
3.6424,0.98879,,,,
3.6425,0.98878,,,,
3.6426,0.98878,,,,
3.6427,0.98878,,,,
3.6428,0.98878,,,,
3.6429,0.98877,,,,
3.643,0.98877,,,,
3.6431,0.98877,,,,
3.6432,0.98876,,,,
3.6433,0.98876,,,,
3.6434,0.98876,,,,
3.6435,0.98876,,,,
3.6436,0.98875,,,,
3.6437,0.98875,,,,
3.6438,0.98875,,,,
3.6439,0.98874,,,,
3.644,0.98874,,,,
3.6441,0.98874,,,,
3.6442,0.98873,,,,
3.6443,0.98873,,,,
3.6444,0.98873,,,,
3.6445,0.98873,,,,
3.6446,0.98872,,,,
3.6447,0.98872,,,,
3.6448,0.98872,,,,
3.6449,0.98871,,,,
3.645,0.98871,,,,
3.6451,0.98871,,,,
3.6452,0.9887,,,,
3.6453,0.9887,,,,
3.6454,0.9887,,,,
3.6455,0.9887,,,,
3.6456,0.98869,,,,
3.6457,0.98869,,,,
3.6458,0.98869,,,,
3.6459,0.98868,,,,
3.646,0.98868,,,,
3.6461,0.98868,,,,
3.6462,0.98867,,,,
3.6463,0.98867,,,,
3.6464,0.98867,,,,
3.6465,0.98866,,,,
3.6466,0.98866,,,,
3.6467,0.98866,,,,
3.6468,0.98865,,,,
3.6469,0.98865,,,,
3.647,0.98865,,,,
3.6471,0.98865,,,,
3.6472,0.98864,,,,
3.6473,0.98864,,,,
3.6474,0.98864,,,,
3.6475,0.98863,,,,
3.6476,0.98863,,,,
3.6477,0.98863,,,,
3.6478,0.98862,,,,
3.6479,0.98862,,,,
3.648,0.98862,,,,
3.6481,0.98861,,,,
3.6482,0.98861,,,,
3.6483,0.98861,,,,
3.6484,0.9886,,,,
3.6485,0.9886,,,,
3.6486,0.9886,,,,
3.6487,0.98859,,,,
3.6488,0.98859,,,,
3.6489,0.98859,,,,
3.649,0.98858,,,,
3.6491,0.98858,,,,
3.6492,0.98858,,,,
3.6493,0.98857,,,,
3.6494,0.98857,,,,
3.6495,0.98857,,,,
3.6496,0.98856,,,,
3.6497,0.98856,,,,
3.6498,0.98856,,,,
3.6499,0.98855,,,,
3.65,0.98855,,,,
3.6501,0.98854,,,,
3.6502,0.98854,,,,
3.6503,0.98854,,,,
3.6504,0.98853,,,,
3.6505,0.98853,,,,
3.6506,0.98853,,,,
3.6507,0.98852,,,,
3.6508,0.98852,,,,
3.6509,0.98852,,,,
3.651,0.98851,,,,
3.6511,0.98851,,,,
3.6512,0.98851,,,,
3.6513,0.9885,,,,
3.6514,0.9885,,,,
3.6515,0.9885,,,,
3.6516,0.98849,,,,
3.6517,0.98849,,,,
3.6518,0.98848,,,,
3.6519,0.98848,,,,
3.652,0.98848,,,,
3.6521,0.98847,,,,
3.6522,0.98847,,,,
3.6523,0.98847,,,,
3.6524,0.98846,,,,
3.6525,0.98846,,,,
3.6526,0.98846,,,,
3.6527,0.98845,,,,
3.6528,0.98845,,,,
3.6529,0.98844,,,,
3.653,0.98844,,,,
3.6531,0.98844,,,,
3.6532,0.98843,,,,
3.6533,0.98843,,,,
3.6534,0.98843,,,,
3.6535,0.98842,,,,
3.6536,0.98842,,,,
3.6537,0.98841,,,,
3.6538,0.98841,,,,
3.6539,0.98841,,,,
3.654,0.9884,,,,
3.6541,0.9884,,,,
3.6542,0.98839,,,,
3.6543,0.98839,,,,
3.6544,0.98839,,,,
3.6545,0.98838,,,,
3.6546,0.98838,,,,
3.6547,0.98838,,,,
3.6548,0.98837,,,,
3.6549,0.98837,,,,
3.655,0.98836,,,,
3.6551,0.98836,,,,
3.6552,0.98836,,,,
3.6553,0.98835,,,,
3.6554,0.98835,,,,
3.6555,0.98834,,,,
3.6556,0.98834,,,,
3.6557,0.98834,,,,
3.6558,0.98833,,,,
3.6559,0.98833,,,,
3.656,0.98832,,,,
3.6561,0.98832,,,,
3.6562,0.98832,,,,
3.6563,0.98831,,,,
3.6564,0.98831,,,,
3.6565,0.9883,,,,
3.6566,0.9883,,,,
3.6567,0.9883,,,,
3.6568,0.98829,,,,
3.6569,0.98829,,,,
3.657,0.98828,,,,
3.6571,0.98828,,,,
3.6572,0.98828,,,,
3.6573,0.98827,,,,
3.6574,0.98827,,,,
3.6575,0.98826,,,,
3.6576,0.98826,,,,
3.6577,0.98825,,,,
3.6578,0.98825,,,,
3.6579,0.98825,,,,
3.658,0.98824,,,,
3.6581,0.98824,,,,
3.6582,0.98823,,,,
3.6583,0.98823,,,,
3.6584,0.98823,,,,
3.6585,0.98822,,,,
3.6586,0.98822,,,,
3.6587,0.98821,,,,
3.6588,0.98821,,,,
3.6589,0.9882,,,,
3.659,0.9882,,,,
3.6591,0.9882,,,,
3.6592,0.98819,,,,
3.6593,0.98819,,,,
3.6594,0.98818,,,,
3.6595,0.98818,,,,
3.6596,0.98817,,,,
3.6597,0.98817,,,,
3.6598,0.98817,,,,
3.6599,0.98816,,,,
3.66,0.98816,,,,
3.6601,0.98815,,,,
3.6602,0.98815,,,,
3.6603,0.98814,,,,
3.6604,0.98814,,,,
3.6605,0.98814,,,,
3.6606,0.98813,,,,
3.6607,0.98813,,,,
3.6608,0.98812,,,,
3.6609,0.98812,,,,
3.661,0.98811,,,,
3.6611,0.98811,,,,
3.6612,0.9881,,,,
3.6613,0.9881,,,,
3.6614,0.9881,,,,
3.6615,0.98809,,,,
3.6616,0.98809,,,,
3.6617,0.98808,,,,
3.6618,0.98808,,,,
3.6619,0.98807,,,,
3.662,0.98807,,,,
3.6621,0.98806,,,,
3.6622,0.98806,,,,
3.6623,0.98805,,,,
3.6624,0.98805,,,,
3.6625,0.98805,,,,
3.6626,0.98804,,,,
3.6627,0.98804,,,,
3.6628,0.98803,,,,
3.6629,0.98803,,,,
3.663,0.98802,,,,
3.6631,0.98802,,,,
3.6632,0.98801,,,,
3.6633,0.98801,,,,
3.6634,0.988,,,,
3.6635,0.988,,,,
3.6636,0.98799,,,,
3.6637,0.98799,,,,
3.6638,0.98798,,,,
3.6639,0.98798,,,,
3.664,0.98798,,,,
3.6641,0.98797,,,,
3.6642,0.98797,,,,
3.6643,0.98796,,,,
3.6644,0.98796,,,,
3.6645,0.98795,,,,
3.6646,0.98795,,,,
3.6647,0.98794,,,,
3.6648,0.98794,,,,
3.6649,0.98793,,,,
3.665,0.98793,,,,
3.6651,0.98792,,,,
3.6652,0.98792,,,,
3.6653,0.98791,,,,
3.6654,0.98791,,,,
3.6655,0.9879,,,,
3.6656,0.9879,,,,
3.6657,0.98789,,,,
3.6658,0.98789,,,,
3.6659,0.98788,,,,
3.666,0.98788,,,,
3.6661,0.98787,,,,
3.6662,0.98787,,,,
3.6663,0.98786,,,,
3.6664,0.98786,,,,
3.6665,0.98785,,,,
3.6666,0.98785,,,,
3.6667,0.98784,,,,
3.6668,0.98784,,,,
3.6669,0.98783,,,,
3.667,0.98783,,,,
3.6671,0.98782,,,,
3.6672,0.98782,,,,
3.6673,0.98781,,,,
3.6674,0.98781,,,,
3.6675,0.9878,,,,
3.6676,0.9878,,,,
3.6677,0.98779,,,,
3.6678,0.98779,,,,
3.6679,0.98778,,,,
3.668,0.98778,,,,
3.6681,0.98777,,,,
3.6682,0.98777,,,,
3.6683,0.98776,,,,
3.6684,0.98776,,,,
3.6685,0.98775,,,,
3.6686,0.98775,,,,
3.6687,0.98774,,,,
3.6688,0.98774,,,,
3.6689,0.98773,,,,
3.669,0.98773,,,,
3.6691,0.98772,,,,
3.6692,0.98772,,,,
3.6693,0.98771,,,,
3.6694,0.98771,,,,
3.6695,0.9877,,,,
3.6696,0.9877,,,,
3.6697,0.98769,,,,
3.6698,0.98769,,,,
3.6699,0.98768,,,,
3.67,0.98768,,,,
3.6701,0.98767,,,,
3.6702,0.98767,,,,
3.6703,0.98766,,,,
3.6704,0.98766,,,,
3.6705,0.98765,,,,
3.6706,0.98764,,,,
3.6707,0.98764,,,,
3.6708,0.98763,,,,
3.6709,0.98763,,,,
3.671,0.98762,,,,
3.6711,0.98762,,,,
3.6712,0.98761,,,,
3.6713,0.98761,,,,
3.6714,0.9876,,,,
3.6715,0.9876,,,,
3.6716,0.98759,,,,
3.6717,0.98759,,,,
3.6718,0.98758,,,,
3.6719,0.98757,,,,
3.672,0.98757,,,,
3.6721,0.98756,,,,
3.6722,0.98756,,,,
3.6723,0.98755,,,,
3.6724,0.98755,,,,
3.6725,0.98754,,,,
3.6726,0.98754,,,,
3.6727,0.98753,,,,
3.6728,0.98753,,,,
3.6729,0.98752,,,,
3.673,0.98751,,,,
3.6731,0.98751,,,,
3.6732,0.9875,,,,
3.6733,0.9875,,,,
3.6734,0.98749,,,,
3.6735,0.98749,,,,
3.6736,0.98748,,,,
3.6737,0.98748,,,,
3.6738,0.98747,,,,
3.6739,0.98746,,,,
3.674,0.98746,,,,
3.6741,0.98745,,,,
3.6742,0.98745,,,,
3.6743,0.98744,,,,
3.6744,0.98744,,,,
3.6745,0.98743,,,,
3.6746,0.98743,,,,
3.6747,0.98742,,,,
3.6748,0.98741,,,,
3.6749,0.98741,,,,
3.675,0.9874,,,,
3.6751,0.9874,,,,
3.6752,0.98739,,,,
3.6753,0.98739,,,,
3.6754,0.98738,,,,
3.6755,0.98737,,,,
3.6756,0.98737,,,,
3.6757,0.98736,,,,
3.6758,0.98736,,,,
3.6759,0.98735,,,,
3.676,0.98734,,,,
3.6761,0.98734,,,,
3.6762,0.98733,,,,
3.6763,0.98733,,,,
3.6764,0.98732,,,,
3.6765,0.98732,,,,
3.6766,0.98731,,,,
3.6767,0.9873,,,,
3.6768,0.9873,,,,
3.6769,0.98729,,,,
3.677,0.98729,,,,
3.6771,0.98728,,,,
3.6772,0.98727,,,,
3.6773,0.98727,,,,
3.6774,0.98726,,,,
3.6775,0.98726,,,,
3.6776,0.98725,,,,
3.6777,0.98725,,,,
3.6778,0.98724,,,,
3.6779,0.98723,,,,
3.678,0.98723,,,,
3.6781,0.98722,,,,
3.6782,0.98722,,,,
3.6783,0.98721,,,,
3.6784,0.9872,,,,
3.6785,0.9872,,,,
3.6786,0.98719,,,,
3.6787,0.98719,,,,
3.6788,0.98718,,,,
3.6789,0.98717,,,,
3.679,0.98717,,,,
3.6791,0.98716,,,,
3.6792,0.98715,,,,
3.6793,0.98715,,,,
3.6794,0.98714,,,,
3.6795,0.98714,,,,
3.6796,0.98713,,,,
3.6797,0.98712,,,,
3.6798,0.98712,,,,
3.6799,0.98711,,,,
3.68,0.98711,,,,
3.6801,0.9871,,,,
3.6802,0.98709,,,,
3.6803,0.98709,,,,
3.6804,0.98708,,,,
3.6805,0.98707,,,,
3.6806,0.98707,,,,
3.6807,0.98706,,,,
3.6808,0.98706,,,,
3.6809,0.98705,,,,
3.681,0.98704,,,,
3.6811,0.98704,,,,
3.6812,0.98703,,,,
3.6813,0.98703,,,,
3.6814,0.98702,,,,
3.6815,0.98701,,,,
3.6816,0.98701,,,,
3.6817,0.987,,,,
3.6818,0.98699,,,,
3.6819,0.98699,,,,
3.682,0.98698,,,,
3.6821,0.98697,,,,
3.6822,0.98697,,,,
3.6823,0.98696,,,,
3.6824,0.98696,,,,
3.6825,0.98695,,,,
3.6826,0.98694,,,,
3.6827,0.98694,,,,
3.6828,0.98693,,,,
3.6829,0.98692,,,,
3.683,0.98692,,,,
3.6831,0.98691,,,,
3.6832,0.9869,,,,
3.6833,0.9869,,,,
3.6834,0.98689,,,,
3.6835,0.98688,,,,
3.6836,0.98688,,,,
3.6837,0.98687,,,,
3.6838,0.98687,,,,
3.6839,0.98686,,,,
3.684,0.98685,,,,
3.6841,0.98685,,,,
3.6842,0.98684,,,,
3.6843,0.98683,,,,
3.6844,0.98683,,,,
3.6845,0.98682,,,,
3.6846,0.98681,,,,
3.6847,0.98681,,,,
3.6848,0.9868,,,,
3.6849,0.98679,,,,
3.685,0.98679,,,,
3.6851,0.98678,,,,
3.6852,0.98677,,,,
3.6853,0.98677,,,,
3.6854,0.98676,,,,
3.6855,0.98675,,,,
3.6856,0.98675,,,,
3.6857,0.98674,,,,
3.6858,0.98673,,,,
3.6859,0.98673,,,,
3.686,0.98672,,,,
3.6861,0.98671,,,,
3.6862,0.98671,,,,
3.6863,0.9867,,,,
3.6864,0.98669,,,,
3.6865,0.98669,,,,
3.6866,0.98668,,,,
3.6867,0.98667,,,,
3.6868,0.98667,,,,
3.6869,0.98666,,,,
3.687,0.98665,,,,
3.6871,0.98665,,,,
3.6872,0.98664,,,,
3.6873,0.98663,,,,
3.6874,0.98663,,,,
3.6875,0.98662,,,,
3.6876,0.98661,,,,
3.6877,0.9866,,,,
3.6878,0.9866,,,,
3.6879,0.98659,,,,
3.688,0.98658,,,,
3.6881,0.98658,,,,
3.6882,0.98657,,,,
3.6883,0.98656,,,,
3.6884,0.98656,,,,
3.6885,0.98655,,,,
3.6886,0.98654,,,,
3.6887,0.98654,,,,
3.6888,0.98653,,,,
3.6889,0.98652,,,,
3.689,0.98652,,,,
3.6891,0.98651,,,,
3.6892,0.9865,,,,
3.6893,0.9865,,,,
3.6894,0.98649,,,,
3.6895,0.98648,,,,
3.6896,0.98647,,,,
3.6897,0.98647,,,,
3.6898,0.98646,,,,
3.6899,0.98645,,,,
3.69,0.98645,,,,
3.6901,0.98644,,,,
3.6902,0.98643,,,,
3.6903,0.98643,,,,
3.6904,0.98642,,,,
3.6905,0.98641,,,,
3.6906,0.9864,,,,
3.6907,0.9864,,,,
3.6908,0.98639,,,,
3.6909,0.98638,,,,
3.691,0.98638,,,,
3.6911,0.98637,,,,
3.6912,0.98636,,,,
3.6913,0.98636,,,,
3.6914,0.98635,,,,
3.6915,0.98634,,,,
3.6916,0.98633,,,,
3.6917,0.98633,,,,
3.6918,0.98632,,,,
3.6919,0.98631,,,,
3.692,0.98631,,,,
3.6921,0.9863,,,,
3.6922,0.98629,,,,
3.6923,0.98628,,,,
3.6924,0.98628,,,,
3.6925,0.98627,,,,
3.6926,0.98626,,,,
3.6927,0.98626,,,,
3.6928,0.98625,,,,
3.6929,0.98624,,,,
3.693,0.98623,,,,
3.6931,0.98623,,,,
3.6932,0.98622,,,,
3.6933,0.98621,,,,
3.6934,0.98621,,,,
3.6935,0.9862,,,,
3.6936,0.98619,,,,
3.6937,0.98618,,,,
3.6938,0.98618,,,,
3.6939,0.98617,,,,
3.694,0.98616,,,,
3.6941,0.98615,,,,
3.6942,0.98615,,,,
3.6943,0.98614,,,,
3.6944,0.98613,,,,
3.6945,0.98613,,,,
3.6946,0.98612,,,,
3.6947,0.98611,,,,
3.6948,0.9861,,,,
3.6949,0.9861,,,,
3.695,0.98609,,,,
3.6951,0.98608,,,,
3.6952,0.98607,,,,
3.6953,0.98607,,,,
3.6954,0.98606,,,,
3.6955,0.98605,,,,
3.6956,0.98604,,,,
3.6957,0.98604,,,,
3.6958,0.98603,,,,
3.6959,0.98602,,,,
3.696,0.98602,,,,
3.6961,0.98601,,,,
3.6962,0.986,,,,
3.6963,0.98599,,,,
3.6964,0.98599,,,,
3.6965,0.98598,,,,
3.6966,0.98597,,,,
3.6967,0.98596,,,,
3.6968,0.98596,,,,
3.6969,0.98595,,,,
3.697,0.98594,,,,
3.6971,0.98593,,,,
3.6972,0.98593,,,,
3.6973,0.98592,,,,
3.6974,0.98591,,,,
3.6975,0.9859,,,,
3.6976,0.9859,,,,
3.6977,0.98589,,,,
3.6978,0.98588,,,,
3.6979,0.98587,,,,
3.698,0.98587,,,,
3.6981,0.98586,,,,
3.6982,0.98585,,,,
3.6983,0.98584,,,,
3.6984,0.98584,,,,
3.6985,0.98583,,,,
3.6986,0.98582,,,,
3.6987,0.98581,,,,
3.6988,0.98581,,,,
3.6989,0.9858,,,,
3.699,0.98579,,,,
3.6991,0.98578,,,,
3.6992,0.98578,,,,
3.6993,0.98577,,,,
3.6994,0.98576,,,,
3.6995,0.98575,,,,
3.6996,0.98574,,,,
3.6997,0.98574,,,,
3.6998,0.98573,,,,
3.6999,0.98572,,,,
3.7,0.98571,,,,
3.7001,0.98571,,,,
3.7002,0.9857,,,,
3.7003,0.98569,,,,
3.7004,0.98568,,,,
3.7005,0.98568,,,,
3.7006,0.98567,,,,
3.7007,0.98566,,,,
3.7008,0.98565,,,,
3.7009,0.98564,,,,
3.701,0.98564,,,,
3.7011,0.98563,,,,
3.7012,0.98562,,,,
3.7013,0.98561,,,,
3.7014,0.98561,,,,
3.7015,0.9856,,,,
3.7016,0.98559,,,,
3.7017,0.98558,,,,
3.7018,0.98557,,,,
3.7019,0.98557,,,,
3.702,0.98556,,,,
3.7021,0.98555,,,,
3.7022,0.98554,,,,
3.7023,0.98554,,,,
3.7024,0.98553,,,,
3.7025,0.98552,,,,
3.7026,0.98551,,,,
3.7027,0.9855,,,,
3.7028,0.9855,,,,
3.7029,0.98549,,,,
3.703,0.98548,,,,
3.7031,0.98547,,,,
3.7032,0.98546,,,,
3.7033,0.98546,,,,
3.7034,0.98545,,,,
3.7035,0.98544,,,,
3.7036,0.98543,,,,
3.7037,0.98543,,,,
3.7038,0.98542,,,,
3.7039,0.98541,,,,
3.704,0.9854,,,,
3.7041,0.98539,,,,
3.7042,0.98539,,,,
3.7043,0.98538,,,,
3.7044,0.98537,,,,
3.7045,0.98536,,,,
3.7046,0.98535,,,,
3.7047,0.98535,,,,
3.7048,0.98534,,,,
3.7049,0.98533,,,,
3.705,0.98532,,,,
3.7051,0.98531,,,,
3.7052,0.98531,,,,
3.7053,0.9853,,,,
3.7054,0.98529,,,,
3.7055,0.98528,,,,
3.7056,0.98527,,,,
3.7057,0.98527,,,,
3.7058,0.98526,,,,
3.7059,0.98525,,,,
3.706,0.98524,,,,
3.7061,0.98523,,,,
3.7062,0.98523,,,,
3.7063,0.98522,,,,
3.7064,0.98521,,,,
3.7065,0.9852,,,,
3.7066,0.98519,,,,
3.7067,0.98518,,,,
3.7068,0.98518,,,,
3.7069,0.98517,,,,
3.707,0.98516,,,,
3.7071,0.98515,,,,
3.7072,0.98514,,,,
3.7073,0.98514,,,,
3.7074,0.98513,,,,
3.7075,0.98512,,,,
3.7076,0.98511,,,,
3.7077,0.9851,,,,
3.7078,0.9851,,,,
3.7079,0.98509,,,,
3.708,0.98508,,,,
3.7081,0.98507,,,,
3.7082,0.98506,,,,
3.7083,0.98505,,,,
3.7084,0.98505,,,,
3.7085,0.98504,,,,
3.7086,0.98503,,,,
3.7087,0.98502,,,,
3.7088,0.98501,,,,
3.7089,0.985,,,,
3.709,0.985,,,,
3.7091,0.98499,,,,
3.7092,0.98498,,,,
3.7093,0.98497,,,,
3.7094,0.98496,,,,
3.7095,0.98496,,,,
3.7096,0.98495,,,,
3.7097,0.98494,,,,
3.7098,0.98493,,,,
3.7099,0.98492,,,,
3.71,0.98491,,,,
3.7101,0.98491,,,,
3.7102,0.9849,,,,
3.7103,0.98489,,,,
3.7104,0.98488,,,,
3.7105,0.98487,,,,
3.7106,0.98486,,,,
3.7107,0.98485,,,,
3.7108,0.98485,,,,
3.7109,0.98484,,,,
3.711,0.98483,,,,
3.7111,0.98482,,,,
3.7112,0.98481,,,,
3.7113,0.9848,,,,
3.7114,0.9848,,,,
3.7115,0.98479,,,,
3.7116,0.98478,,,,
3.7117,0.98477,,,,
3.7118,0.98476,,,,
3.7119,0.98475,,,,
3.712,0.98475,,,,
3.7121,0.98474,,,,
3.7122,0.98473,,,,
3.7123,0.98472,,,,
3.7124,0.98471,,,,
3.7125,0.9847,,,,
3.7126,0.98469,,,,
3.7127,0.98469,,,,
3.7128,0.98468,,,,
3.7129,0.98467,,,,
3.713,0.98466,,,,
3.7131,0.98465,,,,
3.7132,0.98464,,,,
3.7133,0.98464,,,,
3.7134,0.98463,,,,
3.7135,0.98462,,,,
3.7136,0.98461,,,,
3.7137,0.9846,,,,
3.7138,0.98459,,,,
3.7139,0.98458,,,,
3.714,0.98458,,,,
3.7141,0.98457,,,,
3.7142,0.98456,,,,
3.7143,0.98455,,,,
3.7144,0.98454,,,,
3.7145,0.98453,,,,
3.7146,0.98452,,,,
3.7147,0.98451,,,,
3.7148,0.98451,,,,
3.7149,0.9845,,,,
3.715,0.98449,,,,
3.7151,0.98448,,,,
3.7152,0.98447,,,,
3.7153,0.98446,,,,
3.7154,0.98445,,,,
3.7155,0.98445,,,,
3.7156,0.98444,,,,
3.7157,0.98443,,,,
3.7158,0.98442,,,,
3.7159,0.98441,,,,
3.716,0.9844,,,,
3.7161,0.98439,,,,
3.7162,0.98438,,,,
3.7163,0.98438,,,,
3.7164,0.98437,,,,
3.7165,0.98436,,,,
3.7166,0.98435,,,,
3.7167,0.98434,,,,
3.7168,0.98433,,,,
3.7169,0.98432,,,,
3.717,0.98431,,,,
3.7171,0.98431,,,,
3.7172,0.9843,,,,
3.7173,0.98429,,,,
3.7174,0.98428,,,,
3.7175,0.98427,,,,
3.7176,0.98426,,,,
3.7177,0.98425,,,,
3.7178,0.98424,,,,
3.7179,0.98424,,,,
3.718,0.98423,,,,
3.7181,0.98422,,,,
3.7182,0.98421,,,,
3.7183,0.9842,,,,
3.7184,0.98419,,,,
3.7185,0.98418,,,,
3.7186,0.98417,,,,
3.7187,0.98416,,,,
3.7188,0.98416,,,,
3.7189,0.98415,,,,
3.719,0.98414,,,,
3.7191,0.98413,,,,
3.7192,0.98412,,,,
3.7193,0.98411,,,,
3.7194,0.9841,,,,
3.7195,0.98409,,,,
3.7196,0.98408,,,,
3.7197,0.98408,,,,
3.7198,0.98407,,,,
3.7199,0.98406,,,,
3.72,0.98405,,,,
3.7201,0.98404,,,,
3.7202,0.98403,,,,
3.7203,0.98402,,,,
3.7204,0.98401,,,,
3.7205,0.984,,,,
3.7206,0.98399,,,,
3.7207,0.98399,,,,
3.7208,0.98398,,,,
3.7209,0.98397,,,,
3.721,0.98396,,,,
3.7211,0.98395,,,,
3.7212,0.98394,,,,
3.7213,0.98393,,,,
3.7214,0.98392,,,,
3.7215,0.98391,,,,
3.7216,0.9839,,,,
3.7217,0.9839,,,,
3.7218,0.98389,,,,
3.7219,0.98388,,,,
3.722,0.98387,,,,
3.7221,0.98386,,,,
3.7222,0.98385,,,,
3.7223,0.98384,,,,
3.7224,0.98383,,,,
3.7225,0.98382,,,,
3.7226,0.98381,,,,
3.7227,0.9838,,,,
3.7228,0.9838,,,,
3.7229,0.98379,,,,
3.723,0.98378,,,,
3.7231,0.98377,,,,
3.7232,0.98376,,,,
3.7233,0.98375,,,,
3.7234,0.98374,,,,
3.7235,0.98373,,,,
3.7236,0.98372,,,,
3.7237,0.98371,,,,
3.7238,0.9837,,,,
3.7239,0.98369,,,,
3.724,0.98369,,,,
3.7241,0.98368,,,,
3.7242,0.98367,,,,
3.7243,0.98366,,,,
3.7244,0.98365,,,,
3.7245,0.98364,,,,
3.7246,0.98363,,,,
3.7247,0.98362,,,,
3.7248,0.98361,,,,
3.7249,0.9836,,,,
3.725,0.98359,,,,
3.7251,0.98358,,,,
3.7252,0.98357,,,,
3.7253,0.98356,,,,
3.7254,0.98356,,,,
3.7255,0.98355,,,,
3.7256,0.98354,,,,
3.7257,0.98353,,,,
3.7258,0.98352,,,,
3.7259,0.98351,,,,
3.726,0.9835,,,,
3.7261,0.98349,,,,
3.7262,0.98348,,,,
3.7263,0.98347,,,,
3.7264,0.98346,,,,
3.7265,0.98345,,,,
3.7266,0.98344,,,,
3.7267,0.98343,,,,
3.7268,0.98342,,,,
3.7269,0.98342,,,,
3.727,0.98341,,,,
3.7271,0.9834,,,,
3.7272,0.98339,,,,
3.7273,0.98338,,,,
3.7274,0.98337,,,,
3.7275,0.98336,,,,
3.7276,0.98335,,,,
3.7277,0.98334,,,,
3.7278,0.98333,,,,
3.7279,0.98332,,,,
3.728,0.98331,,,,
3.7281,0.9833,,,,
3.7282,0.98329,,,,
3.7283,0.98328,,,,
3.7284,0.98327,,,,
3.7285,0.98326,,,,
3.7286,0.98325,,,,
3.7287,0.98325,,,,
3.7288,0.98324,,,,
3.7289,0.98323,,,,
3.729,0.98322,,,,
3.7291,0.98321,,,,
3.7292,0.9832,,,,
3.7293,0.98319,,,,
3.7294,0.98318,,,,
3.7295,0.98317,,,,
3.7296,0.98316,,,,
3.7297,0.98315,,,,
3.7298,0.98314,,,,
3.7299,0.98313,,,,
3.73,0.98312,,,,
3.7301,0.98311,,,,
3.7302,0.9831,,,,
3.7303,0.98309,,,,
3.7304,0.98308,,,,
3.7305,0.98307,,,,
3.7306,0.98306,,,,
3.7307,0.98305,,,,
3.7308,0.98304,,,,
3.7309,0.98304,,,,
3.731,0.98303,,,,
3.7311,0.98302,,,,
3.7312,0.98301,,,,
3.7313,0.983,,,,
3.7314,0.98299,,,,
3.7315,0.98298,,,,
3.7316,0.98297,,,,
3.7317,0.98296,,,,
3.7318,0.98295,,,,
3.7319,0.98294,,,,
3.732,0.98293,,,,
3.7321,0.98292,,,,
3.7322,0.98291,,,,
3.7323,0.9829,,,,
3.7324,0.98289,,,,
3.7325,0.98288,,,,
3.7326,0.98287,,,,
3.7327,0.98286,,,,
3.7328,0.98285,,,,
3.7329,0.98284,,,,
3.733,0.98283,,,,
3.7331,0.98282,,,,
3.7332,0.98281,,,,
3.7333,0.9828,,,,
3.7334,0.98279,,,,
3.7335,0.98278,,,,
3.7336,0.98277,,,,
3.7337,0.98276,,,,
3.7338,0.98275,,,,
3.7339,0.98274,,,,
3.734,0.98273,,,,
3.7341,0.98272,,,,
3.7342,0.98271,,,,
3.7343,0.9827,,,,
3.7344,0.98269,,,,
3.7345,0.98268,,,,
3.7346,0.98267,,,,
3.7347,0.98266,,,,
3.7348,0.98265,,,,
3.7349,0.98264,,,,
3.735,0.98264,,,,
3.7351,0.98263,,,,
3.7352,0.98262,,,,
3.7353,0.98261,,,,
3.7354,0.9826,,,,
3.7355,0.98259,,,,
3.7356,0.98258,,,,
3.7357,0.98257,,,,
3.7358,0.98256,,,,
3.7359,0.98255,,,,
3.736,0.98254,,,,
3.7361,0.98253,,,,
3.7362,0.98252,,,,
3.7363,0.98251,,,,
3.7364,0.9825,,,,
3.7365,0.98249,,,,
3.7366,0.98248,,,,
3.7367,0.98247,,,,
3.7368,0.98246,,,,
3.7369,0.98245,,,,
3.737,0.98244,,,,
3.7371,0.98243,,,,
3.7372,0.98242,,,,
3.7373,0.98241,,,,
3.7374,0.9824,,,,
3.7375,0.98239,,,,
3.7376,0.98238,,,,
3.7377,0.98237,,,,
3.7378,0.98236,,,,
3.7379,0.98235,,,,
3.738,0.98234,,,,
3.7381,0.98233,,,,
3.7382,0.98232,,,,
3.7383,0.98231,,,,
3.7384,0.9823,,,,
3.7385,0.98229,,,,
3.7386,0.98228,,,,
3.7387,0.98227,,,,
3.7388,0.98226,,,,
3.7389,0.98225,,,,
3.739,0.98223,,,,
3.7391,0.98222,,,,
3.7392,0.98221,,,,
3.7393,0.9822,,,,
3.7394,0.98219,,,,
3.7395,0.98218,,,,
3.7396,0.98217,,,,
3.7397,0.98216,,,,
3.7398,0.98215,,,,
3.7399,0.98214,,,,
3.74,0.98213,,,,
3.7401,0.98212,,,,
3.7402,0.98211,,,,
3.7403,0.9821,,,,
3.7404,0.98209,,,,
3.7405,0.98208,,,,
3.7406,0.98207,,,,
3.7407,0.98206,,,,
3.7408,0.98205,,,,
3.7409,0.98204,,,,
3.741,0.98203,,,,
3.7411,0.98202,,,,
3.7412,0.98201,,,,
3.7413,0.982,,,,
3.7414,0.98199,,,,
3.7415,0.98198,,,,
3.7416,0.98197,,,,
3.7417,0.98196,,,,
3.7418,0.98195,,,,
3.7419,0.98194,,,,
3.742,0.98193,,,,
3.7421,0.98192,,,,
3.7422,0.98191,,,,
3.7423,0.9819,,,,
3.7424,0.98189,,,,
3.7425,0.98188,,,,
3.7426,0.98187,,,,
3.7427,0.98186,,,,
3.7428,0.98185,,,,
3.7429,0.98184,,,,
3.743,0.98183,,,,
3.7431,0.98181,,,,
3.7432,0.9818,,,,
3.7433,0.98179,,,,
3.7434,0.98178,,,,
3.7435,0.98177,,,,
3.7436,0.98176,,,,
3.7437,0.98175,,,,
3.7438,0.98174,,,,
3.7439,0.98173,,,,
3.744,0.98172,,,,
3.7441,0.98171,,,,
3.7442,0.9817,,,,
3.7443,0.98169,,,,
3.7444,0.98168,,,,
3.7445,0.98167,,,,
3.7446,0.98166,,,,
3.7447,0.98165,,,,
3.7448,0.98164,,,,
3.7449,0.98163,,,,
3.745,0.98162,,,,
3.7451,0.98161,,,,
3.7452,0.9816,,,,
3.7453,0.98159,,,,
3.7454,0.98157,,,,
3.7455,0.98156,,,,
3.7456,0.98155,,,,
3.7457,0.98154,,,,
3.7458,0.98153,,,,
3.7459,0.98152,,,,
3.746,0.98151,,,,
3.7461,0.9815,,,,
3.7462,0.98149,,,,
3.7463,0.98148,,,,
3.7464,0.98147,,,,
3.7465,0.98146,,,,
3.7466,0.98145,,,,
3.7467,0.98144,,,,
3.7468,0.98143,,,,
3.7469,0.98142,,,,
3.747,0.98141,,,,
3.7471,0.98139,,,,
3.7472,0.98138,,,,
3.7473,0.98137,,,,
3.7474,0.98136,,,,
3.7475,0.98135,,,,
3.7476,0.98134,,,,
3.7477,0.98133,,,,
3.7478,0.98132,,,,
3.7479,0.98131,,,,
3.748,0.9813,,,,
3.7481,0.98129,,,,
3.7482,0.98128,,,,
3.7483,0.98127,,,,
3.7484,0.98126,,,,
3.7485,0.98125,,,,
3.7486,0.98123,,,,
3.7487,0.98122,,,,
3.7488,0.98121,,,,
3.7489,0.9812,,,,
3.749,0.98119,,,,
3.7491,0.98118,,,,
3.7492,0.98117,,,,
3.7493,0.98116,,,,
3.7494,0.98115,,,,
3.7495,0.98114,,,,
3.7496,0.98113,,,,
3.7497,0.98112,,,,
3.7498,0.98111,,,,
3.7499,0.9811,,,,
3.75,0.98108,,,,
3.7501,0.98107,,,,
3.7502,0.98106,,,,
3.7503,0.98105,,,,
3.7504,0.98104,,,,
3.7505,0.98103,,,,
3.7506,0.98102,,,,
3.7507,0.98101,,,,
3.7508,0.981,,,,
3.7509,0.98099,,,,
3.751,0.98098,,,,
3.7511,0.98097,,,,
3.7512,0.98095,,,,
3.7513,0.98094,,,,
3.7514,0.98093,,,,
3.7515,0.98092,,,,
3.7516,0.98091,,,,
3.7517,0.9809,,,,
3.7518,0.98089,,,,
3.7519,0.98088,,,,
3.752,0.98087,,,,
3.7521,0.98086,,,,
3.7522,0.98085,,,,
3.7523,0.98083,,,,
3.7524,0.98082,,,,
3.7525,0.98081,,,,
3.7526,0.9808,,,,
3.7527,0.98079,,,,
3.7528,0.98078,,,,
3.7529,0.98077,,,,
3.753,0.98076,,,,
3.7531,0.98075,,,,
3.7532,0.98074,,,,
3.7533,0.98072,,,,
3.7534,0.98071,,,,
3.7535,0.9807,,,,
3.7536,0.98069,,,,
3.7537,0.98068,,,,
3.7538,0.98067,,,,
3.7539,0.98066,,,,
3.754,0.98065,,,,
3.7541,0.98064,,,,
3.7542,0.98062,,,,
3.7543,0.98061,,,,
3.7544,0.9806,,,,
3.7545,0.98059,,,,
3.7546,0.98058,,,,
3.7547,0.98057,,,,
3.7548,0.98056,,,,
3.7549,0.98055,,,,
3.755,0.98054,,,,
3.7551,0.98053,,,,
3.7552,0.98051,,,,
3.7553,0.9805,,,,
3.7554,0.98049,,,,
3.7555,0.98048,,,,
3.7556,0.98047,,,,
3.7557,0.98046,,,,
3.7558,0.98045,,,,
3.7559,0.98044,,,,
3.756,0.98042,,,,
3.7561,0.98041,,,,
3.7562,0.9804,,,,
3.7563,0.98039,,,,
3.7564,0.98038,,,,
3.7565,0.98037,,,,
3.7566,0.98036,,,,
3.7567,0.98035,,,,
3.7568,0.98034,,,,
3.7569,0.98032,,,,
3.757,0.98031,,,,
3.7571,0.9803,,,,
3.7572,0.98029,,,,
3.7573,0.98028,,,,
3.7574,0.98027,,,,
3.7575,0.98026,,,,
3.7576,0.98025,,,,
3.7577,0.98023,,,,
3.7578,0.98022,,,,
3.7579,0.98021,,,,
3.758,0.9802,,,,
3.7581,0.98019,,,,
3.7582,0.98018,,,,
3.7583,0.98017,,,,
3.7584,0.98015,,,,
3.7585,0.98014,,,,
3.7586,0.98013,,,,
3.7587,0.98012,,,,
3.7588,0.98011,,,,
3.7589,0.9801,,,,
3.759,0.98009,,,,
3.7591,0.98007,,,,
3.7592,0.98006,,,,
3.7593,0.98005,,,,
3.7594,0.98004,,,,
3.7595,0.98003,,,,
3.7596,0.98002,,,,
3.7597,0.98001,,,,
3.7598,0.98,,,,
3.7599,0.97998,,,,
3.76,0.97997,,,,
3.7601,0.97996,,,,
3.7602,0.97995,,,,
3.7603,0.97994,,,,
3.7604,0.97993,,,,
3.7605,0.97991,,,,
3.7606,0.9799,,,,
3.7607,0.97989,,,,
3.7608,0.97988,,,,
3.7609,0.97987,,,,
3.761,0.97986,,,,
3.7611,0.97985,,,,
3.7612,0.97983,,,,
3.7613,0.97982,,,,
3.7614,0.97981,,,,
3.7615,0.9798,,,,
3.7616,0.97979,,,,
3.7617,0.97978,,,,
3.7618,0.97977,,,,
3.7619,0.97975,,,,
3.762,0.97974,,,,
3.7621,0.97973,,,,
3.7622,0.97972,,,,
3.7623,0.97971,,,,
3.7624,0.9797,,,,
3.7625,0.97968,,,,
3.7626,0.97967,,,,
3.7627,0.97966,,,,
3.7628,0.97965,,,,
3.7629,0.97964,,,,
3.763,0.97963,,,,
3.7631,0.97961,,,,
3.7632,0.9796,,,,
3.7633,0.97959,,,,
3.7634,0.97958,,,,
3.7635,0.97957,,,,
3.7636,0.97956,,,,
3.7637,0.97954,,,,
3.7638,0.97953,,,,
3.7639,0.97952,,,,
3.764,0.97951,,,,
3.7641,0.9795,,,,
3.7642,0.97949,,,,
3.7643,0.97947,,,,
3.7644,0.97946,,,,
3.7645,0.97945,,,,
3.7646,0.97944,,,,
3.7647,0.97943,,,,
3.7648,0.97942,,,,
3.7649,0.9794,,,,
3.765,0.97939,,,,
3.7651,0.97938,,,,
3.7652,0.97937,,,,
3.7653,0.97936,,,,
3.7654,0.97934,,,,
3.7655,0.97933,,,,
3.7656,0.97932,,,,
3.7657,0.97931,,,,
3.7658,0.9793,,,,
3.7659,0.97929,,,,
3.766,0.97927,,,,
3.7661,0.97926,,,,
3.7662,0.97925,,,,
3.7663,0.97924,,,,
3.7664,0.97923,,,,
3.7665,0.97921,,,,
3.7666,0.9792,,,,
3.7667,0.97919,,,,
3.7668,0.97918,,,,
3.7669,0.97917,,,,
3.767,0.97915,,,,
3.7671,0.97914,,,,
3.7672,0.97913,,,,
3.7673,0.97912,,,,
3.7674,0.97911,,,,
3.7675,0.9791,,,,
3.7676,0.97908,,,,
3.7677,0.97907,,,,
3.7678,0.97906,,,,
3.7679,0.97905,,,,
3.768,0.97904,,,,
3.7681,0.97902,,,,
3.7682,0.97901,,,,
3.7683,0.979,,,,
3.7684,0.97899,,,,
3.7685,0.97898,,,,
3.7686,0.97896,,,,
3.7687,0.97895,,,,
3.7688,0.97894,,,,
3.7689,0.97893,,,,
3.769,0.97892,,,,
3.7691,0.9789,,,,
3.7692,0.97889,,,,
3.7693,0.97888,,,,
3.7694,0.97887,,,,
3.7695,0.97885,,,,
3.7696,0.97884,,,,
3.7697,0.97883,,,,
3.7698,0.97882,,,,
3.7699,0.97881,,,,
3.77,0.97879,,,,
3.7701,0.97878,,,,
3.7702,0.97877,,,,
3.7703,0.97876,,,,
3.7704,0.97875,,,,
3.7705,0.97873,,,,
3.7706,0.97872,,,,
3.7707,0.97871,,,,
3.7708,0.9787,,,,
3.7709,0.97869,,,,
3.771,0.97867,,,,
3.7711,0.97866,,,,
3.7712,0.97865,,,,
3.7713,0.97864,,,,
3.7714,0.97862,,,,
3.7715,0.97861,,,,
3.7716,0.9786,,,,
3.7717,0.97859,,,,
3.7718,0.97858,,,,
3.7719,0.97856,,,,
3.772,0.97855,,,,
3.7721,0.97854,,,,
3.7722,0.97853,,,,
3.7723,0.97851,,,,
3.7724,0.9785,,,,
3.7725,0.97849,,,,
3.7726,0.97848,,,,
3.7727,0.97846,,,,
3.7728,0.97845,,,,
3.7729,0.97844,,,,
3.773,0.97843,,,,
3.7731,0.97842,,,,
3.7732,0.9784,,,,
3.7733,0.97839,,,,
3.7734,0.97838,,,,
3.7735,0.97837,,,,
3.7736,0.97835,,,,
3.7737,0.97834,,,,
3.7738,0.97833,,,,
3.7739,0.97832,,,,
3.774,0.9783,,,,
3.7741,0.97829,,,,
3.7742,0.97828,,,,
3.7743,0.97827,,,,
3.7744,0.97825,,,,
3.7745,0.97824,,,,
3.7746,0.97823,,,,
3.7747,0.97822,,,,
3.7748,0.9782,,,,
3.7749,0.97819,,,,
3.775,0.97818,,,,
3.7751,0.97817,,,,
3.7752,0.97815,,,,
3.7753,0.97814,,,,
3.7754,0.97813,,,,
3.7755,0.97812,,,,
3.7756,0.9781,,,,
3.7757,0.97809,,,,
3.7758,0.97808,,,,
3.7759,0.97807,,,,
3.776,0.97805,,,,
3.7761,0.97804,,,,
3.7762,0.97803,,,,
3.7763,0.97802,,,,
3.7764,0.978,,,,
3.7765,0.97799,,,,
3.7766,0.97798,,,,
3.7767,0.97797,,,,
3.7768,0.97795,,,,
3.7769,0.97794,,,,
3.777,0.97793,,,,
3.7771,0.97792,,,,
3.7772,0.9779,,,,
3.7773,0.97789,,,,
3.7774,0.97788,,,,
3.7775,0.97787,,,,
3.7776,0.97785,,,,
3.7777,0.97784,,,,
3.7778,0.97783,,,,
3.7779,0.97781,,,,
3.778,0.9778,,,,
3.7781,0.97779,,,,
3.7782,0.97778,,,,
3.7783,0.97776,,,,
3.7784,0.97775,,,,
3.7785,0.97774,,,,
3.7786,0.97773,,,,
3.7787,0.97771,,,,
3.7788,0.9777,,,,
3.7789,0.97769,,,,
3.779,0.97767,,,,
3.7791,0.97766,,,,
3.7792,0.97765,,,,
3.7793,0.97764,,,,
3.7794,0.97762,,,,
3.7795,0.97761,,,,
3.7796,0.9776,,,,
3.7797,0.97759,,,,
3.7798,0.97757,,,,
3.7799,0.97756,,,,
3.78,0.97755,,,,
3.7801,0.97753,,,,
3.7802,0.97752,,,,
3.7803,0.97751,,,,
3.7804,0.9775,,,,
3.7805,0.97748,,,,
3.7806,0.97747,,,,
3.7807,0.97746,,,,
3.7808,0.97745,,,,
3.7809,0.97743,,,,
3.781,0.97742,,,,
3.7811,0.97741,,,,
3.7812,0.9774,,,,
3.7813,0.97738,,,,
3.7814,0.97737,,,,
3.7815,0.97736,,,,
3.7816,0.97734,,,,
3.7817,0.97733,,,,
3.7818,0.97732,,,,
3.7819,0.97731,,,,
3.782,0.97729,,,,
3.7821,0.97728,,,,
3.7822,0.97727,,,,
3.7823,0.97726,,,,
3.7824,0.97724,,,,
3.7825,0.97723,,,,
3.7826,0.97722,,,,
3.7827,0.9772,,,,
3.7828,0.97719,,,,
3.7829,0.97718,,,,
3.783,0.97717,,,,
3.7831,0.97715,,,,
3.7832,0.97714,,,,
3.7833,0.97713,,,,
3.7834,0.97712,,,,
3.7835,0.9771,,,,
3.7836,0.97709,,,,
3.7837,0.97708,,,,
3.7838,0.97706,,,,
3.7839,0.97705,,,,
3.784,0.97704,,,,
3.7841,0.97703,,,,
3.7842,0.97701,,,,
3.7843,0.977,,,,
3.7844,0.97699,,,,
3.7845,0.97697,,,,
3.7846,0.97696,,,,
3.7847,0.97695,,,,
3.7848,0.97694,,,,
3.7849,0.97692,,,,
3.785,0.97691,,,,
3.7851,0.9769,,,,
3.7852,0.97689,,,,
3.7853,0.97687,,,,
3.7854,0.97686,,,,
3.7855,0.97685,,,,
3.7856,0.97683,,,,
3.7857,0.97682,,,,
3.7858,0.97681,,,,
3.7859,0.9768,,,,
3.786,0.97678,,,,
3.7861,0.97677,,,,
3.7862,0.97676,,,,
3.7863,0.97675,,,,
3.7864,0.97673,,,,
3.7865,0.97672,,,,
3.7866,0.97671,,,,
3.7867,0.97669,,,,
3.7868,0.97668,,,,
3.7869,0.97667,,,,
3.787,0.97666,,,,
3.7871,0.97664,,,,
3.7872,0.97663,,,,
3.7873,0.97662,,,,
3.7874,0.9766,,,,
3.7875,0.97659,,,,
3.7876,0.97658,,,,
3.7877,0.97657,,,,
3.7878,0.97655,,,,
3.7879,0.97654,,,,
3.788,0.97653,,,,
3.7881,0.97652,,,,
3.7882,0.9765,,,,
3.7883,0.97649,,,,
3.7884,0.97648,,,,
3.7885,0.97646,,,,
3.7886,0.97645,,,,
3.7887,0.97644,,,,
3.7888,0.97643,,,,
3.7889,0.97641,,,,
3.789,0.9764,,,,
3.7891,0.97639,,,,
3.7892,0.97637,,,,
3.7893,0.97636,,,,
3.7894,0.97635,,,,
3.7895,0.97634,,,,
3.7896,0.97632,,,,
3.7897,0.97631,,,,
3.7898,0.9763,,,,
3.7899,0.97628,,,,
3.79,0.97627,,,,
3.7901,0.97626,,,,
3.7902,0.97625,,,,
3.7903,0.97623,,,,
3.7904,0.97622,,,,
3.7905,0.97621,,,,
3.7906,0.9762,,,,
3.7907,0.97618,,,,
3.7908,0.97617,,,,
3.7909,0.97616,,,,
3.791,0.97614,,,,
3.7911,0.97613,,,,
3.7912,0.97612,,,,
3.7913,0.97611,,,,
3.7914,0.97609,,,,
3.7915,0.97608,,,,
3.7916,0.97607,,,,
3.7917,0.97605,,,,
3.7918,0.97604,,,,
3.7919,0.97603,,,,
3.792,0.97602,,,,
3.7921,0.976,,,,
3.7922,0.97599,,,,
3.7923,0.97598,,,,
3.7924,0.97596,,,,
3.7925,0.97595,,,,
3.7926,0.97594,,,,
3.7927,0.97593,,,,
3.7928,0.97591,,,,
3.7929,0.9759,,,,
3.793,0.97589,,,,
3.7931,0.97587,,,,
3.7932,0.97586,,,,
3.7933,0.97585,,,,
3.7934,0.97584,,,,
3.7935,0.97582,,,,
3.7936,0.97581,,,,
3.7937,0.9758,,,,
3.7938,0.97578,,,,
3.7939,0.97577,,,,
3.794,0.97576,,,,
3.7941,0.97575,,,,
3.7942,0.97573,,,,
3.7943,0.97572,,,,
3.7944,0.97571,,,,
3.7945,0.9757,,,,
3.7946,0.97568,,,,
3.7947,0.97567,,,,
3.7948,0.97566,,,,
3.7949,0.97564,,,,
3.795,0.97563,,,,
3.7951,0.97562,,,,
3.7952,0.97561,,,,
3.7953,0.97559,,,,
3.7954,0.97558,,,,
3.7955,0.97557,,,,
3.7956,0.97555,,,,
3.7957,0.97554,,,,
3.7958,0.97553,,,,
3.7959,0.97552,,,,
3.796,0.9755,,,,
3.7961,0.97549,,,,
3.7962,0.97548,,,,
3.7963,0.97546,,,,
3.7964,0.97545,,,,
3.7965,0.97544,,,,
3.7966,0.97542,,,,
3.7967,0.97541,,,,
3.7968,0.9754,,,,
3.7969,0.97539,,,,
3.797,0.97537,,,,
3.7971,0.97536,,,,
3.7972,0.97535,,,,
3.7973,0.97533,,,,
3.7974,0.97532,,,,
3.7975,0.97531,,,,
3.7976,0.9753,,,,
3.7977,0.97528,,,,
3.7978,0.97527,,,,
3.7979,0.97526,,,,
3.798,0.97524,,,,
3.7981,0.97523,,,,
3.7982,0.97522,,,,
3.7983,0.97521,,,,
3.7984,0.97519,,,,
3.7985,0.97518,,,,
3.7986,0.97517,,,,
3.7987,0.97515,,,,
3.7988,0.97514,,,,
3.7989,0.97513,,,,
3.799,0.97512,,,,
3.7991,0.9751,,,,
3.7992,0.97509,,,,
3.7993,0.97508,,,,
3.7994,0.97506,,,,
3.7995,0.97505,,,,
3.7996,0.97504,,,,
3.7997,0.97503,,,,
3.7998,0.97501,,,,
3.7999,0.975,,,,
3.8,0.97499,,,,
3.8001,0.97497,,,,
3.8002,0.97496,,,,
3.8003,0.97495,,,,
3.8004,0.97493,,,,
3.8005,0.97492,,,,
3.8006,0.97491,,,,
3.8007,0.9749,,,,
3.8008,0.97488,,,,
3.8009,0.97487,,,,
3.801,0.97486,,,,
3.8011,0.97484,,,,
3.8012,0.97483,,,,
3.8013,0.97482,,,,
3.8014,0.97481,,,,
3.8015,0.97479,,,,
3.8016,0.97478,,,,
3.8017,0.97477,,,,
3.8018,0.97475,,,,
3.8019,0.97474,,,,
3.802,0.97473,,,,
3.8021,0.97472,,,,
3.8022,0.9747,,,,
3.8023,0.97469,,,,
3.8024,0.97468,,,,
3.8025,0.97466,,,,
3.8026,0.97465,,,,
3.8027,0.97464,,,,
3.8028,0.97462,,,,
3.8029,0.97461,,,,
3.803,0.9746,,,,
3.8031,0.97459,,,,
3.8032,0.97457,,,,
3.8033,0.97456,,,,
3.8034,0.97455,,,,
3.8035,0.97453,,,,
3.8036,0.97452,,,,
3.8037,0.97451,,,,
3.8038,0.9745,,,,
3.8039,0.97448,,,,
3.804,0.97447,,,,
3.8041,0.97446,,,,
3.8042,0.97444,,,,
3.8043,0.97443,,,,
3.8044,0.97442,,,,
3.8045,0.9744,,,,
3.8046,0.97439,,,,
3.8047,0.97438,,,,
3.8048,0.97437,,,,
3.8049,0.97435,,,,
3.805,0.97434,,,,
3.8051,0.97433,,,,
3.8052,0.97431,,,,
3.8053,0.9743,,,,
3.8054,0.97429,,,,
3.8055,0.97427,,,,
3.8056,0.97426,,,,
3.8057,0.97425,,,,
3.8058,0.97424,,,,
3.8059,0.97422,,,,
3.806,0.97421,,,,
3.8061,0.9742,,,,
3.8062,0.97418,,,,
3.8063,0.97417,,,,
3.8064,0.97416,,,,
3.8065,0.97414,,,,
3.8066,0.97413,,,,
3.8067,0.97412,,,,
3.8068,0.97411,,,,
3.8069,0.97409,,,,
3.807,0.97408,,,,
3.8071,0.97407,,,,
3.8072,0.97405,,,,
3.8073,0.97404,,,,
3.8074,0.97403,,,,
3.8075,0.97401,,,,
3.8076,0.974,,,,
3.8077,0.97399,,,,
3.8078,0.97398,,,,
3.8079,0.97396,,,,
3.808,0.97395,,,,
3.8081,0.97394,,,,
3.8082,0.97392,,,,
3.8083,0.97391,,,,
3.8084,0.9739,,,,
3.8085,0.97388,,,,
3.8086,0.97387,,,,
3.8087,0.97386,,,,
3.8088,0.97385,,,,
3.8089,0.97383,,,,
3.809,0.97382,,,,
3.8091,0.97381,,,,
3.8092,0.97379,,,,
3.8093,0.97378,,,,
3.8094,0.97377,,,,
3.8095,0.97375,,,,
3.8096,0.97374,,,,
3.8097,0.97373,,,,
3.8098,0.97371,,,,
3.8099,0.9737,,,,
3.81,0.97369,,,,
3.8101,0.97368,,,,
3.8102,0.97366,,,,
3.8103,0.97365,,,,
3.8104,0.97364,,,,
3.8105,0.97362,,,,
3.8106,0.97361,,,,
3.8107,0.9736,,,,
3.8108,0.97358,,,,
3.8109,0.97357,,,,
3.811,0.97356,,,,
3.8111,0.97354,,,,
3.8112,0.97353,,,,
3.8113,0.97352,,,,
3.8114,0.97351,,,,
3.8115,0.97349,,,,
3.8116,0.97348,,,,
3.8117,0.97347,,,,
3.8118,0.97345,,,,
3.8119,0.97344,,,,
3.812,0.97343,,,,
3.8121,0.97341,,,,
3.8122,0.9734,,,,
3.8123,0.97339,,,,
3.8124,0.97337,,,,
3.8125,0.97336,,,,
3.8126,0.97335,,,,
3.8127,0.97334,,,,
3.8128,0.97332,,,,
3.8129,0.97331,,,,
3.813,0.9733,,,,
3.8131,0.97328,,,,
3.8132,0.97327,,,,
3.8133,0.97326,,,,
3.8134,0.97324,,,,
3.8135,0.97323,,,,
3.8136,0.97322,,,,
3.8137,0.9732,,,,
3.8138,0.97319,,,,
3.8139,0.97318,,,,
3.814,0.97317,,,,
3.8141,0.97315,,,,
3.8142,0.97314,,,,
3.8143,0.97313,,,,
3.8144,0.97311,,,,
3.8145,0.9731,,,,
3.8146,0.97309,,,,
3.8147,0.97307,,,,
3.8148,0.97306,,,,
3.8149,0.97305,,,,
3.815,0.97303,,,,
3.8151,0.97302,,,,
3.8152,0.97301,,,,
3.8153,0.97299,,,,
3.8154,0.97298,,,,
3.8155,0.97297,,,,
3.8156,0.97295,,,,
3.8157,0.97294,,,,
3.8158,0.97293,,,,
3.8159,0.97292,,,,
3.816,0.9729,,,,
3.8161,0.97289,,,,
3.8162,0.97288,,,,
3.8163,0.97286,,,,
3.8164,0.97285,,,,
3.8165,0.97284,,,,
3.8166,0.97282,,,,
3.8167,0.97281,,,,
3.8168,0.9728,,,,
3.8169,0.97278,,,,
3.817,0.97277,,,,
3.8171,0.97276,,,,
3.8172,0.97274,,,,
3.8173,0.97273,,,,
3.8174,0.97272,,,,
3.8175,0.9727,,,,
3.8176,0.97269,,,,
3.8177,0.97268,,,,
3.8178,0.97267,,,,
3.8179,0.97265,,,,
3.818,0.97264,,,,
3.8181,0.97263,,,,
3.8182,0.97261,,,,
3.8183,0.9726,,,,
3.8184,0.97259,,,,
3.8185,0.97257,,,,
3.8186,0.97256,,,,
3.8187,0.97255,,,,
3.8188,0.97253,,,,
3.8189,0.97252,,,,
3.819,0.97251,,,,
3.8191,0.97249,,,,
3.8192,0.97248,,,,
3.8193,0.97247,,,,
3.8194,0.97245,,,,
3.8195,0.97244,,,,
3.8196,0.97243,,,,
3.8197,0.97241,,,,
3.8198,0.9724,,,,
3.8199,0.97239,,,,
3.82,0.97237,,,,
3.8201,0.97236,,,,
3.8202,0.97235,,,,
3.8203,0.97233,,,,
3.8204,0.97232,,,,
3.8205,0.97231,,,,
3.8206,0.97229,,,,
3.8207,0.97228,,,,
3.8208,0.97227,,,,
3.8209,0.97226,,,,
3.821,0.97224,,,,
3.8211,0.97223,,,,
3.8212,0.97222,,,,
3.8213,0.9722,,,,
3.8214,0.97219,,,,
3.8215,0.97218,,,,
3.8216,0.97216,,,,
3.8217,0.97215,,,,
3.8218,0.97214,,,,
3.8219,0.97212,,,,
3.822,0.97211,,,,
3.8221,0.9721,,,,
3.8222,0.97208,,,,
3.8223,0.97207,,,,
3.8224,0.97206,,,,
3.8225,0.97204,,,,
3.8226,0.97203,,,,
3.8227,0.97202,,,,
3.8228,0.972,,,,
3.8229,0.97199,,,,
3.823,0.97198,,,,
3.8231,0.97196,,,,
3.8232,0.97195,,,,
3.8233,0.97194,,,,
3.8234,0.97192,,,,
3.8235,0.97191,,,,
3.8236,0.9719,,,,
3.8237,0.97188,,,,
3.8238,0.97187,,,,
3.8239,0.97186,,,,
3.824,0.97184,,,,
3.8241,0.97183,,,,
3.8242,0.97182,,,,
3.8243,0.9718,,,,
3.8244,0.97179,,,,
3.8245,0.97178,,,,
3.8246,0.97176,,,,
3.8247,0.97175,,,,
3.8248,0.97174,,,,
3.8249,0.97172,,,,
3.825,0.97171,,,,
3.8251,0.9717,,,,
3.8252,0.97168,,,,
3.8253,0.97167,,,,
3.8254,0.97166,,,,
3.8255,0.97164,,,,
3.8256,0.97163,,,,
3.8257,0.97162,,,,
3.8258,0.9716,,,,
3.8259,0.97159,,,,
3.826,0.97158,,,,
3.8261,0.97156,,,,
3.8262,0.97155,,,,
3.8263,0.97154,,,,
3.8264,0.97152,,,,
3.8265,0.97151,,,,
3.8266,0.9715,,,,
3.8267,0.97148,,,,
3.8268,0.97147,,,,
3.8269,0.97146,,,,
3.827,0.97144,,,,
3.8271,0.97143,,,,
3.8272,0.97142,,,,
3.8273,0.9714,,,,
3.8274,0.97139,,,,
3.8275,0.97138,,,,
3.8276,0.97136,,,,
3.8277,0.97135,,,,
3.8278,0.97134,,,,
3.8279,0.97132,,,,
3.828,0.97131,,,,
3.8281,0.97129,,,,
3.8282,0.97128,,,,
3.8283,0.97127,,,,
3.8284,0.97125,,,,
3.8285,0.97124,,,,
3.8286,0.97123,,,,
3.8287,0.97121,,,,
3.8288,0.9712,,,,
3.8289,0.97119,,,,
3.829,0.97117,,,,
3.8291,0.97116,,,,
3.8292,0.97115,,,,
3.8293,0.97113,,,,
3.8294,0.97112,,,,
3.8295,0.97111,,,,
3.8296,0.97109,,,,
3.8297,0.97108,,,,
3.8298,0.97107,,,,
3.8299,0.97105,,,,
3.83,0.97104,,,,
3.8301,0.97103,,,,
3.8302,0.97101,,,,
3.8303,0.971,,,,
3.8304,0.97099,,,,
3.8305,0.97097,,,,
3.8306,0.97096,,,,
3.8307,0.97094,,,,
3.8308,0.97093,,,,
3.8309,0.97092,,,,
3.831,0.9709,,,,
3.8311,0.97089,,,,
3.8312,0.97088,,,,
3.8313,0.97086,,,,
3.8314,0.97085,,,,
3.8315,0.97084,,,,
3.8316,0.97082,,,,
3.8317,0.97081,,,,
3.8318,0.9708,,,,
3.8319,0.97078,,,,
3.832,0.97077,,,,
3.8321,0.97076,,,,
3.8322,0.97074,,,,
3.8323,0.97073,,,,
3.8324,0.97072,,,,
3.8325,0.9707,,,,
3.8326,0.97069,,,,
3.8327,0.97067,,,,
3.8328,0.97066,,,,
3.8329,0.97065,,,,
3.833,0.97063,,,,
3.8331,0.97062,,,,
3.8332,0.97061,,,,
3.8333,0.97059,,,,
3.8334,0.97058,,,,
3.8335,0.97057,,,,
3.8336,0.97055,,,,
3.8337,0.97054,,,,
3.8338,0.97053,,,,
3.8339,0.97051,,,,
3.834,0.9705,,,,
3.8341,0.97048,,,,
3.8342,0.97047,,,,
3.8343,0.97046,,,,
3.8344,0.97044,,,,
3.8345,0.97043,,,,
3.8346,0.97042,,,,
3.8347,0.9704,,,,
3.8348,0.97039,,,,
3.8349,0.97038,,,,
3.835,0.97036,,,,
3.8351,0.97035,,,,
3.8352,0.97034,,,,
3.8353,0.97032,,,,
3.8354,0.97031,,,,
3.8355,0.97029,,,,
3.8356,0.97028,,,,
3.8357,0.97027,,,,
3.8358,0.97025,,,,
3.8359,0.97024,,,,
3.836,0.97023,,,,
3.8361,0.97021,,,,
3.8362,0.9702,,,,
3.8363,0.97019,,,,
3.8364,0.97017,,,,
3.8365,0.97016,,,,
3.8366,0.97014,,,,
3.8367,0.97013,,,,
3.8368,0.97012,,,,
3.8369,0.9701,,,,
3.837,0.97009,,,,
3.8371,0.97008,,,,
3.8372,0.97006,,,,
3.8373,0.97005,,,,
3.8374,0.97004,,,,
3.8375,0.97002,,,,
3.8376,0.97001,,,,
3.8377,0.96999,,,,
3.8378,0.96998,,,,
3.8379,0.96997,,,,
3.838,0.96995,,,,
3.8381,0.96994,,,,
3.8382,0.96993,,,,
3.8383,0.96991,,,,
3.8384,0.9699,,,,
3.8385,0.96988,,,,
3.8386,0.96987,,,,
3.8387,0.96986,,,,
3.8388,0.96984,,,,
3.8389,0.96983,,,,
3.839,0.96982,,,,
3.8391,0.9698,,,,
3.8392,0.96979,,,,
3.8393,0.96977,,,,
3.8394,0.96976,,,,
3.8395,0.96975,,,,
3.8396,0.96973,,,,
3.8397,0.96972,,,,
3.8398,0.96971,,,,
3.8399,0.96969,,,,
3.84,0.96968,,,,
3.8401,0.96966,,,,
3.8402,0.96965,,,,
3.8403,0.96964,,,,
3.8404,0.96962,,,,
3.8405,0.96961,,,,
3.8406,0.9696,,,,
3.8407,0.96958,,,,
3.8408,0.96957,,,,
3.8409,0.96955,,,,
3.841,0.96954,,,,
3.8411,0.96953,,,,
3.8412,0.96951,,,,
3.8413,0.9695,,,,
3.8414,0.96949,,,,
3.8415,0.96947,,,,
3.8416,0.96946,,,,
3.8417,0.96944,,,,
3.8418,0.96943,,,,
3.8419,0.96942,,,,
3.842,0.9694,,,,
3.8421,0.96939,,,,
3.8422,0.96938,,,,
3.8423,0.96936,,,,
3.8424,0.96935,,,,
3.8425,0.96933,,,,
3.8426,0.96932,,,,
3.8427,0.96931,,,,
3.8428,0.96929,,,,
3.8429,0.96928,,,,
3.843,0.96926,,,,
3.8431,0.96925,,,,
3.8432,0.96924,,,,
3.8433,0.96922,,,,
3.8434,0.96921,,,,
3.8435,0.9692,,,,
3.8436,0.96918,,,,
3.8437,0.96917,,,,
3.8438,0.96915,,,,
3.8439,0.96914,,,,
3.844,0.96913,,,,
3.8441,0.96911,,,,
3.8442,0.9691,,,,
3.8443,0.96908,,,,
3.8444,0.96907,,,,
3.8445,0.96906,,,,
3.8446,0.96904,,,,
3.8447,0.96903,,,,
3.8448,0.96902,,,,
3.8449,0.969,,,,
3.845,0.96899,,,,
3.8451,0.96897,,,,
3.8452,0.96896,,,,
3.8453,0.96895,,,,
3.8454,0.96893,,,,
3.8455,0.96892,,,,
3.8456,0.9689,,,,
3.8457,0.96889,,,,
3.8458,0.96888,,,,
3.8459,0.96886,,,,
3.846,0.96885,,,,
3.8461,0.96883,,,,
3.8462,0.96882,,,,
3.8463,0.96881,,,,
3.8464,0.96879,,,,
3.8465,0.96878,,,,
3.8466,0.96877,,,,
3.8467,0.96875,,,,
3.8468,0.96874,,,,
3.8469,0.96872,,,,
3.847,0.96871,,,,
3.8471,0.9687,,,,
3.8472,0.96868,,,,
3.8473,0.96867,,,,
3.8474,0.96865,,,,
3.8475,0.96864,,,,
3.8476,0.96863,,,,
3.8477,0.96861,,,,
3.8478,0.9686,,,,
3.8479,0.96859,,,,
3.848,0.96857,,,,
3.8481,0.96856,,,,
3.8482,0.96854,,,,
3.8483,0.96853,,,,
3.8484,0.96852,,,,
3.8485,0.9685,,,,
3.8486,0.96849,,,,
3.8487,0.96848,,,,
3.8488,0.96846,,,,
3.8489,0.96845,,,,
3.849,0.96844,,,,
3.8491,0.96842,,,,
3.8492,0.96841,,,,
3.8493,0.96839,,,,
3.8494,0.96838,,,,
3.8495,0.96837,,,,
3.8496,0.96835,,,,
3.8497,0.96834,,,,
3.8498,0.96833,,,,
3.8499,0.96831,,,,
3.85,0.9683,,,,
3.8501,0.96828,,,,
3.8502,0.96827,,,,
3.8503,0.96826,,,,
3.8504,0.96824,,,,
3.8505,0.96823,,,,
3.8506,0.96822,,,,
3.8507,0.9682,,,,
3.8508,0.96819,,,,
3.8509,0.96818,,,,
3.851,0.96816,,,,
3.8511,0.96815,,,,
3.8512,0.96813,,,,
3.8513,0.96812,,,,
3.8514,0.96811,,,,
3.8515,0.96809,,,,
3.8516,0.96808,,,,
3.8517,0.96807,,,,
3.8518,0.96805,,,,
3.8519,0.96804,,,,
3.852,0.96803,,,,
3.8521,0.96801,,,,
3.8522,0.968,,,,
3.8523,0.96799,,,,
3.8524,0.96797,,,,
3.8525,0.96796,,,,
3.8526,0.96794,,,,
3.8527,0.96793,,,,
3.8528,0.96792,,,,
3.8529,0.9679,,,,
3.853,0.96789,,,,
3.8531,0.96788,,,,
3.8532,0.96786,,,,
3.8533,0.96785,,,,
3.8534,0.96784,,,,
3.8535,0.96782,,,,
3.8536,0.96781,,,,
3.8537,0.9678,,,,
3.8538,0.96778,,,,
3.8539,0.96777,,,,
3.854,0.96776,,,,
3.8541,0.96774,,,,
3.8542,0.96773,,,,
3.8543,0.96771,,,,
3.8544,0.9677,,,,
3.8545,0.96769,,,,
3.8546,0.96767,,,,
3.8547,0.96766,,,,
3.8548,0.96765,,,,
3.8549,0.96763,,,,
3.855,0.96762,,,,
3.8551,0.96761,,,,
3.8552,0.96759,,,,
3.8553,0.96758,,,,
3.8554,0.96757,,,,
3.8555,0.96755,,,,
3.8556,0.96754,,,,
3.8557,0.96753,,,,
3.8558,0.96751,,,,
3.8559,0.9675,,,,
3.856,0.96749,,,,
3.8561,0.96747,,,,
3.8562,0.96746,,,,
3.8563,0.96745,,,,
3.8564,0.96743,,,,
3.8565,0.96742,,,,
3.8566,0.96741,,,,
3.8567,0.96739,,,,
3.8568,0.96738,,,,
3.8569,0.96737,,,,
3.857,0.96735,,,,
3.8571,0.96734,,,,
3.8572,0.96733,,,,
3.8573,0.96731,,,,
3.8574,0.9673,,,,
3.8575,0.96729,,,,
3.8576,0.96727,,,,
3.8577,0.96726,,,,
3.8578,0.96725,,,,
3.8579,0.96723,,,,
3.858,0.96722,,,,
3.8581,0.96721,,,,
3.8582,0.96719,,,,
3.8583,0.96718,,,,
3.8584,0.96717,,,,
3.8585,0.96715,,,,
3.8586,0.96714,,,,
3.8587,0.96713,,,,
3.8588,0.96711,,,,
3.8589,0.9671,,,,
3.859,0.96709,,,,
3.8591,0.96707,,,,
3.8592,0.96706,,,,
3.8593,0.96705,,,,
3.8594,0.96703,,,,
3.8595,0.96702,,,,
3.8596,0.96701,,,,
3.8597,0.96699,,,,
3.8598,0.96698,,,,
3.8599,0.96697,,,,
3.86,0.96695,,,,
3.8601,0.96694,,,,
3.8602,0.96693,,,,
3.8603,0.96691,,,,
3.8604,0.9669,,,,
3.8605,0.96689,,,,
3.8606,0.96687,,,,
3.8607,0.96686,,,,
3.8608,0.96685,,,,
3.8609,0.96683,,,,
3.861,0.96682,,,,
3.8611,0.96681,,,,
3.8612,0.96679,,,,
3.8613,0.96678,,,,
3.8614,0.96677,,,,
3.8615,0.96676,,,,
3.8616,0.96674,,,,
3.8617,0.96673,,,,
3.8618,0.96672,,,,
3.8619,0.9667,,,,
3.862,0.96669,,,,
3.8621,0.96668,,,,
3.8622,0.96666,,,,
3.8623,0.96665,,,,
3.8624,0.96664,,,,
3.8625,0.96662,,,,
3.8626,0.96661,,,,
3.8627,0.9666,,,,
3.8628,0.96658,,,,
3.8629,0.96657,,,,
3.863,0.96656,,,,
3.8631,0.96654,,,,
3.8632,0.96653,,,,
3.8633,0.96652,,,,
3.8634,0.96651,,,,
3.8635,0.96649,,,,
3.8636,0.96648,,,,
3.8637,0.96647,,,,
3.8638,0.96645,,,,
3.8639,0.96644,,,,
3.864,0.96643,,,,
3.8641,0.96641,,,,
3.8642,0.9664,,,,
3.8643,0.96639,,,,
3.8644,0.96637,,,,
3.8645,0.96636,,,,
3.8646,0.96635,,,,
3.8647,0.96633,,,,
3.8648,0.96632,,,,
3.8649,0.96631,,,,
3.865,0.9663,,,,
3.8651,0.96628,,,,
3.8652,0.96627,,,,
3.8653,0.96626,,,,
3.8654,0.96624,,,,
3.8655,0.96623,,,,
3.8656,0.96622,,,,
3.8657,0.9662,,,,
3.8658,0.96619,,,,
3.8659,0.96618,,,,
3.866,0.96617,,,,
3.8661,0.96615,,,,
3.8662,0.96614,,,,
3.8663,0.96613,,,,
3.8664,0.96611,,,,
3.8665,0.9661,,,,
3.8666,0.96609,,,,
3.8667,0.96607,,,,
3.8668,0.96606,,,,
3.8669,0.96605,,,,
3.867,0.96603,,,,
3.8671,0.96602,,,,
3.8672,0.96601,,,,
3.8673,0.966,,,,
3.8674,0.96598,,,,
3.8675,0.96597,,,,
3.8676,0.96596,,,,
3.8677,0.96594,,,,
3.8678,0.96593,,,,
3.8679,0.96592,,,,
3.868,0.96591,,,,
3.8681,0.96589,,,,
3.8682,0.96588,,,,
3.8683,0.96587,,,,
3.8684,0.96585,,,,
3.8685,0.96584,,,,
3.8686,0.96583,,,,
3.8687,0.96581,,,,
3.8688,0.9658,,,,
3.8689,0.96579,,,,
3.869,0.96578,,,,
3.8691,0.96576,,,,
3.8692,0.96575,,,,
3.8693,0.96574,,,,
3.8694,0.96572,,,,
3.8695,0.96571,,,,
3.8696,0.9657,,,,
3.8697,0.96569,,,,
3.8698,0.96567,,,,
3.8699,0.96566,,,,
3.87,0.96565,,,,
3.8701,0.96563,,,,
3.8702,0.96562,,,,
3.8703,0.96561,,,,
3.8704,0.9656,,,,
3.8705,0.96558,,,,
3.8706,0.96557,,,,
3.8707,0.96556,,,,
3.8708,0.96554,,,,
3.8709,0.96553,,,,
3.871,0.96552,,,,
3.8711,0.9655,,,,
3.8712,0.96549,,,,
3.8713,0.96548,,,,
3.8714,0.96547,,,,
3.8715,0.96545,,,,
3.8716,0.96544,,,,
3.8717,0.96543,,,,
3.8718,0.96541,,,,
3.8719,0.9654,,,,
3.872,0.96539,,,,
3.8721,0.96538,,,,
3.8722,0.96536,,,,
3.8723,0.96535,,,,
3.8724,0.96534,,,,
3.8725,0.96533,,,,
3.8726,0.96531,,,,
3.8727,0.9653,,,,
3.8728,0.96529,,,,
3.8729,0.96527,,,,
3.873,0.96526,,,,
3.8731,0.96525,,,,
3.8732,0.96524,,,,
3.8733,0.96522,,,,
3.8734,0.96521,,,,
3.8735,0.9652,,,,
3.8736,0.96518,,,,
3.8737,0.96517,,,,
3.8738,0.96516,,,,
3.8739,0.96515,,,,
3.874,0.96513,,,,
3.8741,0.96512,,,,
3.8742,0.96511,,,,
3.8743,0.9651,,,,
3.8744,0.96508,,,,
3.8745,0.96507,,,,
3.8746,0.96506,,,,
3.8747,0.96504,,,,
3.8748,0.96503,,,,
3.8749,0.96502,,,,
3.875,0.96501,,,,
3.8751,0.96499,,,,
3.8752,0.96498,,,,
3.8753,0.96497,,,,
3.8754,0.96495,,,,
3.8755,0.96494,,,,
3.8756,0.96493,,,,
3.8757,0.96492,,,,
3.8758,0.9649,,,,
3.8759,0.96489,,,,
3.876,0.96488,,,,
3.8761,0.96487,,,,
3.8762,0.96485,,,,
3.8763,0.96484,,,,
3.8764,0.96483,,,,
3.8765,0.96482,,,,
3.8766,0.9648,,,,
3.8767,0.96479,,,,
3.8768,0.96478,,,,
3.8769,0.96476,,,,
3.877,0.96475,,,,
3.8771,0.96474,,,,
3.8772,0.96473,,,,
3.8773,0.96471,,,,
3.8774,0.9647,,,,
3.8775,0.96469,,,,
3.8776,0.96468,,,,
3.8777,0.96466,,,,
3.8778,0.96465,,,,
3.8779,0.96464,,,,
3.878,0.96463,,,,
3.8781,0.96461,,,,
3.8782,0.9646,,,,
3.8783,0.96459,,,,
3.8784,0.96457,,,,
3.8785,0.96456,,,,
3.8786,0.96455,,,,
3.8787,0.96454,,,,
3.8788,0.96452,,,,
3.8789,0.96451,,,,
3.879,0.9645,,,,
3.8791,0.96449,,,,
3.8792,0.96447,,,,
3.8793,0.96446,,,,
3.8794,0.96445,,,,
3.8795,0.96444,,,,
3.8796,0.96442,,,,
3.8797,0.96441,,,,
3.8798,0.9644,,,,
3.8799,0.96439,,,,
3.88,0.96437,,,,
3.8801,0.96436,,,,
3.8802,0.96435,,,,
3.8803,0.96434,,,,
3.8804,0.96432,,,,
3.8805,0.96431,,,,
3.8806,0.9643,,,,
3.8807,0.96428,,,,
3.8808,0.96427,,,,
3.8809,0.96426,,,,
3.881,0.96425,,,,
3.8811,0.96423,,,,
3.8812,0.96422,,,,
3.8813,0.96421,,,,
3.8814,0.9642,,,,
3.8815,0.96418,,,,
3.8816,0.96417,,,,
3.8817,0.96416,,,,
3.8818,0.96415,,,,
3.8819,0.96413,,,,
3.882,0.96412,,,,
3.8821,0.96411,,,,
3.8822,0.9641,,,,
3.8823,0.96408,,,,
3.8824,0.96407,,,,
3.8825,0.96406,,,,
3.8826,0.96405,,,,
3.8827,0.96403,,,,
3.8828,0.96402,,,,
3.8829,0.96401,,,,
3.883,0.964,,,,
3.8831,0.96398,,,,
3.8832,0.96397,,,,
3.8833,0.96396,,,,
3.8834,0.96395,,,,
3.8835,0.96393,,,,
3.8836,0.96392,,,,
3.8837,0.96391,,,,
3.8838,0.9639,,,,
3.8839,0.96388,,,,
3.884,0.96387,,,,
3.8841,0.96386,,,,
3.8842,0.96385,,,,
3.8843,0.96383,,,,
3.8844,0.96382,,,,
3.8845,0.96381,,,,
3.8846,0.9638,,,,
3.8847,0.96378,,,,
3.8848,0.96377,,,,
3.8849,0.96376,,,,
3.885,0.96375,,,,
3.8851,0.96373,,,,
3.8852,0.96372,,,,
3.8853,0.96371,,,,
3.8854,0.9637,,,,
3.8855,0.96369,,,,
3.8856,0.96367,,,,
3.8857,0.96366,,,,
3.8858,0.96365,,,,
3.8859,0.96364,,,,
3.886,0.96362,,,,
3.8861,0.96361,,,,
3.8862,0.9636,,,,
3.8863,0.96359,,,,
3.8864,0.96357,,,,
3.8865,0.96356,,,,
3.8866,0.96355,,,,
3.8867,0.96354,,,,
3.8868,0.96352,,,,
3.8869,0.96351,,,,
3.887,0.9635,,,,
3.8871,0.96349,,,,
3.8872,0.96347,,,,
3.8873,0.96346,,,,
3.8874,0.96345,,,,
3.8875,0.96344,,,,
3.8876,0.96342,,,,
3.8877,0.96341,,,,
3.8878,0.9634,,,,
3.8879,0.96339,,,,
3.888,0.96338,,,,
3.8881,0.96336,,,,
3.8882,0.96335,,,,
3.8883,0.96334,,,,
3.8884,0.96333,,,,
3.8885,0.96331,,,,
3.8886,0.9633,,,,
3.8887,0.96329,,,,
3.8888,0.96328,,,,
3.8889,0.96326,,,,
3.889,0.96325,,,,
3.8891,0.96324,,,,
3.8892,0.96323,,,,
3.8893,0.96321,,,,
3.8894,0.9632,,,,
3.8895,0.96319,,,,
3.8896,0.96318,,,,
3.8897,0.96317,,,,
3.8898,0.96315,,,,
3.8899,0.96314,,,,
3.89,0.96313,,,,
3.8901,0.96312,,,,
3.8902,0.9631,,,,
3.8903,0.96309,,,,
3.8904,0.96308,,,,
3.8905,0.96307,,,,
3.8906,0.96305,,,,
3.8907,0.96304,,,,
3.8908,0.96303,,,,
3.8909,0.96302,,,,
3.891,0.96301,,,,
3.8911,0.96299,,,,
3.8912,0.96298,,,,
3.8913,0.96297,,,,
3.8914,0.96296,,,,
3.8915,0.96294,,,,
3.8916,0.96293,,,,
3.8917,0.96292,,,,
3.8918,0.96291,,,,
3.8919,0.9629,,,,
3.892,0.96288,,,,
3.8921,0.96287,,,,
3.8922,0.96286,,,,
3.8923,0.96285,,,,
3.8924,0.96283,,,,
3.8925,0.96282,,,,
3.8926,0.96281,,,,
3.8927,0.9628,,,,
3.8928,0.96278,,,,
3.8929,0.96277,,,,
3.893,0.96276,,,,
3.8931,0.96275,,,,
3.8932,0.96274,,,,
3.8933,0.96272,,,,
3.8934,0.96271,,,,
3.8935,0.9627,,,,
3.8936,0.96269,,,,
3.8937,0.96267,,,,
3.8938,0.96266,,,,
3.8939,0.96265,,,,
3.894,0.96264,,,,
3.8941,0.96263,,,,
3.8942,0.96261,,,,
3.8943,0.9626,,,,
3.8944,0.96259,,,,
3.8945,0.96258,,,,
3.8946,0.96256,,,,
3.8947,0.96255,,,,
3.8948,0.96254,,,,
3.8949,0.96253,,,,
3.895,0.96252,,,,
3.8951,0.9625,,,,
3.8952,0.96249,,,,
3.8953,0.96248,,,,
3.8954,0.96247,,,,
3.8955,0.96246,,,,
3.8956,0.96244,,,,
3.8957,0.96243,,,,
3.8958,0.96242,,,,
3.8959,0.96241,,,,
3.896,0.96239,,,,
3.8961,0.96238,,,,
3.8962,0.96237,,,,
3.8963,0.96236,,,,
3.8964,0.96235,,,,
3.8965,0.96233,,,,
3.8966,0.96232,,,,
3.8967,0.96231,,,,
3.8968,0.9623,,,,
3.8969,0.96229,,,,
3.897,0.96227,,,,
3.8971,0.96226,,,,
3.8972,0.96225,,,,
3.8973,0.96224,,,,
3.8974,0.96222,,,,
3.8975,0.96221,,,,
3.8976,0.9622,,,,
3.8977,0.96219,,,,
3.8978,0.96218,,,,
3.8979,0.96216,,,,
3.898,0.96215,,,,
3.8981,0.96214,,,,
3.8982,0.96213,,,,
3.8983,0.96212,,,,
3.8984,0.9621,,,,
3.8985,0.96209,,,,
3.8986,0.96208,,,,
3.8987,0.96207,,,,
3.8988,0.96205,,,,
3.8989,0.96204,,,,
3.899,0.96203,,,,
3.8991,0.96202,,,,
3.8992,0.96201,,,,
3.8993,0.96199,,,,
3.8994,0.96198,,,,
3.8995,0.96197,,,,
3.8996,0.96196,,,,
3.8997,0.96195,,,,
3.8998,0.96193,,,,
3.8999,0.96192,,,,
3.9,0.96191,,,,
3.9001,0.9619,,,,
3.9002,0.96189,,,,
3.9003,0.96187,,,,
3.9004,0.96186,,,,
3.9005,0.96185,,,,
3.9006,0.96184,,,,
3.9007,0.96183,,,,
3.9008,0.96181,,,,
3.9009,0.9618,,,,
3.901,0.96179,,,,
3.9011,0.96178,,,,
3.9012,0.96177,,,,
3.9013,0.96175,,,,
3.9014,0.96174,,,,
3.9015,0.96173,,,,
3.9016,0.96172,,,,
3.9017,0.96171,,,,
3.9018,0.96169,,,,
3.9019,0.96168,,,,
3.902,0.96167,,,,
3.9021,0.96166,,,,
3.9022,0.96165,,,,
3.9023,0.96163,,,,
3.9024,0.96162,,,,
3.9025,0.96161,,,,
3.9026,0.9616,,,,
3.9027,0.96159,,,,
3.9028,0.96157,,,,
3.9029,0.96156,,,,
3.903,0.96155,,,,
3.9031,0.96154,,,,
3.9032,0.96153,,,,
3.9033,0.96151,,,,
3.9034,0.9615,,,,
3.9035,0.96149,,,,
3.9036,0.96148,,,,
3.9037,0.96147,,,,
3.9038,0.96145,,,,
3.9039,0.96144,,,,
3.904,0.96143,,,,
3.9041,0.96142,,,,
3.9042,0.96141,,,,
3.9043,0.96139,,,,
3.9044,0.96138,,,,
3.9045,0.96137,,,,
3.9046,0.96136,,,,
3.9047,0.96135,,,,
3.9048,0.96133,,,,
3.9049,0.96132,,,,
3.905,0.96131,,,,
3.9051,0.9613,,,,
3.9052,0.96129,,,,
3.9053,0.96127,,,,
3.9054,0.96126,,,,
3.9055,0.96125,,,,
3.9056,0.96124,,,,
3.9057,0.96123,,,,
3.9058,0.96121,,,,
3.9059,0.9612,,,,
3.906,0.96119,,,,
3.9061,0.96118,,,,
3.9062,0.96117,,,,
3.9063,0.96116,,,,
3.9064,0.96114,,,,
3.9065,0.96113,,,,
3.9066,0.96112,,,,
3.9067,0.96111,,,,
3.9068,0.9611,,,,
3.9069,0.96108,,,,
3.907,0.96107,,,,
3.9071,0.96106,,,,
3.9072,0.96105,,,,
3.9073,0.96104,,,,
3.9074,0.96102,,,,
3.9075,0.96101,,,,
3.9076,0.961,,,,
3.9077,0.96099,,,,
3.9078,0.96098,,,,
3.9079,0.96097,,,,
3.908,0.96095,,,,
3.9081,0.96094,,,,
3.9082,0.96093,,,,
3.9083,0.96092,,,,
3.9084,0.96091,,,,
3.9085,0.96089,,,,
3.9086,0.96088,,,,
3.9087,0.96087,,,,
3.9088,0.96086,,,,
3.9089,0.96085,,,,
3.909,0.96083,,,,
3.9091,0.96082,,,,
3.9092,0.96081,,,,
3.9093,0.9608,,,,
3.9094,0.96079,,,,
3.9095,0.96078,,,,
3.9096,0.96076,,,,
3.9097,0.96075,,,,
3.9098,0.96074,,,,
3.9099,0.96073,,,,
3.91,0.96072,,,,
3.9101,0.9607,,,,
3.9102,0.96069,,,,
3.9103,0.96068,,,,
3.9104,0.96067,,,,
3.9105,0.96066,,,,
3.9106,0.96065,,,,
3.9107,0.96063,,,,
3.9108,0.96062,,,,
3.9109,0.96061,,,,
3.911,0.9606,,,,
3.9111,0.96059,,,,
3.9112,0.96057,,,,
3.9113,0.96056,,,,
3.9114,0.96055,,,,
3.9115,0.96054,,,,
3.9116,0.96053,,,,
3.9117,0.96052,,,,
3.9118,0.9605,,,,
3.9119,0.96049,,,,
3.912,0.96048,,,,
3.9121,0.96047,,,,
3.9122,0.96046,,,,
3.9123,0.96045,,,,
3.9124,0.96043,,,,
3.9125,0.96042,,,,
3.9126,0.96041,,,,
3.9127,0.9604,,,,
3.9128,0.96039,,,,
3.9129,0.96037,,,,
3.913,0.96036,,,,
3.9131,0.96035,,,,
3.9132,0.96034,,,,
3.9133,0.96033,,,,
3.9134,0.96032,,,,
3.9135,0.9603,,,,
3.9136,0.96029,,,,
3.9137,0.96028,,,,
3.9138,0.96027,,,,
3.9139,0.96026,,,,
3.914,0.96025,,,,
3.9141,0.96023,,,,
3.9142,0.96022,,,,
3.9143,0.96021,,,,
3.9144,0.9602,,,,
3.9145,0.96019,,,,
3.9146,0.96018,,,,
3.9147,0.96016,,,,
3.9148,0.96015,,,,
3.9149,0.96014,,,,
3.915,0.96013,,,,
3.9151,0.96012,,,,
3.9152,0.96011,,,,
3.9153,0.96009,,,,
3.9154,0.96008,,,,
3.9155,0.96007,,,,
3.9156,0.96006,,,,
3.9157,0.96005,,,,
3.9158,0.96004,,,,
3.9159,0.96002,,,,
3.916,0.96001,,,,
3.9161,0.96,,,,
3.9162,0.95999,,,,
3.9163,0.95998,,,,
3.9164,0.95997,,,,
3.9165,0.95995,,,,
3.9166,0.95994,,,,
3.9167,0.95993,,,,
3.9168,0.95992,,,,
3.9169,0.95991,,,,
3.917,0.9599,,,,
3.9171,0.95988,,,,
3.9172,0.95987,,,,
3.9173,0.95986,,,,
3.9174,0.95985,,,,
3.9175,0.95984,,,,
3.9176,0.95983,,,,
3.9177,0.95982,,,,
3.9178,0.9598,,,,
3.9179,0.95979,,,,
3.918,0.95978,,,,
3.9181,0.95977,,,,
3.9182,0.95976,,,,
3.9183,0.95975,,,,
3.9184,0.95974,,,,
3.9185,0.95972,,,,
3.9186,0.95971,,,,
3.9187,0.9597,,,,
3.9188,0.95969,,,,
3.9189,0.95968,,,,
3.919,0.95967,,,,
3.9191,0.95966,,,,
3.9192,0.95964,,,,
3.9193,0.95963,,,,
3.9194,0.95962,,,,
3.9195,0.95961,,,,
3.9196,0.9596,,,,
3.9197,0.95959,,,,
3.9198,0.95958,,,,
3.9199,0.95956,,,,
3.92,0.95955,,,,
3.9201,0.95954,,,,
3.9202,0.95953,,,,
3.9203,0.95952,,,,
3.9204,0.95951,,,,
3.9205,0.9595,,,,
3.9206,0.95949,,,,
3.9207,0.95947,,,,
3.9208,0.95946,,,,
3.9209,0.95945,,,,
3.921,0.95944,,,,
3.9211,0.95943,,,,
3.9212,0.95942,,,,
3.9213,0.95941,,,,
3.9214,0.9594,,,,
3.9215,0.95938,,,,
3.9216,0.95937,,,,
3.9217,0.95936,,,,
3.9218,0.95935,,,,
3.9219,0.95934,,,,
3.922,0.95933,,,,
3.9221,0.95932,,,,
3.9222,0.95931,,,,
3.9223,0.9593,,,,
3.9224,0.95928,,,,
3.9225,0.95927,,,,
3.9226,0.95926,,,,
3.9227,0.95925,,,,
3.9228,0.95924,,,,
3.9229,0.95923,,,,
3.923,0.95922,,,,
3.9231,0.95921,,,,
3.9232,0.9592,,,,
3.9233,0.95918,,,,
3.9234,0.95917,,,,
3.9235,0.95916,,,,
3.9236,0.95915,,,,
3.9237,0.95914,,,,
3.9238,0.95913,,,,
3.9239,0.95912,,,,
3.924,0.95911,,,,
3.9241,0.9591,,,,
3.9242,0.95909,,,,
3.9243,0.95907,,,,
3.9244,0.95906,,,,
3.9245,0.95905,,,,
3.9246,0.95904,,,,
3.9247,0.95903,,,,
3.9248,0.95902,,,,
3.9249,0.95901,,,,
3.925,0.959,,,,
3.9251,0.95899,,,,
3.9252,0.95898,,,,
3.9253,0.95897,,,,
3.9254,0.95895,,,,
3.9255,0.95894,,,,
3.9256,0.95893,,,,
3.9257,0.95892,,,,
3.9258,0.95891,,,,
3.9259,0.9589,,,,
3.926,0.95889,,,,
3.9261,0.95888,,,,
3.9262,0.95887,,,,
3.9263,0.95886,,,,
3.9264,0.95885,,,,
3.9265,0.95884,,,,
3.9266,0.95882,,,,
3.9267,0.95881,,,,
3.9268,0.9588,,,,
3.9269,0.95879,,,,
3.927,0.95878,,,,
3.9271,0.95877,,,,
3.9272,0.95876,,,,
3.9273,0.95875,,,,
3.9274,0.95874,,,,
3.9275,0.95873,,,,
3.9276,0.95872,,,,
3.9277,0.95871,,,,
3.9278,0.9587,,,,
3.9279,0.95868,,,,
3.928,0.95867,,,,
3.9281,0.95866,,,,
3.9282,0.95865,,,,
3.9283,0.95864,,,,
3.9284,0.95863,,,,
3.9285,0.95862,,,,
3.9286,0.95861,,,,
3.9287,0.9586,,,,
3.9288,0.95859,,,,
3.9289,0.95858,,,,
3.929,0.95857,,,,
3.9291,0.95856,,,,
3.9292,0.95855,,,,
3.9293,0.95854,,,,
3.9294,0.95852,,,,
3.9295,0.95851,,,,
3.9296,0.9585,,,,
3.9297,0.95849,,,,
3.9298,0.95848,,,,
3.9299,0.95847,,,,
3.93,0.95846,,,,
3.9301,0.95845,,,,
3.9302,0.95844,,,,
3.9303,0.95843,,,,
3.9304,0.95842,,,,
3.9305,0.95841,,,,
3.9306,0.9584,,,,
3.9307,0.95839,,,,
3.9308,0.95838,,,,
3.9309,0.95837,,,,
3.931,0.95836,,,,
3.9311,0.95835,,,,
3.9312,0.95834,,,,
3.9313,0.95833,,,,
3.9314,0.95831,,,,
3.9315,0.9583,,,,
3.9316,0.95829,,,,
3.9317,0.95828,,,,
3.9318,0.95827,,,,
3.9319,0.95826,,,,
3.932,0.95825,,,,
3.9321,0.95824,,,,
3.9322,0.95823,,,,
3.9323,0.95822,,,,
3.9324,0.95821,,,,
3.9325,0.9582,,,,
3.9326,0.95819,,,,
3.9327,0.95818,,,,
3.9328,0.95817,,,,
3.9329,0.95816,,,,
3.933,0.95815,,,,
3.9331,0.95814,,,,
3.9332,0.95813,,,,
3.9333,0.95812,,,,
3.9334,0.95811,,,,
3.9335,0.9581,,,,
3.9336,0.95809,,,,
3.9337,0.95808,,,,
3.9338,0.95807,,,,
3.9339,0.95806,,,,
3.934,0.95805,,,,
3.9341,0.95804,,,,
3.9342,0.95803,,,,
3.9343,0.95802,,,,
3.9344,0.958,,,,
3.9345,0.95799,,,,
3.9346,0.95798,,,,
3.9347,0.95797,,,,
3.9348,0.95796,,,,
3.9349,0.95795,,,,
3.935,0.95794,,,,
3.9351,0.95793,,,,
3.9352,0.95792,,,,
3.9353,0.95791,,,,
3.9354,0.9579,,,,
3.9355,0.95789,,,,
3.9356,0.95788,,,,
3.9357,0.95787,,,,
3.9358,0.95786,,,,
3.9359,0.95785,,,,
3.936,0.95784,,,,
3.9361,0.95783,,,,
3.9362,0.95782,,,,
3.9363,0.95781,,,,
3.9364,0.9578,,,,
3.9365,0.95779,,,,
3.9366,0.95778,,,,
3.9367,0.95777,,,,
3.9368,0.95776,,,,
3.9369,0.95775,,,,
3.937,0.95774,,,,
3.9371,0.95773,,,,
3.9372,0.95772,,,,
3.9373,0.95771,,,,
3.9374,0.9577,,,,
3.9375,0.95769,,,,
3.9376,0.95768,,,,
3.9377,0.95767,,,,
3.9378,0.95766,,,,
3.9379,0.95765,,,,
3.938,0.95764,,,,
3.9381,0.95763,,,,
3.9382,0.95762,,,,
3.9383,0.95761,,,,
3.9384,0.9576,,,,
3.9385,0.95759,,,,
3.9386,0.95758,,,,
3.9387,0.95757,,,,
3.9388,0.95756,,,,
3.9389,0.95755,,,,
3.939,0.95754,,,,
3.9391,0.95753,,,,
3.9392,0.95752,,,,
3.9393,0.95751,,,,
3.9394,0.9575,,,,
3.9395,0.95749,,,,
3.9396,0.95748,,,,
3.9397,0.95747,,,,
3.9398,0.95746,,,,
3.9399,0.95745,,,,
3.94,0.95744,,,,
3.9401,0.95743,,,,
3.9402,0.95742,,,,
3.9403,0.95741,,,,
3.9404,0.9574,,,,
3.9405,0.9574,,,,
3.9406,0.95739,,,,
3.9407,0.95738,,,,
3.9408,0.95737,,,,
3.9409,0.95736,,,,
3.941,0.95735,,,,
3.9411,0.95734,,,,
3.9412,0.95733,,,,
3.9413,0.95732,,,,
3.9414,0.95731,,,,
3.9415,0.9573,,,,
3.9416,0.95729,,,,
3.9417,0.95728,,,,
3.9418,0.95727,,,,
3.9419,0.95726,,,,
3.942,0.95725,,,,
3.9421,0.95724,,,,
3.9422,0.95723,,,,
3.9423,0.95722,,,,
3.9424,0.95721,,,,
3.9425,0.9572,,,,
3.9426,0.95719,,,,
3.9427,0.95718,,,,
3.9428,0.95717,,,,
3.9429,0.95716,,,,
3.943,0.95715,,,,
3.9431,0.95714,,,,
3.9432,0.95713,,,,
3.9433,0.95712,,,,
3.9434,0.95711,,,,
3.9435,0.95711,,,,
3.9436,0.9571,,,,
3.9437,0.95709,,,,
3.9438,0.95708,,,,
3.9439,0.95707,,,,
3.944,0.95706,,,,
3.9441,0.95705,,,,
3.9442,0.95704,,,,
3.9443,0.95703,,,,
3.9444,0.95702,,,,
3.9445,0.95701,,,,
3.9446,0.957,,,,
3.9447,0.95699,,,,
3.9448,0.95698,,,,
3.9449,0.95697,,,,
3.945,0.95696,,,,
3.9451,0.95695,,,,
3.9452,0.95694,,,,
3.9453,0.95693,,,,
3.9454,0.95692,,,,
3.9455,0.95692,,,,
3.9456,0.95691,,,,
3.9457,0.9569,,,,
3.9458,0.95689,,,,
3.9459,0.95688,,,,
3.946,0.95687,,,,
3.9461,0.95686,,,,
3.9462,0.95685,,,,
3.9463,0.95684,,,,
3.9464,0.95683,,,,
3.9465,0.95682,,,,
3.9466,0.95681,,,,
3.9467,0.9568,,,,
3.9468,0.95679,,,,
3.9469,0.95678,,,,
3.947,0.95677,,,,
3.9471,0.95677,,,,
3.9472,0.95676,,,,
3.9473,0.95675,,,,
3.9474,0.95674,,,,
3.9475,0.95673,,,,
3.9476,0.95672,,,,
3.9477,0.95671,,,,
3.9478,0.9567,,,,
3.9479,0.95669,,,,
3.948,0.95668,,,,
3.9481,0.95667,,,,
3.9482,0.95666,,,,
3.9483,0.95665,,,,
3.9484,0.95665,,,,
3.9485,0.95664,,,,
3.9486,0.95663,,,,
3.9487,0.95662,,,,
3.9488,0.95661,,,,
3.9489,0.9566,,,,
3.949,0.95659,,,,
3.9491,0.95658,,,,
3.9492,0.95657,,,,
3.9493,0.95656,,,,
3.9494,0.95655,,,,
3.9495,0.95654,,,,
3.9496,0.95653,,,,
3.9497,0.95653,,,,
3.9498,0.95652,,,,
3.9499,0.95651,,,,
3.95,0.9565,,,,
3.9501,0.95649,,,,
3.9502,0.95648,,,,
3.9503,0.95647,,,,
3.9504,0.95646,,,,
3.9505,0.95645,,,,
3.9506,0.95644,,,,
3.9507,0.95643,,,,
3.9508,0.95643,,,,
3.9509,0.95642,,,,
3.951,0.95641,,,,
3.9511,0.9564,,,,
3.9512,0.95639,,,,
3.9513,0.95638,,,,
3.9514,0.95637,,,,
3.9515,0.95636,,,,
3.9516,0.95635,,,,
3.9517,0.95634,,,,
3.9518,0.95634,,,,
3.9519,0.95633,,,,
3.952,0.95632,,,,
3.9521,0.95631,,,,
3.9522,0.9563,,,,
3.9523,0.95629,,,,
3.9524,0.95628,,,,
3.9525,0.95627,,,,
3.9526,0.95626,,,,
3.9527,0.95626,,,,
3.9528,0.95625,,,,
3.9529,0.95624,,,,
3.953,0.95623,,,,
3.9531,0.95622,,,,
3.9532,0.95621,,,,
3.9533,0.9562,,,,
3.9534,0.95619,,,,
3.9535,0.95618,,,,
3.9536,0.95618,,,,
3.9537,0.95617,,,,
3.9538,0.95616,,,,
3.9539,0.95615,,,,
3.954,0.95614,,,,
3.9541,0.95613,,,,
3.9542,0.95612,,,,
3.9543,0.95611,,,,
3.9544,0.9561,,,,
3.9545,0.9561,,,,
3.9546,0.95609,,,,
3.9547,0.95608,,,,
3.9548,0.95607,,,,
3.9549,0.95606,,,,
3.955,0.95605,,,,
3.9551,0.95604,,,,
3.9552,0.95603,,,,
3.9553,0.95603,,,,
3.9554,0.95602,,,,
3.9555,0.95601,,,,
3.9556,0.956,,,,
3.9557,0.95599,,,,
3.9558,0.95598,,,,
3.9559,0.95597,,,,
3.956,0.95596,,,,
3.9561,0.95596,,,,
3.9562,0.95595,,,,
3.9563,0.95594,,,,
3.9564,0.95593,,,,
3.9565,0.95592,,,,
3.9566,0.95591,,,,
3.9567,0.9559,,,,
3.9568,0.9559,,,,
3.9569,0.95589,,,,
3.957,0.95588,,,,
3.9571,0.95587,,,,
3.9572,0.95586,,,,
3.9573,0.95585,,,,
3.9574,0.95584,,,,
3.9575,0.95584,,,,
3.9576,0.95583,,,,
3.9577,0.95582,,,,
3.9578,0.95581,,,,
3.9579,0.9558,,,,
3.958,0.95579,,,,
3.9581,0.95578,,,,
3.9582,0.95578,,,,
3.9583,0.95577,,,,
3.9584,0.95576,,,,
3.9585,0.95575,,,,
3.9586,0.95574,,,,
3.9587,0.95573,,,,
3.9588,0.95572,,,,
3.9589,0.95572,,,,
3.959,0.95571,,,,
3.9591,0.9557,,,,
3.9592,0.95569,,,,
3.9593,0.95568,,,,
3.9594,0.95567,,,,
3.9595,0.95566,,,,
3.9596,0.95566,,,,
3.9597,0.95565,,,,
3.9598,0.95564,,,,
3.9599,0.95563,,,,
3.96,0.95562,,,,
3.9601,0.95561,,,,
3.9602,0.95561,,,,
3.9603,0.9556,,,,
3.9604,0.95559,,,,
3.9605,0.95558,,,,
3.9606,0.95557,,,,
3.9607,0.95556,,,,
3.9608,0.95556,,,,
3.9609,0.95555,,,,
3.961,0.95554,,,,
3.9611,0.95553,,,,
3.9612,0.95552,,,,
3.9613,0.95551,,,,
3.9614,0.95551,,,,
3.9615,0.9555,,,,
3.9616,0.95549,,,,
3.9617,0.95548,,,,
3.9618,0.95547,,,,
3.9619,0.95546,,,,
3.962,0.95546,,,,
3.9621,0.95545,,,,
3.9622,0.95544,,,,
3.9623,0.95543,,,,
3.9624,0.95542,,,,
3.9625,0.95541,,,,
3.9626,0.95541,,,,
3.9627,0.9554,,,,
3.9628,0.95539,,,,
3.9629,0.95538,,,,
3.963,0.95537,,,,
3.9631,0.95537,,,,
3.9632,0.95536,,,,
3.9633,0.95535,,,,
3.9634,0.95534,,,,
3.9635,0.95533,,,,
3.9636,0.95532,,,,
3.9637,0.95532,,,,
3.9638,0.95531,,,,
3.9639,0.9553,,,,
3.964,0.95529,,,,
3.9641,0.95528,,,,
3.9642,0.95528,,,,
3.9643,0.95527,,,,
3.9644,0.95526,,,,
3.9645,0.95525,,,,
3.9646,0.95524,,,,
3.9647,0.95524,,,,
3.9648,0.95523,,,,
3.9649,0.95522,,,,
3.965,0.95521,,,,
3.9651,0.9552,,,,
3.9652,0.9552,,,,
3.9653,0.95519,,,,
3.9654,0.95518,,,,
3.9655,0.95517,,,,
3.9656,0.95516,,,,
3.9657,0.95515,,,,
3.9658,0.95515,,,,
3.9659,0.95514,,,,
3.966,0.95513,,,,
3.9661,0.95512,,,,
3.9662,0.95511,,,,
3.9663,0.95511,,,,
3.9664,0.9551,,,,
3.9665,0.95509,,,,
3.9666,0.95508,,,,
3.9667,0.95508,,,,
3.9668,0.95507,,,,
3.9669,0.95506,,,,
3.967,0.95505,,,,
3.9671,0.95504,,,,
3.9672,0.95504,,,,
3.9673,0.95503,,,,
3.9674,0.95502,,,,
3.9675,0.95501,,,,
3.9676,0.955,,,,
3.9677,0.955,,,,
3.9678,0.95499,,,,
3.9679,0.95498,,,,
3.968,0.95497,,,,
3.9681,0.95496,,,,
3.9682,0.95496,,,,
3.9683,0.95495,,,,
3.9684,0.95494,,,,
3.9685,0.95493,,,,
3.9686,0.95493,,,,
3.9687,0.95492,,,,
3.9688,0.95491,,,,
3.9689,0.9549,,,,
3.969,0.95489,,,,
3.9691,0.95489,,,,
3.9692,0.95488,,,,
3.9693,0.95487,,,,
3.9694,0.95486,,,,
3.9695,0.95486,,,,
3.9696,0.95485,,,,
3.9697,0.95484,,,,
3.9698,0.95483,,,,
3.9699,0.95482,,,,
3.97,0.95482,,,,
3.9701,0.95481,,,,
3.9702,0.9548,,,,
3.9703,0.95479,,,,
3.9704,0.95479,,,,
3.9705,0.95478,,,,
3.9706,0.95477,,,,
3.9707,0.95476,,,,
3.9708,0.95476,,,,
3.9709,0.95475,,,,
3.971,0.95474,,,,
3.9711,0.95473,,,,
3.9712,0.95473,,,,
3.9713,0.95472,,,,
3.9714,0.95471,,,,
3.9715,0.9547,,,,
3.9716,0.95469,,,,
3.9717,0.95469,,,,
3.9718,0.95468,,,,
3.9719,0.95467,,,,
3.972,0.95466,,,,
3.9721,0.95466,,,,
3.9722,0.95465,,,,
3.9723,0.95464,,,,
3.9724,0.95463,,,,
3.9725,0.95463,,,,
3.9726,0.95462,,,,
3.9727,0.95461,,,,
3.9728,0.9546,,,,
3.9729,0.9546,,,,
3.973,0.95459,,,,
3.9731,0.95458,,,,
3.9732,0.95457,,,,
3.9733,0.95457,,,,
3.9734,0.95456,,,,
3.9735,0.95455,,,,
3.9736,0.95454,,,,
3.9737,0.95454,,,,
3.9738,0.95453,,,,
3.9739,0.95452,,,,
3.974,0.95451,,,,
3.9741,0.95451,,,,
3.9742,0.9545,,,,
3.9743,0.95449,,,,
3.9744,0.95448,,,,
3.9745,0.95448,,,,
3.9746,0.95447,,,,
3.9747,0.95446,,,,
3.9748,0.95446,,,,
3.9749,0.95445,,,,
3.975,0.95444,,,,
3.9751,0.95443,,,,
3.9752,0.95443,,,,
3.9753,0.95442,,,,
3.9754,0.95441,,,,
3.9755,0.9544,,,,
3.9756,0.9544,,,,
3.9757,0.95439,,,,
3.9758,0.95438,,,,
3.9759,0.95437,,,,
3.976,0.95437,,,,
3.9761,0.95436,,,,
3.9762,0.95435,,,,
3.9763,0.95435,,,,
3.9764,0.95434,,,,
3.9765,0.95433,,,,
3.9766,0.95432,,,,
3.9767,0.95432,,,,
3.9768,0.95431,,,,
3.9769,0.9543,,,,
3.977,0.95429,,,,
3.9771,0.95429,,,,
3.9772,0.95428,,,,
3.9773,0.95427,,,,
3.9774,0.95427,,,,
3.9775,0.95426,,,,
3.9776,0.95425,,,,
3.9777,0.95424,,,,
3.9778,0.95424,,,,
3.9779,0.95423,,,,
3.978,0.95422,,,,
3.9781,0.95422,,,,
3.9782,0.95421,,,,
3.9783,0.9542,,,,
3.9784,0.95419,,,,
3.9785,0.95419,,,,
3.9786,0.95418,,,,
3.9787,0.95417,,,,
3.9788,0.95417,,,,
3.9789,0.95416,,,,
3.979,0.95415,,,,
3.9791,0.95415,,,,
3.9792,0.95414,,,,
3.9793,0.95413,,,,
3.9794,0.95412,,,,
3.9795,0.95412,,,,
3.9796,0.95411,,,,
3.9797,0.9541,,,,
3.9798,0.9541,,,,
3.9799,0.95409,,,,
3.98,0.95408,,,,
3.9801,0.95407,,,,
3.9802,0.95407,,,,
3.9803,0.95406,,,,
3.9804,0.95405,,,,
3.9805,0.95405,,,,
3.9806,0.95404,,,,
3.9807,0.95403,,,,
3.9808,0.95403,,,,
3.9809,0.95402,,,,
3.981,0.95401,,,,
3.9811,0.95401,,,,
3.9812,0.954,,,,
3.9813,0.95399,,,,
3.9814,0.95398,,,,
3.9815,0.95398,,,,
3.9816,0.95397,,,,
3.9817,0.95396,,,,
3.9818,0.95396,,,,
3.9819,0.95395,,,,
3.982,0.95394,,,,
3.9821,0.95394,,,,
3.9822,0.95393,,,,
3.9823,0.95392,,,,
3.9824,0.95392,,,,
3.9825,0.95391,,,,
3.9826,0.9539,,,,
3.9827,0.9539,,,,
3.9828,0.95389,,,,
3.9829,0.95388,,,,
3.983,0.95388,,,,
3.9831,0.95387,,,,
3.9832,0.95386,,,,
3.9833,0.95386,,,,
3.9834,0.95385,,,,
3.9835,0.95384,,,,
3.9836,0.95383,,,,
3.9837,0.95383,,,,
3.9838,0.95382,,,,
3.9839,0.95381,,,,
3.984,0.95381,,,,
3.9841,0.9538,,,,
3.9842,0.95379,,,,
3.9843,0.95379,,,,
3.9844,0.95378,,,,
3.9845,0.95377,,,,
3.9846,0.95377,,,,
3.9847,0.95376,,,,
3.9848,0.95375,,,,
3.9849,0.95375,,,,
3.985,0.95374,,,,
3.9851,0.95373,,,,
3.9852,0.95373,,,,
3.9853,0.95372,,,,
3.9854,0.95371,,,,
3.9855,0.95371,,,,
3.9856,0.9537,,,,
3.9857,0.9537,,,,
3.9858,0.95369,,,,
3.9859,0.95368,,,,
3.986,0.95368,,,,
3.9861,0.95367,,,,
3.9862,0.95366,,,,
3.9863,0.95366,,,,
3.9864,0.95365,,,,
3.9865,0.95364,,,,
3.9866,0.95364,,,,
3.9867,0.95363,,,,
3.9868,0.95362,,,,
3.9869,0.95362,,,,
3.987,0.95361,,,,
3.9871,0.9536,,,,
3.9872,0.9536,,,,
3.9873,0.95359,,,,
3.9874,0.95358,,,,
3.9875,0.95358,,,,
3.9876,0.95357,,,,
3.9877,0.95357,,,,
3.9878,0.95356,,,,
3.9879,0.95355,,,,
3.988,0.95355,,,,
3.9881,0.95354,,,,
3.9882,0.95353,,,,
3.9883,0.95353,,,,
3.9884,0.95352,,,,
3.9885,0.95351,,,,
3.9886,0.95351,,,,
3.9887,0.9535,,,,
3.9888,0.95349,,,,
3.9889,0.95349,,,,
3.989,0.95348,,,,
3.9891,0.95348,,,,
3.9892,0.95347,,,,
3.9893,0.95346,,,,
3.9894,0.95346,,,,
3.9895,0.95345,,,,
3.9896,0.95344,,,,
3.9897,0.95344,,,,
3.9898,0.95343,,,,
3.9899,0.95343,,,,
3.99,0.95342,,,,
3.9901,0.95341,,,,
3.9902,0.95341,,,,
3.9903,0.9534,,,,
3.9904,0.95339,,,,
3.9905,0.95339,,,,
3.9906,0.95338,,,,
3.9907,0.95338,,,,
3.9908,0.95337,,,,
3.9909,0.95336,,,,
3.991,0.95336,,,,
3.9911,0.95335,,,,
3.9912,0.95334,,,,
3.9913,0.95334,,,,
3.9914,0.95333,,,,
3.9915,0.95333,,,,
3.9916,0.95332,,,,
3.9917,0.95331,,,,
3.9918,0.95331,,,,
3.9919,0.9533,,,,
3.992,0.9533,,,,
3.9921,0.95329,,,,
3.9922,0.95328,,,,
3.9923,0.95328,,,,
3.9924,0.95327,,,,
3.9925,0.95327,,,,
3.9926,0.95326,,,,
3.9927,0.95325,,,,
3.9928,0.95325,,,,
3.9929,0.95324,,,,
3.993,0.95323,,,,
3.9931,0.95323,,,,
3.9932,0.95322,,,,
3.9933,0.95322,,,,
3.9934,0.95321,,,,
3.9935,0.9532,,,,
3.9936,0.9532,,,,
3.9937,0.95319,,,,
3.9938,0.95319,,,,
3.9939,0.95318,,,,
3.994,0.95317,,,,
3.9941,0.95317,,,,
3.9942,0.95316,,,,
3.9943,0.95316,,,,
3.9944,0.95315,,,,
3.9945,0.95315,,,,
3.9946,0.95314,,,,
3.9947,0.95313,,,,
3.9948,0.95313,,,,
3.9949,0.95312,,,,
3.995,0.95312,,,,
3.9951,0.95311,,,,
3.9952,0.9531,,,,
3.9953,0.9531,,,,
3.9954,0.95309,,,,
3.9955,0.95309,,,,
3.9956,0.95308,,,,
3.9957,0.95307,,,,
3.9958,0.95307,,,,
3.9959,0.95306,,,,
3.996,0.95306,,,,
3.9961,0.95305,,,,
3.9962,0.95305,,,,
3.9963,0.95304,,,,
3.9964,0.95303,,,,
3.9965,0.95303,,,,
3.9966,0.95302,,,,
3.9967,0.95302,,,,
3.9968,0.95301,,,,
3.9969,0.95301,,,,
3.997,0.953,,,,
3.9971,0.95299,,,,
3.9972,0.95299,,,,
3.9973,0.95298,,,,
3.9974,0.95298,,,,
3.9975,0.95297,,,,
3.9976,0.95297,,,,
3.9977,0.95296,,,,
3.9978,0.95295,,,,
3.9979,0.95295,,,,
3.998,0.95294,,,,
3.9981,0.95294,,,,
3.9982,0.95293,,,,
3.9983,0.95293,,,,
3.9984,0.95292,,,,
3.9985,0.95291,,,,
3.9986,0.95291,,,,
3.9987,0.9529,,,,
3.9988,0.9529,,,,
3.9989,0.95289,,,,
3.999,0.95289,,,,
3.9991,0.95288,,,,
3.9992,0.95288,,,,
3.9993,0.95287,,,,
3.9994,0.95286,,,,
3.9995,0.95286,,,,
3.9996,0.95285,,,,
3.9997,0.95285,,,,
3.9998,0.95284,,,,
3.9999,0.95284,,,,
4,0.95283,,,,
4.0001,0.95283,,,,
4.0002,0.95282,,,,
4.0003,0.95281,,,,
4.0004,0.95281,,,,
4.0005,0.9528,,,,
4.0006,0.9528,,,,
4.0007,0.95279,,,,
4.0008,0.95279,,,,
4.0009,0.95278,,,,
4.001,0.95278,,,,
4.0011,0.95277,,,,
4.0012,0.95277,,,,
4.0013,0.95276,,,,
4.0014,0.95276,,,,
4.0015,0.95275,,,,
4.0016,0.95274,,,,
4.0017,0.95274,,,,
4.0018,0.95273,,,,
4.0019,0.95273,,,,
4.002,0.95272,,,,
4.0021,0.95272,,,,
4.0022,0.95271,,,,
4.0023,0.95271,,,,
4.0024,0.9527,,,,
4.0025,0.9527,,,,
4.0026,0.95269,,,,
4.0027,0.95269,,,,
4.0028,0.95268,,,,
4.0029,0.95268,,,,
4.003,0.95267,,,,
4.0031,0.95266,,,,
4.0032,0.95266,,,,
4.0033,0.95265,,,,
4.0034,0.95265,,,,
4.0035,0.95264,,,,
4.0036,0.95264,,,,
4.0037,0.95263,,,,
4.0038,0.95263,,,,
4.0039,0.95262,,,,
4.004,0.95262,,,,
4.0041,0.95261,,,,
4.0042,0.95261,,,,
4.0043,0.9526,,,,
4.0044,0.9526,,,,
4.0045,0.95259,,,,
4.0046,0.95259,,,,
4.0047,0.95258,,,,
4.0048,0.95258,,,,
4.0049,0.95257,,,,
4.005,0.95257,,,,
4.0051,0.95256,,,,
4.0052,0.95256,,,,
4.0053,0.95255,,,,
4.0054,0.95255,,,,
4.0055,0.95254,,,,
4.0056,0.95254,,,,
4.0057,0.95253,,,,
4.0058,0.95253,,,,
4.0059,0.95252,,,,
4.006,0.95252,,,,
4.0061,0.95251,,,,
4.0062,0.95251,,,,
4.0063,0.9525,,,,
4.0064,0.9525,,,,
4.0065,0.95249,,,,
4.0066,0.95249,,,,
4.0067,0.95248,,,,
4.0068,0.95248,,,,
4.0069,0.95247,,,,
4.007,0.95247,,,,
4.0071,0.95246,,,,
4.0072,0.95246,,,,
4.0073,0.95245,,,,
4.0074,0.95245,,,,
4.0075,0.95244,,,,
4.0076,0.95244,,,,
4.0077,0.95243,,,,
4.0078,0.95243,,,,
4.0079,0.95242,,,,
4.008,0.95242,,,,
4.0081,0.95241,,,,
4.0082,0.95241,,,,
4.0083,0.9524,,,,
4.0084,0.9524,,,,
4.0085,0.95239,,,,
4.0086,0.95239,,,,
4.0087,0.95238,,,,
4.0088,0.95238,,,,
4.0089,0.95237,,,,
4.009,0.95237,,,,
4.0091,0.95236,,,,
4.0092,0.95236,,,,
4.0093,0.95235,,,,
4.0094,0.95235,,,,
4.0095,0.95234,,,,
4.0096,0.95234,,,,
4.0097,0.95233,,,,
4.0098,0.95233,,,,
4.0099,0.95233,,,,
4.01,0.95232,,,,
4.0101,0.95232,,,,
4.0102,0.95231,,,,
4.0103,0.95231,,,,
4.0104,0.9523,,,,
4.0105,0.9523,,,,
4.0106,0.95229,,,,
4.0107,0.95229,,,,
4.0108,0.95228,,,,
4.0109,0.95228,,,,
4.011,0.95227,,,,
4.0111,0.95227,,,,
4.0112,0.95226,,,,
4.0113,0.95226,,,,
4.0114,0.95226,,,,
4.0115,0.95225,,,,
4.0116,0.95225,,,,
4.0117,0.95224,,,,
4.0118,0.95224,,,,
4.0119,0.95223,,,,
4.012,0.95223,,,,
4.0121,0.95222,,,,
4.0122,0.95222,,,,
4.0123,0.95221,,,,
4.0124,0.95221,,,,
4.0125,0.95221,,,,
4.0126,0.9522,,,,
4.0127,0.9522,,,,
4.0128,0.95219,,,,
4.0129,0.95219,,,,
4.013,0.95218,,,,
4.0131,0.95218,,,,
4.0132,0.95217,,,,
4.0133,0.95217,,,,
4.0134,0.95217,,,,
4.0135,0.95216,,,,
4.0136,0.95216,,,,
4.0137,0.95215,,,,
4.0138,0.95215,,,,
4.0139,0.95214,,,,
4.014,0.95214,,,,
4.0141,0.95213,,,,
4.0142,0.95213,,,,
4.0143,0.95213,,,,
4.0144,0.95212,,,,
4.0145,0.95212,,,,
4.0146,0.95211,,,,
4.0147,0.95211,,,,
4.0148,0.9521,,,,
4.0149,0.9521,,,,
4.015,0.9521,,,,
4.0151,0.95209,,,,
4.0152,0.95209,,,,
4.0153,0.95208,,,,
4.0154,0.95208,,,,
4.0155,0.95207,,,,
4.0156,0.95207,,,,
4.0157,0.95207,,,,
4.0158,0.95206,,,,
4.0159,0.95206,,,,
4.016,0.95205,,,,
4.0161,0.95205,,,,
4.0162,0.95204,,,,
4.0163,0.95204,,,,
4.0164,0.95204,,,,
4.0165,0.95203,,,,
4.0166,0.95203,,,,
4.0167,0.95202,,,,
4.0168,0.95202,,,,
4.0169,0.95202,,,,
4.017,0.95201,,,,
4.0171,0.95201,,,,
4.0172,0.952,,,,
4.0173,0.952,,,,
4.0174,0.95199,,,,
4.0175,0.95199,,,,
4.0176,0.95199,,,,
4.0177,0.95198,,,,
4.0178,0.95198,,,,
4.0179,0.95197,,,,
4.018,0.95197,,,,
4.0181,0.95197,,,,
4.0182,0.95196,,,,
4.0183,0.95196,,,,
4.0184,0.95195,,,,
4.0185,0.95195,,,,
4.0186,0.95195,,,,
4.0187,0.95194,,,,
4.0188,0.95194,,,,
4.0189,0.95193,,,,
4.019,0.95193,,,,
4.0191,0.95193,,,,
4.0192,0.95192,,,,
4.0193,0.95192,,,,
4.0194,0.95191,,,,
4.0195,0.95191,,,,
4.0196,0.95191,,,,
4.0197,0.9519,,,,
4.0198,0.9519,,,,
4.0199,0.95189,,,,
4.02,0.95189,,,,
4.0201,0.95189,,,,
4.0202,0.95188,,,,
4.0203,0.95188,,,,
4.0204,0.95188,,,,
4.0205,0.95187,,,,
4.0206,0.95187,,,,
4.0207,0.95186,,,,
4.0208,0.95186,,,,
4.0209,0.95186,,,,
4.021,0.95185,,,,
4.0211,0.95185,,,,
4.0212,0.95184,,,,
4.0213,0.95184,,,,
4.0214,0.95184,,,,
4.0215,0.95183,,,,
4.0216,0.95183,,,,
4.0217,0.95183,,,,
4.0218,0.95182,,,,
4.0219,0.95182,,,,
4.022,0.95181,,,,
4.0221,0.95181,,,,
4.0222,0.95181,,,,
4.0223,0.9518,,,,
4.0224,0.9518,,,,
4.0225,0.9518,,,,
4.0226,0.95179,,,,
4.0227,0.95179,,,,
4.0228,0.95179,,,,
4.0229,0.95178,,,,
4.023,0.95178,,,,
4.0231,0.95177,,,,
4.0232,0.95177,,,,
4.0233,0.95177,,,,
4.0234,0.95176,,,,
4.0235,0.95176,,,,
4.0236,0.95176,,,,
4.0237,0.95175,,,,
4.0238,0.95175,,,,
4.0239,0.95175,,,,
4.024,0.95174,,,,
4.0241,0.95174,,,,
4.0242,0.95173,,,,
4.0243,0.95173,,,,
4.0244,0.95173,,,,
4.0245,0.95172,,,,
4.0246,0.95172,,,,
4.0247,0.95172,,,,
4.0248,0.95171,,,,
4.0249,0.95171,,,,
4.025,0.95171,,,,
4.0251,0.9517,,,,
4.0252,0.9517,,,,
4.0253,0.9517,,,,
4.0254,0.95169,,,,
4.0255,0.95169,,,,
4.0256,0.95169,,,,
4.0257,0.95168,,,,
4.0258,0.95168,,,,
4.0259,0.95168,,,,
4.026,0.95167,,,,
4.0261,0.95167,,,,
4.0262,0.95167,,,,
4.0263,0.95166,,,,
4.0264,0.95166,,,,
4.0265,0.95166,,,,
4.0266,0.95165,,,,
4.0267,0.95165,,,,
4.0268,0.95165,,,,
4.0269,0.95164,,,,
4.027,0.95164,,,,
4.0271,0.95164,,,,
4.0272,0.95163,,,,
4.0273,0.95163,,,,
4.0274,0.95163,,,,
4.0275,0.95162,,,,
4.0276,0.95162,,,,
4.0277,0.95162,,,,
4.0278,0.95161,,,,
4.0279,0.95161,,,,
4.028,0.95161,,,,
4.0281,0.9516,,,,
4.0282,0.9516,,,,
4.0283,0.9516,,,,
4.0284,0.95159,,,,
4.0285,0.95159,,,,
4.0286,0.95159,,,,
4.0287,0.95158,,,,
4.0288,0.95158,,,,
4.0289,0.95158,,,,
4.029,0.95158,,,,
4.0291,0.95157,,,,
4.0292,0.95157,,,,
4.0293,0.95157,,,,
4.0294,0.95156,,,,
4.0295,0.95156,,,,
4.0296,0.95156,,,,
4.0297,0.95155,,,,
4.0298,0.95155,,,,
4.0299,0.95155,,,,
4.03,0.95154,,,,
4.0301,0.95154,,,,
4.0302,0.95154,,,,
4.0303,0.95154,,,,
4.0304,0.95153,,,,
4.0305,0.95153,,,,
4.0306,0.95153,,,,
4.0307,0.95152,,,,
4.0308,0.95152,,,,
4.0309,0.95152,,,,
4.031,0.95151,,,,
4.0311,0.95151,,,,
4.0312,0.95151,,,,
4.0313,0.95151,,,,
4.0314,0.9515,,,,
4.0315,0.9515,,,,
4.0316,0.9515,,,,
4.0317,0.95149,,,,
4.0318,0.95149,,,,
4.0319,0.95149,,,,
4.032,0.95149,,,,
4.0321,0.95148,,,,
4.0322,0.95148,,,,
4.0323,0.95148,,,,
4.0324,0.95147,,,,
4.0325,0.95147,,,,
4.0326,0.95147,,,,
4.0327,0.95147,,,,
4.0328,0.95146,,,,
4.0329,0.95146,,,,
4.033,0.95146,,,,
4.0331,0.95145,,,,
4.0332,0.95145,,,,
4.0333,0.95145,,,,
4.0334,0.95145,,,,
4.0335,0.95144,,,,
4.0336,0.95144,,,,
4.0337,0.95144,,,,
4.0338,0.95143,,,,
4.0339,0.95143,,,,
4.034,0.95143,,,,
4.0341,0.95143,,,,
4.0342,0.95142,,,,
4.0343,0.95142,,,,
4.0344,0.95142,,,,
4.0345,0.95142,,,,
4.0346,0.95141,,,,
4.0347,0.95141,,,,
4.0348,0.95141,,,,
4.0349,0.95141,,,,
4.035,0.9514,,,,
4.0351,0.9514,,,,
4.0352,0.9514,,,,
4.0353,0.9514,,,,
4.0354,0.95139,,,,
4.0355,0.95139,,,,
4.0356,0.95139,,,,
4.0357,0.95138,,,,
4.0358,0.95138,,,,
4.0359,0.95138,,,,
4.036,0.95138,,,,
4.0361,0.95137,,,,
4.0362,0.95137,,,,
4.0363,0.95137,,,,
4.0364,0.95137,,,,
4.0365,0.95136,,,,
4.0366,0.95136,,,,
4.0367,0.95136,,,,
4.0368,0.95136,,,,
4.0369,0.95136,,,,
4.037,0.95135,,,,
4.0371,0.95135,,,,
4.0372,0.95135,,,,
4.0373,0.95135,,,,
4.0374,0.95134,,,,
4.0375,0.95134,,,,
4.0376,0.95134,,,,
4.0377,0.95134,,,,
4.0378,0.95133,,,,
4.0379,0.95133,,,,
4.038,0.95133,,,,
4.0381,0.95133,,,,
4.0382,0.95132,,,,
4.0383,0.95132,,,,
4.0384,0.95132,,,,
4.0385,0.95132,,,,
4.0386,0.95131,,,,
4.0387,0.95131,,,,
4.0388,0.95131,,,,
4.0389,0.95131,,,,
4.039,0.95131,,,,
4.0391,0.9513,,,,
4.0392,0.9513,,,,
4.0393,0.9513,,,,
4.0394,0.9513,,,,
4.0395,0.95129,,,,
4.0396,0.95129,,,,
4.0397,0.95129,,,,
4.0398,0.95129,,,,
4.0399,0.95129,,,,
4.04,0.95128,,,,
4.0401,0.95128,,,,
4.0402,0.95128,,,,
4.0403,0.95128,,,,
4.0404,0.95127,,,,
4.0405,0.95127,,,,
4.0406,0.95127,,,,
4.0407,0.95127,,,,
4.0408,0.95127,,,,
4.0409,0.95126,,,,
4.041,0.95126,,,,
4.0411,0.95126,,,,
4.0412,0.95126,,,,
4.0413,0.95126,,,,
4.0414,0.95125,,,,
4.0415,0.95125,,,,
4.0416,0.95125,,,,
4.0417,0.95125,,,,
4.0418,0.95125,,,,
4.0419,0.95124,,,,
4.042,0.95124,,,,
4.0421,0.95124,,,,
4.0422,0.95124,,,,
4.0423,0.95124,,,,
4.0424,0.95123,,,,
4.0425,0.95123,,,,
4.0426,0.95123,,,,
4.0427,0.95123,,,,
4.0428,0.95123,,,,
4.0429,0.95122,,,,
4.043,0.95122,,,,
4.0431,0.95122,,,,
4.0432,0.95122,,,,
4.0433,0.95122,,,,
4.0434,0.95121,,,,
4.0435,0.95121,,,,
4.0436,0.95121,,,,
4.0437,0.95121,,,,
4.0438,0.95121,,,,
4.0439,0.95121,,,,
4.044,0.9512,,,,
4.0441,0.9512,,,,
4.0442,0.9512,,,,
4.0443,0.9512,,,,
4.0444,0.9512,,,,
4.0445,0.95119,,,,
4.0446,0.95119,,,,
4.0447,0.95119,,,,
4.0448,0.95119,,,,
4.0449,0.95119,,,,
4.045,0.95119,,,,
4.0451,0.95118,,,,
4.0452,0.95118,,,,
4.0453,0.95118,,,,
4.0454,0.95118,,,,
4.0455,0.95118,,,,
4.0456,0.95118,,,,
4.0457,0.95117,,,,
4.0458,0.95117,,,,
4.0459,0.95117,,,,
4.046,0.95117,,,,
4.0461,0.95117,,,,
4.0462,0.95117,,,,
4.0463,0.95116,,,,
4.0464,0.95116,,,,
4.0465,0.95116,,,,
4.0466,0.95116,,,,
4.0467,0.95116,,,,
4.0468,0.95116,,,,
4.0469,0.95115,,,,
4.047,0.95115,,,,
4.0471,0.95115,,,,
4.0472,0.95115,,,,
4.0473,0.95115,,,,
4.0474,0.95115,,,,
4.0475,0.95115,,,,
4.0476,0.95114,,,,
4.0477,0.95114,,,,
4.0478,0.95114,,,,
4.0479,0.95114,,,,
4.048,0.95114,,,,
4.0481,0.95114,,,,
4.0482,0.95114,,,,
4.0483,0.95113,,,,
4.0484,0.95113,,,,
4.0485,0.95113,,,,
4.0486,0.95113,,,,
4.0487,0.95113,,,,
4.0488,0.95113,,,,
4.0489,0.95113,,,,
4.049,0.95112,,,,
4.0491,0.95112,,,,
4.0492,0.95112,,,,
4.0493,0.95112,,,,
4.0494,0.95112,,,,
4.0495,0.95112,,,,
4.0496,0.95112,,,,
4.0497,0.95111,,,,
4.0498,0.95111,,,,
4.0499,0.95111,,,,
4.05,0.95111,,,,
4.0501,0.95111,,,,
4.0502,0.95111,,,,
4.0503,0.95111,,,,
4.0504,0.95111,,,,
4.0505,0.9511,,,,
4.0506,0.9511,,,,
4.0507,0.9511,,,,
4.0508,0.9511,,,,
4.0509,0.9511,,,,
4.051,0.9511,,,,
4.0511,0.9511,,,,
4.0512,0.9511,,,,
4.0513,0.9511,,,,
4.0514,0.95109,,,,
4.0515,0.95109,,,,
4.0516,0.95109,,,,
4.0517,0.95109,,,,
4.0518,0.95109,,,,
4.0519,0.95109,,,,
4.052,0.95109,,,,
4.0521,0.95109,,,,
4.0522,0.95109,,,,
4.0523,0.95108,,,,
4.0524,0.95108,,,,
4.0525,0.95108,,,,
4.0526,0.95108,,,,
4.0527,0.95108,,,,
4.0528,0.95108,,,,
4.0529,0.95108,,,,
4.053,0.95108,,,,
4.0531,0.95108,,,,
4.0532,0.95107,,,,
4.0533,0.95107,,,,
4.0534,0.95107,,,,
4.0535,0.95107,,,,
4.0536,0.95107,,,,
4.0537,0.95107,,,,
4.0538,0.95107,,,,
4.0539,0.95107,,,,
4.054,0.95107,,,,
4.0541,0.95107,,,,
4.0542,0.95107,,,,
4.0543,0.95106,,,,
4.0544,0.95106,,,,
4.0545,0.95106,,,,
4.0546,0.95106,,,,
4.0547,0.95106,,,,
4.0548,0.95106,,,,
4.0549,0.95106,,,,
4.055,0.95106,,,,
4.0551,0.95106,,,,
4.0552,0.95106,,,,
4.0553,0.95106,,,,
4.0554,0.95106,,,,
4.0555,0.95105,,,,
4.0556,0.95105,,,,
4.0557,0.95105,,,,
4.0558,0.95105,,,,
4.0559,0.95105,,,,
4.056,0.95105,,,,
4.0561,0.95105,,,,
4.0562,0.95105,,,,
4.0563,0.95105,,,,
4.0564,0.95105,,,,
4.0565,0.95105,,,,
4.0566,0.95105,,,,
4.0567,0.95105,,,,
4.0568,0.95104,,,,
4.0569,0.95104,,,,
4.057,0.95104,,,,
4.0571,0.95104,,,,
4.0572,0.95104,,,,
4.0573,0.95104,,,,
4.0574,0.95104,,,,
4.0575,0.95104,,,,
4.0576,0.95104,,,,
4.0577,0.95104,,,,
4.0578,0.95104,,,,
4.0579,0.95104,,,,
4.058,0.95104,,,,
4.0581,0.95104,,,,
4.0582,0.95104,,,,
4.0583,0.95104,,,,
4.0584,0.95104,,,,
4.0585,0.95103,,,,
4.0586,0.95103,,,,
4.0587,0.95103,,,,
4.0588,0.95103,,,,
4.0589,0.95103,,,,
4.059,0.95103,,,,
4.0591,0.95103,,,,
4.0592,0.95103,,,,
4.0593,0.95103,,,,
4.0594,0.95103,,,,
4.0595,0.95103,,,,
4.0596,0.95103,,,,
4.0597,0.95103,,,,
4.0598,0.95103,,,,
4.0599,0.95103,,,,
4.06,0.95103,,,,
4.0601,0.95103,,,,
4.0602,0.95103,,,,
4.0603,0.95103,,,,
4.0604,0.95103,,,,
4.0605,0.95103,,,,
4.0606,0.95103,,,,
4.0607,0.95103,,,,
4.0608,0.95103,,,,
4.0609,0.95103,,,,
4.061,0.95102,,,,
4.0611,0.95102,,,,
4.0612,0.95102,,,,
4.0613,0.95102,,,,
4.0614,0.95102,,,,
4.0615,0.95102,,,,
4.0616,0.95102,,,,
4.0617,0.95102,,,,
4.0618,0.95102,,,,
4.0619,0.95102,,,,
4.062,0.95102,,,,
4.0621,0.95102,,,,
4.0622,0.95102,,,,
4.0623,0.95102,,,,
4.0624,0.95102,,,,
4.0625,0.95102,,,,
4.0626,0.95102,,,,
4.0627,0.95102,,,,
4.0628,0.95102,,,,
4.0629,0.95102,,,,
4.063,0.95102,,,,
4.0631,0.95102,,,,
4.0632,0.95102,,,,
4.0633,0.95102,,,,
4.0634,0.95102,,,,
4.0635,0.95102,,,,
4.0636,0.95102,,,,
4.0637,0.95102,,,,
4.0638,0.95102,,,,
4.0639,0.95102,,,,
4.064,0.95102,,,,
4.0641,0.95102,,,,
4.0642,0.95102,,,,
4.0643,0.95102,,,,
4.0644,0.95102,,,,
4.0645,0.95102,,,,
4.0646,0.95102,,,,
4.0647,0.95102,,,,
4.0648,0.95102,,,,
4.0649,0.95102,,,,
4.065,0.95102,,,,
4.0651,0.95102,,,,
4.0652,0.95102,,,,
4.0653,0.95102,,,,
4.0654,0.95102,,,,
4.0655,0.95102,,,,
4.0656,0.95102,,,,
4.0657,0.95102,,,,
4.0658,0.95102,,,,
4.0659,0.95102,,,,
4.066,0.95102,,,,
4.0661,0.95102,,,,
4.0662,0.95102,,,,
4.0663,0.95102,,,,
4.0664,0.95102,,,,
4.0665,0.95102,,,,
4.0666,0.95102,,,,
4.0667,0.95102,,,,
4.0668,0.95102,,,,
4.0669,0.95102,,,,
4.067,0.95102,,,,
4.0671,0.95102,,,,
4.0672,0.95102,,,,
4.0673,0.95102,,,,
4.0674,0.95103,,,,
4.0675,0.95103,,,,
4.0676,0.95103,,,,
4.0677,0.95103,,,,
4.0678,0.95103,,,,
4.0679,0.95103,,,,
4.068,0.95103,,,,
4.0681,0.95103,,,,
4.0682,0.95103,,,,
4.0683,0.95103,,,,
4.0684,0.95103,,,,
4.0685,0.95103,,,,
4.0686,0.95103,,,,
4.0687,0.95103,,,,
4.0688,0.95103,,,,
4.0689,0.95103,,,,
4.069,0.95103,,,,
4.0691,0.95103,,,,
4.0692,0.95103,,,,
4.0693,0.95103,,,,
4.0694,0.95103,,,,
4.0695,0.95103,,,,
4.0696,0.95103,,,,
4.0697,0.95103,,,,
4.0698,0.95103,,,,
4.0699,0.95104,,,,
4.07,0.95104,,,,
4.0701,0.95104,,,,
4.0702,0.95104,,,,
4.0703,0.95104,,,,
4.0704,0.95104,,,,
4.0705,0.95104,,,,
4.0706,0.95104,,,,
4.0707,0.95104,,,,
4.0708,0.95104,,,,
4.0709,0.95104,,,,
4.071,0.95104,,,,
4.0711,0.95104,,,,
4.0712,0.95104,,,,
4.0713,0.95104,,,,
4.0714,0.95104,,,,
4.0715,0.95104,,,,
4.0716,0.95105,,,,
4.0717,0.95105,,,,
4.0718,0.95105,,,,
4.0719,0.95105,,,,
4.072,0.95105,,,,
4.0721,0.95105,,,,
4.0722,0.95105,,,,
4.0723,0.95105,,,,
4.0724,0.95105,,,,
4.0725,0.95105,,,,
4.0726,0.95105,,,,
4.0727,0.95105,,,,
4.0728,0.95105,,,,
4.0729,0.95105,,,,
4.073,0.95106,,,,
4.0731,0.95106,,,,
4.0732,0.95106,,,,
4.0733,0.95106,,,,
4.0734,0.95106,,,,
4.0735,0.95106,,,,
4.0736,0.95106,,,,
4.0737,0.95106,,,,
4.0738,0.95106,,,,
4.0739,0.95106,,,,
4.074,0.95106,,,,
4.0741,0.95106,,,,
4.0742,0.95107,,,,
4.0743,0.95107,,,,
4.0744,0.95107,,,,
4.0745,0.95107,,,,
4.0746,0.95107,,,,
4.0747,0.95107,,,,
4.0748,0.95107,,,,
4.0749,0.95107,,,,
4.075,0.95107,,,,
4.0751,0.95107,,,,
4.0752,0.95107,,,,
4.0753,0.95108,,,,
4.0754,0.95108,,,,
4.0755,0.95108,,,,
4.0756,0.95108,,,,
4.0757,0.95108,,,,
4.0758,0.95108,,,,
4.0759,0.95108,,,,
4.076,0.95108,,,,
4.0761,0.95108,,,,
4.0762,0.95109,,,,
4.0763,0.95109,,,,
4.0764,0.95109,,,,
4.0765,0.95109,,,,
4.0766,0.95109,,,,
4.0767,0.95109,,,,
4.0768,0.95109,,,,
4.0769,0.95109,,,,
4.077,0.95109,,,,
4.0771,0.9511,,,,
4.0772,0.9511,,,,
4.0773,0.9511,,,,
4.0774,0.9511,,,,
4.0775,0.9511,,,,
4.0776,0.9511,,,,
4.0777,0.9511,,,,
4.0778,0.9511,,,,
4.0779,0.95111,,,,
4.078,0.95111,,,,
4.0781,0.95111,,,,
4.0782,0.95111,,,,
4.0783,0.95111,,,,
4.0784,0.95111,,,,
4.0785,0.95111,,,,
4.0786,0.95111,,,,
4.0787,0.95112,,,,
4.0788,0.95112,,,,
4.0789,0.95112,,,,
4.079,0.95112,,,,
4.0791,0.95112,,,,
4.0792,0.95112,,,,
4.0793,0.95112,,,,
4.0794,0.95112,,,,
4.0795,0.95113,,,,
4.0796,0.95113,,,,
4.0797,0.95113,,,,
4.0798,0.95113,,,,
4.0799,0.95113,,,,
4.08,0.95113,,,,
4.0801,0.95113,,,,
4.0802,0.95114,,,,
4.0803,0.95114,,,,
4.0804,0.95114,,,,
4.0805,0.95114,,,,
4.0806,0.95114,,,,
4.0807,0.95114,,,,
4.0808,0.95114,,,,
4.0809,0.95115,,,,
4.081,0.95115,,,,
4.0811,0.95115,,,,
4.0812,0.95115,,,,
4.0813,0.95115,,,,
4.0814,0.95115,,,,
4.0815,0.95116,,,,
4.0816,0.95116,,,,
4.0817,0.95116,,,,
4.0818,0.95116,,,,
4.0819,0.95116,,,,
4.082,0.95116,,,,
4.0821,0.95116,,,,
4.0822,0.95117,,,,
4.0823,0.95117,,,,
4.0824,0.95117,,,,
4.0825,0.95117,,,,
4.0826,0.95117,,,,
4.0827,0.95117,,,,
4.0828,0.95118,,,,
4.0829,0.95118,,,,
4.083,0.95118,,,,
4.0831,0.95118,,,,
4.0832,0.95118,,,,
4.0833,0.95118,,,,
4.0834,0.95119,,,,
4.0835,0.95119,,,,
4.0836,0.95119,,,,
4.0837,0.95119,,,,
4.0838,0.95119,,,,
4.0839,0.9512,,,,
4.084,0.9512,,,,
4.0841,0.9512,,,,
4.0842,0.9512,,,,
4.0843,0.9512,,,,
4.0844,0.9512,,,,
4.0845,0.95121,,,,
4.0846,0.95121,,,,
4.0847,0.95121,,,,
4.0848,0.95121,,,,
4.0849,0.95121,,,,
4.085,0.95122,,,,
4.0851,0.95122,,,,
4.0852,0.95122,,,,
4.0853,0.95122,,,,
4.0854,0.95122,,,,
4.0855,0.95122,,,,
4.0856,0.95123,,,,
4.0857,0.95123,,,,
4.0858,0.95123,,,,
4.0859,0.95123,,,,
4.086,0.95123,,,,
4.0861,0.95124,,,,
4.0862,0.95124,,,,
4.0863,0.95124,,,,
4.0864,0.95124,,,,
4.0865,0.95124,,,,
4.0866,0.95125,,,,
4.0867,0.95125,,,,
4.0868,0.95125,,,,
4.0869,0.95125,,,,
4.087,0.95125,,,,
4.0871,0.95126,,,,
4.0872,0.95126,,,,
4.0873,0.95126,,,,
4.0874,0.95126,,,,
4.0875,0.95126,,,,
4.0876,0.95127,,,,
4.0877,0.95127,,,,
4.0878,0.95127,,,,
4.0879,0.95127,,,,
4.088,0.95128,,,,
4.0881,0.95128,,,,
4.0882,0.95128,,,,
4.0883,0.95128,,,,
4.0884,0.95128,,,,
4.0885,0.95129,,,,
4.0886,0.95129,,,,
4.0887,0.95129,,,,
4.0888,0.95129,,,,
4.0889,0.9513,,,,
4.089,0.9513,,,,
4.0891,0.9513,,,,
4.0892,0.9513,,,,
4.0893,0.9513,,,,
4.0894,0.95131,,,,
4.0895,0.95131,,,,
4.0896,0.95131,,,,
4.0897,0.95131,,,,
4.0898,0.95132,,,,
4.0899,0.95132,,,,
4.09,0.95132,,,,
4.0901,0.95132,,,,
4.0902,0.95132,,,,
4.0903,0.95133,,,,
4.0904,0.95133,,,,
4.0905,0.95133,,,,
4.0906,0.95133,,,,
4.0907,0.95134,,,,
4.0908,0.95134,,,,
4.0909,0.95134,,,,
4.091,0.95134,,,,
4.0911,0.95135,,,,
4.0912,0.95135,,,,
4.0913,0.95135,,,,
4.0914,0.95135,,,,
4.0915,0.95136,,,,
4.0916,0.95136,,,,
4.0917,0.95136,,,,
4.0918,0.95136,,,,
4.0919,0.95137,,,,
4.092,0.95137,,,,
4.0921,0.95137,,,,
4.0922,0.95137,,,,
4.0923,0.95138,,,,
4.0924,0.95138,,,,
4.0925,0.95138,,,,
4.0926,0.95138,,,,
4.0927,0.95139,,,,
4.0928,0.95139,,,,
4.0929,0.95139,,,,
4.093,0.95139,,,,
4.0931,0.9514,,,,
4.0932,0.9514,,,,
4.0933,0.9514,,,,
4.0934,0.9514,,,,
4.0935,0.95141,,,,
4.0936,0.95141,,,,
4.0937,0.95141,,,,
4.0938,0.95141,,,,
4.0939,0.95142,,,,
4.094,0.95142,,,,
4.0941,0.95142,,,,
4.0942,0.95142,,,,
4.0943,0.95143,,,,
4.0944,0.95143,,,,
4.0945,0.95143,,,,
4.0946,0.95144,,,,
4.0947,0.95144,,,,
4.0948,0.95144,,,,
4.0949,0.95144,,,,
4.095,0.95145,,,,
4.0951,0.95145,,,,
4.0952,0.95145,,,,
4.0953,0.95145,,,,
4.0954,0.95146,,,,
4.0955,0.95146,,,,
4.0956,0.95146,,,,
4.0957,0.95147,,,,
4.0958,0.95147,,,,
4.0959,0.95147,,,,
4.096,0.95147,,,,
4.0961,0.95148,,,,
4.0962,0.95148,,,,
4.0963,0.95148,,,,
4.0964,0.95149,,,,
4.0965,0.95149,,,,
4.0966,0.95149,,,,
4.0967,0.95149,,,,
4.0968,0.9515,,,,
4.0969,0.9515,,,,
4.097,0.9515,,,,
4.0971,0.95151,,,,
4.0972,0.95151,,,,
4.0973,0.95151,,,,
4.0974,0.95152,,,,
4.0975,0.95152,,,,
4.0976,0.95152,,,,
4.0977,0.95152,,,,
4.0978,0.95153,,,,
4.0979,0.95153,,,,
4.098,0.95153,,,,
4.0981,0.95154,,,,
4.0982,0.95154,,,,
4.0983,0.95154,,,,
4.0984,0.95155,,,,
4.0985,0.95155,,,,
4.0986,0.95155,,,,
4.0987,0.95155,,,,
4.0988,0.95156,,,,
4.0989,0.95156,,,,
4.099,0.95156,,,,
4.0991,0.95157,,,,
4.0992,0.95157,,,,
4.0993,0.95157,,,,
4.0994,0.95158,,,,
4.0995,0.95158,,,,
4.0996,0.95158,,,,
4.0997,0.95159,,,,
4.0998,0.95159,,,,
4.0999,0.95159,,,,
4.1,0.95159,,,,
4.1001,0.9516,,,,
4.1002,0.9516,,,,
4.1003,0.9516,,,,
4.1004,0.95161,,,,
4.1005,0.95161,,,,
4.1006,0.95161,,,,
4.1007,0.95162,,,,
4.1008,0.95162,,,,
4.1009,0.95162,,,,
4.101,0.95163,,,,
4.1011,0.95163,,,,
4.1012,0.95163,,,,
4.1013,0.95164,,,,
4.1014,0.95164,,,,
4.1015,0.95164,,,,
4.1016,0.95165,,,,
4.1017,0.95165,,,,
4.1018,0.95165,,,,
4.1019,0.95166,,,,
4.102,0.95166,,,,
4.1021,0.95166,,,,
4.1022,0.95167,,,,
4.1023,0.95167,,,,
4.1024,0.95167,,,,
4.1025,0.95168,,,,
4.1026,0.95168,,,,
4.1027,0.95168,,,,
4.1028,0.95169,,,,
4.1029,0.95169,,,,
4.103,0.95169,,,,
4.1031,0.9517,,,,
4.1032,0.9517,,,,
4.1033,0.9517,,,,
4.1034,0.95171,,,,
4.1035,0.95171,,,,
4.1036,0.95171,,,,
4.1037,0.95172,,,,
4.1038,0.95172,,,,
4.1039,0.95173,,,,
4.104,0.95173,,,,
4.1041,0.95173,,,,
4.1042,0.95174,,,,
4.1043,0.95174,,,,
4.1044,0.95174,,,,
4.1045,0.95175,,,,
4.1046,0.95175,,,,
4.1047,0.95175,,,,
4.1048,0.95176,,,,
4.1049,0.95176,,,,
4.105,0.95176,,,,
4.1051,0.95177,,,,
4.1052,0.95177,,,,
4.1053,0.95178,,,,
4.1054,0.95178,,,,
4.1055,0.95178,,,,
4.1056,0.95179,,,,
4.1057,0.95179,,,,
4.1058,0.95179,,,,
4.1059,0.9518,,,,
4.106,0.9518,,,,
4.1061,0.9518,,,,
4.1062,0.95181,,,,
4.1063,0.95181,,,,
4.1064,0.95182,,,,
4.1065,0.95182,,,,
4.1066,0.95182,,,,
4.1067,0.95183,,,,
4.1068,0.95183,,,,
4.1069,0.95183,,,,
4.107,0.95184,,,,
4.1071,0.95184,,,,
4.1072,0.95185,,,,
4.1073,0.95185,,,,
4.1074,0.95185,,,,
4.1075,0.95186,,,,
4.1076,0.95186,,,,
4.1077,0.95187,,,,
4.1078,0.95187,,,,
4.1079,0.95187,,,,
4.108,0.95188,,,,
4.1081,0.95188,,,,
4.1082,0.95188,,,,
4.1083,0.95189,,,,
4.1084,0.95189,,,,
4.1085,0.9519,,,,
4.1086,0.9519,,,,
4.1087,0.9519,,,,
4.1088,0.95191,,,,
4.1089,0.95191,,,,
4.109,0.95192,,,,
4.1091,0.95192,,,,
4.1092,0.95192,,,,
4.1093,0.95193,,,,
4.1094,0.95193,,,,
4.1095,0.95194,,,,
4.1096,0.95194,,,,
4.1097,0.95194,,,,
4.1098,0.95195,,,,
4.1099,0.95195,,,,
4.11,0.95196,,,,
4.1101,0.95196,,,,
4.1102,0.95196,,,,
4.1103,0.95197,,,,
4.1104,0.95197,,,,
4.1105,0.95198,,,,
4.1106,0.95198,,,,
4.1107,0.95198,,,,
4.1108,0.95199,,,,
4.1109,0.95199,,,,
4.111,0.952,,,,
4.1111,0.952,,,,
4.1112,0.952,,,,
4.1113,0.95201,,,,
4.1114,0.95201,,,,
4.1115,0.95202,,,,
4.1116,0.95202,,,,
4.1117,0.95202,,,,
4.1118,0.95203,,,,
4.1119,0.95203,,,,
4.112,0.95204,,,,
4.1121,0.95204,,,,
4.1122,0.95205,,,,
4.1123,0.95205,,,,
4.1124,0.95205,,,,
4.1125,0.95206,,,,
4.1126,0.95206,,,,
4.1127,0.95207,,,,
4.1128,0.95207,,,,
4.1129,0.95208,,,,
4.113,0.95208,,,,
4.1131,0.95208,,,,
4.1132,0.95209,,,,
4.1133,0.95209,,,,
4.1134,0.9521,,,,
4.1135,0.9521,,,,
4.1136,0.95211,,,,
4.1137,0.95211,,,,
4.1138,0.95211,,,,
4.1139,0.95212,,,,
4.114,0.95212,,,,
4.1141,0.95213,,,,
4.1142,0.95213,,,,
4.1143,0.95214,,,,
4.1144,0.95214,,,,
4.1145,0.95214,,,,
4.1146,0.95215,,,,
4.1147,0.95215,,,,
4.1148,0.95216,,,,
4.1149,0.95216,,,,
4.115,0.95217,,,,
4.1151,0.95217,,,,
4.1152,0.95218,,,,
4.1153,0.95218,,,,
4.1154,0.95218,,,,
4.1155,0.95219,,,,
4.1156,0.95219,,,,
4.1157,0.9522,,,,
4.1158,0.9522,,,,
4.1159,0.95221,,,,
4.116,0.95221,,,,
4.1161,0.95222,,,,
4.1162,0.95222,,,,
4.1163,0.95223,,,,
4.1164,0.95223,,,,
4.1165,0.95223,,,,
4.1166,0.95224,,,,
4.1167,0.95224,,,,
4.1168,0.95225,,,,
4.1169,0.95225,,,,
4.117,0.95226,,,,
4.1171,0.95226,,,,
4.1172,0.95227,,,,
4.1173,0.95227,,,,
4.1174,0.95228,,,,
4.1175,0.95228,,,,
4.1176,0.95228,,,,
4.1177,0.95229,,,,
4.1178,0.95229,,,,
4.1179,0.9523,,,,
4.118,0.9523,,,,
4.1181,0.95231,,,,
4.1182,0.95231,,,,
4.1183,0.95232,,,,
4.1184,0.95232,,,,
4.1185,0.95233,,,,
4.1186,0.95233,,,,
4.1187,0.95234,,,,
4.1188,0.95234,,,,
4.1189,0.95235,,,,
4.119,0.95235,,,,
4.1191,0.95236,,,,
4.1192,0.95236,,,,
4.1193,0.95237,,,,
4.1194,0.95237,,,,
4.1195,0.95237,,,,
4.1196,0.95238,,,,
4.1197,0.95238,,,,
4.1198,0.95239,,,,
4.1199,0.95239,,,,
4.12,0.9524,,,,
4.1201,0.9524,,,,
4.1202,0.95241,,,,
4.1203,0.95241,,,,
4.1204,0.95242,,,,
4.1205,0.95242,,,,
4.1206,0.95243,,,,
4.1207,0.95243,,,,
4.1208,0.95244,,,,
4.1209,0.95244,,,,
4.121,0.95245,,,,
4.1211,0.95245,,,,
4.1212,0.95246,,,,
4.1213,0.95246,,,,
4.1214,0.95247,,,,
4.1215,0.95247,,,,
4.1216,0.95248,,,,
4.1217,0.95248,,,,
4.1218,0.95249,,,,
4.1219,0.95249,,,,
4.122,0.9525,,,,
4.1221,0.9525,,,,
4.1222,0.95251,,,,
4.1223,0.95251,,,,
4.1224,0.95252,,,,
4.1225,0.95252,,,,
4.1226,0.95253,,,,
4.1227,0.95253,,,,
4.1228,0.95254,,,,
4.1229,0.95254,,,,
4.123,0.95255,,,,
4.1231,0.95255,,,,
4.1232,0.95256,,,,
4.1233,0.95256,,,,
4.1234,0.95257,,,,
4.1235,0.95257,,,,
4.1236,0.95258,,,,
4.1237,0.95258,,,,
4.1238,0.95259,,,,
4.1239,0.95259,,,,
4.124,0.9526,,,,
4.1241,0.9526,,,,
4.1242,0.95261,,,,
4.1243,0.95261,,,,
4.1244,0.95262,,,,
4.1245,0.95262,,,,
4.1246,0.95263,,,,
4.1247,0.95263,,,,
4.1248,0.95264,,,,
4.1249,0.95265,,,,
4.125,0.95265,,,,
4.1251,0.95266,,,,
4.1252,0.95266,,,,
4.1253,0.95267,,,,
4.1254,0.95267,,,,
4.1255,0.95268,,,,
4.1256,0.95268,,,,
4.1257,0.95269,,,,
4.1258,0.95269,,,,
4.1259,0.9527,,,,
4.126,0.9527,,,,
4.1261,0.95271,,,,
4.1262,0.95271,,,,
4.1263,0.95272,,,,
4.1264,0.95272,,,,
4.1265,0.95273,,,,
4.1266,0.95274,,,,
4.1267,0.95274,,,,
4.1268,0.95275,,,,
4.1269,0.95275,,,,
4.127,0.95276,,,,
4.1271,0.95276,,,,
4.1272,0.95277,,,,
4.1273,0.95277,,,,
4.1274,0.95278,,,,
4.1275,0.95278,,,,
4.1276,0.95279,,,,
4.1277,0.95279,,,,
4.1278,0.9528,,,,
4.1279,0.95281,,,,
4.128,0.95281,,,,
4.1281,0.95282,,,,
4.1282,0.95282,,,,
4.1283,0.95283,,,,
4.1284,0.95283,,,,
4.1285,0.95284,,,,
4.1286,0.95284,,,,
4.1287,0.95285,,,,
4.1288,0.95285,,,,
4.1289,0.95286,,,,
4.129,0.95287,,,,
4.1291,0.95287,,,,
4.1292,0.95288,,,,
4.1293,0.95288,,,,
4.1294,0.95289,,,,
4.1295,0.95289,,,,
4.1296,0.9529,,,,
4.1297,0.9529,,,,
4.1298,0.95291,,,,
4.1299,0.95292,,,,
4.13,0.95292,,,,
4.1301,0.95293,,,,
4.1302,0.95293,,,,
4.1303,0.95294,,,,
4.1304,0.95294,,,,
4.1305,0.95295,,,,
4.1306,0.95296,,,,
4.1307,0.95296,,,,
4.1308,0.95297,,,,
4.1309,0.95297,,,,
4.131,0.95298,,,,
4.1311,0.95298,,,,
4.1312,0.95299,,,,
4.1313,0.953,,,,
4.1314,0.953,,,,
4.1315,0.95301,,,,
4.1316,0.95301,,,,
4.1317,0.95302,,,,
4.1318,0.95302,,,,
4.1319,0.95303,,,,
4.132,0.95304,,,,
4.1321,0.95304,,,,
4.1322,0.95305,,,,
4.1323,0.95305,,,,
4.1324,0.95306,,,,
4.1325,0.95306,,,,
4.1326,0.95307,,,,
4.1327,0.95308,,,,
4.1328,0.95308,,,,
4.1329,0.95309,,,,
4.133,0.95309,,,,
4.1331,0.9531,,,,
4.1332,0.95311,,,,
4.1333,0.95311,,,,
4.1334,0.95312,,,,
4.1335,0.95312,,,,
4.1336,0.95313,,,,
4.1337,0.95313,,,,
4.1338,0.95314,,,,
4.1339,0.95315,,,,
4.134,0.95315,,,,
4.1341,0.95316,,,,
4.1342,0.95316,,,,
4.1343,0.95317,,,,
4.1344,0.95318,,,,
4.1345,0.95318,,,,
4.1346,0.95319,,,,
4.1347,0.95319,,,,
4.1348,0.9532,,,,
4.1349,0.95321,,,,
4.135,0.95321,,,,
4.1351,0.95322,,,,
4.1352,0.95322,,,,
4.1353,0.95323,,,,
4.1354,0.95324,,,,
4.1355,0.95324,,,,
4.1356,0.95325,,,,
4.1357,0.95325,,,,
4.1358,0.95326,,,,
4.1359,0.95327,,,,
4.136,0.95327,,,,
4.1361,0.95328,,,,
4.1362,0.95328,,,,
4.1363,0.95329,,,,
4.1364,0.9533,,,,
4.1365,0.9533,,,,
4.1366,0.95331,,,,
4.1367,0.95332,,,,
4.1368,0.95332,,,,
4.1369,0.95333,,,,
4.137,0.95333,,,,
4.1371,0.95334,,,,
4.1372,0.95335,,,,
4.1373,0.95335,,,,
4.1374,0.95336,,,,
4.1375,0.95336,,,,
4.1376,0.95337,,,,
4.1377,0.95338,,,,
4.1378,0.95338,,,,
4.1379,0.95339,,,,
4.138,0.9534,,,,
4.1381,0.9534,,,,
4.1382,0.95341,,,,
4.1383,0.95341,,,,
4.1384,0.95342,,,,
4.1385,0.95343,,,,
4.1386,0.95343,,,,
4.1387,0.95344,,,,
4.1388,0.95345,,,,
4.1389,0.95345,,,,
4.139,0.95346,,,,
4.1391,0.95346,,,,
4.1392,0.95347,,,,
4.1393,0.95348,,,,
4.1394,0.95348,,,,
4.1395,0.95349,,,,
4.1396,0.9535,,,,
4.1397,0.9535,,,,
4.1398,0.95351,,,,
4.1399,0.95351,,,,
4.14,0.95352,,,,
4.1401,0.95353,,,,
4.1402,0.95353,,,,
4.1403,0.95354,,,,
4.1404,0.95355,,,,
4.1405,0.95355,,,,
4.1406,0.95356,,,,
4.1407,0.95357,,,,
4.1408,0.95357,,,,
4.1409,0.95358,,,,
4.141,0.95359,,,,
4.1411,0.95359,,,,
4.1412,0.9536,,,,
4.1413,0.9536,,,,
4.1414,0.95361,,,,
4.1415,0.95362,,,,
4.1416,0.95362,,,,
4.1417,0.95363,,,,
4.1418,0.95364,,,,
4.1419,0.95364,,,,
4.142,0.95365,,,,
4.1421,0.95366,,,,
4.1422,0.95366,,,,
4.1423,0.95367,,,,
4.1424,0.95368,,,,
4.1425,0.95368,,,,
4.1426,0.95369,,,,
4.1427,0.9537,,,,
4.1428,0.9537,,,,
4.1429,0.95371,,,,
4.143,0.95372,,,,
4.1431,0.95372,,,,
4.1432,0.95373,,,,
4.1433,0.95374,,,,
4.1434,0.95374,,,,
4.1435,0.95375,,,,
4.1436,0.95376,,,,
4.1437,0.95376,,,,
4.1438,0.95377,,,,
4.1439,0.95378,,,,
4.144,0.95378,,,,
4.1441,0.95379,,,,
4.1442,0.9538,,,,
4.1443,0.9538,,,,
4.1444,0.95381,,,,
4.1445,0.95382,,,,
4.1446,0.95382,,,,
4.1447,0.95383,,,,
4.1448,0.95384,,,,
4.1449,0.95384,,,,
4.145,0.95385,,,,
4.1451,0.95386,,,,
4.1452,0.95386,,,,
4.1453,0.95387,,,,
4.1454,0.95388,,,,
4.1455,0.95388,,,,
4.1456,0.95389,,,,
4.1457,0.9539,,,,
4.1458,0.9539,,,,
4.1459,0.95391,,,,
4.146,0.95392,,,,
4.1461,0.95392,,,,
4.1462,0.95393,,,,
4.1463,0.95394,,,,
4.1464,0.95394,,,,
4.1465,0.95395,,,,
4.1466,0.95396,,,,
4.1467,0.95396,,,,
4.1468,0.95397,,,,
4.1469,0.95398,,,,
4.147,0.95399,,,,
4.1471,0.95399,,,,
4.1472,0.954,,,,
4.1473,0.95401,,,,
4.1474,0.95401,,,,
4.1475,0.95402,,,,
4.1476,0.95403,,,,
4.1477,0.95403,,,,
4.1478,0.95404,,,,
4.1479,0.95405,,,,
4.148,0.95405,,,,
4.1481,0.95406,,,,
4.1482,0.95407,,,,
4.1483,0.95408,,,,
4.1484,0.95408,,,,
4.1485,0.95409,,,,
4.1486,0.9541,,,,
4.1487,0.9541,,,,
4.1488,0.95411,,,,
4.1489,0.95412,,,,
4.149,0.95412,,,,
4.1491,0.95413,,,,
4.1492,0.95414,,,,
4.1493,0.95415,,,,
4.1494,0.95415,,,,
4.1495,0.95416,,,,
4.1496,0.95417,,,,
4.1497,0.95417,,,,
4.1498,0.95418,,,,
4.1499,0.95419,,,,
4.15,0.95419,,,,
4.1501,0.9542,,,,
4.1502,0.95421,,,,
4.1503,0.95422,,,,
4.1504,0.95422,,,,
4.1505,0.95423,,,,
4.1506,0.95424,,,,
4.1507,0.95424,,,,
4.1508,0.95425,,,,
4.1509,0.95426,,,,
4.151,0.95427,,,,
4.1511,0.95427,,,,
4.1512,0.95428,,,,
4.1513,0.95429,,,,
4.1514,0.95429,,,,
4.1515,0.9543,,,,
4.1516,0.95431,,,,
4.1517,0.95432,,,,
4.1518,0.95432,,,,
4.1519,0.95433,,,,
4.152,0.95434,,,,
4.1521,0.95434,,,,
4.1522,0.95435,,,,
4.1523,0.95436,,,,
4.1524,0.95437,,,,
4.1525,0.95437,,,,
4.1526,0.95438,,,,
4.1527,0.95439,,,,
4.1528,0.9544,,,,
4.1529,0.9544,,,,
4.153,0.95441,,,,
4.1531,0.95442,,,,
4.1532,0.95442,,,,
4.1533,0.95443,,,,
4.1534,0.95444,,,,
4.1535,0.95445,,,,
4.1536,0.95445,,,,
4.1537,0.95446,,,,
4.1538,0.95447,,,,
4.1539,0.95448,,,,
4.154,0.95448,,,,
4.1541,0.95449,,,,
4.1542,0.9545,,,,
4.1543,0.95451,,,,
4.1544,0.95451,,,,
4.1545,0.95452,,,,
4.1546,0.95453,,,,
4.1547,0.95454,,,,
4.1548,0.95454,,,,
4.1549,0.95455,,,,
4.155,0.95456,,,,
4.1551,0.95457,,,,
4.1552,0.95457,,,,
4.1553,0.95458,,,,
4.1554,0.95459,,,,
4.1555,0.9546,,,,
4.1556,0.9546,,,,
4.1557,0.95461,,,,
4.1558,0.95462,,,,
4.1559,0.95463,,,,
4.156,0.95463,,,,
4.1561,0.95464,,,,
4.1562,0.95465,,,,
4.1563,0.95466,,,,
4.1564,0.95466,,,,
4.1565,0.95467,,,,
4.1566,0.95468,,,,
4.1567,0.95469,,,,
4.1568,0.95469,,,,
4.1569,0.9547,,,,
4.157,0.95471,,,,
4.1571,0.95472,,,,
4.1572,0.95472,,,,
4.1573,0.95473,,,,
4.1574,0.95474,,,,
4.1575,0.95475,,,,
4.1576,0.95475,,,,
4.1577,0.95476,,,,
4.1578,0.95477,,,,
4.1579,0.95478,,,,
4.158,0.95478,,,,
4.1581,0.95479,,,,
4.1582,0.9548,,,,
4.1583,0.95481,,,,
4.1584,0.95481,,,,
4.1585,0.95482,,,,
4.1586,0.95483,,,,
4.1587,0.95484,,,,
4.1588,0.95485,,,,
4.1589,0.95485,,,,
4.159,0.95486,,,,
4.1591,0.95487,,,,
4.1592,0.95488,,,,
4.1593,0.95488,,,,
4.1594,0.95489,,,,
4.1595,0.9549,,,,
4.1596,0.95491,,,,
4.1597,0.95492,,,,
4.1598,0.95492,,,,
4.1599,0.95493,,,,
4.16,0.95494,,,,
4.1601,0.95495,,,,
4.1602,0.95495,,,,
4.1603,0.95496,,,,
4.1604,0.95497,,,,
4.1605,0.95498,,,,
4.1606,0.95499,,,,
4.1607,0.95499,,,,
4.1608,0.955,,,,
4.1609,0.95501,,,,
4.161,0.95502,,,,
4.1611,0.95502,,,,
4.1612,0.95503,,,,
4.1613,0.95504,,,,
4.1614,0.95505,,,,
4.1615,0.95506,,,,
4.1616,0.95506,,,,
4.1617,0.95507,,,,
4.1618,0.95508,,,,
4.1619,0.95509,,,,
4.162,0.9551,,,,
4.1621,0.9551,,,,
4.1622,0.95511,,,,
4.1623,0.95512,,,,
4.1624,0.95513,,,,
4.1625,0.95514,,,,
4.1626,0.95514,,,,
4.1627,0.95515,,,,
4.1628,0.95516,,,,
4.1629,0.95517,,,,
4.163,0.95518,,,,
4.1631,0.95518,,,,
4.1632,0.95519,,,,
4.1633,0.9552,,,,
4.1634,0.95521,,,,
4.1635,0.95522,,,,
4.1636,0.95522,,,,
4.1637,0.95523,,,,
4.1638,0.95524,,,,
4.1639,0.95525,,,,
4.164,0.95526,,,,
4.1641,0.95526,,,,
4.1642,0.95527,,,,
4.1643,0.95528,,,,
4.1644,0.95529,,,,
4.1645,0.9553,,,,
4.1646,0.9553,,,,
4.1647,0.95531,,,,
4.1648,0.95532,,,,
4.1649,0.95533,,,,
4.165,0.95534,,,,
4.1651,0.95534,,,,
4.1652,0.95535,,,,
4.1653,0.95536,,,,
4.1654,0.95537,,,,
4.1655,0.95538,,,,
4.1656,0.95539,,,,
4.1657,0.95539,,,,
4.1658,0.9554,,,,
4.1659,0.95541,,,,
4.166,0.95542,,,,
4.1661,0.95543,,,,
4.1662,0.95543,,,,
4.1663,0.95544,,,,
4.1664,0.95545,,,,
4.1665,0.95546,,,,
4.1666,0.95547,,,,
4.1667,0.95548,,,,
4.1668,0.95548,,,,
4.1669,0.95549,,,,
4.167,0.9555,,,,
4.1671,0.95551,,,,
4.1672,0.95552,,,,
4.1673,0.95553,,,,
4.1674,0.95553,,,,
4.1675,0.95554,,,,
4.1676,0.95555,,,,
4.1677,0.95556,,,,
4.1678,0.95557,,,,
4.1679,0.95558,,,,
4.168,0.95558,,,,
4.1681,0.95559,,,,
4.1682,0.9556,,,,
4.1683,0.95561,,,,
4.1684,0.95562,,,,
4.1685,0.95563,,,,
4.1686,0.95563,,,,
4.1687,0.95564,,,,
4.1688,0.95565,,,,
4.1689,0.95566,,,,
4.169,0.95567,,,,
4.1691,0.95568,,,,
4.1692,0.95568,,,,
4.1693,0.95569,,,,
4.1694,0.9557,,,,
4.1695,0.95571,,,,
4.1696,0.95572,,,,
4.1697,0.95573,,,,
4.1698,0.95573,,,,
4.1699,0.95574,,,,
4.17,0.95575,,,,
4.1701,0.95576,,,,
4.1702,0.95577,,,,
4.1703,0.95578,,,,
4.1704,0.95579,,,,
4.1705,0.95579,,,,
4.1706,0.9558,,,,
4.1707,0.95581,,,,
4.1708,0.95582,,,,
4.1709,0.95583,,,,
4.171,0.95584,,,,
4.1711,0.95584,,,,
4.1712,0.95585,,,,
4.1713,0.95586,,,,
4.1714,0.95587,,,,
4.1715,0.95588,,,,
4.1716,0.95589,,,,
4.1717,0.9559,,,,
4.1718,0.9559,,,,
4.1719,0.95591,,,,
4.172,0.95592,,,,
4.1721,0.95593,,,,
4.1722,0.95594,,,,
4.1723,0.95595,,,,
4.1724,0.95596,,,,
4.1725,0.95597,,,,
4.1726,0.95597,,,,
4.1727,0.95598,,,,
4.1728,0.95599,,,,
4.1729,0.956,,,,
4.173,0.95601,,,,
4.1731,0.95602,,,,
4.1732,0.95603,,,,
4.1733,0.95603,,,,
4.1734,0.95604,,,,
4.1735,0.95605,,,,
4.1736,0.95606,,,,
4.1737,0.95607,,,,
4.1738,0.95608,,,,
4.1739,0.95609,,,,
4.174,0.9561,,,,
4.1741,0.9561,,,,
4.1742,0.95611,,,,
4.1743,0.95612,,,,
4.1744,0.95613,,,,
4.1745,0.95614,,,,
4.1746,0.95615,,,,
4.1747,0.95616,,,,
4.1748,0.95617,,,,
4.1749,0.95617,,,,
4.175,0.95618,,,,
4.1751,0.95619,,,,
4.1752,0.9562,,,,
4.1753,0.95621,,,,
4.1754,0.95622,,,,
4.1755,0.95623,,,,
4.1756,0.95624,,,,
4.1757,0.95624,,,,
4.1758,0.95625,,,,
4.1759,0.95626,,,,
4.176,0.95627,,,,
4.1761,0.95628,,,,
4.1762,0.95629,,,,
4.1763,0.9563,,,,
4.1764,0.95631,,,,
4.1765,0.95632,,,,
4.1766,0.95632,,,,
4.1767,0.95633,,,,
4.1768,0.95634,,,,
4.1769,0.95635,,,,
4.177,0.95636,,,,
4.1771,0.95637,,,,
4.1772,0.95638,,,,
4.1773,0.95639,,,,
4.1774,0.9564,,,,
4.1775,0.95641,,,,
4.1776,0.95641,,,,
4.1777,0.95642,,,,
4.1778,0.95643,,,,
4.1779,0.95644,,,,
4.178,0.95645,,,,
4.1781,0.95646,,,,
4.1782,0.95647,,,,
4.1783,0.95648,,,,
4.1784,0.95649,,,,
4.1785,0.9565,,,,
4.1786,0.9565,,,,
4.1787,0.95651,,,,
4.1788,0.95652,,,,
4.1789,0.95653,,,,
4.179,0.95654,,,,
4.1791,0.95655,,,,
4.1792,0.95656,,,,
4.1793,0.95657,,,,
4.1794,0.95658,,,,
4.1795,0.95659,,,,
4.1796,0.9566,,,,
4.1797,0.9566,,,,
4.1798,0.95661,,,,
4.1799,0.95662,,,,
4.18,0.95663,,,,
4.1801,0.95664,,,,
4.1802,0.95665,,,,
4.1803,0.95666,,,,
4.1804,0.95667,,,,
4.1805,0.95668,,,,
4.1806,0.95669,,,,
4.1807,0.9567,,,,
4.1808,0.95671,,,,
4.1809,0.95671,,,,
4.181,0.95672,,,,
4.1811,0.95673,,,,
4.1812,0.95674,,,,
4.1813,0.95675,,,,
4.1814,0.95676,,,,
4.1815,0.95677,,,,
4.1816,0.95678,,,,
4.1817,0.95679,,,,
4.1818,0.9568,,,,
4.1819,0.95681,,,,
4.182,0.95682,,,,
4.1821,0.95683,,,,
4.1822,0.95683,,,,
4.1823,0.95684,,,,
4.1824,0.95685,,,,
4.1825,0.95686,,,,
4.1826,0.95687,,,,
4.1827,0.95688,,,,
4.1828,0.95689,,,,
4.1829,0.9569,,,,
4.183,0.95691,,,,
4.1831,0.95692,,,,
4.1832,0.95693,,,,
4.1833,0.95694,,,,
4.1834,0.95695,,,,
4.1835,0.95696,,,,
4.1836,0.95697,,,,
4.1837,0.95697,,,,
4.1838,0.95698,,,,
4.1839,0.95699,,,,
4.184,0.957,,,,
4.1841,0.95701,,,,
4.1842,0.95702,,,,
4.1843,0.95703,,,,
4.1844,0.95704,,,,
4.1845,0.95705,,,,
4.1846,0.95706,,,,
4.1847,0.95707,,,,
4.1848,0.95708,,,,
4.1849,0.95709,,,,
4.185,0.9571,,,,
4.1851,0.95711,,,,
4.1852,0.95712,,,,
4.1853,0.95713,,,,
4.1854,0.95714,,,,
4.1855,0.95714,,,,
4.1856,0.95715,,,,
4.1857,0.95716,,,,
4.1858,0.95717,,,,
4.1859,0.95718,,,,
4.186,0.95719,,,,
4.1861,0.9572,,,,
4.1862,0.95721,,,,
4.1863,0.95722,,,,
4.1864,0.95723,,,,
4.1865,0.95724,,,,
4.1866,0.95725,,,,
4.1867,0.95726,,,,
4.1868,0.95727,,,,
4.1869,0.95728,,,,
4.187,0.95729,,,,
4.1871,0.9573,,,,
4.1872,0.95731,,,,
4.1873,0.95732,,,,
4.1874,0.95733,,,,
4.1875,0.95734,,,,
4.1876,0.95735,,,,
4.1877,0.95736,,,,
4.1878,0.95737,,,,
4.1879,0.95738,,,,
4.188,0.95738,,,,
4.1881,0.95739,,,,
4.1882,0.9574,,,,
4.1883,0.95741,,,,
4.1884,0.95742,,,,
4.1885,0.95743,,,,
4.1886,0.95744,,,,
4.1887,0.95745,,,,
4.1888,0.95746,,,,
4.1889,0.95747,,,,
4.189,0.95748,,,,
4.1891,0.95749,,,,
4.1892,0.9575,,,,
4.1893,0.95751,,,,
4.1894,0.95752,,,,
4.1895,0.95753,,,,
4.1896,0.95754,,,,
4.1897,0.95755,,,,
4.1898,0.95756,,,,
4.1899,0.95757,,,,
4.19,0.95758,,,,
4.1901,0.95759,,,,
4.1902,0.9576,,,,
4.1903,0.95761,,,,
4.1904,0.95762,,,,
4.1905,0.95763,,,,
4.1906,0.95764,,,,
4.1907,0.95765,,,,
4.1908,0.95766,,,,
4.1909,0.95767,,,,
4.191,0.95768,,,,
4.1911,0.95769,,,,
4.1912,0.9577,,,,
4.1913,0.95771,,,,
4.1914,0.95772,,,,
4.1915,0.95773,,,,
4.1916,0.95774,,,,
4.1917,0.95775,,,,
4.1918,0.95776,,,,
4.1919,0.95777,,,,
4.192,0.95778,,,,
4.1921,0.95779,,,,
4.1922,0.9578,,,,
4.1923,0.95781,,,,
4.1924,0.95782,,,,
4.1925,0.95783,,,,
4.1926,0.95784,,,,
4.1927,0.95785,,,,
4.1928,0.95786,,,,
4.1929,0.95787,,,,
4.193,0.95788,,,,
4.1931,0.95789,,,,
4.1932,0.9579,,,,
4.1933,0.95791,,,,
4.1934,0.95792,,,,
4.1935,0.95793,,,,
4.1936,0.95794,,,,
4.1937,0.95795,,,,
4.1938,0.95796,,,,
4.1939,0.95797,,,,
4.194,0.95798,,,,
4.1941,0.95799,,,,
4.1942,0.958,,,,
4.1943,0.95801,,,,
4.1944,0.95802,,,,
4.1945,0.95803,,,,
4.1946,0.95804,,,,
4.1947,0.95805,,,,
4.1948,0.95806,,,,
4.1949,0.95807,,,,
4.195,0.95808,,,,
4.1951,0.95809,,,,
4.1952,0.9581,,,,
4.1953,0.95811,,,,
4.1954,0.95812,,,,
4.1955,0.95813,,,,
4.1956,0.95814,,,,
4.1957,0.95815,,,,
4.1958,0.95816,,,,
4.1959,0.95817,,,,
4.196,0.95818,,,,
4.1961,0.95819,,,,
4.1962,0.9582,,,,
4.1963,0.95821,,,,
4.1964,0.95822,,,,
4.1965,0.95823,,,,
4.1966,0.95824,,,,
4.1967,0.95825,,,,
4.1968,0.95826,,,,
4.1969,0.95827,,,,
4.197,0.95828,,,,
4.1971,0.95829,,,,
4.1972,0.9583,,,,
4.1973,0.95831,,,,
4.1974,0.95833,,,,
4.1975,0.95834,,,,
4.1976,0.95835,,,,
4.1977,0.95836,,,,
4.1978,0.95837,,,,
4.1979,0.95838,,,,
4.198,0.95839,,,,
4.1981,0.9584,,,,
4.1982,0.95841,,,,
4.1983,0.95842,,,,
4.1984,0.95843,,,,
4.1985,0.95844,,,,
4.1986,0.95845,,,,
4.1987,0.95846,,,,
4.1988,0.95847,,,,
4.1989,0.95848,,,,
4.199,0.95849,,,,
4.1991,0.9585,,,,
4.1992,0.95851,,,,
4.1993,0.95852,,,,
4.1994,0.95853,,,,
4.1995,0.95854,,,,
4.1996,0.95855,,,,
4.1997,0.95856,,,,
4.1998,0.95858,,,,
4.1999,0.95859,,,,
4.2,0.9586,,,,
4.2001,0.95861,,,,
4.2002,0.95862,,,,
4.2003,0.95863,,,,
4.2004,0.95864,,,,
4.2005,0.95865,,,,
4.2006,0.95866,,,,
4.2007,0.95867,,,,
4.2008,0.95868,,,,
4.2009,0.95869,,,,
4.201,0.9587,,,,
4.2011,0.95871,,,,
4.2012,0.95872,,,,
4.2013,0.95873,,,,
4.2014,0.95874,,,,
4.2015,0.95875,,,,
4.2016,0.95877,,,,
4.2017,0.95878,,,,
4.2018,0.95879,,,,
4.2019,0.9588,,,,
4.202,0.95881,,,,
4.2021,0.95882,,,,
4.2022,0.95883,,,,
4.2023,0.95884,,,,
4.2024,0.95885,,,,
4.2025,0.95886,,,,
4.2026,0.95887,,,,
4.2027,0.95888,,,,
4.2028,0.95889,,,,
4.2029,0.9589,,,,
4.203,0.95891,,,,
4.2031,0.95893,,,,
4.2032,0.95894,,,,
4.2033,0.95895,,,,
4.2034,0.95896,,,,
4.2035,0.95897,,,,
4.2036,0.95898,,,,
4.2037,0.95899,,,,
4.2038,0.959,,,,
4.2039,0.95901,,,,
4.204,0.95902,,,,
4.2041,0.95903,,,,
4.2042,0.95904,,,,
4.2043,0.95905,,,,
4.2044,0.95907,,,,
4.2045,0.95908,,,,
4.2046,0.95909,,,,
4.2047,0.9591,,,,
4.2048,0.95911,,,,
4.2049,0.95912,,,,
4.205,0.95913,,,,
4.2051,0.95914,,,,
4.2052,0.95915,,,,
4.2053,0.95916,,,,
4.2054,0.95917,,,,
4.2055,0.95919,,,,
4.2056,0.9592,,,,
4.2057,0.95921,,,,
4.2058,0.95922,,,,
4.2059,0.95923,,,,
4.206,0.95924,,,,
4.2061,0.95925,,,,
4.2062,0.95926,,,,
4.2063,0.95927,,,,
4.2064,0.95928,,,,
4.2065,0.95929,,,,
4.2066,0.95931,,,,
4.2067,0.95932,,,,
4.2068,0.95933,,,,
4.2069,0.95934,,,,
4.207,0.95935,,,,
4.2071,0.95936,,,,
4.2072,0.95937,,,,
4.2073,0.95938,,,,
4.2074,0.95939,,,,
4.2075,0.9594,,,,
4.2076,0.95942,,,,
4.2077,0.95943,,,,
4.2078,0.95944,,,,
4.2079,0.95944,,,,
4.208,0.95945,,,,
4.2081,0.95946,,,,
4.2082,0.95947,,,,
4.2083,0.95948,,,,
4.2084,0.95949,,,,
4.2085,0.9595,,,,
4.2086,0.95952,,,,
4.2087,0.95953,,,,
4.2088,0.95954,,,,
4.2089,0.95955,,,,
4.209,0.95956,,,,
4.2091,0.95957,,,,
4.2092,0.95958,,,,
4.2093,0.95959,,,,
4.2094,0.9596,,,,
4.2095,0.95962,,,,
4.2096,0.95963,,,,
4.2097,0.95964,,,,
4.2098,0.95965,,,,
4.2099,0.95966,,,,
4.21,0.95967,,,,
4.2101,0.95968,,,,
4.2102,0.95969,,,,
4.2103,0.95971,,,,
4.2104,0.95972,,,,
4.2105,0.95973,,,,
4.2106,0.95974,,,,
4.2107,0.95975,,,,
4.2108,0.95976,,,,
4.2109,0.95977,,,,
4.211,0.95978,,,,
4.2111,0.9598,,,,
4.2112,0.95981,,,,
4.2113,0.95982,,,,
4.2114,0.95983,,,,
4.2115,0.95984,,,,
4.2116,0.95985,,,,
4.2117,0.95986,,,,
4.2118,0.95988,,,,
4.2119,0.95989,,,,
4.212,0.9599,,,,
4.2121,0.95991,,,,
4.2122,0.95992,,,,
4.2123,0.95993,,,,
4.2124,0.95994,,,,
4.2125,0.95996,,,,
4.2126,0.95997,,,,
4.2127,0.95998,,,,
4.2128,0.95999,,,,
4.2129,0.96,,,,
4.213,0.96001,,,,
4.2131,0.96002,,,,
4.2132,0.96004,,,,
4.2133,0.96005,,,,
4.2134,0.96006,,,,
4.2135,0.96007,,,,
4.2136,0.96008,,,,
4.2137,0.96009,,,,
4.2138,0.9601,,,,
4.2139,0.96012,,,,
4.214,0.96013,,,,
4.2141,0.96014,,,,
4.2142,0.96015,,,,
4.2143,0.96016,,,,
4.2144,0.96017,,,,
4.2145,0.96018,,,,
4.2146,0.9602,,,,
4.2147,0.96021,,,,
4.2148,0.96022,,,,
4.2149,0.96023,,,,
4.215,0.96024,,,,
4.2151,0.96025,,,,
4.2152,0.96027,,,,
4.2153,0.96028,,,,
4.2154,0.96029,,,,
4.2155,0.9603,,,,
4.2156,0.96031,,,,
4.2157,0.96032,,,,
4.2158,0.96033,,,,
4.2159,0.96035,,,,
4.216,0.96036,,,,
4.2161,0.96037,,,,
4.2162,0.96038,,,,
4.2163,0.96039,,,,
4.2164,0.9604,,,,
4.2165,0.96042,,,,
4.2166,0.96043,,,,
4.2167,0.96044,,,,
4.2168,0.96045,,,,
4.2169,0.96046,,,,
4.217,0.96047,,,,
4.2171,0.96049,,,,
4.2172,0.9605,,,,
4.2173,0.96051,,,,
4.2174,0.96052,,,,
4.2175,0.96053,,,,
4.2176,0.96054,,,,
4.2177,0.96055,,,,
4.2178,0.96057,,,,
4.2179,0.96058,,,,
4.218,0.96059,,,,
4.2181,0.9606,,,,
4.2182,0.96061,,,,
4.2183,0.96062,,,,
4.2184,0.96064,,,,
4.2185,0.96065,,,,
4.2186,0.96066,,,,
4.2187,0.96067,,,,
4.2188,0.96068,,,,
4.2189,0.96069,,,,
4.219,0.96071,,,,
4.2191,0.96072,,,,
4.2192,0.96073,,,,
4.2193,0.96074,,,,
4.2194,0.96075,,,,
4.2195,0.96076,,,,
4.2196,0.96078,,,,
4.2197,0.96079,,,,
4.2198,0.9608,,,,
4.2199,0.96081,,,,
4.22,0.96082,,,,
4.2201,0.96083,,,,
4.2202,0.96085,,,,
4.2203,0.96086,,,,
4.2204,0.96087,,,,
4.2205,0.96088,,,,
4.2206,0.96089,,,,
4.2207,0.9609,,,,
4.2208,0.96091,,,,
4.2209,0.96093,,,,
4.221,0.96094,,,,
4.2211,0.96095,,,,
4.2212,0.96096,,,,
4.2213,0.96097,,,,
4.2214,0.96098,,,,
4.2215,0.961,,,,
4.2216,0.96101,,,,
4.2217,0.96102,,,,
4.2218,0.96103,,,,
4.2219,0.96104,,,,
4.222,0.96105,,,,
4.2221,0.96107,,,,
4.2222,0.96108,,,,
4.2223,0.96109,,,,
4.2224,0.9611,,,,
4.2225,0.96111,,,,
4.2226,0.96112,,,,
4.2227,0.96114,,,,
4.2228,0.96115,,,,
4.2229,0.96116,,,,
4.223,0.96117,,,,
4.2231,0.96118,,,,
4.2232,0.9612,,,,
4.2233,0.96121,,,,
4.2234,0.96122,,,,
4.2235,0.96123,,,,
4.2236,0.96124,,,,
4.2237,0.96125,,,,
4.2238,0.96127,,,,
4.2239,0.96128,,,,
4.224,0.96129,,,,
4.2241,0.9613,,,,
4.2242,0.96131,,,,
4.2243,0.96132,,,,
4.2244,0.96134,,,,
4.2245,0.96135,,,,
4.2246,0.96136,,,,
4.2247,0.96137,,,,
4.2248,0.96138,,,,
4.2249,0.96139,,,,
4.225,0.96141,,,,
4.2251,0.96142,,,,
4.2252,0.96143,,,,
4.2253,0.96144,,,,
4.2254,0.96145,,,,
4.2255,0.96146,,,,
4.2256,0.96148,,,,
4.2257,0.96149,,,,
4.2258,0.9615,,,,
4.2259,0.96151,,,,
4.226,0.96152,,,,
4.2261,0.96154,,,,
4.2262,0.96155,,,,
4.2263,0.96156,,,,
4.2264,0.96157,,,,
4.2265,0.96158,,,,
4.2266,0.96159,,,,
4.2267,0.96161,,,,
4.2268,0.96162,,,,
4.2269,0.96163,,,,
4.227,0.96164,,,,
4.2271,0.96165,,,,
4.2272,0.96166,,,,
4.2273,0.96168,,,,
4.2274,0.96169,,,,
4.2275,0.9617,,,,
4.2276,0.96171,,,,
4.2277,0.96172,,,,
4.2278,0.96174,,,,
4.2279,0.96175,,,,
4.228,0.96176,,,,
4.2281,0.96177,,,,
4.2282,0.96178,,,,
4.2283,0.96179,,,,
4.2284,0.96181,,,,
4.2285,0.96182,,,,
4.2286,0.96183,,,,
4.2287,0.96184,,,,
4.2288,0.96185,,,,
4.2289,0.96187,,,,
4.229,0.96188,,,,
4.2291,0.96189,,,,
4.2292,0.9619,,,,
4.2293,0.96191,,,,
4.2294,0.96192,,,,
4.2295,0.96194,,,,
4.2296,0.96195,,,,
4.2297,0.96196,,,,
4.2298,0.96197,,,,
4.2299,0.96198,,,,
4.23,0.962,,,,
4.2301,0.96201,,,,
4.2302,0.96202,,,,
4.2303,0.96203,,,,
4.2304,0.96204,,,,
4.2305,0.96205,,,,
4.2306,0.96207,,,,
4.2307,0.96208,,,,
4.2308,0.96209,,,,
4.2309,0.9621,,,,
4.231,0.96211,,,,
4.2311,0.96213,,,,
4.2312,0.96214,,,,
4.2313,0.96215,,,,
4.2314,0.96216,,,,
4.2315,0.96217,,,,
4.2316,0.96219,,,,
4.2317,0.9622,,,,
4.2318,0.96221,,,,
4.2319,0.96222,,,,
4.232,0.96223,,,,
4.2321,0.96224,,,,
4.2322,0.96226,,,,
4.2323,0.96227,,,,
4.2324,0.96228,,,,
4.2325,0.96229,,,,
4.2326,0.9623,,,,
4.2327,0.96232,,,,
4.2328,0.96233,,,,
4.2329,0.96234,,,,
4.233,0.96235,,,,
4.2331,0.96236,,,,
4.2332,0.96238,,,,
4.2333,0.96239,,,,
4.2334,0.9624,,,,
4.2335,0.96241,,,,
4.2336,0.96242,,,,
4.2337,0.96243,,,,
4.2338,0.96245,,,,
4.2339,0.96246,,,,
4.234,0.96247,,,,
4.2341,0.96248,,,,
4.2342,0.96249,,,,
4.2343,0.96251,,,,
4.2344,0.96252,,,,
4.2345,0.96253,,,,
4.2346,0.96254,,,,
4.2347,0.96255,,,,
4.2348,0.96257,,,,
4.2349,0.96258,,,,
4.235,0.96259,,,,
4.2351,0.9626,,,,
4.2352,0.96261,,,,
4.2353,0.96263,,,,
4.2354,0.96264,,,,
4.2355,0.96265,,,,
4.2356,0.96266,,,,
4.2357,0.96267,,,,
4.2358,0.96269,,,,
4.2359,0.9627,,,,
4.236,0.96271,,,,
4.2361,0.96272,,,,
4.2362,0.96273,,,,
4.2363,0.96275,,,,
4.2364,0.96276,,,,
4.2365,0.96277,,,,
4.2366,0.96278,,,,
4.2367,0.96279,,,,
4.2368,0.9628,,,,
4.2369,0.96282,,,,
4.237,0.96283,,,,
4.2371,0.96284,,,,
4.2372,0.96285,,,,
4.2373,0.96286,,,,
4.2374,0.96288,,,,
4.2375,0.96289,,,,
4.2376,0.9629,,,,
4.2377,0.96291,,,,
4.2378,0.96292,,,,
4.2379,0.96294,,,,
4.238,0.96295,,,,
4.2381,0.96296,,,,
4.2382,0.96297,,,,
4.2383,0.96298,,,,
4.2384,0.963,,,,
4.2385,0.96301,,,,
4.2386,0.96302,,,,
4.2387,0.96303,,,,
4.2388,0.96304,,,,
4.2389,0.96306,,,,
4.239,0.96307,,,,
4.2391,0.96308,,,,
4.2392,0.96309,,,,
4.2393,0.9631,,,,
4.2394,0.96312,,,,
4.2395,0.96313,,,,
4.2396,0.96314,,,,
4.2397,0.96315,,,,
4.2398,0.96316,,,,
4.2399,0.96318,,,,
4.24,0.96319,,,,
4.2401,0.9632,,,,
4.2402,0.96321,,,,
4.2403,0.96323,,,,
4.2404,0.96324,,,,
4.2405,0.96325,,,,
4.2406,0.96326,,,,
4.2407,0.96327,,,,
4.2408,0.96329,,,,
4.2409,0.9633,,,,
4.241,0.96331,,,,
4.2411,0.96332,,,,
4.2412,0.96333,,,,
4.2413,0.96335,,,,
4.2414,0.96336,,,,
4.2415,0.96337,,,,
4.2416,0.96338,,,,
4.2417,0.96339,,,,
4.2418,0.96341,,,,
4.2419,0.96342,,,,
4.242,0.96343,,,,
4.2421,0.96344,,,,
4.2422,0.96345,,,,
4.2423,0.96347,,,,
4.2424,0.96348,,,,
4.2425,0.96349,,,,
4.2426,0.9635,,,,
4.2427,0.96351,,,,
4.2428,0.96353,,,,
4.2429,0.96354,,,,
4.243,0.96355,,,,
4.2431,0.96356,,,,
4.2432,0.96358,,,,
4.2433,0.96359,,,,
4.2434,0.9636,,,,
4.2435,0.96361,,,,
4.2436,0.96362,,,,
4.2437,0.96364,,,,
4.2438,0.96365,,,,
4.2439,0.96366,,,,
4.244,0.96367,,,,
4.2441,0.96368,,,,
4.2442,0.9637,,,,
4.2443,0.96371,,,,
4.2444,0.96372,,,,
4.2445,0.96373,,,,
4.2446,0.96375,,,,
4.2447,0.96376,,,,
4.2448,0.96377,,,,
4.2449,0.96378,,,,
4.245,0.96379,,,,
4.2451,0.96381,,,,
4.2452,0.96382,,,,
4.2453,0.96383,,,,
4.2454,0.96384,,,,
4.2455,0.96385,,,,
4.2456,0.96387,,,,
4.2457,0.96388,,,,
4.2458,0.96389,,,,
4.2459,0.9639,,,,
4.246,0.96392,,,,
4.2461,0.96393,,,,
4.2462,0.96394,,,,
4.2463,0.96395,,,,
4.2464,0.96396,,,,
4.2465,0.96398,,,,
4.2466,0.96399,,,,
4.2467,0.964,,,,
4.2468,0.96401,,,,
4.2469,0.96402,,,,
4.247,0.96404,,,,
4.2471,0.96405,,,,
4.2472,0.96406,,,,
4.2473,0.96407,,,,
4.2474,0.96409,,,,
4.2475,0.9641,,,,
4.2476,0.96411,,,,
4.2477,0.96412,,,,
4.2478,0.96413,,,,
4.2479,0.96415,,,,
4.248,0.96416,,,,
4.2481,0.96417,,,,
4.2482,0.96418,,,,
4.2483,0.9642,,,,
4.2484,0.96421,,,,
4.2485,0.96422,,,,
4.2486,0.96423,,,,
4.2487,0.96424,,,,
4.2488,0.96426,,,,
4.2489,0.96427,,,,
4.249,0.96428,,,,
4.2491,0.96429,,,,
4.2492,0.96431,,,,
4.2493,0.96432,,,,
4.2494,0.96433,,,,
4.2495,0.96434,,,,
4.2496,0.96435,,,,
4.2497,0.96437,,,,
4.2498,0.96438,,,,
4.2499,0.96439,,,,
4.25,0.9644,,,,
4.2501,0.96442,,,,
4.2502,0.96443,,,,
4.2503,0.96444,,,,
4.2504,0.96445,,,,
4.2505,0.96446,,,,
4.2506,0.96448,,,,
4.2507,0.96449,,,,
4.2508,0.9645,,,,
4.2509,0.96451,,,,
4.251,0.96453,,,,
4.2511,0.96454,,,,
4.2512,0.96455,,,,
4.2513,0.96456,,,,
4.2514,0.96458,,,,
4.2515,0.96459,,,,
4.2516,0.9646,,,,
4.2517,0.96461,,,,
4.2518,0.96462,,,,
4.2519,0.96464,,,,
4.252,0.96465,,,,
4.2521,0.96466,,,,
4.2522,0.96467,,,,
4.2523,0.96469,,,,
4.2524,0.9647,,,,
4.2525,0.96471,,,,
4.2526,0.96472,,,,
4.2527,0.96474,,,,
4.2528,0.96475,,,,
4.2529,0.96476,,,,
4.253,0.96477,,,,
4.2531,0.96478,,,,
4.2532,0.9648,,,,
4.2533,0.96481,,,,
4.2534,0.96482,,,,
4.2535,0.96483,,,,
4.2536,0.96485,,,,
4.2537,0.96486,,,,
4.2538,0.96487,,,,
4.2539,0.96488,,,,
4.254,0.9649,,,,
4.2541,0.96491,,,,
4.2542,0.96492,,,,
4.2543,0.96493,,,,
4.2544,0.96495,,,,
4.2545,0.96496,,,,
4.2546,0.96497,,,,
4.2547,0.96498,,,,
4.2548,0.96499,,,,
4.2549,0.96501,,,,
4.255,0.96502,,,,
4.2551,0.96503,,,,
4.2552,0.96504,,,,
4.2553,0.96506,,,,
4.2554,0.96507,,,,
4.2555,0.96508,,,,
4.2556,0.96509,,,,
4.2557,0.96511,,,,
4.2558,0.96512,,,,
4.2559,0.96513,,,,
4.256,0.96514,,,,
4.2561,0.96516,,,,
4.2562,0.96517,,,,
4.2563,0.96518,,,,
4.2564,0.96519,,,,
4.2565,0.96521,,,,
4.2566,0.96522,,,,
4.2567,0.96523,,,,
4.2568,0.96524,,,,
4.2569,0.96525,,,,
4.257,0.96527,,,,
4.2571,0.96528,,,,
4.2572,0.96529,,,,
4.2573,0.9653,,,,
4.2574,0.96532,,,,
4.2575,0.96533,,,,
4.2576,0.96534,,,,
4.2577,0.96535,,,,
4.2578,0.96537,,,,
4.2579,0.96538,,,,
4.258,0.96539,,,,
4.2581,0.9654,,,,
4.2582,0.96542,,,,
4.2583,0.96543,,,,
4.2584,0.96544,,,,
4.2585,0.96545,,,,
4.2586,0.96547,,,,
4.2587,0.96548,,,,
4.2588,0.96549,,,,
4.2589,0.9655,,,,
4.259,0.96552,,,,
4.2591,0.96553,,,,
4.2592,0.96554,,,,
4.2593,0.96555,,,,
4.2594,0.96557,,,,
4.2595,0.96558,,,,
4.2596,0.96559,,,,
4.2597,0.9656,,,,
4.2598,0.96562,,,,
4.2599,0.96563,,,,
4.26,0.96564,,,,
4.2601,0.96565,,,,
4.2602,0.96567,,,,
4.2603,0.96568,,,,
4.2604,0.96569,,,,
4.2605,0.9657,,,,
4.2606,0.96572,,,,
4.2607,0.96573,,,,
4.2608,0.96574,,,,
4.2609,0.96575,,,,
4.261,0.96577,,,,
4.2611,0.96578,,,,
4.2612,0.96579,,,,
4.2613,0.9658,,,,
4.2614,0.96582,,,,
4.2615,0.96583,,,,
4.2616,0.96584,,,,
4.2617,0.96585,,,,
4.2618,0.96587,,,,
4.2619,0.96588,,,,
4.262,0.96589,,,,
4.2621,0.9659,,,,
4.2622,0.96592,,,,
4.2623,0.96593,,,,
4.2624,0.96594,,,,
4.2625,0.96595,,,,
4.2626,0.96597,,,,
4.2627,0.96598,,,,
4.2628,0.96599,,,,
4.2629,0.966,,,,
4.263,0.96602,,,,
4.2631,0.96603,,,,
4.2632,0.96604,,,,
4.2633,0.96606,,,,
4.2634,0.96607,,,,
4.2635,0.96608,,,,
4.2636,0.96609,,,,
4.2637,0.96611,,,,
4.2638,0.96612,,,,
4.2639,0.96613,,,,
4.264,0.96614,,,,
4.2641,0.96616,,,,
4.2642,0.96617,,,,
4.2643,0.96618,,,,
4.2644,0.96619,,,,
4.2645,0.96621,,,,
4.2646,0.96622,,,,
4.2647,0.96623,,,,
4.2648,0.96624,,,,
4.2649,0.96626,,,,
4.265,0.96627,,,,
4.2651,0.96628,,,,
4.2652,0.9663,,,,
4.2653,0.96631,,,,
4.2654,0.96632,,,,
4.2655,0.96633,,,,
4.2656,0.96635,,,,
4.2657,0.96636,,,,
4.2658,0.96637,,,,
4.2659,0.96638,,,,
4.266,0.9664,,,,
4.2661,0.96641,,,,
4.2662,0.96642,,,,
4.2663,0.96643,,,,
4.2664,0.96645,,,,
4.2665,0.96646,,,,
4.2666,0.96647,,,,
4.2667,0.96648,,,,
4.2668,0.9665,,,,
4.2669,0.96651,,,,
4.267,0.96652,,,,
4.2671,0.96654,,,,
4.2672,0.96655,,,,
4.2673,0.96656,,,,
4.2674,0.96657,,,,
4.2675,0.96659,,,,
4.2676,0.9666,,,,
4.2677,0.96661,,,,
4.2678,0.96662,,,,
4.2679,0.96664,,,,
4.268,0.96665,,,,
4.2681,0.96666,,,,
4.2682,0.96668,,,,
4.2683,0.96669,,,,
4.2684,0.9667,,,,
4.2685,0.96671,,,,
4.2686,0.96673,,,,
4.2687,0.96674,,,,
4.2688,0.96675,,,,
4.2689,0.96676,,,,
4.269,0.96678,,,,
4.2691,0.96679,,,,
4.2692,0.9668,,,,
4.2693,0.96682,,,,
4.2694,0.96683,,,,
4.2695,0.96684,,,,
4.2696,0.96685,,,,
4.2697,0.96687,,,,
4.2698,0.96688,,,,
4.2699,0.96689,,,,
4.27,0.96691,,,,
4.2701,0.96692,,,,
4.2702,0.96693,,,,
4.2703,0.96694,,,,
4.2704,0.96696,,,,
4.2705,0.96697,,,,
4.2706,0.96698,,,,
4.2707,0.96699,,,,
4.2708,0.96701,,,,
4.2709,0.96702,,,,
4.271,0.96703,,,,
4.2711,0.96705,,,,
4.2712,0.96706,,,,
4.2713,0.96707,,,,
4.2714,0.96708,,,,
4.2715,0.9671,,,,
4.2716,0.96711,,,,
4.2717,0.96712,,,,
4.2718,0.96714,,,,
4.2719,0.96715,,,,
4.272,0.96716,,,,
4.2721,0.96717,,,,
4.2722,0.96719,,,,
4.2723,0.9672,,,,
4.2724,0.96721,,,,
4.2725,0.96723,,,,
4.2726,0.96724,,,,
4.2727,0.96725,,,,
4.2728,0.96726,,,,
4.2729,0.96728,,,,
4.273,0.96729,,,,
4.2731,0.9673,,,,
4.2732,0.96732,,,,
4.2733,0.96733,,,,
4.2734,0.96734,,,,
4.2735,0.96735,,,,
4.2736,0.96737,,,,
4.2737,0.96738,,,,
4.2738,0.96739,,,,
4.2739,0.96741,,,,
4.274,0.96742,,,,
4.2741,0.96743,,,,
4.2742,0.96744,,,,
4.2743,0.96746,,,,
4.2744,0.96747,,,,
4.2745,0.96748,,,,
4.2746,0.9675,,,,
4.2747,0.96751,,,,
4.2748,0.96752,,,,
4.2749,0.96754,,,,
4.275,0.96755,,,,
4.2751,0.96756,,,,
4.2752,0.96757,,,,
4.2753,0.96759,,,,
4.2754,0.9676,,,,
4.2755,0.96761,,,,
4.2756,0.96763,,,,
4.2757,0.96764,,,,
4.2758,0.96765,,,,
4.2759,0.96766,,,,
4.276,0.96768,,,,
4.2761,0.96769,,,,
4.2762,0.9677,,,,
4.2763,0.96772,,,,
4.2764,0.96773,,,,
4.2765,0.96774,,,,
4.2766,0.96776,,,,
4.2767,0.96777,,,,
4.2768,0.96778,,,,
4.2769,0.96779,,,,
4.277,0.96781,,,,
4.2771,0.96782,,,,
4.2772,0.96783,,,,
4.2773,0.96785,,,,
4.2774,0.96786,,,,
4.2775,0.96787,,,,
4.2776,0.96789,,,,
4.2777,0.9679,,,,
4.2778,0.96791,,,,
4.2779,0.96792,,,,
4.278,0.96794,,,,
4.2781,0.96795,,,,
4.2782,0.96796,,,,
4.2783,0.96798,,,,
4.2784,0.96799,,,,
4.2785,0.968,,,,
4.2786,0.96802,,,,
4.2787,0.96803,,,,
4.2788,0.96804,,,,
4.2789,0.96806,,,,
4.279,0.96807,,,,
4.2791,0.96808,,,,
4.2792,0.96809,,,,
4.2793,0.96811,,,,
4.2794,0.96812,,,,
4.2795,0.96813,,,,
4.2796,0.96815,,,,
4.2797,0.96816,,,,
4.2798,0.96817,,,,
4.2799,0.96819,,,,
4.28,0.9682,,,,
4.2801,0.96821,,,,
4.2802,0.96823,,,,
4.2803,0.96824,,,,
4.2804,0.96825,,,,
4.2805,0.96826,,,,
4.2806,0.96828,,,,
4.2807,0.96829,,,,
4.2808,0.9683,,,,
4.2809,0.96832,,,,
4.281,0.96833,,,,
4.2811,0.96834,,,,
4.2812,0.96836,,,,
4.2813,0.96837,,,,
4.2814,0.96838,,,,
4.2815,0.9684,,,,
4.2816,0.96841,,,,
4.2817,0.96842,,,,
4.2818,0.96844,,,,
4.2819,0.96845,,,,
4.282,0.96846,,,,
4.2821,0.96848,,,,
4.2822,0.96849,,,,
4.2823,0.9685,,,,
4.2824,0.96851,,,,
4.2825,0.96853,,,,
4.2826,0.96854,,,,
4.2827,0.96855,,,,
4.2828,0.96857,,,,
4.2829,0.96858,,,,
4.283,0.96859,,,,
4.2831,0.96861,,,,
4.2832,0.96862,,,,
4.2833,0.96863,,,,
4.2834,0.96865,,,,
4.2835,0.96866,,,,
4.2836,0.96867,,,,
4.2837,0.96869,,,,
4.2838,0.9687,,,,
4.2839,0.96871,,,,
4.284,0.96873,,,,
4.2841,0.96874,,,,
4.2842,0.96875,,,,
4.2843,0.96877,,,,
4.2844,0.96878,,,,
4.2845,0.96879,,,,
4.2846,0.96881,,,,
4.2847,0.96882,,,,
4.2848,0.96883,,,,
4.2849,0.96885,,,,
4.285,0.96886,,,,
4.2851,0.96887,,,,
4.2852,0.96889,,,,
4.2853,0.9689,,,,
4.2854,0.96891,,,,
4.2855,0.96893,,,,
4.2856,0.96894,,,,
4.2857,0.96895,,,,
4.2858,0.96897,,,,
4.2859,0.96898,,,,
4.286,0.96899,,,,
4.2861,0.96901,,,,
4.2862,0.96902,,,,
4.2863,0.96903,,,,
4.2864,0.96905,,,,
4.2865,0.96906,,,,
4.2866,0.96907,,,,
4.2867,0.96909,,,,
4.2868,0.9691,,,,
4.2869,0.96911,,,,
4.287,0.96913,,,,
4.2871,0.96914,,,,
4.2872,0.96915,,,,
4.2873,0.96917,,,,
4.2874,0.96918,,,,
4.2875,0.96919,,,,
4.2876,0.96921,,,,
4.2877,0.96922,,,,
4.2878,0.96923,,,,
4.2879,0.96924,,,,
4.288,0.96926,,,,
4.2881,0.96927,,,,
4.2882,0.96928,,,,
4.2883,0.9693,,,,
4.2884,0.96931,,,,
4.2885,0.96932,,,,
4.2886,0.96934,,,,
4.2887,0.96935,,,,
4.2888,0.96936,,,,
4.2889,0.96938,,,,
4.289,0.96939,,,,
4.2891,0.9694,,,,
4.2892,0.96942,,,,
4.2893,0.96943,,,,
4.2894,0.96944,,,,
4.2895,0.96946,,,,
4.2896,0.96947,,,,
4.2897,0.96948,,,,
4.2898,0.9695,,,,
4.2899,0.96951,,,,
4.29,0.96952,,,,
4.2901,0.96954,,,,
4.2902,0.96955,,,,
4.2903,0.96956,,,,
4.2904,0.96958,,,,
4.2905,0.96959,,,,
4.2906,0.9696,,,,
4.2907,0.96962,,,,
4.2908,0.96963,,,,
4.2909,0.96964,,,,
4.291,0.96965,,,,
4.2911,0.96967,,,,
4.2912,0.96968,,,,
4.2913,0.96969,,,,
4.2914,0.96971,,,,
4.2915,0.96972,,,,
4.2916,0.96973,,,,
4.2917,0.96975,,,,
4.2918,0.96976,,,,
4.2919,0.96977,,,,
4.292,0.96979,,,,
4.2921,0.9698,,,,
4.2922,0.96981,,,,
4.2923,0.96983,,,,
4.2924,0.96984,,,,
4.2925,0.96985,,,,
4.2926,0.96986,,,,
4.2927,0.96988,,,,
4.2928,0.96989,,,,
4.2929,0.9699,,,,
4.293,0.96992,,,,
4.2931,0.96993,,,,
4.2932,0.96994,,,,
4.2933,0.96996,,,,
4.2934,0.96997,,,,
4.2935,0.96998,,,,
4.2936,0.97,,,,
4.2937,0.97001,,,,
4.2938,0.97002,,,,
4.2939,0.97003,,,,
4.294,0.97005,,,,
4.2941,0.97006,,,,
4.2942,0.97007,,,,
4.2943,0.97009,,,,
4.2944,0.9701,,,,
4.2945,0.97011,,,,
4.2946,0.97013,,,,
4.2947,0.97014,,,,
4.2948,0.97015,,,,
4.2949,0.97017,,,,
4.295,0.97018,,,,
4.2951,0.97019,,,,
4.2952,0.9702,,,,
4.2953,0.97022,,,,
4.2954,0.97023,,,,
4.2955,0.97024,,,,
4.2956,0.97026,,,,
4.2957,0.97027,,,,
4.2958,0.97028,,,,
4.2959,0.9703,,,,
4.296,0.97031,,,,
4.2961,0.97032,,,,
4.2962,0.97033,,,,
4.2963,0.97035,,,,
4.2964,0.97036,,,,
4.2965,0.97037,,,,
4.2966,0.97039,,,,
4.2967,0.9704,,,,
4.2968,0.97041,,,,
4.2969,0.97043,,,,
4.297,0.97044,,,,
4.2971,0.97045,,,,
4.2972,0.97046,,,,
4.2973,0.97048,,,,
4.2974,0.97049,,,,
4.2975,0.9705,,,,
4.2976,0.97052,,,,
4.2977,0.97053,,,,
4.2978,0.97054,,,,
4.2979,0.97055,,,,
4.298,0.97057,,,,
4.2981,0.97058,,,,
4.2982,0.97059,,,,
4.2983,0.97061,,,,
4.2984,0.97062,,,,
4.2985,0.97063,,,,
4.2986,0.97065,,,,
4.2987,0.97066,,,,
4.2988,0.97067,,,,
4.2989,0.97068,,,,
4.299,0.9707,,,,
4.2991,0.97071,,,,
4.2992,0.97072,,,,
4.2993,0.97074,,,,
4.2994,0.97075,,,,
4.2995,0.97076,,,,
4.2996,0.97077,,,,
4.2997,0.97079,,,,
4.2998,0.9708,,,,
4.2999,0.97081,,,,
4.3,0.97083,,,,
4.3001,0.97084,,,,
4.3002,0.97085,,,,
4.3003,0.97086,,,,
4.3004,0.97088,,,,
4.3005,0.97089,,,,
4.3006,0.9709,,,,
4.3007,0.97092,,,,
4.3008,0.97093,,,,
4.3009,0.97094,,,,
4.301,0.97095,,,,
4.3011,0.97097,,,,
4.3012,0.97098,,,,
4.3013,0.97099,,,,
4.3014,0.97101,,,,
4.3015,0.97102,,,,
4.3016,0.97103,,,,
4.3017,0.97104,,,,
4.3018,0.97106,,,,
4.3019,0.97107,,,,
4.302,0.97108,,,,
4.3021,0.9711,,,,
4.3022,0.97111,,,,
4.3023,0.97112,,,,
4.3024,0.97113,,,,
4.3025,0.97115,,,,
4.3026,0.97116,,,,
4.3027,0.97117,,,,
4.3028,0.97118,,,,
4.3029,0.9712,,,,
4.303,0.97121,,,,
4.3031,0.97122,,,,
4.3032,0.97124,,,,
4.3033,0.97125,,,,
4.3034,0.97126,,,,
4.3035,0.97127,,,,
4.3036,0.97129,,,,
4.3037,0.9713,,,,
4.3038,0.97131,,,,
4.3039,0.97133,,,,
4.304,0.97134,,,,
4.3041,0.97135,,,,
4.3042,0.97136,,,,
4.3043,0.97138,,,,
4.3044,0.97139,,,,
4.3045,0.9714,,,,
4.3046,0.97141,,,,
4.3047,0.97143,,,,
4.3048,0.97144,,,,
4.3049,0.97145,,,,
4.305,0.97147,,,,
4.3051,0.97148,,,,
4.3052,0.97149,,,,
4.3053,0.9715,,,,
4.3054,0.97152,,,,
4.3055,0.97153,,,,
4.3056,0.97154,,,,
4.3057,0.97155,,,,
4.3058,0.97157,,,,
4.3059,0.97158,,,,
4.306,0.97159,,,,
4.3061,0.9716,,,,
4.3062,0.97162,,,,
4.3063,0.97163,,,,
4.3064,0.97164,,,,
4.3065,0.97166,,,,
4.3066,0.97167,,,,
4.3067,0.97168,,,,
4.3068,0.97169,,,,
4.3069,0.97171,,,,
4.307,0.97172,,,,
4.3071,0.97173,,,,
4.3072,0.97174,,,,
4.3073,0.97176,,,,
4.3074,0.97177,,,,
4.3075,0.97178,,,,
4.3076,0.97179,,,,
4.3077,0.97181,,,,
4.3078,0.97182,,,,
4.3079,0.97183,,,,
4.308,0.97185,,,,
4.3081,0.97186,,,,
4.3082,0.97187,,,,
4.3083,0.97188,,,,
4.3084,0.9719,,,,
4.3085,0.97191,,,,
4.3086,0.97192,,,,
4.3087,0.97193,,,,
4.3088,0.97195,,,,
4.3089,0.97196,,,,
4.309,0.97197,,,,
4.3091,0.97198,,,,
4.3092,0.972,,,,
4.3093,0.97201,,,,
4.3094,0.97202,,,,
4.3095,0.97203,,,,
4.3096,0.97205,,,,
4.3097,0.97206,,,,
4.3098,0.97207,,,,
4.3099,0.97209,,,,
4.31,0.9721,,,,
4.3101,0.97211,,,,
4.3102,0.97212,,,,
4.3103,0.97214,,,,
4.3104,0.97215,,,,
4.3105,0.97216,,,,
4.3106,0.97217,,,,
4.3107,0.97219,,,,
4.3108,0.9722,,,,
4.3109,0.97221,,,,
4.311,0.97222,,,,
4.3111,0.97224,,,,
4.3112,0.97225,,,,
4.3113,0.97226,,,,
4.3114,0.97227,,,,
4.3115,0.97229,,,,
4.3116,0.9723,,,,
4.3117,0.97231,,,,
4.3118,0.97232,,,,
4.3119,0.97234,,,,
4.312,0.97235,,,,
4.3121,0.97236,,,,
4.3122,0.97237,,,,
4.3123,0.97239,,,,
4.3124,0.9724,,,,
4.3125,0.97241,,,,
4.3126,0.97242,,,,
4.3127,0.97244,,,,
4.3128,0.97245,,,,
4.3129,0.97246,,,,
4.313,0.97247,,,,
4.3131,0.97249,,,,
4.3132,0.9725,,,,
4.3133,0.97251,,,,
4.3134,0.97252,,,,
4.3135,0.97254,,,,
4.3136,0.97255,,,,
4.3137,0.97256,,,,
4.3138,0.97257,,,,
4.3139,0.97259,,,,
4.314,0.9726,,,,
4.3141,0.97261,,,,
4.3142,0.97262,,,,
4.3143,0.97264,,,,
4.3144,0.97265,,,,
4.3145,0.97266,,,,
4.3146,0.97267,,,,
4.3147,0.97269,,,,
4.3148,0.9727,,,,
4.3149,0.97271,,,,
4.315,0.97272,,,,
4.3151,0.97274,,,,
4.3152,0.97275,,,,
4.3153,0.97276,,,,
4.3154,0.97277,,,,
4.3155,0.97279,,,,
4.3156,0.9728,,,,
4.3157,0.97281,,,,
4.3158,0.97282,,,,
4.3159,0.97284,,,,
4.316,0.97285,,,,
4.3161,0.97286,,,,
4.3162,0.97287,,,,
4.3163,0.97289,,,,
4.3164,0.9729,,,,
4.3165,0.97291,,,,
4.3166,0.97292,,,,
4.3167,0.97294,,,,
4.3168,0.97295,,,,
4.3169,0.97296,,,,
4.317,0.97297,,,,
4.3171,0.97298,,,,
4.3172,0.973,,,,
4.3173,0.97301,,,,
4.3174,0.97302,,,,
4.3175,0.97303,,,,
4.3176,0.97305,,,,
4.3177,0.97306,,,,
4.3178,0.97307,,,,
4.3179,0.97308,,,,
4.318,0.9731,,,,
4.3181,0.97311,,,,
4.3182,0.97312,,,,
4.3183,0.97313,,,,
4.3184,0.97315,,,,
4.3185,0.97316,,,,
4.3186,0.97317,,,,
4.3187,0.97318,,,,
4.3188,0.9732,,,,
4.3189,0.97321,,,,
4.319,0.97322,,,,
4.3191,0.97323,,,,
4.3192,0.97324,,,,
4.3193,0.97326,,,,
4.3194,0.97327,,,,
4.3195,0.97328,,,,
4.3196,0.97329,,,,
4.3197,0.97331,,,,
4.3198,0.97332,,,,
4.3199,0.97333,,,,
4.32,0.97334,,,,
4.3201,0.97336,,,,
4.3202,0.97337,,,,
4.3203,0.97338,,,,
4.3204,0.97339,,,,
4.3205,0.97341,,,,
4.3206,0.97342,,,,
4.3207,0.97343,,,,
4.3208,0.97344,,,,
4.3209,0.97345,,,,
4.321,0.97347,,,,
4.3211,0.97348,,,,
4.3212,0.97349,,,,
4.3213,0.9735,,,,
4.3214,0.97352,,,,
4.3215,0.97353,,,,
4.3216,0.97354,,,,
4.3217,0.97355,,,,
4.3218,0.97357,,,,
4.3219,0.97358,,,,
4.322,0.97359,,,,
4.3221,0.9736,,,,
4.3222,0.97361,,,,
4.3223,0.97363,,,,
4.3224,0.97364,,,,
4.3225,0.97365,,,,
4.3226,0.97366,,,,
4.3227,0.97368,,,,
4.3228,0.97369,,,,
4.3229,0.9737,,,,
4.323,0.97371,,,,
4.3231,0.97372,,,,
4.3232,0.97374,,,,
4.3233,0.97375,,,,
4.3234,0.97376,,,,
4.3235,0.97377,,,,
4.3236,0.97379,,,,
4.3237,0.9738,,,,
4.3238,0.97381,,,,
4.3239,0.97382,,,,
4.324,0.97384,,,,
4.3241,0.97385,,,,
4.3242,0.97386,,,,
4.3243,0.97387,,,,
4.3244,0.97388,,,,
4.3245,0.9739,,,,
4.3246,0.97391,,,,
4.3247,0.97392,,,,
4.3248,0.97393,,,,
4.3249,0.97395,,,,
4.325,0.97396,,,,
4.3251,0.97397,,,,
4.3252,0.97398,,,,
4.3253,0.97399,,,,
4.3254,0.97401,,,,
4.3255,0.97402,,,,
4.3256,0.97403,,,,
4.3257,0.97404,,,,
4.3258,0.97406,,,,
4.3259,0.97407,,,,
4.326,0.97408,,,,
4.3261,0.97409,,,,
4.3262,0.9741,,,,
4.3263,0.97412,,,,
4.3264,0.97413,,,,
4.3265,0.97414,,,,
4.3266,0.97415,,,,
4.3267,0.97417,,,,
4.3268,0.97418,,,,
4.3269,0.97419,,,,
4.327,0.9742,,,,
4.3271,0.97421,,,,
4.3272,0.97423,,,,
4.3273,0.97424,,,,
4.3274,0.97425,,,,
4.3275,0.97426,,,,
4.3276,0.97427,,,,
4.3277,0.97429,,,,
4.3278,0.9743,,,,
4.3279,0.97431,,,,
4.328,0.97432,,,,
4.3281,0.97434,,,,
4.3282,0.97435,,,,
4.3283,0.97436,,,,
4.3284,0.97437,,,,
4.3285,0.97438,,,,
4.3286,0.9744,,,,
4.3287,0.97441,,,,
4.3288,0.97442,,,,
4.3289,0.97443,,,,
4.329,0.97445,,,,
4.3291,0.97446,,,,
4.3292,0.97447,,,,
4.3293,0.97448,,,,
4.3294,0.97449,,,,
4.3295,0.97451,,,,
4.3296,0.97452,,,,
4.3297,0.97453,,,,
4.3298,0.97454,,,,
4.3299,0.97455,,,,
4.33,0.97457,,,,
4.3301,0.97458,,,,
4.3302,0.97459,,,,
4.3303,0.9746,,,,
4.3304,0.97461,,,,
4.3305,0.97463,,,,
4.3306,0.97464,,,,
4.3307,0.97465,,,,
4.3308,0.97466,,,,
4.3309,0.97468,,,,
4.331,0.97469,,,,
4.3311,0.9747,,,,
4.3312,0.97471,,,,
4.3313,0.97472,,,,
4.3314,0.97474,,,,
4.3315,0.97475,,,,
4.3316,0.97476,,,,
4.3317,0.97477,,,,
4.3318,0.97478,,,,
4.3319,0.9748,,,,
4.332,0.97481,,,,
4.3321,0.97482,,,,
4.3322,0.97483,,,,
4.3323,0.97484,,,,
4.3324,0.97486,,,,
4.3325,0.97487,,,,
4.3326,0.97488,,,,
4.3327,0.97489,,,,
4.3328,0.97491,,,,
4.3329,0.97492,,,,
4.333,0.97493,,,,
4.3331,0.97494,,,,
4.3332,0.97495,,,,
4.3333,0.97497,,,,
4.3334,0.97498,,,,
4.3335,0.97499,,,,
4.3336,0.975,,,,
4.3337,0.97501,,,,
4.3338,0.97503,,,,
4.3339,0.97504,,,,
4.334,0.97505,,,,
4.3341,0.97506,,,,
4.3342,0.97507,,,,
4.3343,0.97509,,,,
4.3344,0.9751,,,,
4.3345,0.97511,,,,
4.3346,0.97512,,,,
4.3347,0.97513,,,,
4.3348,0.97515,,,,
4.3349,0.97516,,,,
4.335,0.97517,,,,
4.3351,0.97518,,,,
4.3352,0.97519,,,,
4.3353,0.97521,,,,
4.3354,0.97522,,,,
4.3355,0.97523,,,,
4.3356,0.97524,,,,
4.3357,0.97525,,,,
4.3358,0.97527,,,,
4.3359,0.97528,,,,
4.336,0.97529,,,,
4.3361,0.9753,,,,
4.3362,0.97531,,,,
4.3363,0.97533,,,,
4.3364,0.97534,,,,
4.3365,0.97535,,,,
4.3366,0.97536,,,,
4.3367,0.97537,,,,
4.3368,0.97539,,,,
4.3369,0.9754,,,,
4.337,0.97541,,,,
4.3371,0.97542,,,,
4.3372,0.97543,,,,
4.3373,0.97545,,,,
4.3374,0.97546,,,,
4.3375,0.97547,,,,
4.3376,0.97548,,,,
4.3377,0.97549,,,,
4.3378,0.97551,,,,
4.3379,0.97552,,,,
4.338,0.97553,,,,
4.3381,0.97554,,,,
4.3382,0.97555,,,,
4.3383,0.97557,,,,
4.3384,0.97558,,,,
4.3385,0.97559,,,,
4.3386,0.9756,,,,
4.3387,0.97561,,,,
4.3388,0.97563,,,,
4.3389,0.97564,,,,
4.339,0.97565,,,,
4.3391,0.97566,,,,
4.3392,0.97567,,,,
4.3393,0.97569,,,,
4.3394,0.9757,,,,
4.3395,0.97571,,,,
4.3396,0.97572,,,,
4.3397,0.97573,,,,
4.3398,0.97575,,,,
4.3399,0.97576,,,,
4.34,0.97577,,,,
4.3401,0.97578,,,,
4.3402,0.97579,,,,
4.3403,0.97581,,,,
4.3404,0.97582,,,,
4.3405,0.97583,,,,
4.3406,0.97584,,,,
4.3407,0.97585,,,,
4.3408,0.97586,,,,
4.3409,0.97588,,,,
4.341,0.97589,,,,
4.3411,0.9759,,,,
4.3412,0.97591,,,,
4.3413,0.97592,,,,
4.3414,0.97594,,,,
4.3415,0.97595,,,,
4.3416,0.97596,,,,
4.3417,0.97597,,,,
4.3418,0.97598,,,,
4.3419,0.976,,,,
4.342,0.97601,,,,
4.3421,0.97602,,,,
4.3422,0.97603,,,,
4.3423,0.97604,,,,
4.3424,0.97606,,,,
4.3425,0.97607,,,,
4.3426,0.97608,,,,
4.3427,0.97609,,,,
4.3428,0.9761,,,,
4.3429,0.97611,,,,
4.343,0.97613,,,,
4.3431,0.97614,,,,
4.3432,0.97615,,,,
4.3433,0.97616,,,,
4.3434,0.97617,,,,
4.3435,0.97619,,,,
4.3436,0.9762,,,,
4.3437,0.97621,,,,
4.3438,0.97622,,,,
4.3439,0.97623,,,,
4.344,0.97625,,,,
4.3441,0.97626,,,,
4.3442,0.97627,,,,
4.3443,0.97628,,,,
4.3444,0.97629,,,,
4.3445,0.9763,,,,
4.3446,0.97632,,,,
4.3447,0.97633,,,,
4.3448,0.97634,,,,
4.3449,0.97635,,,,
4.345,0.97636,,,,
4.3451,0.97638,,,,
4.3452,0.97639,,,,
4.3453,0.9764,,,,
4.3454,0.97641,,,,
4.3455,0.97642,,,,
4.3456,0.97643,,,,
4.3457,0.97645,,,,
4.3458,0.97646,,,,
4.3459,0.97647,,,,
4.346,0.97648,,,,
4.3461,0.97649,,,,
4.3462,0.97651,,,,
4.3463,0.97652,,,,
4.3464,0.97653,,,,
4.3465,0.97654,,,,
4.3466,0.97655,,,,
4.3467,0.97656,,,,
4.3468,0.97658,,,,
4.3469,0.97659,,,,
4.347,0.9766,,,,
4.3471,0.97661,,,,
4.3472,0.97662,,,,
4.3473,0.97664,,,,
4.3474,0.97665,,,,
4.3475,0.97666,,,,
4.3476,0.97667,,,,
4.3477,0.97668,,,,
4.3478,0.97669,,,,
4.3479,0.97671,,,,
4.348,0.97672,,,,
4.3481,0.97673,,,,
4.3482,0.97674,,,,
4.3483,0.97675,,,,
4.3484,0.97677,,,,
4.3485,0.97678,,,,
4.3486,0.97679,,,,
4.3487,0.9768,,,,
4.3488,0.97681,,,,
4.3489,0.97682,,,,
4.349,0.97684,,,,
4.3491,0.97685,,,,
4.3492,0.97686,,,,
4.3493,0.97687,,,,
4.3494,0.97688,,,,
4.3495,0.97689,,,,
4.3496,0.97691,,,,
4.3497,0.97692,,,,
4.3498,0.97693,,,,
4.3499,0.97694,,,,
4.35,0.97695,,,,
4.3501,0.97697,,,,
4.3502,0.97698,,,,
4.3503,0.97699,,,,
4.3504,0.977,,,,
4.3505,0.97701,,,,
4.3506,0.97702,,,,
4.3507,0.97704,,,,
4.3508,0.97705,,,,
4.3509,0.97706,,,,
4.351,0.97707,,,,
4.3511,0.97708,,,,
4.3512,0.97709,,,,
4.3513,0.97711,,,,
4.3514,0.97712,,,,
4.3515,0.97713,,,,
4.3516,0.97714,,,,
4.3517,0.97715,,,,
4.3518,0.97716,,,,
4.3519,0.97718,,,,
4.352,0.97719,,,,
4.3521,0.9772,,,,
4.3522,0.97721,,,,
4.3523,0.97722,,,,
4.3524,0.97724,,,,
4.3525,0.97725,,,,
4.3526,0.97726,,,,
4.3527,0.97727,,,,
4.3528,0.97728,,,,
4.3529,0.97729,,,,
4.353,0.97731,,,,
4.3531,0.97732,,,,
4.3532,0.97733,,,,
4.3533,0.97734,,,,
4.3534,0.97735,,,,
4.3535,0.97736,,,,
4.3536,0.97738,,,,
4.3537,0.97739,,,,
4.3538,0.9774,,,,
4.3539,0.97741,,,,
4.354,0.97742,,,,
4.3541,0.97743,,,,
4.3542,0.97745,,,,
4.3543,0.97746,,,,
4.3544,0.97747,,,,
4.3545,0.97748,,,,
4.3546,0.97749,,,,
4.3547,0.9775,,,,
4.3548,0.97752,,,,
4.3549,0.97753,,,,
4.355,0.97754,,,,
4.3551,0.97755,,,,
4.3552,0.97756,,,,
4.3553,0.97757,,,,
4.3554,0.97759,,,,
4.3555,0.9776,,,,
4.3556,0.97761,,,,
4.3557,0.97762,,,,
4.3558,0.97763,,,,
4.3559,0.97764,,,,
4.356,0.97766,,,,
4.3561,0.97767,,,,
4.3562,0.97768,,,,
4.3563,0.97769,,,,
4.3564,0.9777,,,,
4.3565,0.97771,,,,
4.3566,0.97773,,,,
4.3567,0.97774,,,,
4.3568,0.97775,,,,
4.3569,0.97776,,,,
4.357,0.97777,,,,
4.3571,0.97778,,,,
4.3572,0.9778,,,,
4.3573,0.97781,,,,
4.3574,0.97782,,,,
4.3575,0.97783,,,,
4.3576,0.97784,,,,
4.3577,0.97785,,,,
4.3578,0.97787,,,,
4.3579,0.97788,,,,
4.358,0.97789,,,,
4.3581,0.9779,,,,
4.3582,0.97791,,,,
4.3583,0.97792,,,,
4.3584,0.97793,,,,
4.3585,0.97795,,,,
4.3586,0.97796,,,,
4.3587,0.97797,,,,
4.3588,0.97798,,,,
4.3589,0.97799,,,,
4.359,0.978,,,,
4.3591,0.97802,,,,
4.3592,0.97803,,,,
4.3593,0.97804,,,,
4.3594,0.97805,,,,
4.3595,0.97806,,,,
4.3596,0.97807,,,,
4.3597,0.97808,,,,
4.3598,0.9781,,,,
4.3599,0.97811,,,,
4.36,0.97812,,,,
4.3601,0.97813,,,,
4.3602,0.97814,,,,
4.3603,0.97815,,,,
4.3604,0.97816,,,,
4.3605,0.97818,,,,
4.3606,0.97819,,,,
4.3607,0.9782,,,,
4.3608,0.97821,,,,
4.3609,0.97822,,,,
4.361,0.97823,,,,
4.3611,0.97824,,,,
4.3612,0.97826,,,,
4.3613,0.97827,,,,
4.3614,0.97828,,,,
4.3615,0.97829,,,,
4.3616,0.9783,,,,
4.3617,0.97831,,,,
4.3618,0.97832,,,,
4.3619,0.97833,,,,
4.362,0.97835,,,,
4.3621,0.97836,,,,
4.3622,0.97837,,,,
4.3623,0.97838,,,,
4.3624,0.97839,,,,
4.3625,0.9784,,,,
4.3626,0.97841,,,,
4.3627,0.97842,,,,
4.3628,0.97844,,,,
4.3629,0.97845,,,,
4.363,0.97846,,,,
4.3631,0.97847,,,,
4.3632,0.97848,,,,
4.3633,0.97849,,,,
4.3634,0.9785,,,,
4.3635,0.97851,,,,
4.3636,0.97853,,,,
4.3637,0.97854,,,,
4.3638,0.97855,,,,
4.3639,0.97856,,,,
4.364,0.97857,,,,
4.3641,0.97858,,,,
4.3642,0.97859,,,,
4.3643,0.9786,,,,
4.3644,0.97861,,,,
4.3645,0.97863,,,,
4.3646,0.97864,,,,
4.3647,0.97865,,,,
4.3648,0.97866,,,,
4.3649,0.97867,,,,
4.365,0.97868,,,,
4.3651,0.97869,,,,
4.3652,0.9787,,,,
4.3653,0.97871,,,,
4.3654,0.97873,,,,
4.3655,0.97874,,,,
4.3656,0.97875,,,,
4.3657,0.97876,,,,
4.3658,0.97877,,,,
4.3659,0.97878,,,,
4.366,0.97879,,,,
4.3661,0.9788,,,,
4.3662,0.97881,,,,
4.3663,0.97882,,,,
4.3664,0.97884,,,,
4.3665,0.97885,,,,
4.3666,0.97886,,,,
4.3667,0.97887,,,,
4.3668,0.97888,,,,
4.3669,0.97889,,,,
4.367,0.9789,,,,
4.3671,0.97891,,,,
4.3672,0.97892,,,,
4.3673,0.97893,,,,
4.3674,0.97895,,,,
4.3675,0.97896,,,,
4.3676,0.97897,,,,
4.3677,0.97898,,,,
4.3678,0.97899,,,,
4.3679,0.979,,,,
4.368,0.97901,,,,
4.3681,0.97902,,,,
4.3682,0.97903,,,,
4.3683,0.97904,,,,
4.3684,0.97905,,,,
4.3685,0.97906,,,,
4.3686,0.97908,,,,
4.3687,0.97909,,,,
4.3688,0.9791,,,,
4.3689,0.97911,,,,
4.369,0.97912,,,,
4.3691,0.97913,,,,
4.3692,0.97914,,,,
4.3693,0.97915,,,,
4.3694,0.97916,,,,
4.3695,0.97917,,,,
4.3696,0.97918,,,,
4.3697,0.97919,,,,
4.3698,0.9792,,,,
4.3699,0.97922,,,,
4.37,0.97923,,,,
4.3701,0.97924,,,,
4.3702,0.97925,,,,
4.3703,0.97926,,,,
4.3704,0.97927,,,,
4.3705,0.97928,,,,
4.3706,0.97929,,,,
4.3707,0.9793,,,,
4.3708,0.97931,,,,
4.3709,0.97932,,,,
4.371,0.97933,,,,
4.3711,0.97934,,,,
4.3712,0.97935,,,,
4.3713,0.97937,,,,
4.3714,0.97938,,,,
4.3715,0.97939,,,,
4.3716,0.9794,,,,
4.3717,0.97941,,,,
4.3718,0.97942,,,,
4.3719,0.97943,,,,
4.372,0.97944,,,,
4.3721,0.97945,,,,
4.3722,0.97946,,,,
4.3723,0.97947,,,,
4.3724,0.97948,,,,
4.3725,0.97949,,,,
4.3726,0.9795,,,,
4.3727,0.97951,,,,
4.3728,0.97952,,,,
4.3729,0.97953,,,,
4.373,0.97955,,,,
4.3731,0.97956,,,,
4.3732,0.97957,,,,
4.3733,0.97958,,,,
4.3734,0.97959,,,,
4.3735,0.9796,,,,
4.3736,0.97961,,,,
4.3737,0.97962,,,,
4.3738,0.97963,,,,
4.3739,0.97964,,,,
4.374,0.97965,,,,
4.3741,0.97966,,,,
4.3742,0.97967,,,,
4.3743,0.97968,,,,
4.3744,0.97969,,,,
4.3745,0.9797,,,,
4.3746,0.97971,,,,
4.3747,0.97972,,,,
4.3748,0.97973,,,,
4.3749,0.97974,,,,
4.375,0.97975,,,,
4.3751,0.97976,,,,
4.3752,0.97978,,,,
4.3753,0.97979,,,,
4.3754,0.9798,,,,
4.3755,0.97981,,,,
4.3756,0.97982,,,,
4.3757,0.97983,,,,
4.3758,0.97984,,,,
4.3759,0.97985,,,,
4.376,0.97986,,,,
4.3761,0.97987,,,,
4.3762,0.97988,,,,
4.3763,0.97989,,,,
4.3764,0.9799,,,,
4.3765,0.97991,,,,
4.3766,0.97992,,,,
4.3767,0.97993,,,,
4.3768,0.97994,,,,
4.3769,0.97995,,,,
4.377,0.97996,,,,
4.3771,0.97997,,,,
4.3772,0.97998,,,,
4.3773,0.97999,,,,
4.3774,0.98,,,,
4.3775,0.98001,,,,
4.3776,0.98002,,,,
4.3777,0.98003,,,,
4.3778,0.98004,,,,
4.3779,0.98005,,,,
4.378,0.98006,,,,
4.3781,0.98007,,,,
4.3782,0.98008,,,,
4.3783,0.98009,,,,
4.3784,0.9801,,,,
4.3785,0.98011,,,,
4.3786,0.98012,,,,
4.3787,0.98013,,,,
4.3788,0.98014,,,,
4.3789,0.98015,,,,
4.379,0.98016,,,,
4.3791,0.98018,,,,
4.3792,0.98019,,,,
4.3793,0.9802,,,,
4.3794,0.98021,,,,
4.3795,0.98022,,,,
4.3796,0.98023,,,,
4.3797,0.98024,,,,
4.3798,0.98025,,,,
4.3799,0.98026,,,,
4.38,0.98027,,,,
4.3801,0.98028,,,,
4.3802,0.98029,,,,
4.3803,0.9803,,,,
4.3804,0.98031,,,,
4.3805,0.98032,,,,
4.3806,0.98033,,,,
4.3807,0.98034,,,,
4.3808,0.98035,,,,
4.3809,0.98036,,,,
4.381,0.98037,,,,
4.3811,0.98038,,,,
4.3812,0.98039,,,,
4.3813,0.9804,,,,
4.3814,0.98041,,,,
4.3815,0.98042,,,,
4.3816,0.98043,,,,
4.3817,0.98044,,,,
4.3818,0.98045,,,,
4.3819,0.98046,,,,
4.382,0.98047,,,,
4.3821,0.98048,,,,
4.3822,0.98049,,,,
4.3823,0.9805,,,,
4.3824,0.98051,,,,
4.3825,0.98052,,,,
4.3826,0.98053,,,,
4.3827,0.98054,,,,
4.3828,0.98055,,,,
4.3829,0.98056,,,,
4.383,0.98056,,,,
4.3831,0.98057,,,,
4.3832,0.98058,,,,
4.3833,0.98059,,,,
4.3834,0.9806,,,,
4.3835,0.98061,,,,
4.3836,0.98062,,,,
4.3837,0.98063,,,,
4.3838,0.98064,,,,
4.3839,0.98065,,,,
4.384,0.98066,,,,
4.3841,0.98067,,,,
4.3842,0.98068,,,,
4.3843,0.98069,,,,
4.3844,0.9807,,,,
4.3845,0.98071,,,,
4.3846,0.98072,,,,
4.3847,0.98073,,,,
4.3848,0.98074,,,,
4.3849,0.98075,,,,
4.385,0.98076,,,,
4.3851,0.98077,,,,
4.3852,0.98078,,,,
4.3853,0.98079,,,,
4.3854,0.9808,,,,
4.3855,0.98081,,,,
4.3856,0.98082,,,,
4.3857,0.98083,,,,
4.3858,0.98084,,,,
4.3859,0.98085,,,,
4.386,0.98086,,,,
4.3861,0.98087,,,,
4.3862,0.98088,,,,
4.3863,0.98089,,,,
4.3864,0.9809,,,,
4.3865,0.98091,,,,
4.3866,0.98092,,,,
4.3867,0.98093,,,,
4.3868,0.98094,,,,
4.3869,0.98094,,,,
4.387,0.98095,,,,
4.3871,0.98096,,,,
4.3872,0.98097,,,,
4.3873,0.98098,,,,
4.3874,0.98099,,,,
4.3875,0.981,,,,
4.3876,0.98101,,,,
4.3877,0.98102,,,,
4.3878,0.98103,,,,
4.3879,0.98104,,,,
4.388,0.98105,,,,
4.3881,0.98106,,,,
4.3882,0.98107,,,,
4.3883,0.98108,,,,
4.3884,0.98109,,,,
4.3885,0.9811,,,,
4.3886,0.98111,,,,
4.3887,0.98112,,,,
4.3888,0.98113,,,,
4.3889,0.98114,,,,
4.389,0.98115,,,,
4.3891,0.98115,,,,
4.3892,0.98116,,,,
4.3893,0.98117,,,,
4.3894,0.98118,,,,
4.3895,0.98119,,,,
4.3896,0.9812,,,,
4.3897,0.98121,,,,
4.3898,0.98122,,,,
4.3899,0.98123,,,,
4.39,0.98124,,,,
4.3901,0.98125,,,,
4.3902,0.98126,,,,
4.3903,0.98127,,,,
4.3904,0.98128,,,,
4.3905,0.98129,,,,
4.3906,0.9813,,,,
4.3907,0.98131,,,,
4.3908,0.98132,,,,
4.3909,0.98132,,,,
4.391,0.98133,,,,
4.3911,0.98134,,,,
4.3912,0.98135,,,,
4.3913,0.98136,,,,
4.3914,0.98137,,,,
4.3915,0.98138,,,,
4.3916,0.98139,,,,
4.3917,0.9814,,,,
4.3918,0.98141,,,,
4.3919,0.98142,,,,
4.392,0.98143,,,,
4.3921,0.98144,,,,
4.3922,0.98145,,,,
4.3923,0.98145,,,,
4.3924,0.98146,,,,
4.3925,0.98147,,,,
4.3926,0.98148,,,,
4.3927,0.98149,,,,
4.3928,0.9815,,,,
4.3929,0.98151,,,,
4.393,0.98152,,,,
4.3931,0.98153,,,,
4.3932,0.98154,,,,
4.3933,0.98155,,,,
4.3934,0.98156,,,,
4.3935,0.98157,,,,
4.3936,0.98157,,,,
4.3937,0.98158,,,,
4.3938,0.98159,,,,
4.3939,0.9816,,,,
4.394,0.98161,,,,
4.3941,0.98162,,,,
4.3942,0.98163,,,,
4.3943,0.98164,,,,
4.3944,0.98165,,,,
4.3945,0.98166,,,,
4.3946,0.98167,,,,
4.3947,0.98168,,,,
4.3948,0.98168,,,,
4.3949,0.98169,,,,
4.395,0.9817,,,,
4.3951,0.98171,,,,
4.3952,0.98172,,,,
4.3953,0.98173,,,,
4.3954,0.98174,,,,
4.3955,0.98175,,,,
4.3956,0.98176,,,,
4.3957,0.98177,,,,
4.3958,0.98178,,,,
4.3959,0.98178,,,,
4.396,0.98179,,,,
4.3961,0.9818,,,,
4.3962,0.98181,,,,
4.3963,0.98182,,,,
4.3964,0.98183,,,,
4.3965,0.98184,,,,
4.3966,0.98185,,,,
4.3967,0.98186,,,,
4.3968,0.98187,,,,
4.3969,0.98187,,,,
4.397,0.98188,,,,
4.3971,0.98189,,,,
4.3972,0.9819,,,,
4.3973,0.98191,,,,
4.3974,0.98192,,,,
4.3975,0.98193,,,,
4.3976,0.98194,,,,
4.3977,0.98195,,,,
4.3978,0.98196,,,,
4.3979,0.98196,,,,
4.398,0.98197,,,,
4.3981,0.98198,,,,
4.3982,0.98199,,,,
4.3983,0.982,,,,
4.3984,0.98201,,,,
4.3985,0.98202,,,,
4.3986,0.98203,,,,
4.3987,0.98204,,,,
4.3988,0.98204,,,,
4.3989,0.98205,,,,
4.399,0.98206,,,,
4.3991,0.98207,,,,
4.3992,0.98208,,,,
4.3993,0.98209,,,,
4.3994,0.9821,,,,
4.3995,0.98211,,,,
4.3996,0.98212,,,,
4.3997,0.98212,,,,
4.3998,0.98213,,,,
4.3999,0.98214,,,,
4.4,0.98215,,,,
4.4001,0.98216,,,,
4.4002,0.98217,,,,
4.4003,0.98218,,,,
4.4004,0.98219,,,,
4.4005,0.98219,,,,
4.4006,0.9822,,,,
4.4007,0.98221,,,,
4.4008,0.98222,,,,
4.4009,0.98223,,,,
4.401,0.98224,,,,
4.4011,0.98225,,,,
4.4012,0.98226,,,,
4.4013,0.98226,,,,
4.4014,0.98227,,,,
4.4015,0.98228,,,,
4.4016,0.98229,,,,
4.4017,0.9823,,,,
4.4018,0.98231,,,,
4.4019,0.98232,,,,
4.402,0.98232,,,,
4.4021,0.98233,,,,
4.4022,0.98234,,,,
4.4023,0.98235,,,,
4.4024,0.98236,,,,
4.4025,0.98237,,,,
4.4026,0.98238,,,,
4.4027,0.98239,,,,
4.4028,0.98239,,,,
4.4029,0.9824,,,,
4.403,0.98241,,,,
4.4031,0.98242,,,,
4.4032,0.98243,,,,
4.4033,0.98244,,,,
4.4034,0.98245,,,,
4.4035,0.98245,,,,
4.4036,0.98246,,,,
4.4037,0.98247,,,,
4.4038,0.98248,,,,
4.4039,0.98249,,,,
4.404,0.9825,,,,
4.4041,0.98251,,,,
4.4042,0.98251,,,,
4.4043,0.98252,,,,
4.4044,0.98253,,,,
4.4045,0.98254,,,,
4.4046,0.98255,,,,
4.4047,0.98256,,,,
4.4048,0.98256,,,,
4.4049,0.98257,,,,


==> Data/bubbleRise/We=10/Hysing_We10.csv <==
x,y
0.316814954,2.078551909
0.315241371,2.051841738
0.315241371,2.032989298
0.31996212,2.011002422
0.322060231,2.103696984
0.327830035,1.989020639
0.327830035,2.123344279
0.33569795,2.144566006
0.340418699,1.968617532
0.345139448,2.165004761
0.354580946,1.950102215
0.354580946,2.183872479
0.365596026,2.201957225
0.371890358,1.93358197
0.37818469,2.22357935
0.390773354,1.919473195
0.392346937,2.24300457
0.406509184,2.26329386
0.40965635,1.908768332
0.42067143,2.281383698
0.428539345,1.899110828
0.43640726,2.299004772
0.447422341,1.891548038
0.45214309,2.316940053
0.466305336,1.88372341
0.469452502,2.33487788
0.485188332,1.877469818
0.488335498,2.353760876
0.504071328,1.871478065
0.507218494,2.370549156
0.522954323,1.867319189
0.526101489,2.386813757
0.541837319,1.862374795
0.544984485,2.402554679
0.560720315,1.859525116
0.563867481,2.416986404
0.57960331,1.856151758
0.582750476,2.431418129
0.598486306,1.853040239
0.601633472,2.443755139
0.617369302,1.850714239
0.620516468,2.456092148
0.636252297,1.84786456
0.639399463,2.467905478
0.655135293,1.845014881
0.658282459,2.478409611
0.674018289,1.84321256
0.677165455,2.488128226
0.692901284,1.841933918
0.69604845,2.497846841
0.71178428,1.840393436
0.714931446,2.507565456
0.730667276,1.838852954
0.733814441,2.515189355
0.749550271,1.837574312
0.752697437,2.522551415
0.768433267,1.836033831
0.771580433,2.529651635
0.787316262,1.835802546
0.790463428,2.536228176
0.806199258,1.834785743
0.809346424,2.541233681
0.825082254,1.834292619
0.82822942,2.546762864
0.843965249,1.832752138
0.847112415,2.550721011
0.862848245,1.832782693
0.865995411,2.556250195
0.881731241,1.832813248
0.884878407,2.559160984
0.900614236,1.832058284
0.903761402,2.562071773
0.919497232,1.831303321
0.922644398,2.564982562
0.938380228,1.831072037
0.941527394,2.566060474
0.957263223,1.831364431
0.960410389,2.567662066
0.976146219,1.831394986
0.979293385,2.5682163
0.995029215,1.831425541
0.998176381,2.568246855
1.01391221,1.831456096
1.017059376,2.56827741
1.032795206,1.831486651
1.035942372,2.568046126
1.051678202,1.831517206
1.054825367,2.566505644
1.070561197,1.831285922
1.073708363,2.565227002
1.089444193,1.831578316
1.092591359,2.562377323
1.108327188,1.833179908
1.111474354,2.560051323
1.127210184,1.833210463
1.13035735,2.557201644
1.14609318,1.833241018
1.149240346,2.552780928
1.164976175,1.834057091
1.168123341,2.547836533
1.183859171,1.835135004
1.187006337,2.542892139
1.202742167,1.835951077
1.205889333,2.537947744
1.221625162,1.836505311
1.224772328,2.531432313
1.240508158,1.837583224
1.243655324,2.524655042
1.259391154,1.839184816
1.26253832,2.517354092
1.278274149,1.83973905
1.281421315,2.509791303
1.297157145,1.842911678
1.300304311,2.500395638
1.316040141,1.842942233
1.319187307,2.490738133
1.334923136,1.845853022
1.338070302,2.481342468
1.353806132,1.847454614
1.356953298,2.470899445
1.372689128,1.850365403
1.375836293,2.459147224
1.391572123,1.853014352
1.394719289,2.447133165
1.410455119,1.855663302
1.413602285,2.435119105
1.429338114,1.859359609
1.43248528,2.42074849
1.44822111,1.862270398
1.451368276,2.406377875
1.467104106,1.866752224
1.470251272,2.390959902
1.485987101,1.870448531
1.489134267,2.374756411
1.504870097,1.875977715
1.508017263,2.35855292
1.523753093,1.882292417
1.526900259,2.339731034
1.542636088,1.889392637
1.544209671,2.321849224
1.561519084,2.302082171
1.561519084,1.897016536
1.578828497,2.283257739
1.58040208,1.905425954
1.592990743,2.265213733
1.599285075,1.915930087
1.60715299,2.244970275
1.618168071,1.928267096
1.621315237,2.225198129
1.633903901,2.204009503
1.637051067,1.944008018
1.644918981,2.185960405
1.652786896,1.962100403
1.654360479,2.167123241
1.663801977,2.146715042
1.66537556,1.980187696
1.671669892,2.125518777
1.676390641,2.001807274
1.677964224,2.105891003
1.682684973,2.084427807
1.681635917,2.023679356
1.684258556,2.063483197
1.684258556,2.044630756


==> Data/bubbleRise/We=10/We=10_dt=2.5e-3.csv <==
x,y
0.40918,1.7499
0.40878,1.75
0.41016,1.7496
0.41211,1.749
0.41201,1.749
0.41113,1.7493
0.41309,1.7487
0.41406,1.7485
0.41602,1.7479
0.41546,1.748
0.41699,1.7476
0.41797,1.7473
0.41504,1.7482
0.41895,1.747
0.41886,1.7471
0.41992,1.7468
0.4209,1.7465
0.42188,1.7463
0.42285,1.746
0.42248,1.7461
0.42383,1.7457
0.4248,1.7455
0.42578,1.7452
0.42676,1.7449
0.42603,1.7451
0.42773,1.7447
0.42871,1.7444
0.42969,1.7442
0.43066,1.7439
0.4298,1.7441
0.43164,1.7437
0.43359,1.7432
0.43356,1.7432
0.43262,1.7434
0.43457,1.7429
0.43555,1.7427
0.43652,1.7424
0.4375,1.7422
0.43848,1.742
0.43754,1.7422
0.43945,1.7417
0.44043,1.7415
0.44141,1.7412
0.44238,1.741
0.44145,1.7412
0.44336,1.7408
0.44434,1.7405
0.44531,1.7403
0.44629,1.7401
0.44561,1.7402
0.44727,1.7398
0.44824,1.7396
0.44922,1.7394
0.4502,1.7392
0.44975,1.7393
0.45117,1.739
0.45215,1.7387
0.45312,1.7385
0.45508,1.7381
0.45416,1.7383
0.45605,1.7379
0.45703,1.7376
0.45898,1.7372
0.45846,1.7373
0.45801,1.7374
0.45996,1.737
0.46094,1.7368
0.4541,1.7383
0.46387,1.7362
0.46311,1.7363
0.46484,1.736
0.46191,1.7366
0.46289,1.7364
0.46582,1.7358
0.4668,1.7355
0.46777,1.7353
0.46763,1.7354
0.46875,1.7351
0.47266,1.7343
0.47246,1.7344
0.47363,1.7341
0.47461,1.7339
0.47559,1.7338
0.47656,1.7335
0.47754,1.7333
0.47726,1.7334
0.47852,1.7332
0.47949,1.733
0.48047,1.7328
0.48242,1.7324
0.48234,1.7324
0.4834,1.7322
0.48438,1.7321
0.48145,1.7326
0.48535,1.7319
0.48633,1.7317
0.48828,1.7313
0.4875,1.7314
0.4873,1.7315
0.48926,1.7311
0.49023,1.731
0.49121,1.7308
0.49219,1.7306
0.49316,1.7304
0.49292,1.7305
0.49414,1.7302
0.49512,1.7301
0.49609,1.7299
0.49707,1.7297
0.49805,1.7295
0.49902,1.7294
0.49825,1.7295
0.5,1.7292
0.46973,1.7349
0.4707,1.7347
0.47168,1.7345
0.25,1.9019
0.24999,1.9023
0.24996,1.9033
0.24994,1.9043
0.24994,1.9053
0.24996,1.9062
0.24996,1.9072
0.24998,1.9082
0.25,1.909
0.30859,1.7963
0.30785,1.7969
0.31055,1.7949
0.31051,1.7949
0.3125,1.7935
0.31189,1.7939
0.31152,1.7942
0.30957,1.7956
0.30915,1.7959
0.2959,1.8066
0.29583,1.8066
0.29688,1.8057
0.29492,1.8075
0.29475,1.8076
0.29395,1.8083
0.29367,1.8086
0.29297,1.8092
0.29263,1.8096
0.29199,1.8102
0.2916,1.8105
0.29102,1.8111
0.29057,1.8115
0.29004,1.812
0.28958,1.8125
0.30469,1.7993
0.30402,1.7998
0.30371,1.8
0.30281,1.8008
0.30078,1.8024
0.3004,1.8027
0.29883,1.8041
0.29807,1.8047
0.2998,1.8032
0.29925,1.8037
0.30176,1.8016
0.30161,1.8018
0.30273,1.8008
0.30664,1.7978
0.30656,1.7979
0.30566,1.7985
0.30528,1.7988
0.30762,1.7971
0.29785,1.8049
0.29694,1.8057
0.33203,1.7812
0.33202,1.7812
0.33594,1.7791
0.33557,1.7793
0.33398,1.7801
0.33375,1.7803
0.33301,1.7807
0.33496,1.7796
0.33984,1.777
0.3392,1.7773
0.34375,1.775
0.343,1.7754
0.3418,1.776
0.34111,1.7764
0.34082,1.7765
0.34277,1.7755
0.33789,1.778
0.33734,1.7783
0.33691,1.7786
0.33887,1.7775
0.36523,1.7653
0.36437,1.7656
0.36719,1.7644
0.36672,1.7646
0.36621,1.7649
0.375,1.7614
0.3741,1.7617
0.36914,1.7637
0.36914,1.7637
0.37012,1.7633
0.37109,1.7629
0.36816,1.7641
0.37207,1.7625
0.37156,1.7627
0.37305,1.7621
0.37402,1.7617
0.34766,1.7731
0.34695,1.7734
0.35156,1.7712
0.35105,1.7715
0.34961,1.7722
0.349,1.7725
0.34863,1.7726
0.35059,1.7717
0.35547,1.7695
0.35534,1.7695
0.35645,1.769
0.35742,1.7686
0.3584,1.7682
0.35747,1.7686
0.35938,1.7678
0.35352,1.7703
0.35316,1.7705
0.35254,1.7708
0.35449,1.7699
0.3457,1.774
0.34498,1.7744
0.34473,1.7745
0.34668,1.7736
0.36035,1.7673
0.35977,1.7676
0.36133,1.7669
0.3623,1.7665
0.362,1.7666
0.36328,1.7661
0.36426,1.7657
0.31934,1.7889
0.31907,1.7891
0.32031,1.7883
0.32617,1.7846
0.32532,1.7852
0.32715,1.7841
0.32697,1.7842
0.32812,1.7835
0.32227,1.787
0.32213,1.7871
0.32422,1.7858
0.3237,1.7861
0.32324,1.7864
0.32129,1.7877
0.32061,1.7881
0.3252,1.7852
0.31641,1.7908
0.31611,1.791
0.31348,1.7928
0.31326,1.793
0.31445,1.7922
0.31543,1.7915
0.3147,1.792
0.31836,1.7895
0.31756,1.79
0.31738,1.7902
0.3291,1.7829
0.32859,1.7832
0.33008,1.7824
0.33105,1.7818
0.33031,1.7822
0.28125,1.8214
0.28053,1.8223
0.2793,1.8237
0.2789,1.8242
0.28027,1.8226
0.27971,1.8232
0.27734,1.8262
0.27734,1.8262
0.27656,1.8271
0.27637,1.8274
0.27583,1.8281
0.27832,1.8249
0.27812,1.8252
0.26562,1.8437
0.2656,1.8438
0.27344,1.8314
0.27297,1.832
0.27246,1.8328
0.27229,1.833
0.27162,1.834
0.27148,1.8342
0.27095,1.835
0.27051,1.8356
0.27032,1.8359
0.27539,1.8287
0.27509,1.8291
0.27441,1.83
0.27438,1.8301
0.27367,1.8311
0.26953,1.8371
0.26907,1.8379
0.26855,1.8387
0.26847,1.8389
0.26786,1.8398
0.26968,1.8369
0.26758,1.8403
0.26728,1.8408
0.2667,1.8418
0.2666,1.842
0.26615,1.8428
0.28906,1.813
0.28859,1.8135
0.28809,1.814
0.28764,1.8145
0.28711,1.815
0.2867,1.8154
0.28613,1.816
0.28577,1.8164
0.28516,1.8171
0.28486,1.8174
0.28418,1.8181
0.28395,1.8184
0.2832,1.8192
0.28306,1.8193
0.28223,1.8203
0.28222,1.8203
0.28136,1.8213
0.26508,1.8447
0.26465,1.8455
0.26456,1.8457
0.26367,1.8474
0.26352,1.8477
0.26404,1.8467
0.26172,1.8514
0.26163,1.8516
0.26304,1.8486
0.2627,1.8493
0.26254,1.8496
0.26209,1.8506
0.26117,1.8525
0.26074,1.8535
0.26072,1.8535
0.2603,1.8545
0.2599,1.8555
0.25977,1.8558
0.25948,1.8564
0.25907,1.8574
0.25879,1.8581
0.25868,1.8584
0.25832,1.8594
0.25781,1.8607
0.25757,1.8613
0.25722,1.8623
0.25687,1.8633
0.25684,1.8634
0.25653,1.8643
0.25622,1.8652
0.25586,1.8664
0.2556,1.8672
0.25591,1.8662
0.25795,1.8604
0.2553,1.8682
0.255,1.8691
0.25488,1.8696
0.25473,1.8701
0.25447,1.8711
0.25391,1.8732
0.2537,1.874
0.25346,1.875
0.2542,1.8721
0.25394,1.873
0.38477,1.7578
0.38469,1.7578
0.38574,1.7574
0.38672,1.7571
0.39062,1.7557
0.39029,1.7559
0.3877,1.7567
0.38742,1.7568
0.38867,1.7564
0.38965,1.7561
0.37695,1.7606
0.37667,1.7607
0.37598,1.761
0.37793,1.7603
0.37891,1.7599
0.37988,1.7595
0.37929,1.7598
0.38086,1.7592
0.38281,1.7585
0.38191,1.7588
0.38184,1.7588
0.38379,1.7581
0.39648,1.7538
0.39618,1.7539
0.39746,1.7535
0.39844,1.7532
0.3916,1.7554
0.39258,1.7551
0.39355,1.7548
0.39316,1.7549
0.39453,1.7545
0.39551,1.7541
0.40234,1.7519
0.4023,1.752
0.39941,1.7529
0.39917,1.7529
0.40039,1.7526
0.40137,1.7522
0.40332,1.7516
0.4043,1.7513
0.40625,1.7508
0.40545,1.751
0.40527,1.751
0.40723,1.7505
0.4082,1.7502
0.25324,1.876
0.25303,1.877
0.25293,1.8774
0.25281,1.8779
0.25259,1.8789
0.2524,1.8799
0.25222,1.8809
0.25195,1.8823
0.25186,1.8828
0.25204,1.8818
0.2517,1.8838
0.25154,1.8848
0.25139,1.8857
0.25125,1.8867
0.25112,1.8877
0.25099,1.8887
0.25098,1.8888
0.25087,1.8896
0.25076,1.8906
0.25065,1.8916
0.25055,1.8926
0.25046,1.8936
0.25038,1.8945
0.25031,1.8955
0.25024,1.8965
0.25018,1.8975
0.25013,1.8984
0.25008,1.8994
0.25005,1.9004
0.25002,1.9014
0.25001,1.9092
0.25003,1.9102
0.25007,1.9111
0.25013,1.9121
0.25017,1.9131
0.25023,1.9141
0.2503,1.915
0.25036,1.916
0.25044,1.917
0.25053,1.918
0.25062,1.9189
0.25072,1.9199
0.25083,1.9209
0.25091,1.9219
0.25098,1.9224
0.25104,1.9229
0.25119,1.9238
0.25131,1.9248
0.25143,1.9258
0.25157,1.9268
0.25173,1.9277
0.25188,1.9287
0.25195,1.9291
0.25206,1.9297
0.25222,1.9307
0.25239,1.9316
0.25256,1.9326
0.25277,1.9336
0.25293,1.9344
0.25296,1.9346
0.25314,1.9355
0.25335,1.9365
0.25357,1.9375
0.25379,1.9385
0.25391,1.939
0.25401,1.9395
0.25424,1.9404
0.25448,1.9414
0.25472,1.9424
0.25488,1.9431
0.25495,1.9434
0.25521,1.9443
0.25548,1.9453
0.25574,1.9463
0.25586,1.9467
0.25601,1.9473
0.25628,1.9482
0.25655,1.9492
0.25684,1.9502
0.25684,1.9502
0.25715,1.9512
0.25744,1.9521
0.25774,1.9531
0.25781,1.9534
0.25806,1.9541
0.25836,1.9551
0.25868,1.9561
0.25879,1.9564
0.25902,1.957
0.25935,1.958
0.25968,1.959
0.25977,1.9592
0.26002,1.96
0.26038,1.9609
0.26074,1.9619
0.26074,1.9619
0.26108,1.9629
0.26144,1.9639
0.26172,1.9646
0.26181,1.9648
0.26218,1.9658
0.26255,1.9668
0.2627,1.9672
0.26294,1.9678
0.26335,1.9688
0.26367,1.9696
0.26374,1.9697
0.26414,1.9707
0.26453,1.9717
0.26465,1.972
0.26496,1.9727
0.26537,1.9736
0.26562,1.9742
0.26579,1.9746
0.26621,1.9756
0.2666,1.9764
0.26666,1.9766
0.26709,1.9775
0.26753,1.9785
0.26758,1.9786
0.26797,1.9795
0.26843,1.9805
0.26855,1.9807
0.26889,1.9814
0.26934,1.9824
0.26953,1.9828
0.2698,1.9834
0.27029,1.9844
0.27051,1.9848
0.27076,1.9854
0.27123,1.9863
0.27148,1.9868
0.27172,1.9873
0.2722,1.9883
0.27246,1.9888
0.2727,1.9893
0.2732,1.9902
0.27344,1.9907
0.27371,1.9912
0.27423,1.9922
0.27441,1.9925
0.27474,1.9932
0.27525,1.9941
0.27539,1.9944
0.27578,1.9951
0.27629,1.9961
0.27637,1.9962
0.27682,1.9971
0.27734,1.998
0.27737,1.998
0.27791,1.999
0.27832,1.9997
0.27847,2
0.50098,1.7291
0.50195,1.7289
0.50293,1.7287
0.50391,1.7285
0.50488,1.7284
0.50402,1.7285
0.50586,1.7282
0.50684,1.7281
0.50781,1.7279
0.50879,1.7277
0.50977,1.7275
0.51074,1.7274
0.50981,1.7275
0.51172,1.7272
0.5127,1.7271
0.51367,1.7269
0.51465,1.7268
0.51562,1.7266
0.5166,1.7265
0.51604,1.7266
0.51758,1.7263
0.51855,1.7262
0.51953,1.726
0.52051,1.7258
0.52148,1.7257
0.52246,1.7255
0.52207,1.7256
0.52344,1.7254
0.52441,1.7253
0.52539,1.7251
0.52637,1.725
0.52734,1.7248
0.5293,1.7245
0.52868,1.7246
0.53027,1.7244
0.53125,1.7243
0.52832,1.7247
0.53223,1.7241
0.5332,1.724
0.53418,1.7238
0.53516,1.7237
0.53613,1.7235
0.53537,1.7236
0.53711,1.7234
0.53809,1.7233
0.53906,1.7232
0.54297,1.7226
0.54262,1.7227
0.54395,1.7225
0.54492,1.7223
0.5459,1.7222
0.54688,1.7221
0.54004,1.723
0.54102,1.7229
0.54199,1.7227
0.54785,1.7219
0.54883,1.7218
0.55078,1.7216
0.54984,1.7217
0.5498,1.7217
0.55176,1.7214
0.55273,1.7213
0.55371,1.7212
0.55469,1.7211
0.55762,1.7207
0.5576,1.7207
0.55859,1.7206
0.55566,1.721
0.55664,1.7208
0.55957,1.7204
0.56055,1.7203
0.56152,1.7202
0.5625,1.7201
0.57422,1.7187
0.57392,1.7188
0.5752,1.7186
0.57617,1.7185
0.57715,1.7184
0.57812,1.7183
0.5791,1.7181
0.58008,1.718
0.58105,1.7179
0.58203,1.7178
0.58301,1.7177
0.58258,1.7178
0.58398,1.7176
0.58496,1.7175
0.58594,1.7174
0.58691,1.7173
0.58789,1.7172
0.58887,1.7171
0.58984,1.717
0.59277,1.7167
0.59194,1.7168
0.59375,1.7166
0.59082,1.7169
0.5918,1.7168
0.59473,1.7165
0.5957,1.7164
0.59668,1.7163
0.59766,1.7162
0.59863,1.7161
0.59961,1.716
0.60156,1.7158
0.60143,1.7158
0.60059,1.7159
0.60254,1.7157
0.60352,1.7156
0.60449,1.7155
0.60547,1.7155
0.60645,1.7154
0.60742,1.7153
0.6084,1.7152
0.60938,1.7151
0.6123,1.7148
0.61193,1.7148
0.61328,1.7147
0.61426,1.7146
0.61523,1.7145
0.61621,1.7144
0.61719,1.7143
0.61035,1.715
0.61133,1.7149
0.61816,1.7142
0.61914,1.7141
0.62012,1.7141
0.62109,1.714
0.62305,1.7138
0.6225,1.7139
0.62207,1.7139
0.62402,1.7137
0.625,1.7136
0.56348,1.72
0.56445,1.7198
0.56543,1.7197
0.56539,1.7197
0.56641,1.7196
0.56738,1.7195
0.56836,1.7194
0.56934,1.7193
0.57031,1.7192
0.57129,1.7191
0.57227,1.7189
0.57324,1.7188
0.62598,1.7136
0.62695,1.7135
0.62793,1.7134
0.62891,1.7133
0.62988,1.7132
0.63086,1.7131
0.63184,1.7131
0.63281,1.713
0.63477,1.7128
0.63393,1.7129
0.63574,1.7127
0.63672,1.7126
0.63379,1.7129
0.6377,1.7126
0.63867,1.7125
0.63965,1.7124
0.64062,1.7123
0.6416,1.7122
0.64258,1.7121
0.64355,1.7121
0.64453,1.712
0.64551,1.7119
0.64532,1.7119
0.64648,1.7118
0.64746,1.7118
0.64844,1.7117
0.64941,1.7116
0.65039,1.7116
0.65137,1.7115
0.65234,1.7114
0.65332,1.7113
0.6543,1.7112
0.65527,1.7112
0.65625,1.7111
0.65918,1.7109
0.65825,1.7109
0.66016,1.7108
0.66113,1.7107
0.66211,1.7106
0.66309,1.7106
0.66406,1.7105
0.66504,1.7104
0.66602,1.7103
0.66699,1.7103
0.66797,1.7102
0.66895,1.7102
0.66992,1.7101
0.6709,1.71
0.67188,1.71
0.65723,1.711
0.6582,1.7109
0.67285,1.7099
0.67213,1.71
0.67383,1.7098
0.6748,1.7098
0.67578,1.7097
0.67676,1.7096
0.67773,1.7095
0.67871,1.7095
0.67969,1.7094
0.68066,1.7093
0.68164,1.7093
0.68262,1.7092
0.68359,1.7092
0.6875,1.7089
0.68674,1.709
0.68457,1.7091
0.68555,1.7091
0.68652,1.709
0.68848,1.7089
0.68945,1.7088
0.69043,1.7087
0.69141,1.7087
0.69238,1.7086
0.69336,1.7086
0.69434,1.7085
0.69531,1.7084
0.69629,1.7084
0.69727,1.7083
0.69824,1.7082
0.69922,1.7082
0.7002,1.7081
0.70117,1.708
0.70215,1.708
0.70171,1.708
0.70312,1.7079
0.7041,1.7079
0.70508,1.7078
0.70605,1.7078
0.70703,1.7077
0.70801,1.7077
0.70898,1.7076
0.70996,1.7076
0.71094,1.7075
0.71875,1.707
0.71855,1.707
0.71191,1.7074
0.71289,1.7074
0.71387,1.7073
0.71484,1.7073
0.71582,1.7072
0.7168,1.7071
0.71777,1.7071
0.71973,1.707
0.7207,1.7069
0.72168,1.7069
0.72266,1.7068
0.72363,1.7068
0.72461,1.7067
0.72559,1.7067
0.72656,1.7066
0.72754,1.7065
0.72852,1.7065
0.72949,1.7064
0.73047,1.7064
0.73145,1.7063
0.73242,1.7063
0.7334,1.7062
0.73438,1.7062
0.73535,1.7061
0.73633,1.7061
0.7373,1.706
0.73706,1.7061
0.73828,1.706
0.73926,1.706
0.74023,1.7059
0.74121,1.7059
0.74219,1.7058
0.74316,1.7058
0.74414,1.7057
0.74512,1.7057
0.74609,1.7056
0.74707,1.7056
0.74805,1.7055
0.74902,1.7055
0.75,1.7054
0.75098,1.7054
0.75195,1.7053
0.75293,1.7053
0.75391,1.7052
0.75488,1.7052
0.75586,1.7051
0.75684,1.7051
0.75781,1.7051
0.75879,1.705
0.75785,1.7051
0.75977,1.705
0.76074,1.7049
0.76172,1.7049
0.7627,1.7048
0.76367,1.7048
0.76465,1.7048
0.76562,1.7047
0.7666,1.7047
0.76758,1.7046
0.76855,1.7046
0.76953,1.7045
0.77051,1.7045
0.77148,1.7044
0.77246,1.7044
0.77344,1.7044
0.77441,1.7043
0.77539,1.7043
0.77637,1.7042
0.77734,1.7042
0.7793,1.7041
0.77923,1.7041
0.77832,1.7041
0.78027,1.7041
0.78125,1.704
0.80664,1.7031
0.80572,1.7031
0.80762,1.703
0.80859,1.703
0.80957,1.703
0.81055,1.7029
0.81152,1.7029
0.8125,1.7029
0.78223,1.704
0.7832,1.7039
0.78418,1.7039
0.78516,1.7039
0.78613,1.7038
0.78711,1.7038
0.78809,1.7037
0.78906,1.7037
0.79004,1.7037
0.79102,1.7036
0.79199,1.7036
0.79297,1.7036
0.79395,1.7036
0.79492,1.7035
0.7959,1.7035
0.79688,1.7035
0.79785,1.7034
0.79883,1.7034
0.7998,1.7033
0.80078,1.7033
0.80176,1.7033
0.80273,1.7032
0.80371,1.7032
0.80469,1.7032
0.80566,1.7031
0.81348,1.7028
0.81445,1.7028
0.81543,1.7028
0.81641,1.7027
0.81738,1.7027
0.81836,1.7027
0.81934,1.7027
0.82031,1.7026
0.82129,1.7026
0.82227,1.7025
0.82324,1.7025
0.82422,1.7025
0.8252,1.7025
0.82617,1.7024
0.82715,1.7024
0.82812,1.7024
0.8291,1.7024
0.83008,1.7023
0.83105,1.7023
0.83203,1.7023
0.83301,1.7022
0.83398,1.7022
0.83594,1.7021
0.83573,1.7021
0.83496,1.7022
0.83691,1.7021
0.83789,1.7021
0.83887,1.7021
0.83984,1.7021
0.84082,1.702
0.8418,1.702
0.84277,1.702
0.84375,1.7019
0.84473,1.7019
0.8457,1.7019
0.84668,1.7019
0.84766,1.7018
0.84863,1.7018
0.84961,1.7018
0.85059,1.7018
0.85156,1.7017
0.85254,1.7017
0.85352,1.7017
0.85449,1.7017
0.85547,1.7016
0.85645,1.7016
0.85742,1.7016
0.8584,1.7016
0.85938,1.7015
0.86035,1.7015
0.86133,1.7015
0.8623,1.7015
0.86328,1.7014
0.86426,1.7014
0.86523,1.7014
0.86621,1.7014
0.86719,1.7013
0.86816,1.7013
0.86914,1.7013
0.87012,1.7013
0.87109,1.7013
0.87207,1.7013
0.87305,1.7012
0.87402,1.7012
0.875,1.7012
0.87598,1.7012
0.87545,1.7012
0.87695,1.7011
0.87793,1.7011
0.87891,1.7011
0.87988,1.701
0.88086,1.701
0.88184,1.701
0.88281,1.701
0.88379,1.701
0.88477,1.7009
0.88574,1.7009
0.88672,1.7009
0.8877,1.7009
0.88867,1.7009
0.88965,1.7008
0.89062,1.7008
0.8916,1.7008
0.89258,1.7008
0.89355,1.7008
0.89453,1.7008
0.89551,1.7007
0.89648,1.7007
0.89746,1.7007
0.89844,1.7007
0.89941,1.7006
0.90039,1.7006
0.90137,1.7006
0.90234,1.7006
0.90332,1.7006
0.9043,1.7006
0.90527,1.7006
0.90625,1.7005
0.90723,1.7005
0.9082,1.7005
0.90918,1.7005
0.91016,1.7004
0.91113,1.7004
0.91211,1.7004
0.91309,1.7004
0.91406,1.7004
0.91504,1.7004
0.91602,1.7004
0.91699,1.7003
0.91797,1.7003
0.91895,1.7003
0.91992,1.7003
0.9209,1.7003
0.92188,1.7003
0.92285,1.7003
0.92383,1.7002
0.9248,1.7002
0.92578,1.7002
0.92676,1.7002
0.92623,1.7002
0.92773,1.7002
0.92871,1.7002
0.92969,1.7002
0.93066,1.7001
0.93164,1.7001
0.93262,1.7001
0.93359,1.7001
0.93457,1.7001
0.93555,1.7001
0.93652,1.7001
0.9375,1.7001
0.93848,1.7
0.93945,1.7
0.94043,1.7
0.94141,1.7
0.94238,1.7
0.94336,1.7
0.94434,1.7
0.94531,1.7
0.94629,1.7
0.94727,1.7
0.94824,1.6999
0.94922,1.6999
0.9502,1.6999
0.95117,1.6999
0.95215,1.6999
0.95312,1.6999
0.9541,1.6999
0.95508,1.6999
0.95605,1.6999
0.95703,1.6999
0.95801,1.6999
0.95898,1.6999
0.95996,1.6998
0.96094,1.6998
0.96191,1.6998
0.96289,1.6998
0.96387,1.6998
0.96484,1.6998
0.96582,1.6998
0.9668,1.6998
0.96777,1.6998
0.96875,1.6998
0.96973,1.6998
0.9707,1.6998
0.97168,1.6998
0.97266,1.6998
0.97363,1.6998
0.97461,1.6998
0.97559,1.6998
0.97656,1.6998
0.97754,1.6997
0.97852,1.6997
0.97949,1.6997
0.98047,1.6997
0.98145,1.6997
0.98242,1.6997
0.9834,1.6997
0.98438,1.6997
0.98535,1.6997
0.98633,1.6997
0.9873,1.6997
0.98828,1.6997
0.98926,1.6997
0.99023,1.6997
0.99121,1.6997
0.99219,1.6997
0.99316,1.6997
0.99414,1.6997
0.99512,1.6997
0.99609,1.6997
0.99707,1.6997
0.99805,1.6997
0.99902,1.6997
1,1.6997
1.001,1.6997
1.002,1.6997
1.0029,1.6997
1.0039,1.6997
1.0049,1.6997
1.0059,1.6997
1.0068,1.6997
1.0078,1.6997
1.0088,1.6997
1.0098,1.6997
1.0107,1.6997
1.0117,1.6997
1.0127,1.6997
1.0137,1.6997
1.0146,1.6997
1.0156,1.6997
1.0166,1.6997
1.0176,1.6997
1.0186,1.6997
1.0195,1.6997
1.0205,1.6997
1.0215,1.6997
1.0225,1.6997
1.0234,1.6997
1.0244,1.6997
1.0254,1.6997
1.0264,1.6997
1.0273,1.6997
1.0283,1.6997
1.0293,1.6998
1.0303,1.6998
1.0312,1.6998
1.0322,1.6998
1.0332,1.6998
1.0342,1.6998
1.0352,1.6998
1.0361,1.6998
1.0371,1.6998
1.0381,1.6998
1.0391,1.6998
1.04,1.6998
1.041,1.6998
1.042,1.6998
1.043,1.6998
1.0439,1.6999
1.0449,1.6999
1.0459,1.6999
1.0469,1.6999
1.0479,1.6999
1.0488,1.6999
1.0498,1.6999
1.0508,1.7
1.0518,1.6999
1.0527,1.6999
1.0537,1.6999
1.0547,1.7
1.0557,1.7
1.0566,1.7
1.0576,1.7
1.0586,1.7
1.0596,1.7
1.0605,1.7
1.0615,1.7
1.0625,1.7
1.0635,1.7001
1.0645,1.7001
1.0654,1.7001
1.0664,1.7001
1.0674,1.7001
1.0684,1.7001
1.0693,1.7001
1.0703,1.7001
1.0713,1.7001
1.0723,1.7002
1.0732,1.7002
1.0742,1.7002
1.0748,1.7002
1.0752,1.7002
1.0762,1.7002
1.0771,1.7002
1.0781,1.7002
1.0791,1.7003
1.0801,1.7003
1.0811,1.7003
1.082,1.7003
1.083,1.7003
1.084,1.7003
1.085,1.7004
1.0859,1.7004
1.0869,1.7004
1.0879,1.7004
1.0889,1.7004
1.0898,1.7004
1.0908,1.7005
1.0918,1.7005
1.0928,1.7005
1.0938,1.7005
1.0947,1.7005
1.0957,1.7005
1.0967,1.7005
1.0977,1.7006
1.0986,1.7006
1.0996,1.7006
1.1006,1.7006
1.1016,1.7006
1.1025,1.7007
1.1035,1.7007
1.1045,1.7007
1.1055,1.7007
1.1064,1.7007
1.1074,1.7008
1.1084,1.7008
1.1094,1.7008
1.1104,1.7008
1.1113,1.7008
1.1123,1.7008
1.1133,1.7009
1.1143,1.7009
1.1152,1.7009
1.1162,1.7009
1.1172,1.7009
1.1182,1.701
1.1191,1.701
1.1201,1.701
1.1211,1.701
1.1221,1.7011
1.123,1.7011
1.124,1.7011
1.125,1.7011
1.126,1.7012
1.1268,1.7012
1.127,1.7012
1.1279,1.7012
1.1289,1.7012
1.1299,1.7012
1.1309,1.7013
1.1318,1.7013
1.1328,1.7013
1.1338,1.7013
1.1348,1.7013
1.1357,1.7014
1.1367,1.7014
1.1377,1.7014
1.1387,1.7014
1.1396,1.7014
1.1406,1.7015
1.1416,1.7015
1.1426,1.7015
1.1436,1.7015
1.1445,1.7016
1.1455,1.7016
1.1465,1.7016
1.1475,1.7016
1.1484,1.7017
1.1494,1.7017
1.1504,1.7017
1.1514,1.7017
1.1523,1.7018
1.1533,1.7018
1.1543,1.7018
1.1553,1.7018
1.1562,1.7018
1.1572,1.7019
1.1582,1.7019
1.1592,1.702
1.1602,1.702
1.1611,1.702
1.1621,1.702
1.1631,1.7021
1.1641,1.7021
1.165,1.7021
1.166,1.7021
1.1665,1.7021
1.167,1.7022
1.168,1.7022
1.1689,1.7022
1.1699,1.7022
1.1709,1.7023
1.1719,1.7023
1.1729,1.7023
1.1738,1.7024
1.1748,1.7024
1.1758,1.7024
1.1768,1.7025
1.1777,1.7025
1.1787,1.7025
1.1797,1.7025
1.1807,1.7026
1.1816,1.7026
1.1826,1.7026
1.1836,1.7027
1.1846,1.7027
1.1855,1.7027
1.1865,1.7028
1.1875,1.7028
1.1885,1.7028
1.1895,1.7029
1.1904,1.7029
1.1914,1.7029
1.1924,1.703
1.1934,1.703
1.1943,1.703
1.1953,1.7031
1.1963,1.7031
1.1966,1.7031
1.1973,1.7032
1.1982,1.7032
1.1992,1.7032
1.2002,1.7033
1.2012,1.7033
1.2021,1.7033
1.2031,1.7034
1.2041,1.7034
1.2051,1.7034
1.2061,1.7035
1.207,1.7035
1.208,1.7035
1.209,1.7036
1.21,1.7036
1.2109,1.7036
1.2119,1.7037
1.2129,1.7037
1.2139,1.7037
1.2148,1.7038
1.2158,1.7038
1.2168,1.7038
1.2178,1.7039
1.2188,1.7039
1.2197,1.704
1.2207,1.704
1.2217,1.704
1.2227,1.7041
1.2232,1.7041
1.2236,1.7041
1.2246,1.7042
1.2256,1.7042
1.2266,1.7042
1.2275,1.7043
1.2285,1.7044
1.2295,1.7044
1.2305,1.7044
1.2314,1.7045
1.2324,1.7045
1.2334,1.7046
1.2344,1.7046
1.2354,1.7046
1.2363,1.7047
1.2373,1.7047
1.2383,1.7048
1.2393,1.7048
1.2402,1.7049
1.2412,1.7049
1.2422,1.705
1.2432,1.705
1.2441,1.705
1.2449,1.7051
1.2451,1.7051
1.2461,1.7051
1.2471,1.7052
1.248,1.7052
1.249,1.7053
1.25,1.7053
1.251,1.7054
1.252,1.7054
1.2529,1.7054
1.2539,1.7055
1.2549,1.7055
1.2559,1.7056
1.2568,1.7056
1.2578,1.7057
1.2588,1.7057
1.2598,1.7058
1.2607,1.7059
1.2617,1.7059
1.2627,1.706
1.2637,1.706
1.2646,1.706
1.2648,1.7061
1.2656,1.7061
1.2666,1.7061
1.2676,1.7062
1.2686,1.7063
1.2695,1.7063
1.2705,1.7064
1.2715,1.7064
1.2725,1.7065
1.2734,1.7065
1.2744,1.7066
1.2754,1.7066
1.2764,1.7067
1.2773,1.7067
1.2783,1.7068
1.2793,1.7068
1.2803,1.7069
1.2812,1.7069
1.2822,1.707
1.2826,1.707
1.2832,1.7071
1.2842,1.7071
1.2852,1.7072
1.2861,1.7072
1.2871,1.7073
1.2881,1.7074
1.2891,1.7074
1.29,1.7075
1.291,1.7075
1.292,1.7076
1.293,1.7076
1.2939,1.7077
1.2949,1.7077
1.2959,1.7078
1.2969,1.7079
1.2979,1.7079
1.2988,1.708
1.2994,1.708
1.2998,1.708
1.3008,1.7081
1.3018,1.7082
1.3027,1.7082
1.3037,1.7083
1.3047,1.7084
1.3057,1.7084
1.3066,1.7085
1.3076,1.7085
1.3086,1.7086
1.3096,1.7087
1.3105,1.7087
1.3115,1.7088
1.3125,1.7089
1.3135,1.7089
1.3142,1.709
1.3145,1.709
1.3154,1.7091
1.3164,1.7091
1.3174,1.7092
1.3184,1.7092
1.3193,1.7093
1.3203,1.7094
1.3213,1.7094
1.3223,1.7095
1.3232,1.7096
1.3242,1.7096
1.3252,1.7097
1.3262,1.7098
1.3271,1.7098
1.3281,1.7099
1.3291,1.71
1.3292,1.71
1.3301,1.71
1.3311,1.7101
1.332,1.7102
1.333,1.7102
1.334,1.7103
1.335,1.7104
1.3359,1.7104
1.3369,1.7105
1.3379,1.7106
1.3389,1.7107
1.3398,1.7107
1.3408,1.7108
1.3418,1.7109
1.3426,1.7109
1.3428,1.7109
1.3438,1.711
1.3447,1.7111
1.3457,1.7112
1.3467,1.7112
1.3477,1.7113
1.3486,1.7114
1.3496,1.7115
1.3506,1.7116
1.3516,1.7116
1.3525,1.7117
1.3535,1.7118
1.3545,1.7118
1.3554,1.7119
1.3555,1.7119
1.3564,1.712
1.3574,1.7121
1.3584,1.7121
1.3594,1.7122
1.3604,1.7123
1.3613,1.7124
1.3623,1.7125
1.3633,1.7126
1.3643,1.7127
1.3652,1.7127
1.3662,1.7128
1.3669,1.7129
1.3672,1.7129
1.3682,1.713
1.3691,1.7131
1.3701,1.7131
1.3711,1.7132
1.3721,1.7133
1.373,1.7134
1.374,1.7135
1.375,1.7136
1.376,1.7137
1.377,1.7138
1.3779,1.7138
1.3785,1.7139
1.3789,1.7139
1.3799,1.714
1.3809,1.7141
1.3818,1.7142
1.3828,1.7143
1.3838,1.7144
1.3848,1.7144
1.3857,1.7145
1.3867,1.7146
1.3877,1.7147
1.3887,1.7148
1.3889,1.7148
1.3896,1.7149
1.3906,1.715
1.3916,1.7151
1.3926,1.7152
1.3936,1.7153
1.3945,1.7154
1.3955,1.7155
1.3965,1.7156
1.3975,1.7156
1.3984,1.7157
1.3993,1.7158
1.3994,1.7158
1.4004,1.7159
1.4014,1.716
1.4023,1.7161
1.4033,1.7162
1.4043,1.7163
1.4053,1.7164
1.4062,1.7165
1.4072,1.7166
1.4082,1.7167
1.4087,1.7168
1.4092,1.7168
1.4102,1.7169
1.4111,1.717
1.4121,1.7171
1.4131,1.7172
1.4141,1.7173
1.415,1.7174
1.416,1.7176
1.417,1.7177
1.418,1.7178
1.418,1.7178
1.4189,1.7178
1.4199,1.7179
1.4209,1.718
1.4219,1.7182
1.4229,1.7183
1.4238,1.7184
1.4248,1.7185
1.4258,1.7186
1.4268,1.7187
1.427,1.7188
1.4277,1.7188
1.4287,1.719
1.4297,1.7191
1.4307,1.7192
1.4316,1.7193
1.4326,1.7194
1.4336,1.7195
1.4346,1.7196
1.4355,1.7197
1.4357,1.7197
1.4365,1.7198
1.4375,1.72
1.4385,1.7201
1.4395,1.7202
1.4404,1.7203
1.4414,1.7204
1.4424,1.7206
1.4434,1.7207
1.4435,1.7207
1.4443,1.7208
1.4453,1.7209
1.4463,1.7211
1.4473,1.7212
1.4482,1.7213
1.4492,1.7214
1.4502,1.7215
1.4512,1.7216
1.4514,1.7217
1.4521,1.7218
1.4531,1.7219
1.4541,1.7221
1.4551,1.7222
1.4561,1.7223
1.457,1.7224
1.458,1.7226
1.4586,1.7227
1.459,1.7227
1.46,1.7228
1.4609,1.723
1.4619,1.7231
1.4629,1.7232
1.4639,1.7234
1.4648,1.7235
1.4658,1.7236
1.4659,1.7236
1.4668,1.7238
1.4678,1.7239
1.4688,1.7241
1.4697,1.7242
1.4707,1.7243
1.4717,1.7245
1.4726,1.7246
1.4727,1.7246
1.4736,1.7248
1.4746,1.7249
1.4756,1.7251
1.4766,1.7252
1.4775,1.7253
1.4785,1.7255
1.4793,1.7256
1.4795,1.7256
1.4805,1.7258
1.4814,1.7259
1.4824,1.7261
1.4834,1.7262
1.4844,1.7264
1.4854,1.7265
1.4855,1.7266
1.4863,1.7267
1.4873,1.7269
1.4883,1.727
1.4893,1.7272
1.4902,1.7273
1.4912,1.7275
1.4917,1.7275
1.4922,1.7276
1.4932,1.7278
1.4941,1.728
1.4951,1.7281
1.4961,1.7283
1.4971,1.7285
1.4973,1.7285
1.498,1.7286
1.499,1.7288
1.5,1.729
1.501,1.7291
1.502,1.7293
1.5029,1.7294
1.5032,1.7295
1.5039,1.7296
1.5049,1.7298
1.5059,1.73
1.5068,1.7302
1.5078,1.7303
1.5086,1.7305
1.5088,1.7305
1.5098,1.7307
1.5107,1.7309
1.5117,1.731
1.5127,1.7312
1.5137,1.7314
1.514,1.7314
1.5146,1.7316
1.5156,1.7318
1.5166,1.732
1.5176,1.7321
1.5186,1.7323
1.5191,1.7324
1.5195,1.7325
1.5205,1.7327
1.5215,1.7329
1.5225,1.7331
1.5234,1.7333
1.5242,1.7334
1.5244,1.7334
1.5254,1.7336
1.5264,1.7338
1.5273,1.734
1.5283,1.7342
1.529,1.7344
1.5293,1.7344
1.5303,1.7346
1.5312,1.7348
1.5322,1.735
1.5332,1.7352
1.5338,1.7354
1.5342,1.7354
1.5352,1.7356
1.5361,1.7359
1.5371,1.736
1.5381,1.7363
1.5384,1.7363
1.5391,1.7365
1.54,1.7367
1.541,1.7369
1.542,1.7371
1.543,1.7373
1.543,1.7373
1.5439,1.7375
1.5449,1.7378
1.5459,1.738
1.5469,1.7382
1.5473,1.7383
1.5479,1.7384
1.5488,1.7386
1.5498,1.7389
1.5508,1.7391
1.5516,1.7393
1.5518,1.7393
1.5527,1.7395
1.5537,1.7398
1.5547,1.74
1.5557,1.7402
1.5557,1.7402
1.5566,1.7405
1.5576,1.7407
1.5586,1.7409
1.5596,1.7411
1.5598,1.7412
1.5605,1.7414
1.5615,1.7416
1.5625,1.7419
1.5635,1.7421
1.5637,1.7422
1.5645,1.7424
1.5654,1.7426
1.5664,1.7429
1.5674,1.7431
1.5677,1.7432
1.5684,1.7433
1.5693,1.7436
1.5703,1.7439
1.5713,1.7441
1.5714,1.7441
1.5723,1.7444
1.5732,1.7446
1.5742,1.7449
1.5752,1.7451
1.5752,1.7451
1.5762,1.7454
1.5771,1.7457
1.5781,1.7459
1.5788,1.7461
1.5791,1.7462
1.5801,1.7465
1.5811,1.7467
1.582,1.747
1.5823,1.7471
1.583,1.7473
1.584,1.7475
1.585,1.7478
1.5857,1.748
1.5859,1.7481
1.5869,1.7484
1.5879,1.7487
1.5889,1.7489
1.5892,1.749
1.5898,1.7492
1.5908,1.7495
1.5918,1.7498
1.5924,1.75
1.5928,1.7501
1.5938,1.7504
1.5947,1.7507
1.5956,1.751
1.5957,1.751
1.5967,1.7513
1.5977,1.7516
1.5986,1.7519
1.5987,1.752
1.5996,1.7522
1.6006,1.7525
1.6016,1.7529
1.6018,1.7529
1.6025,1.7532
1.6035,1.7535
1.6045,1.7538
1.6048,1.7539
1.6055,1.7541
1.6064,1.7544
1.6074,1.7548
1.6077,1.7549
1.6084,1.7551
1.6094,1.7554
1.6104,1.7558
1.6106,1.7559
1.6113,1.7561
1.6123,1.7564
1.6133,1.7567
1.6135,1.7568
1.6143,1.7571
1.6152,1.7574
1.6162,1.7578
1.6163,1.7578
1.6172,1.7582
1.6182,1.7585
1.619,1.7588
1.6191,1.7588
1.6201,1.7592
1.6211,1.7596
1.6216,1.7598
1.6221,1.7599
1.623,1.7603
1.624,1.7607
1.6243,1.7607
1.625,1.761
1.626,1.7614
1.6267,1.7617
1.627,1.7618
1.6279,1.7622
1.6289,1.7625
1.6293,1.7627
1.6299,1.7629
1.6309,1.7633
1.6317,1.7637
1.6318,1.7637
1.6328,1.7641
1.6338,1.7645
1.6341,1.7646
1.6348,1.7649
1.6357,1.7653
1.6364,1.7656
1.6367,1.7657
1.6377,1.7661
1.6387,1.7665
1.6388,1.7666
1.6396,1.767
1.6406,1.7674
1.6411,1.7676
1.6416,1.7678
1.6426,1.7683
1.6432,1.7686
1.6436,1.7687
1.6445,1.7691
1.6454,1.7695
1.6455,1.7696
1.6465,1.77
1.6475,1.7705
1.6475,1.7705
1.6484,1.7709
1.6494,1.7714
1.6497,1.7715
1.6504,1.7718
1.6514,1.7723
1.6517,1.7725
1.6523,1.7728
1.6533,1.7732
1.6537,1.7734
1.6543,1.7737
1.6553,1.7742
1.6557,1.7744
1.6562,1.7747
1.6572,1.7752
1.6577,1.7754
1.6582,1.7757
1.6592,1.7762
1.6595,1.7764
1.6602,1.7767
1.6611,1.7772
1.6615,1.7773
1.6621,1.7777
1.6631,1.7782
1.6633,1.7783
1.6641,1.7787
1.665,1.7793
1.6651,1.7793
1.666,1.7798
1.6669,1.7803
1.667,1.7803
1.668,1.7809
1.6686,1.7812
1.6689,1.7815
1.6699,1.782
1.6703,1.7822
1.6709,1.7826
1.6719,1.7831
1.672,1.7832
1.6729,1.7837
1.6736,1.7842
1.6738,1.7843
1.6748,1.7849
1.6753,1.7852
1.6758,1.7855
1.6768,1.7861
1.6769,1.7861
1.6777,1.7867
1.6784,1.7871
1.6787,1.7873
1.6797,1.7879
1.6799,1.7881
1.6807,1.7886
1.6815,1.7891
1.6816,1.7892
1.6826,1.7898
1.6829,1.79
1.6836,1.7905
1.6844,1.791
1.6846,1.7911
1.6855,1.7918
1.6858,1.792
1.6865,1.7925
1.6872,1.793
1.6875,1.7932
1.6885,1.7938
1.6886,1.7939
1.6895,1.7945
1.69,1.7949
1.6904,1.7953
1.6913,1.7959
1.6914,1.796
1.6924,1.7967
1.6926,1.7969
1.6934,1.7975
1.6939,1.7979
1.6943,1.7982
1.6952,1.7988
1.6953,1.799
1.6963,1.7997
1.6964,1.7998
1.6973,1.8005
1.6976,1.8008
1.6982,1.8013
1.6989,1.8018
1.6992,1.8021
1.7,1.8027
1.7002,1.8029
1.7012,1.8037
1.7012,1.8037
1.7021,1.8045
1.7023,1.8047
1.7031,1.8054
1.7034,1.8057
1.7041,1.8062
1.7046,1.8066
1.7051,1.8071
1.7056,1.8076
1.7061,1.808
1.7067,1.8086
1.707,1.8089
1.7077,1.8096
1.708,1.8098
1.7088,1.8105
1.709,1.8108
1.7098,1.8115
1.71,1.8117
1.7108,1.8125
1.7109,1.8127
1.7117,1.8135
1.7119,1.8137
1.7127,1.8145
1.7129,1.8147
1.7137,1.8154
1.7139,1.8157
1.7146,1.8164
1.7148,1.8167
1.7155,1.8174
1.7158,1.8178
1.7164,1.8184
1.7168,1.8188
1.7172,1.8193
1.7178,1.8199
1.7181,1.8203
1.7188,1.8211
1.719,1.8213
1.7197,1.8222
1.7198,1.8223
1.7206,1.8232
1.7207,1.8234
1.7214,1.8242
1.7217,1.8246
1.7222,1.8252
1.7227,1.8258
1.723,1.8262
1.7236,1.827
1.7237,1.8271
1.7245,1.8281
1.7246,1.8283
1.7252,1.8291
1.7256,1.8296
1.7259,1.8301
1.7266,1.831
1.7266,1.8311
1.7273,1.832
1.7275,1.8324
1.728,1.833
1.7285,1.8338
1.7286,1.834
1.7293,1.835
1.7295,1.8353
1.7299,1.8359
1.7305,1.8368
1.7306,1.8369
1.7312,1.8379
1.7314,1.8384
1.7318,1.8389
1.7324,1.8398
1.7324,1.84
1.7329,1.8408
1.7334,1.8416
1.7335,1.8418
1.7341,1.8428
1.7344,1.8433
1.7346,1.8438
1.7351,1.8447
1.7354,1.8451
1.7356,1.8457
1.7362,1.8467
1.7363,1.847
1.7367,1.8477
1.7372,1.8486
1.7373,1.8489
1.7377,1.8496
1.7381,1.8506
1.7383,1.8509
1.7386,1.8516
1.739,1.8525
1.7393,1.8531
1.7394,1.8535
1.7399,1.8545
1.7402,1.8553
1.7403,1.8555
1.7407,1.8564
1.7411,1.8574
1.7412,1.8578
1.7415,1.8584
1.7419,1.8594
1.7422,1.8603
1.7422,1.8604
1.7426,1.8613
1.7429,1.8623
1.7432,1.863
1.7433,1.8633
1.7436,1.8643
1.7439,1.8652
1.7441,1.8659
1.7442,1.8662
1.7445,1.8672
1.7448,1.8682
1.7451,1.8691
1.7451,1.8691
1.7454,1.8701
1.7457,1.8711
1.7459,1.8721
1.7461,1.8727
1.7462,1.873
1.7464,1.874
1.7466,1.875
1.7469,1.876
1.7471,1.8768
1.7471,1.877
1.7473,1.8779
1.7475,1.8789
1.7477,1.8799
1.7479,1.8809
1.748,1.8817
1.7481,1.8818
1.7482,1.8828
1.7484,1.8838
1.7486,1.8848
1.7487,1.8857
1.7488,1.8867
1.749,1.8877
1.749,1.8881
1.7491,1.8887
1.7492,1.8896
1.7493,1.8906
1.7494,1.8916
1.7495,1.8926
1.7496,1.8936
1.7497,1.8945
1.7498,1.8955
1.7498,1.8965
1.7499,1.8975
1.7499,1.8984
1.75,1.8994
1.75,1.8997
1.75,1.9111
1.75,1.9105
1.7499,1.9121
1.7499,1.9131
1.7498,1.9141
1.7497,1.915
1.7497,1.916
1.7496,1.917
1.7495,1.918
1.7494,1.9189
1.7493,1.9199
1.7492,1.9209
1.7491,1.9219
1.749,1.9229
1.749,1.9226
1.7489,1.9238
1.7487,1.9248
1.7486,1.9258
1.7484,1.9268
1.7483,1.9277
1.748,1.9297
1.748,1.9292
1.7481,1.9287
1.7478,1.9307
1.7476,1.9316
1.7474,1.9326
1.7472,1.9336
1.747,1.9346
1.7471,1.9344
1.7469,1.9355
1.7466,1.9365
1.7464,1.9375
1.746,1.9395
1.7461,1.939
1.7458,1.9404
1.7455,1.9414
1.7462,1.9385
1.7453,1.9424
1.745,1.9434
1.7451,1.9431
1.7448,1.9443
1.7445,1.9453
1.744,1.9473
1.7441,1.9467
1.7442,1.9463
1.7437,1.9482
1.7434,1.9492
1.7431,1.9502
1.7432,1.9501
1.7428,1.9512
1.7425,1.9521
1.7422,1.9531
1.7419,1.9541
1.7422,1.9533
1.7416,1.9551
1.7413,1.9561
1.7409,1.957
1.7412,1.9563
1.7406,1.958
1.7403,1.959
1.7399,1.96
1.7402,1.9591
1.7396,1.9609
1.7382,1.9648
1.7383,1.9645
1.7392,1.9619
1.7393,1.9618
1.7389,1.9629
1.7385,1.9639
1.7378,1.9658
1.7374,1.9668
1.737,1.9678
1.7373,1.9671
1.7366,1.9688
1.7342,1.9746
1.7344,1.9741
1.7337,1.9756
1.7333,1.9766
1.7334,1.9763
1.7324,1.9785
1.7324,1.9785
1.7329,1.9775
1.732,1.9795
1.7315,1.9805
1.7301,1.9834
1.7305,1.9827
1.7297,1.9844
1.7311,1.9814
1.7314,1.9806
1.7306,1.9824
1.7362,1.9697
1.7363,1.9694
1.7358,1.9707
1.7354,1.9717
1.735,1.9727
1.7354,1.9719
1.7346,1.9736
1.7262,1.9912
1.7266,1.9906
1.7257,1.9922
1.7292,1.9854
1.7295,1.9848
1.7287,1.9863
1.7282,1.9873
1.7285,1.9867
1.7277,1.9883
1.7272,1.9893
1.7275,1.9887
1.7267,1.9902
1.7252,1.9932
1.7256,1.9924
1.7247,1.9941
1.7242,1.9951
1.7246,1.9943
1.7236,1.9961
1.7226,1.998
1.7227,1.9979
1.722,1.999
1.7215,2
1.7217,1.9996
1.7231,1.9971
1.7236,1.9961
1.75,1.9004
1.7501,1.9014
1.7501,1.9023
1.7501,1.9033
1.7501,1.9043
1.7501,1.9053
1.7501,1.9062
1.7501,1.9072
1.7501,1.9082
1.75,1.9092
1.75,1.9102
0.27901,2.001
0.2793,2.0015
0.27957,2.002
0.28014,2.0029
0.28027,2.0032
0.2807,2.0039
0.28125,2.0049
0.28126,2.0049
0.28184,2.0059
0.28223,2.0065
0.28242,2.0068
0.28299,2.0078
0.2832,2.0082
0.28359,2.0088
0.28416,2.0098
0.28418,2.0098
0.28476,2.0107
0.28516,2.0114
0.28536,2.0117
0.28595,2.0127
0.28613,2.013
0.28657,2.0137
0.28711,2.0145
0.28718,2.0146
0.28779,2.0156
0.28809,2.0161
0.28841,2.0166
0.28904,2.0176
0.28906,2.0176
0.28968,2.0186
0.29004,2.0191
0.2903,2.0195
0.29094,2.0205
0.29102,2.0206
0.29158,2.0215
0.29199,2.0221
0.29223,2.0225
0.29289,2.0234
0.29297,2.0236
0.29354,2.0244
0.29395,2.025
0.29419,2.0254
0.29485,2.0264
0.29492,2.0265
0.29552,2.0273
0.2959,2.0279
0.2962,2.0283
0.29687,2.0293
0.29688,2.0293
0.29753,2.0303
0.29785,2.0307
0.29823,2.0312
0.29883,2.0321
0.29892,2.0322
0.2996,2.0332
0.2998,2.0335
0.30028,2.0342
0.30078,2.0349
0.30099,2.0352
0.30171,2.0361
0.30176,2.0362
0.3024,2.0371
0.30273,2.0376
0.3031,2.0381
0.30371,2.0389
0.30382,2.0391
0.30454,2.04
0.30469,2.0402
0.30525,2.041
0.30566,2.0416
0.30597,2.042
0.30664,2.0429
0.30669,2.043
0.30744,2.0439
0.30762,2.0442
0.30817,2.0449
0.30859,2.0455
0.30891,2.0459
0.30957,2.0468
0.30965,2.0469
0.31039,2.0479
0.31055,2.0481
0.31115,2.0488
0.31152,2.0493
0.31192,2.0498
0.3125,2.0506
0.31267,2.0508
0.31341,2.0518
0.31348,2.0518
0.31419,2.0527
0.31445,2.0531
0.31497,2.0537
0.31543,2.0543
0.31572,2.0547
0.31641,2.0555
0.3165,2.0557
0.31728,2.0566
0.31738,2.0568
0.31806,2.0576
0.31836,2.058
0.31886,2.0586
0.31934,2.0592
0.31967,2.0596
0.32031,2.0604
0.32045,2.0605
0.32123,2.0615
0.32129,2.0616
0.32205,2.0625
0.32227,2.0628
0.32285,2.0635
0.32324,2.0639
0.32367,2.0645
0.32422,2.0651
0.32449,2.0654
0.3252,2.0663
0.32528,2.0664
0.3261,2.0674
0.32617,2.0675
0.32693,2.0684
0.32715,2.0686
0.32776,2.0693
0.32812,2.0698
0.3286,2.0703
0.3291,2.0709
0.32945,2.0713
0.33008,2.072
0.33027,2.0723
0.33105,2.0732
0.33113,2.0732
0.33195,2.0742
0.33203,2.0743
0.33281,2.0752
0.33301,2.0754
0.33365,2.0762
0.33398,2.0766
0.33449,2.0771
0.33496,2.0777
0.33537,2.0781
0.33594,2.0788
0.33623,2.0791
0.33691,2.0799
0.3371,2.0801
0.33789,2.081
0.33796,2.0811
0.33883,2.082
0.33887,2.0821
0.3397,2.083
0.33984,2.0832
0.34057,2.084
0.34082,2.0843
0.34146,2.085
0.3418,2.0853
0.34233,2.0859
0.34277,2.0864
0.3432,2.0869
0.34375,2.0875
0.34411,2.0879
0.34473,2.0886
0.34499,2.0889
0.3457,2.0896
0.34589,2.0898
0.34668,2.0907
0.34678,2.0908
0.34766,2.0918
0.34769,2.0918
0.34858,2.0928
0.34863,2.0928
0.3495,2.0938
0.34961,2.0939
0.35043,2.0947
0.35059,2.0949
0.35132,2.0957
0.35156,2.096
0.35225,2.0967
0.35254,2.097
0.35316,2.0977
0.35352,2.098
0.35411,2.0986
0.35449,2.099
0.35503,2.0996
0.35547,2.1001
0.35596,2.1006
0.35645,2.1011
0.35689,2.1016
0.35742,2.1021
0.35783,2.1025
0.3584,2.1031
0.35877,2.1035
0.35938,2.1041
0.35972,2.1045
0.36035,2.1051
0.36066,2.1055
0.36133,2.1062
0.36161,2.1064
0.3623,2.1072
0.36256,2.1074
0.36328,2.1082
0.36352,2.1084
0.36426,2.1091
0.36448,2.1094
0.36523,2.1101
0.36545,2.1104
0.36621,2.1111
0.36641,2.1113
0.36719,2.1121
0.36738,2.1123
0.36816,2.1131
0.36836,2.1133
0.36914,2.1141
0.36934,2.1143
0.37012,2.115
0.37032,2.1152
0.37109,2.116
0.3713,2.1162
0.37207,2.117
0.37229,2.1172
0.37305,2.1179
0.37329,2.1182
0.37402,2.1189
0.37428,2.1191
0.375,2.1199
0.37528,2.1201
0.37598,2.1208
0.37628,2.1211
0.37695,2.1217
0.3773,2.1221
0.37793,2.1227
0.37829,2.123
0.37891,2.1236
0.37931,2.124
0.37988,2.1246
0.38032,2.125
0.38086,2.1255
0.38133,2.126
0.38184,2.1265
0.38236,2.127
0.38281,2.1274
0.38338,2.1279
0.38379,2.1283
0.38441,2.1289
0.38477,2.1292
0.38543,2.1299
0.38574,2.1302
0.38647,2.1309
0.38672,2.1311
0.3875,2.1318
0.3877,2.132
0.38856,2.1328
0.38867,2.1329
0.38962,2.1338
0.38965,2.1338
0.39062,2.1347
0.39065,2.1348
0.3916,2.1356
0.39172,2.1357
0.39258,2.1365
0.39277,2.1367
0.39355,2.1374
0.39384,2.1377
0.39453,2.1383
0.39489,2.1387
0.39551,2.1392
0.39596,2.1396
0.39648,2.1401
0.39701,2.1406
0.39746,2.141
0.39808,2.1416
0.39844,2.1419
0.39916,2.1426
0.39941,2.1428
0.40023,2.1436
0.40039,2.1437
0.40134,2.1445
0.40137,2.1446
0.40234,2.1454
0.40243,2.1455
0.40332,2.1463
0.40351,2.1465
0.4043,2.1472
0.4046,2.1475
0.40527,2.1481
0.40569,2.1484
0.40625,2.1489
0.40679,2.1494
0.40723,2.1498
0.4079,2.1504
0.4082,2.1507
0.40901,2.1514
0.40918,2.1515
0.41011,2.1523
0.41016,2.1524
0.41113,2.1532
0.41124,2.1533
0.41211,2.1541
0.41234,2.1543
0.41309,2.155
0.41345,2.1553
0.41406,2.1558
0.41458,2.1562
0.41504,2.1567
0.4157,2.1572
0.41602,2.1575
0.41685,2.1582
0.41699,2.1583
0.41797,2.1592
0.41799,2.1592
0.41895,2.16
0.41913,2.1602
0.41992,2.1608
0.42026,2.1611
0.4209,2.1617
0.4214,2.1621
0.42188,2.1625
0.42256,2.1631
0.42285,2.1633
0.42371,2.1641
0.42383,2.1642
0.4248,2.165
0.42488,2.165
0.42578,2.1658
0.42603,2.166
0.42676,2.1666
0.42718,2.167
0.42773,2.1674
0.42837,2.168
0.42871,2.1682
0.42956,2.1689
0.42969,2.1691
0.43066,2.1699
0.43073,2.1699
0.43164,2.1707
0.43192,2.1709
0.43262,2.1715
0.4331,2.1719
0.43359,2.1723
0.43429,2.1729
0.43457,2.1731
0.43548,2.1738
0.43555,2.1739
0.43652,2.1747
0.43666,2.1748
0.4375,2.1755
0.43787,2.1758
0.43848,2.1763
0.43908,2.1768
0.43945,2.1771
0.44031,2.1777
0.44043,2.1778
0.44141,2.1786
0.44153,2.1787
0.44238,2.1794
0.44273,2.1797
0.44336,2.1802
0.44396,2.1807
0.44434,2.181
0.44519,2.1816
0.44531,2.1817
0.44629,2.1825
0.44639,2.1826
0.44727,2.1833
0.44764,2.1836
0.44824,2.1841
0.4489,2.1846
0.44922,2.1848
0.45013,2.1855
0.4502,2.1856
0.45117,2.1864
0.45139,2.1865
0.45215,2.1871
0.45262,2.1875
0.45312,2.1879
0.45388,2.1885
0.4541,2.1886
0.45508,2.1894
0.45513,2.1895
0.45605,2.1902
0.45639,2.1904
0.45703,2.1909
0.45768,2.1914
0.45801,2.1917
0.45896,2.1924
0.45898,2.1924
0.45996,2.1932
0.46022,2.1934
0.46094,2.1939
0.46151,2.1943
0.46191,2.1946
0.46279,2.1953
0.46289,2.1954
0.46387,2.1961
0.46406,2.1963
0.46484,2.1969
0.46538,2.1973
0.46582,2.1976
0.46669,2.1982
0.4668,2.1983
0.46777,2.1991
0.46798,2.1992
0.46875,2.1998
0.4693,2.2002
0.46973,2.2005
0.4706,2.2012
0.4707,2.2012
0.47168,2.202
0.47191,2.2021
0.47266,2.2027
0.47325,2.2031
0.47363,2.2034
0.47459,2.2041
0.47461,2.2041
0.47559,2.2048
0.47591,2.2051
0.47656,2.2056
0.47723,2.2061
0.47754,2.2063
0.47852,2.207
0.47859,2.207
0.47949,2.2077
0.47993,2.208
0.48047,2.2084
0.48129,2.209
0.48145,2.2091
0.48242,2.2098
0.48263,2.21
0.4834,2.2105
0.48401,2.2109
0.48438,2.2112
0.48535,2.2119
0.48535,2.2119
0.48633,2.2126
0.48675,2.2129
0.4873,2.2133
0.48814,2.2139
0.48828,2.214
0.48926,2.2147
0.4895,2.2148
0.49023,2.2154
0.49087,2.2158
0.49121,2.2161
0.49219,2.2167
0.49227,2.2168
0.49316,2.2174
0.49371,2.2178
0.49414,2.2181
0.49508,2.2188
0.49512,2.2188
0.49609,2.2195
0.49649,2.2197
0.49707,2.2201
0.4979,2.2207
0.49805,2.2208
0.49902,2.2215
0.49936,2.2217
0.5,2.2221
0.50076,2.2227
0.50098,2.2228
0.50195,2.2235
0.50218,2.2236
0.50293,2.2241
0.50361,2.2246
0.50391,2.2248
0.50488,2.2255
0.50506,2.2256
0.50586,2.2261
0.50653,2.2266
0.50684,2.2268
0.50781,2.2274
0.508,2.2275
0.50879,2.2281
0.50944,2.2285
0.50977,2.2287
0.51074,2.2294
0.51091,2.2295
0.51172,2.23
0.5124,2.2305
0.5127,2.2307
0.51367,2.2313
0.51386,2.2314
0.51465,2.232
0.51534,2.2324
0.51562,2.2326
0.5166,2.2332
0.51688,2.2334
0.51758,2.2339
0.51835,2.2344
0.51855,2.2345
0.51953,2.2351
0.51984,2.2354
0.52051,2.2358
0.52136,2.2363
0.52148,2.2364
0.52246,2.237
0.5229,2.2373
0.52344,2.2377
0.52441,2.2383
0.52441,2.2383
0.52539,2.2389
0.52593,2.2393
0.52637,2.2395
0.52734,2.2401
0.52748,2.2402
0.52832,2.2408
0.52905,2.2412
0.5293,2.2414
0.53027,2.242
0.53058,2.2422
0.53125,2.2426
0.53213,2.2432
0.53223,2.2432
0.5332,2.2438
0.53371,2.2441
0.53418,2.2444
0.53516,2.245
0.53527,2.2451
0.53613,2.2456
0.53685,2.2461
0.53711,2.2463
0.53809,2.2468
0.53847,2.2471
0.53906,2.2474
0.54004,2.248
0.54005,2.248
0.54102,2.2486
0.54164,2.249
0.54199,2.2492
0.54297,2.2498
0.54328,2.25
0.54395,2.2504
0.5449,2.251
0.54492,2.251
0.5459,2.2516
0.5465,2.252
0.54688,2.2522
0.54785,2.2527
0.54818,2.2529
0.54883,2.2533
0.5498,2.2539
0.54981,2.2539
0.55078,2.2545
0.55145,2.2549
0.55176,2.2551
0.55273,2.2556
0.55315,2.2559
0.55371,2.2562
0.55469,2.2568
0.55481,2.2568
0.55566,2.2573
0.55647,2.2578
0.55664,2.2579
0.55762,2.2585
0.55817,2.2588
0.55859,2.259
0.55957,2.2596
0.55984,2.2598
0.56055,2.2602
0.56152,2.2607
0.56157,2.2607
0.5625,2.2613
0.56325,2.2617
0.56348,2.2619
0.56445,2.2624
0.56497,2.2627
0.56543,2.263
0.56641,2.2635
0.56674,2.2637
0.56738,2.264
0.56836,2.2646
0.56844,2.2646
0.56934,2.2651
0.57022,2.2656
0.57031,2.2657
0.57129,2.2662
0.57198,2.2666
0.57227,2.2668
0.57324,2.2673
0.57372,2.2676
0.57422,2.2679
0.5752,2.2684
0.57554,2.2686
0.57617,2.2689
0.57715,2.2694
0.57731,2.2695
0.57812,2.27
0.5791,2.2705
0.57915,2.2705
0.58008,2.271
0.58093,2.2715
0.58105,2.2716
0.58203,2.2721
0.58274,2.2725
0.58301,2.2726
0.58398,2.2731
0.58459,2.2734
0.58496,2.2736
0.58594,2.2742
0.58642,2.2744
0.58691,2.2747
0.58789,2.2752
0.58832,2.2754
0.58887,2.2757
0.58984,2.2762
0.59016,2.2764
0.59082,2.2767
0.5918,2.2772
0.59206,2.2773
0.59277,2.2777
0.59375,2.2782
0.59392,2.2783
0.59473,2.2787
0.5957,2.2792
0.59586,2.2793
0.59668,2.2797
0.59766,2.2802
0.59776,2.2803
0.59863,2.2807
0.59961,2.2812
0.59972,2.2812
0.60059,2.2817
0.60156,2.2822
0.60162,2.2822
0.60254,2.2827
0.60352,2.2832
0.60361,2.2832
0.60449,2.2836
0.60547,2.2841
0.60555,2.2842
0.60645,2.2846
0.60742,2.2851
0.60757,2.2852
0.6084,2.2856
0.60938,2.2861
0.60953,2.2861
0.61035,2.2865
0.61133,2.287
0.61159,2.2871
0.6123,2.2875
0.61328,2.2879
0.61356,2.2881
0.61426,2.2884
0.61523,2.2889
0.61562,2.2891
0.61621,2.2894
0.61719,2.2898
0.61764,2.29
0.61816,2.2903
0.61914,2.2907
0.61974,2.291
0.62012,2.2912
0.62109,2.2917
0.62181,2.292
0.62207,2.2921
0.62305,2.2926
0.62389,2.293
0.62402,2.293
0.625,2.2935
0.62598,2.2939
0.62603,2.2939
0.62695,2.2944
0.62793,2.2948
0.6281,2.2949
0.62891,2.2953
0.62988,2.2957
0.6303,2.2959
0.63086,2.2962
0.63184,2.2966
0.63243,2.2969
0.63281,2.2971
0.63379,2.2975
0.63457,2.2979
0.63477,2.2979
0.63574,2.2984
0.63672,2.2988
0.63682,2.2988
0.6377,2.2992
0.63867,2.2997
0.63896,2.2998
0.63965,2.3001
0.64062,2.3005
0.64121,2.3008
0.6416,2.301
0.64258,2.3014
0.64347,2.3018
0.64355,2.3018
0.64453,2.3022
0.64551,2.3027
0.64568,2.3027
0.64648,2.3031
0.64746,2.3035
0.648,2.3037
0.64844,2.3039
0.64941,2.3043
0.65027,2.3047
0.65039,2.3047
0.65137,2.3052
0.65234,2.3056
0.65254,2.3057
0.65332,2.306
0.6543,2.3064
0.65486,2.3066
0.65527,2.3068
0.65625,2.3072
0.65723,2.3076
0.65726,2.3076
0.6582,2.308
0.65918,2.3084
0.6596,2.3086
0.66016,2.3088
0.66113,2.3092
0.66195,2.3096
0.66211,2.3096
0.66309,2.31
0.66406,2.3104
0.66441,2.3105
0.66504,2.3108
0.66602,2.3112
0.66681,2.3115
0.66699,2.3116
0.66797,2.312
0.66895,2.3124
0.66924,2.3125
0.66992,2.3128
0.6709,2.3132
0.67167,2.3135
0.67188,2.3136
0.67285,2.3139
0.67383,2.3143
0.67418,2.3145
0.6748,2.3147
0.67578,2.3151
0.67672,2.3154
0.67676,2.3154
0.67773,2.3158
0.67871,2.3162
0.67924,2.3164
0.67969,2.3166
0.68066,2.317
0.68164,2.3173
0.68175,2.3174
0.68262,2.3177
0.68359,2.3181
0.68433,2.3184
0.68457,2.3184
0.68555,2.3188
0.68652,2.3192
0.68693,2.3193
0.6875,2.3195
0.68848,2.3199
0.68945,2.3203
0.68962,2.3203
0.69043,2.3206
0.69141,2.321
0.69229,2.3213
0.69238,2.3213
0.69336,2.3217
0.69434,2.322
0.69498,2.3223
0.69531,2.3224
0.69629,2.3227
0.69727,2.3231
0.69771,2.3232
0.69824,2.3234
0.69922,2.3238
0.7002,2.3241
0.70041,2.3242
0.70117,2.3245
0.70215,2.3248
0.70312,2.3252
0.70316,2.3252
0.7041,2.3255
0.70508,2.3259
0.706,2.3262
0.70605,2.3262
0.70703,2.3265
0.70801,2.3269
0.7088,2.3271
0.70898,2.3272
0.70996,2.3275
0.71094,2.3279
0.71172,2.3281
0.71191,2.3282
0.71289,2.3285
0.71387,2.3289
0.71459,2.3291
0.71484,2.3292
0.71582,2.3295
0.7168,2.3298
0.71757,2.3301
0.71777,2.3301
0.71875,2.3305
0.71973,2.3308
0.72052,2.3311
0.7207,2.3311
0.72168,2.3314
0.72266,2.3317
0.72358,2.332
0.72363,2.332
0.72461,2.3324
0.72559,2.3327
0.72656,2.333
0.72669,2.333
0.72754,2.3333
0.72852,2.3336
0.72949,2.3339
0.72975,2.334
0.73047,2.3342
0.73145,2.3345
0.73242,2.3348
0.73292,2.335
0.7334,2.3351
0.73438,2.3354
0.73535,2.3357
0.73608,2.3359
0.73633,2.336
0.7373,2.3363
0.73828,2.3366
0.73926,2.3369
0.73927,2.3369
0.74023,2.3372
0.74121,2.3375
0.74219,2.3378
0.7426,2.3379
0.74316,2.3381
0.74414,2.3383
0.74512,2.3386
0.7459,2.3389
0.74609,2.3389
0.74707,2.3392
0.74805,2.3395
0.74902,2.3397
0.74937,2.3398
0.75,2.34
0.75098,2.3403
0.75195,2.3406
0.75278,2.3408
0.75293,2.3409
0.75391,2.3411
0.75488,2.3414
0.75586,2.3417
0.75633,2.3418
0.75684,2.3419
0.75781,2.3422
0.75879,2.3425
0.75977,2.3428
0.75984,2.3428
0.76074,2.343
0.76172,2.3433
0.7627,2.3435
0.76356,2.3438
0.76367,2.3438
0.76465,2.3441
0.76562,2.3443
0.7666,2.3446
0.76718,2.3447
0.76758,2.3448
0.76855,2.3451
0.76953,2.3453
0.77051,2.3456
0.77106,2.3457
0.77148,2.3458
0.77246,2.3461
0.77344,2.3463
0.77441,2.3466
0.77482,2.3467
0.77539,2.3468
0.77637,2.347
0.77734,2.3473
0.77832,2.3475
0.77882,2.3477
0.7793,2.3478
0.78027,2.348
0.78125,2.3483
0.78223,2.3485
0.78274,2.3486
0.7832,2.3487
0.78418,2.349
0.78516,2.3492
0.78613,2.3494
0.78693,2.3496
0.78711,2.3497
0.78809,2.3499
0.78906,2.3501
0.79004,2.3504
0.79099,2.3506
0.79102,2.3506
0.79199,2.3508
0.79297,2.351
0.79395,2.3513
0.79492,2.3515
0.79531,2.3516
0.7959,2.3517
0.79688,2.3519
0.79785,2.3521
0.79883,2.3523
0.79963,2.3525
0.7998,2.3526
0.80078,2.3528
0.80176,2.353
0.80273,2.3532
0.80371,2.3534
0.80421,2.3535
0.80469,2.3536
0.80566,2.3538
0.80664,2.3541
0.80762,2.3543
0.80859,2.3545
0.80864,2.3545
0.80957,2.3547
0.81055,2.3549
0.81152,2.3551
0.8125,2.3553
0.81344,2.3555
0.81348,2.3555
0.81445,2.3557
0.81543,2.3559
0.81641,2.3561
0.81738,2.3563
0.81819,2.3564
0.81836,2.3565
0.81934,2.3567
0.82031,2.3569
0.82129,2.357
0.82227,2.3572
0.82324,2.3574
0.82327,2.3574
0.82422,2.3576
0.8252,2.3578
0.82617,2.358
0.82715,2.3582
0.82812,2.3584
0.82829,2.3584
0.8291,2.3585
0.83008,2.3587
0.83105,2.3589
0.83203,2.3591
0.83301,2.3593
0.83368,2.3594
0.83398,2.3594
0.83496,2.3596
0.83594,2.3598
0.83691,2.36
0.83789,2.3601
0.83887,2.3603
0.83904,2.3604
0.83984,2.3605
0.84082,2.3606
0.8418,2.3608
0.84277,2.361
0.84375,2.3612
0.84473,2.3613
0.84485,2.3613
0.8457,2.3615
0.84668,2.3616
0.84766,2.3618
0.84863,2.362
0.84961,2.3621
0.85059,2.3623
0.85064,2.3623
0.85156,2.3625
0.85254,2.3626
0.85352,2.3627
0.85449,2.3629
0.85547,2.3631
0.85645,2.3632
0.857,2.3633
0.85742,2.3633
0.8584,2.3635
0.85938,2.3636
0.86035,2.3638
0.86133,2.3639
0.8623,2.3641
0.86328,2.3642
0.86351,2.3643
0.86426,2.3644
0.86523,2.3645
0.86621,2.3647
0.86719,2.3648
0.86816,2.3649
0.86914,2.3651
0.87012,2.3652
0.87019,2.3652
0.87109,2.3654
0.87207,2.3655
0.87305,2.3656
0.87402,2.3657
0.875,2.3659
0.87598,2.366
0.87695,2.3662
0.87741,2.3662
0.87793,2.3663
0.87891,2.3664
0.87988,2.3665
0.88086,2.3666
0.88184,2.3668
0.88281,2.3669
0.88379,2.367
0.88477,2.3671
0.88541,2.3672
0.88574,2.3672
0.88672,2.3673
0.8877,2.3675
0.88867,2.3676
0.88965,2.3677
0.89062,2.3678
0.8916,2.3679
0.89258,2.368
0.89341,2.3682
0.89355,2.3682
0.89453,2.3683
0.89551,2.3684
0.89648,2.3685
0.89746,2.3686
0.89844,2.3687
0.89941,2.3688
0.90039,2.3689
0.90137,2.3691
0.9022,2.3691
0.90234,2.3692
0.90332,2.3692
0.9043,2.3693
0.90527,2.3694
0.90625,2.3695
0.90723,2.3696
0.9082,2.3697
0.90918,2.3698
0.91016,2.3699
0.91113,2.37
0.91211,2.3701
0.9122,2.3701
0.91309,2.3702
0.91406,2.3703
0.91504,2.3704
0.91602,2.3705
0.91699,2.3705
0.91797,2.3706
0.91895,2.3707
0.91992,2.3708
0.9209,2.3709
0.92188,2.371
0.92285,2.371
0.92374,2.3711
0.92383,2.3711
0.9248,2.3712
0.92578,2.3713
0.92676,2.3713
0.92773,2.3714
0.92871,2.3715
0.92969,2.3715
0.93066,2.3716
0.93164,2.3717
0.93262,2.3718
0.93359,2.3718
0.93457,2.3719
0.93555,2.372
0.93652,2.3721
0.93668,2.3721
0.9375,2.3721
0.93848,2.3722
0.93945,2.3723
0.94043,2.3723
0.94141,2.3724
0.94238,2.3724
0.94336,2.3725
0.94434,2.3726
0.94531,2.3726
0.94629,2.3727
0.94727,2.3727
0.94824,2.3728
0.94922,2.3729
0.9502,2.3729
0.95117,2.373
0.95215,2.373
0.9528,2.373
0.95312,2.3731
0.9541,2.3731
0.95508,2.3732
0.95605,2.3732
0.95703,2.3732
0.95801,2.3733
0.95898,2.3734
0.95996,2.3734
0.96094,2.3734
0.96191,2.3735
0.96289,2.3735
0.96387,2.3736
0.96484,2.3736
0.96582,2.3736
0.9668,2.3737
0.96777,2.3737
0.96875,2.3737
0.96973,2.3737
0.9707,2.3738
0.97168,2.3738
0.97266,2.3738
0.97363,2.3739
0.97461,2.3739
0.97559,2.3739
0.97656,2.3739
0.97754,2.3739
0.97852,2.374
0.97949,2.374
0.98047,2.374
0.98145,2.374
0.98167,2.374
0.98242,2.374
0.9834,2.3741
0.98438,2.3741
0.98535,2.3741
0.98633,2.3741
0.9873,2.3741
0.98828,2.3741
0.98926,2.3741
0.99023,2.3741
0.99121,2.3741
0.99219,2.3741
0.99316,2.3742
0.99414,2.3742
0.99512,2.3742
0.99609,2.3742
0.99707,2.3742
0.99805,2.3742
0.99902,2.3742
1,2.3742
1.4567,2.25
1.457,2.2498
1.4599,2.248
1.46,2.248
1.4609,2.2474
1.4583,2.249
1.459,2.2486
1.458,2.2492
1.4647,2.2451
1.4648,2.245
1.4631,2.2461
1.4639,2.2456
1.4662,2.2441
1.4668,2.2438
1.4678,2.2432
1.4688,2.2426
1.4678,2.2432
1.4658,2.2444
1.4615,2.2471
1.4619,2.2468
1.4629,2.2462
1.4816,2.2344
1.4824,2.2338
1.4831,2.2334
1.4834,2.2332
1.4844,2.2326
1.4992,2.2227
1.5,2.2221
1.4934,2.2266
1.4941,2.2261
1.4948,2.2256
1.4951,2.2254
1.4961,2.2248
1.4977,2.2236
1.498,2.2234
1.4963,2.2246
1.4971,2.2241
1.499,2.2228
1.4875,2.2305
1.4883,2.23
1.492,2.2275
1.4922,2.2274
1.4905,2.2285
1.4912,2.228
1.489,2.2295
1.4893,2.2293
1.4902,2.2287
1.4861,2.2314
1.4863,2.2313
1.4846,2.2324
1.4854,2.2319
1.4873,2.2306
1.4932,2.2267
1.4755,2.2383
1.4756,2.2382
1.4766,2.2376
1.4725,2.2402
1.4727,2.2401
1.4694,2.2422
1.4697,2.242
1.4707,2.2413
1.4709,2.2412
1.4717,2.2407
1.474,2.2393
1.4746,2.2389
1.4736,2.2395
1.4801,2.2354
1.4805,2.2351
1.4786,2.2363
1.4795,2.2357
1.477,2.2373
1.4775,2.237
1.4785,2.2364
1.4814,2.2345
1.001,2.3742
1.002,2.3742
1.0029,2.3742
1.0039,2.3742
1.0049,2.3742
1.0059,2.3742
1.0068,2.3742
1.0078,2.3741
1.0088,2.3741
1.0098,2.3741
1.0107,2.3741
1.0117,2.3741
1.0127,2.3741
1.0137,2.3741
1.0146,2.3741
1.0156,2.3741
1.0166,2.374
1.0176,2.374
1.0178,2.374
1.0186,2.374
1.0195,2.374
1.0205,2.374
1.0215,2.374
1.0225,2.3739
1.0234,2.3739
1.0244,2.3739
1.0254,2.3739
1.0264,2.3738
1.0273,2.3738
1.0283,2.3738
1.0293,2.3738
1.0303,2.3737
1.0312,2.3737
1.0322,2.3737
1.0332,2.3737
1.0342,2.3736
1.0352,2.3736
1.0361,2.3735
1.0371,2.3735
1.0381,2.3735
1.0391,2.3734
1.04,2.3734
1.041,2.3733
1.042,2.3733
1.043,2.3732
1.0468,2.373
1.0469,2.373
1.0439,2.3732
1.0449,2.3731
1.0459,2.3731
1.0479,2.373
1.0488,2.3729
1.0498,2.3729
1.0508,2.3728
1.0518,2.3728
1.0527,2.3727
1.0537,2.3727
1.0547,2.3726
1.0557,2.3725
1.0566,2.3725
1.0576,2.3724
1.0586,2.3724
1.0596,2.3723
1.0605,2.3722
1.0615,2.3722
1.0625,2.3721
1.0629,2.3721
1.0635,2.372
1.0645,2.372
1.0654,2.3719
1.0664,2.3718
1.0674,2.3717
1.0684,2.3717
1.0693,2.3716
1.0703,2.3715
1.0758,2.3711
1.0762,2.3711
1.0771,2.371
1.0781,2.3709
1.0713,2.3714
1.0723,2.3714
1.0732,2.3713
1.0742,2.3712
1.0752,2.3711
1.0791,2.3708
1.0801,2.3708
1.0811,2.3707
1.082,2.3706
1.083,2.3705
1.084,2.3704
1.085,2.3703
1.0859,2.3702
1.0874,2.3701
1.0879,2.3701
1.0869,2.3702
1.0889,2.37
1.0898,2.3699
1.0908,2.3698
1.0918,2.3697
1.0928,2.3696
1.0938,2.3695
1.0974,2.3691
1.0977,2.3691
1.0947,2.3694
1.0957,2.3693
1.0967,2.3692
1.0986,2.369
1.0996,2.3689
1.1006,2.3688
1.1016,2.3687
1.1025,2.3686
1.1035,2.3685
1.1045,2.3684
1.1055,2.3683
1.1063,2.3682
1.1064,2.3681
1.1074,2.368
1.1084,2.3679
1.1094,2.3678
1.1142,2.3672
1.1143,2.3672
1.1152,2.3671
1.1162,2.367
1.1172,2.3668
1.1182,2.3667
1.1191,2.3666
1.1201,2.3665
1.1211,2.3664
1.1223,2.3662
1.123,2.3661
1.1221,2.3662
1.124,2.366
1.125,2.3658
1.1104,2.3677
1.1113,2.3676
1.1123,2.3674
1.1133,2.3673
1.126,2.3657
1.127,2.3656
1.1279,2.3654
1.1289,2.3653
1.1295,2.3652
1.1299,2.3652
1.1309,2.365
1.1318,2.3649
1.1328,2.3648
1.1338,2.3646
1.1348,2.3645
1.1364,2.3643
1.1367,2.3642
1.1357,2.3644
1.1377,2.3641
1.1387,2.3639
1.1396,2.3638
1.1406,2.3636
1.1427,2.3633
1.1436,2.3632
1.1445,2.363
1.1455,2.3628
1.1465,2.3627
1.1475,2.3625
1.1484,2.3624
1.1416,2.3635
1.1426,2.3633
1.1491,2.3623
1.1494,2.3622
1.1504,2.3621
1.1514,2.3619
1.1523,2.3617
1.1548,2.3613
1.1553,2.3613
1.1562,2.3611
1.1533,2.3616
1.1543,2.3614
1.1661,2.3594
1.167,2.3592
1.168,2.359
1.1689,2.3588
1.1699,2.3587
1.1714,2.3584
1.1719,2.3583
1.1709,2.3585
1.1729,2.3581
1.1738,2.3579
1.1748,2.3577
1.1758,2.3576
1.1765,2.3574
1.1768,2.3574
1.1777,2.3572
1.1787,2.357
1.1797,2.3568
1.1863,2.3555
1.1865,2.3554
1.1875,2.3552
1.1815,2.3564
1.1816,2.3564
1.1807,2.3566
1.1826,2.3562
1.1836,2.356
1.1846,2.3558
1.1855,2.3556
1.1572,2.3609
1.1582,2.3608
1.1592,2.3606
1.1602,2.3604
1.1607,2.3604
1.1611,2.3603
1.1621,2.3601
1.1631,2.3599
1.1641,2.3597
1.165,2.3596
1.166,2.3594
1.2363,2.3438
1.2363,2.3437
1.2373,2.3435
1.2383,2.3432
1.24,2.3428
1.2402,2.3427
1.2393,2.343
1.2412,2.3424
1.2422,2.3422
1.2435,2.3418
1.2441,2.3416
1.2451,2.3413
1.2461,2.3411
1.2432,2.3419
1.2471,2.3408
1.248,2.3405
1.2471,2.3408
1.249,2.3403
1.25,2.34
1.1885,2.355
1.1895,2.3548
1.1911,2.3545
1.1914,2.3544
1.1904,2.3546
1.1924,2.3542
1.1934,2.354
1.1943,2.3538
1.1953,2.3536
1.1957,2.3535
1.1963,2.3534
1.1973,2.3532
1.1982,2.353
1.1992,2.3528
1.2002,2.3525
1.2012,2.3523
1.2002,2.3525
1.2021,2.3521
1.2031,2.3519
1.2046,2.3516
1.2051,2.3514
1.2061,2.3512
1.207,2.351
1.2089,2.3506
1.209,2.3506
1.208,2.3508
1.21,2.3503
1.2109,2.3501
1.2129,2.3496
1.2139,2.3494
1.2148,2.3492
1.2119,2.3499
1.2129,2.3496
1.2158,2.3489
1.2168,2.3487
1.2172,2.3486
1.2178,2.3485
1.2188,2.3482
1.2041,2.3517
1.2211,2.3477
1.2217,2.3475
1.2227,2.3473
1.2236,2.347
1.2246,2.3468
1.225,2.3467
1.2256,2.3465
1.2266,2.3463
1.2197,2.348
1.2207,2.3477
1.2288,2.3457
1.2295,2.3455
1.2305,2.3453
1.2275,2.346
1.2285,2.3458
1.2314,2.345
1.2324,2.3448
1.2326,2.3447
1.2334,2.3445
1.2344,2.3443
1.2354,2.344
1.3307,2.3125
1.3311,2.3124
1.332,2.312
1.3356,2.3105
1.3359,2.3104
1.3331,2.3115
1.334,2.3112
1.333,2.3116
1.335,2.3108
1.3404,2.3086
1.3408,2.3084
1.3418,2.308
1.3427,2.3076
1.3428,2.3076
1.3438,2.3072
1.3369,2.31
1.3379,2.3096
1.338,2.3096
1.3389,2.3092
1.3398,2.3088
1.3676,2.2969
1.3682,2.2966
1.3691,2.2962
1.3697,2.2959
1.3701,2.2957
1.3711,2.2953
1.3719,2.2949
1.3721,2.2948
1.373,2.2944
1.374,2.2939
1.374,2.2939
1.375,2.2935
1.3497,2.3047
1.3506,2.3043
1.3516,2.3039
1.3588,2.3008
1.3594,2.3005
1.3543,2.3027
1.3545,2.3027
1.3555,2.3022
1.352,2.3037
1.3525,2.3035
1.3535,2.3031
1.3565,2.3018
1.3574,2.3014
1.3564,2.3018
1.3584,2.301
1.3451,2.3066
1.3457,2.3064
1.3474,2.3057
1.3477,2.3056
1.3467,2.306
1.3447,2.3068
1.3486,2.3052
1.3496,2.3047
1.3632,2.2988
1.3633,2.2988
1.3611,2.2998
1.3613,2.2997
1.3604,2.3001
1.3623,2.2992
1.3643,2.2984
1.3652,2.2979
1.3654,2.2979
1.3662,2.2975
1.3672,2.2971
1.2638,2.3359
1.2646,2.3357
1.2656,2.3354
1.2505,2.3398
1.251,2.3397
1.252,2.3394
1.2529,2.3391
1.2539,2.3389
1.2573,2.3379
1.2578,2.3377
1.254,2.3389
1.2549,2.3386
1.2559,2.3383
1.2568,2.338
1.2588,2.3374
1.2598,2.3372
1.2606,2.3369
1.2607,2.3369
1.2617,2.3366
1.2627,2.3363
1.2637,2.336
1.267,2.335
1.2676,2.3348
1.2666,2.3351
1.2686,2.3345
1.2695,2.3342
1.2701,2.334
1.2705,2.3339
1.2715,2.3336
1.2733,2.333
1.2734,2.333
1.2725,2.3333
1.2763,2.332
1.2764,2.332
1.2773,2.3317
1.2783,2.3314
1.2793,2.3311
1.2794,2.3311
1.2803,2.3308
1.2812,2.3304
1.2744,2.3326
1.2754,2.3323
1.2882,2.3281
1.2891,2.3278
1.29,2.3275
1.291,2.3272
1.2911,2.3271
1.292,2.3268
1.293,2.3265
1.2939,2.3262
1.2939,2.3262
1.2949,2.3258
1.2967,2.3252
1.2969,2.3252
1.2959,2.3255
1.3103,2.3203
1.3105,2.3202
1.3115,2.3199
1.3125,2.3195
1.2995,2.3242
1.2998,2.3241
1.3008,2.3238
1.3022,2.3232
1.3027,2.3231
1.3018,2.3234
1.3037,2.3227
1.3047,2.3224
1.2979,2.3248
1.2988,2.3245
1.3049,2.3223
1.3057,2.322
1.3066,2.3217
1.3076,2.3213
1.3086,2.3209
1.3076,2.3213
1.3096,2.3206
1.2823,2.3301
1.2832,2.3298
1.2842,2.3295
1.2852,2.3292
1.2822,2.3301
1.2853,2.3291
1.2861,2.3288
1.2871,2.3285
1.2881,2.3282
1.3156,2.3184
1.3164,2.318
1.313,2.3193
1.3135,2.3192
1.3145,2.3188
1.3154,2.3184
1.3182,2.3174
1.3184,2.3173
1.3174,2.3177
1.3193,2.3169
1.3203,2.3166
1.3207,2.3164
1.3213,2.3162
1.3223,2.3158
1.3232,2.3154
1.3232,2.3154
1.3242,2.3151
1.3258,2.3145
1.3262,2.3143
1.3271,2.3139
1.3281,2.3135
1.3252,2.3147
1.3283,2.3135
1.3291,2.3131
1.3301,2.3128
1.4003,2.2812
1.4004,2.2812
1.4022,2.2803
1.4023,2.2802
1.4014,2.2807
1.4041,2.2793
1.4043,2.2792
1.4061,2.2783
1.4062,2.2782
1.4053,2.2787
1.4033,2.2797
1.4367,2.2617
1.4375,2.2612
1.4332,2.2637
1.4336,2.2635
1.4315,2.2646
1.4316,2.2646
1.4298,2.2656
1.4307,2.2651
1.4326,2.264
1.435,2.2627
1.4355,2.2624
1.4346,2.2629
1.4365,2.2618
1.4154,2.2734
1.416,2.2731
1.4172,2.2725
1.418,2.2721
1.417,2.2726
1.419,2.2715
1.4199,2.271
1.4208,2.2705
1.4209,2.2705
1.4219,2.27
1.4189,2.2715
1.4079,2.2773
1.4082,2.2772
1.4098,2.2764
1.4102,2.2762
1.4092,2.2767
1.4117,2.2754
1.4121,2.2752
1.4136,2.2744
1.4141,2.2741
1.4131,2.2747
1.4111,2.2757
1.4072,2.2777
1.415,2.2736
1.4227,2.2695
1.4229,2.2694
1.4238,2.2689
1.4244,2.2686
1.4248,2.2683
1.4258,2.2678
1.4262,2.2676
1.4268,2.2673
1.4277,2.2667
1.428,2.2666
1.4287,2.2662
1.4297,2.2657
1.3844,2.2891
1.3848,2.2889
1.3865,2.2881
1.3867,2.288
1.3857,2.2884
1.3884,2.2871
1.3887,2.287
1.3905,2.2861
1.3906,2.2861
1.3896,2.2865
1.3877,2.2875
1.3761,2.293
1.377,2.2926
1.3782,2.292
1.3789,2.2917
1.3779,2.2921
1.3803,2.291
1.3809,2.2907
1.3824,2.29
1.3828,2.2898
1.3818,2.2903
1.3799,2.2912
1.376,2.293
1.3838,2.2894
1.3924,2.2852
1.3926,2.2851
1.3945,2.2842
1.3945,2.2841
1.3936,2.2846
1.3964,2.2832
1.3965,2.2832
1.3984,2.2822
1.3984,2.2822
1.3975,2.2827
1.3955,2.2836
1.3916,2.2856
1.3994,2.2817
1.4452,2.2568
1.4453,2.2568
1.4435,2.2578
1.4443,2.2573
1.4502,2.2539
1.4502,2.2539
1.4512,2.2533
1.4518,2.2529
1.4521,2.2527
1.4531,2.2521
1.4468,2.2559
1.4473,2.2556
1.4485,2.2549
1.4492,2.2545
1.4482,2.255
1.4463,2.2562
1.4401,2.2598
1.4404,2.2596
1.4414,2.259
1.4384,2.2607
1.4385,2.2607
1.4395,2.2601
1.4418,2.2588
1.4424,2.2584
1.4434,2.2579
1.4535,2.252
1.4541,2.2515
1.4551,2.251
1.4551,2.251
1.4561,2.2504
1.6246,2.1201
1.625,2.1197
1.6236,2.1211
1.624,2.1207
1.6206,2.124
1.6211,2.1235
1.6196,2.125
1.6201,2.1245
1.6226,2.1221
1.623,2.1216
1.6216,2.123
1.6221,2.1226
1.6872,2.0508
1.6875,2.0504
1.6865,2.0518
1.6865,2.0517
1.6857,2.0527
1.6849,2.0537
1.6855,2.0529
1.6842,2.0547
1.6846,2.0542
1.6795,2.0605
1.6797,2.0603
1.6786,2.0615
1.6787,2.0614
1.6778,2.0625
1.6834,2.0557
1.6836,2.0554
1.6826,2.0566
1.681,2.0586
1.6816,2.0579
1.6818,2.0576
1.6826,2.0566
1.6802,2.0596
1.6807,2.059
1.7187,2.0049
1.7188,2.0047
1.7181,2.0059
1.7175,2.0068
1.7178,2.0064
1.7169,2.0078
1.7146,2.0117
1.7148,2.0113
1.7163,2.0088
1.7168,2.008
1.7157,2.0098
1.7158,2.0096
1.7152,2.0107
1.7139,2.0127
1.7134,2.0137
1.7139,2.0128
1.7127,2.0146
1.7129,2.0144
1.7121,2.0156
1.703,2.0293
1.7031,2.0292
1.7024,2.0303
1.7017,2.0312
1.7021,2.0306
1.7109,2.0176
1.7109,2.0175
1.7102,2.0186
1.7096,2.0195
1.71,2.019
1.707,2.0234
1.707,2.0234
1.709,2.0205
1.709,2.0205
1.7083,2.0215
1.7077,2.0225
1.708,2.022
1.7115,2.0166
1.7119,2.016
1.7064,2.0244
1.7057,2.0254
1.7061,2.0249
1.7051,2.0264
1.7051,2.0263
1.7044,2.0273
1.7037,2.0283
1.7041,2.0278
1.7204,2.002
1.7207,2.0014
1.7209,2.001
1.7198,2.0029
1.7192,2.0039
1.7197,2.003
1.6989,2.0352
1.6992,2.0347
1.701,2.0322
1.7012,2.032
1.7003,2.0332
1.6996,2.0342
1.7002,2.0334
1.6982,2.0361
1.6982,2.0361
1.6975,2.0371
1.6968,2.0381
1.6973,2.0374
1.6961,2.0391
1.6963,2.0388
1.6947,2.041
1.6953,2.0401
1.6932,2.043
1.6934,2.0428
1.6939,2.042
1.6943,2.0415
1.691,2.0459
1.6914,2.0454
1.6903,2.0469
1.6904,2.0466
1.6925,2.0439
1.6917,2.0449
1.6924,2.044
1.6954,2.04
1.6888,2.0488
1.6895,2.0479
1.6895,2.0479
1.688,2.0498
1.6885,2.0492
1.6558,2.0879
1.6562,2.0874
1.654,2.0898
1.6543,2.0895
1.6549,2.0889
1.6553,2.0885
1.6522,2.0918
1.6523,2.0916
1.6504,2.0938
1.6504,2.0937
1.6513,2.0928
1.6514,2.0927
1.6531,2.0908
1.6533,2.0906
1.6713,2.0703
1.6719,2.0697
1.668,2.0742
1.668,2.0742
1.6696,2.0723
1.6699,2.0719
1.6705,2.0713
1.6709,2.0708
1.6688,2.0732
1.6689,2.073
1.6671,2.0752
1.6662,2.0762
1.667,2.0753
1.6654,2.0771
1.666,2.0764
1.6645,2.0781
1.665,2.0776
1.6754,2.0654
1.6758,2.065
1.6746,2.0664
1.6748,2.0662
1.6771,2.0635
1.6777,2.0626
1.6762,2.0645
1.6768,2.0638
1.6738,2.0674
1.6738,2.0673
1.673,2.0684
1.6721,2.0693
1.6729,2.0685
1.6637,2.0791
1.6641,2.0787
1.6628,2.0801
1.6631,2.0798
1.6619,2.0811
1.6621,2.0809
1.6611,2.082
1.6611,2.082
1.6593,2.084
1.6602,2.0831
1.6576,2.0859
1.6582,2.0852
1.6584,2.085
1.6592,2.0841
1.6602,2.083
1.6567,2.0869
1.6572,2.0863
1.6402,2.1045
1.6406,2.104
1.6392,2.1055
1.6396,2.105
1.6364,2.1084
1.6367,2.108
1.6354,2.1094
1.6357,2.109
1.6383,2.1064
1.6387,2.106
1.6373,2.1074
1.6377,2.107
1.6477,2.0967
1.6484,2.0958
1.6467,2.0977
1.6475,2.0969
1.6439,2.1006
1.6445,2.1
1.643,2.1016
1.6436,2.101
1.6458,2.0986
1.6465,2.0979
1.6449,2.0996
1.6455,2.0989
1.6495,2.0947
1.6486,2.0957
1.6494,2.0948
1.6421,2.1025
1.6426,2.102
1.6411,2.1035
1.6416,2.103
1.6325,2.1123
1.6328,2.112
1.6315,2.1133
1.6318,2.113
1.6286,2.1162
1.6289,2.1159
1.6276,2.1172
1.6279,2.1168
1.6305,2.1143
1.6309,2.1139
1.6296,2.1152
1.6299,2.1149
1.6344,2.1104
1.6348,2.11
1.6335,2.1113
1.6338,2.111
1.6266,2.1182
1.627,2.1178
1.6256,2.1191
1.626,2.1188
1.562,2.1758
1.5625,2.1754
1.5584,2.1787
1.5586,2.1785
1.5572,2.1797
1.5576,2.1793
1.5596,2.1777
1.5605,2.177
1.5608,2.1768
1.5615,2.1762
1.5596,2.1777
1.5523,2.1836
1.5527,2.1832
1.5535,2.1826
1.5537,2.1825
1.5547,2.1817
1.5498,2.1855
1.5498,2.1855
1.5508,2.1848
1.5485,2.1865
1.5488,2.1863
1.5473,2.1875
1.5479,2.1871
1.551,2.1846
1.5518,2.184
1.5559,2.1807
1.5566,2.1801
1.5547,2.1816
1.5557,2.1809
1.5853,2.1562
1.5859,2.1557
1.5898,2.1523
1.5898,2.1523
1.5931,2.1494
1.5938,2.1488
1.592,2.1504
1.5928,2.1497
1.5909,2.1514
1.5918,2.1506
1.5908,2.1514
1.5876,2.1543
1.5879,2.154
1.5887,2.1533
1.5889,2.1531
1.5865,2.1553
1.5869,2.1549
1.6092,2.1348
1.6094,2.1346
1.6071,2.1367
1.6074,2.1364
1.6082,2.1357
1.6084,2.1355
1.605,2.1387
1.6055,2.1382
1.6029,2.1406
1.6035,2.14
1.604,2.1396
1.6045,2.1392
1.6061,2.1377
1.6064,2.1373
1.6165,2.1279
1.6172,2.1273
1.6155,2.1289
1.6162,2.1282
1.6113,2.1328
1.6113,2.1328
1.6124,2.1318
1.6133,2.131
1.6123,2.1319
1.6145,2.1299
1.6152,2.1291
1.6134,2.1309
1.6143,2.1301
1.6186,2.126
1.6191,2.1254
1.6175,2.127
1.6182,2.1264
1.6103,2.1338
1.6104,2.1337
1.6007,2.1426
1.6016,2.1418
1.5986,2.1445
1.5986,2.1445
1.5996,2.1436
1.5997,2.1436
1.6006,2.1427
1.5975,2.1455
1.5977,2.1453
1.5964,2.1465
1.5967,2.1462
1.5953,2.1475
1.5957,2.1471
1.5942,2.1484
1.5947,2.148
1.6018,2.1416
1.6025,2.1409
1.5773,2.1631
1.5781,2.1624
1.5762,2.1641
1.5771,2.1632
1.5692,2.1699
1.5693,2.1698
1.5703,2.169
1.568,2.1709
1.5684,2.1706
1.5668,2.1719
1.5674,2.1714
1.5739,2.166
1.5742,2.1657
1.5715,2.168
1.5723,2.1674
1.5727,2.167
1.5732,2.1665
1.575,2.165
1.5752,2.1649
1.5762,2.1641
1.5703,2.1689
1.5713,2.1681
1.5819,2.1592
1.582,2.1591
1.5808,2.1602
1.5811,2.1599
1.583,2.1582
1.584,2.1574
1.5842,2.1572
1.585,2.1566
1.583,2.1582
1.5796,2.1611
1.5801,2.1608
1.5785,2.1621
1.5791,2.1616
1.5644,2.1738
1.5645,2.1738
1.5656,2.1729
1.5664,2.1722
1.5654,2.173
1.5632,2.1748
1.5635,2.1746
1.5267,2.2031
1.5273,2.2026
1.5306,2.2002
1.5312,2.1997
1.5293,2.2012
1.5303,2.2004
1.528,2.2021
1.5283,2.2019
1.5293,2.2012
1.5077,2.2168
1.5078,2.2167
1.5048,2.2188
1.5049,2.2187
1.5059,2.218
1.5062,2.2178
1.5068,2.2173
1.5104,2.2148
1.5107,2.2146
1.5117,2.2139
1.5132,2.2129
1.5137,2.2125
1.5146,2.2119
1.5146,2.2119
1.5156,2.2111
1.5118,2.2139
1.5127,2.2132
1.5091,2.2158
1.5098,2.2153
1.5088,2.216
1.5213,2.207
1.5215,2.2069
1.5227,2.2061
1.5234,2.2055
1.5225,2.2062
1.5186,2.209
1.5195,2.2083
1.5173,2.21
1.5176,2.2098
1.5159,2.2109
1.5166,2.2104
1.5186,2.2091
1.52,2.208
1.5205,2.2076
1.5253,2.2041
1.5254,2.2041
1.524,2.2051
1.5244,2.2048
1.5264,2.2033
1.5384,2.1943
1.5391,2.1938
1.5371,2.1953
1.5381,2.1946
1.5422,2.1914
1.543,2.1908
1.5448,2.1895
1.5449,2.1893
1.546,2.1885
1.5469,2.1878
1.5459,2.1886
1.5435,2.1904
1.5439,2.1901
1.5409,2.1924
1.541,2.1923
1.5397,2.1934
1.54,2.1931
1.542,2.1916
1.5345,2.1973
1.5352,2.1968
1.5319,2.1992
1.5322,2.199
1.5332,2.1983
1.5332,2.1982
1.5342,2.1975
1.5358,2.1963
1.5361,2.1961
1.5371,2.1953
1.5034,2.2197
1.5039,2.2194
1.502,2.2207
1.5029,2.2201
1.5006,2.2217
1.501,2.2214
1.502,2.2208


==> Data/bubbleRise/We=10/We=10_dt=5e-4.csv <==
x,y
0.46191,1.8749
0.4615,1.875
0.46289,1.8747
0.46387,1.8744
0.46484,1.8742
0.46582,1.874
0.46561,1.874
0.4668,1.8737
0.46777,1.8735
0.46875,1.8733
0.4707,1.8729
0.46988,1.873
0.47168,1.8726
0.47266,1.8724
0.46973,1.8731
0.47461,1.872
0.47427,1.8721
0.47363,1.8722
0.47559,1.8718
0.47656,1.8716
0.47949,1.8709
0.47872,1.8711
0.48047,1.8707
0.48145,1.8705
0.48242,1.8703
0.4834,1.8701
0.48328,1.8701
0.48438,1.8699
0.47754,1.8714
0.47852,1.8711
0.49805,1.8672
0.49787,1.8672
0.49902,1.867
0.5,1.8668
0.48828,1.8691
0.48803,1.8691
0.48535,1.8697
0.48633,1.8695
0.4873,1.8693
0.48926,1.8689
0.49023,1.8687
0.49121,1.8685
0.49219,1.8683
0.49316,1.8681
0.49291,1.8682
0.49414,1.8679
0.49512,1.8677
0.49609,1.8675
0.49707,1.8673
0.37109,1.9059
0.37046,1.9062
0.375,1.904
0.37444,1.9043
0.37305,1.905
0.37244,1.9053
0.37207,1.9055
0.37402,1.9045
0.32812,1.9341
0.3276,1.9346
0.32715,1.935
0.32651,1.9355
0.32617,1.9359
0.32544,1.9365
0.3252,1.9367
0.32439,1.9375
0.33594,1.9277
0.33584,1.9277
0.33398,1.9292
0.33338,1.9297
0.33496,1.9284
0.33459,1.9287
0.33984,1.9247
0.33974,1.9248
0.33887,1.9254
0.33842,1.9258
0.3418,1.9233
0.34108,1.9238
0.34277,1.9226
0.34246,1.9229
0.34375,1.9219
0.34082,1.924
0.33789,1.9262
0.33711,1.9268
0.33691,1.9269
0.33105,1.9316
0.33101,1.9316
0.33203,1.9308
0.33008,1.9324
0.32985,1.9326
0.3291,1.9333
0.32871,1.9336
0.33301,1.93
0.33218,1.9307
0.35645,1.9139
0.3561,1.9141
0.35742,1.9133
0.3584,1.9127
0.35776,1.9131
0.35938,1.9122
0.35156,1.9168
0.35129,1.917
0.35059,1.9174
0.34974,1.918
0.34766,1.9193
0.34673,1.9199
0.3457,1.9206
0.34528,1.9209
0.34473,1.9213
0.34384,1.9219
0.34668,1.92
0.34863,1.9187
0.34821,1.9189
0.34961,1.9181
0.35352,1.9156
0.35286,1.916
0.35449,1.915
0.35448,1.915
0.35547,1.9144
0.35254,1.9162
0.36328,1.91
0.36299,1.9102
0.36719,1.9079
0.36664,1.9082
0.36523,1.909
0.36481,1.9092
0.36426,1.9095
0.36621,1.9084
0.36133,1.9111
0.3612,1.9111
0.36035,1.9116
0.35948,1.9121
0.3623,1.9105
0.36914,1.9069
0.36854,1.9072
0.36816,1.9074
0.37012,1.9064
0.3125,1.9501
0.31245,1.9502
0.31165,1.9512
0.31055,1.9525
0.3101,1.9531
0.31152,1.9513
0.31087,1.9521
0.30469,1.9606
0.30448,1.9609
0.30859,1.9551
0.30789,1.9561
0.30762,1.9564
0.30717,1.957
0.30957,1.9538
0.30935,1.9541
0.3086,1.9551
0.30664,1.9578
0.30648,1.958
0.30579,1.959
0.30566,1.9592
0.30513,1.96
0.30385,1.9619
0.30371,1.9621
0.30321,1.9629
0.30273,1.9637
0.3026,1.9639
0.302,1.9648
0.30078,1.9669
0.30028,1.9678
0.2998,1.9686
0.29974,1.9688
0.30176,1.9652
0.30141,1.9658
0.30085,1.9668
0.29688,1.9742
0.2967,1.9746
0.29623,1.9756
0.2959,1.9763
0.29577,1.9766
0.29492,1.9784
0.29489,1.9785
0.29533,1.9775
0.29447,1.9795
0.29406,1.9805
0.29297,1.9832
0.29289,1.9834
0.29252,1.9844
0.29395,1.9807
0.29366,1.9814
0.29327,1.9824
0.29883,1.9704
0.29867,1.9707
0.2992,1.9697
0.29817,1.9717
0.29785,1.9723
0.29765,1.9727
0.29717,1.9736
0.29217,1.9854
0.29199,1.9858
0.29181,1.9863
0.29147,1.9873
0.29114,1.9883
0.29102,1.9887
0.29082,1.9893
0.29051,1.9902
0.29021,1.9912
0.29004,1.9918
0.28992,1.9922
0.28906,1.9953
0.28884,1.9961
0.2886,1.9971
0.28836,1.998
0.28814,1.999
0.28809,1.9992
0.28791,2
0.28964,1.9932
0.28936,1.9941
0.2891,1.9951
0.32031,1.9415
0.31943,1.9424
0.31934,1.9425
0.3185,1.9434
0.31836,1.9435
0.31758,1.9443
0.31738,1.9446
0.31669,1.9453
0.32422,1.9377
0.32335,1.9385
0.32324,1.9386
0.32235,1.9395
0.32227,1.9395
0.32136,1.9404
0.32129,1.9405
0.3204,1.9414
0.31641,1.9456
0.31581,1.9463
0.31543,1.9467
0.31494,1.9473
0.31445,1.9478
0.31409,1.9482
0.31348,1.949
0.31326,1.9492
0.3877,1.8983
0.38743,1.8984
0.38867,1.8979
0.39062,1.8971
0.38979,1.8975
0.38965,1.8975
0.37891,1.9022
0.37858,1.9023
0.38086,1.9013
0.38074,1.9014
0.37988,1.9018
0.38184,1.9009
0.38281,1.9004
0.37695,1.9031
0.37651,1.9033
0.37598,1.9036
0.37793,1.9027
0.38379,1.9
0.38292,1.9004
0.38477,1.8996
0.38574,1.8992
0.38514,1.8994
0.38672,1.8987
0.39746,1.8944
0.39708,1.8945
0.39844,1.894
0.39258,1.8963
0.39214,1.8965
0.39355,1.8959
0.39453,1.8955
0.3916,1.8967
0.39551,1.8952
0.39461,1.8955
0.39648,1.8948
0.40234,1.8925
0.40224,1.8926
0.40039,1.8933
0.39966,1.8936
0.39941,1.8936
0.40137,1.8929
0.40332,1.8922
0.4043,1.8918
0.40527,1.8915
0.40489,1.8916
0.40625,1.8911
0.4082,1.8904
0.40764,1.8906
0.40918,1.8901
0.41016,1.8897
0.41406,1.8884
0.41329,1.8887
0.41113,1.8894
0.41042,1.8896
0.41211,1.8891
0.41309,1.8887
0.41992,1.8865
0.4192,1.8867
0.4209,1.8862
0.42188,1.8859
0.41504,1.8881
0.41602,1.8878
0.41699,1.8874
0.41624,1.8877
0.41797,1.8871
0.41895,1.8868
0.43262,1.8826
0.43194,1.8828
0.43359,1.8823
0.43555,1.8818
0.43534,1.8818
0.43457,1.8821
0.43652,1.8815
0.4375,1.8812
0.42578,1.8847
0.42542,1.8848
0.42285,1.8856
0.42226,1.8857
0.42383,1.8853
0.4248,1.885
0.42676,1.8844
0.42773,1.8841
0.42871,1.8838
0.42867,1.8838
0.42969,1.8835
0.43066,1.8832
0.43164,1.8829
0.40723,1.8908
0.43945,1.8807
0.43878,1.8809
0.44043,1.8804
0.44141,1.8801
0.43848,1.8809
0.44238,1.8799
0.44236,1.8799
0.44336,1.8796
0.44434,1.8793
0.44531,1.8791
0.44629,1.8788
0.44598,1.8789
0.44727,1.8786
0.44824,1.8783
0.44922,1.8781
0.4502,1.8778
0.44968,1.8779
0.45117,1.8775
0.45215,1.8773
0.45312,1.8771
0.4541,1.8768
0.45353,1.877
0.45508,1.8766
0.45605,1.8763
0.45703,1.8761
0.45801,1.8758
0.45749,1.876
0.45898,1.8756
0.45996,1.8754
0.46094,1.8751
0.50098,1.8666
0.50195,1.8664
0.50391,1.866
0.50294,1.8662
0.50293,1.8662
0.50488,1.8658
0.50586,1.8657
0.50684,1.8655
0.50781,1.8653
0.50879,1.8651
0.50823,1.8652
0.50977,1.8649
0.51074,1.8648
0.51172,1.8646
0.51367,1.8642
0.5136,1.8643
0.5127,1.8644
0.51465,1.8641
0.51562,1.8639
0.51953,1.8632
0.51918,1.8633
0.52051,1.8631
0.52148,1.8629
0.52246,1.8627
0.52344,1.8626
0.5166,1.8637
0.51758,1.8636
0.51855,1.8634
0.52539,1.8622
0.52494,1.8623
0.52441,1.8624
0.52637,1.8621
0.52734,1.8619
0.53125,1.8612
0.53078,1.8613
0.52832,1.8617
0.5293,1.8616
0.53027,1.8614
0.54395,1.8592
0.54301,1.8594
0.54492,1.8591
0.5459,1.8589
0.54688,1.8588
0.54785,1.8586
0.54883,1.8585
0.5498,1.8583
0.54932,1.8584
0.55078,1.8582
0.55176,1.858
0.55273,1.8579
0.55371,1.8577
0.55469,1.8576
0.55664,1.8573
0.5559,1.8574
0.55762,1.8572
0.55859,1.857
0.55566,1.8575
0.55957,1.8569
0.56055,1.8568
0.56152,1.8566
0.5625,1.8565
0.53223,1.8611
0.5332,1.8609
0.53418,1.8608
0.53516,1.8606
0.53711,1.8603
0.53682,1.8604
0.53613,1.8605
0.53809,1.8601
0.53906,1.86
0.54004,1.8598
0.54102,1.8597
0.54199,1.8595
0.54297,1.8594
0.57031,1.8554
0.56959,1.8555
0.56348,1.8563
0.5627,1.8564
0.56445,1.8562
0.56543,1.8561
0.56641,1.8559
0.56738,1.8558
0.56836,1.8556
0.56934,1.8555
0.57129,1.8552
0.57227,1.8551
0.57324,1.855
0.57422,1.8548
0.5752,1.8547
0.57617,1.8546
0.57715,1.8544
0.57678,1.8545
0.57812,1.8543
0.5791,1.8542
0.58008,1.854
0.58105,1.8539
0.58203,1.8538
0.58496,1.8534
0.58407,1.8535
0.58594,1.8533
0.58301,1.8537
0.58398,1.8535
0.58691,1.8531
0.58789,1.853
0.58887,1.8529
0.58984,1.8528
0.5918,1.8525
0.59167,1.8525
0.59082,1.8526
0.59277,1.8524
0.59375,1.8523
0.59961,1.8515
0.59942,1.8516
0.60059,1.8514
0.60156,1.8513
0.60254,1.8512
0.60352,1.8511
0.60449,1.8509
0.60547,1.8508
0.60742,1.8506
0.60733,1.8506
0.60645,1.8507
0.6084,1.8505
0.60938,1.8503
0.59473,1.8521
0.5957,1.852
0.59668,1.8519
0.59766,1.8518
0.59863,1.8517
0.61035,1.8502
0.61133,1.8501
0.6123,1.85
0.61328,1.8499
0.61621,1.8495
0.61563,1.8496
0.61719,1.8494
0.61426,1.8498
0.61523,1.8497
0.61816,1.8493
0.61914,1.8492
0.62012,1.8491
0.62109,1.849
0.62207,1.8489
0.62305,1.8488
0.625,1.8485
0.6242,1.8486
0.62402,1.8487
0.6709,1.8437
0.67086,1.8438
0.67188,1.8436
0.67285,1.8436
0.67383,1.8435
0.6748,1.8434
0.67578,1.8433
0.67676,1.8432
0.67773,1.8431
0.67871,1.843
0.67969,1.8429
0.68164,1.8427
0.68105,1.8428
0.68066,1.8428
0.68262,1.8426
0.68359,1.8425
0.68457,1.8424
0.68555,1.8424
0.68652,1.8423
0.6875,1.8422
0.62598,1.8484
0.62695,1.8483
0.62793,1.8482
0.62891,1.8481
0.62988,1.848
0.63086,1.8479
0.63184,1.8478
0.63281,1.8477
0.63379,1.8476
0.63291,1.8477
0.63477,1.8474
0.63574,1.8473
0.63672,1.8472
0.6377,1.8471
0.63867,1.847
0.63965,1.8469
0.64062,1.8468
0.64258,1.8466
0.64186,1.8467
0.6416,1.8467
0.64355,1.8465
0.64453,1.8464
0.64551,1.8463
0.64648,1.8462
0.64746,1.8461
0.64844,1.846
0.65137,1.8457
0.65123,1.8457
0.65234,1.8456
0.64941,1.8459
0.65039,1.8458
0.65332,1.8455
0.6543,1.8454
0.65527,1.8453
0.65625,1.8452
0.65723,1.8451
0.6582,1.845
0.65918,1.8449
0.66016,1.8448
0.66113,1.8447
0.66094,1.8447
0.66211,1.8446
0.66309,1.8445
0.66406,1.8444
0.66504,1.8443
0.66602,1.8442
0.66699,1.8441
0.66797,1.844
0.66895,1.8439
0.66992,1.8438
0.68848,1.8421
0.68945,1.842
0.69043,1.8419
0.69141,1.8418
0.69238,1.8417
0.69179,1.8418
0.69336,1.8417
0.69434,1.8416
0.69531,1.8415
0.69629,1.8414
0.69727,1.8413
0.69824,1.8412
0.69922,1.8411
0.7002,1.8411
0.70117,1.841
0.70312,1.8408
0.703,1.8408
0.70215,1.8409
0.7041,1.8407
0.70508,1.8406
0.70605,1.8406
0.70703,1.8405
0.70801,1.8404
0.70898,1.8403
0.70996,1.8402
0.71094,1.8401
0.71484,1.8398
0.71446,1.8398
0.71582,1.8397
0.7168,1.8396
0.71777,1.8396
0.71875,1.8395
0.71191,1.8401
0.71289,1.84
0.71387,1.8399
0.71973,1.8394
0.7207,1.8393
0.72168,1.8393
0.72266,1.8392
0.72363,1.8391
0.72461,1.839
0.72559,1.8389
0.72656,1.8389
0.72754,1.8388
0.72662,1.8389
0.72852,1.8387
0.72949,1.8386
0.73047,1.8386
0.73145,1.8385
0.73242,1.8384
0.7334,1.8383
0.73438,1.8383
0.73535,1.8382
0.73633,1.8381
0.7373,1.838
0.73828,1.838
0.73926,1.8379
0.73914,1.8379
0.74023,1.8378
0.74121,1.8377
0.74219,1.8377
0.74316,1.8376
0.74414,1.8375
0.74512,1.8374
0.74609,1.8374
0.74707,1.8373
0.74805,1.8372
0.74902,1.8372
0.75,1.8371
0.75098,1.837
0.75195,1.8369
0.75293,1.8369
0.75222,1.8369
0.75391,1.8368
0.75488,1.8367
0.75586,1.8367
0.75684,1.8366
0.75781,1.8365
0.75879,1.8364
0.75977,1.8364
0.76074,1.8363
0.76172,1.8362
0.7627,1.8362
0.76367,1.8361
0.76465,1.836
0.76562,1.836
0.7666,1.8359
0.76625,1.8359
0.76758,1.8358
0.76855,1.8358
0.76953,1.8357
0.77051,1.8357
0.77148,1.8356
0.77246,1.8355
0.77344,1.8355
0.77441,1.8354
0.77539,1.8353
0.77637,1.8353
0.77734,1.8352
0.77832,1.8351
0.7793,1.8351
0.78125,1.835
0.7812,1.835
0.78027,1.835
0.78223,1.8349
0.7832,1.8348
0.78418,1.8348
0.78516,1.8347
0.78613,1.8346
0.78711,1.8346
0.78809,1.8345
0.78906,1.8345
0.79004,1.8344
0.79102,1.8343
0.79199,1.8343
0.79297,1.8342
0.79395,1.8342
0.79492,1.8341
0.7959,1.834
0.79688,1.834
0.79785,1.8339
0.79693,1.834
0.79883,1.8339
0.7998,1.8338
0.80078,1.8338
0.80176,1.8337
0.80273,1.8336
0.80371,1.8336
0.80469,1.8335
0.80566,1.8335
0.80664,1.8334
0.80762,1.8334
0.80859,1.8333
0.80957,1.8333
0.81055,1.8332
0.81152,1.8332
0.8125,1.8331
0.81445,1.833
0.81428,1.833
0.81348,1.8331
0.81543,1.8329
0.81641,1.8329
0.81738,1.8328
0.81836,1.8328
0.81934,1.8327
0.82031,1.8327
0.82129,1.8326
0.82227,1.8326
0.82324,1.8325
0.82422,1.8325
0.8252,1.8324
0.82617,1.8324
0.82715,1.8323
0.82812,1.8323
0.83398,1.832
0.83306,1.832
0.83496,1.8319
0.83594,1.8319
0.8291,1.8322
0.83008,1.8322
0.83105,1.8321
0.83203,1.8321
0.83301,1.832
0.83691,1.8318
0.83789,1.8318
0.83887,1.8317
0.83984,1.8317
0.84082,1.8317
0.8418,1.8316
0.84277,1.8316
0.84375,1.8315
0.84473,1.8315
0.8457,1.8314
0.84668,1.8314
0.84766,1.8313
0.84863,1.8313
0.84961,1.8312
0.85059,1.8312
0.85156,1.8312
0.85254,1.8311
0.85352,1.8311
0.85449,1.831
0.85438,1.8311
0.85547,1.831
0.85645,1.831
0.85742,1.8309
0.8584,1.8309
0.85938,1.8308
0.86035,1.8308
0.86133,1.8308
0.8623,1.8307
0.86328,1.8307
0.86426,1.8306
0.86523,1.8306
0.86621,1.8306
0.86719,1.8305
0.86816,1.8305
0.86914,1.8304
0.87012,1.8304
0.87109,1.8304
0.87207,1.8303
0.87305,1.8303
0.87402,1.8303
0.875,1.8302
0.87598,1.8302
0.87695,1.8302
0.87793,1.8301
0.87891,1.8301
0.87988,1.83
0.87896,1.8301
0.88086,1.83
0.88184,1.83
0.88281,1.8299
0.88379,1.8299
0.88477,1.8299
0.88574,1.8298
0.88672,1.8298
0.8877,1.8298
0.88867,1.8297
0.88965,1.8297
0.89062,1.8297
0.8916,1.8296
0.89258,1.8296
0.89355,1.8296
0.89453,1.8295
0.89551,1.8295
0.89648,1.8295
0.89746,1.8295
0.89844,1.8294
0.89941,1.8294
0.90039,1.8294
0.90137,1.8293
0.90234,1.8293
0.90332,1.8293
0.9043,1.8293
0.90527,1.8292
0.90625,1.8292
0.90723,1.8292
0.9082,1.8291
0.91016,1.8291
0.90958,1.8291
0.90918,1.8291
0.91113,1.8291
0.91211,1.829
0.91309,1.829
0.91406,1.829
0.91504,1.829
0.91602,1.8289
0.91699,1.8289
0.91797,1.8289
0.91895,1.8289
0.91992,1.8288
0.9209,1.8288
0.92188,1.8288
0.92285,1.8288
0.92383,1.8287
0.9248,1.8287
0.92578,1.8287
0.92676,1.8287
0.92773,1.8287
0.92871,1.8286
0.92969,1.8286
0.93066,1.8286
0.93164,1.8286
0.93262,1.8286
0.93359,1.8285
0.93457,1.8285
0.93555,1.8285
0.93652,1.8285
0.9375,1.8285
0.95898,1.8281
0.95897,1.8281
0.95996,1.8281
0.96094,1.8281
0.96191,1.8281
0.96289,1.8281
0.96387,1.8281
0.96484,1.8281
0.96582,1.828
0.9668,1.828
0.96777,1.828
0.96875,1.828
0.93848,1.8284
0.93945,1.8284
0.94043,1.8284
0.94141,1.8284
0.94238,1.8284
0.94336,1.8284
0.94434,1.8283
0.94531,1.8283
0.94629,1.8283
0.94727,1.8283
0.94824,1.8283
0.94922,1.8283
0.9502,1.8282
0.95117,1.8282
0.95215,1.8282
0.95312,1.8282
0.9541,1.8282
0.95508,1.8282
0.95605,1.8282
0.95703,1.8282
0.95801,1.8281
0.96973,1.828
0.9707,1.828
0.97168,1.828
0.97266,1.828
0.97363,1.828
0.97461,1.828
0.97559,1.828
0.97656,1.828
0.97754,1.8279
0.97852,1.8279
0.97949,1.8279
0.98047,1.8279
0.98145,1.8279
0.98242,1.8279
0.9834,1.8279
0.98438,1.8279
0.98535,1.8279
0.98633,1.8279
0.9873,1.8279
0.98828,1.8279
0.98926,1.8279
0.99023,1.8279
0.99121,1.8279
0.99219,1.8279
0.99316,1.8279
0.99414,1.8279
0.99512,1.8279
0.99609,1.8279
0.99707,1.8279
0.99805,1.8279
0.99902,1.8279
1,1.8279
1.001,1.8279
1.002,1.8279
1.0029,1.8279
1.0039,1.8279
1.0049,1.8279
1.0059,1.8279
1.0068,1.8279
1.0078,1.8279
1.0088,1.8279
1.0098,1.8279
1.0107,1.8279
1.0117,1.8279
1.0127,1.8279
1.0137,1.8279
1.0146,1.8279
1.0156,1.8279
1.0166,1.8279
1.0176,1.8279
1.0186,1.8279
1.0195,1.8279
1.0205,1.8279
1.0215,1.8279
1.0225,1.8279
1.0234,1.8279
1.0244,1.828
1.0254,1.828
1.0264,1.828
1.0273,1.828
1.0283,1.828
1.0293,1.828
1.0303,1.828
1.0312,1.828
1.0322,1.828
1.0332,1.828
1.0342,1.828
1.0352,1.828
1.0361,1.8281
1.0371,1.8281
1.0381,1.8281
1.0391,1.8281
1.04,1.8281
1.041,1.8281
1.0417,1.8281
1.042,1.8281
1.043,1.8281
1.0439,1.8282
1.0449,1.8282
1.0459,1.8282
1.0469,1.8282
1.0479,1.8282
1.0488,1.8282
1.0498,1.8282
1.0508,1.8283
1.0518,1.8283
1.0527,1.8283
1.0537,1.8283
1.0547,1.8283
1.0557,1.8283
1.0566,1.8283
1.0576,1.8284
1.0586,1.8284
1.0596,1.8284
1.0605,1.8284
1.0615,1.8284
1.0625,1.8285
1.0635,1.8285
1.0645,1.8285
1.0654,1.8285
1.0664,1.8285
1.0674,1.8285
1.0684,1.8286
1.0693,1.8286
1.0703,1.8286
1.0713,1.8286
1.0723,1.8286
1.0732,1.8287
1.0742,1.8287
1.0752,1.8287
1.0762,1.8287
1.0771,1.8288
1.0781,1.8288
1.0791,1.8288
1.0801,1.8288
1.0811,1.8288
1.082,1.8289
1.083,1.8289
1.084,1.8289
1.085,1.8289
1.0859,1.829
1.0869,1.829
1.0879,1.829
1.0889,1.829
1.0898,1.8291
1.0908,1.8291
1.0911,1.8291
1.0918,1.8291
1.0928,1.8291
1.0938,1.8292
1.0947,1.8292
1.0957,1.8292
1.0967,1.8293
1.0977,1.8293
1.0986,1.8293
1.0996,1.8293
1.1006,1.8294
1.1016,1.8294
1.1025,1.8294
1.1035,1.8295
1.1045,1.8295
1.1055,1.8295
1.1064,1.8296
1.1074,1.8296
1.1084,1.8296
1.1094,1.8297
1.1104,1.8297
1.1113,1.8297
1.1123,1.8297
1.1133,1.8298
1.1143,1.8298
1.1152,1.8298
1.1162,1.8299
1.1172,1.8299
1.1182,1.83
1.1191,1.83
1.1201,1.83
1.1211,1.8301
1.1216,1.8301
1.1221,1.8301
1.123,1.8301
1.124,1.8302
1.125,1.8302
1.126,1.8302
1.127,1.8303
1.1279,1.8303
1.1289,1.8304
1.1299,1.8304
1.1309,1.8304
1.1318,1.8305
1.1328,1.8305
1.1338,1.8305
1.1348,1.8306
1.1357,1.8306
1.1367,1.8307
1.1377,1.8307
1.1387,1.8307
1.1396,1.8308
1.1406,1.8308
1.1416,1.8309
1.1426,1.8309
1.1436,1.8309
1.1445,1.831
1.1455,1.831
1.1462,1.8311
1.1465,1.8311
1.1475,1.8311
1.1484,1.8312
1.1494,1.8312
1.1504,1.8312
1.1514,1.8313
1.1523,1.8313
1.1533,1.8314
1.1543,1.8314
1.1553,1.8314
1.1562,1.8315
1.1572,1.8315
1.1582,1.8316
1.1592,1.8316
1.1602,1.8317
1.1611,1.8317
1.1621,1.8318
1.1631,1.8318
1.1641,1.8319
1.165,1.8319
1.166,1.832
1.167,1.832
1.1675,1.832
1.168,1.8321
1.1689,1.8321
1.1699,1.8322
1.1709,1.8322
1.1719,1.8323
1.1729,1.8323
1.1738,1.8323
1.1748,1.8324
1.1758,1.8324
1.1768,1.8325
1.1777,1.8325
1.1787,1.8326
1.1797,1.8327
1.1807,1.8327
1.1816,1.8327
1.1826,1.8328
1.1836,1.8328
1.1846,1.8329
1.1855,1.833
1.1865,1.833
1.1866,1.833
1.1875,1.8331
1.1885,1.8331
1.1895,1.8332
1.1904,1.8332
1.1914,1.8333
1.1924,1.8333
1.1934,1.8334
1.1943,1.8334
1.1953,1.8335
1.1963,1.8336
1.1973,1.8336
1.1982,1.8337
1.1992,1.8337
1.2002,1.8338
1.2012,1.8338
1.2021,1.8339
1.2031,1.834
1.2036,1.834
1.2041,1.834
1.2051,1.8341
1.2061,1.8341
1.207,1.8342
1.208,1.8342
1.209,1.8343
1.21,1.8344
1.2109,1.8344
1.2119,1.8345
1.2129,1.8345
1.2139,1.8346
1.2148,1.8347
1.2158,1.8347
1.2168,1.8348
1.2178,1.8348
1.2188,1.8349
1.2196,1.835
1.2197,1.835
1.2207,1.835
1.2217,1.8351
1.2227,1.8352
1.2236,1.8352
1.2246,1.8353
1.2256,1.8354
1.2266,1.8354
1.2275,1.8355
1.2285,1.8355
1.2295,1.8356
1.2305,1.8357
1.2314,1.8357
1.2324,1.8358
1.2334,1.8359
1.2342,1.8359
1.2344,1.8359
1.2354,1.836
1.2363,1.8361
1.2373,1.8362
1.2383,1.8362
1.2393,1.8363
1.2402,1.8364
1.2412,1.8364
1.2422,1.8365
1.2432,1.8366
1.2441,1.8366
1.2451,1.8367
1.2461,1.8368
1.2471,1.8368
1.248,1.8369
1.2481,1.8369
1.249,1.837
1.25,1.8371
1.251,1.8371
1.252,1.8372
1.2529,1.8373
1.2539,1.8373
1.2549,1.8374
1.2559,1.8375
1.2568,1.8375
1.2578,1.8376
1.2588,1.8377
1.2598,1.8378
1.2607,1.8378
1.2614,1.8379
1.2617,1.8379
1.2627,1.838
1.2637,1.8381
1.2646,1.8381
1.2656,1.8382
1.2666,1.8383
1.2676,1.8384
1.2686,1.8384
1.2695,1.8385
1.2705,1.8386
1.2715,1.8387
1.2725,1.8388
1.2734,1.8388
1.2739,1.8389
1.2744,1.8389
1.2754,1.839
1.2764,1.8391
1.2773,1.8391
1.2783,1.8392
1.2793,1.8393
1.2803,1.8394
1.2812,1.8395
1.2822,1.8395
1.2832,1.8396
1.2842,1.8397
1.2852,1.8398
1.286,1.8398
1.2861,1.8399
1.2871,1.8399
1.2881,1.84
1.2891,1.8401
1.29,1.8402
1.291,1.8403
1.292,1.8403
1.293,1.8404
1.2939,1.8405
1.2949,1.8406
1.2959,1.8407
1.2969,1.8408
1.2976,1.8408
1.2979,1.8408
1.2988,1.8409
1.2998,1.841
1.3008,1.8411
1.3018,1.8412
1.3027,1.8413
1.3037,1.8414
1.3047,1.8414
1.3057,1.8415
1.3066,1.8416
1.3076,1.8417
1.3086,1.8418
1.3086,1.8418
1.3096,1.8419
1.3105,1.842
1.3115,1.8421
1.3125,1.8422
1.3135,1.8422
1.3145,1.8423
1.3154,1.8424
1.3164,1.8425
1.3174,1.8426
1.3184,1.8427
1.3192,1.8428
1.3193,1.8428
1.3203,1.8429
1.3213,1.843
1.3223,1.8431
1.3232,1.8431
1.3242,1.8432
1.3252,1.8433
1.3262,1.8434
1.3271,1.8435
1.3281,1.8436
1.3291,1.8437
1.3296,1.8438
1.3301,1.8438
1.3311,1.8439
1.332,1.844
1.333,1.8441
1.334,1.8442
1.335,1.8443
1.3359,1.8444
1.3369,1.8445
1.3379,1.8446
1.3389,1.8447
1.3395,1.8447
1.3398,1.8448
1.3408,1.8449
1.3418,1.845
1.3428,1.8451
1.3438,1.8451
1.3447,1.8452
1.3457,1.8453
1.3467,1.8454
1.3477,1.8455
1.3486,1.8456
1.3492,1.8457
1.3496,1.8457
1.3506,1.8458
1.3516,1.8459
1.3525,1.846
1.3535,1.8461
1.3545,1.8462
1.3555,1.8463
1.3564,1.8465
1.3574,1.8466
1.3584,1.8467
1.3586,1.8467
1.3594,1.8468
1.3604,1.8469
1.3613,1.847
1.3623,1.8471
1.3633,1.8472
1.3643,1.8473
1.3652,1.8474
1.3662,1.8475
1.3672,1.8476
1.3675,1.8477
1.3682,1.8477
1.3691,1.8478
1.3701,1.8479
1.3711,1.848
1.3721,1.8482
1.373,1.8483
1.374,1.8484
1.375,1.8485
1.376,1.8486
1.3763,1.8486
1.377,1.8487
1.3779,1.8488
1.3789,1.8489
1.3799,1.849
1.3809,1.8492
1.3818,1.8493
1.3828,1.8494
1.3838,1.8495
1.3848,1.8496
1.3848,1.8496
1.3857,1.8497
1.3867,1.8498
1.3877,1.85
1.3887,1.8501
1.3896,1.8502
1.3906,1.8503
1.3916,1.8504
1.3926,1.8505
1.3931,1.8506
1.3936,1.8506
1.3945,1.8508
1.3955,1.8509
1.3965,1.851
1.3975,1.8511
1.3984,1.8512
1.3994,1.8514
1.4004,1.8515
1.401,1.8516
1.4014,1.8516
1.4023,1.8517
1.4033,1.8519
1.4043,1.852
1.4053,1.8521
1.4062,1.8522
1.4072,1.8523
1.4082,1.8525
1.4087,1.8525
1.4092,1.8526
1.4102,1.8527
1.4111,1.8528
1.4121,1.853
1.4131,1.8531
1.4141,1.8532
1.415,1.8533
1.416,1.8535
1.4163,1.8535
1.417,1.8536
1.418,1.8537
1.4189,1.8539
1.4199,1.854
1.4209,1.8541
1.4219,1.8542
1.4229,1.8544
1.4237,1.8545
1.4238,1.8545
1.4248,1.8546
1.4258,1.8548
1.4268,1.8549
1.4277,1.855
1.4287,1.8552
1.4297,1.8553
1.4307,1.8555
1.4307,1.8555
1.4316,1.8556
1.4326,1.8557
1.4336,1.8559
1.4346,1.856
1.4355,1.8561
1.4365,1.8563
1.4375,1.8564
1.4376,1.8564
1.4385,1.8566
1.4395,1.8567
1.4404,1.8568
1.4414,1.857
1.4424,1.8571
1.4434,1.8573
1.4443,1.8574
1.4444,1.8574
1.4453,1.8576
1.4463,1.8577
1.4473,1.8578
1.4482,1.858
1.4492,1.8581
1.4502,1.8583
1.451,1.8584
1.4512,1.8584
1.4521,1.8586
1.4531,1.8587
1.4541,1.8589
1.4551,1.859
1.4561,1.8592
1.457,1.8593
1.4573,1.8594
1.458,1.8595
1.459,1.8596
1.46,1.8598
1.4609,1.8599
1.4619,1.8601
1.4629,1.8602
1.4636,1.8604
1.4639,1.8604
1.4648,1.8606
1.4658,1.8607
1.4668,1.8609
1.4678,1.861
1.4688,1.8612
1.4695,1.8613
1.4697,1.8614
1.4707,1.8615
1.4717,1.8617
1.4727,1.8618
1.4736,1.862
1.4746,1.8622
1.4754,1.8623
1.4756,1.8623
1.4766,1.8625
1.4775,1.8627
1.4785,1.8628
1.4795,1.863
1.4805,1.8632
1.4811,1.8633
1.4814,1.8633
1.4824,1.8635
1.4834,1.8637
1.4844,1.8639
1.4854,1.864
1.4863,1.8642
1.4866,1.8643
1.4873,1.8644
1.4883,1.8646
1.4893,1.8647
1.4902,1.8649
1.4912,1.8651
1.492,1.8652
1.4922,1.8653
1.4932,1.8654
1.4941,1.8656
1.4951,1.8658
1.4961,1.866
1.4971,1.8662
1.4973,1.8662
1.498,1.8664
1.499,1.8665
1.5,1.8667
1.501,1.8669
1.502,1.8671
1.5024,1.8672
1.5029,1.8673
1.5039,1.8675
1.5049,1.8677
1.5059,1.8679
1.5068,1.868
1.5074,1.8682
1.5078,1.8682
1.5088,1.8685
1.5098,1.8686
1.5107,1.8688
1.5117,1.869
1.5122,1.8691
1.5127,1.8692
1.5137,1.8694
1.5146,1.8696
1.5156,1.8698
1.5166,1.8701
1.5169,1.8701
1.5176,1.8703
1.5186,1.8705
1.5195,1.8707
1.5205,1.8709
1.5215,1.8711
1.5215,1.8711
1.5225,1.8713
1.5234,1.8715
1.5244,1.8717
1.5254,1.8719
1.526,1.8721
1.5264,1.8721
1.5273,1.8724
1.5283,1.8726
1.5293,1.8728
1.5303,1.873
1.5303,1.873
1.5312,1.8733
1.5322,1.8735
1.5332,1.8737
1.5342,1.8739
1.5346,1.874
1.5352,1.8742
1.5361,1.8744
1.5371,1.8746
1.5381,1.8748
1.5387,1.875
1.5391,1.8751
1.54,1.8753
1.541,1.8756
1.542,1.8758
1.5427,1.876
1.543,1.876
1.5439,1.8763
1.5449,1.8765
1.5459,1.8768
1.5467,1.877
1.5469,1.877
1.5479,1.8772
1.5488,1.8775
1.5498,1.8777
1.5505,1.8779
1.5508,1.878
1.5518,1.8783
1.5527,1.8785
1.5537,1.8788
1.5542,1.8789
1.5547,1.879
1.5557,1.8793
1.5566,1.8796
1.5576,1.8798
1.5578,1.8799
1.5586,1.8801
1.5596,1.8804
1.5605,1.8806
1.5614,1.8809
1.5615,1.8809
1.5625,1.8812
1.5635,1.8814
1.5645,1.8817
1.5649,1.8818
1.5654,1.882
1.5664,1.8823
1.5674,1.8826
1.5682,1.8828
1.5684,1.8828
1.5693,1.8831
1.5703,1.8834
1.5713,1.8837
1.5716,1.8838
1.5723,1.884
1.5732,1.8843
1.5742,1.8846
1.5747,1.8848
1.5752,1.8849
1.5762,1.8852
1.5771,1.8855
1.5779,1.8857
1.5781,1.8858
1.5791,1.8861
1.5801,1.8864
1.581,1.8867
1.5811,1.8868
1.582,1.8871
1.583,1.8874
1.584,1.8877
1.584,1.8877
1.585,1.888
1.5859,1.8884
1.5869,1.8887
1.5869,1.8887
1.5879,1.889
1.5889,1.8894
1.5897,1.8896
1.5898,1.8897
1.5908,1.89
1.5918,1.8904
1.5925,1.8906
1.5928,1.8907
1.5938,1.8911
1.5947,1.8914
1.5953,1.8916
1.5957,1.8918
1.5967,1.8921
1.5977,1.8925
1.5979,1.8926
1.5986,1.8929
1.5996,1.8932
1.6005,1.8936
1.6006,1.8936
1.6016,1.894
1.6025,1.8943
1.6031,1.8945
1.6035,1.8947
1.6045,1.8951
1.6055,1.8955
1.6056,1.8955
1.6064,1.8959
1.6074,1.8963
1.608,1.8965
1.6084,1.8966
1.6094,1.897
1.6104,1.8974
1.6104,1.8975
1.6113,1.8979
1.6123,1.8983
1.6127,1.8984
1.6133,1.8987
1.6143,1.8991
1.615,1.8994
1.6152,1.8995
1.6162,1.9
1.6172,1.9004
1.6172,1.9004
1.6182,1.9008
1.6191,1.9012
1.6194,1.9014
1.6201,1.9017
1.6211,1.9021
1.6215,1.9023
1.6221,1.9026
1.623,1.903
1.6236,1.9033
1.624,1.9035
1.625,1.904
1.6257,1.9043
1.626,1.9044
1.627,1.9049
1.6277,1.9053
1.6279,1.9054
1.6289,1.9059
1.6296,1.9062
1.6299,1.9064
1.6309,1.9069
1.6316,1.9072
1.6318,1.9074
1.6328,1.9079
1.6335,1.9082
1.6338,1.9084
1.6348,1.9089
1.6353,1.9092
1.6357,1.9094
1.6367,1.9099
1.6371,1.9102
1.6377,1.9105
1.6387,1.911
1.6389,1.9111
1.6396,1.9116
1.6406,1.9121
1.6406,1.9121
1.6416,1.9127
1.6423,1.9131
1.6426,1.9132
1.6436,1.9138
1.644,1.9141
1.6445,1.9144
1.6455,1.9149
1.6457,1.915
1.6465,1.9155
1.6472,1.916
1.6475,1.9162
1.6484,1.9168
1.6488,1.917
1.6494,1.9174
1.6504,1.918
1.6504,1.918
1.6514,1.9186
1.6519,1.9189
1.6523,1.9192
1.6533,1.9199
1.6534,1.9199
1.6543,1.9205
1.6548,1.9209
1.6553,1.9212
1.6562,1.9219
1.6563,1.9219
1.6572,1.9226
1.6577,1.9229
1.6582,1.9232
1.659,1.9238
1.6592,1.9239
1.6602,1.9246
1.6604,1.9248
1.6611,1.9254
1.6617,1.9258
1.6621,1.9261
1.663,1.9268
1.6631,1.9268
1.6641,1.9276
1.6642,1.9277
1.665,1.9284
1.6655,1.9287
1.666,1.9291
1.6667,1.9297
1.667,1.9299
1.6679,1.9307
1.668,1.9307
1.6689,1.9315
1.6691,1.9316
1.6699,1.9323
1.6702,1.9326
1.6709,1.9332
1.6714,1.9336
1.6719,1.934
1.6725,1.9346
1.6729,1.9349
1.6736,1.9355
1.6738,1.9358
1.6746,1.9365
1.6748,1.9367
1.6757,1.9375
1.6758,1.9376
1.6767,1.9385
1.6768,1.9385
1.6777,1.9395
1.6777,1.9395
1.6787,1.9404
1.6787,1.9404
1.6797,1.9414
1.6797,1.9414
1.6806,1.9424
1.6807,1.9424
1.6816,1.9434
1.6816,1.9434
1.6825,1.9443
1.6826,1.9445
1.6834,1.9453
1.6836,1.9455
1.6843,1.9463
1.6846,1.9466
1.6851,1.9473
1.6855,1.9477
1.686,1.9482
1.6865,1.9489
1.6868,1.9492
1.6875,1.95
1.6876,1.9502
1.6884,1.9512
1.6885,1.9512
1.6892,1.9521
1.6895,1.9525
1.69,1.9531
1.6904,1.9537
1.6907,1.9541
1.6914,1.955
1.6915,1.9551
1.6922,1.9561
1.6924,1.9563
1.6929,1.957
1.6934,1.9577
1.6936,1.958
1.6943,1.959
1.6943,1.9591
1.6949,1.96
1.6953,1.9605
1.6956,1.9609
1.6962,1.9619
1.6963,1.962
1.6968,1.9629
1.6973,1.9636
1.6975,1.9639
1.6981,1.9648
1.6982,1.9651
1.6986,1.9658
1.6992,1.9668
1.6992,1.9668
1.6998,1.9678
1.7002,1.9685
1.7003,1.9688
1.7009,1.9697
1.7012,1.9703
1.7014,1.9707
1.7019,1.9717
1.7021,1.9722
1.7024,1.9727
1.7029,1.9736
1.7031,1.9741
1.7034,1.9746
1.7038,1.9756
1.7041,1.9762
1.7043,1.9766
1.7047,1.9775
1.7051,1.9784
1.7051,1.9785
1.7056,1.9795
1.706,1.9805
1.7061,1.9806
1.7064,1.9814
1.7068,1.9824
1.707,1.9831
1.7072,1.9834
1.7075,1.9844
1.7079,1.9854
1.708,1.9857
1.7082,1.9863
1.7086,1.9873
1.7089,1.9883
1.709,1.9885
1.7092,1.9893
1.7095,1.9902
1.7098,1.9912
1.71,1.9916
1.7101,1.9922
1.7104,1.9932
1.7107,1.9941
1.7109,1.9951
1.7109,1.9951
1.7112,1.9961
1.7114,1.9971
1.7117,1.998
1.7119,1.999
1.7119,1.9991
1.7121,2
0.2877,2.001
0.28751,2.002
0.28731,2.0029
0.28713,2.0039
0.28711,2.004
0.28695,2.0049
0.28678,2.0059
0.28662,2.0068
0.28647,2.0078
0.28633,2.0088
0.28619,2.0098
0.28613,2.0102
0.28606,2.0107
0.28594,2.0117
0.28583,2.0127
0.28572,2.0137
0.28563,2.0146
0.28554,2.0156
0.28546,2.0166
0.28539,2.0176
0.28532,2.0186
0.28526,2.0195
0.28516,2.0218
0.28513,2.0225
0.2851,2.0234
0.28521,2.0205
0.28517,2.0215
0.28508,2.0244
0.28506,2.0254
0.28505,2.0264
0.28505,2.0273
0.28506,2.0283
0.28507,2.0293
0.28509,2.0303
0.28512,2.0312
0.28515,2.0322
0.28516,2.0323
0.2852,2.0332
0.28525,2.0342
0.2853,2.0352
0.28536,2.0361
0.28543,2.0371
0.2855,2.0381
0.28558,2.0391
0.28567,2.04
0.28577,2.041
0.28586,2.042
0.28597,2.043
0.28609,2.0439
0.28613,2.0444
0.2862,2.0449
0.28633,2.0459
0.28646,2.0469
0.2866,2.0479
0.28674,2.0488
0.28689,2.0498
0.28705,2.0508
0.28711,2.0512
0.28721,2.0518
0.28738,2.0527
0.28756,2.0537
0.28773,2.0547
0.28791,2.0557
0.28809,2.0565
0.28812,2.0566
0.28831,2.0576
0.28851,2.0586
0.28872,2.0596
0.28894,2.0605
0.28906,2.0611
0.28916,2.0615
0.28939,2.0625
0.28962,2.0635
0.28986,2.0645
0.29004,2.0652
0.2901,2.0654
0.29035,2.0664
0.2906,2.0674
0.29086,2.0684
0.29102,2.0689
0.29113,2.0693
0.2914,2.0703
0.29168,2.0713
0.29196,2.0723
0.29199,2.0724
0.29225,2.0732
0.29254,2.0742
0.29284,2.0752
0.29297,2.0756
0.29314,2.0762
0.29345,2.0771
0.29376,2.0781
0.29395,2.0787
0.29408,2.0791
0.29441,2.0801
0.29473,2.0811
0.29492,2.0816
0.29507,2.082
0.29541,2.083
0.29575,2.084
0.2959,2.0844
0.2961,2.085
0.29646,2.0859
0.29682,2.0869
0.29688,2.0871
0.29719,2.0879
0.29755,2.0889
0.29785,2.0896
0.29793,2.0898
0.29831,2.0908
0.29869,2.0918
0.29883,2.0921
0.29908,2.0928
0.29946,2.0938
0.2998,2.0946
0.29986,2.0947
0.30028,2.0957
0.30068,2.0967
0.30078,2.0969
0.30109,2.0977
0.30151,2.0986
0.30176,2.0992
0.30193,2.0996
0.30235,2.1006
0.30273,2.1014
0.30279,2.1016
0.30323,2.1025
0.30366,2.1035
0.30371,2.1036
0.3041,2.1045
0.30456,2.1055
0.30469,2.1058
0.30501,2.1064
0.30547,2.1074
0.30566,2.1078
0.30594,2.1084
0.3064,2.1094
0.30664,2.1099
0.30687,2.1104
0.30735,2.1113
0.30762,2.1119
0.30783,2.1123
0.30831,2.1133
0.30859,2.1139
0.3088,2.1143
0.30929,2.1152
0.30957,2.1158
0.30979,2.1162
0.31028,2.1172
0.31055,2.1177
0.31079,2.1182
0.3113,2.1191
0.31152,2.1196
0.31182,2.1201
0.31233,2.1211
0.3125,2.1214
0.31285,2.1221
0.31337,2.123
0.31348,2.1232
0.3139,2.124
0.31444,2.125
0.31445,2.125
0.31498,2.126
0.31543,2.1268
0.31551,2.127
0.31606,2.1279
0.31641,2.1285
0.31662,2.1289
0.31717,2.1299
0.31738,2.1303
0.31772,2.1309
0.31828,2.1318
0.31836,2.132
0.31885,2.1328
0.31934,2.1336
0.31943,2.1338
0.31999,2.1348
0.32031,2.1353
0.32057,2.1357
0.32115,2.1367
0.32129,2.137
0.32173,2.1377
0.32227,2.1386
0.32231,2.1387
0.3229,2.1396
0.32324,2.1402
0.32351,2.1406
0.3241,2.1416
0.32422,2.1418
0.32471,2.1426
0.3252,2.1434
0.32531,2.1436
0.32591,2.1445
0.32617,2.1449
0.32653,2.1455
0.32715,2.1465
0.32715,2.1465
0.32777,2.1475
0.32812,2.148
0.32838,2.1484
0.329,2.1494
0.3291,2.1496
0.32964,2.1504
0.33008,2.1511
0.33028,2.1514
0.33092,2.1523
0.33105,2.1526
0.33155,2.1533
0.33203,2.154
0.3322,2.1543
0.33284,2.1553
0.33301,2.1555
0.33349,2.1562
0.33398,2.157
0.33414,2.1572
0.3348,2.1582
0.33496,2.1584
0.33546,2.1592
0.33594,2.1599
0.33612,2.1602
0.33678,2.1611
0.33691,2.1613
0.33746,2.1621
0.33789,2.1627
0.33813,2.1631
0.33881,2.1641
0.33887,2.1641
0.33949,2.165
0.33984,2.1656
0.34017,2.166
0.34082,2.1669
0.34086,2.167
0.34153,2.168
0.3418,2.1683
0.34223,2.1689
0.34277,2.1697
0.34293,2.1699
0.34362,2.1709
0.34375,2.1711
0.34432,2.1719
0.34473,2.1724
0.34503,2.1729
0.3457,2.1738
0.34573,2.1738
0.34644,2.1748
0.34668,2.1751
0.34715,2.1758
0.34766,2.1765
0.34787,2.1768
0.34859,2.1777
0.34863,2.1778
0.34931,2.1787
0.34961,2.1791
0.35002,2.1797
0.35059,2.1804
0.35076,2.1807
0.35148,2.1816
0.35156,2.1817
0.35222,2.1826
0.35254,2.183
0.35294,2.1836
0.35352,2.1843
0.35369,2.1846
0.35442,2.1855
0.35449,2.1856
0.35517,2.1865
0.35547,2.1869
0.35591,2.1875
0.35645,2.1882
0.35666,2.1885
0.3574,2.1895
0.35742,2.1895
0.35817,2.1904
0.3584,2.1907
0.35892,2.1914
0.35938,2.192
0.35968,2.1924
0.36035,2.1932
0.36045,2.1934
0.36121,2.1943
0.36133,2.1945
0.36198,2.1953
0.3623,2.1957
0.36275,2.1963
0.36328,2.197
0.36352,2.1973
0.36426,2.1982
0.3643,2.1982
0.36506,2.1992
0.36523,2.1994
0.36585,2.2002
0.36621,2.2006
0.36663,2.2012
0.36719,2.2019
0.36742,2.2021
0.36816,2.2031
0.36821,2.2031
0.369,2.2041
0.36914,2.2043
0.36979,2.2051
0.37012,2.2055
0.37059,2.2061
0.37109,2.2067
0.37138,2.207
0.37207,2.2079
0.37217,2.208
0.37298,2.209
0.37305,2.2091
0.37378,2.21
0.37402,2.2103
0.37459,2.2109
0.375,2.2114
0.3754,2.2119
0.37598,2.2126
0.37622,2.2129
0.37695,2.2138
0.37703,2.2139
0.37784,2.2148
0.37793,2.215
0.37865,2.2158
0.37891,2.2161
0.37947,2.2168
0.37988,2.2173
0.38029,2.2178
0.38086,2.2184
0.38113,2.2188
0.38184,2.2196
0.38195,2.2197
0.38278,2.2207
0.38281,2.2207
0.38362,2.2217
0.38379,2.2219
0.38445,2.2227
0.38477,2.223
0.38528,2.2236
0.38574,2.2242
0.38613,2.2246
0.38672,2.2253
0.38697,2.2256
0.3877,2.2264
0.38781,2.2266
0.38866,2.2275
0.38867,2.2276
0.38951,2.2285
0.38965,2.2287
0.39035,2.2295
0.39062,2.2298
0.3912,2.2305
0.3916,2.2309
0.39205,2.2314
0.39258,2.232
0.39291,2.2324
0.39355,2.2332
0.39377,2.2334
0.39453,2.2343
0.39464,2.2344
0.39549,2.2354
0.39551,2.2354
0.39635,2.2363
0.39648,2.2365
0.39723,2.2373
0.39746,2.2376
0.3981,2.2383
0.39844,2.2387
0.39896,2.2393
0.39941,2.2398
0.39984,2.2402
0.40039,2.2408
0.40072,2.2412
0.40137,2.2419
0.4016,2.2422
0.40234,2.243
0.40248,2.2432
0.40332,2.2441
0.40335,2.2441
0.40424,2.2451
0.4043,2.2452
0.40513,2.2461
0.40527,2.2463
0.40601,2.2471
0.40625,2.2473
0.4069,2.248
0.40723,2.2484
0.40779,2.249
0.4082,2.2495
0.40869,2.25
0.40918,2.2505
0.40959,2.251
0.41016,2.2516
0.41048,2.252
0.41113,2.2527
0.41138,2.2529
0.41211,2.2537
0.41229,2.2539
0.41309,2.2548
0.4132,2.2549
0.41406,2.2558
0.4141,2.2559
0.41499,2.2568
0.41504,2.2569
0.4159,2.2578
0.41602,2.2579
0.41683,2.2588
0.41699,2.259
0.41774,2.2598
0.41797,2.26
0.41866,2.2607
0.41895,2.261
0.41957,2.2617
0.41992,2.2621
0.42049,2.2627
0.4209,2.2631
0.42141,2.2637
0.42188,2.2642
0.42234,2.2646
0.42285,2.2652
0.42326,2.2656
0.42383,2.2662
0.42419,2.2666
0.4248,2.2672
0.42512,2.2676
0.42578,2.2683
0.42605,2.2686
0.42676,2.2693
0.42699,2.2695
0.42773,2.2703
0.42793,2.2705
0.42871,2.2713
0.42886,2.2715
0.42969,2.2723
0.4298,2.2725
0.43066,2.2734
0.43074,2.2734
0.43164,2.2744
0.43168,2.2744
0.43262,2.2754
0.43263,2.2754
0.43357,2.2764
0.43359,2.2764
0.43453,2.2773
0.43457,2.2774
0.43549,2.2783
0.43555,2.2784
0.43644,2.2793
0.43652,2.2794
0.4374,2.2803
0.4375,2.2804
0.43835,2.2812
0.43848,2.2814
0.43931,2.2822
0.43945,2.2824
0.44027,2.2832
0.44043,2.2834
0.44124,2.2842
0.44141,2.2844
0.4422,2.2852
0.44238,2.2853
0.44317,2.2861
0.44336,2.2863
0.44414,2.2871
0.44434,2.2873
0.44511,2.2881
0.44531,2.2883
0.44608,2.2891
0.44629,2.2893
0.44706,2.29
0.44727,2.2902
0.44803,2.291
0.44824,2.2912
0.44901,2.292
0.44922,2.2922
0.44999,2.293
0.4502,2.2932
0.45098,2.2939
0.45117,2.2941
0.45195,2.2949
0.45215,2.2951
0.45294,2.2959
0.45312,2.2961
0.45393,2.2969
0.4541,2.297
0.45492,2.2979
0.45508,2.298
0.45591,2.2988
0.45605,2.299
0.45691,2.2998
0.45703,2.2999
0.45791,2.3008
0.45801,2.3009
0.45891,2.3018
0.45898,2.3018
0.45992,2.3027
0.45996,2.3028
0.46093,2.3037
0.46094,2.3037
0.46191,2.3047
0.46193,2.3047
0.46289,2.3056
0.46294,2.3057
0.46387,2.3066
0.46395,2.3066
0.46484,2.3075
0.46496,2.3076
0.46582,2.3085
0.46596,2.3086
0.4668,2.3094
0.46698,2.3096
0.46777,2.3103
0.468,2.3105
0.46875,2.3113
0.46902,2.3115
0.46973,2.3122
0.47005,2.3125
0.4707,2.3131
0.47107,2.3135
0.47168,2.3141
0.4721,2.3145
0.47266,2.315
0.47312,2.3154
0.47363,2.3159
0.47416,2.3164
0.47461,2.3168
0.47519,2.3174
0.47559,2.3178
0.47622,2.3184
0.47656,2.3187
0.47727,2.3193
0.47754,2.3196
0.4783,2.3203
0.47852,2.3205
0.47933,2.3213
0.47949,2.3214
0.48038,2.3223
0.48047,2.3223
0.48144,2.3232
0.48145,2.3232
0.48242,2.3242
0.48249,2.3242
0.4834,2.3251
0.48352,2.3252
0.48438,2.326
0.48458,2.3262
0.48535,2.3269
0.48565,2.3271
0.48633,2.3278
0.4867,2.3281
0.4873,2.3287
0.48775,2.3291
0.48828,2.3296
0.48882,2.3301
0.48926,2.3305
0.48988,2.3311
0.49023,2.3314
0.49094,2.332
0.49121,2.3323
0.49201,2.333
0.49219,2.3332
0.49309,2.334
0.49316,2.3341
0.49414,2.3349
0.49415,2.335
0.49512,2.3358
0.49524,2.3359
0.49609,2.3367
0.49632,2.3369
0.49707,2.3376
0.49739,2.3379
0.49805,2.3385
0.49847,2.3389
0.49902,2.3394
0.49957,2.3398
0.5,2.3402
0.50065,2.3408
0.50098,2.3411
0.50173,2.3418
0.50195,2.342
0.50284,2.3428
0.50293,2.3429
0.50391,2.3437
0.50393,2.3438
0.50488,2.3446
0.50504,2.3447
0.50586,2.3455
0.50613,2.3457
0.50684,2.3463
0.50724,2.3467
0.50781,2.3472
0.50834,2.3477
0.50879,2.3481
0.50945,2.3486
0.50977,2.3489
0.51056,2.3496
0.51074,2.3498
0.51167,2.3506
0.51172,2.3506
0.5127,2.3515
0.51279,2.3516
0.51367,2.3523
0.5139,2.3525
0.51465,2.3532
0.51502,2.3535
0.51562,2.354
0.51615,2.3545
0.5166,2.3549
0.51726,2.3555
0.51758,2.3557
0.5184,2.3564
0.51855,2.3566
0.51953,2.3574
0.51953,2.3574
0.52051,2.3583
0.52067,2.3584
0.52148,2.3591
0.5218,2.3594
0.52246,2.3599
0.52295,2.3604
0.52344,2.3608
0.52408,2.3613
0.52441,2.3616
0.52523,2.3623
0.52539,2.3624
0.52637,2.3633
0.52637,2.3633
0.52734,2.3641
0.52753,2.3643
0.52832,2.3649
0.52867,2.3652
0.5293,2.3658
0.52984,2.3662
0.53027,2.3666
0.53099,2.3672
0.53125,2.3674
0.53215,2.3682
0.53223,2.3682
0.5332,2.369
0.53332,2.3691
0.53418,2.3699
0.53448,2.3701
0.53516,2.3707
0.53566,2.3711
0.53613,2.3715
0.53684,2.3721
0.53711,2.3723
0.53802,2.373
0.53809,2.3731
0.53906,2.3739
0.5392,2.374
0.54004,2.3747
0.54038,2.375
0.54102,2.3755
0.54156,2.376
0.54199,2.3763
0.54276,2.377
0.54297,2.3771
0.54394,2.3779
0.54395,2.3779
0.54492,2.3787
0.54515,2.3789
0.5459,2.3795
0.54635,2.3799
0.54688,2.3803
0.54755,2.3809
0.54785,2.3811
0.54876,2.3818
0.54883,2.3819
0.5498,2.3827
0.54996,2.3828
0.55078,2.3835
0.55117,2.3838
0.55176,2.3843
0.55239,2.3848
0.55273,2.385
0.5536,2.3857
0.55371,2.3858
0.55469,2.3866
0.55484,2.3867
0.55566,2.3874
0.55607,2.3877
0.55664,2.3882
0.55728,2.3887
0.55762,2.3889
0.55851,2.3896
0.55859,2.3897
0.55957,2.3905
0.55976,2.3906
0.56055,2.3912
0.561,2.3916
0.56152,2.392
0.56225,2.3926
0.5625,2.3928
0.56348,2.3935
0.5635,2.3936
0.56445,2.3943
0.56474,2.3945
0.56543,2.3951
0.56599,2.3955
0.56641,2.3958
0.56726,2.3965
0.56738,2.3966
0.56836,2.3973
0.56853,2.3975
0.56934,2.3981
0.56979,2.3984
0.57031,2.3988
0.57105,2.3994
0.57129,2.3996
0.57227,2.4003
0.57235,2.4004
0.57324,2.4011
0.57362,2.4014
0.57422,2.4018
0.57489,2.4023
0.5752,2.4026
0.57617,2.4033
0.57617,2.4033
0.57715,2.4041
0.57747,2.4043
0.57812,2.4048
0.57876,2.4053
0.5791,2.4055
0.58006,2.4062
0.58008,2.4063
0.58105,2.407
0.58136,2.4072
0.58203,2.4077
0.58268,2.4082
0.58301,2.4084
0.58398,2.4092
0.584,2.4092
0.58496,2.4099
0.58531,2.4102
0.58594,2.4106
0.58662,2.4111
0.58691,2.4114
0.58789,2.4121
0.58796,2.4121
0.58887,2.4128
0.58929,2.4131
0.58984,2.4135
0.59061,2.4141
0.59082,2.4142
0.5918,2.4149
0.59196,2.415
0.59277,2.4156
0.5933,2.416
0.59375,2.4163
0.59463,2.417
0.59473,2.4171
0.5957,2.4178
0.59599,2.418
0.59668,2.4185
0.59734,2.4189
0.59766,2.4192
0.59863,2.4199
0.59871,2.4199
0.59961,2.4206
0.60008,2.4209
0.60059,2.4213
0.60145,2.4219
0.60156,2.422
0.60254,2.4226
0.60284,2.4229
0.60352,2.4233
0.60421,2.4238
0.60449,2.424
0.60547,2.4247
0.6056,2.4248
0.60645,2.4254
0.60699,2.4258
0.60742,2.4261
0.6084,2.4268
0.6084,2.4268
0.60938,2.4274
0.60979,2.4277
0.61035,2.4281
0.61121,2.4287
0.61133,2.4288
0.6123,2.4295
0.61261,2.4297
0.61328,2.4301
0.61404,2.4307
0.61426,2.4308
0.61523,2.4315
0.61544,2.4316
0.61621,2.4322
0.61689,2.4326
0.61719,2.4328
0.61816,2.4335
0.61831,2.4336
0.61914,2.4342
0.61975,2.4346
0.62012,2.4348
0.62109,2.4355
0.6212,2.4355
0.62207,2.4361
0.62267,2.4365
0.62305,2.4368
0.62402,2.4374
0.62412,2.4375
0.625,2.4381
0.62558,2.4385
0.62598,2.4387
0.62695,2.4394
0.62705,2.4395
0.62793,2.44
0.62854,2.4404
0.62891,2.4407
0.62988,2.4413
0.63002,2.4414
0.63086,2.442
0.63151,2.4424
0.63184,2.4426
0.63281,2.4432
0.63299,2.4434
0.63379,2.4439
0.63449,2.4443
0.63477,2.4445
0.63574,2.4451
0.63601,2.4453
0.63672,2.4458
0.63752,2.4463
0.6377,2.4464
0.63867,2.447
0.63906,2.4473
0.63965,2.4476
0.6406,2.4482
0.64062,2.4483
0.6416,2.4489
0.64213,2.4492
0.64258,2.4495
0.64355,2.4501
0.64368,2.4502
0.64453,2.4507
0.64522,2.4512
0.64551,2.4514
0.64648,2.452
0.64678,2.4521
0.64746,2.4526
0.64835,2.4531
0.64844,2.4532
0.64941,2.4538
0.64993,2.4541
0.65039,2.4544
0.65137,2.455
0.6515,2.4551
0.65234,2.4556
0.65307,2.4561
0.65332,2.4562
0.6543,2.4568
0.65468,2.457
0.65527,2.4574
0.65625,2.458
0.65627,2.458
0.65723,2.4586
0.65789,2.459
0.6582,2.4592
0.65918,2.4598
0.65953,2.46
0.66016,2.4603
0.66113,2.4609
0.66114,2.4609
0.66211,2.4615
0.66277,2.4619
0.66309,2.4621
0.66406,2.4627
0.66443,2.4629
0.66504,2.4633
0.66602,2.4638
0.66607,2.4639
0.66699,2.4644
0.66776,2.4648
0.66797,2.465
0.66895,2.4656
0.6694,2.4658
0.66992,2.4661
0.6709,2.4667
0.6711,2.4668
0.67188,2.4672
0.67277,2.4678
0.67285,2.4678
0.67383,2.4684
0.67449,2.4688
0.6748,2.4689
0.67578,2.4695
0.67619,2.4697
0.67676,2.47
0.67773,2.4706
0.67793,2.4707
0.67871,2.4712
0.67963,2.4717
0.67969,2.4717
0.68066,2.4723
0.68138,2.4727
0.68164,2.4728
0.68262,2.4733
0.68312,2.4736
0.68359,2.4739
0.68457,2.4744
0.68489,2.4746
0.68555,2.475
0.68652,2.4755
0.68667,2.4756
0.6875,2.476
0.68843,2.4766
0.68848,2.4766
0.68945,2.4771
0.69022,2.4775
0.69043,2.4777
0.69141,2.4782
0.69205,2.4785
0.69238,2.4787
0.69336,2.4792
0.69385,2.4795
0.69434,2.4797
0.69531,2.4803
0.69567,2.4805
0.69629,2.4808
0.69727,2.4813
0.69753,2.4814
0.69824,2.4818
0.69922,2.4823
0.69937,2.4824
0.7002,2.4829
0.70117,2.4834
0.70124,2.4834
0.70215,2.4839
0.7031,2.4844
0.70312,2.4844
0.7041,2.4849
0.70497,2.4854
0.70508,2.4854
0.70605,2.4859
0.70689,2.4863
0.70703,2.4864
0.70801,2.4869
0.70879,2.4873
0.70898,2.4874
0.70996,2.4879
0.71073,2.4883
0.71094,2.4884
0.71191,2.4889
0.71268,2.4893
0.71289,2.4894
0.71387,2.4899
0.71462,2.4902
0.71484,2.4903
0.71582,2.4908
0.71661,2.4912
0.7168,2.4913
0.71777,2.4918
0.71857,2.4922
0.71875,2.4923
0.71973,2.4928
0.72055,2.4932
0.7207,2.4932
0.72168,2.4937
0.72258,2.4941
0.72266,2.4942
0.72363,2.4947
0.7246,2.4951
0.72461,2.4951
0.72559,2.4956
0.72656,2.496
0.72667,2.4961
0.72754,2.4965
0.72852,2.497
0.72874,2.4971
0.72949,2.4974
0.73047,2.4979
0.7308,2.498
0.73145,2.4984
0.73242,2.4988
0.73289,2.499
0.7334,2.4993
0.73438,2.4997
0.73501,2.5
0.73535,2.5002
0.73633,2.5006
0.73716,2.501
0.7373,2.501
0.73828,2.5015
0.73926,2.5019
0.73929,2.502
0.74023,2.5024
0.74121,2.5028
0.74144,2.5029
0.74219,2.5033
0.74316,2.5037
0.74365,2.5039
0.74414,2.5041
0.74512,2.5045
0.74587,2.5049
0.74609,2.505
0.74707,2.5054
0.74805,2.5058
0.74809,2.5059
0.74902,2.5063
0.75,2.5067
0.75033,2.5068
0.75098,2.5071
0.75195,2.5075
0.75261,2.5078
0.75293,2.508
0.75391,2.5084
0.75488,2.5088
0.75488,2.5088
0.75586,2.5092
0.75684,2.5096
0.75722,2.5098
0.75781,2.51
0.75879,2.5104
0.75953,2.5107
0.75977,2.5108
0.76074,2.5112
0.76172,2.5116
0.76192,2.5117
0.7627,2.512
0.76367,2.5124
0.7643,2.5127
0.76465,2.5128
0.76562,2.5132
0.7666,2.5136
0.76673,2.5137
0.76758,2.514
0.76855,2.5144
0.76918,2.5146
0.76953,2.5148
0.77051,2.5152
0.77148,2.5156
0.77163,2.5156
0.77246,2.516
0.77344,2.5163
0.77414,2.5166
0.77441,2.5167
0.77539,2.5171
0.77637,2.5175
0.77666,2.5176
0.77734,2.5178
0.77832,2.5182
0.77924,2.5186
0.7793,2.5186
0.78027,2.519
0.78125,2.5193
0.78179,2.5195
0.78223,2.5197
0.7832,2.5201
0.78418,2.5204
0.78445,2.5205
0.78516,2.5208
0.78613,2.5211
0.78706,2.5215
0.78711,2.5215
0.78809,2.5218
0.78906,2.5222
0.78979,2.5225
0.79004,2.5226
0.79102,2.5229
0.79199,2.5233
0.7925,2.5234
0.79297,2.5236
0.79395,2.524
0.79492,2.5243
0.79525,2.5244
0.7959,2.5246
0.79688,2.525
0.79785,2.5253
0.79807,2.5254
0.79883,2.5257
0.7998,2.526
0.80078,2.5263
0.80093,2.5264
0.80176,2.5267
0.80273,2.527
0.80371,2.5273
0.80379,2.5273
0.80469,2.5276
0.80566,2.528
0.80664,2.5283
0.80672,2.5283
0.80762,2.5286
0.80859,2.5289
0.80957,2.5292
0.80972,2.5293
0.81055,2.5296
0.81152,2.5299
0.8125,2.5302
0.81276,2.5303
0.81348,2.5305
0.81445,2.5308
0.81543,2.5311
0.81582,2.5312
0.81641,2.5314
0.81738,2.5317
0.81836,2.532
0.81894,2.5322
0.81934,2.5323
0.82031,2.5326
0.82129,2.5329
0.82215,2.5332
0.82227,2.5332
0.82324,2.5335
0.82422,2.5338
0.8252,2.5341
0.82543,2.5342
0.82617,2.5344
0.82715,2.5347
0.82812,2.535
0.82872,2.5352
0.8291,2.5353
0.83008,2.5356
0.83105,2.5358
0.83203,2.5361
0.83209,2.5361
0.83301,2.5364
0.83398,2.5367
0.83496,2.5369
0.83557,2.5371
0.83594,2.5372
0.83691,2.5375
0.83789,2.5377
0.83887,2.538
0.83912,2.5381
0.83984,2.5383
0.84082,2.5386
0.8418,2.5388
0.84271,2.5391
0.84277,2.5391
0.84375,2.5393
0.84473,2.5396
0.8457,2.5399
0.84639,2.54
0.84668,2.5401
0.84766,2.5404
0.84863,2.5406
0.84961,2.5409
0.85022,2.541
0.85059,2.5411
0.85156,2.5414
0.85254,2.5416
0.85352,2.5418
0.85414,2.542
0.85449,2.5421
0.85547,2.5423
0.85645,2.5426
0.85742,2.5428
0.85812,2.543
0.8584,2.543
0.85938,2.5433
0.86035,2.5435
0.86133,2.5437
0.86222,2.5439
0.8623,2.544
0.86328,2.5442
0.86426,2.5444
0.86523,2.5446
0.86621,2.5449
0.86651,2.5449
0.86719,2.5451
0.86816,2.5453
0.86914,2.5455
0.87012,2.5457
0.87094,2.5459
0.87109,2.5459
0.87207,2.5461
0.87305,2.5464
0.87402,2.5466
0.875,2.5468
0.87546,2.5469
0.87598,2.547
0.87695,2.5472
0.87793,2.5474
0.87891,2.5476
0.87988,2.5478
0.88017,2.5479
0.88086,2.548
0.88184,2.5482
0.88281,2.5484
0.88379,2.5486
0.88477,2.5488
0.88515,2.5488
0.88574,2.5489
0.88672,2.5491
0.8877,2.5493
0.88867,2.5495
0.88965,2.5497
0.89034,2.5498
0.89062,2.5499
0.8916,2.55
0.89258,2.5502
0.89355,2.5504
0.89453,2.5506
0.89551,2.5507
0.89572,2.5508
0.89648,2.5509
0.89746,2.5511
0.89844,2.5513
0.89941,2.5514
0.90039,2.5516
0.90137,2.5518
0.90141,2.5518
0.90234,2.5519
0.90332,2.5521
0.9043,2.5522
0.90527,2.5524
0.90625,2.5525
0.90723,2.5527
0.90754,2.5527
0.9082,2.5528
0.90918,2.553
0.91016,2.5531
0.91113,2.5533
0.91211,2.5534
0.91309,2.5536
0.91406,2.5537
0.9141,2.5537
0.91504,2.5538
0.91602,2.554
0.91699,2.5541
0.91797,2.5543
0.91895,2.5544
0.91992,2.5545
0.9209,2.5547
0.9211,2.5547
0.92188,2.5548
0.92285,2.5549
0.92383,2.555
0.9248,2.5552
0.92578,2.5553
0.92676,2.5554
0.92773,2.5555
0.92871,2.5556
0.92883,2.5557
0.92969,2.5558
0.93066,2.5559
0.93164,2.556
0.93262,2.5561
0.93359,2.5562
0.93457,2.5563
0.93555,2.5564
0.93652,2.5565
0.9375,2.5566
0.93763,2.5566
0.93848,2.5567
0.93945,2.5568
0.94043,2.5569
0.94141,2.557
0.94238,2.5571
0.94336,2.5572
0.94434,2.5573
0.94531,2.5574
0.94629,2.5575
0.94727,2.5576
0.94788,2.5576
0.94824,2.5576
0.94922,2.5577
0.9502,2.5578
0.95117,2.5579
0.95215,2.558
0.95312,2.5581
0.9541,2.5581
0.95508,2.5582
0.95605,2.5583
0.95703,2.5584
0.95801,2.5584
0.95898,2.5585
0.95996,2.5586
0.96057,2.5586
0.96094,2.5586
0.96191,2.5587
0.96289,2.5587
0.96387,2.5588
0.96484,2.5589
0.96582,2.5589
0.9668,2.559
0.96777,2.559
0.96875,2.5591
0.96973,2.5591
0.9707,2.5592
0.97168,2.5592
0.97266,2.5593
0.97363,2.5593
0.97461,2.5594
0.97559,2.5594
0.97656,2.5594
0.97754,2.5595
0.97852,2.5595
0.97949,2.5595
0.98014,2.5596
0.98047,2.5596
0.98145,2.5596
0.98242,2.5596
0.9834,2.5597
0.98438,2.5597
0.98535,2.5597
0.98633,2.5597
0.9873,2.5598
0.98828,2.5598
0.98926,2.5598
0.99023,2.5598
0.99121,2.5598
0.99219,2.5598
0.99316,2.5599
0.99414,2.5599
0.99512,2.5599
0.99609,2.5599
0.99707,2.5599
0.99805,2.5599
0.99902,2.5599
1,2.5599
1.4961,2.3438
1.4961,2.3437
1.4994,2.3408
1.5,2.3402
1.4983,2.3418
1.499,2.3411
1.4972,2.3428
1.498,2.342
1.4971,2.3429
1.4608,2.374
1.4609,2.3739
1.4596,2.375
1.46,2.3747
1.4643,2.3711
1.4648,2.3707
1.4667,2.3691
1.4668,2.3691
1.4679,2.3682
1.4688,2.3674
1.4678,2.3682
1.4655,2.3701
1.4658,2.3699
1.462,2.373
1.4629,2.3723
1.4632,2.3721
1.4639,2.3715
1.4619,2.3731
1.4839,2.3545
1.4844,2.3541
1.4827,2.3555
1.4834,2.3549
1.4782,2.3594
1.4785,2.3591
1.4793,2.3584
1.4795,2.3583
1.4805,2.3574
1.4816,2.3564
1.4824,2.3557
1.4805,2.3574
1.4814,2.3566
1.4917,2.3477
1.4922,2.3472
1.4872,2.3516
1.4873,2.3515
1.4883,2.3506
1.4895,2.3496
1.4902,2.3489
1.4906,2.3486
1.4912,2.3481
1.4883,2.3506
1.4893,2.3498
1.4939,2.3457
1.4941,2.3455
1.495,2.3447
1.4951,2.3446
1.4928,2.3467
1.4932,2.3463
1.4861,2.3525
1.4863,2.3523
1.485,2.3535
1.4854,2.3532
1.4759,2.3613
1.4766,2.3608
1.4736,2.3633
1.4746,2.3625
1.4748,2.3623
1.4756,2.3616
1.4725,2.3643
1.4727,2.3641
1.4713,2.3652
1.4717,2.3649
1.4702,2.3662
1.4707,2.3658
1.469,2.3672
1.4697,2.3666
1.4736,2.3633
1.4771,2.3604
1.4775,2.3599
1.265,2.5
1.2656,2.4997
1.2734,2.4961
1.2734,2.4961
1.2692,2.498
1.2695,2.4979
1.2671,2.499
1.2676,2.4988
1.2666,2.4993
1.2686,2.4984
1.2713,2.4971
1.2715,2.497
1.2705,2.4975
1.2725,2.4965
1.2744,2.4956
1.2754,2.4951
1.2754,2.4951
1.2764,2.4947
1.2773,2.4942
1.2774,2.4941
1.2783,2.4937
1.2793,2.4932
1.2795,2.4932
1.2803,2.4928
1.2812,2.4923
1.3116,2.4766
1.3125,2.4761
1.3044,2.4805
1.3047,2.4803
1.3007,2.4824
1.3008,2.4824
1.2988,2.4834
1.2988,2.4834
1.2969,2.4844
1.2979,2.4839
1.2998,2.4829
1.3025,2.4814
1.3027,2.4813
1.3018,2.4818
1.3037,2.4808
1.308,2.4785
1.3086,2.4782
1.3062,2.4795
1.3066,2.4792
1.3057,2.4798
1.3076,2.4787
1.3098,2.4775
1.3105,2.4771
1.3096,2.4777
1.3115,2.4766
1.2814,2.4922
1.2822,2.4918
1.2832,2.4913
1.2834,2.4912
1.2842,2.4908
1.2852,2.4904
1.2854,2.4902
1.2861,2.4899
1.2871,2.4894
1.2873,2.4893
1.2881,2.4889
1.2891,2.4884
1.2893,2.4883
1.29,2.4879
1.291,2.4874
1.2912,2.4873
1.292,2.4869
1.293,2.4864
1.2931,2.4863
1.2939,2.4859
1.2949,2.4854
1.2951,2.4854
1.2959,2.4849
1.2969,2.4844
1.3255,2.4688
1.3262,2.4684
1.3272,2.4678
1.3281,2.4673
1.3271,2.4678
1.3389,2.4609
1.3398,2.4604
1.3421,2.459
1.3428,2.4586
1.3438,2.458
1.3405,2.46
1.3408,2.4598
1.3418,2.4592
1.3356,2.4629
1.3359,2.4627
1.334,2.4639
1.334,2.4638
1.3323,2.4648
1.333,2.4644
1.335,2.4633
1.3289,2.4668
1.3291,2.4667
1.3301,2.4661
1.3306,2.4658
1.3311,2.4656
1.332,2.465
1.3372,2.4619
1.3379,2.4615
1.3369,2.4621
1.3389,2.4609
1.3579,2.4492
1.3584,2.4489
1.3594,2.4483
1.3548,2.4512
1.3555,2.4508
1.3532,2.4521
1.3535,2.452
1.3517,2.4531
1.3525,2.4526
1.3545,2.4514
1.3563,2.4502
1.3564,2.4501
1.3574,2.4495
1.367,2.4434
1.3672,2.4433
1.364,2.4453
1.3643,2.4451
1.3652,2.4445
1.3655,2.4443
1.3662,2.4439
1.37,2.4414
1.3701,2.4413
1.3711,2.4407
1.373,2.4395
1.373,2.4394
1.3744,2.4385
1.375,2.4381
1.374,2.4388
1.3715,2.4404
1.3721,2.44
1.3685,2.4424
1.3691,2.442
1.3682,2.4426
1.361,2.4473
1.3613,2.447
1.3625,2.4463
1.3633,2.4458
1.3623,2.4464
1.3594,2.4482
1.3604,2.4477
1.3453,2.457
1.3457,2.4568
1.3469,2.4561
1.3477,2.4556
1.3467,2.4562
1.3485,2.4551
1.3486,2.455
1.3496,2.4544
1.3501,2.4541
1.3506,2.4538
1.3516,2.4532
1.3438,2.458
1.3447,2.4574
1.3186,2.4727
1.3193,2.4723
1.3203,2.4717
1.3151,2.4746
1.3154,2.4744
1.3164,2.4739
1.3133,2.4756
1.3135,2.4755
1.3145,2.475
1.3169,2.4736
1.3174,2.4734
1.3184,2.4728
1.3221,2.4707
1.3223,2.4706
1.3238,2.4697
1.3242,2.4695
1.3232,2.4701
1.3204,2.4717
1.3213,2.4712
1.3252,2.469
1.4213,2.4053
1.4219,2.4048
1.42,2.4062
1.4209,2.4055
1.4353,2.3945
1.4355,2.3943
1.4365,2.3936
1.4365,2.3935
1.4375,2.3928
1.4328,2.3965
1.4336,2.3958
1.4315,2.3975
1.4316,2.3973
1.4302,2.3984
1.4307,2.3981
1.4326,2.3966
1.434,2.3955
1.4346,2.3951
1.4251,2.4023
1.4258,2.4018
1.4277,2.4004
1.4277,2.4003
1.429,2.3994
1.4297,2.3989
1.4287,2.3996
1.4264,2.4014
1.4268,2.4011
1.4225,2.4043
1.4229,2.4041
1.4238,2.4033
1.4238,2.4033
1.4248,2.4026
1.404,2.418
1.4043,2.4178
1.4054,2.417
1.4062,2.4164
1.4053,2.4171
1.4013,2.4199
1.4014,2.4199
1.4023,2.4192
1.3999,2.4209
1.4004,2.4206
1.3986,2.4219
1.3994,2.4213
1.4027,2.4189
1.4033,2.4185
1.3902,2.4277
1.3906,2.4275
1.3874,2.4297
1.3877,2.4295
1.3887,2.4288
1.3888,2.4287
1.3896,2.4281
1.3817,2.4336
1.3818,2.4335
1.3828,2.4328
1.3788,2.4355
1.3789,2.4355
1.3759,2.4375
1.376,2.4375
1.377,2.4368
1.3774,2.4365
1.3779,2.4361
1.3803,2.4346
1.3809,2.4342
1.3799,2.4348
1.3846,2.4316
1.3848,2.4315
1.386,2.4307
1.3867,2.4302
1.3857,2.4308
1.3832,2.4326
1.3838,2.4322
1.3944,2.4248
1.3945,2.4247
1.393,2.4258
1.3936,2.4254
1.3958,2.4238
1.3965,2.4234
1.3972,2.4229
1.3975,2.4227
1.3984,2.422
1.3955,2.424
1.3916,2.4268
1.3926,2.4261
1.3916,2.4268
1.4094,2.4141
1.4102,2.4135
1.4121,2.4121
1.4121,2.4121
1.4134,2.4111
1.4141,2.4106
1.4131,2.4114
1.4107,2.4131
1.4111,2.4128
1.4173,2.4082
1.418,2.4077
1.4147,2.4102
1.415,2.4099
1.416,2.4092
1.416,2.4092
1.417,2.4085
1.4187,2.4072
1.4189,2.407
1.4199,2.4063
1.4081,2.415
1.4082,2.4149
1.4067,2.416
1.4072,2.4157
1.4092,2.4142
1.4525,2.3809
1.4531,2.3803
1.45,2.3828
1.4502,2.3827
1.4512,2.3819
1.4513,2.3818
1.4521,2.3811
1.4452,2.3867
1.4453,2.3866
1.4403,2.3906
1.4404,2.3905
1.4414,2.3897
1.4427,2.3887
1.4434,2.3882
1.4439,2.3877
1.4443,2.3874
1.4415,2.3896
1.4424,2.3889
1.4488,2.3838
1.4492,2.3835
1.4476,2.3848
1.4482,2.3843
1.4464,2.3857
1.4473,2.3851
1.4463,2.3858
1.4549,2.3789
1.4551,2.3787
1.4561,2.3779
1.457,2.3771
1.4561,2.3779
1.4585,2.376
1.459,2.3755
1.4573,2.377
1.458,2.3763
1.4537,2.3799
1.4541,2.3795
1.439,2.3916
1.4395,2.3913
1.4378,2.3926
1.4385,2.392
1.7123,2.001
1.7125,2.002
1.7127,2.0029
1.7129,2.0038
1.7129,2.0039
1.7131,2.0049
1.7133,2.0059
1.7134,2.0068
1.7136,2.0078
1.7137,2.0088
1.7138,2.0098
1.7139,2.0099
1.714,2.0107
1.7141,2.0117
1.7142,2.0127
1.7143,2.0137
1.7144,2.0146
1.7145,2.0156
1.7146,2.0166
1.7146,2.0176
1.7147,2.0186
1.7148,2.0195
1.7148,2.0205
1.7148,2.021
1.7149,2.0215
1.7149,2.0225
1.7149,2.0234
1.715,2.0244
1.715,2.0254
1.715,2.0264
1.715,2.0273
1.715,2.0283
1.715,2.0293
1.7149,2.0303
1.7149,2.0312
1.7148,2.0332
1.7148,2.0328
1.7148,2.0342
1.7147,2.0352
1.7149,2.0322
1.7147,2.0361
1.7146,2.0371
1.7145,2.0381
1.7144,2.0391
1.7144,2.04
1.7143,2.041
1.7142,2.042
1.7141,2.043
1.7139,2.0439
1.7138,2.0449
1.7139,2.0446
1.7137,2.0459
1.7136,2.0469
1.7134,2.0479
1.7133,2.0488
1.7131,2.0498
1.713,2.0508
1.7128,2.0518
1.7129,2.0513
1.7126,2.0527
1.7125,2.0537
1.7123,2.0547
1.7109,2.0615
1.7109,2.0612
1.7106,2.0625
1.7121,2.0557
1.7119,2.0566
1.7119,2.0566
1.7117,2.0576
1.7115,2.0586
1.7113,2.0596
1.7111,2.0605
1.6872,2.1221
1.6875,2.1214
1.6866,2.123
1.6861,2.124
1.6865,2.1233
1.6856,2.125
1.7104,2.0635
1.7102,2.0645
1.7099,2.0654
1.71,2.0653
1.7097,2.0664
1.7094,2.0674
1.7092,2.0684
1.7089,2.0693
1.709,2.069
1.7086,2.0703
1.7083,2.0713
1.7081,2.0723
1.7078,2.0732
1.708,2.0724
1.7075,2.0742
1.7069,2.0762
1.707,2.0757
1.7066,2.0771
1.7063,2.0781
1.7072,2.0752
1.7028,2.0879
1.7031,2.0871
1.7025,2.0889
1.7021,2.0898
1.7021,2.0897
1.7017,2.0908
1.7013,2.0918
1.7009,2.0928
1.7012,2.0922
1.7005,2.0938
1.7059,2.0791
1.7061,2.0787
1.7056,2.0801
1.7049,2.082
1.7051,2.0816
1.7053,2.0811
1.7046,2.083
1.7043,2.084
1.7039,2.085
1.7041,2.0844
1.7036,2.0859
1.7032,2.0869
1.6989,2.0977
1.6992,2.0969
1.7001,2.0947
1.7002,2.0946
1.6997,2.0957
1.6993,2.0967
1.6985,2.0986
1.6981,2.0996
1.6982,2.0992
1.6972,2.1016
1.6973,2.1015
1.6977,2.1006
1.695,2.1064
1.6953,2.1058
1.6945,2.1074
1.6941,2.1084
1.6943,2.1078
1.6936,2.1094
1.6968,2.1025
1.6963,2.1035
1.6959,2.1045
1.6963,2.1036
1.6955,2.1055
1.6931,2.1104
1.6934,2.1099
1.6927,2.1113
1.6922,2.1123
1.6924,2.1119
1.6917,2.1133
1.6912,2.1143
1.6914,2.1139
1.6907,2.1152
1.6902,2.1162
1.6904,2.1158
1.6897,2.1172
1.6892,2.1182
1.6895,2.1177
1.6887,2.1191
1.6882,2.1201
1.6885,2.1196
1.6877,2.1211
1.6246,2.2119
1.625,2.2114
1.6238,2.2129
1.624,2.2126
1.623,2.2139
1.623,2.2138
1.6222,2.2148
1.6205,2.2168
1.6211,2.2161
1.6189,2.2188
1.6191,2.2184
1.6197,2.2178
1.6201,2.2173
1.6213,2.2158
1.6221,2.215
1.5931,2.248
1.5938,2.2473
1.5913,2.25
1.5918,2.2495
1.5922,2.249
1.5928,2.2484
1.6088,2.2305
1.6094,2.2298
1.6054,2.2344
1.6055,2.2343
1.6071,2.2324
1.6074,2.232
1.6079,2.2314
1.6084,2.2309
1.6062,2.2334
1.6064,2.2332
1.6164,2.2217
1.6172,2.2207
1.6156,2.2227
1.6162,2.2219
1.613,2.2256
1.6133,2.2253
1.6122,2.2266
1.6123,2.2264
1.6147,2.2236
1.6152,2.223
1.6139,2.2246
1.6143,2.2242
1.6181,2.2197
1.6182,2.2196
1.6172,2.2207
1.6105,2.2285
1.6113,2.2276
1.6113,2.2275
1.6096,2.2295
1.6104,2.2287
1.601,2.2393
1.6016,2.2387
1.6002,2.2402
1.6006,2.2398
1.5993,2.2412
1.5996,2.2408
1.5984,2.2422
1.5986,2.2419
1.6045,2.2354
1.6036,2.2363
1.6045,2.2354
1.6028,2.2373
1.6035,2.2365
1.6019,2.2383
1.6025,2.2376
1.5975,2.2432
1.5977,2.243
1.5966,2.2441
1.5967,2.2441
1.5949,2.2461
1.5957,2.2452
1.5958,2.2451
1.594,2.2471
1.5947,2.2463
1.6834,2.1289
1.6836,2.1285
1.685,2.126
1.6855,2.125
1.6845,2.127
1.6846,2.1268
1.6839,2.1279
1.6828,2.1299
1.6823,2.1309
1.6826,2.1303
1.6812,2.1328
1.6816,2.132
1.6817,2.1318
1.6794,2.1357
1.6797,2.1353
1.6789,2.1367
1.6777,2.1387
1.6777,2.1386
1.6783,2.1377
1.6787,2.137
1.6771,2.1396
1.6765,2.1406
1.6768,2.1402
1.6806,2.1338
1.6807,2.1337
1.68,2.1348
1.6716,2.1484
1.6719,2.148
1.671,2.1494
1.6704,2.1504
1.6709,2.1495
1.6697,2.1514
1.6699,2.1511
1.6691,2.1523
1.6678,2.1543
1.668,2.154
1.6672,2.1553
1.6665,2.1562
1.667,2.1555
1.6684,2.1533
1.6689,2.1526
1.6753,2.1426
1.6758,2.1418
1.6747,2.1436
1.6748,2.1434
1.6741,2.1445
1.6759,2.1416
1.6735,2.1455
1.6738,2.1449
1.6729,2.1465
1.6729,2.1465
1.6722,2.1475
1.6557,2.1719
1.6562,2.1711
1.6543,2.1738
1.6543,2.1738
1.655,2.1729
1.6553,2.1724
1.6536,2.1748
1.6528,2.1758
1.6533,2.1751
1.6521,2.1768
1.6523,2.1765
1.6514,2.1777
1.65,2.1797
1.6504,2.1791
1.6507,2.1787
1.6514,2.1778
1.6478,2.1826
1.6484,2.1818
1.647,2.1836
1.6475,2.183
1.6441,2.1875
1.6445,2.1869
1.6463,2.1846
1.6465,2.1843
1.6456,2.1855
1.6448,2.1865
1.6455,2.1856
1.6492,2.1807
1.6494,2.1804
1.6485,2.1816
1.6639,2.1602
1.6641,2.1599
1.6632,2.1611
1.6625,2.1621
1.6631,2.1613
1.6619,2.1631
1.6621,2.1627
1.6612,2.1641
1.6659,2.1572
1.666,2.157
1.6652,2.1582
1.6645,2.1592
1.665,2.1584
1.6598,2.166
1.6602,2.1656
1.6592,2.167
1.6592,2.167
1.6585,2.168
1.6605,2.165
1.6611,2.1642
1.6578,2.1689
1.6582,2.1683
1.6571,2.1699
1.6572,2.1697
1.6564,2.1709
1.6403,2.1924
1.6406,2.192
1.6396,2.1934
1.6396,2.1932
1.638,2.1953
1.6387,2.1945
1.6388,2.1943
1.6326,2.2021
1.6328,2.2019
1.6318,2.2031
1.6318,2.2031
1.6365,2.1973
1.6367,2.197
1.6357,2.1982
1.6357,2.1982
1.6349,2.1992
1.6373,2.1963
1.6377,2.1957
1.6342,2.2002
1.6348,2.1994
1.6334,2.2012
1.6338,2.2006
1.6433,2.1885
1.6436,2.1882
1.6426,2.1895
1.6418,2.1904
1.6426,2.1895
1.6411,2.1914
1.6416,2.1907
1.6286,2.207
1.6289,2.2067
1.6302,2.2051
1.6309,2.2043
1.631,2.2041
1.6294,2.2061
1.6299,2.2055
1.6278,2.208
1.6279,2.2079
1.627,2.209
1.6262,2.21
1.627,2.2091
1.6254,2.2109
1.626,2.2103
1.5616,2.2812
1.5625,2.2804
1.531,2.3115
1.5312,2.3113
1.53,2.3125
1.5303,2.3122
1.5461,2.2969
1.5469,2.2961
1.5539,2.2891
1.5547,2.2883
1.5578,2.2852
1.5586,2.2844
1.5597,2.2832
1.5605,2.2824
1.5607,2.2822
1.5615,2.2814
1.5588,2.2842
1.5596,2.2834
1.5559,2.2871
1.5566,2.2863
1.5568,2.2861
1.5576,2.2853
1.5549,2.2881
1.5557,2.2873
1.55,2.293
1.5508,2.2922
1.552,2.291
1.5527,2.2902
1.5529,2.29
1.5537,2.2893
1.551,2.292
1.5518,2.2912
1.548,2.2949
1.5488,2.2941
1.549,2.2939
1.5498,2.2932
1.5471,2.2959
1.5479,2.2951
1.5381,2.3047
1.5381,2.3047
1.5391,2.3037
1.5421,2.3008
1.543,2.2999
1.5441,2.2988
1.5449,2.298
1.5451,2.2979
1.5459,2.2971
1.5431,2.2998
1.5439,2.299
1.5401,2.3027
1.541,2.3018
1.5411,2.3018
1.542,2.3009
1.5391,2.3037
1.54,2.3028
1.535,2.3076
1.5352,2.3075
1.534,2.3086
1.5342,2.3085
1.5371,2.3057
1.5371,2.3056
1.5361,2.3066
1.5361,2.3066
1.533,2.3096
1.5332,2.3094
1.532,2.3105
1.5322,2.3103
1.5777,2.2646
1.5781,2.2642
1.5767,2.2656
1.5771,2.2652
1.5859,2.2559
1.5859,2.2558
1.585,2.2568
1.5841,2.2578
1.585,2.2569
1.5895,2.252
1.5898,2.2516
1.5877,2.2539
1.5879,2.2537
1.5886,2.2529
1.5889,2.2527
1.5904,2.251
1.5908,2.2505
1.5868,2.2549
1.5869,2.2548
1.5813,2.2607
1.582,2.26
1.5804,2.2617
1.5811,2.261
1.5832,2.2588
1.584,2.2579
1.5823,2.2598
1.583,2.259
1.5795,2.2627
1.5801,2.2621
1.5786,2.2637
1.5791,2.2631
1.5702,2.2725
1.5703,2.2723
1.5693,2.2734
1.5693,2.2734
1.5739,2.2686
1.5742,2.2683
1.573,2.2695
1.5732,2.2693
1.5758,2.2666
1.5762,2.2662
1.5749,2.2676
1.5752,2.2672
1.5721,2.2705
1.5723,2.2703
1.5711,2.2715
1.5713,2.2713
1.5655,2.2773
1.5664,2.2764
1.5683,2.2744
1.5684,2.2744
1.5674,2.2754
1.5674,2.2754
1.5664,2.2764
1.5636,2.2793
1.5645,2.2784
1.5645,2.2783
1.5654,2.2774
1.5626,2.2803
1.5635,2.2794
1.5154,2.3262
1.5156,2.326
1.5133,2.3281
1.5137,2.3278
1.5144,2.3271
1.5146,2.3269
1.5227,2.3193
1.5234,2.3187
1.5217,2.3203
1.5225,2.3196
1.5269,2.3154
1.5273,2.315
1.5258,2.3164
1.5264,2.3159
1.5289,2.3135
1.5293,2.3131
1.5279,2.3145
1.5283,2.3141
1.5248,2.3174
1.5254,2.3168
1.5238,2.3184
1.5244,2.3178
1.5175,2.3242
1.5176,2.3242
1.5186,2.3232
1.5195,2.3224
1.5186,2.3233
1.5207,2.3213
1.5215,2.3205
1.5196,2.3223
1.5205,2.3214
1.5165,2.3252
1.5166,2.3251
1.5069,2.334
1.5078,2.3332
1.5058,2.335
1.5059,2.3349
1.5048,2.3359
1.5049,2.3358
1.5068,2.3341
1.5112,2.3301
1.5117,2.3296
1.5091,2.332
1.5098,2.3314
1.5101,2.3311
1.5107,2.3305
1.5123,2.3291
1.5127,2.3287
1.508,2.333
1.5088,2.3323
1.5037,2.3369
1.5039,2.3367
1.5026,2.3379
1.5029,2.3376
1.5015,2.3389
1.502,2.3385
1.5004,2.3398
1.501,2.3394
1.001,2.5599
1.002,2.5599
1.0029,2.5599
1.0039,2.5599
1.0049,2.5599
1.0059,2.5599
1.0068,2.5599
1.0078,2.5598
1.0088,2.5598
1.0098,2.5598
1.0107,2.5598
1.0117,2.5598
1.0127,2.5598
1.0137,2.5597
1.0146,2.5597
1.0156,2.5597
1.0166,2.5597
1.0176,2.5596
1.0186,2.5596
1.0195,2.5596
1.0199,2.5596
1.0205,2.5595
1.0215,2.5595
1.0225,2.5595
1.0234,2.5594
1.0244,2.5594
1.0254,2.5594
1.0264,2.5593
1.0273,2.5593
1.0283,2.5592
1.0293,2.5592
1.0303,2.5591
1.0312,2.5591
1.0322,2.559
1.0332,2.559
1.0342,2.5589
1.0352,2.5589
1.0361,2.5588
1.0371,2.5588
1.0381,2.5587
1.0391,2.5586
1.0395,2.5586
1.04,2.5586
1.041,2.5585
1.042,2.5584
1.043,2.5584
1.0439,2.5583
1.0449,2.5582
1.0459,2.5581
1.0469,2.5581
1.0479,2.558
1.0488,2.5579
1.0498,2.5578
1.0508,2.5577
1.0521,2.5576
1.0527,2.5576
1.0518,2.5577
1.0537,2.5575
1.0547,2.5574
1.0557,2.5573
1.0566,2.5572
1.0576,2.5571
1.0586,2.557
1.0624,2.5566
1.0625,2.5566
1.0596,2.5569
1.0605,2.5568
1.0615,2.5567
1.0635,2.5565
1.0645,2.5564
1.0654,2.5563
1.0664,2.5562
1.0674,2.5561
1.0684,2.556
1.0693,2.5559
1.0703,2.5558
1.0712,2.5557
1.0713,2.5557
1.0723,2.5555
1.0732,2.5554
1.0742,2.5553
1.0752,2.5552
1.0762,2.555
1.0771,2.5549
1.0781,2.5548
1.0789,2.5547
1.0791,2.5547
1.0801,2.5545
1.0811,2.5544
1.082,2.5543
1.083,2.5541
1.084,2.554
1.0859,2.5537
1.0859,2.5537
1.085,2.5539
1.0869,2.5536
1.0879,2.5534
1.0889,2.5533
1.0898,2.5531
1.0925,2.5527
1.0928,2.5527
1.0938,2.5525
1.0908,2.553
1.0918,2.5528
1.1246,2.5469
1.125,2.5468
1.0947,2.5524
1.0957,2.5522
1.0967,2.5521
1.0977,2.5519
1.0986,2.5518
1.0986,2.5518
1.0996,2.5516
1.1006,2.5514
1.1016,2.5513
1.1043,2.5508
1.1045,2.5507
1.1055,2.5506
1.1064,2.5504
1.1074,2.5502
1.1084,2.55
1.1094,2.5499
1.1025,2.5511
1.1035,2.5509
1.1097,2.5498
1.1104,2.5497
1.1113,2.5495
1.1123,2.5493
1.1133,2.5491
1.1149,2.5488
1.1152,2.5488
1.1162,2.5486
1.1172,2.5484
1.1143,2.5489
1.1182,2.5482
1.1191,2.548
1.1199,2.5479
1.1201,2.5478
1.1211,2.5476
1.1221,2.5474
1.123,2.5472
1.124,2.547
1.1842,2.5312
1.1846,2.5311
1.1855,2.5308
1.1873,2.5303
1.1875,2.5302
1.1865,2.5305
1.126,2.5466
1.127,2.5464
1.1279,2.5462
1.1289,2.5459
1.1291,2.5459
1.1299,2.5457
1.1309,2.5455
1.1318,2.5453
1.1328,2.5451
1.1335,2.5449
1.1338,2.5449
1.1348,2.5446
1.1357,2.5444
1.1367,2.5442
1.1378,2.5439
1.1387,2.5437
1.1377,2.544
1.1396,2.5435
1.1406,2.5433
1.1419,2.543
1.1426,2.5428
1.1436,2.5426
1.1445,2.5423
1.1459,2.542
1.1465,2.5418
1.1455,2.5421
1.1475,2.5416
1.1484,2.5414
1.1416,2.543
1.1498,2.541
1.1504,2.5409
1.1514,2.5406
1.1523,2.5404
1.1494,2.5411
1.1536,2.54
1.1543,2.5399
1.1533,2.5401
1.1553,2.5396
1.1562,2.5393
1.1573,2.5391
1.1582,2.5388
1.1592,2.5386
1.1602,2.5383
1.1609,2.5381
1.1611,2.538
1.1621,2.5378
1.1631,2.5375
1.1641,2.5372
1.1713,2.5352
1.1719,2.535
1.1645,2.5371
1.165,2.5369
1.166,2.5367
1.1679,2.5361
1.168,2.5361
1.167,2.5364
1.1689,2.5358
1.1699,2.5356
1.1709,2.5353
1.1572,2.5391
1.1729,2.5347
1.1738,2.5344
1.1746,2.5342
1.1748,2.5341
1.1758,2.5338
1.1779,2.5332
1.1787,2.5329
1.1797,2.5327
1.1768,2.5335
1.1777,2.5332
1.1811,2.5322
1.1816,2.5321
1.1807,2.5324
1.1826,2.5318
1.1836,2.5314
1.1903,2.5293
1.1904,2.5293
1.1914,2.5289
1.1885,2.5299
1.1895,2.5296
1.1933,2.5283
1.1934,2.5283
1.1924,2.5286
1.1943,2.528
1.1953,2.5277
1.1962,2.5273
1.1963,2.5273
1.1973,2.527
1.1991,2.5264
1.1992,2.5263
1.1982,2.5267
1.202,2.5254
1.2021,2.5253
1.2031,2.525
1.2002,2.526
1.2012,2.5257
1.2075,2.5234
1.208,2.5233
1.209,2.5229
1.2102,2.5225
1.2109,2.5222
1.21,2.5226
1.2182,2.5195
1.2188,2.5193
1.2129,2.5215
1.2139,2.5211
1.2148,2.5208
1.2119,2.5219
1.2129,2.5215
1.2156,2.5205
1.2158,2.5204
1.2168,2.5201
1.2178,2.5197
1.2048,2.5244
1.2051,2.5243
1.2041,2.5247
1.2061,2.524
1.207,2.5236
1.2284,2.5156
1.2285,2.5156
1.2295,2.5152
1.2305,2.5148
1.2333,2.5137
1.2334,2.5136
1.2344,2.5132
1.2308,2.5146
1.2314,2.5144
1.2324,2.514
1.2474,2.5078
1.248,2.5075
1.2497,2.5068
1.25,2.5067
1.249,2.5071
1.2381,2.5117
1.2383,2.5116
1.2393,2.5112
1.2402,2.5109
1.2405,2.5107
1.2412,2.5104
1.2422,2.51
1.2357,2.5127
1.2363,2.5124
1.2354,2.5129
1.2373,2.5121
1.2428,2.5098
1.2432,2.5096
1.2441,2.5092
1.2451,2.5088
1.2451,2.5088
1.2461,2.5084
1.2471,2.508
1.2197,2.519
1.2207,2.5186
1.2208,2.5186
1.2217,2.5182
1.2227,2.5178
1.2234,2.5176
1.2236,2.5175
1.2246,2.5171
1.2259,2.5166
1.2266,2.5163
1.2256,2.5167
1.2275,2.516
1.2564,2.5039
1.2568,2.5037
1.2578,2.5033
1.2519,2.5059
1.252,2.5059
1.2529,2.5054
1.2539,2.505
1.251,2.5063
1.2542,2.5049
1.2549,2.5046
1.2559,2.5041
1.2607,2.502
1.2607,2.502
1.2617,2.5015
1.2586,2.5029
1.2588,2.5028
1.2598,2.5024
1.2629,2.501
1.2637,2.5006
1.2627,2.5011
1.2646,2.5002


==> Data/bubbleRise/We=125/Aland_Voight_We125.csv <==
x,y
0.324485324,1.368962289
0.324716521,1.309891541
0.330026646,1.410548095
0.331061667,1.874796914
0.331334664,1.805046176
0.33156993,1.744935783
0.332404458,1.531714013
0.332613089,1.47840857
0.338693747,2.110890878
0.336133197,2.03641448
0.336415072,1.964395424
0.337487085,1.690496182
0.337806691,1.608836781
0.339180554,1.25781477
0.364025503,2.196897887
0.375260551,2.241130063
0.377808523,1.590123168
0.385328888,1.854760117
0.382635909,1.814119443
0.385737644,1.750323035
0.383082026,1.700136528
0.383341707,1.633788264
0.386595846,1.53105242
0.384870934,1.243070712
0.39373113,1.894077606
0.401830041,1.282199175
0.404998138,1.930143842
0.406724012,1.489183074
0.407150154,1.380303873
0.407354347,1.328132588
0.415493579,1.43464896
0.417738961,2.318347344
0.433353429,1.972334533
0.460249184,2.38743649
0.478852932,2.006359283
0.499951385,2.445278566
0.521542564,2.02960953
0.534004989,2.488943663
0.572849728,2.037170585
0.585166406,2.533742918
0.630632617,2.576273856
0.632772204,2.02960953
0.684698974,2.607557724
0.701221213,2.02960953
0.741625142,2.636856815
0.763968357,2.02904245
0.80713074,2.660201574
0.826713282,2.02904245
0.858416448,2.673244395
0.909414733,2.031027228
0.912553459,2.686476242
0.966462972,2.029136964
0.986701003,2.68789394
1.037762174,2.02960953
1.060878141,2.681750583
1.106211183,2.02960953
1.132212484,2.673244395
1.163254243,2.02904245
1.232157877,2.641582474
1.237405117,2.02960953
1.303632418,2.597255785
1.308700619,2.031027228
1.36573961,2.031499794
1.366550463,2.55302361
1.405677447,2.029136964
1.412342939,2.512193909
1.452409136,2.477035
1.459866615,2.02904245
1.472511778,2.441687065
1.497046368,2.002673269
1.518359001,2.386869411
1.529638439,1.982541958
1.561423727,2.314283276
1.559941109,1.964395424
1.573479985,1.419999415
1.573735226,1.35478531
1.573973821,1.293824298
1.577227221,1.919974222
1.578928828,1.48521352
1.580256082,1.874796914
1.589007153,1.82498846
1.587271883,1.539653121
1.59019051,2.251337488
1.594931336,1.768753108
1.595617528,1.59343113
1.598229496,1.654770194
1.606561453,1.712045191
1.605544928,1.243070712
1.619023878,2.171379324
1.627851892,2.101912125
1.634859925,1.768753108
1.636662149,2.036981559
1.639740949,1.97904497
1.640010987,1.910050337
1.637887307,1.723953854
1.641318635,1.575946188
1.646011003,1.83443978
1.646732336,1.650139047
1.647289058,1.507896687
1.647533201,1.445517978
1.646384616,1.253183624
1.653437039,1.394480852
1.65373926,1.317263571
1.665291879,1.280356168


==> Data/bubbleRise/We=125/We=125_Cn=1e-2.csv <==
x,y
0.24219,1.0138
0.2397,1.0156
0.24609,1.0112
0.24529,1.0117
0.25,1.0091
0.23438,1.0202
0.2312,1.0234
0.22656,1.0289
0.2248,1.0312
0.23047,1.0242
0.2278,1.0273
0.23828,1.0168
0.2351,1.0195
0.21875,1.0409
0.21762,1.043
0.2157,1.0469
0.21484,1.0488
0.21394,1.0508
0.21237,1.0547
0.21094,1.0586
0.21093,1.0586
0.20963,1.0625
0.22266,1.0344
0.22214,1.0352
0.21977,1.0391
0.20847,1.0664
0.20742,1.0703
0.20703,1.0719
0.20646,1.0742
0.20562,1.0781
0.20488,1.082
0.20423,1.0859
0.20366,1.0898
0.20317,1.0938
0.20312,1.0942
0.20275,1.0977
0.20242,1.1016
0.20216,1.1055
0.20198,1.1094
0.20187,1.1133
0.20182,1.1172
0.20185,1.1211
0.20194,1.125
0.2021,1.1289
0.20232,1.1328
0.20261,1.1367
0.20297,1.1406
0.20312,1.1421
0.20339,1.1445
0.20387,1.1484
0.20442,1.1523
0.20502,1.1562
0.20568,1.1602
0.20641,1.1641
0.20703,1.1671
0.20722,1.168
0.20809,1.1719
0.209,1.1758
0.20999,1.1797
0.21094,1.1832
0.21106,1.1836
0.21218,1.1875
0.21336,1.1914
0.21462,1.1953
0.21484,1.196
0.21596,1.1992
0.21735,1.2031
0.21875,1.2068
0.21883,1.207
0.22038,1.2109
0.22199,1.2148
0.22266,1.2164
0.22371,1.2188
0.22548,1.2227
0.22656,1.2249
0.22736,1.2266
0.2293,1.2305
0.23047,1.2327
0.23137,1.2344
0.2335,1.2383
0.23438,1.2398
0.23576,1.2422
0.2381,1.2461
0.23828,1.2464
0.24057,1.25
0.25391,1.0072
0.25263,1.0078
0.25781,1.0057
0.26562,1.0037
0.26462,1.0039
0.26172,1.0046
0.26953,1.0031
0.27344,1.0027
0.27734,1.0027
0.28125,1.0029
0.28516,1.0034
0.28799,1.0039
0.28906,1.0041
0.29297,1.0051
0.29688,1.0064
0.3003,1.0078
0.30078,1.008
0.30469,1.0099
0.30791,1.0117
0.30859,1.0121
0.3125,1.0147
0.31381,1.0156
0.31641,1.0176
0.31872,1.0195
0.32031,1.0209
0.32296,1.0234
0.32422,1.0247
0.3267,1.0273
0.32812,1.029
0.33004,1.0312
0.33203,1.0338
0.33308,1.0352
0.33583,1.0391
0.33594,1.0392
0.33835,1.043
0.33984,1.0454
0.3407,1.0469
0.34285,1.0508
0.34375,1.0525
0.34488,1.0547
0.34675,1.0586
0.34766,1.0606
0.34853,1.0625
0.35018,1.0664
0.35156,1.0698
0.35175,1.0703
0.35323,1.0742
0.35462,1.0781
0.35547,1.0806
0.35597,1.082
0.35724,1.0859
0.35845,1.0898
0.35938,1.0929
0.35963,1.0938
0.36075,1.0977
0.36182,1.1016
0.36287,1.1055
0.36328,1.107
0.3639,1.1094
0.36488,1.1133
0.36583,1.1172
0.36676,1.1211
0.36719,1.1229
0.3677,1.125
0.3686,1.1289
0.36947,1.1328
0.37034,1.1367
0.37109,1.1401
0.37121,1.1406
0.37207,1.1445
0.37291,1.1484
0.37373,1.1523
0.37455,1.1562
0.375,1.1584
0.37538,1.1602
0.37619,1.1641
0.37698,1.168
0.37776,1.1719
0.37854,1.1758
0.37891,1.1776
0.37933,1.1797
0.38008,1.1836
0.38081,1.1875
0.38152,1.1914
0.38222,1.1953
0.38281,1.1987
0.3829,1.1992
0.38355,1.2031
0.38415,1.207
0.38472,1.2109
0.38523,1.2148
0.3857,1.2188
0.38611,1.2227
0.38646,1.2266
0.38672,1.2302
0.38674,1.2305
0.38693,1.2344
0.38703,1.2383
0.38702,1.2422
0.3869,1.2461
0.38665,1.25
0.38672,1.2489
0.24219,1.2524
0.24317,1.2539
0.24588,1.2578
0.24609,1.2581
0.24875,1.2617
0.25,1.2633
0.25178,1.2656
0.25391,1.2682
0.25498,1.2695
0.25781,1.2728
0.25837,1.2734
0.26172,1.2771
0.26198,1.2773
0.26562,1.281
0.26585,1.2812
0.26953,1.2847
0.27002,1.2852
0.27344,1.2881
0.27456,1.2891
0.27734,1.2913
0.27956,1.293
0.28125,1.2942
0.28514,1.2969
0.28516,1.2969
0.28906,1.2993
0.29162,1.3008
0.29297,1.3015
0.29688,1.3035
0.29948,1.3047
0.30078,1.3053
0.30469,1.3068
0.30859,1.3081
0.31033,1.3086
0.3125,1.3092
0.31641,1.3101
0.32031,1.3107
0.32422,1.3111
0.32812,1.3112
0.33203,1.3112
0.33594,1.3108
0.33984,1.3102
0.34375,1.3093
0.37329,1.2891
0.375,1.2866
0.36628,1.2969
0.36719,1.296
0.37011,1.293
0.37109,1.2918
0.35537,1.3047
0.35547,1.3046
0.35938,1.3023
0.34607,1.3086
0.34766,1.3081
0.35156,1.3066
0.36153,1.3008
0.36328,1.2995
0.38626,1.2539
0.38573,1.2578
0.38503,1.2617
0.38414,1.2656
0.38169,1.2734
0.38281,1.2702
0.38303,1.2695
0.38011,1.2773
0.37819,1.2812
0.37891,1.2798
0.37596,1.2852
0.39844,1.7805
0.39735,1.7812
0.40234,1.7786
0.40625,1.7774
0.41016,1.7768
0.40639,1.7773
0.41406,1.7769
0.41708,1.7773
0.41797,1.7775
0.42188,1.7787
0.42578,1.7806
0.4268,1.7812
0.39062,1.7876
0.38952,1.7891
0.38722,1.793
0.38672,1.794
0.38549,1.7969
0.39453,1.7834
0.39271,1.7852
0.38424,1.8008
0.38334,1.8047
0.38281,1.808
0.38271,1.8086
0.38233,1.8125
0.42969,1.7832
0.43192,1.7852
0.43359,1.7868
0.43561,1.7891
0.4375,1.7915
0.43848,1.793
0.44075,1.7969
0.44141,1.7982
0.4426,1.8008
0.44407,1.8047
0.44527,1.8086
0.44531,1.8088
0.44622,1.8125
0.38214,1.8164
0.38211,1.8203
0.3822,1.8242
0.38236,1.8281
0.38259,1.832
0.38281,1.8355
0.38284,1.8359
0.38309,1.8398
0.38333,1.8438
0.38352,1.8477
0.38367,1.8516
0.38375,1.8555
0.38377,1.8594
0.38371,1.8633
0.38356,1.8672
0.38333,1.8711
0.383,1.875
0.44694,1.8164
0.44747,1.8203
0.44783,1.8242
0.44804,1.8281
0.44813,1.832
0.4481,1.8359
0.44797,1.8398
0.44775,1.8438
0.44746,1.8477
0.4471,1.8516
0.44669,1.8555
0.44623,1.8594
0.44521,1.8672
0.44531,1.8665
0.44574,1.8633
0.44467,1.8711
0.44413,1.875
0.375,1.9156
0.37434,1.918
0.37323,1.9219
0.3721,1.9258
0.37109,1.9291
0.37092,1.9297
0.36974,1.9336
0.36857,1.9375
0.36719,1.9421
0.36621,1.9453
0.3674,1.9414
0.36507,1.9492
0.36394,1.9531
0.36328,1.9554
0.3628,1.957
0.36172,1.9609
0.36067,1.9648
0.35965,1.9688
0.35938,1.9698
0.35864,1.9727
0.3577,1.9766
0.3568,1.9805
0.35593,1.9844
0.35547,1.9865
0.35508,1.9883
0.35429,1.9922
0.35356,1.9961
0.35286,2
0.38281,1.8768
0.38259,1.8789
0.38209,1.8828
0.38151,1.8867
0.38086,1.8906
0.38013,1.8945
0.37931,1.8984
0.37891,1.9002
0.37842,1.9023
0.37748,1.9062
0.37649,1.9102
0.37545,1.9141
0.44359,1.8789
0.44305,1.8828
0.44253,1.8867
0.44202,1.8906
0.44153,1.8945
0.44106,1.8984
0.44141,1.8956
0.44064,1.9023
0.44025,1.9062
0.4399,1.9102
0.4396,1.9141
0.43934,1.918
0.43913,1.9219
0.43897,1.9258
0.43886,1.9297
0.4388,1.9336
0.4388,1.9375
0.43886,1.9414
0.43898,1.9453
0.43916,1.9492
0.43941,1.9531
0.43973,1.957
0.44011,1.9609
0.44058,1.9648
0.44113,1.9688
0.44141,1.9705
0.44176,1.9727
0.44247,1.9766
0.44326,1.9805
0.44414,1.9844
0.44513,1.9883
0.44531,1.9889
0.44622,1.9922
0.44739,1.9961
0.44869,2
1.6875,1.0147
1.6862,1.0156
1.6719,1.029
1.67,1.0312
1.6797,1.0209
1.677,1.0234
1.6836,1.0176
1.6813,1.0195
1.6758,1.0247
1.6733,1.0273
1.6562,1.0525
1.6551,1.0547
1.6533,1.0586
1.6523,1.0606
1.6515,1.0625
1.668,1.0338
1.6669,1.0352
1.6642,1.0391
1.6641,1.0392
1.6617,1.043
1.6602,1.0454
1.6593,1.0469
1.6572,1.0508
1.7031,1.0064
1.6997,1.0078
1.6953,1.0099
1.6921,1.0117
1.6914,1.0121
1.6992,1.008
1.707,1.0051
1.7109,1.0041
1.7148,1.0034
1.712,1.0039
1.7188,1.0029
1.7227,1.0027
1.7266,1.0027
1.7305,1.0031
1.7344,1.0037
1.7354,1.0039
1.7383,1.0046
1.7422,1.0057
1.7461,1.0072
1.7474,1.0078
1.75,1.009
1.6484,1.0699
1.6483,1.0703
1.6498,1.0664
1.6468,1.0742
1.6454,1.0781
1.6406,1.093
1.6404,1.0938
1.6445,1.0806
1.644,1.082
1.6428,1.0859
1.6416,1.0898
1.6393,1.0977
1.6382,1.1016
1.6371,1.1055
1.6367,1.1071
1.6361,1.1094
1.6351,1.1133
1.6342,1.1172
1.6328,1.1229
1.6323,1.125
1.6332,1.1211
1.625,1.1584
1.6246,1.1602
1.6238,1.1641
1.623,1.168
1.6222,1.1719
1.6215,1.1758
1.6211,1.1777
1.6207,1.1797
1.6199,1.1836
1.6192,1.1875
1.6185,1.1914
1.6178,1.1953
1.6172,1.1988
1.6171,1.1992
1.6165,1.2031
1.6159,1.207
1.6153,1.2109
1.6148,1.2148
1.6143,1.2188
1.6139,1.2227
1.6135,1.2266
1.6133,1.2303
1.6133,1.2305
1.6131,1.2344
1.613,1.2383
1.613,1.2422
1.6131,1.2461
1.6133,1.2488
1.6134,1.25
1.6314,1.1289
1.6305,1.1328
1.6297,1.1367
1.6289,1.1401
1.6288,1.1406
1.6279,1.1445
1.6271,1.1484
1.6263,1.1523
1.6255,1.1562
1.7539,1.0112
1.7547,1.0117
1.7578,1.0138
1.7603,1.0156
1.7617,1.0167
1.7649,1.0195
1.7656,1.0202
1.7688,1.0234
1.7695,1.0242
1.7722,1.0273
1.7734,1.0289
1.7752,1.0312
1.7773,1.0344
1.7779,1.0352
1.7802,1.0391
1.7812,1.0409
1.7824,1.043
1.7843,1.0469
1.7852,1.0487
1.7861,1.0508
1.7876,1.0547
1.7891,1.0586
1.7891,1.0586
1.7904,1.0625
1.7915,1.0664
1.7926,1.0703
1.793,1.0719
1.7935,1.0742
1.7944,1.0781
1.7951,1.082
1.7958,1.0859
1.7963,1.0898
1.7968,1.0938
1.7969,1.0941
1.7973,1.0977
1.7976,1.1016
1.7978,1.1055
1.798,1.1094
1.7981,1.1133
1.7982,1.1172
1.7982,1.1211
1.7981,1.125
1.7979,1.1289
1.7977,1.1328
1.7974,1.1367
1.797,1.1406
1.7966,1.1445
1.7969,1.1422
1.7961,1.1484
1.7956,1.1523
1.795,1.1562
1.7943,1.1602
1.7936,1.1641
1.7928,1.168
1.793,1.1671
1.7919,1.1719
1.791,1.1758
1.79,1.1797
1.789,1.1836
1.7891,1.1832
1.7878,1.1875
1.7812,1.207
1.7812,1.2068
1.7796,1.2109
1.778,1.2148
1.7763,1.2188
1.7773,1.2164
1.7866,1.1914
1.7854,1.1953
1.784,1.1992
1.7852,1.196
1.7827,1.2031
1.7726,1.2266
1.7734,1.2249
1.7745,1.2227
1.7707,1.2305
1.7686,1.2344
1.7695,1.2327
1.7643,1.2422
1.7656,1.2398
1.7619,1.2461
1.7594,1.25
1.7617,1.2464
1.7665,1.2383
1.6137,1.2539
1.6143,1.2578
1.615,1.2617
1.6159,1.2656
1.617,1.2695
1.6172,1.2702
1.6183,1.2734
1.6199,1.2773
1.6211,1.2798
1.6218,1.2812
1.624,1.2852
1.625,1.2866
1.6267,1.2891
1.6289,1.2918
1.6299,1.293
1.6328,1.296
1.6337,1.2969
1.6367,1.2995
1.6385,1.3008
1.6406,1.3023
1.6445,1.3046
1.6446,1.3047
1.6484,1.3066
1.6523,1.3081
1.6539,1.3086
1.6562,1.3093
1.6602,1.3102
1.6641,1.3108
1.668,1.3112
1.6719,1.3112
1.6758,1.3111
1.6797,1.3107
1.6836,1.3101
1.6875,1.3092
1.7482,1.2656
1.75,1.2634
1.7342,1.2812
1.7344,1.281
1.7416,1.2734
1.7422,1.2728
1.745,1.2695
1.7461,1.2683
1.738,1.2773
1.7383,1.2771
1.7149,1.2969
1.7188,1.2942
1.7005,1.3047
1.7031,1.3035
1.6897,1.3086
1.6914,1.3081
1.6953,1.3068
1.6992,1.3053
1.7084,1.3008
1.7109,1.2993
1.707,1.3015
1.7148,1.2969
1.7254,1.2891
1.7266,1.2881
1.73,1.2852
1.7305,1.2847
1.7205,1.293
1.7227,1.2913
1.7568,1.2539
1.7578,1.2525
1.7541,1.2578
1.7513,1.2617
1.7539,1.2581
1.5625,1.7916
1.5615,1.793
1.5593,1.7969
1.5586,1.7983
1.5574,1.8008
1.5559,1.8047
1.5547,1.8088
1.5538,1.8125
1.5547,1.8086
1.5742,1.7806
1.5732,1.7812
1.5781,1.7787
1.5859,1.7769
1.583,1.7773
1.582,1.7775
1.5898,1.7768
1.5935,1.7773
1.5938,1.7774
1.5977,1.7786
1.6016,1.7805
1.6026,1.7812
1.5703,1.7833
1.5681,1.7852
1.5664,1.7868
1.5644,1.7891
1.6055,1.7834
1.6073,1.7852
1.6094,1.7876
1.6105,1.7891
1.6128,1.793
1.6133,1.794
1.6145,1.7969
1.6158,1.8008
1.6167,1.8047
1.6172,1.8079
1.6173,1.8086
1.6177,1.8125
1.5531,1.8164
1.5525,1.8203
1.5522,1.8242
1.552,1.8281
1.5519,1.832
1.5519,1.8359
1.552,1.8398
1.5523,1.8438
1.5525,1.8477
1.5529,1.8516
1.5533,1.8555
1.5538,1.8594
1.5543,1.8633
1.5547,1.8664
1.5548,1.8672
1.5553,1.8711
1.5559,1.875
1.6179,1.8164
1.6179,1.8203
1.6178,1.8242
1.6177,1.8281
1.6172,1.8359
1.6172,1.8358
1.6174,1.832
1.6169,1.8398
1.6167,1.8438
1.6165,1.8477
1.6164,1.8516
1.6163,1.8555
1.6163,1.8594
1.6163,1.8633
1.6165,1.8672
1.6167,1.8711
1.617,1.875
1.5564,1.8789
1.557,1.8828
1.5575,1.8867
1.558,1.8906
1.5585,1.8945
1.5586,1.8955
1.5589,1.8984
1.5594,1.9023
1.5598,1.9062
1.5601,1.9102
1.5604,1.9141
1.5607,1.918
1.5609,1.9219
1.561,1.9258
1.5612,1.9297
1.5612,1.9336
1.5612,1.9375
1.6172,1.8766
1.6174,1.8789
1.6179,1.8828
1.6185,1.8867
1.6192,1.8906
1.6199,1.8945
1.6207,1.8984
1.6211,1.9001
1.6216,1.9023
1.6225,1.9062
1.6235,1.9102
1.6246,1.9141
1.625,1.9156
1.5611,1.9414
1.561,1.9453
1.5608,1.9492
1.5606,1.9531
1.5603,1.957
1.5599,1.9609
1.5594,1.9648
1.5589,1.9688
1.5586,1.9705
1.5583,1.9727
1.5575,1.9766
1.5568,1.9805
1.5559,1.9844
1.5547,1.989
1.5538,1.9922
1.5549,1.9883
1.5526,1.9961
1.5513,2
1.6257,1.918
1.6268,1.9219
1.6279,1.9258
1.6289,1.9291
1.6291,1.9297
1.6303,1.9336
1.6314,1.9375
1.6326,1.9414
1.6328,1.942
1.6338,1.9453
1.635,1.9492
1.6361,1.9531
1.6367,1.9553
1.6372,1.957
1.6383,1.9609
1.6393,1.9648
1.6404,1.9688
1.6406,1.9697
1.6414,1.9727
1.6423,1.9766
1.6432,1.9805
1.6441,1.9844
1.6445,1.9864
1.6449,1.9883
1.6457,1.9922
1.6465,1.9961
1.6472,2
0.35221,2.0039
0.35159,2.0078
0.35156,2.008
0.35101,2.0117
0.35048,2.0156
0.35,2.0195
0.34956,2.0234
0.34916,2.0273
0.3488,2.0312
0.34849,2.0352
0.3482,2.0391
0.34796,2.043
0.34775,2.0469
0.34766,2.0491
0.34759,2.0508
0.34746,2.0547
0.34736,2.0586
0.34731,2.0625
0.34729,2.0664
0.34731,2.0703
0.34736,2.0742
0.34744,2.0781
0.34756,2.082
0.34766,2.0843
0.34772,2.0859
0.34791,2.0898
0.34812,2.0938
0.34837,2.0977
0.34865,2.1016
0.34896,2.1055
0.34929,2.1094
0.34966,2.1133
0.35005,2.1172
0.35047,2.1211
0.35093,2.125
0.44922,2.0015
0.45011,2.0039
0.45163,2.0078
0.45312,2.0113
0.45329,2.0117
0.45507,2.0156
0.457,2.0195
0.45703,2.0196
0.45907,2.0234
0.46094,2.0267
0.46131,2.0273
0.46369,2.0312
0.46484,2.033
0.46628,2.0352
0.46875,2.0387
0.46903,2.0391
0.47198,2.043
0.47266,2.0438
0.47516,2.0469
0.47656,2.0485
0.47858,2.0508
0.48047,2.0528
0.48225,2.0547
0.48438,2.0568
0.48619,2.0586
0.48828,2.0606
0.49044,2.0625
0.49219,2.064
0.49504,2.0664
0.49609,2.0673
0.5,2.0703
0.35142,2.1289
0.35156,2.13
0.35194,2.1328
0.35248,2.1367
0.35304,2.1406
0.35363,2.1445
0.35425,2.1484
0.35489,2.1523
0.35547,2.1556
0.35558,2.1562
0.35629,2.1602
0.35701,2.1641
0.35775,2.168
0.35853,2.1719
0.35934,2.1758
0.35938,2.176
0.36017,2.1797
0.36102,2.1836
0.36189,2.1875
0.36279,2.1914
0.36328,2.1934
0.36373,2.1953
0.36469,2.1992
0.36565,2.2031
0.36665,2.207
0.36719,2.209
0.36769,2.2109
0.36874,2.2148
0.3698,2.2188
0.3709,2.2227
0.37109,2.2233
0.37204,2.2266
0.37317,2.2305
0.37434,2.2344
0.375,2.2365
0.37555,2.2383
0.37676,2.2422
0.37799,2.2461
0.37891,2.2489
0.37928,2.25
0.38056,2.2539
0.38187,2.2578
0.38281,2.2605
0.38322,2.2617
0.38458,2.2656
0.38596,2.2695
0.38672,2.2716
0.38739,2.2734
0.38881,2.2773
0.39027,2.2812
0.39062,2.2822
0.39177,2.2852
0.39326,2.2891
0.39453,2.2923
0.39481,2.293
0.39637,2.2969
0.39794,2.3008
0.39844,2.302
0.39957,2.3047
0.40119,2.3086
0.40234,2.3113
0.40286,2.3125
0.40454,2.3164
0.40625,2.3203
0.40626,2.3203
0.408,2.3242
0.40976,2.3281
0.41016,2.329
0.41156,2.332
0.41336,2.3359
0.41406,2.3374
0.41522,2.3398
0.41708,2.3438
0.41797,2.3456
0.419,2.3477
0.42091,2.3516
0.42188,2.3535
0.42288,2.3555
0.42485,2.3594
0.42578,2.3612
0.42688,2.3633
0.4289,2.3672
0.42969,2.3687
0.43099,2.3711
0.43307,2.375
0.43359,2.3759
0.43521,2.3789
0.43737,2.3828
0.4375,2.383
0.43956,2.3867
0.44141,2.39
0.44179,2.3906
0.44403,2.3945
0.44531,2.3967
0.44632,2.3984
0.44862,2.4023
0.44922,2.4033
0.45098,2.4062
0.45312,2.4098
0.45336,2.4102
0.45577,2.4141
0.45703,2.4161
0.45823,2.418
0.4607,2.4219
0.46094,2.4222
0.46322,2.4258
0.46484,2.4283
0.46578,2.4297
0.46836,2.4336
0.46875,2.4342
0.47098,2.4375
0.47266,2.44
0.47365,2.4414
0.47634,2.4453
0.47656,2.4456
0.47908,2.4492
0.48047,2.4512
0.48186,2.4531
0.48438,2.4566
0.48468,2.457
0.48752,2.4609
0.48828,2.462
0.49043,2.4648
0.49219,2.4672
0.49337,2.4688
0.49609,2.4723
0.49635,2.4727
0.49937,2.4766
0.5,2.4774
0.50001,2.0703
0.50391,2.0731
0.50544,2.0742
0.50781,2.0758
0.51135,2.0781
0.51172,2.0784
0.51562,2.0807
0.51787,2.082
0.51953,2.083
0.52344,2.0851
0.52509,2.0859
0.52734,2.0871
0.53125,2.089
0.53316,2.0898
0.53516,2.0908
0.53906,2.0924
0.54232,2.0938
0.54297,2.094
0.54688,2.0955
0.55078,2.0969
0.55294,2.0977
0.55469,2.0983
0.55859,2.0995
0.5625,2.1007
0.56557,2.1016
0.56641,2.1018
0.57031,2.1029
0.57422,2.1038
0.57812,2.1047
0.58137,2.1055
0.58203,2.1056
0.58594,2.1064
0.58984,2.1072
0.59375,2.1079
0.59766,2.1085
0.60156,2.1091
0.60323,2.1094
0.60547,2.1097
0.60938,2.1102
0.61328,2.1107
0.61719,2.1111
0.62109,2.1115
0.625,2.1119
0.62891,2.1122
0.63281,2.1125
0.63672,2.1128
0.64062,2.113
0.64453,2.1132
0.64693,2.1133
0.64844,2.1134
0.65234,2.1135
0.65625,2.1136
0.66016,2.1137
0.66406,2.1138
0.66797,2.1138
0.67188,2.1138
0.67578,2.1138
0.67969,2.1138
0.68359,2.1138
0.6875,2.1137
0.69141,2.1137
0.69531,2.1136
0.69922,2.1135
0.70312,2.1133
0.70703,2.1132
0.70489,2.1133
0.71094,2.1131
0.71484,2.1129
0.71875,2.1127
0.72266,2.1126
0.72656,2.1124
0.73047,2.1122
0.73438,2.112
0.73828,2.1118
0.74219,2.1115
0.74609,2.1113
0.75,2.1111
0.77734,2.1093
0.77674,2.1094
0.78125,2.1091
0.75391,2.1109
0.75781,2.1106
0.76172,2.1104
0.76562,2.1101
0.76953,2.1099
0.77344,2.1096
0.78516,2.1088
0.78906,2.1085
0.79297,2.1083
0.79688,2.108
0.80078,2.1077
0.80469,2.1075
0.80859,2.1072
0.8125,2.1069
0.81641,2.1067
0.82031,2.1064
0.82422,2.1062
0.82812,2.1059
0.83594,2.1054
0.8349,2.1055
0.83203,2.1056
0.83984,2.1051
0.84375,2.1049
0.84766,2.1046
0.85156,2.1044
0.85547,2.1042
0.85938,2.104
0.86328,2.1037
0.86719,2.1035
0.87109,2.1033
0.875,2.1031
0.87891,2.1029
0.88281,2.1027
0.88672,2.1025
0.89062,2.1023
0.89453,2.1021
0.89844,2.1019
0.90234,2.1018
0.90625,2.1016
0.91016,2.1014
0.90692,2.1016
0.91406,2.1013
0.91797,2.1011
0.92188,2.101
0.92578,2.1008
0.92969,2.1007
0.93359,2.1006
0.9375,2.1005
0.94141,2.1004
0.94531,2.1003
0.94922,2.1002
0.95312,2.1001
0.95703,2.1
0.96094,2.0999
0.96484,2.0998
0.96875,2.0998
0.97266,2.0997
0.97656,2.0997
0.98047,2.0997
0.98438,2.0996
0.98828,2.0996
0.99219,2.0996
0.99609,2.0996
1,2.0996
0.50244,2.4805
0.50391,2.4823
0.50556,2.4844
0.50781,2.4872
0.50872,2.4883
0.51172,2.4919
0.51192,2.4922
0.51517,2.4961
0.51562,2.4966
0.51847,2.5
0.51953,2.5012
0.52183,2.5039
0.52344,2.5058
0.52523,2.5078
0.52734,2.5102
0.52869,2.5117
0.53125,2.5146
0.5322,2.5156
0.53516,2.5189
0.53577,2.5195
0.53906,2.5231
0.53938,2.5234
0.54297,2.5272
0.54306,2.5273
0.54679,2.5312
0.54688,2.5313
0.55059,2.5352
0.55078,2.5354
0.55445,2.5391
0.55469,2.5393
0.55837,2.543
0.55859,2.5432
0.56236,2.5469
0.5625,2.547
0.56641,2.5508
0.56642,2.5508
0.57031,2.5545
0.57055,2.5547
0.57422,2.5581
0.57475,2.5586
0.57812,2.5617
0.57902,2.5625
0.58203,2.5652
0.58336,2.5664
0.58594,2.5687
0.58779,2.5703
0.58984,2.5721
0.59229,2.5742
0.59375,2.5755
0.59688,2.5781
0.59766,2.5788
0.60156,2.582
0.60156,2.582
0.60547,2.5852
0.60633,2.5859
0.60938,2.5884
0.61119,2.5898
0.61328,2.5915
0.61614,2.5938
0.61719,2.5946
0.62109,2.5976
0.6212,2.5977
0.625,2.6005
0.62637,2.6016
0.62891,2.6035
0.63163,2.6055
0.63281,2.6063
0.63672,2.6092
0.63702,2.6094
0.64062,2.6119
0.64253,2.6133
0.64453,2.6147
0.64815,2.6172
0.64844,2.6174
0.65234,2.62
0.65393,2.6211
0.65625,2.6226
0.65983,2.625
0.66016,2.6252
0.66406,2.6277
0.66588,2.6289
0.66797,2.6302
0.67188,2.6327
0.67209,2.6328
0.67578,2.6351
0.67845,2.6367
0.67969,2.6375
0.68359,2.6398
0.68499,2.6406
0.6875,2.6421
0.69141,2.6444
0.69171,2.6445
0.69531,2.6466
0.69863,2.6484
0.69922,2.6488
0.70312,2.6509
0.70577,2.6523
0.70703,2.653
0.71094,2.6551
0.71312,2.6562
0.71484,2.6572
0.71875,2.6592
0.72072,2.6602
0.72266,2.6611
0.72656,2.6631
0.72859,2.6641
0.73047,2.665
0.73438,2.6668
0.73674,2.668
0.73828,2.6687
0.74219,2.6705
0.74522,2.6719
0.74609,2.6723
0.75,2.674
0.75391,2.6757
0.75404,2.6758
0.75781,2.6774
0.76172,2.679
0.76325,2.6797
0.76562,2.6807
0.76953,2.6822
0.7729,2.6836
0.77344,2.6838
0.77734,2.6853
0.78125,2.6868
0.78305,2.6875
0.78516,2.6883
0.78906,2.6897
0.79297,2.6911
0.79376,2.6914
0.79688,2.6925
0.80078,2.6938
0.80469,2.6952
0.80514,2.6953
0.80859,2.6965
0.8125,2.6977
0.81641,2.6989
0.8173,2.6992
0.82031,2.7002
0.82422,2.7013
0.82812,2.7025
0.83042,2.7031
0.83203,2.7036
0.83594,2.7047
0.83984,2.7057
0.84375,2.7068
0.84473,2.707
0.84766,2.7078
0.85156,2.7088
0.85547,2.7097
0.85938,2.7106
0.86061,2.7109
0.86328,2.7116
0.86719,2.7124
0.87109,2.7133
0.875,2.7141
0.87868,2.7148
0.87891,2.7149
0.88281,2.7157
0.88672,2.7164
0.89062,2.7171
0.89453,2.7178
0.89844,2.7185
0.90013,2.7188
0.90234,2.7191
0.90625,2.7197
0.91016,2.7203
0.91406,2.7209
0.91797,2.7214
0.92188,2.7219
0.92578,2.7224
0.92791,2.7227
0.92969,2.7229
0.93359,2.7233
0.9375,2.7237
0.94141,2.7241
0.94531,2.7245
0.94922,2.7248
0.95312,2.7251
0.95703,2.7254
0.96094,2.7256
0.96484,2.7259
0.96875,2.7261
0.97266,2.7263
0.97656,2.7264
0.9801,2.7266
0.98047,2.7266
0.98438,2.7267
0.98828,2.7268
0.99219,2.7268
0.99609,2.7269
1,2.7269
1.0039,2.0996
1.0078,2.0996
1.0117,2.0996
1.0156,2.0996
1.0195,2.0997
1.0234,2.0997
1.0273,2.0997
1.0312,2.0998
1.0352,2.0998
1.0391,2.0999
1.043,2.1
1.0469,2.1001
1.0508,2.1002
1.0547,2.1003
1.0586,2.1004
1.0625,2.1005
1.0664,2.1006
1.0703,2.1007
1.0742,2.1008
1.0781,2.101
1.082,2.1011
1.0859,2.1013
1.0898,2.1014
1.0931,2.1016
1.0938,2.1016
1.0977,2.1018
1.1016,2.1019
1.1055,2.1021
1.1094,2.1023
1.1133,2.1025
1.1172,2.1027
1.1211,2.1029
1.125,2.1031
1.1289,2.1033
1.1328,2.1035
1.1367,2.1037
1.1406,2.1039
1.1445,2.1042
1.1484,2.1044
1.1523,2.1046
1.1562,2.1049
1.1602,2.1051
1.1641,2.1054
1.1651,2.1055
1.168,2.1056
1.1719,2.1059
1.1758,2.1062
1.1797,2.1064
1.1836,2.1067
1.1875,2.1069
1.1914,2.1072
1.1953,2.1075
1.1992,2.1077
1.2031,2.108
1.207,2.1083
1.2109,2.1085
1.2148,2.1088
1.2188,2.1091
1.2227,2.1093
1.2233,2.1094
1.2266,2.1096
1.2305,2.1099
1.2344,2.1101
1.2383,2.1104
1.2422,2.1106
1.2461,2.1109
1.25,2.1111
1.2539,2.1113
1.2578,2.1115
1.2617,2.1118
1.2656,2.112
1.2695,2.1122
1.2734,2.1124
1.2773,2.1126
1.2812,2.1127
1.2852,2.1129
1.2891,2.1131
1.293,2.1132
1.2951,2.1133
1.2969,2.1133
1.3008,2.1135
1.3047,2.1136
1.3086,2.1137
1.3125,2.1137
1.3164,2.1138
1.3203,2.1138
1.3242,2.1138
1.3281,2.1138
1.332,2.1138
1.3359,2.1138
1.3398,2.1137
1.3438,2.1136
1.3477,2.1135
1.3516,2.1134
1.3555,2.1132
1.353,2.1133
1.3594,2.113
1.3633,2.1128
1.3672,2.1125
1.3711,2.1122
1.375,2.1119
1.3984,2.1091
1.3968,2.1094
1.4023,2.1085
1.4062,2.1079
1.3789,2.1115
1.3828,2.1111
1.3867,2.1107
1.3906,2.1102
1.3945,2.1097
1.4102,2.1072
1.4141,2.1064
1.4219,2.1047
1.4186,2.1055
1.418,2.1056
1.4375,2.1007
1.4344,2.1016
1.4258,2.1038
1.4297,2.1029
1.4336,2.1018
1.4609,2.0924
1.4577,2.0938
1.4688,2.089
1.4668,2.0898
1.4648,2.0908
1.5,2.0703
1.5,2.0703
1.4922,2.0758
1.4887,2.0781
1.4961,2.0732
1.4946,2.0742
1.4766,2.0851
1.4749,2.0859
1.4844,2.0807
1.4821,2.082
1.4805,2.083
1.4727,2.0871
1.4883,2.0784
1.4414,2.0995
1.4453,2.0983
1.4492,2.0969
1.4471,2.0977
1.4531,2.0955
1.457,2.094
1.4976,2.4805
1.5,2.4774
1.4945,2.4844
1.4961,2.4823
1.4815,2.5
1.4844,2.4967
1.4913,2.4883
1.4922,2.4872
1.4881,2.4922
1.4883,2.492
1.4848,2.4961
1.5469,2.0114
1.5467,2.0117
1.5449,2.0156
1.5508,2.0015
1.5499,2.0039
1.5484,2.0078
1.543,2.0195
1.543,2.0196
1.5409,2.0234
1.5391,2.0267
1.5387,2.0273
1.5363,2.0312
1.5312,2.0387
1.531,2.0391
1.528,2.043
1.5273,2.0438
1.5248,2.0469
1.5156,2.0568
1.5138,2.0586
1.5117,2.0606
1.5096,2.0625
1.5234,2.0485
1.5214,2.0508
1.5195,2.0528
1.5178,2.0547
1.5352,2.033
1.5337,2.0352
1.5078,2.064
1.505,2.0664
1.5039,2.0673
1.6478,2.0039
1.6484,2.0078
1.6484,2.0079
1.649,2.0117
1.6495,2.0156
1.65,2.0195
1.6505,2.0234
1.6509,2.0273
1.6512,2.0312
1.6515,2.0352
1.6518,2.0391
1.6521,2.043
1.6523,2.0469
1.6523,2.0488
1.6524,2.0508
1.6526,2.0547
1.6527,2.0586
1.6527,2.0625
1.6527,2.0664
1.6527,2.0703
1.6527,2.0742
1.6526,2.0781
1.6525,2.082
1.6523,2.0859
1.6523,2.0848
1.6521,2.0898
1.6519,2.0938
1.6516,2.0977
1.6514,2.1016
1.6511,2.1055
1.6507,2.1094
1.6504,2.1133
1.65,2.1172
1.6495,2.1211
1.6491,2.125
1.6245,2.2383
1.625,2.2366
1.6233,2.2422
1.622,2.2461
1.6207,2.25
1.6211,2.2489
1.6481,2.1328
1.6484,2.1301
1.6486,2.1289
1.6475,2.1367
1.647,2.1406
1.6464,2.1445
1.6458,2.1484
1.6451,2.1523
1.6444,2.1562
1.6445,2.1557
1.6437,2.1602
1.643,2.1641
1.6423,2.168
1.6415,2.1719
1.6398,2.1797
1.6406,2.176
1.639,2.1836
1.6381,2.1875
1.6407,2.1758
1.6372,2.1914
1.6363,2.1953
1.6367,2.1935
1.6353,2.1992
1.6344,2.2031
1.6323,2.2109
1.6328,2.2091
1.6334,2.207
1.6313,2.2148
1.6302,2.2188
1.6291,2.2227
1.628,2.2266
1.6289,2.2234
1.6268,2.2305
1.6257,2.2344
1.6195,2.2539
1.6182,2.2578
1.6168,2.2617
1.6172,2.2606
1.6154,2.2656
1.6141,2.2695
1.6126,2.2734
1.6133,2.2717
1.6112,2.2773
1.6097,2.2812
1.6082,2.2852
1.6094,2.2822
1.6068,2.2891
1.6052,2.293
1.6055,2.2923
1.6036,2.2969
1.6004,2.3047
1.6016,2.302
1.6021,2.3008
1.5988,2.3086
1.5972,2.3125
1.5977,2.3113
1.592,2.3242
1.5938,2.3203
1.5903,2.3281
1.5885,2.332
1.5898,2.329
1.5867,2.3359
1.5848,2.3398
1.5859,2.3374
1.5829,2.3438
1.5955,2.3164
1.5938,2.3203
1.5771,2.3555
1.5781,2.3535
1.5752,2.3594
1.581,2.3477
1.582,2.3456
1.5791,2.3516
1.5731,2.3633
1.5742,2.3612
1.5711,2.3672
1.569,2.3711
1.5703,2.3687
1.5669,2.375
1.5605,2.3867
1.5625,2.3831
1.5582,2.3906
1.5586,2.39
1.5537,2.3984
1.5547,2.3968
1.556,2.3945
1.5514,2.4023
1.549,2.4062
1.5508,2.4034
1.529,2.4375
1.5312,2.4342
1.5467,2.4102
1.5469,2.4098
1.5443,2.4141
1.5418,2.418
1.543,2.4161
1.5393,2.4219
1.5368,2.4258
1.5391,2.4223
1.5342,2.4297
1.5352,2.4283
1.5317,2.4336
1.5648,2.3789
1.5664,2.376
1.5626,2.3828
1.5264,2.4414
1.5273,2.44
1.5237,2.4453
1.5209,2.4492
1.5234,2.4457
1.5182,2.4531
1.5195,2.4512
1.5153,2.457
1.5156,2.4566
1.5125,2.4609
1.5066,2.4688
1.5078,2.4672
1.5096,2.4648
1.5117,2.462
1.5037,2.4727
1.5039,2.4723
1.5007,2.4766
1.0039,2.7269
1.0078,2.7268
1.0117,2.7268
1.0156,2.7267
1.0199,2.7266
1.0234,2.7264
1.0273,2.7263
1.0312,2.7261
1.0195,2.7266
1.0352,2.7259
1.0391,2.7256
1.043,2.7254
1.0469,2.7251
1.0508,2.7248
1.0547,2.7245
1.0586,2.7241
1.0625,2.7237
1.0999,2.7188
1.1016,2.7185
1.1055,2.7178
1.1094,2.7171
1.1133,2.7164
1.1172,2.7157
1.1213,2.7148
1.125,2.7141
1.1211,2.7149
1.0664,2.7233
1.0703,2.7229
1.0721,2.7227
1.0742,2.7224
1.0781,2.7219
1.082,2.7214
1.0859,2.7209
1.0898,2.7203
1.0938,2.7197
1.0977,2.7191
1.217,2.6875
1.2188,2.6868
1.2227,2.6853
1.2266,2.6838
1.2271,2.6836
1.2305,2.6823
1.2344,2.6807
1.2368,2.6797
1.2383,2.6791
1.2422,2.6774
1.246,2.6758
1.2461,2.6757
1.25,2.674
1.1394,2.7109
1.1406,2.7107
1.1289,2.7133
1.1328,2.7124
1.1367,2.7116
1.1445,2.7097
1.1484,2.7088
1.1553,2.707
1.1562,2.7068
1.1523,2.7078
1.1696,2.7031
1.1719,2.7025
1.1758,2.7013
1.1797,2.7002
1.1827,2.6992
1.1836,2.6989
1.1875,2.6977
1.1602,2.7057
1.1641,2.7047
1.168,2.7036
1.1949,2.6953
1.1953,2.6952
1.1992,2.6938
1.2031,2.6925
1.1914,2.6965
1.2063,2.6914
1.207,2.6911
1.2109,2.6897
1.2148,2.6883
1.3402,2.625
1.3438,2.6227
1.3737,2.6016
1.375,2.6005
1.363,2.6094
1.3633,2.6092
1.3672,2.6064
1.3684,2.6055
1.3711,2.6035
1.3575,2.6133
1.3594,2.612
1.3519,2.6172
1.3555,2.6147
1.3461,2.6211
1.3477,2.62
1.3516,2.6174
1.421,2.5625
1.4219,2.5617
1.4295,2.5547
1.4297,2.5545
1.4336,2.5508
1.4375,2.547
1.4336,2.5508
1.4253,2.5586
1.4258,2.5581
1.4678,2.5156
1.4688,2.5146
1.4606,2.5234
1.4609,2.5231
1.4643,2.5195
1.4648,2.5189
1.457,2.5273
1.457,2.5273
1.4532,2.5312
1.4748,2.5078
1.4766,2.5058
1.4782,2.5039
1.4805,2.5013
1.4713,2.5117
1.4727,2.5102
1.4494,2.5352
1.4531,2.5314
1.4456,2.5391
1.4492,2.5354
1.4416,2.543
1.4453,2.5393
1.4377,2.5469
1.4414,2.5432
1.4031,2.5781
1.4062,2.5755
1.3888,2.5898
1.3906,2.5884
1.3839,2.5938
1.3867,2.5915
1.3937,2.5859
1.3945,2.5853
1.3984,2.5821
1.3985,2.582
1.4023,2.5788
1.4122,2.5703
1.4141,2.5687
1.4167,2.5664
1.418,2.5652
1.4077,2.5742
1.4102,2.5721
1.3788,2.5977
1.3789,2.5976
1.3828,2.5946
1.2869,2.6562
1.2891,2.6551
1.2943,2.6523
1.2969,2.6509
1.293,2.653
1.3014,2.6484
1.3047,2.6466
1.3083,2.6445
1.3086,2.6444
1.3125,2.6421
1.3008,2.6488
1.2548,2.6719
1.2578,2.6705
1.2633,2.668
1.2656,2.6669
1.2617,2.6687
1.2714,2.6641
1.2734,2.6631
1.2793,2.6602
1.2812,2.6592
1.2773,2.6611
1.2695,2.665
1.2539,2.6723
1.2852,2.6572
1.3279,2.6328
1.3281,2.6327
1.315,2.6406
1.3164,2.6398
1.3203,2.6375
1.3216,2.6367
1.3242,2.6351
1.3341,2.6289
1.3359,2.6278
1.332,2.6303
1.3398,2.6252


==> Data/bubbleRise/We=125/We=125_Cn=2.5e-3.csv <==
x,y
0.23828,0.96843
0.23786,0.96875
0.24219,0.96571
0.24202,0.96582
0.24121,0.96635
0.24056,0.9668
0.23926,0.96772
0.23918,0.96777
0.24023,0.96702
0.24414,0.96448
0.24354,0.96484
0.24609,0.96335
0.24517,0.96387
0.24512,0.9639
0.24707,0.96281
0.24693,0.96289
0.24805,0.9623
0.24902,0.96181
0.24881,0.96191
0.25,0.96134
0.24316,0.96508
0.21875,0.98991
0.21854,0.99023
0.21795,0.99121
0.21777,0.99151
0.21737,0.99219
0.2168,0.99316
0.2168,0.99316
0.21625,0.99414
0.21582,0.99493
0.21572,0.99512
0.2152,0.99609
0.21484,0.99677
0.21468,0.99707
0.2142,0.99805
0.21387,0.99872
0.21372,0.99902
0.21325,1
0.23438,0.97156
0.23424,0.97168
0.2334,0.97242
0.23314,0.97266
0.23047,0.97518
0.23006,0.97559
0.22949,0.97617
0.22911,0.97656
0.23242,0.97331
0.23207,0.97363
0.23145,0.97423
0.23105,0.97461
0.22656,0.97935
0.22644,0.97949
0.22561,0.98047
0.22266,0.9842
0.22253,0.98438
0.22461,0.98168
0.22402,0.98242
0.22559,0.98049
0.2248,0.98145
0.22363,0.98292
0.22327,0.9834
0.22852,0.97719
0.22819,0.97754
0.22754,0.97825
0.2273,0.97852
0.23633,0.96994
0.2354,0.9707
0.2373,0.96917
0.2366,0.96973
0.23535,0.97074
0.22182,0.98535
0.22168,0.98555
0.22113,0.98633
0.2207,0.98694
0.22045,0.9873
0.21979,0.98828
0.21973,0.98838
0.21916,0.98926
0.25098,0.96087
0.25084,0.96094
0.25195,0.96044
0.25391,0.95962
0.25306,0.95996
0.25293,0.96002
0.25586,0.95888
0.25558,0.95898
0.25684,0.95853
0.25781,0.9582
0.25488,0.95925
0.2627,0.95681
0.26184,0.95703
0.26367,0.95659
0.26465,0.95638
0.26562,0.95618
0.25879,0.9579
0.25844,0.95801
0.25977,0.9576
0.26074,0.95732
0.26172,0.95706
0.2666,0.956
0.26629,0.95605
0.26758,0.95583
0.26855,0.95568
0.26953,0.95555
0.27051,0.95544
0.27148,0.95533
0.27246,0.95525
0.27344,0.95518
0.27637,0.95505
0.27549,0.95508
0.27734,0.95503
0.27441,0.95513
0.27539,0.95508
0.27832,0.95504
0.2793,0.95505
0.27993,0.95508
0.28027,0.95509
0.28125,0.95514
0.28223,0.9552
0.2832,0.95528
0.28418,0.95538
0.28516,0.95548
0.28613,0.9556
0.28711,0.95574
0.28809,0.9559
0.28898,0.95605
0.28906,0.95607
0.29004,0.95625
0.29102,0.95645
0.29199,0.95666
0.29297,0.95689
0.29352,0.95703
0.29395,0.95714
0.29492,0.9574
0.2959,0.95767
0.29688,0.95797
0.297,0.95801
0.29785,0.95828
0.29883,0.95861
0.2998,0.95895
0.2999,0.95898
0.30078,0.95931
0.30176,0.95969
0.30244,0.95996
0.30273,0.96008
0.30371,0.96049
0.30469,0.96091
0.30474,0.96094
0.30566,0.96136
0.30664,0.96182
0.30684,0.96191
0.30762,0.9623
0.30859,0.96281
0.30875,0.96289
0.30957,0.96332
0.31055,0.96385
0.31057,0.96387
0.31152,0.96441
0.31225,0.96484
0.3125,0.96499
0.31348,0.96558
0.31385,0.96582
0.31445,0.9662
0.31537,0.9668
0.31543,0.96684
0.31641,0.96749
0.31682,0.96777
0.31738,0.96817
0.31819,0.96875
0.31836,0.96887
0.31934,0.9696
0.31951,0.96973
0.32031,0.97034
0.32078,0.9707
0.32129,0.97111
0.32199,0.97168
0.32227,0.9719
0.32317,0.97266
0.32324,0.97272
0.32422,0.97356
0.3243,0.97363
0.3252,0.97443
0.32539,0.97461
0.32617,0.97533
0.32645,0.97559
0.32715,0.97625
0.32747,0.97656
0.32812,0.9772
0.32847,0.97754
0.3291,0.97818
0.32943,0.97852
0.33008,0.97919
0.33036,0.97949
0.33105,0.98024
0.33127,0.98047
0.33203,0.98131
0.33215,0.98145
0.33301,0.98242
0.33301,0.98242
0.33384,0.9834
0.33398,0.98357
0.33465,0.98438
0.33496,0.98476
0.33544,0.98535
0.33594,0.98598
0.33621,0.98633
0.33691,0.98724
0.33696,0.9873
0.3377,0.98828
0.33789,0.98854
0.33841,0.98926
0.33887,0.98989
0.33911,0.99023
0.33979,0.99121
0.33984,0.99128
0.34046,0.99219
0.34082,0.99272
0.34112,0.99316
0.34175,0.99414
0.3418,0.99422
0.34237,0.99512
0.34277,0.99576
0.34298,0.99609
0.34357,0.99707
0.34375,0.99738
0.34415,0.99805
0.34471,0.99902
0.34473,0.99905
0.34527,1
1.6836,0.96748
1.6832,0.96777
1.6826,0.96816
1.6818,0.96875
1.6855,0.96619
1.6846,0.9668
1.6865,0.96558
1.6861,0.96582
1.6875,0.96499
1.6846,0.96683
1.6562,0.99737
1.6558,0.99805
1.6553,0.99902
1.6553,0.99904
1.6547,1
1.6719,0.9772
1.6715,0.97754
1.6709,0.97818
1.6706,0.97852
1.6699,0.97919
1.6696,0.97949
1.6689,0.98023
1.6687,0.98047
1.668,0.98131
1.6678,0.98145
1.667,0.98242
1.666,0.98357
1.6653,0.98438
1.667,0.98242
1.6662,0.9834
1.6797,0.97033
1.6792,0.9707
1.6777,0.9719
1.6768,0.97266
1.6787,0.9711
1.678,0.97168
1.6758,0.97356
1.6757,0.97363
1.6748,0.97443
1.6746,0.97461
1.6738,0.97532
1.6736,0.97559
1.6729,0.97625
1.6725,0.97656
1.6768,0.97271
1.6807,0.96959
1.6805,0.96973
1.6816,0.96887
1.6641,0.98597
1.6638,0.98633
1.6631,0.98722
1.663,0.9873
1.6623,0.98828
1.6602,0.99127
1.6595,0.99219
1.6621,0.98853
1.6616,0.98926
1.6611,0.98988
1.6609,0.99023
1.6602,0.99121
1.665,0.98475
1.6646,0.98535
1.6592,0.99272
1.6589,0.99316
1.6582,0.99414
1.6582,0.99421
1.6576,0.99512
1.6572,0.99575
1.657,0.99609
1.6564,0.99707
1.6953,0.96091
1.6952,0.96094
1.6963,0.96048
1.6973,0.96008
1.6982,0.95968
1.6976,0.95996
1.6992,0.95931
1.7002,0.95894
1.7001,0.95898
1.7012,0.9586
1.7031,0.95796
1.703,0.95801
1.7021,0.95827
1.6914,0.96279
1.6912,0.96289
1.6895,0.96385
1.6894,0.96387
1.6885,0.9644
1.6877,0.96484
1.6904,0.96331
1.6934,0.96182
1.6932,0.96191
1.6924,0.9623
1.6943,0.96135
1.707,0.95688
1.7065,0.95703
1.708,0.95665
1.709,0.95644
1.71,0.95625
1.7109,0.95606
1.7041,0.95767
1.7051,0.95739
1.7061,0.95713
1.7119,0.95589
1.711,0.95605
1.7129,0.95573
1.7139,0.95559
1.7148,0.95547
1.7158,0.95537
1.7168,0.95527
1.7178,0.95519
1.7188,0.95513
1.7207,0.95504
1.7198,0.95508
1.7217,0.95503
1.7227,0.95502
1.7197,0.95508
1.7236,0.95504
1.7246,0.95506
1.7249,0.95508
1.7256,0.95511
1.7266,0.95516
1.7275,0.95524
1.7285,0.95532
1.7295,0.95543
1.7305,0.95555
1.7314,0.95568
1.7324,0.95583
1.7334,0.95599
1.7337,0.95605
1.7344,0.95618
1.7354,0.95637
1.7363,0.95658
1.7373,0.9568
1.7382,0.95703
1.7383,0.95704
1.7393,0.95731
1.7402,0.95759
1.7412,0.95789
1.7416,0.95801
1.7422,0.95819
1.7432,0.95852
1.7441,0.95886
1.7445,0.95898
1.7451,0.95923
1.7461,0.9596
1.747,0.95996
1.7471,0.96001
1.748,0.96043
1.749,0.96086
1.7492,0.96094
1.75,0.96132
1.751,0.9618
1.7512,0.96191
1.752,0.96228
1.7529,0.9628
1.7531,0.96289
1.7539,0.96333
1.7549,0.96387
1.7549,0.96389
1.7559,0.96447
1.7565,0.96484
1.7568,0.96507
1.7578,0.96569
1.758,0.96582
1.7588,0.96634
1.7595,0.9668
1.7598,0.96701
1.7607,0.9677
1.7608,0.96777
1.7617,0.96842
1.7622,0.96875
1.7627,0.96916
1.7634,0.96973
1.7637,0.96994
1.7646,0.9707
1.7646,0.97073
1.7656,0.97155
1.7658,0.97168
1.7666,0.97241
1.7669,0.97266
1.7676,0.9733
1.7679,0.97363
1.7686,0.97421
1.769,0.97461
1.7695,0.97517
1.77,0.97559
1.7705,0.97615
1.7709,0.97656
1.7715,0.97718
1.7718,0.97754
1.7725,0.97824
1.7727,0.97852
1.7734,0.97934
1.7736,0.97949
1.7744,0.98047
1.7744,0.98049
1.7752,0.98145
1.7754,0.98168
1.776,0.98242
1.7764,0.98291
1.7767,0.9834
1.7773,0.98419
1.7775,0.98438
1.7782,0.98535
1.7783,0.98554
1.7789,0.98633
1.7793,0.98693
1.7796,0.9873
1.7802,0.98828
1.7803,0.98838
1.7808,0.98926
1.7812,0.98991
1.7815,0.99023
1.7821,0.99121
1.7822,0.99148
1.7826,0.99219
1.7832,0.99315
1.7832,0.99316
1.7838,0.99414
1.7842,0.99491
1.7843,0.99512
1.7848,0.99609
1.7852,0.99675
1.7853,0.99707
1.7858,0.99805
1.7861,0.9987
1.7863,0.99902
1.7868,1
0.21094,1.0054
0.21074,1.0059
0.21036,1.0068
0.21,1.0078
0.21289,1.0008
0.2128,1.001
0.21237,1.002
0.21194,1.0029
0.21191,1.003
0.21153,1.0039
0.21113,1.0049
0.20996,1.0079
0.20964,1.0088
0.2093,1.0098
0.20898,1.0107
0.20896,1.0107
0.20864,1.0117
0.20833,1.0127
0.20802,1.0137
0.20801,1.0137
0.20774,1.0146
0.20746,1.0156
0.20703,1.0171
0.20691,1.0176
0.20666,1.0186
0.20642,1.0195
0.20718,1.0166
0.20619,1.0205
0.20605,1.0211
0.20596,1.0215
0.20573,1.0225
0.20553,1.0234
0.20534,1.0244
0.20514,1.0254
0.20508,1.0257
0.20496,1.0264
0.20479,1.0273
0.20462,1.0283
0.20447,1.0293
0.20432,1.0303
0.20418,1.0312
0.20312,1.0425
0.2031,1.043
0.20306,1.0439
0.20302,1.0449
0.203,1.0459
0.20299,1.0469
0.2041,1.0318
0.20404,1.0322
0.20391,1.0332
0.2038,1.0342
0.20369,1.0352
0.20359,1.0361
0.2035,1.0371
0.20342,1.0381
0.20334,1.0391
0.20327,1.04
0.20321,1.041
0.20315,1.042
0.20297,1.0479
0.20297,1.0488
0.20297,1.0498
0.20298,1.0508
0.203,1.0518
0.20303,1.0527
0.20306,1.0537
0.2031,1.0547
0.20312,1.0552
0.20315,1.0557
0.2032,1.0566
0.20326,1.0576
0.20333,1.0586
0.2034,1.0596
0.20349,1.0605
0.20357,1.0615
0.20367,1.0625
0.20377,1.0635
0.20388,1.0645
0.204,1.0654
0.2041,1.0662
0.20412,1.0664
0.20426,1.0674
0.20439,1.0684
0.20454,1.0693
0.20469,1.0703
0.20485,1.0713
0.20501,1.0723
0.20508,1.0726
0.20519,1.0732
0.20537,1.0742
0.20556,1.0752
0.20575,1.0762
0.20595,1.0771
0.20605,1.0776
0.20616,1.0781
0.20638,1.0791
0.2066,1.0801
0.20683,1.0811
0.20703,1.0819
0.20707,1.082
0.20732,1.083
0.20757,1.084
0.20783,1.085
0.20801,1.0856
0.2081,1.0859
0.20837,1.0869
0.20865,1.0879
0.20894,1.0889
0.20898,1.089
0.20925,1.0898
0.20955,1.0908
0.20986,1.0918
0.20996,1.0921
0.21019,1.0928
0.21051,1.0938
0.21085,1.0947
0.21094,1.095
0.2112,1.0957
0.21155,1.0967
0.21191,1.0977
0.21191,1.0977
0.21228,1.0986
0.21265,1.0996
0.21289,1.1002
0.21304,1.1006
0.21344,1.1016
0.21385,1.1025
0.21387,1.1026
0.21426,1.1035
0.21467,1.1045
0.21484,1.1049
0.2151,1.1055
0.21553,1.1064
0.21582,1.1071
0.21598,1.1074
0.21644,1.1084
0.2168,1.1091
0.21691,1.1094
0.21739,1.1104
0.21777,1.1111
0.21787,1.1113
0.21836,1.1123
0.21875,1.1131
0.21887,1.1133
0.21937,1.1143
0.21973,1.1149
0.2199,1.1152
0.22043,1.1162
0.2207,1.1167
0.22098,1.1172
0.22154,1.1182
0.22168,1.1184
0.22211,1.1191
0.22266,1.1201
0.22268,1.1201
0.22327,1.1211
0.22363,1.1217
0.22387,1.1221
0.22448,1.123
0.22461,1.1233
0.2251,1.124
0.22559,1.1248
0.22574,1.125
0.22638,1.126
0.22656,1.1262
0.22705,1.127
0.22754,1.1277
0.22771,1.1279
0.2284,1.1289
0.22852,1.1291
0.22911,1.1299
0.22949,1.1304
0.22982,1.1309
0.23047,1.1317
0.23055,1.1318
0.2313,1.1328
0.23145,1.133
0.23204,1.1338
0.23242,1.1343
0.23283,1.1348
0.2334,1.1355
0.23362,1.1357
0.23438,1.1367
0.23442,1.1367
0.23526,1.1377
0.23535,1.1378
0.2361,1.1387
0.23633,1.1389
0.23695,1.1396
0.2373,1.14
0.23784,1.1406
0.23828,1.1411
0.23875,1.1416
0.23926,1.1421
0.23967,1.1426
0.24023,1.1432
0.24061,1.1436
0.24121,1.1442
0.24159,1.1445
0.24219,1.1451
0.24259,1.1455
0.24316,1.1461
0.24361,1.1465
0.24414,1.147
0.24465,1.1475
0.24512,1.1479
0.24573,1.1484
0.24609,1.1488
0.24685,1.1494
0.24707,1.1496
0.24799,1.1504
0.24805,1.1504
0.24902,1.1512
0.24918,1.1514
0.25,1.152
0.24512,1.203
0.2447,1.2031
0.24609,1.2029
0.24707,1.2028
0.24805,1.2029
0.24902,1.203
0.25,1.2031
0.23828,1.2069
0.23814,1.207
0.24219,1.204
0.2419,1.2041
0.24121,1.2045
0.24026,1.2051
0.23926,1.2059
0.23907,1.2061
0.24023,1.2051
0.23741,1.208
0.2373,1.2082
0.23681,1.209
0.23633,1.21
0.23596,1.2109
0.23633,1.21
0.24316,1.2036
0.24414,1.2032
0.25,1.2031
0.23568,1.2119
0.23549,1.2129
0.23537,1.2139
0.23535,1.2144
0.23534,1.2148
0.23535,1.2153
0.23537,1.2158
0.23549,1.2168
0.23567,1.2178
0.23594,1.2188
0.23628,1.2197
0.23633,1.2198
0.23672,1.2207
0.23724,1.2217
0.2373,1.2218
0.23786,1.2227
0.23828,1.2232
0.23862,1.2236
0.23926,1.2244
0.23951,1.2246
0.24023,1.2253
0.24059,1.2256
0.24121,1.2261
0.24194,1.2266
0.24219,1.2267
0.24316,1.2273
0.24374,1.2275
0.24414,1.2277
0.24512,1.2281
0.24609,1.2284
0.24674,1.2285
0.24707,1.2286
0.24805,1.2287
0.24902,1.2288
0.25,1.2287
0.3457,1.0008
0.34581,1.001
0.34634,1.002
0.34668,1.0026
0.34686,1.0029
0.34736,1.0039
0.34766,1.0045
0.34786,1.0049
0.34834,1.0059
0.34863,1.0065
0.34882,1.0068
0.34928,1.0078
0.34961,1.0085
0.34973,1.0088
0.35017,1.0098
0.35059,1.0107
0.35061,1.0107
0.35103,1.0117
0.35144,1.0127
0.35156,1.013
0.35185,1.0137
0.35224,1.0146
0.35254,1.0154
0.35263,1.0156
0.35301,1.0166
0.35338,1.0176
0.35352,1.0179
0.35374,1.0186
0.35409,1.0195
0.35443,1.0205
0.35449,1.0207
0.35477,1.0215
0.3551,1.0225
0.35542,1.0234
0.35547,1.0236
0.35574,1.0244
0.35604,1.0254
0.35633,1.0264
0.35645,1.0267
0.35663,1.0273
0.35691,1.0283
0.35718,1.0293
0.35742,1.0302
0.35745,1.0303
0.35771,1.0312
0.35796,1.0322
0.35821,1.0332
0.3584,1.034
0.35845,1.0342
0.35869,1.0352
0.35891,1.0361
0.35913,1.0371
0.35934,1.0381
0.35938,1.0382
0.35955,1.0391
0.35975,1.04
0.35994,1.041
0.36013,1.042
0.36031,1.043
0.36035,1.0432
0.36049,1.0439
0.36065,1.0449
0.36081,1.0459
0.36097,1.0469
0.36112,1.0479
0.36126,1.0488
0.36133,1.0493
0.3614,1.0498
0.36154,1.0508
0.36166,1.0518
0.36178,1.0527
0.36189,1.0537
0.362,1.0547
0.3621,1.0557
0.36219,1.0566
0.36228,1.0576
0.3623,1.0578
0.36237,1.0586
0.36245,1.0596
0.36252,1.0605
0.36259,1.0615
0.36265,1.0625
0.36271,1.0635
0.36276,1.0645
0.3628,1.0654
0.36284,1.0664
0.36287,1.0674
0.36289,1.0684
0.36292,1.0693
0.36293,1.0703
0.36294,1.0713
0.36294,1.0723
0.36294,1.0732
0.36293,1.0742
0.36292,1.0752
0.3629,1.0762
0.36288,1.0771
0.36285,1.0781
0.36281,1.0791
0.36277,1.0801
0.36272,1.0811
0.36266,1.082
0.3626,1.083
0.36254,1.084
0.36246,1.085
0.36238,1.0859
0.3623,1.0869
0.3623,1.0868
0.3622,1.0879
0.36211,1.0889
0.362,1.0898
0.36189,1.0908
0.36178,1.0918
0.36166,1.0928
0.36153,1.0938
0.35921,1.1064
0.35938,1.1058
0.35899,1.1074
0.35875,1.1084
0.35851,1.1094
0.36125,1.0957
0.36133,1.0952
0.36139,1.0947
0.3611,1.0967
0.36094,1.0977
0.36078,1.0986
0.36061,1.0996
0.36043,1.1006
0.36024,1.1016
0.36035,1.101
0.36006,1.1025
0.35986,1.1035
0.35965,1.1045
0.35944,1.1055
0.35825,1.1104
0.3584,1.1098
0.35799,1.1113
0.35772,1.1123
0.35744,1.1133
0.35715,1.1143
0.35742,1.1133
0.35686,1.1152
0.35655,1.1162
0.35623,1.1172
0.35645,1.1165
0.35523,1.1201
0.35547,1.1194
0.35488,1.1211
0.35591,1.1182
0.35558,1.1191
0.35451,1.1221
0.35413,1.123
0.35449,1.1221
0.35335,1.125
0.35352,1.1246
0.35375,1.124
0.25038,1.1523
0.25098,1.1528
0.25164,1.1533
0.25195,1.1536
0.25293,1.1543
0.25295,1.1543
0.25391,1.155
0.25429,1.1553
0.25488,1.1557
0.25569,1.1562
0.25586,1.1564
0.25684,1.157
0.25718,1.1572
0.25781,1.1576
0.25869,1.1582
0.25879,1.1583
0.25977,1.1588
0.26032,1.1592
0.26074,1.1594
0.26172,1.16
0.262,1.1602
0.2627,1.1605
0.26367,1.161
0.26383,1.1611
0.26465,1.1616
0.26562,1.1621
0.26573,1.1621
0.2666,1.1625
0.26758,1.163
0.2678,1.1631
0.26855,1.1634
0.26953,1.1639
0.27,1.1641
0.27051,1.1643
0.27148,1.1647
0.27246,1.165
0.27246,1.165
0.27344,1.1654
0.27441,1.1657
0.27527,1.166
0.27539,1.1661
0.27637,1.1664
0.27734,1.1667
0.27832,1.1669
0.2785,1.167
0.2793,1.1672
0.28027,1.1674
0.28125,1.1677
0.28223,1.1679
0.28262,1.168
0.2832,1.1681
0.28418,1.1683
0.28516,1.1684
0.28613,1.1686
0.28711,1.1687
0.28809,1.1688
0.28906,1.1689
0.28915,1.1689
0.29004,1.169
0.29102,1.1691
0.29199,1.1692
0.29297,1.1692
0.29395,1.1692
0.29492,1.1692
0.2959,1.1692
0.29688,1.1692
0.29785,1.1692
0.29883,1.1691
0.30063,1.1689
0.30078,1.1689
0.2998,1.169
0.30176,1.1688
0.30273,1.1687
0.30371,1.1686
0.30469,1.1684
0.30693,1.168
0.30762,1.1678
0.30859,1.1676
0.30957,1.1673
0.31055,1.1671
0.31081,1.167
0.31152,1.1668
0.3125,1.1665
0.30566,1.1682
0.30664,1.168
0.34306,1.1436
0.34375,1.1426
0.34233,1.1445
0.34277,1.1439
0.33916,1.1484
0.33984,1.1476
0.34158,1.1455
0.3418,1.1452
0.3408,1.1465
0.34082,1.1465
0.33999,1.1475
0.33547,1.1523
0.33594,1.1519
0.3311,1.1562
0.33203,1.1555
0.33338,1.1543
0.33398,1.1538
0.33445,1.1533
0.33496,1.1528
0.33227,1.1553
0.33301,1.1546
0.33738,1.1504
0.33789,1.1498
0.33829,1.1494
0.33887,1.1488
0.33644,1.1514
0.33691,1.1509
0.35117,1.1299
0.35156,1.1291
0.3507,1.1309
0.35021,1.1318
0.35059,1.1311
0.34971,1.1328
0.35294,1.126
0.35252,1.127
0.35254,1.1269
0.35208,1.1279
0.35164,1.1289
0.34754,1.1367
0.34766,1.1365
0.34919,1.1338
0.34961,1.133
0.34866,1.1348
0.34811,1.1357
0.34863,1.1348
0.34697,1.1377
0.34636,1.1387
0.34668,1.1382
0.34511,1.1406
0.3457,1.1397
0.34574,1.1396
0.34444,1.1416
0.34473,1.1412
0.34376,1.1426
0.31862,1.1641
0.31934,1.1637
0.32031,1.1632
0.32572,1.1602
0.32617,1.1599
0.32718,1.1592
0.32812,1.1585
0.32715,1.1592
0.32414,1.1611
0.32422,1.1611
0.32246,1.1621
0.32324,1.1617
0.32063,1.1631
0.32129,1.1628
0.32227,1.1622
0.3252,1.1605
0.31382,1.166
0.31445,1.1658
0.3164,1.165
0.31641,1.165
0.31543,1.1654
0.31348,1.1661
0.31738,1.1646
0.31836,1.1642
0.32986,1.1572
0.33008,1.1571
0.32856,1.1582
0.3291,1.1578
0.33105,1.1563
0.25098,1.2034
0.25195,1.2037
0.25291,1.2041
0.25293,1.2041
0.25391,1.2046
0.25468,1.2051
0.25488,1.2052
0.25586,1.2059
0.25602,1.2061
0.25684,1.2068
0.2571,1.207
0.25781,1.2078
0.25799,1.208
0.25874,1.209
0.25879,1.2091
0.25936,1.21
0.25977,1.2107
0.25989,1.2109
0.26032,1.2119
0.26066,1.2129
0.26074,1.2132
0.26093,1.2139
0.26111,1.2148
0.26123,1.2158
0.26126,1.2168
0.26122,1.2178
0.26111,1.2188
0.25747,1.2256
0.25781,1.2253
0.25628,1.2266
0.25684,1.2261
0.26091,1.2197
0.26062,1.2207
0.26074,1.2203
0.26025,1.2217
0.25977,1.2227
0.25916,1.2236
0.25977,1.2227
0.25841,1.2246
0.25879,1.2241
0.25166,1.2285
0.25195,1.2285
0.25293,1.2282
0.25391,1.2279
0.25098,1.2286
0.25464,1.2275
0.25488,1.2274
0.25586,1.2269
0.35156,1.5059
0.35116,1.5068
0.35085,1.5078
0.35547,1.5019
0.35533,1.502
0.35352,1.5033
0.35293,1.5039
0.35449,1.5025
0.35393,1.5029
0.35645,1.5014
0.35742,1.5011
0.3584,1.5008
0.35779,1.501
0.35938,1.5007
0.35254,1.5044
0.35217,1.5049
0.3516,1.5059
0.35065,1.5088
0.35059,1.5094
0.35054,1.5098
0.35054,1.5107
0.35059,1.5113
0.35063,1.5117
0.35081,1.5127
0.3511,1.5137
0.35149,1.5146
0.35156,1.5148
0.35201,1.5156
0.36035,1.5007
0.36133,1.5008
0.3623,1.5009
0.36247,1.501
0.36328,1.5012
0.36426,1.5016
0.365,1.502
0.36523,1.5021
0.36621,1.5027
0.36648,1.5029
0.36719,1.5035
0.36757,1.5039
0.36816,1.5046
0.36842,1.5049
0.36908,1.5059
0.36914,1.506
0.36961,1.5068
0.37001,1.5078
0.37012,1.5082
0.37031,1.5088
0.37051,1.5098
0.3706,1.5107
0.37061,1.5117
0.37051,1.5127
0.37032,1.5137
0.37001,1.5146
0.37012,1.5143
0.36959,1.5156
0.35254,1.5164
0.35266,1.5166
0.35348,1.5176
0.35352,1.5176
0.35449,1.5185
0.35453,1.5186
0.35547,1.5192
0.35601,1.5195
0.35645,1.5198
0.35742,1.5202
0.35827,1.5205
0.3584,1.5205
0.35938,1.5208
0.36597,1.5195
0.36621,1.5194
0.36719,1.5187
0.36035,1.5209
0.36133,1.5209
0.3623,1.5208
0.36328,1.5206
0.36371,1.5205
0.36426,1.5203
0.36523,1.5199
0.36903,1.5166
0.36914,1.5164
0.3683,1.5176
0.36733,1.5186
0.36816,1.5177
0.37891,1.5924
0.37853,1.5928
0.37793,1.5935
0.37779,1.5938
0.37988,1.5915
0.37953,1.5918
0.38086,1.5908
0.38184,1.5904
0.38091,1.5908
0.38281,1.59
0.38379,1.5898
0.38358,1.5898
0.38477,1.5897
0.38574,1.5897
0.38672,1.5898
0.38697,1.5898
0.3877,1.59
0.38867,1.5903
0.38965,1.5907
0.38982,1.5908
0.39062,1.5913
0.3914,1.5918
0.3916,1.5919
0.39258,1.5928
0.39259,1.5928
0.39354,1.5938
0.37695,1.5953
0.37676,1.5957
0.3772,1.5947
0.37642,1.5967
0.37616,1.5977
0.37601,1.5986
0.37598,1.5989
0.37589,1.5996
0.37585,1.6006
0.37586,1.6016
0.37592,1.6025
0.37598,1.6031
0.37602,1.6035
0.37619,1.6045
0.37637,1.6055
0.37657,1.6064
0.37682,1.6074
0.37695,1.6079
0.37709,1.6084
0.37738,1.6094
0.39355,1.5938
0.39435,1.5947
0.39453,1.595
0.39504,1.5957
0.39551,1.5965
0.39564,1.5967
0.39617,1.5977
0.39648,1.5983
0.39664,1.5986
0.39705,1.5996
0.39741,1.6006
0.39746,1.6007
0.39773,1.6016
0.39801,1.6025
0.39826,1.6035
0.39844,1.6043
0.39848,1.6045
0.39867,1.6055
0.39884,1.6064
0.39898,1.6074
0.3991,1.6084
0.3992,1.6094
0.37768,1.6104
0.37793,1.6111
0.37801,1.6113
0.37834,1.6123
0.37867,1.6133
0.37891,1.6139
0.37903,1.6143
0.37937,1.6152
0.37972,1.6162
0.37988,1.6167
0.38007,1.6172
0.38042,1.6182
0.38076,1.6191
0.38086,1.6194
0.3811,1.6201
0.38143,1.6211
0.38176,1.6221
0.38184,1.6223
0.38208,1.623
0.38239,1.624
0.38269,1.625
0.39929,1.6104
0.39936,1.6113
0.39941,1.6122
0.39942,1.6123
0.39947,1.6133
0.3995,1.6143
0.39952,1.6152
0.39954,1.6162
0.39954,1.6172
0.39956,1.6182
0.39955,1.6191
0.39954,1.6201
0.39952,1.6211
0.39951,1.6221
0.39949,1.623
0.39947,1.624
0.39946,1.625
0.38281,1.6254
0.38299,1.626
0.38328,1.627
0.38355,1.6279
0.38379,1.6288
0.38382,1.6289
0.38407,1.6299
0.38431,1.6309
0.38455,1.6318
0.38477,1.6328
0.38477,1.6328
0.38499,1.6338
0.38519,1.6348
0.38538,1.6357
0.38556,1.6367
0.38574,1.6377
0.38574,1.6377
0.38591,1.6387
0.38606,1.6396
0.3862,1.6406
0.39944,1.626
0.39943,1.627
0.39941,1.6279
0.39941,1.6289
0.39941,1.628
0.39939,1.6299
0.39939,1.6309
0.3994,1.6318
0.39941,1.6328
0.39941,1.633
0.39942,1.6338
0.39944,1.6348
0.39949,1.6357
0.39952,1.6367
0.39955,1.6377
0.3996,1.6387
0.39965,1.6396
0.39971,1.6406
0.38634,1.6416
0.38647,1.6426
0.38659,1.6436
0.3867,1.6445
0.38672,1.6447
0.38681,1.6455
0.38691,1.6465
0.38701,1.6475
0.38709,1.6484
0.38718,1.6494
0.38725,1.6504
0.38732,1.6514
0.38739,1.6523
0.38746,1.6533
0.38752,1.6543
0.38758,1.6553
0.38764,1.6562
0.39977,1.6416
0.39984,1.6426
0.39992,1.6436
0.4,1.6445
0.40009,1.6455
0.40017,1.6465
0.40027,1.6475
0.40037,1.6484
0.40039,1.6487
0.40047,1.6494
0.40057,1.6504
0.40067,1.6514
0.40078,1.6523
0.40088,1.6533
0.40099,1.6543
0.40109,1.6553
0.4012,1.6562
0.38769,1.6572
0.3877,1.6572
0.38775,1.6582
0.38779,1.6592
0.38784,1.6602
0.38789,1.6611
0.38793,1.6621
0.38797,1.6631
0.38801,1.6641
0.38804,1.665
0.38807,1.666
0.3881,1.667
0.38813,1.668
0.38816,1.6689
0.38818,1.6699
0.3882,1.6709
0.38822,1.6719
0.4013,1.6572
0.40137,1.6579
0.4014,1.6582
0.40151,1.6592
0.40161,1.6602
0.40172,1.6611
0.40181,1.6621
0.40191,1.6631
0.402,1.6641
0.4021,1.665
0.40219,1.666
0.40228,1.667
0.40234,1.6677
0.40237,1.668
0.40245,1.6689
0.40253,1.6699
0.4026,1.6709
0.40268,1.6719
0.38823,1.6729
0.38825,1.6738
0.38826,1.6748
0.38826,1.6758
0.38827,1.6768
0.38827,1.6777
0.38827,1.6787
0.38827,1.6797
0.38826,1.6807
0.38825,1.6816
0.38824,1.6826
0.38822,1.6836
0.3882,1.6846
0.38818,1.6855
0.38815,1.6865
0.38812,1.6875
0.40275,1.6729
0.40282,1.6738
0.40289,1.6748
0.40295,1.6758
0.40302,1.6768
0.40307,1.6777
0.40313,1.6787
0.40318,1.6797
0.40324,1.6807
0.40328,1.6816
0.40332,1.6824
0.40333,1.6826
0.40337,1.6836
0.40342,1.6846
0.40345,1.6855
0.40349,1.6865
0.40352,1.6875
0.38809,1.6885
0.38806,1.6895
0.38802,1.6904
0.38798,1.6914
0.38793,1.6924
0.38788,1.6934
0.38783,1.6943
0.38777,1.6953
0.38771,1.6963
0.3877,1.6965
0.38765,1.6973
0.38757,1.6982
0.38751,1.6992
0.38743,1.7002
0.38736,1.7012
0.38728,1.7021
0.38721,1.7031
0.40355,1.6885
0.40358,1.6895
0.4036,1.6904
0.40363,1.6914
0.40365,1.6924
0.40367,1.6934
0.40368,1.6943
0.40369,1.6953
0.4037,1.6963
0.40371,1.6973
0.40372,1.6982
0.40372,1.6992
0.40372,1.7002
0.40372,1.7012
0.40372,1.7021
0.40371,1.7031
0.38712,1.7041
0.38703,1.7051
0.38694,1.7061
0.38685,1.707
0.38672,1.7082
0.38664,1.709
0.38654,1.71
0.38642,1.7109
0.38674,1.708
0.38631,1.7119
0.3862,1.7129
0.38608,1.7139
0.38596,1.7148
0.38583,1.7158
0.38574,1.7165
0.3857,1.7168
0.38557,1.7178
0.38544,1.7188
0.4037,1.7041
0.40369,1.7051
0.40368,1.7061
0.40366,1.707
0.40365,1.708
0.40362,1.709
0.4036,1.71
0.40358,1.7109
0.40355,1.7119
0.40352,1.7129
0.40349,1.7139
0.40345,1.7148
0.40341,1.7158
0.40338,1.7168
0.40333,1.7178
0.40329,1.7188
0.40332,1.7181
0.3853,1.7197
0.38516,1.7207
0.38502,1.7217
0.38487,1.7227
0.38477,1.7233
0.38472,1.7236
0.38456,1.7246
0.38441,1.7256
0.38425,1.7266
0.38409,1.7275
0.38392,1.7285
0.38379,1.7293
0.38375,1.7295
0.38358,1.7305
0.3834,1.7314
0.38323,1.7324
0.38305,1.7334
0.38286,1.7344
0.40324,1.7197
0.4032,1.7207
0.40314,1.7217
0.40309,1.7227
0.40303,1.7236
0.40298,1.7246
0.40292,1.7256
0.40286,1.7266
0.40279,1.7275
0.40273,1.7285
0.40266,1.7295
0.40259,1.7305
0.40228,1.7344
0.40234,1.7336
0.40252,1.7314
0.40244,1.7324
0.40236,1.7334
0.38281,1.7346
0.38268,1.7354
0.38249,1.7363
0.3823,1.7373
0.3821,1.7383
0.3819,1.7393
0.38184,1.7396
0.3817,1.7402
0.3815,1.7412
0.3813,1.7422
0.38109,1.7432
0.38088,1.7441
0.38086,1.7442
0.38066,1.7451
0.38044,1.7461
0.38023,1.7471
0.38,1.748
0.37988,1.7486
0.37977,1.749
0.37955,1.75
0.40219,1.7354
0.40211,1.7363
0.40202,1.7373
0.40193,1.7383
0.40184,1.7393
0.40175,1.7402
0.40165,1.7412
0.40156,1.7422
0.40146,1.7432
0.40134,1.7441
0.40137,1.7439
0.40124,1.7451
0.40113,1.7461
0.40102,1.7471
0.40092,1.748
0.4008,1.749
0.40069,1.75
0.375,1.7677
0.37477,1.7686
0.3745,1.7695
0.37423,1.7705
0.37402,1.7712
0.37395,1.7715
0.37367,1.7725
0.37339,1.7734
0.37305,1.7746
0.37282,1.7754
0.37311,1.7744
0.37254,1.7764
0.37226,1.7773
0.37207,1.778
0.37197,1.7783
0.37168,1.7793
0.37139,1.7803
0.3711,1.7812
0.37109,1.7813
0.3708,1.7822
0.37051,1.7832
0.37021,1.7842
0.37012,1.7845
0.36992,1.7852
0.36962,1.7861
0.36932,1.7871
0.36914,1.7877
0.36902,1.7881
0.36871,1.7891
0.36719,1.794
0.36688,1.7949
0.36658,1.7959
0.36627,1.7969
0.36841,1.79
0.36816,1.7908
0.36811,1.791
0.3678,1.792
0.3675,1.793
0.36719,1.7939
0.36621,1.797
0.36595,1.7979
0.36565,1.7988
0.36523,1.8001
0.36502,1.8008
0.36534,1.7998
0.36471,1.8018
0.3644,1.8027
0.36426,1.8032
0.36409,1.8037
0.36378,1.8047
0.36328,1.8062
0.36315,1.8066
0.36283,1.8076
0.36253,1.8086
0.36346,1.8057
0.3623,1.8093
0.36221,1.8096
0.36189,1.8105
0.36133,1.8123
0.36126,1.8125
0.36158,1.8115
0.35938,1.8184
0.35907,1.8193
0.35876,1.8203
0.35845,1.8213
0.3584,1.8214
0.35813,1.8223
0.35782,1.8232
0.35751,1.8242
0.35742,1.8245
0.3572,1.8252
0.35689,1.8262
0.35658,1.8271
0.35645,1.8276
0.35627,1.8281
0.36095,1.8135
0.36064,1.8145
0.36035,1.8153
0.36032,1.8154
0.36001,1.8164
0.3597,1.8174
0.35939,1.8184
0.35547,1.8307
0.35535,1.8311
0.35504,1.832
0.35596,1.8291
0.35566,1.8301
0.35474,1.833
0.35449,1.8338
0.35443,1.834
0.35412,1.835
0.35382,1.8359
0.35156,1.8433
0.35143,1.8438
0.35352,1.8369
0.35322,1.8379
0.35352,1.8369
0.35292,1.8389
0.35262,1.8398
0.35254,1.8401
0.35232,1.8408
0.35202,1.8418
0.35173,1.8428
0.34375,1.8707
0.34365,1.8711
0.3434,1.8721
0.34315,1.873
0.34289,1.874
0.34277,1.8745
0.34264,1.875
0.35113,1.8447
0.35084,1.8457
0.35059,1.8465
0.35055,1.8467
0.35025,1.8477
0.34997,1.8486
0.34968,1.8496
0.34961,1.8498
0.34939,1.8506
0.3491,1.8516
0.34882,1.8525
0.34863,1.8532
0.34853,1.8535
0.34825,1.8545
0.34797,1.8555
0.34766,1.8566
0.34741,1.8574
0.34713,1.8584
0.34686,1.8594
0.34769,1.8564
0.34668,1.86
0.34658,1.8604
0.34631,1.8613
0.34604,1.8623
0.34577,1.8633
0.3457,1.8635
0.34549,1.8643
0.34523,1.8652
0.34496,1.8662
0.34473,1.8671
0.3447,1.8672
0.34443,1.8682
0.34417,1.8691
0.34392,1.8701
0.37891,1.7527
0.37885,1.7529
0.37861,1.7539
0.37932,1.751
0.37909,1.752
0.37837,1.7549
0.37813,1.7559
0.37793,1.7566
0.37788,1.7568
0.37764,1.7578
0.37739,1.7588
0.37714,1.7598
0.37695,1.7605
0.37688,1.7607
0.37663,1.7617
0.37637,1.7627
0.37611,1.7637
0.37598,1.7641
0.37584,1.7646
0.37558,1.7656
0.40057,1.751
0.40045,1.752
0.40033,1.7529
0.40039,1.7525
0.40021,1.7539
0.40008,1.7549
0.39996,1.7559
0.39983,1.7568
0.3997,1.7578
0.39957,1.7588
0.39943,1.7598
0.3993,1.7607
0.39941,1.7599
0.39916,1.7617
0.39902,1.7627
0.39888,1.7637
0.39874,1.7646
0.39859,1.7656
0.37531,1.7666
0.37504,1.7676
0.39829,1.7676
0.39844,1.7667
0.39815,1.7686
0.39799,1.7695
0.39784,1.7705
0.39769,1.7715
0.39753,1.7725
0.39737,1.7734
0.39746,1.7729
0.39845,1.7666
0.39721,1.7744
0.39706,1.7754
0.3969,1.7764
0.39673,1.7773
0.39639,1.7793
0.39648,1.7788
0.39657,1.7783
0.39623,1.7803
0.39606,1.7812
0.39589,1.7822
0.39572,1.7832
0.39555,1.7842
0.39537,1.7852
0.39551,1.7844
0.39519,1.7861
0.39503,1.7871
0.39484,1.7881
0.39467,1.7891
0.39449,1.79
0.39453,1.7898
0.39431,1.791
0.39413,1.792
0.39394,1.793
0.39376,1.7939
0.39358,1.7949
0.39339,1.7959
0.39355,1.7951
0.3932,1.7969
0.39052,1.8105
0.39062,1.8101
0.39033,1.8115
0.39013,1.8125
0.39302,1.7979
0.39283,1.7988
0.39245,1.8008
0.39258,1.8001
0.39264,1.7998
0.39226,1.8018
0.39207,1.8027
0.39188,1.8037
0.39169,1.8047
0.3915,1.8057
0.3916,1.8052
0.3913,1.8066
0.39111,1.8076
0.39092,1.8086
0.39072,1.8096
0.38994,1.8135
0.38975,1.8145
0.38955,1.8154
0.38965,1.8149
0.38934,1.8164
0.38915,1.8174
0.38896,1.8184
0.38856,1.8203
0.38867,1.8198
0.38876,1.8193
0.38836,1.8213
0.38817,1.8223
0.38797,1.8232
0.38778,1.8242
0.38758,1.8252
0.3877,1.8246
0.38738,1.8262
0.38719,1.8271
0.38699,1.8281
0.3866,1.8301
0.38672,1.8295
0.3864,1.8311
0.38621,1.832
0.38679,1.8291
0.38602,1.833
0.38582,1.834
0.38563,1.835
0.38574,1.8344
0.38544,1.8359
0.38525,1.8369
0.38506,1.8379
0.38468,1.8398
0.38477,1.8394
0.38487,1.8389
0.38449,1.8408
0.38431,1.8418
0.38412,1.8428
0.38393,1.8438
0.38267,1.8506
0.38281,1.8498
0.38249,1.8516
0.38375,1.8447
0.38379,1.8445
0.38357,1.8457
0.38338,1.8467
0.38321,1.8477
0.38303,1.8486
0.38285,1.8496
0.38232,1.8525
0.38215,1.8535
0.38198,1.8545
0.38181,1.8555
0.38184,1.8553
0.38164,1.8564
0.38148,1.8574
0.38131,1.8584
0.38115,1.8594
0.38083,1.8613
0.38086,1.8612
0.38099,1.8604
0.38067,1.8623
0.38052,1.8633
0.38037,1.8643
0.38022,1.8652
0.38007,1.8662
0.37992,1.8672
0.37978,1.8682
0.37988,1.8675
0.37964,1.8691
0.3795,1.8701
0.37936,1.8711
0.37884,1.875
0.37891,1.8745
0.37923,1.8721
0.3791,1.873
0.37897,1.874
0.34239,1.876
0.34214,1.877
0.3418,1.8783
0.34165,1.8789
0.3419,1.8779
0.34141,1.8799
0.34117,1.8809
0.34093,1.8818
0.34082,1.8823
0.34068,1.8828
0.33984,1.8863
0.33975,1.8867
0.34045,1.8838
0.34022,1.8848
0.33998,1.8857
0.33952,1.8877
0.33929,1.8887
0.33907,1.8896
0.33887,1.8905
0.33884,1.8906
0.33862,1.8916
0.3384,1.8926
0.33818,1.8936
0.33797,1.8945
0.33789,1.8949
0.33775,1.8955
0.33753,1.8965
0.33732,1.8975
0.33711,1.8984
0.33594,1.9041
0.33589,1.9043
0.33569,1.9053
0.3355,1.9062
0.33691,1.8994
0.33691,1.8994
0.3367,1.9004
0.33649,1.9014
0.33629,1.9023
0.33609,1.9033
0.33531,1.9072
0.33512,1.9082
0.33496,1.909
0.33493,1.9092
0.33474,1.9102
0.33455,1.9111
0.33437,1.9121
0.33419,1.9131
0.33401,1.9141
0.33398,1.9142
0.33383,1.915
0.33365,1.916
0.33348,1.917
0.33331,1.918
0.33314,1.9189
0.33301,1.9197
0.33297,1.9199
0.3328,1.9209
0.33263,1.9219
0.33203,1.9256
0.332,1.9258
0.33247,1.9229
0.33232,1.9238
0.33215,1.9248
0.33184,1.9268
0.33169,1.9277
0.33154,1.9287
0.33139,1.9297
0.33124,1.9307
0.33109,1.9316
0.33105,1.9319
0.33095,1.9326
0.33081,1.9336
0.33067,1.9346
0.33053,1.9355
0.3304,1.9365
0.33027,1.9375
0.33008,1.9389
0.33,1.9395
0.33013,1.9385
0.32987,1.9404
0.32975,1.9414
0.32962,1.9424
0.3295,1.9434
0.32938,1.9443
0.32926,1.9453
0.32915,1.9463
0.3291,1.9467
0.32903,1.9473
0.32892,1.9482
0.32881,1.9492
0.3287,1.9502
0.32859,1.9512
0.32849,1.9521
0.32839,1.9531
0.32812,1.9557
0.32809,1.9561
0.32799,1.957
0.3279,1.958
0.32781,1.959
0.32772,1.96
0.32764,1.9609
0.32755,1.9619
0.32747,1.9629
0.32739,1.9639
0.32731,1.9648
0.32723,1.9658
0.32715,1.9668
0.32715,1.9668
0.32708,1.9678
0.32701,1.9688
0.32829,1.9541
0.32819,1.9551
0.32693,1.9697
0.32687,1.9707
0.3268,1.9717
0.32674,1.9727
0.32667,1.9736
0.32662,1.9746
0.32656,1.9756
0.3265,1.9766
0.32645,1.9775
0.3264,1.9785
0.32635,1.9795
0.32629,1.9805
0.32625,1.9814
0.3262,1.9824
0.32617,1.9831
0.32616,1.9834
0.32611,1.9844
0.32607,1.9854
0.32604,1.9863
0.326,1.9873
0.32596,1.9883
0.32593,1.9893
0.3259,1.9902
0.32587,1.9912
0.32585,1.9922
0.32582,1.9932
0.3258,1.9941
0.32578,1.9951
0.32576,1.9961
0.32574,1.9971
0.32572,1.998
0.32571,1.999
0.3257,2
0.37872,1.876
0.37859,1.877
0.37848,1.8779
0.37836,1.8789
0.37825,1.8799
0.37814,1.8809
0.37804,1.8818
0.37793,1.8828
0.37783,1.8838
0.37793,1.8828
0.37773,1.8848
0.37764,1.8857
0.37755,1.8867
0.37746,1.8877
0.37738,1.8887
0.3773,1.8896
0.37723,1.8906
0.37715,1.8916
0.37709,1.8926
0.37702,1.8936
0.37696,1.8945
0.3769,1.8955
0.37695,1.8946
0.37684,1.8965
0.37679,1.8975
0.37675,1.8984
0.37671,1.8994
0.37667,1.9004
0.37664,1.9014
0.37661,1.9023
0.37658,1.9033
0.37656,1.9043
0.37655,1.9053
0.37653,1.9062
0.37653,1.9072
0.37653,1.9082
0.37653,1.9092
0.37654,1.9102
0.37655,1.9111
0.37656,1.9121
0.37658,1.9131
0.37661,1.9141
0.37664,1.915
0.37668,1.916
0.37672,1.917
0.37677,1.918
0.37682,1.9189
0.37688,1.9199
0.37694,1.9209
0.37695,1.9211
0.37701,1.9219
0.37709,1.9229
0.37716,1.9238
0.37725,1.9248
0.37734,1.9258
0.37744,1.9268
0.37753,1.9277
0.37764,1.9287
0.37776,1.9297
0.37787,1.9307
0.37793,1.9311
0.37801,1.9316
0.37814,1.9326
0.37827,1.9336
0.37842,1.9346
0.37857,1.9355
0.37873,1.9365
0.37889,1.9375
0.37891,1.9376
0.37907,1.9385
0.37924,1.9395
0.37942,1.9404
0.37962,1.9414
0.37981,1.9424
0.37988,1.9427
0.38001,1.9434
0.38023,1.9443
0.38044,1.9453
0.38067,1.9463
0.38086,1.9471
0.3809,1.9473
0.38114,1.9482
0.38138,1.9492
0.38163,1.9502
0.38184,1.9509
0.38191,1.9512
0.38217,1.9521
0.38244,1.9531
0.38273,1.9541
0.38281,1.9544
0.38302,1.9551
0.38332,1.9561
0.38363,1.957
0.38379,1.9575
0.38395,1.958
0.38426,1.959
0.3846,1.96
0.38477,1.9604
0.38494,1.9609
0.38528,1.9619
0.38565,1.9629
0.38574,1.9631
0.38601,1.9639
0.38638,1.9648
0.38672,1.9657
0.38676,1.9658
0.38716,1.9668
0.38755,1.9678
0.3877,1.9681
0.38796,1.9688
0.38838,1.9697
0.38867,1.9704
0.38881,1.9707
0.38924,1.9717
0.38965,1.9726
0.38968,1.9727
0.39014,1.9736
0.3906,1.9746
0.39062,1.9747
0.39108,1.9756
0.39156,1.9766
0.3916,1.9766
0.39205,1.9775
0.39256,1.9785
0.39258,1.9786
0.39307,1.9795
0.39355,1.9804
0.3936,1.9805
0.39413,1.9814
0.39453,1.9822
0.39468,1.9824
0.39523,1.9834
0.39551,1.9839
0.3958,1.9844
0.39637,1.9854
0.39648,1.9855
0.39696,1.9863
0.39746,1.9871
0.39756,1.9873
0.39818,1.9883
0.39844,1.9887
0.3988,1.9893
0.39941,1.9902
0.39943,1.9902
0.40007,1.9912
0.40039,1.9917
0.40074,1.9922
0.40137,1.9931
0.40142,1.9932
0.40209,1.9941
0.40234,1.9945
0.40279,1.9951
0.40332,1.9959
0.40349,1.9961
0.40422,1.9971
0.4043,1.9972
0.40495,1.998
0.40527,1.9985
0.4057,1.999
0.40625,1.9997
0.40646,2
1.6543,1.0008
1.6542,1.001
1.6537,1.002
1.6533,1.0026
1.6531,1.0029
1.6526,1.0039
1.6523,1.0045
1.6521,1.0049
1.6517,1.0059
1.6514,1.0064
1.6512,1.0068
1.6507,1.0078
1.6484,1.013
1.6481,1.0137
1.6478,1.0146
1.6475,1.0154
1.6474,1.0156
1.6504,1.0085
1.6503,1.0088
1.6498,1.0098
1.6494,1.0107
1.6494,1.0107
1.649,1.0117
1.6486,1.0127
1.647,1.0166
1.6466,1.0176
1.6465,1.0179
1.6463,1.0186
1.6459,1.0195
1.6456,1.0205
1.6455,1.0207
1.6452,1.0215
1.6449,1.0225
1.6446,1.0234
1.6445,1.0236
1.6443,1.0244
1.644,1.0254
1.6437,1.0264
1.6436,1.0267
1.6434,1.0273
1.6431,1.0283
1.6428,1.0293
1.6426,1.0302
1.6425,1.0303
1.6423,1.0312
1.6406,1.0382
1.6404,1.0391
1.6402,1.04
1.6401,1.041
1.6399,1.042
1.6397,1.043
1.6396,1.0432
1.6395,1.0439
1.6393,1.0449
1.6392,1.0459
1.639,1.0469
1.642,1.0322
1.6418,1.0332
1.6416,1.0339
1.6415,1.0342
1.6413,1.0352
1.6411,1.0361
1.6409,1.0371
1.6407,1.0381
1.6389,1.0479
1.6387,1.0488
1.6387,1.0492
1.6386,1.0498
1.6385,1.0508
1.6383,1.0518
1.6382,1.0527
1.6381,1.0537
1.638,1.0547
1.6379,1.0557
1.6378,1.0566
1.6377,1.0576
1.6377,1.0577
1.6376,1.0586
1.6375,1.0596
1.6375,1.0605
1.6374,1.0615
1.6373,1.0625
1.6373,1.0635
1.6372,1.0645
1.6372,1.0654
1.6372,1.0664
1.6371,1.0674
1.6371,1.0684
1.6371,1.0693
1.6371,1.0703
1.6371,1.0713
1.637,1.0723
1.637,1.0732
1.6371,1.0742
1.6371,1.0752
1.6371,1.0762
1.6371,1.0771
1.6371,1.0781
1.6372,1.0791
1.6372,1.0801
1.6373,1.0811
1.6373,1.082
1.6374,1.083
1.6375,1.084
1.6375,1.085
1.6376,1.0859
1.6377,1.0869
1.6377,1.087
1.6378,1.0879
1.6379,1.0889
1.638,1.0898
1.6381,1.0908
1.6382,1.0918
1.6383,1.0928
1.6385,1.0938
1.6386,1.0947
1.6387,1.0952
1.6387,1.0957
1.6389,1.0967
1.639,1.0977
1.6392,1.0986
1.6394,1.0996
1.6396,1.1006
1.6396,1.1011
1.6397,1.1016
1.6399,1.1025
1.6401,1.1035
1.6403,1.1045
1.6405,1.1055
1.6406,1.1058
1.6408,1.1064
1.641,1.1074
1.6412,1.1084
1.6415,1.1094
1.6416,1.1098
1.6417,1.1104
1.642,1.1113
1.6423,1.1123
1.6425,1.1133
1.6426,1.1134
1.6428,1.1143
1.6431,1.1152
1.6434,1.1162
1.6436,1.1166
1.6438,1.1172
1.6441,1.1182
1.6444,1.1191
1.6445,1.1195
1.6448,1.1201
1.6451,1.1211
1.6455,1.1221
1.6455,1.1222
1.6459,1.123
1.6462,1.124
1.6465,1.1246
1.6466,1.125
1.647,1.126
1.6475,1.1269
1.6475,1.127
1.6479,1.1279
1.6484,1.1289
1.6484,1.1291
1.6488,1.1299
1.6493,1.1309
1.6494,1.1311
1.6498,1.1318
1.6503,1.1328
1.6504,1.133
1.6508,1.1338
1.6513,1.1348
1.6514,1.1348
1.6519,1.1357
1.6523,1.1365
1.6524,1.1367
1.653,1.1377
1.6533,1.1382
1.6536,1.1387
1.6542,1.1396
1.6543,1.1397
1.6549,1.1406
1.6553,1.1412
1.6555,1.1416
1.6562,1.1426
1.6562,1.1426
1.6569,1.1436
1.6572,1.144
1.6577,1.1445
1.6582,1.1452
1.6584,1.1455
1.6592,1.1465
1.6592,1.1465
1.66,1.1475
1.6602,1.1477
1.6608,1.1484
1.6611,1.1488
1.6617,1.1494
1.6621,1.1499
1.6626,1.1504
1.6631,1.1509
1.6635,1.1514
1.6641,1.1519
1.6645,1.1523
1.665,1.1528
1.6655,1.1533
1.666,1.1538
1.6666,1.1543
1.667,1.1546
1.6677,1.1553
1.668,1.1555
1.6689,1.1562
1.6689,1.1563
1.6699,1.1571
1.6701,1.1572
1.6709,1.1578
1.6714,1.1582
1.6719,1.1585
1.6728,1.1592
1.6729,1.1592
1.6738,1.1599
1.6743,1.1602
1.6748,1.1605
1.6758,1.1611
1.6758,1.1611
1.6768,1.1617
1.6775,1.1621
1.6777,1.1622
1.6787,1.1628
1.6794,1.1631
1.6797,1.1633
1.6807,1.1637
1.6814,1.1641
1.6816,1.1642
1.6826,1.1646
1.6836,1.165
1.6836,1.165
1.6846,1.1654
1.6855,1.1658
1.6862,1.166
1.6865,1.1661
1.6875,1.1665
1.7496,1.1523
1.75,1.152
1.7457,1.1553
1.7461,1.155
1.7443,1.1562
1.7451,1.1557
1.747,1.1543
1.7471,1.1543
1.748,1.1535
1.7483,1.1533
1.749,1.1528
1.6885,1.1668
1.6892,1.167
1.6895,1.1671
1.6904,1.1673
1.6914,1.1676
1.6924,1.1678
1.6931,1.168
1.6934,1.168
1.6943,1.1682
1.6953,1.1684
1.6963,1.1686
1.6973,1.1687
1.6982,1.1688
1.6992,1.1689
1.6995,1.1689
1.7002,1.169
1.7012,1.1691
1.7021,1.1692
1.7031,1.1692
1.7041,1.1692
1.7051,1.1692
1.7061,1.1692
1.707,1.1692
1.708,1.1692
1.709,1.1691
1.7109,1.1689
1.7109,1.1689
1.71,1.169
1.7173,1.168
1.7178,1.1679
1.7188,1.1677
1.7119,1.1688
1.7129,1.1687
1.7139,1.1686
1.7148,1.1684
1.7158,1.1683
1.7168,1.1681
1.7299,1.1641
1.7305,1.1638
1.7342,1.1621
1.7344,1.162
1.7321,1.1631
1.7324,1.163
1.7314,1.1634
1.7334,1.1625
1.7197,1.1674
1.7207,1.1672
1.7214,1.167
1.7217,1.1669
1.7227,1.1666
1.7247,1.166
1.7256,1.1657
1.7266,1.1654
1.7236,1.1663
1.7246,1.166
1.7275,1.165
1.7275,1.165
1.7285,1.1646
1.7295,1.1642
1.7379,1.1602
1.7383,1.16
1.7413,1.1582
1.7422,1.1576
1.7396,1.1592
1.7402,1.1588
1.7393,1.1594
1.7412,1.1582
1.7361,1.1611
1.7363,1.161
1.7354,1.1615
1.7373,1.1605
1.7428,1.1572
1.7432,1.157
1.7441,1.1563
1.7422,1.2078
1.742,1.208
1.7413,1.209
1.7402,1.2107
1.7401,1.2109
1.7412,1.2091
1.7406,1.21
1.7461,1.2047
1.7454,1.2051
1.7441,1.206
1.744,1.2061
1.7432,1.2068
1.7429,1.207
1.7451,1.2053
1.748,1.2038
1.7472,1.2041
1.7471,1.2042
1.749,1.2035
1.75,1.2032
1.7396,1.2119
1.7393,1.2129
1.7393,1.213
1.739,1.2139
1.7388,1.2148
1.7387,1.2158
1.7386,1.2168
1.7387,1.2178
1.7388,1.2188
1.739,1.2197
1.7392,1.2207
1.7393,1.2208
1.7396,1.2217
1.7401,1.2227
1.7402,1.223
1.7406,1.2236
1.7412,1.2244
1.7414,1.2246
1.7422,1.2255
1.7423,1.2256
1.7432,1.2264
1.7434,1.2266
1.7441,1.2271
1.7449,1.2275
1.7451,1.2276
1.7461,1.2281
1.7471,1.2284
1.7474,1.2285
1.748,1.2287
1.749,1.2288
1.75,1.2289
1.7871,1.0008
1.7872,1.001
1.7876,1.002
1.7881,1.0029
1.7881,1.003
1.7885,1.0039
1.7889,1.0049
1.7891,1.0054
1.7893,1.0059
1.7896,1.0068
1.79,1.0078
1.79,1.0079
1.7904,1.0088
1.7907,1.0098
1.791,1.0107
1.791,1.0107
1.7914,1.0117
1.7917,1.0127
1.792,1.0137
1.792,1.0137
1.7923,1.0146
1.7925,1.0156
1.7928,1.0166
1.793,1.0171
1.7931,1.0176
1.7933,1.0186
1.7936,1.0195
1.7938,1.0205
1.7939,1.0211
1.794,1.0215
1.7943,1.0225
1.7945,1.0234
1.7947,1.0244
1.7949,1.0254
1.7949,1.0257
1.795,1.0264
1.7952,1.0273
1.7954,1.0283
1.7955,1.0293
1.7957,1.0303
1.7958,1.0312
1.7959,1.0318
1.796,1.0322
1.7961,1.0332
1.7962,1.0342
1.7963,1.0352
1.7964,1.0361
1.7965,1.0371
1.7966,1.0381
1.7967,1.0391
1.7967,1.04
1.7968,1.041
1.7968,1.042
1.7969,1.0426
1.7969,1.043
1.7969,1.0439
1.797,1.0449
1.797,1.0459
1.797,1.0469
1.7968,1.0557
1.7969,1.055
1.7968,1.0566
1.7967,1.0576
1.7967,1.0586
1.7966,1.0596
1.7965,1.0605
1.7964,1.0615
1.7963,1.0625
1.797,1.0479
1.797,1.0488
1.797,1.0498
1.797,1.0508
1.797,1.0518
1.797,1.0527
1.7969,1.0537
1.7969,1.0547
1.7962,1.0635
1.7961,1.0645
1.796,1.0654
1.7959,1.0664
1.7959,1.0662
1.7957,1.0674
1.7956,1.0684
1.7954,1.0693
1.7953,1.0703
1.7951,1.0713
1.795,1.0723
1.7948,1.0732
1.7949,1.0725
1.7946,1.0742
1.7944,1.0752
1.7942,1.0762
1.794,1.0771
1.7938,1.0781
1.7939,1.0776
1.7929,1.082
1.793,1.0818
1.7936,1.0791
1.7934,1.0801
1.7932,1.0811
1.7927,1.083
1.7924,1.084
1.7922,1.085
1.7919,1.0859
1.792,1.0855
1.7916,1.0869
1.7913,1.0879
1.7907,1.0898
1.791,1.0889
1.791,1.0889
1.7904,1.0908
1.7901,1.0918
1.7898,1.0928
1.79,1.092
1.7895,1.0938
1.7811,1.1133
1.7812,1.113
1.7806,1.1143
1.7801,1.1152
1.7803,1.1149
1.779,1.1172
1.7793,1.1166
1.7795,1.1162
1.7773,1.1201
1.7773,1.12
1.7767,1.1211
1.7784,1.1182
1.7779,1.1191
1.7783,1.1184
1.7761,1.1221
1.7764,1.1216
1.7755,1.123
1.7749,1.124
1.7754,1.1232
1.7742,1.125
1.7744,1.1247
1.7888,1.0957
1.7891,1.0949
1.7884,1.0967
1.7881,1.0977
1.7881,1.0976
1.7877,1.0986
1.7873,1.0996
1.7869,1.1006
1.7871,1.1001
1.7865,1.1016
1.7891,1.0947
1.7849,1.1055
1.7852,1.1048
1.7861,1.1025
1.7861,1.1025
1.7857,1.1035
1.7853,1.1045
1.7844,1.1064
1.784,1.1074
1.7842,1.107
1.7831,1.1094
1.7832,1.1091
1.7835,1.1084
1.7826,1.1104
1.7821,1.1113
1.7822,1.1111
1.7816,1.1123
1.7655,1.1367
1.7656,1.1366
1.7647,1.1377
1.7639,1.1387
1.7646,1.1378
1.763,1.1396
1.7637,1.1389
1.7621,1.1406
1.7627,1.14
1.7729,1.127
1.7734,1.1262
1.7722,1.1279
1.7725,1.1276
1.7716,1.1289
1.7694,1.1318
1.7695,1.1317
1.7687,1.1328
1.7709,1.1299
1.7715,1.129
1.7701,1.1309
1.7705,1.1304
1.7736,1.126
1.7671,1.1348
1.7676,1.1342
1.7679,1.1338
1.7686,1.133
1.7663,1.1357
1.7666,1.1354
1.7574,1.1455
1.7578,1.1451
1.7564,1.1465
1.7568,1.146
1.7553,1.1475
1.7559,1.147
1.7542,1.1484
1.7549,1.1479
1.7612,1.1416
1.7617,1.1411
1.7603,1.1426
1.7607,1.1421
1.7594,1.1436
1.7598,1.1431
1.7584,1.1445
1.7588,1.1441
1.7531,1.1494
1.7539,1.1487
1.752,1.1504
1.7529,1.1496
1.7508,1.1514
1.751,1.1512
1.752,1.1504
1.751,1.203
1.7505,1.2031
1.752,1.203
1.7529,1.2029
1.7539,1.203
1.7548,1.2031
1.7549,1.2031
1.7559,1.2034
1.7568,1.2037
1.7578,1.2041
1.7579,1.2041
1.7588,1.2046
1.7596,1.2051
1.7598,1.2052
1.7607,1.206
1.7608,1.2061
1.7617,1.207
1.7617,1.207
1.7625,1.208
1.7627,1.2083
1.7631,1.209
1.7636,1.21
1.7637,1.2102
1.764,1.2109
1.7643,1.2119
1.7645,1.2129
1.7646,1.2139
1.7646,1.2148
1.7646,1.2158
1.7645,1.2168
1.7643,1.2178
1.7641,1.2188
1.7633,1.2207
1.7637,1.2199
1.7637,1.2197
1.7628,1.2217
1.7622,1.2227
1.7627,1.2219
1.7615,1.2236
1.7617,1.2233
1.7606,1.2246
1.7607,1.2245
1.7596,1.2256
1.7598,1.2254
1.7583,1.2266
1.7588,1.2262
1.751,1.2289
1.752,1.2289
1.7529,1.2287
1.7539,1.2285
1.7539,1.2285
1.7549,1.2283
1.7559,1.2279
1.7566,1.2275
1.7568,1.2274
1.7578,1.2269
1.6094,1.5934
1.6088,1.5938
1.6113,1.5926
1.6107,1.5928
1.6104,1.5929
1.6123,1.5923
1.6133,1.5921
1.6143,1.5921
1.6152,1.5921
1.6162,1.5923
1.6172,1.5926
1.6176,1.5928
1.6182,1.593
1.6191,1.5936
1.6194,1.5938
1.6055,1.5969
1.6049,1.5977
1.6074,1.5948
1.6065,1.5957
1.6084,1.594
1.6075,1.5947
1.6064,1.5957
1.6056,1.5967
1.6045,1.5983
1.6043,1.5986
1.6037,1.5996
1.6035,1.6
1.6032,1.6006
1.6028,1.6016
1.6016,1.6055
1.6013,1.6064
1.6011,1.6074
1.601,1.6084
1.6008,1.6094
1.6025,1.6023
1.6024,1.6025
1.6021,1.6035
1.6018,1.6045
1.6016,1.6055
1.6201,1.5944
1.6205,1.5947
1.6211,1.5954
1.6213,1.5957
1.622,1.5967
1.6221,1.5969
1.6225,1.5977
1.6229,1.5986
1.623,1.5993
1.6231,1.5996
1.6234,1.6006
1.6235,1.6016
1.6235,1.6025
1.6235,1.6035
1.6235,1.6045
1.6234,1.6055
1.6233,1.6064
1.6231,1.6074
1.6229,1.6084
1.623,1.6077
1.6227,1.6094
1.6007,1.6104
1.6006,1.6113
1.6006,1.6118
1.6005,1.6123
1.6005,1.6133
1.6004,1.6143
1.6004,1.6152
1.6003,1.6162
1.6003,1.6172
1.6003,1.6182
1.6003,1.6191
1.6003,1.6201
1.6003,1.6211
1.6003,1.6221
1.6003,1.623
1.6004,1.624
1.6004,1.625
1.6224,1.6104
1.6221,1.6113
1.6218,1.6123
1.6221,1.6115
1.6215,1.6133
1.6208,1.6152
1.6211,1.6145
1.6205,1.6162
1.6202,1.6172
1.6212,1.6143
1.6198,1.6182
1.6201,1.6173
1.6195,1.6191
1.6191,1.6201
1.6191,1.6201
1.6188,1.6211
1.6185,1.6221
1.6181,1.623
1.6182,1.6229
1.6178,1.624
1.6175,1.625
1.6328,1.5078
1.6327,1.5078
1.6338,1.5073
1.6348,1.507
1.6357,1.5067
1.6354,1.5068
1.6367,1.5066
1.6377,1.5065
1.6387,1.5066
1.6396,1.5067
1.6402,1.5068
1.6406,1.5069
1.6289,1.5109
1.6283,1.5117
1.6309,1.509
1.63,1.5098
1.6318,1.5083
1.6311,1.5088
1.6299,1.5098
1.629,1.5107
1.6279,1.5123
1.6277,1.5127
1.6272,1.5137
1.627,1.5144
1.6268,1.5146
1.6266,1.5156
1.6416,1.5073
1.6426,1.5077
1.6427,1.5078
1.6436,1.5083
1.6442,1.5088
1.6445,1.5091
1.6453,1.5098
1.6455,1.51
1.6461,1.5107
1.6465,1.5114
1.6467,1.5117
1.6472,1.5127
1.6475,1.5134
1.6476,1.5137
1.6478,1.5146
1.648,1.5156
1.6264,1.5166
1.6263,1.5176
1.6263,1.5186
1.6264,1.5195
1.6265,1.5205
1.6268,1.5215
1.627,1.5219
1.6272,1.5225
1.6276,1.5234
1.6279,1.5239
1.6283,1.5244
1.6289,1.5252
1.6291,1.5254
1.6299,1.5261
1.6302,1.5264
1.6309,1.5269
1.6317,1.5273
1.6318,1.5274
1.6328,1.5279
1.6338,1.5282
1.6344,1.5283
1.6348,1.5284
1.6357,1.5285
1.6367,1.5285
1.6377,1.5284
1.6387,1.5283
1.6387,1.5283
1.6396,1.5281
1.6406,1.5277
1.648,1.5166
1.648,1.5176
1.6479,1.5186
1.6477,1.5195
1.6474,1.5205
1.6475,1.5204
1.6471,1.5215
1.646,1.5234
1.6465,1.5226
1.6466,1.5225
1.6443,1.5254
1.6445,1.5251
1.6414,1.5273
1.6416,1.5273
1.6426,1.5267
1.6431,1.5264
1.6436,1.526
1.6452,1.5244
1.6455,1.524
1.6004,1.626
1.6004,1.627
1.6004,1.6279
1.6004,1.6289
1.6004,1.6299
1.6004,1.6309
1.6004,1.6318
1.6004,1.6328
1.6004,1.6338
1.6004,1.6348
1.6004,1.6357
1.6004,1.6367
1.6003,1.6377
1.6003,1.6387
1.6002,1.6396
1.6002,1.6406
1.6172,1.626
1.6172,1.626
1.6169,1.627
1.6166,1.6279
1.6163,1.6289
1.6161,1.6299
1.6162,1.6293
1.6158,1.6309
1.6156,1.6318
1.6153,1.6328
1.6151,1.6338
1.6152,1.6332
1.6149,1.6348
1.6147,1.6357
1.6145,1.6367
1.6143,1.6377
1.6141,1.6387
1.6143,1.638
1.614,1.6396
1.6138,1.6406
1.6001,1.6416
1.6001,1.6426
1.6,1.6436
1.5999,1.6445
1.5998,1.6455
1.5998,1.6465
1.5996,1.6481
1.5996,1.6484
1.5997,1.6475
1.5995,1.6494
1.5994,1.6504
1.5993,1.6514
1.5992,1.6523
1.5991,1.6533
1.599,1.6543
1.5989,1.6553
1.5988,1.6562
1.6137,1.6416
1.6136,1.6426
1.6134,1.6436
1.6133,1.6445
1.6132,1.6455
1.6133,1.6448
1.6131,1.6465
1.613,1.6475
1.6129,1.6484
1.6128,1.6494
1.6127,1.6504
1.6127,1.6514
1.6126,1.6523
1.6125,1.6533
1.6125,1.6543
1.6124,1.6553
1.6123,1.6562
1.5987,1.6572
1.5986,1.6575
1.5986,1.6582
1.5985,1.6592
1.5984,1.6602
1.5983,1.6611
1.5982,1.6621
1.5981,1.6631
1.598,1.6641
1.5977,1.6674
1.5976,1.668
1.5979,1.665
1.5978,1.666
1.5977,1.667
1.5975,1.6689
1.5974,1.6699
1.5974,1.6709
1.5973,1.6719
1.6123,1.6572
1.6123,1.6569
1.6122,1.6582
1.6122,1.6592
1.6121,1.6602
1.6121,1.6611
1.6121,1.6621
1.612,1.6631
1.612,1.6641
1.6119,1.665
1.6119,1.666
1.6119,1.667
1.6119,1.668
1.6118,1.6689
1.6118,1.6699
1.6118,1.6709
1.6118,1.6719
1.5972,1.6729
1.5972,1.6738
1.5971,1.6748
1.597,1.6758
1.597,1.6768
1.5969,1.6777
1.5968,1.6787
1.5968,1.6797
1.5967,1.6807
1.5967,1.6816
1.5967,1.682
1.5967,1.6826
1.5966,1.6836
1.5966,1.6846
1.5965,1.6855
1.5965,1.6865
1.5965,1.6875
1.6118,1.6729
1.6117,1.6738
1.6117,1.6748
1.6117,1.6758
1.6117,1.6768
1.6117,1.6777
1.6117,1.6787
1.6117,1.6797
1.6117,1.6807
1.6117,1.6816
1.6118,1.6826
1.6118,1.6836
1.6118,1.6846
1.6118,1.6855
1.6118,1.6865
1.6119,1.6875
1.5964,1.6885
1.5964,1.6895
1.5964,1.6904
1.5964,1.6914
1.5963,1.6924
1.5963,1.6934
1.5963,1.6943
1.5963,1.6953
1.5963,1.6963
1.5963,1.6973
1.5963,1.6982
1.5963,1.6992
1.5963,1.7002
1.5963,1.7012
1.5963,1.7021
1.5963,1.7031
1.6119,1.6885
1.6119,1.6895
1.612,1.6904
1.612,1.6914
1.6121,1.6924
1.6121,1.6934
1.6122,1.6943
1.6122,1.6953
1.6123,1.6963
1.6123,1.6965
1.6124,1.6973
1.6124,1.6982
1.6125,1.6992
1.6126,1.7002
1.6126,1.7012
1.6127,1.7021
1.6128,1.7031
1.5963,1.7041
1.5963,1.7051
1.5963,1.7061
1.5963,1.707
1.5963,1.708
1.5964,1.709
1.5964,1.71
1.5964,1.7109
1.5964,1.7119
1.5965,1.7129
1.5965,1.7139
1.5965,1.7148
1.5966,1.7158
1.5966,1.7168
1.5967,1.7178
1.5967,1.7181
1.5967,1.7188
1.6129,1.7041
1.613,1.7051
1.6131,1.7061
1.6132,1.707
1.6133,1.708
1.6133,1.7082
1.6134,1.709
1.6135,1.71
1.6136,1.7109
1.6137,1.7119
1.6138,1.7129
1.6139,1.7139
1.614,1.7148
1.6142,1.7158
1.6143,1.7165
1.6143,1.7168
1.6144,1.7178
1.6146,1.7188
1.5968,1.7197
1.5968,1.7207
1.5969,1.7217
1.5969,1.7227
1.597,1.7236
1.597,1.7246
1.5971,1.7256
1.5971,1.7266
1.5972,1.7275
1.5973,1.7285
1.5973,1.7295
1.5974,1.7305
1.5975,1.7314
1.5976,1.7324
1.5976,1.7334
1.5977,1.7335
1.5977,1.7344
1.6147,1.7197
1.6149,1.7207
1.615,1.7217
1.6151,1.7227
1.6152,1.7233
1.6153,1.7236
1.6154,1.7246
1.6156,1.7256
1.6158,1.7266
1.6159,1.7275
1.6161,1.7285
1.6162,1.7292
1.6163,1.7295
1.6164,1.7305
1.6166,1.7314
1.6168,1.7324
1.617,1.7334
1.6171,1.7344
1.5978,1.7354
1.5979,1.7363
1.598,1.7373
1.5981,1.7383
1.5982,1.7393
1.5983,1.7402
1.5984,1.7412
1.5985,1.7422
1.5986,1.7432
1.5986,1.7438
1.5987,1.7441
1.5988,1.7451
1.5989,1.7461
1.599,1.7471
1.5991,1.748
1.5992,1.749
1.5993,1.75
1.6172,1.7346
1.6173,1.7354
1.6175,1.7363
1.6177,1.7373
1.6179,1.7383
1.6181,1.7393
1.6182,1.7395
1.6183,1.7402
1.6185,1.7412
1.6187,1.7422
1.6189,1.7432
1.6191,1.7441
1.6191,1.7441
1.6194,1.7451
1.6196,1.7461
1.6198,1.7471
1.62,1.748
1.6201,1.7485
1.6202,1.749
1.6205,1.75
1.5994,1.751
1.5996,1.752
1.5996,1.7524
1.5997,1.7529
1.5998,1.7539
1.5999,1.7549
1.6001,1.7559
1.6002,1.7568
1.6003,1.7578
1.6005,1.7588
1.6006,1.7598
1.6006,1.7598
1.6007,1.7607
1.6009,1.7617
1.601,1.7627
1.6011,1.7637
1.6013,1.7646
1.6014,1.7656
1.6207,1.751
1.6209,1.752
1.6211,1.7526
1.6212,1.7529
1.6214,1.7539
1.6216,1.7549
1.6219,1.7559
1.6221,1.7566
1.6221,1.7568
1.6224,1.7578
1.6226,1.7588
1.6229,1.7598
1.623,1.7604
1.6231,1.7607
1.6234,1.7617
1.6237,1.7627
1.6239,1.7637
1.624,1.7641
1.6242,1.7646
1.6244,1.7656
1.6016,1.7666
1.6016,1.7666
1.6017,1.7676
1.6019,1.7686
1.602,1.7695
1.6022,1.7705
1.6023,1.7715
1.6025,1.7725
1.6025,1.7728
1.6026,1.7734
1.6028,1.7744
1.603,1.7754
1.6031,1.7764
1.6033,1.7773
1.6035,1.7783
1.6035,1.7787
1.6036,1.7793
1.6038,1.7803
1.604,1.7812
1.6247,1.7666
1.625,1.7676
1.625,1.7677
1.6041,1.7822
1.6043,1.7832
1.6045,1.7842
1.6045,1.7843
1.6046,1.7852
1.6048,1.7861
1.605,1.7871
1.6052,1.7881
1.6053,1.7891
1.6055,1.7897
1.6055,1.79
1.6057,1.791
1.6059,1.792
1.6061,1.793
1.6063,1.7939
1.6064,1.7949
1.6064,1.7949
1.6066,1.7959
1.6068,1.7969
1.607,1.7979
1.6072,1.7988
1.6074,1.7998
1.6074,1.8
1.6076,1.8008
1.6078,1.8018
1.6079,1.8027
1.6081,1.8037
1.6083,1.8047
1.6084,1.805
1.6085,1.8057
1.6087,1.8066
1.6089,1.8076
1.6091,1.8086
1.6093,1.8096
1.6094,1.81
1.6095,1.8105
1.6097,1.8115
1.6099,1.8125
1.6101,1.8135
1.6103,1.8145
1.6104,1.8148
1.6105,1.8154
1.6107,1.8164
1.6109,1.8174
1.6111,1.8184
1.6113,1.8193
1.6113,1.8197
1.6115,1.8203
1.6117,1.8213
1.6119,1.8223
1.612,1.8232
1.6122,1.8242
1.6123,1.8245
1.6124,1.8252
1.6126,1.8262
1.6128,1.8271
1.613,1.8281
1.6132,1.8291
1.6133,1.8294
1.6134,1.8301
1.6136,1.8311
1.6138,1.832
1.614,1.833
1.6142,1.834
1.6143,1.8343
1.6144,1.835
1.6146,1.8359
1.6148,1.8369
1.615,1.8379
1.6152,1.8389
1.6152,1.8393
1.6153,1.8398
1.6155,1.8408
1.6157,1.8418
1.6159,1.8428
1.6161,1.8438
1.6162,1.8444
1.6163,1.8447
1.6165,1.8457
1.6166,1.8467
1.6168,1.8477
1.617,1.8486
1.6172,1.8496
1.6172,1.8497
1.6174,1.8506
1.6175,1.8516
1.6177,1.8525
1.6179,1.8535
1.618,1.8545
1.6182,1.8552
1.6182,1.8555
1.6184,1.8564
1.6185,1.8574
1.6187,1.8584
1.6189,1.8594
1.619,1.8604
1.6191,1.861
1.6192,1.8613
1.6193,1.8623
1.6195,1.8633
1.6197,1.8643
1.6198,1.8652
1.6199,1.8662
1.6201,1.8672
1.6201,1.8673
1.6202,1.8682
1.6204,1.8691
1.6205,1.8701
1.6207,1.8711
1.6208,1.8721
1.6209,1.873
1.6211,1.874
1.6211,1.8743
1.6212,1.875
1.6253,1.7686
1.6255,1.7695
1.6258,1.7705
1.626,1.7711
1.6261,1.7715
1.6264,1.7725
1.6266,1.7734
1.6269,1.7744
1.627,1.7746
1.6272,1.7754
1.6275,1.7764
1.6278,1.7773
1.6279,1.7779
1.6281,1.7783
1.6283,1.7793
1.6286,1.7803
1.6289,1.7812
1.6289,1.7812
1.6292,1.7822
1.6295,1.7832
1.6298,1.7842
1.6299,1.7844
1.6301,1.7852
1.6304,1.7861
1.6307,1.7871
1.6309,1.7876
1.631,1.7881
1.6313,1.7891
1.6316,1.79
1.6318,1.7908
1.6319,1.791
1.6322,1.792
1.6325,1.793
1.6328,1.7939
1.6328,1.7939
1.6331,1.7949
1.6334,1.7959
1.6338,1.7969
1.6338,1.797
1.6341,1.7979
1.6344,1.7988
1.6347,1.7998
1.6348,1.8
1.635,1.8008
1.6353,1.8018
1.6356,1.8027
1.6357,1.8031
1.6359,1.8037
1.6362,1.8047
1.6366,1.8057
1.6367,1.8062
1.6369,1.8066
1.6372,1.8076
1.6375,1.8086
1.6377,1.8092
1.6378,1.8096
1.6381,1.8105
1.6384,1.8115
1.6387,1.8122
1.6388,1.8125
1.6391,1.8135
1.6394,1.8145
1.6396,1.8153
1.6397,1.8154
1.64,1.8164
1.6403,1.8174
1.6406,1.8183
1.6406,1.8184
1.641,1.8193
1.6413,1.8203
1.6416,1.8213
1.6416,1.8214
1.6419,1.8223
1.6422,1.8232
1.6425,1.8242
1.6426,1.8244
1.6428,1.8252
1.6431,1.8262
1.6434,1.8271
1.6436,1.8275
1.6438,1.8281
1.6441,1.8291
1.6444,1.8301
1.6445,1.8306
1.6447,1.8311
1.645,1.832
1.6453,1.833
1.6455,1.8337
1.6456,1.834
1.6459,1.835
1.6462,1.8359
1.6465,1.8369
1.6465,1.8369
1.6468,1.8379
1.6471,1.8389
1.6474,1.8398
1.6475,1.84
1.6477,1.8408
1.648,1.8418
1.6483,1.8428
1.6484,1.8432
1.6486,1.8438
1.6489,1.8447
1.6492,1.8457
1.6494,1.8465
1.6495,1.8467
1.6498,1.8477
1.6501,1.8486
1.6503,1.8496
1.6504,1.8497
1.6506,1.8506
1.6509,1.8516
1.6512,1.8525
1.6514,1.8531
1.6515,1.8535
1.6518,1.8545
1.6521,1.8555
1.6523,1.8564
1.6523,1.8565
1.6526,1.8574
1.6529,1.8584
1.6532,1.8594
1.6533,1.8599
1.6534,1.8604
1.6537,1.8613
1.654,1.8623
1.6543,1.8633
1.6543,1.8634
1.6545,1.8643
1.6548,1.8652
1.6551,1.8662
1.6553,1.867
1.6553,1.8672
1.6556,1.8682
1.6558,1.8691
1.6561,1.8701
1.6562,1.8707
1.6564,1.8711
1.6566,1.8721
1.6569,1.873
1.6571,1.874
1.6572,1.8744
1.6574,1.875
1.6213,1.876
1.6214,1.877
1.6215,1.8779
1.6217,1.8789
1.6218,1.8799
1.6219,1.8809
1.622,1.8818
1.6221,1.8827
1.6221,1.8828
1.6222,1.8838
1.6223,1.8848
1.6224,1.8857
1.6225,1.8867
1.6226,1.8877
1.6226,1.8887
1.6227,1.8896
1.6228,1.8906
1.6229,1.8916
1.6229,1.8926
1.623,1.8936
1.623,1.8943
1.6231,1.8945
1.6231,1.8955
1.6232,1.8965
1.6232,1.8975
1.6233,1.8984
1.6233,1.8994
1.6233,1.9004
1.6234,1.9014
1.6234,1.9023
1.6234,1.9033
1.6235,1.9043
1.6235,1.9053
1.6235,1.9062
1.6235,1.9072
1.6235,1.9082
1.6235,1.9092
1.6235,1.9102
1.6235,1.9111
1.6235,1.9121
1.6234,1.9131
1.6234,1.9141
1.6234,1.915
1.6233,1.916
1.6233,1.917
1.6233,1.918
1.6232,1.9189
1.6231,1.9199
1.623,1.9213
1.623,1.9219
1.6231,1.9209
1.6229,1.9229
1.6229,1.9238
1.6228,1.9248
1.6227,1.9258
1.6226,1.9268
1.6225,1.9277
1.6224,1.9287
1.6223,1.9297
1.6221,1.9307
1.6221,1.9312
1.622,1.9316
1.6219,1.9326
1.6217,1.9336
1.6216,1.9346
1.6214,1.9355
1.6213,1.9365
1.6211,1.9375
1.6211,1.9377
1.621,1.9385
1.6208,1.9395
1.6206,1.9404
1.6204,1.9414
1.6202,1.9424
1.6201,1.9428
1.62,1.9434
1.6198,1.9443
1.6196,1.9453
1.6191,1.9472
1.6191,1.9473
1.6194,1.9463
1.6189,1.9482
1.6186,1.9492
1.6184,1.9502
1.6182,1.951
1.6181,1.9512
1.6178,1.9521
1.6176,1.9531
1.6172,1.9544
1.617,1.9551
1.6167,1.9561
1.6164,1.957
1.6162,1.9576
1.6161,1.958
1.6158,1.959
1.6152,1.9605
1.6151,1.9609
1.6154,1.96
1.6173,1.9541
1.6147,1.9619
1.6144,1.9629
1.6143,1.9632
1.614,1.9639
1.6136,1.9648
1.6133,1.9657
1.6133,1.9658
1.6129,1.9668
1.6125,1.9678
1.6123,1.9682
1.6121,1.9688
1.5938,1.9997
1.5935,2
1.6094,1.9747
1.6089,1.9756
1.6085,1.9766
1.6084,1.9767
1.608,1.9775
1.6075,1.9785
1.6074,1.9786
1.6069,1.9795
1.6064,1.9804
1.6064,1.9805
1.6055,1.9822
1.6053,1.9824
1.6048,1.9834
1.6045,1.9839
1.6042,1.9844
1.6059,1.9814
1.6113,1.9704
1.6112,1.9707
1.6116,1.9697
1.6108,1.9717
1.6104,1.9726
1.6103,1.9727
1.6099,1.9736
1.6094,1.9746
1.6016,1.9887
1.6012,1.9893
1.6006,1.9902
1.6006,1.9902
1.5996,1.9917
1.5993,1.9922
1.5999,1.9912
1.6035,1.9856
1.6031,1.9863
1.6036,1.9854
1.6025,1.9872
1.6025,1.9873
1.6018,1.9883
1.5977,1.9945
1.5972,1.9951
1.5967,1.9959
1.5965,1.9961
1.5986,1.9931
1.5986,1.9932
1.5979,1.9941
1.5957,1.9972
1.5951,1.998
1.5958,1.9971
1.5947,1.9985
1.5943,1.999
1.6576,1.876
1.6579,1.877
1.6581,1.8779
1.6582,1.8782
1.6584,1.8789
1.6586,1.8799
1.6589,1.8809
1.6591,1.8818
1.6592,1.8822
1.6593,1.8828
1.6596,1.8838
1.6598,1.8848
1.66,1.8857
1.6602,1.8862
1.6603,1.8867
1.6605,1.8877
1.6607,1.8887
1.661,1.8896
1.6611,1.8904
1.6612,1.8906
1.6614,1.8916
1.6616,1.8926
1.6618,1.8936
1.6621,1.8945
1.6621,1.8948
1.6623,1.8955
1.6625,1.8965
1.6627,1.8975
1.6629,1.8984
1.6631,1.8993
1.6631,1.8994
1.6633,1.9004
1.6635,1.9014
1.6637,1.9023
1.6639,1.9033
1.6641,1.904
1.6641,1.9043
1.6643,1.9053
1.6645,1.9062
1.6647,1.9072
1.6649,1.9082
1.665,1.9089
1.6651,1.9092
1.6653,1.9102
1.6655,1.9111
1.6657,1.9121
1.6658,1.9131
1.666,1.9141
1.666,1.9141
1.6662,1.915
1.6664,1.916
1.6665,1.917
1.6667,1.918
1.6669,1.9189
1.667,1.9196
1.6671,1.9199
1.6672,1.9209
1.6674,1.9219
1.6675,1.9229
1.6677,1.9238
1.6679,1.9248
1.668,1.9254
1.668,1.9258
1.6682,1.9268
1.6683,1.9277
1.6685,1.9287
1.6686,1.9297
1.6688,1.9307
1.6689,1.9316
1.6689,1.9317
1.6691,1.9326
1.6692,1.9336
1.6694,1.9346
1.6695,1.9355
1.6696,1.9365
1.6698,1.9375
1.6699,1.9385
1.6699,1.9387
1.67,1.9395
1.6702,1.9404
1.6703,1.9414
1.6704,1.9424
1.6705,1.9434
1.6706,1.9443
1.6708,1.9453
1.6709,1.9463
1.6709,1.9465
1.671,1.9473
1.6711,1.9482
1.6712,1.9492
1.6713,1.9502
1.6714,1.9512
1.6715,1.9521
1.6716,1.9531
1.6717,1.9541
1.6718,1.9551
1.6719,1.9555
1.6719,1.9561
1.672,1.957
1.6721,1.958
1.6722,1.959
1.6723,1.96
1.6724,1.9609
1.6725,1.9619
1.6726,1.9629
1.6726,1.9639
1.6727,1.9648
1.6728,1.9658
1.6729,1.9666
1.6729,1.9668
1.6729,1.9678
1.673,1.9688
1.6731,1.9697
1.6732,1.9707
1.6732,1.9717
1.6733,1.9727
1.6733,1.9736
1.6734,1.9746
1.6735,1.9756
1.6735,1.9766
1.6736,1.9775
1.6736,1.9785
1.6737,1.9795
1.6737,1.9805
1.6738,1.9814
1.6738,1.9824
1.6738,1.9825
1.6739,1.9834
1.6739,1.9844
1.6739,1.9854
1.674,1.9863
1.674,1.9873
1.6741,1.9883
1.6741,1.9893
1.6741,1.9902
1.6741,1.9912
1.6742,1.9922
1.6742,1.9932
1.6742,1.9941
1.6742,1.9951
1.6743,1.9961
1.6743,1.9971
1.6743,1.998
1.6743,1.999
1.6743,2
0.32569,2.001
0.32568,2.002
0.32567,2.0029
0.32567,2.0039
0.32566,2.0049
0.32566,2.0059
0.32566,2.0068
0.32567,2.0078
0.32567,2.0088
0.32568,2.0098
0.32568,2.0107
0.32569,2.0117
0.3257,2.0127
0.32571,2.0137
0.32573,2.0146
0.32574,2.0156
0.32576,2.0166
0.32578,2.0176
0.3258,2.0186
0.32582,2.0195
0.32585,2.0205
0.32587,2.0215
0.3259,2.0225
0.32593,2.0234
0.32596,2.0244
0.32599,2.0254
0.32603,2.0264
0.32607,2.0273
0.32611,2.0283
0.32614,2.0293
0.32617,2.03
0.32618,2.0303
0.32623,2.0312
0.32628,2.0322
0.32632,2.0332
0.32637,2.0342
0.32642,2.0352
0.32647,2.0361
0.32652,2.0371
0.32658,2.0381
0.32663,2.0391
0.32669,2.04
0.32675,2.041
0.32681,2.042
0.32687,2.043
0.32693,2.0439
0.327,2.0449
0.32707,2.0459
0.32714,2.0469
0.32715,2.047
0.32721,2.0479
0.32728,2.0488
0.32736,2.0498
0.32743,2.0508
0.32751,2.0518
0.32758,2.0527
0.32766,2.0537
0.32774,2.0547
0.32782,2.0557
0.32791,2.0566
0.32799,2.0576
0.32809,2.0586
0.32812,2.059
0.32817,2.0596
0.32827,2.0605
0.32836,2.0615
0.32845,2.0625
0.32855,2.0635
0.32864,2.0645
0.32873,2.0654
0.32884,2.0664
0.32894,2.0674
0.32903,2.0684
0.3291,2.069
0.32914,2.0693
0.32925,2.0703
0.32936,2.0713
0.32946,2.0723
0.32957,2.0732
0.32969,2.0742
0.3298,2.0752
0.32991,2.0762
0.33003,2.0771
0.33008,2.0776
0.33015,2.0781
0.33027,2.0791
0.33039,2.0801
0.33051,2.0811
0.33063,2.082
0.33075,2.083
0.33087,2.084
0.33101,2.085
0.33105,2.0853
0.33113,2.0859
0.33127,2.0869
0.3314,2.0879
0.33153,2.0889
0.33166,2.0898
0.33179,2.0908
0.33193,2.0918
0.33203,2.0925
0.33207,2.0928
0.33222,2.0938
0.33236,2.0947
0.33249,2.0957
0.33264,2.0967
0.33278,2.0977
0.33293,2.0986
0.33301,2.0991
0.33308,2.0996
0.33323,2.1006
0.33338,2.1016
0.33353,2.1025
0.33368,2.1035
0.33384,2.1045
0.33398,2.1054
0.334,2.1055
0.33415,2.1064
0.33432,2.1074
0.33448,2.1084
0.33463,2.1094
0.3348,2.1104
0.33496,2.1113
0.33496,2.1113
0.33513,2.1123
0.3353,2.1133
0.33546,2.1143
0.33563,2.1152
0.3358,2.1162
0.33594,2.117
0.33598,2.1172
0.33615,2.1182
0.33633,2.1191
0.3365,2.1201
0.33668,2.1211
0.33686,2.1221
0.33691,2.1224
0.33704,2.123
0.33722,2.124
0.33741,2.125
0.40723,2.001
0.40724,2.001
0.40804,2.002
0.4082,2.0022
0.40884,2.0029
0.40918,2.0033
0.40965,2.0039
0.41016,2.0045
0.41049,2.0049
0.41113,2.0056
0.41134,2.0059
0.41211,2.0067
0.41221,2.0068
0.41309,2.0078
0.41309,2.0078
0.41398,2.0088
0.41406,2.0089
0.4149,2.0098
0.41504,2.0099
0.41583,2.0107
0.41602,2.0109
0.41678,2.0117
0.41699,2.0119
0.41774,2.0127
0.41797,2.0129
0.41873,2.0137
0.41895,2.0139
0.41973,2.0146
0.41992,2.0148
0.42075,2.0156
0.4209,2.0158
0.4218,2.0166
0.42188,2.0167
0.42285,2.0176
0.42285,2.0176
0.42383,2.0185
0.42393,2.0186
0.4248,2.0193
0.42503,2.0195
0.42578,2.0202
0.42615,2.0205
0.42676,2.021
0.4273,2.0215
0.42773,2.0219
0.42845,2.0225
0.42871,2.0227
0.42964,2.0234
0.42969,2.0235
0.43066,2.0243
0.43084,2.0244
0.43164,2.025
0.43209,2.0254
0.43262,2.0258
0.43334,2.0264
0.43359,2.0266
0.43457,2.0273
0.43464,2.0273
0.43555,2.028
0.43595,2.0283
0.43652,2.0287
0.4373,2.0293
0.4375,2.0294
0.43848,2.0301
0.43867,2.0303
0.43945,2.0308
0.44005,2.0312
0.44043,2.0315
0.44141,2.0322
0.44149,2.0322
0.44238,2.0328
0.44294,2.0332
0.44336,2.0335
0.44434,2.0341
0.44444,2.0342
0.44531,2.0348
0.44595,2.0352
0.44629,2.0354
0.44727,2.036
0.44752,2.0361
0.44824,2.0366
0.44911,2.0371
0.44922,2.0372
0.4502,2.0378
0.45076,2.0381
0.45117,2.0383
0.45215,2.0389
0.45241,2.0391
0.45312,2.0395
0.4541,2.04
0.45411,2.04
0.45508,2.0406
0.45589,2.041
0.45605,2.0411
0.45703,2.0416
0.45768,2.042
0.45801,2.0422
0.45898,2.0427
0.45953,2.043
0.45996,2.0432
0.46094,2.0437
0.46143,2.0439
0.46191,2.0442
0.46289,2.0447
0.46338,2.0449
0.46387,2.0452
0.46484,2.0456
0.46537,2.0459
0.46582,2.0461
0.4668,2.0466
0.46744,2.0469
0.46777,2.047
0.46875,2.0475
0.46958,2.0479
0.46973,2.0479
0.4707,2.0484
0.47168,2.0488
0.47175,2.0488
0.47266,2.0492
0.47363,2.0496
0.47399,2.0498
0.47461,2.0501
0.47559,2.0505
0.47634,2.0508
0.47656,2.0509
0.47754,2.0513
0.47852,2.0517
0.47876,2.0518
0.47949,2.0521
0.48047,2.0524
0.48124,2.0527
0.48145,2.0528
0.48242,2.0532
0.4834,2.0536
0.48381,2.0537
0.48438,2.0539
0.48535,2.0543
0.48633,2.0546
0.48651,2.0547
0.4873,2.055
0.48828,2.0553
0.48926,2.0556
0.48932,2.0557
0.49023,2.056
0.49121,2.0563
0.49219,2.0566
0.49221,2.0566
0.49316,2.057
0.49414,2.0573
0.49512,2.0576
0.49524,2.0576
0.49609,2.0579
0.49707,2.0582
0.49805,2.0585
0.49844,2.0586
0.49902,2.0588
0.5,2.0591
0.33759,2.126
0.33778,2.127
0.33789,2.1276
0.33796,2.1279
0.33816,2.1289
0.33834,2.1299
0.33853,2.1309
0.33873,2.1318
0.33887,2.1326
0.33891,2.1328
0.33911,2.1338
0.33931,2.1348
0.3395,2.1357
0.3397,2.1367
0.33984,2.1374
0.33991,2.1377
0.34011,2.1387
0.34031,2.1396
0.34051,2.1406
0.34071,2.1416
0.34082,2.1421
0.34093,2.1426
0.34114,2.1436
0.34134,2.1445
0.34155,2.1455
0.34176,2.1465
0.3418,2.1467
0.34198,2.1475
0.34219,2.1484
0.3424,2.1494
0.34262,2.1504
0.34277,2.1511
0.34284,2.1514
0.34306,2.1523
0.34328,2.1533
0.3435,2.1543
0.34372,2.1553
0.34375,2.1554
0.34395,2.1562
0.34418,2.1572
0.3444,2.1582
0.34463,2.1592
0.34473,2.1596
0.34486,2.1602
0.34509,2.1611
0.34532,2.1621
0.34555,2.1631
0.3457,2.1637
0.34579,2.1641
0.34602,2.165
0.34627,2.166
0.3465,2.167
0.34668,2.1677
0.34674,2.168
0.34698,2.1689
0.34722,2.1699
0.34746,2.1709
0.34766,2.1717
0.34771,2.1719
0.34796,2.1729
0.34821,2.1738
0.34845,2.1748
0.34863,2.1755
0.3487,2.1758
0.34896,2.1768
0.3492,2.1777
0.34946,2.1787
0.34961,2.1793
0.34971,2.1797
0.34997,2.1807
0.35023,2.1816
0.35048,2.1826
0.35059,2.183
0.35075,2.1836
0.35101,2.1846
0.35126,2.1855
0.35153,2.1865
0.35156,2.1866
0.35179,2.1875
0.35206,2.1885
0.35232,2.1895
0.35254,2.1902
0.35259,2.1904
0.35287,2.1914
0.35313,2.1924
0.35341,2.1934
0.35352,2.1937
0.35369,2.1943
0.35395,2.1953
0.35423,2.1963
0.35449,2.1972
0.35451,2.1973
0.35479,2.1982
0.35507,2.1992
0.35535,2.2002
0.35547,2.2006
0.35564,2.2012
0.35592,2.2021
0.3562,2.2031
0.35645,2.2039
0.35649,2.2041
0.35677,2.2051
0.35706,2.2061
0.35735,2.207
0.35742,2.2073
0.35765,2.208
0.35794,2.209
0.35823,2.21
0.3584,2.2105
0.35853,2.2109
0.35882,2.2119
0.35912,2.2129
0.35938,2.2137
0.35942,2.2139
0.35972,2.2148
0.36002,2.2158
0.36032,2.2168
0.36035,2.2169
0.36063,2.2178
0.36093,2.2188
0.36123,2.2197
0.36133,2.22
0.36155,2.2207
0.36185,2.2217
0.36216,2.2227
0.3623,2.2231
0.36248,2.2236
0.36279,2.2246
0.3631,2.2256
0.36328,2.2261
0.36342,2.2266
0.36373,2.2275
0.36405,2.2285
0.36426,2.2292
0.36437,2.2295
0.36469,2.2305
0.36501,2.2314
0.36523,2.2321
0.36534,2.2324
0.36566,2.2334
0.36598,2.2344
0.36621,2.235
0.36631,2.2354
0.36664,2.2363
0.36697,2.2373
0.36719,2.238
0.3673,2.2383
0.36764,2.2393
0.36796,2.2402
0.36816,2.2408
0.3683,2.2412
0.36863,2.2422
0.36897,2.2432
0.36914,2.2437
0.36931,2.2441
0.36965,2.2451
0.36999,2.2461
0.37012,2.2465
0.37033,2.2471
0.37068,2.248
0.37102,2.249
0.37109,2.2492
0.37137,2.25
0.37172,2.251
0.37207,2.252
0.37207,2.252
0.37242,2.2529
0.37276,2.2539
0.37305,2.2547
0.37312,2.2549
0.37347,2.2559
0.37382,2.2568
0.37402,2.2574
0.37419,2.2578
0.37454,2.2588
0.3749,2.2598
0.375,2.26
0.37527,2.2607
0.37563,2.2617
0.37598,2.2627
0.37599,2.2627
0.37636,2.2637
0.37672,2.2646
0.37695,2.2653
0.37709,2.2656
0.37746,2.2666
0.37782,2.2676
0.37793,2.2679
0.3782,2.2686
0.37857,2.2695
0.37891,2.2704
0.37895,2.2705
0.37933,2.2715
0.3797,2.2725
0.37988,2.2729
0.38008,2.2734
0.38046,2.2744
0.38084,2.2754
0.38086,2.2754
0.38122,2.2764
0.3816,2.2773
0.38184,2.2779
0.382,2.2783
0.38237,2.2793
0.38276,2.2803
0.38281,2.2804
0.38316,2.2812
0.38354,2.2822
0.38379,2.2828
0.38394,2.2832
0.38433,2.2842
0.38472,2.2852
0.38477,2.2853
0.38512,2.2861
0.38551,2.2871
0.38574,2.2877
0.38592,2.2881
0.38631,2.2891
0.38672,2.29
0.38672,2.29
0.38712,2.291
0.38752,2.292
0.3877,2.2924
0.38793,2.293
0.38834,2.2939
0.38867,2.2947
0.38875,2.2949
0.38916,2.2959
0.38957,2.2969
0.38965,2.2971
0.38999,2.2979
0.39039,2.2988
0.39062,2.2994
0.39082,2.2998
0.39123,2.3008
0.3916,2.3017
0.39165,2.3018
0.39207,2.3027
0.39249,2.3037
0.39258,2.3039
0.39292,2.3047
0.39334,2.3057
0.39355,2.3061
0.39377,2.3066
0.39419,2.3076
0.39453,2.3084
0.39462,2.3086
0.39505,2.3096
0.39548,2.3105
0.39551,2.3106
0.39592,2.3115
0.39635,2.3125
0.39648,2.3128
0.39679,2.3135
0.39723,2.3145
0.39746,2.315
0.39767,2.3154
0.3981,2.3164
0.39844,2.3171
0.39855,2.3174
0.39899,2.3184
0.39941,2.3193
0.39944,2.3193
0.39989,2.3203
0.40033,2.3213
0.40039,2.3214
0.40079,2.3223
0.40124,2.3232
0.40137,2.3235
0.40169,2.3242
0.40214,2.3252
0.40234,2.3256
0.4026,2.3262
0.40305,2.3271
0.40332,2.3277
0.40352,2.3281
0.40398,2.3291
0.4043,2.3298
0.40444,2.3301
0.4049,2.3311
0.40527,2.3318
0.40537,2.332
0.40583,2.333
0.40625,2.3339
0.4063,2.334
0.40677,2.335
0.40723,2.3359
0.40725,2.3359
0.40772,2.3369
0.40819,2.3379
0.4082,2.3379
0.40867,2.3389
0.40915,2.3398
0.40918,2.3399
0.40962,2.3408
0.4101,2.3418
0.41016,2.3419
0.41059,2.3428
0.41107,2.3438
0.41113,2.3439
0.41156,2.3447
0.41204,2.3457
0.41211,2.3458
0.41253,2.3467
0.41302,2.3477
0.41309,2.3478
0.41352,2.3486
0.414,2.3496
0.41406,2.3497
0.4145,2.3506
0.41501,2.3516
0.41504,2.3516
0.4155,2.3525
0.416,2.3535
0.41602,2.3535
0.4165,2.3545
0.41699,2.3554
0.41701,2.3555
0.41751,2.3564
0.41797,2.3573
0.41802,2.3574
0.41853,2.3584
0.41895,2.3592
0.41903,2.3594
0.41954,2.3604
0.41992,2.3611
0.42006,2.3613
0.42057,2.3623
0.4209,2.3629
0.42109,2.3633
0.42161,2.3643
0.42188,2.3648
0.42214,2.3652
0.42266,2.3662
0.42285,2.3666
0.42317,2.3672
0.4237,2.3682
0.42383,2.3684
0.42423,2.3691
0.42475,2.3701
0.4248,2.3702
0.42529,2.3711
0.42578,2.372
0.42582,2.3721
0.42635,2.373
0.42676,2.3738
0.4269,2.374
0.42743,2.375
0.42773,2.3756
0.42797,2.376
0.42851,2.377
0.42871,2.3773
0.42906,2.3779
0.42959,2.3789
0.42969,2.3791
0.43014,2.3799
0.43066,2.3808
0.4307,2.3809
0.43125,2.3818
0.43164,2.3825
0.43179,2.3828
0.43234,2.3838
0.43262,2.3843
0.4329,2.3848
0.43346,2.3857
0.43359,2.386
0.43402,2.3867
0.43457,2.3877
0.43459,2.3877
0.43514,2.3887
0.43555,2.3894
0.43571,2.3896
0.43628,2.3906
0.43652,2.391
0.43685,2.3916
0.43741,2.3926
0.4375,2.3927
0.43799,2.3936
0.43848,2.3944
0.43856,2.3945
0.43914,2.3955
0.43945,2.396
0.43971,2.3965
0.44029,2.3975
0.44043,2.3977
0.44088,2.3984
0.44141,2.3993
0.44146,2.3994
0.44205,2.4004
0.44238,2.4009
0.44264,2.4014
0.44322,2.4023
0.44336,2.4026
0.44381,2.4033
0.44434,2.4042
0.44441,2.4043
0.44501,2.4053
0.44531,2.4058
0.4456,2.4062
0.44619,2.4072
0.44629,2.4074
0.4468,2.4082
0.44727,2.409
0.4474,2.4092
0.44801,2.4102
0.44824,2.4105
0.44862,2.4111
0.44922,2.4121
0.44923,2.4121
0.44984,2.4131
0.4502,2.4137
0.45045,2.4141
0.45106,2.415
0.45117,2.4152
0.45168,2.416
0.45215,2.4168
0.4523,2.417
0.45292,2.418
0.45312,2.4183
0.45355,2.4189
0.4541,2.4198
0.45416,2.4199
0.45479,2.4209
0.45508,2.4213
0.45543,2.4219
0.45605,2.4228
0.45607,2.4229
0.45669,2.4238
0.45703,2.4244
0.45733,2.4248
0.45796,2.4258
0.45801,2.4259
0.4586,2.4268
0.45898,2.4273
0.45925,2.4277
0.45989,2.4287
0.45996,2.4288
0.46054,2.4297
0.46094,2.4303
0.46119,2.4307
0.46183,2.4316
0.46191,2.4318
0.46249,2.4326
0.46289,2.4332
0.46314,2.4336
0.4638,2.4346
0.46387,2.4347
0.46447,2.4355
0.46484,2.4361
0.46513,2.4365
0.46579,2.4375
0.46582,2.4376
0.46645,2.4385
0.4668,2.439
0.46712,2.4395
0.46777,2.4404
0.46779,2.4404
0.46847,2.4414
0.46875,2.4418
0.46914,2.4424
0.46973,2.4432
0.46983,2.4434
0.4705,2.4443
0.4707,2.4446
0.47118,2.4453
0.47168,2.446
0.47186,2.4463
0.47255,2.4473
0.47266,2.4474
0.47324,2.4482
0.47363,2.4488
0.47394,2.4492
0.47461,2.4502
0.47463,2.4502
0.47532,2.4512
0.47559,2.4515
0.47602,2.4521
0.47656,2.4529
0.47672,2.4531
0.47742,2.4541
0.47754,2.4543
0.47814,2.4551
0.47852,2.4556
0.47884,2.4561
0.47949,2.4569
0.47956,2.457
0.48027,2.458
0.48047,2.4583
0.48099,2.459
0.48145,2.4596
0.48171,2.46
0.48241,2.4609
0.48242,2.461
0.48315,2.4619
0.4834,2.4623
0.48386,2.4629
0.48438,2.4636
0.4846,2.4639
0.48532,2.4648
0.48535,2.4649
0.48605,2.4658
0.48633,2.4662
0.48679,2.4668
0.4873,2.4675
0.48753,2.4678
0.48828,2.4688
0.48828,2.4688
0.48902,2.4697
0.48926,2.47
0.48976,2.4707
0.49023,2.4713
0.49051,2.4717
0.49121,2.4726
0.49126,2.4727
0.49201,2.4736
0.49219,2.4739
0.49277,2.4746
0.49316,2.4751
0.49352,2.4756
0.49414,2.4764
0.4943,2.4766
0.49506,2.4775
0.49512,2.4776
0.49583,2.4785
0.49609,2.4789
0.49659,2.4795
0.49707,2.4801
0.49737,2.4805
0.49805,2.4813
0.49815,2.4814
0.49891,2.4824
0.49902,2.4826
0.49969,2.4834
0.5,2.4838
0.50098,2.0593
0.5018,2.0596
0.50195,2.0596
0.50293,2.0599
0.50391,2.0602
0.50488,2.0604
0.50529,2.0605
0.50586,2.0607
0.50684,2.061
0.50781,2.0612
0.50879,2.0615
0.50899,2.0615
0.50977,2.0617
0.51074,2.062
0.51172,2.0622
0.5127,2.0624
0.51298,2.0625
0.51367,2.0627
0.51465,2.0629
0.51562,2.0631
0.5166,2.0633
0.51722,2.0635
0.51758,2.0636
0.51855,2.0638
0.51953,2.064
0.52051,2.0642
0.52148,2.0644
0.52173,2.0645
0.52246,2.0646
0.52344,2.0648
0.52441,2.065
0.52539,2.0652
0.52637,2.0654
0.52662,2.0654
0.52734,2.0656
0.52832,2.0657
0.5293,2.0659
0.53027,2.0661
0.53125,2.0663
0.53206,2.0664
0.53223,2.0664
0.5332,2.0666
0.53418,2.0668
0.53516,2.0669
0.53613,2.0671
0.53711,2.0672
0.53809,2.0674
0.53809,2.0674
0.53906,2.0675
0.54004,2.0677
0.54102,2.0678
0.54199,2.068
0.54297,2.0681
0.54395,2.0682
0.54484,2.0684
0.54492,2.0684
0.5459,2.0685
0.54688,2.0686
0.54785,2.0688
0.54883,2.0689
0.5498,2.069
0.55078,2.0691
0.55176,2.0692
0.55273,2.0693
0.55275,2.0693
0.55371,2.0694
0.55469,2.0695
0.55566,2.0696
0.55664,2.0697
0.55762,2.0698
0.55859,2.0699
0.55957,2.07
0.56055,2.0701
0.56152,2.0702
0.5625,2.0703
0.56268,2.0703
0.56348,2.0704
0.56445,2.0705
0.56543,2.0705
0.56641,2.0706
0.56738,2.0707
0.56836,2.0708
0.56934,2.0708
0.57031,2.0709
0.57129,2.071
0.57227,2.071
0.57324,2.0711
0.57422,2.0712
0.5752,2.0712
0.57617,2.0713
0.57646,2.0713
0.57715,2.0713
0.57812,2.0714
0.5791,2.0714
0.58008,2.0715
0.58105,2.0715
0.58203,2.0716
0.58301,2.0716
0.58398,2.0717
0.58496,2.0717
0.58594,2.0717
0.58691,2.0718
0.58789,2.0718
0.58887,2.0718
0.58984,2.0719
0.59082,2.0719
0.5918,2.0719
0.59277,2.0719
0.59375,2.072
0.59473,2.072
0.5957,2.072
0.59668,2.072
0.59766,2.072
0.59863,2.0721
0.59961,2.0721
0.60059,2.0721
0.60156,2.0721
0.60254,2.0721
0.60352,2.0721
0.60449,2.0721
0.60547,2.0721
0.60645,2.0721
0.60742,2.0721
0.6084,2.0721
0.60938,2.0721
0.61035,2.0721
0.61133,2.0721
0.6123,2.0721
0.61328,2.0721
0.61426,2.0721
0.61523,2.0721
0.61621,2.0721
0.61719,2.0721
0.61816,2.0721
0.61914,2.0721
0.62012,2.072
0.62109,2.072
0.62207,2.072
0.62305,2.072
0.62402,2.072
0.625,2.0719
0.62598,2.0719
0.62695,2.0719
0.62793,2.0719
0.62891,2.0718
0.62988,2.0718
0.63086,2.0718
0.63184,2.0718
0.63281,2.0717
0.63379,2.0717
0.63477,2.0717
0.63574,2.0716
0.63672,2.0716
0.6377,2.0716
0.63867,2.0715
0.63965,2.0715
0.64062,2.0715
0.6416,2.0714
0.64258,2.0714
0.64355,2.0713
0.64453,2.0713
0.64551,2.0713
0.64485,2.0713
0.64648,2.0712
0.64746,2.0712
0.64844,2.0711
0.64941,2.0711
0.65039,2.071
0.65137,2.071
0.65234,2.0709
0.65332,2.0709
0.6543,2.0708
0.65527,2.0708
0.65625,2.0707
0.66406,2.0703
0.66372,2.0703
0.66504,2.0702
0.66602,2.0702
0.66699,2.0701
0.66797,2.0701
0.66895,2.07
0.66992,2.0699
0.6709,2.0699
0.67188,2.0698
0.65723,2.0707
0.6582,2.0706
0.65918,2.0706
0.66016,2.0705
0.66113,2.0705
0.66211,2.0704
0.66309,2.0703
0.67285,2.0698
0.67383,2.0697
0.6748,2.0696
0.67578,2.0696
0.67676,2.0695
0.67773,2.0694
0.67969,2.0693
0.6793,2.0693
0.67871,2.0694
0.68066,2.0692
0.68164,2.0692
0.68262,2.0691
0.68359,2.069
0.68457,2.069
0.68555,2.0689
0.68652,2.0688
0.6875,2.0688
0.68848,2.0687
0.68945,2.0686
0.69043,2.0686
0.69141,2.0685
0.69434,2.0683
0.69346,2.0684
0.69531,2.0682
0.69238,2.0684
0.69336,2.0684
0.69629,2.0681
0.69727,2.0681
0.69824,2.068
0.69922,2.0679
0.7002,2.0679
0.70117,2.0678
0.70215,2.0677
0.70312,2.0676
0.7041,2.0676
0.70508,2.0675
0.70703,2.0673
0.70648,2.0674
0.70605,2.0674
0.70801,2.0673
0.70898,2.0672
0.70996,2.0671
0.71094,2.067
0.71191,2.067
0.71289,2.0669
0.71387,2.0668
0.71484,2.0668
0.71582,2.0667
0.7168,2.0666
0.71777,2.0665
0.71875,2.0665
0.71973,2.0664
0.71933,2.0664
0.7207,2.0663
0.72168,2.0662
0.72266,2.0661
0.72363,2.0661
0.72461,2.066
0.72559,2.0659
0.72656,2.0658
0.72754,2.0658
0.72852,2.0657
0.72949,2.0656
0.73047,2.0655
0.73242,2.0654
0.73158,2.0654
0.73145,2.0654
0.7334,2.0653
0.73438,2.0652
0.73535,2.0651
0.73633,2.0651
0.7373,2.065
0.73828,2.0649
0.73926,2.0648
0.74023,2.0648
0.74121,2.0647
0.74219,2.0646
0.74414,2.0644
0.74401,2.0645
0.74512,2.0644
0.74609,2.0643
0.74316,2.0645
0.74707,2.0642
0.74805,2.0641
0.74902,2.0641
0.75,2.064
0.76953,2.0625
0.76933,2.0625
0.77051,2.0624
0.77148,2.0623
0.77246,2.0623
0.77344,2.0622
0.77441,2.0621
0.77539,2.062
0.77637,2.062
0.77734,2.0619
0.77832,2.0618
0.7793,2.0618
0.78027,2.0617
0.78125,2.0616
0.7832,2.0615
0.78237,2.0615
0.78223,2.0615
0.78418,2.0614
0.78516,2.0613
0.78613,2.0613
0.78711,2.0612
0.78809,2.0611
0.78906,2.0611
0.79004,2.061
0.79102,2.0609
0.79199,2.0608
0.79297,2.0608
0.79688,2.0605
0.79611,2.0605
0.79395,2.0607
0.79492,2.0606
0.7959,2.0606
0.79785,2.0604
0.79883,2.0604
0.7998,2.0603
0.80078,2.0602
0.80176,2.0602
0.80273,2.0601
0.80371,2.06
0.80469,2.06
0.80566,2.0599
0.80664,2.0599
0.80762,2.0598
0.80859,2.0597
0.80957,2.0597
0.81055,2.0596
0.81152,2.0595
0.81106,2.0596
0.8125,2.0595
0.81348,2.0594
0.81445,2.0593
0.81543,2.0593
0.81641,2.0592
0.81738,2.0592
0.81836,2.0591
0.81934,2.059
0.82031,2.059
0.82715,2.0586
0.82678,2.0586
0.82812,2.0585
0.82129,2.0589
0.82227,2.0589
0.82324,2.0588
0.82422,2.0587
0.8252,2.0587
0.82617,2.0586
0.8291,2.0585
0.83008,2.0584
0.83105,2.0583
0.83203,2.0583
0.83301,2.0582
0.83398,2.0582
0.83496,2.0581
0.83594,2.0581
0.83691,2.058
0.83789,2.058
0.83887,2.0579
0.83984,2.0579
0.84082,2.0578
0.8418,2.0577
0.84277,2.0577
0.84375,2.0576
0.84473,2.0576
0.84423,2.0576
0.8457,2.0575
0.84668,2.0575
0.84766,2.0574
0.84863,2.0574
0.84961,2.0573
0.85059,2.0573
0.85156,2.0572
0.85254,2.0572
0.85352,2.0571
0.85449,2.0571
0.85547,2.057
0.85645,2.057
0.85742,2.0569
0.8584,2.0569
0.85938,2.0568
0.86035,2.0568
0.86133,2.0567
0.8623,2.0567
0.86328,2.0567
0.86426,2.0566
0.86356,2.0566
0.86523,2.0566
0.86621,2.0565
0.86719,2.0565
0.86816,2.0564
0.86914,2.0564
0.87012,2.0563
0.87109,2.0563
0.87207,2.0562
0.87305,2.0562
0.87402,2.0562
0.875,2.0561
0.75098,2.0639
0.75195,2.0638
0.75293,2.0638
0.75391,2.0637
0.75488,2.0636
0.75586,2.0635
0.75684,2.0635
0.75665,2.0635
0.75781,2.0634
0.75879,2.0633
0.75977,2.0632
0.76074,2.0632
0.76172,2.0631
0.7627,2.063
0.76367,2.0629
0.76465,2.0629
0.76562,2.0628
0.7666,2.0627
0.76758,2.0626
0.76855,2.0626
0.87598,2.0561
0.87695,2.056
0.87793,2.056
0.87891,2.056
0.87988,2.0559
0.88086,2.0559
0.88184,2.0558
0.88281,2.0558
0.88379,2.0558
0.88477,2.0557
0.88672,2.0557
0.88651,2.0557
0.88574,2.0557
0.8877,2.0556
0.88867,2.0556
0.88965,2.0555
0.89062,2.0555
0.8916,2.0555
0.89258,2.0554
0.89355,2.0554
0.89453,2.0554
0.89551,2.0553
0.89648,2.0553
0.89746,2.0553
0.89844,2.0552
0.89941,2.0552
0.90039,2.0552
0.90137,2.0551
0.90234,2.0551
0.90332,2.0551
0.9043,2.055
0.90527,2.055
0.90625,2.055
0.91602,2.0547
0.91549,2.0547
0.91699,2.0546
0.91797,2.0546
0.91895,2.0546
0.91992,2.0546
0.9209,2.0545
0.92188,2.0545
0.90723,2.0549
0.9082,2.0549
0.90918,2.0549
0.91016,2.0548
0.91113,2.0548
0.91211,2.0548
0.91309,2.0548
0.91406,2.0547
0.91504,2.0547
0.92285,2.0545
0.92383,2.0545
0.9248,2.0544
0.92578,2.0544
0.92676,2.0544
0.92773,2.0544
0.92871,2.0543
0.92969,2.0543
0.93066,2.0543
0.93164,2.0543
0.93262,2.0542
0.93359,2.0542
0.93457,2.0542
0.93555,2.0542
0.93652,2.0542
0.9375,2.0541
0.93848,2.0541
0.93945,2.0541
0.94043,2.0541
0.94141,2.0541
0.94238,2.054
0.94336,2.054
0.94434,2.054
0.94531,2.054
0.94629,2.054
0.94727,2.0539
0.94824,2.0539
0.94922,2.0539
0.9502,2.0539
0.95117,2.0539
0.95215,2.0539
0.95312,2.0538
0.9541,2.0538
0.95508,2.0538
0.95605,2.0538
0.95703,2.0538
0.95801,2.0538
0.95898,2.0538
0.95996,2.0537
0.96094,2.0537
0.96289,2.0537
0.96271,2.0537
0.96191,2.0537
0.96387,2.0537
0.96484,2.0537
0.96582,2.0537
0.9668,2.0537
0.96777,2.0536
0.96875,2.0536
0.96973,2.0536
0.9707,2.0536
0.97168,2.0536
0.97266,2.0536
0.97363,2.0536
0.97461,2.0536
0.97559,2.0536
0.97656,2.0536
0.97754,2.0536
0.97852,2.0536
0.97949,2.0535
0.98047,2.0535
0.98145,2.0535
0.98242,2.0535
0.9834,2.0535
0.98438,2.0535
0.98535,2.0535
0.98633,2.0535
0.9873,2.0535
0.98828,2.0535
0.98926,2.0535
0.99023,2.0535
0.99121,2.0535
0.99219,2.0535
0.99316,2.0535
0.99414,2.0535
0.99512,2.0535
0.99609,2.0535
0.99707,2.0535
0.99805,2.0535
0.99902,2.0535
1,2.0535
0.50048,2.4844
0.50098,2.485
0.50126,2.4854
0.50195,2.4862
0.50206,2.4863
0.50285,2.4873
0.50293,2.4874
0.50363,2.4883
0.50391,2.4886
0.50444,2.4893
0.50488,2.4898
0.50524,2.4902
0.50586,2.491
0.50605,2.4912
0.50684,2.4922
0.50686,2.4922
0.50766,2.4932
0.50781,2.4933
0.50847,2.4941
0.50879,2.4945
0.50928,2.4951
0.50977,2.4957
0.51011,2.4961
0.51074,2.4968
0.51093,2.4971
0.51172,2.498
0.51175,2.498
0.51258,2.499
0.5127,2.4992
0.5134,2.5
0.51367,2.5003
0.51424,2.501
0.51465,2.5015
0.51507,2.502
0.51562,2.5026
0.51591,2.5029
0.5166,2.5037
0.51675,2.5039
0.51758,2.5049
0.5176,2.5049
0.51844,2.5059
0.51855,2.506
0.5193,2.5068
0.51953,2.5071
0.52015,2.5078
0.52051,2.5082
0.521,2.5088
0.52148,2.5093
0.52187,2.5098
0.52246,2.5104
0.52273,2.5107
0.52344,2.5115
0.5236,2.5117
0.52441,2.5126
0.52447,2.5127
0.52535,2.5137
0.52539,2.5137
0.52622,2.5146
0.52637,2.5148
0.5271,2.5156
0.52734,2.5159
0.52799,2.5166
0.52832,2.517
0.52888,2.5176
0.5293,2.518
0.52976,2.5186
0.53027,2.5191
0.53067,2.5195
0.53125,2.5202
0.53156,2.5205
0.53223,2.5212
0.53246,2.5215
0.5332,2.5223
0.53337,2.5225
0.53418,2.5233
0.53427,2.5234
0.53516,2.5244
0.53518,2.5244
0.5361,2.5254
0.53613,2.5254
0.53701,2.5264
0.53711,2.5265
0.53793,2.5273
0.53809,2.5275
0.53885,2.5283
0.53906,2.5285
0.53978,2.5293
0.54004,2.5296
0.54071,2.5303
0.54102,2.5306
0.54165,2.5312
0.54199,2.5316
0.54259,2.5322
0.54297,2.5326
0.54354,2.5332
0.54395,2.5336
0.5445,2.5342
0.54492,2.5346
0.54544,2.5352
0.5459,2.5356
0.5464,2.5361
0.54688,2.5366
0.54736,2.5371
0.54785,2.5376
0.54832,2.5381
0.54883,2.5386
0.54929,2.5391
0.5498,2.5396
0.55025,2.54
0.55078,2.5406
0.55123,2.541
0.55176,2.5416
0.5522,2.542
0.55273,2.5425
0.55319,2.543
0.55371,2.5435
0.55418,2.5439
0.55469,2.5445
0.55516,2.5449
0.55566,2.5454
0.55616,2.5459
0.55664,2.5464
0.55715,2.5469
0.55762,2.5473
0.55815,2.5479
0.55859,2.5483
0.55916,2.5488
0.55957,2.5492
0.56017,2.5498
0.56055,2.5502
0.56119,2.5508
0.56152,2.5511
0.56221,2.5518
0.5625,2.552
0.56322,2.5527
0.56348,2.553
0.56425,2.5537
0.56445,2.5539
0.56529,2.5547
0.56543,2.5548
0.56633,2.5557
0.56641,2.5557
0.56737,2.5566
0.56738,2.5567
0.56836,2.5576
0.56842,2.5576
0.56934,2.5585
0.56946,2.5586
0.57031,2.5594
0.57051,2.5596
0.57129,2.5603
0.57157,2.5605
0.57227,2.5612
0.57263,2.5615
0.57324,2.5621
0.5737,2.5625
0.57422,2.563
0.57477,2.5635
0.5752,2.5639
0.57585,2.5645
0.57617,2.5647
0.57692,2.5654
0.57715,2.5656
0.57802,2.5664
0.57812,2.5665
0.5791,2.5674
0.57912,2.5674
0.58008,2.5683
0.58019,2.5684
0.58105,2.5691
0.58131,2.5693
0.58203,2.57
0.58241,2.5703
0.58301,2.5708
0.58351,2.5713
0.58398,2.5717
0.58463,2.5723
0.58496,2.5726
0.58574,2.5732
0.58594,2.5734
0.58687,2.5742
0.58691,2.5743
0.58789,2.5751
0.588,2.5752
0.58887,2.5759
0.58914,2.5762
0.58984,2.5768
0.59028,2.5771
0.59082,2.5776
0.59143,2.5781
0.5918,2.5784
0.59259,2.5791
0.59277,2.5793
0.59374,2.5801
0.59375,2.5801
0.59473,2.5809
0.59489,2.5811
0.5957,2.5817
0.59606,2.582
0.59668,2.5826
0.59722,2.583
0.59766,2.5834
0.59841,2.584
0.59863,2.5842
0.59959,2.585
0.59961,2.585
0.60059,2.5858
0.60079,2.5859
0.60156,2.5866
0.60198,2.5869
0.60254,2.5874
0.60318,2.5879
0.60352,2.5882
0.60438,2.5889
0.60449,2.589
0.60547,2.5897
0.6056,2.5898
0.60645,2.5905
0.60681,2.5908
0.60742,2.5913
0.60804,2.5918
0.6084,2.5921
0.60927,2.5928
0.60938,2.5929
0.61035,2.5936
0.61051,2.5938
0.61133,2.5944
0.61175,2.5947
0.6123,2.5952
0.613,2.5957
0.61328,2.5959
0.61424,2.5967
0.61426,2.5967
0.61523,2.5974
0.61551,2.5977
0.61621,2.5982
0.61676,2.5986
0.61719,2.599
0.61805,2.5996
0.61816,2.5997
0.61914,2.6004
0.61932,2.6006
0.62012,2.6012
0.62061,2.6016
0.62109,2.6019
0.6219,2.6025
0.62207,2.6027
0.62305,2.6034
0.62321,2.6035
0.62402,2.6041
0.6245,2.6045
0.625,2.6049
0.62583,2.6055
0.62598,2.6056
0.62695,2.6063
0.62716,2.6064
0.62793,2.607
0.62848,2.6074
0.62891,2.6077
0.6298,2.6084
0.62988,2.6085
0.63086,2.6092
0.63116,2.6094
0.63184,2.6099
0.63251,2.6104
0.63281,2.6106
0.63379,2.6113
0.63386,2.6113
0.63477,2.612
0.63522,2.6123
0.63574,2.6127
0.6366,2.6133
0.63672,2.6134
0.6377,2.6141
0.63796,2.6143
0.63867,2.6148
0.63936,2.6152
0.63965,2.6154
0.64062,2.6161
0.64074,2.6162
0.6416,2.6168
0.64215,2.6172
0.64258,2.6175
0.64355,2.6182
0.64357,2.6182
0.64453,2.6188
0.64498,2.6191
0.64551,2.6195
0.64641,2.6201
0.64648,2.6202
0.64746,2.6208
0.64783,2.6211
0.64844,2.6215
0.64926,2.6221
0.64941,2.6222
0.65039,2.6228
0.65072,2.623
0.65137,2.6235
0.65217,2.624
0.65234,2.6241
0.65332,2.6248
0.65364,2.625
0.6543,2.6254
0.65512,2.626
0.65527,2.6261
0.65625,2.6267
0.65661,2.627
0.65723,2.6274
0.65809,2.6279
0.6582,2.628
0.65918,2.6286
0.65961,2.6289
0.66016,2.6293
0.6611,2.6299
0.66113,2.6299
0.66211,2.6305
0.66264,2.6309
0.66309,2.6311
0.66406,2.6318
0.66418,2.6318
0.66504,2.6324
0.66571,2.6328
0.66602,2.633
0.66699,2.6336
0.66725,2.6338
0.66797,2.6342
0.66883,2.6348
0.66895,2.6348
0.66992,2.6354
0.6704,2.6357
0.6709,2.6361
0.67188,2.6367
0.67198,2.6367
0.67285,2.6373
0.67355,2.6377
0.67383,2.6379
0.6748,2.6385
0.67516,2.6387
0.67578,2.6391
0.67676,2.6396
0.67679,2.6396
0.67773,2.6402
0.6784,2.6406
0.67871,2.6408
0.67969,2.6414
0.68004,2.6416
0.68066,2.642
0.68164,2.6426
0.68169,2.6426
0.68262,2.6431
0.68332,2.6436
0.68359,2.6437
0.68457,2.6443
0.685,2.6445
0.68555,2.6448
0.68652,2.6454
0.68667,2.6455
0.6875,2.646
0.68837,2.6465
0.68848,2.6465
0.68945,2.6471
0.69007,2.6475
0.69043,2.6477
0.69141,2.6482
0.69178,2.6484
0.69238,2.6488
0.69336,2.6493
0.6935,2.6494
0.69434,2.6499
0.69525,2.6504
0.69531,2.6504
0.69629,2.651
0.69702,2.6514
0.69727,2.6515
0.69824,2.6521
0.69876,2.6523
0.69922,2.6526
0.7002,2.6531
0.70054,2.6533
0.70117,2.6537
0.70215,2.6542
0.70235,2.6543
0.70312,2.6547
0.7041,2.6552
0.70417,2.6553
0.70508,2.6558
0.70596,2.6562
0.70605,2.6563
0.70703,2.6568
0.70782,2.6572
0.70801,2.6573
0.70898,2.6579
0.70965,2.6582
0.70996,2.6584
0.71094,2.6589
0.71152,2.6592
0.71191,2.6594
0.71289,2.6599
0.7134,2.6602
0.71387,2.6604
0.71484,2.6609
0.7153,2.6611
0.71582,2.6614
0.7168,2.6619
0.71721,2.6621
0.71777,2.6624
0.71875,2.6629
0.71912,2.6631
0.71973,2.6634
0.7207,2.6639
0.72109,2.6641
0.72168,2.6644
0.72266,2.6648
0.72305,2.665
0.72363,2.6653
0.72461,2.6658
0.72502,2.666
0.72559,2.6663
0.72656,2.6668
0.72701,2.667
0.72754,2.6672
0.72852,2.6677
0.72902,2.668
0.72949,2.6682
0.73047,2.6687
0.73107,2.6689
0.73145,2.6691
0.73242,2.6696
0.73311,2.6699
0.7334,2.6701
0.73438,2.6705
0.73516,2.6709
0.73535,2.671
0.73633,2.6714
0.73727,2.6719
0.7373,2.6719
0.73828,2.6723
0.73926,2.6728
0.73939,2.6729
0.74023,2.6732
0.74121,2.6737
0.74151,2.6738
0.74219,2.6741
0.74316,2.6746
0.74364,2.6748
0.74414,2.675
0.74512,2.6755
0.74581,2.6758
0.74609,2.6759
0.74707,2.6763
0.74805,2.6768
0.74805,2.6768
0.74902,2.6772
0.75,2.6776
0.75025,2.6777
0.75098,2.6781
0.75195,2.6785
0.75247,2.6787
0.75293,2.6789
0.75391,2.6793
0.75475,2.6797
0.75488,2.6797
0.75586,2.6802
0.75684,2.6806
0.75702,2.6807
0.75781,2.681
0.75879,2.6814
0.75936,2.6816
0.75977,2.6818
0.76074,2.6822
0.76172,2.6826
0.76172,2.6826
0.7627,2.683
0.76367,2.6834
0.76407,2.6836
0.76465,2.6838
0.76562,2.6842
0.76645,2.6846
0.7666,2.6846
0.76758,2.685
0.76855,2.6854
0.7689,2.6855
0.76953,2.6858
0.77051,2.6862
0.77133,2.6865
0.77148,2.6866
0.77246,2.687
0.77344,2.6873
0.77384,2.6875
0.77441,2.6877
0.77539,2.6881
0.77634,2.6885
0.77637,2.6885
0.77734,2.6889
0.77832,2.6892
0.77893,2.6895
0.7793,2.6896
0.78027,2.69
0.78125,2.6903
0.78148,2.6904
0.78223,2.6907
0.7832,2.6911
0.7841,2.6914
0.78418,2.6914
0.78516,2.6918
0.78613,2.6922
0.78676,2.6924
0.78711,2.6925
0.78809,2.6929
0.78906,2.6932
0.78947,2.6934
0.79004,2.6936
0.79102,2.6939
0.79199,2.6943
0.79219,2.6943
0.79297,2.6946
0.79395,2.6949
0.79492,2.6953
0.79499,2.6953
0.7959,2.6956
0.79688,2.696
0.79782,2.6963
0.79785,2.6963
0.79883,2.6966
0.7998,2.697
0.80066,2.6973
0.80078,2.6973
0.80176,2.6976
0.80273,2.698
0.80355,2.6982
0.80371,2.6983
0.80469,2.6986
0.80566,2.6989
0.80653,2.6992
0.80664,2.6993
0.80762,2.6996
0.80859,2.6999
0.80955,2.7002
0.80957,2.7002
0.81055,2.7005
0.81152,2.7008
0.8125,2.7011
0.81258,2.7012
0.81348,2.7015
0.81445,2.7018
0.81543,2.7021
0.81568,2.7021
0.81641,2.7024
0.81738,2.7027
0.81836,2.703
0.81887,2.7031
0.81934,2.7033
0.82031,2.7036
0.82129,2.7039
0.82212,2.7041
0.82227,2.7041
0.82324,2.7044
0.82422,2.7047
0.8252,2.705
0.82539,2.7051
0.82617,2.7053
0.82715,2.7056
0.82812,2.7059
0.82874,2.7061
0.8291,2.7062
0.83008,2.7064
0.83105,2.7067
0.83203,2.707
0.83221,2.707
0.83301,2.7073
0.83398,2.7075
0.83496,2.7078
0.83575,2.708
0.83594,2.7081
0.83691,2.7083
0.83789,2.7086
0.83887,2.7089
0.83932,2.709
0.83984,2.7091
0.84082,2.7094
0.8418,2.7096
0.84277,2.7099
0.84298,2.71
0.84375,2.7102
0.84473,2.7104
0.8457,2.7107
0.84668,2.7109
0.8468,2.7109
0.84766,2.7112
0.84863,2.7114
0.84961,2.7116
0.85059,2.7119
0.8507,2.7119
0.85156,2.7121
0.85254,2.7124
0.85352,2.7126
0.85449,2.7128
0.85466,2.7129
0.85547,2.7131
0.85645,2.7133
0.85742,2.7136
0.8584,2.7138
0.85875,2.7139
0.85938,2.714
0.86035,2.7142
0.86133,2.7145
0.8623,2.7147
0.86304,2.7148
0.86328,2.7149
0.86426,2.7151
0.86523,2.7153
0.86621,2.7155
0.86719,2.7158
0.86746,2.7158
0.86816,2.716
0.86914,2.7162
0.87012,2.7164
0.87109,2.7166
0.87196,2.7168
0.87207,2.7168
0.87305,2.717
0.87402,2.7172
0.875,2.7174
0.87598,2.7176
0.87665,2.7178
0.87695,2.7178
0.87793,2.718
0.87891,2.7182
0.87988,2.7184
0.88086,2.7186
0.88162,2.7188
0.88184,2.7188
0.88281,2.719
0.88379,2.7192
0.88477,2.7193
0.88574,2.7195
0.88672,2.7197
0.88679,2.7197
0.8877,2.7199
0.88867,2.7201
0.88965,2.7203
0.89062,2.7204
0.8916,2.7206
0.89213,2.7207
0.89258,2.7208
0.89355,2.721
0.89453,2.7211
0.89551,2.7213
0.89648,2.7215
0.89746,2.7216
0.89779,2.7217
0.89844,2.7218
0.89941,2.7219
0.90039,2.7221
0.90137,2.7223
0.90234,2.7224
0.90332,2.7226
0.90387,2.7227
0.9043,2.7227
0.90527,2.7229
0.90625,2.723
0.90723,2.7232
0.9082,2.7233
0.90918,2.7235
0.91016,2.7236
0.91035,2.7236
0.91113,2.7238
0.91211,2.7239
0.91309,2.724
0.91406,2.7242
0.91504,2.7243
0.91602,2.7244
0.91699,2.7246
0.91722,2.7246
0.91797,2.7247
0.91895,2.7248
0.91992,2.725
0.9209,2.7251
0.92188,2.7252
0.92285,2.7253
0.92383,2.7255
0.92477,2.7256
0.9248,2.7256
0.92578,2.7257
0.92676,2.7258
0.92773,2.7259
0.92871,2.7261
0.92969,2.7262
0.93066,2.7263
0.93164,2.7264
0.93262,2.7265
0.93331,2.7266
0.93359,2.7266
0.93457,2.7267
0.93555,2.7268
0.93652,2.7269
0.9375,2.727
0.93848,2.7271
0.93945,2.7272
0.94043,2.7273
0.94141,2.7274
0.94238,2.7275
0.94309,2.7275
0.94336,2.7276
0.94434,2.7277
0.94531,2.7277
0.94629,2.7278
0.94727,2.7279
0.94824,2.728
0.94922,2.7281
0.9502,2.7282
0.95117,2.7282
0.95215,2.7283
0.95312,2.7284
0.9541,2.7285
0.95476,2.7285
0.95508,2.7285
0.95605,2.7286
0.95703,2.7287
0.95801,2.7287
0.95898,2.7288
0.95996,2.7289
0.96094,2.7289
0.96191,2.729
0.96289,2.7291
0.96387,2.7291
0.96484,2.7292
0.96582,2.7292
0.9668,2.7293
0.96777,2.7293
0.96875,2.7294
0.96973,2.7294
0.9707,2.7295
0.97091,2.7295
0.97168,2.7295
0.97266,2.7296
0.97363,2.7296
0.97461,2.7297
0.97559,2.7297
0.97656,2.7297
0.97754,2.7298
0.97852,2.7298
0.97949,2.7298
0.98047,2.7299
0.98145,2.7299
0.98242,2.7299
0.9834,2.7299
0.98438,2.73
0.98535,2.73
0.98633,2.73
0.9873,2.73
0.98828,2.7301
0.98926,2.7301
0.99023,2.7301
0.99121,2.7301
0.99219,2.7301
0.99316,2.7301
0.99414,2.7301
0.99512,2.7301
0.99609,2.7301
0.99707,2.7302
0.99805,2.7302
0.99902,2.7302
1,2.7302
1.001,2.0535
1.002,2.0535
1.0029,2.0535
1.0039,2.0535
1.0049,2.0535
1.0059,2.0535
1.0068,2.0535
1.0078,2.0535
1.0088,2.0535
1.0098,2.0535
1.0107,2.0535
1.0117,2.0535
1.0127,2.0535
1.0137,2.0535
1.0146,2.0535
1.0156,2.0535
1.0166,2.0535
1.0176,2.0535
1.0186,2.0535
1.0195,2.0535
1.0205,2.0535
1.0215,2.0536
1.0225,2.0536
1.0234,2.0536
1.0244,2.0536
1.0254,2.0536
1.0264,2.0536
1.0273,2.0536
1.0283,2.0536
1.0293,2.0536
1.0303,2.0536
1.0312,2.0536
1.0322,2.0536
1.0332,2.0537
1.0342,2.0537
1.0352,2.0537
1.0361,2.0537
1.0371,2.0537
1.0373,2.0537
1.0381,2.0537
1.0391,2.0537
1.04,2.0537
1.041,2.0538
1.042,2.0538
1.043,2.0538
1.0439,2.0538
1.0449,2.0538
1.0459,2.0538
1.0469,2.0538
1.0479,2.0539
1.0488,2.0539
1.0498,2.0539
1.0508,2.0539
1.0518,2.0539
1.0527,2.0539
1.0537,2.054
1.0547,2.054
1.0557,2.054
1.0566,2.054
1.0576,2.054
1.0586,2.0541
1.0596,2.0541
1.0605,2.0541
1.0615,2.0541
1.0625,2.0541
1.0635,2.0542
1.0645,2.0542
1.0654,2.0542
1.0664,2.0542
1.0674,2.0542
1.0684,2.0543
1.0693,2.0543
1.0703,2.0543
1.0713,2.0543
1.0723,2.0544
1.0732,2.0544
1.0742,2.0544
1.0752,2.0544
1.0762,2.0545
1.0771,2.0545
1.0781,2.0545
1.0791,2.0545
1.0801,2.0546
1.0811,2.0546
1.082,2.0546
1.083,2.0546
1.084,2.0547
1.0845,2.0547
1.085,2.0547
1.0859,2.0547
1.0869,2.0548
1.0879,2.0548
1.0889,2.0548
1.0898,2.0548
1.0908,2.0549
1.0918,2.0549
1.0928,2.0549
1.0938,2.055
1.0947,2.055
1.0957,2.055
1.0967,2.0551
1.0977,2.0551
1.0986,2.0551
1.0996,2.0551
1.1006,2.0552
1.1016,2.0552
1.1025,2.0553
1.1035,2.0553
1.1045,2.0553
1.1055,2.0554
1.1064,2.0554
1.1074,2.0554
1.1084,2.0555
1.1094,2.0555
1.1104,2.0555
1.1113,2.0556
1.1123,2.0556
1.1133,2.0557
1.1135,2.0557
1.1143,2.0557
1.1152,2.0557
1.1162,2.0558
1.1172,2.0558
1.1182,2.0558
1.1191,2.0559
1.1201,2.0559
1.1211,2.056
1.1221,2.056
1.123,2.056
1.124,2.0561
1.125,2.0561
1.126,2.0562
1.127,2.0562
1.1279,2.0562
1.1289,2.0563
1.1299,2.0563
1.1309,2.0564
1.1318,2.0564
1.1328,2.0565
1.1338,2.0565
1.1348,2.0566
1.1357,2.0566
1.1366,2.0566
1.1367,2.0566
1.1377,2.0567
1.1387,2.0567
1.1396,2.0568
1.1406,2.0568
1.1416,2.0569
1.1426,2.0569
1.1436,2.057
1.1445,2.057
1.1455,2.0571
1.1465,2.0571
1.1475,2.0572
1.1484,2.0572
1.1494,2.0573
1.1504,2.0573
1.1514,2.0574
1.1523,2.0574
1.1533,2.0575
1.1543,2.0575
1.1553,2.0576
1.1559,2.0576
1.1562,2.0576
1.1572,2.0577
1.1582,2.0577
1.1592,2.0578
1.1602,2.0578
1.1611,2.0579
1.1621,2.058
1.1631,2.058
1.1641,2.0581
1.165,2.0581
1.166,2.0582
1.167,2.0582
1.168,2.0583
1.1689,2.0583
1.1699,2.0584
1.1709,2.0584
1.1719,2.0585
1.1729,2.0586
1.1733,2.0586
1.1738,2.0586
1.1748,2.0587
1.1758,2.0587
1.1768,2.0588
1.1777,2.0589
1.1787,2.0589
1.1797,2.059
1.1807,2.059
1.1816,2.0591
1.1826,2.0592
1.1836,2.0592
1.1846,2.0593
1.1855,2.0593
1.1865,2.0594
1.1875,2.0595
1.1885,2.0595
1.189,2.0596
1.1895,2.0596
1.1904,2.0596
1.1914,2.0597
1.1924,2.0598
1.1934,2.0598
1.1943,2.0599
1.1953,2.06
1.1963,2.06
1.1973,2.0601
1.1982,2.0602
1.1992,2.0602
1.2002,2.0603
1.2012,2.0604
1.2021,2.0604
1.2031,2.0605
1.2038,2.0605
1.2041,2.0606
1.2051,2.0606
1.2061,2.0607
1.207,2.0608
1.208,2.0608
1.209,2.0609
1.21,2.061
1.2109,2.061
1.2119,2.0611
1.2129,2.0612
1.2139,2.0612
1.2148,2.0613
1.2158,2.0614
1.2168,2.0615
1.2177,2.0615
1.2178,2.0615
1.2188,2.0616
1.2197,2.0617
1.2207,2.0617
1.2217,2.0618
1.2227,2.0619
1.2236,2.062
1.2246,2.062
1.2256,2.0621
1.2266,2.0622
1.2275,2.0623
1.2285,2.0623
1.2295,2.0624
1.2305,2.0625
1.2309,2.0625
1.2314,2.0625
1.2324,2.0626
1.2334,2.0627
1.2344,2.0628
1.2354,2.0629
1.2363,2.0629
1.2373,2.063
1.2383,2.0631
1.2393,2.0631
1.2402,2.0632
1.2412,2.0633
1.2422,2.0634
1.2432,2.0635
1.2435,2.0635
1.2441,2.0635
1.2451,2.0636
1.2461,2.0637
1.2471,2.0638
1.248,2.0638
1.249,2.0639
1.25,2.064
1.251,2.0641
1.252,2.0641
1.2529,2.0642
1.2539,2.0643
1.2549,2.0644
1.2559,2.0644
1.2561,2.0645
1.2568,2.0645
1.2578,2.0646
1.2588,2.0647
1.2598,2.0647
1.2607,2.0648
1.2617,2.0649
1.2627,2.065
1.2637,2.065
1.2646,2.0651
1.2656,2.0652
1.2666,2.0653
1.2676,2.0654
1.2685,2.0654
1.2686,2.0654
1.2695,2.0655
1.2705,2.0656
1.2715,2.0657
1.2725,2.0658
1.2734,2.0658
1.2744,2.0659
1.2754,2.066
1.2764,2.0661
1.2773,2.0661
1.2783,2.0662
1.2793,2.0663
1.2803,2.0664
1.2809,2.0664
1.2812,2.0664
1.2822,2.0665
1.2832,2.0666
1.2842,2.0667
1.2852,2.0667
1.2861,2.0668
1.2871,2.0669
1.2881,2.067
1.2891,2.067
1.29,2.0671
1.291,2.0672
1.292,2.0673
1.293,2.0673
1.2936,2.0674
1.2939,2.0674
1.2949,2.0675
1.2959,2.0676
1.2969,2.0676
1.2979,2.0677
1.2988,2.0678
1.2998,2.0679
1.3008,2.0679
1.3018,2.068
1.3027,2.0681
1.3037,2.0681
1.3047,2.0682
1.3057,2.0683
1.3066,2.0684
1.3067,2.0684
1.3076,2.0684
1.3086,2.0685
1.3096,2.0686
1.3105,2.0686
1.3115,2.0687
1.3125,2.0688
1.3135,2.0688
1.3145,2.0689
1.3154,2.069
1.3164,2.069
1.3174,2.0691
1.3184,2.0692
1.3193,2.0692
1.3203,2.0693
1.3209,2.0693
1.3213,2.0694
1.3223,2.0694
1.3232,2.0695
1.3242,2.0696
1.3252,2.0696
1.3262,2.0697
1.3271,2.0698
1.3281,2.0698
1.3291,2.0699
1.3301,2.0699
1.3311,2.07
1.332,2.0701
1.333,2.0701
1.334,2.0702
1.335,2.0702
1.3359,2.0703
1.3364,2.0703
1.3369,2.0703
1.3379,2.0704
1.3389,2.0705
1.3398,2.0705
1.3408,2.0706
1.3418,2.0706
1.3428,2.0707
1.3438,2.0707
1.3447,2.0708
1.3457,2.0708
1.3467,2.0709
1.3477,2.0709
1.3486,2.071
1.3496,2.071
1.3506,2.0711
1.3516,2.0711
1.3525,2.0712
1.3535,2.0712
1.3545,2.0712
1.3554,2.0713
1.3555,2.0713
1.3564,2.0713
1.3574,2.0714
1.3584,2.0714
1.3594,2.0715
1.3604,2.0715
1.3613,2.0715
1.3623,2.0716
1.3633,2.0716
1.3643,2.0716
1.3652,2.0717
1.3662,2.0717
1.3672,2.0717
1.3682,2.0717
1.3691,2.0718
1.3701,2.0718
1.3711,2.0718
1.3721,2.0719
1.373,2.0719
1.374,2.0719
1.375,2.0719
1.4873,2.0624
1.487,2.0625
1.4883,2.0622
1.4893,2.062
1.4902,2.0617
1.4912,2.0615
1.491,2.0615
1.4922,2.0612
1.4951,2.0604
1.4947,2.0605
1.4961,2.0602
1.4932,2.061
1.4941,2.0607
1.4971,2.0599
1.498,2.0596
1.499,2.0593
1.4982,2.0596
1.5,2.0591
1.376,2.0719
1.377,2.072
1.3779,2.072
1.3789,2.072
1.3799,2.072
1.3809,2.072
1.3818,2.0721
1.3828,2.0721
1.3838,2.0721
1.3848,2.0721
1.3857,2.0721
1.3867,2.0721
1.3877,2.0721
1.3887,2.0721
1.3896,2.0721
1.3906,2.0721
1.3916,2.0721
1.3926,2.0721
1.3936,2.0721
1.3945,2.0721
1.3955,2.0721
1.3965,2.0721
1.3975,2.0721
1.3984,2.0721
1.3994,2.0721
1.4004,2.0721
1.4014,2.0721
1.4023,2.072
1.4033,2.072
1.4043,2.072
1.4053,2.072
1.4062,2.072
1.4072,2.0719
1.4082,2.0719
1.4092,2.0719
1.4102,2.0719
1.4111,2.0718
1.4121,2.0718
1.4131,2.0718
1.4141,2.0717
1.415,2.0717
1.416,2.0717
1.417,2.0716
1.418,2.0716
1.4189,2.0715
1.4199,2.0715
1.4209,2.0714
1.4219,2.0714
1.4375,2.0703
1.4372,2.0703
1.4238,2.0713
1.4234,2.0713
1.4229,2.0713
1.4248,2.0712
1.4258,2.0712
1.4268,2.0711
1.4277,2.071
1.4287,2.071
1.4297,2.0709
1.4307,2.0708
1.4316,2.0708
1.4326,2.0707
1.4336,2.0706
1.4346,2.0705
1.4355,2.0705
1.4365,2.0704
1.4385,2.0702
1.4395,2.0701
1.4404,2.07
1.4414,2.0699
1.4424,2.0698
1.4434,2.0697
1.4443,2.0696
1.4453,2.0695
1.4473,2.0693
1.4472,2.0693
1.4463,2.0694
1.4482,2.0692
1.4492,2.0691
1.4502,2.069
1.4512,2.0689
1.4521,2.0687
1.4531,2.0686
1.4561,2.0682
1.4551,2.0684
1.457,2.0681
1.4541,2.0685
1.4551,2.0684
1.458,2.068
1.459,2.0678
1.46,2.0677
1.4609,2.0675
1.4688,2.0663
1.4679,2.0664
1.4619,2.0674
1.4619,2.0674
1.4629,2.0672
1.4639,2.0671
1.4648,2.0669
1.4658,2.0668
1.4668,2.0666
1.4678,2.0664
1.4697,2.0661
1.4707,2.0659
1.4717,2.0657
1.4727,2.0656
1.4736,2.0654
1.4734,2.0654
1.4746,2.0652
1.4756,2.065
1.4766,2.0648
1.4785,2.0644
1.4783,2.0645
1.4795,2.0642
1.4805,2.064
1.4775,2.0646
1.4814,2.0638
1.4824,2.0636
1.4834,2.0633
1.4828,2.0635
1.4844,2.0631
1.4854,2.0629
1.4863,2.0627
1.4996,2.4844
1.5,2.4838
1.498,2.4863
1.498,2.4862
1.4988,2.4854
1.499,2.485
1.4972,2.4873
1.4964,2.4883
1.4971,2.4874
1.4956,2.4893
1.4961,2.4887
1.4948,2.4902
1.4951,2.4898
1.494,2.4912
1.4941,2.491
1.4932,2.4922
1.4916,2.4941
1.4922,2.4934
1.4899,2.4961
1.4902,2.4957
1.4908,2.4951
1.4912,2.4946
1.4883,2.498
1.4883,2.498
1.4875,2.499
1.4866,2.5
1.4873,2.4992
1.4891,2.4971
1.4893,2.4969
1.4924,2.4932
1.4932,2.4922
1.5605,2.0308
1.56,2.0312
1.5615,2.0302
1.5614,2.0303
1.5625,2.0295
1.5137,2.0546
1.5135,2.0547
1.5146,2.0543
1.5156,2.0539
1.502,2.0585
1.5016,2.0586
1.5029,2.0582
1.5039,2.0579
1.5078,2.0566
1.5078,2.0566
1.5049,2.0576
1.5048,2.0576
1.5059,2.0573
1.5068,2.057
1.501,2.0588
1.5088,2.0563
1.5098,2.056
1.5107,2.0556
1.5107,2.0557
1.5117,2.0553
1.5127,2.055
1.5195,2.0524
1.5188,2.0527
1.5166,2.0536
1.5162,2.0537
1.5176,2.0532
1.5186,2.0528
1.5215,2.0517
1.5212,2.0518
1.5205,2.0521
1.5225,2.0513
1.5234,2.0509
1.5244,2.0505
1.5237,2.0508
1.5254,2.0501
1.5264,2.0496
1.526,2.0498
1.5273,2.0492
1.5283,2.0488
1.5283,2.0488
1.5293,2.0484
1.5312,2.0475
1.5304,2.0479
1.5303,2.0479
1.5332,2.0466
1.5326,2.0469
1.5352,2.0456
1.5346,2.0459
1.5342,2.0461
1.5371,2.0447
1.5366,2.0449
1.5391,2.0437
1.5386,2.0439
1.5381,2.0442
1.5361,2.0452
1.541,2.0427
1.5405,2.043
1.543,2.0416
1.5423,2.042
1.542,2.0422
1.5449,2.0406
1.5441,2.041
1.5459,2.04
1.5459,2.04
1.5469,2.0395
1.5439,2.0411
1.54,2.0432
1.5547,2.0348
1.5541,2.0352
1.5479,2.0389
1.5476,2.0391
1.5488,2.0384
1.5498,2.0378
1.5493,2.0381
1.5508,2.0372
1.5527,2.036
1.5525,2.0361
1.5518,2.0366
1.5509,2.0371
1.5537,2.0354
1.5586,2.0322
1.5585,2.0322
1.5576,2.0328
1.5571,2.0332
1.5557,2.0341
1.5556,2.0342
1.5566,2.0335
1.5596,2.0315
1.5322,2.047
1.5928,2.001
1.5928,2.001
1.592,2.002
1.5918,2.0022
1.5912,2.0029
1.5908,2.0033
1.5904,2.0039
1.5898,2.0045
1.5895,2.0049
1.5889,2.0056
1.5887,2.0059
1.5879,2.0067
1.5878,2.0068
1.5869,2.0078
1.5859,2.0089
1.5851,2.0098
1.584,2.0109
1.5832,2.0117
1.585,2.0099
1.5842,2.0107
1.582,2.0129
1.5813,2.0137
1.5801,2.0148
1.5793,2.0156
1.5811,2.0139
1.5803,2.0146
1.583,2.012
1.5823,2.0127
1.5869,2.0078
1.586,2.0088
1.5781,2.0167
1.5772,2.0176
1.5762,2.0185
1.5761,2.0186
1.5752,2.0193
1.575,2.0195
1.5771,2.0176
1.5742,2.0202
1.5739,2.0205
1.5732,2.021
1.5727,2.0215
1.5723,2.0219
1.5716,2.0225
1.5713,2.0227
1.5704,2.0234
1.5654,2.0273
1.5654,2.0273
1.5664,2.0266
1.5684,2.025
1.5679,2.0254
1.5693,2.0243
1.5692,2.0244
1.5703,2.0235
1.5674,2.0258
1.5667,2.0264
1.5645,2.028
1.5641,2.0283
1.5635,2.0287
1.5627,2.0293
1.5791,2.0158
1.5782,2.0166
1.6743,2.001
1.6743,2.002
1.6744,2.0029
1.6744,2.0039
1.6744,2.0049
1.6744,2.0059
1.6744,2.0068
1.6744,2.0078
1.6744,2.0088
1.6743,2.0098
1.6743,2.0107
1.6743,2.0117
1.6743,2.0127
1.6743,2.0137
1.6743,2.0146
1.6743,2.0156
1.6743,2.0166
1.6742,2.0176
1.6742,2.0186
1.6742,2.0195
1.6742,2.0205
1.6742,2.0215
1.6741,2.0225
1.6741,2.0234
1.6741,2.0244
1.674,2.0254
1.674,2.0264
1.674,2.0273
1.6739,2.0283
1.6739,2.0293
1.6738,2.0312
1.6738,2.0305
1.6738,2.0303
1.6737,2.0322
1.6737,2.0332
1.6737,2.0342
1.6736,2.0352
1.6736,2.0361
1.6735,2.0371
1.6735,2.0381
1.6734,2.0391
1.6733,2.04
1.6733,2.041
1.6732,2.042
1.6732,2.043
1.6731,2.0439
1.673,2.0449
1.673,2.0459
1.6729,2.0469
1.6719,2.0596
1.6719,2.0593
1.6718,2.0605
1.6717,2.0615
1.6716,2.0625
1.6728,2.0479
1.6729,2.0474
1.6727,2.0488
1.6727,2.0498
1.6726,2.0508
1.6725,2.0518
1.6724,2.0527
1.6724,2.0537
1.6723,2.0547
1.6722,2.0557
1.6721,2.0566
1.672,2.0576
1.6719,2.0586
1.6715,2.0635
1.6714,2.0645
1.6713,2.0654
1.6712,2.0664
1.6711,2.0674
1.671,2.0684
1.6709,2.0693
1.6709,2.0692
1.6708,2.0703
1.6707,2.0713
1.6706,2.0723
1.6705,2.0732
1.6703,2.0742
1.6702,2.0752
1.6701,2.0762
1.6699,2.0781
1.6699,2.0778
1.67,2.0771
1.6698,2.0791
1.6696,2.0801
1.6695,2.0811
1.6694,2.082
1.6693,2.083
1.6692,2.084
1.669,2.085
1.6689,2.0859
1.6689,2.0855
1.6688,2.0869
1.6686,2.0879
1.6685,2.0889
1.6684,2.0898
1.668,2.0928
1.668,2.0927
1.6678,2.0938
1.6682,2.0908
1.6681,2.0918
1.6677,2.0947
1.6675,2.0957
1.6674,2.0967
1.6672,2.0977
1.6671,2.0986
1.667,2.0996
1.667,2.0993
1.6668,2.1006
1.6666,2.1016
1.6665,2.1025
1.6663,2.1035
1.6662,2.1045
1.666,2.1055
1.6659,2.1064
1.666,2.1056
1.6657,2.1074
1.6656,2.1084
1.6654,2.1094
1.664,2.1172
1.6641,2.1171
1.6652,2.1104
1.6651,2.1113
1.6649,2.1123
1.665,2.1115
1.6647,2.1133
1.6646,2.1143
1.6644,2.1152
1.6642,2.1162
1.6639,2.1182
1.6637,2.1191
1.6635,2.1201
1.6633,2.1211
1.6632,2.1221
1.663,2.123
1.6631,2.1225
1.6628,2.124
1.6626,2.125
1.6561,2.1562
1.6562,2.1555
1.6624,2.126
1.6623,2.127
1.6621,2.1279
1.6621,2.1277
1.6619,2.1289
1.6617,2.1299
1.6615,2.1309
1.6613,2.1318
1.6611,2.1328
1.6611,2.1327
1.6609,2.1338
1.6607,2.1348
1.6605,2.1357
1.6603,2.1367
1.6601,2.1377
1.6602,2.1375
1.6599,2.1387
1.6597,2.1396
1.6595,2.1406
1.6593,2.1416
1.6591,2.1426
1.6592,2.1422
1.6589,2.1436
1.6587,2.1445
1.6585,2.1455
1.6583,2.1465
1.658,2.1475
1.6582,2.1468
1.6578,2.1484
1.6576,2.1494
1.6574,2.1504
1.6572,2.1514
1.6572,2.1512
1.657,2.1523
1.6567,2.1533
1.6565,2.1543
1.6563,2.1553
1.6559,2.1572
1.6556,2.1582
1.6554,2.1592
1.6552,2.1602
1.6553,2.1597
1.6549,2.1611
1.6547,2.1621
1.6542,2.1641
1.6543,2.1638
1.6545,2.1631
1.654,2.165
1.6538,2.166
1.6535,2.167
1.6533,2.168
1.6533,2.1679
1.6523,2.1719
1.6523,2.1718
1.653,2.1689
1.6528,2.1699
1.6526,2.1709
1.6521,2.1729
1.6518,2.1738
1.6516,2.1748
1.6513,2.1758
1.6514,2.1756
1.6511,2.1768
1.6508,2.1777
1.6503,2.1797
1.6504,2.1794
1.6506,2.1787
1.6482,2.1875
1.6484,2.1867
1.6501,2.1807
1.6498,2.1816
1.6495,2.1826
1.6493,2.1836
1.6494,2.1831
1.649,2.1846
1.6488,2.1855
1.6485,2.1865
1.648,2.1885
1.6477,2.1895
1.6474,2.1904
1.6475,2.1903
1.6472,2.1914
1.6469,2.1924
1.6466,2.1934
1.6463,2.1943
1.6465,2.1938
1.6461,2.1953
1.6458,2.1963
1.6455,2.1973
1.6452,2.1982
1.6455,2.1973
1.645,2.1992
1.6444,2.2012
1.6445,2.2007
1.6441,2.2021
1.6438,2.2031
1.6447,2.2002
1.6406,2.2139
1.6406,2.2138
1.6403,2.2148
1.64,2.2158
1.6397,2.2168
1.6394,2.2178
1.6396,2.217
1.6391,2.2188
1.6435,2.2041
1.6436,2.2041
1.6432,2.2051
1.643,2.2061
1.6427,2.207
1.6424,2.208
1.6426,2.2074
1.6421,2.209
1.6418,2.21
1.6415,2.2109
1.6416,2.2106
1.6412,2.2119
1.6409,2.2129
1.6385,2.2207
1.6387,2.2201
1.6388,2.2197
1.6382,2.2217
1.6379,2.2227
1.6366,2.2266
1.6367,2.2262
1.6375,2.2236
1.6377,2.2232
1.6372,2.2246
1.6369,2.2256
1.6363,2.2275
1.636,2.2285
1.6357,2.2295
1.6357,2.2292
1.6353,2.2305
1.6347,2.2324
1.6348,2.2322
1.635,2.2314
1.6344,2.2334
1.634,2.2344
1.6327,2.2383
1.6328,2.238
1.6324,2.2393
1.6321,2.2402
1.6317,2.2412
1.6318,2.2409
1.6314,2.2422
1.6337,2.2354
1.6338,2.2351
1.6334,2.2363
1.6331,2.2373
1.6307,2.2441
1.6309,2.2437
1.6311,2.2432
1.6304,2.2451
1.63,2.2461
1.6287,2.25
1.6289,2.2493
1.6297,2.2471
1.6299,2.2465
1.6294,2.248
1.629,2.249
1.6248,2.2607
1.625,2.2601
1.6244,2.2617
1.624,2.2627
1.6237,2.2637
1.624,2.2627
1.6229,2.2656
1.623,2.2653
1.6233,2.2646
1.6226,2.2666
1.6222,2.2676
1.6218,2.2686
1.6221,2.2679
1.6215,2.2695
1.6211,2.2705
1.6211,2.2705
1.6207,2.2715
1.6203,2.2725
1.62,2.2734
1.6201,2.273
1.6169,2.2812
1.6172,2.2805
1.6196,2.2744
1.6192,2.2754
1.6188,2.2764
1.6191,2.2755
1.6184,2.2773
1.618,2.2783
1.6182,2.278
1.6177,2.2793
1.6173,2.2803
1.6165,2.2822
1.6161,2.2832
1.6162,2.2829
1.6157,2.2842
1.6153,2.2852
1.6149,2.2861
1.6152,2.2853
1.6145,2.2871
1.6141,2.2881
1.6143,2.2877
1.6137,2.2891
1.6129,2.291
1.6133,2.2901
1.6125,2.292
1.6121,2.293
1.6123,2.2925
1.6133,2.29
1.6113,2.2949
1.6113,2.2948
1.6117,2.2939
1.6109,2.2959
1.6105,2.2969
1.6092,2.2998
1.6094,2.2994
1.6088,2.3008
1.6084,2.3018
1.6084,2.3017
1.608,2.3027
1.6071,2.3047
1.6074,2.304
1.6075,2.3037
1.6054,2.3086
1.6055,2.3085
1.6067,2.3057
1.6063,2.3066
1.6064,2.3062
1.6058,2.3076
1.605,2.3096
1.6045,2.3105
1.6041,2.3115
1.6045,2.3107
1.6037,2.3125
1.61,2.2979
1.6104,2.2971
1.6096,2.2988
1.5937,2.334
1.5938,2.3339
1.5933,2.335
1.5928,2.3359
1.5923,2.3369
1.5928,2.336
1.5918,2.3379
1.5914,2.3389
1.5918,2.338
1.5909,2.3398
1.5894,2.3428
1.5898,2.342
1.589,2.3438
1.5904,2.3408
1.5908,2.34
1.5899,2.3418
1.6015,2.3174
1.6016,2.3172
1.601,2.3184
1.6006,2.3193
1.6001,2.3203
1.6006,2.3193
1.6032,2.3135
1.6035,2.3129
1.6028,2.3145
1.6024,2.3154
1.6025,2.3151
1.6019,2.3164
1.5992,2.3223
1.5996,2.3215
1.5997,2.3213
1.5988,2.3232
1.5983,2.3242
1.5986,2.3236
1.5974,2.3262
1.5977,2.3257
1.597,2.3271
1.5965,2.3281
1.5967,2.3278
1.5979,2.3252
1.5956,2.3301
1.5957,2.3298
1.5961,2.3291
1.5951,2.3311
1.5947,2.332
1.5947,2.3319
1.5942,2.333
1.5855,2.3506
1.5859,2.3498
1.585,2.3516
1.5885,2.3447
1.5889,2.3439
1.588,2.3457
1.5875,2.3467
1.5879,2.3459
1.587,2.3477
1.5865,2.3486
1.5869,2.3479
1.586,2.3496
1.5845,2.3525
1.585,2.3517
1.584,2.3535
1.5835,2.3545
1.584,2.3536
1.583,2.3555
1.582,2.3574
1.582,2.3574
1.5815,2.3584
1.581,2.3594
1.5811,2.3593
1.5825,2.3564
1.583,2.3555
1.5779,2.3652
1.5781,2.3648
1.5774,2.3662
1.5769,2.3672
1.5771,2.3666
1.5758,2.3691
1.5762,2.3685
1.5763,2.3682
1.5753,2.3701
1.5747,2.3711
1.5752,2.3703
1.5742,2.3721
1.5742,2.3721
1.5737,2.373
1.5731,2.374
1.5732,2.3738
1.5726,2.375
1.58,2.3613
1.5801,2.3611
1.5805,2.3604
1.5795,2.3623
1.5789,2.3633
1.5791,2.363
1.5784,2.3643
1.6283,2.251
1.628,2.252
1.6276,2.2529
1.6279,2.252
1.6273,2.2539
1.6269,2.2549
1.627,2.2548
1.6266,2.2559
1.6262,2.2568
1.6258,2.2578
1.626,2.2575
1.6255,2.2588
1.6251,2.2598
1.562,2.3936
1.5625,2.3928
1.5615,2.3945
1.5615,2.3944
1.5603,2.3965
1.5605,2.3961
1.5609,2.3955
1.5597,2.3975
1.5592,2.3984
1.5596,2.3978
1.5544,2.4062
1.5547,2.4058
1.5586,2.3994
1.5586,2.3994
1.558,2.4004
1.5574,2.4014
1.5576,2.401
1.5568,2.4023
1.5562,2.4033
1.5566,2.4026
1.5556,2.4043
1.5557,2.4042
1.555,2.4053
1.5465,2.4189
1.5469,2.4183
1.5459,2.4199
1.5459,2.4199
1.5446,2.4219
1.5449,2.4214
1.5452,2.4209
1.5538,2.4072
1.5532,2.4082
1.5537,2.4074
1.5526,2.4092
1.5527,2.409
1.552,2.4102
1.5502,2.4131
1.5508,2.4122
1.5496,2.4141
1.5498,2.4137
1.5514,2.4111
1.5518,2.4106
1.5508,2.4121
1.5484,2.416
1.5488,2.4153
1.549,2.415
1.5477,2.417
1.5479,2.4168
1.5471,2.418
1.5427,2.4248
1.543,2.4244
1.5421,2.4258
1.544,2.4229
1.5433,2.4238
1.5439,2.4229
1.5408,2.4277
1.541,2.4274
1.5414,2.4268
1.542,2.4259
1.5401,2.4287
1.5395,2.4297
1.54,2.4289
1.5388,2.4307
1.5391,2.4303
1.5382,2.4316
1.5369,2.4336
1.5371,2.4333
1.5375,2.4326
1.5381,2.4318
1.5349,2.4365
1.5352,2.4362
1.5342,2.4375
1.5362,2.4346
1.5356,2.4355
1.5361,2.4347
1.5699,2.3799
1.5703,2.3791
1.5693,2.3809
1.5682,2.3828
1.5684,2.3826
1.5688,2.3818
1.5693,2.3809
1.5721,2.376
1.5723,2.3756
1.5715,2.377
1.571,2.3779
1.5713,2.3774
1.5704,2.3789
1.566,2.3867
1.5664,2.386
1.5677,2.3838
1.5671,2.3848
1.5674,2.3843
1.5666,2.3857
1.5654,2.3877
1.5649,2.3887
1.5654,2.3877
1.5643,2.3896
1.5645,2.3894
1.5638,2.3906
1.5632,2.3916
1.5635,2.3911
1.5626,2.3926
1.5309,2.4424
1.5312,2.4419
1.5302,2.4434
1.5303,2.4433
1.5289,2.4453
1.5293,2.4447
1.5295,2.4443
1.5233,2.4531
1.5234,2.453
1.5268,2.4482
1.5273,2.4475
1.5261,2.4492
1.5264,2.4488
1.5282,2.4463
1.5283,2.4461
1.5275,2.4473
1.5247,2.4512
1.5254,2.4502
1.5254,2.4502
1.524,2.4521
1.5244,2.4516
1.5154,2.4639
1.5156,2.4636
1.5147,2.4648
1.5132,2.4668
1.5137,2.4662
1.514,2.4658
1.5146,2.4649
1.5125,2.4678
1.5127,2.4675
1.5118,2.4688
1.5226,2.4541
1.5219,2.4551
1.5225,2.4543
1.5212,2.4561
1.5215,2.4557
1.5205,2.457
1.5205,2.457
1.5191,2.459
1.5195,2.4583
1.5183,2.46
1.5186,2.4597
1.5176,2.4609
1.5198,2.458
1.5169,2.4619
1.5176,2.461
1.5162,2.4629
1.5166,2.4623
1.5329,2.4395
1.5332,2.439
1.5336,2.4385
1.5342,2.4376
1.5322,2.4404
1.5316,2.4414
1.5322,2.4404
1.5073,2.4746
1.5078,2.4739
1.5057,2.4766
1.5059,2.4764
1.5065,2.4756
1.5068,2.4752
1.511,2.4697
1.5117,2.4688
1.5103,2.4707
1.5107,2.4701
1.5095,2.4717
1.5098,2.4714
1.5088,2.4727
1.5088,2.4726
1.508,2.4736
1.5034,2.4795
1.5039,2.4789
1.5027,2.4805
1.5029,2.4801
1.505,2.4775
1.5042,2.4785
1.5049,2.4777
1.5019,2.4814
1.502,2.4814
1.5011,2.4824
1.5003,2.4834
1.501,2.4826
1.001,2.7302
1.002,2.7302
1.0029,2.7302
1.0039,2.7301
1.0049,2.7301
1.0059,2.7301
1.0068,2.7301
1.0078,2.7301
1.0088,2.7301
1.0098,2.7301
1.0107,2.7301
1.0117,2.7301
1.0127,2.73
1.0137,2.73
1.0146,2.73
1.0156,2.73
1.0166,2.7299
1.0176,2.7299
1.0186,2.7299
1.0195,2.7299
1.0205,2.7298
1.0215,2.7298
1.0225,2.7298
1.0234,2.7297
1.0244,2.7297
1.0254,2.7297
1.0264,2.7296
1.0273,2.7296
1.0292,2.7295
1.0293,2.7295
1.0283,2.7295
1.0303,2.7294
1.0312,2.7294
1.0322,2.7293
1.0332,2.7293
1.0342,2.7292
1.0352,2.7292
1.0361,2.7291
1.0371,2.7291
1.0381,2.729
1.0391,2.7289
1.04,2.7289
1.041,2.7288
1.042,2.7288
1.043,2.7287
1.0453,2.7285
1.0459,2.7285
1.0469,2.7284
1.0439,2.7286
1.0449,2.7285
1.0479,2.7283
1.0488,2.7282
1.0498,2.7282
1.0508,2.7281
1.0518,2.728
1.0527,2.7279
1.0537,2.7278
1.0547,2.7278
1.0557,2.7277
1.0566,2.7276
1.057,2.7275
1.0576,2.7275
1.0586,2.7274
1.0596,2.7273
1.0605,2.7272
1.0615,2.7271
1.0625,2.727
1.1184,2.7188
1.1191,2.7186
1.1201,2.7184
1.1211,2.7182
1.1221,2.718
1.123,2.7178
1.1234,2.7178
1.124,2.7176
1.125,2.7174
1.0668,2.7266
1.0674,2.7265
1.0684,2.7264
1.0693,2.7263
1.0703,2.7262
1.0713,2.7261
1.0723,2.7259
1.0732,2.7258
1.0742,2.7257
1.0753,2.7256
1.0762,2.7255
1.0752,2.7256
1.0771,2.7254
1.0781,2.7252
1.0635,2.7269
1.0645,2.7268
1.0654,2.7267
1.0664,2.7266
1.0791,2.7251
1.0801,2.725
1.0811,2.7249
1.082,2.7247
1.0828,2.7246
1.083,2.7246
1.084,2.7244
1.085,2.7243
1.0859,2.7242
1.0869,2.724
1.0879,2.7239
1.0897,2.7236
1.0898,2.7236
1.0889,2.7238
1.0908,2.7235
1.0918,2.7233
1.0928,2.7232
1.0938,2.723
1.0962,2.7227
1.0967,2.7226
1.0977,2.7224
1.0986,2.7223
1.0996,2.7221
1.1006,2.722
1.1016,2.7218
1.0947,2.7229
1.0957,2.7227
1.1023,2.7217
1.1025,2.7216
1.1035,2.7215
1.1045,2.7213
1.1055,2.7211
1.1079,2.7207
1.1084,2.7206
1.1094,2.7204
1.1064,2.721
1.1074,2.7208
1.1104,2.7203
1.1113,2.7201
1.1133,2.7197
1.1133,2.7197
1.1123,2.7199
1.1143,2.7195
1.1152,2.7194
1.1162,2.7192
1.1172,2.719
1.1182,2.7188
1.2262,2.6875
1.2266,2.6874
1.2275,2.687
1.2285,2.6866
1.2287,2.6865
1.2295,2.6862
1.2305,2.6858
1.2311,2.6855
1.2314,2.6854
1.2324,2.685
1.2336,2.6846
1.2344,2.6842
1.2334,2.6846
1.2453,2.6797
1.2461,2.6793
1.2498,2.6777
1.25,2.6776
1.2476,2.6787
1.248,2.6785
1.2471,2.6789
1.249,2.6781
1.236,2.6836
1.2363,2.6834
1.2373,2.683
1.2383,2.6827
1.2407,2.6816
1.2412,2.6814
1.2422,2.681
1.2384,2.6826
1.2393,2.6822
1.2402,2.6818
1.2354,2.6838
1.243,2.6807
1.2432,2.6806
1.2441,2.6802
1.2451,2.6798
1.1281,2.7168
1.1289,2.7166
1.126,2.7172
1.127,2.717
1.1279,2.7168
1.1299,2.7164
1.1309,2.7162
1.1326,2.7158
1.1328,2.7158
1.1318,2.716
1.137,2.7148
1.1377,2.7147
1.1387,2.7145
1.1396,2.7142
1.1406,2.714
1.1338,2.7156
1.1348,2.7153
1.1357,2.7151
1.1367,2.7149
1.1533,2.7109
1.1533,2.7109
1.1543,2.7107
1.1553,2.7104
1.1562,2.7102
1.1413,2.7139
1.1416,2.7138
1.1426,2.7136
1.1436,2.7133
1.1445,2.7131
1.1454,2.7129
1.1455,2.7129
1.1465,2.7126
1.1475,2.7124
1.1484,2.7121
1.1494,2.7119
1.1494,2.7119
1.1504,2.7117
1.1514,2.7114
1.1523,2.7112
1.1812,2.7031
1.1816,2.703
1.1826,2.7027
1.1836,2.7024
1.1875,2.7012
1.1875,2.7012
1.1844,2.7021
1.1846,2.7021
1.1855,2.7018
1.1865,2.7015
1.1571,2.71
1.1572,2.7099
1.1582,2.7097
1.1592,2.7094
1.1602,2.7091
1.1607,2.709
1.1611,2.7089
1.1621,2.7086
1.1631,2.7083
1.1641,2.7081
1.1678,2.707
1.168,2.707
1.1689,2.7067
1.1699,2.7065
1.1713,2.7061
1.1719,2.7059
1.1709,2.7062
1.1643,2.708
1.165,2.7078
1.166,2.7075
1.167,2.7073
1.1747,2.7051
1.1748,2.705
1.1758,2.7047
1.1729,2.7056
1.1738,2.7053
1.1768,2.7045
1.1777,2.7042
1.1779,2.7041
1.1787,2.7039
1.1797,2.7036
1.1807,2.7033
1.1935,2.6992
1.1943,2.699
1.1953,2.6986
1.1885,2.7008
1.1895,2.7005
1.1905,2.7002
1.1914,2.6999
1.1904,2.7002
1.1924,2.6996
1.1934,2.6993
1.1965,2.6982
1.1973,2.698
1.1963,2.6983
1.1982,2.6977
1.1992,2.6973
1.1994,2.6973
1.2002,2.697
1.2012,2.6967
1.2022,2.6963
1.2031,2.696
1.2021,2.6963
1.2051,2.6953
1.2051,2.6953
1.2061,2.695
1.207,2.6946
1.2106,2.6934
1.2109,2.6932
1.2079,2.6943
1.208,2.6943
1.209,2.6939
1.21,2.6936
1.2159,2.6914
1.2168,2.6911
1.2186,2.6904
1.2188,2.6904
1.2178,2.6907
1.2119,2.6929
1.2129,2.6925
1.2133,2.6924
1.2139,2.6922
1.2148,2.6918
1.2158,2.6914
1.2041,2.6956
1.2211,2.6895
1.2217,2.6892
1.2227,2.6889
1.2197,2.69
1.2207,2.6896
1.2237,2.6885
1.2246,2.6881
1.2236,2.6885
1.2256,2.6877
1.3742,2.6055
1.375,2.6049
1.3689,2.6094
1.3691,2.6092
1.3702,2.6084
1.3711,2.6078
1.3701,2.6085
1.3729,2.6064
1.373,2.6063
1.3716,2.6074
1.3721,2.6071
1.374,2.6056
1.3593,2.6162
1.3594,2.6162
1.3579,2.6172
1.3584,2.6168
1.3464,2.625
1.3467,2.6248
1.3477,2.6242
1.3493,2.623
1.3496,2.6229
1.3508,2.6221
1.3516,2.6215
1.3506,2.6222
1.3479,2.624
1.3486,2.6235
1.3551,2.6191
1.3555,2.6189
1.3522,2.6211
1.3525,2.6209
1.3535,2.6202
1.3537,2.6201
1.3545,2.6195
1.3565,2.6182
1.3574,2.6175
1.3564,2.6182
1.3662,2.6113
1.3662,2.6113
1.3672,2.6106
1.3648,2.6123
1.3652,2.612
1.3634,2.6133
1.3643,2.6127
1.3607,2.6152
1.3613,2.6148
1.3621,2.6143
1.3623,2.6141
1.3633,2.6134
1.3604,2.6155
1.3675,2.6104
1.3682,2.6099
1.4368,2.5527
1.4375,2.5521
1.4348,2.5547
1.4355,2.5539
1.4358,2.5537
1.4365,2.553
1.4295,2.5596
1.4297,2.5594
1.4285,2.5605
1.4287,2.5603
1.4274,2.5615
1.4277,2.5612
1.4263,2.5625
1.4268,2.5621
1.4327,2.5566
1.4336,2.5558
1.4316,2.5576
1.4316,2.5576
1.4306,2.5586
1.4307,2.5585
1.4326,2.5567
1.4337,2.5557
1.4346,2.5549
1.4685,2.5205
1.4688,2.5202
1.4676,2.5215
1.4678,2.5213
1.4667,2.5225
1.4668,2.5223
1.4658,2.5234
1.4658,2.5234
1.4603,2.5293
1.4609,2.5286
1.4584,2.5312
1.459,2.5306
1.4593,2.5303
1.46,2.5296
1.4639,2.5254
1.4648,2.5244
1.4621,2.5273
1.4629,2.5265
1.463,2.5264
1.4639,2.5255
1.4649,2.5244
1.4612,2.5283
1.4619,2.5275
1.4841,2.5029
1.4844,2.5026
1.4833,2.5039
1.4834,2.5038
1.4799,2.5078
1.4805,2.5071
1.4816,2.5059
1.4824,2.5049
1.4824,2.5049
1.4807,2.5068
1.4814,2.506
1.4764,2.5117
1.4766,2.5116
1.4756,2.5127
1.4756,2.5127
1.4747,2.5137
1.4738,2.5146
1.4746,2.5138
1.4729,2.5156
1.4736,2.5149
1.4782,2.5098
1.4785,2.5094
1.479,2.5088
1.4795,2.5083
1.4773,2.5107
1.4775,2.5105
1.4858,2.501
1.4863,2.5004
1.485,2.502
1.4854,2.5015
1.472,2.5166
1.4727,2.5159
1.4712,2.5176
1.4717,2.517
1.4703,2.5186
1.4707,2.5181
1.4694,2.5195
1.4697,2.5191
1.4527,2.5371
1.4531,2.5367
1.4508,2.5391
1.4512,2.5386
1.4517,2.5381
1.4521,2.5377
1.4449,2.5449
1.4453,2.5445
1.4429,2.5469
1.4434,2.5464
1.4439,2.5459
1.4443,2.5454
1.4488,2.541
1.4492,2.5406
1.4469,2.543
1.4473,2.5426
1.4478,2.542
1.4482,2.5416
1.4498,2.54
1.4502,2.5396
1.4459,2.5439
1.4463,2.5435
1.4565,2.5332
1.457,2.5327
1.4546,2.5352
1.4551,2.5347
1.4556,2.5342
1.4561,2.5337
1.4575,2.5322
1.458,2.5316
1.4537,2.5361
1.4541,2.5357
1.4409,2.5488
1.4414,2.5483
1.4389,2.5508
1.4395,2.5502
1.4399,2.5498
1.4404,2.5493
1.4419,2.5479
1.4424,2.5474
1.4378,2.5518
1.4385,2.5511
1.3895,2.5938
1.3896,2.5937
1.3906,2.5929
1.404,2.582
1.4043,2.5818
1.4051,2.5811
1.4053,2.5809
1.4062,2.5801
1.4016,2.584
1.4023,2.5834
1.3993,2.5859
1.3994,2.5858
1.4004,2.585
1.4005,2.585
1.4014,2.5842
1.4028,2.583
1.4033,2.5826
1.3945,2.5898
1.3945,2.5898
1.3981,2.5869
1.3984,2.5866
1.3969,2.5879
1.3975,2.5874
1.3956,2.5889
1.3965,2.5882
1.3955,2.589
1.392,2.5918
1.3926,2.5913
1.3932,2.5908
1.3936,2.5905
1.3908,2.5928
1.3916,2.5921
1.4176,2.5703
1.418,2.57
1.4198,2.5684
1.4199,2.5683
1.4209,2.5674
1.4219,2.5666
1.4209,2.5674
1.4187,2.5693
1.4189,2.5692
1.4132,2.5742
1.4141,2.5734
1.4098,2.5771
1.4102,2.5768
1.4086,2.5781
1.4092,2.5776
1.412,2.5752
1.4121,2.5751
1.4109,2.5762
1.4111,2.576
1.4131,2.5743
1.4154,2.5723
1.416,2.5717
1.4165,2.5713
1.417,2.5709
1.4143,2.5732
1.415,2.5726
1.4253,2.5635
1.4258,2.563
1.4242,2.5645
1.4248,2.5639
1.4231,2.5654
1.4238,2.5648
1.422,2.5664
1.4229,2.5657
1.4075,2.5791
1.4082,2.5785
1.4063,2.5801
1.4072,2.5793
1.382,2.5996
1.3828,2.599
1.3807,2.6006
1.3809,2.6005
1.3794,2.6016
1.3799,2.6012
1.3818,2.5997
1.3845,2.5977
1.3848,2.5975
1.3858,2.5967
1.3867,2.596
1.3857,2.5967
1.3883,2.5947
1.3887,2.5944
1.387,2.5957
1.3877,2.5952
1.3833,2.5986
1.3838,2.5982
1.3768,2.6035
1.377,2.6034
1.3781,2.6025
1.3789,2.602
1.3779,2.6027
1.3755,2.6045
1.376,2.6042
1.2941,2.6562
1.2949,2.6558
1.2959,2.6553
1.2959,2.6553
1.2969,2.6547
1.3083,2.6484
1.3086,2.6483
1.3117,2.6465
1.3125,2.646
1.31,2.6475
1.3105,2.6471
1.3096,2.6477
1.3115,2.6466
1.3013,2.6523
1.3018,2.6521
1.3027,2.6515
1.303,2.6514
1.3037,2.651
1.3047,2.6505
1.2977,2.6543
1.2979,2.6542
1.2988,2.6537
1.2995,2.6533
1.2998,2.6532
1.3008,2.6526
1.3065,2.6494
1.3066,2.6494
1.3048,2.6504
1.3057,2.6499
1.3076,2.6488
1.2628,2.6719
1.2637,2.6715
1.2649,2.6709
1.2656,2.6705
1.2646,2.671
1.2789,2.6641
1.2793,2.6639
1.2809,2.6631
1.2812,2.6629
1.2803,2.6634
1.271,2.668
1.2715,2.6677
1.273,2.667
1.2734,2.6668
1.2725,2.6673
1.2669,2.6699
1.2676,2.6696
1.269,2.6689
1.2695,2.6687
1.2686,2.6691
1.2666,2.6701
1.2705,2.6682
1.275,2.666
1.2754,2.6658
1.277,2.665
1.2773,2.6649
1.2764,2.6654
1.2744,2.6663
1.2783,2.6644
1.2542,2.6758
1.2549,2.6755
1.2559,2.6751
1.2564,2.6748
1.2568,2.6746
1.2578,2.6742
1.251,2.6772
1.252,2.6768
1.252,2.6768
1.2529,2.6764
1.2539,2.6759
1.2585,2.6738
1.2588,2.6737
1.2598,2.6733
1.2606,2.6729
1.2607,2.6728
1.2617,2.6724
1.2627,2.6719
1.2866,2.6602
1.2871,2.6599
1.2885,2.6592
1.2891,2.6589
1.2881,2.6594
1.2828,2.6621
1.2832,2.6619
1.2848,2.6611
1.2852,2.6609
1.2842,2.6614
1.2822,2.6624
1.2861,2.6604
1.2904,2.6582
1.291,2.6579
1.2922,2.6572
1.293,2.6568
1.292,2.6574
1.29,2.6584
1.2939,2.6563
1.3281,2.6367
1.3281,2.6367
1.3216,2.6406
1.3223,2.6403
1.3233,2.6396
1.3242,2.6391
1.3232,2.6397
1.3249,2.6387
1.3252,2.6385
1.3262,2.6379
1.3265,2.6377
1.3271,2.6373
1.3359,2.6318
1.3359,2.6318
1.3344,2.6328
1.335,2.6324
1.3434,2.627
1.3438,2.6267
1.3404,2.6289
1.3408,2.6287
1.3418,2.628
1.3419,2.6279
1.3428,2.6274
1.3374,2.6309
1.3379,2.6305
1.3389,2.6299
1.3398,2.6293
1.3389,2.6299
1.3369,2.6312
1.3312,2.6348
1.332,2.6343
1.3297,2.6357
1.3301,2.6355
1.3291,2.6361
1.3311,2.6349
1.3328,2.6338
1.333,2.6336
1.334,2.633
1.3151,2.6445
1.3154,2.6443
1.3164,2.6437
1.32,2.6416
1.3203,2.6414
1.3184,2.6426
1.3193,2.642
1.3167,2.6436
1.3174,2.6432
1.3184,2.6426
1.3134,2.6455
1.3135,2.6455
1.3145,2.6449
1.3213,2.6408
1.3449,2.626
1.3457,2.6255
1.3447,2.6261


==> Data/capillaryWave/1To1/analytical_amp_Re=100.csv <==
time,amp
0,0.01
0.005005,0.0099205
0.01001,0.0098487
0.015015,0.0097544
0.02002,0.0096356
0.025025,0.0094918
0.03003,0.0093233
0.035035,0.0091307
0.04004,0.0089145
0.045045,0.0086755
0.05005,0.0084146
0.055055,0.0081326
0.06006,0.0078305
0.065065,0.0075093
0.07007,0.0071701
0.075075,0.0068139
0.08008,0.0064419
0.085085,0.0060552
0.09009,0.005655
0.095095,0.0052425
0.1001,0.004819
0.10511,0.0043857
0.11011,0.0039439
0.11512,0.0034948
0.12012,0.0030397
0.12513,0.0025799
0.13013,0.0021167
0.13514,0.0016513
0.14014,0.0011851
0.14515,0.00071932
0.15015,0.00025519
0.15516,-0.00020604
0.16016,-0.00066315
0.16517,-0.0011149
0.17017,-0.0015602
0.17518,-0.0019979
0.18018,-0.0024268
0.18519,-0.0028458
0.19019,-0.0032539
0.1952,-0.0036502
0.2002,-0.0040336
0.20521,-0.0044031
0.21021,-0.004758
0.21522,-0.0050974
0.22022,-0.0054204
0.22523,-0.0057264
0.23023,-0.0060146
0.23524,-0.0062845
0.24024,-0.0065354
0.24525,-0.0067669
0.25025,-0.0069784
0.25526,-0.0071695
0.26026,-0.0073399
0.26527,-0.0074893
0.27027,-0.0076175
0.27528,-0.0077242
0.28028,-0.0078094
0.28529,-0.007873
0.29029,-0.007915
0.2953,-0.0079355
0.3003,-0.0079345
0.30531,-0.0079123
0.31031,-0.007869
0.31532,-0.0078049
0.32032,-0.0077205
0.32533,-0.007616
0.33033,-0.0074919
0.33534,-0.0073487
0.34034,-0.0071869
0.34535,-0.0070072
0.35035,-0.00681
0.35536,-0.0065962
0.36036,-0.0063664
0.36537,-0.0061213
0.37037,-0.0058617
0.37538,-0.0055885
0.38038,-0.0053024
0.38539,-0.0050044
0.39039,-0.0046953
0.3954,-0.0043761
0.4004,-0.0040477
0.40541,-0.0037111
0.41041,-0.0033672
0.41542,-0.003017
0.42042,-0.0026615
0.42543,-0.0023017
0.43043,-0.0019386
0.43544,-0.0015732
0.44044,-0.0012065
0.44545,-0.00083958
0.45045,-0.00047333
0.45546,-0.00010876
0.46046,0.00025316
0.46547,0.00061147
0.47047,0.00096524
0.47548,0.0013136
0.48048,0.0016555
0.48549,0.0019902
0.49049,0.0023169
0.4955,0.0026346
0.5005,0.0029427
0.50551,0.0032404
0.51051,0.0035269
0.51552,0.0038016
0.52052,0.0040638
0.52553,0.0043129
0.53053,0.0045484
0.53554,0.0047697
0.54054,0.0049763
0.54555,0.0051678
0.55055,0.0053438
0.55556,0.005504
0.56056,0.005648
0.56557,0.0057756
0.57057,0.0058866
0.57558,0.0059808
0.58058,0.006058
0.58559,0.0061183
0.59059,0.0061616
0.5956,0.0061879
0.6006,0.0061973
0.60561,0.0061899
0.61061,0.0061658
0.61562,0.0061252
0.62062,0.0060685
0.62563,0.0059958
0.63063,0.0059075
0.63564,0.005804
0.64064,0.0056857
0.64565,0.0055529
0.65065,0.0054063
0.65566,0.0052462
0.66066,0.0050733
0.66567,0.0048881
0.67067,0.0046912
0.67568,0.0044832
0.68068,0.0042649
0.68569,0.0040368
0.69069,0.0037996
0.6957,0.0035542
0.7007,0.0033011
0.70571,0.0030412
0.71071,0.0027753
0.71572,0.002504
0.72072,0.0022281
0.72573,0.0019486
0.73073,0.001666
0.73574,0.0013813
0.74074,0.0010952
0.74575,0.00080849
0.75075,0.00052197
0.75576,0.0002364
0.76076,-4.7458E-05
0.76577,-0.00032884
0.77077,-0.000607
0.77578,-0.00088122
0.78078,-0.0011508
0.78579,-0.001415
0.79079,-0.0016732
0.7958,-0.0019248
0.8008,-0.002169
0.80581,-0.0024054
0.81081,-0.0026333
0.81582,-0.0028522
0.82082,-0.0030615
0.82583,-0.0032608
0.83083,-0.0034497
0.83584,-0.0036276
0.84084,-0.0037943
0.84585,-0.0039493
0.85085,-0.0040923
0.85586,-0.004223
0.86086,-0.0043412
0.86587,-0.0044467
0.87087,-0.0045393
0.87588,-0.0046188
0.88088,-0.0046851
0.88589,-0.0047382
0.89089,-0.004778
0.8959,-0.0048046
0.9009,-0.0048179
0.90591,-0.0048181
0.91091,-0.0048052
0.91592,-0.0047794
0.92092,-0.0047408
0.92593,-0.0046898
0.93093,-0.0046265
0.93594,-0.0045511
0.94094,-0.0044641
0.94595,-0.0043656
0.95095,-0.0042562
0.95596,-0.0041362
0.96096,-0.0040059
0.96597,-0.0038659
0.97097,-0.0037166
0.97598,-0.0035584
0.98098,-0.0033919
0.98599,-0.0032176
0.99099,-0.003036
0.996,-0.0028478
1.001,-0.0026533
1.006,-0.0024534
1.011,-0.0022484
1.016,-0.002039
1.021,-0.0018259
1.026,-0.0016095
1.031,-0.0013907
1.036,-0.0011698
1.041,-0.00094768
1.046,-0.0007248
1.0511,-0.00050182
1.0561,-0.00027934
1.0611,-5.7953E-05
1.0661,0.00016174
1.0711,0.00037917
1.0761,0.00059376
1.0811,0.00080495
1.0861,0.0010122
1.0911,0.001215
1.0961,0.0014128
1.1011,0.0016051
1.1061,0.0017914
1.1111,0.0019714
1.1161,0.0021445
1.1211,0.0023103
1.1261,0.0024686
1.1311,0.0026187
1.1361,0.0027606
1.1411,0.0028938
1.1461,0.003018
1.1512,0.003133
1.1562,0.0032385
1.1612,0.0033344
1.1662,0.0034205
1.1712,0.0034965
1.1762,0.0035625
1.1812,0.0036182
1.1862,0.0036637
1.1912,0.0036989
1.1962,0.0037237
1.2012,0.0037382
1.2062,0.0037425
1.2112,0.0037366
1.2162,0.0037206
1.2212,0.0036947
1.2262,0.003659
1.2312,0.0036136
1.2362,0.0035588
1.2412,0.0034949
1.2462,0.003422
1.2513,0.0033404
1.2563,0.0032505
1.2613,0.0031525
1.2663,0.0030467
1.2713,0.0029336
1.2763,0.0028135
1.2813,0.0026868
1.2863,0.0025538
1.2913,0.002415
1.2963,0.0022708
1.3013,0.0021217
1.3063,0.0019681
1.3113,0.0018104
1.3163,0.0016491
1.3213,0.0014848
1.3263,0.0013177
1.3313,0.0011485
1.3363,0.00097757
1.3413,0.00080543
1.3463,0.00063254
1.3514,0.00045939
1.3564,0.00028643
1.3614,0.00011414
1.3664,-5.7014E-05
1.3714,-0.00022659
1.3764,-0.00039413
1.3814,-0.0005592
1.3864,-0.00072137
1.3914,-0.00088024
1.3964,-0.0010354
1.4014,-0.0011864
1.4064,-0.001333
1.4114,-0.0014747
1.4164,-0.0016113
1.4214,-0.0017423
1.4264,-0.0018675
1.4314,-0.0019866
1.4364,-0.0020993
1.4414,-0.0022054
1.4464,-0.0023047
1.4515,-0.0023968
1.4565,-0.0024817
1.4615,-0.0025591
1.4665,-0.002629
1.4715,-0.0026911
1.4765,-0.0027454
1.4815,-0.0027919
1.4865,-0.0028303
1.4915,-0.0028608
1.4965,-0.0028833
1.5015,-0.0028977
1.5065,-0.0029042
1.5115,-0.0029027
1.5165,-0.0028934
1.5215,-0.0028764
1.5265,-0.0028516
1.5315,-0.0028194
1.5365,-0.0027797
1.5415,-0.0027329
1.5465,-0.0026791
1.5516,-0.0026184
1.5566,-0.0025511
1.5616,-0.0024775
1.5666,-0.0023978
1.5716,-0.0023122
1.5766,-0.0022211
1.5816,-0.0021248
1.5866,-0.0020235
1.5916,-0.0019175
1.5966,-0.0018072
1.6016,-0.001693
1.6066,-0.0015751
1.6116,-0.0014539
1.6166,-0.0013298
1.6216,-0.0012032
1.6266,-0.0010743
1.6316,-0.00094361
1.6366,-0.00081144
1.6416,-0.00067818
1.6466,-0.00054419
1.6517,-0.00040985
1.6567,-0.00027552
1.6617,-0.00014157
1.6667,-8.353E-06
1.6717,0.00012377
1.6767,0.00025445
1.6817,0.00038335
1.6867,0.00051014
1.6917,0.00063448
1.6967,0.00075605
1.7017,0.00087457
1.7067,0.00098972
1.7117,0.0011012
1.7167,0.0012088
1.7217,0.0013122
1.7267,0.0014112
1.7317,0.0015055
1.7367,0.001595
1.7417,0.0016794
1.7467,0.0017585
1.7518,0.0018322
1.7568,0.0019003
1.7618,0.0019627
1.7668,0.0020192
1.7718,0.0020698
1.7768,0.0021144
1.7818,0.0021529
1.7868,0.0021852
1.7918,0.0022113
1.7968,0.0022312
1.8018,0.0022448
1.8068,0.0022523
1.8118,0.0022536
1.8168,0.0022488
1.8218,0.0022379
1.8268,0.0022211
1.8318,0.0021983
1.8368,0.0021698
1.8418,0.0021357
1.8468,0.002096
1.8519,0.002051
1.8569,0.0020008
1.8619,0.0019456
1.8669,0.0018856
1.8719,0.001821
1.8769,0.001752
1.8819,0.0016788
1.8869,0.0016017
1.8919,0.0015209
1.8969,0.0014366
1.9019,0.0013491
1.9069,0.0012587
1.9119,0.0011657
1.9169,0.0010703
1.9219,0.00097273
1.9269,0.00087338
1.9319,0.00077249
1.9369,0.00067035
1.9419,0.00056724
1.9469,0.00046346
1.952,0.0003593
1.957,0.00025503
1.962,0.00015094
1.967,4.731E-05
1.972,-5.5579E-05
1.977,-0.00015746
1.982,-0.00025805
1.987,-0.00035711
1.992,-0.00045437
1.997,-0.00054959
2.002,-0.00064251
2.007,-0.00073292
2.012,-0.00082059
2.017,-0.00090529
2.022,-0.00098684
2.027,-0.001065
2.032,-0.0011397
2.037,-0.0012106
2.042,-0.0012776
2.047,-0.0013407
2.0521,-0.0013995
2.0571,-0.0014541
2.0621,-0.0015043
2.0671,-0.00155
2.0721,-0.0015911
2.0771,-0.0016275
2.0821,-0.0016592
2.0871,-0.0016862
2.0921,-0.0017083
2.0971,-0.0017257
2.1021,-0.0017382
2.1071,-0.0017459
2.1121,-0.0017488
2.1171,-0.0017469
2.1221,-0.0017404
2.1271,-0.0017291
2.1321,-0.0017133
2.1371,-0.0016929
2.1421,-0.0016681
2.1471,-0.001639
2.1522,-0.0016058
2.1572,-0.0015684
2.1622,-0.0015271
2.1672,-0.001482
2.1722,-0.0014332
2.1772,-0.001381
2.1822,-0.0013255
2.1872,-0.0012668
2.1922,-0.0012052
2.1972,-0.0011409
2.2022,-0.001074
2.2072,-0.0010047
2.2122,-0.00093329
2.2172,-0.00085995
2.2222,-0.00078489
2.2272,-0.00070833
2.2322,-0.00063049
2.2372,-0.0005516
2.2422,-0.00047187
2.2472,-0.00039152
2.2523,-0.00031079
2.2573,-0.00022989
2.2623,-0.00014904
2.2673,-6.8465E-05
2.2723,1.1621E-05
2.2773,9.1006E-05
2.2823,0.00016948
2.2873,0.00024684
2.2923,0.00032288
2.2973,0.00039741
2.3023,0.00047024
2.3073,0.00054118
2.3123,0.00061007
2.3173,0.00067672
2.3223,0.00074098
2.3273,0.00080269
2.3323,0.00086172
2.3373,0.00091791
2.3423,0.00097114
2.3473,0.0010213
2.3524,0.0010683
2.3574,0.0011119
2.3624,0.0011522
2.3674,0.0011891
2.3724,0.0012224
2.3774,0.0012521
2.3824,0.0012781
2.3874,0.0013005
2.3924,0.0013192
2.3974,0.0013341
2.4024,0.0013453
2.4074,0.0013528
2.4124,0.0013565
2.4174,0.0013565
2.4224,0.0013528
2.4274,0.0013455
2.4324,0.0013346
2.4374,0.0013202
2.4424,0.0013024
2.4474,0.0012811
2.4525,0.0012565
2.4575,0.0012288
2.4625,0.0011979
2.4675,0.0011641
2.4725,0.0011274
2.4775,0.0010879
2.4825,0.0010458
2.4875,0.0010012
2.4925,0.00095433
2.4975,0.00090522
2.5025,0.00085407
2.5075,0.00080103
2.5125,0.00074626
2.5175,0.00068993
2.5225,0.0006322
2.5275,0.00057324
2.5325,0.00051321
2.5375,0.0004523
2.5425,0.00039067
2.5475,0.0003285
2.5526,0.00026595
2.5576,0.00020321
2.5626,0.00014045
2.5676,7.7822E-05
2.5726,1.5511E-05
2.5776,-4.632E-05
2.5826,-0.00010751
2.5876,-0.00016789
2.5926,-0.00022732
2.5976,-0.00028563
2.6026,-0.00034268
2.6076,-0.00039832
2.6126,-0.00045242
2.6176,-0.00050483
2.6226,-0.00055544
2.6276,-0.00060413
2.6326,-0.00065076
2.6376,-0.00069524
2.6426,-0.00073747
2.6476,-0.00077734
2.6527,-0.00081477
2.6577,-0.00084967
2.6627,-0.00088199
2.6677,-0.00091163
2.6727,-0.00093856
2.6777,-0.00096272
2.6827,-0.00098407
2.6877,-0.0010026
2.6927,-0.0010182
2.6977,-0.0010309
2.7027,-0.0010408
2.7077,-0.0010477
2.7127,-0.0010517
2.7177,-0.0010529
2.7227,-0.0010512
2.7277,-0.0010466
2.7327,-0.0010393
2.7377,-0.0010291
2.7427,-0.0010163
2.7477,-0.0010009
2.7528,-0.00098281
2.7578,-0.00096225
2.7628,-0.00093925
2.7678,-0.0009139
2.7728,-0.00088628
2.7778,-0.00085649
2.7828,-0.00082462
2.7878,-0.00079079
2.7928,-0.00075509
2.7978,-0.00071765
2.8028,-0.00067857
2.8078,-0.00063798
2.8128,-0.00059601
2.8178,-0.00055276
2.8228,-0.00050838
2.8278,-0.00046299
2.8328,-0.00041673
2.8378,-0.00036972
2.8428,-0.00032211
2.8478,-0.00027402
2.8529,-0.00022558
2.8579,-0.00017695
2.8629,-0.00012824
2.8679,-7.9585E-05
2.8729,-3.1126E-05
2.8779,1.7013E-05
2.8829,6.4702E-05
2.8879,0.00011182
2.8929,0.00015824
2.8979,0.00020384
2.9029,0.0002485
2.9079,0.00029212
2.9129,0.00033458
2.9179,0.00037578
2.9229,0.00041562
2.9279,0.00045399
2.9329,0.00049082
2.9379,0.000526
2.9429,0.00055947
2.9479,0.00059113
2.953,0.00062093
2.958,0.0006488
2.963,0.00067467
2.968,0.0006985
2.973,0.00072024
2.978,0.00073984
2.983,0.00075727
2.988,0.0007725
2.993,0.00078551
2.998,0.00079628
3.003,0.0008048
3.008,0.00081107
3.013,0.00081509
3.018,0.00081686
3.023,0.00081641
3.028,0.00081374
3.033,0.00080889
3.038,0.00080189
3.043,0.00079277
3.048,0.00078158
3.0531,0.00076836
3.0581,0.00075317
3.0631,0.00073606
3.0681,0.00071711
3.0731,0.00069636
3.0781,0.00067391
3.0831,0.00064981
3.0881,0.00062415
3.0931,0.00059702
3.0981,0.00056849
3.1031,0.00053866
3.1081,0.00050762
3.1131,0.00047546
3.1181,0.00044228
3.1231,0.00040818
3.1281,0.00037326
3.1331,0.00033762
3.1381,0.00030137
3.1431,0.0002646
3.1481,0.00022741
3.1532,0.00018993
3.1582,0.00015224
3.1632,0.00011445
3.1682,7.6674E-05
3.1732,3.9003E-05
3.1782,1.5406E-06
3.1832,-3.5612E-05
3.1882,-7.2358E-05
3.1932,-0.0001086
3.1982,-0.00014424
3.2032,-0.0001792
3.2082,-0.00021338
3.2132,-0.00024669
3.2182,-0.00027905
3.2232,-0.00031039
3.2282,-0.00034062
3.2332,-0.00036968
3.2382,-0.00039749
3.2432,-0.00042399
3.2482,-0.00044912
3.2533,-0.00047282
3.2583,-0.00049504
3.2633,-0.00051574
3.2683,-0.00053486
3.2733,-0.00055237
3.2783,-0.00056824
3.2833,-0.00058243
3.2883,-0.00059493
3.2933,-0.00060571
3.2983,-0.00061475
3.3033,-0.00062206
3.3083,-0.00062761
3.3133,-0.00063142
3.3183,-0.00063348
3.3233,-0.00063381
3.3283,-0.00063242
3.3333,-0.00062932
3.3383,-0.00062455
3.3433,-0.00061812
3.3483,-0.00061007
3.3534,-0.00060043
3.3584,-0.00058924
3.3634,-0.00057655
3.3684,-0.00056241
3.3734,-0.00054685
3.3784,-0.00052995
3.3834,-0.00051174
3.3884,-0.00049231
3.3934,-0.0004717
3.3984,-0.00044998
3.4034,-0.00042723
3.4084,-0.00040351
3.4134,-0.00037889
3.4184,-0.00035345
3.4234,-0.00032727
3.4284,-0.00030041
3.4334,-0.00027297
3.4384,-0.00024502
3.4434,-0.00021663
3.4484,-0.0001879
3.4535,-0.0001589
3.4585,-0.00012971
3.4635,-0.00010041
3.4685,-7.1085E-05
3.4735,-4.1812E-05
3.4785,-1.2671E-05
3.4835,1.6261E-05
3.4885,4.4906E-05
3.4935,7.3191E-05
3.4985,0.00010104
3.5035,0.00012838
3.5085,0.00015515
3.5135,0.00018127
3.5185,0.00020668
3.5235,0.00023132
3.5285,0.00025512
3.5335,0.00027803
3.5385,0.0003
3.5435,0.00032097
3.5485,0.0003409
3.5536,0.00035973
3.5586,0.00037743
3.5636,0.00039396
3.5686,0.00040929
3.5736,0.00042337
3.5786,0.00043619
3.5836,0.00044772
3.5886,0.00045794
3.5936,0.00046683
3.5986,0.00047438
3.6036,0.00048058
3.6086,0.00048543
3.6136,0.00048892
3.6186,0.00049106
3.6236,0.00049185
3.6286,0.00049129
3.6336,0.00048941
3.6386,0.00048622
3.6436,0.00048173
3.6486,0.00047598
3.6537,0.00046899
3.6587,0.00046078
3.6637,0.00045139
3.6687,0.00044086
3.6737,0.00042921
3.6787,0.00041651
3.6837,0.00040278
3.6887,0.00038807
3.6937,0.00037243
3.6987,0.00035592
3.7037,0.00033857
3.7087,0.00032046
3.7137,0.00030162
3.7187,0.00028213
3.7237,0.00026204
3.7287,0.0002414
3.7337,0.00022028
3.7387,0.00019874
3.7437,0.00017684
3.7487,0.00015465
3.7538,0.00013222
3.7588,0.00010962
3.7638,8.691E-05
3.7688,6.4157E-05
3.7738,4.142E-05
3.7788,1.8761E-05
3.7838,-3.7591E-06
3.7888,-2.6081E-05
3.7938,-4.8145E-05
3.7988,-6.9894E-05
3.8038,-9.1271E-05
3.8088,-0.00011222
3.8138,-0.00013269
3.8188,-0.00015263
3.8238,-0.00017199
3.8288,-0.00019073
3.8338,-0.00020878
3.8388,-0.00022612
3.8438,-0.00024271
3.8488,-0.00025849
3.8539,-0.00027344
3.8589,-0.00028753
3.8639,-0.00030072
3.8689,-0.00031298
3.8739,-0.00032429
3.8789,-0.00033463
3.8839,-0.00034398
3.8889,-0.00035231
3.8939,-0.00035962
3.8989,-0.00036589
3.9039,-0.00037112
3.9089,-0.00037529
3.9139,-0.00037842
3.9189,-0.00038049
3.9239,-0.00038152
3.9289,-0.0003815
3.9339,-0.00038044
3.9389,-0.00037837
3.9439,-0.00037528
3.9489,-0.00037121
3.954,-0.00036616
3.959,-0.00036016
3.964,-0.00035323
3.969,-0.00034541
3.974,-0.00033671
3.979,-0.00032717
3.984,-0.00031683
3.989,-0.00030571
3.994,-0.00029386
3.999,-0.00028131
4.004,-0.0002681
4.009,-0.00025428
4.014,-0.00023988
4.019,-0.00022495
4.024,-0.00020954
4.029,-0.00019369
4.034,-0.00017744
4.039,-0.00016085
4.044,-0.00014397
4.049,-0.00012683
4.0541,-0.00010949
4.0591,-9.2004E-05
4.0641,-7.4412E-05
4.0691,-5.6766E-05
4.0741,-3.9113E-05
4.0791,-2.1502E-05
4.0841,-3.9805E-06
4.0891,1.3406E-05
4.0941,3.061E-05
4.0991,4.7587E-05
4.1041,6.4294E-05
4.1091,8.0686E-05
4.1141,9.6722E-05
4.1191,0.00011236
4.1241,0.00012757
4.1291,0.0001423
4.1341,0.00015652
4.1391,0.0001702
4.1441,0.0001833
4.1491,0.0001958
4.1542,0.00020766
4.1592,0.00021886
4.1642,0.00022937
4.1692,0.00023917
4.1742,0.00024824
4.1792,0.00025656
4.1842,0.00026412
4.1892,0.0002709
4.1942,0.00027689
4.1992,0.00028207
4.2042,0.00028645
4.2092,0.00029001
4.2142,0.00029276
4.2192,0.00029469
4.2242,0.00029581
4.2292,0.00029611
4.2342,0.00029561
4.2392,0.00029431
4.2442,0.00029223
4.2492,0.00028937
4.2543,0.00028575
4.2593,0.00028138
4.2643,0.00027629
4.2693,0.00027049
4.2743,0.00026401
4.2793,0.00025686
4.2843,0.00024908
4.2893,0.00024069
4.2943,0.00023172
4.2993,0.00022219
4.3043,0.00021214
4.3093,0.0002016
4.3143,0.0001906
4.3193,0.00017917
4.3243,0.00016736
4.3293,0.00015519
4.3343,0.0001427
4.3393,0.00012993
4.3443,0.00011692
4.3493,0.00010369
4.3544,9.0296E-05
4.3594,7.6768E-05
4.3644,6.3145E-05
4.3694,4.9466E-05
4.3744,3.5766E-05
4.3794,2.2084E-05
4.3844,8.4567E-06
4.3894,-5.0795E-06
4.3944,-1.8489E-05
4.3994,-3.1736E-05
4.4044,-4.4786E-05
4.4094,-5.7605E-05
4.4144,-7.0161E-05
4.4194,-8.2422E-05
4.4244,-9.4356E-05
4.4294,-0.00010594
4.4344,-0.00011713
4.4394,-0.00012791
4.4444,-0.00013826
4.4494,-0.00014815
4.4545,-0.00015755
4.4595,-0.00016644
4.4645,-0.00017481
4.4695,-0.00018264
4.4745,-0.0001899
4.4795,-0.00019659
4.4845,-0.00020269
4.4895,-0.00020819
4.4945,-0.00021308
4.4995,-0.00021735
4.5045,-0.00022099
4.5095,-0.00022401
4.5145,-0.00022639
4.5195,-0.00022814
4.5245,-0.00022926
4.5295,-0.00022974
4.5345,-0.0002296
4.5395,-0.00022884
4.5445,-0.00022746
4.5495,-0.00022548
4.5546,-0.0002229
4.5596,-0.00021974
4.5646,-0.00021601
4.5696,-0.00021172
4.5746,-0.0002069
4.5796,-0.00020156
4.5846,-0.00019571
4.5896,-0.00018939
4.5946,-0.0001826
4.5996,-0.00017538
4.6046,-0.00016774
4.6096,-0.0001597
4.6146,-0.00015131
4.6196,-0.00014257
4.6246,-0.00013352
4.6296,-0.00012418
4.6346,-0.00011459
4.6396,-0.00010476
4.6446,-9.4733E-05
4.6496,-8.4533E-05
4.6547,-7.4188E-05
4.6597,-6.3729E-05
4.6647,-5.3184E-05
4.6697,-4.2584E-05
4.6747,-3.1957E-05
4.6797,-2.1332E-05
4.6847,-1.0738E-05
4.6897,-2.0375E-07
4.6947,1.0243E-05
4.6997,2.0575E-05
4.7047,3.0764E-05
4.7097,4.0785E-05
4.7147,5.0611E-05
4.7197,6.0218E-05
4.7247,6.9581E-05
4.7297,7.8677E-05
4.7347,8.7484E-05
4.7397,9.598E-05
4.7447,0.00010414
4.7497,0.00011196
4.7548,0.0001194
4.7598,0.00012646
4.7648,0.00013312
4.7698,0.00013936
4.7748,0.00014517
4.7798,0.00015054
4.7848,0.00015545
4.7898,0.00015991
4.7948,0.00016389
4.7998,0.00016739
4.8048,0.00017041
4.8098,0.00017295
4.8148,0.00017499
4.8198,0.00017654
4.8248,0.0001776
4.8298,0.00017817
4.8348,0.00017825
4.8398,0.00017785
4.8448,0.00017697
4.8498,0.00017561
4.8549,0.0001738
4.8599,0.00017152
4.8649,0.0001688
4.8699,0.00016565
4.8749,0.00016207
4.8799,0.00015808
4.8849,0.0001537
4.8899,0.00014894
4.8949,0.00014381
4.8999,0.00013833
4.9049,0.00013253
4.9099,0.00012642
4.9149,0.00012001
4.9199,0.00011333
4.9249,0.00010641
4.9299,9.9247E-05
4.9349,9.1878E-05
4.9399,8.4322E-05
4.9449,7.6601E-05
4.9499,6.8736E-05
4.955,6.0751E-05
4.96,5.2668E-05
4.965,4.451E-05
4.97,3.63E-05
4.975,2.8059E-05
4.98,1.9812E-05
4.985,1.158E-05
4.99,3.3849E-06
4.995,-4.7504E-06
5,-1.2805E-05


==> Data/capillaryWave/1To1/analytical_amp_Re=200.csv <==
time,amp
0,0.01
0.005005,0.0099396
0.01001,0.0098754
0.015015,0.0097862
0.02002,0.0096705
0.025025,0.0095284
0.03003,0.0093601
0.035035,0.009166
0.04004,0.0089469
0.045045,0.0087034
0.05005,0.0084364
0.055055,0.0081468
0.06006,0.0078356
0.065065,0.0075037
0.07007,0.0071523
0.075075,0.0067823
0.08008,0.0063951
0.085085,0.0059918
0.09009,0.0055737
0.095095,0.005142
0.1001,0.004698
0.10511,0.004243
0.11011,0.0037784
0.11512,0.0033057
0.12012,0.002826
0.12513,0.0023409
0.13013,0.0018518
0.13514,0.00136
0.14014,0.00086693
0.14515,0.00037401
0.15015,-0.00011737
0.15516,-0.00060586
0.16016,-0.0010901
0.16517,-0.0015687
0.17017,-0.0020404
0.17518,-0.002504
0.18018,-0.002958
0.18519,-0.0034014
0.19019,-0.0038329
0.1952,-0.0042514
0.2002,-0.0046558
0.20521,-0.005045
0.21021,-0.0054181
0.21522,-0.0057739
0.22022,-0.0061118
0.22523,-0.0064307
0.23023,-0.0067299
0.23524,-0.0070087
0.24024,-0.0072664
0.24525,-0.0075024
0.25025,-0.0077162
0.25526,-0.0079072
0.26026,-0.008075
0.26527,-0.0082194
0.27027,-0.00834
0.27528,-0.0084366
0.28028,-0.0085091
0.28529,-0.0085574
0.29029,-0.0085814
0.2953,-0.0085814
0.3003,-0.0085573
0.30531,-0.0085094
0.31031,-0.0084379
0.31532,-0.0083432
0.32032,-0.0082256
0.32533,-0.0080857
0.33033,-0.0079239
0.33534,-0.0077408
0.34034,-0.007537
0.34535,-0.0073132
0.35035,-0.0070701
0.35536,-0.0068086
0.36036,-0.0065294
0.36537,-0.0062334
0.37037,-0.0059217
0.37538,-0.005595
0.38038,-0.0052544
0.38539,-0.004901
0.39039,-0.0045358
0.3954,-0.0041599
0.4004,-0.0037743
0.40541,-0.0033804
0.41041,-0.0029791
0.41542,-0.0025716
0.42042,-0.0021592
0.42543,-0.001743
0.43043,-0.0013243
0.43544,-0.00090408
0.44044,-0.00048369
0.44545,-6.4255E-05
0.45045,0.00035304
0.45546,0.00076703
0.46046,0.0011766
0.46547,0.0015806
0.47047,0.0019779
0.47548,0.0023674
0.48048,0.0027481
0.48549,0.0031191
0.49049,0.0034791
0.4955,0.0038275
0.5005,0.0041631
0.50551,0.0044852
0.51051,0.0047929
0.51552,0.0050854
0.52052,0.005362
0.52553,0.005622
0.53053,0.0058647
0.53554,0.0060897
0.54054,0.0062962
0.54555,0.0064839
0.55055,0.0066524
0.55556,0.0068012
0.56056,0.00693
0.56557,0.0070387
0.57057,0.0071269
0.57558,0.0071947
0.58058,0.0072418
0.58559,0.0072683
0.59059,0.0072742
0.5956,0.0072596
0.6006,0.0072247
0.60561,0.0071697
0.61061,0.0070948
0.61562,0.0070004
0.62062,0.0068868
0.62563,0.0067545
0.63063,0.0066039
0.63564,0.0064356
0.64064,0.0062502
0.64565,0.0060482
0.65065,0.0058303
0.65566,0.0055972
0.66066,0.0053497
0.66567,0.0050886
0.67067,0.0048146
0.67568,0.0045286
0.68068,0.0042314
0.68569,0.003924
0.69069,0.0036073
0.6957,0.0032823
0.7007,0.0029498
0.70571,0.0026109
0.71071,0.0022666
0.71572,0.0019179
0.72072,0.0015657
0.72573,0.001211
0.73073,0.00085503
0.73574,0.00049863
0.74074,0.00014283
0.74575,-0.00021136
0.75075,-0.00056295
0.75576,-0.00091096
0.76076,-0.0012544
0.76577,-0.0015924
0.77077,-0.001924
0.77578,-0.0022484
0.78078,-0.0025645
0.78579,-0.0028716
0.79079,-0.0031689
0.7958,-0.0034556
0.8008,-0.0037309
0.80581,-0.0039941
0.81081,-0.0042447
0.81582,-0.0044818
0.82082,-0.0047049
0.82583,-0.0049136
0.83083,-0.0051072
0.83584,-0.0052853
0.84084,-0.0054475
0.84585,-0.0055935
0.85085,-0.0057228
0.85586,-0.0058353
0.86086,-0.0059307
0.86587,-0.0060089
0.87087,-0.0060697
0.87588,-0.006113
0.88088,-0.0061389
0.88589,-0.0061473
0.89089,-0.0061383
0.8959,-0.0061121
0.9009,-0.0060688
0.90591,-0.0060087
0.91091,-0.005932
0.91592,-0.005839
0.92092,-0.00573
0.92593,-0.0056056
0.93093,-0.005466
0.93594,-0.0053118
0.94094,-0.0051436
0.94595,-0.0049618
0.95095,-0.004767
0.95596,-0.0045599
0.96096,-0.0043411
0.96597,-0.0041114
0.97097,-0.0038714
0.97598,-0.0036218
0.98098,-0.0033634
0.98599,-0.0030971
0.99099,-0.0028235
0.996,-0.0025435
1.001,-0.0022579
1.006,-0.0019676
1.011,-0.0016734
1.016,-0.0013762
1.021,-0.0010768
1.026,-0.00077602
1.031,-0.0004748
1.036,-0.00017396
1.041,0.00012566
1.046,0.00042321
1.0511,0.00071788
1.0561,0.0010088
1.0611,0.0012953
1.0661,0.0015765
1.0711,0.0018516
1.0761,0.0021199
1.0811,0.0023807
1.0861,0.0026334
1.0911,0.0028771
1.0961,0.0031114
1.1011,0.0033355
1.1061,0.003549
1.1111,0.0037512
1.1161,0.0039417
1.1211,0.00412
1.1261,0.0042857
1.1311,0.0044383
1.1361,0.0045776
1.1411,0.0047031
1.1461,0.0048147
1.1512,0.004912
1.1562,0.004995
1.1612,0.0050634
1.1662,0.0051171
1.1712,0.0051561
1.1762,0.0051803
1.1812,0.0051898
1.1862,0.0051846
1.1912,0.0051648
1.1962,0.0051305
1.2012,0.005082
1.2062,0.0050195
1.2112,0.0049431
1.2162,0.0048532
1.2212,0.0047502
1.2262,0.0046343
1.2312,0.004506
1.2362,0.0043658
1.2412,0.0042141
1.2462,0.0040513
1.2513,0.003878
1.2563,0.0036948
1.2613,0.0035023
1.2663,0.0033009
1.2713,0.0030914
1.2763,0.0028744
1.2813,0.0026505
1.2863,0.0024204
1.2913,0.0021848
1.2963,0.0019444
1.3013,0.0016999
1.3063,0.0014519
1.3113,0.0012013
1.3163,0.00094879
1.3213,0.000695
1.3263,0.00044071
1.3313,0.00018662
1.3363,-6.6534E-05
1.3413,-0.00031806
1.3463,-0.00056725
1.3514,-0.00081341
1.3564,-0.0010559
1.3614,-0.001294
1.3664,-0.0015271
1.3714,-0.0017545
1.3764,-0.0019757
1.3814,-0.0021901
1.3864,-0.002397
1.3914,-0.0025961
1.3964,-0.0027866
1.4014,-0.0029682
1.4064,-0.0031404
1.4114,-0.0033028
1.4164,-0.0034549
1.4214,-0.0035964
1.4264,-0.003727
1.4314,-0.0038463
1.4364,-0.003954
1.4414,-0.00405
1.4464,-0.004134
1.4515,-0.0042059
1.4565,-0.0042655
1.4615,-0.0043128
1.4665,-0.0043476
1.4715,-0.0043699
1.4765,-0.0043798
1.4815,-0.0043773
1.4865,-0.0043625
1.4915,-0.0043354
1.4965,-0.0042963
1.5015,-0.0042453
1.5065,-0.0041826
1.5115,-0.0041084
1.5165,-0.0040231
1.5215,-0.003927
1.5265,-0.0038203
1.5315,-0.0037034
1.5365,-0.0035768
1.5415,-0.0034408
1.5465,-0.0032959
1.5516,-0.0031425
1.5566,-0.0029811
1.5616,-0.0028123
1.5666,-0.0026364
1.5716,-0.0024542
1.5766,-0.0022661
1.5816,-0.0020726
1.5866,-0.0018744
1.5916,-0.0016721
1.5966,-0.0014662
1.6016,-0.0012573
1.6066,-0.0010461
1.6116,-0.00083319
1.6166,-0.00061911
1.6216,-0.00040451
1.6266,-0.00019
1.6316,2.382E-05
1.6366,0.00023635
1.6416,0.000447
1.6466,0.00065518
1.6517,0.00086032
1.6567,0.0010619
1.6617,0.0012593
1.6667,0.001452
1.6717,0.0016395
1.6767,0.0018213
1.6817,0.001997
1.6867,0.002166
1.6917,0.0023279
1.6967,0.0024823
1.7017,0.0026289
1.7067,0.0027672
1.7117,0.0028969
1.7167,0.0030177
1.7217,0.0031293
1.7267,0.0032314
1.7317,0.0033238
1.7367,0.0034064
1.7417,0.0034788
1.7467,0.003541
1.7518,0.0035929
1.7568,0.0036344
1.7618,0.0036653
1.7668,0.0036858
1.7718,0.0036957
1.7768,0.0036952
1.7818,0.0036842
1.7868,0.0036629
1.7918,0.0036314
1.7968,0.0035899
1.8018,0.0035384
1.8068,0.0034773
1.8118,0.0034067
1.8168,0.0033269
1.8218,0.0032382
1.8268,0.0031408
1.8318,0.0030352
1.8368,0.0029216
1.8418,0.0028004
1.8468,0.002672
1.8519,0.0025368
1.8569,0.0023952
1.8619,0.0022477
1.8669,0.0020946
1.8719,0.0019366
1.8769,0.001774
1.8819,0.0016073
1.8869,0.001437
1.8919,0.0012637
1.8969,0.0010878
1.9019,0.0009098
1.9069,0.00073028
1.9119,0.00054972
1.9169,0.00036865
1.9219,0.00018758
1.9269,7.0063E-06
1.9319,-0.00017255
1.9369,-0.00035059
1.9419,-0.00052663
1.9469,-0.00070017
1.952,-0.00087074
1.957,-0.0010379
1.962,-0.0012011
1.967,-0.0013601
1.972,-0.0015143
1.977,-0.0016633
1.982,-0.0018068
1.987,-0.0019444
1.992,-0.0020757
1.997,-0.0022004
2.002,-0.0023182
2.007,-0.0024287
2.012,-0.0025318
2.017,-0.0026272
2.022,-0.0027146
2.027,-0.0027938
2.032,-0.0028647
2.037,-0.0029272
2.042,-0.002981
2.047,-0.0030261
2.0521,-0.0030624
2.0571,-0.0030899
2.0621,-0.0031084
2.0671,-0.0031182
2.0721,-0.003119
2.0771,-0.0031111
2.0821,-0.0030944
2.0871,-0.0030691
2.0921,-0.0030353
2.0971,-0.0029932
2.1021,-0.0029428
2.1071,-0.0028844
2.1121,-0.0028182
2.1171,-0.0027444
2.1221,-0.0026634
2.1271,-0.0025752
2.1321,-0.0024804
2.1371,-0.002379
2.1421,-0.0022716
2.1471,-0.0021583
2.1522,-0.0020396
2.1572,-0.0019158
2.1622,-0.0017874
2.1672,-0.0016546
2.1722,-0.0015179
2.1772,-0.0013778
2.1822,-0.0012345
2.1872,-0.0010886
2.1922,-0.00094042
2.1972,-0.00079046
2.2022,-0.00063913
2.2072,-0.00048686
2.2122,-0.00033409
2.2172,-0.00018125
2.2222,-2.8774E-05
2.2272,0.00012291
2.2322,0.00027338
2.2372,0.00042222
2.2422,0.00056901
2.2472,0.00071336
2.2523,0.00085488
2.2573,0.00099317
2.2623,0.0011279
2.2673,0.0012586
2.2723,0.0013851
2.2773,0.0015069
2.2823,0.0016238
2.2873,0.0017354
2.2923,0.0018415
2.2973,0.0019418
2.3023,0.002036
2.3073,0.002124
2.3123,0.0022054
2.3173,0.0022802
2.3223,0.0023481
2.3273,0.002409
2.3323,0.0024628
2.3373,0.0025093
2.3423,0.0025485
2.3473,0.0025802
2.3524,0.0026045
2.3574,0.0026214
2.3624,0.0026307
2.3674,0.0026325
2.3724,0.0026269
2.3774,0.002614
2.3824,0.0025937
2.3874,0.0025663
2.3924,0.0025317
2.3974,0.0024902
2.4024,0.002442
2.4074,0.0023871
2.4124,0.0023258
2.4174,0.0022583
2.4224,0.0021848
2.4274,0.0021056
2.4324,0.0020209
2.4374,0.0019309
2.4424,0.0018361
2.4474,0.0017366
2.4525,0.0016327
2.4575,0.0015249
2.4625,0.0014134
2.4675,0.0012985
2.4725,0.0011806
2.4775,0.0010601
2.4825,0.00093729
2.4875,0.00081252
2.4925,0.00068617
2.4975,0.00055861
2.5025,0.00043021
2.5075,0.00030133
2.5125,0.00017233
2.5175,4.3585E-05
2.5225,-8.4546E-05
2.5275,-0.0002117
2.5325,-0.00033754
2.5375,-0.0004617
2.5425,-0.00058385
2.5475,-0.00070365
2.5526,-0.00082079
2.5576,-0.00093494
2.5626,-0.0010458
2.5676,-0.0011531
2.5726,-0.0012565
2.5776,-0.0013558
2.5826,-0.0014506
2.5876,-0.0015409
2.5926,-0.0016263
2.5976,-0.0017066
2.6026,-0.0017816
2.6076,-0.0018512
2.6126,-0.0019152
2.6176,-0.0019734
2.6226,-0.0020257
2.6276,-0.0020719
2.6326,-0.0021121
2.6376,-0.0021461
2.6426,-0.0021739
2.6476,-0.0021953
2.6527,-0.0022104
2.6577,-0.0022193
2.6627,-0.0022218
2.6677,-0.002218
2.6727,-0.002208
2.6777,-0.0021918
2.6827,-0.0021696
2.6877,-0.0021413
2.6927,-0.0021072
2.6977,-0.0020673
2.7027,-0.0020218
2.7077,-0.0019709
2.7127,-0.0019147
2.7177,-0.0018534
2.7227,-0.0017873
2.7277,-0.0017164
2.7327,-0.0016412
2.7377,-0.0015618
2.7427,-0.0014784
2.7477,-0.0013913
2.7528,-0.0013008
2.7578,-0.0012071
2.7628,-0.0011106
2.7678,-0.0010115
2.7728,-0.00091006
2.7778,-0.00080667
2.7828,-0.0007016
2.7878,-0.00059516
2.7928,-0.00048765
2.7978,-0.00037937
2.8028,-0.00027065
2.8078,-0.00016178
2.8128,-5.3081E-05
2.8178,5.5146E-05
2.8228,0.0001626
2.8278,0.00026898
2.8328,0.00037399
2.8378,0.00047734
2.8428,0.00057876
2.8478,0.00067797
2.8529,0.00077469
2.8579,0.00086868
2.8629,0.00095968
2.8679,0.0010475
2.8729,0.0011318
2.8779,0.0012124
2.8829,0.0012892
2.8879,0.0013619
2.8929,0.0014303
2.8979,0.0014943
2.9029,0.0015537
2.9079,0.0016084
2.9129,0.0016583
2.9179,0.0017031
2.9229,0.001743
2.9279,0.0017777
2.9329,0.0018071
2.9379,0.0018313
2.9429,0.0018502
2.9479,0.0018638
2.953,0.0018721
2.958,0.001875
2.963,0.0018726
2.968,0.0018649
2.973,0.0018521
2.978,0.001834
2.983,0.0018109
2.988,0.0017829
2.993,0.0017499
2.998,0.0017123
3.003,0.00167
3.008,0.0016232
3.013,0.0015721
3.018,0.0015169
3.023,0.0014577
3.028,0.0013948
3.033,0.0013283
3.038,0.0012584
3.043,0.0011853
3.048,0.0011094
3.0531,0.0010307
3.0581,0.00094959
3.0631,0.00086627
3.0681,0.00078097
3.0731,0.00069396
3.0781,0.00060549
3.0831,0.00051582
3.0881,0.00042521
3.0931,0.00033391
3.0981,0.0002422
3.1031,0.00015033
3.1081,5.856E-05
3.1131,-3.2849E-05
3.1181,-0.00012364
3.1231,-0.00021357
3.1281,-0.00030238
3.1331,-0.00038982
3.1381,-0.00047567
3.1431,-0.00055969
3.1481,-0.00064164
3.1532,-0.00072132
3.1582,-0.00079851
3.1632,-0.000873
3.1682,-0.0009446
3.1732,-0.0010131
3.1782,-0.0010784
3.1832,-0.0011403
3.1882,-0.0011986
3.1932,-0.0012532
3.1982,-0.0013039
3.2032,-0.0013507
3.2082,-0.0013934
3.2132,-0.0014319
3.2182,-0.0014661
3.2232,-0.0014961
3.2282,-0.0015216
3.2332,-0.0015427
3.2382,-0.0015593
3.2432,-0.0015715
3.2482,-0.0015791
3.2533,-0.0015822
3.2583,-0.0015809
3.2633,-0.0015751
3.2683,-0.0015649
3.2733,-0.0015503
3.2783,-0.0015315
3.2833,-0.0015084
3.2883,-0.0014812
3.2933,-0.00145
3.2983,-0.0014149
3.3033,-0.001376
3.3083,-0.0013334
3.3133,-0.0012873
3.3183,-0.0012379
3.3233,-0.0011852
3.3283,-0.0011295
3.3333,-0.001071
3.3383,-0.0010097
3.3433,-0.00094598
3.3483,-0.00087993
3.3534,-0.00081178
3.3584,-0.00074172
3.3634,-0.00066998
3.3684,-0.00059675
3.3734,-0.00052226
3.3784,-0.00044673
3.3834,-0.00037037
3.3884,-0.0002934
3.3934,-0.00021604
3.3984,-0.00013851
3.4034,-6.1042E-05
3.4084,1.6158E-05
3.4134,9.2871E-05
3.4184,0.00016888
3.4234,0.00024398
3.4284,0.00031797
3.4334,0.00039063
3.4384,0.00046178
3.4434,0.00053121
3.4484,0.00059875
3.4535,0.00066422
3.4585,0.00072743
3.4635,0.00078824
3.4685,0.00084647
3.4735,0.00090198
3.4785,0.00095463
3.4835,0.0010043
3.4885,0.0010508
3.4935,0.0010941
3.4985,0.0011341
3.5035,0.0011707
3.5085,0.0012037
3.5135,0.0012332
3.5185,0.001259
3.5235,0.0012811
3.5285,0.0012994
3.5335,0.001314
3.5385,0.0013249
3.5435,0.0013319
3.5485,0.0013351
3.5536,0.0013345
3.5586,0.0013302
3.5636,0.0013221
3.5686,0.0013104
3.5736,0.001295
3.5786,0.0012761
3.5836,0.0012537
3.5886,0.0012278
3.5936,0.0011987
3.5986,0.0011663
3.6036,0.0011309
3.6086,0.0010924
3.6136,0.0010511
3.6186,0.0010071
3.6236,0.00096045
3.6286,0.00091138
3.6336,0.00086002
3.6386,0.00080653
3.6436,0.00075107
3.6486,0.00069381
3.6537,0.00063492
3.6587,0.00057458
3.6637,0.00051296
3.6687,0.00045025
3.6737,0.00038662
3.6787,0.00032227
3.6837,0.00025738
3.6887,0.00019214
3.6937,0.00012672
3.6987,6.1327E-05
3.7037,-3.8686E-06
3.7087,-6.868E-05
3.7137,-0.00013293
3.7187,-0.00019643
3.7237,-0.00025902
3.7287,-0.00032052
3.7337,-0.00038076
3.7387,-0.00043958
3.7437,-0.00049683
3.7487,-0.00055235
3.7538,-0.00060599
3.7588,-0.00065762
3.7638,-0.0007071
3.7688,-0.0007543
3.7738,-0.0007991
3.7788,-0.00084139
3.7838,-0.00088107
3.7888,-0.00091804
3.7938,-0.0009522
3.7988,-0.00098348
3.8038,-0.0010118
3.8088,-0.0010371
3.8138,-0.0010594
3.8188,-0.0010785
3.8238,-0.0010945
3.8288,-0.0011073
3.8338,-0.0011169
3.8388,-0.0011233
3.8438,-0.0011265
3.8488,-0.0011265
3.8539,-0.0011233
3.8589,-0.001117
3.8639,-0.0011075
3.8689,-0.001095
3.8739,-0.0010795
3.8789,-0.001061
3.8839,-0.0010396
3.8889,-0.0010155
3.8939,-0.00098855
3.8989,-0.00095901
3.9039,-0.00092693
3.9089,-0.00089243
3.9139,-0.0008556
3.9189,-0.00081657
3.9239,-0.00077547
3.9289,-0.00073241
3.9339,-0.00068753
3.9389,-0.00064096
3.9439,-0.00059286
3.9489,-0.00054336
3.954,-0.00049261
3.959,-0.00044076
3.964,-0.00038797
3.969,-0.00033438
3.974,-0.00028016
3.979,-0.00022546
3.984,-0.00017043
3.989,-0.00011524
3.994,-6.004E-05
3.999,-4.9855E-06
4.004,4.9768E-05
4.009,0.00010407
4.014,0.00015776
4.019,0.00021071
4.024,0.00026275
4.029,0.00031376
4.034,0.00036359
4.039,0.00041211
4.044,0.00045919
4.049,0.0005047
4.0541,0.00054854
4.0591,0.00059057
4.0641,0.0006307
4.0691,0.00066882
4.0741,0.00070483
4.0791,0.00073865
4.0841,0.00077019
4.0891,0.00079939
4.0941,0.00082616
4.0991,0.00085044
4.1041,0.00087219
4.1091,0.00089136
4.1141,0.0009079
4.1191,0.00092178
4.1241,0.00093299
4.1291,0.0009415
4.1341,0.00094731
4.1391,0.00095041
4.1441,0.00095081
4.1491,0.00094853
4.1542,0.00094359
4.1592,0.00093601
4.1642,0.00092584
4.1692,0.00091312
4.1742,0.00089789
4.1792,0.00088022
4.1842,0.00086016
4.1892,0.0008378
4.1942,0.0008132
4.1992,0.00078644
4.2042,0.00075763
4.2092,0.00072684
4.2142,0.00069417
4.2192,0.00065974
4.2242,0.00062364
4.2292,0.00058599
4.2342,0.0005469
4.2392,0.0005065
4.2442,0.00046489
4.2492,0.00042221
4.2543,0.00037859
4.2593,0.00033415
4.2643,0.00028902
4.2693,0.00024333
4.2743,0.00019722
4.2793,0.00015082
4.2843,0.00010425
4.2893,5.7663E-05
4.2943,1.1175E-05
4.2993,-3.5077E-05
4.3043,-8.0967E-05
4.3093,-0.00012637
4.3143,-0.00017115
4.3193,-0.00021519
4.3243,-0.00025837
4.3293,-0.00030058
4.3343,-0.0003417
4.3393,-0.00038162
4.3443,-0.00042024
4.3493,-0.00045745
4.3544,-0.00049315
4.3594,-0.00052726
4.3644,-0.00055969
4.3694,-0.00059036
4.3744,-0.00061918
4.3794,-0.0006461
4.3844,-0.00067103
4.3894,-0.00069393
4.3944,-0.00071475
4.3994,-0.00073343
4.4044,-0.00074993
4.4094,-0.00076422
4.4144,-0.00077628
4.4194,-0.00078608
4.4244,-0.0007936
4.4294,-0.00079884
4.4344,-0.0008018
4.4394,-0.00080249
4.4444,-0.0008009
4.4494,-0.00079707
4.4545,-0.00079101
4.4595,-0.00078275
4.4645,-0.00077233
4.4695,-0.0007598
4.4745,-0.00074519
4.4795,-0.00072856
4.4845,-0.00070998
4.4895,-0.0006895
4.4945,-0.00066719
4.4995,-0.00064313
4.5045,-0.00061739
4.5095,-0.00059005
4.5145,-0.00056121
4.5195,-0.00053096
4.5245,-0.00049937
4.5295,-0.00046656
4.5345,-0.00043262
4.5395,-0.00039766
4.5445,-0.00036177
4.5495,-0.00032507
4.5546,-0.00028767
4.5596,-0.00024966
4.5646,-0.00021117
4.5696,-0.0001723
4.5746,-0.00013317
4.5796,-9.3889E-05
4.5846,-5.4567E-05
4.5896,-1.5316E-05
4.5946,2.3754E-05
4.5996,6.2533E-05
4.6046,0.00010091
4.6096,0.00013879
4.6146,0.00017606
4.6196,0.00021262
4.6246,0.00024837
4.6296,0.00028321
4.6346,0.00031706
4.6396,0.00034982
4.6446,0.0003814
4.6496,0.00041173
4.6547,0.00044072
4.6597,0.00046831
4.6647,0.00049441
4.6697,0.00051898
4.6747,0.00054193
4.6797,0.00056323
4.6847,0.00058282
4.6897,0.00060065
4.6947,0.00061669
4.6997,0.00063089
4.7047,0.00064324
4.7097,0.0006537
4.7147,0.00066225
4.7197,0.00066889
4.7247,0.00067361
4.7297,0.00067639
4.7347,0.00067726
4.7397,0.00067621
4.7447,0.00067325
4.7497,0.00066842
4.7548,0.00066173
4.7598,0.00065321
4.7648,0.0006429
4.7698,0.00063083
4.7748,0.00061705
4.7798,0.00060161
4.7848,0.00058457
4.7898,0.00056597
4.7948,0.00054588
4.7998,0.00052437
4.8048,0.0005015
4.8098,0.00047735
4.8148,0.00045199
4.8198,0.0004255
4.8248,0.00039796
4.8298,0.00036945
4.8348,0.00034007
4.8398,0.0003099
4.8448,0.00027902
4.8498,0.00024754
4.8549,0.00021554
4.8599,0.00018311
4.8649,0.00015035
4.8699,0.00011736
4.8749,8.4219E-05
4.8799,5.1034E-05
4.8849,1.7895E-05
4.8899,-1.5105E-05
4.8949,-4.7874E-05
4.8999,-8.032E-05
4.9049,-0.00011235
4.9099,-0.00014389
4.9149,-0.00017483
4.9199,-0.00020511
4.9249,-0.00023464
4.9299,-0.00026333
4.9349,-0.00029112
4.9399,-0.00031793
4.9449,-0.00034369
4.9499,-0.00036833
4.955,-0.00039179
4.96,-0.00041401
4.965,-0.00043494
4.97,-0.00045452
4.975,-0.0004727
4.98,-0.00048945
4.985,-0.00050473
4.99,-0.00051849
4.995,-0.00053071
5,-0.00054137


==> Data/capillaryWave/1To1/analytical_amp_Re=50.csv <==
time,amp
0,0.01
0.005005,0.0098923
0.01001,0.0098095
0.015015,0.0097078
0.02002,0.0095843
0.025025,0.0094381
0.03003,0.0092694
0.035035,0.0090788
0.04004,0.0088667
0.045045,0.0086341
0.05005,0.0083817
0.055055,0.0081105
0.06006,0.0078214
0.065065,0.0075153
0.07007,0.0071934
0.075075,0.0068566
0.08008,0.006506
0.085085,0.0061428
0.09009,0.0057679
0.095095,0.0053826
0.1001,0.004988
0.10511,0.0045852
0.11011,0.0041753
0.11512,0.0037595
0.12012,0.003339
0.12513,0.0029148
0.13013,0.0024881
0.13514,0.00206
0.14014,0.0016316
0.14515,0.0012041
0.15015,0.00077846
0.15516,0.00035577
0.16016,-6.2914E-05
0.16517,-0.00047659
0.17017,-0.00088427
0.17518,-0.001285
0.18018,-0.0016778
0.18519,-0.0020618
0.19019,-0.0024362
0.1952,-0.0028001
0.2002,-0.0031527
0.20521,-0.0034932
0.21021,-0.003821
0.21522,-0.0041353
0.22022,-0.0044356
0.22523,-0.0047212
0.23023,-0.0049915
0.23524,-0.0052462
0.24024,-0.0054846
0.24525,-0.0057065
0.25025,-0.0059113
0.25526,-0.0060989
0.26026,-0.0062689
0.26527,-0.0064212
0.27027,-0.0065554
0.27528,-0.0066716
0.28028,-0.0067696
0.28529,-0.0068494
0.29029,-0.006911
0.2953,-0.0069544
0.3003,-0.0069798
0.30531,-0.0069873
0.31031,-0.006977
0.31532,-0.0069493
0.32032,-0.0069043
0.32533,-0.0068425
0.33033,-0.0067641
0.33534,-0.0066695
0.34034,-0.0065592
0.34535,-0.0064336
0.35035,-0.0062933
0.35536,-0.0061387
0.36036,-0.0059704
0.36537,-0.0057889
0.37037,-0.005595
0.37538,-0.0053892
0.38038,-0.0051722
0.38539,-0.0049447
0.39039,-0.0047074
0.3954,-0.0044609
0.4004,-0.0042061
0.40541,-0.0039436
0.41041,-0.0036742
0.41542,-0.0033988
0.42042,-0.0031179
0.42543,-0.0028325
0.43043,-0.0025434
0.43544,-0.0022511
0.44044,-0.0019567
0.44545,-0.0016608
0.45045,-0.0013642
0.45546,-0.0010676
0.46046,-0.00077192
0.46547,-0.00047776
0.47047,-0.0001859
0.47548,0.00010296
0.48048,0.00038811
0.48549,0.00066887
0.49049,0.00094457
0.4955,0.0012146
0.5005,0.0014783
0.50551,0.0017351
0.51051,0.0019843
0.51552,0.0022256
0.52052,0.0024583
0.52553,0.002682
0.53053,0.0028961
0.53554,0.0031003
0.54054,0.0032942
0.54555,0.0034773
0.55055,0.0036494
0.55556,0.0038101
0.56056,0.0039592
0.56557,0.0040964
0.57057,0.0042215
0.57558,0.0043343
0.58058,0.0044347
0.58559,0.0045226
0.59059,0.0045979
0.5956,0.0046606
0.6006,0.0047106
0.60561,0.004748
0.61061,0.0047728
0.61562,0.0047851
0.62062,0.0047851
0.62563,0.0047729
0.63063,0.0047486
0.63564,0.0047124
0.64064,0.0046647
0.64565,0.0046057
0.65065,0.0045355
0.65566,0.0044547
0.66066,0.0043634
0.66567,0.0042621
0.67067,0.0041512
0.67568,0.0040309
0.68068,0.0039018
0.68569,0.0037644
0.69069,0.0036189
0.6957,0.003466
0.7007,0.003306
0.70571,0.0031396
0.71071,0.0029671
0.71572,0.0027892
0.72072,0.0026062
0.72573,0.0024189
0.73073,0.0022276
0.73574,0.0020329
0.74074,0.0018354
0.74575,0.0016357
0.75075,0.0014341
0.75576,0.0012314
0.76076,0.001028
0.76577,0.00082438
0.77077,0.00062118
0.77578,0.00041886
0.78078,0.00021794
0.78579,1.8917E-05
0.79079,-0.00017773
0.7958,-0.00037151
0.8008,-0.00056198
0.80581,-0.00074868
0.81081,-0.00093118
0.81582,-0.0011091
0.82082,-0.0012819
0.82583,-0.0014494
0.83083,-0.0016111
0.83584,-0.0017667
0.84084,-0.0019159
0.84585,-0.0020583
0.85085,-0.0021937
0.85586,-0.0023218
0.86086,-0.0024424
0.86587,-0.0025553
0.87087,-0.0026602
0.87588,-0.0027571
0.88088,-0.0028457
0.88589,-0.0029258
0.89089,-0.0029976
0.8959,-0.0030607
0.9009,-0.0031152
0.90591,-0.0031611
0.91091,-0.0031983
0.91592,-0.0032268
0.92092,-0.0032467
0.92593,-0.0032581
0.93093,-0.0032609
0.93594,-0.0032554
0.94094,-0.0032416
0.94595,-0.0032196
0.95095,-0.0031896
0.95596,-0.0031518
0.96096,-0.0031065
0.96597,-0.0030536
0.97097,-0.0029937
0.97598,-0.0029267
0.98098,-0.0028531
0.98599,-0.0027731
0.99099,-0.0026869
0.996,-0.0025949
1.001,-0.0024974
1.006,-0.0023947
1.011,-0.0022871
1.016,-0.0021749
1.021,-0.0020586
1.026,-0.0019384
1.031,-0.0018147
1.036,-0.0016879
1.041,-0.0015583
1.046,-0.0014263
1.0511,-0.0012923
1.0561,-0.0011566
1.0611,-0.0010196
1.0661,-0.00088166
1.0711,-0.00074317
1.0761,-0.00060449
1.0811,-0.00046597
1.0861,-0.00032795
1.0911,-0.0001908
1.0961,-5.4848E-05
1.1011,7.9569E-05
1.1061,0.00021212
1.1111,0.0003425
1.1161,0.00047039
1.1211,0.00059549
1.1261,0.00071753
1.1311,0.00083622
1.1361,0.00095129
1.1411,0.0010625
1.1461,0.0011696
1.1512,0.0012724
1.1562,0.0013707
1.1612,0.0014642
1.1662,0.0015528
1.1712,0.0016364
1.1762,0.0017147
1.1812,0.0017876
1.1862,0.001855
1.1912,0.0019169
1.1962,0.0019731
1.2012,0.0020235
1.2062,0.0020681
1.2112,0.0021068
1.2162,0.0021397
1.2212,0.0021666
1.2262,0.0021877
1.2312,0.0022029
1.2362,0.0022122
1.2412,0.0022157
1.2462,0.0022136
1.2513,0.0022057
1.2563,0.0021923
1.2613,0.0021735
1.2663,0.0021492
1.2713,0.0021198
1.2763,0.0020853
1.2813,0.0020459
1.2863,0.0020017
1.2913,0.0019529
1.2963,0.0018997
1.3013,0.0018422
1.3063,0.0017808
1.3113,0.0017155
1.3163,0.0016467
1.3213,0.0015745
1.3263,0.0014991
1.3313,0.0014208
1.3363,0.0013398
1.3413,0.0012564
1.3463,0.0011708
1.3514,0.0010832
1.3564,0.00099399
1.3614,0.00090329
1.3664,0.00081139
1.3714,0.00071855
1.3764,0.000625
1.3814,0.00053101
1.3864,0.00043682
1.3914,0.00034267
1.3964,0.00024881
1.4014,0.00015547
1.4064,6.2878E-05
1.4114,-2.8726E-05
1.4164,-0.00011912
1.4214,-0.0002081
1.4264,-0.00029544
1.4314,-0.00038094
1.4364,-0.0004644
1.4414,-0.00054564
1.4464,-0.00062448
1.4515,-0.00070074
1.4565,-0.00077425
1.4615,-0.00084487
1.4665,-0.00091245
1.4715,-0.00097685
1.4765,-0.0010379
1.4815,-0.0010956
1.4865,-0.0011498
1.4915,-0.0012003
1.4965,-0.0012471
1.5015,-0.0012901
1.5065,-0.0013293
1.5115,-0.0013646
1.5165,-0.001396
1.5215,-0.0014234
1.5265,-0.0014468
1.5315,-0.0014662
1.5365,-0.0014815
1.5415,-0.0014929
1.5465,-0.0015004
1.5516,-0.0015038
1.5566,-0.0015034
1.5616,-0.0014991
1.5666,-0.001491
1.5716,-0.0014792
1.5766,-0.0014638
1.5816,-0.0014447
1.5866,-0.0014222
1.5916,-0.0013964
1.5966,-0.0013672
1.6016,-0.0013349
1.6066,-0.0012996
1.6116,-0.0012614
1.6166,-0.0012204
1.6216,-0.0011768
1.6266,-0.0011307
1.6316,-0.0010823
1.6366,-0.0010317
1.6416,-0.0009791
1.6466,-0.00092461
1.6517,-0.00086843
1.6567,-0.00081071
1.6617,-0.00075162
1.6667,-0.00069134
1.6717,-0.00063002
1.6767,-0.00056785
1.6817,-0.00050499
1.6867,-0.00044161
1.6917,-0.00037788
1.6967,-0.00031397
1.7017,-0.00025004
1.7067,-0.00018626
1.7117,-0.0001228
1.7167,-5.98E-05
1.7217,2.5698E-06
1.7267,6.4162E-05
1.7317,0.00012483
1.7367,0.00018442
1.7417,0.0002428
1.7467,0.00029984
1.7518,0.0003554
1.7568,0.00040936
1.7618,0.00046161
1.7668,0.00051202
1.7718,0.00056049
1.7768,0.00060693
1.7818,0.00065123
1.7868,0.00069331
1.7918,0.00073309
1.7968,0.0007705
1.8018,0.00080546
1.8068,0.00083793
1.8118,0.00086784
1.8168,0.00089516
1.8218,0.00091983
1.8268,0.00094185
1.8318,0.00096117
1.8368,0.00097778
1.8418,0.00099168
1.8468,0.0010029
1.8519,0.0010113
1.8569,0.0010171
1.8619,0.0010202
1.8669,0.0010206
1.8719,0.0010184
1.8769,0.0010136
1.8819,0.0010063
1.8869,0.00099647
1.8919,0.00098421
1.8969,0.00096958
1.9019,0.00095263
1.9069,0.00093346
1.9119,0.00091212
1.9169,0.0008887
1.9219,0.0008633
1.9269,0.00083599
1.9319,0.00080687
1.9369,0.00077605
1.9419,0.00074361
1.9469,0.00070966
1.952,0.00067431
1.957,0.00063767
1.962,0.00059985
1.967,0.00056095
1.972,0.0005211
1.977,0.00048039
1.982,0.00043897
1.987,0.00039692
1.992,0.00035438
1.997,0.00031145
2.002,0.00026826
2.007,0.00022491
2.012,0.00018152
2.017,0.0001382
2.022,9.5063E-05
2.027,5.2216E-05
2.032,9.7644E-06
2.037,-3.2187E-05
2.042,-7.3536E-05
2.047,-0.00011418
2.0521,-0.00015404
2.0571,-0.000193
2.0621,-0.00023099
2.0671,-0.00026791
2.0721,-0.00030369
2.0771,-0.00033824
2.0821,-0.0003715
2.0871,-0.0004034
2.0921,-0.00043386
2.0971,-0.00046284
2.1021,-0.00049026
2.1071,-0.00051609
2.1121,-0.00054028
2.1171,-0.00056277
2.1221,-0.00058355
2.1271,-0.00060257
2.1321,-0.0006198
2.1371,-0.00063524
2.1421,-0.00064885
2.1471,-0.00066062
2.1522,-0.00067056
2.1572,-0.00067865
2.1622,-0.0006849
2.1672,-0.00068931
2.1722,-0.0006919
2.1772,-0.00069268
2.1822,-0.00069167
2.1872,-0.0006889
2.1922,-0.00068439
2.1972,-0.00067818
2.2022,-0.00067031
2.2072,-0.00066082
2.2122,-0.00064974
2.2172,-0.00063714
2.2222,-0.00062305
2.2272,-0.00060754
2.2322,-0.00059067
2.2372,-0.00057248
2.2422,-0.00055305
2.2472,-0.00053244
2.2523,-0.00051072
2.2573,-0.00048796
2.2623,-0.00046423
2.2673,-0.00043959
2.2723,-0.00041414
2.2773,-0.00038793
2.2823,-0.00036106
2.2873,-0.00033359
2.2923,-0.0003056
2.2973,-0.00027718
2.3023,-0.00024839
2.3073,-0.00021932
2.3123,-0.00019006
2.3173,-0.00016066
2.3223,-0.00013122
2.3273,-0.0001018
2.3323,-7.2487E-05
2.3373,-4.335E-05
2.3423,-1.4463E-05
2.3473,1.4104E-05
2.3524,4.2282E-05
2.3574,7.0002E-05
2.3624,9.7199E-05
2.3674,0.00012381
2.3724,0.00014977
2.3774,0.00017503
2.3824,0.00019953
2.3874,0.00022321
2.3924,0.00024602
2.3974,0.00026793
2.4024,0.00028887
2.4074,0.00030881
2.4124,0.00032771
2.4174,0.00034554
2.4224,0.00036226
2.4274,0.00037784
2.4324,0.00039226
2.4374,0.00040549
2.4424,0.00041752
2.4474,0.00042833
2.4525,0.0004379
2.4575,0.00044623
2.4625,0.00045332
2.4675,0.00045915
2.4725,0.00046373
2.4775,0.00046706
2.4825,0.00046916
2.4875,0.00047002
2.4925,0.00046966
2.4975,0.00046811
2.5025,0.00046537
2.5075,0.00046147
2.5125,0.00045643
2.5175,0.00045029
2.5225,0.00044306
2.5275,0.00043479
2.5325,0.0004255
2.5375,0.00041524
2.5425,0.00040404
2.5475,0.00039194
2.5526,0.00037898
2.5576,0.00036521
2.5626,0.00035067
2.5676,0.00033541
2.5726,0.00031948
2.5776,0.00030293
2.5826,0.0002858
2.5876,0.00026815
2.5926,0.00025003
2.5976,0.0002315
2.6026,0.0002126
2.6076,0.00019338
2.6126,0.00017391
2.6176,0.00015423
2.6226,0.0001344
2.6276,0.00011448
2.6326,9.45E-05
2.6376,7.4528E-05
2.6426,5.4612E-05
2.6476,3.4803E-05
2.6527,1.5149E-05
2.6577,-4.3004E-06
2.6627,-2.3498E-05
2.6677,-4.2398E-05
2.6727,-6.0955E-05
2.6777,-7.9126E-05
2.6827,-9.6869E-05
2.6877,-0.00011414
2.6927,-0.00013091
2.6977,-0.00014713
2.7027,-0.00016278
2.7077,-0.00017781
2.7127,-0.00019221
2.7177,-0.00020593
2.7227,-0.00021895
2.7277,-0.00023125
2.7327,-0.0002428
2.7377,-0.00025358
2.7427,-0.00026359
2.7477,-0.00027279
2.7528,-0.00028117
2.7578,-0.00028874
2.7628,-0.00029546
2.7678,-0.00030135
2.7728,-0.00030639
2.7778,-0.00031057
2.7828,-0.00031391
2.7878,-0.00031641
2.7928,-0.00031806
2.7978,-0.00031887
2.8028,-0.00031885
2.8078,-0.00031802
2.8128,-0.00031638
2.8178,-0.00031395
2.8228,-0.00031074
2.8278,-0.00030677
2.8328,-0.00030207
2.8378,-0.00029665
2.8428,-0.00029053
2.8478,-0.00028374
2.8529,-0.00027631
2.8579,-0.00026826
2.8629,-0.00025963
2.8679,-0.00025043
2.8729,-0.0002407
2.8779,-0.00023048
2.8829,-0.00021979
2.8879,-0.00020867
2.8929,-0.00019715
2.8979,-0.00018527
2.9029,-0.00017306
2.9079,-0.00016055
2.9129,-0.00014779
2.9179,-0.00013481
2.9229,-0.00012164
2.9279,-0.00010832
2.9329,-9.4889E-05
2.9379,-8.138E-05
2.9429,-6.783E-05
2.9479,-5.4273E-05
2.953,-4.0745E-05
2.958,-2.7279E-05
2.963,-1.391E-05
2.968,-6.7126E-07
2.973,1.2406E-05
2.978,2.5289E-05
2.983,3.7948E-05
2.988,5.0353E-05
2.993,6.2475E-05
2.998,7.4287E-05
3.003,8.5762E-05
3.008,9.6874E-05
3.013,0.0001076
3.018,0.00011792
3.023,0.00012781
3.028,0.00013724
3.033,0.00014621
3.038,0.00015469
3.043,0.00016267
3.048,0.00017013
3.0531,0.00017707
3.0581,0.00018346
3.0631,0.0001893
3.0681,0.00019459
3.0731,0.00019931
3.0781,0.00020346
3.0831,0.00020703
3.0881,0.00021003
3.0931,0.00021246
3.0981,0.0002143
3.1031,0.00021558
3.1081,0.00021629
3.1131,0.00021643
3.1181,0.00021601
3.1231,0.00021505
3.1281,0.00021354
3.1331,0.00021151
3.1381,0.00020896
3.1431,0.0002059
3.1481,0.00020235
3.1532,0.00019833
3.1582,0.00019385
3.1632,0.00018892
3.1682,0.00018357
3.1732,0.00017782
3.1782,0.00017168
3.1832,0.00016518
3.1882,0.00015833
3.1932,0.00015116
3.1982,0.00014369
3.2032,0.00013594
3.2082,0.00012795
3.2132,0.00011972
3.2182,0.00011128
3.2232,0.00010267
3.2282,9.3898E-05
3.2332,8.4994E-05
3.2382,7.5982E-05
3.2432,6.6886E-05
3.2482,5.7731E-05
3.2533,4.8542E-05
3.2583,3.9341E-05
3.2633,3.0153E-05
3.2683,2.1002E-05
3.2733,1.191E-05
3.2783,2.8995E-06
3.2833,-6.0066E-06
3.2883,-1.4787E-05
3.2933,-2.3421E-05
3.2983,-3.1888E-05
3.3033,-4.0168E-05
3.3083,-4.8243E-05
3.3133,-5.6094E-05
3.3183,-6.3703E-05
3.3233,-7.1055E-05
3.3283,-7.8134E-05
3.3333,-8.4924E-05
3.3383,-9.1412E-05
3.3433,-9.7586E-05
3.3483,-0.00010343
3.3534,-0.00010894
3.3584,-0.0001141
3.3634,-0.00011891
3.3684,-0.00012334
3.3734,-0.00012741
3.3784,-0.0001311
3.3834,-0.00013441
3.3884,-0.00013733
3.3934,-0.00013986
3.3984,-0.00014201
3.4034,-0.00014376
3.4084,-0.00014512
3.4134,-0.00014609
3.4184,-0.00014668
3.4234,-0.00014688
3.4284,-0.0001467
3.4334,-0.00014614
3.4384,-0.00014522
3.4434,-0.00014394
3.4484,-0.0001423
3.4535,-0.00014032
3.4585,-0.000138
3.4635,-0.00013536
3.4685,-0.0001324
3.4735,-0.00012914
3.4785,-0.00012559
3.4835,-0.00012176
3.4885,-0.00011766
3.4935,-0.00011331
3.4985,-0.00010873
3.5035,-0.00010392
3.5085,-9.8909E-05
3.5135,-9.3703E-05
3.5185,-8.8321E-05
3.5235,-8.2779E-05
3.5285,-7.7092E-05
3.5335,-7.1278E-05
3.5385,-6.5354E-05
3.5435,-5.9334E-05
3.5485,-5.3237E-05
3.5536,-4.7079E-05
3.5586,-4.0876E-05
3.5636,-3.4645E-05
3.5686,-2.8402E-05
3.5736,-2.2163E-05
3.5786,-1.5945E-05
3.5836,-9.7622E-06
3.5886,-3.6313E-06
3.5936,2.433E-06
3.5986,8.4161E-06
3.6036,1.4303E-05
3.6086,2.0081E-05
3.6136,2.5736E-05
3.6186,3.1255E-05
3.6236,3.6625E-05
3.6286,4.1834E-05
3.6336,4.6872E-05
3.6386,5.1727E-05
3.6436,5.639E-05
3.6486,6.0849E-05
3.6537,6.5098E-05
3.6587,6.9126E-05
3.6637,7.2928E-05
3.6687,7.6495E-05
3.6737,7.9821E-05
3.6787,8.2902E-05
3.6837,8.5731E-05
3.6887,8.8306E-05
3.6937,9.0621E-05
3.6987,9.2676E-05
3.7037,9.4467E-05
3.7087,9.5994E-05
3.7137,9.7255E-05
3.7187,9.8251E-05
3.7237,9.8982E-05
3.7287,9.945E-05
3.7337,9.9657E-05
3.7387,9.9606E-05
3.7437,9.9299E-05
3.7487,9.8742E-05
3.7538,9.7937E-05
3.7588,9.6892E-05
3.7638,9.561E-05
3.7688,9.4099E-05
3.7738,9.2365E-05
3.7788,9.0416E-05
3.7838,8.8258E-05
3.7888,8.5901E-05
3.7938,8.3352E-05
3.7988,8.0621E-05
3.8038,7.7716E-05
3.8088,7.4648E-05
3.8138,7.1426E-05
3.8188,6.8061E-05
3.8238,6.4563E-05
3.8288,6.0942E-05
3.8338,5.721E-05
3.8388,5.3377E-05
3.8438,4.9454E-05
3.8488,4.5453E-05
3.8539,4.1385E-05
3.8589,3.7261E-05
3.8639,3.3092E-05
3.8689,2.889E-05
3.8739,2.4666E-05
3.8789,2.043E-05
3.8839,1.6195E-05
3.8889,1.197E-05
3.8939,7.7674E-06
3.8989,3.5965E-06
3.9039,-5.32E-07
3.9089,-4.608E-06
3.9139,-8.6218E-06
3.9189,-1.2564E-05
3.9239,-1.6425E-05
3.9289,-2.0196E-05
3.9339,-2.3868E-05
3.9389,-2.7434E-05
3.9439,-3.0885E-05
3.9489,-3.4214E-05
3.954,-3.7414E-05
3.959,-4.0479E-05
3.964,-4.3402E-05
3.969,-4.6177E-05
3.974,-4.8799E-05
3.979,-5.1263E-05
3.984,-5.3565E-05
3.989,-5.5702E-05
3.994,-5.7669E-05
3.999,-5.9463E-05
4.004,-6.1083E-05
4.009,-6.2526E-05
4.014,-6.379E-05
4.019,-6.4875E-05
4.024,-6.578E-05
4.029,-6.6505E-05
4.034,-6.705E-05
4.039,-6.7416E-05
4.044,-6.7605E-05
4.049,-6.7618E-05
4.0541,-6.7457E-05
4.0591,-6.7125E-05
4.0641,-6.6625E-05
4.0691,-6.5959E-05
4.0741,-6.5133E-05
4.0791,-6.415E-05
4.0841,-6.3014E-05
4.0891,-6.173E-05
4.0941,-6.0304E-05
4.0991,-5.8741E-05
4.1041,-5.7046E-05
4.1091,-5.5226E-05
4.1141,-5.3287E-05
4.1191,-5.1235E-05
4.1241,-4.9076E-05
4.1291,-4.6818E-05
4.1341,-4.4469E-05
4.1391,-4.2034E-05
4.1441,-3.9521E-05
4.1491,-3.6938E-05
4.1542,-3.4292E-05
4.1592,-3.159E-05
4.1642,-2.8841E-05
4.1692,-2.6052E-05
4.1742,-2.3231E-05
4.1792,-2.0385E-05
4.1842,-1.7522E-05
4.1892,-1.4649E-05
4.1942,-1.1774E-05
4.1992,-8.9048E-06
4.2042,-6.0481E-06
4.2092,-3.2111E-06
4.2142,-4.01E-07
4.2192,2.3753E-06
4.2242,5.1112E-06
4.2292,7.8001E-06
4.2342,1.0436E-05
4.2392,1.3012E-05
4.2442,1.5523E-05
4.2492,1.7963E-05
4.2543,2.0326E-05
4.2593,2.2609E-05
4.2643,2.4805E-05
4.2693,2.691E-05
4.2743,2.892E-05
4.2793,3.0831E-05
4.2843,3.2639E-05
4.2893,3.434E-05
4.2943,3.5933E-05
4.2993,3.7414E-05
4.3043,3.878E-05
4.3093,4.003E-05
4.3143,4.1162E-05
4.3193,4.2174E-05
4.3243,4.3065E-05
4.3293,4.3834E-05
4.3343,4.4482E-05
4.3393,4.5007E-05
4.3443,4.541E-05
4.3493,4.5692E-05
4.3544,4.5853E-05
4.3594,4.5894E-05
4.3644,4.5817E-05
4.3694,4.5623E-05
4.3744,4.5314E-05
4.3794,4.4893E-05
4.3844,4.4362E-05
4.3894,4.3724E-05
4.3944,4.2981E-05
4.3994,4.2137E-05
4.4044,4.1195E-05
4.4094,4.016E-05
4.4144,3.9034E-05
4.4194,3.7821E-05
4.4244,3.6527E-05
4.4294,3.5155E-05
4.4344,3.3709E-05
4.4394,3.2195E-05
4.4444,3.0617E-05
4.4494,2.898E-05
4.4545,2.7289E-05
4.4595,2.5549E-05
4.4645,2.3764E-05
4.4695,2.1941E-05
4.4745,2.0084E-05
4.4795,1.8198E-05
4.4845,1.6289E-05
4.4895,1.4362E-05
4.4945,1.2422E-05
4.4995,1.0473E-05
4.5045,8.5226E-06
4.5095,6.5739E-06
4.5145,4.6325E-06
4.5195,2.7032E-06
4.5245,7.9091E-07
4.5295,-1.0998E-06
4.5345,-2.9643E-06
4.5395,-4.7981E-06
4.5445,-6.5968E-06
4.5495,-8.3564E-06
4.5546,-1.0073E-05
4.5596,-1.1742E-05
4.5646,-1.336E-05
4.5696,-1.4925E-05
4.5746,-1.6431E-05
4.5796,-1.7877E-05
4.5846,-1.9259E-05
4.5896,-2.0574E-05
4.5946,-2.182E-05
4.5996,-2.2995E-05
4.6046,-2.4096E-05
4.6096,-2.5122E-05
4.6146,-2.607E-05
4.6196,-2.694E-05
4.6246,-2.773E-05
4.6296,-2.8439E-05
4.6346,-2.9066E-05
4.6396,-2.9611E-05
4.6446,-3.0073E-05
4.6496,-3.0452E-05
4.6547,-3.0748E-05
4.6597,-3.0962E-05
4.6647,-3.1093E-05
4.6697,-3.1143E-05
4.6747,-3.1113E-05
4.6797,-3.1003E-05
4.6847,-3.0815E-05
4.6897,-3.055E-05
4.6947,-3.0209E-05
4.6997,-2.9796E-05
4.7047,-2.9311E-05
4.7097,-2.8757E-05
4.7147,-2.8136E-05
4.7197,-2.745E-05
4.7247,-2.6702E-05
4.7297,-2.5895E-05
4.7347,-2.5032E-05
4.7397,-2.4115E-05
4.7447,-2.3147E-05
4.7497,-2.2132E-05
4.7548,-2.1073E-05
4.7598,-1.9973E-05
4.7648,-1.8835E-05
4.7698,-1.7663E-05
4.7748,-1.646E-05
4.7798,-1.5229E-05
4.7848,-1.3975E-05
4.7898,-1.27E-05
4.7948,-1.1409E-05
4.7998,-1.0104E-05
4.8048,-8.7895E-06
4.8098,-7.4686E-06
4.8148,-6.1449E-06
4.8198,-4.8218E-06
4.8248,-3.5027E-06
4.8298,-2.191E-06
4.8348,-8.8985E-07
4.8398,3.9748E-07
4.8448,1.6679E-06
4.8498,2.9182E-06
4.8549,4.1456E-06
4.8599,5.3472E-06
4.8649,6.5202E-06
4.8699,7.6619E-06
4.8749,8.7698E-06
4.8799,9.8415E-06
4.8849,1.0875E-05
4.8899,1.1867E-05
4.8949,1.2817E-05
4.8999,1.3722E-05
4.9049,1.4581E-05
4.9099,1.5391E-05
4.9149,1.6152E-05
4.9199,1.6862E-05
4.9249,1.752E-05
4.9299,1.8125E-05
4.9349,1.8676E-05
4.9399,1.9172E-05
4.9449,1.9613E-05
4.9499,1.9998E-05
4.955,2.0327E-05
4.96,2.06E-05
4.965,2.0816E-05
4.97,2.0976E-05
4.975,2.1081E-05
4.98,2.113E-05
4.985,2.1124E-05
4.99,2.1064E-05
4.995,2.095E-05
5,2.0785E-05


==> Data/capillaryWave/1To1/analytical_amp_Re=500.csv <==
time,amp
0,0.01
0.005005,0.0099396
0.01001,0.0098754
0.015015,0.0097862
0.02002,0.0096705
0.025025,0.0095284
0.03003,0.0093601
0.035035,0.009166
0.04004,0.0089469
0.045045,0.0087034
0.05005,0.0084364
0.055055,0.0081468
0.06006,0.0078356
0.065065,0.0075037
0.07007,0.0071523
0.075075,0.0067823
0.08008,0.0063951
0.085085,0.0059918
0.09009,0.0055737
0.095095,0.005142
0.1001,0.004698
0.10511,0.004243
0.11011,0.0037784
0.11512,0.0033057
0.12012,0.002826
0.12513,0.0023409
0.13013,0.0018518
0.13514,0.00136
0.14014,0.00086693
0.14515,0.00037401
0.15015,-0.00011737
0.15516,-0.00060586
0.16016,-0.0010901
0.16517,-0.0015687
0.17017,-0.0020404
0.17518,-0.002504
0.18018,-0.002958
0.18519,-0.0034014
0.19019,-0.0038329
0.1952,-0.0042514
0.2002,-0.0046558
0.20521,-0.005045
0.21021,-0.0054181
0.21522,-0.0057739
0.22022,-0.0061118
0.22523,-0.0064307
0.23023,-0.0067299
0.23524,-0.0070087
0.24024,-0.0072664
0.24525,-0.0075024
0.25025,-0.0077162
0.25526,-0.0079072
0.26026,-0.008075
0.26527,-0.0082194
0.27027,-0.00834
0.27528,-0.0084366
0.28028,-0.0085091
0.28529,-0.0085574
0.29029,-0.0085814
0.2953,-0.0085814
0.3003,-0.0085573
0.30531,-0.0085094
0.31031,-0.0084379
0.31532,-0.0083432
0.32032,-0.0082256
0.32533,-0.0080857
0.33033,-0.0079239
0.33534,-0.0077408
0.34034,-0.007537
0.34535,-0.0073132
0.35035,-0.0070701
0.35536,-0.0068086
0.36036,-0.0065294
0.36537,-0.0062334
0.37037,-0.0059217
0.37538,-0.005595
0.38038,-0.0052544
0.38539,-0.004901
0.39039,-0.0045358
0.3954,-0.0041599
0.4004,-0.0037743
0.40541,-0.0033804
0.41041,-0.0029791
0.41542,-0.0025716
0.42042,-0.0021592
0.42543,-0.001743
0.43043,-0.0013243
0.43544,-0.00090408
0.44044,-0.00048369
0.44545,-6.4255E-05
0.45045,0.00035304
0.45546,0.00076703
0.46046,0.0011766
0.46547,0.0015806
0.47047,0.0019779
0.47548,0.0023674
0.48048,0.0027481
0.48549,0.0031191
0.49049,0.0034791
0.4955,0.0038275
0.5005,0.0041631
0.50551,0.0044852
0.51051,0.0047929
0.51552,0.0050854
0.52052,0.005362
0.52553,0.005622
0.53053,0.0058647
0.53554,0.0060897
0.54054,0.0062962
0.54555,0.0064839
0.55055,0.0066524
0.55556,0.0068012
0.56056,0.00693
0.56557,0.0070387
0.57057,0.0071269
0.57558,0.0071947
0.58058,0.0072418
0.58559,0.0072683
0.59059,0.0072742
0.5956,0.0072596
0.6006,0.0072247
0.60561,0.0071697
0.61061,0.0070948
0.61562,0.0070004
0.62062,0.0068868
0.62563,0.0067545
0.63063,0.0066039
0.63564,0.0064356
0.64064,0.0062502
0.64565,0.0060482
0.65065,0.0058303
0.65566,0.0055972
0.66066,0.0053497
0.66567,0.0050886
0.67067,0.0048146
0.67568,0.0045286
0.68068,0.0042314
0.68569,0.003924
0.69069,0.0036073
0.6957,0.0032823
0.7007,0.0029498
0.70571,0.0026109
0.71071,0.0022666
0.71572,0.0019179
0.72072,0.0015657
0.72573,0.001211
0.73073,0.00085503
0.73574,0.00049863
0.74074,0.00014283
0.74575,-0.00021136
0.75075,-0.00056295
0.75576,-0.00091096
0.76076,-0.0012544
0.76577,-0.0015924
0.77077,-0.001924
0.77578,-0.0022484
0.78078,-0.0025645
0.78579,-0.0028716
0.79079,-0.0031689
0.7958,-0.0034556
0.8008,-0.0037309
0.80581,-0.0039941
0.81081,-0.0042447
0.81582,-0.0044818
0.82082,-0.0047049
0.82583,-0.0049136
0.83083,-0.0051072
0.83584,-0.0052853
0.84084,-0.0054475
0.84585,-0.0055935
0.85085,-0.0057228
0.85586,-0.0058353
0.86086,-0.0059307
0.86587,-0.0060089
0.87087,-0.0060697
0.87588,-0.006113
0.88088,-0.0061389
0.88589,-0.0061473
0.89089,-0.0061383
0.8959,-0.0061121
0.9009,-0.0060688
0.90591,-0.0060087
0.91091,-0.005932
0.91592,-0.005839
0.92092,-0.00573
0.92593,-0.0056056
0.93093,-0.005466
0.93594,-0.0053118
0.94094,-0.0051436
0.94595,-0.0049618
0.95095,-0.004767
0.95596,-0.0045599
0.96096,-0.0043411
0.96597,-0.0041114
0.97097,-0.0038714
0.97598,-0.0036218
0.98098,-0.0033634
0.98599,-0.0030971
0.99099,-0.0028235
0.996,-0.0025435
1.001,-0.0022579
1.006,-0.0019676
1.011,-0.0016734
1.016,-0.0013762
1.021,-0.0010768
1.026,-0.00077602
1.031,-0.0004748
1.036,-0.00017396
1.041,0.00012566
1.046,0.00042321
1.0511,0.00071788
1.0561,0.0010088
1.0611,0.0012953
1.0661,0.0015765
1.0711,0.0018516
1.0761,0.0021199
1.0811,0.0023807
1.0861,0.0026334
1.0911,0.0028771
1.0961,0.0031114
1.1011,0.0033355
1.1061,0.003549
1.1111,0.0037512
1.1161,0.0039417
1.1211,0.00412
1.1261,0.0042857
1.1311,0.0044383
1.1361,0.0045776
1.1411,0.0047031
1.1461,0.0048147
1.1512,0.004912
1.1562,0.004995
1.1612,0.0050634
1.1662,0.0051171
1.1712,0.0051561
1.1762,0.0051803
1.1812,0.0051898
1.1862,0.0051846
1.1912,0.0051648
1.1962,0.0051305
1.2012,0.005082
1.2062,0.0050195
1.2112,0.0049431
1.2162,0.0048532
1.2212,0.0047502
1.2262,0.0046343
1.2312,0.004506
1.2362,0.0043658
1.2412,0.0042141
1.2462,0.0040513
1.2513,0.003878
1.2563,0.0036948
1.2613,0.0035023
1.2663,0.0033009
1.2713,0.0030914
1.2763,0.0028744
1.2813,0.0026505
1.2863,0.0024204
1.2913,0.0021848
1.2963,0.0019444
1.3013,0.0016999
1.3063,0.0014519
1.3113,0.0012013
1.3163,0.00094879
1.3213,0.000695
1.3263,0.00044071
1.3313,0.00018662
1.3363,-6.6534E-05
1.3413,-0.00031806
1.3463,-0.00056725
1.3514,-0.00081341
1.3564,-0.0010559
1.3614,-0.001294
1.3664,-0.0015271
1.3714,-0.0017545
1.3764,-0.0019757
1.3814,-0.0021901
1.3864,-0.002397
1.3914,-0.0025961
1.3964,-0.0027866
1.4014,-0.0029682
1.4064,-0.0031404
1.4114,-0.0033028
1.4164,-0.0034549
1.4214,-0.0035964
1.4264,-0.003727
1.4314,-0.0038463
1.4364,-0.003954
1.4414,-0.00405
1.4464,-0.004134
1.4515,-0.0042059
1.4565,-0.0042655
1.4615,-0.0043128
1.4665,-0.0043476
1.4715,-0.0043699
1.4765,-0.0043798
1.4815,-0.0043773
1.4865,-0.0043625
1.4915,-0.0043354
1.4965,-0.0042963
1.5015,-0.0042453
1.5065,-0.0041826
1.5115,-0.0041084
1.5165,-0.0040231
1.5215,-0.003927
1.5265,-0.0038203
1.5315,-0.0037034
1.5365,-0.0035768
1.5415,-0.0034408
1.5465,-0.0032959
1.5516,-0.0031425
1.5566,-0.0029811
1.5616,-0.0028123
1.5666,-0.0026364
1.5716,-0.0024542
1.5766,-0.0022661
1.5816,-0.0020726
1.5866,-0.0018744
1.5916,-0.0016721
1.5966,-0.0014662
1.6016,-0.0012573
1.6066,-0.0010461
1.6116,-0.00083319
1.6166,-0.00061911
1.6216,-0.00040451
1.6266,-0.00019
1.6316,2.382E-05
1.6366,0.00023635
1.6416,0.000447
1.6466,0.00065518
1.6517,0.00086032
1.6567,0.0010619
1.6617,0.0012593
1.6667,0.001452
1.6717,0.0016395
1.6767,0.0018213
1.6817,0.001997
1.6867,0.002166
1.6917,0.0023279
1.6967,0.0024823
1.7017,0.0026289
1.7067,0.0027672
1.7117,0.0028969
1.7167,0.0030177
1.7217,0.0031293
1.7267,0.0032314
1.7317,0.0033238
1.7367,0.0034064
1.7417,0.0034788
1.7467,0.003541
1.7518,0.0035929
1.7568,0.0036344
1.7618,0.0036653
1.7668,0.0036858
1.7718,0.0036957
1.7768,0.0036952
1.7818,0.0036842
1.7868,0.0036629
1.7918,0.0036314
1.7968,0.0035899
1.8018,0.0035384
1.8068,0.0034773
1.8118,0.0034067
1.8168,0.0033269
1.8218,0.0032382
1.8268,0.0031408
1.8318,0.0030352
1.8368,0.0029216
1.8418,0.0028004
1.8468,0.002672
1.8519,0.0025368
1.8569,0.0023952
1.8619,0.0022477
1.8669,0.0020946
1.8719,0.0019366
1.8769,0.001774
1.8819,0.0016073
1.8869,0.001437
1.8919,0.0012637
1.8969,0.0010878
1.9019,0.0009098
1.9069,0.00073028
1.9119,0.00054972
1.9169,0.00036865
1.9219,0.00018758
1.9269,7.0063E-06
1.9319,-0.00017255
1.9369,-0.00035059
1.9419,-0.00052663
1.9469,-0.00070017
1.952,-0.00087074
1.957,-0.0010379
1.962,-0.0012011
1.967,-0.0013601
1.972,-0.0015143
1.977,-0.0016633
1.982,-0.0018068
1.987,-0.0019444
1.992,-0.0020757
1.997,-0.0022004
2.002,-0.0023182
2.007,-0.0024287
2.012,-0.0025318
2.017,-0.0026272
2.022,-0.0027146
2.027,-0.0027938
2.032,-0.0028647
2.037,-0.0029272
2.042,-0.002981
2.047,-0.0030261
2.0521,-0.0030624
2.0571,-0.0030899
2.0621,-0.0031084
2.0671,-0.0031182
2.0721,-0.003119
2.0771,-0.0031111
2.0821,-0.0030944
2.0871,-0.0030691
2.0921,-0.0030353
2.0971,-0.0029932
2.1021,-0.0029428
2.1071,-0.0028844
2.1121,-0.0028182
2.1171,-0.0027444
2.1221,-0.0026634
2.1271,-0.0025752
2.1321,-0.0024804
2.1371,-0.002379
2.1421,-0.0022716
2.1471,-0.0021583
2.1522,-0.0020396
2.1572,-0.0019158
2.1622,-0.0017874
2.1672,-0.0016546
2.1722,-0.0015179
2.1772,-0.0013778
2.1822,-0.0012345
2.1872,-0.0010886
2.1922,-0.00094042
2.1972,-0.00079046
2.2022,-0.00063913
2.2072,-0.00048686
2.2122,-0.00033409
2.2172,-0.00018125
2.2222,-2.8774E-05
2.2272,0.00012291
2.2322,0.00027338
2.2372,0.00042222
2.2422,0.00056901
2.2472,0.00071336
2.2523,0.00085488
2.2573,0.00099317
2.2623,0.0011279
2.2673,0.0012586
2.2723,0.0013851
2.2773,0.0015069
2.2823,0.0016238
2.2873,0.0017354
2.2923,0.0018415
2.2973,0.0019418
2.3023,0.002036
2.3073,0.002124
2.3123,0.0022054
2.3173,0.0022802
2.3223,0.0023481
2.3273,0.002409
2.3323,0.0024628
2.3373,0.0025093
2.3423,0.0025485
2.3473,0.0025802
2.3524,0.0026045
2.3574,0.0026214
2.3624,0.0026307
2.3674,0.0026325
2.3724,0.0026269
2.3774,0.002614
2.3824,0.0025937
2.3874,0.0025663
2.3924,0.0025317
2.3974,0.0024902
2.4024,0.002442
2.4074,0.0023871
2.4124,0.0023258
2.4174,0.0022583
2.4224,0.0021848
2.4274,0.0021056
2.4324,0.0020209
2.4374,0.0019309
2.4424,0.0018361
2.4474,0.0017366
2.4525,0.0016327
2.4575,0.0015249
2.4625,0.0014134
2.4675,0.0012985
2.4725,0.0011806
2.4775,0.0010601
2.4825,0.00093729
2.4875,0.00081252
2.4925,0.00068617
2.4975,0.00055861
2.5025,0.00043021
2.5075,0.00030133
2.5125,0.00017233
2.5175,4.3585E-05
2.5225,-8.4546E-05
2.5275,-0.0002117
2.5325,-0.00033754
2.5375,-0.0004617
2.5425,-0.00058385
2.5475,-0.00070365
2.5526,-0.00082079
2.5576,-0.00093494
2.5626,-0.0010458
2.5676,-0.0011531
2.5726,-0.0012565
2.5776,-0.0013558
2.5826,-0.0014506
2.5876,-0.0015409
2.5926,-0.0016263
2.5976,-0.0017066
2.6026,-0.0017816
2.6076,-0.0018512
2.6126,-0.0019152
2.6176,-0.0019734
2.6226,-0.0020257
2.6276,-0.0020719
2.6326,-0.0021121
2.6376,-0.0021461
2.6426,-0.0021739
2.6476,-0.0021953
2.6527,-0.0022104
2.6577,-0.0022193
2.6627,-0.0022218
2.6677,-0.002218
2.6727,-0.002208
2.6777,-0.0021918
2.6827,-0.0021696
2.6877,-0.0021413
2.6927,-0.0021072
2.6977,-0.0020673
2.7027,-0.0020218
2.7077,-0.0019709
2.7127,-0.0019147
2.7177,-0.0018534
2.7227,-0.0017873
2.7277,-0.0017164
2.7327,-0.0016412
2.7377,-0.0015618
2.7427,-0.0014784
2.7477,-0.0013913
2.7528,-0.0013008
2.7578,-0.0012071
2.7628,-0.0011106
2.7678,-0.0010115
2.7728,-0.00091006
2.7778,-0.00080667
2.7828,-0.0007016
2.7878,-0.00059516
2.7928,-0.00048765
2.7978,-0.00037937
2.8028,-0.00027065
2.8078,-0.00016178
2.8128,-5.3081E-05
2.8178,5.5146E-05
2.8228,0.0001626
2.8278,0.00026898
2.8328,0.00037399
2.8378,0.00047734
2.8428,0.00057876
2.8478,0.00067797
2.8529,0.00077469
2.8579,0.00086868
2.8629,0.00095968
2.8679,0.0010475
2.8729,0.0011318
2.8779,0.0012124
2.8829,0.0012892
2.8879,0.0013619
2.8929,0.0014303
2.8979,0.0014943
2.9029,0.0015537
2.9079,0.0016084
2.9129,0.0016583
2.9179,0.0017031
2.9229,0.001743
2.9279,0.0017777
2.9329,0.0018071
2.9379,0.0018313
2.9429,0.0018502
2.9479,0.0018638
2.953,0.0018721
2.958,0.001875
2.963,0.0018726
2.968,0.0018649
2.973,0.0018521
2.978,0.001834
2.983,0.0018109
2.988,0.0017829
2.993,0.0017499
2.998,0.0017123
3.003,0.00167
3.008,0.0016232
3.013,0.0015721
3.018,0.0015169
3.023,0.0014577
3.028,0.0013948
3.033,0.0013283
3.038,0.0012584
3.043,0.0011853
3.048,0.0011094
3.0531,0.0010307
3.0581,0.00094959
3.0631,0.00086627
3.0681,0.00078097
3.0731,0.00069396
3.0781,0.00060549
3.0831,0.00051582
3.0881,0.00042521
3.0931,0.00033391
3.0981,0.0002422
3.1031,0.00015033
3.1081,5.856E-05
3.1131,-3.2849E-05
3.1181,-0.00012364
3.1231,-0.00021357
3.1281,-0.00030238
3.1331,-0.00038982
3.1381,-0.00047567
3.1431,-0.00055969
3.1481,-0.00064164
3.1532,-0.00072132
3.1582,-0.00079851
3.1632,-0.000873
3.1682,-0.0009446
3.1732,-0.0010131
3.1782,-0.0010784
3.1832,-0.0011403
3.1882,-0.0011986
3.1932,-0.0012532
3.1982,-0.0013039
3.2032,-0.0013507
3.2082,-0.0013934
3.2132,-0.0014319
3.2182,-0.0014661
3.2232,-0.0014961
3.2282,-0.0015216
3.2332,-0.0015427
3.2382,-0.0015593
3.2432,-0.0015715
3.2482,-0.0015791
3.2533,-0.0015822
3.2583,-0.0015809
3.2633,-0.0015751
3.2683,-0.0015649
3.2733,-0.0015503
3.2783,-0.0015315
3.2833,-0.0015084
3.2883,-0.0014812
3.2933,-0.00145
3.2983,-0.0014149
3.3033,-0.001376
3.3083,-0.0013334
3.3133,-0.0012873
3.3183,-0.0012379
3.3233,-0.0011852
3.3283,-0.0011295
3.3333,-0.001071
3.3383,-0.0010097
3.3433,-0.00094598
3.3483,-0.00087993
3.3534,-0.00081178
3.3584,-0.00074172
3.3634,-0.00066998
3.3684,-0.00059675
3.3734,-0.00052226
3.3784,-0.00044673
3.3834,-0.00037037
3.3884,-0.0002934
3.3934,-0.00021604
3.3984,-0.00013851
3.4034,-6.1042E-05
3.4084,1.6158E-05
3.4134,9.2871E-05
3.4184,0.00016888
3.4234,0.00024398
3.4284,0.00031797
3.4334,0.00039063
3.4384,0.00046178
3.4434,0.00053121
3.4484,0.00059875
3.4535,0.00066422
3.4585,0.00072743
3.4635,0.00078824
3.4685,0.00084647
3.4735,0.00090198
3.4785,0.00095463
3.4835,0.0010043
3.4885,0.0010508
3.4935,0.0010941
3.4985,0.0011341
3.5035,0.0011707
3.5085,0.0012037
3.5135,0.0012332
3.5185,0.001259
3.5235,0.0012811
3.5285,0.0012994
3.5335,0.001314
3.5385,0.0013249
3.5435,0.0013319
3.5485,0.0013351
3.5536,0.0013345
3.5586,0.0013302
3.5636,0.0013221
3.5686,0.0013104
3.5736,0.001295
3.5786,0.0012761
3.5836,0.0012537
3.5886,0.0012278
3.5936,0.0011987
3.5986,0.0011663
3.6036,0.0011309
3.6086,0.0010924
3.6136,0.0010511
3.6186,0.0010071
3.6236,0.00096045
3.6286,0.00091138
3.6336,0.00086002
3.6386,0.00080653
3.6436,0.00075107
3.6486,0.00069381
3.6537,0.00063492
3.6587,0.00057458
3.6637,0.00051296
3.6687,0.00045025
3.6737,0.00038662
3.6787,0.00032227
3.6837,0.00025738
3.6887,0.00019214
3.6937,0.00012672
3.6987,6.1327E-05
3.7037,-3.8686E-06
3.7087,-6.868E-05
3.7137,-0.00013293
3.7187,-0.00019643
3.7237,-0.00025902
3.7287,-0.00032052
3.7337,-0.00038076
3.7387,-0.00043958
3.7437,-0.00049683
3.7487,-0.00055235
3.7538,-0.00060599
3.7588,-0.00065762
3.7638,-0.0007071
3.7688,-0.0007543
3.7738,-0.0007991
3.7788,-0.00084139
3.7838,-0.00088107
3.7888,-0.00091804
3.7938,-0.0009522
3.7988,-0.00098348
3.8038,-0.0010118
3.8088,-0.0010371
3.8138,-0.0010594
3.8188,-0.0010785
3.8238,-0.0010945
3.8288,-0.0011073
3.8338,-0.0011169
3.8388,-0.0011233
3.8438,-0.0011265
3.8488,-0.0011265
3.8539,-0.0011233
3.8589,-0.001117
3.8639,-0.0011075
3.8689,-0.001095
3.8739,-0.0010795
3.8789,-0.001061
3.8839,-0.0010396
3.8889,-0.0010155
3.8939,-0.00098855
3.8989,-0.00095901
3.9039,-0.00092693
3.9089,-0.00089243
3.9139,-0.0008556
3.9189,-0.00081657
3.9239,-0.00077547
3.9289,-0.00073241
3.9339,-0.00068753
3.9389,-0.00064096
3.9439,-0.00059286
3.9489,-0.00054336
3.954,-0.00049261
3.959,-0.00044076
3.964,-0.00038797
3.969,-0.00033438
3.974,-0.00028016
3.979,-0.00022546
3.984,-0.00017043
3.989,-0.00011524
3.994,-6.004E-05
3.999,-4.9855E-06
4.004,4.9768E-05
4.009,0.00010407
4.014,0.00015776
4.019,0.00021071
4.024,0.00026275
4.029,0.00031376
4.034,0.00036359
4.039,0.00041211
4.044,0.00045919
4.049,0.0005047
4.0541,0.00054854
4.0591,0.00059057
4.0641,0.0006307
4.0691,0.00066882
4.0741,0.00070483
4.0791,0.00073865
4.0841,0.00077019
4.0891,0.00079939
4.0941,0.00082616
4.0991,0.00085044
4.1041,0.00087219
4.1091,0.00089136
4.1141,0.0009079
4.1191,0.00092178
4.1241,0.00093299
4.1291,0.0009415
4.1341,0.00094731
4.1391,0.00095041
4.1441,0.00095081
4.1491,0.00094853
4.1542,0.00094359
4.1592,0.00093601
4.1642,0.00092584
4.1692,0.00091312
4.1742,0.00089789
4.1792,0.00088022
4.1842,0.00086016
4.1892,0.0008378
4.1942,0.0008132
4.1992,0.00078644
4.2042,0.00075763
4.2092,0.00072684
4.2142,0.00069417
4.2192,0.00065974
4.2242,0.00062364
4.2292,0.00058599
4.2342,0.0005469
4.2392,0.0005065
4.2442,0.00046489
4.2492,0.00042221
4.2543,0.00037859
4.2593,0.00033415
4.2643,0.00028902
4.2693,0.00024333
4.2743,0.00019722
4.2793,0.00015082
4.2843,0.00010425
4.2893,5.7663E-05
4.2943,1.1175E-05
4.2993,-3.5077E-05
4.3043,-8.0967E-05
4.3093,-0.00012637
4.3143,-0.00017115
4.3193,-0.00021519
4.3243,-0.00025837
4.3293,-0.00030058
4.3343,-0.0003417
4.3393,-0.00038162
4.3443,-0.00042024
4.3493,-0.00045745
4.3544,-0.00049315
4.3594,-0.00052726
4.3644,-0.00055969
4.3694,-0.00059036
4.3744,-0.00061918
4.3794,-0.0006461
4.3844,-0.00067103
4.3894,-0.00069393
4.3944,-0.00071475
4.3994,-0.00073343
4.4044,-0.00074993
4.4094,-0.00076422
4.4144,-0.00077628
4.4194,-0.00078608
4.4244,-0.0007936
4.4294,-0.00079884
4.4344,-0.0008018
4.4394,-0.00080249
4.4444,-0.0008009
4.4494,-0.00079707
4.4545,-0.00079101
4.4595,-0.00078275
4.4645,-0.00077233
4.4695,-0.0007598
4.4745,-0.00074519
4.4795,-0.00072856
4.4845,-0.00070998
4.4895,-0.0006895
4.4945,-0.00066719
4.4995,-0.00064313
4.5045,-0.00061739
4.5095,-0.00059005
4.5145,-0.00056121
4.5195,-0.00053096
4.5245,-0.00049937
4.5295,-0.00046656
4.5345,-0.00043262
4.5395,-0.00039766
4.5445,-0.00036177
4.5495,-0.00032507
4.5546,-0.00028767
4.5596,-0.00024966
4.5646,-0.00021117
4.5696,-0.0001723
4.5746,-0.00013317
4.5796,-9.3889E-05
4.5846,-5.4567E-05
4.5896,-1.5316E-05
4.5946,2.3754E-05
4.5996,6.2533E-05
4.6046,0.00010091
4.6096,0.00013879
4.6146,0.00017606
4.6196,0.00021262
4.6246,0.00024837
4.6296,0.00028321
4.6346,0.00031706
4.6396,0.00034982
4.6446,0.0003814
4.6496,0.00041173
4.6547,0.00044072
4.6597,0.00046831
4.6647,0.00049441
4.6697,0.00051898
4.6747,0.00054193
4.6797,0.00056323
4.6847,0.00058282
4.6897,0.00060065
4.6947,0.00061669
4.6997,0.00063089
4.7047,0.00064324
4.7097,0.0006537
4.7147,0.00066225
4.7197,0.00066889
4.7247,0.00067361
4.7297,0.00067639
4.7347,0.00067726
4.7397,0.00067621
4.7447,0.00067325
4.7497,0.00066842
4.7548,0.00066173
4.7598,0.00065321
4.7648,0.0006429
4.7698,0.00063083
4.7748,0.00061705
4.7798,0.00060161
4.7848,0.00058457
4.7898,0.00056597
4.7948,0.00054588
4.7998,0.00052437
4.8048,0.0005015
4.8098,0.00047735
4.8148,0.00045199
4.8198,0.0004255
4.8248,0.00039796
4.8298,0.00036945
4.8348,0.00034007
4.8398,0.0003099
4.8448,0.00027902
4.8498,0.00024754
4.8549,0.00021554
4.8599,0.00018311
4.8649,0.00015035
4.8699,0.00011736
4.8749,8.4219E-05
4.8799,5.1034E-05
4.8849,1.7895E-05
4.8899,-1.5105E-05
4.8949,-4.7874E-05
4.8999,-8.032E-05
4.9049,-0.00011235
4.9099,-0.00014389
4.9149,-0.00017483
4.9199,-0.00020511
4.9249,-0.00023464
4.9299,-0.00026333
4.9349,-0.00029112
4.9399,-0.00031793
4.9449,-0.00034369
4.9499,-0.00036833
4.955,-0.00039179
4.96,-0.00041401
4.965,-0.00043494
4.97,-0.00045452
4.975,-0.0004727
4.98,-0.00048945
4.985,-0.00050473
4.99,-0.00051849
4.995,-0.00053071
5,-0.00054137


==> Data/capillaryWave/1To1/numerical_amp_Re=100.csv <==
time,amp
0,0.010002
0.019231,0.0097457
0.038462,0.0090829
0.057692,0.0080712
0.076923,0.0067482
0.096154,0.0051885
0.11538,0.0034687
0.13462,0.001663
0.15385,-0.00015185
0.17308,-0.0018992
0.19231,-0.0035132
0.21154,-0.0049399
0.23077,-0.0061228
0.25,-0.0070111
0.26923,-0.0075943
0.28846,-0.0078613
0.30769,-0.0077999
0.32692,-0.0074271
0.34615,-0.0067812
0.36538,-0.0058826
0.38462,-0.0047828
0.40385,-0.0035252
0.42308,-0.0021859
0.44231,-0.00079798
0.46154,0.0005762
0.48077,0.001865
0.5,0.0030378
0.51923,0.0040495
0.53846,0.0048551
0.55769,0.0054334
0.57692,0.0057797
0.59615,0.0058799
0.61538,0.0057346
0.63462,0.0053641
0.65385,0.0047978
0.67308,0.0040546
0.69231,0.0031667
0.71154,0.0021946
0.73077,0.0011555
0.75,0.00011651
0.76923,-0.00089862
0.78846,-0.0018355
0.80769,-0.0026746
0.82692,-0.0033644
0.84615,-0.0039067
0.86538,-0.0042735
0.88462,-0.0044517
0.90385,-0.0044457
0.92308,-0.0042622
0.94231,-0.0039098
0.96154,-0.003413
0.98077,-0.0028076
1,-0.0021067
1.0192,-0.0013384
1.0385,-0.00055834
1.0577,0.00023177
1.0769,0.00097278
1.0962,0.0016474
1.1154,0.0022443
1.1346,0.0027196
1.1538,0.003066
1.1731,0.0032786
1.1923,0.0033531
1.2115,0.0032907
1.2308,0.0030993
1.25,0.0027919
1.2692,0.0023823
1.2885,0.0018826
1.3077,0.0013281
1.3269,0.00074838
1.3462,0.00015293
1.3654,-0.00043533
1.3846,-0.00097387
1.4038,-0.0014541
1.4231,-0.001866
1.4423,-0.0021917
1.4615,-0.0024132
1.4808,-0.0025291
1.5,-0.00254
1.5192,-0.0024493
1.5385,-0.0022632
1.5577,-0.0019894
1.5769,-0.0016441
1.5962,-0.0012513
1.6154,-0.00082593
1.6346,-0.00038041
1.6538,7.2995E-05
1.6731,0.00050432
1.6923,0.00089371
1.7115,0.0012327
1.7308,0.0015121
1.75,0.001723
1.7692,0.001858
1.7885,0.0019125
1.8077,0.0018866
1.8269,0.0017844
1.8462,0.0016141
1.8654,0.0013864
1.8846,0.0011131
1.9038,0.00080585
1.9231,0.00047607
1.9423,0.00013442
1.9615,-0.00020472
1.9808,-0.00051873
2,-0.0007981
2.0192,-0.0010348
2.0385,-0.0012222
2.0577,-0.0013547
2.0769,-0.0014288
2.0962,-0.001443
2.1154,-0.0013989
2.1346,-0.0013006
2.1538,-0.0011543
2.1731,-0.00096762
2.1923,-0.00074912
2.2115,-0.00050763
2.2308,-0.00025251
2.25,7.2253E-06
2.2692,0.00025727
2.2885,0.000485
2.3077,0.00068349
2.3269,0.00084698
2.3462,0.00097081
2.3654,0.0010517
2.3846,0.0010878
2.4038,0.0010794
2.4231,0.0010283
2.4423,0.00093817
2.4615,0.00081393
2.4808,0.00066151
2.5,0.00048755
2.5192,0.00029902
2.5385,0.00010329
2.5577,-9.1506E-05
2.5769,-0.00027416
2.5962,-0.00043784
2.6154,-0.00057738
2.6346,-0.00068871
2.6538,-0.00076863
2.6731,-0.00081518
2.6923,-0.00082778
2.7115,-0.00080717
2.7308,-0.00075528
2.75,-0.00067523
2.7692,-0.00057109
2.7885,-0.0004477
2.8077,-0.00031024
2.8269,-0.00016429
2.8462,-1.5666E-05
2.8654,0.00012859
2.8846,0.00026137
2.9038,0.00037816
2.9231,0.00047515
2.9423,0.0005495
2.9615,0.00059926
2.9808,0.00062341
3,0.00062197
3.0192,0.00059588
3.0385,0.00054703
3.0577,0.00047806
3.0769,0.00039228
3.0962,0.00029349
3.1154,0.00018592
3.1346,7.4041E-05
3.1538,-3.7607E-05
3.1731,-0.00014338
3.1923,-0.00023905
3.2115,-0.00032137
3.2308,-0.00038772
3.25,-0.00043617
3.2692,-0.00046555
3.2885,-0.0004754
3.3077,-0.00046605
3.3269,-0.00043854
3.3462,-0.00039456
3.3654,-0.00033635
3.3846,-0.00026664
3.4038,-0.0001885
3.4231,-0.00010524
3.4423,-2.0272E-05
3.4615,6.2683E-05
3.4808,0.00013975
3.5,0.00020814
3.5192,0.00026558
3.5385,0.00031022
3.5577,0.00034083
3.5769,0.00035673
3.5962,0.00035785
3.6154,0.00034468
3.6346,0.00031821
3.6538,0.00027992
3.6731,0.00023172
3.6923,0.00017582
3.7115,0.00011468
3.7308,5.0832E-05
3.75,-1.3071E-05
3.7692,-7.4106E-05
3.7885,-0.00012979
3.8077,-0.00017815
3.8269,-0.00021758
3.8462,-0.00024687
3.8654,-0.00026526
3.8846,-0.00027243
3.9038,-0.00026851
3.9231,-0.00025403
3.9423,-0.00022993
3.9615,-0.00019748
3.9808,-0.00015824
4,-0.00011396
4.0192,-6.6576E-05
4.0385,-1.8057E-05
4.0577,2.9551E-05
4.0769,7.4142E-05
4.0962,0.00011405
4.1154,0.00014787
4.1346,0.00017451
4.1538,0.00019319
4.1731,0.00020347
4.1923,0.00020524
4.2115,0.00019874
4.2308,0.00018452
4.25,0.0001634
4.2692,0.00013645
4.2885,0.00010493
4.3077,7.025E-05
4.3269,3.3884E-05
4.3462,-2.6564E-06
4.3654,-3.7793E-05
4.3846,-7.0099E-05
4.4038,-9.8397E-05
4.4231,-0.00012172
4.4423,-0.00013932
4.4615,-0.00015073
4.4808,-0.00015571
4.5,-0.00015429
4.5192,-0.00014677
4.5385,-0.00013365
4.5577,-0.00011564
4.5769,-9.3619E-05
4.5962,-6.8604E-05
4.6154,-4.1693E-05
4.6346,-1.4018E-05
4.6538,1.3269E-05
4.6731,3.901E-05
4.6923,6.2224E-05
4.7115,8.2078E-05
4.7308,9.7906E-05
4.75,0.00010924
4.7692,0.00011578
4.7885,0.00011744
4.8077,0.00011434
4.8269,0.00010676
4.8462,9.5158E-05
4.8654,8.0137E-05
4.8846,6.2415E-05
4.9038,4.2787E-05
4.9231,2.2103E-05
4.9423,1.2274E-06
4.9615,-1.8968E-05
4.9808,-3.7667E-05
5,-5.4175E-05


==> Data/capillaryWave/1To1/numerical_amp_Re=200.csv <==
time,amp
0,0.010002
0.019608,0.0097386
0.039216,0.0090529
0.058824,0.007998
0.078431,0.0066169
0.098039,0.0049813
0.11765,0.003172
0.13725,0.0012698
0.15686,-0.00064226
0.17647,-0.0024821
0.19608,-0.0041715
0.21569,-0.0056367
0.23529,-0.0068409
0.2549,-0.0077236
0.27451,-0.0082696
0.29412,-0.0084485
0.31373,-0.0082709
0.33333,-0.0077447
0.35294,-0.0069151
0.37255,-0.0058173
0.39216,-0.00451
0.41176,-0.003038
0.43137,-0.0014794
0.45098,9.4075E-05
0.47059,0.0016173
0.4902,0.0030403
0.5098,0.0042996
0.52941,0.005329
0.54902,0.0061234
0.56863,0.0066285
0.58824,0.0068396
0.60784,0.0067597
0.62745,0.006399
0.64706,0.005768
0.66667,0.0049176
0.68627,0.0038799
0.70588,0.0027085
0.72549,0.0014425
0.7451,0.00016256
0.76471,-0.0011001
0.78431,-0.0022884
0.80392,-0.0033349
0.82353,-0.0042312
0.84314,-0.004913
0.86275,-0.0053713
0.88235,-0.005596
0.90196,-0.0055788
0.92157,-0.0053274
0.94118,-0.0048629
0.96078,-0.004206
0.98039,-0.0033767
1,-0.0024446
1.0196,-0.0014165
1.0392,-0.00037344
1.0588,0.00067431
1.0784,0.0016504
1.098,0.0025469
1.1176,0.0032962
1.1373,0.0038981
1.1569,0.0043209
1.1765,0.0045448
1.1961,0.004572
1.2157,0.0044071
1.2353,0.004058
1.2549,0.003541
1.2745,0.0029002
1.2941,0.002152
1.3137,0.0013222
1.3333,0.00047349
1.3529,-0.00039049
1.3725,-0.0011995
1.3922,-0.0019464
1.4118,-0.0025935
1.4314,-0.0031049
1.451,-0.0034754
1.4706,-0.0036934
1.4902,-0.0037496
1.5098,-0.0036447
1.5294,-0.0033895
1.549,-0.0030022
1.5686,-0.0025005
1.5882,-0.001896
1.6078,-0.0012314
1.6275,-0.00054109
1.6471,0.00016805
1.6667,0.00084285
1.6863,0.0014596
1.7059,0.0020103
1.7255,0.0024592
1.7451,0.002787
1.7647,0.0029888
1.7843,0.0030607
1.8039,0.0030032
1.8235,0.0028221
1.8431,0.0025273
1.8627,0.00213
1.8824,0.0016466
1.902,0.0011163
1.9216,0.00055608
1.9412,-2.3643E-05
1.9608,-0.00058604
1.9804,-0.0011004
2,-0.0015572
2.0196,-0.0019438
2.0392,-0.0022388
2.0588,-0.0024278
2.0784,-0.0025091
2.098,-0.0024834
2.1176,-0.0023541
2.1373,-0.0021275
2.1569,-0.0018128
2.1765,-0.001434
2.1961,-0.0010105
2.2157,-0.00055596
2.2353,-8.3325E-05
2.2549,0.00038441
2.2745,0.00081477
2.2941,0.0011976
2.3137,0.0015221
2.3333,0.0017773
2.3529,0.0019524
2.3725,0.0020392
2.3922,0.002036
2.4118,0.0019452
2.4314,0.0017734
2.451,0.0015328
2.4706,0.0012367
2.4902,0.00089836
2.5098,0.00053059
2.5294,0.00014512
2.549,-0.0002414
2.5686,-0.00060136
2.5882,-0.0009236
2.6078,-0.0011983
2.6275,-0.0014167
2.6471,-0.0015711
2.6667,-0.0016556
2.6863,-0.0016678
2.7059,-0.0016089
2.7255,-0.0014838
2.7451,-0.0013004
2.7647,-0.0010684
2.7843,-0.00079831
2.8039,-0.00050073
2.8235,-0.00018682
2.8431,0.00013139
2.8627,0.00043217
2.8824,0.00070336
2.902,0.0009367
2.9216,0.0011248
2.9412,0.0012612
2.9608,0.0013414
2.9804,0.0013633
3,0.0013273
3.0196,0.0012367
3.0392,0.0010968
3.0588,0.00091506
3.0784,0.00069976
3.098,0.00045977
3.1176,0.00020424
3.1373,-5.6798E-05
3.1569,-0.00030712
3.1765,-0.00053511
3.1961,-0.00073345
3.2157,-0.00089541
3.2353,-0.0010157
3.2549,-0.0010906
3.2745,-0.0011181
3.2941,-0.0010984
3.3137,-0.0010334
3.3333,-0.00092707
3.3529,-0.00078494
3.3725,-0.00061335
3.3922,-0.00041997
3.4118,-0.00021244
3.4314,1.1221E-06
3.451,0.00020902
3.4706,0.00040045
3.4902,0.00056856
3.5098,0.0007078
3.5294,0.00081362
3.549,0.0008827
3.5686,0.00091321
3.5882,0.0009049
3.6078,0.00085915
3.6275,0.00077879
3.6471,0.00066798
3.6667,0.00053188
3.6863,0.00037641
3.7059,0.00020795
3.7255,3.3532E-05
3.7451,-0.00013847
3.7647,-0.00029851
3.7843,-0.00044071
3.8039,-0.00056013
3.8235,-0.00065283
3.8431,-0.00071584
3.8627,-0.00074739
3.8824,-0.00074705
3.902,-0.00071564
3.9216,-0.00065527
3.9412,-0.00056911
3.9608,-0.00046131
3.9804,-0.00033659
4,-0.00020025
4.0196,-5.7967E-05
4.0392,8.3885E-05
4.0588,0.00021744
4.0784,0.00033751
4.098,0.00043967
4.1176,0.00052042
4.1373,0.00057721
4.1569,0.00060842
4.1765,0.00061348
4.1961,0.00059287
4.2157,0.00054809
4.2353,0.00048155
4.2549,0.00039646
4.2745,0.00029659
4.2941,0.00018634
4.3137,7.0425E-05
4.3333,-4.6198E-05
4.3529,-0.0001573
4.3725,-0.00025822
4.3922,-0.00034522
4.4118,-0.00041526
4.4314,-0.00046601
4.451,-0.00049597
4.4706,-0.0005045
4.4902,-0.00049183
4.5098,-0.00045901
4.5294,-0.00040787
4.549,-0.00034092
4.5686,-0.00026125
4.5882,-0.00017236
4.6078,-7.8072E-05
4.6275,1.7597E-05
4.6471,0.00010981
4.6667,0.00019446
4.6863,0.00026841
4.7059,0.00032892
4.7255,0.00037396
4.7451,0.00040213
4.7647,0.00041275
4.7843,0.00040587
4.8039,0.00038222
4.8235,0.00034318
4.8431,0.0002907
4.8627,0.00022725
4.8824,0.0001557
4.902,7.9136E-05
4.9216,8.3298E-07
4.9412,-7.5483E-05
4.9608,-0.00014628
4.9804,-0.00020883
5,-0.00026081


==> Data/capillaryWave/1To1/numerical_amp_Re=50.csv <==
time,amp
0,0.010002
0.019608,0.009754
0.039216,0.0091198
0.058824,0.0081627
0.078431,0.0069164
0.098039,0.00546
0.11765,0.0038661
0.13725,0.0021974
0.15686,0.000517
0.17647,-0.0011089
0.19608,-0.0026196
0.21569,-0.0039536
0.23529,-0.0050754
0.2549,-0.0059617
0.27451,-0.0065799
0.29412,-0.0069179
0.31373,-0.0069845
0.33333,-0.0067907
0.35294,-0.0063549
0.37255,-0.005693
0.39216,-0.0048622
0.41176,-0.0038882
0.43137,-0.0028204
0.45098,-0.0016943
0.47059,-0.00057546
0.4902,0.00052379
0.5098,0.0015297
0.52941,0.0024441
0.54902,0.003203
0.56863,0.0038105
0.58824,0.0042484
0.60784,0.0044967
0.62745,0.0045623
0.64706,0.0044533
0.66667,0.0041805
0.68627,0.0037562
0.70588,0.0032171
0.72549,0.0025905
0.7451,0.0018852
0.76471,0.0011476
0.78431,0.00041054
0.80392,-0.0003211
0.82353,-0.00099146
0.84314,-0.0015911
0.86275,-0.0021131
0.88235,-0.0025238
0.90196,-0.0028153
0.92157,-0.0029872
0.94118,-0.0030397
0.96078,-0.0029767
0.98039,-0.0028064
1,-0.0025399
1.0196,-0.0021888
1.0392,-0.001766
1.0588,-0.0013049
1.0784,-0.00082362
1.098,-0.00033289
1.1176,0.00015513
1.1373,0.00060673
1.1569,0.0010073
1.1765,0.0013503
1.1961,0.0016276
1.2157,0.001832
1.2353,0.0019572
1.2549,0.0020008
1.2745,0.0019649
1.2941,0.0018551
1.3137,0.0016805
1.3333,0.0014528
1.3529,0.0011838
1.3725,0.00088494
1.3922,0.00056735
1.4118,0.00024098
1.4314,-8.351E-05
1.451,-0.00038621
1.4706,-0.00065577
1.4902,-0.00088604
1.5098,-0.0010714
1.5294,-0.0012078
1.549,-0.0012926
1.5686,-0.0013249
1.5882,-0.001306
1.6078,-0.0012393
1.6275,-0.0011298
1.6471,-0.00098388
1.6667,-0.00080875
1.6863,-0.00061171
1.7059,-0.00040087
1.7255,-0.0001837
1.7451,3.2107E-05
1.7647,0.00023512
1.7843,0.00041707
1.8039,0.00057294
1.8235,0.00069898
1.8431,0.00079238
1.8627,0.00085148
1.8824,0.00087589
1.902,0.00086643
1.9216,0.00082517
1.9412,0.00075519
1.9608,0.00066047
1.9804,0.00054561
2,0.00041563
2.0196,0.00027574
2.0392,0.00013146
2.0588,-1.1844E-05
2.0784,-0.00014739
2.098,-0.00026964
2.1176,-0.00037502
2.1373,-0.00046076
2.1569,-0.00052485
2.1765,-0.00056614
2.1961,-0.00058431
2.2157,-0.00057988
2.2353,-0.00055412
2.2549,-0.00050904
2.2745,-0.00044719
2.2941,-0.00037162
2.3137,-0.00028571
2.3333,-0.00019302
2.3529,-9.7263E-05
2.3725,-2.0808E-06
2.3922,8.8421E-05
2.4118,0.00017054
2.4314,0.00024179
2.451,0.00030018
2.4706,0.00034426
2.4902,0.00037318
2.5098,0.00038667
2.5294,0.00038504
2.549,0.0003691
2.5686,0.00034291
2.5882,0.00031605
2.6078,0.00028918
2.6275,0.00026229
2.6471,0.00023537
2.6667,0.00020843
2.6863,0.00018146
2.7059,0.00015447
2.7255,0.00012745
2.7451,0.00010038
2.7647,0
2.7843,0
2.8039,0
2.8235,0
2.8431,0
2.8627,0
2.8824,0
2.902,0
2.9216,0
2.9412,0
2.9608,0
2.9804,0
3,0
3.0196,0
3.0392,0
3.0588,0
3.0784,0
3.098,0
3.1176,0
3.1373,0
3.1569,0
3.1765,0
3.1961,0
3.2157,0
3.2353,0
3.2549,0
3.2745,0
3.2941,0
3.3137,0
3.3333,0
3.3529,0
3.3725,0
3.3922,0
3.4118,0
3.4314,0
3.451,0
3.4706,0
3.4902,0
3.5098,0
3.5294,0
3.549,0
3.5686,0
3.5882,0
3.6078,0
3.6275,0
3.6471,0
3.6667,0
3.6863,0
3.7059,0
3.7255,0
3.7451,0
3.7647,0
3.7843,0
3.8039,0
3.8235,0
3.8431,0
3.8627,0
3.8824,0
3.902,0
3.9216,0
3.9412,0
3.9608,0
3.9804,0
4,0
4.0196,0
4.0392,0
4.0588,0
4.0784,0
4.098,0
4.1176,0
4.1373,0
4.1569,0
4.1765,0
4.1961,0
4.2157,0
4.2353,0
4.2549,0
4.2745,0
4.2941,0
4.3137,0
4.3333,0
4.3529,0
4.3725,0
4.3922,0
4.4118,0
4.4314,0
4.451,0
4.4706,0
4.4902,0
4.5098,0
4.5294,0
4.549,0
4.5686,0
4.5882,0
4.6078,0
4.6275,0
4.6471,0
4.6667,0
4.6863,0
4.7059,0
4.7255,0
4.7451,0
4.7647,0
4.7843,0
4.8039,0
4.8235,0
4.8431,0
4.8627,0
4.8824,0
4.902,0
4.9216,0
4.9412,0
4.9608,0
4.9804,0
5,0


==> Data/capillaryWave/1To1/numerical_amp_Re=500.csv <==
time,amp
0,0.010002
0.02,0.0097308
0.04,0.0090202
0.06,0.00792
0.08,0.0064804
0.1,0.0047709
0.12,0.0028777
0.14,0.00088804
0.16,-0.0011078
0.18,-0.0030204
0.2,-0.0047673
0.22,-0.0062736
0.24,-0.0074653
0.26,-0.0083263
0.28,-0.0087929
0.3,-0.0088678
0.32,-0.008556
0.34,-0.007869
0.36,-0.0068503
0.38,-0.0055475
0.4,-0.0040368
0.42,-0.0023726
0.44,-0.00063256
0.46,0.0011025
0.48,0.0027561
0.5,0.004254
0.52,0.0055232
0.54,0.0065405
0.56,0.0072345
0.58,0.0076034
0.6,0.0076286
0.62,0.0073142
0.64,0.0066898
0.66,0.0057719
0.68,0.0046247
0.7,0.0032831
0.72,0.0018292
0.74,0.0003267
0.76,-0.001171
0.78,-0.0025926
0.8,-0.0038624
0.82,-0.0049423
0.84,-0.0057831
0.86,-0.0063602
0.88,-0.0066383
0.9,-0.0066207
0.92,-0.0063133
0.94,-0.0057245
0.96,-0.0049041
0.98,-0.0038806
1,-0.0027088
1.02,-0.0014296
1.04,-0.00012544
1.06,0.0011661
1.08,0.0023879
1.1,0.0034647
1.12,0.0043859
1.14,0.0050799
1.16,0.005541
1.18,0.0057526
1.2,0.005703
1.22,0.0054013
1.24,0.0048729
1.26,0.0041383
1.28,0.003224
1.3,0.0021987
1.32,0.0010833
1.34,-5.3872E-05
1.36,-0.0011639
1.38,-0.0022113
1.4,-0.0031284
1.42,-0.0038989
1.44,-0.0044846
1.46,-0.0048536
1.48,-0.0050034
1.5,-0.0049323
1.52,-0.0046475
1.54,-0.0041611
1.56,-0.0034905
1.58,-0.0026945
1.6,-0.0017814
1.62,-0.00081826
1.64,0.00017301
1.66,0.0011276
1.68,0.0020224
1.7,0.0028074
1.72,0.0034473
1.74,0.0039337
1.76,0.0042359
1.78,0.0043417
1.8,0.0042537
1.82,0.0039766
1.84,0.003526
1.86,0.0029385
1.88,0.0022322
1.9,0.0014278
1.92,0.00059241
1.94,-0.00026984
1.96,-0.0010905
1.98,-0.0018521
2,-0.0025244
2.02,-0.0030606
2.04,-0.0034542
2.06,-0.0036918
2.08,-0.0037615
2.1,-0.0036618
2.12,-0.0034026
2.14,-0.0030024
2.16,-0.002479
2.18,-0.0018443
2.2,-0.0011469
2.22,-0.00041861
2.24,0.00032977
2.26,0.0010352
2.28,0.0016831
2.3,0.002256
2.32,0.0027084
2.34,0.0030304
2.36,0.0032141
2.38,0.0032538
2.4,0.0031502
2.42,0.0029111
2.44,0.002549
2.46,0.0020759
2.48,0.0015145
2.5,0.00090919
2.52,0.00027313
2.54,-0.00037487
2.56,-0.00098108
2.58,-0.0015322
2.6,-0.0020157
2.62,-0.0023987
2.64,-0.0026637
2.66,-0.0028062
2.68,-0.0028235
2.7,-0.0027174
2.72,-0.0024941
2.74,-0.0021625
2.76,-0.0017352
2.78,-0.0012473
2.8,-0.00071896
2.82,-0.00016304
2.84,0.00039709
2.86,0.00091754
2.88,0.0013866
2.9,0.0017912
2.92,0.0021138
2.94,0.0023325
2.96,0.0024426
2.98,0.002443
3,0.0023357
3.02,0.0021259
3.04,0.001822
3.06,0.0014468
3.08,0.0010205
3.1,0.00055818
3.12,7.2586E-05
3.14,-0.00041045
3.16,-0.00085731
3.18,-0.0012561
3.2,-0.001595
3.22,-0.001861
3.24,-0.0020407
3.26,-0.0021247
3.28,-0.002112
3.3,-0.0020045
3.32,-0.0018087
3.34,-0.0015386
3.36,-0.0012093
3.38,-0.00083537
3.4,-0.00043006
3.42,-6.5206E-06
3.44,0.00040972
3.46,0.00079281
3.48,0.001132
3.5,0.0014162
3.52,0.0016345
3.54,0.0017776
3.56,0.0018391
3.58,0.0018166
3.6,0.0017133
3.62,0.0015365
3.64,0.0012969
3.66,0.0010064
3.68,0.00067763
3.7,0.00032264
3.72,-4.6302E-05
3.74,-0.00040439
3.76,-0.00073284
3.78,-0.0010211
3.8,-0.0012594
3.82,-0.0014388
3.84,-0.0015521
3.86,-0.0015949
3.88,-0.001566
3.9,-0.0014685
3.92,-0.0013087
3.94,-0.0010953
3.96,-0.00083851
3.98,-0.00054897
4,-0.00023815
4.02,8.2361E-05
4.04,0.00039062
4.06,0.00067179
4.08,0.00091654
4.1,0.0011164
4.12,0.0012639
4.14,0.0013534
4.16,0.0013817
4.18,0.0013487
4.2,0.001257
4.22,0.0011122
4.24,0.00092172
4.26,0.00069447
4.28,0.00043989
4.3,0.00016785
4.32,-0.00011009
4.34,-0.00037509
4.36,-0.00061566
4.38,-0.00082355
4.4,-0.00099094
4.42,-0.0011119
4.44,-0.0011821
4.46,-0.0011993
4.48,-0.0011637
4.5,-0.0010779
4.52,-0.00094669
4.54,-0.00077665
4.56,-0.00057526
4.58,-0.00035137
4.6,-0.00011378
4.62,0.00012684
4.64,0.00035476
4.66,0.00056044
4.68,0.00073649
4.7,0.00087658
4.72,0.00097565
4.74,0.0010303
4.76,0.0010389
4.78,0.0010019
4.8,0.00092188
4.82,0.00080315
4.84,0.00065138
4.86,0.00047338
4.88,0.00027659
4.9,6.9205E-05
4.92,-0.00013879
4.94,-0.00033448
4.96,-0.0005101
4.98,-0.00065922
5,-0.00077641


==> Data/capillaryWave/analytical_amp_1To1.csv <==
time,amp
0,0.01
0.006006,0.0099468
0.012012,0.009868
0.018018,0.0097494
0.024024,0.0095906
0.03003,0.009392
0.036036,0.0091544
0.042042,0.0088789
0.048048,0.008567
0.054054,0.0082199
0.06006,0.0078394
0.066066,0.0074273
0.072072,0.0069853
0.078078,0.0065154
0.084084,0.0060199
0.09009,0.0055009
0.096096,0.0049606
0.1021,0.0044016
0.10811,0.0038261
0.11411,0.0032367
0.12012,0.0026359
0.12613,0.0020263
0.13213,0.0014105
0.13814,0.00079113
0.14414,0.0001708
0.15015,-0.0004479
0.15616,-0.0010624
0.16216,-0.00167
0.16817,-0.0022683
0.17417,-0.0028549
0.18018,-0.0034272
0.18619,-0.003983
0.19219,-0.0045199
0.1982,-0.0050358
0.2042,-0.0055287
0.21021,-0.0059965
0.21622,-0.0064374
0.22222,-0.0068496
0.22823,-0.0072316
0.23423,-0.0075818
0.24024,-0.0078989
0.24625,-0.0081817
0.25225,-0.0084291
0.25826,-0.0086403
0.26426,-0.0088145
0.27027,-0.0089511
0.27628,-0.0090497
0.28228,-0.0091101
0.28829,-0.0091321
0.29429,-0.0091157
0.3003,-0.0090613
0.30631,-0.0089692
0.31231,-0.0088399
0.31832,-0.0086741
0.32432,-0.0084726
0.33033,-0.0082365
0.33634,-0.0079668
0.34234,-0.0076649
0.34835,-0.007332
0.35435,-0.0069698
0.36036,-0.0065799
0.36637,-0.006164
0.37237,-0.0057239
0.37838,-0.0052617
0.38438,-0.0047792
0.39039,-0.0042787
0.3964,-0.0037623
0.4024,-0.0032322
0.40841,-0.0026907
0.41441,-0.0021402
0.42042,-0.0015829
0.42643,-0.0010212
0.43243,-0.00045754
0.43844,0.00010575
0.44444,0.0006663
0.45045,0.0012218
0.45646,0.0017699
0.46246,0.0023083
0.46847,0.0028348
0.47447,0.0033473
0.48048,0.0038437
0.48649,0.0043219
0.49249,0.0047801
0.4985,0.0052163
0.5045,0.0056288
0.51051,0.0060161
0.51652,0.0063765
0.52252,0.0067087
0.52853,0.0070114
0.53453,0.0072834
0.54054,0.0075237
0.54655,0.0077315
0.55255,0.0079059
0.55856,0.0080465
0.56456,0.0081527
0.57057,0.0082243
0.57658,0.0082611
0.58258,0.008263
0.58859,0.0082302
0.59459,0.0081631
0.6006,0.0080619
0.60661,0.0079273
0.61261,0.00776
0.61862,0.0075608
0.62462,0.0073307
0.63063,0.0070707
0.63664,0.0067822
0.64264,0.0064663
0.64865,0.0061247
0.65465,0.0057587
0.66066,0.00537
0.66667,0.0049604
0.67267,0.0045317
0.67868,0.0040857
0.68468,0.0036245
0.69069,0.0031499
0.6967,0.0026641
0.7027,0.002169
0.70871,0.001667
0.71471,0.00116
0.72072,0.00065029
0.72673,0.00013995
0.73273,-0.00036885
0.73874,-0.00087398
0.74474,-0.0013733
0.75075,-0.0018648
0.75676,-0.0023465
0.76276,-0.0028162
0.76877,-0.0032722
0.77477,-0.0037125
0.78078,-0.0041353
0.78679,-0.004539
0.79279,-0.004922
0.7988,-0.0052827
0.8048,-0.0056197
0.81081,-0.0059316
0.81682,-0.0062173
0.82282,-0.0064757
0.82883,-0.0067058
0.83483,-0.0069068
0.84084,-0.0070778
0.84685,-0.0072185
0.85285,-0.0073282
0.85886,-0.0074066
0.86486,-0.0074536
0.87087,-0.007469
0.87688,-0.007453
0.88288,-0.0074057
0.88889,-0.0073275
0.89489,-0.0072189
0.9009,-0.0070803
0.90691,-0.0069126
0.91291,-0.0067165
0.91892,-0.006493
0.92492,-0.0062431
0.93093,-0.005968
0.93694,-0.005669
0.94294,-0.0053475
0.94895,-0.0050047
0.95495,-0.0046424
0.96096,-0.0042621
0.96697,-0.0038655
0.97297,-0.0034543
0.97898,-0.0030303
0.98498,-0.0025953
0.99099,-0.0021512
0.997,-0.0017
1.003,-0.0012435
1.009,-0.00078368
1.015,-0.00032251
1.021,0.00013809
1.027,0.00059617
1.033,0.0010498
1.039,0.0014971
1.045,0.0019363
1.0511,0.0023655
1.0571,0.0027829
1.0631,0.0031869
1.0691,0.0035758
1.0751,0.003948
1.0811,0.004302
1.0871,0.0046365
1.0931,0.0049501
1.0991,0.0052415
1.1051,0.0055097
1.1111,0.0057536
1.1171,0.0059722
1.1231,0.0061649
1.1291,0.0063308
1.1351,0.0064694
1.1411,0.0065802
1.1471,0.0066628
1.1532,0.0067171
1.1592,0.006743
1.1652,0.0067403
1.1712,0.0067094
1.1772,0.0066503
1.1832,0.0065636
1.1892,0.0064496
1.1952,0.0063089
1.2012,0.0061424
1.2072,0.0059507
1.2132,0.0057348
1.2192,0.0054956
1.2252,0.0052344
1.2312,0.0049523
1.2372,0.0046505
1.2432,0.0043304
1.2492,0.0039935
1.2553,0.0036412
1.2613,0.0032751
1.2673,0.0028967
1.2733,0.0025077
1.2793,0.0021099
1.2853,0.0017048
1.2913,0.0012943
1.2973,0.00088003
1.3033,0.00046382
1.3093,4.74E-05
1.3153,-0.00036743
1.3213,-0.000779
1.3273,-0.0011855
1.3333,-0.0015854
1.3393,-0.0019769
1.3453,-0.0023585
1.3514,-0.0027285
1.3574,-0.0030855
1.3634,-0.003428
1.3694,-0.0037547
1.3754,-0.0040642
1.3814,-0.0043553
1.3874,-0.0046268
1.3934,-0.0048778
1.3994,-0.0051072
1.4054,-0.0053142
1.4114,-0.0054979
1.4174,-0.0056577
1.4234,-0.0057931
1.4294,-0.0059036
1.4354,-0.0059887
1.4414,-0.0060483
1.4474,-0.0060823
1.4535,-0.0060905
1.4595,-0.006073
1.4655,-0.0060301
1.4715,-0.005962
1.4775,-0.0058692
1.4835,-0.005752
1.4895,-0.0056112
1.4955,-0.0054473


==> Data/capillaryWave/analytical_amp_1To10.csv <==
time,amp
0,0.01
0.0033033,0.0099943
0.0066066,0.0099887
0.0099099,0.009981
0.013213,0.0099712
0.016517,0.0099591
0.01982,0.0099446
0.023123,0.0099278
0.026426,0.0099087
0.02973,0.0098872
0.033033,0.0098634
0.036336,0.0098373
0.03964,0.0098088
0.042943,0.009778
0.046246,0.0097449
0.04955,0.0097095
0.052853,0.0096719
0.056156,0.0096319
0.059459,0.0095897
0.062763,0.0095452
0.066066,0.0094985
0.069369,0.0094495
0.072673,0.0093984
0.075976,0.009345
0.079279,0.0092895
0.082583,0.0092318
0.085886,0.009172
0.089189,0.00911
0.092492,0.0090459
0.095796,0.0089797
0.099099,0.0089115
0.1024,0.0088411
0.10571,0.0087688
0.10901,0.0086944
0.11231,0.008618
0.11562,0.0085397
0.11892,0.0084594
0.12222,0.0083772
0.12553,0.008293
0.12883,0.008207
0.13213,0.0081191
0.13544,0.0080293
0.13874,0.0079378
0.14204,0.0078444
0.14535,0.0077493
0.14865,0.0076524
0.15195,0.0075538
0.15526,0.0074535
0.15856,0.0073516
0.16186,0.007248
0.16517,0.0071428
0.16847,0.007036
0.17177,0.0069276
0.17508,0.0068178
0.17838,0.0067064
0.18168,0.0065935
0.18498,0.0064792
0.18829,0.0063635
0.19159,0.0062463
0.19489,0.0061279
0.1982,0.0060081
0.2015,0.0058869
0.2048,0.0057646
0.20811,0.005641
0.21141,0.0055162
0.21471,0.0053902
0.21802,0.005263
0.22132,0.0051348
0.22462,0.0050055
0.22793,0.0048751
0.23123,0.0047437
0.23453,0.0046113
0.23784,0.004478
0.24114,0.0043438
0.24444,0.0042086
0.24775,0.0040727
0.25105,0.0039359
0.25435,0.0037983
0.25766,0.00366
0.26096,0.0035209
0.26426,0.0033812
0.26757,0.0032408
0.27087,0.0030998
0.27417,0.0029583
0.27748,0.0028162
0.28078,0.0026735
0.28408,0.0025304
0.28739,0.0023869
0.29069,0.0022429
0.29399,0.0020986
0.2973,0.001954
0.3006,0.001809
0.3039,0.0016638
0.30721,0.0015183
0.31051,0.0013726
0.31381,0.0012268
0.31712,0.0010808
0.32042,0.00093479
0.32372,0.00078868
0.32703,0.00064255
0.33033,0.00049643
0.33363,0.00035035
0.33694,0.00020435
0.34024,5.85E-05
0.34354,-8.73E-05
0.34685,-0.00023281
0.35015,-0.00037814
0.35345,-0.00052322
0.35676,-0.00066801
0.36006,-0.00081248
0.36336,-0.0009566
0.36667,-0.0011003
0.36997,-0.0012436
0.37327,-0.0013865
0.37658,-0.0015288
0.37988,-0.0016707
0.38318,-0.001812
0.38649,-0.0019527
0.38979,-0.0020927
0.39309,-0.0022321
0.3964,-0.0023709
0.3997,-0.0025089
0.403,-0.0026462
0.40631,-0.0027826
0.40961,-0.0029183
0.41291,-0.0030531
0.41622,-0.0031871
0.41952,-0.0033201
0.42282,-0.0034522
0.42613,-0.0035833
0.42943,-0.0037135
0.43273,-0.0038426
0.43604,-0.0039706
0.43934,-0.0040976
0.44264,-0.0042234
0.44595,-0.0043481
0.44925,-0.0044717
0.45255,-0.004594
0.45586,-0.0047151
0.45916,-0.004835
0.46246,-0.0049535
0.46577,-0.0050708
0.46907,-0.0051867
0.47237,-0.0053013
0.47568,-0.0054144
0.47898,-0.0055262
0.48228,-0.0056365
0.48559,-0.0057454
0.48889,-0.0058528
0.49219,-0.0059586
0.4955,-0.006063
0.4988,-0.0061657
0.5021,-0.0062669
0.50541,-0.0063665
0.50871,-0.0064645
0.51201,-0.0065608
0.51532,-0.0066555
0.51862,-0.0067485
0.52192,-0.0068397
0.52523,-0.0069293
0.52853,-0.0070171
0.53183,-0.0071031
0.53514,-0.0071873
0.53844,-0.0072698
0.54174,-0.0073504
0.54505,-0.0074292
0.54835,-0.0075062
0.55165,-0.0075812
0.55495,-0.0076544
0.55826,-0.0077257
0.56156,-0.0077951
0.56486,-0.0078625
0.56817,-0.007928
0.57147,-0.0079916
0.57477,-0.0080532
0.57808,-0.0081128
0.58138,-0.0081704
0.58468,-0.008226
0.58799,-0.0082796
0.59129,-0.0083312
0.59459,-0.0083807
0.5979,-0.0084282
0.6012,-0.0084736
0.6045,-0.008517
0.60781,-0.0085583
0.61111,-0.0085975
0.61441,-0.0086346
0.61772,-0.0086697
0.62102,-0.0087026
0.62432,-0.0087335
0.62763,-0.0087622
0.63093,-0.0087888
0.63423,-0.0088133
0.63754,-0.0088357
0.64084,-0.008856
0.64414,-0.0088741
0.64745,-0.0088901
0.65075,-0.008904
0.65405,-0.0089158
0.65736,-0.0089254
0.66066,-0.0089329
0.66396,-0.0089383
0.66727,-0.0089415
0.67057,-0.0089426
0.67387,-0.0089416
0.67718,-0.0089385
0.68048,-0.0089333
0.68378,-0.0089259
0.68709,-0.0089164
0.69039,-0.0089048
0.69369,-0.0088912
0.697,-0.0088754
0.7003,-0.0088575
0.7036,-0.0088376
0.70691,-0.0088156
0.71021,-0.0087915
0.71351,-0.0087653
0.71682,-0.0087371
0.72012,-0.0087069
0.72342,-0.0086746
0.72673,-0.0086403
0.73003,-0.008604
0.73333,-0.0085657
0.73664,-0.0085254
0.73994,-0.0084832
0.74324,-0.0084389
0.74655,-0.0083927
0.74985,-0.0083446
0.75315,-0.0082945
0.75646,-0.0082426
0.75976,-0.0081887
0.76306,-0.0081329
0.76637,-0.0080753
0.76967,-0.0080158
0.77297,-0.0079545
0.77628,-0.0078914
0.77958,-0.0078265
0.78288,-0.0077598
0.78619,-0.0076913
0.78949,-0.007621
0.79279,-0.0075491
0.7961,-0.0074754
0.7994,-0.0074001
0.8027,-0.007323
0.80601,-0.0072443
0.80931,-0.007164
0.81261,-0.0070821
0.81592,-0.0069986
0.81922,-0.0069135
0.82252,-0.0068269
0.82583,-0.0067387
0.82913,-0.0066491
0.83243,-0.006558
0.83574,-0.0064654
0.83904,-0.0063714
0.84234,-0.006276
0.84565,-0.0061792
0.84895,-0.006081
0.85225,-0.0059815
0.85556,-0.0058808
0.85886,-0.0057787
0.86216,-0.0056753
0.86547,-0.0055708
0.86877,-0.005465
0.87207,-0.0053581
0.87538,-0.00525
0.87868,-0.0051408
0.88198,-0.0050305
0.88529,-0.0049191
0.88859,-0.0048066
0.89189,-0.0046932
0.8952,-0.0045788
0.8985,-0.0044634
0.9018,-0.0043471
0.90511,-0.0042299
0.90841,-0.0041118
0.91171,-0.0039929
0.91502,-0.0038731
0.91832,-0.0037526
0.92162,-0.0036313
0.92492,-0.0035093
0.92823,-0.0033866
0.93153,-0.0032633
0.93483,-0.0031393
0.93814,-0.0030147
0.94144,-0.0028895
0.94474,-0.0027638
0.94805,-0.0026375
0.95135,-0.0025108
0.95465,-0.0023836
0.95796,-0.0022561
0.96126,-0.0021281
0.96456,-0.0019997
0.96787,-0.0018711
0.97117,-0.0017421
0.97447,-0.0016128
0.97778,-0.0014834
0.98108,-0.0013537
0.98438,-0.0012238
0.98769,-0.0010938
0.99099,-0.00096373
0.99429,-0.00083354
0.9976,-0.0007033
1.0009,-0.00057304
1.0042,-0.00044279
1.0075,-0.00031258
1.0108,-0.00018245
1.0141,-5.24E-05
1.0174,7.75E-05
1.0207,0.0002072
1.024,0.00033673
1.0273,0.00046604
1.0306,0.00059509
1.0339,0.00072385
1.0372,0.00085229
1.0405,0.00098038
1.0438,0.0011081
1.0471,0.0012354
1.0505,0.0013623
1.0538,0.0014887
1.0571,0.0016146
1.0604,0.00174
1.0637,0.0018648
1.067,0.001989
1.0703,0.0021126
1.0736,0.0022356
1.0769,0.0023579
1.0802,0.0024796
1.0835,0.0026005
1.0868,0.0027206
1.0901,0.0028399
1.0934,0.0029585
1.0967,0.0030762
1.1,0.003193
1.1033,0.003309
1.1066,0.003424
1.1099,0.0035381
1.1132,0.0036512
1.1165,0.0037633
1.1198,0.0038744
1.1231,0.0039845
1.1264,0.0040935
1.1297,0.0042014
1.133,0.0043081
1.1363,0.0044138
1.1396,0.0045182
1.1429,0.0046215
1.1462,0.0047235
1.1495,0.0048244
1.1529,0.0049239
1.1562,0.0050222
1.1595,0.0051191
1.1628,0.0052148
1.1661,0.0053091
1.1694,0.005402
1.1727,0.0054936
1.176,0.0055837
1.1793,0.0056724
1.1826,0.0057596
1.1859,0.0058454
1.1892,0.0059297
1.1925,0.0060125
1.1958,0.0060938
1.1991,0.0061735
1.2024,0.0062517
1.2057,0.0063283
1.209,0.0064034
1.2123,0.0064768
1.2156,0.0065486
1.2189,0.0066187
1.2222,0.0066872
1.2255,0.0067541
1.2288,0.0068192
1.2321,0.0068827
1.2354,0.0069444
1.2387,0.0070045
1.242,0.0070628
1.2453,0.0071194
1.2486,0.0071742
1.252,0.0072272
1.2553,0.0072785
1.2586,0.007328
1.2619,0.0073757
1.2652,0.0074215
1.2685,0.0074656
1.2718,0.0075079
1.2751,0.0075483
1.2784,0.0075868
1.2817,0.0076236
1.285,0.0076585
1.2883,0.0076915
1.2916,0.0077226
1.2949,0.0077519
1.2982,0.0077793
1.3015,0.0078049
1.3048,0.0078285
1.3081,0.0078503
1.3114,0.0078702
1.3147,0.0078882
1.318,0.0079043
1.3213,0.0079185
1.3246,0.0079308
1.3279,0.0079412
1.3312,0.0079497
1.3345,0.0079563
1.3378,0.007961
1.3411,0.0079639
1.3444,0.0079648
1.3477,0.0079638
1.3511,0.007961
1.3544,0.0079563
1.3577,0.0079496
1.361,0.0079411
1.3643,0.0079308
1.3676,0.0079185
1.3709,0.0079044
1.3742,0.0078884
1.3775,0.0078706
1.3808,0.0078509
1.3841,0.0078294
1.3874,0.0078061
1.3907,0.0077809
1.394,0.0077539
1.3973,0.0077251
1.4006,0.0076945
1.4039,0.0076621
1.4072,0.0076279
1.4105,0.007592
1.4138,0.0075543
1.4171,0.0075148
1.4204,0.0074736
1.4237,0.0074307
1.427,0.0073861
1.4303,0.0073397
1.4336,0.0072917
1.4369,0.007242
1.4402,0.0071906
1.4435,0.0071376
1.4468,0.007083
1.4502,0.0070267
1.4535,0.0069688
1.4568,0.0069094
1.4601,0.0068484
1.4634,0.0067858
1.4667,0.0067217
1.47,0.006656
1.4733,0.0065889
1.4766,0.0065202
1.4799,0.0064501
1.4832,0.0063786
1.4865,0.0063056
1.4898,0.0062312
1.4931,0.0061554
1.4964,0.0060782
1.4997,0.0059997


==> Data/capillaryWave/highDensity_Re=100/analytical_amp_1To1e-1.csv <==
time,amp
0,0.01
0.0057658,0.009954
0.011532,0.0098392
0.017297,0.0096541
0.023063,0.0094006
0.028829,0.0090814
0.034595,0.0086994
0.04036,0.0082581
0.046126,0.0077613
0.051892,0.0072131
0.057658,0.006618
0.063423,0.0059808
0.069189,0.0053063
0.074955,0.0045998
0.080721,0.0038667
0.086486,0.0031124
0.092252,0.0023426
0.098018,0.0015628
0.10378,0.00077878
0.10955,-3.88E-06
0.11532,-0.00077958
0.12108,-0.0015429
0.12685,-0.0022884
0.13261,-0.0030111
0.13838,-0.0037059
0.14414,-0.0043681
0.14991,-0.0049934
0.15568,-0.0055776
0.16144,-0.0061169
0.16721,-0.0066078
0.17297,-0.0070473
0.17874,-0.0074328
0.1845,-0.0077619
0.19027,-0.0080328
0.19604,-0.0082442
0.2018,-0.0083949
0.20757,-0.0084845
0.21333,-0.0085129
0.2191,-0.0084804
0.22486,-0.0083878
0.23063,-0.0082363
0.2364,-0.0080274
0.24216,-0.0077633
0.24793,-0.0074461
0.25369,-0.0070787
0.25946,-0.0066642
0.26523,-0.0062058
0.27099,-0.0057073
0.27676,-0.0051725
0.28252,-0.0046056
0.28829,-0.0040109
0.29405,-0.0033929
0.29982,-0.0027561
0.30559,-0.0021054
0.31135,-0.0014453
0.31712,-0.00078085
0.32288,-0.00011665
0.32865,0.00054252
0.33441,0.001192
0.34018,0.0018273
0.34595,0.002444
0.35171,0.0030378
0.35748,0.0036047
0.36324,0.004141
0.36901,0.0046431
0.37477,0.0051077
0.38054,0.0055318
0.38631,0.0059128
0.39207,0.0062484
0.39784,0.0065365
0.4036,0.0067755
0.40937,0.0069643
0.41514,0.0071018
0.4209,0.0071875
0.42667,0.0072214
0.43243,0.0072036
0.4382,0.0071347
0.44396,0.0070157
0.44973,0.0068478
0.4555,0.0066328
0.46126,0.0063725
0.46703,0.0060692
0.47279,0.0057255
0.47856,0.0053442
0.48432,0.0049283
0.49009,0.0044812
0.49586,0.0040062
0.50162,0.003507
0.50739,0.0029875
0.51315,0.0024514
0.51892,0.0019027
0.52468,0.0013456
0.53045,0.00078392
0.53622,0.00022185
0.54198,-0.00033665
0.54775,-0.00088763
0.55351,-0.0014272
0.55928,-0.0019517
0.56505,-0.0024574
0.57081,-0.002941
0.57658,-0.0033991
0.58234,-0.0038288
0.58811,-0.0042272
0.59387,-0.0045918
0.59964,-0.0049204
0.60541,-0.0052108
0.61117,-0.0054613
0.61694,-0.0056706
0.6227,-0.0058375
0.62847,-0.0059611
0.63423,-0.0060411
0.64,-0.0060773
0.64577,-0.0060697
0.65153,-0.0060188
0.6573,-0.0059255
0.66306,-0.0057906
0.66883,-0.0056157
0.67459,-0.0054022
0.68036,-0.0051521
0.68613,-0.0048675
0.69189,-0.0045507
0.69766,-0.0042042
0.70342,-0.0038309
0.70919,-0.0034336
0.71495,-0.0030154
0.72072,-0.0025794
0.72649,-0.0021289
0.73225,-0.0016672
0.73802,-0.0011978
0.74378,-0.00072413
0.74955,-0.0002495
0.75532,0.00022265
0.76108,0.00068898
0.76685,0.0011462
0.77261,0.0015912
0.77838,0.0020208
0.78414,0.0024321
0.78991,0.0028224
0.79568,0.0031891
0.80144,0.0035298
0.80721,0.0038423
0.81297,0.0041245
0.81874,0.0043749
0.8245,0.0045918
0.83027,0.004774
0.83604,0.0049206
0.8418,0.0050309
0.84757,0.0051043
0.85333,0.0051407
0.8591,0.0051401
0.86486,0.005103
0.87063,0.0050298
0.8764,0.0049215
0.88216,0.0047791
0.88793,0.004604
0.89369,0.0043977
0.89946,0.004162
0.90523,0.0038988
0.91099,0.0036102
0.91676,0.0032986
0.92252,0.0029663
0.92829,0.002616
0.93405,0.0022502
0.93982,0.0018718
0.94559,0.0014835
0.95135,0.0010882
0.95712,0.00068881
0.96288,0.0002882
0.96865,-0.00011078
0.97441,-0.00050528
0.98018,-0.00089253
0.98595,-0.0012698
0.99171,-0.0016346
0.99748,-0.0019844
1.0032,-0.0023167
1.009,-0.0026295
1.0148,-0.0029206
1.0205,-0.0031881
1.0263,-0.0034305
1.0321,-0.0036461
1.0378,-0.0038337
1.0436,-0.0039922
1.0494,-0.0041208
1.0551,-0.0042187
1.0609,-0.0042856
1.0667,-0.0043213
1.0724,-0.0043258
1.0782,-0.0042994
1.084,-0.0042424
1.0897,-0.0041557
1.0955,-0.0040401
1.1013,-0.0038967
1.107,-0.0037268
1.1128,-0.0035318
1.1186,-0.0033133
1.1243,-0.0030731
1.1301,-0.0028132
1.1359,-0.0025355
1.1416,-0.0022422
1.1474,-0.0019355
1.1532,-0.0016178
1.1589,-0.0012914
1.1647,-0.00095876
1.1705,-0.00062222
1.1762,-0.00028428
1.182,5.27E-05
1.1877,0.0003862
1.1935,0.000714
1.1993,0.0010338
1.205,0.0013433
1.2108,0.0016404
1.2166,0.0019232
1.2223,0.0021898
1.2281,0.0024383
1.2339,0.0026672
1.2396,0.0028751
1.2454,0.0030606
1.2512,0.0032226
1.2569,0.0033602
1.2627,0.0034726
1.2685,0.0035593
1.2742,0.0036199
1.28,0.0036541
1.2858,0.003662
1.2915,0.0036437
1.2973,0.0035997
1.3031,0.0035304
1.3088,0.0034366
1.3146,0.0033192
1.3204,0.0031792
1.3261,0.0030179
1.3319,0.0028365
1.3377,0.0026367
1.3434,0.0024198
1.3492,0.0021878
1.355,0.0019422
1.3607,0.0016851
1.3665,0.0014184
1.3723,0.001144
1.378,0.00086401
1.3838,0.00058043
1.3895,0.00029534
1.3953,1.08E-05
1.4011,-0.00027124
1.4068,-0.00054871
1.4126,-0.0008197
1.4184,-0.0010823
1.4241,-0.0013348
1.4299,-0.0015755
1.4357,-0.0018026
1.4414,-0.0020148
1.4472,-0.0022107
1.453,-0.0023889
1.4587,-0.0025485
1.4645,-0.0026884
1.4703,-0.0028078
1.476,-0.0029061
1.4818,-0.0029827
1.4876,-0.0030373
1.4933,-0.0030697
1.4991,-0.0030798
1.5049,-0.0030679
1.5106,-0.0030342
1.5164,-0.0029791
1.5222,-0.0029032
1.5279,-0.0028073
1.5337,-0.0026921
1.5395,-0.0025588
1.5452,-0.0024084
1.551,-0.0022422
1.5568,-0.0020615
1.5625,-0.0018677
1.5683,-0.0016622
1.5741,-0.0014468
1.5798,-0.001223
1.5856,-0.00099241
1.5914,-0.00075685
1.5971,-0.000518
1.6029,-0.0002776
1.6086,-3.74E-05
1.6144,0.00020096
1.6202,0.00043573
1.6259,0.00066528
1.6317,0.00088803
1.6375,0.0011025
1.6432,0.0013071
1.649,0.0015006
1.6548,0.0016816
1.6605,0.0018491
1.6663,0.0020018
1.6721,0.002139
1.6778,0.0022596
1.6836,0.0023631
1.6894,0.0024488
1.6951,0.0025163
1.7009,0.0025652
1.7067,0.0025955
1.7124,0.002607
1.7182,0.0025998
1.724,0.0025742
1.7297,0.0025305
1.7355,0.0024692
1.7413,0.0023908
1.747,0.0022962
1.7528,0.002186
1.7586,0.0020613
1.7643,0.0019231
1.7701,0.0017724
1.7759,0.0016105
1.7816,0.0014387
1.7874,0.0012581
1.7932,0.0010703
1.7989,0.00087654
1.8047,0.00067835
1.8105,0.00047716
1.8162,0.00027443
1.822,7.16E-05
1.8277,-0.00012982
1.8335,-0.00032848
1.8393,-0.00052295
1.845,-0.00071188
1.8508,-0.00089399
1.8566,-0.001068
1.8623,-0.0012329
1.8681,-0.0013873
1.8739,-0.0015305
1.8796,-0.0016614
1.8854,-0.0017792
1.8912,-0.0018833
1.8969,-0.0019729
1.9027,-0.0020476
1.9085,-0.002107
1.9142,-0.0021508
1.92,-0.0021789
1.9258,-0.0021911
1.9315,-0.0021875
1.9373,-0.0021684
1.9431,-0.0021339
1.9488,-0.0020845
1.9546,-0.0020206
1.9604,-0.0019429
1.9661,-0.001852
1.9719,-0.0017487
1.9777,-0.0016338
1.9834,-0.0015084
1.9892,-0.0013732
1.995,-0.0012295
2.0007,-0.0010783
2.0065,-0.00092072
2.0123,-0.00075801
2.018,-0.00059134
2.0238,-0.00042195
2.0295,-0.00025106
2.0353,-7.99E-05
2.0411,9.03E-05
2.0468,0.00025829
2.0526,0.00042296
2.0584,0.00058314
2.0641,0.00073773
2.0699,0.00088567
2.0757,0.001026
2.0814,0.0011577
2.0872,0.00128
2.093,0.0013921
2.0987,0.0014933
2.1045,0.0015829
2.1103,0.0016604
2.116,0.0017254
2.1218,0.0017776
2.1276,0.0018166
2.1333,0.0018423
2.1391,0.0018547
2.1449,0.0018538
2.1506,0.0018396
2.1564,0.0018125
2.1622,0.0017728
2.1679,0.0017208
2.1737,0.001657
2.1795,0.001582
2.1852,0.0014964
2.191,0.001401
2.1968,0.0012965
2.2025,0.0011837
2.2083,0.0010635
2.2141,0.0009368
2.2198,0.00080463
2.2256,0.00066795
2.2314,0.00052778
2.2371,0.00038515
2.2429,0.00024109
2.2486,9.67E-05
2.2544,-4.71E-05
2.2602,-0.00018926
2.2659,-0.00032871
2.2717,-0.00046453
2.2775,-0.00059577
2.2832,-0.00072154
2.289,-0.00084099
2.2948,-0.00095334
2.3005,-0.0010578
2.3063,-0.0011538
2.3121,-0.0012407
2.3178,-0.0013179
2.3236,-0.0013849
2.3294,-0.0014415
2.3351,-0.0014872
2.3409,-0.0015219
2.3467,-0.0015454
2.3524,-0.0015576
2.3582,-0.0015586
2.364,-0.0015484
2.3697,-0.0015273
2.3755,-0.0014954
2.3813,-0.0014532
2.387,-0.0014009
2.3928,-0.0013391
2.3986,-0.0012683
2.4043,-0.0011891
2.4101,-0.0011021
2.4159,-0.001008
2.4216,-0.00090752
2.4274,-0.00080149
2.4332,-0.00069068
2.4389,-0.00057594
2.4447,-0.00045811
2.4505,-0.00033806
2.4562,-0.00021668
2.462,-9.48E-05
2.4677,2.66E-05
2.4735,0.00014676
2.4793,0.0002648
2.485,0.0003799
2.4908,0.00049126
2.4966,0.00059812
2.5023,0.00069976
2.5081,0.00079551
2.5139,0.00088473
2.5196,0.00096685
2.5254,0.0010413
2.5312,0.0011078
2.5369,0.0011657
2.5427,0.0012148
2.5485,0.0012548
2.5542,0.0012855
2.56,0.0013068
2.5658,0.0013186
2.5715,0.0013209
2.5773,0.0013138
2.5831,0.0012974
2.5888,0.0012719
2.5946,0.0012376
2.6004,0.0011948
2.6061,0.0011439
2.6119,0.0010853
2.6177,0.0010195
2.6234,0.00094709
2.6292,0.00086859
2.635,0.00078462
2.6407,0.00069585
2.6465,0.00060294
2.6523,0.00050659
2.658,0.00040753
2.6638,0.00030648
2.6695,0.00020419
2.6753,0.00010139
2.6811,-1.17E-06
2.6868,-0.00010277
2.6926,-0.0002027
2.6984,-0.00030025
2.7041,-0.00039475
2.7099,-0.00048556
2.7157,-0.00057205
2.7214,-0.00065366
2.7272,-0.00072985
2.733,-0.00080012
2.7387,-0.00086402
2.7445,-0.00092116
2.7503,-0.00097119
2.756,-0.0010138
2.7618,-0.0010488
2.7676,-0.001076
2.7733,-0.0010952
2.7791,-0.0011064
2.7849,-0.0011097
2.7906,-0.0011049
2.7964,-0.0010923
2.8022,-0.001072
2.8079,-0.0010442
2.8137,-0.0010092
2.8195,-0.00096736
2.8252,-0.00091894
2.831,-0.00086439
2.8368,-0.00080415
2.8425,-0.00073871
2.8483,-0.00066858
2.8541,-0.0005943
2.8598,-0.00051644
2.8656,-0.00043558
2.8714,-0.00035235
2.8771,-0.00026734
2.8829,-0.00018117
2.8886,-9.45E-05
2.8944,-7.90E-06
2.9002,7.80E-05
2.9059,0.00016252
2.9117,0.00024515
2.9175,0.00032531
2.9232,0.00040243
2.929,0.00047599
2.9348,0.00054551
2.9405,0.00061051
2.9463,0.00067059
2.9521,0.00072536
2.9578,0.00077446
2.9636,0.00081762
2.9694,0.00085456
2.9751,0.0008851
2.9809,0.00090905
2.9867,0.00092632
2.9924,0.00093684
2.9982,0.0009406
3.004,0.00093764
3.0097,0.00092803
3.0155,0.0009119
3.0213,0.00088944
3.027,0.00086085
3.0328,0.00082639
3.0386,0.00078638
3.0443,0.00074113
3.0501,0.00069103
3.0559,0.00063646
3.0616,0.00057788
3.0674,0.00051572
3.0732,0.00045046
3.0789,0.0003826
3.0847,0.00031265
3.0905,0.00024112
3.0962,0.00016854
3.102,9.54E-05
3.1077,2.23E-05
3.1135,-5.03E-05
3.1193,-0.00012182
3.125,-0.00019183
3.1308,-0.00025982
3.1366,-0.00032533
3.1423,-0.0003879
3.1481,-0.00044712
3.1539,-0.0005026
3.1596,-0.00055397
3.1654,-0.00060091
3.1712,-0.00064312
3.1769,-0.00068034
3.1827,-0.00071236
3.1885,-0.00073899
3.1942,-0.00076009
3.2,-0.00077557
3.2058,-0.00078535
3.2115,-0.00078943
3.2173,-0.00078783
3.2231,-0.00078061
3.2288,-0.00076787
3.2346,-0.00074976
3.2404,-0.00072645
3.2461,-0.00069816
3.2519,-0.00066513
3.2577,-0.00062764
3.2634,-0.000586
3.2692,-0.00054055
3.275,-0.00049165
3.2807,-0.00043967
3.2865,-0.00038501
3.2923,-0.00032809
3.298,-0.00026933
3.3038,-0.00020918
3.3095,-0.00014806
3.3153,-8.64E-05
3.3211,-2.47E-05
3.3268,3.66E-05
3.3326,9.71E-05
3.3384,0.00015639
3.3441,0.00021403
3.3499,0.00026964
3.3557,0.00032283
3.3614,0.00037325
3.3672,0.00042056
3.373,0.00046445
3.3787,0.00050465
3.3845,0.00054089
3.3903,0.00057296
3.396,0.00060066
3.4018,0.00062384
3.4076,0.00064237
3.4133,0.00065616
3.4191,0.00066516
3.4249,0.00066935
3.4306,0.00066874
3.4364,0.00066338
3.4422,0.00065335
3.4479,0.00063876
3.4537,0.00061976
3.4595,0.00059653
3.4652,0.00056927
3.471,0.00053821
3.4768,0.00050361
3.4825,0.00046574
3.4883,0.00042491
3.4941,0.00038143
3.4998,0.00033564
3.5056,0.00028789
3.5114,0.00023853
3.5171,0.00018793
3.5229,0.00013646
3.5286,8.45E-05
3.5344,3.24E-05
3.5402,-1.94E-05
3.5459,-7.06E-05
3.5517,-0.00012079
3.5575,-0.00016968
3.5632,-0.00021689
3.569,-0.00026212
3.5748,-0.00030505
3.5805,-0.0003454
3.5863,-0.00038291
3.5921,-0.00041733
3.5978,-0.00044845
3.6036,-0.00047608
3.6094,-0.00050005
3.6151,-0.00052022
3.6209,-0.00053649
3.6267,-0.00054877
3.6324,-0.00055701
3.6382,-0.00056119
3.644,-0.00056132
3.6497,-0.00055743
3.6555,-0.00054959
3.6613,-0.00053789
3.667,-0.00052245
3.6728,-0.00050341
3.6786,-0.00048094
3.6843,-0.00045523
3.6901,-0.0004265
3.6959,-0.00039498
3.7016,-0.00036092
3.7074,-0.00032458
3.7132,-0.00028625
3.7189,-0.00024621
3.7247,-0.00020477
3.7305,-0.00016224
3.7362,-0.00011892
3.742,-7.51E-05
3.7477,-3.12E-05
3.7535,1.25E-05
3.7593,5.58E-05
3.765,9.83E-05
3.7708,0.00013976
3.7766,0.00017983
3.7823,0.00021825
3.7881,0.00025478
3.7939,0.00028918
3.7996,0.0003212
3.8054,0.00035066
3.8112,0.00037736
3.8169,0.00040113
3.8227,0.00042183
3.8285,0.00043935
3.8342,0.00045359
3.84,0.00046447
3.8458,0.00047196
3.8515,0.00047601
3.8573,0.00047665
3.8631,0.00047389
3.8688,0.00046779
3.8746,0.00045842
3.8804,0.00044587
3.8861,0.00043027
3.8919,0.00041175
3.8977,0.00039047
3.9034,0.00036662
3.9092,0.00034037
3.915,0.00031195
3.9207,0.00028157
3.9265,0.00024947
3.9323,0.0002159
3.938,0.0001811
3.9438,0.00014533
3.9495,0.00010887
3.9553,7.20E-05
3.9611,3.49E-05
3.9668,-2.06E-06
3.9726,-3.87E-05
3.9784,-7.47E-05
3.9841,-0.00010977
3.9899,-0.00014377
3.9957,-0.00017643
4.0014,-0.00020752
4.0072,-0.00023684
4.013,-0.00026419
4.0187,-0.0002894
4.0245,-0.00031231
4.0303,-0.00033277
4.036,-0.00035066
4.0418,-0.00036587
4.0476,-0.00037833
4.0533,-0.00038797
4.0591,-0.00039474
4.0649,-0.00039862
4.0706,-0.00039962
4.0764,-0.00039775
4.0822,-0.00039305
4.0879,-0.00038558
4.0937,-0.00037541
4.0995,-0.00036266
4.1052,-0.00034742
4.111,-0.00032983
4.1168,-0.00031005
4.1225,-0.00028822
4.1283,-0.00026452
4.1341,-0.00023915
4.1398,-0.00021229
4.1456,-0.00018415
4.1514,-0.00015495
4.1571,-0.0001249
4.1629,-9.42E-05
4.1686,-6.31E-05
4.1744,-3.19E-05
4.1802,-6.78E-07
4.1859,3.03E-05
4.1917,6.07E-05
4.1975,9.05E-05
4.2032,0.0001193
4.209,0.00014703
4.2148,0.00017347
4.2205,0.00019845
4.2263,0.00022179
4.2321,0.00024334
4.2378,0.00026297
4.2436,0.00028056
4.2494,0.00029599
4.2551,0.00030918
4.2609,0.00032006
4.2667,0.00032856
4.2724,0.00033465
4.2782,0.0003383
4.284,0.00033952
4.2897,0.00033831
4.2955,0.00033471
4.3013,0.00032876
4.307,0.00032054
4.3128,0.0003101
4.3186,0.00029757
4.3243,0.00028303
4.3301,0.00026661
4.3359,0.00024845
4.3416,0.00022869
4.3474,0.00020749
4.3532,0.00018501
4.3589,0.00016142
4.3647,0.00013691
4.3705,0.00011165
4.3762,8.58E-05
4.382,5.96E-05
4.3877,3.33E-05
4.3935,6.93E-06
4.3993,-1.92E-05
4.405,-4.50E-05
4.4108,-7.02E-05
4.4166,-9.47E-05
4.4223,-0.00011823
4.4281,-0.00014073
4.4339,-0.00016201
4.4396,-0.00018193
4.4454,-0.00020036
4.4512,-0.00021719
4.4569,-0.00023231
4.4627,-0.00024563
4.4685,-0.00025707
4.4742,-0.00026656
4.48,-0.00027405
4.4858,-0.00027951
4.4915,-0.00028293
4.4973,-0.00028428
4.5031,-0.00028359
4.5088,-0.00028087
4.5146,-0.00027617
4.5204,-0.00026953
4.5261,-0.00026103
4.5319,-0.00025073
4.5377,-0.00023873
4.5434,-0.00022512
4.5492,-0.00021003
4.555,-0.00019357
4.5607,-0.00017588
4.5665,-0.00015708
4.5723,-0.00013732
4.578,-0.00011676
4.5838,-9.55E-05
4.5895,-7.38E-05
4.5953,-5.18E-05
4.6011,-2.96E-05
4.6068,-7.32E-06
4.6126,1.48E-05
4.6184,3.66E-05
4.6241,5.79E-05
4.6299,7.87E-05
4.6357,9.87E-05
4.6414,0.00011779
4.6472,0.0001359
4.653,0.00015289
4.6587,0.00016864
4.6645,0.00018306
4.6703,0.00019604
4.676,0.00020751
4.6818,0.00021741
4.6876,0.00022567
4.6933,0.00023225
4.6991,0.00023713
4.7049,0.00024027
4.7106,0.00024169
4.7164,0.00024137
4.7222,0.00023934
4.7279,0.00023563
4.7337,0.00023027
4.7395,0.00022334
4.7452,0.00021487
4.751,0.00020497
4.7568,0.00019369
4.7625,0.00018114
4.7683,0.00016743
4.7741,0.00015265
4.7798,0.00013692
4.7856,0.00012037
4.7914,0.00010312
4.7971,8.53E-05
4.8029,6.70E-05
4.8086,4.85E-05
4.8144,2.97E-05
4.8202,1.09E-05
4.8259,-7.73E-06
4.8317,-2.62E-05
4.8375,-4.43E-05
4.8432,-6.18E-05
4.849,-7.88E-05
4.8548,-9.51E-05
4.8605,-0.00011052
4.8663,-0.00012502
4.8721,-0.00013848
4.8778,-0.00015083
4.8836,-0.00016198
4.8894,-0.00017187
4.8951,-0.00018043
4.9009,-0.00018763
4.9067,-0.00019341
4.9124,-0.00019776
4.9182,-0.00020065
4.924,-0.00020207
4.9297,-0.00020204
4.9355,-0.00020055
4.9413,-0.00019765
4.947,-0.00019335
4.9528,-0.00018771
4.9586,-0.00018078
4.9643,-0.00017261
4.9701,-0.00016328
4.9759,-0.00015286
4.9816,-0.00014144
4.9874,-0.00012911
4.9932,-0.00011597
4.9989,-0.00010211
5.0047,-8.76E-05
5.0105,-7.27E-05
5.0162,-5.73E-05
5.022,-4.17E-05
5.0277,-2.59E-05
5.0335,-1.01E-05
5.0393,5.70E-06
5.045,2.13E-05
5.0508,3.66E-05
5.0566,5.15E-05
5.0623,6.59E-05
5.0681,7.97E-05
5.0739,9.29E-05
5.0796,0.00010521
5.0854,0.00011671
5.0912,0.00012727
5.0969,0.00013684
5.1027,0.00014535
5.1085,0.00015275
5.1142,0.000159
5.12,0.00016406
5.1258,0.00016792
5.1315,0.00017055
5.1373,0.00017194
5.1431,0.0001721
5.1488,0.00017103
5.1546,0.00016876
5.1604,0.00016532
5.1661,0.00016073
5.1719,0.00015504
5.1777,0.00014831
5.1834,0.00014058
5.1892,0.00013193
5.195,0.00012242
5.2007,0.00011213
5.2065,0.00010114
5.2123,8.95E-05
5.218,7.74E-05
5.2238,6.48E-05
5.2295,5.19E-05
5.2353,3.88E-05
5.2411,2.55E-05
5.2468,1.21E-05
5.2526,-1.24E-06
5.2584,-1.44E-05
5.2641,-2.74E-05
5.2699,-4.00E-05
5.2757,-5.23E-05
5.2814,-6.40E-05
5.2872,-7.52E-05
5.293,-8.57E-05
5.2987,-9.55E-05
5.3045,-0.00010458
5.3103,-0.00011279
5.316,-0.00012011
5.3218,-0.00012651
5.3276,-0.00013194
5.3333,-0.00013638
5.3391,-0.00013979
5.3449,-0.00014218
5.3506,-0.00014352
5.3564,-0.00014382
5.3622,-0.00014309
5.3679,-0.00014134
5.3737,-0.00013859
5.3795,-0.00013487
5.3852,-0.00013022
5.391,-0.00012468
5.3968,-0.00011829
5.4025,-0.00011111
5.4083,-0.0001032
5.4141,-9.46E-05
5.4198,-8.54E-05
5.4256,-7.57E-05
5.4314,-6.56E-05
5.4371,-5.50E-05
5.4429,-4.42E-05
5.4486,-3.31E-05
5.4544,-2.19E-05
5.4602,-1.06E-05
5.4659,6.27E-07
5.4717,1.18E-05
5.4775,2.27E-05
5.4832,3.34E-05
5.489,4.38E-05
5.4948,5.38E-05
5.5005,6.33E-05
5.5063,7.23E-05
5.5121,8.07E-05
5.5178,8.84E-05
5.5236,9.54E-05
5.5294,0.00010172
5.5351,0.00010724
5.5409,0.00011194
5.5467,0.00011582
5.5524,0.00011883
5.5582,0.00012098
5.564,0.00012224
5.5697,0.00012263
5.5755,0.00012215
5.5813,0.0001208
5.587,0.00011861
5.5928,0.0001156
5.5986,0.00011179
5.6043,0.00010723
5.6101,0.00010195
5.6159,9.60E-05
5.6216,8.94E-05
5.6274,8.23E-05
5.6332,7.46E-05
5.6389,6.65E-05
5.6447,5.79E-05
5.6505,4.91E-05
5.6562,3.99E-05
5.662,3.06E-05
5.6677,2.12E-05
5.6735,1.17E-05
5.6793,2.18E-06
5.685,-7.25E-06
5.6908,-1.65E-05
5.6966,-2.56E-05
5.7023,-3.44E-05
5.7081,-4.29E-05
5.7139,-5.10E-05
5.7196,-5.86E-05
5.7254,-6.58E-05
5.7312,-7.24E-05
5.7369,-7.84E-05
5.7427,-8.38E-05
5.7485,-8.86E-05
5.7542,-9.27E-05
5.76,-9.61E-05


==> Data/capillaryWave/highDensity_Re=100/analytical_amp_1To1e-2.csv <==
time,amp
0,0.01
0.0058258,0.0099742
0.011652,0.009856
0.017477,0.0096557
0.023303,0.0093764
0.029129,0.0090218
0.034955,0.0085955
0.040781,0.0081019
0.046607,0.0075456
0.052432,0.0069319
0.058258,0.0062662
0.064084,0.0055547
0.06991,0.0048034
0.075736,0.004019
0.081562,0.0032081
0.087387,0.0023776
0.093213,0.0015345
0.099039,0.00068588
0.10486,-0.00016133
0.11069,-0.0010002
0.11652,-0.0018239
0.12234,-0.0026258
0.12817,-0.0033995
0.13399,-0.0041389
0.13982,-0.0048383
0.14565,-0.0054922
0.15147,-0.0060957
0.1573,-0.0066442
0.16312,-0.0071337
0.16895,-0.0075607
0.17477,-0.0079222
0.1806,-0.0082157
0.18643,-0.0084395
0.19225,-0.0085922
0.19808,-0.0086732
0.2039,-0.0086824
0.20973,-0.0086203
0.21556,-0.0084881
0.22138,-0.0082873
0.22721,-0.0080202
0.23303,-0.0076894
0.23886,-0.0072983
0.24468,-0.0068506
0.25051,-0.0063503
0.25634,-0.0058019
0.26216,-0.0052105
0.26799,-0.0045811
0.27381,-0.0039192
0.27964,-0.0032305
0.28547,-0.0025208
0.29129,-0.0017962
0.29712,-0.0010627
0.30294,-0.00032639
0.30877,0.00040671
0.31459,0.0011306
0.32042,0.0018395
0.32625,0.0025276
0.33207,0.0031895
0.3379,0.0038201
0.34372,0.0044143
0.34955,0.0049677
0.35538,0.005476
0.3612,0.0059354
0.36703,0.0063426
0.37285,0.0066947
0.37868,0.0069892
0.3845,0.0072242
0.39033,0.0073983
0.39616,0.0075106
0.40198,0.0075605
0.40781,0.0075483
0.41363,0.0074745
0.41946,0.0073403
0.42529,0.0071473
0.43111,0.0068974
0.43694,0.0065932
0.44276,0.0062377
0.44859,0.0058342
0.45441,0.0053864
0.46024,0.0048982
0.46607,0.0043742
0.47189,0.0038187
0.47772,0.0032366
0.48354,0.002633
0.48937,0.0020129
0.4952,0.0013815
0.50102,0.00074418
0.50685,0.00010608
0.51267,-0.00052753
0.5185,-0.0011515
0.52432,-0.0017608
0.53015,-0.0023505
0.53598,-0.0029161
0.5418,-0.003453
0.54763,-0.0039572
0.55345,-0.0044246
0.55928,-0.004852
0.56511,-0.0052359
0.57093,-0.0055738
0.57676,-0.0058631
0.58258,-0.006102
0.58841,-0.0062888
0.59423,-0.0064226
0.60006,-0.0065025
0.60589,-0.0065285
0.61171,-0.0065007
0.61754,-0.0064199
0.62336,-0.0062871
0.62919,-0.0061038
0.63502,-0.005872
0.64084,-0.0055939
0.64667,-0.0052722
0.65249,-0.00491
0.65832,-0.0045104
0.66414,-0.0040771
0.66997,-0.003614
0.6758,-0.003125
0.68162,-0.0026143
0.68745,-0.0020864
0.69327,-0.0015457
0.6991,-0.0009967
0.70492,-0.00044399
0.71075,0.00010789
0.71658,0.00065442
0.7224,0.0011912
0.72823,0.0017138
0.73405,0.0022182
0.73988,0.0027004
0.74571,0.0031565
0.75153,0.0035832
0.75736,0.003977
0.76318,0.0043352
0.76901,0.004655
0.77483,0.0049341
0.78066,0.0051706
0.78649,0.005363
0.79231,0.0055099
0.79814,0.0056106
0.80396,0.0056646
0.80979,0.0056719
0.81562,0.0056328
0.82144,0.005548
0.82727,0.0054185
0.83309,0.0052459
0.83892,0.0050318
0.84474,0.0047784
0.85057,0.004488
0.8564,0.0041634
0.86222,0.0038074
0.86805,0.0034234
0.87387,0.0030145
0.8797,0.0025845
0.88553,0.0021369
0.89135,0.0016756
0.89718,0.0012044
0.903,0.00072743
0.90883,0.00024849
0.91465,-0.00022845
0.92048,-0.0006995
0.92631,-0.0011609
0.93213,-0.0016088
0.93796,-0.0020398
0.94378,-0.0024505
0.94961,-0.0028376
0.95544,-0.0031983
0.96126,-0.0035297
0.96709,-0.0038294
0.97291,-0.0040951
0.97874,-0.0043251
0.98456,-0.0045178
0.99039,-0.0046717
0.99622,-0.0047861
1.002,-0.0048603
1.0079,-0.004894
1.0137,-0.0048873
1.0195,-0.0048405
1.0253,-0.0047545
1.0312,-0.0046301
1.037,-0.0044689
1.0428,-0.0042723
1.0486,-0.0040422
1.0545,-0.003781
1.0603,-0.0034908
1.0661,-0.0031744
1.072,-0.0028346
1.0778,-0.0024743
1.0836,-0.0020967
1.0894,-0.0017049
1.0953,-0.0013024
1.1011,-0.0008924
1.1069,-0.00047847
1.1127,-6.40E-05
1.1186,0.0003477
1.1244,0.00075319
1.1302,0.0011492
1.136,0.0015326
1.1419,0.0019004
1.1477,0.0022497
1.1535,0.0025777
1.1593,0.002882
1.1652,0.0031602
1.171,0.0034103
1.1768,0.0036305
1.1826,0.0038193
1.1885,0.0039752
1.1943,0.0040974
1.2001,0.0041852
1.2059,0.004238
1.2118,0.0042557
1.2176,0.0042385
1.2234,0.0041869
1.2292,0.0041014
1.2351,0.0039832
1.2409,0.0038334
1.2467,0.0036535
1.2526,0.0034452
1.2584,0.0032106
1.2642,0.0029516
1.27,0.0026707
1.2759,0.0023703
1.2817,0.0020531
1.2875,0.0017217
1.2933,0.0013791
1.2992,0.001028
1.305,0.00067152
1.3108,0.00031253
1.3166,-4.60E-05
1.3225,-0.0004011
1.3283,-0.00074994
1.3341,-0.0010897
1.3399,-0.0014177
1.3458,-0.0017313
1.3516,-0.002028
1.3574,-0.0023057
1.3632,-0.0025621
1.3691,-0.0027954
1.3749,-0.0030038
1.3807,-0.0031858
1.3865,-0.0033402
1.3924,-0.0034659
1.3982,-0.0035621
1.404,-0.0036283
1.4098,-0.0036643
1.4157,-0.0036698
1.4215,-0.0036453
1.4273,-0.003591
1.4332,-0.0035077
1.439,-0.0033964
1.4448,-0.0032581
1.4506,-0.0030942
1.4565,-0.0029063
1.4623,-0.0026961
1.4681,-0.0024655
1.4739,-0.0022165
1.4798,-0.0019515
1.4856,-0.0016726
1.4914,-0.0013822
1.4972,-0.0010829
1.5031,-0.00077714
1.5089,-0.00046748
1.5147,-0.00015651
1.5205,0.00015323
1.5264,0.00045921
1.5322,0.00075895
1.538,0.0010501
1.5438,0.0013302
1.5497,0.0015972
1.5555,0.001849
1.5613,0.0020836
1.5671,0.0022993
1.573,0.0024944
1.5788,0.0026675
1.5846,0.0028175
1.5905,0.0029431
1.5963,0.0030437
1.6021,0.0031186
1.6079,0.0031674
1.6138,0.00319
1.6196,0.0031862
1.6254,0.0031565
1.6312,0.0031012
1.6371,0.0030211
1.6429,0.0029169
1.6487,0.0027898
1.6545,0.0026409
1.6604,0.0024717
1.6662,0.0022837
1.672,0.0020786
1.6778,0.0018583
1.6837,0.0016246
1.6895,0.0013796
1.6953,0.0011254
1.7011,0.00086406
1.707,0.00059791
1.7128,0.00032911
1.7186,5.99E-05
1.7244,-0.00020756
1.7303,-0.00047104
1.7361,-0.00072844
1.7419,-0.0009777
1.7477,-0.0012169
1.7536,-0.001444
1.7594,-0.0016574
1.7652,-0.0018555
1.7711,-0.0020366
1.7769,-0.0021996
1.7827,-0.0023431
1.7885,-0.0024663
1.7944,-0.0025682
1.8002,-0.0026481
1.806,-0.0027057
1.8118,-0.0027406
1.8177,-0.0027528
1.8235,-0.0027422
1.8293,-0.0027093
1.8351,-0.0026544
1.841,-0.0025782
1.8468,-0.0024814
1.8526,-0.0023652
1.8584,-0.0022304
1.8643,-0.0020785
1.8701,-0.0019108
1.8759,-0.0017287
1.8817,-0.001534
1.8876,-0.0013283
1.8934,-0.0011134
1.8992,-0.00089106
1.905,-0.00066325
1.9109,-0.00043185
1.9167,-0.00019878
1.9225,3.40E-05
1.9283,0.00026468
1.9342,0.0004913
1.94,0.00071207
1.9458,0.00092523
1.9517,0.0011291
1.9575,0.0013221
1.9633,0.0015027
1.9691,0.0016695
1.975,0.0018214
1.9808,0.0019571
1.9866,0.0020757
1.9924,0.0021764
1.9983,0.0022585
2.0041,0.0023215
2.0099,0.0023649
2.0157,0.0023887
2.0216,0.0023928
2.0274,0.0023773
2.0332,0.0023426
2.039,0.0022889
2.0449,0.002217
2.0507,0.0021276
2.0565,0.0020216
2.0623,0.0018999
2.0682,0.0017638
2.074,0.0016143
2.0798,0.0014529
2.0856,0.001281
2.0915,0.0011001
2.0973,0.00091169
2.1031,0.00071743
2.1089,0.00051893
2.1148,0.00031786
2.1206,0.0001159
2.1264,-8.53E-05
2.1323,-0.00028411
2.1381,-0.00047891
2.1439,-0.00066814
2.1497,-0.0008503
2.1556,-0.001024
2.1614,-0.0011877
2.1672,-0.0013404
2.173,-0.0014808
2.1789,-0.0016079
2.1847,-0.0017208
2.1905,-0.0018185
2.1963,-0.0019006
2.2022,-0.0019664
2.208,-0.0020155
2.2138,-0.0020476
2.2196,-0.0020627
2.2255,-0.0020608
2.2313,-0.0020419
2.2371,-0.0020065
2.2429,-0.0019549
2.2488,-0.0018876
2.2546,-0.0018055
2.2604,-0.0017092
2.2662,-0.0015997
2.2721,-0.0014779
2.2779,-0.001345
2.2837,-0.0012022
2.2895,-0.0010507
2.2954,-0.0008918
2.3012,-0.00072687
2.307,-0.00055733
2.3129,-0.00038458
2.3187,-0.00021008
2.3245,-3.53E-05
2.3303,0.00013842
2.3362,0.00030958
2.342,0.00047682
2.3478,0.00063881
2.3536,0.00079426
2.3595,0.00094197
2.3653,0.0010808
2.3711,0.0012096
2.3769,0.0013275
2.3828,0.0014336
2.3886,0.0015272
2.3944,0.0016074
2.4002,0.0016739
2.4061,0.0017262
2.4119,0.001764
2.4177,0.001787
2.4235,0.0017952
2.4294,0.0017887
2.4352,0.0017677
2.441,0.0017324
2.4468,0.0016832
2.4527,0.0016207
2.4585,0.0015455
2.4643,0.0014583
2.4702,0.0013599
2.476,0.0012512
2.4818,0.0011332
2.4876,0.0010069
2.4935,0.00087348
2.4993,0.00073402
2.5051,0.00058975
2.5109,0.00044187
2.5168,0.00029162
2.5226,0.00014026
2.5284,-1.10E-05
2.5342,-0.00016081
2.5401,-0.00030808
2.5459,-0.00045157
2.5517,-0.00059015
2.5575,-0.00072273
2.5634,-0.00084826
2.5692,-0.00096578
2.575,-0.0010744
2.5808,-0.0011733
2.5867,-0.0012617
2.5925,-0.0013391
2.5983,-0.0014048
2.6041,-0.0014584
2.61,-0.0014996
2.6158,-0.0015282
2.6216,-0.001544
2.6274,-0.001547
2.6333,-0.0015373
2.6391,-0.0015151
2.6449,-0.0014806
2.6508,-0.0014342
2.6566,-0.0013765
2.6624,-0.0013079
2.6682,-0.0012292
2.6741,-0.001141
2.6799,-0.0010442
2.6857,-0.0009396
2.6915,-0.00082816
2.6974,-0.00071082
2.7032,-0.00058861
2.709,-0.00046256
2.7148,-0.00033374
2.7207,-0.00020323
2.7265,-7.21E-05
2.7323,5.86E-05
2.7381,0.0001877
2.744,0.00031426
2.7498,0.00043722
2.7556,0.00055562
2.7614,0.00066852
2.7673,0.00077504
2.7731,0.00087436
2.7789,0.00096574
2.7847,0.0010485
2.7906,0.001122
2.7964,0.0011857
2.8022,0.0012392
2.808,0.0012822
2.8139,0.0013144
2.8197,0.0013355
2.8255,0.0013456
2.8314,0.0013446
2.8372,0.0013326
2.843,0.0013098
2.8488,0.0012766
2.8547,0.0012331
2.8605,0.00118
2.8663,0.0011177
2.8721,0.0010468
2.878,0.00096789
2.8838,0.00088176
2.8896,0.00078916
2.8954,0.00069088
2.9013,0.00058779
2.9071,0.00048076
2.9129,0.00037071
2.9187,0.00025856
2.9246,0.00014524
2.9304,3.17E-05
2.9362,-8.11E-05
2.942,-0.00019236
2.9479,-0.00030105
2.9537,-0.00040636
2.9595,-0.00050744
2.9653,-0.00060352
2.9712,-0.00069383
2.977,-0.00077769
2.9828,-0.00085446
2.9886,-0.00092359
2.9945,-0.00098455
3.0003,-0.0010369
3.0061,-0.0010804
3.012,-0.0011146
3.0178,-0.0011393
3.0236,-0.0011546
3.0294,-0.0011602
3.0353,-0.0011562
3.0411,-0.0011428
3.0469,-0.0011201
3.0527,-0.0010885
3.0586,-0.0010481
3.0644,-0.00099948
3.0702,-0.00094305
3.076,-0.00087934
3.0819,-0.00080894
3.0877,-0.00073248
3.0935,-0.00065063
3.0993,-0.0005641
3.1052,-0.00047365
3.111,-0.00038005
3.1168,-0.00028409
3.1226,-0.00018657
3.1285,-8.83E-05
3.1343,9.89E-06
3.1401,0.00010722
3.1459,0.00020288
3.1518,0.00029612
3.1576,0.00038619
3.1634,0.00047237
3.1692,0.000554
3.1751,0.00063044
3.1809,0.00070111
3.1867,0.00076548
3.1926,0.00082307
3.1984,0.00087347
3.2042,0.00091633
3.21,0.00095135
3.2159,0.00097832
3.2217,0.00099707
3.2275,0.0010075
3.2333,0.0010097
3.2392,0.0010036
3.245,0.00098932
3.2508,0.00096711
3.2566,0.00093719
3.2625,0.00089986
3.2683,0.0008555
3.2741,0.00080452
3.2799,0.0007474
3.2858,0.00068465
3.2916,0.00061684
3.2974,0.00054457
3.3032,0.00046845
3.3091,0.00038915
3.3149,0.00030734
3.3207,0.00022371
3.3265,0.00013896
3.3324,5.38E-05
3.3382,-3.11E-05
3.344,-0.00011499
3.3498,-0.00019724
3.3557,-0.00027717
3.3615,-0.00035415
3.3673,-0.00042758
3.3732,-0.00049688
3.379,-0.00056151
3.3848,-0.000621
3.3906,-0.00067489
3.3965,-0.00072279
3.4023,-0.00076436
3.4081,-0.00079931
3.4139,-0.0008274
3.4198,-0.00084847
3.4256,-0.00086241
3.4314,-0.00086914
3.4372,-0.00086869
3.4431,-0.0008611
3.4489,-0.00084652
3.4547,-0.0008251
3.4605,-0.00079709
3.4664,-0.00076276
3.4722,-0.00072246
3.478,-0.00067655
3.4838,-0.00062547
3.4897,-0.00056966
3.4955,-0.00050964
3.5013,-0.00044593
3.5071,-0.00037907
3.513,-0.00030964
3.5188,-0.00023823
3.5246,-0.00016544
3.5305,-9.19E-05
3.5363,-1.82E-05
3.5421,5.51E-05
3.5479,0.00012736
3.5538,0.00019799
3.5596,0.00026642
3.5654,0.00033213
3.5712,0.00039459
3.5771,0.00045333
3.5829,0.00050788
3.5887,0.00055785
3.5945,0.00060286
3.6004,0.00064257
3.6062,0.00067672
3.612,0.00070506
3.6178,0.00072742
3.6237,0.00074365
3.6295,0.00075368
3.6353,0.00075748
3.6411,0.00075506
3.647,0.0007465
3.6528,0.00073191
3.6586,0.00071148
3.6644,0.0006854
3.6703,0.00065395
3.6761,0.00061742
3.6819,0.00057616
3.6877,0.00053054
3.6936,0.00048097
3.6994,0.00042789
3.7052,0.00037177
3.7111,0.00031308
3.7169,0.00025233
3.7227,0.00019004
3.7285,0.00012672
3.7344,6.29E-05
3.7402,-8.82E-07
3.746,-6.41E-05
3.7518,-0.00012628
3.7577,-0.00018689
3.7635,-0.00024545
3.7693,-0.00030149
3.7751,-0.00035459
3.781,-0.00040433
3.7868,-0.00045033
3.7926,-0.00049225
3.7984,-0.00052978
3.8043,-0.00056264
3.8101,-0.00059061
3.8159,-0.0006135
3.8217,-0.00063116
3.8276,-0.00064349
3.8334,-0.00065043
3.8392,-0.00065198
3.845,-0.00064816
3.8509,-0.00063905
3.8567,-0.00062476
3.8625,-0.00060547
3.8683,-0.00058136
3.8742,-0.00055268
3.88,-0.00051969
3.8858,-0.00048271
3.8917,-0.00044206
3.8975,-0.00039812
3.9033,-0.00035126
3.9091,-0.00030191
3.915,-0.00025047
3.9208,-0.00019739
3.9266,-0.00014312
3.9324,-8.81E-05
3.9383,-3.28E-05
3.9441,2.23E-05
3.9499,7.68E-05
3.9557,0.00013023
3.9616,0.00018217
3.9674,0.00023221
3.9732,0.00027994
3.979,0.00032501
3.9849,0.00036705
3.9907,0.00040576
3.9965,0.00044084
4.0023,0.00047204
4.0082,0.00049914
4.014,0.00052193
4.0198,0.00054028
4.0256,0.00055407
4.0315,0.00056323
4.0373,0.00056771
4.0431,0.00056753
4.0489,0.00056271
4.0548,0.00055335
4.0606,0.00053954
4.0664,0.00052145
4.0723,0.00049925
4.0781,0.00047317
4.0839,0.00044344
4.0897,0.00041034
4.0956,0.00037417
4.1014,0.00033525
4.1072,0.00029392
4.113,0.00025054
4.1189,0.00020549
4.1247,0.00015914
4.1305,0.00011188
4.1363,6.41E-05
4.1422,1.62E-05
4.148,-3.14E-05
4.1538,-7.83E-05
4.1596,-0.00012422
4.1655,-0.00016871
4.1713,-0.00021144
4.1771,-0.00025207
4.1829,-0.00029029
4.1888,-0.0003258
4.1946,-0.00035833
4.2004,-0.00038765
4.2062,-0.00041354
4.2121,-0.00043582
4.2179,-0.00045433
4.2237,-0.00046896
4.2295,-0.00047961
4.2354,-0.00048624
4.2412,-0.00048882
4.247,-0.00048736
4.2529,-0.00048191
4.2587,-0.00047255
4.2645,-0.00045938
4.2703,-0.00044255
4.2762,-0.00042222
4.282,-0.00039859
4.2878,-0.00037188
4.2936,-0.00034233
4.2995,-0.00031022
4.3053,-0.00027581
4.3111,-0.00023942
4.3169,-0.00020136
4.3228,-0.00016195
4.3286,-0.00012153
4.3344,-8.04E-05
4.3402,-3.90E-05
4.3461,2.41E-06
4.3519,4.35E-05
4.3577,8.39E-05
4.3635,0.00012324
4.3694,0.0001613
4.3752,0.00019773
4.381,0.00023226
4.3868,0.00026461
4.3927,0.00029454
4.3985,0.00032182
4.4043,0.00034626
4.4102,0.00036767
4.416,0.00038591
4.4218,0.00040085
4.4276,0.00041239
4.4335,0.00042048
4.4393,0.00042508
4.4451,0.00042616
4.4509,0.00042376
4.4568,0.00041793
4.4626,0.00040873
4.4684,0.00039627
4.4742,0.00038069
4.4801,0.00036213
4.4859,0.00034077
4.4917,0.00031681
4.4975,0.00029047
4.5034,0.00026198
4.5092,0.00023159
4.515,0.00019957
4.5208,0.00016619
4.5267,0.00013174
4.5325,9.65E-05
4.5383,6.08E-05
4.5441,2.49E-05
4.55,-1.09E-05
4.5558,-4.63E-05
4.5616,-8.11E-05
4.5674,-0.00011483
4.5733,-0.00014737
4.5791,-0.00017841
4.5849,-0.00020773
4.5908,-0.0002351
4.5966,-0.0002603
4.6024,-0.00028315
4.6082,-0.00030348
4.6141,-0.00032115
4.6199,-0.00033604
4.6257,-0.00034804
4.6315,-0.00035708
4.6374,-0.00036311
4.6432,-0.0003661
4.649,-0.00036607
4.6548,-0.00036303
4.6607,-0.00035703
4.6665,-0.00034814
4.6723,-0.00033647
4.6781,-0.00032213
4.684,-0.00030526
4.6898,-0.00028602
4.6956,-0.00026459
4.7014,-0.00024116
4.7073,-0.00021593
4.7131,-0.00018914
4.7189,-0.00016101
4.7247,-0.00013178
4.7306,-0.00010171
4.7364,-7.10E-05
4.7422,-4.00E-05
4.748,-8.94E-06
4.7539,2.20E-05
4.7597,5.25E-05
4.7655,8.23E-05
4.7714,0.0001112
4.7772,0.00013897
4.783,0.00016538
4.7888,0.00019023
4.7947,0.00021333
4.8005,0.00023451
4.8063,0.0002536
4.8121,0.00027046
4.818,0.00028498
4.8238,0.00029706
4.8296,0.00030662
4.8354,0.0003136
4.8413,0.00031796
4.8471,0.0003197
4.8529,0.00031881
4.8587,0.00031533
4.8646,0.00030931
4.8704,0.00030082
4.8762,0.00028994
4.882,0.00027679
4.8879,0.00026149
4.8937,0.00024419
4.8995,0.00022505
4.9053,0.00020422
4.9112,0.00018191
4.917,0.00015831
4.9228,0.00013361
4.9286,0.00010803
4.9345,8.18E-05
4.9403,5.51E-05
4.9461,2.82E-05
4.952,1.30E-06
4.9578,-2.54E-05
4.9636,-5.16E-05
4.9694,-7.72E-05
4.9753,-0.00010197
4.9811,-0.00012566
4.9869,-0.00014812
4.9927,-0.00016917
4.9986,-0.00018866
5.0044,-0.00020643
5.0102,-0.00022235
5.016,-0.00023631
5.0219,-0.00024822
5.0277,-0.00025798
5.0335,-0.00026554
5.0393,-0.00027086
5.0452,-0.0002739
5.051,-0.00027467
5.0568,-0.00027318
5.0626,-0.00026945
5.0685,-0.00026354
5.0743,-0.00025551
5.0801,-0.00024545
5.0859,-0.00023345
5.0918,-0.00021963
5.0976,-0.00020412
5.1034,-0.00018706
5.1092,-0.0001686
5.1151,-0.0001489
5.1209,-0.00012813
5.1267,-0.00010649
5.1326,-8.41E-05
5.1384,-6.13E-05
5.1442,-3.81E-05
5.15,-1.48E-05
5.1559,8.48E-06
5.1617,3.15E-05
5.1675,5.40E-05
5.1733,7.60E-05
5.1792,9.71E-05
5.185,0.0001173
5.1908,0.00013636
5.1966,0.00015416
5.2025,0.00017056
5.2083,0.00018543
5.2141,0.00019868
5.2199,0.00021019
5.2258,0.0002199
5.2316,0.00022773
5.2374,0.00023365
5.2432,0.00023761
5.2491,0.0002396
5.2549,0.00023962
5.2607,0.00023769
5.2665,0.00023384
5.2724,0.00022811
5.2782,0.00022057
5.284,0.0002113
5.2898,0.00020038
5.2957,0.00018792
5.3015,0.00017403
5.3073,0.00015884
5.3132,0.00014249
5.319,0.00012511
5.3248,0.00010686
5.3306,8.79E-05
5.3365,6.84E-05
5.3423,4.85E-05
5.3481,2.83E-05
5.3539,8.12E-06
5.3598,-1.20E-05
5.3656,-3.18E-05
5.3714,-5.12E-05
5.3772,-7.00E-05
5.3831,-8.80E-05
5.3889,-0.0001052
5.3947,-0.00012137
5.4005,-0.0001364
5.4064,-0.00015019
5.4122,-0.00016263
5.418,-0.00017362
5.4238,-0.0001831
5.4297,-0.00019099
5.4355,-0.00019724
5.4413,-0.00020182
5.4471,-0.0002047
5.453,-0.00020588
5.4588,-0.00020535
5.4646,-0.00020314
5.4705,-0.00019928
5.4763,-0.00019381
5.4821,-0.00018679
5.4879,-0.00017829
5.4938,-0.0001684
5.4996,-0.0001572
5.5054,-0.0001448
5.5112,-0.00013131
5.5171,-0.00011685
5.5229,-0.00010154
5.5287,-8.55E-05
5.5345,-6.89E-05
5.5404,-5.19E-05
5.5462,-3.46E-05
5.552,-1.71E-05
5.5578,3.45E-07
5.5637,1.77E-05
5.5695,3.47E-05
5.5753,5.13E-05
5.5811,6.74E-05
5.587,8.28E-05
5.5928,9.74E-05
5.5986,0.00011112
5.6044,0.0001238
5.6103,0.00013536
5.6161,0.00014573
5.6219,0.00015483
5.6277,0.00016259
5.6336,0.00016896
5.6394,0.0001739
5.6452,0.00017739
5.6511,0.0001794
5.6569,0.00017993
5.6627,0.000179
5.6685,0.00017661
5.6744,0.0001728
5.6802,0.00016762
5.686,0.00016111
5.6918,0.00015335
5.6977,0.0001444
5.7035,0.00013435
5.7093,0.00012329
5.7151,0.00011132
5.721,9.85E-05
5.7268,8.51E-05
5.7326,7.10E-05
5.7384,5.65E-05
5.7443,4.17E-05
5.7501,2.66E-05
5.7559,1.15E-05
5.7617,-3.63E-06
5.7676,-1.86E-05
5.7734,-3.32E-05
5.7792,-4.75E-05
5.785,-6.12E-05
5.7909,-7.44E-05
5.7967,-8.68E-05
5.8025,-9.84E-05
5.8083,-0.00010904
5.8142,-0.00011873
5.82,-0.00012736


==> Data/capillaryWave/highDensity_Re=100/analytical_amp_1To1e-4.csv <==
time,amp
0,0.01
0.0050879,0.0099858
0.010176,0.0098968
0.015264,0.0097433
0.020352,0.0095278
0.025439,0.0092526
0.030527,0.0089201
0.035615,0.0085329
0.040703,0.0080941
0.045791,0.0076068
0.050879,0.0070746
0.055967,0.0065012
0.061055,0.0058906
0.066143,0.0052469
0.07123,0.0045745
0.076318,0.0038779
0.081406,0.0031616
0.086494,0.0024304
0.091582,0.0016891
0.09667,0.00094232
0.10176,0.00019494
0.10685,-0.00054831
0.11193,-0.0012827
0.11702,-0.0020038
0.12211,-0.0027069
0.1272,-0.0033878
0.13229,-0.0040424
0.13737,-0.0046666
0.14246,-0.0052567
0.14755,-0.0058093
0.15264,-0.006321
0.15772,-0.0067889
0.16281,-0.0072104
0.1679,-0.0075832
0.17299,-0.0079051
0.17808,-0.0081746
0.18316,-0.0083902
0.18825,-0.0085511
0.19334,-0.0086565
0.19843,-0.0087062
0.20352,-0.0087002
0.2086,-0.0086391
0.21369,-0.0085235
0.21878,-0.0083546
0.22387,-0.0081339
0.22895,-0.007863
0.23404,-0.0075441
0.23913,-0.0071796
0.24422,-0.006772
0.24931,-0.0063242
0.25439,-0.0058394
0.25948,-0.0053209
0.26457,-0.0047722
0.26966,-0.0041971
0.27475,-0.0035992
0.27983,-0.0029827
0.28492,-0.0023515
0.29001,-0.0017097
0.2951,-0.0010615
0.30019,-0.00041106
0.30527,0.00023754
0.31036,0.00088017
0.31545,0.0015128
0.32054,0.0021315
0.32562,0.0027324
0.33071,0.0033119
0.3358,0.0038665
0.34089,0.0043927
0.34598,0.0048875
0.35106,0.0053479
0.35615,0.0057714
0.36124,0.0061553
0.36633,0.0064977
0.37142,0.0067965
0.3765,0.0070503
0.38159,0.0072578
0.38668,0.0074179
0.39177,0.0075299
0.39686,0.0075936
0.40194,0.0076088
0.40703,0.0075757
0.41212,0.007495
0.41721,0.0073675
0.42229,0.0071943
0.42738,0.0069768
0.43247,0.0067168
0.43756,0.0064161
0.44265,0.006077
0.44773,0.0057019
0.45282,0.0052934
0.45791,0.0048543
0.463,0.0043877
0.46809,0.0038966
0.47317,0.0033845
0.47826,0.0028546
0.48335,0.0023104
0.48844,0.0017556
0.49353,0.0011936
0.49861,0.00062815
0.5037,6.28E-05
0.50879,-0.00049888
0.51388,-0.0010533
0.51896,-0.0015971
0.52405,-0.0021268
0.52914,-0.0026392
0.53423,-0.0031312
0.53932,-0.0035998
0.5444,-0.0040422
0.54949,-0.0044557
0.55458,-0.004838
0.55967,-0.0051869
0.56476,-0.0055003
0.56984,-0.0057766
0.57493,-0.0060143
0.58002,-0.0062121
0.58511,-0.006369
0.59019,-0.0064845
0.59528,-0.0065579
0.60037,-0.0065892
0.60546,-0.0065784
0.61055,-0.006526
0.61563,-0.0064325
0.62072,-0.0062989
0.62581,-0.0061262
0.6309,-0.0059158
0.63599,-0.0056694
0.64107,-0.0053887
0.64616,-0.0050758
0.65125,-0.0047329
0.65634,-0.0043623
0.66143,-0.0039667
0.66651,-0.0035487
0.6716,-0.0031111
0.67669,-0.0026567
0.68178,-0.0021888
0.68686,-0.0017101
0.69195,-0.001224
0.69704,-0.00073352
0.70213,-0.00024177
0.70722,0.00024809
0.7123,0.00073297
0.71739,0.0012098
0.72248,0.0016757
0.72757,0.0021278
0.73266,0.0025632
0.73774,0.0029794
0.74283,0.0033738
0.74792,0.0037441
0.75301,0.0040881
0.7581,0.0044039
0.76318,0.0046895
0.76827,0.0049436
0.77336,0.0051645
0.77845,0.0053512
0.78353,0.0055028
0.78862,0.0056185
0.79371,0.0056979
0.7988,0.0057406
0.80389,0.0057467
0.80897,0.0057165
0.81406,0.0056503
0.81915,0.0055489
0.82424,0.0054131
0.82933,0.005244
0.83441,0.0050429
0.8395,0.0048114
0.84459,0.0045511
0.84968,0.0042639
0.85477,0.0039518
0.85985,0.003617
0.86494,0.0032616
0.87003,0.0028882
0.87512,0.0024992
0.8802,0.0020972
0.88529,0.0016848
0.89038,0.0012647
0.89547,0.00083966
0.90056,0.00041238
0.90564,-1.44E-05
0.91073,-0.00043803
0.91582,-0.0008558
0.92091,-0.0012651
0.926,-0.0016635
0.93108,-0.0020484
0.93617,-0.0024175
0.94126,-0.0027686
0.94635,-0.0030997
0.95144,-0.0034087
0.95652,-0.0036938
0.96161,-0.0039534
0.9667,-0.0041861
0.97179,-0.0043906
0.97687,-0.0045657
0.98196,-0.0047106
0.98705,-0.0048246
0.99214,-0.0049071
0.99723,-0.0049579
1.0023,-0.0049768
1.0074,-0.0049641
1.0125,-0.0049199
1.0176,-0.0048448
1.0227,-0.0047394
1.0278,-0.0046048
1.0328,-0.0044418
1.0379,-0.0042518
1.043,-0.0040362
1.0481,-0.0037964
1.0532,-0.0035343
1.0583,-0.0032515
1.0634,-0.0029501
1.0685,-0.0026321
1.0735,-0.0022997
1.0786,-0.0019549
1.0837,-0.0016002
1.0888,-0.0012378
1.0939,-0.00087002
1.099,-0.00049932
1.1041,-0.00012803
1.1092,0.00024149
1.1142,0.00060691
1.1193,0.00096594
1.1244,0.0013164
1.1295,0.001656
1.1346,0.0019828
1.1397,0.0022948
1.1448,0.0025901
1.1499,0.0028669
1.155,0.0031236
1.16,0.0033588
1.1651,0.0035711
1.1702,0.0037593
1.1753,0.0039224
1.1804,0.0040595
1.1855,0.00417
1.1906,0.0042534
1.1957,0.0043092
1.2007,0.0043375
1.2058,0.004338
1.2109,0.0043112
1.216,0.0042573
1.2211,0.0041768
1.2262,0.0040705
1.2313,0.0039392
1.2364,0.0037839
1.2414,0.0036058
1.2465,0.0034062
1.2516,0.0031865
1.2567,0.0029482
1.2618,0.0026929
1.2669,0.0024225
1.272,0.0021386
1.2771,0.0018433
1.2821,0.0015385
1.2872,0.0012261
1.2923,0.0009082
1.2974,0.00058687
1.3025,0.00026415
1.3076,-5.79E-05
1.3127,-0.00037725
1.3178,-0.00069189
1.3229,-0.00099987
1.3279,-0.0012993
1.333,-0.0015883
1.3381,-0.0018651
1.3432,-0.0021281
1.3483,-0.0023757
1.3534,-0.0026065
1.3585,-0.002819
1.3636,-0.0030121
1.3686,-0.0031848
1.3737,-0.003336
1.3788,-0.0034649
1.3839,-0.0035709
1.389,-0.0036534
1.3941,-0.0037122
1.3992,-0.0037471
1.4043,-0.0037578
1.4093,-0.0037447
1.4144,-0.0037078
1.4195,-0.0036477
1.4246,-0.0035649
1.4297,-0.00346
1.4348,-0.0033339
1.4399,-0.0031875
1.445,-0.0030219
1.45,-0.0028383
1.4551,-0.002638
1.4602,-0.0024223
1.4653,-0.0021928
1.4704,-0.001951
1.4755,-0.0016984
1.4806,-0.0014369
1.4857,-0.0011681
1.4908,-0.0008937
1.4958,-0.00061558
1.5009,-0.00033549
1.506,-5.52E-05
1.5111,0.00022347
1.5162,0.00049879
1.5213,0.00076905
1.5264,0.0010326
1.5315,0.0012877
1.5365,0.0015329
1.5416,0.0017667
1.5467,0.0019877
1.5518,0.0021946
1.5569,0.0023861
1.562,0.0025612
1.5671,0.0027189
1.5722,0.0028582
1.5772,0.0029785
1.5823,0.0030792
1.5874,0.0031596
1.5925,0.0032195
1.5976,0.0032586
1.6027,0.0032769
1.6078,0.0032742
1.6129,0.0032509
1.6179,0.0032072
1.623,0.0031436
1.6281,0.0030605
1.6332,0.0029586
1.6383,0.0028388
1.6434,0.0027018
1.6485,0.0025488
1.6536,0.0023807
1.6587,0.0021988
1.6637,0.0020043
1.6688,0.0017985
1.6739,0.0015828
1.679,0.0013587
1.6841,0.0011276
1.6892,0.00089099
1.6943,0.00065048
1.6994,0.00040759
1.7044,0.00016389
1.7095,-7.91E-05
1.7146,-0.0003198
1.7197,-0.00055673
1.7248,-0.00078842
1.7299,-0.0010134
1.735,-0.0012304
1.7401,-0.001438
1.7451,-0.0016349
1.7502,-0.0018201
1.7553,-0.0019924
1.7604,-0.0021507
1.7655,-0.0022943
1.7706,-0.0024224
1.7757,-0.0025341
1.7808,-0.0026289
1.7858,-0.0027064
1.7909,-0.0027661
1.796,-0.0028078
1.8011,-0.0028314
1.8062,-0.0028369
1.8113,-0.0028243
1.8164,-0.0027939
1.8215,-0.002746
1.8266,-0.0026809
1.8316,-0.0025993
1.8367,-0.0025018
1.8418,-0.0023891
1.8469,-0.002262
1.852,-0.0021214
1.8571,-0.0019684
1.8622,-0.0018039
1.8673,-0.0016291
1.8723,-0.0014453
1.8774,-0.0012535
1.8825,-0.0010551
1.8876,-0.00085144
1.8927,-0.00064377
1.8978,-0.00043346
1.9029,-0.00022185
1.908,-1.03E-05
1.913,0.00019983
1.9181,0.00040724
1.9232,0.00061064
1.9283,0.00080876
1.9334,0.0010004
1.9385,0.0011843
1.9436,0.0013595
1.9487,0.0015249
1.9537,0.0016794
1.9588,0.0018223
1.9639,0.0019526
1.969,0.0020697
1.9741,0.0021728
1.9792,0.0022615
1.9843,0.0023353
1.9894,0.0023937
1.9945,0.0024367
1.9995,0.0024639
2.0046,0.0024753
2.0097,0.002471
2.0148,0.0024511
2.0199,0.0024159
2.025,0.0023656
2.0301,0.0023008
2.0352,0.0022218
2.0402,0.0021294
2.0453,0.0020242
2.0504,0.0019069
2.0555,0.0017784
2.0606,0.0016396
2.0657,0.0014914
2.0708,0.0013348
2.0759,0.0011709
2.0809,0.0010008
2.086,0.00082565
2.0911,0.0006465
2.0962,0.00046455
2.1013,0.00028098
2.1064,9.70E-05
2.1115,-8.63E-05
2.1166,-0.00026773
2.1216,-0.00044613
2.1267,-0.0006204
2.1318,-0.00078947
2.1369,-0.00095231
2.142,-0.0011079
2.1471,-0.0012554
2.1522,-0.0013938
2.1573,-0.0015224
2.1624,-0.0016404
2.1674,-0.0017471
2.1725,-0.001842
2.1776,-0.0019245
2.1827,-0.0019942
2.1878,-0.0020508
2.1929,-0.0020939
2.198,-0.0021234
2.2031,-0.0021392
2.2081,-0.0021413
2.2132,-0.0021298
2.2183,-0.0021049
2.2234,-0.0020667
2.2285,-0.0020158
2.2336,-0.0019523
2.2387,-0.001877
2.2438,-0.0017902
2.2488,-0.0016927
2.2539,-0.0015851
2.259,-0.0014683
2.2641,-0.0013429
2.2692,-0.0012099
2.2743,-0.0010701
2.2794,-0.00092448
2.2845,-0.00077404
2.2895,-0.00061972
2.2946,-0.00046255
2.2997,-0.00030354
2.3048,-0.0001437
2.3099,1.59E-05
2.315,0.00017437
2.3201,0.0003306
2.3252,0.00048366
2.3303,0.00063259
2.3353,0.00077649
2.3404,0.00091447
2.3455,0.0010457
2.3506,0.0011694
2.3557,0.0012849
2.3608,0.0013914
2.3659,0.0014883
2.371,0.0015752
2.376,0.0016515
2.3811,0.0017168
2.3862,0.0017708
2.3913,0.0018133
2.3964,0.001844
2.4015,0.0018628
2.4066,0.0018696
2.4117,0.0018647
2.4167,0.0018479
2.4218,0.0018196
2.4269,0.00178
2.432,0.0017295
2.4371,0.0016683
2.4422,0.0015971
2.4473,0.0015162
2.4524,0.0014264
2.4574,0.0013282
2.4625,0.0012223
2.4676,0.0011094
2.4727,0.00099029
2.4778,0.00086581
2.4829,0.00073675
2.488,0.00060396
2.4931,0.00046832
2.4982,0.00033069
2.5032,0.00019198
2.5083,5.31E-05
2.5134,-8.52E-05
2.5185,-0.00022189
2.5236,-0.00035619
2.5287,-0.00048726
2.5338,-0.00061428
2.5389,-0.00073648
2.5439,-0.00085313
2.549,-0.00096351
2.5541,-0.001067
2.5592,-0.0011629
2.5643,-0.0012508
2.5694,-0.0013301
2.5745,-0.0014004
2.5796,-0.0014613
2.5846,-0.0015125
2.5897,-0.0015537
2.5948,-0.0015847
2.5999,-0.0016055
2.605,-0.0016159
2.6101,-0.001616
2.6152,-0.0016058
2.6203,-0.0015855
2.6254,-0.0015553
2.6304,-0.0015154
2.6355,-0.0014661
2.6406,-0.0014079
2.6457,-0.0013412
2.6508,-0.0012664
2.6559,-0.0011841
2.661,-0.0010949
2.6661,-0.00099931
2.6711,-0.00089807
2.6762,-0.00079184
2.6813,-0.00068131
2.6864,-0.00056723
2.6915,-0.00045035
2.6966,-0.00033142
2.7017,-0.00021121
2.7068,-9.05E-05
2.7118,3.00E-05
2.7169,0.0001494
2.722,0.00026706
2.7271,0.00038222
2.7322,0.00049416
2.7373,0.0006022
2.7424,0.00070568
2.7475,0.00080397
2.7525,0.00089649
2.7576,0.0009827
2.7627,0.0010621
2.7678,0.0011342
2.7729,0.0011987
2.778,0.0012551
2.7831,0.0013032
2.7882,0.0013427
2.7933,0.0013734
2.7983,0.0013953
2.8034,0.0014081
2.8085,0.001412
2.8136,0.0014069
2.8187,0.001393
2.8238,0.0013704
2.8289,0.0013392
2.834,0.0012998
2.839,0.0012525
2.8441,0.0011976
2.8492,0.0011356
2.8543,0.0010668
2.8594,0.0009917
2.8645,0.00091092
2.8696,0.00082496
2.8747,0.0007344
2.8797,0.00063986
2.8848,0.00054195
2.8899,0.00044132
2.895,0.00033864
2.9001,0.00023455
2.9052,0.00012975
2.9103,2.49E-05
2.9154,-7.94E-05
2.9204,-0.00018238
2.9255,-0.00028347
2.9306,-0.00038202
2.9357,-0.00047743
2.9408,-0.00056913
2.9459,-0.00065654
2.951,-0.00073915
2.9561,-0.00081648
2.9612,-0.00088806
2.9662,-0.00095349
2.9713,-0.0010124
2.9764,-0.0010644
2.9815,-0.0011094
2.9866,-0.0011469
2.9917,-0.0011769
2.9968,-0.0011992
3.0019,-0.0012137
3.0069,-0.0012204
3.012,-0.0012194
3.0171,-0.0012105
3.0222,-0.0011941
3.0273,-0.0011702
3.0324,-0.001139
3.0375,-0.0011008
3.0426,-0.0010559
3.0476,-0.0010046
3.0527,-0.00094724
3.0578,-0.0008843
3.0629,-0.00081618
3.068,-0.00074336
3.0731,-0.00066633
3.0782,-0.0005856
3.0833,-0.00050171
3.0883,-0.00041522
3.0934,-0.0003267
3.0985,-0.00023672
3.1036,-0.00014586
3.1087,-5.47E-05
3.1138,3.62E-05
3.1189,0.0001262
3.124,0.00021481
3.1291,0.00030144
3.1341,0.00038556
3.1392,0.00046666
3.1443,0.00054425
3.1494,0.00061785
3.1545,0.00068704
3.1596,0.0007514
3.1647,0.00081056
3.1698,0.00086419
3.1748,0.00091197
3.1799,0.00095366
3.185,0.00098902
3.1901,0.0010179
3.1952,0.0010401
3.2003,0.0010556
3.2054,0.0010643
3.2105,0.0010663
3.2155,0.0010614
3.2206,0.0010499
3.2257,0.0010319
3.2308,0.0010075
3.2359,0.00097682
3.241,0.00094024
3.2461,0.00089797
3.2512,0.00085033
3.2562,0.00079765
3.2613,0.00074032
3.2664,0.00067872
3.2715,0.00061327
3.2766,0.00054442
3.2817,0.00047262
3.2868,0.00039836
3.2919,0.00032212
3.297,0.00024439
3.302,0.00016569
3.3071,8.65E-05
3.3122,7.36E-06
3.3173,-7.13E-05
3.3224,-0.00014885
3.3275,-0.00022493
3.3326,-0.00029903
3.3377,-0.00037069
3.3427,-0.00043947
3.3478,-0.00050497
3.3529,-0.00056679
3.358,-0.00062456
3.3631,-0.00067794
3.3682,-0.00072664
3.3733,-0.00077037
3.3784,-0.00080889
3.3834,-0.000842
3.3885,-0.00086952
3.3936,-0.00089132
3.3987,-0.0009073
3.4038,-0.0009174
3.4089,-0.0009216
3.414,-0.00091992
3.4191,-0.00091241
3.4241,-0.00089915
3.4292,-0.00088027
3.4343,-0.00085594
3.4394,-0.00082633
3.4445,-0.00079169
3.4496,-0.00075226
3.4547,-0.00070833
3.4598,-0.00066021
3.4649,-0.00060823
3.4699,-0.00055275
3.475,-0.00049414
3.4801,-0.00043281
3.4852,-0.00036915
3.4903,-0.00030359
3.4954,-0.00023656
3.5005,-0.00016849
3.5056,-9.98E-05
3.5106,-3.10E-05
3.5157,3.76E-05
3.5208,0.00010541
3.5259,0.00017212
3.531,0.00023728
3.5361,0.00030049
3.5412,0.00036136
3.5463,0.00041952
3.5513,0.00047463
3.5564,0.00052636
3.5615,0.00057439
3.5666,0.00061846
3.5717,0.00065832
3.5768,0.00069374
3.5819,0.00072452
3.587,0.00075051
3.592,0.00077157
3.5971,0.00078761
3.6022,0.00079856
3.6073,0.00080439
3.6124,0.00080509
3.6175,0.00080071
3.6226,0.00079129
3.6277,0.00077694
3.6328,0.00075779
3.6378,0.00073398
3.6429,0.00070571
3.648,0.00067318
3.6531,0.00063663
3.6582,0.00059632
3.6633,0.00055253
3.6684,0.00050557
3.6735,0.00045575
3.6785,0.00040341
3.6836,0.0003489
3.6887,0.00029258
3.6938,0.00023482
3.6989,0.000176
3.704,0.00011649
3.7091,5.67E-05
3.7142,-3.04E-06
3.7192,-6.23E-05
3.7243,-0.00012076
3.7294,-0.00017801
3.7345,-0.00023371
3.7396,-0.00028752
3.7447,-0.00033912
3.7498,-0.00038818
3.7549,-0.00043443
3.7599,-0.00047758
3.765,-0.00051738
3.7701,-0.00055361
3.7752,-0.00058606
3.7803,-0.00061456
3.7854,-0.00063895
3.7905,-0.0006591
3.7956,-0.00067491
3.8007,-0.00068633
3.8057,-0.00069331
3.8108,-0.00069582
3.8159,-0.0006939
3.821,-0.00068759
3.8261,-0.00067694
3.8312,-0.00066207
3.8363,-0.0006431
3.8414,-0.00062018
3.8464,-0.00059348
3.8515,-0.00056319
3.8566,-0.00052954
3.8617,-0.00049275
3.8668,-0.0004531
3.8719,-0.00041084
3.877,-0.00036627
3.8821,-0.00031968
3.8871,-0.00027138
3.8922,-0.00022169
3.8973,-0.00017094
3.9024,-0.00011945
3.9075,-6.76E-05
3.9126,-1.56E-05
3.9177,3.61E-05
3.9228,8.72E-05
3.9278,0.00013745
3.9329,0.00018645
3.938,0.00023394
3.9431,0.00027962
3.9482,0.00032321
3.9533,0.00036446
3.9584,0.00040313
3.9635,0.00043897
3.9686,0.00047179
3.9736,0.0005014
3.9787,0.00052764
3.9838,0.00055035
3.9889,0.00056944
3.994,0.00058479
3.9991,0.00059634
4.0042,0.00060404
4.0093,0.00060787
4.0143,0.00060783
4.0194,0.00060395
4.0245,0.00059629
4.0296,0.00058491
4.0347,0.00056993
4.0398,0.00055144
4.0449,0.00052961
4.05,0.00050459
4.055,0.00047656
4.0601,0.00044572
4.0652,0.00041229
4.0703,0.0003765
4.0754,0.00033858
4.0805,0.0002988
4.0856,0.00025742
4.0907,0.00021472
4.0957,0.00017097
4.1008,0.00012646
4.1059,8.15E-05
4.111,3.63E-05
4.1161,-8.77E-06
4.1212,-5.35E-05
4.1263,-9.75E-05
4.1314,-0.00014054
4.1365,-0.0001824
4.1415,-0.00022281
4.1466,-0.0002615
4.1517,-0.00029825
4.1568,-0.00033284
4.1619,-0.00036506
4.167,-0.00039473
4.1721,-0.00042168
4.1772,-0.00044575
4.1822,-0.00046682
4.1873,-0.00048476
4.1924,-0.0004995
4.1975,-0.00051096
4.2026,-0.00051909
4.2077,-0.00052386
4.2128,-0.00052527
4.2179,-0.00052333
4.2229,-0.00051807
4.228,-0.00050956
4.2331,-0.00049787
4.2382,-0.0004831
4.2433,-0.00046536
4.2484,-0.00044479
4.2535,-0.00042154
4.2586,-0.00039577
4.2637,-0.00036766
4.2687,-0.00033741
4.2738,-0.00030524
4.2789,-0.00027134
4.284,-0.00023595
4.2891,-0.00019932
4.2942,-0.00016166
4.2993,-0.00012324
4.3044,-8.43E-05
4.3094,-4.51E-05
4.3145,-5.88E-06
4.3196,3.31E-05
4.3247,7.16E-05
4.3298,0.00010943
4.3349,0.00014628
4.34,0.00018195
4.3451,0.00021622
4.3501,0.00024889
4.3552,0.00027976
4.3603,0.00030865
4.3654,0.00033539
4.3705,0.00035983
4.3756,0.00038182
4.3807,0.00040124
4.3858,0.000418
4.3908,0.000432
4.3959,0.00044317
4.401,0.00045146
4.4061,0.00045684
4.4112,0.00045931
4.4163,0.00045885
4.4214,0.0004555
4.4265,0.0004493
4.4316,0.0004403
4.4366,0.00042859
4.4417,0.00041425
4.4468,0.0003974
4.4519,0.00037817
4.457,0.00035668
4.4621,0.00033309
4.4672,0.00030758
4.4723,0.0002803
4.4773,0.00025145
4.4824,0.00022122
4.4875,0.00018982
4.4926,0.00015744
4.4977,0.00012431
4.5028,9.06E-05
4.5079,5.66E-05
4.513,2.25E-05
4.518,-1.15E-05
4.5231,-4.52E-05
4.5282,-7.83E-05
4.5333,-0.00011071
4.5384,-0.00014217
4.5435,-0.0001725
4.5486,-0.00020151
4.5537,-0.00022903
4.5587,-0.0002549
4.5638,-0.00027895
4.5689,-0.00030106
4.574,-0.0003211
4.5791,-0.00033895
4.5842,-0.00035451
4.5893,-0.00036771
4.5944,-0.00037848
4.5995,-0.00038676
4.6045,-0.00039253
4.6096,-0.00039576
4.6147,-0.00039645
4.6198,-0.00039461
4.6249,-0.00039028
4.63,-0.0003835
4.6351,-0.00037432
4.6402,-0.00036283
4.6452,-0.00034912
4.6503,-0.00033328
4.6554,-0.00031543
4.6605,-0.00029571
4.6656,-0.00027424
4.6707,-0.00025117
4.6758,-0.00022667
4.6809,-0.0002009
4.6859,-0.00017403
4.691,-0.00014624
4.6961,-0.00011772
4.7012,-8.86E-05
4.7063,-5.92E-05
4.7114,-2.96E-05
4.7165,2.76E-08
4.7216,2.94E-05
4.7266,5.84E-05
4.7317,8.69E-05
4.7368,0.00011459
4.7419,0.00014138
4.747,0.00016709
4.7521,0.00019157
4.7572,0.00021467
4.7623,0.00023625
4.7674,0.00025619
4.7724,0.00027438
4.7775,0.0002907
4.7826,0.00030508
4.7877,0.00031743
4.7928,0.00032769
4.7979,0.0003358
4.803,0.00034174
4.8081,0.00034548
4.8131,0.00034702
4.8182,0.00034635
4.8233,0.0003435
4.8284,0.0003385
4.8335,0.0003314
4.8386,0.00032226
4.8437,0.00031115
4.8488,0.00029816
4.8538,0.00028338
4.8589,0.00026691
4.864,0.00024888
4.8691,0.00022941
4.8742,0.00020863
4.8793,0.00018668
4.8844,0.00016371
4.8895,0.00013988
4.8945,0.00011534
4.8996,9.03E-05
4.9047,6.48E-05
4.9098,3.91E-05
4.9149,1.33E-05
4.92,-1.23E-05
4.9251,-3.77E-05
4.9302,-6.27E-05
4.9353,-8.70E-05
4.9403,-0.00011068
4.9454,-0.00013344
4.9505,-0.00015519
4.9556,-0.00017579
4.9607,-0.00019513
4.9658,-0.00021308
4.9709,-0.00022955
4.976,-0.00024444
4.981,-0.00025767
4.9861,-0.00026917
4.9912,-0.00027887
4.9963,-0.00028673
5.0014,-0.0002927
5.0065,-0.00029677
5.0116,-0.00029893
5.0167,-0.00029917
5.0217,-0.0002975
5.0268,-0.00029396
5.0319,-0.00028857
5.037,-0.00028138
5.0421,-0.00027245
5.0472,-0.00026186
5.0523,-0.00024967
5.0574,-0.00023598
5.0624,-0.00022088
5.0675,-0.00020448
5.0726,-0.0001869
5.0777,-0.00016825
5.0828,-0.00014866


==> Data/capillaryWave/highDensity_Re=100/numerical_amp_1To1e-1.csv <==
time,amp
0,0.0099947
0.0192,0.0095602
0.0384,0.008367
0.0576,0.0065294
0.0768,0.0042102
0.096,0.0016061
0.1152,-0.0010553
0.1344,-0.003551
0.1536,-0.0056863
0.1728,-0.0073094
0.192,-0.0083162
0.2112,-0.0086555
0.2304,-0.0083271
0.2496,-0.007374
0.2688,-0.0058821
0.288,-0.0039714
0.3072,-0.001792
0.3264,0.00047907
0.3456,0.0026588
0.3648,0.0045716
0.384,0.0060669
0.4032,0.007031
0.4224,0.0074017
0.4416,0.007171
0.4608,0.0063754
0.48,0.0050994
0.4992,0.0034563
0.5184,0.001588
0.5376,-0.00035216
0.5568,-0.0022093
0.576,-0.0038385
0.5952,-0.0051212
0.6144,-0.0059651
0.6336,-0.0063193
0.6528,-0.006173
0.672,-0.0055508
0.6912,-0.0045165
0.7104,-0.00316
0.7296,-0.0015906
0.7488,6.31E-05
0.768,0.0016701
0.7872,0.0031072
0.8064,0.0042595
0.8256,0.005042
0.8448,0.0053993
0.864,0.0053155
0.8832,0.0048089
0.9024,0.0039354
0.9216,0.0027747
0.9408,0.0014309
0.96,1.39E-05
0.9792,-0.0013628
0.9984,-0.0025916
1.0176,-0.0035831
1.0368,-0.0042675
1.056,-0.0045978
1.0752,-0.004561
1.0944,-0.00417
1.1136,-0.0034622
1.1328,-0.0025033
1.152,-0.0013745
1.1712,-0.00016764
1.1904,0.0010216
1.2096,0.0020985
1.2288,0.0029805
1.248,0.0036023
1.2672,0.0039223
1.2864,0.0039209
1.3056,0.003607
1.3248,0.0030166
1.344,0.0022033
1.3632,0.0012393
1.3824,0.00020596
1.4016,-0.00081317
1.4208,-0.0017385
1.44,-0.0025012
1.4592,-0.0030466
1.4784,-0.0033378
1.4976,-0.0033602
1.5168,-0.0031197
1.536,-0.0026401
1.5552,-0.0019681
1.5744,-0.0011596
1.5936,-0.00028089
1.6128,0.00059649
1.632,0.0014035
1.6512,0.0020776
1.6704,0.0025678
1.6896,0.0028421
1.7088,0.0028835
1.728,0.0026946
1.7472,0.0022987
1.7664,0.00173
1.7856,0.0010427
1.8048,0.00029215
1.824,-0.00046053
1.8432,-0.0011551
1.8624,-0.0017373
1.8816,-0.0021689
1.9008,-0.0024167
1.92,-0.0024688
1.9392,-0.0023266
1.9584,-0.0020056
1.9776,-0.0015355
1.9968,-0.00095807
2.016,-0.00032135
2.0352,0.00032507
2.0544,0.00092679
2.0736,0.0014399
2.0928,0.0018243
2.112,0.0020553
2.1312,0.0021163
2.1504,0.0020078
2.1696,0.0017428
2.1888,0.0013493
2.208,0.00085859
2.2272,0.00031585
2.2464,-0.00023825
2.2656,-0.00075563
2.2848,-0.0012012
2.304,-0.0015377
2.3232,-0.0017445
2.3424,-0.0018091
2.3616,-0.0017297
2.3808,-0.0015171
2.4,-0.0011918
2.4192,-0.00077961
2.4384,-0.00031959
2.4576,0.00015521
2.4768,0.00060296
2.496,0.0009922
2.5152,0.0012924
2.5344,0.0014812
2.5536,0.0015481
2.5728,0.001491
2.592,0.0013179
2.6112,0.0010451
2.6304,0.00069663
2.6496,0.00030496
2.6688,-0.00010155
2.688,-0.00048727
2.7072,-0.00082352
2.7264,-0.0010871
2.7456,-0.001257
2.7648,-0.0013232
2.784,-0.0012838
2.8032,-0.0011448
2.8224,-0.00091862
2.8416,-0.00062723
2.8608,-0.00029541
2.88,5.22E-05
2.8992,0.00038553
2.9184,0.00067847
2.9376,0.00091076
2.9568,0.0010652
2.976,0.0011307
2.9952,0.0011049
3.0144,0.00099224
3.0336,0.00080409
3.0528,0.00055877
3.072,0.00027667
3.0912,-2.07E-05
3.1104,-0.00030769
3.1296,-0.00056137
3.1488,-0.00076402
3.168,-0.00090148
3.1872,-0.00096421
3.2064,-0.00094907
3.2256,-0.00085946
3.2448,-0.00070494
3.264,-0.00049978
3.2832,-0.00026095
3.3024,-7.11E-06
3.3216,0.00024046
3.3408,0.00046116
3.36,0.0006394
3.3792,0.00076254
3.3984,0.00082224
3.4176,0.00081528
3.4368,0.00074409
3.456,0.00061638
3.4752,0.00044387
3.4944,0.00024119
3.5136,2.43E-05
3.5328,-0.00018858
3.552,-0.00037983
3.5712,-0.00053553
3.5904,-0.00064488
3.6096,-0.0007006
3.6288,-0.00069971
3.648,-0.00064387
3.6672,-0.00053907
3.6864,-0.0003949
3.7056,-0.00022341
3.7248,-3.85E-05
3.744,0.00014474
3.7632,0.00031075
3.7824,0.00044741
3.8016,0.00054508
3.8208,0.00059717
3.84,0.0006008
3.8592,0.00055703
3.8784,0.00047067
3.8976,0.00034971
3.9168,0.00020448
3.936,4.67E-05
3.9552,-0.00011071
3.9744,-0.00025439
3.9936,-0.00037378
4.0128,-0.00046036
4.032,-0.00050837
4.0512,-0.00051516
4.0704,-0.00048134
4.0896,-0.00041069
4.1088,-0.00030967
4.128,-0.00018694
4.1472,-5.26E-05
4.1664,8.26E-05
4.1856,0.00020714
4.2048,0.00031161
4.224,0.00038859
4.2432,0.00043288
4.2624,0.00044191
4.2816,0.00041596
4.3008,0.00035804
4.32,0.00027356
4.3392,0.0001698
4.3584,5.53E-05
4.3776,-6.07E-05
4.3968,-0.00016829
4.416,-0.00025944
4.4352,-0.00032755
4.4544,-0.00036801
4.4736,-0.00037844
4.4928,-0.00035887
4.512,-0.00031165
4.5312,-0.00024122
4.5504,-0.00015368
4.5696,-5.63E-05
4.5888,4.31E-05
4.608,0.00013623
4.6272,0.00021582
4.6464,0.00027613
4.6656,0.00031303
4.6848,0.00032431
4.704,0.00030981
4.7232,0.00027137
4.7424,0.00021265
4.7616,0.00013875
4.7808,5.58E-05
4.8,-2.93E-05
4.8192,-0.00010965
4.8384,-0.00017894
4.8576,-0.00023214
4.8768,-0.00026559
4.896,-0.00027723
4.9152,-0.00026676
4.9344,-0.00023561
4.9536,-0.00018679
4.9728,-0.00012457
4.992,-5.42E-05
5.0112,1.88E-05
5.0304,8.81E-05
5.0496,0.00014851
5.0688,0.00019547
5.088,0.00022573
5.1072,0.00023741
5.1264,0.00023012
5.1456,0.00020496
5.1648,0.00016437
5.184,0.00011194
5.2032,5.21E-05
5.2224,-1.03E-05
5.2416,-7.01E-05
5.2608,-0.00012255
5.28,-0.00016384
5.2992,-0.00019107
5.3184,-0.00020251
5.3376,-0.00019771
5.3568,-0.0001775
5.376,-0.00014387
5.3952,-9.98E-05
5.4144,-4.90E-05
5.4336,4.29E-06
5.4528,5.58E-05
5.472,0.00010145
5.4912,0.0001378
5.5104,0.00016228
5.5296,0.00017333
5.5488,0.00017046
5.568,0.00015427
5.5872,0.00012641
5.6064,8.94E-05
5.6256,4.63E-05
5.6448,7.01E-07
5.664,-4.36E-05
5.6832,-8.32E-05
5.7024,-0.00011511
5.7216,-0.00013702
5.7408,-0.00014752
5.76,-0.00014612


==> Data/capillaryWave/highDensity_Re=100/numerical_amp_1To1e-2.csv <==
time,amp
0,0.0099973
0.0194,0.0095283
0.0388,0.008214
0.0582,0.0061826
0.0776,0.0036284
0.097,0.00080068
0.1164,-0.0020256
0.1358,-0.0045848
0.1552,-0.0066578
0.1746,-0.0080846
0.194,-0.0087675
0.2134,-0.0086788
0.2328,-0.0078504
0.2522,-0.0063653
0.2716,-0.004357
0.291,-0.0020007
0.3104,0.00049336
0.3298,0.0028957
0.3492,0.0049856
0.3686,0.0065706
0.388,0.0075168
0.4074,0.0077537
0.4268,0.0072821
0.4462,0.0061674
0.4656,0.0045284
0.485,0.0025284
0.5044,0.00035488
0.5238,-0.0017944
0.5432,-0.0037277
0.5626,-0.0052801
0.582,-0.0063235
0.6014,-0.0067825
0.6208,-0.0066352
0.6402,-0.0059128
0.6596,-0.0046897
0.679,-0.0030856
0.6984,-0.0012436
0.7178,0.00067058
0.7372,0.0024861
0.7566,0.0040407
0.776,0.0051956
0.7954,0.005852
0.8148,0.0059615
0.8342,0.005526
0.8536,0.0046032
0.873,0.0032924
0.8924,0.0017212
0.9118,4.15E-05
0.9312,-0.0015969
0.9506,-0.0030515
0.97,-0.0041979
0.9894,-0.0049445
1.0088,-0.0052371
1.0282,-0.0050613
1.0476,-0.0044431
1.067,-0.0034486
1.0864,-0.0021731
1.1058,-0.00073259
1.1252,0.00073833
1.1446,0.0021128
1.164,0.003266
1.1834,0.0040997
1.2028,0.0045432
1.2222,0.0045666
1.2416,0.004178
1.261,0.0034209
1.2804,0.0023769
1.2998,0.0011481
1.3192,-0.00015122
1.3386,-0.0014006
1.358,-0.0024923
1.3774,-0.0033359
1.3968,-0.0038626
1.4162,-0.0040367
1.4356,-0.0038489
1.455,-0.0033271
1.4744,-0.0025222
1.4938,-0.0015129
1.5132,-0.00039285
1.5326,0.00073663
1.552,0.0017744
1.5714,0.0026291
1.5908,0.0032286
1.6102,0.0035217
1.6296,0.0034917
1.649,0.003149
1.6684,0.0025304
1.6878,0.0017011
1.7072,0.00074153
1.7266,-0.00025891
1.746,-0.00121
1.7654,-0.0020283
1.7848,-0.0026451
1.8042,-0.0030138
1.8236,-0.0031062
1.843,-0.0029211
1.8624,-0.0024825
1.8818,-0.0018341
1.9012,-0.0010391
1.9206,-0.00016963
1.94,0.00069492
1.9594,0.0014775
1.9788,0.0021095
1.9982,0.0025357
2.0176,0.0027245
2.037,0.0026643
2.0564,0.0023672
2.0758,0.0018639
2.0952,0.0012081
2.1146,0.00045988
2.134,-0.00031009
2.1534,-0.0010317
2.1728,-0.0016424
2.1922,-0.0020935
2.2116,-0.0023463
2.231,-0.0023852
2.2504,-0.0022124
2.2698,-0.0018464
2.2892,-0.001327
2.3086,-0.00070024
2.328,-2.75E-05
2.3474,0.00063221
2.3668,0.001221
2.3862,0.0016844
2.4056,0.0019876
2.425,0.0021049
2.4444,0.00203
2.4638,0.0017743
2.4832,0.0013679
2.5026,0.00084788
2.522,0.00026726
2.5414,-0.00032434
2.5608,-0.00086996
2.5802,-0.0013261
2.5996,-0.0016511
2.619,-0.0018223
2.6384,-0.0018275
2.6578,-0.0016703
2.6772,-0.0013695
2.6966,-0.000953
2.716,-0.00046247
2.7354,5.83E-05
2.7548,0.00056046
2.7742,0.0010014
2.7936,0.0013421
2.813,0.0015535
2.8324,0.0016211
2.8518,0.0015422
2.8712,0.0013276
2.8906,0.00099877
2.91,0.00058885
2.9294,0.00013801
2.9488,-0.00031548
2.9682,-0.00072729
2.9876,-0.0010659
3.007,-0.0013005
3.0264,-0.0014133
3.0458,-0.0013981
3.0652,-0.0012595
3.0846,-0.0010116
3.104,-0.00067944
3.1234,-0.00029648
3.1428,0.00010564
3.1622,0.00048725
3.1816,0.00081602
3.201,0.0010654
3.2204,0.0012126
3.2398,0.0012476
3.2592,0.0011702
3.2786,0.00098963
3.298,0.00072493
3.3174,0.00040357
3.3368,5.36E-05
3.3562,-0.00029319
3.3756,-0.00060347
3.395,-0.00085287
3.4144,-0.001021
3.4338,-0.0010938
3.4532,-0.0010672
3.4726,-0.00094591
3.492,-0.00074363
3.5114,-0.00048107
3.5308,-0.00018189
3.5502,0.00012777
3.5696,0.0004172
3.589,0.00066198
3.6084,0.00084225
3.6278,0.00094317
3.6472,0.00095699
3.6666,0.00088455
3.686,0.00073491
3.7054,0.00052399
3.7248,0.00027176
3.7442,4.63E-07
3.7636,-0.00026406
3.783,-0.00049738
3.8024,-0.00068059
3.8218,-0.00079903
3.8412,-0.00084356
3.8606,-0.00081176
3.88,-0.00070856
3.8994,-0.00054515
3.9188,-0.00033739
3.9382,-0.00010407
3.9576,0.0001338
3.977,0.00035287
3.9964,0.00053474
4.0158,0.00066457
4.0352,0.00073202
4.0546,0.00073246
4.074,0.00066749
4.0934,0.0005447
4.1128,0.0003765
4.1322,0.00017873
4.1516,-3.10E-05
4.171,-0.00023242
4.1904,-0.00040747
4.2098,-0.0005417
4.2292,-0.00062455
4.2486,-0.00064989
4.268,-0.00061686
4.2874,-0.00052989
4.3068,-0.00039803
4.3262,-0.0002338
4.3456,-5.23E-05
4.365,0.00013
4.3844,0.00029545
4.4038,0.00043019
4.4232,0.0005233
4.4426,0.00056751
4.462,0.00056008
4.4814,0.00050294
4.5008,0.00040245
4.5202,0.00026858
4.5396,0.00011377
4.559,-4.80E-05
4.5784,-0.000201
4.5978,-0.00033195
4.6172,-0.00042997
4.6366,-0.00048732
4.656,-0.00050002
4.6754,-0.00046802
4.6948,-0.00039527
4.7142,-0.0002891
4.7336,-0.00015964
4.753,-1.87E-05
4.7724,0.0001206
4.7918,0.00024526
4.8112,0.00034478
4.8306,0.0004111
4.85,0.00043921
4.8694,0.00042754
4.8888,0.00037811
4.9082,0.00029625
4.9276,0.00018994
4.947,6.90E-05
4.9664,-5.54E-05
4.9858,-0.00017141
5.0052,-0.00026908
5.0246,-0.0003403
5.044,-0.00037949
5.0634,-0.00038401
5.0828,-0.00035433
5.1022,-0.00029388
5.1216,-0.00020874
5.141,-0.00010697
5.1604,2.14E-06
5.1798,0.00010841
5.1992,0.00020211
5.2186,0.00027534
5.238,0.00032221
5.2574,0.00033927
5.2768,0.00032572
5.2962,0.00028354
5.3156,0.00021714
5.335,0.00013293
5.3544,3.88E-05
5.3738,-5.67E-05
5.3932,-0.00014452
5.4126,-0.00021712
5.432,-0.00026856
5.4514,-0.00029485
5.4708,-0.00029428
5.4902,-0.00026758
5.5096,-0.00021774
5.529,-0.00014972
5.5484,-6.99E-05
5.5678,1.44E-05
5.5872,9.52E-05
5.6066,0.00016548
5.626,0.00021915
5.6454,0.00025195
5.6648,0.00026153
5.6842,0.00024762
5.7036,0.00021201
5.723,0.00015838
5.7424,9.19E-05
5.7618,1.87E-05
5.7812,-5.44E-05
5.8006,-0.00012068
5.82,-0.00017447


==> Data/capillaryWave/highDensity_Re=100/numerical_amp_1To1e-4.csv <==
time,amp
0,0.0099991
0.0194,0.0095072
0.0388,0.0081791
0.0582,0.0061391
0.0776,0.0035898
0.097,0.00078392
0.1164,-0.0020038
0.1358,-0.0045128
0.1552,-0.0065288
0.1746,-0.0078985
0.194,-0.0085343
0.2134,-0.0084146
0.2328,-0.0075768
0.2522,-0.0061118
0.2716,-0.0041557
0.291,-0.0018842
0.3104,0.0004972
0.3298,0.0027714
0.3492,0.004731
0.3686,0.0062012
0.388,0.0070585
0.4074,0.0072435
0.4268,0.0067636
0.4462,0.0056879
0.4656,0.0041364
0.485,0.0022653
0.5044,0.00025387
0.5238,-0.0017135
0.5432,-0.0034634
0.5626,-0.0048483
0.582,-0.0057592
0.6014,-0.0061336
0.6208,-0.005957
0.6402,-0.0052636
0.6596,-0.0041297
0.679,-0.0026661
0.6984,-0.0010099
0.7178,0.00068881
0.7372,0.0022783
0.7566,0.0036173
0.776,0.0045908
0.7954,0.0051192
0.8148,0.0051664
0.8342,0.0047432
0.8536,0.0039051
0.873,0.0027426
0.8924,0.0013736
0.9118,-7.21E-05
0.9312,-0.0014623
0.9506,-0.0026762
0.97,-0.0036134
0.9894,-0.0042015
1.0088,-0.0043997
1.0282,-0.0042039
1.0476,-0.0036426
1.067,-0.0027768
1.0864,-0.0016909
1.1058,-0.00048745
1.1252,0.00072375
1.1446,0.0018343
1.164,0.0027471
1.1834,0.0033854
1.2028,0.0036986
1.2222,0.0036685
1.2416,0.0033085
1.261,0.0026614
1.2804,0.0017963
1.2998,0.00079867
1.3192,-0.0002372
1.3386,-0.0012176
1.358,-0.0020572
1.3774,-0.0026868
1.3968,-0.0030587
1.4162,-0.0031479
1.4356,-0.0029559
1.455,-0.0025082
1.4744,-0.0018518
1.4938,-0.001051
1.5132,-0.00018066
1.5326,0.00067951
1.552,0.0014529
1.5714,0.0020725
1.5908,0.0024866
1.6102,0.0026642
1.6296,0.0025967
1.649,0.0022979
1.6684,0.0018018
1.6878,0.0011606
1.7072,0.00043593
1.7266,-0.00030411
1.746,-0.00099257
1.7654,-0.0015704
1.7848,-0.0019903
1.8042,-0.00222
1.8236,-0.0022455
1.843,-0.0020711
1.8624,-0.0017182
1.8818,-0.001224
1.9012,-0.00063553
1.9206,-8.78E-06
1.94,0.00059962
1.9594,0.001136
1.9788,0.0015536
1.9982,0.001819
2.0176,0.0019129
2.037,0.001832
2.0564,0.0015892
2.0758,0.0012118
2.0952,0.00073753
2.1146,0.00021312
2.134,-0.00031402
2.1534,-0.00079558
2.1728,-0.0011914
2.1922,-0.0014681
2.2116,-0.0016056
2.231,-0.0015963
2.2504,-0.0014455
2.2698,-0.001171
2.2892,-0.00080034
2.3086,-0.00037049
2.328,7.96E-05
2.3474,0.00050836
2.3668,0.00087836
2.3862,0.0011585
2.4056,0.0013259
2.425,0.0013691
2.4444,0.0012882
2.4638,0.0010944
2.4832,0.00080845
2.5026,0.0004597
2.522,8.09E-05
2.5414,-0.0002933
2.5608,-0.00062894
2.5802,-0.00089803
2.5996,-0.0010789
2.619,-0.0011579
2.6384,-0.0011313
2.6578,-0.0010048
2.6772,-0.00079291
2.6966,-0.00051729
2.716,-0.0002041
2.7354,0.00011789
2.7548,0.00041899
2.7742,0.00067314
2.7936,0.00085925
2.813,0.00096266
2.8324,0.0009765
2.8518,0.0009023
2.8712,0.00074965
2.8906,0.00053492
2.91,0.0002792
2.9294,6.36E-06
2.9488,-0.00025838
2.9682,-0.00049145
2.9876,-0.00067327
3.007,-0.00078947
3.0264,-0.00083175
3.0458,-0.00079864
3.0652,-0.00069549
3.0846,-0.00053372
3.104,-0.00032949
3.1234,-0.00010212
3.1428,0.00012744
3.1622,0.00033815
3.1816,0.00051194
3.201,0.00063449
3.2204,0.00069643
3.2398,0.0006941
3.2592,0.00062972
3.2786,0.00051104
3.298,0.00035042
3.3174,0.00016352
3.3368,-3.23E-05
3.3562,-0.00021901
3.3756,-0.00038018
3.395,-0.00050228
3.4144,-0.00057581
3.4338,-0.00059578
3.4532,-0.0005621
3.4726,-0.00047946
3.492,-0.00035672
3.5114,-0.00020595
3.5308,-4.15E-05
3.5502,0.00012155
3.5696,0.00026847
3.589,0.00038667
3.6084,0.00046659
3.6278,0.00050228
3.6472,0.00049191
3.6666,0.00043787
3.686,0.0003464
3.7054,0.00022683
3.7248,9.07E-05
3.7442,-4.94E-05
3.7636,-0.00018063
3.783,-0.00029154
3.8024,-0.00037295
3.8218,-0.00041856
3.8412,-0.00042547
3.8606,-0.0003943
3.88,-0.00032898
3.8994,-0.0002364
3.9188,-0.00012565
3.9382,-7.14E-06
3.9576,0.00010831
3.977,0.00021035
3.9964,0.00029029
4.0158,0.00034176
4.0352,0.00036105
4.0546,0.00034746
4.074,0.00030324
4.0934,0.0002333
4.1128,0.00014466
4.1322,4.58E-05
4.1516,-5.41E-05
4.171,-0.00014593
4.1904,-0.00022186
4.2098,-0.00027564
4.2292,-0.00030317
4.2486,-0.00030283
4.268,-0.00027553
4.2874,-0.00022454
4.3068,-0.00015517
4.3262,-7.41E-05
4.3456,1.10E-05
4.365,9.24E-05
4.3844,0.000163
4.4038,0.00021672
4.4232,0.00024936
4.4426,0.00025868
4.462,0.00024459
4.4814,0.00020907
4.5008,0.00015595
4.5202,9.05E-05
4.5396,1.90E-05
4.559,-5.19E-05
4.5784,-0.000116
4.5978,-0.00016772
4.6172,-0.00020285
4.6366,-0.00021883
4.656,-0.00021481
4.6754,-0.00019179
4.6948,-0.00015241
4.7142,-0.0001007
4.7336,-4.16E-05
4.753,1.93E-05
4.7724,7.66E-05
4.7918,0.00012513
4.8112,0.00016096
4.8306,0.00018126
4.85,0.00018471
4.8694,0.00017153
4.8888,0.00014342
4.9082,0.00010336
4.9276,5.53E-05
4.947,3.76E-06
4.9664,-4.65E-05
4.9858,-9.10E-05
5.0052,-0.00012603
5.0246,-0.00014872
5.044,-0.00015745
5.0634,-0.00015189
5.0828,-0.00013298


==> Data/capillaryWave/numerical_amp_1To1.csv <==
time,amp
0,0.0099998
0.06,0.0080329
0.12,0.0031179
0.18,-0.0027752
0.24,-0.0074175
0.3,-0.0091279
0.36,-0.0073876
0.42,-0.0029894
0.48,0.0023183
0.54,0.0065384
0.6,0.0081487
0.66,0.0066583
0.72,0.0027532
0.78,-0.002006
0.84,-0.0058296
0.9,-0.0073294
0.96,-0.006049
1.02,-0.0025777
1.08,0.0016951
1.14,0.0051613
1.2,0.0065589
1.26,0.0054626
1.32,0.0023811
1.38,-0.0014538
1.44,-0.0045915
1.5,-0.0058876


==> Data/capillaryWave/numerical_amp_1To10.csv <==
time,amp
0,0.01
0.06,0.0096475
0.12,0.0085494
0.18,0.0068446
0.24,0.0046664
0.3,0.0021791
0.36,-0.00044526
0.42,-0.0030201
0.48,-0.0053634
0.54,-0.0073123
0.6,-0.0087204
0.66,-0.0094709
0.72,-0.009499
0.78,-0.0088105
0.84,-0.0074643
0.9,-0.0055791
0.96,-0.0033169
1.02,-0.0008546
1.08,0.0016216
1.14,0.0039382
1.2,0.0059437
1.26,0.0075079
1.32,0.0085222
1.38,0.0088892
1.44,0.0086836


==> Data/manufacturedSolution/meshError_dt=5e-4.csv <==
h,L2U,L2V,L2P,L2Phi,L2Mu
0.0625,0.06419829542603,0.064169885004025,0.014102636900364,1.71529727769708E-05,0.000274639027632
0.03125,0.012375392546711,0.012367989266742,0.002854330896932,4.30868496815792E-06,6.86458546302158E-05
0.015625,0.002871752248605,0.0028649546787,0.000738961910504,1.07844687449676E-06,1.71491567925202E-05
0.0078125,0.00078232662157,0.000775714646379,0.000542177458813,2.67901776348615E-07,4.31893217626007E-06
0.00390625,0.000290425399509,0.000284367401292,0.000914424580463,5.58717141842664E-08,1.03656346532707E-06


==> Data/manufacturedSolution/time_lvl-8.csv <==
timestep,L2U,L2V,L2P,L2Phi,L2Mu
0.628,0.270435043677425,0.196139398922438,0.313077819364182,0.000784853325092,0.023784057790179
0.314,0.081478507191691,0.077626514124408,0.175356919878458,0.000248743136477,0.005334621362023
0.157,0.010148876504459,0.010733608644271,0.201870364816991,2.98036431109659E-05,0.001353187494246
0.0785,0.002258294867076,0.002705760034723,0.111818749640076,8.981777959148E-06,0.000338365616144
0.03925,0.000584306332877,0.000706101356968,0.055401965542149,2.26808987575011E-06,8.44678031163341E-05
0.019625,0.000226165434327,0.000245677492114,0.027669315643099,5.54205216903024E-07,2.09397816514511E-05
0.01,0.000171714288584,0.0001701230465,0.014084494472132,1.42090327248162E-07,5.34043903069845E-06


==> Data/meshConvergence,We=0.0835,dt=1e-5,physicalTime.csv <==
time_10_8,mesh_10_8,time_11_8,mesh_11_8,time_10_4,mesh_10_4,time_10_8_6,mesh_10_8_6
0,0.99987,0,0.99987,0,0.99987,0,0.99987
1.1022E-05,0.9998,1.1022E-05,0.99981,1.1022E-05,0.9998,1.1022E-05,0.9998
2.2044E-05,0.99975,2.2044E-05,0.99976,2.2044E-05,0.99975,2.2044E-05,0.99975
3.3067E-05,0.9997,3.3067E-05,0.99972,3.3067E-05,0.9997,3.3067E-05,0.9997
4.4089E-05,0.99966,4.4089E-05,0.99968,4.4089E-05,0.99966,4.4089E-05,0.99966
5.5111E-05,0.99962,5.5111E-05,0.99964,5.5111E-05,0.99962,5.5111E-05,0.99962
6.6133E-05,0.99958,6.6133E-05,0.9996,6.6133E-05,0.99958,6.6133E-05,0.99958
7.7155E-05,0.99954,7.7155E-05,0.99956,7.7155E-05,0.99954,7.7155E-05,0.99954
8.8178E-05,0.99949,8.8178E-05,0.99951,8.8178E-05,0.99949,8.8178E-05,0.99949
9.92E-05,0.99945,9.92E-05,0.99947,9.92E-05,0.99945,9.92E-05,0.99945
0.00011022,0.9994,0.00011022,0.99943,0.00011022,0.9994,0.00011022,0.9994
0.00012124,0.99935,0.00012124,0.99938,0.00012124,0.99935,0.00012124,0.99935
0.00013227,0.9993,0.00013227,0.99933,0.00013227,0.9993,0.00013227,0.9993
0.00014329,0.99925,0.00014329,0.99928,0.00014329,0.99925,0.00014329,0.99925
0.00015431,0.99919,0.00015431,0.99923,0.00015431,0.9992,0.00015431,0.9992
0.00016533,0.99914,0.00016533,0.99917,0.00016533,0.99914,0.00016533,0.99914
0.00017636,0.99908,0.00017636,0.99911,0.00017636,0.99908,0.00017636,0.99908
0.00018738,0.99901,0.00018738,0.99905,0.00018738,0.99902,0.00018738,0.99902
0.0001984,0.99895,0.0001984,0.99899,0.0001984,0.99895,0.0001984,0.99895
0.00020942,0.99888,0.00020942,0.99893,0.00020942,0.99889,0.00020942,0.99889
0.00022044,0.99881,0.00022044,0.99886,0.00022044,0.99882,0.00022044,0.99882
0.00023147,0.99874,0.00023147,0.99879,0.00023147,0.99874,0.00023147,0.99874
0.00024249,0.99866,0.00024249,0.99872,0.00024249,0.99867,0.00024249,0.99867
0.00025351,0.99858,0.00025351,0.99865,0.00025351,0.99859,0.00025351,0.99859
0.00026453,0.9985,0.00026453,0.99857,0.00026453,0.99851,0.00026453,0.99851
0.00027555,0.99842,0.00027555,0.9985,0.00027555,0.99842,0.00027555,0.99842
0.00028658,0.99833,0.00028658,0.99842,0.00028658,0.99833,0.00028658,0.99834
0.0002976,0.99824,0.0002976,0.99833,0.0002976,0.99824,0.0002976,0.99825
0.00030862,0.99815,0.00030862,0.99825,0.00030862,0.99815,0.00030862,0.99815
0.00031964,0.99805,0.00031964,0.99816,0.00031964,0.99806,0.00031964,0.99806
0.00033067,0.99795,0.00033067,0.99807,0.00033067,0.99796,0.00033067,0.99796
0.00034169,0.99785,0.00034169,0.99798,0.00034169,0.99786,0.00034169,0.99786
0.00035271,0.99775,0.00035271,0.99788,0.00035271,0.99775,0.00035271,0.99775
0.00036373,0.99764,0.00036373,0.99779,0.00036373,0.99765,0.00036373,0.99765
0.00037475,0.99753,0.00037475,0.99769,0.00037475,0.99754,0.00037475,0.99754
0.00038578,0.99742,0.00038578,0.99759,0.00038578,0.99742,0.00038578,0.99742
0.0003968,0.99731,0.0003968,0.99749,0.0003968,0.99731,0.0003968,0.99731
0.00040782,0.99719,0.00040782,0.99738,0.00040782,0.99719,0.00040782,0.99719
0.00041884,0.99707,0.00041884,0.99727,0.00041884,0.99707,0.00041884,0.99707
0.00042987,0.99695,0.00042987,0.99716,0.00042987,0.99695,0.00042987,0.99695
0.00044089,0.99682,0.00044089,0.99705,0.00044089,0.99682,0.00044089,0.99682
0.00045191,0.99669,0.00045191,0.99694,0.00045191,0.9967,0.00045191,0.9967
0.00046293,0.99656,0.00046293,0.99682,0.00046293,0.99657,0.00046293,0.99657
0.00047395,0.99643,0.00047395,0.9967,0.00047395,0.99643,0.00047395,0.99644
0.00048498,0.9963,0.00048498,0.99658,0.00048498,0.9963,0.00048498,0.9963
0.000496,0.99616,0.000496,0.99645,0.000496,0.99617,0.000496,0.99617
0.00050702,0.99603,0.00050702,0.99633,0.00050702,0.99603,0.00050702,0.99603
0.00051804,0.99589,0.00051804,0.9962,0.00051804,0.99589,0.00051804,0.99589
0.00052907,0.99575,0.00052907,0.99607,0.00052907,0.99575,0.00052907,0.99575
0.00054009,0.9956,0.00054009,0.99594,0.00054009,0.9956,0.00054009,0.9956
0.00055111,0.99546,0.00055111,0.9958,0.00055111,0.99546,0.00055111,0.99546
0.00056213,0.99531,0.00056213,0.99567,0.00056213,0.99531,0.00056213,0.99531
0.00057315,0.99516,0.00057315,0.99553,0.00057315,0.99516,0.00057315,0.99516
0.00058418,0.99501,0.00058418,0.99539,0.00058418,0.99501,0.00058418,0.99501
0.0005952,0.99486,0.0005952,0.99525,0.0005952,0.99485,0.0005952,0.99486
0.00060622,0.9947,0.00060622,0.9951,0.00060622,0.9947,0.00060622,0.9947
0.00061724,0.99455,0.00061724,0.99496,0.00061724,0.99454,0.00061724,0.99455
0.00062827,0.99439,0.00062827,0.99481,0.00062827,0.99439,0.00062827,0.99439
0.00063929,0.99423,0.00063929,0.99467,0.00063929,0.99423,0.00063929,0.99423
0.00065031,0.99407,0.00065031,0.99452,0.00065031,0.99407,0.00065031,0.99407
0.00066133,0.99391,0.00066133,0.99437,0.00066133,0.9939,0.00066133,0.99391
0.00067235,0.99374,0.00067235,0.99421,0.00067235,0.99374,0.00067235,0.99374
0.00068338,0.99358,0.00068338,0.99406,0.00068338,0.99357,0.00068338,0.99358
0.0006944,0.99341,0.0006944,0.9939,0.0006944,0.9934,0.0006944,0.99341
0.00070542,0.99324,0.00070542,0.99374,0.00070542,0.99323,0.00070542,0.99324
0.00071644,0.99307,0.00071644,0.99358,0.00071644,0.99306,0.00071644,0.99307
0.00072747,0.9929,0.00072747,0.99342,0.00072747,0.99289,0.00072747,0.99289
0.00073849,0.99272,0.00073849,0.99326,0.00073849,0.99271,0.00073849,0.99272
0.00074951,0.99255,0.00074951,0.9931,0.00074951,0.99254,0.00074951,0.99254
0.00076053,0.99237,0.00076053,0.99293,0.00076053,0.99236,0.00076053,0.99236
0.00077155,0.99219,0.00077155,0.99276,0.00077155,0.99218,0.00077155,0.99218
0.00078258,0.99201,0.00078258,0.99259,0.00078258,0.992,0.00078258,0.992
0.0007936,0.99183,0.0007936,0.99242,0.0007936,0.99182,0.0007936,0.99182
0.00080462,0.99165,0.00080462,0.99225,0.00080462,0.99164,0.00080462,0.99164
0.00081564,0.99147,0.00081564,0.99208,0.00081564,0.99146,0.00081564,0.99146
0.00082666,0.99129,0.00082666,0.9919,0.00082666,0.99127,0.00082666,0.99128
0.00083769,0.99111,0.00083769,0.99173,0.00083769,0.99109,0.00083769,0.99109
0.00084871,0.99093,0.00084871,0.99155,0.00084871,0.99091,0.00084871,0.99091
0.00085973,0.99074,0.00085973,0.99137,0.00085973,0.99072,0.00085973,0.99073
0.00087075,0.99056,0.00087075,0.9912,0.00087075,0.99054,0.00087075,0.99054
0.00088178,0.99038,0.00088178,0.99102,0.00088178,0.99035,0.00088178,0.99036
0.0008928,0.9902,0.0008928,0.99084,0.0008928,0.99017,0.0008928,0.99017
0.00090382,0.99001,0.00090382,0.99065,0.00090382,0.98999,0.00090382,0.98999
0.00091484,0.98983,0.00091484,0.99047,0.00091484,0.9898,0.00091484,0.9898
0.00092586,0.98964,0.00092586,0.99029,0.00092586,0.98961,0.00092586,0.98962
0.00093689,0.98946,0.00093689,0.9901,0.00093689,0.98943,0.00093689,0.98943
0.00094791,0.98927,0.00094791,0.98992,0.00094791,0.98924,0.00094791,0.98924
0.00095893,0.98909,0.00095893,0.98973,0.00095893,0.98905,0.00095893,0.98906
0.00096995,0.9889,0.00096995,0.98954,0.00096995,0.98886,0.00096995,0.98887
0.00098098,0.98871,0.00098098,0.98935,0.00098098,0.98868,0.00098098,0.98868
0.000992,0.98852,0.000992,0.98916,0.000992,0.98849,0.000992,0.98849
0.001003,0.98833,0.001003,0.98897,0.001003,0.98829,0.001003,0.9883
0.001014,0.98814,0.001014,0.98877,0.001014,0.9881,0.001014,0.98811
0.0010251,0.98795,0.0010251,0.98858,0.0010251,0.98791,0.0010251,0.98792
0.0010361,0.98776,0.0010361,0.98838,0.0010361,0.98772,0.0010361,0.98772
0.0010471,0.98757,0.0010471,0.98818,0.0010471,0.98753,0.0010471,0.98753
0.0010581,0.98738,0.0010581,0.98799,0.0010581,0.98733,0.0010581,0.98734
0.0010692,0.98718,0.0010692,0.98779,0.0010692,0.98714,0.0010692,0.98714
0.0010802,0.98699,0.0010802,0.98759,0.0010802,0.98694,0.0010802,0.98694
0.0010912,0.98679,0.0010912,0.98739,0.0010912,0.98674,0.0010912,0.98675
0.0011022,0.9866,0.0011022,0.98719,0.0011022,0.98655,0.0011022,0.98655
0.0011132,0.9864,0.0011132,0.98699,0.0011132,0.98635,0.0011132,0.98635
0.0011243,0.9862,0.0011243,0.98678,0.0011243,0.98615,0.0011243,0.98616
0.0011353,0.98601,0.0011353,0.98658,0.0011353,0.98595,0.0011353,0.98596
0.0011463,0.98581,0.0011463,0.98638,0.0011463,0.98575,0.0011463,0.98576
0.0011573,0.98561,0.0011573,0.98618,0.0011573,0.98555,0.0011573,0.98556
0.0011684,0.98541,0.0011684,0.98597,0.0011684,0.98535,0.0011684,0.98536
0.0011794,0.98521,0.0011794,0.98576,0.0011794,0.98515,0.0011794,0.98516
0.0011904,0.98501,0.0011904,0.98556,0.0011904,0.98495,0.0011904,0.98495
0.0012014,0.98481,0.0012014,0.98535,0.0012014,0.98475,0.0012014,0.98475
0.0012124,0.9846,0.0012124,0.98514,0.0012124,0.98454,0.0012124,0.98455
0.0012235,0.9844,0.0012235,0.98493,0.0012235,0.98434,0.0012235,0.98434
0.0012345,0.9842,0.0012345,0.98472,0.0012345,0.98413,0.0012345,0.98414
0.0012455,0.98399,0.0012455,0.98451,0.0012455,0.98393,0.0012455,0.98393
0.0012565,0.98379,0.0012565,0.9843,0.0012565,0.98373,0.0012565,0.98373
0.0012676,0.98359,0.0012676,0.98408,0.0012676,0.98352,0.0012676,0.98353
0.0012786,0.98339,0.0012786,0.98387,0.0012786,0.98332,0.0012786,0.98333
0.0012896,0.98318,0.0012896,0.98366,0.0012896,0.98312,0.0012896,0.98312
0.0013006,0.98298,0.0013006,0.98344,0.0013006,0.98292,0.0013006,0.98292
0.0013116,0.98278,0.0013116,0.98323,0.0013116,0.98271,0.0013116,0.98272
0.0013227,0.98258,0.0013227,0.98301,0.0013227,0.98251,0.0013227,0.98252
0.0013337,0.98238,0.0013337,0.9828,0.0013337,0.98231,0.0013337,0.98231
0.0013447,0.98218,0.0013447,0.98258,0.0013447,0.98211,0.0013447,0.98211
0.0013557,0.98197,0.0013557,0.98236,0.0013557,0.98191,0.0013557,0.98191
0.0013668,0.98177,0.0013668,0.98215,0.0013668,0.9817,0.0013668,0.98171
0.0013778,0.98157,0.0013778,0.98193,0.0013778,0.9815,0.0013778,0.98151
0.0013888,0.98138,0.0013888,0.98171,0.0013888,0.9813,0.0013888,0.98131
0.0013998,0.98118,0.0013998,0.98149,0.0013998,0.9811,0.0013998,0.98111
0.0014108,0.98098,0.0014108,0.98127,0.0014108,0.9809,0.0014108,0.98091
0.0014219,0.98078,0.0014219,0.98105,0.0014219,0.9807,0.0014219,0.98071
0.0014329,0.98058,0.0014329,0.98083,0.0014329,0.9805,0.0014329,0.98051
0.0014439,0.98038,0.0014439,0.98061,0.0014439,0.9803,0.0014439,0.98031
0.0014549,0.98018,0.0014549,0.98039,0.0014549,0.9801,0.0014549,0.98011
0.001466,0.97997,0.001466,0.98016,0.001466,0.9799,0.001466,0.9799
0.001477,0.97977,0.001477,0.97994,0.001477,0.9797,0.001477,0.9797
0.001488,0.97957,0.001488,0.97972,0.001488,0.9795,0.001488,0.9795
0.001499,0.97937,0.001499,0.9795,0.001499,0.97929,0.001499,0.9793
0.00151,0.97917,0.00151,0.97927,0.00151,0.97909,0.00151,0.9791
0.0015211,0.97897,0.0015211,0.97905,0.0015211,0.97889,0.0015211,0.97889
0.0015321,0.97877,0.0015321,0.97883,0.0015321,0.97869,0.0015321,0.97869
0.0015431,0.97857,0.0015431,0.97861,0.0015431,0.97848,0.0015431,0.97849
0.0015541,0.97836,0.0015541,0.97839,0.0015541,0.97828,0.0015541,0.97828
0.0015652,0.97816,0.0015652,0.97816,0.0015652,0.97808,0.0015652,0.97808
0.0015762,0.97795,0.0015762,0.97794,0.0015762,0.97787,0.0015762,0.97788
0.0015872,0.97775,0.0015872,0.97772,0.0015872,0.97767,0.0015872,0.97767
0.0015982,0.97755,0.0015982,0.9775,0.0015982,0.97746,0.0015982,0.97747
0.0016092,0.97734,0.0016092,0.97727,0.0016092,0.97726,0.0016092,0.97726
0.0016203,0.97714,0.0016203,0.97705,0.0016203,0.97705,0.0016203,0.97706
0.0016313,0.97693,0.0016313,0.97682,0.0016313,0.97685,0.0016313,0.97685
0.0016423,0.97673,0.0016423,0.9766,0.0016423,0.97664,0.0016423,0.97664
0.0016533,0.97652,0.0016533,0.97637,0.0016533,0.97643,0.0016533,0.97643
0.0016644,0.97631,0.0016644,0.97614,0.0016644,0.97622,0.0016644,0.97623
0.0016754,0.9761,0.0016754,0.97592,0.0016754,0.97601,0.0016754,0.97602
0.0016864,0.9759,0.0016864,0.97569,0.0016864,0.9758,0.0016864,0.97581
0.0016974,0.97569,0.0016974,0.97547,0.0016974,0.9756,0.0016974,0.9756
0.0017084,0.97548,0.0017084,0.97524,0.0017084,0.97539,0.0017084,0.9754
0.0017195,0.97528,0.0017195,0.97502,0.0017195,0.97518,0.0017195,0.97519
0.0017305,0.97507,0.0017305,0.9748,0.0017305,0.97498,0.0017305,0.97498
0.0017415,0.97487,0.0017415,0.97457,0.0017415,0.97477,0.0017415,0.97478
0.0017525,0.97466,0.0017525,0.97435,0.0017525,0.97456,0.0017525,0.97457
0.0017636,0.97446,0.0017636,0.97412,0.0017636,0.97436,0.0017636,0.97437
0.0017746,0.97426,0.0017746,0.9739,0.0017746,0.97416,0.0017746,0.97416
0.0017856,0.97405,0.0017856,0.97367,0.0017856,0.97395,0.0017856,0.97396
0.0017966,0.97385,0.0017966,0.97345,0.0017966,0.97375,0.0017966,0.97375
0.0018076,0.97364,0.0018076,0.97322,0.0018076,0.97354,0.0018076,0.97355
0.0018187,0.97344,0.0018187,0.97299,0.0018187,0.97334,0.0018187,0.97334
0.0018297,0.97323,0.0018297,0.97277,0.0018297,0.97313,0.0018297,0.97314
0.0018407,0.97303,0.0018407,0.97254,0.0018407,0.97293,0.0018407,0.97293
0.0018517,0.97283,0.0018517,0.97232,0.0018517,0.97272,0.0018517,0.97273
0.0018628,0.97262,0.0018628,0.97209,0.0018628,0.97252,0.0018628,0.97252
0.0018738,0.97242,0.0018738,0.97187,0.0018738,0.97231,0.0018738,0.97232
0.0018848,0.97221,0.0018848,0.97164,0.0018848,0.9721,0.0018848,0.97211
0.0018958,0.972,0.0018958,0.97142,0.0018958,0.9719,0.0018958,0.9719
0.0019068,0.9718,0.0019068,0.97119,0.0019068,0.97169,0.0019068,0.97169
0.0019179,0.97159,0.0019179,0.97097,0.0019179,0.97148,0.0019179,0.97149
0.0019289,0.97138,0.0019289,0.97075,0.0019289,0.97127,0.0019289,0.97127
0.0019399,0.97117,0.0019399,0.97052,0.0019399,0.97106,0.0019399,0.97106
0.0019509,0.97096,0.0019509,0.9703,0.0019509,0.97085,0.0019509,0.97085
0.001962,0.97075,0.001962,0.97008,0.001962,0.97064,0.001962,0.97064
0.001973,0.97054,0.001973,0.96985,0.001973,0.97043,0.001973,0.97043
0.001984,0.97033,0.001984,0.96963,0.001984,0.97021,0.001984,0.97022
0.001995,0.97012,0.001995,0.96941,0.001995,0.97,0.001995,0.97001
0.002006,0.9699,0.002006,0.96918,0.002006,0.96979,0.002006,0.9698
0.0020171,0.96969,0.0020171,0.96896,0.0020171,0.96957,0.0020171,0.96958
0.0020281,0.96948,0.0020281,0.96874,0.0020281,0.96936,0.0020281,0.96937
0.0020391,0.96926,0.0020391,0.96851,0.0020391,0.96914,0.0020391,0.96915
0.0020501,0.96904,0.0020501,0.96829,0.0020501,0.96893,0.0020501,0.96893
0.0020612,0.96883,0.0020612,0.96806,0.0020612,0.96871,0.0020612,0.96872
0.0020722,0.96861,0.0020722,0.96784,0.0020722,0.96849,0.0020722,0.9685
0.0020832,0.9684,0.0020832,0.96762,0.0020832,0.96828,0.0020832,0.96828
0.0020942,0.96818,0.0020942,0.9674,0.0020942,0.96806,0.0020942,0.96807
0.0021052,0.96797,0.0021052,0.96718,0.0021052,0.96785,0.0021052,0.96786
0.0021163,0.96775,0.0021163,0.96696,0.0021163,0.96764,0.0021163,0.96764
0.0021273,0.96754,0.0021273,0.96674,0.0021273,0.96742,0.0021273,0.96743
0.0021383,0.96733,0.0021383,0.96652,0.0021383,0.96721,0.0021383,0.96722
0.0021493,0.96712,0.0021493,0.9663,0.0021493,0.967,0.0021493,0.967
0.0021604,0.9669,0.0021604,0.96608,0.0021604,0.96679,0.0021604,0.96679
0.0021714,0.96669,0.0021714,0.96587,0.0021714,0.96657,0.0021714,0.96658
0.0021824,0.96648,0.0021824,0.96565,0.0021824,0.96636,0.0021824,0.96637
0.0021934,0.96626,0.0021934,0.96543,0.0021934,0.96615,0.0021934,0.96615
0.0022044,0.96605,0.0022044,0.96521,0.0022044,0.96594,0.0022044,0.96594
0.0022155,0.96584,0.0022155,0.96499,0.0022155,0.96572,0.0022155,0.96573
0.0022265,0.96563,0.0022265,0.96478,0.0022265,0.96551,0.0022265,0.96552
0.0022375,0.96542,0.0022375,0.96456,0.0022375,0.9653,0.0022375,0.96531
0.0022485,0.96521,0.0022485,0.96435,0.0022485,0.96509,0.0022485,0.9651
0.0022596,0.965,0.0022596,0.96413,0.0022596,0.96488,0.0022596,0.96489
0.0022706,0.96479,0.0022706,0.96392,0.0022706,0.96467,0.0022706,0.96468
0.0022816,0.96458,0.0022816,0.96371,0.0022816,0.96446,0.0022816,0.96447
0.0022926,0.96437,0.0022926,0.9635,0.0022926,0.96425,0.0022926,0.96426
0.0023036,0.96416,0.0023036,0.96329,0.0023036,0.96404,0.0023036,0.96405
0.0023147,0.96395,0.0023147,0.96308,0.0023147,0.96383,0.0023147,0.96383
0.0023257,0.96374,0.0023257,0.96287,0.0023257,0.96362,0.0023257,0.96362
0.0023367,0.96352,0.0023367,0.96266,0.0023367,0.96341,0.0023367,0.96341
0.0023477,0.96331,0.0023477,0.96246,0.0023477,0.9632,0.0023477,0.9632
0.0023588,0.9631,0.0023588,0.96225,0.0023588,0.96299,0.0023588,0.96299
0.0023698,0.96289,0.0023698,0.96204,0.0023698,0.96277,0.0023698,0.96278
0.0023808,0.96268,0.0023808,0.96184,0.0023808,0.96256,0.0023808,0.96257
0.0023918,0.96247,0.0023918,0.96164,0.0023918,0.96235,0.0023918,0.96236
0.0024028,0.96226,0.0024028,0.96143,0.0024028,0.96214,0.0024028,0.96214
0.0024139,0.96205,0.0024139,0.96123,0.0024139,0.96193,0.0024139,0.96193
0.0024249,0.96183,0.0024249,0.96103,0.0024249,0.96172,0.0024249,0.96172
0.0024359,0.96162,0.0024359,0.96083,0.0024359,0.9615,0.0024359,0.96151
0.0024469,0.96141,0.0024469,0.96063,0.0024469,0.96129,0.0024469,0.9613
0.002458,0.9612,0.002458,0.96043,0.002458,0.96108,0.002458,0.96108
0.002469,0.96099,0.002469,0.96023,0.002469,0.96087,0.002469,0.96087
0.00248,0.96078,0.00248,0.96004,0.00248,0.96066,0.00248,0.96066
0.002491,0.96057,0.002491,0.95984,0.002491,0.96045,0.002491,0.96045
0.002502,0.96036,0.002502,0.95965,0.002502,0.96024,0.002502,0.96024
0.0025131,0.96015,0.0025131,0.95946,0.0025131,0.96003,0.0025131,0.96004
0.0025241,0.95995,0.0025241,0.95927,0.0025241,0.95983,0.0025241,0.95983
0.0025351,0.95975,0.0025351,0.95908,0.0025351,0.95962,0.0025351,0.95963
0.0025461,0.95954,0.0025461,0.95889,0.0025461,0.95942,0.0025461,0.95943
0.0025572,0.95934,0.0025572,0.9587,0.0025572,0.95922,0.0025572,0.95922
0.0025682,0.95914,0.0025682,0.95852,0.0025682,0.95902,0.0025682,0.95902
0.0025792,0.95894,0.0025792,0.95833,0.0025792,0.95882,0.0025792,0.95882
0.0025902,0.95874,0.0025902,0.95815,0.0025902,0.95862,0.0025902,0.95862
0.0026012,0.95855,0.0026012,0.95797,0.0026012,0.95842,0.0026012,0.95843
0.0026123,0.95835,0.0026123,0.95779,0.0026123,0.95823,0.0026123,0.95823
0.0026233,0.95815,0.0026233,0.95761,0.0026233,0.95803,0.0026233,0.95803
0.0026343,0.95796,0.0026343,0.95743,0.0026343,0.95784,0.0026343,0.95784
0.0026453,0.95777,0.0026453,0.95725,0.0026453,0.95764,0.0026453,0.95765
0.0026563,0.95758,0.0026563,0.95707,0.0026563,0.95745,0.0026563,0.95746
0.0026674,0.95739,0.0026674,0.9569,0.0026674,0.95726,0.0026674,0.95727
0.0026784,0.9572,0.0026784,0.95672,0.0026784,0.95708,0.0026784,0.95708
0.0026894,0.95701,0.0026894,0.95655,0.0026894,0.95689,0.0026894,0.95689
0.0027004,0.95683,0.0027004,0.95638,0.0027004,0.9567,0.0027004,0.9567
0.0027115,0.95664,0.0027115,0.95621,0.0027115,0.95651,0.0027115,0.95652
0.0027225,0.95646,0.0027225,0.95604,0.0027225,0.95633,0.0027225,0.95633
0.0027335,0.95627,0.0027335,0.95588,0.0027335,0.95615,0.0027335,0.95615
0.0027445,0.95609,0.0027445,0.95571,0.0027445,0.95596,0.0027445,0.95597
0.0027555,0.95591,0.0027555,0.95555,0.0027555,0.95578,0.0027555,0.95578
0.0027666,0.95573,0.0027666,0.95539,0.0027666,0.9556,0.0027666,0.9556
0.0027776,0.95555,0.0027776,0.95523,0.0027776,0.95542,0.0027776,0.95542
0.0027886,0.95537,0.0027886,0.95508,0.0027886,0.95524,0.0027886,0.95524
0.0027996,0.9552,0.0027996,0.95492,0.0027996,0.95507,0.0027996,0.95507
0.0028107,0.95502,0.0028107,0.95477,0.0028107,0.95489,0.0028107,0.9549
0.0028217,0.95485,0.0028217,0.95462,0.0028217,0.95472,0.0028217,0.95472
0.0028327,0.95468,0.0028327,0.95447,0.0028327,0.95455,0.0028327,0.95455
0.0028437,0.95451,0.0028437,0.95432,0.0028437,0.95438,0.0028437,0.95438
0.0028547,0.95435,0.0028547,0.95418,0.0028547,0.95421,0.0028547,0.95422
0.0028658,0.95418,0.0028658,0.95403,0.0028658,0.95405,0.0028658,0.95405
0.0028768,0.95402,0.0028768,0.95389,0.0028768,0.95389,0.0028768,0.95389
0.0028878,0.95386,0.0028878,0.95375,0.0028878,0.95372,0.0028878,0.95373
0.0028988,0.9537,0.0028988,0.95361,0.0028988,0.95356,0.0028988,0.95357
0.0029099,0.95354,0.0029099,0.95347,0.0029099,0.9534,0.0029099,0.95341
0.0029209,0.95339,0.0029209,0.95333,0.0029209,0.95324,0.0029209,0.95325
0.0029319,0.95323,0.0029319,0.9532,0.0029319,0.95309,0.0029319,0.95309
0.0029429,0.95308,0.0029429,0.95307,0.0029429,0.95294,0.0029429,0.95294
0.0029539,0.95293,0.0029539,0.95294,0.0029539,0.95279,0.0029539,0.95279
0.002965,0.95278,0.002965,0.95281,0.002965,0.95264,0.002965,0.95265
0.002976,0.95264,0.002976,0.95268,0.002976,0.9525,0.002976,0.9525
0.002987,0.9525,0.002987,0.95256,0.002987,0.95236,0.002987,0.95236
0.002998,0.95236,0.002998,0.95244,0.002998,0.95222,0.002998,0.95222
0.0030091,0.95223,0.0030091,0.95232,0.0030091,0.95208,0.0030091,0.95209
0.0030201,0.9521,0.0030201,0.95221,0.0030201,0.95195,0.0030201,0.95196
0.0030311,0.95197,0.0030311,0.95209,0.0030311,0.95182,0.0030311,0.95183
0.0030421,0.95184,0.0030421,0.95198,0.0030421,0.95169,0.0030421,0.9517
0.0030531,0.95172,0.0030531,0.95187,0.0030531,0.95157,0.0030531,0.95157
0.0030642,0.95159,0.0030642,0.95176,0.0030642,0.95145,0.0030642,0.95145
0.0030752,0.95148,0.0030752,0.95166,0.0030752,0.95133,0.0030752,0.95133
0.0030862,0.95136,0.0030862,0.95155,0.0030862,0.95121,0.0030862,0.95122
0.0030972,0.95125,0.0030972,0.95145,0.0030972,0.95109,0.0030972,0.9511
0.0031083,0.95114,0.0031083,0.95136,0.0031083,0.95098,0.0031083,0.95099
0.0031193,0.95103,0.0031193,0.95126,0.0031193,0.95087,0.0031193,0.95088
0.0031303,0.95092,0.0031303,0.95117,0.0031303,0.95077,0.0031303,0.95078
0.0031413,0.95082,0.0031413,0.95107,0.0031413,0.95066,0.0031413,0.95067
0.0031523,0.95072,0.0031523,0.95098,0.0031523,0.95056,0.0031523,0.95057
0.0031634,0.95062,0.0031634,0.9509,0.0031634,0.95047,0.0031634,0.95048
0.0031744,0.95053,0.0031744,0.95081,0.0031744,0.95037,0.0031744,0.95038
0.0031854,0.95044,0.0031854,0.95073,0.0031854,0.95028,0.0031854,0.95029
0.0031964,0.95035,0.0031964,0.95065,0.0031964,0.95019,0.0031964,0.9502
0.0032075,0.95026,0.0032075,0.95057,0.0032075,0.9501,0.0032075,0.95011
0.0032185,0.95018,0.0032185,0.9505,0.0032185,0.95002,0.0032185,0.95003
0.0032295,0.9501,0.0032295,0.95042,0.0032295,0.94994,0.0032295,0.94995
0.0032405,0.95002,0.0032405,0.95035,0.0032405,0.94986,0.0032405,0.94987
0.0032515,0.94995,0.0032515,0.95028,0.0032515,0.94979,0.0032515,0.9498
0.0032626,0.94987,0.0032626,0.95022,0.0032626,0.94972,0.0032626,0.94973
0.0032736,0.94981,0.0032736,0.95015,0.0032736,0.94965,0.0032736,0.94966
0.0032846,0.94974,0.0032846,0.95009,0.0032846,0.94958,0.0032846,0.94959
0.0032956,0.94968,0.0032956,0.95003,0.0032956,0.94952,0.0032956,0.94953
0.0033067,0.94962,0.0033067,0.94998,0.0033067,0.94946,0.0033067,0.94946
0.0033177,0.94956,0.0033177,0.94992,0.0033177,0.9494,0.0033177,0.94941
0.0033287,0.9495,0.0033287,0.94987,0.0033287,0.94934,0.0033287,0.94935
0.0033397,0.94945,0.0033397,0.94982,0.0033397,0.94929,0.0033397,0.9493
0.0033507,0.9494,0.0033507,0.94977,0.0033507,0.94924,0.0033507,0.94925
0.0033618,0.94935,0.0033618,0.94973,0.0033618,0.94919,0.0033618,0.9492
0.0033728,0.94931,0.0033728,0.94969,0.0033728,0.94915,0.0033728,0.94916
0.0033838,0.94927,0.0033838,0.94965,0.0033838,0.94911,0.0033838,0.94911
0.0033948,0.94923,0.0033948,0.94961,0.0033948,0.94907,0.0033948,0.94908
0.0034059,0.94919,0.0034059,0.94958,0.0034059,0.94904,0.0034059,0.94904
0.0034169,0.94916,0.0034169,0.94955,0.0034169,0.949,0.0034169,0.94901
0.0034279,0.94913,0.0034279,0.94952,0.0034279,0.94897,0.0034279,0.94898
0.0034389,0.9491,0.0034389,0.94949,0.0034389,0.94895,0.0034389,0.94895
0.0034499,0.94908,0.0034499,0.94947,0.0034499,0.94892,0.0034499,0.94893
0.003461,0.94906,0.003461,0.94945,0.003461,0.9489,0.003461,0.94891
0.003472,0.94904,0.003472,0.94943,0.003472,0.94888,0.003472,0.94889
0.003483,0.94902,0.003483,0.94941,0.003483,0.94887,0.003483,0.94887
0.003494,0.94901,0.003494,0.94939,0.003494,0.94886,0.003494,0.94886
0.0035051,0.949,0.0035051,0.94938,0.0035051,0.94885,0.0035051,0.94885
0.0035161,0.94899,0.0035161,0.94937,0.0035161,0.94884,0.0035161,0.94884
0.0035271,0.94899,0.0035271,0.94937,0.0035271,0.94884,0.0035271,0.94884
0.0035381,0.94899,0.0035381,0.94936,0.0035381,0.94884,0.0035381,0.94884
0.0035491,0.94899,0.0035491,0.94936,0.0035491,0.94884,0.0035491,0.94884
0.0035602,0.94899,0.0035602,0.94936,0.0035602,0.94884,0.0035602,0.94884
0.0035712,0.949,0.0035712,0.94937,0.0035712,0.94885,0.0035712,0.94885
0.0035822,0.94901,0.0035822,0.94937,0.0035822,0.94886,0.0035822,0.94886
0.0035932,0.94902,0.0035932,0.94938,0.0035932,0.94887,0.0035932,0.94887
0.0036043,0.94904,0.0036043,0.94939,0.0036043,0.94889,0.0036043,0.94889
0.0036153,0.94905,0.0036153,0.9494,0.0036153,0.94891,0.0036153,0.94891
0.0036263,0.94907,0.0036263,0.94942,0.0036263,0.94893,0.0036263,0.94893
0.0036373,0.9491,0.0036373,0.94943,0.0036373,0.94895,0.0036373,0.94895
0.0036483,0.94912,0.0036483,0.94945,0.0036483,0.94898,0.0036483,0.94898
0.0036594,0.94915,0.0036594,0.94948,0.0036594,0.94901,0.0036594,0.94901
0.0036704,0.94918,0.0036704,0.9495,0.0036704,0.94904,0.0036704,0.94904
0.0036814,0.94921,0.0036814,0.94953,0.0036814,0.94907,0.0036814,0.94907
0.0036924,0.94925,0.0036924,0.94956,0.0036924,0.94911,0.0036924,0.94911
0.0037035,0.94929,0.0037035,0.94959,0.0037035,0.94915,0.0037035,0.94915
0.0037145,0.94933,0.0037145,0.94962,0.0037145,0.9492,0.0037145,0.94919
0.0037255,0.94937,0.0037255,0.94966,0.0037255,0.94924,0.0037255,0.94924
0.0037365,0.94942,0.0037365,0.94969,0.0037365,0.94929,0.0037365,0.94928
0.0037475,0.94947,0.0037475,0.94974,0.0037475,0.94934,0.0037475,0.94933
0.0037586,0.94952,0.0037586,0.94978,0.0037586,0.94939,0.0037586,0.94938
0.0037696,0.94958,0.0037696,0.94982,0.0037696,0.94945,0.0037696,0.94944
0.0037806,0.94963,0.0037806,0.94987,0.0037806,0.94951,0.0037806,0.9495
0.0037916,0.94969,0.0037916,0.94992,0.0037916,0.94957,0.0037916,0.94956
0.0038027,0.94975,0.0038027,0.94997,0.0038027,0.94963,0.0038027,0.94962
0.0038137,0.94982,0.0038137,0.95003,0.0038137,0.94969,0.0038137,0.94968
0.0038247,0.94988,0.0038247,0.95008,0.0038247,0.94976,0.0038247,0.94975
0.0038357,0.94995,0.0038357,0.95014,0.0038357,0.94983,0.0038357,0.94982
0.0038467,0.95002,0.0038467,0.9502,0.0038467,0.9499,0.0038467,0.94989
0.0038578,0.95009,0.0038578,0.95027,0.0038578,0.94998,0.0038578,0.94996
0.0038688,0.95017,0.0038688,0.95033,0.0038688,0.95005,0.0038688,0.95004
0.0038798,0.95024,0.0038798,0.9504,0.0038798,0.95013,0.0038798,0.95012
0.0038908,0.95032,0.0038908,0.95047,0.0038908,0.95021,0.0038908,0.9502
0.0039019,0.9504,0.0039019,0.95054,0.0039019,0.9503,0.0039019,0.95028
0.0039129,0.95049,0.0039129,0.95061,0.0039129,0.95038,0.0039129,0.95037
0.0039239,0.95057,0.0039239,0.95069,0.0039239,0.95047,0.0039239,0.95046
0.0039349,0.95066,0.0039349,0.95077,0.0039349,0.95056,0.0039349,0.95054
0.0039459,0.95075,0.0039459,0.95085,0.0039459,0.95065,0.0039459,0.95064
0.003957,0.95085,0.003957,0.95093,0.003957,0.95075,0.003957,0.95073
0.003968,0.95094,0.003968,0.95101,0.003968,0.95084,0.003968,0.95083
0.003979,0.95104,0.003979,0.9511,0.003979,0.95094,0.003979,0.95092
0.00399,0.95114,0.00399,0.95118,0.00399,0.95104,0.00399,0.95102
0.0040011,0.95124,0.0040011,0.95127,0.0040011,0.95115,0.0040011,0.95113
0.0040121,0.95134,0.0040121,0.95137,0.0040121,0.95125,0.0040121,0.95123
0.0040231,0.95145,0.0040231,0.95146,0.0040231,0.95136,0.0040231,0.95134
0.0040341,0.95155,0.0040341,0.95156,0.0040341,0.95147,0.0040341,0.95145
0.0040451,0.95166,0.0040451,0.95165,0.0040451,0.95158,0.0040451,0.95156
0.0040562,0.95177,0.0040562,0.95175,0.0040562,0.95169,0.0040562,0.95167
0.0040672,0.95188,0.0040672,0.95186,0.0040672,0.9518,0.0040672,0.95178
0.0040782,0.952,0.0040782,0.95196,0.0040782,0.95192,0.0040782,0.9519
0.0040892,0.95211,0.0040892,0.95206,0.0040892,0.95203,0.0040892,0.95201
0.0041003,0.95223,0.0041003,0.95217,0.0041003,0.95215,0.0041003,0.95213
0.0041113,0.95235,0.0041113,0.95228,0.0041113,0.95228,0.0041113,0.95226
0.0041223,0.95247,0.0041223,0.95239,0.0041223,0.9524,0.0041223,0.95238
0.0041333,0.9526,0.0041333,0.95251,0.0041333,0.95253,0.0041333,0.95251
0.0041443,0.95272,0.0041443,0.95262,0.0041443,0.95265,0.0041443,0.95263
0.0041554,0.95285,0.0041554,0.95274,0.0041554,0.95278,0.0041554,0.95276
0.0041664,0.95298,0.0041664,0.95286,0.0041664,0.95292,0.0041664,0.9529
0.0041774,0.95311,0.0041774,0.95298,0.0041774,0.95305,0.0041774,0.95303
0.0041884,0.95325,0.0041884,0.9531,0.0041884,0.95318,0.0041884,0.95317
0.0041995,0.95338,0.0041995,0.95323,0.0041995,0.95332,0.0041995,0.9533
0.0042105,0.95352,0.0042105,0.95335,0.0042105,0.95346,0.0042105,0.95344
0.0042215,0.95366,0.0042215,0.95348,0.0042215,0.9536,0.0042215,0.95358
0.0042325,0.9538,0.0042325,0.95361,0.0042325,0.95374,0.0042325,0.95372
0.0042435,0.95394,0.0042435,0.95374,0.0042435,0.95388,0.0042435,0.95386
0.0042546,0.95408,0.0042546,0.95388,0.0042546,0.95403,0.0042546,0.95401
0.0042656,0.95422,0.0042656,0.95401,0.0042656,0.95417,0.0042656,0.95415
0.0042766,0.95437,0.0042766,0.95415,0.0042766,0.95431,0.0042766,0.9543
0.0042876,0.95451,0.0042876,0.95429,0.0042876,0.95446,0.0042876,0.95444
0.0042987,0.95465,0.0042987,0.95443,0.0042987,0.9546,0.0042987,0.95459
0.0043097,0.9548,0.0043097,0.95457,0.0043097,0.95475,0.0043097,0.95473
0.0043207,0.95495,0.0043207,0.95471,0.0043207,0.9549,0.0043207,0.95488
0.0043317,0.9551,0.0043317,0.95485,0.0043317,0.95505,0.0043317,0.95503
0.0043427,0.95524,0.0043427,0.955,0.0043427,0.9552,0.0043427,0.95518
0.0043538,0.95539,0.0043538,0.95514,0.0043538,0.95535,0.0043538,0.95533
0.0043648,0.95554,0.0043648,0.95529,0.0043648,0.9555,0.0043648,0.95549
0.0043758,0.9557,0.0043758,0.95544,0.0043758,0.95566,0.0043758,0.95564
0.0043868,0.95585,0.0043868,0.95559,0.0043868,0.95581,0.0043868,0.95579
0.0043979,0.956,0.0043979,0.95574,0.0043979,0.95596,0.0043979,0.95595
0.0044089,0.95615,0.0044089,0.9559,0.0044089,0.95612,0.0044089,0.9561
0.0044199,0.95631,0.0044199,0.95605,0.0044199,0.95627,0.0044199,0.95626
0.0044309,0.95646,0.0044309,0.95621,0.0044309,0.95643,0.0044309,0.95642
0.0044419,0.95662,0.0044419,0.95637,0.0044419,0.95659,0.0044419,0.95658
0.004453,0.95678,0.004453,0.95653,0.004453,0.95675,0.004453,0.95673
0.004464,0.95694,0.004464,0.95669,0.004464,0.95691,0.004464,0.95689
0.004475,0.9571,0.004475,0.95685,0.004475,0.95707,0.004475,0.95705
0.004486,0.95726,0.004486,0.95702,0.004486,0.95723,0.004486,0.95722
0.0044971,0.95742,0.0044971,0.95718,0.0044971,0.95739,0.0044971,0.95738
0.0045081,0.95758,0.0045081,0.95735,0.0045081,0.95755,0.0045081,0.95754
0.0045191,0.95774,0.0045191,0.95752,0.0045191,0.95772,0.0045191,0.9577
0.0045301,0.9579,0.0045301,0.95768,0.0045301,0.95788,0.0045301,0.95787
0.0045411,0.95807,0.0045411,0.95785,0.0045411,0.95804,0.0045411,0.95803
0.0045522,0.95823,0.0045522,0.95802,0.0045522,0.95821,0.0045522,0.9582
0.0045632,0.9584,0.0045632,0.95819,0.0045632,0.95838,0.0045632,0.95837
0.0045742,0.95857,0.0045742,0.95837,0.0045742,0.95855,0.0045742,0.95854
0.0045852,0.95873,0.0045852,0.95854,0.0045852,0.95872,0.0045852,0.95871
0.0045963,0.9589,0.0045963,0.95871,0.0045963,0.95889,0.0045963,0.95888
0.0046073,0.95907,0.0046073,0.95889,0.0046073,0.95906,0.0046073,0.95905
0.0046183,0.95924,0.0046183,0.95906,0.0046183,0.95923,0.0046183,0.95922
0.0046293,0.95942,0.0046293,0.95924,0.0046293,0.9594,0.0046293,0.95939
0.0046403,0.95959,0.0046403,0.95942,0.0046403,0.95958,0.0046403,0.95957
0.0046514,0.95976,0.0046514,0.9596,0.0046514,0.95975,0.0046514,0.95974
0.0046624,0.95994,0.0046624,0.95978,0.0046624,0.95993,0.0046624,0.95992
0.0046734,0.96012,0.0046734,0.95996,0.0046734,0.96011,0.0046734,0.9601
0.0046844,0.96029,0.0046844,0.96014,0.0046844,0.96029,0.0046844,0.96028
0.0046955,0.96047,0.0046955,0.96033,0.0046955,0.96047,0.0046955,0.96046
0.0047065,0.96065,0.0047065,0.96051,0.0047065,0.96065,0.0047065,0.96064
0.0047175,0.96083,0.0047175,0.9607,0.0047175,0.96083,0.0047175,0.96082
0.0047285,0.96101,0.0047285,0.96088,0.0047285,0.96101,0.0047285,0.961
0.0047395,0.9612,0.0047395,0.96107,0.0047395,0.96119,0.0047395,0.96119
0.0047506,0.96138,0.0047506,0.96126,0.0047506,0.96138,0.0047506,0.96137
0.0047616,0.96156,0.0047616,0.96145,0.0047616,0.96156,0.0047616,0.96156
0.0047726,0.96174,0.0047726,0.96164,0.0047726,0.96174,0.0047726,0.96174
0.0047836,0.96193,0.0047836,0.96183,0.0047836,0.96193,0.0047836,0.96192
0.0047947,0.96211,0.0047947,0.96202,0.0047947,0.96211,0.0047947,0.96211
0.0048057,0.96229,0.0048057,0.96221,0.0048057,0.96229,0.0048057,0.96229
0.0048167,0.96247,0.0048167,0.9624,0.0048167,0.96248,0.0048167,0.96247
0.0048277,0.96266,0.0048277,0.9626,0.0048277,0.96266,0.0048277,0.96266
0.0048387,0.96284,0.0048387,0.96279,0.0048387,0.96285,0.0048387,0.96284
0.0048498,0.96303,0.0048498,0.96299,0.0048498,0.96303,0.0048498,0.96303
0.0048608,0.96321,0.0048608,0.96318,0.0048608,0.96322,0.0048608,0.96321
0.0048718,0.9634,0.0048718,0.96338,0.0048718,0.96341,0.0048718,0.9634
0.0048828,0.96358,0.0048828,0.96357,0.0048828,0.96359,0.0048828,0.96359
0.0048939,0.96376,0.0048939,0.96377,0.0048939,0.96377,0.0048939,0.96377
0.0049049,0.96395,0.0049049,0.96397,0.0049049,0.96396,0.0049049,0.96396
0.0049159,0.96413,0.0049159,0.96417,0.0049159,0.96415,0.0049159,0.96414
0.0049269,0.96432,0.0049269,0.96437,0.0049269,0.96433,0.0049269,0.96433
0.0049379,0.96451,0.0049379,0.96457,0.0049379,0.96452,0.0049379,0.96452
0.004949,0.96469,0.004949,0.96477,0.004949,0.96471,0.004949,0.9647
0.00496,0.96488,0.00496,0.96498,0.00496,0.9649,0.00496,0.96489
0.004971,0.96507,0.004971,0.96518,0.004971,0.96509,0.004971,0.96508
0.004982,0.96525,0.004982,0.96539,0.004982,0.96527,0.004982,0.96527
0.0049931,0.96544,0.0049931,0.96559,0.0049931,0.96546,0.0049931,0.96546
0.0050041,0.96563,0.0050041,0.9658,0.0050041,0.96565,0.0050041,0.96565
0.0050151,0.96582,0.0050151,0.966,0.0050151,0.96584,0.0050151,0.96584
0.0050261,0.96601,0.0050261,0.96621,0.0050261,0.96603,0.0050261,0.96603
0.0050371,0.9662,0.0050371,0.96642,0.0050371,0.96622,0.0050371,0.96622
0.0050482,0.96639,0.0050482,0.96663,0.0050482,0.96642,0.0050482,0.96641
0.0050592,0.96658,0.0050592,0.96683,0.0050592,0.96661,0.0050592,0.9666
0.0050702,0.96677,0.0050702,0.96704,0.0050702,0.9668,0.0050702,0.9668
0.0050812,0.96697,0.0050812,0.96725,0.0050812,0.96699,0.0050812,0.96699
0.0050923,0.96716,0.0050923,0.96746,0.0050923,0.96719,0.0050923,0.96719
0.0051033,0.96736,0.0051033,0.96767,0.0051033,0.96739,0.0051033,0.96738
0.0051143,0.96755,0.0051143,0.96788,0.0051143,0.96758,0.0051143,0.96758
0.0051253,0.96775,0.0051253,0.96809,0.0051253,0.96778,0.0051253,0.96778
0.0051363,0.96795,0.0051363,0.96831,0.0051363,0.96798,0.0051363,0.96798
0.0051474,0.96815,0.0051474,0.96852,0.0051474,0.96818,0.0051474,0.96817
0.0051584,0.96834,0.0051584,0.96873,0.0051584,0.96838,0.0051584,0.96838
0.0051694,0.96855,0.0051694,0.96895,0.0051694,0.96858,0.0051694,0.96858
0.0051804,0.96875,0.0051804,0.96916,0.0051804,0.96878,0.0051804,0.96878
0.0051915,0.96895,0.0051915,0.96937,0.0051915,0.96899,0.0051915,0.96898
0.0052025,0.96915,0.0052025,0.96959,0.0052025,0.96919,0.0052025,0.96918
0.0052135,0.96935,0.0052135,0.9698,0.0052135,0.96939,0.0052135,0.96939
0.0052245,0.96955,0.0052245,0.97001,0.0052245,0.96959,0.0052245,0.96959
0.0052355,0.96975,0.0052355,0.97023,0.0052355,0.9698,0.0052355,0.96979
0.0052466,0.96996,0.0052466,0.97044,0.0052466,0.97,0.0052466,0.97
0.0052576,0.97016,0.0052576,0.97066,0.0052576,0.9702,0.0052576,0.9702
0.0052686,0.97036,0.0052686,0.97087,0.0052686,0.9704,0.0052686,0.9704
0.0052796,0.97056,0.0052796,0.97109,0.0052796,0.97061,0.0052796,0.9706
0.0052907,0.97076,0.0052907,0.9713,0.0052907,0.97081,0.0052907,0.97081
0.0053017,0.97096,0.0053017,0.97152,0.0053017,0.97101,0.0053017,0.97101
0.0053127,0.97117,0.0053127,0.97173,0.0053127,0.97122,0.0053127,0.97121
0.0053237,0.97137,0.0053237,0.97195,0.0053237,0.97142,0.0053237,0.97142
0.0053347,0.97157,0.0053347,0.97217,0.0053347,0.97162,0.0053347,0.97162
0.0053458,0.97177,0.0053458,0.97239,0.0053458,0.97183,0.0053458,0.97183
0.0053568,0.97198,0.0053568,0.97261,0.0053568,0.97203,0.0053568,0.97203
0.0053678,0.97218,0.0053678,0.97282,0.0053678,0.97224,0.0053678,0.97223
0.0053788,0.97238,0.0053788,0.97304,0.0053788,0.97244,0.0053788,0.97244
0.0053899,0.97259,0.0053899,0.97326,0.0053899,0.97265,0.0053899,0.97264
0.0054009,0.97279,0.0054009,0.97348,0.0054009,0.97285,0.0054009,0.97285
0.0054119,0.973,0.0054119,0.97369,0.0054119,0.97306,0.0054119,0.97305
0.0054229,0.9732,0.0054229,0.97391,0.0054229,0.97326,0.0054229,0.97326
0.0054339,0.9734,0.0054339,0.97413,0.0054339,0.97347,0.0054339,0.97347
0.005445,0.97361,0.005445,0.97434,0.005445,0.97367,0.005445,0.97367
0.005456,0.97381,0.005456,0.97456,0.005456,0.97388,0.005456,0.97388
0.005467,0.97402,0.005467,0.97478,0.005467,0.97408,0.005467,0.97408
0.005478,0.97422,0.005478,0.97499,0.005478,0.97429,0.005478,0.97429
0.0054891,0.97443,0.0054891,0.97521,0.0054891,0.9745,0.0054891,0.9745
0.0055001,0.97464,0.0055001,0.97543,0.0055001,0.97471,0.0055001,0.97471
0.0055111,0.97485,0.0055111,0.97565,0.0055111,0.97492,0.0055111,0.97492
0.0055221,0.97506,0.0055221,0.97586,0.0055221,0.97513,0.0055221,0.97513
0.0055331,0.97527,0.0055331,0.97608,0.0055331,0.97534,0.0055331,0.97534
0.0055442,0.97548,0.0055442,0.9763,0.0055442,0.97556,0.0055442,0.97556
0.0055552,0.97569,0.0055552,0.97652,0.0055552,0.97577,0.0055552,0.97577
0.0055662,0.9759,0.0055662,0.97673,0.0055662,0.97598,0.0055662,0.97599
0.0055772,0.97612,0.0055772,0.97695,0.0055772,0.9762,0.0055772,0.9762
0.0055883,0.97633,0.0055883,0.97717,0.0055883,0.97642,0.0055883,0.97642
0.0055993,0.97655,0.0055993,0.97738,0.0055993,0.97664,0.0055993,0.97664
0.0056103,0.97677,0.0056103,0.9776,0.0056103,0.97686,0.0056103,0.97686
0.0056213,0.97699,0.0056213,0.97781,0.0056213,0.97708,0.0056213,0.97708
0.0056323,0.97721,0.0056323,0.97803,0.0056323,0.97729,0.0056323,0.9773
0.0056434,0.97742,0.0056434,0.97824,0.0056434,0.97751,0.0056434,0.97751
0.0056544,0.97764,0.0056544,0.97846,0.0056544,0.97773,0.0056544,0.97773
0.0056654,0.97786,0.0056654,0.97867,0.0056654,0.97794,0.0056654,0.97795
0.0056764,0.97807,0.0056764,0.97888,0.0056764,0.97816,0.0056764,0.97816
0.0056875,0.97828,0.0056875,0.9791,0.0056875,0.97838,0.0056875,0.97838
0.0056985,0.9785,0.0056985,0.97931,0.0056985,0.97859,0.0056985,0.97859
0.0057095,0.97871,0.0057095,0.97952,0.0057095,0.9788,0.0057095,0.97881
0.0057205,0.97893,0.0057205,0.97973,0.0057205,0.97902,0.0057205,0.97902
0.0057315,0.97914,0.0057315,0.97995,0.0057315,0.97923,0.0057315,0.97924
0.0057426,0.97935,0.0057426,0.98016,0.0057426,0.97945,0.0057426,0.97945
0.0057536,0.97957,0.0057536,0.98037,0.0057536,0.97966,0.0057536,0.97966
0.0057646,0.97978,0.0057646,0.98058,0.0057646,0.97987,0.0057646,0.97988
0.0057756,0.97999,0.0057756,0.98079,0.0057756,0.98009,0.0057756,0.98009
0.0057867,0.9802,0.0057867,0.981,0.0057867,0.9803,0.0057867,0.9803
0.0057977,0.98041,0.0057977,0.98121,0.0057977,0.98051,0.0057977,0.98051
0.0058087,0.98063,0.0058087,0.98142,0.0058087,0.98072,0.0058087,0.98073
0.0058197,0.98084,0.0058197,0.98163,0.0058197,0.98094,0.0058197,0.98094
0.0058307,0.98105,0.0058307,0.98184,0.0058307,0.98115,0.0058307,0.98115
0.0058418,0.98126,0.0058418,0.98205,0.0058418,0.98136,0.0058418,0.98137
0.0058528,0.98147,0.0058528,0.98225,0.0058528,0.98157,0.0058528,0.98158
0.0058638,0.98168,0.0058638,0.98246,0.0058638,0.98178,0.0058638,0.98179
0.0058748,0.98189,0.0058748,0.98266,0.0058748,0.98199,0.0058748,0.982
0.0058859,0.9821,0.0058859,0.98286,0.0058859,0.98221,0.0058859,0.98221
0.0058969,0.98231,0.0058969,0.98307,0.0058969,0.98242,0.0058969,0.98242
0.0059079,0.98252,0.0059079,0.98327,0.0059079,0.98263,0.0059079,0.98264
0.0059189,0.98274,0.0059189,0.98347,0.0059189,0.98284,0.0059189,0.98285
0.0059299,0.98295,0.0059299,0.98368,0.0059299,0.98305,0.0059299,0.98306
0.005941,0.98316,0.005941,0.98388,0.005941,0.98327,0.005941,0.98327
0.005952,0.98337,0.005952,0.98408,0.005952,0.98348,0.005952,0.98348
0.005963,0.98358,0.005963,0.98428,0.005963,0.98369,0.005963,0.9837
0.005974,0.98379,0.005974,0.98448,0.005974,0.9839,0.005974,0.98391
0.0059851,0.984,0.0059851,0.98467,0.0059851,0.98411,0.0059851,0.98412
0.0059961,0.98421,0.0059961,0.98487,0.0059961,0.98433,0.0059961,0.98433
0.0060071,0.98442,0.0060071,0.98506,0.0060071,0.98454,0.0060071,0.98454
0.0060181,0.98463,0.0060181,0.98526,0.0060181,0.98475,0.0060181,0.98475
0.0060291,0.98484,0.0060291,0.98545,0.0060291,0.98495,0.0060291,0.98496
0.0060402,0.98505,0.0060402,0.98564,0.0060402,0.98516,0.0060402,0.98517
0.0060512,0.98525,0.0060512,0.98583,0.0060512,0.98537,0.0060512,0.98538
0.0060622,0.98545,0.0060622,0.98601,0.0060622,0.98557,0.0060622,0.98558
0.0060732,0.98566,0.0060732,0.9862,0.0060732,0.98577,0.0060732,0.98578
0.0060843,0.98586,0.0060843,0.98639,0.0060843,0.98597,0.0060843,0.98598
0.0060953,0.98606,0.0060953,0.98657,0.0060953,0.98617,0.0060953,0.98618
0.0061063,0.98625,0.0061063,0.98676,0.0061063,0.98637,0.0061063,0.98638
0.0061173,0.98645,0.0061173,0.98694,0.0061173,0.98657,0.0061173,0.98658
0.0061283,0.98665,0.0061283,0.98712,0.0061283,0.98676,0.0061283,0.98677
0.0061394,0.98684,0.0061394,0.9873,0.0061394,0.98696,0.0061394,0.98697
0.0061504,0.98703,0.0061504,0.98748,0.0061504,0.98715,0.0061504,0.98716
0.0061614,0.98722,0.0061614,0.98766,0.0061614,0.98734,0.0061614,0.98735
0.0061724,0.98741,0.0061724,0.98783,0.0061724,0.98753,0.0061724,0.98754
0.0061835,0.9876,0.0061835,0.98801,0.0061835,0.98772,0.0061835,0.98773
0.0061945,0.98779,0.0061945,0.98818,0.0061945,0.9879,0.0061945,0.98792
0.0062055,0.98797,0.0062055,0.98836,0.0062055,0.98809,0.0062055,0.98811
0.0062165,0.98816,0.0062165,0.98853,0.0062165,0.98827,0.0062165,0.98829
0.0062275,0.98834,0.0062275,0.9887,0.0062275,0.98846,0.0062275,0.98848
0.0062386,0.98852,0.0062386,0.98887,0.0062386,0.98864,0.0062386,0.98866
0.0062496,0.9887,0.0062496,0.98904,0.0062496,0.98882,0.0062496,0.98884
0.0062606,0.98888,0.0062606,0.9892,0.0062606,0.989,0.0062606,0.98902
0.0062716,0.98906,0.0062716,0.98936,0.0062716,0.98918,0.0062716,0.9892
0.0062827,0.98924,0.0062827,0.98953,0.0062827,0.98935,0.0062827,0.98938
0.0062937,0.98941,0.0062937,0.98969,0.0062937,0.98952,0.0062937,0.98955
0.0063047,0.98958,0.0063047,0.98985,0.0063047,0.9897,0.0063047,0.98972
0.0063157,0.98975,0.0063157,0.99,0.0063157,0.98987,0.0063157,0.9899
0.0063267,0.98993,0.0063267,0.99016,0.0063267,0.99004,0.0063267,0.99007
0.0063378,0.99009,0.0063378,0.99031,0.0063378,0.99021,0.0063378,0.99024
0.0063488,0.99026,0.0063488,0.99047,0.0063488,0.99037,0.0063488,0.9904
0.0063598,0.99042,0.0063598,0.99062,0.0063598,0.99054,0.0063598,0.99057
0.0063708,0.99059,0.0063708,0.99077,0.0063708,0.9907,0.0063708,0.99073
0.0063819,0.99075,0.0063819,0.99091,0.0063819,0.99086,0.0063819,0.99089
0.0063929,0.99091,0.0063929,0.99106,0.0063929,0.99102,0.0063929,0.99105
0.0064039,0.99107,0.0064039,0.9912,0.0064039,0.99118,0.0064039,0.99121
0.0064149,0.99122,0.0064149,0.99135,0.0064149,0.99134,0.0064149,0.99137
0.0064259,0.99138,0.0064259,0.99149,0.0064259,0.99149,0.0064259,0.99153
0.006437,0.99153,0.006437,0.99163,0.006437,0.99165,0.006437,0.99168
0.006448,0.99169,0.006448,0.99176,0.006448,0.9918,0.006448,0.99184
0.006459,0.99184,0.006459,0.9919,0.006459,0.99195,0.006459,0.99199
0.00647,0.99199,0.00647,0.99203,0.00647,0.99211,0.00647,0.99214
0.0064811,0.99214,0.0064811,0.99217,0.0064811,0.99225,0.0064811,0.99229
0.0064921,0.99228,0.0064921,0.9923,0.0064921,0.9924,0.0064921,0.99244
0.0065031,0.99243,0.0065031,0.99243,0.0065031,0.99255,0.0065031,0.99258
0.0065141,0.99257,0.0065141,0.99255,0.0065141,0.99269,0.0065141,0.99273
0.0065251,0.99272,0.0065251,0.99268,0.0065251,0.99283,0.0065251,0.99287
0.0065362,0.99285,0.0065362,0.9928,0.0065362,0.99297,0.0065362,0.99301
0.0065472,0.99299,0.0065472,0.99292,0.0065472,0.9931,0.0065472,0.99314
0.0065582,0.99312,0.0065582,0.99304,0.0065582,0.99324,0.0065582,0.99327
0.0065692,0.99326,0.0065692,0.99316,0.0065692,0.99337,0.0065692,0.99341
0.0065803,0.99339,0.0065803,0.99327,0.0065803,0.9935,0.0065803,0.99353
0.0065913,0.99351,0.0065913,0.99339,0.0065913,0.99362,0.0065913,0.99366
0.0066023,0.99364,0.0066023,0.9935,0.0066023,0.99375,0.0066023,0.99378
0.0066133,0.99376,0.0066133,0.99361,0.0066133,0.99387,0.0066133,0.9939
0.0066243,0.99388,0.0066243,0.99371,0.0066243,0.99399,0.0066243,0.99402
0.0066354,0.99399,0.0066354,0.99382,0.0066354,0.9941,0.0066354,0.99414
0.0066464,0.99411,0.0066464,0.99392,0.0066464,0.99422,0.0066464,0.99425
0.0066574,0.99422,0.0066574,0.99402,0.0066574,0.99433,0.0066574,0.99437
0.0066684,0.99433,0.0066684,0.99412,0.0066684,0.99444,0.0066684,0.99448
0.0066795,0.99444,0.0066795,0.99421,0.0066795,0.99455,0.0066795,0.99458
0.0066905,0.99454,0.0066905,0.99431,0.0066905,0.99465,0.0066905,0.99469
0.0067015,0.99465,0.0067015,0.9944,0.0067015,0.99475,0.0067015,0.99479
0.0067125,0.99475,0.0067125,0.99449,0.0067125,0.99485,0.0067125,0.99489
0.0067235,0.99484,0.0067235,0.99457,0.0067235,0.99495,0.0067235,0.99498
0.0067346,0.99494,0.0067346,0.99466,0.0067346,0.99504,0.0067346,0.99508
0.0067456,0.99503,0.0067456,0.99474,0.0067456,0.99513,0.0067456,0.99517
0.0067566,0.99512,0.0067566,0.99482,0.0067566,0.99522,0.0067566,0.99526
0.0067676,0.99521,0.0067676,0.9949,0.0067676,0.9953,0.0067676,0.99534
0.0067787,0.99529,0.0067787,0.99498,0.0067787,0.99539,0.0067787,0.99543
0.0067897,0.99537,0.0067897,0.99505,0.0067897,0.99547,0.0067897,0.99551
0.0068007,0.99545,0.0068007,0.99512,0.0068007,0.99555,0.0068007,0.99559
0.0068117,0.99553,0.0068117,0.99519,0.0068117,0.99562,0.0068117,0.99566
0.0068227,0.99561,0.0068227,0.99526,0.0068227,0.9957,0.0068227,0.99574
0.0068338,0.99568,0.0068338,0.99532,0.0068338,0.99577,0.0068338,0.99581
0.0068448,0.99575,0.0068448,0.99539,0.0068448,0.99583,0.0068448,0.99588
0.0068558,0.99581,0.0068558,0.99545,0.0068558,0.9959,0.0068558,0.99594
0.0068668,0.99588,0.0068668,0.99551,0.0068668,0.99596,0.0068668,0.996
0.0068779,0.99594,0.0068779,0.99556,0.0068779,0.99602,0.0068779,0.99606
0.0068889,0.996,0.0068889,0.99562,0.0068889,0.99608,0.0068889,0.99612
0.0068999,0.99606,0.0068999,0.99567,0.0068999,0.99614,0.0068999,0.99618
0.0069109,0.99611,0.0069109,0.99572,0.0069109,0.99619,0.0069109,0.99623
0.0069219,0.99616,0.0069219,0.99577,0.0069219,0.99624,0.0069219,0.99628
0.006933,0.99621,0.006933,0.99581,0.006933,0.99629,0.006933,0.99633
0.006944,0.99626,0.006944,0.99586,0.006944,0.99633,0.006944,0.99637
0.006955,0.9963,0.006955,0.9959,0.006955,0.99637,0.006955,0.99642
0.006966,0.99634,0.006966,0.99594,0.006966,0.99641,0.006966,0.99646
0.0069771,0.99638,0.0069771,0.99597,0.0069771,0.99645,0.0069771,0.9965
0.0069881,0.99642,0.0069881,0.99601,0.0069881,0.99649,0.0069881,0.99653
0.0069991,0.99645,0.0069991,0.99604,0.0069991,0.99652,0.0069991,0.99656
0.0070101,0.99648,0.0070101,0.99607,0.0070101,0.99655,0.0070101,0.99659
0.0070211,0.99651,0.0070211,0.9961,0.0070211,0.99658,0.0070211,0.99662
0.0070322,0.99654,0.0070322,0.99612,0.0070322,0.9966,0.0070322,0.99665
0.0070432,0.99657,0.0070432,0.99614,0.0070432,0.99662,0.0070432,0.99667
0.0070542,0.99659,0.0070542,0.99616,0.0070542,0.99664,0.0070542,0.99669
0.0070652,0.99661,0.0070652,0.99618,0.0070652,0.99666,0.0070652,0.9967
0.0070763,0.99662,0.0070763,0.9962,0.0070763,0.99667,0.0070763,0.99672
0.0070873,0.99663,0.0070873,0.99621,0.0070873,0.99668,0.0070873,0.99673
0.0070983,0.99664,0.0070983,0.99622,0.0070983,0.99669,0.0070983,0.99674
0.0071093,0.99665,0.0071093,0.99623,0.0071093,0.9967,0.0071093,0.99674
0.0071203,0.99666,0.0071203,0.99623,0.0071203,0.9967,0.0071203,0.99675
0.0071314,0.99666,0.0071314,0.99624,0.0071314,0.9967,0.0071314,0.99675
0.0071424,0.99666,0.0071424,0.99624,0.0071424,0.9967,0.0071424,0.99675
0.0071534,0.99666,0.0071534,0.99624,0.0071534,0.9967,0.0071534,0.99674
0.0071644,0.99665,0.0071644,0.99624,0.0071644,0.99669,0.0071644,0.99674
0.0071755,0.99665,0.0071755,0.99623,0.0071755,0.99668,0.0071755,0.99673
0.0071865,0.99664,0.0071865,0.99623,0.0071865,0.99667,0.0071865,0.99672
0.0071975,0.99663,0.0071975,0.99622,0.0071975,0.99666,0.0071975,0.99671
0.0072085,0.99661,0.0072085,0.9962,0.0072085,0.99664,0.0072085,0.99669
0.0072195,0.9966,0.0072195,0.99619,0.0072195,0.99662,0.0072195,0.99667
0.0072306,0.99658,0.0072306,0.99617,0.0072306,0.9966,0.0072306,0.99665
0.0072416,0.99656,0.0072416,0.99616,0.0072416,0.99658,0.0072416,0.99663
0.0072526,0.99654,0.0072526,0.99614,0.0072526,0.99656,0.0072526,0.9966
0.0072636,0.99651,0.0072636,0.99611,0.0072636,0.99653,0.0072636,0.99658
0.0072747,0.99648,0.0072747,0.99609,0.0072747,0.9965,0.0072747,0.99655
0.0072857,0.99645,0.0072857,0.99606,0.0072857,0.99647,0.0072857,0.99651
0.0072967,0.99642,0.0072967,0.99603,0.0072967,0.99643,0.0072967,0.99648
0.0073077,0.99639,0.0073077,0.996,0.0073077,0.99639,0.0073077,0.99644
0.0073187,0.99635,0.0073187,0.99596,0.0073187,0.99636,0.0073187,0.9964
0.0073298,0.99631,0.0073298,0.99593,0.0073298,0.99631,0.0073298,0.99636
0.0073408,0.99627,0.0073408,0.99589,0.0073408,0.99627,0.0073408,0.99632
0.0073518,0.99623,0.0073518,0.99585,0.0073518,0.99622,0.0073518,0.99627
0.0073628,0.99618,0.0073628,0.9958,0.0073628,0.99618,0.0073628,0.99623
0.0073739,0.99613,0.0073739,0.99576,0.0073739,0.99613,0.0073739,0.99618
0.0073849,0.99608,0.0073849,0.99571,0.0073849,0.99607,0.0073849,0.99612
0.0073959,0.99603,0.0073959,0.99566,0.0073959,0.99602,0.0073959,0.99607
0.0074069,0.99598,0.0074069,0.99561,0.0074069,0.99596,0.0074069,0.99601
0.0074179,0.99592,0.0074179,0.99556,0.0074179,0.99591,0.0074179,0.99596
0.007429,0.99586,0.007429,0.9955,0.007429,0.99585,0.007429,0.99589
0.00744,0.9958,0.00744,0.99544,0.00744,0.99578,0.00744,0.99583
0.007451,0.99574,0.007451,0.99538,0.007451,0.99572,0.007451,0.99577
0.007462,0.99568,0.007462,0.99532,0.007462,0.99565,0.007462,0.9957
0.0074731,0.99561,0.0074731,0.99526,0.0074731,0.99558,0.0074731,0.99563
0.0074841,0.99554,0.0074841,0.99519,0.0074841,0.99551,0.0074841,0.99556
0.0074951,0.99547,0.0074951,0.99512,0.0074951,0.99544,0.0074951,0.99549
0.0075061,0.9954,0.0075061,0.99505,0.0075061,0.99536,0.0075061,0.99541
0.0075171,0.99532,0.0075171,0.99498,0.0075171,0.99529,0.0075171,0.99534
0.0075282,0.99525,0.0075282,0.99491,0.0075282,0.99521,0.0075282,0.99526
0.0075392,0.99517,0.0075392,0.99483,0.0075392,0.99513,0.0075392,0.99518
0.0075502,0.99509,0.0075502,0.99475,0.0075502,0.99504,0.0075502,0.99509
0.0075612,0.99501,0.0075612,0.99467,0.0075612,0.99496,0.0075612,0.99501
0.0075723,0.99493,0.0075723,0.99459,0.0075723,0.99488,0.0075723,0.99492
0.0075833,0.99484,0.0075833,0.99451,0.0075833,0.99479,0.0075833,0.99484
0.0075943,0.99475,0.0075943,0.99442,0.0075943,0.9947,0.0075943,0.99475
0.0076053,0.99466,0.0076053,0.99434,0.0076053,0.99461,0.0076053,0.99466
0.0076163,0.99457,0.0076163,0.99425,0.0076163,0.99451,0.0076163,0.99456
0.0076274,0.99448,0.0076274,0.99416,0.0076274,0.99441,0.0076274,0.99446
0.0076384,0.99438,0.0076384,0.99406,0.0076384,0.99432,0.0076384,0.99437
0.0076494,0.99429,0.0076494,0.99397,0.0076494,0.99422,0.0076494,0.99427
0.0076604,0.99419,0.0076604,0.99387,0.0076604,0.99412,0.0076604,0.99417
0.0076715,0.99409,0.0076715,0.99377,0.0076715,0.99401,0.0076715,0.99406
0.0076825,0.99399,0.0076825,0.99367,0.0076825,0.99391,0.0076825,0.99396
0.0076935,0.99388,0.0076935,0.99357,0.0076935,0.9938,0.0076935,0.99385
0.0077045,0.99378,0.0077045,0.99347,0.0077045,0.99369,0.0077045,0.99374
0.0077155,0.99367,0.0077155,0.99336,0.0077155,0.99358,0.0077155,0.99363
0.0077266,0.99356,0.0077266,0.99325,0.0077266,0.99347,0.0077266,0.99352
0.0077376,0.99345,0.0077376,0.99315,0.0077376,0.99336,0.0077376,0.99341
0.0077486,0.99334,0.0077486,0.99303,0.0077486,0.99324,0.0077486,0.99329
0.0077596,0.99322,0.0077596,0.99292,0.0077596,0.99313,0.0077596,0.99317
0.0077707,0.99311,0.0077707,0.99281,0.0077707,0.99301,0.0077707,0.99306
0.0077817,0.99299,0.0077817,0.99269,0.0077817,0.99289,0.0077817,0.99294
0.0077927,0.99287,0.0077927,0.99257,0.0077927,0.99276,0.0077927,0.99281
0.0078037,0.99275,0.0078037,0.99245,0.0078037,0.99264,0.0078037,0.99269
0.0078147,0.99263,0.0078147,0.99233,0.0078147,0.99251,0.0078147,0.99256
0.0078258,0.9925,0.0078258,0.99221,0.0078258,0.99238,0.0078258,0.99243
0.0078368,0.99238,0.0078368,0.99208,0.0078368,0.99226,0.0078368,0.99231
0.0078478,0.99225,0.0078478,0.99196,0.0078478,0.99212,0.0078478,0.99217
0.0078588,0.99212,0.0078588,0.99183,0.0078588,0.99199,0.0078588,0.99204
0.0078698,0.99199,0.0078698,0.9917,0.0078698,0.99186,0.0078698,0.99191
0.0078809,0.99186,0.0078809,0.99157,0.0078809,0.99173,0.0078809,0.99178
0.0078919,0.99173,0.0078919,0.99144,0.0078919,0.99159,0.0078919,0.99164
0.0079029,0.99159,0.0079029,0.99131,0.0079029,0.99146,0.0079029,0.9915
0.0079139,0.99146,0.0079139,0.99118,0.0079139,0.99132,0.0079139,0.99137
0.007925,0.99132,0.007925,0.99104,0.007925,0.99118,0.007925,0.99123
0.007936,0.99119,0.007936,0.9909,0.007936,0.99104,0.007936,0.99109
0.007947,0.99105,0.007947,0.99076,0.007947,0.9909,0.007947,0.99095
0.007958,0.99091,0.007958,0.99062,0.007958,0.99076,0.007958,0.99081
0.007969,0.99077,0.007969,0.99048,0.007969,0.99062,0.007969,0.99067
0.0079801,0.99063,0.0079801,0.99034,0.0079801,0.99048,0.0079801,0.99053
0.0079911,0.99049,0.0079911,0.9902,0.0079911,0.99034,0.0079911,0.99038
0.0080021,0.99035,0.0080021,0.99005,0.0080021,0.99019,0.0080021,0.99024
0.0080131,0.99021,0.0080131,0.9899,0.0080131,0.99005,0.0080131,0.99009
0.0080242,0.99007,0.0080242,0.98976,0.0080242,0.9899,0.0080242,0.98995
0.0080352,0.98992,0.0080352,0.98961,0.0080352,0.98975,0.0080352,0.9898
0.0080462,0.98978,0.0080462,0.98945,0.0080462,0.9896,0.0080462,0.98965
0.0080572,0.98963,0.0080572,0.9893,0.0080572,0.98945,0.0080572,0.9895
0.0080682,0.98948,0.0080682,0.98915,0.0080682,0.9893,0.0080682,0.98935
0.0080793,0.98934,0.0080793,0.98899,0.0080793,0.98915,0.0080793,0.9892
0.0080903,0.98919,0.0080903,0.98884,0.0080903,0.989,0.0080903,0.98905
0.0081013,0.98903,0.0081013,0.98868,0.0081013,0.98885,0.0081013,0.98889
0.0081123,0.98888,0.0081123,0.98852,0.0081123,0.98869,0.0081123,0.98874
0.0081234,0.98873,0.0081234,0.98836,0.0081234,0.98854,0.0081234,0.98858
0.0081344,0.98858,0.0081344,0.9882,0.0081344,0.98838,0.0081344,0.98843
0.0081454,0.98843,0.0081454,0.98803,0.0081454,0.98823,0.0081454,0.98827
0.0081564,0.98827,0.0081564,0.98787,0.0081564,0.98807,0.0081564,0.98811
0.0081674,0.98811,0.0081674,0.9877,0.0081674,0.98791,0.0081674,0.98796
0.0081785,0.98796,0.0081785,0.98754,0.0081785,0.98775,0.0081785,0.9878
0.0081895,0.9878,0.0081895,0.98737,0.0081895,0.98759,0.0081895,0.98764
0.0082005,0.98764,0.0082005,0.9872,0.0082005,0.98743,0.0082005,0.98747
0.0082115,0.98748,0.0082115,0.98703,0.0082115,0.98727,0.0082115,0.98731
0.0082226,0.98732,0.0082226,0.98686,0.0082226,0.9871,0.0082226,0.98715
0.0082336,0.98716,0.0082336,0.98669,0.0082336,0.98694,0.0082336,0.98699
0.0082446,0.987,0.0082446,0.98652,0.0082446,0.98677,0.0082446,0.98682
0.0082556,0.98684,0.0082556,0.98635,0.0082556,0.98661,0.0082556,0.98665
0.0082666,0.98667,0.0082666,0.98617,0.0082666,0.98644,0.0082666,0.98648
0.0082777,0.9865,0.0082777,0.986,0.0082777,0.98627,0.0082777,0.98632
0.0082887,0.98634,0.0082887,0.98582,0.0082887,0.9861,0.0082887,0.98615
0.0082997,0.98617,0.0082997,0.98564,0.0082997,0.98593,0.0082997,0.98597
0.0083107,0.986,0.0083107,0.98546,0.0083107,0.98576,0.0083107,0.9858
0.0083218,0.98583,0.0083218,0.98528,0.0083218,0.98559,0.0083218,0.98563
0.0083328,0.98566,0.0083328,0.9851,0.0083328,0.98541,0.0083328,0.98546
0.0083438,0.98549,0.0083438,0.98492,0.0083438,0.98524,0.0083438,0.98528
0.0083548,0.98532,0.0083548,0.98474,0.0083548,0.98506,0.0083548,0.98511
0.0083658,0.98514,0.0083658,0.98455,0.0083658,0.98489,0.0083658,0.98493
0.0083769,0.98497,0.0083769,0.98437,0.0083769,0.98471,0.0083769,0.98475
0.0083879,0.98479,0.0083879,0.98418,0.0083879,0.98453,0.0083879,0.98457
0.0083989,0.98461,0.0083989,0.98399,0.0083989,0.98435,0.0083989,0.98439
0.0084099,0.98443,0.0084099,0.9838,0.0084099,0.98416,0.0084099,0.98421
0.008421,0.98425,0.008421,0.98361,0.008421,0.98398,0.008421,0.98403
0.008432,0.98407,0.008432,0.98342,0.008432,0.9838,0.008432,0.98385
0.008443,0.98389,0.008443,0.98323,0.008443,0.98362,0.008443,0.98367
0.008454,0.98371,0.008454,0.98304,0.008454,0.98344,0.008454,0.98348
0.008465,0.98353,0.008465,0.98285,0.008465,0.98326,0.008465,0.9833
0.0084761,0.98335,0.0084761,0.98265,0.0084761,0.98307,0.0084761,0.98312
0.0084871,0.98317,0.0084871,0.98246,0.0084871,0.98289,0.0084871,0.98294
0.0084981,0.98299,0.0084981,0.98227,0.0084981,0.98271,0.0084981,0.98275
0.0085091,0.9828,0.0085091,0.98207,0.0085091,0.98252,0.0085091,0.98257
0.0085202,0.98262,0.0085202,0.98187,0.0085202,0.98234,0.0085202,0.98238
0.0085312,0.98244,0.0085312,0.98168,0.0085312,0.98215,0.0085312,0.9822
0.0085422,0.98225,0.0085422,0.98148,0.0085422,0.98197,0.0085422,0.98201
0.0085532,0.98207,0.0085532,0.98128,0.0085532,0.98178,0.0085532,0.98182
0.0085642,0.98188,0.0085642,0.98108,0.0085642,0.98159,0.0085642,0.98164
0.0085753,0.9817,0.0085753,0.98088,0.0085753,0.98141,0.0085753,0.98145
0.0085863,0.98152,0.0085863,0.98068,0.0085863,0.98122,0.0085863,0.98127
0.0085973,0.98133,0.0085973,0.98048,0.0085973,0.98104,0.0085973,0.98108
0.0086083,0.98115,0.0086083,0.98027,0.0086083,0.98085,0.0086083,0.9809
0.0086194,0.98096,0.0086194,0.98007,0.0086194,0.98066,0.0086194,0.98071
0.0086304,0.98077,0.0086304,0.97987,0.0086304,0.98047,0.0086304,0.98052
0.0086414,0.98059,0.0086414,0.97967,0.0086414,0.98028,0.0086414,0.98033
0.0086524,0.9804,0.0086524,0.97946,0.0086524,0.98009,0.0086524,0.98013
0.0086634,0.98021,0.0086634,0.97926,0.0086634,0.9799,0.0086634,0.97994
0.0086745,0.98002,0.0086745,0.97905,0.0086745,0.9797,0.0086745,0.97975
0.0086855,0.97982,0.0086855,0.97885,0.0086855,0.97951,0.0086855,0.97955
0.0086965,0.97963,0.0086965,0.97864,0.0086965,0.97931,0.0086965,0.97936
0.0087075,0.97944,0.0087075,0.97844,0.0087075,0.97912,0.0087075,0.97917
0.0087186,0.97925,0.0087186,0.97823,0.0087186,0.97892,0.0087186,0.97897
0.0087296,0.97905,0.0087296,0.97803,0.0087296,0.97873,0.0087296,0.97877
0.0087406,0.97886,0.0087406,0.97782,0.0087406,0.97853,0.0087406,0.97858
0.0087516,0.97866,0.0087516,0.97761,0.0087516,0.97833,0.0087516,0.97838
0.0087626,0.97846,0.0087626,0.97741,0.0087626,0.97813,0.0087626,0.97818
0.0087737,0.97826,0.0087737,0.9772,0.0087737,0.97793,0.0087737,0.97798
0.0087847,0.97807,0.0087847,0.97699,0.0087847,0.97773,0.0087847,0.97778
0.0087957,0.97787,0.0087957,0.97678,0.0087957,0.97753,0.0087957,0.97757
0.0088067,0.97766,0.0088067,0.97657,0.0088067,0.97732,0.0088067,0.97737
0.0088178,0.97746,0.0088178,0.97636,0.0088178,0.97712,0.0088178,0.97717
0.0088288,0.97726,0.0088288,0.97615,0.0088288,0.97691,0.0088288,0.97696
0.0088398,0.97706,0.0088398,0.97594,0.0088398,0.97671,0.0088398,0.97676
0.0088508,0.97685,0.0088508,0.97572,0.0088508,0.9765,0.0088508,0.97655
0.0088618,0.97664,0.0088618,0.97551,0.0088618,0.97629,0.0088618,0.97634
0.0088729,0.97644,0.0088729,0.9753,0.0088729,0.97608,0.0088729,0.97613
0.0088839,0.97623,0.0088839,0.97509,0.0088839,0.97587,0.0088839,0.97592
0.0088949,0.97602,0.0088949,0.97488,0.0088949,0.97566,0.0088949,0.97571
0.0089059,0.97581,0.0089059,0.97467,0.0089059,0.97545,0.0089059,0.9755
0.008917,0.9756,0.008917,0.97446,0.008917,0.97524,0.008917,0.97529
0.008928,0.9754,0.008928,0.97425,0.008928,0.97503,0.008928,0.97508
0.008939,0.97519,0.008939,0.97404,0.008939,0.97483,0.008939,0.97487
0.00895,0.97498,0.00895,0.97383,0.00895,0.97462,0.00895,0.97466
0.008961,0.97477,0.008961,0.97361,0.008961,0.97441,0.008961,0.97445
0.0089721,0.97457,0.0089721,0.9734,0.0089721,0.9742,0.0089721,0.97424
0.0089831,0.97436,0.0089831,0.97319,0.0089831,0.97399,0.0089831,0.97404
0.0089941,0.97415,0.0089941,0.97297,0.0089941,0.97379,0.0089941,0.97383
0.0090051,0.97395,0.0090051,0.97276,0.0090051,0.97358,0.0090051,0.97362
0.0090162,0.97374,0.0090162,0.97255,0.0090162,0.97337,0.0090162,0.97341
0.0090272,0.97354,0.0090272,0.97233,0.0090272,0.97316,0.0090272,0.9732
0.0090382,0.97333,0.0090382,0.97212,0.0090382,0.97296,0.0090382,0.973
0.0090492,0.97312,0.0090492,0.97191,0.0090492,0.97275,0.0090492,0.97279
0.0090602,0.97292,0.0090602,0.97169,0.0090602,0.97254,0.0090602,0.97258
0.0090713,0.97271,0.0090713,0.97148,0.0090713,0.97233,0.0090713,0.97237
0.0090823,0.9725,0.0090823,0.97127,0.0090823,0.97212,0.0090823,0.97216
0.0090933,0.97229,0.0090933,0.97106,0.0090933,0.97191,0.0090933,0.97195
0.0091043,0.97209,0.0091043,0.97085,0.0091043,0.9717,0.0091043,0.97174
0.0091154,0.97188,0.0091154,0.97063,0.0091154,0.97149,0.0091154,0.97153
0.0091264,0.97167,0.0091264,0.97042,0.0091264,0.97127,0.0091264,0.97131
0.0091374,0.97146,0.0091374,0.97021,0.0091374,0.97106,0.0091374,0.9711
0.0091484,0.97124,0.0091484,0.97,0.0091484,0.97084,0.0091484,0.97088
0.0091594,0.97103,0.0091594,0.96979,0.0091594,0.97063,0.0091594,0.97067
0.0091705,0.97082,0.0091705,0.96958,0.0091705,0.97042,0.0091705,0.97045
0.0091815,0.97061,0.0091815,0.96936,0.0091815,0.9702,0.0091815,0.97024
0.0091925,0.97039,0.0091925,0.96915,0.0091925,0.96999,0.0091925,0.97002
0.0092035,0.97018,0.0092035,0.96894,0.0092035,0.96978,0.0092035,0.96981
0.0092146,0.96997,0.0092146,0.96873,0.0092146,0.96956,0.0092146,0.96959
0.0092256,0.96976,0.0092256,0.96852,0.0092256,0.96934,0.0092256,0.96938
0.0092366,0.96954,0.0092366,0.9683,0.0092366,0.96913,0.0092366,0.96916
0.0092476,0.96933,0.0092476,0.96809,0.0092476,0.96891,0.0092476,0.96894
0.0092586,0.96911,0.0092586,0.96788,0.0092586,0.96869,0.0092586,0.96872
0.0092697,0.9689,0.0092697,0.96767,0.0092697,0.96848,0.0092697,0.96851
0.0092807,0.96868,0.0092807,0.96746,0.0092807,0.96826,0.0092807,0.96829
0.0092917,0.96847,0.0092917,0.96725,0.0092917,0.96805,0.0092917,0.96808
0.0093027,0.96825,0.0093027,0.96705,0.0093027,0.96784,0.0093027,0.96786
0.0093138,0.96804,0.0093138,0.96684,0.0093138,0.96762,0.0093138,0.96765
0.0093248,0.96783,0.0093248,0.96663,0.0093248,0.96741,0.0093248,0.96744
0.0093358,0.96762,0.0093358,0.96642,0.0093358,0.9672,0.0093358,0.96723
0.0093468,0.96741,0.0093468,0.96622,0.0093468,0.96699,0.0093468,0.96701
0.0093578,0.9672,0.0093578,0.96601,0.0093578,0.96678,0.0093578,0.9668
0.0093689,0.96699,0.0093689,0.96581,0.0093689,0.96657,0.0093689,0.96659
0.0093799,0.96678,0.0093799,0.9656,0.0093799,0.96636,0.0093799,0.96638
0.0093909,0.96657,0.0093909,0.9654,0.0093909,0.96615,0.0093909,0.96617
0.0094019,0.96636,0.0094019,0.96519,0.0094019,0.96594,0.0094019,0.96596
0.009413,0.96615,0.009413,0.96499,0.009413,0.96573,0.009413,0.96575
0.009424,0.96594,0.009424,0.96478,0.009424,0.96553,0.009424,0.96555
0.009435,0.96574,0.009435,0.96458,0.009435,0.96532,0.009435,0.96534
0.009446,0.96553,0.009446,0.96438,0.009446,0.96512,0.009446,0.96513
0.009457,0.96533,0.009457,0.96418,0.009457,0.96491,0.009457,0.96493
0.0094681,0.96513,0.0094681,0.96398,0.0094681,0.96471,0.0094681,0.96472
0.0094791,0.96492,0.0094791,0.96378,0.0094791,0.9645,0.0094791,0.96452
0.0094901,0.96472,0.0094901,0.96359,0.0094901,0.9643,0.0094901,0.96431
0.0095011,0.96452,0.0095011,0.96339,0.0095011,0.9641,0.0095011,0.96411
0.0095122,0.96431,0.0095122,0.9632,0.0095122,0.96389,0.0095122,0.96391
0.0095232,0.96411,0.0095232,0.963,0.0095232,0.96369,0.0095232,0.9637
0.0095342,0.96391,0.0095342,0.96281,0.0095342,0.96349,0.0095342,0.9635
0.0095452,0.96371,0.0095452,0.96262,0.0095452,0.96329,0.0095452,0.9633
0.0095562,0.96351,0.0095562,0.96243,0.0095562,0.96308,0.0095562,0.96309
0.0095673,0.96331,0.0095673,0.96224,0.0095673,0.96288,0.0095673,0.96289
0.0095783,0.96311,0.0095783,0.96205,0.0095783,0.96268,0.0095783,0.96269
0.0095893,0.96291,0.0095893,0.96186,0.0095893,0.96248,0.0095893,0.96249
0.0096003,0.96271,0.0096003,0.96167,0.0096003,0.96228,0.0096003,0.96229
0.0096114,0.96251,0.0096114,0.96148,0.0096114,0.96208,0.0096114,0.96209
0.0096224,0.96231,0.0096224,0.9613,0.0096224,0.96188,0.0096224,0.96189
0.0096334,0.96211,0.0096334,0.96111,0.0096334,0.96168,0.0096334,0.96169
0.0096444,0.96191,0.0096444,0.96093,0.0096444,0.96148,0.0096444,0.96149
0.0096554,0.96172,0.0096554,0.96074,0.0096554,0.96128,0.0096554,0.96129
0.0096665,0.96152,0.0096665,0.96056,0.0096665,0.96108,0.0096665,0.96109
0.0096775,0.96132,0.0096775,0.96038,0.0096775,0.96089,0.0096775,0.96089
0.0096885,0.96113,0.0096885,0.9602,0.0096885,0.96069,0.0096885,0.96069
0.0096995,0.96093,0.0096995,0.96003,0.0096995,0.9605,0.0096995,0.9605
0.0097106,0.96074,0.0097106,0.95985,0.0097106,0.96031,0.0097106,0.96031
0.0097216,0.96055,0.0097216,0.95968,0.0097216,0.96012,0.0097216,0.96012
0.0097326,0.96036,0.0097326,0.9595,0.0097326,0.95993,0.0097326,0.95993
0.0097436,0.96017,0.0097436,0.95933,0.0097436,0.95974,0.0097436,0.95974
0.0097546,0.95999,0.0097546,0.95916,0.0097546,0.95956,0.0097546,0.95956
0.0097657,0.9598,0.0097657,0.95899,0.0097657,0.95937,0.0097657,0.95937
0.0097767,0.95962,0.0097767,0.95882,0.0097767,0.95919,0.0097767,0.95919
0.0097877,0.95944,0.0097877,0.95865,0.0097877,0.95901,0.0097877,0.95901
0.0097987,0.95926,0.0097987,0.95849,0.0097987,0.95883,0.0097987,0.95883
0.0098098,0.95908,0.0098098,0.95832,0.0098098,0.95865,0.0098098,0.95865
0.0098208,0.9589,0.0098208,0.95816,0.0098208,0.95848,0.0098208,0.95847
0.0098318,0.95873,0.0098318,0.958,0.0098318,0.9583,0.0098318,0.9583
0.0098428,0.95856,0.0098428,0.95784,0.0098428,0.95813,0.0098428,0.95813
0.0098538,0.95838,0.0098538,0.95768,0.0098538,0.95796,0.0098538,0.95795
0.0098649,0.95821,0.0098649,0.95752,0.0098649,0.95779,0.0098649,0.95778
0.0098759,0.95805,0.0098759,0.95736,0.0098759,0.95762,0.0098759,0.95762
0.0098869,0.95788,0.0098869,0.95721,0.0098869,0.95746,0.0098869,0.95745
0.0098979,0.95771,0.0098979,0.95705,0.0098979,0.95729,0.0098979,0.95728
0.009909,0.95755,0.009909,0.9569,0.009909,0.95713,0.009909,0.95712
0.00992,0.95739,0.00992,0.95675,0.00992,0.95697,0.00992,0.95696
0.009931,0.95723,0.009931,0.9566,0.009931,0.95681,0.009931,0.9568
0.009942,0.95707,0.009942,0.95645,0.009942,0.95665,0.009942,0.95664
0.009953,0.95691,0.009953,0.9563,0.009953,0.95649,0.009953,0.95648
0.0099641,0.95676,0.0099641,0.95616,0.0099641,0.95633,0.0099641,0.95632
0.0099751,0.9566,0.0099751,0.95601,0.0099751,0.95618,0.0099751,0.95617
0.0099861,0.95645,0.0099861,0.95587,0.0099861,0.95603,0.0099861,0.95601
0.0099971,0.9563,0.0099971,0.95573,0.0099971,0.95588,0.0099971,0.95586
0.010008,0.95615,0.010008,0.9556,0.010008,0.95572,0.010008,0.95571
0.010019,0.956,0.010019,0.95546,0.010019,0.95557,0.010019,0.95556
0.01003,0.95585,0.01003,0.95533,0.01003,0.95543,0.01003,0.95541
0.010041,0.9557,0.010041,0.9552,0.010041,0.95528,0.010041,0.95527
0.010052,0.95556,0.010052,0.95507,0.010052,0.95514,0.010052,0.95512
0.010063,0.95542,0.010063,0.95494,0.010063,0.955,0.010063,0.95498
0.010074,0.95527,0.010074,0.95481,0.010074,0.95486,0.010074,0.95484
0.010085,0.95514,0.010085,0.95469,0.010085,0.95472,0.010085,0.95471
0.010096,0.955,0.010096,0.95457,0.010096,0.95459,0.010096,0.95457
0.010107,0.95487,0.010107,0.95444,0.010107,0.95445,0.010107,0.95444
0.010118,0.95473,0.010118,0.95432,0.010118,0.95432,0.010118,0.95431
0.010129,0.9546,0.010129,0.95421,0.010129,0.95419,0.010129,0.95418
0.01014,0.95448,0.01014,0.95409,0.01014,0.95407,0.01014,0.95405
0.010151,0.95435,0.010151,0.95397,0.010151,0.95394,0.010151,0.95392
0.010162,0.95423,0.010162,0.95386,0.010162,0.95382,0.010162,0.9538
0.010173,0.9541,0.010173,0.95375,0.010173,0.95369,0.010173,0.95367
0.010185,0.95398,0.010185,0.95364,0.010185,0.95357,0.010185,0.95355
0.010196,0.95386,0.010196,0.95353,0.010196,0.95345,0.010196,0.95343
0.010207,0.95375,0.010207,0.95343,0.010207,0.95334,0.010207,0.95332
0.010218,0.95363,0.010218,0.95333,0.010218,0.95322,0.010218,0.9532
0.010229,0.95352,0.010229,0.95322,0.010229,0.95311,0.010229,0.95309
0.01024,0.95341,0.01024,0.95312,0.01024,0.953,0.01024,0.95298
0.010251,0.9533,0.010251,0.95303,0.010251,0.95289,0.010251,0.95287
0.010262,0.95319,0.010262,0.95293,0.010262,0.95279,0.010262,0.95277
0.010273,0.95308,0.010273,0.95284,0.010273,0.95269,0.010273,0.95266
0.010284,0.95298,0.010284,0.95275,0.010284,0.95259,0.010284,0.95256
0.010295,0.95288,0.010295,0.95266,0.010295,0.95249,0.010295,0.95246
0.010306,0.95278,0.010306,0.95257,0.010306,0.95239,0.010306,0.95237
0.010317,0.95269,0.010317,0.95249,0.010317,0.9523,0.010317,0.95228
0.010328,0.9526,0.010328,0.9524,0.010328,0.95221,0.010328,0.95219
0.010339,0.95251,0.010339,0.95232,0.010339,0.95212,0.010339,0.9521
0.01035,0.95242,0.01035,0.95224,0.01035,0.95204,0.01035,0.95201
0.010361,0.95233,0.010361,0.95217,0.010361,0.95195,0.010361,0.95193
0.010372,0.95225,0.010372,0.95209,0.010372,0.95187,0.010372,0.95185
0.010383,0.95217,0.010383,0.95202,0.010383,0.95179,0.010383,0.95177
0.010394,0.95209,0.010394,0.95195,0.010394,0.95172,0.010394,0.95169
0.010405,0.95202,0.010405,0.95188,0.010405,0.95164,0.010405,0.95162
0.010416,0.95194,0.010416,0.95181,0.010416,0.95157,0.010416,0.95155
0.010427,0.95187,0.010427,0.95175,0.010427,0.9515,0.010427,0.95148
0.010438,0.9518,0.010438,0.95169,0.010438,0.95144,0.010438,0.95141
0.010449,0.95173,0.010449,0.95163,0.010449,0.95137,0.010449,0.95134
0.01046,0.95167,0.01046,0.95157,0.01046,0.95131,0.01046,0.95128
0.010471,0.95161,0.010471,0.95151,0.010471,0.95125,0.010471,0.95122
0.010482,0.95155,0.010482,0.95146,0.010482,0.95119,0.010482,0.95116
0.010493,0.95149,0.010493,0.95141,0.010493,0.95113,0.010493,0.95111
0.010504,0.95143,0.010504,0.95136,0.010504,0.95108,0.010504,0.95105
0.010515,0.95138,0.010515,0.95131,0.010515,0.95103,0.010515,0.951
0.010526,0.95133,0.010526,0.95127,0.010526,0.95098,0.010526,0.95095
0.010537,0.95128,0.010537,0.95122,0.010537,0.95094,0.010537,0.95091
0.010548,0.95123,0.010548,0.95118,0.010548,0.95089,0.010548,0.95086
0.010559,0.95119,0.010559,0.95114,0.010559,0.95085,0.010559,0.95082
0.01057,0.95115,0.01057,0.95111,0.01057,0.95081,0.01057,0.95078
0.010581,0.95111,0.010581,0.95107,0.010581,0.95078,0.010581,0.95075
0.010592,0.95107,0.010592,0.95104,0.010592,0.95074,0.010592,0.95071
0.010603,0.95103,0.010603,0.95101,0.010603,0.95071,0.010603,0.95068
0.010614,0.951,0.010614,0.95098,0.010614,0.95068,0.010614,0.95065
0.010625,0.95097,0.010625,0.95095,0.010625,0.95065,0.010625,0.95062
0.010636,0.95094,0.010636,0.95093,0.010636,0.95063,0.010636,0.95059
0.010647,0.95092,0.010647,0.95091,0.010647,0.95061,0.010647,0.95057
0.010658,0.95089,0.010658,0.95089,0.010658,0.95058,0.010658,0.95055
0.010669,0.95087,0.010669,0.95087,0.010669,0.95057,0.010669,0.95053
0.010681,0.95085,0.010681,0.95086,0.010681,0.95055,0.010681,0.95051
0.010692,0.95083,0.010692,0.95084,0.010692,0.95054,0.010692,0.9505
0.010703,0.95082,0.010703,0.95083,0.010703,0.95052,0.010703,0.95049
0.010714,0.9508,0.010714,0.95082,0.010714,0.95051,0.010714,0.95047
0.010725,0.95079,0.010725,0.95081,0.010725,0.95051,0.010725,0.95047
0.010736,0.95078,0.010736,0.95081,0.010736,0.9505,0.010736,0.95046
0.010747,0.95078,0.010747,0.95081,0.010747,0.9505,0.010747,0.95046
0.010758,0.95077,0.010758,0.9508,0.010758,0.9505,0.010758,0.95045
0.010769,0.95077,0.010769,0.95081,0.010769,0.9505,0.010769,0.95046
0.01078,0.95077,0.01078,0.95081,0.01078,0.9505,0.01078,0.95046
0.010791,0.95077,0.010791,0.95081,0.010791,0.95051,0.010791,0.95046
0.010802,0.95077,0.010802,0.95082,0.010802,0.95052,0.010802,0.95047
0.010813,0.95078,0.010813,0.95083,0.010813,0.95053,0.010813,0.95048
0.010824,0.95079,0.010824,0.95084,0.010824,0.95054,0.010824,0.95049
0.010835,0.9508,0.010835,0.95086,0.010835,0.95055,0.010835,0.95051
0.010846,0.95081,0.010846,0.95087,0.010846,0.95057,0.010846,0.95052
0.010857,0.95083,0.010857,0.95089,0.010857,0.95059,0.010857,0.95054
0.010868,0.95084,0.010868,0.95091,0.010868,0.95061,0.010868,0.95056
0.010879,0.95086,0.010879,0.95093,0.010879,0.95063,0.010879,0.95059
0.01089,0.95088,0.01089,0.95095,0.01089,0.95066,0.01089,0.95061
0.010901,0.95091,0.010901,0.95098,0.010901,0.95069,0.010901,0.95064
0.010912,0.95093,0.010912,0.95101,0.010912,0.95071,0.010912,0.95067
0.010923,0.95096,0.010923,0.95104,0.010923,0.95075,0.010923,0.9507
0.010934,0.95099,0.010934,0.95107,0.010934,0.95078,0.010934,0.95073
0.010945,0.95102,0.010945,0.9511,0.010945,0.95082,0.010945,0.95076
0.010956,0.95105,0.010956,0.95114,0.010956,0.95085,0.010956,0.9508
0.010967,0.95109,0.010967,0.95117,0.010967,0.95089,0.010967,0.95084
0.010978,0.95113,0.010978,0.95121,0.010978,0.95094,0.010978,0.95088
0.010989,0.95116,0.010989,0.95125,0.010989,0.95098,0.010989,0.95092
0.011,0.95121,0.011,0.9513,0.011,0.95102,0.011,0.95097
0.011011,0.95125,0.011011,0.95134,0.011011,0.95107,0.011011,0.95102
0.011022,0.95129,0.011022,0.95139,0.011022,0.95112,0.011022,0.95107
0.011033,0.95134,0.011033,0.95144,0.011033,0.95117,0.011033,0.95112
0.011044,0.95139,0.011044,0.95149,0.011044,0.95123,0.011044,0.95117
0.011055,0.95144,0.011055,0.95154,0.011055,0.95128,0.011055,0.95122
0.011066,0.95149,0.011066,0.9516,0.011066,0.95134,0.011066,0.95128
0.011077,0.95155,0.011077,0.95165,0.011077,0.9514,0.011077,0.95134
0.011088,0.95161,0.011088,0.95171,0.011088,0.95146,0.011088,0.9514
0.011099,0.95166,0.011099,0.95177,0.011099,0.95152,0.011099,0.95146
0.01111,0.95173,0.01111,0.95183,0.01111,0.95159,0.01111,0.95153
0.011121,0.95179,0.011121,0.9519,0.011121,0.95166,0.011121,0.95159
0.011132,0.95185,0.011132,0.95196,0.011132,0.95172,0.011132,0.95166
0.011143,0.95192,0.011143,0.95203,0.011143,0.9518,0.011143,0.95173
0.011154,0.95199,0.011154,0.9521,0.011154,0.95187,0.011154,0.9518
0.011165,0.95206,0.011165,0.95217,0.011165,0.95194,0.011165,0.95188
0.011177,0.95213,0.011177,0.95224,0.011177,0.95202,0.011177,0.95195
0.011188,0.9522,0.011188,0.95232,0.011188,0.9521,0.011188,0.95203
0.011199,0.95228,0.011199,0.9524,0.011199,0.95218,0.011199,0.95211
0.01121,0.95235,0.01121,0.95247,0.01121,0.95226,0.01121,0.95219
0.011221,0.95243,0.011221,0.95256,0.011221,0.95234,0.011221,0.95227
0.011232,0.95251,0.011232,0.95264,0.011232,0.95242,0.011232,0.95236
0.011243,0.95259,0.011243,0.95272,0.011243,0.95251,0.011243,0.95244
0.011254,0.95268,0.011254,0.95281,0.011254,0.9526,0.011254,0.95253
0.011265,0.95276,0.011265,0.9529,0.011265,0.95269,0.011265,0.95262
0.011276,0.95285,0.011276,0.95298,0.011276,0.95278,0.011276,0.95271
0.011287,0.95294,0.011287,0.95308,0.011287,0.95287,0.011287,0.9528
0.011298,0.95303,0.011298,0.95317,0.011298,0.95297,0.011298,0.9529
0.011309,0.95312,0.011309,0.95326,0.011309,0.95306,0.011309,0.95299
0.01132,0.95321,0.01132,0.95336,0.01132,0.95316,0.01132,0.95309
0.011331,0.95331,0.011331,0.95346,0.011331,0.95326,0.011331,0.95319
0.011342,0.95341,0.011342,0.95356,0.011342,0.95336,0.011342,0.95329
0.011353,0.9535,0.011353,0.95366,0.011353,0.95346,0.011353,0.95339
0.011364,0.9536,0.011364,0.95376,0.011364,0.95357,0.011364,0.9535
0.011375,0.9537,0.011375,0.95387,0.011375,0.95367,0.011375,0.9536
0.011386,0.95381,0.011386,0.95397,0.011386,0.95378,0.011386,0.95371
0.011397,0.95391,0.011397,0.95408,0.011397,0.95388,0.011397,0.95381
0.011408,0.95401,0.011408,0.95419,0.011408,0.95399,0.011408,0.95392
0.011419,0.95412,0.011419,0.9543,0.011419,0.9541,0.011419,0.95403
0.01143,0.95423,0.01143,0.95442,0.01143,0.95421,0.01143,0.95414
0.011441,0.95433,0.011441,0.95453,0.011441,0.95432,0.011441,0.95425
0.011452,0.95444,0.011452,0.95464,0.011452,0.95444,0.011452,0.95437
0.011463,0.95455,0.011463,0.95476,0.011463,0.95455,0.011463,0.95448
0.011474,0.95466,0.011474,0.95488,0.011474,0.95467,0.011474,0.9546
0.011485,0.95478,0.011485,0.955,0.011485,0.95478,0.011485,0.95471
0.011496,0.95489,0.011496,0.95512,0.011496,0.9549,0.011496,0.95483
0.011507,0.95501,0.011507,0.95524,0.011507,0.95502,0.011507,0.95495
0.011518,0.95512,0.011518,0.95537,0.011518,0.95514,0.011518,0.95507
0.011529,0.95524,0.011529,0.9555,0.011529,0.95526,0.011529,0.95519
0.01154,0.95536,0.01154,0.95562,0.01154,0.95538,0.01154,0.95531
0.011551,0.95548,0.011551,0.95575,0.011551,0.95551,0.011551,0.95544
0.011562,0.9556,0.011562,0.95588,0.011562,0.95563,0.011562,0.95556
0.011573,0.95572,0.011573,0.95602,0.011573,0.95576,0.011573,0.95569
0.011584,0.95584,0.011584,0.95615,0.011584,0.95588,0.011584,0.95581
0.011595,0.95597,0.011595,0.95628,0.011595,0.95601,0.011595,0.95594
0.011606,0.95609,0.011606,0.95642,0.011606,0.95614,0.011606,0.95607
0.011617,0.95622,0.011617,0.95656,0.011617,0.95627,0.011617,0.9562
0.011628,0.95635,0.011628,0.9567,0.011628,0.9564,0.011628,0.95633
0.011639,0.95648,0.011639,0.95684,0.011639,0.95653,0.011639,0.95646
0.01165,0.9566,0.01165,0.95698,0.01165,0.95666,0.01165,0.9566
0.011661,0.95674,0.011661,0.95712,0.011661,0.9568,0.011661,0.95673
0.011673,0.95687,0.011673,0.95727,0.011673,0.95694,0.011673,0.95687
0.011684,0.957,0.011684,0.95741,0.011684,0.95707,0.011684,0.95701
0.011695,0.95714,0.011695,0.95756,0.011695,0.95721,0.011695,0.95714
0.011706,0.95727,0.011706,0.95771,0.011706,0.95735,0.011706,0.95728
0.011717,0.95741,0.011717,0.95786,0.011717,0.95749,0.011717,0.95742
0.011728,0.95755,0.011728,0.95801,0.011728,0.95763,0.011728,0.95756
0.011739,0.95768,0.011739,0.95816,0.011739,0.95777,0.011739,0.95771
0.01175,0.95782,0.01175,0.95831,0.01175,0.95791,0.01175,0.95785
0.011761,0.95797,0.011761,0.95846,0.011761,0.95806,0.011761,0.95799
0.011772,0.95811,0.011772,0.95862,0.011772,0.9582,0.011772,0.95814
0.011783,0.95825,0.011783,0.95877,0.011783,0.95835,0.011783,0.95829
0.011794,0.9584,0.011794,0.95893,0.011794,0.9585,0.011794,0.95844
0.011805,0.95855,0.011805,0.95909,0.011805,0.95865,0.011805,0.95859
0.011816,0.95869,0.011816,0.95925,0.011816,0.9588,0.011816,0.95874
0.011827,0.95884,0.011827,0.95941,0.011827,0.95895,0.011827,0.95889
0.011838,0.95899,0.011838,0.95957,0.011838,0.9591,0.011838,0.95904
0.011849,0.95914,0.011849,0.95973,0.011849,0.95926,0.011849,0.9592
0.01186,0.95929,0.01186,0.9599,0.01186,0.95941,0.01186,0.95935
0.011871,0.95945,0.011871,0.96006,0.011871,0.95957,0.011871,0.95951
0.011882,0.9596,0.011882,0.96023,0.011882,0.95973,0.011882,0.95967
0.011893,0.95976,0.011893,0.9604,0.011893,0.95989,0.011893,0.95983
0.011904,0.95992,0.011904,0.96056,0.011904,0.96005,0.011904,0.95999
0.011915,0.96008,0.011915,0.96073,0.011915,0.96021,0.011915,0.96016
0.011926,0.96024,0.011926,0.9609,0.011926,0.96037,0.011926,0.96032
0.011937,0.9604,0.011937,0.96108,0.011937,0.96054,0.011937,0.96048
0.011948,0.96056,0.011948,0.96125,0.011948,0.9607,0.011948,0.96065
0.011959,0.96073,0.011959,0.96142,0.011959,0.96087,0.011959,0.96082
0.01197,0.96089,0.01197,0.9616,0.01197,0.96104,0.01197,0.96099
0.011981,0.96106,0.011981,0.96177,0.011981,0.96121,0.011981,0.96116
0.011992,0.96123,0.011992,0.96195,0.011992,0.96138,0.011992,0.96133
0.012003,0.9614,0.012003,0.96212,0.012003,0.96155,0.012003,0.9615
0.012014,0.96157,0.012014,0.9623,0.012014,0.96172,0.012014,0.96167
0.012025,0.96174,0.012025,0.96248,0.012025,0.96189,0.012025,0.96184
0.012036,0.9619,0.012036,0.96266,0.012036,0.96207,0.012036,0.96202
0.012047,0.96208,0.012047,0.96284,0.012047,0.96224,0.012047,0.96219
0.012058,0.96225,0.012058,0.96302,0.012058,0.96241,0.012058,0.96237
0.012069,0.96242,0.012069,0.9632,0.012069,0.96259,0.012069,0.96254
0.01208,0.96259,0.01208,0.96338,0.01208,0.96276,0.01208,0.96272
0.012091,0.96277,0.012091,0.96357,0.012091,0.96294,0.012091,0.96289
0.012102,0.96294,0.012102,0.96375,0.012102,0.96312,0.012102,0.96307
0.012113,0.96312,0.012113,0.96393,0.012113,0.96329,0.012113,0.96325
0.012124,0.96329,0.012124,0.96412,0.012124,0.96347,0.012124,0.96343
0.012135,0.96347,0.012135,0.96431,0.012135,0.96365,0.012135,0.9636
0.012146,0.96364,0.012146,0.9645,0.012146,0.96383,0.012146,0.96378
0.012157,0.96382,0.012157,0.96468,0.012157,0.96401,0.012157,0.96396
0.012169,0.964,0.012169,0.96488,0.012169,0.96419,0.012169,0.96414
0.01218,0.96417,0.01218,0.96507,0.01218,0.96437,0.01218,0.96433
0.012191,0.96435,0.012191,0.96526,0.012191,0.96455,0.012191,0.96451
0.012202,0.96453,0.012202,0.96545,0.012202,0.96473,0.012202,0.96469
0.012213,0.96471,0.012213,0.96565,0.012213,0.96491,0.012213,0.96487
0.012224,0.96489,0.012224,0.96584,0.012224,0.9651,0.012224,0.96506
0.012235,0.96508,0.012235,0.96603,0.012235,0.96528,0.012235,0.96524
0.012246,0.96526,0.012246,0.96623,0.012246,0.96547,0.012246,0.96543
0.012257,0.96544,0.012257,0.96642,0.012257,0.96565,0.012257,0.96561
0.012268,0.96563,0.012268,0.96662,0.012268,0.96584,0.012268,0.9658
0.012279,0.96581,0.012279,0.96681,0.012279,0.96602,0.012279,0.96599
0.01229,0.966,0.01229,0.96701,0.01229,0.96621,0.01229,0.96618
0.012301,0.96618,0.012301,0.96721,0.012301,0.9664,0.012301,0.96637
0.012312,0.96637,0.012312,0.96741,0.012312,0.96659,0.012312,0.96656
0.012323,0.96656,0.012323,0.9676,0.012323,0.96678,0.012323,0.96675
0.012334,0.96675,0.012334,0.9678,0.012334,0.96698,0.012334,0.96694
0.012345,0.96694,0.012345,0.968,0.012345,0.96717,0.012345,0.96713
0.012356,0.96713,0.012356,0.9682,0.012356,0.96736,0.012356,0.96733
0.012367,0.96732,0.012367,0.9684,0.012367,0.96756,0.012367,0.96753
0.012378,0.96752,0.012378,0.9686,0.012378,0.96776,0.012378,0.96772
0.012389,0.96771,0.012389,0.96881,0.012389,0.96795,0.012389,0.96792
0.0124,0.96791,0.0124,0.96901,0.0124,0.96815,0.0124,0.96812
0.012411,0.96811,0.012411,0.96921,0.012411,0.96835,0.012411,0.96832
0.012422,0.9683,0.012422,0.96941,0.012422,0.96855,0.012422,0.96852
0.012433,0.9685,0.012433,0.96961,0.012433,0.96876,0.012433,0.96873
0.012444,0.9687,0.012444,0.96981,0.012444,0.96896,0.012444,0.96893
0.012455,0.9689,0.012455,0.97002,0.012455,0.96916,0.012455,0.96913
0.012466,0.96911,0.012466,0.97022,0.012466,0.96937,0.012466,0.96934
0.012477,0.96931,0.012477,0.97042,0.012477,0.96957,0.012477,0.96954
0.012488,0.96951,0.012488,0.97062,0.012488,0.96977,0.012488,0.96974
0.012499,0.96971,0.012499,0.97083,0.012499,0.96997,0.012499,0.96995
0.01251,0.96991,0.01251,0.97103,0.01251,0.97018,0.01251,0.97015
0.012521,0.97011,0.012521,0.97123,0.012521,0.97038,0.012521,0.97036
0.012532,0.97031,0.012532,0.97144,0.012532,0.97058,0.012532,0.97056
0.012543,0.97051,0.012543,0.97164,0.012543,0.97079,0.012543,0.97076
0.012554,0.97071,0.012554,0.97185,0.012554,0.97099,0.012554,0.97097
0.012565,0.97091,0.012565,0.97205,0.012565,0.97119,0.012565,0.97117
0.012576,0.97111,0.012576,0.97226,0.012576,0.9714,0.012576,0.97137
0.012587,0.97131,0.012587,0.97246,0.012587,0.9716,0.012587,0.97158
0.012598,0.97151,0.012598,0.97267,0.012598,0.9718,0.012598,0.97178
0.012609,0.97171,0.012609,0.97287,0.012609,0.972,0.012609,0.97198
0.01262,0.97192,0.01262,0.97308,0.01262,0.97221,0.01262,0.97219
0.012631,0.97212,0.012631,0.97328,0.012631,0.97241,0.012631,0.97239
0.012642,0.97232,0.012642,0.97349,0.012642,0.97262,0.012642,0.9726
0.012653,0.97252,0.012653,0.97369,0.012653,0.97282,0.012653,0.9728
0.012665,0.97272,0.012665,0.9739,0.012665,0.97302,0.012665,0.97301
0.012676,0.97292,0.012676,0.9741,0.012676,0.97323,0.012676,0.97321
0.012687,0.97312,0.012687,0.9743,0.012687,0.97343,0.012687,0.97342
0.012698,0.97333,0.012698,0.97451,0.012698,0.97363,0.012698,0.97362
0.012709,0.97353,0.012709,0.97471,0.012709,0.97384,0.012709,0.97382
0.01272,0.97373,0.01272,0.97491,0.01272,0.97404,0.01272,0.97403
0.012731,0.97393,0.012731,0.97512,0.012731,0.97425,0.012731,0.97424
0.012742,0.97413,0.012742,0.97532,0.012742,0.97445,0.012742,0.97444
0.012753,0.97434,0.012753,0.97553,0.012753,0.97466,0.012753,0.97465
0.012764,0.97454,0.012764,0.97573,0.012764,0.97486,0.012764,0.97485
0.012775,0.97474,0.012775,0.97593,0.012775,0.97507,0.012775,0.97506
0.012786,0.97495,0.012786,0.97614,0.012786,0.97528,0.012786,0.97527
0.012797,0.97515,0.012797,0.97634,0.012797,0.97549,0.012797,0.97548
0.012808,0.97536,0.012808,0.97654,0.012808,0.9757,0.012808,0.97569
0.012819,0.97557,0.012819,0.97674,0.012819,0.97591,0.012819,0.9759
0.01283,0.97577,0.01283,0.97695,0.01283,0.97612,0.01283,0.97611
0.012841,0.97598,0.012841,0.97715,0.012841,0.97633,0.012841,0.97633
0.012852,0.97619,0.012852,0.97735,0.012852,0.97654,0.012852,0.97654
0.012863,0.9764,0.012863,0.97755,0.012863,0.97676,0.012863,0.97675
0.012874,0.97661,0.012874,0.97775,0.012874,0.97697,0.012874,0.97697
0.012885,0.97682,0.012885,0.97795,0.012885,0.97718,0.012885,0.97718
0.012896,0.97703,0.012896,0.97815,0.012896,0.97739,0.012896,0.97739
0.012907,0.97724,0.012907,0.97835,0.012907,0.9776,0.012907,0.9776
0.012918,0.97745,0.012918,0.97855,0.012918,0.97781,0.012918,0.97781
0.012929,0.97766,0.012929,0.97874,0.012929,0.97802,0.012929,0.97802
0.01294,0.97787,0.01294,0.97894,0.01294,0.97823,0.01294,0.97823
0.012951,0.97807,0.012951,0.97914,0.012951,0.97843,0.012951,0.97843
0.012962,0.97828,0.012962,0.97933,0.012962,0.97864,0.012962,0.97864
0.012973,0.97848,0.012973,0.97953,0.012973,0.97884,0.012973,0.97884
0.012984,0.97868,0.012984,0.97972,0.012984,0.97905,0.012984,0.97905
0.012995,0.97888,0.012995,0.97992,0.012995,0.97925,0.012995,0.97925
0.013006,0.97909,0.013006,0.98011,0.013006,0.97945,0.013006,0.97945
0.013017,0.97929,0.013017,0.9803,0.013017,0.97965,0.013017,0.97966
0.013028,0.97949,0.013028,0.9805,0.013028,0.97985,0.013028,0.97986
0.013039,0.97968,0.013039,0.98069,0.013039,0.98005,0.013039,0.98006
0.01305,0.97988,0.01305,0.98088,0.01305,0.98025,0.01305,0.98026
0.013061,0.98008,0.013061,0.98107,0.013061,0.98045,0.013061,0.98046
0.013072,0.98028,0.013072,0.98126,0.013072,0.98065,0.013072,0.98065
0.013083,0.98047,0.013083,0.98145,0.013083,0.98084,0.013083,0.98085
0.013094,0.98067,0.013094,0.98164,0.013094,0.98104,0.013094,0.98105
0.013105,0.98087,0.013105,0.98183,0.013105,0.98124,0.013105,0.98125
0.013116,0.98106,0.013116,0.98202,0.013116,0.98143,0.013116,0.98145
0.013127,0.98126,0.013127,0.9822,0.013127,0.98163,0.013127,0.98164
0.013138,0.98145,0.013138,0.98238,0.013138,0.98182,0.013138,0.98184
0.013149,0.98164,0.013149,0.98257,0.013149,0.98202,0.013149,0.98203
0.013161,0.98183,0.013161,0.98275,0.013161,0.98221,0.013161,0.98223
0.013172,0.98203,0.013172,0.98293,0.013172,0.9824,0.013172,0.98242
0.013183,0.98222,0.013183,0.98311,0.013183,0.9826,0.013183,0.98261
0.013194,0.98241,0.013194,0.98329,0.013194,0.98279,0.013194,0.9828
0.013205,0.9826,0.013205,0.98347,0.013205,0.98298,0.013205,0.983
0.013216,0.98279,0.013216,0.98365,0.013216,0.98317,0.013216,0.98319
0.013227,0.98298,0.013227,0.98383,0.013227,0.98336,0.013227,0.98338
0.013238,0.98316,0.013238,0.98401,0.013238,0.98355,0.013238,0.98357
0.013249,0.98335,0.013249,0.98418,0.013249,0.98374,0.013249,0.98376
0.01326,0.98354,0.01326,0.98436,0.01326,0.98393,0.01326,0.98395
0.013271,0.98373,0.013271,0.98453,0.013271,0.98412,0.013271,0.98414
0.013282,0.98391,0.013282,0.98471,0.013282,0.9843,0.013282,0.98432
0.013293,0.9841,0.013293,0.98488,0.013293,0.98449,0.013293,0.98451
0.013304,0.98428,0.013304,0.98504,0.013304,0.98467,0.013304,0.98469
0.013315,0.98447,0.013315,0.98521,0.013315,0.98485,0.013315,0.98488
0.013326,0.98465,0.013326,0.98538,0.013326,0.98503,0.013326,0.98506
0.013337,0.98483,0.013337,0.98554,0.013337,0.98521,0.013337,0.98524
0.013348,0.985,0.013348,0.98571,0.013348,0.98539,0.013348,0.98542
0.013359,0.98518,0.013359,0.98587,0.013359,0.98557,0.013359,0.98559
0.01337,0.98535,0.01337,0.98603,0.01337,0.98574,0.01337,0.98577
0.013381,0.98553,0.013381,0.98619,0.013381,0.98591,0.013381,0.98594
0.013392,0.9857,0.013392,0.98635,0.013392,0.98608,0.013392,0.98611
0.013403,0.98587,0.013403,0.98651,0.013403,0.98625,0.013403,0.98628
0.013414,0.98604,0.013414,0.98666,0.013414,0.98642,0.013414,0.98645
0.013425,0.9862,0.013425,0.98682,0.013425,0.98659,0.013425,0.98662
0.013436,0.98637,0.013436,0.98697,0.013436,0.98675,0.013436,0.98678
0.013447,0.98653,0.013447,0.98712,0.013447,0.98691,0.013447,0.98694
0.013458,0.98669,0.013458,0.98727,0.013458,0.98707,0.013458,0.98711
0.013469,0.98685,0.013469,0.98742,0.013469,0.98723,0.013469,0.98727
0.01348,0.98701,0.01348,0.98757,0.01348,0.98739,0.01348,0.98742
0.013491,0.98717,0.013491,0.98771,0.013491,0.98754,0.013491,0.98758
0.013502,0.98732,0.013502,0.98786,0.013502,0.9877,0.013502,0.98773
0.013513,0.98748,0.013513,0.988,0.013513,0.98785,0.013513,0.98789
0.013524,0.98763,0.013524,0.98814,0.013524,0.988,0.013524,0.98804
0.013535,0.98778,0.013535,0.98828,0.013535,0.98815,0.013535,0.98819
0.013546,0.98793,0.013546,0.98842,0.013546,0.98829,0.013546,0.98834
0.013557,0.98807,0.013557,0.98856,0.013557,0.98844,0.013557,0.98849
0.013568,0.98822,0.013568,0.9887,0.013568,0.98858,0.013568,0.98863
0.013579,0.98836,0.013579,0.98883,0.013579,0.98873,0.013579,0.98878
0.01359,0.98851,0.01359,0.98896,0.01359,0.98887,0.01359,0.98892
0.013601,0.98865,0.013601,0.98909,0.013601,0.98901,0.013601,0.98906
0.013612,0.98879,0.013612,0.98922,0.013612,0.98914,0.013612,0.9892
0.013623,0.98893,0.013623,0.98935,0.013623,0.98928,0.013623,0.98934
0.013634,0.98906,0.013634,0.98947,0.013634,0.98941,0.013634,0.98947
0.013645,0.9892,0.013645,0.9896,0.013645,0.98955,0.013645,0.98961
0.013657,0.98933,0.013657,0.98972,0.013657,0.98968,0.013657,0.98974
0.013668,0.98946,0.013668,0.98984,0.013668,0.98981,0.013668,0.98987
0.013679,0.98959,0.013679,0.98996,0.013679,0.98993,0.013679,0.99
0.01369,0.98972,0.01369,0.99007,0.01369,0.99006,0.01369,0.99012
0.013701,0.98984,0.013701,0.99019,0.013701,0.99018,0.013701,0.99024
0.013712,0.98997,0.013712,0.9903,0.013712,0.9903,0.013712,0.99037
0.013723,0.99009,0.013723,0.99041,0.013723,0.99042,0.013723,0.99049
0.013734,0.99021,0.013734,0.99052,0.013734,0.99054,0.013734,0.99061
0.013745,0.99033,0.013745,0.99063,0.013745,0.99066,0.013745,0.99073
0.013756,0.99044,0.013756,0.99073,0.013756,0.99077,0.013756,0.99084
0.013767,0.99056,0.013767,0.99084,0.013767,0.99089,0.013767,0.99096
0.013778,0.99067,0.013778,0.99094,0.013778,0.991,0.013778,0.99107
0.013789,0.99079,0.013789,0.99104,0.013789,0.99111,0.013789,0.99118
0.0138,0.9909,0.0138,0.99114,0.0138,0.99122,0.0138,0.99129
0.013811,0.99101,0.013811,0.99124,0.013811,0.99133,0.013811,0.9914
0.013822,0.99111,0.013822,0.99133,0.013822,0.99143,0.013822,0.99151
0.013833,0.99122,0.013833,0.99142,0.013833,0.99153,0.013833,0.99161
0.013844,0.99132,0.013844,0.99152,0.013844,0.99164,0.013844,0.99171
0.013855,0.99142,0.013855,0.99161,0.013855,0.99173,0.013855,0.99181
0.013866,0.99152,0.013866,0.99169,0.013866,0.99183,0.013866,0.99191
0.013877,0.99162,0.013877,0.99178,0.013877,0.99193,0.013877,0.99201
0.013888,0.99172,0.013888,0.99186,0.013888,0.99202,0.013888,0.9921
0.013899,0.99181,0.013899,0.99195,0.013899,0.99212,0.013899,0.9922
0.01391,0.9919,0.01391,0.99203,0.01391,0.99221,0.01391,0.99229
0.013921,0.99199,0.013921,0.99211,0.013921,0.99229,0.013921,0.99238
0.013932,0.99208,0.013932,0.99218,0.013932,0.99238,0.013932,0.99246
0.013943,0.99217,0.013943,0.99226,0.013943,0.99246,0.013943,0.99255
0.013954,0.99226,0.013954,0.99233,0.013954,0.99255,0.013954,0.99263
0.013965,0.99234,0.013965,0.9924,0.013965,0.99262,0.013965,0.99271
0.013976,0.99242,0.013976,0.99247,0.013976,0.9927,0.013976,0.99279
0.013987,0.9925,0.013987,0.99254,0.013987,0.99277,0.013987,0.99286
0.013998,0.99257,0.013998,0.99261,0.013998,0.99285,0.013998,0.99293
0.014009,0.99265,0.014009,0.99267,0.014009,0.99292,0.014009,0.993
0.01402,0.99272,0.01402,0.99273,0.01402,0.99298,0.01402,0.99307
0.014031,0.99279,0.014031,0.99279,0.014031,0.99305,0.014031,0.99314
0.014042,0.99286,0.014042,0.99285,0.014042,0.99311,0.014042,0.9932
0.014053,0.99292,0.014053,0.99291,0.014053,0.99317,0.014053,0.99326
0.014064,0.99298,0.014064,0.99296,0.014064,0.99323,0.014064,0.99332
0.014075,0.99304,0.014075,0.99301,0.014075,0.99329,0.014075,0.99338
0.014086,0.9931,0.014086,0.99306,0.014086,0.99334,0.014086,0.99343
0.014097,0.99316,0.014097,0.99311,0.014097,0.99339,0.014097,0.99349
0.014108,0.99321,0.014108,0.99316,0.014108,0.99344,0.014108,0.99354
0.014119,0.99326,0.014119,0.9932,0.014119,0.99349,0.014119,0.99358
0.01413,0.99331,0.01413,0.99324,0.01413,0.99354,0.01413,0.99363
0.014141,0.99336,0.014141,0.99328,0.014141,0.99358,0.014141,0.99368
0.014153,0.99341,0.014153,0.99332,0.014153,0.99362,0.014153,0.99372
0.014164,0.99345,0.014164,0.99336,0.014164,0.99366,0.014164,0.99376
0.014175,0.99349,0.014175,0.99339,0.014175,0.9937,0.014175,0.9938
0.014186,0.99353,0.014186,0.99342,0.014186,0.99374,0.014186,0.99383
0.014197,0.99357,0.014197,0.99345,0.014197,0.99377,0.014197,0.99386
0.014208,0.99361,0.014208,0.99348,0.014208,0.9938,0.014208,0.9939
0.014219,0.99364,0.014219,0.99351,0.014219,0.99383,0.014219,0.99393
0.01423,0.99367,0.01423,0.99353,0.01423,0.99386,0.01423,0.99395
0.014241,0.9937,0.014241,0.99355,0.014241,0.99388,0.014241,0.99398
0.014252,0.99373,0.014252,0.99357,0.014252,0.9939,0.014252,0.994
0.014263,0.99375,0.014263,0.99359,0.014263,0.99392,0.014263,0.99402
0.014274,0.99377,0.014274,0.99361,0.014274,0.99394,0.014274,0.99404
0.014285,0.99379,0.014285,0.99362,0.014285,0.99396,0.014285,0.99406
0.014296,0.99381,0.014296,0.99363,0.014296,0.99397,0.014296,0.99407
0.014307,0.99383,0.014307,0.99364,0.014307,0.99398,0.014307,0.99408
0.014318,0.99384,0.014318,0.99365,0.014318,0.99399,0.014318,0.99409
0.014329,0.99386,0.014329,0.99366,0.014329,0.994,0.014329,0.9941
0.01434,0.99387,0.01434,0.99366,0.01434,0.994,0.01434,0.9941
0.014351,0.99388,0.014351,0.99366,0.014351,0.99401,0.014351,0.99411
0.014362,0.99388,0.014362,0.99366,0.014362,0.99401,0.014362,0.99411
0.014373,0.99389,0.014373,0.99366,0.014373,0.99401,0.014373,0.99411
0.014384,0.99389,0.014384,0.99366,0.014384,0.99401,0.014384,0.99411
0.014395,0.99389,0.014395,0.99365,0.014395,0.994,0.014395,0.9941
0.014406,0.99389,0.014406,0.99364,0.014406,0.994,0.014406,0.9941
0.014417,0.99388,0.014417,0.99363,0.014417,0.99399,0.014417,0.99409
0.014428,0.99388,0.014428,0.99362,0.014428,0.99398,0.014428,0.99408
0.014439,0.99387,0.014439,0.99361,0.014439,0.99396,0.014439,0.99407
0.01445,0.99386,0.01445,0.99359,0.01445,0.99395,0.01445,0.99406
0.014461,0.99385,0.014461,0.99357,0.014461,0.99393,0.014461,0.99404
0.014472,0.99383,0.014472,0.99355,0.014472,0.99392,0.014472,0.99402
0.014483,0.99382,0.014483,0.99353,0.014483,0.9939,0.014483,0.994
0.014494,0.9938,0.014494,0.99351,0.014494,0.99387,0.014494,0.99398
0.014505,0.99378,0.014505,0.99348,0.014505,0.99385,0.014505,0.99396
0.014516,0.99376,0.014516,0.99346,0.014516,0.99382,0.014516,0.99393
0.014527,0.99374,0.014527,0.99343,0.014527,0.9938,0.014527,0.9939
0.014538,0.99371,0.014538,0.9934,0.014538,0.99377,0.014538,0.99387
0.014549,0.99369,0.014549,0.99336,0.014549,0.99373,0.014549,0.99384
0.01456,0.99366,0.01456,0.99333,0.01456,0.9937,0.01456,0.99381
0.014571,0.99363,0.014571,0.99329,0.014571,0.99366,0.014571,0.99377
0.014582,0.99359,0.014582,0.99325,0.014582,0.99363,0.014582,0.99374
0.014593,0.99356,0.014593,0.99321,0.014593,0.99359,0.014593,0.9937
0.014604,0.99352,0.014604,0.99317,0.014604,0.99355,0.014604,0.99366
0.014615,0.99349,0.014615,0.99312,0.014615,0.99351,0.014615,0.99362
0.014626,0.99345,0.014626,0.99308,0.014626,0.99346,0.014626,0.99357
0.014637,0.99341,0.014637,0.99303,0.014637,0.99341,0.014637,0.99353
0.014649,0.99336,0.014649,0.99298,0.014649,0.99337,0.014649,0.99348
0.01466,0.99332,0.01466,0.99293,0.01466,0.99332,0.01466,0.99343
0.014671,0.99327,0.014671,0.99288,0.014671,0.99327,0.014671,0.99338
0.014682,0.99322,0.014682,0.99282,0.014682,0.99321,0.014682,0.99332
0.014693,0.99317,0.014693,0.99276,0.014693,0.99316,0.014693,0.99327
0.014704,0.99312,0.014704,0.9927,0.014704,0.9931,0.014704,0.99321
0.014715,0.99307,0.014715,0.99264,0.014715,0.99304,0.014715,0.99316
0.014726,0.99301,0.014726,0.99258,0.014726,0.99298,0.014726,0.9931
0.014737,0.99296,0.014737,0.99252,0.014737,0.99292,0.014737,0.99304
0.014748,0.9929,0.014748,0.99245,0.014748,0.99286,0.014748,0.99297
0.014759,0.99284,0.014759,0.99238,0.014759,0.99279,0.014759,0.99291
0.01477,0.99277,0.01477,0.99231,0.01477,0.99272,0.01477,0.99284
0.014781,0.99271,0.014781,0.99224,0.014781,0.99266,0.014781,0.99277
0.014792,0.99264,0.014792,0.99217,0.014792,0.99258,0.014792,0.9927
0.014803,0.99258,0.014803,0.99209,0.014803,0.99251,0.014803,0.99263
0.014814,0.99251,0.014814,0.99202,0.014814,0.99244,0.014814,0.99255
0.014825,0.99244,0.014825,0.99194,0.014825,0.99236,0.014825,0.99248
0.014836,0.99236,0.014836,0.99186,0.014836,0.99228,0.014836,0.9924
0.014847,0.99229,0.014847,0.99178,0.014847,0.9922,0.014847,0.99232
0.014858,0.99221,0.014858,0.99169,0.014858,0.99212,0.014858,0.99224
0.014869,0.99214,0.014869,0.99161,0.014869,0.99204,0.014869,0.99216
0.01488,0.99206,0.01488,0.99152,0.01488,0.99196,0.01488,0.99207
0.014891,0.99198,0.014891,0.99143,0.014891,0.99187,0.014891,0.99199
0.014902,0.9919,0.014902,0.99134,0.014902,0.99178,0.014902,0.9919
0.014913,0.99181,0.014913,0.99125,0.014913,0.9917,0.014913,0.99181
0.014924,0.99173,0.014924,0.99115,0.014924,0.99161,0.014924,0.99172
0.014935,0.99164,0.014935,0.99106,0.014935,0.99152,0.014935,0.99163
0.014946,0.99156,0.014946,0.99096,0.014946,0.99143,0.014946,0.99154
0.014957,0.99147,0.014957,0.99086,0.014957,0.99133,0.014957,0.99145
0.014968,0.99138,0.014968,0.99076,0.014968,0.99124,0.014968,0.99135
0.014979,0.99129,0.014979,0.99066,0.014979,0.99114,0.014979,0.99126
0.01499,0.99119,0.01499,0.99056,0.01499,0.99104,0.01499,0.99116
0.015001,0.9911,0.015001,0.99046,0.015001,0.99094,0.015001,0.99106
0.015012,0.991,0.015012,0.99035,0.015012,0.99084,0.015012,0.99096
0.015023,0.99091,0.015023,0.99024,0.015023,0.99074,0.015023,0.99086
0.015034,0.99081,0.015034,0.99013,0.015034,0.99064,0.015034,0.99075
0.015045,0.99071,0.015045,0.99002,0.015045,0.99053,0.015045,0.99065
0.015056,0.99061,0.015056,0.98991,0.015056,0.99042,0.015056,0.99054
0.015067,0.9905,0.015067,0.9898,0.015067,0.99032,0.015067,0.99043
0.015078,0.9904,0.015078,0.98968,0.015078,0.99021,0.015078,0.99032
0.015089,0.99029,0.015089,0.98957,0.015089,0.9901,0.015089,0.99021
0.0151,0.99019,0.0151,0.98945,0.0151,0.98999,0.0151,0.9901
0.015111,0.99008,0.015111,0.98933,0.015111,0.98987,0.015111,0.98999
0.015122,0.98997,0.015122,0.98921,0.015122,0.98976,0.015122,0.98987
0.015133,0.98986,0.015133,0.98909,0.015133,0.98964,0.015133,0.98976
0.015145,0.98975,0.015145,0.98897,0.015145,0.98953,0.015145,0.98964
0.015156,0.98963,0.015156,0.98884,0.015156,0.98941,0.015156,0.98952
0.015167,0.98952,0.015167,0.98871,0.015167,0.98929,0.015167,0.9894
0.015178,0.9894,0.015178,0.98859,0.015178,0.98917,0.015178,0.98928
0.015189,0.98928,0.015189,0.98846,0.015189,0.98904,0.015189,0.98916
0.0152,0.98917,0.0152,0.98832,0.0152,0.98892,0.0152,0.98903
0.015211,0.98905,0.015211,0.98819,0.015211,0.9888,0.015211,0.98891
0.015222,0.98892,0.015222,0.98806,0.015222,0.98867,0.015222,0.98878
0.015233,0.9888,0.015233,0.98792,0.015233,0.98855,0.015233,0.98866
0.015244,0.98868,0.015244,0.98779,0.015244,0.98842,0.015244,0.98853
0.015255,0.98856,0.015255,0.98765,0.015255,0.98829,0.015255,0.9884
0.015266,0.98843,0.015266,0.98751,0.015266,0.98816,0.015266,0.98827
0.015277,0.9883,0.015277,0.98737,0.015277,0.98803,0.015277,0.98813
0.015288,0.98817,0.015288,0.98723,0.015288,0.98789,0.015288,0.988
0.015299,0.98804,0.015299,0.98709,0.015299,0.98776,0.015299,0.98787
0.01531,0.98791,0.01531,0.98695,0.01531,0.98762,0.01531,0.98773
0.015321,0.98778,0.015321,0.9868,0.015321,0.98749,0.015321,0.98759
0.015332,0.98765,0.015332,0.98666,0.015332,0.98735,0.015332,0.98745
0.015343,0.98751,0.015343,0.98651,0.015343,0.98721,0.015343,0.98732
0.015354,0.98738,0.015354,0.98636,0.015354,0.98707,0.015354,0.98718
0.015365,0.98724,0.015365,0.98621,0.015365,0.98693,0.015365,0.98703
0.015376,0.9871,0.015376,0.98606,0.015376,0.98678,0.015376,0.98689
0.015387,0.98696,0.015387,0.98591,0.015387,0.98664,0.015387,0.98674
0.015398,0.98682,0.015398,0.98576,0.015398,0.98649,0.015398,0.9866
0.015409,0.98668,0.015409,0.9856,0.015409,0.98634,0.015409,0.98645
0.01542,0.98653,0.01542,0.98545,0.01542,0.98619,0.01542,0.9863
0.015431,0.98639,0.015431,0.98529,0.015431,0.98605,0.015431,0.98615
0.015442,0.98624,0.015442,0.98513,0.015442,0.9859,0.015442,0.986
0.015453,0.98609,0.015453,0.98498,0.015453,0.98574,0.015453,0.98585
0.015464,0.98595,0.015464,0.98482,0.015464,0.98559,0.015464,0.98569
0.015475,0.9858,0.015475,0.98465,0.015475,0.98543,0.015475,0.98554
0.015486,0.98565,0.015486,0.98449,0.015486,0.98528,0.015486,0.98538
0.015497,0.98549,0.015497,0.98433,0.015497,0.98512,0.015497,0.98522
0.015508,0.98534,0.015508,0.98416,0.015508,0.98496,0.015508,0.98506
0.015519,0.98518,0.015519,0.98399,0.015519,0.9848,0.015519,0.9849
0.01553,0.98503,0.01553,0.98383,0.01553,0.98464,0.01553,0.98474
0.015541,0.98487,0.015541,0.98366,0.015541,0.98447,0.015541,0.98457
0.015552,0.98471,0.015552,0.98349,0.015552,0.98431,0.015552,0.98441
0.015563,0.98455,0.015563,0.98332,0.015563,0.98414,0.015563,0.98424
0.015574,0.98438,0.015574,0.98315,0.015574,0.98398,0.015574,0.98408
0.015585,0.98422,0.015585,0.98298,0.015585,0.98381,0.015585,0.98391
0.015596,0.98406,0.015596,0.9828,0.015596,0.98364,0.015596,0.98374
0.015607,0.98389,0.015607,0.98263,0.015607,0.98348,0.015607,0.98357
0.015618,0.98373,0.015618,0.98246,0.015618,0.98331,0.015618,0.9834
0.015629,0.98356,0.015629,0.98228,0.015629,0.98314,0.015629,0.98323
0.01564,0.98339,0.01564,0.98211,0.01564,0.98297,0.01564,0.98306
0.015652,0.98323,0.015652,0.98193,0.015652,0.9828,0.015652,0.98289
0.015663,0.98306,0.015663,0.98175,0.015663,0.98263,0.015663,0.98272
0.015674,0.98289,0.015674,0.98157,0.015674,0.98245,0.015674,0.98255
0.015685,0.98272,0.015685,0.98139,0.015685,0.98228,0.015685,0.98238
0.015696,0.98255,0.015696,0.98121,0.015696,0.98211,0.015696,0.9822
0.015707,0.98238,0.015707,0.98103,0.015707,0.98194,0.015707,0.98203
0.015718,0.98221,0.015718,0.98085,0.015718,0.98176,0.015718,0.98185
0.015729,0.98204,0.015729,0.98066,0.015729,0.98159,0.015729,0.98168
0.01574,0.98186,0.01574,0.98048,0.01574,0.98141,0.01574,0.9815
0.015751,0.98169,0.015751,0.98029,0.015751,0.98124,0.015751,0.98133
0.015762,0.98152,0.015762,0.98011,0.015762,0.98106,0.015762,0.98115
0.015773,0.98135,0.015773,0.97992,0.015773,0.98089,0.015773,0.98098
0.015784,0.98118,0.015784,0.97973,0.015784,0.98071,0.015784,0.9808
0.015795,0.981,0.015795,0.97955,0.015795,0.98053,0.015795,0.98062
0.015806,0.98083,0.015806,0.97936,0.015806,0.98035,0.015806,0.98044
0.015817,0.98065,0.015817,0.97917,0.015817,0.98017,0.015817,0.98026
0.015828,0.98047,0.015828,0.97898,0.015828,0.97999,0.015828,0.98007
0.015839,0.98029,0.015839,0.97879,0.015839,0.9798,0.015839,0.97989
0.01585,0.98011,0.01585,0.97861,0.01585,0.97962,0.01585,0.97971
0.015861,0.97993,0.015861,0.97842,0.015861,0.97943,0.015861,0.97952
0.015872,0.97975,0.015872,0.97823,0.015872,0.97925,0.015872,0.97933
0.015883,0.97956,0.015883,0.97804,0.015883,0.97906,0.015883,0.97915
0.015894,0.97938,0.015894,0.97785,0.015894,0.97887,0.015894,0.97896
0.015905,0.9792,0.015905,0.97766,0.015905,0.97868,0.015905,0.97877
0.015916,0.97901,0.015916,0.97746,0.015916,0.97849,0.015916,0.97858
0.015927,0.97883,0.015927,0.97727,0.015927,0.9783,0.015927,0.97839
0.015938,0.97864,0.015938,0.97708,0.015938,0.97811,0.015938,0.9782
0.015949,0.97845,0.015949,0.97688,0.015949,0.97792,0.015949,0.97801
0.01596,0.97826,0.01596,0.97669,0.01596,0.97773,0.01596,0.97781
0.015971,0.97807,0.015971,0.97649,0.015971,0.97753,0.015971,0.97762
0.015982,0.97788,0.015982,0.9763,0.015982,0.97734,0.015982,0.97742
0.015993,0.97769,0.015993,0.9761,0.015993,0.97714,0.015993,0.97722
0.016004,0.9775,0.016004,0.97591,0.016004,0.97694,0.016004,0.97703
0.016015,0.9773,0.016015,0.97571,0.016015,0.97674,0.016015,0.97683
0.016026,0.97711,0.016026,0.97552,0.016026,0.97654,0.016026,0.97663
0.016037,0.97691,0.016037,0.97532,0.016037,0.97634,0.016037,0.97642
0.016048,0.97671,0.016048,0.97513,0.016048,0.97614,0.016048,0.97622
0.016059,0.97651,0.016059,0.97493,0.016059,0.97593,0.016059,0.97602
0.01607,0.97631,0.01607,0.97473,0.01607,0.97573,0.01607,0.97582
0.016081,0.97612,0.016081,0.97454,0.016081,0.97553,0.016081,0.97561
0.016092,0.97592,0.016092,0.97434,0.016092,0.97533,0.016092,0.97541
0.016103,0.97572,0.016103,0.97414,0.016103,0.97513,0.016103,0.97521
0.016114,0.97552,0.016114,0.97395,0.016114,0.97493,0.016114,0.97501
0.016125,0.97532,0.016125,0.97375,0.016125,0.97473,0.016125,0.97481
0.016136,0.97512,0.016136,0.97355,0.016136,0.97453,0.016136,0.97461
0.016148,0.97493,0.016148,0.97335,0.016148,0.97433,0.016148,0.97441
0.016159,0.97473,0.016159,0.97315,0.016159,0.97413,0.016159,0.97421
0.01617,0.97453,0.01617,0.97296,0.01617,0.97393,0.01617,0.97401
0.016181,0.97433,0.016181,0.97276,0.016181,0.97373,0.016181,0.97381
0.016192,0.97413,0.016192,0.97256,0.016192,0.97353,0.016192,0.97361
0.016203,0.97394,0.016203,0.97236,0.016203,0.97333,0.016203,0.97341
0.016214,0.97374,0.016214,0.97216,0.016214,0.97314,0.016214,0.97321
0.016225,0.97355,0.016225,0.97196,0.016225,0.97294,0.016225,0.97301
0.016236,0.97335,0.016236,0.97176,0.016236,0.97274,0.016236,0.97281
0.016247,0.97315,0.016247,0.97156,0.016247,0.97253,0.016247,0.9726
0.016258,0.97296,0.016258,0.97137,0.016258,0.97233,0.016258,0.9724
0.016269,0.97276,0.016269,0.97117,0.016269,0.97213,0.016269,0.9722
0.01628,0.97256,0.01628,0.97097,0.01628,0.97193,0.01628,0.972
0.016291,0.97236,0.016291,0.97077,0.016291,0.97173,0.016291,0.9718
0.016302,0.97216,0.016302,0.97058,0.016302,0.97153,0.016302,0.97159
0.016313,0.97197,0.016313,0.97038,0.016313,0.97132,0.016313,0.97139
0.016324,0.97177,0.016324,0.97018,0.016324,0.97112,0.016324,0.97118
0.016335,0.97157,0.016335,0.96999,0.016335,0.97091,0.016335,0.97098
0.016346,0.97137,0.016346,0.96979,0.016346,0.97071,0.016346,0.97077
0.016357,0.97116,0.016357,0.96959,0.016357,0.97051,0.016357,0.97057
0.016368,0.97096,0.016368,0.9694,0.016368,0.9703,0.016368,0.97036
0.016379,0.97076,0.016379,0.9692,0.016379,0.9701,0.016379,0.97016
0.01639,0.97056,0.01639,0.969,0.01639,0.9699,0.01639,0.96995
0.016401,0.97036,0.016401,0.9688,0.016401,0.96969,0.016401,0.96975
0.016412,0.97016,0.016412,0.96861,0.016412,0.96949,0.016412,0.96954
0.016423,0.96996,0.016423,0.96841,0.016423,0.96928,0.016423,0.96934
0.016434,0.96976,0.016434,0.96821,0.016434,0.96908,0.016434,0.96913
0.016445,0.96956,0.016445,0.96802,0.016445,0.96887,0.016445,0.96892
0.016456,0.96935,0.016456,0.96782,0.016456,0.96867,0.016456,0.96872
0.016467,0.96915,0.016467,0.96763,0.016467,0.96846,0.016467,0.96851
0.016478,0.96895,0.016478,0.96744,0.016478,0.96826,0.016478,0.96831
0.016489,0.96875,0.016489,0.96724,0.016489,0.96806,0.016489,0.96811
0.0165,0.96854,0.0165,0.96705,0.0165,0.96786,0.0165,0.9679
0.016511,0.96834,0.016511,0.96686,0.016511,0.96766,0.016511,0.9677
0.016522,0.96814,0.016522,0.96667,0.016522,0.96746,0.016522,0.9675
0.016533,0.96795,0.016533,0.96648,0.016533,0.96726,0.016533,0.9673
0.016544,0.96775,0.016544,0.96628,0.016544,0.96706,0.016544,0.9671
0.016555,0.96755,0.016555,0.96609,0.016555,0.96687,0.016555,0.96691
0.016566,0.96735,0.016566,0.96591,0.016566,0.96667,0.016566,0.96671
0.016577,0.96716,0.016577,0.96572,0.016577,0.96647,0.016577,0.96651
0.016588,0.96696,0.016588,0.96553,0.016588,0.96628,0.016588,0.96631
0.016599,0.96677,0.016599,0.96534,0.016599,0.96608,0.016599,0.96612
0.01661,0.96657,0.01661,0.96515,0.01661,0.96589,0.01661,0.96592
0.016621,0.96638,0.016621,0.96496,0.016621,0.9657,0.016621,0.96573
0.016632,0.96619,0.016632,0.96478,0.016632,0.9655,0.016632,0.96554
0.016644,0.966,0.016644,0.96459,0.016644,0.96531,0.016644,0.96534
0.016655,0.96581,0.016655,0.96441,0.016655,0.96512,0.016655,0.96515
0.016666,0.96562,0.016666,0.96423,0.016666,0.96494,0.016666,0.96496
0.016677,0.96543,0.016677,0.96404,0.016677,0.96475,0.016677,0.96477
0.016688,0.96524,0.016688,0.96386,0.016688,0.96456,0.016688,0.96458
0.016699,0.96506,0.016699,0.96368,0.016699,0.96437,0.016699,0.96439
0.01671,0.96487,0.01671,0.9635,0.01671,0.96418,0.01671,0.9642
0.016721,0.96468,0.016721,0.96332,0.016721,0.96399,0.016721,0.96402
0.016732,0.9645,0.016732,0.96315,0.016732,0.96381,0.016732,0.96383
0.016743,0.96431,0.016743,0.96297,0.016743,0.96362,0.016743,0.96364
0.016754,0.96413,0.016754,0.9628,0.016754,0.96344,0.016754,0.96346
0.016765,0.96395,0.016765,0.96262,0.016765,0.96325,0.016765,0.96327
0.016776,0.96376,0.016776,0.96245,0.016776,0.96307,0.016776,0.96308
0.016787,0.96358,0.016787,0.96228,0.016787,0.96289,0.016787,0.9629
0.016798,0.9634,0.016798,0.96211,0.016798,0.9627,0.016798,0.96271
0.016809,0.96322,0.016809,0.96194,0.016809,0.96252,0.016809,0.96253
0.01682,0.96304,0.01682,0.96177,0.01682,0.96234,0.01682,0.96235
0.016831,0.96286,0.016831,0.9616,0.016831,0.96216,0.016831,0.96217
0.016842,0.96268,0.016842,0.96143,0.016842,0.96198,0.016842,0.96198
0.016853,0.9625,0.016853,0.96126,0.016853,0.9618,0.016853,0.9618
0.016864,0.96232,0.016864,0.9611,0.016864,0.96162,0.016864,0.96162
0.016875,0.96214,0.016875,0.96093,0.016875,0.96144,0.016875,0.96144
0.016886,0.96196,0.016886,0.96077,0.016886,0.96126,0.016886,0.96126
0.016897,0.96179,0.016897,0.9606,0.016897,0.96108,0.016897,0.96109
0.016908,0.96161,0.016908,0.96044,0.016908,0.96091,0.016908,0.96091
0.016919,0.96144,0.016919,0.96028,0.016919,0.96073,0.016919,0.96073
0.01693,0.96127,0.01693,0.96013,0.01693,0.96056,0.01693,0.96056
0.016941,0.96109,0.016941,0.95997,0.016941,0.96039,0.016941,0.96039
0.016952,0.96092,0.016952,0.95981,0.016952,0.96022,0.016952,0.96022
0.016963,0.96075,0.016963,0.95966,0.016963,0.96005,0.016963,0.96005
0.016974,0.96058,0.016974,0.95951,0.016974,0.95989,0.016974,0.95988
0.016985,0.96042,0.016985,0.95935,0.016985,0.95972,0.016985,0.95972
0.016996,0.96025,0.016996,0.9592,0.016996,0.95956,0.016996,0.95955
0.017007,0.96009,0.017007,0.95905,0.017007,0.9594,0.017007,0.95939
0.017018,0.95992,0.017018,0.95891,0.017018,0.95924,0.017018,0.95923
0.017029,0.95977,0.017029,0.95876,0.017029,0.95908,0.017029,0.95907
0.01704,0.95961,0.01704,0.95862,0.01704,0.95892,0.01704,0.95891
0.017051,0.95945,0.017051,0.95847,0.017051,0.95877,0.017051,0.95876
0.017062,0.95929,0.017062,0.95833,0.017062,0.95862,0.017062,0.9586
0.017073,0.95914,0.017073,0.95819,0.017073,0.95847,0.017073,0.95845
0.017084,0.95899,0.017084,0.95805,0.017084,0.95832,0.017084,0.9583
0.017095,0.95884,0.017095,0.95791,0.017095,0.95817,0.017095,0.95815
0.017106,0.95869,0.017106,0.95777,0.017106,0.95802,0.017106,0.958
0.017117,0.95854,0.017117,0.95763,0.017117,0.95787,0.017117,0.95785
0.017128,0.95839,0.017128,0.9575,0.017128,0.95773,0.017128,0.95771
0.01714,0.95825,0.01714,0.95736,0.01714,0.95759,0.01714,0.95757
0.017151,0.95811,0.017151,0.95723,0.017151,0.95745,0.017151,0.95743
0.017162,0.95797,0.017162,0.9571,0.017162,0.95731,0.017162,0.95729
0.017173,0.95783,0.017173,0.95697,0.017173,0.95718,0.017173,0.95715
0.017184,0.95769,0.017184,0.95684,0.017184,0.95704,0.017184,0.95701
0.017195,0.95755,0.017195,0.95672,0.017195,0.9569,0.017195,0.95688
0.017206,0.95742,0.017206,0.95659,0.017206,0.95677,0.017206,0.95674
0.017217,0.95729,0.017217,0.95647,0.017217,0.95664,0.017217,0.95661
0.017228,0.95716,0.017228,0.95635,0.017228,0.95651,0.017228,0.95648
0.017239,0.95702,0.017239,0.95623,0.017239,0.95638,0.017239,0.95635
0.01725,0.9569,0.01725,0.95611,0.01725,0.95625,0.01725,0.95622
0.017261,0.95677,0.017261,0.95599,0.017261,0.95613,0.017261,0.9561
0.017272,0.95664,0.017272,0.95588,0.017272,0.95601,0.017272,0.95597
0.017283,0.95652,0.017283,0.95576,0.017283,0.95589,0.017283,0.95585
0.017294,0.9564,0.017294,0.95565,0.017294,0.95576,0.017294,0.95573
0.017305,0.95627,0.017305,0.95554,0.017305,0.95564,0.017305,0.95561
0.017316,0.95616,0.017316,0.95543,0.017316,0.95553,0.017316,0.95549
0.017327,0.95604,0.017327,0.95533,0.017327,0.95541,0.017327,0.95537
0.017338,0.95592,0.017338,0.95522,0.017338,0.9553,0.017338,0.95526
0.017349,0.95581,0.017349,0.95512,0.017349,0.95519,0.017349,0.95514
0.01736,0.95569,0.01736,0.95502,0.01736,0.95508,0.01736,0.95503
0.017371,0.95558,0.017371,0.95492,0.017371,0.95497,0.017371,0.95492
0.017382,0.95547,0.017382,0.95482,0.017382,0.95486,0.017382,0.95482
0.017393,0.95536,0.017393,0.95473,0.017393,0.95476,0.017393,0.95471
0.017404,0.95526,0.017404,0.95463,0.017404,0.95466,0.017404,0.95461
0.017415,0.95515,0.017415,0.95454,0.017415,0.95456,0.017415,0.95451
0.017426,0.95505,0.017426,0.95445,0.017426,0.95446,0.017426,0.95441
0.017437,0.95495,0.017437,0.95436,0.017437,0.95436,0.017437,0.95431
0.017448,0.95485,0.017448,0.95427,0.017448,0.95426,0.017448,0.95421
0.017459,0.95475,0.017459,0.95419,0.017459,0.95417,0.017459,0.95412
0.01747,0.95466,0.01747,0.9541,0.01747,0.95408,0.01747,0.95402
0.017481,0.95457,0.017481,0.95402,0.017481,0.95398,0.017481,0.95393
0.017492,0.95448,0.017492,0.95394,0.017492,0.9539,0.017492,0.95384
0.017503,0.95438,0.017503,0.95386,0.017503,0.95381,0.017503,0.95375
0.017514,0.9543,0.017514,0.95378,0.017514,0.95372,0.017514,0.95367
0.017525,0.95421,0.017525,0.9537,0.017525,0.95364,0.017525,0.95358
0.017536,0.95412,0.017536,0.95363,0.017536,0.95356,0.017536,0.9535
0.017547,0.95404,0.017547,0.95356,0.017547,0.95348,0.017547,0.95342
0.017558,0.95396,0.017558,0.95349,0.017558,0.9534,0.017558,0.95334
0.017569,0.95388,0.017569,0.95342,0.017569,0.95332,0.017569,0.95326
0.01758,0.9538,0.01758,0.95335,0.01758,0.95325,0.01758,0.95319
0.017591,0.95372,0.017591,0.95329,0.017591,0.95317,0.017591,0.95311
0.017602,0.95365,0.017602,0.95322,0.017602,0.9531,0.017602,0.95304
0.017613,0.95358,0.017613,0.95316,0.017613,0.95303,0.017613,0.95297
0.017624,0.95351,0.017624,0.9531,0.017624,0.95297,0.017624,0.9529
0.017636,0.95344,0.017636,0.95304,0.017636,0.9529,0.017636,0.95284
0.017647,0.95337,0.017647,0.95299,0.017647,0.95284,0.017647,0.95278
0.017658,0.9533,0.017658,0.95293,0.017658,0.95278,0.017658,0.95271
0.017669,0.95324,0.017669,0.95288,0.017669,0.95272,0.017669,0.95266
0.01768,0.95318,0.01768,0.95283,0.01768,0.95266,0.01768,0.9526
0.017691,0.95312,0.017691,0.95278,0.017691,0.95261,0.017691,0.95254
0.017702,0.95306,0.017702,0.95274,0.017702,0.95256,0.017702,0.95249
0.017713,0.953,0.017713,0.95269,0.017713,0.95251,0.017713,0.95244
0.017724,0.95295,0.017724,0.95265,0.017724,0.95246,0.017724,0.95239
0.017735,0.9529,0.017735,0.95261,0.017735,0.95242,0.017735,0.95235
0.017746,0.95285,0.017746,0.95257,0.017746,0.95237,0.017746,0.9523
0.017757,0.9528,0.017757,0.95253,0.017757,0.95233,0.017757,0.95226
0.017768,0.95275,0.017768,0.9525,0.017768,0.95229,0.017768,0.95222
0.017779,0.95271,0.017779,0.95247,0.017779,0.95225,0.017779,0.95218
0.01779,0.95267,0.01779,0.95244,0.01779,0.95221,0.01779,0.95214
0.017801,0.95263,0.017801,0.95241,0.017801,0.95218,0.017801,0.9521
0.017812,0.95259,0.017812,0.95238,0.017812,0.95214,0.017812,0.95207
0.017823,0.95256,0.017823,0.95235,0.017823,0.95211,0.017823,0.95204
0.017834,0.95252,0.017834,0.95233,0.017834,0.95208,0.017834,0.95201
0.017845,0.95249,0.017845,0.95231,0.017845,0.95206,0.017845,0.95198
0.017856,0.95246,0.017856,0.95228,0.017856,0.95203,0.017856,0.95195
0.017867,0.95243,0.017867,0.95227,0.017867,0.95201,0.017867,0.95193
0.017878,0.9524,0.017878,0.95225,0.017878,0.95198,0.017878,0.9519
0.017889,0.95238,0.017889,0.95223,0.017889,0.95196,0.017889,0.95189
0.0179,0.95235,0.0179,0.95222,0.0179,0.95195,0.0179,0.95187
0.017911,0.95233,0.017911,0.95221,0.017911,0.95193,0.017911,0.95185
0.017922,0.95231,0.017922,0.9522,0.017922,0.95192,0.017922,0.95184
0.017933,0.95229,0.017933,0.95219,0.017933,0.95191,0.017933,0.95182
0.017944,0.95228,0.017944,0.95219,0.017944,0.9519,0.017944,0.95181
0.017955,0.95226,0.017955,0.95218,0.017955,0.95189,0.017955,0.9518
0.017966,0.95225,0.017966,0.95218,0.017966,0.95188,0.017966,0.95179
0.017977,0.95224,0.017977,0.95218,0.017977,0.95188,0.017977,0.95179
0.017988,0.95223,0.017988,0.95218,0.017988,0.95187,0.017988,0.95179
0.017999,0.95222,0.017999,0.95219,0.017999,0.95187,0.017999,0.95178
0.01801,0.95222,0.01801,0.95219,0.01801,0.95187,0.01801,0.95178
0.018021,0.95222,0.018021,0.9522,0.018021,0.95188,0.018021,0.95178
0.018032,0.95221,0.018032,0.95221,0.018032,0.95188,0.018032,0.95179
0.018043,0.95221,0.018043,0.95222,0.018043,0.95189,0.018043,0.95179
0.018054,0.95222,0.018054,0.95224,0.018054,0.9519,0.018054,0.9518
0.018065,0.95222,0.018065,0.95225,0.018065,0.95191,0.018065,0.95181
0.018076,0.95223,0.018076,0.95227,0.018076,0.95192,0.018076,0.95182
0.018087,0.95223,0.018087,0.95229,0.018087,0.95193,0.018087,0.95183
0.018098,0.95224,0.018098,0.95231,0.018098,0.95195,0.018098,0.95185
0.018109,0.95225,0.018109,0.95233,0.018109,0.95196,0.018109,0.95186
0.01812,0.95227,0.01812,0.95235,0.01812,0.95198,0.01812,0.95188
0.018132,0.95228,0.018132,0.95238,0.018132,0.952,0.018132,0.9519
0.018143,0.9523,0.018143,0.95241,0.018143,0.95203,0.018143,0.95192
0.018154,0.95231,0.018154,0.95244,0.018154,0.95205,0.018154,0.95195
0.018165,0.95233,0.018165,0.95247,0.018165,0.95208,0.018165,0.95197
0.018176,0.95236,0.018176,0.9525,0.018176,0.95211,0.018176,0.952
0.018187,0.95238,0.018187,0.95254,0.018187,0.95214,0.018187,0.95203
0.018198,0.95241,0.018198,0.95257,0.018198,0.95217,0.018198,0.95206
0.018209,0.95243,0.018209,0.95261,0.018209,0.9522,0.018209,0.95209
0.01822,0.95246,0.01822,0.95265,0.01822,0.95224,0.01822,0.95213
0.018231,0.95249,0.018231,0.95269,0.018231,0.95227,0.018231,0.95217
0.018242,0.95252,0.018242,0.95274,0.018242,0.95231,0.018242,0.9522
0.018253,0.95256,0.018253,0.95278,0.018253,0.95235,0.018253,0.95224
0.018264,0.9526,0.018264,0.95283,0.018264,0.9524,0.018264,0.95229
0.018275,0.95263,0.018275,0.95288,0.018275,0.95244,0.018275,0.95233
0.018286,0.95267,0.018286,0.95293,0.018286,0.95249,0.018286,0.95237
0.018297,0.95271,0.018297,0.95298,0.018297,0.95253,0.018297,0.95242
0.018308,0.95276,0.018308,0.95304,0.018308,0.95258,0.018308,0.95247
0.018319,0.9528,0.018319,0.95309,0.018319,0.95263,0.018319,0.95252
0.01833,0.95285,0.01833,0.95315,0.01833,0.95269,0.01833,0.95257
0.018341,0.9529,0.018341,0.95321,0.018341,0.95274,0.018341,0.95263
0.018352,0.95295,0.018352,0.95327,0.018352,0.9528,0.018352,0.95268
0.018363,0.953,0.018363,0.95333,0.018363,0.95286,0.018363,0.95274
0.018374,0.95305,0.018374,0.9534,0.018374,0.95292,0.018374,0.9528
0.018385,0.95311,0.018385,0.95346,0.018385,0.95298,0.018385,0.95286
0.018396,0.95316,0.018396,0.95353,0.018396,0.95304,0.018396,0.95292
0.018407,0.95322,0.018407,0.9536,0.018407,0.95311,0.018407,0.95298
0.018418,0.95328,0.018418,0.95367,0.018418,0.95317,0.018418,0.95305
0.018429,0.95334,0.018429,0.95375,0.018429,0.95324,0.018429,0.95312
0.01844,0.95341,0.01844,0.95382,0.01844,0.95331,0.01844,0.95319
0.018451,0.95347,0.018451,0.9539,0.018451,0.95338,0.018451,0.95326
0.018462,0.95354,0.018462,0.95398,0.018462,0.95345,0.018462,0.95333
0.018473,0.9536,0.018473,0.95405,0.018473,0.95353,0.018473,0.9534
0.018484,0.95367,0.018484,0.95414,0.018484,0.9536,0.018484,0.95348
0.018495,0.95374,0.018495,0.95422,0.018495,0.95368,0.018495,0.95356
0.018506,0.95382,0.018506,0.9543,0.018506,0.95376,0.018506,0.95364
0.018517,0.95389,0.018517,0.95439,0.018517,0.95384,0.018517,0.95371
0.018528,0.95396,0.018528,0.95448,0.018528,0.95392,0.018528,0.9538
0.018539,0.95404,0.018539,0.95456,0.018539,0.954,0.018539,0.95388
0.01855,0.95412,0.01855,0.95465,0.01855,0.95409,0.01855,0.95396
0.018561,0.9542,0.018561,0.95475,0.018561,0.95417,0.018561,0.95405
0.018572,0.95428,0.018572,0.95484,0.018572,0.95426,0.018572,0.95413
0.018583,0.95436,0.018583,0.95493,0.018583,0.95435,0.018583,0.95422
0.018594,0.95444,0.018594,0.95503,0.018594,0.95444,0.018594,0.95431
0.018605,0.95453,0.018605,0.95513,0.018605,0.95453,0.018605,0.9544
0.018616,0.95462,0.018616,0.95523,0.018616,0.95462,0.018616,0.95449
0.018628,0.9547,0.018628,0.95533,0.018628,0.95472,0.018628,0.95459
0.018639,0.95479,0.018639,0.95543,0.018639,0.95481,0.018639,0.95468
0.01865,0.95488,0.01865,0.95553,0.01865,0.95491,0.01865,0.95478
0.018661,0.95497,0.018661,0.95564,0.018661,0.95501,0.018661,0.95488
0.018672,0.95507,0.018672,0.95575,0.018672,0.9551,0.018672,0.95498
0.018683,0.95516,0.018683,0.95585,0.018683,0.9552,0.018683,0.95508
0.018694,0.95526,0.018694,0.95596,0.018694,0.95531,0.018694,0.95518
0.018705,0.95535,0.018705,0.95608,0.018705,0.95541,0.018705,0.95528
0.018716,0.95545,0.018716,0.95619,0.018716,0.95551,0.018716,0.95538
0.018727,0.95555,0.018727,0.9563,0.018727,0.95562,0.018727,0.95549
0.018738,0.95565,0.018738,0.95642,0.018738,0.95573,0.018738,0.9556
0.018749,0.95575,0.018749,0.95654,0.018749,0.95583,0.018749,0.9557
0.01876,0.95586,0.01876,0.95665,0.01876,0.95594,0.01876,0.95581
0.018771,0.95596,0.018771,0.95677,0.018771,0.95605,0.018771,0.95592
0.018782,0.95607,0.018782,0.95689,0.018782,0.95616,0.018782,0.95604
0.018793,0.95618,0.018793,0.95702,0.018793,0.95628,0.018793,0.95615
0.018804,0.95629,0.018804,0.95714,0.018804,0.95639,0.018804,0.95626
0.018815,0.9564,0.018815,0.95727,0.018815,0.95651,0.018815,0.95638
0.018826,0.95651,0.018826,0.95739,0.018826,0.95662,0.018826,0.9565
0.018837,0.95662,0.018837,0.95752,0.018837,0.95674,0.018837,0.95661
0.018848,0.95673,0.018848,0.95765,0.018848,0.95686,0.018848,0.95673
0.018859,0.95685,0.018859,0.95778,0.018859,0.95698,0.018859,0.95686
0.01887,0.95696,0.01887,0.95791,0.01887,0.9571,0.01887,0.95698
0.018881,0.95708,0.018881,0.95804,0.018881,0.95723,0.018881,0.9571
0.018892,0.9572,0.018892,0.95818,0.018892,0.95735,0.018892,0.95722
0.018903,0.95732,0.018903,0.95831,0.018903,0.95747,0.018903,0.95735
0.018914,0.95744,0.018914,0.95845,0.018914,0.9576,0.018914,0.95748
0.018925,0.95756,0.018925,0.95858,0.018925,0.95773,0.018925,0.95761
0.018936,0.95769,0.018936,0.95872,0.018936,0.95786,0.018936,0.95774
0.018947,0.95781,0.018947,0.95886,0.018947,0.95799,0.018947,0.95787
0.018958,0.95794,0.018958,0.959,0.018958,0.95812,0.018958,0.958
0.018969,0.95807,0.018969,0.95914,0.018969,0.95826,0.018969,0.95813
0.01898,0.9582,0.01898,0.95929,0.01898,0.95839,0.01898,0.95827
0.018991,0.95833,0.018991,0.95943,0.018991,0.95853,0.018991,0.95841
0.019002,0.95846,0.019002,0.95958,0.019002,0.95866,0.019002,0.95854
0.019013,0.95859,0.019013,0.95972,0.019013,0.9588,0.019013,0.95868
0.019024,0.95873,0.019024,0.95987,0.019024,0.95894,0.019024,0.95882
0.019035,0.95886,0.019035,0.96002,0.019035,0.95908,0.019035,0.95896
0.019046,0.959,0.019046,0.96017,0.019046,0.95923,0.019046,0.95911
0.019057,0.95914,0.019057,0.96032,0.019057,0.95937,0.019057,0.95925
0.019068,0.95928,0.019068,0.96047,0.019068,0.95952,0.019068,0.9594
0.019079,0.95942,0.019079,0.96062,0.019079,0.95966,0.019079,0.95955
0.01909,0.95957,0.01909,0.96078,0.01909,0.95981,0.01909,0.9597
0.019101,0.95971,0.019101,0.96094,0.019101,0.95996,0.019101,0.95985
0.019112,0.95986,0.019112,0.96109,0.019112,0.96011,0.019112,0.96
0.019124,0.96,0.019124,0.96125,0.019124,0.96026,0.019124,0.96015
0.019135,0.96015,0.019135,0.96141,0.019135,0.96042,0.019135,0.9603
0.019146,0.9603,0.019146,0.96157,0.019146,0.96057,0.019146,0.96046
0.019157,0.96045,0.019157,0.96173,0.019157,0.96073,0.019157,0.96062
0.019168,0.9606,0.019168,0.96189,0.019168,0.96088,0.019168,0.96077
0.019179,0.96076,0.019179,0.96205,0.019179,0.96104,0.019179,0.96093
0.01919,0.96091,0.01919,0.96222,0.01919,0.96121,0.01919,0.9611
0.019201,0.96107,0.019201,0.96238,0.019201,0.96137,0.019201,0.96126
0.019212,0.96123,0.019212,0.96254,0.019212,0.96153,0.019212,0.96142
0.019223,0.96138,0.019223,0.96271,0.019223,0.96169,0.019223,0.96159
0.019234,0.96154,0.019234,0.96287,0.019234,0.96185,0.019234,0.96175
0.019245,0.9617,0.019245,0.96304,0.019245,0.96202,0.019245,0.96191
0.019256,0.96186,0.019256,0.96321,0.019256,0.96218,0.019256,0.96208
0.019267,0.96202,0.019267,0.96338,0.019267,0.96235,0.019267,0.96225
0.019278,0.96219,0.019278,0.96355,0.019278,0.96251,0.019278,0.96241
0.019289,0.96235,0.019289,0.96372,0.019289,0.96268,0.019289,0.96258
0.0193,0.96251,0.0193,0.96389,0.0193,0.96285,0.0193,0.96275
0.019311,0.96268,0.019311,0.96406,0.019311,0.96302,0.019311,0.96292
0.019322,0.96284,0.019322,0.96423,0.019322,0.96319,0.019322,0.96309
0.019333,0.96301,0.019333,0.96441,0.019333,0.96336,0.019333,0.96326
0.019344,0.96317,0.019344,0.96458,0.019344,0.96353,0.019344,0.96343
0.019355,0.96334,0.019355,0.96476,0.019355,0.9637,0.019355,0.9636
0.019366,0.96351,0.019366,0.96494,0.019366,0.96387,0.019366,0.96377
0.019377,0.96367,0.019377,0.96511,0.019377,0.96404,0.019377,0.96395
0.019388,0.96384,0.019388,0.96529,0.019388,0.96421,0.019388,0.96412
0.019399,0.96401,0.019399,0.96547,0.019399,0.96439,0.019399,0.9643
0.01941,0.96418,0.01941,0.96565,0.01941,0.96456,0.01941,0.96447
0.019421,0.96435,0.019421,0.96583,0.019421,0.96474,0.019421,0.96465
0.019432,0.96453,0.019432,0.96601,0.019432,0.96491,0.019432,0.96482
0.019443,0.9647,0.019443,0.96619,0.019443,0.96509,0.019443,0.965
0.019454,0.96487,0.019454,0.96637,0.019454,0.96527,0.019454,0.96518
0.019465,0.96504,0.019465,0.96656,0.019465,0.96544,0.019465,0.96536
0.019476,0.96522,0.019476,0.96674,0.019476,0.96562,0.019476,0.96554
0.019487,0.96539,0.019487,0.96692,0.019487,0.9658,0.019487,0.96572
0.019498,0.96557,0.019498,0.9671,0.019498,0.96598,0.019498,0.9659
0.019509,0.96575,0.019509,0.96729,0.019509,0.96616,0.019509,0.96608
0.01952,0.96592,0.01952,0.96747,0.01952,0.96634,0.01952,0.96626
0.019531,0.9661,0.019531,0.96766,0.019531,0.96653,0.019531,0.96645
0.019542,0.96628,0.019542,0.96784,0.019542,0.96671,0.019542,0.96663
0.019553,0.96646,0.019553,0.96803,0.019553,0.96689,0.019553,0.96682
0.019564,0.96664,0.019564,0.96821,0.019564,0.96708,0.019564,0.967
0.019575,0.96682,0.019575,0.9684,0.019575,0.96727,0.019575,0.96719
0.019586,0.967,0.019586,0.96859,0.019586,0.96745,0.019586,0.96738
0.019597,0.96719,0.019597,0.96878,0.019597,0.96764,0.019597,0.96757
0.019608,0.96737,0.019608,0.96896,0.019608,0.96783,0.019608,0.96776
0.01962,0.96756,0.01962,0.96915,0.01962,0.96802,0.01962,0.96795
0.019631,0.96774,0.019631,0.96934,0.019631,0.96821,0.019631,0.96814
0.019642,0.96793,0.019642,0.96953,0.019642,0.9684,0.019642,0.96833
0.019653,0.96812,0.019653,0.96972,0.019653,0.9686,0.019653,0.96853
0.019664,0.96831,0.019664,0.9699,0.019664,0.96879,0.019664,0.96872
0.019675,0.9685,0.019675,0.97009,0.019675,0.96898,0.019675,0.96892
0.019686,0.96869,0.019686,0.97028,0.019686,0.96918,0.019686,0.96911
0.019697,0.96888,0.019697,0.97047,0.019697,0.96937,0.019697,0.96931
0.019708,0.96907,0.019708,0.97066,0.019708,0.96957,0.019708,0.9695
0.019719,0.96926,0.019719,0.97085,0.019719,0.96976,0.019719,0.9697
0.01973,0.96945,0.01973,0.97103,0.01973,0.96996,0.01973,0.96989
0.019741,0.96964,0.019741,0.97122,0.019741,0.97015,0.019741,0.97009
0.019752,0.96983,0.019752,0.97141,0.019752,0.97034,0.019752,0.97028
0.019763,0.97002,0.019763,0.9716,0.019763,0.97054,0.019763,0.97048
0.019774,0.97022,0.019774,0.97179,0.019774,0.97073,0.019774,0.97067
0.019785,0.97041,0.019785,0.97198,0.019785,0.97092,0.019785,0.97087
0.019796,0.9706,0.019796,0.97217,0.019796,0.97112,0.019796,0.97106
0.019807,0.97079,0.019807,0.97236,0.019807,0.97131,0.019807,0.97126
0.019818,0.97098,0.019818,0.97256,0.019818,0.9715,0.019818,0.97145
0.019829,0.97117,0.019829,0.97275,0.019829,0.9717,0.019829,0.97164
0.01984,0.97136,0.01984,0.97294,0.01984,0.97189,0.01984,0.97184
0.019851,0.97155,0.019851,0.97313,0.019851,0.97208,0.019851,0.97203
0.019862,0.97174,0.019862,0.97332,0.019862,0.97228,0.019862,0.97223
0.019873,0.97193,0.019873,0.97351,0.019873,0.97247,0.019873,0.97242
0.019884,0.97212,0.019884,0.9737,0.019884,0.97266,0.019884,0.97262
0.019895,0.97231,0.019895,0.97389,0.019895,0.97286,0.019895,0.97281
0.019906,0.9725,0.019906,0.97407,0.019906,0.97305,0.019906,0.973
0.019917,0.97269,0.019917,0.97426,0.019917,0.97324,0.019917,0.9732
0.019928,0.97288,0.019928,0.97445,0.019928,0.97343,0.019928,0.97339
0.019939,0.97307,0.019939,0.97464,0.019939,0.97363,0.019939,0.97359
0.01995,0.97326,0.01995,0.97483,0.01995,0.97382,0.01995,0.97378
0.019961,0.97345,0.019961,0.97501,0.019961,0.97401,0.019961,0.97397
0.019972,0.97363,0.019972,0.9752,0.019972,0.9742,0.019972,0.97417
0.019983,0.97382,0.019983,0.97539,0.019983,0.9744,0.019983,0.97436
0.019994,0.97401,0.019994,0.97558,0.019994,0.97459,0.019994,0.97455
0.020005,0.9742,0.020005,0.97576,0.020005,0.97478,0.020005,0.97475
0.020016,0.97439,0.020016,0.97595,0.020016,0.97498,0.020016,0.97494
0.020027,0.97458,0.020027,0.97613,0.020027,0.97517,0.020027,0.97514
0.020038,0.97477,0.020038,0.97632,0.020038,0.97536,0.020038,0.97533
0.020049,0.97496,0.020049,0.97651,0.020049,0.97556,0.020049,0.97553
0.02006,0.97515,0.02006,0.97669,0.02006,0.97575,0.02006,0.97573
0.020071,0.97534,0.020071,0.97688,0.020071,0.97595,0.020071,0.97592
0.020082,0.97554,0.020082,0.97706,0.020082,0.97614,0.020082,0.97612
0.020093,0.97573,0.020093,0.97725,0.020093,0.97634,0.020093,0.97632
0.020104,0.97592,0.020104,0.97743,0.020104,0.97654,0.020104,0.97651
0.020116,0.97611,0.020116,0.97761,0.020116,0.97673,0.020116,0.97671
0.020127,0.9763,0.020127,0.97779,0.020127,0.97693,0.020127,0.97691
0.020138,0.97649,0.020138,0.97798,0.020138,0.97713,0.020138,0.97711
0.020149,0.97669,0.020149,0.97816,0.020149,0.97732,0.020149,0.9773
0.02016,0.97688,0.02016,0.97834,0.02016,0.97751,0.02016,0.9775
0.020171,0.97708,0.020171,0.97852,0.020171,0.97771,0.020171,0.97769
0.020182,0.97727,0.020182,0.97869,0.020182,0.9779,0.020182,0.97788
0.020193,0.97746,0.020193,0.97887,0.020193,0.97809,0.020193,0.97807
0.020204,0.97765,0.020204,0.97905,0.020204,0.97827,0.020204,0.97826
0.020215,0.97783,0.020215,0.97923,0.020215,0.97846,0.020215,0.97845
0.020226,0.97802,0.020226,0.9794,0.020226,0.97865,0.020226,0.97864
0.020237,0.97821,0.020237,0.97958,0.020237,0.97883,0.020237,0.97882
0.020248,0.97839,0.020248,0.97975,0.020248,0.97902,0.020248,0.97901
0.020259,0.97857,0.020259,0.97993,0.020259,0.9792,0.020259,0.9792
0.02027,0.97876,0.02027,0.9801,0.02027,0.97938,0.02027,0.97938
0.020281,0.97894,0.020281,0.98027,0.020281,0.97956,0.020281,0.97956
0.020292,0.97912,0.020292,0.98044,0.020292,0.97974,0.020292,0.97974
0.020303,0.9793,0.020303,0.98062,0.020303,0.97992,0.020303,0.97992
0.020314,0.97948,0.020314,0.98079,0.020314,0.9801,0.020314,0.9801
0.020325,0.97966,0.020325,0.98096,0.020325,0.98028,0.020325,0.98028
0.020336,0.97983,0.020336,0.98113,0.020336,0.98045,0.020336,0.98046
0.020347,0.98001,0.020347,0.9813,0.020347,0.98063,0.020347,0.98064
0.020358,0.98018,0.020358,0.98146,0.020358,0.98081,0.020358,0.98081
0.020369,0.98036,0.020369,0.98163,0.020369,0.98098,0.020369,0.98099
0.02038,0.98053,0.02038,0.9818,0.02038,0.98116,0.02038,0.98116
0.020391,0.9807,0.020391,0.98196,0.020391,0.98133,0.020391,0.98134
0.020402,0.98088,0.020402,0.98212,0.020402,0.9815,0.020402,0.98151
0.020413,0.98105,0.020413,0.98229,0.020413,0.98167,0.020413,0.98168
0.020424,0.98122,0.020424,0.98245,0.020424,0.98184,0.020424,0.98185
0.020435,0.98139,0.020435,0.98261,0.020435,0.98201,0.020435,0.98202
0.020446,0.98155,0.020446,0.98277,0.020446,0.98218,0.020446,0.98219
0.020457,0.98172,0.020457,0.98293,0.020457,0.98235,0.020457,0.98236
0.020468,0.98189,0.020468,0.98308,0.020468,0.98251,0.020468,0.98253
0.020479,0.98205,0.020479,0.98324,0.020479,0.98268,0.020479,0.9827
0.02049,0.98222,0.02049,0.9834,0.02049,0.98285,0.02049,0.98287
0.020501,0.98238,0.020501,0.98355,0.020501,0.98301,0.020501,0.98303
0.020512,0.98254,0.020512,0.98371,0.020512,0.98318,0.020512,0.9832
0.020523,0.98271,0.020523,0.98386,0.020523,0.98334,0.020523,0.98336
0.020534,0.98287,0.020534,0.98401,0.020534,0.9835,0.020534,0.98353
0.020545,0.98303,0.020545,0.98416,0.020545,0.98366,0.020545,0.98369
0.020556,0.98319,0.020556,0.98431,0.020556,0.98382,0.020556,0.98385
0.020567,0.98335,0.020567,0.98446,0.020567,0.98398,0.020567,0.98401
0.020578,0.98351,0.020578,0.98461,0.020578,0.98414,0.020578,0.98417
0.020589,0.98367,0.020589,0.98475,0.020589,0.9843,0.020589,0.98433
0.0206,0.98383,0.0206,0.9849,0.0206,0.98446,0.0206,0.98449
0.020612,0.98398,0.020612,0.98504,0.020612,0.98461,0.020612,0.98464
0.020623,0.98414,0.020623,0.98518,0.020623,0.98476,0.020623,0.9848
0.020634,0.98429,0.020634,0.98532,0.020634,0.98492,0.020634,0.98495
0.020645,0.98445,0.020645,0.98545,0.020645,0.98507,0.020645,0.9851
0.020656,0.9846,0.020656,0.98559,0.020656,0.98522,0.020656,0.98525
0.020667,0.98475,0.020667,0.98573,0.020667,0.98536,0.020667,0.9854
0.020678,0.98489,0.020678,0.98586,0.020678,0.98551,0.020678,0.98555
0.020689,0.98504,0.020689,0.98599,0.020689,0.98565,0.020689,0.98569
0.0207,0.98519,0.0207,0.98612,0.0207,0.98579,0.0207,0.98583
0.020711,0.98533,0.020711,0.98625,0.020711,0.98593,0.020711,0.98598
0.020722,0.98547,0.020722,0.98638,0.020722,0.98607,0.020722,0.98612
0.020733,0.98561,0.020733,0.98651,0.020733,0.98621,0.020733,0.98625
0.020744,0.98575,0.020744,0.98663,0.020744,0.98634,0.020744,0.98639
0.020755,0.98589,0.020755,0.98676,0.020755,0.98648,0.020755,0.98652
0.020766,0.98602,0.020766,0.98688,0.020766,0.98661,0.020766,0.98666
0.020777,0.98615,0.020777,0.987,0.020777,0.98674,0.020777,0.98679
0.020788,0.98629,0.020788,0.98712,0.020788,0.98687,0.020788,0.98692
0.020799,0.98642,0.020799,0.98724,0.020799,0.98699,0.020799,0.98705
0.02081,0.98655,0.02081,0.98736,0.02081,0.98712,0.02081,0.98717
0.020821,0.98667,0.020821,0.98747,0.020821,0.98724,0.020821,0.9873
0.020832,0.9868,0.020832,0.98759,0.020832,0.98737,0.020832,0.98742
0.020843,0.98692,0.020843,0.9877,0.020843,0.98749,0.020843,0.98754
0.020854,0.98704,0.020854,0.98781,0.020854,0.9876,0.020854,0.98766
0.020865,0.98716,0.020865,0.98792,0.020865,0.98772,0.020865,0.98778
0.020876,0.98728,0.020876,0.98803,0.020876,0.98784,0.020876,0.9879
0.020887,0.9874,0.020887,0.98813,0.020887,0.98795,0.020887,0.98802
0.020898,0.98752,0.020898,0.98824,0.020898,0.98806,0.020898,0.98813
0.020909,0.98763,0.020909,0.98834,0.020909,0.98817,0.020909,0.98824
0.02092,0.98775,0.02092,0.98845,0.02092,0.98828,0.02092,0.98836
0.020931,0.98786,0.020931,0.98855,0.020931,0.98839,0.020931,0.98847
0.020942,0.98797,0.020942,0.98865,0.020942,0.9885,0.020942,0.98858
0.020953,0.98808,0.020953,0.98874,0.020953,0.98861,0.020953,0.98868
0.020964,0.98818,0.020964,0.98884,0.020964,0.98871,0.020964,0.98879
0.020975,0.98829,0.020975,0.98893,0.020975,0.98881,0.020975,0.98889
0.020986,0.9884,0.020986,0.98902,0.020986,0.98891,0.020986,0.98899
0.020997,0.9885,0.020997,0.98912,0.020997,0.98901,0.020997,0.98909
0.021008,0.9886,0.021008,0.9892,0.021008,0.9891,0.021008,0.98919
0.021019,0.9887,0.021019,0.98929,0.021019,0.9892,0.021019,0.98929
0.02103,0.9888,0.02103,0.98938,0.02103,0.98929,0.02103,0.98938
0.021041,0.98889,0.021041,0.98946,0.021041,0.98938,0.021041,0.98948
0.021052,0.98899,0.021052,0.98954,0.021052,0.98947,0.021052,0.98957
0.021063,0.98908,0.021063,0.98962,0.021063,0.98956,0.021063,0.98966
0.021074,0.98917,0.021074,0.9897,0.021074,0.98965,0.021074,0.98974
0.021085,0.98926,0.021085,0.98978,0.021085,0.98973,0.021085,0.98983
0.021096,0.98935,0.021096,0.98985,0.021096,0.98981,0.021096,0.98991
0.021108,0.98944,0.021108,0.98993,0.021108,0.98989,0.021108,0.98999
0.021119,0.98952,0.021119,0.99,0.021119,0.98997,0.021119,0.99008
0.02113,0.9896,0.02113,0.99007,0.02113,0.99005,0.02113,0.99015
0.021141,0.98968,0.021141,0.99014,0.021141,0.99013,0.021141,0.99023
0.021152,0.98976,0.021152,0.99021,0.021152,0.9902,0.021152,0.99031
0.021163,0.98984,0.021163,0.99027,0.021163,0.99027,0.021163,0.99038
0.021174,0.98991,0.021174,0.99034,0.021174,0.99035,0.021174,0.99046
0.021185,0.98999,0.021185,0.9904,0.021185,0.99042,0.021185,0.99053
0.021196,0.99006,0.021196,0.99046,0.021196,0.99048,0.021196,0.9906
0.021207,0.99013,0.021207,0.99052,0.021207,0.99055,0.021207,0.99067
0.021218,0.9902,0.021218,0.99057,0.021218,0.99062,0.021218,0.99073
0.021229,0.99027,0.021229,0.99063,0.021229,0.99068,0.021229,0.9908
0.02124,0.99034,0.02124,0.99068,0.02124,0.99074,0.02124,0.99086
0.021251,0.9904,0.021251,0.99073,0.021251,0.9908,0.021251,0.99092
0.021262,0.99047,0.021262,0.99078,0.021262,0.99086,0.021262,0.99098
0.021273,0.99053,0.021273,0.99083,0.021273,0.99091,0.021273,0.99103
0.021284,0.99059,0.021284,0.99088,0.021284,0.99097,0.021284,0.99109
0.021295,0.99064,0.021295,0.99092,0.021295,0.99102,0.021295,0.99114
0.021306,0.9907,0.021306,0.99097,0.021306,0.99107,0.021306,0.99119
0.021317,0.99076,0.021317,0.99101,0.021317,0.99112,0.021317,0.99124
0.021328,0.99081,0.021328,0.99105,0.021328,0.99117,0.021328,0.99129
0.021339,0.99086,0.021339,0.99108,0.021339,0.99121,0.021339,0.99134
0.02135,0.99091,0.02135,0.99112,0.02135,0.99126,0.02135,0.99139
0.021361,0.99096,0.021361,0.99115,0.021361,0.9913,0.021361,0.99143
0.021372,0.991,0.021372,0.99119,0.021372,0.99134,0.021372,0.99147
0.021383,0.99104,0.021383,0.99122,0.021383,0.99138,0.021383,0.99151
0.021394,0.99109,0.021394,0.99125,0.021394,0.99141,0.021394,0.99155
0.021405,0.99113,0.021405,0.99127,0.021405,0.99145,0.021405,0.99158
0.021416,0.99117,0.021416,0.9913,0.021416,0.99148,0.021416,0.99162
0.021427,0.9912,0.021427,0.99132,0.021427,0.99151,0.021427,0.99165
0.021438,0.99124,0.021438,0.99134,0.021438,0.99154,0.021438,0.99168
0.021449,0.99127,0.021449,0.99136,0.021449,0.99157,0.021449,0.99171
0.02146,0.99131,0.02146,0.99138,0.02146,0.99159,0.02146,0.99173
0.021471,0.99134,0.021471,0.9914,0.021471,0.99162,0.021471,0.99176
0.021482,0.99137,0.021482,0.99141,0.021482,0.99164,0.021482,0.99178
0.021493,0.99139,0.021493,0.99143,0.021493,0.99166,0.021493,0.9918
0.021504,0.99142,0.021504,0.99144,0.021504,0.99168,0.021504,0.99182
0.021515,0.99144,0.021515,0.99145,0.021515,0.99169,0.021515,0.99184
0.021526,0.99146,0.021526,0.99145,0.021526,0.99171,0.021526,0.99185
0.021537,0.99148,0.021537,0.99146,0.021537,0.99172,0.021537,0.99187
0.021548,0.9915,0.021548,0.99146,0.021548,0.99173,0.021548,0.99188
0.021559,0.99151,0.021559,0.99147,0.021559,0.99174,0.021559,0.99189
0.02157,0.99153,0.02157,0.99147,0.02157,0.99175,0.02157,0.9919
0.021581,0.99154,0.021581,0.99146,0.021581,0.99175,0.021581,0.9919
0.021592,0.99155,0.021592,0.99146,0.021592,0.99176,0.021592,0.99191
0.021604,0.99156,0.021604,0.99146,0.021604,0.99176,0.021604,0.99191
0.021615,0.99157,0.021615,0.99145,0.021615,0.99176,0.021615,0.99191
0.021626,0.99157,0.021626,0.99144,0.021626,0.99176,0.021626,0.99191
0.021637,0.99157,0.021637,0.99143,0.021637,0.99176,0.021637,0.99191
0.021648,0.99158,0.021648,0.99142,0.021648,0.99175,0.021648,0.9919
0.021659,0.99158,0.021659,0.99141,0.021659,0.99175,0.021659,0.9919
0.02167,0.99157,0.02167,0.99139,0.02167,0.99174,0.02167,0.99189
0.021681,0.99157,0.021681,0.99137,0.021681,0.99173,0.021681,0.99188
0.021692,0.99157,0.021692,0.99135,0.021692,0.99172,0.021692,0.99187
0.021703,0.99156,0.021703,0.99133,0.021703,0.9917,0.021703,0.99186
0.021714,0.99155,0.021714,0.99131,0.021714,0.99169,0.021714,0.99184
0.021725,0.99154,0.021725,0.99128,0.021725,0.99167,0.021725,0.99182
0.021736,0.99153,0.021736,0.99126,0.021736,0.99165,0.021736,0.99181
0.021747,0.99151,0.021747,0.99123,0.021747,0.99163,0.021747,0.99179
0.021758,0.9915,0.021758,0.9912,0.021758,0.99161,0.021758,0.99176
0.021769,0.99148,0.021769,0.99117,0.021769,0.99158,0.021769,0.99174
0.02178,0.99146,0.02178,0.99114,0.02178,0.99156,0.02178,0.99171
0.021791,0.99144,0.021791,0.9911,0.021791,0.99153,0.021791,0.99169
0.021802,0.99142,0.021802,0.99107,0.021802,0.9915,0.021802,0.99166
0.021813,0.9914,0.021813,0.99103,0.021813,0.99147,0.021813,0.99163
0.021824,0.99137,0.021824,0.99099,0.021824,0.99144,0.021824,0.9916
0.021835,0.99134,0.021835,0.99095,0.021835,0.9914,0.021835,0.99156
0.021846,0.99131,0.021846,0.9909,0.021846,0.99136,0.021846,0.99153
0.021857,0.99128,0.021857,0.99086,0.021857,0.99133,0.021857,0.99149
0.021868,0.99125,0.021868,0.99081,0.021868,0.99129,0.021868,0.99145
0.021879,0.99122,0.021879,0.99076,0.021879,0.99125,0.021879,0.99141
0.02189,0.99118,0.02189,0.99071,0.02189,0.9912,0.02189,0.99137
0.021901,0.99114,0.021901,0.99066,0.021901,0.99116,0.021901,0.99132
0.021912,0.9911,0.021912,0.99061,0.021912,0.99111,0.021912,0.99128
0.021923,0.99106,0.021923,0.99055,0.021923,0.99107,0.021923,0.99123
0.021934,0.99102,0.021934,0.9905,0.021934,0.99102,0.021934,0.99118
0.021945,0.99098,0.021945,0.99044,0.021945,0.99097,0.021945,0.99113
0.021956,0.99093,0.021956,0.99038,0.021956,0.99091,0.021956,0.99108
0.021967,0.99089,0.021967,0.99032,0.021967,0.99086,0.021967,0.99103
0.021978,0.99084,0.021978,0.99025,0.021978,0.99081,0.021978,0.99097
0.021989,0.99079,0.021989,0.99019,0.021989,0.99075,0.021989,0.99091
0.022,0.99074,0.022,0.99012,0.022,0.99069,0.022,0.99086
0.022011,0.99068,0.022011,0.99005,0.022011,0.99063,0.022011,0.9908
0.022022,0.99063,0.022022,0.98998,0.022022,0.99057,0.022022,0.99074
0.022033,0.99057,0.022033,0.98991,0.022033,0.99051,0.022033,0.99067
0.022044,0.99051,0.022044,0.98984,0.022044,0.99044,0.022044,0.99061
0.022055,0.99046,0.022055,0.98976,0.022055,0.99038,0.022055,0.99054
0.022066,0.99039,0.022066,0.98969,0.022066,0.99031,0.022066,0.99048
0.022077,0.99033,0.022077,0.98961,0.022077,0.99024,0.022077,0.99041
0.022088,0.99027,0.022088,0.98953,0.022088,0.99017,0.022088,0.99034
0.0221,0.9902,0.0221,0.98945,0.0221,0.9901,0.0221,0.99026
0.022111,0.99014,0.022111,0.98937,0.022111,0.99003,0.022111,0.99019
0.022122,0.99007,0.022122,0.98929,0.022122,0.98995,0.022122,0.99012
0.022133,0.99,0.022133,0.9892,0.022133,0.98988,0.022133,0.99004
0.022144,0.98993,0.022144,0.98911,0.022144,0.9898,0.022144,0.98996
0.022155,0.98986,0.022155,0.98903,0.022155,0.98972,0.022155,0.98988
0.022166,0.98978,0.022166,0.98894,0.022166,0.98964,0.022166,0.9898
0.022177,0.98971,0.022177,0.98885,0.022177,0.98955,0.022177,0.98972
0.022188,0.98963,0.022188,0.98875,0.022188,0.98947,0.022188,0.98964
0.022199,0.98955,0.022199,0.98866,0.022199,0.98938,0.022199,0.98955
0.02221,0.98947,0.02221,0.98856,0.02221,0.9893,0.02221,0.98946
0.022221,0.98939,0.022221,0.98847,0.022221,0.98921,0.022221,0.98938
0.022232,0.98931,0.022232,0.98837,0.022232,0.98912,0.022232,0.98929
0.022243,0.98923,0.022243,0.98827,0.022243,0.98903,0.022243,0.9892
0.022254,0.98914,0.022254,0.98817,0.022254,0.98894,0.022254,0.9891
0.022265,0.98905,0.022265,0.98807,0.022265,0.98885,0.022265,0.98901
0.022276,0.98897,0.022276,0.98796,0.022276,0.98875,0.022276,0.98891
0.022287,0.98888,0.022287,0.98786,0.022287,0.98865,0.022287,0.98882
0.022298,0.98879,0.022298,0.98775,0.022298,0.98856,0.022298,0.98872
0.022309,0.98869,0.022309,0.98765,0.022309,0.98846,0.022309,0.98862
0.02232,0.9886,0.02232,0.98754,0.02232,0.98835,0.02232,0.98852
0.022331,0.9885,0.022331,0.98743,0.022331,0.98825,0.022331,0.98842
0.022342,0.98841,0.022342,0.98732,0.022342,0.98815,0.022342,0.98831
0.022353,0.98831,0.022353,0.9872,0.022353,0.98804,0.022353,0.98821
0.022364,0.98821,0.022364,0.98709,0.022364,0.98794,0.022364,0.9881
0.022375,0.98811,0.022375,0.98698,0.022375,0.98783,0.022375,0.98799
0.022386,0.98801,0.022386,0.98686,0.022386,0.98772,0.022386,0.98788
0.022397,0.9879,0.022397,0.98674,0.022397,0.98761,0.022397,0.98777
0.022408,0.9878,0.022408,0.98662,0.022408,0.9875,0.022408,0.98766
0.022419,0.98769,0.022419,0.9865,0.022419,0.98739,0.022419,0.98755
0.02243,0.98758,0.02243,0.98638,0.02243,0.98727,0.02243,0.98743
0.022441,0.98747,0.022441,0.98626,0.022441,0.98716,0.022441,0.98732
0.022452,0.98737,0.022452,0.98613,0.022452,0.98704,0.022452,0.9872
0.022463,0.98725,0.022463,0.986,0.022463,0.98692,0.022463,0.98708
0.022474,0.98714,0.022474,0.98588,0.022474,0.9868,0.022474,0.98696
0.022485,0.98702,0.022485,0.98575,0.022485,0.98667,0.022485,0.98684
0.022496,0.98691,0.022496,0.98562,0.022496,0.98655,0.022496,0.98671
0.022507,0.98679,0.022507,0.98549,0.022507,0.98642,0.022507,0.98658
0.022518,0.98667,0.022518,0.98535,0.022518,0.9863,0.022518,0.98645
0.022529,0.98655,0.022529,0.98522,0.022529,0.98617,0.022529,0.98633
0.02254,0.98642,0.02254,0.98509,0.02254,0.98604,0.02254,0.9862
0.022551,0.9863,0.022551,0.98495,0.022551,0.98591,0.022551,0.98607
0.022562,0.98618,0.022562,0.98481,0.022562,0.98578,0.022562,0.98593
0.022573,0.98605,0.022573,0.98467,0.022573,0.98564,0.022573,0.9858
0.022584,0.98592,0.022584,0.98453,0.022584,0.98551,0.022584,0.98566
0.022596,0.98579,0.022596,0.98438,0.022596,0.98537,0.022596,0.98553
0.022607,0.98566,0.022607,0.98424,0.022607,0.98523,0.022607,0.98539
0.022618,0.98553,0.022618,0.98409,0.022618,0.98509,0.022618,0.98525
0.022629,0.9854,0.022629,0.98395,0.022629,0.98495,0.022629,0.98511
0.02264,0.98526,0.02264,0.9838,0.02264,0.98481,0.02264,0.98497
0.022651,0.98513,0.022651,0.98365,0.022651,0.98467,0.022651,0.98482
0.022662,0.98499,0.022662,0.9835,0.022662,0.98452,0.022662,0.98468
0.022673,0.98485,0.022673,0.98335,0.022673,0.98438,0.022673,0.98453
0.022684,0.98471,0.022684,0.9832,0.022684,0.98423,0.022684,0.98438
0.022695,0.98457,0.022695,0.98305,0.022695,0.98408,0.022695,0.98423
0.022706,0.98442,0.022706,0.9829,0.022706,0.98393,0.022706,0.98408
0.022717,0.98428,0.022717,0.98274,0.022717,0.98378,0.022717,0.98393
0.022728,0.98414,0.022728,0.98259,0.022728,0.98363,0.022728,0.98378
0.022739,0.98399,0.022739,0.98243,0.022739,0.98348,0.022739,0.98363
0.02275,0.98384,0.02275,0.98228,0.02275,0.98333,0.02275,0.98347
0.022761,0.98369,0.022761,0.98212,0.022761,0.98317,0.022761,0.98332
0.022772,0.98355,0.022772,0.98196,0.022772,0.98302,0.022772,0.98317
0.022783,0.9834,0.022783,0.9818,0.022783,0.98287,0.022783,0.98301
0.022794,0.98325,0.022794,0.98164,0.022794,0.98271,0.022794,0.98286
0.022805,0.9831,0.022805,0.98148,0.022805,0.98256,0.022805,0.9827
0.022816,0.98294,0.022816,0.98132,0.022816,0.9824,0.022816,0.98254
0.022827,0.98279,0.022827,0.98115,0.022827,0.98224,0.022827,0.98238
0.022838,0.98264,0.022838,0.98099,0.022838,0.98208,0.022838,0.98222
0.022849,0.98249,0.022849,0.98082,0.022849,0.98193,0.022849,0.98207
0.02286,0.98233,0.02286,0.98066,0.02286,0.98177,0.02286,0.9819
0.022871,0.98218,0.022871,0.98049,0.022871,0.98161,0.022871,0.98174
0.022882,0.98202,0.022882,0.98032,0.022882,0.98145,0.022882,0.98159
0.022893,0.98186,0.022893,0.98016,0.022893,0.98129,0.022893,0.98142
0.022904,0.98171,0.022904,0.97999,0.022904,0.98113,0.022904,0.98126
0.022915,0.98155,0.022915,0.97982,0.022915,0.98096,0.022915,0.9811
0.022926,0.9814,0.022926,0.97965,0.022926,0.9808,0.022926,0.98093
0.022937,0.98124,0.022937,0.97948,0.022937,0.98063,0.022937,0.98077
0.022948,0.98108,0.022948,0.97931,0.022948,0.98047,0.022948,0.9806
0.022959,0.98092,0.022959,0.97914,0.022959,0.9803,0.022959,0.98043
0.02297,0.98075,0.02297,0.97897,0.02297,0.98013,0.02297,0.98026
0.022981,0.98059,0.022981,0.9788,0.022981,0.97996,0.022981,0.98009
0.022992,0.98042,0.022992,0.97862,0.022992,0.97979,0.022992,0.97992
0.023003,0.98026,0.023003,0.97845,0.023003,0.97962,0.023003,0.97975
0.023014,0.98009,0.023014,0.97828,0.023014,0.97944,0.023014,0.97957
0.023025,0.97992,0.023025,0.97811,0.023025,0.97927,0.023025,0.9794
0.023036,0.97975,0.023036,0.97793,0.023036,0.9791,0.023036,0.97923
0.023047,0.97959,0.023047,0.97776,0.023047,0.97892,0.023047,0.97905
0.023058,0.97942,0.023058,0.97758,0.023058,0.97875,0.023058,0.97888
0.023069,0.97925,0.023069,0.97741,0.023069,0.97857,0.023069,0.9787
0.02308,0.97907,0.02308,0.97723,0.02308,0.9784,0.02308,0.97852
0.023092,0.9789,0.023092,0.97705,0.023092,0.97822,0.023092,0.97834
0.023103,0.97873,0.023103,0.97687,0.023103,0.97804,0.023103,0.97816
0.023114,0.97856,0.023114,0.97669,0.023114,0.97786,0.023114,0.97798
0.023125,0.97838,0.023125,0.97652,0.023125,0.97768,0.023125,0.9778
0.023136,0.97821,0.023136,0.97634,0.023136,0.9775,0.023136,0.97762
0.023147,0.97803,0.023147,0.97616,0.023147,0.97731,0.023147,0.97743
0.023158,0.97785,0.023158,0.97598,0.023158,0.97713,0.023158,0.97725
0.023169,0.97767,0.023169,0.9758,0.023169,0.97694,0.023169,0.97707
0.02318,0.9775,0.02318,0.97562,0.02318,0.97676,0.02318,0.97688
0.023191,0.97732,0.023191,0.97544,0.023191,0.97657,0.023191,0.97669
0.023202,0.97714,0.023202,0.97526,0.023202,0.97638,0.023202,0.9765
0.023213,0.97695,0.023213,0.97508,0.023213,0.97619,0.023213,0.97631
0.023224,0.97677,0.023224,0.9749,0.023224,0.976,0.023224,0.97612
0.023235,0.97658,0.023235,0.97472,0.023235,0.97581,0.023235,0.97593
0.023246,0.9764,0.023246,0.97454,0.023246,0.97563,0.023246,0.97574
0.023257,0.97621,0.023257,0.97436,0.023257,0.97544,0.023257,0.97555
0.023268,0.97603,0.023268,0.97418,0.023268,0.97525,0.023268,0.97536
0.023279,0.97584,0.023279,0.974,0.023279,0.97507,0.023279,0.97518
0.02329,0.97566,0.02329,0.97381,0.02329,0.97488,0.02329,0.97499
0.023301,0.97547,0.023301,0.97363,0.023301,0.97469,0.023301,0.9748
0.023312,0.97529,0.023312,0.97345,0.023312,0.9745,0.023312,0.97461
0.023323,0.97511,0.023323,0.97327,0.023323,0.97432,0.023323,0.97442
0.023334,0.97492,0.023334,0.97308,0.023334,0.97413,0.023334,0.97423
0.023345,0.97474,0.023345,0.9729,0.023345,0.97395,0.023345,0.97405
0.023356,0.97456,0.023356,0.97272,0.023356,0.97376,0.023356,0.97386
0.023367,0.97437,0.023367,0.97253,0.023367,0.97358,0.023367,0.97367
0.023378,0.97419,0.023378,0.97235,0.023378,0.97339,0.023378,0.97349
0.023389,0.97401,0.023389,0.97217,0.023389,0.9732,0.023389,0.9733
0.0234,0.97383,0.0234,0.97198,0.0234,0.97302,0.0234,0.97311
0.023411,0.97365,0.023411,0.9718,0.023411,0.97283,0.023411,0.97293
0.023422,0.97346,0.023422,0.97162,0.023422,0.97264,0.023422,0.97274
0.023433,0.97328,0.023433,0.97143,0.023433,0.97245,0.023433,0.97255
0.023444,0.9731,0.023444,0.97125,0.023444,0.97227,0.023444,0.97236
0.023455,0.97292,0.023455,0.97107,0.023455,0.97208,0.023455,0.97217
0.023466,0.97273,0.023466,0.97089,0.023466,0.97189,0.023466,0.97198
0.023477,0.97255,0.023477,0.97071,0.023477,0.9717,0.023477,0.97179
0.023488,0.97236,0.023488,0.97053,0.023488,0.97152,0.023488,0.9716
0.023499,0.97218,0.023499,0.97034,0.023499,0.97133,0.023499,0.97141
0.02351,0.972,0.02351,0.97016,0.02351,0.97113,0.02351,0.97122
0.023521,0.97181,0.023521,0.96998,0.023521,0.97094,0.023521,0.97103
0.023532,0.97163,0.023532,0.9698,0.023532,0.97075,0.023532,0.97084
0.023543,0.97144,0.023543,0.96962,0.023543,0.97057,0.023543,0.97065
0.023554,0.97126,0.023554,0.96944,0.023554,0.97038,0.023554,0.97046
0.023565,0.97107,0.023565,0.96926,0.023565,0.97019,0.023565,0.97027
0.023576,0.97088,0.023576,0.96908,0.023576,0.97,0.023576,0.97008
0.023588,0.9707,0.023588,0.9689,0.023588,0.96981,0.023588,0.96989
0.023599,0.97051,0.023599,0.96871,0.023599,0.96962,0.023599,0.9697
0.02361,0.97033,0.02361,0.96853,0.02361,0.96943,0.02361,0.9695
0.023621,0.97014,0.023621,0.96835,0.023621,0.96924,0.023621,0.96931
0.023632,0.96996,0.023632,0.96817,0.023632,0.96905,0.023632,0.96912
0.023643,0.96977,0.023643,0.96799,0.023643,0.96886,0.023643,0.96893
0.023654,0.96959,0.023654,0.96782,0.023654,0.96867,0.023654,0.96874
0.023665,0.9694,0.023665,0.96764,0.023665,0.96848,0.023665,0.96855
0.023676,0.96921,0.023676,0.96746,0.023676,0.96829,0.023676,0.96836
0.023687,0.96903,0.023687,0.96728,0.023687,0.96811,0.023687,0.96817
0.023698,0.96884,0.023698,0.96711,0.023698,0.96792,0.023698,0.96798
0.023709,0.96866,0.023709,0.96693,0.023709,0.96773,0.023709,0.9678
0.02372,0.96847,0.02372,0.96676,0.02372,0.96755,0.02372,0.96761
0.023731,0.96829,0.023731,0.96658,0.023731,0.96737,0.023731,0.96742
0.023742,0.9681,0.023742,0.96641,0.023742,0.96718,0.023742,0.96724
0.023753,0.96792,0.023753,0.96623,0.023753,0.967,0.023753,0.96706
0.023764,0.96774,0.023764,0.96606,0.023764,0.96682,0.023764,0.96687
0.023775,0.96756,0.023775,0.96589,0.023775,0.96664,0.023775,0.96669
0.023786,0.96738,0.023786,0.96572,0.023786,0.96646,0.023786,0.96651
0.023797,0.9672,0.023797,0.96554,0.023797,0.96628,0.023797,0.96633
0.023808,0.96702,0.023808,0.96537,0.023808,0.9661,0.023808,0.96615
0.023819,0.96684,0.023819,0.9652,0.023819,0.96593,0.023819,0.96597
0.02383,0.96667,0.02383,0.96503,0.02383,0.96575,0.02383,0.96579
0.023841,0.96649,0.023841,0.96486,0.023841,0.96558,0.023841,0.96562
0.023852,0.96632,0.023852,0.96469,0.023852,0.9654,0.023852,0.96544
0.023863,0.96614,0.023863,0.96453,0.023863,0.96523,0.023863,0.96527
0.023874,0.96597,0.023874,0.96436,0.023874,0.96506,0.023874,0.96509
0.023885,0.9658,0.023885,0.96419,0.023885,0.96488,0.023885,0.96492
0.023896,0.96563,0.023896,0.96403,0.023896,0.96471,0.023896,0.96474
0.023907,0.96546,0.023907,0.96386,0.023907,0.96454,0.023907,0.96457
0.023918,0.96529,0.023918,0.9637,0.023918,0.96437,0.023918,0.9644
0.023929,0.96512,0.023929,0.96354,0.023929,0.9642,0.023929,0.96423
0.02394,0.96495,0.02394,0.96338,0.02394,0.96403,0.02394,0.96406
0.023951,0.96478,0.023951,0.96322,0.023951,0.96386,0.023951,0.96389
0.023962,0.96461,0.023962,0.96306,0.023962,0.96369,0.023962,0.96372
0.023973,0.96444,0.023973,0.9629,0.023973,0.96353,0.023973,0.96355
0.023984,0.96428,0.023984,0.96275,0.023984,0.96336,0.023984,0.96338
0.023995,0.96411,0.023995,0.96259,0.023995,0.96319,0.023995,0.96321
0.024006,0.96395,0.024006,0.96244,0.024006,0.96303,0.024006,0.96304
0.024017,0.96378,0.024017,0.96228,0.024017,0.96286,0.024017,0.96288
0.024028,0.96362,0.024028,0.96213,0.024028,0.9627,0.024028,0.96271
0.024039,0.96345,0.024039,0.96198,0.024039,0.96253,0.024039,0.96254
0.02405,0.96329,0.02405,0.96183,0.02405,0.96237,0.02405,0.96238
0.024061,0.96313,0.024061,0.96168,0.024061,0.96221,0.024061,0.96222
0.024072,0.96297,0.024072,0.96153,0.024072,0.96205,0.024072,0.96205
0.024084,0.96281,0.024084,0.96138,0.024084,0.96189,0.024084,0.96189
0.024095,0.96265,0.024095,0.96123,0.024095,0.96173,0.024095,0.96173
0.024106,0.96249,0.024106,0.96108,0.024106,0.96157,0.024106,0.96157
0.024117,0.96233,0.024117,0.96094,0.024117,0.96141,0.024117,0.96141
0.024128,0.96217,0.024128,0.96079,0.024128,0.96125,0.024128,0.96125
0.024139,0.96202,0.024139,0.96065,0.024139,0.9611,0.024139,0.96109
0.02415,0.96186,0.02415,0.96051,0.02415,0.96094,0.02415,0.96093
0.024161,0.96171,0.024161,0.96037,0.024161,0.96078,0.024161,0.96078
0.024172,0.96155,0.024172,0.96023,0.024172,0.96063,0.024172,0.96062
0.024183,0.9614,0.024183,0.96009,0.024183,0.96048,0.024183,0.96047
0.024194,0.96125,0.024194,0.95995,0.024194,0.96033,0.024194,0.96032
0.024205,0.9611,0.024205,0.95981,0.024205,0.96018,0.024205,0.96017
0.024216,0.96094,0.024216,0.95968,0.024216,0.96004,0.024216,0.96002
0.024227,0.9608,0.024227,0.95955,0.024227,0.95989,0.024227,0.95987
0.024238,0.96065,0.024238,0.95941,0.024238,0.95975,0.024238,0.95973
0.024249,0.9605,0.024249,0.95928,0.024249,0.9596,0.024249,0.95958
0.02426,0.96036,0.02426,0.95915,0.02426,0.95946,0.02426,0.95944
0.024271,0.96021,0.024271,0.95902,0.024271,0.95932,0.024271,0.9593
0.024282,0.96007,0.024282,0.9589,0.024282,0.95918,0.024282,0.95916
0.024293,0.95993,0.024293,0.95877,0.024293,0.95905,0.024293,0.95902
0.024304,0.95979,0.024304,0.95865,0.024304,0.95891,0.024304,0.95888
0.024315,0.95965,0.024315,0.95852,0.024315,0.95878,0.024315,0.95875
0.024326,0.95952,0.024326,0.9584,0.024326,0.95865,0.024326,0.95861
0.024337,0.95938,0.024337,0.95828,0.024337,0.95852,0.024337,0.95848
0.024348,0.95925,0.024348,0.95816,0.024348,0.95839,0.024348,0.95835
0.024359,0.95912,0.024359,0.95804,0.024359,0.95826,0.024359,0.95822
0.02437,0.95899,0.02437,0.95792,0.02437,0.95813,0.02437,0.95809
0.024381,0.95886,0.024381,0.95781,0.024381,0.95801,0.024381,0.95797
0.024392,0.95873,0.024392,0.95769,0.024392,0.95788,0.024392,0.95784
0.024403,0.9586,0.024403,0.95758,0.024403,0.95776,0.024403,0.95772
0.024414,0.95848,0.024414,0.95747,0.024414,0.95764,0.024414,0.9576
0.024425,0.95836,0.024425,0.95736,0.024425,0.95752,0.024425,0.95748
0.024436,0.95824,0.024436,0.95725,0.024436,0.95741,0.024436,0.95736
0.024447,0.95812,0.024447,0.95714,0.024447,0.95729,0.024447,0.95724
0.024458,0.958,0.024458,0.95703,0.024458,0.95717,0.024458,0.95712
0.024469,0.95788,0.024469,0.95693,0.024469,0.95706,0.024469,0.95701
0.02448,0.95776,0.02448,0.95682,0.02448,0.95695,0.02448,0.95689
0.024491,0.95765,0.024491,0.95672,0.024491,0.95684,0.024491,0.95678
0.024502,0.95754,0.024502,0.95662,0.024502,0.95673,0.024502,0.95667
0.024513,0.95743,0.024513,0.95652,0.024513,0.95662,0.024513,0.95656
0.024524,0.95732,0.024524,0.95642,0.024524,0.95651,0.024524,0.95645
0.024535,0.95721,0.024535,0.95632,0.024535,0.95641,0.024535,0.95635
0.024546,0.9571,0.024546,0.95623,0.024546,0.95631,0.024546,0.95624
0.024557,0.95699,0.024557,0.95614,0.024557,0.95621,0.024557,0.95614
0.024568,0.95689,0,0,0.024568,0.95611,0.024568,0.95604
0.02458,0.95678,0,0,0.02458,0.95601,0.02458,0.95594
0.024591,0.95668,0,0,0.024591,0.95591,0.024591,0.95584
0.024602,0.95658,0,0,0.024602,0.95581,0.024602,0.95574
0.024613,0.95648,0,0,0.024613,0.95572,0.024613,0.95564
0.024624,0.95639,0,0,0.024624,0.95562,0.024624,0.95555
0.024635,0.95629,0,0,0.024635,0.95553,0.024635,0.95546
0.024646,0.9562,0,0,0.024646,0.95544,0.024646,0.95536
0.024657,0.95611,0,0,0.024657,0.95535,0.024657,0.95527
0.024668,0.95601,0,0,0.024668,0.95527,0.024668,0.95519
0.024679,0.95592,0,0,0.024679,0.95518,0.024679,0.9551
0.02469,0.95583,0,0,0.02469,0.9551,0.02469,0.95502
0.024701,0.95574,0,0,0.024701,0.95502,0.024701,0.95493
0.024712,0.95566,0,0,0.024712,0.95494,0.024712,0.95485
0.024723,0.95557,0,0,0.024723,0.95486,0.024723,0.95477
0.024734,0.95549,0,0,0.024734,0.95478,0.024734,0.9547
0.024745,0.95541,0,0,0.024745,0.95471,0.024745,0.95462
0.024756,0.95533,0,0,0.024756,0.95463,0.024756,0.95454
0.024767,0.95525,0,0,0.024767,0.95456,0.024767,0.95447
0.024778,0.95518,0,0,0.024778,0.95449,0.024778,0.9544
0.024789,0.9551,0,0,0.024789,0.95442,0.024789,0.95433
0.0248,0.95503,0,0,0.0248,0.95435,0.0248,0.95426
0.024811,0.95496,0,0,0.024811,0.95429,0.024811,0.95419
0.024822,0.95489,0,0,0.024822,0.95422,0.024822,0.95412
0.024833,0.95482,0,0,0.024833,0.95416,0.024833,0.95406
0.024844,0.95475,0,0,0.024844,0.9541,0.024844,0.954
0.024855,0.95469,0,0,0.024855,0.95404,0.024855,0.95393
0.024866,0.95463,0,0,0.024866,0.95398,0.024866,0.95387
0.024877,0.95456,0,0,0.024877,0.95392,0.024877,0.95382
0.024888,0.9545,0,0,0.024888,0.95387,0.024888,0.95376
0.024899,0.95444,0,0,0.024899,0.95381,0.024899,0.9537
0.02491,0.95439,0,0,0.02491,0.95376,0.02491,0.95365
0.024921,0.95433,0,0,0.024921,0.95371,0.024921,0.9536
0.024932,0.95427,0,0,0.024932,0.95366,0.024932,0.95355
0.024943,0.95422,0,0,0.024943,0.95361,0.024943,0.9535
0.024954,0.95417,0,0,0.024954,0.95357,0.024954,0.95345
0.024965,0.95412,0,0,0.024965,0.95353,0.024965,0.95341
0.024976,0.95407,0,0,0.024976,0.95348,0.024976,0.95337
0.024987,0.95402,0,0,0.024987,0.95344,0.024987,0.95333
0.024998,0.95398,0,0,0.024998,0.95341,0.024998,0.95329
0.025009,0.95394,0,0,0.025009,0.95337,0.025009,0.95325
0.02502,0.95389,0,0,0.02502,0.95333,0.02502,0.95321
0.025031,0.95385,0,0,0.025031,0.9533,0.025031,0.95318
0.025042,0.95382,0,0,0.025042,0.95327,0.025042,0.95315
0.025053,0.95378,0,0,0.025053,0.95324,0.025053,0.95311
0.025064,0.95374,0,0,0.025064,0.95321,0.025064,0.95309
0.025076,0.95371,0,0,0.025076,0.95319,0.025076,0.95306
0.025087,0.95368,0,0,0.025087,0.95316,0.025087,0.95303
0.025098,0.95365,0,0,0.025098,0.95314,0.025098,0.95301
0.025109,0.95362,0,0,0.025109,0.95312,0.025109,0.95299
0.02512,0.9536,0,0,0.02512,0.9531,0.02512,0.95297
0.025131,0.95357,0,0,0.025131,0.95308,0.025131,0.95295
0.025142,0.95355,0,0,0.025142,0.95307,0.025142,0.95293
0.025153,0.95353,0,0,0.025153,0.95305,0.025153,0.95292
0.025164,0.95351,0,0,0.025164,0.95304,0.025164,0.95291
0.025175,0.95349,0,0,0.025175,0.95303,0.025175,0.95289
0.025186,0.95347,0,0,0.025186,0.95302,0.025186,0.95288
0.025197,0.95346,0,0,0.025197,0.95301,0.025197,0.95288
0.025208,0.95344,0,0,0.025208,0.95301,0.025208,0.95287
0.025219,0.95343,0,0,0.025219,0.95301,0.025219,0.95286
0.02523,0.95342,0,0,0.02523,0.953,0.02523,0.95286
0.025241,0.95342,0,0,0.025241,0.953,0.025241,0.95286
0.025252,0.95341,0,0,0.025252,0.953,0.025252,0.95286
0.025263,0.95341,0,0,0.025263,0.95301,0.025263,0.95286
0.025274,0.9534,0,0,0.025274,0.95301,0.025274,0.95287
0.025285,0.9534,0,0,0.025285,0.95302,0.025285,0.95287
0.025296,0.9534,0,0,0.025296,0.95303,0.025296,0.95288
0.025307,0.9534,0,0,0.025307,0.95304,0.025307,0.95289
0.025318,0.95341,0,0,0.025318,0.95305,0.025318,0.9529
0.025329,0.95341,0,0,0.025329,0.95306,0.025329,0.95291
0.02534,0.95342,0,0,0.02534,0.95308,0.02534,0.95292
0.025351,0.95343,0,0,0.025351,0.95309,0.025351,0.95294
0.025362,0.95344,0,0,0.025362,0.95311,0.025362,0.95296
0.025373,0.95345,0,0,0.025373,0.95313,0.025373,0.95297
0.025384,0.95346,0,0,0.025384,0.95315,0.025384,0.95299
0.025395,0.95348,0,0,0.025395,0.95318,0.025395,0.95302
0.025406,0.95349,0,0,0.025406,0.9532,0.025406,0.95304
0.025417,0.95351,0,0,0.025417,0.95323,0.025417,0.95307
0.025428,0.95353,0,0,0.025428,0.95326,0.025428,0.95309
0.025439,0.95355,0,0,0.025439,0.95329,0.025439,0.95312
0.02545,0.95358,0,0,0.02545,0.95332,0.02545,0.95315
0.025461,0.9536,0,0,0.025461,0.95335,0.025461,0.95318
0.025472,0.95363,0,0,0.025472,0.95339,0.025472,0.95322
0.025483,0.95366,0,0,0.025483,0.95342,0.025483,0.95325
0.025494,0.95369,0,0,0.025494,0.95346,0.025494,0.95329
0.025505,0.95372,0,0,0.025505,0.9535,0.025505,0.95333
0.025516,0.95375,0,0,0.025516,0.95354,0.025516,0.95337
0.025527,0.95379,0,0,0.025527,0.95358,0.025527,0.95341
0.025538,0.95382,0,0,0.025538,0.95363,0.025538,0.95346
0.025549,0.95386,0,0,0.025549,0.95368,0.025549,0.9535
0.02556,0.9539,0,0,0.02556,0.95372,0.02556,0.95355
0.025572,0.95394,0,0,0.025572,0.95377,0.025572,0.9536
0.025583,0.95398,0,0,0.025583,0.95382,0.025583,0.95365
0.025594,0.95403,0,0,0.025594,0.95388,0.025594,0.9537
0.025605,0.95407,0,0,0.025605,0.95393,0.025605,0.95375
0.025616,0.95412,0,0,0.025616,0.95399,0.025616,0.95381
0.025627,0.95417,0,0,0.025627,0.95404,0.025627,0.95387
0.025638,0.95422,0,0,0.025638,0.9541,0.025638,0.95392
0.025649,0.95427,0,0,0.025649,0.95416,0.025649,0.95398
0.02566,0.95432,0,0,0.02566,0.95422,0.02566,0.95404
0.025671,0.95438,0,0,0.025671,0.95429,0.025671,0.95411
0.025682,0.95444,0,0,0.025682,0.95435,0.025682,0.95417
0.025693,0.95449,0,0,0.025693,0.95442,0.025693,0.95424
0.025704,0.95455,0,0,0.025704,0.95448,0.025704,0.9543
0.025715,0.95461,0,0,0.025715,0.95455,0.025715,0.95437
0.025726,0.95467,0,0,0.025726,0.95462,0.025726,0.95444
0.025737,0.95474,0,0,0.025737,0.95469,0.025737,0.95451
0.025748,0.9548,0,0,0.025748,0.95477,0.025748,0.95459
0.025759,0.95487,0,0,0.025759,0.95484,0.025759,0.95466
0.02577,0.95494,0,0,0.02577,0.95492,0.02577,0.95474
0.025781,0.95501,0,0,0.025781,0.955,0.025781,0.95481
0.025792,0.95508,0,0,0.025792,0.95507,0.025792,0.95489
0.025803,0.95515,0,0,0.025803,0.95515,0.025803,0.95497
0.025814,0.95522,0,0,0.025814,0.95524,0.025814,0.95505
0.025825,0.9553,0,0,0.025825,0.95532,0.025825,0.95513
0.025836,0.95537,0,0,0.025836,0.9554,0.025836,0.95522
0.025847,0.95545,0,0,0.025847,0.95549,0.025847,0.9553
0.025858,0.95553,0,0,0.025858,0.95558,0.025858,0.95539
0.025869,0.95561,0,0,0.025869,0.95567,0.025869,0.95548
0.02588,0.95569,0,0,0.02588,0.95576,0.02588,0.95557
0.025891,0.95578,0,0,0.025891,0.95585,0.025891,0.95566
0.025902,0.95586,0,0,0.025902,0.95594,0.025902,0.95575
0.025913,0.95595,0,0,0.025913,0.95604,0.025913,0.95585
0.025924,0.95604,0,0,0.025924,0.95613,0.025924,0.95594
0.025935,0.95612,0,0,0.025935,0.95623,0.025935,0.95604
0.025946,0.95621,0,0,0.025946,0.95633,0.025946,0.95614
0.025957,0.95631,0,0,0.025957,0.95642,0.025957,0.95624
0.025968,0.9564,0,0,0.025968,0.95652,0.025968,0.95634
0.025979,0.95649,0,0,0.025979,0.95663,0.025979,0.95644
0.02599,0.95659,0,0,0.02599,0.95673,0.02599,0.95654
0.026001,0.95668,0,0,0.026001,0.95684,0.026001,0.95665
0.026012,0.95678,0,0,0.026012,0.95694,0.026012,0.95675
0.026023,0.95688,0,0,0.026023,0.95705,0.026023,0.95686
0.026034,0.95698,0,0,0.026034,0.95716,0.026034,0.95697
0.026045,0.95708,0,0,0.026045,0.95726,0.026045,0.95708
0.026056,0.95718,0,0,0.026056,0.95738,0.026056,0.95719
0.026067,0.95729,0,0,0.026067,0.95749,0.026067,0.9573
0.026079,0.95739,0,0,0.026079,0.9576,0.026079,0.95741
0.02609,0.9575,0,0,0.02609,0.95772,0.02609,0.95753
0.026101,0.95761,0,0,0.026101,0.95783,0.026101,0.95765
0.026112,0.95772,0,0,0.026112,0.95795,0.026112,0.95776
0.026123,0.95783,0,0,0.026123,0.95807,0.026123,0.95788
0.026134,0.95794,0,0,0.026134,0.95819,0.026134,0.958
0.026145,0.95806,0,0,0.026145,0.95831,0.026145,0.95813
0.026156,0.95817,0,0,0.026156,0.95844,0.026156,0.95825
0.026167,0.95829,0,0,0.026167,0.95856,0.026167,0.95838
0.026178,0.95841,0,0,0.026178,0.95869,0.026178,0.9585
0.026189,0.95853,0,0,0.026189,0.95881,0.026189,0.95863
0.0262,0.95865,0,0,0.0262,0.95894,0.0262,0.95876
0.026211,0.95877,0,0,0.026211,0.95907,0.026211,0.95889
0.026222,0.95889,0,0,0.026222,0.9592,0.026222,0.95902
0.026233,0.95902,0,0,0.026233,0.95933,0.026233,0.95915
0.026244,0.95914,0,0,0.026244,0.95947,0.026244,0.95929
0.026255,0.95927,0,0,0.026255,0.9596,0.026255,0.95942
0.026266,0.9594,0,0,0.026266,0.95974,0.026266,0.95956
0.026277,0.95953,0,0,0.026277,0.95988,0.026277,0.9597
0.026288,0.95966,0,0,0.026288,0.96001,0.026288,0.95984
0.026299,0.95979,0,0,0.026299,0.96015,0.026299,0.95998
0.02631,0.95993,0,0,0.02631,0.96029,0.02631,0.96012
0.026321,0.96006,0,0,0.026321,0.96044,0.026321,0.96026
0.026332,0.9602,0,0,0.026332,0.96058,0.026332,0.9604
0.026343,0.96034,0,0,0.026343,0.96073,0.026343,0.96055
0.026354,0.96047,0,0,0.026354,0.96087,0.026354,0.9607
0.026365,0.96061,0,0,0.026365,0.96102,0.026365,0.96085
0.026376,0.96076,0,0,0.026376,0.96117,0.026376,0.961
0.026387,0.9609,0,0,0.026387,0.96132,0.026387,0.96115
0.026398,0.96104,0,0,0.026398,0.96147,0.026398,0.9613
0.026409,0.96119,0,0,0.026409,0.96162,0.026409,0.96145
0.02642,0.96134,0,0,0.02642,0.96178,0.02642,0.96161
0.026431,0.96148,0,0,0.026431,0.96193,0.026431,0.96176
0.026442,0.96163,0,0,0.026442,0.96208,0.026442,0.96192
0.026453,0.96178,0,0,0.026453,0.96224,0.026453,0.96207
0.026464,0.96193,0,0,0.026464,0.96239,0.026464,0.96223
0.026475,0.96208,0,0,0.026475,0.96255,0.026475,0.96239
0.026486,0.96223,0,0,0.026486,0.96271,0.026486,0.96255
0.026497,0.96238,0,0,0.026497,0.96286,0.026497,0.9627
0.026508,0.96253,0,0,0.026508,0.96302,0.026508,0.96286
0.026519,0.96269,0,0,0.026519,0.96318,0.026519,0.96302
0.02653,0.96284,0,0,0.02653,0.96334,0.02653,0.96318
0.026541,0.96299,0,0,0.026541,0.9635,0.026541,0.96335
0.026552,0.96315,0,0,0.026552,0.96366,0.026552,0.96351
0.026563,0.96331,0,0,0.026563,0.96382,0.026563,0.96367
0.026575,0.96346,0,0,0.026575,0.96398,0.026575,0.96383
0.026586,0.96362,0,0,0.026586,0.96414,0.026586,0.96399
0.026597,0.96377,0,0,0.026597,0.96431,0.026597,0.96416
0.026608,0.96393,0,0,0.026608,0.96447,0.026608,0.96432
0.026619,0.96409,0,0,0.026619,0.96463,0.026619,0.96449
0.02663,0.96425,0,0,0.02663,0.9648,0.02663,0.96465
0.026641,0.96441,0,0,0.026641,0.96496,0.026641,0.96482
0.026652,0.96457,0,0,0.026652,0.96513,0.026652,0.96499
0.026663,0.96473,0,0,0.026663,0.9653,0.026663,0.96516
0.026674,0.96489,0,0,0.026674,0.96546,0.026674,0.96532
0.026685,0.96505,0,0,0.026685,0.96563,0.026685,0.96549
0.026696,0.96522,0,0,0.026696,0.9658,0.026696,0.96566
0.026707,0.96538,0,0,0.026707,0.96597,0.026707,0.96583
0.026718,0.96554,0,0,0.026718,0.96614,0.026718,0.966
0.026729,0.96571,0,0,0.026729,0.96631,0.026729,0.96617
0.02674,0.96587,0,0,0.02674,0.96648,0.02674,0.96634
0.026751,0.96604,0,0,0.026751,0.96665,0.026751,0.96652
0.026762,0.9662,0,0,0.026762,0.96682,0.026762,0.96669
0.026773,0.96637,0,0,0.026773,0.967,0.026773,0.96687
0.026784,0.96654,0,0,0.026784,0.96717,0.026784,0.96704
0.026795,0.96671,0,0,0.026795,0.96735,0.026795,0.96722
0.026806,0.96688,0,0,0.026806,0.96752,0.026806,0.96739
0.026817,0.96705,0,0,0.026817,0.9677,0.026817,0.96757
0.026828,0.96722,0,0,0.026828,0.96788,0.026828,0.96775
0.026839,0.96739,0,0,0.026839,0.96805,0.026839,0.96793
0.02685,0.96756,0,0,0.02685,0.96823,0.02685,0.96811
0.026861,0.96774,0,0,0.026861,0.96841,0.026861,0.96829
0.026872,0.96791,0,0,0.026872,0.96859,0.026872,0.96847
0.026883,0.96809,0,0,0.026883,0.96877,0.026883,0.96866
0.026894,0.96826,0,0,0.026894,0.96896,0.026894,0.96884
0.026905,0.96844,0,0,0.026905,0.96914,0.026905,0.96902
0.026916,0.96861,0,0,0.026916,0.96932,0.026916,0.96921
0.026927,0.96879,0,0,0.026927,0.9695,0.026927,0.96939
0.026938,0.96897,0,0,0.026938,0.96968,0.026938,0.96957
0.026949,0.96915,0,0,0.026949,0.96986,0.026949,0.96975
0.02696,0.96933,0,0,0.02696,0.97004,0.02696,0.96994
0.026971,0.9695,0,0,0.026971,0.97023,0.026971,0.97012
0.026982,0.96968,0,0,0.026982,0.97041,0.026982,0.9703
0.026993,0.96986,0,0,0.026993,0.97059,0.026993,0.97048
0.027004,0.97003,0,0,0.027004,0.97077,0.027004,0.97067
0.027015,0.97021,0,0,0.027015,0.97095,0.027015,0.97085
0.027026,0.97039,0,0,0.027026,0.97113,0.027026,0.97103
0.027037,0.97056,0,0,0.027037,0.97131,0.027037,0.97121
0.027048,0.97074,0,0,0.027048,0.97148,0.027048,0.97139
0.027059,0.97092,0,0,0.027059,0.97166,0.027059,0.97157
0.027071,0.97109,0,0,0.027071,0.97184,0.027071,0.97175
0.027082,0.97127,0,0,0.027082,0.97202,0.027082,0.97193
0.027093,0.97144,0,0,0.027093,0.9722,0.027093,0.97211
0.027104,0.97162,0,0,0.027104,0.97238,0.027104,0.97229
0.027115,0.97179,0,0,0.027115,0.97256,0.027115,0.97248
0.027126,0.97197,0,0,0.027126,0.97274,0.027126,0.97266
0.027137,0.97214,0,0,0.027137,0.97292,0.027137,0.97284
0.027148,0.97232,0,0,0.027148,0.9731,0.027148,0.97302
0.027159,0.9725,0,0,0.027159,0.97327,0.027159,0.9732
0.02717,0.97267,0,0,0.02717,0.97345,0.02717,0.97337
0.027181,0.97284,0,0,0.027181,0.97363,0.027181,0.97355
0.027192,0.97302,0,0,0.027192,0.9738,0.027192,0.97373
0.027203,0.97319,0,0,0.027203,0.97398,0.027203,0.97391
0.027214,0.97337,0,0,0.027214,0.97415,0.027214,0.97409
0.027225,0.97354,0,0,0.027225,0.97433,0.027225,0.97426
0.027236,0.97371,0,0,0.027236,0.97451,0.027236,0.97444
0.027247,0.97388,0,0,0.027247,0.97468,0.027247,0.97462
0.027258,0.97406,0,0,0.027258,0.97486,0.027258,0.9748
0.027269,0.97423,0,0,0.027269,0.97504,0.027269,0.97498
0.02728,0.9744,0,0,0.02728,0.97522,0.02728,0.97516
0.027291,0.97457,0,0,0.027291,0.97539,0.027291,0.97534
0.027302,0.97475,0,0,0.027302,0.97557,0.027302,0.97552
0.027313,0.97492,0,0,0.027313,0.97575,0.027313,0.97569
0.027324,0.97509,0,0,0.027324,0.97593,0.027324,0.97587
0.027335,0.97527,0,0,0.027335,0.9761,0.027335,0.97605
0.027346,0.97544,0,0,0.027346,0.97628,0.027346,0.97623
0.027357,0.97561,0,0,0.027357,0.97646,0.027357,0.97641
0.027368,0.97579,0,0,0.027368,0.97664,0.027368,0.97659
0.027379,0.97596,0,0,0.027379,0.97682,0.027379,0.97677
0.02739,0.97613,0,0,0.02739,0.97699,0.02739,0.97695
0.027401,0.97631,0,0,0.027401,0.97717,0.027401,0.97713
0.027412,0.97648,0,0,0.027412,0.97734,0.027412,0.9773
0.027423,0.97665,0,0,0.027423,0.97752,0.027423,0.97748
0.027434,0.97683,0,0,0.027434,0.97769,0.027434,0.97765
0.027445,0.977,0,0,0.027445,0.97786,0.027445,0.97783
0.027456,0.97717,0,0,0.027456,0.97803,0.027456,0.978
0.027467,0.97735,0,0,0.027467,0.9782,0.027467,0.97817
0.027478,0.97752,0,0,0.027478,0.97837,0.027478,0.97834
0.027489,0.97768,0,0,0.027489,0.97853,0.027489,0.97851
0.0275,0.97785,0,0,0.0275,0.9787,0.0275,0.97867
0.027511,0.97802,0,0,0.027511,0.97886,0.027511,0.97884
0.027522,0.97818,0,0,0.027522,0.97903,0.027522,0.97901
0.027533,0.97835,0,0,0.027533,0.97919,0.027533,0.97917
0.027544,0.97851,0,0,0.027544,0.97935,0.027544,0.97933
0.027555,0.97867,0,0,0.027555,0.97951,0.027555,0.97949
0.027567,0.97883,0,0,0.027567,0.97967,0.027567,0.97966
0.027578,0.97899,0,0,0.027578,0.97983,0.027578,0.97982
0.027589,0.97915,0,0,0.027589,0.97998,0.027589,0.97997
0.0276,0.97931,0,0,0.0276,0.98014,0.0276,0.98013
0.027611,0.97947,0,0,0.027611,0.9803,0.027611,0.98029
0.027622,0.97962,0,0,0.027622,0.98045,0.027622,0.98045
0.027633,0.97978,0,0,0.027633,0.98061,0.027633,0.9806
0.027644,0.97993,0,0,0.027644,0.98076,0.027644,0.98076
0.027655,0.98008,0,0,0.027655,0.98091,0.027655,0.98091
0.027666,0.98024,0,0,0.027666,0.98107,0.027666,0.98107
0.027677,0.98039,0,0,0.027677,0.98122,0.027677,0.98122
0.027688,0.98054,0,0,0.027688,0.98137,0.027688,0.98137
0.027699,0.98069,0,0,0.027699,0.98152,0.027699,0.98152
0.02771,0.98084,0,0,0.02771,0.98166,0.02771,0.98167
0.027721,0.98099,0,0,0.027721,0.98181,0.027721,0.98182
0.027732,0.98114,0,0,0.027732,0.98196,0.027732,0.98197
0.027743,0.98128,0,0,0.027743,0.9821,0.027743,0.98211
0.027754,0.98143,0,0,0.027754,0.98225,0.027754,0.98226
0.027765,0.98157,0,0,0.027765,0.98239,0.027765,0.98241
0.027776,0.98172,0,0,0.027776,0.98254,0.027776,0.98255
0.027787,0.98186,0,0,0.027787,0.98268,0.027787,0.9827
0.027798,0.982,0,0,0.027798,0.98282,0.027798,0.98284
0.027809,0.98214,0,0,0.027809,0.98296,0.027809,0.98299
0.02782,0.98228,0,0,0.02782,0.9831,0.02782,0.98313
0.027831,0.98242,0,0,0.027831,0.98324,0.027831,0.98327
0.027842,0.98256,0,0,0.027842,0.98338,0.027842,0.98341
0.027853,0.9827,0,0,0.027853,0.98352,0.027853,0.98355
0.027864,0.98284,0,0,0.027864,0.98365,0.027864,0.98368
0.027875,0.98298,0,0,0.027875,0.98379,0.027875,0.98382
0.027886,0.98311,0,0,0.027886,0.98392,0.027886,0.98396
0.027897,0.98325,0,0,0.027897,0.98405,0.027897,0.98409
0.027908,0.98338,0,0,0.027908,0.98418,0.027908,0.98422
0.027919,0.98352,0,0,0.027919,0.98431,0.027919,0.98435
0.02793,0.98365,0,0,0.02793,0.98444,0.02793,0.98448
0.027941,0.98378,0,0,0.027941,0.98457,0.027941,0.98461
0.027952,0.98391,0,0,0.027952,0.98469,0.027952,0.98474
0.027963,0.98403,0,0,0.027963,0.98482,0.027963,0.98487
0.027974,0.98416,0,0,0.027974,0.98494,0.027974,0.98499
0.027985,0.98428,0,0,0.027985,0.98506,0.027985,0.98511
0.027996,0.98441,0,0,0.027996,0.98518,0.027996,0.98524
0.028007,0.98453,0,0,0.028007,0.9853,0.028007,0.98536
0.028018,0.98465,0,0,0.028018,0.98542,0.028018,0.98547
0.028029,0.98478,0,0,0.028029,0.98554,0.028029,0.98559
0.02804,0.98489,0,0,0.02804,0.98565,0.02804,0.98571
0.028051,0.98501,0,0,0.028051,0.98576,0.028051,0.98582
0.028063,0.98513,0,0,0.028063,0.98588,0.028063,0.98594
0.028074,0.98524,0,0,0.028074,0.98599,0.028074,0.98605
0.028085,0.98535,0,0,0.028085,0.9861,0.028085,0.98616
0.028096,0.98547,0,0,0.028096,0.9862,0.028096,0.98627
0.028107,0.98558,0,0,0.028107,0.98631,0.028107,0.98637
0.028118,0.98569,0,0,0.028118,0.98641,0.028118,0.98648
0.028129,0.98579,0,0,0.028129,0.98652,0.028129,0.98658
0.02814,0.9859,0,0,0.02814,0.98662,0.02814,0.98669
0.028151,0.986,0,0,0.028151,0.98672,0.028151,0.98679
0.028162,0.98611,0,0,0.028162,0.98681,0.028162,0.98689
0.028173,0.98621,0,0,0.028173,0.98691,0.028173,0.98698
0.028184,0.98631,0,0,0.028184,0.987,0.028184,0.98708
0.028195,0.98641,0,0,0.028195,0.9871,0.028195,0.98718
0.028206,0.98651,0,0,0.028206,0.98719,0.028206,0.98727
0.028217,0.9866,0,0,0.028217,0.98728,0.028217,0.98736
0.028228,0.9867,0,0,0.028228,0.98737,0.028228,0.98745
0.028239,0.98679,0,0,0.028239,0.98746,0.028239,0.98754
0.02825,0.98688,0,0,0.02825,0.98754,0.02825,0.98763
0.028261,0.98697,0,0,0.028261,0.98762,0.028261,0.98772
0.028272,0.98706,0,0,0.028272,0.98771,0.028272,0.9878
0.028283,0.98715,0,0,0.028283,0.98779,0.028283,0.98789
0.028294,0.98724,0,0,0.028294,0.98787,0.028294,0.98797
0.028305,0.98732,0,0,0.028305,0.98795,0.028305,0.98805
0.028316,0.9874,0,0,0.028316,0.98803,0.028316,0.98813
0.028327,0.98748,0,0,0.028327,0.9881,0.028327,0.98821
0.028338,0.98756,0,0,0.028338,0.98818,0.028338,0.98828
0.028349,0.98764,0,0,0.028349,0.98825,0.028349,0.98836
0.02836,0.98772,0,0,0.02836,0.98832,0.02836,0.98843
0.028371,0.9878,0,0,0.028371,0.98839,0.028371,0.9885
0.028382,0.98787,0,0,0.028382,0.98845,0.028382,0.98857
0.028393,0.98795,0,0,0.028393,0.98852,0.028393,0.98864
0.028404,0.98802,0,0,0.028404,0.98858,0.028404,0.9887
0.028415,0.98809,0,0,0.028415,0.98864,0.028415,0.98876
0.028426,0.98816,0,0,0.028426,0.9887,0.028426,0.98883
0.028437,0.98822,0,0,0.028437,0.98876,0.028437,0.98889
0.028448,0.98829,0,0,0.028448,0.98882,0.028448,0.98895
0.028459,0.98835,0,0,0.028459,0.98888,0.028459,0.98901
0.02847,0.98841,0,0,0.02847,0.98893,0.02847,0.98906
0.028481,0.98847,0,0,0.028481,0.98898,0.028481,0.98912
0.028492,0.98853,0,0,0.028492,0.98903,0.028492,0.98917
0.028503,0.98859,0,0,0.028503,0.98908,0.028503,0.98922
0.028514,0.98864,0,0,0.028514,0.98913,0.028514,0.98927
0.028525,0.9887,0,0,0.028525,0.98918,0.028525,0.98932
0.028536,0.98875,0,0,0.028536,0.98922,0.028536,0.98937
0.028547,0.9888,0,0,0.028547,0.98927,0.028547,0.98941
0.028559,0.98885,0,0,0.028559,0.98931,0.028559,0.98945
0.02857,0.9889,0,0,0.02857,0.98935,0.02857,0.9895
0.028581,0.98894,0,0,0.028581,0.98939,0.028581,0.98953
0.028592,0.98899,0,0,0.028592,0.98942,0.028592,0.98957
0.028603,0.98903,0,0,0.028603,0.98946,0.028603,0.98961
0.028614,0.98907,0,0,0.028614,0.98949,0.028614,0.98964
0.028625,0.98911,0,0,0.028625,0.98953,0.028625,0.98968
0.028636,0.98915,0,0,0.028636,0.98956,0.028636,0.98971
0.028647,0.98919,0,0,0.028647,0.98958,0.028647,0.98974
0.028658,0.98922,0,0,0.028658,0.98961,0.028658,0.98977
0.028669,0.98925,0,0,0.028669,0.98964,0.028669,0.9898
0.02868,0.98929,0,0,0.02868,0.98966,0.02868,0.98983
0.028691,0.98932,0,0,0.028691,0.98969,0.028691,0.98985
0.028702,0.98935,0,0,0.028702,0.98971,0.028702,0.98987
0.028713,0.98937,0,0,0.028713,0.98973,0.028713,0.9899
0.028724,0.9894,0,0,0.028724,0.98975,0.028724,0.98992
0.028735,0.98942,0,0,0.028735,0.98977,0.028735,0.98993
0.028746,0.98945,0,0,0.028746,0.98978,0.028746,0.98995
0.028757,0.98947,0,0,0.028757,0.98979,0.028757,0.98996
0.028768,0.98949,0,0,0.028768,0.98981,0.028768,0.98998
0.028779,0.9895,0,0,0.028779,0.98982,0.028779,0.98999
0.02879,0.98952,0,0,0.02879,0.98982,0.02879,0.99
0.028801,0.98954,0,0,0.028801,0.98983,0.028801,0.99001
0.028812,0.98955,0,0,0.028812,0.98984,0.028812,0.99001
0.028823,0.98956,0,0,0.028823,0.98984,0.028823,0.99002
0.028834,0.98957,0,0,0.028834,0.98984,0.028834,0.99002
0.028845,0.98958,0,0,0.028845,0.98984,0.028845,0.99002
0.028856,0.98959,0,0,0.028856,0.98984,0.028856,0.99002
0.028867,0.9896,0,0,0.028867,0.98984,0.028867,0.99002
0.028878,0.9896,0,0,0.028878,0.98984,0.028878,0.99002
0.028889,0.9896,0,0,0.028889,0.98983,0.028889,0.99001
0.0289,0.9896,0,0,0.0289,0.98982,0.0289,0.99001
0.028911,0.9896,0,0,0.028911,0.98981,0.028911,0.99
0.028922,0.9896,0,0,0.028922,0.9898,0.028922,0.98999
0.028933,0.9896,0,0,0.028933,0.98979,0.028933,0.98998
0.028944,0.98959,0,0,0.028944,0.98978,0.028944,0.98996
0.028955,0.98958,0,0,0.028955,0.98976,0.028955,0.98995
0.028966,0.98957,0,0,0.028966,0.98975,0.028966,0.98993
0.028977,0.98956,0,0,0.028977,0.98973,0.028977,0.98992
0.028988,0.98955,0,0,0.028988,0.98971,0.028988,0.9899
0.028999,0.98954,0,0,0.028999,0.98969,0.028999,0.98988
0.02901,0.98952,0,0,0.02901,0.98966,0.02901,0.98985
0.029021,0.98951,0,0,0.029021,0.98964,0.029021,0.98983
0.029032,0.98949,0,0,0.029032,0.98961,0.029032,0.9898
0.029043,0.98947,0,0,0.029043,0.98958,0.029043,0.98977
0.029055,0.98945,0,0,0.029055,0.98955,0.029055,0.98975
0.029066,0.98943,0,0,0.029066,0.98952,0.029066,0.98971
0.029077,0.9894,0,0,0.029077,0.98949,0.029077,0.98968
0.029088,0.98938,0,0,0.029088,0.98945,0.029088,0.98965
0.029099,0.98935,0,0,0.029099,0.98942,0.029099,0.98961
0.02911,0.98932,0,0,0.02911,0.98938,0.02911,0.98958
0.029121,0.98929,0,0,0.029121,0.98934,0.029121,0.98954
0.029132,0.98926,0,0,0.029132,0.9893,0.029132,0.9895
0.029143,0.98922,0,0,0.029143,0.98926,0.029143,0.98945
0.029154,0.98919,0,0,0.029154,0.98921,0.029154,0.98941
0.029165,0.98915,0,0,0.029165,0.98917,0.029165,0.98937
0.029176,0.98911,0,0,0.029176,0.98912,0.029176,0.98932
0.029187,0.98907,0,0,0.029187,0.98907,0.029187,0.98927
0.029198,0.98903,0,0,0.029198,0.98902,0.029198,0.98922
0.029209,0.98899,0,0,0.029209,0.98897,0.029209,0.98917
0.02922,0.98895,0,0,0.02922,0.98892,0.02922,0.98912
0.029231,0.9889,0,0,0.029231,0.98886,0.029231,0.98906
0.029242,0.98885,0,0,0.029242,0.98881,0.029242,0.98901
0.029253,0.9888,0,0,0.029253,0.98875,0.029253,0.98895
0.029264,0.98875,0,0,0.029264,0.98869,0.029264,0.98889
0.029275,0.9887,0,0,0.029275,0.98863,0.029275,0.98883
0.029286,0.98865,0,0,0.029286,0.98857,0.029286,0.98877
0.029297,0.98859,0,0,0.029297,0.9885,0.029297,0.98871
0.029308,0.98853,0,0,0.029308,0.98844,0.029308,0.98864
0.029319,0.98848,0,0,0.029319,0.98837,0.029319,0.98858
0.02933,0.98842,0,0,0.02933,0.9883,0.02933,0.98851
0.029341,0.98836,0,0,0.029341,0.98823,0.029341,0.98844
0.029352,0.98829,0,0,0.029352,0.98816,0.029352,0.98837
0.029363,0.98823,0,0,0.029363,0.98809,0.029363,0.9883
0.029374,0.98817,0,0,0.029374,0.98802,0.029374,0.98822
0.029385,0.9881,0,0,0.029385,0.98794,0.029385,0.98815
0.029396,0.98803,0,0,0.029396,0.98787,0.029396,0.98807
0.029407,0.98796,0,0,0.029407,0.98779,0.029407,0.98799
0.029418,0.98789,0,0,0.029418,0.98771,0.029418,0.98792
0.029429,0.98782,0,0,0.029429,0.98763,0.029429,0.98783
0.02944,0.98775,0,0,0.02944,0.98755,0.02944,0.98775
0.029451,0.98768,0,0,0.029451,0.98746,0.029451,0.98767
0.029462,0.9876,0,0,0.029462,0.98738,0.029462,0.98758
0.029473,0.98752,0,0,0.029473,0.98729,0.029473,0.9875
0.029484,0.98744,0,0,0.029484,0.98721,0.029484,0.98741
0.029495,0.98736,0,0,0.029495,0.98711,0.029495,0.98732
0.029506,0.98728,0,0,0.029506,0.98702,0.029506,0.98723
0.029517,0.98719,0,0,0.029517,0.98693,0.029517,0.98714
0.029528,0.98711,0,0,0.029528,0.98683,0.029528,0.98704
0.029539,0.98702,0,0,0.029539,0.98674,0.029539,0.98695
0.029551,0.98693,0,0,0.029551,0.98664,0.029551,0.98685
0.029562,0.98684,0,0,0.029562,0.98654,0.029562,0.98675
0.029573,0.98675,0,0,0.029573,0.98644,0.029573,0.98665
0.029584,0.98666,0,0,0.029584,0.98634,0.029584,0.98654
0.029595,0.98656,0,0,0.029595,0.98623,0.029595,0.98644
0.029606,0.98647,0,0,0.029606,0.98613,0.029606,0.98634
0.029617,0.98637,0,0,0.029617,0.98602,0.029617,0.98623
0.029628,0.98627,0,0,0.029628,0.98592,0.029628,0.98612
0.029639,0.98617,0,0,0.029639,0.98581,0.029639,0.98601
0.02965,0.98607,0,0,0.02965,0.9857,0.02965,0.9859
0.029661,0.98597,0,0,0.029661,0.98559,0.029661,0.98579
0.029672,0.98587,0,0,0.029672,0.98547,0.029672,0.98568
0.029683,0.98576,0,0,0.029683,0.98536,0.029683,0.98556
0.029694,0.98565,0,0,0.029694,0.98524,0.029694,0.98545
0.029705,0.98555,0,0,0.029705,0.98513,0.029705,0.98533
0.029716,0.98544,0,0,0.029716,0.98501,0.029716,0.98521
0.029727,0.98533,0,0,0.029727,0.98489,0.029727,0.98509
0.029738,0.98522,0,0,0.029738,0.98477,0.029738,0.98497
0.029749,0.9851,0,0,0.029749,0.98464,0.029749,0.98485
0.02976,0.98499,0,0,0.02976,0.98452,0.02976,0.98472
0.029771,0.98487,0,0,0.029771,0.98439,0.029771,0.9846
0.029782,0.98475,0,0,0.029782,0.98427,0.029782,0.98447
0.029793,0.98463,0,0,0.029793,0.98414,0.029793,0.98434
0.029804,0.98451,0,0,0.029804,0.98401,0.029804,0.98421
0.029815,0.98439,0,0,0.029815,0.98388,0.029815,0.98408
0.029826,0.98427,0,0,0.029826,0.98375,0.029826,0.98395
0.029837,0.98414,0,0,0.029837,0.98361,0.029837,0.98381
0.029848,0.98402,0,0,0.029848,0.98348,0.029848,0.98368
0.029859,0.98389,0,0,0.029859,0.98335,0.029859,0.98354
0.02987,0.98377,0,0,0.02987,0.98322,0.02987,0.98341
0.029881,0.98364,0,0,0.029881,0.98308,0.029881,0.98327
0.029892,0.98351,0,0,0.029892,0.98294,0.029892,0.98314
0.029903,0.98338,0,0,0.029903,0.98281,0.029903,0.983
0.029914,0.98325,0,0,0.029914,0.98267,0.029914,0.98286
0.029925,0.98312,0,0,0.029925,0.98253,0.029925,0.98272
0.029936,0.98299,0,0,0.029936,0.98239,0.029936,0.98258
0.029947,0.98285,0,0,0.029947,0.98225,0.029947,0.98244
0.029958,0.98272,0,0,0.029958,0.98211,0.029958,0.9823
0.029969,0.98258,0,0,0.029969,0.98197,0.029969,0.98215
0.02998,0.98245,0,0,0.02998,0.98183,0.02998,0.98201
0.029991,0.98231,0,0,0.029991,0.98169,0.029991,0.98187
0.030002,0.98218,0,0,0.030002,0.98155,0.030002,0.98172
0.030013,0.98204,0,0,0.030013,0.9814,0.030013,0.98158
0.030024,0.9819,0,0,0.030024,0.98126,0.030024,0.98143
0.030035,0.98176,0,0,0.030035,0.98111,0.030035,0.98129
0.030047,0.98163,0,0,0.030047,0.98096,0.030047,0.98114
0.030058,0.98149,0,0,0.030058,0.98081,0.030058,0.98099
0.030069,0.98135,0,0,0.030069,0.98066,0.030069,0.98084
0.03008,0.9812,0,0,0.03008,0.98051,0.03008,0.98069
0.030091,0.98106,0,0,0.030091,0.98036,0.030091,0.98053
0.030102,0.98091,0,0,0.030102,0.98021,0.030102,0.98038
0.030113,0.98077,0,0,0.030113,0.98005,0.030113,0.98022
0.030124,0.98062,0,0,0.030124,0.9799,0.030124,0.98007
0.030135,0.98047,0,0,0.030135,0.97974,0.030135,0.97991
0.030146,0.98032,0,0,0.030146,0.97959,0.030146,0.97976
0.030157,0.98017,0,0,0.030157,0.97943,0.030157,0.9796
0.030168,0.98002,0,0,0.030168,0.97928,0.030168,0.97944
0.030179,0.97987,0,0,0.030179,0.97912,0.030179,0.97928
0.03019,0.97972,0,0,0.03019,0.97896,0.03019,0.97912
0.030201,0.97957,0,0,0.030201,0.9788,0.030201,0.97896
0.030212,0.97941,0,0,0.030212,0.97864,0.030212,0.9788
0.030223,0.97926,0,0,0.030223,0.97848,0.030223,0.97864
0.030234,0.97911,0,0,0.030234,0.97832,0.030234,0.97848
0.030245,0.97895,0,0,0.030245,0.97815,0.030245,0.97831
0.030256,0.9788,0,0,0.030256,0.97799,0.030256,0.97815
0.030267,0.97864,0,0,0.030267,0.97782,0.030267,0.97798
0.030278,0.97848,0,0,0.030278,0.97766,0.030278,0.97782
0.030289,0.97832,0,0,0.030289,0.97749,0.030289,0.97765
0.0303,0.97816,0,0,0.0303,0.97732,0.0303,0.97748
0.030311,0.978,0,0,0.030311,0.97716,0.030311,0.97731
0.030322,0.97784,0,0,0.030322,0.97699,0.030322,0.97714
0.030333,0.97768,0,0,0.030333,0.97682,0.030333,0.97697
0.030344,0.97752,0,0,0.030344,0.97664,0.030344,0.9768
0.030355,0.97735,0,0,0.030355,0.97647,0.030355,0.97662
0.030366,0.97719,0,0,0.030366,0.97629,0.030366,0.97644
0.030377,0.97702,0,0,0.030377,0.97612,0.030377,0.97627
0.030388,0.97685,0,0,0.030388,0.97595,0.030388,0.97609
0.030399,0.97669,0,0,0.030399,0.97577,0.030399,0.97592
0.03041,0.97651,0,0,0.03041,0.9756,0.03041,0.97575
0.030421,0.97635,0,0,0.030421,0.97543,0.030421,0.97557
0.030432,0.97618,0,0,0.030432,0.97526,0.030432,0.9754
0.030443,0.97601,0,0,0.030443,0.97509,0.030443,0.97522
0.030454,0.97584,0,0,0.030454,0.97491,0.030454,0.97505
0.030465,0.97567,0,0,0.030465,0.97474,0.030465,0.97488
0.030476,0.9755,0,0,0.030476,0.97457,0.030476,0.9747
0.030487,0.97533,0,0,0.030487,0.9744,0.030487,0.97453
0.030498,0.97517,0,0,0.030498,0.97423,0.030498,0.97435
0.030509,0.975,0,0,0.030509,0.97406,0.030509,0.97418
0.03052,0.97483,0,0,0.03052,0.97389,0.03052,0.97401
0.030531,0.97466,0,0,0.030531,0.97372,0.030531,0.97384
0.030543,0.97449,0,0,0.030543,0.97354,0.030543,0.97367
0.030554,0.97433,0,0,0.030554,0.97337,0.030554,0.97349
0.030565,0.97416,0,0,0.030565,0.9732,0.030565,0.97332
0.030576,0.974,0,0,0.030576,0.97303,0.030576,0.97315
0.030587,0.97383,0,0,0.030587,0.97286,0.030587,0.97297
0.030598,0.97366,0,0,0.030598,0.97268,0.030598,0.9728
0.030609,0.97349,0,0,0.030609,0.97251,0.030609,0.97262
0.03062,0.97333,0,0,0.03062,0.97234,0.03062,0.97245
0.030631,0.97316,0,0,0.030631,0.97217,0.030631,0.97228
0.030642,0.97299,0,0,0.030642,0.97199,0.030642,0.9721
0.030653,0.97282,0,0,0.030653,0.97182,0.030653,0.97193
0.030664,0.97265,0,0,0.030664,0.97164,0.030664,0.97175
0.030675,0.97248,0,0,0.030675,0.97147,0.030675,0.97158
0.030686,0.97232,0,0,0.030686,0.97129,0.030686,0.9714
0.030697,0.97215,0,0,0.030697,0.97112,0.030697,0.97122
0.030708,0.97198,0,0,0.030708,0.97094,0.030708,0.97105
0.030719,0.97181,0,0,0.030719,0.97077,0.030719,0.97087
0.03073,0.97164,0,0,0.03073,0.97059,0.03073,0.97069
0.030741,0.97147,0,0,0.030741,0.97042,0.030741,0.97052
0.030752,0.9713,0,0,0.030752,0.97024,0.030752,0.97034
0.030763,0.97113,0,0,0.030763,0.97007,0.030763,0.97017
0.030774,0.97096,0,0,0.030774,0.9699,0.030774,0.96999
0.030785,0.97079,0,0,0.030785,0.96972,0.030785,0.96981
0.030796,0.97062,0,0,0.030796,0.96955,0.030796,0.96964
0.030807,0.97045,0,0,0.030807,0.96937,0.030807,0.96946
0.030818,0.97028,0,0,0.030818,0.96919,0.030818,0.96928
0.030829,0.97011,0,0,0.030829,0.96902,0.030829,0.96911
0.03084,0.96994,0,0,0.03084,0.96884,0.03084,0.96893
0.030851,0.96977,0,0,0.030851,0.96867,0.030851,0.96875
0.030862,0.9696,0,0,0.030862,0.9685,0.030862,0.96858
0.030873,0.96942,0,0,0.030873,0.96832,0.030873,0.9684
0.030884,0.96925,0,0,0.030884,0.96815,0.030884,0.96823
0.030895,0.96908,0,0,0.030895,0.96798,0.030895,0.96806
0.030906,0.96891,0,0,0.030906,0.96781,0.030906,0.96788
0.030917,0.96874,0,0,0.030917,0.96764,0.030917,0.96771
0.030928,0.96857,0,0,0.030928,0.96747,0.030928,0.96754
0.030939,0.9684,0,0,0.030939,0.9673,0.030939,0.96737
0.03095,0.96824,0,0,0.03095,0.96714,0.03095,0.9672
0.030961,0.96807,0,0,0.030961,0.96697,0.030961,0.96703
0.030972,0.9679,0,0,0.030972,0.9668,0.030972,0.96686
0.030983,0.96774,0,0,0.030983,0.96664,0.030983,0.9667
0.030994,0.96757,0,0,0.030994,0.96647,0.030994,0.96653
0.031005,0.96741,0,0,0.031005,0.96631,0.031005,0.96636
0.031016,0.96724,0,0,0.031016,0.96615,0.031016,0.9662
0.031027,0.96708,0,0,0.031027,0.96599,0.031027,0.96604
0.031039,0.96692,0,0,0.031039,0.96583,0.031039,0.96587
0.03105,0.96676,0,0,0.03105,0.96567,0.03105,0.96571
0.031061,0.96659,0,0,0.031061,0.96551,0.031061,0.96555
0.031072,0.96644,0,0,0.031072,0.96535,0.031072,0.96539
0.031083,0.96628,0,0,0.031083,0.96519,0.031083,0.96523
0.031094,0.96612,0,0,0.031094,0.96503,0.031094,0.96507
0.031105,0.96596,0,0,0.031105,0.96487,0.031105,0.96491
0.031116,0.96581,0,0,0.031116,0.96472,0.031116,0.96475
0.031127,0.96565,0,0,0.031127,0.96456,0.031127,0.96459
0.031138,0.9655,0,0,0.031138,0.96441,0.031138,0.96444
0.031149,0.96534,0,0,0.031149,0.96425,0.031149,0.96428
0.03116,0.96519,0,0,0.03116,0.9641,0.03116,0.96412
0.031171,0.96503,0,0,0.031171,0.96394,0.031171,0.96397
0.031182,0.96488,0,0,0.031182,0.96379,0.031182,0.96381
0.031193,0.96473,0,0,0.031193,0.96364,0.031193,0.96366
0.031204,0.96457,0,0,0.031204,0.96349,0.031204,0.96351
0.031215,0.96442,0,0,0.031215,0.96334,0.031215,0.96335
0.031226,0.96427,0,0,0.031226,0.96319,0.031226,0.9632
0.031237,0.96412,0,0,0.031237,0.96304,0.031237,0.96305
0.031248,0.96397,0,0,0.031248,0.96289,0.031248,0.9629
0.031259,0.96383,0,0,0.031259,0.96274,0.031259,0.96275
0.03127,0.96368,0,0,0.03127,0.96259,0.03127,0.9626
0.031281,0.96353,0,0,0.031281,0.96245,0.031281,0.96245
0.031292,0.96339,0,0,0.031292,0.9623,0.031292,0.9623
0.031303,0.96324,0,0,0.031303,0.96215,0.031303,0.96215
0.031314,0.9631,0,0,0.031314,0.96201,0.031314,0.96201
0.031325,0.96295,0,0,0.031325,0.96187,0.031325,0.96186
0.031336,0.96281,0,0,0.031336,0.96172,0.031336,0.96172
0.031347,0.96267,0,0,0.031347,0.96158,0.031347,0.96157
0.031358,0.96252,0,0,0.031358,0.96144,0.031358,0.96143
0.031369,0.96238,0,0,0.031369,0.9613,0.031369,0.96128
0.03138,0.96224,0,0,0.03138,0.96116,0.03138,0.96114
0.031391,0.9621,0,0,0.031391,0.96102,0.031391,0.961
0.031402,0.96196,0,0,0.031402,0.96088,0.031402,0.96086
0.031413,0.96182,0,0,0.031413,0.96074,0.031413,0.96072
0.031424,0.96169,0,0,0.031424,0.96061,0.031424,0.96058
0.031435,0.96155,0,0,0.031435,0.96047,0.031435,0.96044
0.031446,0.96141,0,0,0.031446,0.96034,0.031446,0.96031
0.031457,0.96128,0,0,0.031457,0.9602,0.031457,0.96017
0.031468,0.96114,0,0,0.031468,0.96007,0.031468,0.96004
0.031479,0.96101,0,0,0.031479,0.95995,0.031479,0.95991
0.03149,0.96088,0,0,0.03149,0.95982,0.03149,0.95978
0.031501,0.96075,0,0,0.031501,0.95969,0.031501,0.95965
0.031512,0.96062,0,0,0.031512,0.95957,0.031512,0.95953
0.031523,0.96049,0,0,0.031523,0.95944,0.031523,0.9594
0.031535,0.96036,0,0,0.031535,0.95932,0.031535,0.95928
0.031546,0.96023,0,0,0.031546,0.9592,0.031546,0.95915
0.031557,0.96011,0,0,0.031557,0.95908,0.031557,0.95903
0.031568,0.95998,0,0,0.031568,0.95896,0.031568,0.95891
0.031579,0.95986,0,0,0.031579,0.95884,0.031579,0.95879
0.03159,0.95974,0,0,0.03159,0.95873,0.03159,0.95867
0.031601,0.95962,0,0,0.031601,0.95861,0.031601,0.95856
0.031612,0.9595,0,0,0.031612,0.9585,0.031612,0.95844
0.031623,0.95939,0,0,0.031623,0.95839,0.031623,0.95833
0.031634,0.95927,0,0,0.031634,0.95828,0.031634,0.95822
0.031645,0.95916,0,0,0.031645,0.95817,0.031645,0.9581
0.031656,0.95904,0,0,0.031656,0.95806,0.031656,0.95799
0.031667,0.95893,0,0,0.031667,0.95795,0.031667,0.95788
0.031678,0.95882,0,0,0.031678,0.95785,0.031678,0.95778
0.031689,0.95871,0,0,0.031689,0.95774,0.031689,0.95767
0.0317,0.9586,0,0,0.0317,0.95764,0.0317,0.95757
0.031711,0.9585,0,0,0.031711,0.95754,0.031711,0.95747
0.031722,0.95839,0,0,0.031722,0.95744,0.031722,0.95736
0.031733,0.95829,0,0,0.031733,0.95734,0.031733,0.95726
0.031744,0.95818,0,0,0.031744,0.95724,0.031744,0.95716
0.031755,0.95808,0,0,0.031755,0.95715,0.031755,0.95706
0.031766,0.95798,0,0,0.031766,0.95705,0.031766,0.95697
0.031777,0.95788,0,0,0.031777,0.95696,0.031777,0.95687
0.031788,0.95778,0,0,0.031788,0.95687,0.031788,0.95678
0.031799,0.95769,0,0,0.031799,0.95678,0.031799,0.95669
0.03181,0.9576,0,0,0.03181,0.95669,0.03181,0.95659
0.031821,0.9575,0,0,0.031821,0.9566,0.031821,0.9565
0.031832,0.95741,0,0,0.031832,0.95651,0.031832,0.95642
0.031843,0.95732,0,0,0.031843,0.95643,0.031843,0.95633
0.031854,0.95723,0,0,0.031854,0.95635,0.031854,0.95625
0.031865,0.95714,0,0,0.031865,0.95626,0.031865,0.95616
0.031876,0.95705,0,0,0.031876,0.95618,0.031876,0.95608
0.031887,0.95697,0,0,0.031887,0.9561,0.031887,0.956
0.031898,0.95688,0,0,0.031898,0.95603,0.031898,0.95592
0.031909,0.9568,0,0,0.031909,0.95595,0.031909,0.95584
0.03192,0.95672,0,0,0.03192,0.95587,0.03192,0.95576
0.031931,0.95664,0,0,0.031931,0.9558,0.031931,0.95568
0.031942,0.95656,0,0,0.031942,0.95572,0.031942,0.95561
0.031953,0.95648,0,0,0.031953,0.95565,0.031953,0.95553
0.031964,0.95641,0,0,0.031964,0.95558,0.031964,0.95546
0.031975,0.95633,0,0,0.031975,0.95551,0.031975,0.95539
0.031986,0.95626,0,0,0.031986,0.95545,0.031986,0.95532
0.031997,0.95619,0,0,0.031997,0.95538,0.031997,0.95526
0.032008,0.95612,0,0,0.032008,0.95532,0.032008,0.95519
0.032019,0.95605,0,0,0.032019,0.95526,0.032019,0.95513
0.032031,0.95598,0,0,0.032031,0.95519,0.032031,0.95507
0.032042,0.95591,0,0,0.032042,0.95514,0.032042,0.955
0.032053,0.95585,0,0,0.032053,0.95508,0.032053,0.95495
0.032064,0.95578,0,0,0.032064,0.95502,0.032064,0.95489
0.032075,0.95572,0,0,0.032075,0.95497,0.032075,0.95483
0.032086,0.95566,0,0,0.032086,0.95492,0.032086,0.95478
0.032097,0.9556,0,0,0.032097,0.95486,0.032097,0.95472
0.032108,0.95554,0,0,0.032108,0.95481,0.032108,0.95467
0.032119,0.95548,0,0,0.032119,0.95476,0.032119,0.95462
0.03213,0.95543,0,0,0.03213,0.95472,0.03213,0.95457
0.032141,0.95538,0,0,0.032141,0.95467,0.032141,0.95452
0.032152,0.95532,0,0,0.032152,0.95462,0.032152,0.95447
0.032163,0.95527,0,0,0.032163,0.95458,0.032163,0.95443
0.032174,0.95522,0,0,0.032174,0.95454,0.032174,0.95438
0.032185,0.95518,0,0,0.032185,0.9545,0.032185,0.95434
0.032196,0.95513,0,0,0.032196,0.95446,0.032196,0.9543
0.032207,0.95509,0,0,0.032207,0.95442,0.032207,0.95426
0.032218,0.95505,0,0,0.032218,0.95439,0.032218,0.95423
0.032229,0.95501,0,0,0.032229,0.95435,0.032229,0.95419
0.03224,0.95497,0,0,0.03224,0.95432,0.03224,0.95416
0.032251,0.95493,0,0,0.032251,0.95429,0.032251,0.95412
0.032262,0.95489,0,0,0.032262,0.95426,0.032262,0.95409
0.032273,0.95485,0,0,0.032273,0.95423,0.032273,0.95406
0.032284,0.95482,0,0,0.032284,0.95421,0.032284,0.95404
0.032295,0.95478,0,0,0.032295,0.95418,0.032295,0.95401
0.032306,0.95475,0,0,0.032306,0.95416,0.032306,0.95398
0.032317,0.95472,0,0,0.032317,0.95414,0.032317,0.95396
0.032328,0.95469,0,0,0.032328,0.95412,0.032328,0.95394
0.032339,0.95467,0,0,0.032339,0.9541,0.032339,0.95392
0.03235,0.95464,0,0,0.03235,0.95408,0.03235,0.9539
0.032361,0.95462,0,0,0.032361,0.95407,0.032361,0.95388
0,0,0,0,0.032372,0.95405,0.032372,0.95387
0,0,0,0,0.032383,0.95404,0.032383,0.95386
0,0,0,0,0.032394,0.95403,0.032394,0.95384
0,0,0,0,0.032405,0.95402,0.032405,0.95383
0,0,0,0,0.032416,0.95401,0.032416,0.95382
0,0,0,0,0.032427,0.95401,0.032427,0.95382
0,0,0,0,0.032438,0.954,0.032438,0.95381
0,0,0,0,0.032449,0.954,0.032449,0.95381
0,0,0,0,0.03246,0.954,0.03246,0.9538
0,0,0,0,0.032471,0.954,0.032471,0.9538
0,0,0,0,0.032482,0.954,0.032482,0.95381
0,0,0,0,0.032493,0.954,0.032493,0.95381
0,0,0,0,0.032504,0.95401,0.032504,0.95381
0,0,0,0,0.032515,0.95402,0.032515,0.95382
0,0,0,0,0.032527,0.95402,0.032527,0.95383
0,0,0,0,0.032538,0.95403,0.032538,0.95384
0,0,0,0,0.032549,0.95405,0.032549,0.95385
0,0,0,0,0.03256,0.95406,0.03256,0.95386
0,0,0,0,0.032571,0.95407,0.032571,0.95387
0,0,0,0,0.032582,0.95409,0.032582,0.95389
0,0,0,0,0.032593,0.95411,0.032593,0.9539
0,0,0,0,0.032604,0.95413,0.032604,0.95392
0,0,0,0,0.032615,0.95415,0.032615,0.95394
0,0,0,0,0.032626,0.95417,0.032626,0.95397
0,0,0,0,0.032637,0.9542,0.032637,0.95399
0,0,0,0,0.032648,0.95422,0.032648,0.95401
0,0,0,0,0.032659,0.95425,0.032659,0.95404
0,0,0,0,0.03267,0.95428,0.03267,0.95407
0,0,0,0,0.032681,0.95431,0.032681,0.9541
0,0,0,0,0.032692,0.95435,0.032692,0.95413
0,0,0,0,0.032703,0.95438,0.032703,0.95416
0,0,0,0,0.032714,0.95441,0.032714,0.9542
0,0,0,0,0.032725,0.95445,0.032725,0.95423
0,0,0,0,0.032736,0.95449,0.032736,0.95427
0,0,0,0,0.032747,0.95453,0.032747,0.95431
0,0,0,0,0.032758,0.95457,0.032758,0.95435
0,0,0,0,0.032769,0.95461,0.032769,0.95439
0,0,0,0,0.03278,0.95466,0.03278,0.95444
0,0,0,0,0.032791,0.95471,0.032791,0.95448
0,0,0,0,0.032802,0.95475,0.032802,0.95453
0,0,0,0,0.032813,0.9548,0.032813,0.95458
0,0,0,0,0.032824,0.95485,0.032824,0.95463
0,0,0,0,0.032835,0.9549,0.032835,0.95468
0,0,0,0,0.032846,0.95496,0.032846,0.95473
0,0,0,0,0.032857,0.95501,0.032857,0.95478
0,0,0,0,0.032868,0.95507,0.032868,0.95484
0,0,0,0,0.032879,0.95513,0.032879,0.9549
0,0,0,0,0.03289,0.95518,0.03289,0.95495
0,0,0,0,0.032901,0.95525,0.032901,0.95501
0,0,0,0,0.032912,0.95531,0.032912,0.95507
0,0,0,0,0.032923,0.95537,0.032923,0.95514
0,0,0,0,0.032934,0.95543,0.032934,0.9552
0,0,0,0,0.032945,0.9555,0.032945,0.95527
0,0,0,0,0.032956,0.95557,0.032956,0.95533
0,0,0,0,0.032967,0.95564,0.032967,0.9554
0,0,0,0,0.032978,0.95571,0.032978,0.95547
0,0,0,0,0.032989,0.95578,0.032989,0.95554
0,0,0,0,0.033,0.95585,0.033,0.95562
0,0,0,0,0.033011,0.95593,0.033011,0.95569
0,0,0,0,0.033023,0.956,0.033023,0.95576
0,0,0,0,0.033034,0.95608,0.033034,0.95584
0,0,0,0,0.033045,0.95616,0.033045,0.95592
0,0,0,0,0.033056,0.95624,0.033056,0.956
0,0,0,0,0.033067,0.95632,0.033067,0.95608
0,0,0,0,0.033078,0.9564,0.033078,0.95616
0,0,0,0,0.033089,0.95648,0.033089,0.95625
0,0,0,0,0.0331,0.95657,0.0331,0.95633
0,0,0,0,0.033111,0.95665,0.033111,0.95642
0,0,0,0,0.033122,0.95674,0.033122,0.9565
0,0,0,0,0.033133,0.95683,0.033133,0.95659
0,0,0,0,0.033144,0.95692,0.033144,0.95668
0,0,0,0,0.033155,0.95701,0.033155,0.95678
0,0,0,0,0.033166,0.9571,0.033166,0.95687
0,0,0,0,0.033177,0.9572,0.033177,0.95696
0,0,0,0,0.033188,0.95729,0.033188,0.95705
0,0,0,0,0.033199,0.95739,0.033199,0.95715
0,0,0,0,0.03321,0.95749,0.03321,0.95725
0,0,0,0,0.033221,0.95759,0.033221,0.95735
0,0,0,0,0.033232,0.95769,0.033232,0.95745
0,0,0,0,0.033243,0.95779,0.033243,0.95755
0,0,0,0,0.033254,0.95789,0.033254,0.95765
0,0,0,0,0.033265,0.958,0.033265,0.95776
0,0,0,0,0.033276,0.9581,0.033276,0.95786
0,0,0,0,0.033287,0.95821,0.033287,0.95797
0,0,0,0,0.033298,0.95832,0.033298,0.95808
0,0,0,0,0.033309,0.95843,0.033309,0.95819
0,0,0,0,0.03332,0.95854,0.03332,0.9583
0,0,0,0,0.033331,0.95865,0.033331,0.95841
0,0,0,0,0.033342,0.95877,0.033342,0.95853
0,0,0,0,0.033353,0.95888,0.033353,0.95864
0,0,0,0,0.033364,0.959,0.033364,0.95876
0,0,0,0,0.033375,0.95912,0.033375,0.95887
0,0,0,0,0.033386,0.95924,0.033386,0.95899
0,0,0,0,0.033397,0.95936,0.033397,0.95911
0,0,0,0,0.033408,0.95948,0.033408,0.95924
0,0,0,0,0.033419,0.9596,0.033419,0.95936
0,0,0,0,0.03343,0.95972,0.03343,0.95948
0,0,0,0,0.033441,0.95985,0.033441,0.95961
0,0,0,0,0.033452,0.95997,0.033452,0.95974
0,0,0,0,0.033463,0.9601,0.033463,0.95986
0,0,0,0,0.033474,0.96023,0.033474,0.95999
0,0,0,0,0.033485,0.96036,0.033485,0.96012
0,0,0,0,0.033496,0.96049,0.033496,0.96025
0,0,0,0,0.033507,0.96062,0.033507,0.96038
0,0,0,0,0.033519,0.96075,0.033519,0.96052
0,0,0,0,0.03353,0.96089,0.03353,0.96065
0,0,0,0,0.033541,0.96103,0.033541,0.96079
0,0,0,0,0.033552,0.96116,0.033552,0.96093
0,0,0,0,0.033563,0.9613,0.033563,0.96107
0,0,0,0,0.033574,0.96144,0.033574,0.96121
0,0,0,0,0.033585,0.96158,0.033585,0.96135
0,0,0,0,0.033596,0.96172,0.033596,0.96149
0,0,0,0,0.033607,0.96186,0.033607,0.96163
0,0,0,0,0.033618,0.962,0.033618,0.96177
0,0,0,0,0.033629,0.96214,0.033629,0.96192
0,0,0,0,0.03364,0.96229,0.03364,0.96206
0,0,0,0,0.033651,0.96243,0.033651,0.9622
0,0,0,0,0.033662,0.96258,0.033662,0.96235
0,0,0,0,0.033673,0.96272,0.033673,0.9625
0,0,0,0,0.033684,0.96287,0.033684,0.96264
0,0,0,0,0.033695,0.96301,0.033695,0.96279
0,0,0,0,0.033706,0.96316,0.033706,0.96294
0,0,0,0,0.033717,0.96331,0.033717,0.96309
0,0,0,0,0.033728,0.96345,0.033728,0.96324
0,0,0,0,0.033739,0.9636,0.033739,0.96338
0,0,0,0,0.03375,0.96375,0.03375,0.96353
0,0,0,0,0.033761,0.9639,0.033761,0.96368
0,0,0,0,0.033772,0.96405,0.033772,0.96383
0,0,0,0,0.033783,0.9642,0.033783,0.96399
0,0,0,0,0.033794,0.96435,0.033794,0.96414
0,0,0,0,0.033805,0.9645,0.033805,0.96429
0,0,0,0,0.033816,0.96465,0.033816,0.96444
0,0,0,0,0.033827,0.9648,0.033827,0.9646
0,0,0,0,0.033838,0.96496,0.033838,0.96475
0,0,0,0,0.033849,0.96511,0.033849,0.96491
0,0,0,0,0.03386,0.96526,0.03386,0.96506
0,0,0,0,0.033871,0.96542,0.033871,0.96522
0,0,0,0,0.033882,0.96557,0.033882,0.96538
0,0,0,0,0.033893,0.96573,0.033893,0.96553
0,0,0,0,0.033904,0.96588,0.033904,0.96569
0,0,0,0,0.033915,0.96604,0.033915,0.96585
0,0,0,0,0.033926,0.9662,0.033926,0.96601
0,0,0,0,0.033937,0.96636,0.033937,0.96617
0,0,0,0,0.033948,0.96652,0.033948,0.96633
0,0,0,0,0.033959,0.96668,0.033959,0.96649
0,0,0,0,0.03397,0.96684,0.03397,0.96665
0,0,0,0,0.033981,0.967,0.033981,0.96681
0,0,0,0,0.033992,0.96716,0.033992,0.96697
0,0,0,0,0.034003,0.96732,0.034003,0.96714
0,0,0,0,0.034015,0.96749,0.034015,0.9673
0,0,0,0,0.034026,0.96765,0.034026,0.96747
0,0,0,0,0.034037,0.96781,0.034037,0.96763
0,0,0,0,0.034048,0.96798,0.034048,0.9678
0,0,0,0,0.034059,0.96814,0.034059,0.96797
0,0,0,0,0.03407,0.96831,0.03407,0.96813
0,0,0,0,0.034081,0.96848,0.034081,0.9683
0,0,0,0,0.034092,0.96864,0.034092,0.96847
0,0,0,0,0.034103,0.96881,0.034103,0.96864
0,0,0,0,0.034114,0.96898,0.034114,0.96881
0,0,0,0,0.034125,0.96915,0.034125,0.96898
0,0,0,0,0.034136,0.96932,0.034136,0.96915
0,0,0,0,0.034147,0.96949,0.034147,0.96932
0,0,0,0,0.034158,0.96965,0.034158,0.96949
0,0,0,0,0.034169,0.96982,0.034169,0.96966
0,0,0,0,0.03418,0.96999,0.03418,0.96983
0,0,0,0,0.034191,0.97016,0.034191,0.97
0,0,0,0,0.034202,0.97032,0.034202,0.97017
0,0,0,0,0.034213,0.97049,0.034213,0.97034
0,0,0,0,0.034224,0.97065,0.034224,0.97051
0,0,0,0,0.034235,0.97082,0.034235,0.97067
0,0,0,0,0.034246,0.97099,0.034246,0.97084
0,0,0,0,0.034257,0.97115,0.034257,0.97101
0,0,0,0,0.034268,0.97132,0.034268,0.97118
0,0,0,0,0.034279,0.97148,0.034279,0.97134
0,0,0,0,0.03429,0.97165,0.03429,0.97151
0,0,0,0,0.034301,0.97181,0.034301,0.97168
0,0,0,0,0.034312,0.97197,0.034312,0.97184
0,0,0,0,0.034323,0.97214,0.034323,0.97201
0,0,0,0,0.034334,0.9723,0.034334,0.97217
0,0,0,0,0.034345,0.97247,0.034345,0.97234
0,0,0,0,0.034356,0.97263,0.034356,0.97251
0,0,0,0,0.034367,0.97279,0.034367,0.97267
0,0,0,0,0.034378,0.97296,0.034378,0.97284
0,0,0,0,0.034389,0.97312,0.034389,0.973
0,0,0,0,0.0344,0.97328,0.0344,0.97317
0,0,0,0,0.034411,0.97344,0.034411,0.97333
0,0,0,0,0.034422,0.9736,0.034422,0.97349
0,0,0,0,0.034433,0.97376,0.034433,0.97366
0,0,0,0,0.034444,0.97393,0.034444,0.97382
0,0,0,0,0.034455,0.97409,0.034455,0.97398
0,0,0,0,0.034466,0.97425,0.034466,0.97414
0,0,0,0,0.034477,0.97441,0.034477,0.97431
0,0,0,0,0.034488,0.97457,0.034488,0.97447
0,0,0,0,0.034499,0.97473,0.034499,0.97463
0,0,0,0,0.034511,0.97489,0.034511,0.97479
0,0,0,0,0.034522,0.97505,0.034522,0.97496
0,0,0,0,0.034533,0.97521,0.034533,0.97512
0,0,0,0,0.034544,0.97537,0.034544,0.97528
0,0,0,0,0.034555,0.97553,0.034555,0.97545
0,0,0,0,0.034566,0.97569,0.034566,0.97561
0,0,0,0,0.034577,0.97585,0.034577,0.97577
0,0,0,0,0.034588,0.97601,0.034588,0.97593
0,0,0,0,0.034599,0.97617,0.034599,0.97609
0,0,0,0,0.03461,0.97633,0.03461,0.97625
0,0,0,0,0.034621,0.97649,0.034621,0.97642
0,0,0,0,0.034632,0.97666,0.034632,0.97658
0,0,0,0,0.034643,0.97682,0.034643,0.97674
0,0,0,0,0.034654,0.97698,0.034654,0.9769
0,0,0,0,0.034665,0.97713,0.034665,0.97707
0,0,0,0,0.034676,0.97729,0.034676,0.97722
0,0,0,0,0.034687,0.97745,0.034687,0.97738
0,0,0,0,0.034698,0.9776,0.034698,0.97754
0,0,0,0,0.034709,0.97775,0.034709,0.9777
0,0,0,0,0.03472,0.97791,0.03472,0.97785
0,0,0,0,0.034731,0.97806,0.034731,0.978
0,0,0,0,0.034742,0.97821,0.034742,0.97816
0,0,0,0,0.034753,0.97836,0.034753,0.97831
0,0,0,0,0.034764,0.97851,0.034764,0.97846
0,0,0,0,0.034775,0.97865,0.034775,0.97861
0,0,0,0,0.034786,0.9788,0.034786,0.97876
0,0,0,0,0.034797,0.97895,0.034797,0.97891
0,0,0,0,0.034808,0.97909,0.034808,0.97905
0,0,0,0,0.034819,0.97923,0.034819,0.9792
0,0,0,0,0.03483,0.97938,0.03483,0.97934
0,0,0,0,0.034841,0.97952,0.034841,0.97949
0,0,0,0,0.034852,0.97966,0.034852,0.97963
0,0,0,0,0.034863,0.9798,0.034863,0.97977
0,0,0,0,0.034874,0.97994,0.034874,0.97991
0,0,0,0,0.034885,0.98007,0.034885,0.98005
0,0,0,0,0.034896,0.98021,0.034896,0.98019
0,0,0,0,0.034907,0.98035,0.034907,0.98033
0,0,0,0,0.034918,0.98049,0.034918,0.98047
0,0,0,0,0.034929,0.98062,0.034929,0.98061
0,0,0,0,0.03494,0.98076,0.03494,0.98074
0,0,0,0,0.034951,0.98089,0.034951,0.98088
0,0,0,0,0.034962,0.98102,0.034962,0.98102
0,0,0,0,0.034973,0.98115,0.034973,0.98115
0,0,0,0,0.034984,0.98128,0.034984,0.98128
0,0,0,0,0.034995,0.98141,0.034995,0.98141
0,0,0,0,0.035007,0.98154,0.035007,0.98154
0,0,0,0,0.035018,0.98167,0.035018,0.98167
0,0,0,0,0.035029,0.98179,0.035029,0.9818
0,0,0,0,0.03504,0.98192,0.03504,0.98193
0,0,0,0,0.035051,0.98204,0.035051,0.98205
0,0,0,0,0.035062,0.98217,0.035062,0.98218
0,0,0,0,0.035073,0.98229,0.035073,0.98231
0,0,0,0,0.035084,0.98242,0.035084,0.98243
0,0,0,0,0.035095,0.98254,0.035095,0.98256
0,0,0,0,0.035106,0.98266,0.035106,0.98268
0,0,0,0,0.035117,0.98278,0.035117,0.9828
0,0,0,0,0.035128,0.9829,0.035128,0.98292
0,0,0,0,0.035139,0.98301,0.035139,0.98304
0,0,0,0,0.03515,0.98313,0.03515,0.98316
0,0,0,0,0.035161,0.98325,0.035161,0.98328
0,0,0,0,0.035172,0.98336,0.035172,0.98339
0,0,0,0,0.035183,0.98347,0.035183,0.98351
0,0,0,0,0.035194,0.98359,0.035194,0.98362
0,0,0,0,0.035205,0.9837,0.035205,0.98374
0,0,0,0,0.035216,0.98381,0.035216,0.98385
0,0,0,0,0.035227,0.98391,0.035227,0.98396
0,0,0,0,0.035238,0.98402,0.035238,0.98407
0,0,0,0,0.035249,0.98413,0.035249,0.98418
0,0,0,0,0.03526,0.98423,0.03526,0.98428
0,0,0,0,0.035271,0.98434,0.035271,0.98439
0,0,0,0,0.035282,0.98444,0.035282,0.9845
0,0,0,0,0.035293,0.98455,0.035293,0.9846
0,0,0,0,0.035304,0.98465,0.035304,0.9847
0,0,0,0,0.035315,0.98475,0.035315,0.98481
0,0,0,0,0.035326,0.98485,0.035326,0.98491
0,0,0,0,0.035337,0.98494,0.035337,0.98501
0,0,0,0,0.035348,0.98504,0.035348,0.9851
0,0,0,0,0.035359,0.98513,0.035359,0.9852
0,0,0,0,0.03537,0.98523,0.03537,0.9853
0,0,0,0,0.035381,0.98532,0.035381,0.98539
0,0,0,0,0.035392,0.98541,0.035392,0.98548
0,0,0,0,0.035403,0.9855,0.035403,0.98557
0,0,0,0,0.035414,0.98559,0.035414,0.98566
0,0,0,0,0.035425,0.98568,0.035425,0.98575
0,0,0,0,0.035436,0.98576,0.035436,0.98584
0,0,0,0,0.035447,0.98584,0.035447,0.98592
0,0,0,0,0.035458,0.98593,0.035458,0.98601
0,0,0,0,0.035469,0.98601,0.035469,0.98609
0,0,0,0,0.03548,0.98609,0.03548,0.98617
0,0,0,0,0.035491,0.98617,0.035491,0.98625
0,0,0,0,0.035503,0.98624,0.035503,0.98633
0,0,0,0,0.035514,0.98632,0.035514,0.98641
0,0,0,0,0.035525,0.98639,0.035525,0.98648
0,0,0,0,0.035536,0.98646,0.035536,0.98656
0,0,0,0,0.035547,0.98653,0.035547,0.98663
0,0,0,0,0.035558,0.9866,0.035558,0.9867
0,0,0,0,0.035569,0.98667,0.035569,0.98677
0,0,0,0,0.03558,0.98674,0.03558,0.98684
0,0,0,0,0.035591,0.9868,0.035591,0.98691
0,0,0,0,0.035602,0.98686,0.035602,0.98697
0,0,0,0,0.035613,0.98692,0.035613,0.98703
0,0,0,0,0.035624,0.98698,0.035624,0.9871
0,0,0,0,0.035635,0.98704,0.035635,0.98716
0,0,0,0,0.035646,0.9871,0.035646,0.98722
0,0,0,0,0.035657,0.98715,0.035657,0.98727
0,0,0,0,0.035668,0.98721,0.035668,0.98733
0,0,0,0,0.035679,0.98726,0.035679,0.98738
0,0,0,0,0.03569,0.98731,0.03569,0.98744
0,0,0,0,0.035701,0.98736,0.035701,0.98749
0,0,0,0,0.035712,0.98741,0.035712,0.98754
0,0,0,0,0.035723,0.98745,0.035723,0.98759
0,0,0,0,0.035734,0.9875,0.035734,0.98764
0,0,0,0,0.035745,0.98754,0.035745,0.98768
0,0,0,0,0.035756,0.98759,0.035756,0.98773
0,0,0,0,0.035767,0.98763,0.035767,0.98777
0,0,0,0,0.035778,0.98767,0.035778,0.98781
0,0,0,0,0.035789,0.9877,0.035789,0.98785
0,0,0,0,0.0358,0.98774,0.0358,0.98789
0,0,0,0,0.035811,0.98777,0.035811,0.98792
0,0,0,0,0.035822,0.9878,0.035822,0.98796
0,0,0,0,0.035833,0.98783,0.035833,0.98799
0,0,0,0,0.035844,0.98786,0.035844,0.98802
0,0,0,0,0.035855,0.98789,0.035855,0.98805
0,0,0,0,0.035866,0.98792,0.035866,0.98808
0,0,0,0,0.035877,0.98794,0.035877,0.9881
0,0,0,0,0.035888,0.98796,0.035888,0.98813
0,0,0,0,0.035899,0.98799,0.035899,0.98815
0,0,0,0,0.03591,0.98801,0.03591,0.98818
0,0,0,0,0.035921,0.98803,0.035921,0.9882
0,0,0,0,0.035932,0.98804,0.035932,0.98822
0,0,0,0,0.035943,0.98806,0.035943,0.98823
0,0,0,0,0.035954,0.98807,0.035954,0.98825
0,0,0,0,0.035965,0.98809,0.035965,0.98827
0,0,0,0,0.035976,0.9881,0.035976,0.98828
0,0,0,0,0.035987,0.98811,0.035987,0.98829
0,0,0,0,0.035999,0.98812,0.035999,0.9883
0,0,0,0,0.03601,0.98813,0.03601,0.98831
0,0,0,0,0.036021,0.98813,0.036021,0.98832
0,0,0,0,0.036032,0.98814,0.036032,0.98832
0,0,0,0,0.036043,0.98814,0.036043,0.98833
0,0,0,0,0.036054,0.98814,0.036054,0.98833
0,0,0,0,0.036065,0.98814,0.036065,0.98833
0,0,0,0,0.036076,0.98814,0.036076,0.98833
0,0,0,0,0.036087,0.98813,0.036087,0.98833
0,0,0,0,0.036098,0.98813,0.036098,0.98832
0,0,0,0,0.036109,0.98812,0.036109,0.98832
0,0,0,0,0.03612,0.98812,0.03612,0.98831
0,0,0,0,0.036131,0.98811,0.036131,0.9883
0,0,0,0,0.036142,0.9881,0.036142,0.98829
0,0,0,0,0.036153,0.98808,0.036153,0.98828
0,0,0,0,0.036164,0.98807,0.036164,0.98827
0,0,0,0,0.036175,0.98805,0.036175,0.98825
0,0,0,0,0.036186,0.98804,0.036186,0.98824
0,0,0,0,0.036197,0.98802,0.036197,0.98822
0,0,0,0,0.036208,0.988,0.036208,0.9882
0,0,0,0,0.036219,0.98798,0.036219,0.98818
0,0,0,0,0.03623,0.98795,0.03623,0.98816
0,0,0,0,0.036241,0.98793,0.036241,0.98814
0,0,0,0,0.036252,0.9879,0.036252,0.98811
0,0,0,0,0.036263,0.98788,0.036263,0.98809
0,0,0,0,0.036274,0.98785,0.036274,0.98806
0,0,0,0,0.036285,0.98782,0.036285,0.98803
0,0,0,0,0.036296,0.98779,0.036296,0.988
0,0,0,0,0.036307,0.98775,0.036307,0.98797
0,0,0,0,0.036318,0.98772,0.036318,0.98793
0,0,0,0,0.036329,0.98768,0.036329,0.9879
0,0,0,0,0.03634,0.98764,0.03634,0.98786
0,0,0,0,0.036351,0.98761,0.036351,0.98782
0,0,0,0,0.036362,0.98757,0.036362,0.98778
0,0,0,0,0.036373,0.98752,0.036373,0.98774
0,0,0,0,0.036384,0.98748,0.036384,0.9877
0,0,0,0,0.036395,0.98743,0.036395,0.98765
0,0,0,0,0.036406,0.98739,0.036406,0.98761
0,0,0,0,0.036417,0.98734,0.036417,0.98756
0,0,0,0,0.036428,0.98729,0.036428,0.98751
0,0,0,0,0.036439,0.98724,0.036439,0.98746
0,0,0,0,0.03645,0.98719,0.03645,0.98741
0,0,0,0,0.036461,0.98713,0.036461,0.98736
0,0,0,0,0.036472,0.98708,0.036472,0.9873
0,0,0,0,0.036483,0.98702,0.036483,0.98725
0,0,0,0,0.036494,0.98696,0.036494,0.98719
0,0,0,0,0.036506,0.9869,0.036506,0.98713
0,0,0,0,0.036517,0.98684,0.036517,0.98707
0,0,0,0,0.036528,0.98677,0.036528,0.987
0,0,0,0,0.036539,0.98671,0.036539,0.98694
0,0,0,0,0.03655,0.98664,0.03655,0.98688
0,0,0,0,0.036561,0.98658,0.036561,0.98681
0,0,0,0,0.036572,0.98651,0.036572,0.98674
0,0,0,0,0.036583,0.98644,0.036583,0.98667
0,0,0,0,0.036594,0.98637,0.036594,0.9866
0,0,0,0,0.036605,0.9863,0.036605,0.98653
0,0,0,0,0.036616,0.98622,0.036616,0.98645
0,0,0,0,0.036627,0.98615,0.036627,0.98638
0,0,0,0,0.036638,0.98607,0.036638,0.9863
0,0,0,0,0.036649,0.98599,0.036649,0.98622
0,0,0,0,0.03666,0.98591,0.03666,0.98614
0,0,0,0,0.036671,0.98583,0.036671,0.98606
0,0,0,0,0.036682,0.98575,0.036682,0.98598
0,0,0,0,0.036693,0.98566,0.036693,0.9859
0,0,0,0,0.036704,0.98558,0.036704,0.98581
0,0,0,0,0.036715,0.98549,0.036715,0.98573
0,0,0,0,0.036726,0.98541,0.036726,0.98564
0,0,0,0,0.036737,0.98532,0.036737,0.98555
0,0,0,0,0.036748,0.98523,0.036748,0.98546
0,0,0,0,0.036759,0.98513,0.036759,0.98537
0,0,0,0,0.03677,0.98504,0.03677,0.98527
0,0,0,0,0.036781,0.98494,0.036781,0.98518
0,0,0,0,0.036792,0.98485,0.036792,0.98508
0,0,0,0,0.036803,0.98475,0.036803,0.98498
0,0,0,0,0.036814,0.98465,0.036814,0.98488
0,0,0,0,0.036825,0.98455,0.036825,0.98478
0,0,0,0,0.036836,0.98445,0.036836,0.98468
0,0,0,0,0.036847,0.98434,0.036847,0.98458
0,0,0,0,0.036858,0.98424,0.036858,0.98447
0,0,0,0,0.036869,0.98413,0.036869,0.98436
0,0,0,0,0.03688,0.98402,0.03688,0.98426
0,0,0,0,0.036891,0.98392,0.036891,0.98415
0,0,0,0,0.036902,0.98381,0.036902,0.98404
0,0,0,0,0.036913,0.9837,0.036913,0.98393
0,0,0,0,0.036924,0.98358,0.036924,0.98381
0,0,0,0,0.036935,0.98347,0.036935,0.9837
0,0,0,0,0.036946,0.98336,0.036946,0.98359
0,0,0,0,0.036957,0.98325,0.036957,0.98347
0,0,0,0,0.036968,0.98313,0.036968,0.98336
0,0,0,0,0.036979,0.98302,0.036979,0.98324
0,0,0,0,0.03699,0.9829,0.03699,0.98312
0,0,0,0,0.037002,0.98278,0.037002,0.98301
0,0,0,0,0.037013,0.98266,0.037013,0.98289
0,0,0,0,0.037024,0.98254,0.037024,0.98277
0,0,0,0,0.037035,0.98242,0.037035,0.98265
0,0,0,0,0.037046,0.9823,0.037046,0.98252
0,0,0,0,0.037057,0.98218,0.037057,0.9824
0,0,0,0,0.037068,0.98206,0.037068,0.98228
0,0,0,0,0.037079,0.98194,0.037079,0.98215
0,0,0,0,0.03709,0.98181,0.03709,0.98203
0,0,0,0,0.037101,0.98169,0.037101,0.9819
0,0,0,0,0.037112,0.98156,0.037112,0.98178
0,0,0,0,0.037123,0.98144,0.037123,0.98165
0,0,0,0,0.037134,0.98131,0.037134,0.98152
0,0,0,0,0.037145,0.98118,0.037145,0.98139
0,0,0,0,0.037156,0.98105,0.037156,0.98126
0,0,0,0,0.037167,0.98091,0.037167,0.98113
0,0,0,0,0.037178,0.98078,0.037178,0.98099
0,0,0,0,0.037189,0.98065,0.037189,0.98086
0,0,0,0,0.0372,0.98052,0.0372,0.98072
0,0,0,0,0.037211,0.98038,0.037211,0.98059
0,0,0,0,0.037222,0.98025,0.037222,0.98045
0,0,0,0,0.037233,0.98011,0.037233,0.98032
0,0,0,0,0.037244,0.97997,0.037244,0.98018
0,0,0,0,0.037255,0.97984,0.037255,0.98004
0,0,0,0,0.037266,0.9797,0.037266,0.9799
0,0,0,0,0.037277,0.97956,0.037277,0.97976
0,0,0,0,0.037288,0.97942,0.037288,0.97962
0,0,0,0,0.037299,0.97928,0.037299,0.97948
0,0,0,0,0.03731,0.97914,0.03731,0.97933
0,0,0,0,0.037321,0.979,0.037321,0.97919
0,0,0,0,0.037332,0.97885,0.037332,0.97905
0,0,0,0,0.037343,0.97871,0.037343,0.9789
0,0,0,0,0.037354,0.97856,0.037354,0.97876
0,0,0,0,0.037365,0.97842,0.037365,0.97861
0,0,0,0,0.037376,0.97827,0.037376,0.97846
0,0,0,0,0.037387,0.97812,0.037387,0.97831
0,0,0,0,0.037398,0.97798,0.037398,0.97816
0,0,0,0,0.037409,0.97783,0.037409,0.97801
0,0,0,0,0.03742,0.97768,0.03742,0.97786
0,0,0,0,0.037431,0.97752,0.037431,0.97771
0,0,0,0,0.037442,0.97737,0.037442,0.97756
0,0,0,0,0.037453,0.97722,0.037453,0.9774
0,0,0,0,0.037464,0.97707,0.037464,0.97725
0,0,0,0,0.037475,0.97691,0.037475,0.97709
0,0,0,0,0.037486,0.97675,0.037486,0.97694
0,0,0,0,0.037498,0.9766,0.037498,0.97678
0,0,0,0,0.037509,0.97644,0.037509,0.97662
0,0,0,0,0.03752,0.97628,0.03752,0.97646
0,0,0,0,0.037531,0.97612,0.037531,0.97629
0,0,0,0,0.037542,0.97596,0.037542,0.97614
0,0,0,0,0.037553,0.97581,0.037553,0.97598
0,0,0,0,0.037564,0.97565,0.037564,0.97582
0,0,0,0,0.037575,0.97549,0.037575,0.97566
0,0,0,0,0.037586,0.97534,0.037586,0.9755
0,0,0,0,0.037597,0.97518,0.037597,0.97534
0,0,0,0,0.037608,0.97502,0.037608,0.97518
0,0,0,0,0.037619,0.97486,0.037619,0.97502
0,0,0,0,0.03763,0.9747,0.03763,0.97486
0,0,0,0,0.037641,0.97455,0.037641,0.9747
0,0,0,0,0.037652,0.97439,0.037652,0.97454
0,0,0,0,0.037663,0.97423,0.037663,0.97438
0,0,0,0,0.037674,0.97408,0.037674,0.97423
0,0,0,0,0.037685,0.97392,0.037685,0.97407
0,0,0,0,0.037696,0.97377,0.037696,0.97391
0,0,0,0,0.037707,0.97361,0.037707,0.97375
0,0,0,0,0.037718,0.97345,0.037718,0.97359
0,0,0,0,0.037729,0.97329,0.037729,0.97343
0,0,0,0,0.03774,0.97313,0.03774,0.97327
0,0,0,0,0.037751,0.97297,0.037751,0.97311
0,0,0,0,0.037762,0.97282,0.037762,0.97295
0,0,0,0,0.037773,0.97266,0.037773,0.97279
0,0,0,0,0.037784,0.9725,0.037784,0.97263
0,0,0,0,0.037795,0.97234,0.037795,0.97247
0,0,0,0,0.037806,0.97218,0.037806,0.97231
0,0,0,0,0.037817,0.97202,0.037817,0.97215
0,0,0,0,0.037828,0.97186,0.037828,0.97199
0,0,0,0,0.037839,0.9717,0.037839,0.97183
0,0,0,0,0.03785,0.97154,0.03785,0.97167
0,0,0,0,0.037861,0.97138,0.037861,0.9715
0,0,0,0,0.037872,0.97122,0.037872,0.97134
0,0,0,0,0.037883,0.97106,0.037883,0.97118
0,0,0,0,0.037894,0.9709,0.037894,0.97101
0,0,0,0,0.037905,0.97073,0.037905,0.97085
0,0,0,0,0.037916,0.97057,0.037916,0.97069
0,0,0,0,0.037927,0.97041,0.037927,0.97052
0,0,0,0,0.037938,0.97025,0.037938,0.97036
0,0,0,0,0.037949,0.97009,0.037949,0.9702
0,0,0,0,0.03796,0.96993,0.03796,0.97004
0,0,0,0,0.037971,0.96977,0.037971,0.96987
0,0,0,0,0.037982,0.96961,0.037982,0.96971
0,0,0,0,0.037994,0.96945,0.037994,0.96955
0,0,0,0,0.038005,0.96928,0.038005,0.96938
0,0,0,0,0.038016,0.96912,0.038016,0.96922
0,0,0,0,0.038027,0.96896,0.038027,0.96906
0,0,0,0,0.038038,0.9688,0.038038,0.96889
0,0,0,0,0.038049,0.96864,0.038049,0.96873
0,0,0,0,0.03806,0.96848,0.03806,0.96857
0,0,0,0,0.038071,0.96832,0.038071,0.96841
0,0,0,0,0.038082,0.96816,0.038082,0.96825
0,0,0,0,0.038093,0.96801,0.038093,0.96809
0,0,0,0,0.038104,0.96785,0.038104,0.96793
0,0,0,0,0.038115,0.96769,0.038115,0.96777
0,0,0,0,0.038126,0.96754,0.038126,0.96761
0,0,0,0,0.038137,0.96738,0.038137,0.96745
0,0,0,0,0.038148,0.96723,0.038148,0.9673
0,0,0,0,0.038159,0.96707,0.038159,0.96714
0,0,0,0,0.03817,0.96692,0.03817,0.96698
0,0,0,0,0.038181,0.96677,0.038181,0.96683
0,0,0,0,0.038192,0.96661,0.038192,0.96668
0,0,0,0,0.038203,0.96646,0.038203,0.96652
0,0,0,0,0.038214,0.96631,0.038214,0.96637
0,0,0,0,0.038225,0.96616,0.038225,0.96622
0,0,0,0,0.038236,0.96601,0.038236,0.96607
0,0,0,0,0.038247,0.96587,0.038247,0.96592
0,0,0,0,0.038258,0.96572,0.038258,0.96577
0,0,0,0,0.038269,0.96557,0.038269,0.96562
0,0,0,0,0.03828,0.96543,0.03828,0.96547
0,0,0,0,0.038291,0.96528,0.038291,0.96532
0,0,0,0,0.038302,0.96514,0.038302,0.96518
0,0,0,0,0.038313,0.96499,0.038313,0.96503
0,0,0,0,0.038324,0.96485,0.038324,0.96488
0,0,0,0,0.038335,0.9647,0.038335,0.96474
0,0,0,0,0.038346,0.96456,0.038346,0.96459
0,0,0,0,0.038357,0.96442,0.038357,0.96445
0,0,0,0,0.038368,0.96428,0.038368,0.9643
0,0,0,0,0.038379,0.96413,0.038379,0.96416
0,0,0,0,0.03839,0.96399,0.03839,0.96402
0,0,0,0,0.038401,0.96385,0.038401,0.96387
0,0,0,0,0.038412,0.96371,0.038412,0.96373
0,0,0,0,0.038423,0.96358,0.038423,0.96359
0,0,0,0,0.038434,0.96344,0.038434,0.96345
0,0,0,0,0.038445,0.9633,0.038445,0.96331
0,0,0,0,0.038456,0.96316,0.038456,0.96317
0,0,0,0,0.038467,0.96303,0.038467,0.96303
0,0,0,0,0.038478,0.96289,0.038478,0.9629
0,0,0,0,0.03849,0.96276,0.03849,0.96276
0,0,0,0,0.038501,0.96262,0.038501,0.96262
0,0,0,0,0.038512,0.96249,0.038512,0.96249
0,0,0,0,0.038523,0.96235,0.038523,0.96235
0,0,0,0,0.038534,0.96222,0.038534,0.96222
0,0,0,0,0.038545,0.96209,0.038545,0.96208
0,0,0,0,0.038556,0.96196,0.038556,0.96195
0,0,0,0,0.038567,0.96183,0.038567,0.96182
0,0,0,0,0.038578,0.9617,0.038578,0.96168
0,0,0,0,0.038589,0.96157,0.038589,0.96155
0,0,0,0,0.0386,0.96144,0.0386,0.96142
0,0,0,0,0.038611,0.96131,0.038611,0.96129
0,0,0,0,0.038622,0.96119,0.038622,0.96116
0,0,0,0,0.038633,0.96106,0.038633,0.96103
0,0,0,0,0.038644,0.96094,0.038644,0.96091
0,0,0,0,0.038655,0.96081,0.038655,0.96078
0,0,0,0,0.038666,0.96069,0.038666,0.96065
0,0,0,0,0.038677,0.96057,0.038677,0.96053
0,0,0,0,0.038688,0.96045,0.038688,0.96041
0,0,0,0,0.038699,0.96033,0.038699,0.96028
0,0,0,0,0.03871,0.96021,0.03871,0.96016
0,0,0,0,0.038721,0.96009,0.038721,0.96005
0,0,0,0,0.038732,0.95998,0.038732,0.95993
0,0,0,0,0.038743,0.95986,0.038743,0.95981
0,0,0,0,0.038754,0.95975,0.038754,0.9597
0,0,0,0,0.038765,0.95964,0.038765,0.95958
0,0,0,0,0.038776,0.95953,0.038776,0.95947
0,0,0,0,0.038787,0.95942,0.038787,0.95936
0,0,0,0,0.038798,0.95931,0.038798,0.95925
0,0,0,0,0.038809,0.9592,0.038809,0.95914
0,0,0,0,0.03882,0.9591,0.03882,0.95903
0,0,0,0,0.038831,0.95899,0.038831,0.95892
0,0,0,0,0.038842,0.95889,0.038842,0.95882
0,0,0,0,0.038853,0.95879,0.038853,0.95871
0,0,0,0,0.038864,0.95869,0.038864,0.95861
0,0,0,0,0.038875,0.95859,0.038875,0.95851
0,0,0,0,0.038886,0.95849,0.038886,0.95841
0,0,0,0,0.038897,0.95839,0.038897,0.95831
0,0,0,0,0.038908,0.95829,0.038908,0.95821
0,0,0,0,0.038919,0.9582,0.038919,0.95811
0,0,0,0,0.03893,0.95811,0.03893,0.95801
0,0,0,0,0.038941,0.95801,0.038941,0.95792
0,0,0,0,0.038952,0.95792,0.038952,0.95783
0,0,0,0,0.038963,0.95783,0.038963,0.95773
0,0,0,0,0.038974,0.95774,0.038974,0.95764
0,0,0,0,0.038986,0.95766,0.038986,0.95755
0,0,0,0,0.038997,0.95757,0.038997,0.95747
0,0,0,0,0.039008,0.95749,0.039008,0.95738
0,0,0,0,0.039019,0.9574,0.039019,0.95729
0,0,0,0,0.03903,0.95732,0.03903,0.95721
0,0,0,0,0.039041,0.95724,0.039041,0.95712
0,0,0,0,0.039052,0.95716,0.039052,0.95704
0,0,0,0,0.039063,0.95708,0.039063,0.95696
0,0,0,0,0.039074,0.95701,0.039074,0.95689
0,0,0,0,0.039085,0.95693,0.039085,0.95681
0,0,0,0,0.039096,0.95686,0.039096,0.95673
0,0,0,0,0.039107,0.95679,0.039107,0.95666
0,0,0,0,0.039118,0.95672,0.039118,0.95659
0,0,0,0,0.039129,0.95665,0.039129,0.95651
0,0,0,0,0.03914,0.95658,0.03914,0.95644
0,0,0,0,0.039151,0.95651,0.039151,0.95637
0,0,0,0,0.039162,0.95645,0.039162,0.95631
0,0,0,0,0.039173,0.95638,0.039173,0.95624
0,0,0,0,0.039184,0.95632,0.039184,0.95617
0,0,0,0,0.039195,0.95626,0.039195,0.95611
0,0,0,0,0.039206,0.9562,0.039206,0.95605
0,0,0,0,0.039217,0.95614,0.039217,0.95598
0,0,0,0,0.039228,0.95608,0.039228,0.95592
0,0,0,0,0.039239,0.95602,0.039239,0.95587
0,0,0,0,0.03925,0.95597,0.03925,0.95581
0,0,0,0,0.039261,0.95591,0.039261,0.95575
0,0,0,0,0.039272,0.95586,0.039272,0.95569
0,0,0,0,0.039283,0.95581,0.039283,0.95564
0,0,0,0,0.039294,0.95576,0.039294,0.95559
0,0,0,0,0.039305,0.95571,0.039305,0.95554
0,0,0,0,0.039316,0.95566,0.039316,0.95549
0,0,0,0,0.039327,0.95561,0.039327,0.95544
0,0,0,0,0.039338,0.95557,0.039338,0.9554
0,0,0,0,0.039349,0.95553,0.039349,0.95535
0,0,0,0,0.03936,0.95548,0.03936,0.95531
0,0,0,0,0.039371,0.95544,0.039371,0.95527
0,0,0,0,0.039382,0.95541,0.039382,0.95523
0,0,0,0,0.039393,0.95537,0.039393,0.95519
0,0,0,0,0.039404,0.95533,0.039404,0.95515
0,0,0,0,0.039415,0.9553,0.039415,0.95512
0,0,0,0,0.039426,0.95527,0.039426,0.95508
0,0,0,0,0.039437,0.95524,0.039437,0.95505
0,0,0,0,0.039448,0.95521,0.039448,0.95502
0,0,0,0,0.039459,0.95518,0.039459,0.95499
0,0,0,0,0.03947,0.95515,0.03947,0.95496
0,0,0,0,0.039482,0.95513,0.039482,0.95493
0,0,0,0,0.039493,0.9551,0.039493,0.9549
0,0,0,0,0.039504,0.95508,0.039504,0.95488
0,0,0,0,0.039515,0.95506,0.039515,0.95485
0,0,0,0,0.039526,0.95504,0.039526,0.95483
0,0,0,0,0.039537,0.95502,0.039537,0.95481
0,0,0,0,0.039548,0.955,0.039548,0.95479
0,0,0,0,0.039559,0.95499,0.039559,0.95477
0,0,0,0,0.03957,0.95497,0.03957,0.95476
0,0,0,0,0.039581,0.95496,0.039581,0.95474
0,0,0,0,0.039592,0.95495,0.039592,0.95473
0,0,0,0,0.039603,0.95494,0.039603,0.95472
0,0,0,0,0.039614,0.95493,0.039614,0.95471
0,0,0,0,0.039625,0.95492,0.039625,0.9547
0,0,0,0,0.039636,0.95491,0.039636,0.95469
0,0,0,0,0.039647,0.95491,0.039647,0.95468
0,0,0,0,0.039658,0.95491,0.039658,0.95468
0,0,0,0,0.039669,0.95491,0.039669,0.95468
0,0,0,0,0.03968,0.95491,0.03968,0.95468
0,0,0,0,0.039691,0.95491,0.039691,0.95468
0,0,0,0,0.039702,0.95491,0.039702,0.95468
0,0,0,0,0.039713,0.95492,0.039713,0.95468
0,0,0,0,0.039724,0.95492,0.039724,0.95469
0,0,0,0,0.039735,0.95493,0.039735,0.95469
0,0,0,0,0.039746,0.95494,0.039746,0.9547
0,0,0,0,0.039757,0.95495,0.039757,0.95471
0,0,0,0,0.039768,0.95496,0.039768,0.95472
0,0,0,0,0.039779,0.95498,0.039779,0.95473
0,0,0,0,0.03979,0.95499,0.03979,0.95475
0,0,0,0,0.039801,0.95501,0.039801,0.95476
0,0,0,0,0.039812,0.95503,0.039812,0.95478
0,0,0,0,0.039823,0.95505,0.039823,0.9548
0,0,0,0,0.039834,0.95507,0.039834,0.95482
0,0,0,0,0.039845,0.95509,0.039845,0.95484
0,0,0,0,0.039856,0.95511,0.039856,0.95486
0,0,0,0,0.039867,0.95514,0.039867,0.95489
0,0,0,0,0.039878,0.95517,0.039878,0.95491
0,0,0,0,0.039889,0.95519,0.039889,0.95494
0,0,0,0,0.0399,0.95522,0.0399,0.95497
0,0,0,0,0.039911,0.95526,0.039911,0.955
0,0,0,0,0.039922,0.95529,0.039922,0.95503
0,0,0,0,0.039933,0.95532,0.039933,0.95507
0,0,0,0,0.039944,0.95536,0.039944,0.9551
0,0,0,0,0.039955,0.95539,0.039955,0.95514
0,0,0,0,0.039966,0.95543,0.039966,0.95517
0,0,0,0,0.039978,0.95547,0.039978,0.95521
0,0,0,0,0.039989,0.95551,0.039989,0.95525
0,0,0,0,0.04,0.95556,0.04,0.9553
0,0,0,0,0.040011,0.9556,0.040011,0.95534
0,0,0,0,0.040022,0.95565,0.040022,0.95538
0,0,0,0,0.040033,0.95569,0.040033,0.95543
0,0,0,0,0.040044,0.95574,0.040044,0.95548
0,0,0,0,0.040055,0.95579,0.040055,0.95553
0,0,0,0,0.040066,0.95584,0.040066,0.95558
0,0,0,0,0.040077,0.9559,0.040077,0.95563
0,0,0,0,0.040088,0.95595,0.040088,0.95568
0,0,0,0,0.040099,0.95601,0.040099,0.95574
0,0,0,0,0.04011,0.95606,0.04011,0.95579
0,0,0,0,0.040121,0.95612,0.040121,0.95585
0,0,0,0,0.040132,0.95618,0.040132,0.95591
0,0,0,0,0.040143,0.95624,0.040143,0.95597
0,0,0,0,0.040154,0.9563,0.040154,0.95603
0,0,0,0,0.040165,0.95637,0.040165,0.95609
0,0,0,0,0.040176,0.95643,0.040176,0.95616
0,0,0,0,0.040187,0.9565,0.040187,0.95622
0,0,0,0,0.040198,0.95656,0.040198,0.95629
0,0,0,0,0.040209,0.95663,0.040209,0.95636
0,0,0,0,0.04022,0.9567,0.04022,0.95643
0,0,0,0,0.040231,0.95677,0.040231,0.9565
0,0,0,0,0.040242,0.95684,0.040242,0.95657
0,0,0,0,0.040253,0.95692,0.040253,0.95664
0,0,0,0,0.040264,0.95699,0.040264,0.95672
0,0,0,0,0.040275,0.95707,0.040275,0.95679
0,0,0,0,0.040286,0.95714,0.040286,0.95687
0,0,0,0,0.040297,0.95722,0.040297,0.95694
0,0,0,0,0.040308,0.9573,0.040308,0.95702
0,0,0,0,0.040319,0.95738,0.040319,0.9571
0,0,0,0,0.04033,0.95747,0.04033,0.95718
0,0,0,0,0.040341,0.95755,0.040341,0.95727
0,0,0,0,0.040352,0.95763,0.040352,0.95735
0,0,0,0,0.040363,0.95772,0.040363,0.95744
0,0,0,0,0.040374,0.95781,0.040374,0.95752
0,0,0,0,0.040385,0.95789,0.040385,0.95761
0,0,0,0,0.040396,0.95798,0.040396,0.9577
0,0,0,0,0.040407,0.95807,0.040407,0.95779
0,0,0,0,0.040418,0.95817,0.040418,0.95788
0,0,0,0,0.040429,0.95826,0.040429,0.95798
0,0,0,0,0.04044,0.95835,0.04044,0.95807
0,0,0,0,0.040451,0.95845,0.040451,0.95816
0,0,0,0,0.040462,0.95854,0.040462,0.95826
0,0,0,0,0.040474,0.95864,0.040474,0.95836
0,0,0,0,0.040485,0.95874,0.040485,0.95846
0,0,0,0,0.040496,0.95884,0.040496,0.95856
0,0,0,0,0.040507,0.95894,0.040507,0.95866
0,0,0,0,0.040518,0.95905,0.040518,0.95876
0,0,0,0,0.040529,0.95915,0.040529,0.95887
0,0,0,0,0.04054,0.95926,0.04054,0.95897
0,0,0,0,0.040551,0.95937,0.040551,0.95908
0,0,0,0,0.040562,0.95947,0.040562,0.95919
0,0,0,0,0.040573,0.95958,0.040573,0.9593
0,0,0,0,0.040584,0.95969,0.040584,0.95941
0,0,0,0,0.040595,0.9598,0.040595,0.95952
0,0,0,0,0.040606,0.95992,0.040606,0.95963
0,0,0,0,0.040617,0.96003,0.040617,0.95975
0,0,0,0,0.040628,0.96014,0.040628,0.95986
0,0,0,0,0.040639,0.96026,0.040639,0.95998
0,0,0,0,0.04065,0.96038,0.04065,0.96009
0,0,0,0,0.040661,0.9605,0.040661,0.96021
0,0,0,0,0.040672,0.96061,0.040672,0.96033
0,0,0,0,0.040683,0.96074,0.040683,0.96045
0,0,0,0,0.040694,0.96086,0.040694,0.96057
0,0,0,0,0.040705,0.96098,0.040705,0.9607
0,0,0,0,0.040716,0.96111,0.040716,0.96082
0,0,0,0,0.040727,0.96123,0.040727,0.96095
0,0,0,0,0.040738,0.96136,0.040738,0.96107
0,0,0,0,0.040749,0.96149,0.040749,0.9612
0,0,0,0,0.04076,0.96161,0.04076,0.96133
0,0,0,0,0.040771,0.96174,0.040771,0.96146
0,0,0,0,0.040782,0.96187,0.040782,0.96159
0,0,0,0,0.040793,0.962,0.040793,0.96172
0,0,0,0,0.040804,0.96213,0.040804,0.96185
0,0,0,0,0.040815,0.96226,0.040815,0.96198
0,0,0,0,0.040826,0.96239,0.040826,0.96211
0,0,0,0,0.040837,0.96252,0.040837,0.96225
0,0,0,0,0.040848,0.96266,0.040848,0.96238
0,0,0,0,0.040859,0.96279,0.040859,0.96252
0,0,0,0,0.04087,0.96292,0.04087,0.96265
0,0,0,0,0.040881,0.96306,0.040881,0.96279
0,0,0,0,0.040892,0.96319,0.040892,0.96292
0,0,0,0,0.040903,0.96333,0.040903,0.96306
0,0,0,0,0.040914,0.96346,0.040914,0.9632
0,0,0,0,0.040925,0.9636,0.040925,0.96333
0,0,0,0,0.040936,0.96374,0.040936,0.96347
0,0,0,0,0.040947,0.96387,0.040947,0.96361
0,0,0,0,0.040958,0.96401,0.040958,0.96375
0,0,0,0,0.04097,0.96415,0.04097,0.96389
0,0,0,0,0.040981,0.96429,0.040981,0.96403
0,0,0,0,0.040992,0.96443,0.040992,0.96417
0,0,0,0,0.041003,0.96457,0.041003,0.96431
0,0,0,0,0.041014,0.96471,0.041014,0.96445
0,0,0,0,0.041025,0.96485,0.041025,0.96459
0,0,0,0,0.041036,0.96499,0.041036,0.96474
0,0,0,0,0.041047,0.96514,0.041047,0.96488
0,0,0,0,0.041058,0.96528,0.041058,0.96503
0,0,0,0,0.041069,0.96542,0.041069,0.96517
0,0,0,0,0.04108,0.96556,0.04108,0.96531
0,0,0,0,0.041091,0.96571,0.041091,0.96546
0,0,0,0,0.041102,0.96585,0.041102,0.9656
0,0,0,0,0.041113,0.966,0.041113,0.96575
0,0,0,0,0.041124,0.96614,0.041124,0.9659
0,0,0,0,0.041135,0.96629,0.041135,0.96605
0,0,0,0,0.041146,0.96644,0.041146,0.96619
0,0,0,0,0.041157,0.96658,0.041157,0.96634
0,0,0,0,0.041168,0.96673,0.041168,0.96649
0,0,0,0,0.041179,0.96688,0.041179,0.96664
0,0,0,0,0.04119,0.96703,0.04119,0.96679
0,0,0,0,0.041201,0.96718,0.041201,0.96694
0,0,0,0,0.041212,0.96733,0.041212,0.96709
0,0,0,0,0.041223,0.96748,0.041223,0.96725
0,0,0,0,0.041234,0.96763,0.041234,0.9674
0,0,0,0,0.041245,0.96779,0.041245,0.96755
0,0,0,0,0.041256,0.96794,0.041256,0.96771
0,0,0,0,0.041267,0.96809,0.041267,0.96786
0,0,0,0,0.041278,0.96824,0.041278,0.96802
0,0,0,0,0.041289,0.9684,0.041289,0.96817
0,0,0,0,0.0413,0.96855,0.0413,0.96833
0,0,0,0,0.041311,0.96871,0.041311,0.96848
0,0,0,0,0.041322,0.96886,0.041322,0.96864
0,0,0,0,0.041333,0.96902,0.041333,0.9688
0,0,0,0,0.041344,0.96917,0.041344,0.96895
0,0,0,0,0.041355,0.96933,0.041355,0.96911
0,0,0,0,0.041366,0.96948,0.041366,0.96927
0,0,0,0,0.041377,0.96963,0.041377,0.96942
0,0,0,0,0.041388,0.96979,0.041388,0.96958
0,0,0,0,0.041399,0.96994,0.041399,0.96974
0,0,0,0,0.04141,0.9701,0.04141,0.96989
0,0,0,0,0.041421,0.97025,0.041421,0.97005
0,0,0,0,0.041432,0.9704,0.041432,0.97021
0,0,0,0,0.041443,0.97056,0.041443,0.97036
0,0,0,0,0.041454,0.97071,0.041454,0.97052
0,0,0,0,0.041466,0.97086,0.041466,0.97067
0,0,0,0,0.041477,0.97101,0.041477,0.97082
0,0,0,0,0.041488,0.97116,0.041488,0.97098
0,0,0,0,0.041499,0.97132,0.041499,0.97113
0,0,0,0,0.04151,0.97147,0.04151,0.97129
0,0,0,0,0.041521,0.97162,0.041521,0.97144
0,0,0,0,0.041532,0.97177,0.041532,0.97159
0,0,0,0,0.041543,0.97192,0.041543,0.97174
0,0,0,0,0.041554,0.97207,0.041554,0.9719
0,0,0,0,0.041565,0.97222,0.041565,0.97205
0,0,0,0,0.041576,0.97237,0.041576,0.9722
0,0,0,0,0.041587,0.97252,0.041587,0.97236
0,0,0,0,0.041598,0.97267,0.041598,0.97251
0,0,0,0,0.041609,0.97282,0.041609,0.97266
0,0,0,0,0.04162,0.97297,0.04162,0.97281
0,0,0,0,0.041631,0.97312,0.041631,0.97296
0,0,0,0,0.041642,0.97327,0.041642,0.97312
0,0,0,0,0.041653,0.97342,0.041653,0.97327
0,0,0,0,0.041664,0.97356,0.041664,0.97341
0,0,0,0,0.041675,0.97371,0.041675,0.97356
0,0,0,0,0.041686,0.97386,0.041686,0.97371
0,0,0,0,0.041697,0.97401,0.041697,0.97386
0,0,0,0,0.041708,0.97415,0.041708,0.97401
0,0,0,0,0.041719,0.9743,0.041719,0.97416
0,0,0,0,0.04173,0.97445,0.04173,0.97431
0,0,0,0,0.041741,0.97459,0.041741,0.97446
0,0,0,0,0.041752,0.97474,0.041752,0.97461
0,0,0,0,0.041763,0.97489,0.041763,0.97475
0,0,0,0,0.041774,0.97503,0.041774,0.9749
0,0,0,0,0.041785,0.97518,0.041785,0.97505
0,0,0,0,0.041796,0.97533,0.041796,0.9752
0,0,0,0,0.041807,0.97547,0.041807,0.97535
0,0,0,0,0.041818,0.97562,0.041818,0.9755
0,0,0,0,0.041829,0.97577,0.041829,0.97565
0,0,0,0,0.04184,0.97591,0.04184,0.97579
0,0,0,0,0.041851,0.97606,0.041851,0.97594
0,0,0,0,0.041862,0.9762,0.041862,0.97609
0,0,0,0,0.041873,0.97635,0.041873,0.97623
0,0,0,0,0.041884,0.97649,0.041884,0.97638
0,0,0,0,0.041895,0.97664,0.041895,0.97653
0,0,0,0,0.041906,0.97678,0.041906,0.97668
0,0,0,0,0.041917,0.97693,0.041917,0.97682
0,0,0,0,0.041928,0.97707,0.041928,0.97697
0,0,0,0,0.041939,0.97721,0.041939,0.97711
0,0,0,0,0.04195,0.97735,0.04195,0.97726
0,0,0,0,0.041962,0.97749,0.041962,0.9774
0,0,0,0,0.041973,0.97763,0.041973,0.97754
0,0,0,0,0.041984,0.97777,0.041984,0.97768
0,0,0,0,0.041995,0.9779,0.041995,0.97782
0,0,0,0,0.042006,0.97804,0.042006,0.97796
0,0,0,0,0.042017,0.97817,0.042017,0.9781
0,0,0,0,0.042028,0.97831,0.042028,0.97823
0,0,0,0,0.042039,0.97844,0.042039,0.97837
0,0,0,0,0.04205,0.97857,0.04205,0.9785
0,0,0,0,0.042061,0.9787,0.042061,0.97864
0,0,0,0,0.042072,0.97883,0.042072,0.97877
0,0,0,0,0.042083,0.97896,0.042083,0.9789
0,0,0,0,0.042094,0.97909,0.042094,0.97903
0,0,0,0,0.042105,0.97922,0.042105,0.97916
0,0,0,0,0.042116,0.97934,0.042116,0.97929
0,0,0,0,0.042127,0.97947,0.042127,0.97942
0,0,0,0,0.042138,0.97959,0.042138,0.97955
0,0,0,0,0.042149,0.97972,0.042149,0.97967
0,0,0,0,0.04216,0.97984,0.04216,0.9798
0,0,0,0,0.042171,0.97996,0.042171,0.97992
0,0,0,0,0.042182,0.98008,0.042182,0.98005
0,0,0,0,0.042193,0.9802,0.042193,0.98017
0,0,0,0,0.042204,0.98032,0.042204,0.98029
0,0,0,0,0.042215,0.98044,0.042215,0.98041
0,0,0,0,0.042226,0.98056,0.042226,0.98053
0,0,0,0,0.042237,0.98068,0.042237,0.98065
0,0,0,0,0.042248,0.98079,0.042248,0.98077
0,0,0,0,0.042259,0.98091,0.042259,0.98089
0,0,0,0,0.04227,0.98102,0.04227,0.981
0,0,0,0,0.042281,0.98113,0.042281,0.98112
0,0,0,0,0.042292,0.98124,0.042292,0.98123
0,0,0,0,0.042303,0.98135,0.042303,0.98135
0,0,0,0,0.042314,0.98146,0.042314,0.98146
0,0,0,0,0.042325,0.98157,0.042325,0.98157
0,0,0,0,0.042336,0.98168,0.042336,0.98168
0,0,0,0,0.042347,0.98179,0.042347,0.98179
0,0,0,0,0.042358,0.98189,0.042358,0.9819
0,0,0,0,0.042369,0.982,0.042369,0.982
0,0,0,0,0.04238,0.9821,0.04238,0.98211
0,0,0,0,0.042391,0.98221,0.042391,0.98222
0,0,0,0,0.042402,0.98231,0.042402,0.98232
0,0,0,0,0.042413,0.98241,0.042413,0.98243
0,0,0,0,0.042424,0.98251,0.042424,0.98253
0,0,0,0,0.042435,0.98261,0.042435,0.98263
0,0,0,0,0.042446,0.98271,0.042446,0.98274
0,0,0,0,0.042458,0.98281,0.042458,0.98284
0,0,0,0,0.042469,0.98291,0.042469,0.98294
0,0,0,0,0.04248,0.98301,0.04248,0.98304
0,0,0,0,0.042491,0.9831,0.042491,0.98313
0,0,0,0,0.042502,0.98319,0.042502,0.98323
0,0,0,0,0.042513,0.98329,0.042513,0.98332
0,0,0,0,0.042524,0.98338,0.042524,0.98342
0,0,0,0,0.042535,0.98347,0.042535,0.98351
0,0,0,0,0.042546,0.98356,0.042546,0.9836
0,0,0,0,0.042557,0.98365,0.042557,0.98369
0,0,0,0,0.042568,0.98373,0.042568,0.98378
0,0,0,0,0.042579,0.98382,0.042579,0.98387
0,0,0,0,0.04259,0.98391,0.04259,0.98396
0,0,0,0,0.042601,0.98399,0.042601,0.98404
0,0,0,0,0.042612,0.98407,0.042612,0.98413
0,0,0,0,0.042623,0.98415,0.042623,0.98421
0,0,0,0,0.042634,0.98424,0.042634,0.9843
0,0,0,0,0.042645,0.98432,0.042645,0.98438
0,0,0,0,0.042656,0.9844,0.042656,0.98446
0,0,0,0,0.042667,0.98447,0.042667,0.98454
0,0,0,0,0.042678,0.98455,0.042678,0.98462
0,0,0,0,0.042689,0.98463,0.042689,0.9847
0,0,0,0,0.0427,0.9847,0.0427,0.98477
0,0,0,0,0.042711,0.98477,0.042711,0.98485
0,0,0,0,0.042722,0.98484,0.042722,0.98492
0,0,0,0,0.042733,0.98491,0.042733,0.98499
0,0,0,0,0.042744,0.98498,0.042744,0.98506
0,0,0,0,0.042755,0.98505,0.042755,0.98513
0,0,0,0,0.042766,0.98511,0.042766,0.9852
0,0,0,0,0.042777,0.98518,0.042777,0.98527
0,0,0,0,0.042788,0.98524,0.042788,0.98533
0,0,0,0,0.042799,0.9853,0.042799,0.98539
0,0,0,0,0.04281,0.98536,0.04281,0.98546
0,0,0,0,0.042821,0.98542,0.042821,0.98552
0,0,0,0,0.042832,0.98548,0.042832,0.98558
0,0,0,0,0.042843,0.98553,0.042843,0.98563
0,0,0,0,0.042854,0.98559,0.042854,0.98569
0,0,0,0,0.042865,0.98564,0.042865,0.98574
0,0,0,0,0.042876,0.98569,0.042876,0.9858
0,0,0,0,0.042887,0.98574,0.042887,0.98585
0,0,0,0,0.042898,0.98579,0.042898,0.9859
0,0,0,0,0.042909,0.98584,0.042909,0.98595
0,0,0,0,0.04292,0.98588,0.04292,0.986
0,0,0,0,0.042931,0.98593,0.042931,0.98604
0,0,0,0,0.042942,0.98597,0.042942,0.98609
0,0,0,0,0.042954,0.98601,0.042954,0.98613
0,0,0,0,0.042965,0.98605,0.042965,0.98617
0,0,0,0,0.042976,0.98609,0.042976,0.98621
0,0,0,0,0.042987,0.98613,0.042987,0.98625
0,0,0,0,0.042998,0.98616,0.042998,0.98629
0,0,0,0,0.043009,0.9862,0.043009,0.98632
0,0,0,0,0.04302,0.98623,0.04302,0.98636
0,0,0,0,0.043031,0.98626,0.043031,0.98639
0,0,0,0,0.043042,0.98629,0.043042,0.98642
0,0,0,0,0.043053,0.98632,0.043053,0.98645
0,0,0,0,0.043064,0.98634,0.043064,0.98648
0,0,0,0,0.043075,0.98637,0.043075,0.98651
0,0,0,0,0.043086,0.98639,0.043086,0.98653
0,0,0,0,0.043097,0.98642,0.043097,0.98656
0,0,0,0,0.043108,0.98644,0.043108,0.98658
0,0,0,0,0.043119,0.98646,0.043119,0.9866
0,0,0,0,0.04313,0.98648,0.04313,0.98662
0,0,0,0,0.043141,0.98649,0.043141,0.98664
0,0,0,0,0.043152,0.98651,0.043152,0.98665
0,0,0,0,0.043163,0.98652,0.043163,0.98667
0,0,0,0,0.043174,0.98653,0.043174,0.98668
0,0,0,0,0.043185,0.98654,0.043185,0.9867
0,0,0,0,0.043196,0.98655,0.043196,0.98671
0,0,0,0,0.043207,0.98656,0.043207,0.98672
0,0,0,0,0.043218,0.98657,0.043218,0.98672
0,0,0,0,0.043229,0.98657,0.043229,0.98673
0,0,0,0,0.04324,0.98658,0.04324,0.98674
0,0,0,0,0.043251,0.98658,0.043251,0.98674
0,0,0,0,0.043262,0.98658,0.043262,0.98674
0,0,0,0,0.043273,0.98658,0.043273,0.98674
0,0,0,0,0.043284,0.98658,0.043284,0.98674
0,0,0,0,0.043295,0.98657,0.043295,0.98674
0,0,0,0,0.043306,0.98657,0.043306,0.98674
0,0,0,0,0.043317,0.98656,0.043317,0.98674
0,0,0,0,0.043328,0.98655,0.043328,0.98673
0,0,0,0,0.043339,0.98654,0.043339,0.98672
0,0,0,0,0.04335,0.98653,0.04335,0.98671
0,0,0,0,0.043361,0.98652,0.043361,0.9867
0,0,0,0,0.043372,0.9865,0.043372,0.98669
0,0,0,0,0.043383,0.98649,0.043383,0.98668
0,0,0,0,0.043394,0.98647,0.043394,0.98666
0,0,0,0,0.043405,0.98645,0.043405,0.98664
0,0,0,0,0.043416,0.98644,0.043416,0.98663
0,0,0,0,0.043427,0.98641,0.043427,0.98661
0,0,0,0,0.043438,0.98639,0.043438,0.98659
0,0,0,0,0.04345,0.98637,0.04345,0.98656
0,0,0,0,0.043461,0.98634,0.043461,0.98654
0,0,0,0,0.043472,0.98632,0.043472,0.98651
0,0,0,0,0.043483,0.98629,0.043483,0.98649
0,0,0,0,0.043494,0.98626,0.043494,0.98646
0,0,0,0,0.043505,0.98623,0.043505,0.98643
0,0,0,0,0.043516,0.98619,0.043516,0.9864
0,0,0,0,0.043527,0.98616,0.043527,0.98636
0,0,0,0,0.043538,0.98612,0.043538,0.98633
0,0,0,0,0.043549,0.98609,0.043549,0.9863
0,0,0,0,0.04356,0.98605,0.04356,0.98626
0,0,0,0,0.043571,0.98601,0.043571,0.98622
0,0,0,0,0.043582,0.98597,0.043582,0.98618
0,0,0,0,0.043593,0.98592,0.043593,0.98614
0,0,0,0,0.043604,0.98588,0.043604,0.9861
0,0,0,0,0.043615,0.98583,0.043615,0.98605
0,0,0,0,0.043626,0.98579,0.043626,0.98601
0,0,0,0,0.043637,0.98574,0.043637,0.98596
0,0,0,0,0.043648,0.98569,0.043648,0.98591
0,0,0,0,0.043659,0.98564,0.043659,0.98587
0,0,0,0,0.04367,0.98559,0.04367,0.98581
0,0,0,0,0.043681,0.98553,0.043681,0.98576
0,0,0,0,0.043692,0.98548,0.043692,0.98571
0,0,0,0,0.043703,0.98542,0.043703,0.98565
0,0,0,0,0.043714,0.98537,0.043714,0.9856
0,0,0,0,0.043725,0.98531,0.043725,0.98554
0,0,0,0,0.043736,0.98525,0.043736,0.98548
0,0,0,0,0.043747,0.98518,0.043747,0.98542
0,0,0,0,0.043758,0.98512,0.043758,0.98536
0,0,0,0,0.043769,0.98506,0.043769,0.98529
0,0,0,0,0.04378,0.98499,0.04378,0.98523
0,0,0,0,0.043791,0.98492,0.043791,0.98516
0,0,0,0,0.043802,0.98486,0.043802,0.98509
0,0,0,0,0.043813,0.98479,0.043813,0.98503
0,0,0,0,0.043824,0.98472,0.043824,0.98496
0,0,0,0,0.043835,0.98464,0.043835,0.98488
0,0,0,0,0.043846,0.98457,0.043846,0.98481
0,0,0,0,0.043857,0.98449,0.043857,0.98474
0,0,0,0,0.043868,0.98441,0.043868,0.98466
0,0,0,0,0.043879,0.98434,0.043879,0.98458
0,0,0,0,0.04389,0.98426,0.04389,0.9845
0,0,0,0,0.043901,0.98418,0.043901,0.98442
0,0,0,0,0.043912,0.98409,0.043912,0.98434
0,0,0,0,0.043923,0.98401,0.043923,0.98426
0,0,0,0,0.043934,0.98393,0.043934,0.98417
0,0,0,0,0.043946,0.98384,0.043946,0.98409
0,0,0,0,0.043957,0.98375,0.043957,0.984
0,0,0,0,0.043968,0.98367,0.043968,0.98392
0,0,0,0,0.043979,0.98358,0.043979,0.98383
0,0,0,0,0.04399,0.98349,0.04399,0.98374
0,0,0,0,0.044001,0.9834,0.044001,0.98365
0,0,0,0,0.044012,0.98331,0.044012,0.98355
0,0,0,0,0.044023,0.98322,0.044023,0.98346
0,0,0,0,0.044034,0.98312,0.044034,0.98337
0,0,0,0,0.044045,0.98303,0.044045,0.98327
0,0,0,0,0.044056,0.98293,0.044056,0.98318
0,0,0,0,0.044067,0.98284,0.044067,0.98308
0,0,0,0,0.044078,0.98274,0.044078,0.98298
0,0,0,0,0.044089,0.98264,0.044089,0.98288
0,0,0,0,0.0441,0.98254,0.0441,0.98279
0,0,0,0,0.044111,0.98244,0.044111,0.98268
0,0,0,0,0.044122,0.98234,0.044122,0.98258
0,0,0,0,0.044133,0.98224,0.044133,0.98248
0,0,0,0,0.044144,0.98214,0.044144,0.98238
0,0,0,0,0.044155,0.98203,0.044155,0.98227
0,0,0,0,0.044166,0.98193,0.044166,0.98217
0,0,0,0,0.044177,0.98183,0.044177,0.98206
0,0,0,0,0.044188,0.98172,0.044188,0.98195
0,0,0,0,0.044199,0.98161,0.044199,0.98185
0,0,0,0,0.04421,0.9815,0.04421,0.98174
0,0,0,0,0.044221,0.98139,0.044221,0.98163
0,0,0,0,0.044232,0.98128,0.044232,0.98152
0,0,0,0,0.044243,0.98117,0.044243,0.98141
0,0,0,0,0.044254,0.98105,0.044254,0.98129
0,0,0,0,0.044265,0.98094,0.044265,0.98118
0,0,0,0,0.044276,0.98083,0.044276,0.98106
0,0,0,0,0.044287,0.98071,0.044287,0.98094
0,0,0,0,0.044298,0.98059,0.044298,0.98083
0,0,0,0,0.044309,0.98048,0.044309,0.98071
0,0,0,0,0.04432,0.98036,0.04432,0.98059
0,0,0,0,0.044331,0.98024,0.044331,0.98047
0,0,0,0,0.044342,0.98012,0.044342,0.98035
0,0,0,0,0.044353,0.98,0.044353,0.98023
0,0,0,0,0.044364,0.97988,0.044364,0.98011
0,0,0,0,0.044375,0.97976,0.044375,0.97999
0,0,0,0,0.044386,0.97964,0.044386,0.97986
0,0,0,0,0.044397,0.97952,0.044397,0.97974
0,0,0,0,0.044408,0.97939,0.044408,0.97961
0,0,0,0,0.044419,0.97927,0.044419,0.97949
0,0,0,0,0.04443,0.97914,0.04443,0.97936
0,0,0,0,0.044442,0.97902,0.044442,0.97924
0,0,0,0,0.044453,0.97889,0.044453,0.97911
0,0,0,0,0.044464,0.97876,0.044464,0.97898
0,0,0,0,0.044475,0.97863,0.044475,0.97885
0,0,0,0,0.044486,0.97851,0.044486,0.97872
0,0,0,0,0.044497,0.97837,0.044497,0.97859
0,0,0,0,0.044508,0.97824,0.044508,0.97846
0,0,0,0,0.044519,0.97811,0.044519,0.97832
0,0,0,0,0.04453,0.97798,0.04453,0.97819
0,0,0,0,0.044541,0.97784,0.044541,0.97805
0,0,0,0,0.044552,0.97771,0.044552,0.97792
0,0,0,0,0.044563,0.97757,0.044563,0.97778
0,0,0,0,0.044574,0.97744,0.044574,0.97764
0,0,0,0,0.044585,0.9773,0.044585,0.97751
0,0,0,0,0.044596,0.97716,0.044596,0.97737
0,0,0,0,0.044607,0.97702,0.044607,0.97723
0,0,0,0,0.044618,0.97688,0.044618,0.97709
0,0,0,0,0.044629,0.97674,0.044629,0.97694
0,0,0,0,0.04464,0.97659,0.04464,0.9768
0,0,0,0,0.044651,0.97645,0.044651,0.97665
0,0,0,0,0.044662,0.97631,0.044662,0.97651
0,0,0,0,0.044673,0.97616,0.044673,0.97636
0,0,0,0,0.044684,0.97602,0.044684,0.97622
0,0,0,0,0.044695,0.97588,0.044695,0.97607
0,0,0,0,0.044706,0.97574,0.044706,0.97593
0,0,0,0,0.044717,0.97559,0.044717,0.97578
0,0,0,0,0.044728,0.97545,0.044728,0.97564
0,0,0,0,0.044739,0.97531,0.044739,0.97549
0,0,0,0,0.04475,0.97516,0.04475,0.97535
0,0,0,0,0.044761,0.97502,0.044761,0.9752
0,0,0,0,0.044772,0.97488,0.044772,0.97506
0,0,0,0,0.044783,0.97473,0.044783,0.97491
0,0,0,0,0.044794,0.97459,0.044794,0.97476
0,0,0,0,0.044805,0.97445,0.044805,0.97462
0,0,0,0,0.044816,0.9743,0.044816,0.97447
0,0,0,0,0.044827,0.97416,0.044827,0.97433
0,0,0,0,0.044838,0.97402,0.044838,0.97418
0,0,0,0,0.044849,0.97387,0.044849,0.97404
0,0,0,0,0.04486,0.97373,0.04486,0.97389
0,0,0,0,0.044871,0.97358,0.044871,0.97375
0,0,0,0,0.044882,0.97344,0.044882,0.9736
0,0,0,0,0.044893,0.97329,0.044893,0.97345
0,0,0,0,0.044904,0.97315,0.044904,0.9733
0,0,0,0,0.044915,0.973,0.044915,0.97316
0,0,0,0,0.044926,0.97286,0.044926,0.97301
0,0,0,0,0.044938,0.97271,0.044938,0.97286
0,0,0,0,0.044949,0.97256,0.044949,0.97271
0,0,0,0,0.04496,0.97242,0.04496,0.97256
0,0,0,0,0.044971,0.97227,0.044971,0.97241
0,0,0,0,0.044982,0.97213,0.044982,0.97227
0,0,0,0,0.044993,0.97198,0.044993,0.97212
0,0,0,0,0.045004,0.97183,0.045004,0.97197
0,0,0,0,0.045015,0.97168,0.045015,0.97182
0,0,0,0,0.045026,0.97153,0.045026,0.97167
0,0,0,0,0.045037,0.97139,0.045037,0.97152
0,0,0,0,0.045048,0.97124,0.045048,0.97137
0,0,0,0,0.045059,0.97109,0.045059,0.97122
0,0,0,0,0.04507,0.97094,0.04507,0.97107
0,0,0,0,0.045081,0.97079,0.045081,0.97092
0,0,0,0,0.045092,0.97064,0.045092,0.97077
0,0,0,0,0.045103,0.97049,0.045103,0.97062
0,0,0,0,0.045114,0.97034,0.045114,0.97046
0,0,0,0,0.045125,0.9702,0.045125,0.97031
0,0,0,0,0.045136,0.97005,0.045136,0.97016
0,0,0,0,0.045147,0.9699,0.045147,0.97001
0,0,0,0,0.045158,0.96975,0.045158,0.96986
0,0,0,0,0.045169,0.9696,0.045169,0.96971
0,0,0,0,0.04518,0.96945,0.04518,0.96956
0,0,0,0,0.045191,0.9693,0.045191,0.9694
0,0,0,0,0.045202,0.96915,0.045202,0.96925
0,0,0,0,0.045213,0.969,0.045213,0.9691
0,0,0,0,0.045224,0.96885,0.045224,0.96895
0,0,0,0,0.045235,0.9687,0.045235,0.9688
0,0,0,0,0.045246,0.96856,0.045246,0.96865
0,0,0,0,0.045257,0.96841,0.045257,0.9685
0,0,0,0,0.045268,0.96826,0.045268,0.96835
0,0,0,0,0.045279,0.96812,0.045279,0.9682
0,0,0,0,0.04529,0.96797,0.04529,0.96805
0,0,0,0,0.045301,0.96783,0.045301,0.96791
0,0,0,0,0.045312,0.96768,0.045312,0.96776
0,0,0,0,0.045323,0.96754,0.045323,0.96761
0,0,0,0,0.045334,0.96739,0.045334,0.96747
0,0,0,0,0.045345,0.96725,0.045345,0.96732
0,0,0,0,0.045356,0.96711,0.045356,0.96718
0,0,0,0,0.045367,0.96697,0.045367,0.96703
0,0,0,0,0.045378,0.96682,0.045378,0.96689
0,0,0,0,0.045389,0.96668,0.045389,0.96675
0,0,0,0,0.0454,0.96654,0.0454,0.9666
0,0,0,0,0.045411,0.96641,0.045411,0.96646
0,0,0,0,0.045422,0.96627,0.045422,0.96632
0,0,0,0,0.045434,0.96613,0.045434,0.96618
0,0,0,0,0.045445,0.96599,0.045445,0.96604
0,0,0,0,0.045456,0.96586,0.045456,0.9659
0,0,0,0,0.045467,0.96572,0.045467,0.96577
0,0,0,0,0.045478,0.96558,0.045478,0.96563
0,0,0,0,0.045489,0.96545,0.045489,0.96549
0,0,0,0,0.0455,0.96531,0.0455,0.96535
0,0,0,0,0.045511,0.96518,0.045511,0.96522
0,0,0,0,0.045522,0.96504,0.045522,0.96508
0,0,0,0,0.045533,0.96491,0.045533,0.96494
0,0,0,0,0.045544,0.96478,0.045544,0.96481
0,0,0,0,0.045555,0.96465,0.045555,0.96467
0,0,0,0,0.045566,0.96451,0.045566,0.96454
0,0,0,0,0.045577,0.96438,0.045577,0.96441
0,0,0,0,0.045588,0.96425,0.045588,0.96428
0,0,0,0,0.045599,0.96412,0.045599,0.96414
0,0,0,0,0.04561,0.96399,0.04561,0.96401
0,0,0,0,0.045621,0.96386,0.045621,0.96388
0,0,0,0,0.045632,0.96373,0.045632,0.96375
0,0,0,0,0.045643,0.96361,0.045643,0.96362
0,0,0,0,0.045654,0.96348,0.045654,0.96349
0,0,0,0,0.045665,0.96335,0.045665,0.96336
0,0,0,0,0.045676,0.96323,0.045676,0.96323
0,0,0,0,0.045687,0.9631,0.045687,0.96311
0,0,0,0,0.045698,0.96298,0.045698,0.96298
0,0,0,0,0.045709,0.96285,0.045709,0.96285
0,0,0,0,0.04572,0.96273,0.04572,0.96273
0,0,0,0,0.045731,0.96261,0.045731,0.9626
0,0,0,0,0.045742,0.96248,0.045742,0.96248
0,0,0,0,0.045753,0.96236,0.045753,0.96235
0,0,0,0,0.045764,0.96224,0.045764,0.96223
0,0,0,0,0.045775,0.96212,0.045775,0.9621
0,0,0,0,0.045786,0.962,0.045786,0.96198
0,0,0,0,0.045797,0.96188,0.045797,0.96186
0,0,0,0,0.045808,0.96176,0.045808,0.96174
0,0,0,0,0.045819,0.96164,0.045819,0.96162
0,0,0,0,0.04583,0.96153,0.04583,0.9615
0,0,0,0,0.045841,0.96141,0.045841,0.96138
0,0,0,0,0.045852,0.9613,0.045852,0.96126
0,0,0,0,0.045863,0.96118,0.045863,0.96115
0,0,0,0,0.045874,0.96107,0.045874,0.96103
0,0,0,0,0.045885,0.96095,0.045885,0.96091
0,0,0,0,0.045896,0.96084,0.045896,0.9608
0,0,0,0,0.045907,0.96073,0.045907,0.96069
0,0,0,0,0.045918,0.96062,0.045918,0.96057
0,0,0,0,0.04593,0.96051,0.04593,0.96046
0,0,0,0,0.045941,0.9604,0.045941,0.96035
0,0,0,0,0.045952,0.9603,0.045952,0.96024
0,0,0,0,0.045963,0.96019,0.045963,0.96014
0,0,0,0,0.045974,0.96009,0.045974,0.96003
0,0,0,0,0.045985,0.95999,0.045985,0.95993
0,0,0,0,0.045996,0.95988,0.045996,0.95982
0,0,0,0,0.046007,0.95978,0.046007,0.95972
0,0,0,0,0.046018,0.95968,0.046018,0.95962
0,0,0,0,0.046029,0.95958,0.046029,0.95951
0,0,0,0,0.04604,0.95949,0.04604,0.95941
0,0,0,0,0.046051,0.95939,0.046051,0.95931
0,0,0,0,0.046062,0.95929,0.046062,0.95922
0,0,0,0,0.046073,0.9592,0.046073,0.95912
0,0,0,0,0.046084,0.95911,0.046084,0.95902
0,0,0,0,0.046095,0.95901,0.046095,0.95893
0,0,0,0,0.046106,0.95892,0.046106,0.95884
0,0,0,0,0.046117,0.95883,0.046117,0.95875
0,0,0,0,0.046128,0.95875,0.046128,0.95866
0,0,0,0,0.046139,0.95866,0.046139,0.95857
0,0,0,0,0.04615,0.95857,0.04615,0.95848
0,0,0,0,0.046161,0.95849,0.046161,0.95839
0,0,0,0,0.046172,0.95841,0.046172,0.95831
0,0,0,0,0.046183,0.95832,0.046183,0.95822
0,0,0,0,0.046194,0.95824,0.046194,0.95814
0,0,0,0,0.046205,0.95816,0.046205,0.95806
0,0,0,0,0.046216,0.95808,0.046216,0.95798
0,0,0,0,0.046227,0.95801,0.046227,0.9579
0,0,0,0,0.046238,0.95793,0.046238,0.95782
0,0,0,0,0.046249,0.95786,0.046249,0.95774
0,0,0,0,0.04626,0.95778,0.04626,0.95767
0,0,0,0,0.046271,0.95771,0.046271,0.95759
0,0,0,0,0.046282,0.95764,0.046282,0.95752
0,0,0,0,0.046293,0.95757,0.046293,0.95745
0,0,0,0,0.046304,0.9575,0.046304,0.95737
0,0,0,0,0.046315,0.95744,0.046315,0.9573
0,0,0,0,0.046326,0.95737,0.046326,0.95724
0,0,0,0,0.046337,0.9573,0.046337,0.95717
0,0,0,0,0.046348,0.95724,0.046348,0.9571
0,0,0,0,0.046359,0.95718,0.046359,0.95704
0,0,0,0,0.04637,0.95712,0.04637,0.95698
0,0,0,0,0.046381,0.95706,0.046381,0.95692
0,0,0,0,0.046392,0.957,0.046392,0.95686
0,0,0,0,0.046403,0.95695,0.046403,0.9568
0,0,0,0,0.046414,0.95689,0.046414,0.95674
0,0,0,0,0.046426,0.95684,0.046426,0.95668
0,0,0,0,0.046437,0.95678,0.046437,0.95663
0,0,0,0,0.046448,0.95673,0.046448,0.95657
0,0,0,0,0.046459,0.95668,0.046459,0.95652
0,0,0,0,0.04647,0.95663,0.04647,0.95647
0,0,0,0,0.046481,0.95658,0.046481,0.95642
0,0,0,0,0.046492,0.95654,0.046492,0.95637
0,0,0,0,0.046503,0.95649,0.046503,0.95632
0,0,0,0,0.046514,0.95645,0.046514,0.95628
0,0,0,0,0.046525,0.9564,0.046525,0.95623
0,0,0,0,0.046536,0.95636,0.046536,0.95619
0,0,0,0,0.046547,0.95632,0.046547,0.95614
0,0,0,0,0.046558,0.95628,0.046558,0.9561
0,0,0,0,0.046569,0.95625,0.046569,0.95606
0,0,0,0,0.04658,0.95621,0.04658,0.95602
0,0,0,0,0.046591,0.95617,0.046591,0.95598
0,0,0,0,0.046602,0.95614,0.046602,0.95595
0,0,0,0,0.046613,0.9561,0.046613,0.95591
0,0,0,0,0.046624,0.95607,0.046624,0.95588
0,0,0,0,0.046635,0.95604,0.046635,0.95584
0,0,0,0,0.046646,0.95601,0.046646,0.95581
0,0,0,0,0.046657,0.95599,0.046657,0.95578
0,0,0,0,0.046668,0.95596,0.046668,0.95575
0,0,0,0,0.046679,0.95594,0.046679,0.95573
0,0,0,0,0.04669,0.95591,0.04669,0.9557
0,0,0,0,0.046701,0.95589,0.046701,0.95568
0,0,0,0,0.046712,0.95587,0.046712,0.95565
0,0,0,0,0.046723,0.95585,0.046723,0.95563
0,0,0,0,0.046734,0.95583,0.046734,0.95561
0,0,0,0,0.046745,0.95581,0.046745,0.9556
0,0,0,0,0.046756,0.9558,0.046756,0.95558
0,0,0,0,0.046767,0.95578,0.046767,0.95557
0,0,0,0,0.046778,0.95577,0.046778,0.95555
0,0,0,0,0.046789,0.95576,0.046789,0.95554
0,0,0,0,0.0468,0.95575,0.0468,0.95553
0,0,0,0,0.046811,0.95575,0.046811,0.95552
0,0,0,0,0.046822,0.95574,0.046822,0.95551
0,0,0,0,0.046833,0.95574,0.046833,0.95551
0,0,0,0,0.046844,0.95573,0.046844,0.9555
0,0,0,0,0.046855,0.95573,0.046855,0.95549
0,0,0,0,0.046866,0.95573,0.046866,0.95549
0,0,0,0,0.046877,0.95573,0.046877,0.95549
0,0,0,0,0.046888,0.95573,0.046888,0.95549
0,0,0,0,0.046899,0.95573,0.046899,0.95549
0,0,0,0,0.04691,0.95574,0.04691,0.95549
0,0,0,0,0.046921,0.95574,0.046921,0.95549
0,0,0,0,0.046933,0.95575,0.046933,0.9555
0,0,0,0,0.046944,0.95576,0.046944,0.9555
0,0,0,0,0.046955,0.95577,0.046955,0.95551
0,0,0,0,0.046966,0.95578,0.046966,0.95552
0,0,0,0,0.046977,0.95579,0.046977,0.95553
0,0,0,0,0.046988,0.95581,0.046988,0.95554
0,0,0,0,0.046999,0.95582,0.046999,0.95556
0,0,0,0,0.04701,0.95584,0.04701,0.95557
0,0,0,0,0.047021,0.95586,0.047021,0.95559
0,0,0,0,0.047032,0.95588,0.047032,0.95561
0,0,0,0,0.047043,0.9559,0.047043,0.95563
0,0,0,0,0.047054,0.95592,0.047054,0.95565
0,0,0,0,0.047065,0.95594,0.047065,0.95567
0,0,0,0,0.047076,0.95597,0.047076,0.95569
0,0,0,0,0.047087,0.95599,0.047087,0.95572
0,0,0,0,0.047098,0.95602,0.047098,0.95574
0,0,0,0,0.047109,0.95605,0.047109,0.95577
0,0,0,0,0.04712,0.95608,0.04712,0.9558
0,0,0,0,0.047131,0.95611,0.047131,0.95583
0,0,0,0,0.047142,0.95614,0.047142,0.95586
0,0,0,0,0.047153,0.95618,0.047153,0.95589
0,0,0,0,0.047164,0.95621,0.047164,0.95593
0,0,0,0,0.047175,0.95625,0.047175,0.95596
0,0,0,0,0.047186,0.95629,0.047186,0.956
0,0,0,0,0.047197,0.95633,0.047197,0.95604
0,0,0,0,0.047208,0.95637,0.047208,0.95608
0,0,0,0,0.047219,0.95641,0.047219,0.95612
0,0,0,0,0.04723,0.95645,0.04723,0.95616
0,0,0,0,0.047241,0.9565,0.047241,0.9562
0,0,0,0,0.047252,0.95654,0.047252,0.95625
0,0,0,0,0.047263,0.95659,0.047263,0.95629
0,0,0,0,0.047274,0.95664,0.047274,0.95634
0,0,0,0,0.047285,0.95669,0.047285,0.95639
0,0,0,0,0.047296,0.95674,0.047296,0.95644
0,0,0,0,0.047307,0.95679,0.047307,0.95649
0,0,0,0,0.047318,0.95684,0.047318,0.95654
0,0,0,0,0.047329,0.9569,0.047329,0.9566
0,0,0,0,0.04734,0.95695,0.04734,0.95665
0,0,0,0,0.047351,0.95701,0.047351,0.95671
0,0,0,0,0.047362,0.95707,0.047362,0.95676
0,0,0,0,0.047373,0.95713,0.047373,0.95682
0,0,0,0,0.047384,0.95719,0.047384,0.95688
0,0,0,0,0.047395,0.95725,0.047395,0.95694
0,0,0,0,0.047406,0.95731,0.047406,0.957
0,0,0,0,0.047417,0.95738,0.047417,0.95707
0,0,0,0,0.047429,0.95744,0.047429,0.95713
0,0,0,0,0.04744,0.95751,0.04744,0.9572
0,0,0,0,0.047451,0.95757,0.047451,0.95727
0,0,0,0,0.047462,0.95764,0.047462,0.95734
0,0,0,0,0.047473,0.95771,0.047473,0.95741
0,0,0,0,0.047484,0.95778,0.047484,0.95748
0,0,0,0,0.047495,0.95785,0.047495,0.95755
0,0,0,0,0.047506,0.95793,0.047506,0.95762
0,0,0,0,0.047517,0.958,0.047517,0.95769
0,0,0,0,0.047528,0.95808,0.047528,0.95777
0,0,0,0,0.047539,0.95816,0.047539,0.95785
0,0,0,0,0.04755,0.95823,0.04755,0.95792
0,0,0,0,0.047561,0.95831,0.047561,0.958
0,0,0,0,0.047572,0.95839,0.047572,0.95808
0,0,0,0,0.047583,0.95848,0.047583,0.95817
0,0,0,0,0.047594,0.95856,0.047594,0.95825
0,0,0,0,0.047605,0.95864,0.047605,0.95833
0,0,0,0,0.047616,0.95873,0.047616,0.95842
0,0,0,0,0.047627,0.95881,0.047627,0.9585
0,0,0,0,0.047638,0.9589,0.047638,0.95859
0,0,0,0,0.047649,0.95899,0.047649,0.95868
0,0,0,0,0.04766,0.95908,0.04766,0.95877
0,0,0,0,0.047671,0.95917,0.047671,0.95886
0,0,0,0,0.047682,0.95926,0.047682,0.95895
0,0,0,0,0.047693,0.95936,0.047693,0.95905
0,0,0,0,0.047704,0.95945,0.047704,0.95914
0,0,0,0,0.047715,0.95955,0.047715,0.95924
0,0,0,0,0.047726,0.95964,0.047726,0.95933
0,0,0,0,0.047737,0.95974,0.047737,0.95943
0,0,0,0,0.047748,0.95984,0.047748,0.95953
0,0,0,0,0.047759,0.95994,0.047759,0.95963
0,0,0,0,0.04777,0.96004,0.04777,0.95973
0,0,0,0,0.047781,0.96014,0.047781,0.95983
0,0,0,0,0.047792,0.96025,0.047792,0.95994
0,0,0,0,0.047803,0.96035,0.047803,0.96004
0,0,0,0,0.047814,0.96046,0.047814,0.96015
0,0,0,0,0.047825,0.96056,0.047825,0.96025
0,0,0,0,0.047836,0.96067,0.047836,0.96036
0,0,0,0,0.047847,0.96078,0.047847,0.96047
0,0,0,0,0.047858,0.96089,0.047858,0.96058
0,0,0,0,0.047869,0.961,0.047869,0.96069
0,0,0,0,0.04788,0.96111,0.04788,0.9608
0,0,0,0,0.047891,0.96122,0.047891,0.96092
0,0,0,0,0.047902,0.96134,0.047902,0.96103
0,0,0,0,0.047913,0.96145,0.047913,0.96115
0,0,0,0,0.047925,0.96157,0.047925,0.96126
0,0,0,0,0.047936,0.96168,0.047936,0.96138
0,0,0,0,0.047947,0.9618,0.047947,0.9615
0,0,0,0,0.047958,0.96191,0.047958,0.96161
0,0,0,0,0.047969,0.96203,0.047969,0.96173
0,0,0,0,0.04798,0.96215,0.04798,0.96185
0,0,0,0,0.047991,0.96227,0.047991,0.96197
0,0,0,0,0.048002,0.96239,0.048002,0.96209
0,0,0,0,0.048013,0.96251,0.048013,0.96222
0,0,0,0,0.048024,0.96263,0.048024,0.96234
0,0,0,0,0.048035,0.96275,0.048035,0.96246
0,0,0,0,0.048046,0.96287,0.048046,0.96258
0,0,0,0,0.048057,0.963,0.048057,0.96271
0,0,0,0,0.048068,0.96312,0.048068,0.96283
0,0,0,0,0.048079,0.96324,0.048079,0.96296
0,0,0,0,0.04809,0.96336,0.04809,0.96308
0,0,0,0,0.048101,0.96349,0.048101,0.96321
0,0,0,0,0.048112,0.96361,0.048112,0.96333
0,0,0,0,0.048123,0.96374,0.048123,0.96346
0,0,0,0,0.048134,0.96387,0.048134,0.96359
0,0,0,0,0.048145,0.96399,0.048145,0.96371
0,0,0,0,0.048156,0.96412,0.048156,0.96384
0,0,0,0,0.048167,0.96425,0.048167,0.96397
0,0,0,0,0.048178,0.96438,0.048178,0.9641
0,0,0,0,0.048189,0.9645,0.048189,0.96423
0,0,0,0,0.0482,0.96463,0.0482,0.96436
0,0,0,0,0.048211,0.96476,0.048211,0.96449
0,0,0,0,0.048222,0.96489,0.048222,0.96462
0,0,0,0,0.048233,0.96502,0.048233,0.96476
0,0,0,0,0.048244,0.96515,0.048244,0.96489
0,0,0,0,0.048255,0.96529,0.048255,0.96502
0,0,0,0,0.048266,0.96542,0.048266,0.96516
0,0,0,0,0.048277,0.96555,0.048277,0.96529
0,0,0,0,0.048288,0.96568,0.048288,0.96542
0,0,0,0,0.048299,0.96581,0.048299,0.96556
0,0,0,0,0.04831,0.96595,0.04831,0.96569
0,0,0,0,0.048321,0.96608,0.048321,0.96583
0,0,0,0,0.048332,0.96622,0.048332,0.96596
0,0,0,0,0.048343,0.96635,0.048343,0.9661
0,0,0,0,0.048354,0.96649,0.048354,0.96624
0,0,0,0,0.048365,0.96662,0.048365,0.96637
0,0,0,0,0.048376,0.96676,0.048376,0.96651
0,0,0,0,0.048387,0.9669,0.048387,0.96665
0,0,0,0,0.048398,0.96704,0.048398,0.96679
0,0,0,0,0.048409,0.96717,0.048409,0.96693
0,0,0,0,0.048421,0.96731,0.048421,0.96707
0,0,0,0,0.048432,0.96745,0.048432,0.96721
0,0,0,0,0.048443,0.96759,0.048443,0.96735
0,0,0,0,0.048454,0.96773,0.048454,0.96749
0,0,0,0,0.048465,0.96787,0.048465,0.96763
0,0,0,0,0.048476,0.96801,0.048476,0.96778
0,0,0,0,0.048487,0.96816,0.048487,0.96792
0,0,0,0,0.048498,0.9683,0.048498,0.96806
0,0,0,0,0.048509,0.96844,0.048509,0.9682
0,0,0,0,0.04852,0.96858,0.04852,0.96835
0,0,0,0,0.048531,0.96872,0.048531,0.96849
0,0,0,0,0.048542,0.96887,0.048542,0.96864
0,0,0,0,0.048553,0.96901,0.048553,0.96878
0,0,0,0,0.048564,0.96916,0.048564,0.96893
0,0,0,0,0.048575,0.9693,0.048575,0.96907
0,0,0,0,0.048586,0.96944,0.048586,0.96922
0,0,0,0,0.048597,0.96959,0.048597,0.96937
0,0,0,0,0.048608,0.96973,0.048608,0.96951
0,0,0,0,0.048619,0.96987,0.048619,0.96966
0,0,0,0,0.04863,0.97002,0.04863,0.9698
0,0,0,0,0.048641,0.97016,0.048641,0.96995
0,0,0,0,0.048652,0.9703,0.048652,0.97009
0,0,0,0,0.048663,0.97044,0.048663,0.97024
0,0,0,0,0.048674,0.97058,0.048674,0.97038
0,0,0,0,0.048685,0.97073,0.048685,0.97052
0,0,0,0,0.048696,0.97087,0.048696,0.97067
0,0,0,0,0.048707,0.97101,0.048707,0.97081
0,0,0,0,0.048718,0.97115,0.048718,0.97095
0,0,0,0,0.048729,0.97129,0.048729,0.9711
0,0,0,0,0.04874,0.97143,0.04874,0.97124
0,0,0,0,0.048751,0.97157,0.048751,0.97138
0,0,0,0,0.048762,0.97171,0.048762,0.97152
0,0,0,0,0.048773,0.97185,0.048773,0.97166
0,0,0,0,0.048784,0.97199,0.048784,0.9718
0,0,0,0,0.048795,0.97213,0.048795,0.97195
0,0,0,0,0.048806,0.97227,0.048806,0.97209
0,0,0,0,0.048817,0.97241,0.048817,0.97223
0,0,0,0,0.048828,0.97255,0.048828,0.97237
0,0,0,0,0.048839,0.97268,0.048839,0.97251
0,0,0,0,0.04885,0.97282,0.04885,0.97265
0,0,0,0,0.048861,0.97296,0.048861,0.97279
0,0,0,0,0.048872,0.9731,0.048872,0.97293
0,0,0,0,0.048883,0.97323,0.048883,0.97307
0,0,0,0,0.048894,0.97337,0.048894,0.97321
0,0,0,0,0.048905,0.97351,0.048905,0.97335
0,0,0,0,0.048917,0.97364,0.048917,0.97348
0,0,0,0,0.048928,0.97378,0.048928,0.97362
0,0,0,0,0.048939,0.97391,0.048939,0.97376
0,0,0,0,0.04895,0.97405,0.04895,0.97389
0,0,0,0,0.048961,0.97418,0.048961,0.97403
0,0,0,0,0.048972,0.97432,0.048972,0.97417
0,0,0,0,0.048983,0.97445,0.048983,0.9743
0,0,0,0,0.048994,0.97459,0.048994,0.97444
0,0,0,0,0.049005,0.97472,0.049005,0.97458
0,0,0,0,0.049016,0.97486,0.049016,0.97471
0,0,0,0,0.049027,0.97499,0.049027,0.97485
0,0,0,0,0.049038,0.97512,0.049038,0.97498
0,0,0,0,0.049049,0.97526,0.049049,0.97512
0,0,0,0,0.04906,0.97539,0.04906,0.97526
0,0,0,0,0.049071,0.97552,0.049071,0.97539
0,0,0,0,0.049082,0.97566,0.049082,0.97553
0,0,0,0,0.049093,0.97579,0.049093,0.97566
0,0,0,0,0.049104,0.97592,0.049104,0.97579
0,0,0,0,0.049115,0.97605,0.049115,0.97593
0,0,0,0,0.049126,0.97618,0.049126,0.97606
0,0,0,0,0.049137,0.97632,0.049137,0.97619
0,0,0,0,0.049148,0.97645,0.049148,0.97633
0,0,0,0,0.049159,0.97658,0.049159,0.97646
0,0,0,0,0.04917,0.97671,0.04917,0.97659
0,0,0,0,0.049181,0.97684,0.049181,0.97673
0,0,0,0,0.049192,0.97697,0.049192,0.97686
0,0,0,0,0.049203,0.9771,0.049203,0.97699
0,0,0,0,0.049214,0.97723,0.049214,0.97712
0,0,0,0,0.049225,0.97736,0.049225,0.97725
0,0,0,0,0.049236,0.97748,0.049236,0.97738
0,0,0,0,0.049247,0.97761,0.049247,0.97751
0,0,0,0,0.049258,0.97773,0.049258,0.97763
0,0,0,0,0.049269,0.97785,0.049269,0.97776
0,0,0,0,0.04928,0.97797,0.04928,0.97788
0,0,0,0,0.049291,0.97809,0.049291,0.97801
0,0,0,0,0.049302,0.97821,0.049302,0.97813
0,0,0,0,0.049313,0.97833,0.049313,0.97825
0,0,0,0,0.049324,0.97845,0.049324,0.97837
0,0,0,0,0.049335,0.97857,0.049335,0.97849
0,0,0,0,0.049346,0.97869,0.049346,0.97861
0,0,0,0,0.049357,0.9788,0.049357,0.97873
0,0,0,0,0.049368,0.97892,0.049368,0.97884
0,0,0,0,0.049379,0.97903,0.049379,0.97896
0,0,0,0,0.04939,0.97914,0.04939,0.97907
0,0,0,0,0.049401,0.97925,0.049401,0.97919
0,0,0,0,0.049413,0.97936,0.049413,0.9793
0,0,0,0,0.049424,0.97947,0.049424,0.97941
0,0,0,0,0.049435,0.97958,0.049435,0.97952
0,0,0,0,0.049446,0.97969,0.049446,0.97963
0,0,0,0,0.049457,0.97979,0.049457,0.97974
0,0,0,0,0.049468,0.9799,0.049468,0.97985
0,0,0,0,0.049479,0.98001,0.049479,0.97996
0,0,0,0,0.04949,0.98011,0.04949,0.98006
0,0,0,0,0.049501,0.98021,0.049501,0.98017
0,0,0,0,0.049512,0.98032,0.049512,0.98028
0,0,0,0,0.049523,0.98042,0.049523,0.98038
0,0,0,0,0.049534,0.98052,0.049534,0.98048
0,0,0,0,0.049545,0.98062,0.049545,0.98059
0,0,0,0,0.049556,0.98072,0.049556,0.98069
0,0,0,0,0.049567,0.98082,0.049567,0.98079
0,0,0,0,0.049578,0.98092,0.049578,0.98089
0,0,0,0,0.049589,0.98101,0.049589,0.98099
0,0,0,0,0.0496,0.98111,0.0496,0.98108
0,0,0,0,0.049611,0.9812,0.049611,0.98118
0,0,0,0,0.049622,0.98129,0.049622,0.98127
0,0,0,0,0.049633,0.98139,0.049633,0.98137
0,0,0,0,0.049644,0.98148,0.049644,0.98146
0,0,0,0,0.049655,0.98157,0.049655,0.98155
0,0,0,0,0.049666,0.98166,0.049666,0.98165
0,0,0,0,0.049677,0.98175,0.049677,0.98174
0,0,0,0,0.049688,0.98184,0.049688,0.98183
0,0,0,0,0.049699,0.98192,0.049699,0.98192
0,0,0,0,0.04971,0.98201,0.04971,0.98201
0,0,0,0,0.049721,0.9821,0.049721,0.98209
0,0,0,0,0.049732,0.98218,0.049732,0.98218
0,0,0,0,0.049743,0.98226,0.049743,0.98227
0,0,0,0,0.049754,0.98235,0.049754,0.98235
0,0,0,0,0.049765,0.98243,0.049765,0.98244
0,0,0,0,0.049776,0.98251,0.049776,0.98252
0,0,0,0,0.049787,0.98259,0.049787,0.9826
0,0,0,0,0.049798,0.98267,0.049798,0.98268
0,0,0,0,0.049809,0.98275,0.049809,0.98276
0,0,0,0,0.04982,0.98282,0.04982,0.98284
0,0,0,0,0.049831,0.9829,0.049831,0.98292
0,0,0,0,0.049842,0.98297,0.049842,0.98299
0,0,0,0,0.049853,0.98304,0.049853,0.98307
0,0,0,0,0.049864,0.98311,0.049864,0.98314
0,0,0,0,0.049875,0.98318,0.049875,0.98322
0,0,0,0,0.049886,0.98325,0.049886,0.98329
0,0,0,0,0.049897,0.98332,0.049897,0.98336
0,0,0,0,0.049909,0.98339,0.049909,0.98343
0,0,0,0,0.04992,0.98345,0.04992,0.98349
0,0,0,0,0.049931,0.98352,0.049931,0.98356
0,0,0,0,0.049942,0.98358,0.049942,0.98363
0,0,0,0,0.049953,0.98364,0.049953,0.98369
0,0,0,0,0.049964,0.9837,0.049964,0.98375
0,0,0,0,0.049975,0.98376,0.049975,0.98381
0,0,0,0,0.049986,0.98382,0.049986,0.98387
0,0,0,0,0.049997,0.98387,0.049997,0.98393
0,0,0,0,0.050008,0.98393,0.050008,0.98399
0,0,0,0,0.050019,0.98398,0.050019,0.98405
0,0,0,0,0.05003,0.98404,0.05003,0.9841
0,0,0,0,0.050041,0.98409,0.050041,0.98416
0,0,0,0,0.050052,0.98414,0.050052,0.98421
0,0,0,0,0.050063,0.98419,0.050063,0.98427
0,0,0,0,0.050074,0.98424,0.050074,0.98432
0,0,0,0,0.050085,0.98429,0.050085,0.98436
0,0,0,0,0.050096,0.98433,0.050096,0.98441
0,0,0,0,0.050107,0.98438,0.050107,0.98446
0,0,0,0,0.050118,0.98442,0.050118,0.98451
0,0,0,0,0.050129,0.98446,0.050129,0.98455
0,0,0,0,0.05014,0.9845,0.05014,0.98459
0,0,0,0,0.050151,0.98454,0.050151,0.98463
0,0,0,0,0.050162,0.98458,0.050162,0.98467
0,0,0,0,0.050173,0.98462,0.050173,0.98471
0,0,0,0,0.050184,0.98465,0.050184,0.98475
0,0,0,0,0.050195,0.98469,0.050195,0.98479
0,0,0,0,0.050206,0.98472,0.050206,0.98482
0,0,0,0,0.050217,0.98475,0.050217,0.98485
0,0,0,0,0.050228,0.98478,0.050228,0.98489
0,0,0,0,0.050239,0.98481,0.050239,0.98492
0,0,0,0,0.05025,0.98483,0.05025,0.98495
0,0,0,0,0.050261,0.98486,0.050261,0.98497
0,0,0,0,0.050272,0.98488,0.050272,0.985
0,0,0,0,0.050283,0.98491,0.050283,0.98502
0,0,0,0,0.050294,0.98493,0.050294,0.98505
0,0,0,0,0.050305,0.98495,0.050305,0.98507
0,0,0,0,0.050316,0.98497,0.050316,0.98509
0,0,0,0,0.050327,0.98499,0.050327,0.98511
0,0,0,0,0.050338,0.985,0.050338,0.98513
0,0,0,0,0.050349,0.98502,0.050349,0.98515
0,0,0,0,0.05036,0.98503,0.05036,0.98516
0,0,0,0,0.050371,0.98504,0.050371,0.98517
0,0,0,0,0.050382,0.98505,0.050382,0.98519
0,0,0,0,0.050393,0.98506,0.050393,0.9852
0,0,0,0,0.050405,0.98507,0.050405,0.98521
0,0,0,0,0.050416,0.98508,0.050416,0.98522
0,0,0,0,0.050427,0.98508,0.050427,0.98522
0,0,0,0,0.050438,0.98509,0.050438,0.98523
0,0,0,0,0.050449,0.98509,0.050449,0.98523
0,0,0,0,0.05046,0.98509,0.05046,0.98524
0,0,0,0,0.050471,0.98509,0.050471,0.98524
0,0,0,0,0.050482,0.98509,0.050482,0.98524
0,0,0,0,0.050493,0.98509,0.050493,0.98524
0,0,0,0,0.050504,0.98508,0.050504,0.98523
0,0,0,0,0.050515,0.98508,0.050515,0.98523
0,0,0,0,0.050526,0.98507,0.050526,0.98522
0,0,0,0,0.050537,0.98506,0.050537,0.98522
0,0,0,0,0.050548,0.98505,0.050548,0.98521
0,0,0,0,0.050559,0.98504,0.050559,0.9852
0,0,0,0,0.05057,0.98503,0.05057,0.98519
0,0,0,0,0.050581,0.98501,0.050581,0.98518
0,0,0,0,0.050592,0.985,0.050592,0.98516
0,0,0,0,0.050603,0.98498,0.050603,0.98515
0,0,0,0,0.050614,0.98496,0.050614,0.98513
0,0,0,0,0.050625,0.98494,0.050625,0.98511
0,0,0,0,0.050636,0.98492,0.050636,0.98509
0,0,0,0,0.050647,0.9849,0.050647,0.98507
0,0,0,0,0.050658,0.98488,0.050658,0.98505
0,0,0,0,0.050669,0.98485,0.050669,0.98503
0,0,0,0,0.05068,0.98482,0.05068,0.985
0,0,0,0,0.050691,0.9848,0.050691,0.98497
0,0,0,0,0.050702,0.98477,0.050702,0.98495
0,0,0,0,0.050713,0.98474,0.050713,0.98492
0,0,0,0,0.050724,0.98471,0.050724,0.98489
0,0,0,0,0.050735,0.98467,0.050735,0.98486
0,0,0,0,0.050746,0.98464,0.050746,0.98482
0,0,0,0,0.050757,0.9846,0.050757,0.98479
0,0,0,0,0.050768,0.98457,0.050768,0.98475
0,0,0,0,0.050779,0.98453,0.050779,0.98472
0,0,0,0,0.05079,0.98449,0.05079,0.98468
0,0,0,0,0.050801,0.98445,0.050801,0.98464
0,0,0,0,0.050812,0.98441,0.050812,0.9846
0,0,0,0,0.050823,0.98436,0.050823,0.98456
0,0,0,0,0.050834,0.98432,0.050834,0.98451
0,0,0,0,0.050845,0.98427,0.050845,0.98447
0,0,0,0,0.050856,0.98423,0.050856,0.98442
0,0,0,0,0.050867,0.98418,0.050867,0.98437
0,0,0,0,0.050878,0.98413,0.050878,0.98432
0,0,0,0,0.050889,0.98408,0.050889,0.98427
0,0,0,0,0.050901,0.98403,0.050901,0.98422
0,0,0,0,0.050912,0.98397,0.050912,0.98417
0,0,0,0,0.050923,0.98392,0.050923,0.98412
0,0,0,0,0.050934,0.98386,0.050934,0.98406
0,0,0,0,0.050945,0.98381,0.050945,0.984
0,0,0,0,0.050956,0.98375,0.050956,0.98395
0,0,0,0,0.050967,0.98369,0.050967,0.98389
0,0,0,0,0.050978,0.98363,0.050978,0.98383
0,0,0,0,0.050989,0.98357,0.050989,0.98377
0,0,0,0,0.051,0.98351,0.051,0.9837
0,0,0,0,0.051011,0.98344,0.051011,0.98364
0,0,0,0,0.051022,0.98338,0.051022,0.98358
0,0,0,0,0.051033,0.98331,0.051033,0.98351
0,0,0,0,0.051044,0.98325,0.051044,0.98344
0,0,0,0,0.051055,0.98318,0.051055,0.98337
0,0,0,0,0.051066,0.98311,0.051066,0.9833
0,0,0,0,0.051077,0.98304,0.051077,0.98323
0,0,0,0,0.051088,0.98297,0.051088,0.98316
0,0,0,0,0.051099,0.98289,0.051099,0.98309
0,0,0,0,0.05111,0.98282,0.05111,0.98302
0,0,0,0,0.051121,0.98275,0.051121,0.98294
0,0,0,0,0.051132,0.98267,0.051132,0.98286
0,0,0,0,0.051143,0.98259,0.051143,0.98279
0,0,0,0,0.051154,0.98252,0.051154,0.98271
0,0,0,0,0.051165,0.98244,0.051165,0.98263
0,0,0,0,0.051176,0.98236,0.051176,0.98255
0,0,0,0,0.051187,0.98228,0.051187,0.98247
0,0,0,0,0.051198,0.98219,0.051198,0.98239
0,0,0,0,0.051209,0.98211,0.051209,0.9823
0,0,0,0,0.05122,0.98203,0.05122,0.98222
0,0,0,0,0.051231,0.98194,0.051231,0.98213
0,0,0,0,0.051242,0.98186,0.051242,0.98205
0,0,0,0,0.051253,0.98177,0.051253,0.98196
0,0,0,0,0.051264,0.98168,0.051264,0.98187
0,0,0,0,0.051275,0.98159,0.051275,0.98179
0,0,0,0,0.051286,0.9815,0.051286,0.98169
0,0,0,0,0.051297,0.98141,0.051297,0.9816
0,0,0,0,0.051308,0.98132,0.051308,0.98151
0,0,0,0,0.051319,0.98122,0.051319,0.98141
0,0,0,0,0.05133,0.98113,0.05133,0.98132
0,0,0,0,0.051341,0.98103,0.051341,0.98122
0,0,0,0,0.051352,0.98094,0.051352,0.98113
0,0,0,0,0.051363,0.98084,0.051363,0.98103
0,0,0,0,0.051374,0.98074,0.051374,0.98093
0,0,0,0,0.051385,0.98064,0.051385,0.98083
0,0,0,0,0.051397,0.98054,0.051397,0.98073
0,0,0,0,0.051408,0.98044,0.051408,0.98063
0,0,0,0,0.051419,0.98034,0.051419,0.98053
0,0,0,0,0.05143,0.98024,0.05143,0.98043
0,0,0,0,0.051441,0.98014,0.051441,0.98032
0,0,0,0,0.051452,0.98004,0.051452,0.98022
0,0,0,0,0.051463,0.97993,0.051463,0.98012
0,0,0,0,0.051474,0.97983,0.051474,0.98001
0,0,0,0,0.051485,0.97972,0.051485,0.9799
0,0,0,0,0.051496,0.97961,0.051496,0.9798
0,0,0,0,0.051507,0.97951,0.051507,0.97969
0,0,0,0,0.051518,0.9794,0.051518,0.97958
0,0,0,0,0.051529,0.97929,0.051529,0.97947
0,0,0,0,0.05154,0.97918,0.05154,0.97936
0,0,0,0,0.051551,0.97907,0.051551,0.97925
0,0,0,0,0.051562,0.97896,0.051562,0.97914
0,0,0,0,0.051573,0.97885,0.051573,0.97902
0,0,0,0,0.051584,0.97873,0.051584,0.97891
0,0,0,0,0.051595,0.97862,0.051595,0.97879
0,0,0,0,0.051606,0.9785,0.051606,0.97868
0,0,0,0,0.051617,0.97839,0.051617,0.97856
0,0,0,0,0.051628,0.97827,0.051628,0.97844
0,0,0,0,0.051639,0.97815,0.051639,0.97832
0,0,0,0,0.05165,0.97803,0.05165,0.9782
0,0,0,0,0.051661,0.97791,0.051661,0.97808
0,0,0,0,0.051672,0.97779,0.051672,0.97796
0,0,0,0,0.051683,0.97767,0.051683,0.97784
0,0,0,0,0.051694,0.97755,0.051694,0.97772
0,0,0,0,0.051705,0.97743,0.051705,0.97759
0,0,0,0,0.051716,0.9773,0.051716,0.97747
0,0,0,0,0.051727,0.97718,0.051727,0.97734
0,0,0,0,0.051738,0.97705,0.051738,0.97722
0,0,0,0,0.051749,0.97692,0.051749,0.97709
0,0,0,0,0.05176,0.9768,0.05176,0.97696
0,0,0,0,0.051771,0.97667,0.051771,0.97683
0,0,0,0,0.051782,0.97654,0.051782,0.9767
0,0,0,0,0.051793,0.97641,0.051793,0.97657
0,0,0,0,0.051804,0.97628,0.051804,0.97644
0,0,0,0,0.051815,0.97615,0.051815,0.97631
0,0,0,0,0.051826,0.97602,0.051826,0.97618
0,0,0,0,0.051837,0.97589,0.051837,0.97604
0,0,0,0,0.051848,0.97576,0.051848,0.97591
0,0,0,0,0.051859,0.97563,0.051859,0.97578
0,0,0,0,0.05187,0.9755,0.05187,0.97565
0,0,0,0,0.051881,0.97537,0.051881,0.97552
0,0,0,0,0.051893,0.97524,0.051893,0.97538
0,0,0,0,0.051904,0.9751,0.051904,0.97525
0,0,0,0,0.051915,0.97497,0.051915,0.97512
0,0,0,0,0.051926,0.97484,0.051926,0.97499
0,0,0,0,0.051937,0.97471,0.051937,0.97485
0,0,0,0,0.051948,0.97458,0.051948,0.97472
0,0,0,0,0.051959,0.97445,0.051959,0.97458
0,0,0,0,0.05197,0.97432,0.05197,0.97445
0,0,0,0,0.051981,0.97418,0.051981,0.97432
0,0,0,0,0.051992,0.97405,0.051992,0.97419
0,0,0,0,0.052003,0.97392,0.052003,0.97405
0,0,0,0,0.052014,0.97379,0.052014,0.97392
0,0,0,0,0.052025,0.97365,0.052025,0.97378
0,0,0,0,0.052036,0.97352,0.052036,0.97365
0,0,0,0,0.052047,0.97338,0.052047,0.97351
0,0,0,0,0.052058,0.97325,0.052058,0.97337
0,0,0,0,0.052069,0.97312,0.052069,0.97324
0,0,0,0,0.05208,0.97298,0.05208,0.9731
0,0,0,0,0.052091,0.97285,0.052091,0.97297
0,0,0,0,0.052102,0.97271,0.052102,0.97283
0,0,0,0,0.052113,0.97258,0.052113,0.97269
0,0,0,0,0.052124,0.97244,0.052124,0.97255
0,0,0,0,0.052135,0.97231,0.052135,0.97242
0,0,0,0,0.052146,0.97217,0.052146,0.97228
0,0,0,0,0.052157,0.97204,0.052157,0.97215
0,0,0,0,0.052168,0.9719,0.052168,0.97201
0,0,0,0,0.052179,0.97176,0.052179,0.97187
0,0,0,0,0.05219,0.97163,0.05219,0.97173
0,0,0,0,0.052201,0.97149,0.052201,0.97159
0,0,0,0,0.052212,0.97135,0.052212,0.97145
0,0,0,0,0.052223,0.97121,0.052223,0.97131
0,0,0,0,0.052234,0.97108,0.052234,0.97117
0,0,0,0,0.052245,0.97094,0.052245,0.97103
0,0,0,0,0.052256,0.9708,0.052256,0.97089
0,0,0,0,0.052267,0.97066,0.052267,0.97075
0,0,0,0,0.052278,0.97053,0.052278,0.97061
0,0,0,0,0.052289,0.97039,0.052289,0.97047
0,0,0,0,0.0523,0.97025,0.0523,0.97033
0,0,0,0,0.052311,0.97011,0.052311,0.97019
0,0,0,0,0.052322,0.96997,0.052322,0.97005
0,0,0,0,0.052333,0.96983,0.052333,0.96991
0,0,0,0,0.052344,0.9697,0.052344,0.96977
0,0,0,0,0.052355,0.96956,0.052355,0.96963
0,0,0,0,0.052366,0.96942,0.052366,0.96949
0,0,0,0,0.052377,0.96928,0.052377,0.96935
0,0,0,0,0.052389,0.96914,0.052389,0.96921
0,0,0,0,0.0524,0.96901,0.0524,0.96907
0,0,0,0,0.052411,0.96887,0.052411,0.96893
0,0,0,0,0.052422,0.96873,0.052422,0.96879
0,0,0,0,0.052433,0.96859,0.052433,0.96865
0,0,0,0,0.052444,0.96846,0.052444,0.96851
0,0,0,0,0.052455,0.96832,0.052455,0.96837
0,0,0,0,0.052466,0.96818,0.052466,0.96824
0,0,0,0,0.052477,0.96805,0.052477,0.9681
0,0,0,0,0.052488,0.96791,0.052488,0.96796
0,0,0,0,0.052499,0.96778,0.052499,0.96782
0,0,0,0,0.05251,0.96764,0.05251,0.96769
0,0,0,0,0.052521,0.96751,0.052521,0.96755
0,0,0,0,0.052532,0.96738,0.052532,0.96742
0,0,0,0,0.052543,0.96725,0.052543,0.96728
0,0,0,0,0.052554,0.96711,0.052554,0.96715
0,0,0,0,0.052565,0.96698,0.052565,0.96702
0,0,0,0,0.052576,0.96685,0.052576,0.96688
0,0,0,0,0.052587,0.96672,0.052587,0.96675
0,0,0,0,0.052598,0.96659,0.052598,0.96662
0,0,0,0,0.052609,0.96646,0.052609,0.96649
0,0,0,0,0.05262,0.96633,0.05262,0.96636
0,0,0,0,0.052631,0.96621,0.052631,0.96623
0,0,0,0,0.052642,0.96608,0.052642,0.96609
0,0,0,0,0.052653,0.96595,0.052653,0.96597
0,0,0,0,0.052664,0.96582,0.052664,0.96584
0,0,0,0,0.052675,0.9657,0.052675,0.96571
0,0,0,0,0.052686,0.96557,0.052686,0.96558
0,0,0,0,0.052697,0.96545,0.052697,0.96545
0,0,0,0,0.052708,0.96532,0.052708,0.96533
0,0,0,0,0.052719,0.9652,0.052719,0.9652
0,0,0,0,0.05273,0.96507,0.05273,0.96507
0,0,0,0,0.052741,0.96495,0.052741,0.96495
0,0,0,0,0.052752,0.96483,0.052752,0.96482
0,0,0,0,0.052763,0.9647,0.052763,0.9647
0,0,0,0,0.052774,0.96458,0.052774,0.96457
0,0,0,0,0.052785,0.96446,0.052785,0.96445
0,0,0,0,0.052796,0.96434,0.052796,0.96433
0,0,0,0,0.052807,0.96422,0.052807,0.9642
0,0,0,0,0.052818,0.9641,0.052818,0.96408
0,0,0,0,0.052829,0.96398,0.052829,0.96396
0,0,0,0,0.05284,0.96386,0.05284,0.96384
0,0,0,0,0.052851,0.96374,0.052851,0.96372
0,0,0,0,0.052862,0.96363,0.052862,0.9636
0,0,0,0,0.052873,0.96351,0.052873,0.96348
0,0,0,0,0.052885,0.9634,0.052885,0.96336
0,0,0,0,0.052896,0.96328,0.052896,0.96324
0,0,0,0,0.052907,0.96316,0.052907,0.96313
0,0,0,0,0.052918,0.96305,0.052918,0.96301
0,0,0,0,0.052929,0.96293,0.052929,0.96289
0,0,0,0,0.05294,0.96282,0.05294,0.96278
0,0,0,0,0.052951,0.96271,0.052951,0.96266
0,0,0,0,0.052962,0.9626,0.052962,0.96255
0,0,0,0,0.052973,0.96248,0.052973,0.96243
0,0,0,0,0.052984,0.96237,0.052984,0.96232
0,0,0,0,0.052995,0.96226,0.052995,0.96221
0,0,0,0,0.053006,0.96215,0.053006,0.96209
0,0,0,0,0.053017,0.96204,0.053017,0.96198
0,0,0,0,0.053028,0.96193,0.053028,0.96187
0,0,0,0,0.053039,0.96183,0.053039,0.96176
0,0,0,0,0.05305,0.96172,0.05305,0.96165
0,0,0,0,0.053061,0.96161,0.053061,0.96154
0,0,0,0,0.053072,0.96151,0.053072,0.96144
0,0,0,0,0.053083,0.9614,0.053083,0.96133
0,0,0,0,0.053094,0.9613,0.053094,0.96122
0,0,0,0,0.053105,0.9612,0.053105,0.96112
0,0,0,0,0.053116,0.96109,0.053116,0.96101
0,0,0,0,0.053127,0.96099,0.053127,0.96091
0,0,0,0,0.053138,0.96089,0.053138,0.9608
0,0,0,0,0.053149,0.96079,0.053149,0.9607
0,0,0,0,0.05316,0.96069,0.05316,0.9606
0,0,0,0,0.053171,0.96059,0.053171,0.9605
0,0,0,0,0.053182,0.9605,0.053182,0.9604
0,0,0,0,0.053193,0.9604,0.053193,0.9603
0,0,0,0,0.053204,0.96031,0.053204,0.96021
0,0,0,0,0.053215,0.96021,0.053215,0.96011
0,0,0,0,0.053226,0.96012,0.053226,0.96002
0,0,0,0,0.053237,0.96003,0.053237,0.95992
0,0,0,0,0.053248,0.95994,0.053248,0.95983
0,0,0,0,0.053259,0.95985,0.053259,0.95974
0,0,0,0,0.05327,0.95976,0.05327,0.95965
0,0,0,0,0.053281,0.95968,0.053281,0.95956
0,0,0,0,0.053292,0.95959,0.053292,0.95947
0,0,0,0,0.053303,0.9595,0.053303,0.95938
0,0,0,0,0.053314,0.95942,0.053314,0.9593
0,0,0,0,0.053325,0.95934,0.053325,0.95921
0,0,0,0,0.053336,0.95926,0.053336,0.95913
0,0,0,0,0.053347,0.95918,0.053347,0.95904
0,0,0,0,0.053358,0.9591,0.053358,0.95896
0,0,0,0,0.053369,0.95902,0.053369,0.95888
0,0,0,0,0.053381,0.95894,0.053381,0.9588
0,0,0,0,0.053392,0.95886,0.053392,0.95873
0,0,0,0,0.053403,0.95879,0.053403,0.95865
0,0,0,0,0.053414,0.95872,0.053414,0.95857
0,0,0,0,0.053425,0.95865,0.053425,0.9585
0,0,0,0,0.053436,0.95857,0.053436,0.95842
0,0,0,0,0.053447,0.9585,0.053447,0.95835
0,0,0,0,0.053458,0.95843,0.053458,0.95828
0,0,0,0,0.053469,0.95836,0.053469,0.95821
0,0,0,0,0.05348,0.9583,0.05348,0.95814
0,0,0,0,0.053491,0.95823,0.053491,0.95807
0,0,0,0,0.053502,0.95817,0.053502,0.95801
0,0,0,0,0.053513,0.95811,0.053513,0.95794
0,0,0,0,0.053524,0.95804,0.053524,0.95788
0,0,0,0,0.053535,0.95798,0.053535,0.95782
0,0,0,0,0.053546,0.95792,0.053546,0.95775
0,0,0,0,0.053557,0.95787,0.053557,0.95769
0,0,0,0,0.053568,0.95781,0.053568,0.95763
0,0,0,0,0.053579,0.95775,0.053579,0.95758
0,0,0,0,0.05359,0.9577,0.05359,0.95752
0,0,0,0,0.053601,0.95764,0.053601,0.95746
0,0,0,0,0.053612,0.95759,0.053612,0.95741
0,0,0,0,0.053623,0.95754,0.053623,0.95735
0,0,0,0,0.053634,0.95749,0.053634,0.9573
0,0,0,0,0.053645,0.95744,0.053645,0.95725
0,0,0,0,0.053656,0.95739,0.053656,0.9572
0,0,0,0,0.053667,0.95735,0.053667,0.95715
0,0,0,0,0.053678,0.9573,0.053678,0.95711
0,0,0,0,0.053689,0.95726,0.053689,0.95706
0,0,0,0,0.0537,0.95722,0.0537,0.95702
0,0,0,0,0.053711,0.95718,0.053711,0.95697
0,0,0,0,0.053722,0.95714,0.053722,0.95693
0,0,0,0,0.053733,0.9571,0.053733,0.95689
0,0,0,0,0.053744,0.95706,0.053744,0.95685
0,0,0,0,0.053755,0.95702,0.053755,0.95681
0,0,0,0,0.053766,0.95699,0.053766,0.95677
0,0,0,0,0.053777,0.95695,0.053777,0.95674
0,0,0,0,0.053788,0.95692,0.053788,0.9567
0,0,0,0,0.053799,0.95689,0.053799,0.95667
0,0,0,0,0.05381,0.95686,0.05381,0.95664
0,0,0,0,0.053821,0.95683,0.053821,0.95661
0,0,0,0,0.053832,0.9568,0.053832,0.95658
0,0,0,0,0.053843,0.95677,0.053843,0.95655
0,0,0,0,0.053854,0.95675,0.053854,0.95652
0,0,0,0,0.053865,0.95672,0.053865,0.95649
0,0,0,0,0.053877,0.9567,0.053877,0.95647
0,0,0,0,0.053888,0.95668,0.053888,0.95645
0,0,0,0,0.053899,0.95666,0.053899,0.95642
0,0,0,0,0.05391,0.95664,0.05391,0.9564
0,0,0,0,0.053921,0.95662,0.053921,0.95638
0,0,0,0,0.053932,0.9566,0.053932,0.95636
0,0,0,0,0.053943,0.95659,0.053943,0.95635
0,0,0,0,0.053954,0.95657,0.053954,0.95633
0,0,0,0,0.053965,0.95656,0.053965,0.95631
0,0,0,0,0.053976,0.95655,0.053976,0.9563
0,0,0,0,0.053987,0.95654,0.053987,0.95629
0,0,0,0,0.053998,0.95653,0.053998,0.95628
0,0,0,0,0.054009,0.95652,0.054009,0.95627
0,0,0,0,0.05402,0.95651,0.05402,0.95626
0,0,0,0,0.054031,0.95651,0.054031,0.95625
0,0,0,0,0.054042,0.9565,0.054042,0.95624
0,0,0,0,0.054053,0.9565,0.054053,0.95624
0,0,0,0,0.054064,0.9565,0.054064,0.95624
0,0,0,0,0.054075,0.9565,0.054075,0.95623
0,0,0,0,0.054086,0.9565,0.054086,0.95623
0,0,0,0,0.054097,0.9565,0.054097,0.95623
0,0,0,0,0.054108,0.9565,0.054108,0.95624
0,0,0,0,0.054119,0.95651,0.054119,0.95624
0,0,0,0,0.05413,0.95651,0.05413,0.95625
0,0,0,0,0.054141,0.95652,0.054141,0.95625
0,0,0,0,0.054152,0.95653,0.054152,0.95626
0,0,0,0,0.054163,0.95654,0.054163,0.95627
0,0,0,0,0.054174,0.95655,0.054174,0.95628
0,0,0,0,0.054185,0.95657,0.054185,0.95629
0,0,0,0,0.054196,0.95658,0.054196,0.9563
0,0,0,0,0.054207,0.95659,0.054207,0.95632
0,0,0,0,0.054218,0.95661,0.054218,0.95633
0,0,0,0,0.054229,0.95663,0.054229,0.95635
0,0,0,0,0.05424,0.95665,0.05424,0.95637
0,0,0,0,0.054251,0.95667,0.054251,0.95639
0,0,0,0,0.054262,0.95669,0.054262,0.95641
0,0,0,0,0.054273,0.95671,0.054273,0.95643
0,0,0,0,0.054284,0.95674,0.054284,0.95645
0,0,0,0,0.054295,0.95676,0.054295,0.95647
0,0,0,0,0.054306,0.95679,0.054306,0.9565
0,0,0,0,0.054317,0.95681,0.054317,0.95653
0,0,0,0,0.054328,0.95684,0.054328,0.95655
0,0,0,0,0.054339,0.95687,0.054339,0.95658
0,0,0,0,0.05435,0.9569,0.05435,0.95661
0,0,0,0,0.054361,0.95694,0.054361,0.95664
0,0,0,0,0.054373,0.95697,0.054373,0.95668
0,0,0,0,0.054384,0.957,0.054384,0.95671
0,0,0,0,0.054395,0.95704,0.054395,0.95674
0,0,0,0,0.054406,0.95708,0.054406,0.95678
0,0,0,0,0.054417,0.95711,0.054417,0.95682
0,0,0,0,0.054428,0.95715,0.054428,0.95685
0,0,0,0,0.054439,0.95719,0.054439,0.95689
0,0,0,0,0.05445,0.95723,0.05445,0.95694
0,0,0,0,0.054461,0.95728,0.054461,0.95698
0,0,0,0,0.054472,0.95732,0.054472,0.95702
0,0,0,0,0.054483,0.95737,0.054483,0.95707
0,0,0,0,0.054494,0.95741,0.054494,0.95711
0,0,0,0,0.054505,0.95746,0.054505,0.95716
0,0,0,0,0.054516,0.95751,0.054516,0.95721
0,0,0,0,0.054527,0.95756,0.054527,0.95726
0,0,0,0,0.054538,0.95761,0.054538,0.95731
0,0,0,0,0.054549,0.95766,0.054549,0.95736
0,0,0,0,0.05456,0.95771,0.05456,0.95741
0,0,0,0,0.054571,0.95777,0.054571,0.95746
0,0,0,0,0.054582,0.95782,0.054582,0.95752
0,0,0,0,0.054593,0.95788,0.054593,0.95757
0,0,0,0,0.054604,0.95794,0.054604,0.95763
0,0,0,0,0.054615,0.958,0.054615,0.95769
0,0,0,0,0.054626,0.95806,0.054626,0.95775
0,0,0,0,0.054637,0.95812,0.054637,0.95781
0,0,0,0,0.054648,0.95818,0.054648,0.95787
0,0,0,0,0.054659,0.95825,0.054659,0.95794
0,0,0,0,0.05467,0.95831,0.05467,0.958
0,0,0,0,0.054681,0.95838,0.054681,0.95807
0,0,0,0,0.054692,0.95844,0.054692,0.95813
0,0,0,0,0.054703,0.95851,0.054703,0.9582
0,0,0,0,0.054714,0.95858,0.054714,0.95827
0,0,0,0,0.054725,0.95865,0.054725,0.95834
0,0,0,0,0.054736,0.95872,0.054736,0.95841
0,0,0,0,0.054747,0.95879,0.054747,0.95848
0,0,0,0,0.054758,0.95887,0.054758,0.95856
0,0,0,0,0.054769,0.95894,0.054769,0.95863
0,0,0,0,0.05478,0.95902,0.05478,0.95871
0,0,0,0,0.054791,0.9591,0.054791,0.95878
0,0,0,0,0.054802,0.95918,0.054802,0.95886
0,0,0,0,0.054813,0.95925,0.054813,0.95894
0,0,0,0,0.054824,0.95933,0.054824,0.95902
0,0,0,0,0.054835,0.95941,0.054835,0.95911
0,0,0,0,0.054846,0.9595,0.054846,0.95919
0,0,0,0,0.054857,0.95958,0.054857,0.95927
0,0,0,0,0.054869,0.95966,0.054869,0.95936
0,0,0,0,0.05488,0.95975,0.05488,0.95944
0,0,0,0,0.054891,0.95984,0.054891,0.95953
0,0,0,0,0.054902,0.95992,0.054902,0.95961
0,0,0,0,0.054913,0.96001,0.054913,0.9597
0,0,0,0,0.054924,0.9601,0.054924,0.95979
0,0,0,0,0.054935,0.96019,0.054935,0.95988
0,0,0,0,0.054946,0.96029,0.054946,0.95997
0,0,0,0,0.054957,0.96038,0.054957,0.96007
0,0,0,0,0.054968,0.96047,0.054968,0.96016
0,0,0,0,0.054979,0.96057,0.054979,0.96026
0,0,0,0,0.05499,0.96067,0.05499,0.96035
0,0,0,0,0.055001,0.96076,0.055001,0.96045
0,0,0,0,0.055012,0.96086,0.055012,0.96055
0,0,0,0,0.055023,0.96096,0.055023,0.96065
0,0,0,0,0.055034,0.96106,0.055034,0.96075
0,0,0,0,0.055045,0.96116,0.055045,0.96085
0,0,0,0,0.055056,0.96127,0.055056,0.96095
0,0,0,0,0.055067,0.96137,0.055067,0.96106
0,0,0,0,0.055078,0.96147,0.055078,0.96116
0,0,0,0,0.055089,0.96157,0.055089,0.96127
0,0,0,0,0.0551,0.96168,0.0551,0.96137
0,0,0,0,0.055111,0.96178,0.055111,0.96148
0,0,0,0,0.055122,0.96189,0.055122,0.96159
0,0,0,0,0.055133,0.962,0.055133,0.9617
0,0,0,0,0.055144,0.9621,0.055144,0.9618
0,0,0,0,0.055155,0.96221,0.055155,0.96191
0,0,0,0,0.055166,0.96232,0.055166,0.96202
0,0,0,0,0.055177,0.96243,0.055177,0.96213
0,0,0,0,0.055188,0.96254,0.055188,0.96224
0,0,0,0,0.055199,0.96265,0.055199,0.96235
0,0,0,0,0.05521,0.96276,0.05521,0.96247
0,0,0,0,0.055221,0.96287,0.055221,0.96258
0,0,0,0,0.055232,0.96298,0.055232,0.96269
0,0,0,0,0.055243,0.96309,0.055243,0.96281
0,0,0,0,0.055254,0.96321,0.055254,0.96292
0,0,0,0,0.055265,0.96332,0.055265,0.96304
0,0,0,0,0.055276,0.96343,0.055276,0.96315
0,0,0,0,0.055287,0.96355,0.055287,0.96326
0,0,0,0,0.055298,0.96366,0.055298,0.96338
0,0,0,0,0.055309,0.96378,0.055309,0.9635
0,0,0,0,0.05532,0.96389,0.05532,0.96361
0,0,0,0,0.055331,0.96401,0.055331,0.96373
0,0,0,0,0.055342,0.96413,0.055342,0.96385
0,0,0,0,0.055353,0.96424,0.055353,0.96397
0,0,0,0,0.055365,0.96436,0.055365,0.96409
0,0,0,0,0.055376,0.96448,0.055376,0.96421
0,0,0,0,0.055387,0.9646,0.055387,0.96433
0,0,0,0,0.055398,0.96472,0.055398,0.96445
0,0,0,0,0.055409,0.96484,0.055409,0.96457
0,0,0,0,0.05542,0.96496,0.05542,0.96469
0,0,0,0,0.055431,0.96508,0.055431,0.96481
0,0,0,0,0.055442,0.9652,0.055442,0.96493
0,0,0,0,0.055453,0.96532,0.055453,0.96506
0,0,0,0,0.055464,0.96544,0.055464,0.96518
0,0,0,0,0.055475,0.96556,0.055475,0.9653
0,0,0,0,0.055486,0.96568,0.055486,0.96542
0,0,0,0,0.055497,0.96581,0.055497,0.96555
0,0,0,0,0.055508,0.96593,0.055508,0.96567
0,0,0,0,0.055519,0.96606,0.055519,0.9658
0,0,0,0,0.05553,0.96618,0.05553,0.96592
0,0,0,0,0.055541,0.96631,0.055541,0.96605
0,0,0,0,0.055552,0.96643,0.055552,0.96618
0,0,0,0,0.055563,0.96656,0.055563,0.96631
0,0,0,0,0.055574,0.96668,0.055574,0.96643
0,0,0,0,0.055585,0.96681,0.055585,0.96656
0,0,0,0,0.055596,0.96694,0.055596,0.96669
0,0,0,0,0.055607,0.96706,0.055607,0.96682
0,0,0,0,0.055618,0.96719,0.055618,0.96695
0,0,0,0,0.055629,0.96732,0.055629,0.96708
0,0,0,0,0.05564,0.96745,0.05564,0.96721
0,0,0,0,0.055651,0.96758,0.055651,0.96734
0,0,0,0,0.055662,0.96771,0.055662,0.96747
0,0,0,0,0.055673,0.96784,0.055673,0.9676
0,0,0,0,0.055684,0.96797,0.055684,0.96773
0,0,0,0,0.055695,0.9681,0.055695,0.96787
0,0,0,0,0.055706,0.96823,0.055706,0.968
0,0,0,0,0.055717,0.96837,0.055717,0.96813
0,0,0,0,0.055728,0.9685,0.055728,0.96826
0,0,0,0,0.055739,0.96863,0.055739,0.9684
0,0,0,0,0.05575,0.96876,0.05575,0.96853
0,0,0,0,0.055761,0.9689,0.055761,0.96867
0,0,0,0,0.055772,0.96903,0.055772,0.9688
0,0,0,0,0.055783,0.96916,0.055783,0.96894
0,0,0,0,0.055794,0.9693,0.055794,0.96907
0,0,0,0,0.055805,0.96943,0.055805,0.96921
0,0,0,0,0.055816,0.96956,0.055816,0.96934
0,0,0,0,0.055827,0.96969,0.055827,0.96948
0,0,0,0,0.055838,0.96983,0.055838,0.96961
0,0,0,0,0.055849,0.96996,0.055849,0.96975
0,0,0,0,0.055861,0.97009,0.055861,0.96988
0,0,0,0,0.055872,0.97022,0.055872,0.97001
0,0,0,0,0.055883,0.97036,0.055883,0.97015
0,0,0,0,0.055894,0.97049,0.055894,0.97028
0,0,0,0,0.055905,0.97062,0.055905,0.97042
0,0,0,0,0.055916,0.97075,0.055916,0.97055
0,0,0,0,0.055927,0.97088,0.055927,0.97068
0,0,0,0,0.055938,0.97101,0.055938,0.97081
0,0,0,0,0.055949,0.97114,0.055949,0.97095
0,0,0,0,0.05596,0.97127,0.05596,0.97108
0,0,0,0,0.055971,0.9714,0.055971,0.97121
0,0,0,0,0.055982,0.97153,0.055982,0.97134
0,0,0,0,0.055993,0.97166,0.055993,0.97147
0,0,0,0,0.056004,0.97179,0.056004,0.9716
0,0,0,0,0.056015,0.97192,0.056015,0.97173
0,0,0,0,0.056026,0.97205,0.056026,0.97186
0,0,0,0,0.056037,0.97218,0.056037,0.97199
0,0,0,0,0.056048,0.9723,0.056048,0.97213
0,0,0,0,0.056059,0.97243,0.056059,0.97226
0,0,0,0,0.05607,0.97256,0.05607,0.97239
0,0,0,0,0.056081,0.97269,0.056081,0.97252
0,0,0,0,0.056092,0.97281,0.056092,0.97265
0,0,0,0,0.056103,0.97294,0.056103,0.97277
0,0,0,0,0.056114,0.97307,0.056114,0.9729
0,0,0,0,0.056125,0.97319,0.056125,0.97303
0,0,0,0,0.056136,0.97332,0.056136,0.97316
0,0,0,0,0.056147,0.97344,0.056147,0.97328
0,0,0,0,0.056158,0.97356,0.056158,0.97341
0,0,0,0,0.056169,0.97369,0.056169,0.97353
0,0,0,0,0.05618,0.97381,0.05618,0.97366
0,0,0,0,0.056191,0.97394,0.056191,0.97379
0,0,0,0,0.056202,0.97406,0.056202,0.97391
0,0,0,0,0.056213,0.97419,0.056213,0.97404
0,0,0,0,0.056224,0.97431,0.056224,0.97416
0,0,0,0,0.056235,0.97443,0.056235,0.97429
0,0,0,0,0.056246,0.97455,0.056246,0.97441
0,0,0,0,0.056257,0.97468,0.056257,0.97454
0,0,0,0,0.056268,0.9748,0.056268,0.97466
0,0,0,0,0.056279,0.97492,0.056279,0.97479
0,0,0,0,0.05629,0.97504,0.05629,0.97491
0,0,0,0,0.056301,0.97517,0.056301,0.97503
0,0,0,0,0.056312,0.97529,0.056312,0.97516
0,0,0,0,0.056323,0.97541,0.056323,0.97528
0,0,0,0,0.056334,0.97553,0.056334,0.9754
0,0,0,0,0.056345,0.97565,0.056345,0.97553
0,0,0,0,0.056357,0.97577,0.056357,0.97565
0,0,0,0,0.056368,0.97589,0.056368,0.97577
0,0,0,0,0.056379,0.97601,0.056379,0.97589
0,0,0,0,0.05639,0.97613,0.05639,0.97601
0,0,0,0,0.056401,0.97625,0.056401,0.97613
0,0,0,0,0.056412,0.97637,0.056412,0.97625
0,0,0,0,0.056423,0.97649,0.056423,0.97637
0,0,0,0,0.056434,0.9766,0.056434,0.97649
0,0,0,0,0.056445,0.97672,0.056445,0.97661
0,0,0,0,0.056456,0.97684,0.056456,0.97673
0,0,0,0,0.056467,0.97696,0.056467,0.97685
0,0,0,0,0.056478,0.97707,0.056478,0.97697
0,0,0,0,0.056489,0.97719,0.056489,0.97709
0,0,0,0,0.0565,0.9773,0.0565,0.9772
0,0,0,0,0.056511,0.97741,0.056511,0.97732
0,0,0,0,0.056522,0.97752,0.056522,0.97743
0,0,0,0,0.056533,0.97763,0.056533,0.97754
0,0,0,0,0.056544,0.97774,0.056544,0.97765
0,0,0,0,0.056555,0.97785,0.056555,0.97777
0,0,0,0,0.056566,0.97796,0.056566,0.97787
0,0,0,0,0.056577,0.97806,0.056577,0.97798
0,0,0,0,0.056588,0.97817,0.056588,0.97809
0,0,0,0,0.056599,0.97827,0.056599,0.9782
0,0,0,0,0.05661,0.97838,0.05661,0.97831
0,0,0,0,0.056621,0.97848,0.056621,0.97841
0,0,0,0,0.056632,0.97858,0.056632,0.97852
0,0,0,0,0.056643,0.97869,0.056643,0.97862
0,0,0,0,0.056654,0.97879,0.056654,0.97872
0,0,0,0,0.056665,0.97888,0.056665,0.97882
0,0,0,0,0.056676,0.97898,0.056676,0.97892
0,0,0,0,0.056687,0.97908,0.056687,0.97902
0,0,0,0,0.056698,0.97917,0.056698,0.97912
0,0,0,0,0.056709,0.97927,0.056709,0.97922
0,0,0,0,0.05672,0.97936,0.05672,0.97931
0,0,0,0,0.056731,0.97946,0.056731,0.97941
0,0,0,0,0.056742,0.97955,0.056742,0.97951
0,0,0,0,0.056753,0.97964,0.056753,0.9796
0,0,0,0,0.056764,0.97974,0.056764,0.97969
0,0,0,0,0.056775,0.97983,0.056775,0.97979
0,0,0,0,0.056786,0.97992,0.056786,0.97988
0,0,0,0,0.056797,0.98,0.056797,0.97997
0,0,0,0,0.056808,0.98009,0.056808,0.98006
0,0,0,0,0.056819,0.98018,0.056819,0.98015
0,0,0,0,0.05683,0.98027,0.05683,0.98024
0,0,0,0,0.056841,0.98035,0.056841,0.98033
0,0,0,0,0.056853,0.98044,0.056853,0.98041
0,0,0,0,0.056864,0.98052,0.056864,0.9805
0,0,0,0,0.056875,0.9806,0.056875,0.98058
0,0,0,0,0.056886,0.98069,0.056886,0.98067
0,0,0,0,0.056897,0.98077,0.056897,0.98075
0,0,0,0,0.056908,0.98085,0.056908,0.98083
0,0,0,0,0.056919,0.98093,0.056919,0.98091
0,0,0,0,0.05693,0.98101,0.05693,0.98099
0,0,0,0,0.056941,0.98108,0.056941,0.98107
0,0,0,0,0.056952,0.98116,0.056952,0.98115
0,0,0,0,0.056963,0.98123,0.056963,0.98123
0,0,0,0,0.056974,0.98131,0.056974,0.9813
0,0,0,0,0.056985,0.98138,0.056985,0.98138
0,0,0,0,0.056996,0.98145,0.056996,0.98145
0,0,0,0,0.057007,0.98152,0.057007,0.98153
0,0,0,0,0.057018,0.98159,0.057018,0.9816
0,0,0,0,0.057029,0.98166,0.057029,0.98167
0,0,0,0,0.05704,0.98173,0.05704,0.98174
0,0,0,0,0.057051,0.9818,0.057051,0.98181
0,0,0,0,0.057062,0.98186,0.057062,0.98188
0,0,0,0,0.057073,0.98193,0.057073,0.98195
0,0,0,0,0.057084,0.98199,0.057084,0.98201
0,0,0,0,0.057095,0.98206,0.057095,0.98208
0,0,0,0,0.057106,0.98212,0.057106,0.98214
0,0,0,0,0.057117,0.98218,0.057117,0.98221
0,0,0,0,0.057128,0.98224,0.057128,0.98227
0,0,0,0,0.057139,0.9823,0.057139,0.98233
0,0,0,0,0.05715,0.98235,0.05715,0.98239
0,0,0,0,0.057161,0.98241,0.057161,0.98244
0,0,0,0,0.057172,0.98247,0.057172,0.9825
0,0,0,0,0.057183,0.98252,0.057183,0.98256
0,0,0,0,0.057194,0.98257,0.057194,0.98261
0,0,0,0,0.057205,0.98262,0.057205,0.98266
0,0,0,0,0.057216,0.98267,0.057216,0.98272
0,0,0,0,0.057227,0.98272,0.057227,0.98277
0,0,0,0,0.057238,0.98277,0.057238,0.98282
0,0,0,0,0.057249,0.98282,0.057249,0.98287
0,0,0,0,0.05726,0.98286,0.05726,0.98291
0,0,0,0,0.057271,0.9829,0.057271,0.98296
0,0,0,0,0.057282,0.98295,0.057282,0.983
0,0,0,0,0.057293,0.98299,0.057293,0.98305
0,0,0,0,0.057304,0.98303,0.057304,0.98309
0,0,0,0,0.057315,0.98307,0.057315,0.98313
0,0,0,0,0.057326,0.98311,0.057326,0.98317
0,0,0,0,0.057337,0.98314,0.057337,0.98321
0,0,0,0,0.057348,0.98318,0.057348,0.98324
0,0,0,0,0.05736,0.98321,0.05736,0.98328
0,0,0,0,0.057371,0.98324,0.057371,0.98331
0,0,0,0,0.057382,0.98327,0.057382,0.98335
0,0,0,0,0.057393,0.9833,0.057393,0.98338
0,0,0,0,0.057404,0.98333,0.057404,0.98341
0,0,0,0,0.057415,0.98336,0.057415,0.98344
0,0,0,0,0.057426,0.98339,0.057426,0.98347
0,0,0,0,0.057437,0.98341,0.057437,0.9835
0,0,0,0,0.057448,0.98344,0.057448,0.98352
0,0,0,0,0.057459,0.98346,0.057459,0.98355
0,0,0,0,0.05747,0.98348,0.05747,0.98357
0,0,0,0,0.057481,0.98351,0.057481,0.98359
0,0,0,0,0.057492,0.98353,0.057492,0.98362
0,0,0,0,0.057503,0.98354,0.057503,0.98364
0,0,0,0,0.057514,0.98356,0.057514,0.98366
0,0,0,0,0.057525,0.98358,0.057525,0.98367
0,0,0,0,0.057536,0.98359,0.057536,0.98369
0,0,0,0,0.057547,0.98361,0.057547,0.98371
0,0,0,0,0.057558,0.98362,0.057558,0.98372
0,0,0,0,0.057569,0.98363,0.057569,0.98373
0,0,0,0,0.05758,0.98364,0.05758,0.98374
0,0,0,0,0.057591,0.98365,0.057591,0.98375
0,0,0,0,0.057602,0.98366,0.057602,0.98376
0,0,0,0,0.057613,0.98366,0.057613,0.98377
0,0,0,0,0.057624,0.98367,0.057624,0.98378
0,0,0,0,0.057635,0.98367,0.057635,0.98378
0,0,0,0,0.057646,0.98368,0.057646,0.98379
0,0,0,0,0.057657,0.98368,0.057657,0.98379
0,0,0,0,0.057668,0.98368,0.057668,0.98379
0,0,0,0,0.057679,0.98368,0.057679,0.98379
0,0,0,0,0.05769,0.98368,0.05769,0.98379
0,0,0,0,0.057701,0.98367,0.057701,0.98379
0,0,0,0,0.057712,0.98367,0.057712,0.98378
0,0,0,0,0.057723,0.98366,0.057723,0.98378
0,0,0,0,0.057734,0.98365,0.057734,0.98377
0,0,0,0,0.057745,0.98364,0.057745,0.98376
0,0,0,0,0.057756,0.98363,0.057756,0.98376
0,0,0,0,0.057767,0.98362,0.057767,0.98374
0,0,0,0,0.057778,0.98361,0.057778,0.98373
0,0,0,0,0.057789,0.9836,0.057789,0.98372
0,0,0,0,0.0578,0.98358,0.0578,0.98371
0,0,0,0,0.057811,0.98356,0.057811,0.98369
0,0,0,0,0.057822,0.98355,0.057822,0.98367
0,0,0,0,0.057833,0.98353,0.057833,0.98366
0,0,0,0,0.057844,0.98351,0.057844,0.98364
0,0,0,0,0.057856,0.98349,0.057856,0.98362
0,0,0,0,0.057867,0.98346,0.057867,0.98359
0,0,0,0,0.057878,0.98344,0.057878,0.98357
0,0,0,0,0.057889,0.98341,0.057889,0.98355
0,0,0,0,0.0579,0.98339,0.0579,0.98352
0,0,0,0,0.057911,0.98336,0.057911,0.98349
0,0,0,0,0.057922,0.98333,0.057922,0.98347
0,0,0,0,0.057933,0.9833,0.057933,0.98344
0,0,0,0,0.057944,0.98327,0.057944,0.98341
0,0,0,0,0.057955,0.98324,0.057955,0.98338
0,0,0,0,0.057966,0.98321,0.057966,0.98334
0,0,0,0,0.057977,0.98317,0.057977,0.98331
0,0,0,0,0.057988,0.98314,0.057988,0.98327
0,0,0,0,0.057999,0.9831,0.057999,0.98324
0,0,0,0,0.05801,0.98306,0.05801,0.9832
0,0,0,0,0.058021,0.98302,0.058021,0.98316
0,0,0,0,0.058032,0.98298,0.058032,0.98312
0,0,0,0,0.058043,0.98294,0.058043,0.98308
0,0,0,0,0.058054,0.9829,0.058054,0.98304
0,0,0,0,0.058065,0.98286,0.058065,0.983
0,0,0,0,0.058076,0.98281,0.058076,0.98295
0,0,0,0,0.058087,0.98276,0.058087,0.98291
0,0,0,0,0.058098,0.98272,0.058098,0.98286
0,0,0,0,0.058109,0.98267,0.058109,0.98281
0,0,0,0,0.05812,0.98262,0.05812,0.98277
0,0,0,0,0.058131,0.98257,0.058131,0.98272
0,0,0,0,0.058142,0.98252,0.058142,0.98266
0,0,0,0,0.058153,0.98247,0.058153,0.98261
0,0,0,0,0.058164,0.98241,0.058164,0.98256
0,0,0,0,0.058175,0.98236,0.058175,0.9825
0,0,0,0,0.058186,0.9823,0.058186,0.98245
0,0,0,0,0.058197,0.98224,0.058197,0.98239
0,0,0,0,0.058208,0.98219,0.058208,0.98233
0,0,0,0,0.058219,0.98213,0.058219,0.98227
0,0,0,0,0.05823,0.98207,0.05823,0.98221
0,0,0,0,0.058241,0.98201,0.058241,0.98215
0,0,0,0,0.058252,0.98195,0.058252,0.98209
0,0,0,0,0.058263,0.98188,0.058263,0.98203
0,0,0,0,0.058274,0.98182,0.058274,0.98197
0,0,0,0,0.058285,0.98175,0.058285,0.9819
0,0,0,0,0.058296,0.98168,0.058296,0.98183
0,0,0,0,0.058307,0.98162,0.058307,0.98176
0,0,0,0,0.058318,0.98155,0.058318,0.98169
0,0,0,0,0.058329,0.98148,0.058329,0.98162
0,0,0,0,0.05834,0.98141,0.05834,0.98155
0,0,0,0,0.058352,0.98134,0.058352,0.98148
0,0,0,0,0.058363,0.98126,0.058363,0.98141
0,0,0,0,0.058374,0.98119,0.058374,0.98133
0,0,0,0,0.058385,0.98111,0.058385,0.98126
0,0,0,0,0.058396,0.98104,0.058396,0.98118
0,0,0,0,0.058407,0.98096,0.058407,0.9811
0,0,0,0,0.058418,0.98089,0.058418,0.98103
0,0,0,0,0.058429,0.98081,0.058429,0.98095
0,0,0,0,0.05844,0.98073,0.05844,0.98087
0,0,0,0,0.058451,0.98065,0.058451,0.98079
0,0,0,0,0.058462,0.98057,0.058462,0.98071
0,0,0,0,0.058473,0.98048,0.058473,0.98062
0,0,0,0,0.058484,0.9804,0.058484,0.98054
0,0,0,0,0.058495,0.98032,0.058495,0.98046
0,0,0,0,0.058506,0.98023,0.058506,0.98037
0,0,0,0,0.058517,0.98015,0.058517,0.98029
0,0,0,0,0.058528,0.98006,0.058528,0.9802
0,0,0,0,0.058539,0.97997,0.058539,0.98011
0,0,0,0,0.05855,0.97988,0.05855,0.98002
0,0,0,0,0.058561,0.9798,0.058561,0.97993
0,0,0,0,0.058572,0.97971,0.058572,0.97984
0,0,0,0,0.058583,0.97962,0.058583,0.97975
0,0,0,0,0.058594,0.97953,0.058594,0.97966
0,0,0,0,0.058605,0.97943,0.058605,0.97957
0,0,0,0,0.058616,0.97934,0.058616,0.97947
0,0,0,0,0.058627,0.97924,0.058627,0.97938
0,0,0,0,0.058638,0.97915,0.058638,0.97928
0,0,0,0,0.058649,0.97905,0.058649,0.97918
0,0,0,0,0.05866,0.97895,0.05866,0.97909
0,0,0,0,0.058671,0.97885,0.058671,0.97899
0,0,0,0,0.058682,0.97875,0.058682,0.97889
0,0,0,0,0.058693,0.97865,0.058693,0.97879
0,0,0,0,0.058704,0.97855,0.058704,0.97868
0,0,0,0,0.058715,0.97845,0.058715,0.97858
0,0,0,0,0.058726,0.97835,0.058726,0.97848
0,0,0,0,0.058737,0.97825,0.058737,0.97837
0,0,0,0,0.058748,0.97814,0.058748,0.97827
0,0,0,0,0.058759,0.97804,0.058759,0.97816
0,0,0,0,0.05877,0.97793,0.05877,0.97806
0,0,0,0,0.058781,0.97783,0.058781,0.97795
0,0,0,0,0.058792,0.97772,0.058792,0.97784
0,0,0,0,0.058803,0.97761,0.058803,0.97773
0,0,0,0,0.058814,0.97751,0.058814,0.97763
0,0,0,0,0.058825,0.9774,0.058825,0.97752
0,0,0,0,0.058836,0.97729,0.058836,0.97741
0,0,0,0,0.058848,0.97718,0.058848,0.97729
0,0,0,0,0.058859,0.97706,0.058859,0.97718
0,0,0,0,0.05887,0.97695,0.05887,0.97707
0,0,0,0,0.058881,0.97683,0.058881,0.97695
0,0,0,0,0.058892,0.97672,0.058892,0.97683
0,0,0,0,0.058903,0.9766,0.058903,0.97672
0,0,0,0,0.058914,0.97649,0.058914,0.9766
0,0,0,0,0.058925,0.97637,0.058925,0.97648
0,0,0,0,0.058936,0.97625,0.058936,0.97636
0,0,0,0,0.058947,0.97614,0.058947,0.97624
0,0,0,0,0.058958,0.97602,0.058958,0.97613
0,0,0,0,0.058969,0.9759,0.058969,0.97601
0,0,0,0,0.05898,0.97579,0.05898,0.97589
0,0,0,0,0.058991,0.97567,0.058991,0.97577
0,0,0,0,0.059002,0.97555,0.059002,0.97565
0,0,0,0,0.059013,0.97543,0.059013,0.97553
0,0,0,0,0.059024,0.97531,0.059024,0.97541
0,0,0,0,0.059035,0.97519,0.059035,0.97529
0,0,0,0,0.059046,0.97507,0.059046,0.97517
0,0,0,0,0.059057,0.97496,0.059057,0.97505
0,0,0,0,0.059068,0.97484,0.059068,0.97493
0,0,0,0,0.059079,0.97471,0.059079,0.9748
0,0,0,0,0.05909,0.97459,0.05909,0.97468
0,0,0,0,0.059101,0.97447,0.059101,0.97456
0,0,0,0,0.059112,0.97435,0.059112,0.97444
0,0,0,0,0.059123,0.97423,0.059123,0.97432
0,0,0,0,0.059134,0.97411,0.059134,0.9742
0,0,0,0,0.059145,0.97399,0.059145,0.97407
0,0,0,0,0.059156,0.97387,0.059156,0.97395
0,0,0,0,0.059167,0.97375,0.059167,0.97383
0,0,0,0,0.059178,0.97362,0.059178,0.9737
0,0,0,0,0.059189,0.9735,0.059189,0.97358
0,0,0,0,0.0592,0.97338,0.0592,0.97345
0,0,0,0,0.059211,0.97325,0.059211,0.97333
0,0,0,0,0.059222,0.97313,0.059222,0.9732
0,0,0,0,0.059233,0.97301,0.059233,0.97308
0,0,0,0,0.059244,0.97288,0.059244,0.97295
0,0,0,0,0.059255,0.97276,0.059255,0.97283
0,0,0,0,0.059266,0.97263,0.059266,0.9727
0,0,0,0,0.059277,0.97251,0.059277,0.97257
0,0,0,0,0.059288,0.97239,0.059288,0.97245
0,0,0,0,0.059299,0.97226,0.059299,0.97232
0,0,0,0,0.05931,0.97214,0.05931,0.9722
0,0,0,0,0.059321,0.97201,0.059321,0.97207
0,0,0,0,0.059332,0.97189,0.059332,0.97194
0,0,0,0,0.059344,0.97176,0.059344,0.97181
0,0,0,0,0.059355,0.97163,0.059355,0.97169
0,0,0,0,0.059366,0.97151,0.059366,0.97156
0,0,0,0,0.059377,0.97138,0.059377,0.97143
0,0,0,0,0.059388,0.97125,0.059388,0.9713
0,0,0,0,0.059399,0.97112,0.059399,0.97117
0,0,0,0,0.05941,0.971,0.05941,0.97104
0,0,0,0,0.059421,0.97087,0.059421,0.97091
0,0,0,0,0.059432,0.97074,0.059432,0.97078
0,0,0,0,0.059443,0.97061,0.059443,0.97065
0,0,0,0,0.059454,0.97049,0.059454,0.97052
0,0,0,0,0.059465,0.97036,0.059465,0.97039
0,0,0,0,0.059476,0.97023,0.059476,0.97026
0,0,0,0,0.059487,0.9701,0.059487,0.97013
0,0,0,0,0.059498,0.96997,0.059498,0.97
0,0,0,0,0.059509,0.96985,0.059509,0.96987
0,0,0,0,0.05952,0.96972,0.05952,0.96974
0,0,0,0,0.059531,0.96959,0.059531,0.96961
0,0,0,0,0.059542,0.96946,0.059542,0.96948
0,0,0,0,0.059553,0.96933,0.059553,0.96935
0,0,0,0,0.059564,0.96921,0.059564,0.96922
0,0,0,0,0.059575,0.96908,0.059575,0.9691
0,0,0,0,0.059586,0.96895,0.059586,0.96897
0,0,0,0,0.059597,0.96882,0.059597,0.96883
0,0,0,0,0.059608,0.96869,0.059608,0.9687
0,0,0,0,0.059619,0.96857,0.059619,0.96857
0,0,0,0,0.05963,0.96844,0.05963,0.96844
0,0,0,0,0.059641,0.96831,0.059641,0.96832
0,0,0,0,0.059652,0.96819,0.059652,0.96819
0,0,0,0,0.059663,0.96806,0.059663,0.96806
0,0,0,0,0.059674,0.96793,0.059674,0.96793
0,0,0,0,0.059685,0.96781,0.059685,0.9678
0,0,0,0,0.059696,0.96768,0.059696,0.96768
0,0,0,0,0.059707,0.96756,0.059707,0.96755
0,0,0,0,0.059718,0.96744,0.059718,0.96743
0,0,0,0,0.059729,0.96731,0.059729,0.9673
0,0,0,0,0.05974,0.96719,0.05974,0.96718
0,0,0,0,0.059751,0.96707,0.059751,0.96705
0,0,0,0,0.059762,0.96695,0.059762,0.96693
0,0,0,0,0.059773,0.96683,0.059773,0.96681
0,0,0,0,0.059784,0.96671,0.059784,0.96668
0,0,0,0,0.059795,0.96658,0.059795,0.96656
0,0,0,0,0.059806,0.96646,0.059806,0.96644
0,0,0,0,0.059817,0.96634,0.059817,0.96632
0,0,0,0,0.059828,0.96622,0.059828,0.96619
0,0,0,0,0.05984,0.96611,0.05984,0.96607
0,0,0,0,0.059851,0.96599,0.059851,0.96595
0,0,0,0,0.059862,0.96587,0.059862,0.96584
0,0,0,0,0.059873,0.96575,0.059873,0.96572
0,0,0,0,0.059884,0.96564,0.059884,0.9656
0,0,0,0,0.059895,0.96552,0.059895,0.96548
0,0,0,0,0.059906,0.96541,0.059906,0.96536
0,0,0,0,0.059917,0.96529,0.059917,0.96524
0,0,0,0,0.059928,0.96517,0.059928,0.96513
0,0,0,0,0.059939,0.96506,0.059939,0.96501
0,0,0,0,0.05995,0.96495,0.05995,0.96489
0,0,0,0,0.059961,0.96483,0.059961,0.96478
0,0,0,0,0.059972,0.96472,0.059972,0.96466
0,0,0,0,0.059983,0.96461,0.059983,0.96455
0,0,0,0,0.059994,0.96449,0.059994,0.96443
0,0,0,0,0.060005,0.96438,0.060005,0.96432
0,0,0,0,0.060016,0.96427,0.060016,0.96421
0,0,0,0,0.060027,0.96416,0.060027,0.96409
0,0,0,0,0.060038,0.96405,0.060038,0.96398
0,0,0,0,0.060049,0.96394,0.060049,0.96387
0,0,0,0,0.06006,0.96383,0.06006,0.96376
0,0,0,0,0.060071,0.96372,0.060071,0.96365
0,0,0,0,0.060082,0.96362,0.060082,0.96354
0,0,0,0,0.060093,0.96351,0.060093,0.96343
0,0,0,0,0.060104,0.9634,0.060104,0.96332
0,0,0,0,0.060115,0.9633,0.060115,0.96321
0,0,0,0,0.060126,0.96319,0.060126,0.9631
0,0,0,0,0.060137,0.96308,0.060137,0.963
0,0,0,0,0.060148,0.96298,0.060148,0.96289
0,0,0,0,0.060159,0.96287,0.060159,0.96278
0,0,0,0,0.06017,0.96277,0.06017,0.96268
0,0,0,0,0.060181,0.96267,0.060181,0.96257
0,0,0,0,0.060192,0.96257,0.060192,0.96247
0,0,0,0,0.060203,0.96246,0.060203,0.96236
0,0,0,0,0.060214,0.96236,0.060214,0.96226
0,0,0,0,0.060225,0.96226,0.060225,0.96216
0,0,0,0,0.060236,0.96216,0.060236,0.96205
0,0,0,0,0.060247,0.96206,0.060247,0.96195
0,0,0,0,0.060258,0.96197,0.060258,0.96185
0,0,0,0,0.060269,0.96187,0.060269,0.96175
0,0,0,0,0.06028,0.96177,0.06028,0.96166
0,0,0,0,0.060291,0.96168,0.060291,0.96156
0,0,0,0,0.060302,0.96158,0.060302,0.96146
0,0,0,0,0.060313,0.96149,0.060313,0.96137
0,0,0,0,0.060324,0.9614,0.060324,0.96127
0,0,0,0,0.060336,0.9613,0.060336,0.96117
0,0,0,0,0.060347,0.96121,0.060347,0.96108
0,0,0,0,0.060358,0.96112,0.060358,0.96098
0,0,0,0,0.060369,0.96103,0.060369,0.96089
0,0,0,0,0.06038,0.96094,0.06038,0.9608
0,0,0,0,0.060391,0.96085,0.060391,0.96071
0,0,0,0,0.060402,0.96076,0.060402,0.96062
0,0,0,0,0.060413,0.96067,0.060413,0.96053
0,0,0,0,0.060424,0.96058,0.060424,0.96044
0,0,0,0,0.060435,0.9605,0.060435,0.96035
0,0,0,0,0.060446,0.96041,0.060446,0.96026
0,0,0,0,0.060457,0.96033,0.060457,0.96018
0,0,0,0,0.060468,0.96025,0.060468,0.96009
0,0,0,0,0.060479,0.96016,0.060479,0.96001
0,0,0,0,0.06049,0.96009,0.06049,0.95993
0,0,0,0,0.060501,0.96001,0.060501,0.95985
0,0,0,0,0.060512,0.95993,0.060512,0.95976
0,0,0,0,0.060523,0.95985,0.060523,0.95968
0,0,0,0,0.060534,0.95977,0.060534,0.95961
0,0,0,0,0.060545,0.9597,0.060545,0.95953
0,0,0,0,0.060556,0.95962,0.060556,0.95945
0,0,0,0,0.060567,0.95955,0.060567,0.95938
0,0,0,0,0.060578,0.95948,0.060578,0.9593
0,0,0,0,0.060589,0.9594,0.060589,0.95923
0,0,0,0,0.0606,0.95933,0.0606,0.95916
0,0,0,0,0.060611,0.95926,0.060611,0.95909
0,0,0,0,0.060622,0.9592,0.060622,0.95902
0,0,0,0,0.060633,0.95913,0.060633,0.95895
0,0,0,0,0.060644,0.95906,0.060644,0.95888
0,0,0,0,0.060655,0.959,0.060655,0.95881
0,0,0,0,0.060666,0.95894,0.060666,0.95875
0,0,0,0,0.060677,0.95887,0.060677,0.95869
0,0,0,0,0.060688,0.95881,0.060688,0.95862
0,0,0,0,0.060699,0.95876,0.060699,0.95856
0,0,0,0,0.06071,0.9587,0.06071,0.9585
0,0,0,0,0.060721,0.95864,0.060721,0.95844
0,0,0,0,0.060732,0.95858,0.060732,0.95838
0,0,0,0,0.060743,0.95853,0.060743,0.95832
0,0,0,0,0.060754,0.95847,0.060754,0.95827
0,0,0,0,0.060765,0.95842,0.060765,0.95821
0,0,0,0,0.060776,0.95837,0.060776,0.95816
0,0,0,0,0.060787,0.95832,0.060787,0.95811
0,0,0,0,0.060798,0.95827,0.060798,0.95806
0,0,0,0,0.060809,0.95822,0.060809,0.958
0,0,0,0,0.06082,0.95817,0.06082,0.95796
0,0,0,0,0.060832,0.95812,0.060832,0.95791
0,0,0,0,0.060843,0.95808,0.060843,0.95786
0,0,0,0,0.060854,0.95803,0.060854,0.95781
0,0,0,0,0.060865,0.95799,0.060865,0.95777
0,0,0,0,0.060876,0.95795,0.060876,0.95773
0,0,0,0,0.060887,0.95791,0.060887,0.95769
0,0,0,0,0.060898,0.95787,0.060898,0.95764
0,0,0,0,0.060909,0.95783,0.060909,0.9576
0,0,0,0,0.06092,0.95779,0.06092,0.95756
0,0,0,0,0.060931,0.95776,0.060931,0.95753
0,0,0,0,0.060942,0.95772,0.060942,0.95749
0,0,0,0,0.060953,0.95769,0.060953,0.95746
0,0,0,0,0.060964,0.95766,0.060964,0.95742
0,0,0,0,0.060975,0.95763,0.060975,0.95739
0,0,0,0,0.060986,0.95759,0.060986,0.95736
0,0,0,0,0.060997,0.95756,0.060997,0.95733
0,0,0,0,0.061008,0.95754,0.061008,0.9573
0,0,0,0,0.061019,0.95751,0.061019,0.95727
0,0,0,0,0.06103,0.95748,0.06103,0.95724
0,0,0,0,0.061041,0.95746,0.061041,0.95721
0,0,0,0,0.061052,0.95743,0.061052,0.95719
0,0,0,0,0.061063,0.95741,0.061063,0.95716
0,0,0,0,0.061074,0.95739,0.061074,0.95714
0,0,0,0,0.061085,0.95737,0.061085,0.95712
0,0,0,0,0.061096,0.95735,0.061096,0.9571
0,0,0,0,0.061107,0.95733,0.061107,0.95708
0,0,0,0,0.061118,0.95731,0.061118,0.95706
0,0,0,0,0.061129,0.9573,0.061129,0.95704
0,0,0,0,0.06114,0.95728,0.06114,0.95703
0,0,0,0,0.061151,0.95727,0.061151,0.95701
0,0,0,0,0.061162,0.95726,0.061162,0.957
0,0,0,0,0.061173,0.95725,0.061173,0.95699
0,0,0,0,0.061184,0.95724,0.061184,0.95698
0,0,0,0,0.061195,0.95723,0.061195,0.95697
0,0,0,0,0.061206,0.95722,0.061206,0.95696
0,0,0,0,0.061217,0.95722,0.061217,0.95695
0,0,0,0,0.061228,0.95721,0.061228,0.95694
0,0,0,0,0.061239,0.95721,0.061239,0.95694
0,0,0,0,0.06125,0.9572,0.06125,0.95693
0,0,0,0,0.061261,0.9572,0.061261,0.95693
0,0,0,0,0.061272,0.9572,0.061272,0.95693
0,0,0,0,0.061283,0.9572,0.061283,0.95693
0,0,0,0,0.061294,0.95721,0.061294,0.95693
0,0,0,0,0.061305,0.95721,0.061305,0.95693
0,0,0,0,0.061316,0.95721,0.061316,0.95693
0,0,0,0,0.061328,0.95722,0.061328,0.95694
0,0,0,0,0.061339,0.95723,0.061339,0.95694
0,0,0,0,0.06135,0.95723,0.06135,0.95695
0,0,0,0,0.061361,0.95724,0.061361,0.95696
0,0,0,0,0.061372,0.95725,0.061372,0.95697
0,0,0,0,0.061383,0.95726,0.061383,0.95698
0,0,0,0,0.061394,0.95728,0.061394,0.95699
0,0,0,0,0.061405,0.95729,0.061405,0.957
0,0,0,0,0.061416,0.95731,0.061416,0.95702
0,0,0,0,0.061427,0.95732,0.061427,0.95703
0,0,0,0,0.061438,0.95734,0.061438,0.95705
0,0,0,0,0.061449,0.95736,0.061449,0.95707
0,0,0,0,0.06146,0.95738,0.06146,0.95709
0,0,0,0,0.061471,0.9574,0.061471,0.95711
0,0,0,0,0.061482,0.95742,0.061482,0.95713
0,0,0,0,0.061493,0.95744,0.061493,0.95715
0,0,0,0,0.061504,0.95747,0.061504,0.95717
0,0,0,0,0.061515,0.95749,0.061515,0.9572
0,0,0,0,0.061526,0.95752,0.061526,0.95722
0,0,0,0,0.061537,0.95755,0.061537,0.95725
0,0,0,0,0.061548,0.95758,0.061548,0.95728
0,0,0,0,0.061559,0.95761,0.061559,0.95731
0,0,0,0,0.06157,0.95764,0.06157,0.95734
0,0,0,0,0.061581,0.95767,0.061581,0.95737
0,0,0,0,0.061592,0.9577,0.061592,0.9574
0,0,0,0,0.061603,0.95774,0.061603,0.95743
0,0,0,0,0.061614,0.95777,0.061614,0.95747
0,0,0,0,0.061625,0.95781,0.061625,0.95751
0,0,0,0,0.061636,0.95785,0.061636,0.95754
0,0,0,0,0.061647,0.95789,0.061647,0.95758
0,0,0,0,0.061658,0.95792,0.061658,0.95762
0,0,0,0,0.061669,0.95797,0.061669,0.95766
0,0,0,0,0.06168,0.95801,0.06168,0.9577
0,0,0,0,0.061691,0.95805,0.061691,0.95775
0,0,0,0,0.061702,0.95809,0.061702,0.95779
0,0,0,0,0.061713,0.95814,0.061713,0.95783
0,0,0,0,0.061724,0.95819,0.061724,0.95788
0,0,0,0,0.061735,0.95823,0.061735,0.95793
0,0,0,0,0.061746,0.95828,0.061746,0.95797
0,0,0,0,0.061757,0.95833,0.061757,0.95802
0,0,0,0,0.061768,0.95838,0.061768,0.95807
0,0,0,0,0.061779,0.95843,0.061779,0.95813
0,0,0,0,0.06179,0.95848,0.06179,0.95818
0,0,0,0,0.061801,0.95854,0.061801,0.95823
0,0,0,0,0.061812,0.95859,0.061812,0.95829
0,0,0,0,0.061824,0.95865,0.061824,0.95834
0,0,0,0,0.061835,0.9587,0.061835,0.9584
0,0,0,0,0.061846,0.95876,0.061846,0.95845
0,0,0,0,0.061857,0.95882,0.061857,0.95851
0,0,0,0,0.061868,0.95888,0.061868,0.95857
0,0,0,0,0.061879,0.95894,0.061879,0.95863
0,0,0,0,0.06189,0.959,0.06189,0.95869
0,0,0,0,0.061901,0.95907,0.061901,0.95876
0,0,0,0,0.061912,0.95913,0.061912,0.95882
0,0,0,0,0.061923,0.95919,0.061923,0.95889
0,0,0,0,0.061934,0.95926,0.061934,0.95895
0,0,0,0,0.061945,0.95933,0.061945,0.95902
0,0,0,0,0.061956,0.95939,0.061956,0.95909
0,0,0,0,0.061967,0.95946,0.061967,0.95916
0,0,0,0,0.061978,0.95953,0.061978,0.95923
0,0,0,0,0.061989,0.9596,0.061989,0.9593
0,0,0,0,0.062,0.95968,0.062,0.95937
0,0,0,0,0.062011,0.95975,0.062011,0.95945
0,0,0,0,0.062022,0.95982,0.062022,0.95952
0,0,0,0,0.062033,0.9599,0.062033,0.9596
0,0,0,0,0.062044,0.95998,0.062044,0.95967
0,0,0,0,0.062055,0.96005,0.062055,0.95975
0,0,0,0,0.062066,0.96013,0.062066,0.95983
0,0,0,0,0.062077,0.96021,0.062077,0.95991
0,0,0,0,0.062088,0.96029,0.062088,0.95999
0,0,0,0,0.062099,0.96037,0.062099,0.96007
0,0,0,0,0.06211,0.96046,0.06211,0.96015
0,0,0,0,0.062121,0.96054,0.062121,0.96024
0,0,0,0,0.062132,0.96063,0.062132,0.96032
0,0,0,0,0.062143,0.96071,0.062143,0.96041
0,0,0,0,0.062154,0.9608,0.062154,0.96049
0,0,0,0,0.062165,0.96089,0.062165,0.96058
0,0,0,0,0.062176,0.96098,0.062176,0.96067
0,0,0,0,0.062187,0.96107,0.062187,0.96076
0,0,0,0,0.062198,0.96116,0.062198,0.96085
0,0,0,0,0.062209,0.96125,0.062209,0.96095
0,0,0,0,0.06222,0.96134,0.06222,0.96104
0,0,0,0,0.062231,0.96144,0.062231,0.96113
0,0,0,0,0.062242,0.96153,0.062242,0.96123
0,0,0,0,0.062253,0.96162,0.062253,0.96132
0,0,0,0,0.062264,0.96172,0.062264,0.96142
0,0,0,0,0.062275,0.96181,0.062275,0.96152
0,0,0,0,0.062286,0.96191,0.062286,0.96161
0,0,0,0,0.062297,0.96201,0.062297,0.96171
0,0,0,0,0.062308,0.9621,0.062308,0.96181
0,0,0,0,0.06232,0.9622,0.06232,0.96191
0,0,0,0,0.062331,0.9623,0.062331,0.96201
0,0,0,0,0.062342,0.9624,0.062342,0.96211
0,0,0,0,0.062353,0.9625,0.062353,0.96221
0,0,0,0,0.062364,0.9626,0.062364,0.96231
0,0,0,0,0.062375,0.9627,0.062375,0.96241
0,0,0,0,0.062386,0.9628,0.062386,0.96252
0,0,0,0,0.062397,0.9629,0.062397,0.96262
0,0,0,0,0.062408,0.963,0.062408,0.96272
0,0,0,0,0.062419,0.96311,0.062419,0.96283
0,0,0,0,0.06243,0.96321,0.06243,0.96293
0,0,0,0,0.062441,0.96331,0.062441,0.96304
0,0,0,0,0.062452,0.96341,0.062452,0.96314
0,0,0,0,0.062463,0.96352,0.062463,0.96325
0,0,0,0,0.062474,0.96362,0.062474,0.96335
0,0,0,0,0.062485,0.96373,0.062485,0.96346
0,0,0,0,0.062496,0.96384,0.062496,0.96357
0,0,0,0,0.062507,0.96394,0.062507,0.96367
0,0,0,0,0.062518,0.96405,0.062518,0.96378
0,0,0,0,0.062529,0.96416,0.062529,0.96389
0,0,0,0,0.06254,0.96427,0.06254,0.964
0,0,0,0,0.062551,0.96437,0.062551,0.96411
0,0,0,0,0.062562,0.96448,0.062562,0.96422
0,0,0,0,0.062573,0.96459,0.062573,0.96433
0,0,0,0,0.062584,0.9647,0.062584,0.96444
0,0,0,0,0.062595,0.96481,0.062595,0.96455
0,0,0,0,0.062606,0.96492,0.062606,0.96467
0,0,0,0,0.062617,0.96503,0.062617,0.96478
0,0,0,0,0.062628,0.96515,0.062628,0.96489
0,0,0,0,0.062639,0.96526,0.062639,0.965
0,0,0,0,0.06265,0.96537,0.06265,0.96512
0,0,0,0,0.062661,0.96548,0.062661,0.96523
0,0,0,0,0.062672,0.96559,0.062672,0.96535
0,0,0,0,0.062683,0.96571,0.062683,0.96546
0,0,0,0,0.062694,0.96582,0.062694,0.96557
0,0,0,0,0.062705,0.96594,0.062705,0.96569
0,0,0,0,0.062716,0.96605,0.062716,0.96581
0,0,0,0,0.062727,0.96617,0.062727,0.96592
0,0,0,0,0.062738,0.96629,0.062738,0.96604
0,0,0,0,0.062749,0.9664,0.062749,0.96616
0,0,0,0,0.06276,0.96652,0.06276,0.96628
0,0,0,0,0.062771,0.96664,0.062771,0.9664
0,0,0,0,0.062782,0.96675,0.062782,0.96652
0,0,0,0,0.062793,0.96687,0.062793,0.96663
0,0,0,0,0.062804,0.96699,0.062804,0.96675
0,0,0,0,0.062816,0.96711,0.062816,0.96687
0,0,0,0,0.062827,0.96723,0.062827,0.96699
0,0,0,0,0.062838,0.96735,0.062838,0.96711
0,0,0,0,0.062849,0.96747,0.062849,0.96724
0,0,0,0,0.06286,0.96759,0.06286,0.96736
0,0,0,0,0.062871,0.96771,0.062871,0.96748
0,0,0,0,0.062882,0.96783,0.062882,0.9676
0,0,0,0,0.062893,0.96795,0.062893,0.96772
0,0,0,0,0.062904,0.96807,0.062904,0.96785
0,0,0,0,0.062915,0.9682,0.062915,0.96797
0,0,0,0,0.062926,0.96832,0.062926,0.96809
0,0,0,0,0.062937,0.96844,0.062937,0.96822
0,0,0,0,0.062948,0.96856,0.062948,0.96834
0,0,0,0,0.062959,0.96869,0.062959,0.96847
0,0,0,0,0.06297,0.96881,0.06297,0.96859
0,0,0,0,0.062981,0.96893,0.062981,0.96872
0,0,0,0,0.062992,0.96906,0.062992,0.96884
0,0,0,0,0.063003,0.96918,0.063003,0.96897
0,0,0,0,0.063014,0.9693,0.063014,0.96909
0,0,0,0,0.063025,0.96943,0.063025,0.96922
0,0,0,0,0.063036,0.96955,0.063036,0.96934
0,0,0,0,0.063047,0.96967,0.063047,0.96947
0,0,0,0,0.063058,0.9698,0.063058,0.96959
0,0,0,0,0.063069,0.96992,0.063069,0.96972
0,0,0,0,0.06308,0.97004,0.06308,0.96984
0,0,0,0,0.063091,0.97016,0.063091,0.96997
0,0,0,0,0.063102,0.97029,0.063102,0.97009
0,0,0,0,0.063113,0.97041,0.063113,0.97021
0,0,0,0,0.063124,0.97053,0.063124,0.97034
0,0,0,0,0.063135,0.97065,0.063135,0.97046
0,0,0,0,0.063146,0.97077,0.063146,0.97058
0,0,0,0,0.063157,0.97089,0.063157,0.9707
0,0,0,0,0.063168,0.97101,0.063168,0.97083
0,0,0,0,0.063179,0.97113,0.063179,0.97095
0,0,0,0,0.06319,0.97125,0.06319,0.97107
0,0,0,0,0.063201,0.97137,0.063201,0.97119
0,0,0,0,0.063212,0.97149,0.063212,0.97131
0,0,0,0,0.063223,0.97161,0.063223,0.97143
0,0,0,0,0.063234,0.97173,0.063234,0.97155
0,0,0,0,0.063245,0.97185,0.063245,0.97168
0,0,0,0,0.063256,0.97197,0.063256,0.9718
0,0,0,0,0.063267,0.97208,0.063267,0.97192
0,0,0,0,0.063278,0.9722,0.063278,0.97204
0,0,0,0,0.063289,0.97232,0.063289,0.97216
0,0,0,0,0.0633,0.97244,0.0633,0.97228
0,0,0,0,0.063312,0.97256,0.063312,0.9724
0,0,0,0,0.063323,0.97267,0.063323,0.97252
0,0,0,0,0.063334,0.97279,0.063334,0.97263
0,0,0,0,0.063345,0.9729,0.063345,0.97275
0,0,0,0,0.063356,0.97302,0.063356,0.97287
0,0,0,0,0.063367,0.97313,0.063367,0.97299
0,0,0,0,0.063378,0.97325,0.063378,0.9731
0,0,0,0,0.063389,0.97336,0.063389,0.97322
0,0,0,0,0.0634,0.97348,0.0634,0.97333
0,0,0,0,0.063411,0.97359,0.063411,0.97345
0,0,0,0,0.063422,0.9737,0.063422,0.97356
0,0,0,0,0.063433,0.97382,0.063433,0.97368
0,0,0,0,0.063444,0.97393,0.063444,0.97379
0,0,0,0,0.063455,0.97405,0.063455,0.97391
0,0,0,0,0.063466,0.97416,0.063466,0.97403
0,0,0,0,0.063477,0.97427,0.063477,0.97414
0,0,0,0,0.063488,0.97438,0.063488,0.97425
0,0,0,0,0.063499,0.9745,0.063499,0.97437
0,0,0,0,0.06351,0.97461,0.06351,0.97448
0,0,0,0,0.063521,0.97472,0.063521,0.9746
0,0,0,0,0.063532,0.97483,0.063532,0.97471
0,0,0,0,0.063543,0.97494,0.063543,0.97482
0,0,0,0,0.063554,0.97505,0.063554,0.97494
0,0,0,0,0.063565,0.97516,0.063565,0.97505
0,0,0,0,0.063576,0.97527,0.063576,0.97516
0,0,0,0,0.063587,0.97538,0.063587,0.97527
0,0,0,0,0.063598,0.97549,0.063598,0.97538
0,0,0,0,0.063609,0.9756,0.063609,0.97549
0,0,0,0,0.06362,0.97571,0.06362,0.9756
0,0,0,0,0.063631,0.97581,0.063631,0.97571
0,0,0,0,0.063642,0.97592,0.063642,0.97582
0,0,0,0,0.063653,0.97603,0.063653,0.97593
0,0,0,0,0.063664,0.97614,0.063664,0.97604
0,0,0,0,0.063675,0.97624,0.063675,0.97614
0,0,0,0,0.063686,0.97635,0.063686,0.97625
0,0,0,0,0.063697,0.97645,0.063697,0.97636
0,0,0,0,0.063708,0.97656,0.063708,0.97647
0,0,0,0,0.063719,0.97667,0.063719,0.97657
0,0,0,0,0.06373,0.97677,0.06373,0.97668
0,0,0,0,0.063741,0.97687,0.063741,0.97679
0,0,0,0,0.063752,0.97698,0.063752,0.97689
0,0,0,0,0.063763,0.97708,0.063763,0.97699
0,0,0,0,0.063774,0.97718,0.063774,0.9771
0,0,0,0,0.063785,0.97728,0.063785,0.9772
0,0,0,0,0.063796,0.97737,0.063796,0.9773
0,0,0,0,0.063808,0.97747,0.063808,0.9774
0,0,0,0,0.063819,0.97757,0.063819,0.97749
0,0,0,0,0.06383,0.97766,0.06383,0.97759
0,0,0,0,0.063841,0.97776,0.063841,0.97769
0,0,0,0,0.063852,0.97785,0.063852,0.97778
0,0,0,0,0.063863,0.97794,0.063863,0.97788
0,0,0,0,0.063874,0.97804,0.063874,0.97797
0,0,0,0,0.063885,0.97813,0.063885,0.97807
0,0,0,0,0.063896,0.97822,0.063896,0.97816
0,0,0,0,0.063907,0.97831,0.063907,0.97825
0,0,0,0,0.063918,0.9784,0.063918,0.97834
0,0,0,0,0.063929,0.97849,0.063929,0.97843
0,0,0,0,0.06394,0.97857,0.06394,0.97852
0,0,0,0,0.063951,0.97866,0.063951,0.97861
0,0,0,0,0.063962,0.97875,0.063962,0.9787
0,0,0,0,0.063973,0.97883,0.063973,0.97879
0,0,0,0,0.063984,0.97891,0.063984,0.97887
0,0,0,0,0.063995,0.979,0.063995,0.97895
0,0,0,0,0.064006,0.97908,0.064006,0.97904
0,0,0,0,0.064017,0.97916,0.064017,0.97912
0,0,0,0,0.064028,0.97924,0.064028,0.9792
0,0,0,0,0.064039,0.97932,0.064039,0.97928
0,0,0,0,0.06405,0.9794,0.06405,0.97936
0,0,0,0,0.064061,0.97948,0.064061,0.97944
0,0,0,0,0.064072,0.97955,0.064072,0.97952
0,0,0,0,0.064083,0.97963,0.064083,0.9796
0,0,0,0,0.064094,0.9797,0.064094,0.97968
0,0,0,0,0.064105,0.97978,0.064105,0.97976
0,0,0,0,0.064116,0.97985,0.064116,0.97983
0,0,0,0,0.064127,0.97993,0.064127,0.97991
0,0,0,0,0.064138,0.98,0.064138,0.97998
0,0,0,0,0.064149,0.98007,0.064149,0.98005
0,0,0,0,0.06416,0.98014,0.06416,0.98012
0,0,0,0,0.064171,0.98021,0.064171,0.98019
0,0,0,0,0.064182,0.98027,0.064182,0.98026
0,0,0,0,0.064193,0.98034,0.064193,0.98033
0,0,0,0,0.064204,0.98041,0.064204,0.9804
0,0,0,0,0.064215,0.98047,0.064215,0.98047
0,0,0,0,0.064226,0.98053,0.064226,0.98053
0,0,0,0,0.064237,0.9806,0.064237,0.9806
0,0,0,0,0.064248,0.98066,0.064248,0.98066
0,0,0,0,0.064259,0.98072,0.064259,0.98072
0,0,0,0,0.06427,0.98078,0.06427,0.98078
0,0,0,0,0.064281,0.98084,0.064281,0.98084
0,0,0,0,0.064292,0.9809,0.064292,0.9809
0,0,0,0,0.064304,0.98095,0.064304,0.98096
0,0,0,0,0.064315,0.98101,0.064315,0.98102
0,0,0,0,0.064326,0.98106,0.064326,0.98107
0,0,0,0,0.064337,0.98111,0.064337,0.98113
0,0,0,0,0.064348,0.98117,0.064348,0.98118
0,0,0,0,0.064359,0.98122,0.064359,0.98123
0,0,0,0,0.06437,0.98127,0.06437,0.98129
0,0,0,0,0.064381,0.98132,0.064381,0.98134
0,0,0,0,0.064392,0.98136,0.064392,0.98139
0,0,0,0,0.064403,0.98141,0.064403,0.98144
0,0,0,0,0.064414,0.98146,0.064414,0.98148
0,0,0,0,0.064425,0.9815,0.064425,0.98153
0,0,0,0,0.064436,0.98155,0.064436,0.98158
0,0,0,0,0.064447,0.98159,0.064447,0.98162
0,0,0,0,0.064458,0.98163,0.064458,0.98166
0,0,0,0,0.064469,0.98167,0.064469,0.9817
0,0,0,0,0.06448,0.98171,0.06448,0.98175
0,0,0,0,0.064491,0.98175,0.064491,0.98179
0,0,0,0,0.064502,0.98179,0.064502,0.98183
0,0,0,0,0.064513,0.98182,0.064513,0.98186
0,0,0,0,0.064524,0.98186,0.064524,0.9819
0,0,0,0,0.064535,0.98189,0.064535,0.98194
0,0,0,0,0.064546,0.98193,0.064546,0.98197
0,0,0,0,0.064557,0.98196,0.064557,0.982
0,0,0,0,0.064568,0.98199,0.064568,0.98203
0,0,0,0,0.064579,0.98202,0.064579,0.98206
0,0,0,0,0.06459,0.98204,0.06459,0.98209
0,0,0,0,0.064601,0.98207,0.064601,0.98212
0,0,0,0,0.064612,0.9821,0.064612,0.98215
0,0,0,0,0.064623,0.98212,0.064623,0.98217
0,0,0,0,0.064634,0.98214,0.064634,0.9822
0,0,0,0,0.064645,0.98217,0.064645,0.98222
0,0,0,0,0.064656,0.98219,0.064656,0.98225
0,0,0,0,0.064667,0.98221,0.064667,0.98227
0,0,0,0,0.064678,0.98223,0.064678,0.98229
0,0,0,0,0.064689,0.98225,0.064689,0.98231
0,0,0,0,0.0647,0.98226,0.0647,0.98233
0,0,0,0,0.064711,0.98228,0.064711,0.98234
0,0,0,0,0.064722,0.98229,0.064722,0.98236
0,0,0,0,0.064733,0.98231,0.064733,0.98237
0,0,0,0,0.064744,0.98232,0.064744,0.98239
0,0,0,0,0.064755,0.98233,0.064755,0.9824
0,0,0,0,0.064766,0.98234,0.064766,0.98241
0,0,0,0,0.064777,0.98235,0.064777,0.98242
0,0,0,0,0.064788,0.98236,0.064788,0.98243
0,0,0,0,0.0648,0.98236,0.0648,0.98244
0,0,0,0,0.064811,0.98237,0.064811,0.98244
0,0,0,0,0.064822,0.98237,0.064822,0.98245
0,0,0,0,0.064833,0.98238,0.064833,0.98245
0,0,0,0,0.064844,0.98238,0.064844,0.98245
0,0,0,0,0.064855,0.98238,0.064855,0.98246
0,0,0,0,0.064866,0.98238,0.064866,0.98246
0,0,0,0,0.064877,0.98238,0.064877,0.98246
0,0,0,0,0.064888,0.98237,0.064888,0.98245
0,0,0,0,0.064899,0.98237,0.064899,0.98245
0,0,0,0,0.06491,0.98236,0.06491,0.98245
0,0,0,0,0.064921,0.98236,0.064921,0.98244
0,0,0,0,0.064932,0.98235,0.064932,0.98244
0,0,0,0,0.064943,0.98234,0.064943,0.98243
0,0,0,0,0.064954,0.98233,0.064954,0.98242
0,0,0,0,0.064965,0.98232,0.064965,0.98241
0,0,0,0,0.064976,0.98231,0.064976,0.9824
0,0,0,0,0.064987,0.9823,0.064987,0.98239
0,0,0,0,0.064998,0.98228,0.064998,0.98237
0,0,0,0,0.065009,0.98227,0.065009,0.98236
0,0,0,0,0.06502,0.98225,0.06502,0.98234
0,0,0,0,0.065031,0.98224,0.065031,0.98233
0,0,0,0,0.065042,0.98222,0.065042,0.98231
0,0,0,0,0.065053,0.9822,0.065053,0.98229
0,0,0,0,0.065064,0.98218,0.065064,0.98227
0,0,0,0,0.065075,0.98216,0.065075,0.98225
0,0,0,0,0.065086,0.98213,0.065086,0.98222
0,0,0,0,0.065097,0.98211,0.065097,0.9822
0,0,0,0,0.065108,0.98208,0.065108,0.98218
0,0,0,0,0.065119,0.98206,0.065119,0.98215
0,0,0,0,0.06513,0.98203,0.06513,0.98212
0,0,0,0,0.065141,0.982,0.065141,0.9821
0,0,0,0,0.065152,0.98197,0.065152,0.98207
0,0,0,0,0.065163,0.98194,0.065163,0.98204
0,0,0,0,0.065174,0.98191,0.065174,0.98201
0,0,0,0,0.065185,0.98188,0.065185,0.98197
0,0,0,0,0.065196,0.98184,0.065196,0.98194
0,0,0,0,0.065207,0.98181,0.065207,0.9819
0,0,0,0,0.065218,0.98177,0.065218,0.98187
0,0,0,0,0.065229,0.98173,0.065229,0.98183
0,0,0,0,0.06524,0.9817,0.06524,0.98179
0,0,0,0,0.065251,0.98166,0.065251,0.98176
0,0,0,0,0.065262,0.98162,0.065262,0.98172
0,0,0,0,0.065273,0.98158,0.065273,0.98167
0,0,0,0,0.065284,0.98153,0.065284,0.98163
0,0,0,0,0.065296,0.98149,0.065296,0.98159
0,0,0,0,0.065307,0.98145,0.065307,0.98155
0,0,0,0,0.065318,0.9814,0.065318,0.9815
0,0,0,0,0.065329,0.98136,0.065329,0.98145
0,0,0,0,0.06534,0.98131,0.06534,0.98141
0,0,0,0,0.065351,0.98126,0.065351,0.98136
0,0,0,0,0.065362,0.98121,0.065362,0.98131
0,0,0,0,0.065373,0.98116,0.065373,0.98126
0,0,0,0,0.065384,0.98111,0.065384,0.98121
0,0,0,0,0.065395,0.98106,0.065395,0.98115
0,0,0,0,0.065406,0.981,0.065406,0.9811
0,0,0,0,0.065417,0.98095,0.065417,0.98105
0,0,0,0,0.065428,0.98089,0.065428,0.98099
0,0,0,0,0.065439,0.98084,0.065439,0.98094
0,0,0,0,0.06545,0.98078,0.06545,0.98088
0,0,0,0,0.065461,0.98072,0.065461,0.98082
0,0,0,0,0.065472,0.98066,0.065472,0.98076
0,0,0,0,0.065483,0.9806,0.065483,0.9807
0,0,0,0,0.065494,0.98054,0.065494,0.98064
0,0,0,0,0.065505,0.98048,0.065505,0.98058
0,0,0,0,0.065516,0.98042,0.065516,0.98051
0,0,0,0,0.065527,0.98035,0.065527,0.98045
0,0,0,0,0.065538,0.98029,0.065538,0.98038
0,0,0,0,0.065549,0.98022,0.065549,0.98032
0,0,0,0,0.06556,0.98015,0.06556,0.98025
0,0,0,0,0.065571,0.98009,0.065571,0.98018
0,0,0,0,0.065582,0.98002,0.065582,0.98011
0,0,0,0,0.065593,0.97995,0.065593,0.98004
0,0,0,0,0.065604,0.97988,0.065604,0.97997
0,0,0,0,0.065615,0.97981,0.065615,0.9799
0,0,0,0,0.065626,0.97974,0.065626,0.97982
0,0,0,0,0.065637,0.97966,0.065637,0.97975
0,0,0,0,0.065648,0.97959,0.065648,0.97968
0,0,0,0,0.065659,0.97951,0.065659,0.9796
0,0,0,0,0.06567,0.97944,0.06567,0.97952
0,0,0,0,0.065681,0.97936,0.065681,0.97945
0,0,0,0,0.065692,0.97928,0.065692,0.97937
0,0,0,0,0.065703,0.9792,0.065703,0.97929
0,0,0,0,0.065714,0.97912,0.065714,0.9792
0,0,0,0,0.065725,0.97904,0.065725,0.97912
0,0,0,0,0.065736,0.97895,0.065736,0.97904
0,0,0,0,0.065747,0.97887,0.065747,0.97896
0,0,0,0,0.065758,0.97879,0.065758,0.97887
0,0,0,0,0.065769,0.9787,0.065769,0.97879
0,0,0,0,0.06578,0.97862,0.06578,0.9787
0,0,0,0,0.065792,0.97853,0.065792,0.97861
0,0,0,0,0.065803,0.97845,0.065803,0.97853
0,0,0,0,0.065814,0.97836,0.065814,0.97844
0,0,0,0,0.065825,0.97827,0.065825,0.97835
0,0,0,0,0.065836,0.97818,0.065836,0.97826
0,0,0,0,0.065847,0.97809,0.065847,0.97817
0,0,0,0,0.065858,0.978,0.065858,0.97808
0,0,0,0,0.065869,0.97791,0.065869,0.97798
0,0,0,0,0.06588,0.97781,0.06588,0.97789
0,0,0,0,0.065891,0.97772,0.065891,0.9778
0,0,0,0,0.065902,0.97763,0.065902,0.9777
0,0,0,0,0.065913,0.97753,0.065913,0.97761
0,0,0,0,0.065924,0.97744,0.065924,0.97751
0,0,0,0,0.065935,0.97734,0.065935,0.97741
0,0,0,0,0.065946,0.97724,0.065946,0.97731
0,0,0,0,0.065957,0.97715,0.065957,0.97721
0,0,0,0,0.065968,0.97705,0.065968,0.97711
0,0,0,0,0.065979,0.97695,0.065979,0.97701
0,0,0,0,0.06599,0.97684,0.06599,0.97691
0,0,0,0,0.066001,0.97674,0.066001,0.9768
0,0,0,0,0.066012,0.97664,0.066012,0.9767
0,0,0,0,0.066023,0.97654,0.066023,0.9766
0,0,0,0,0.066034,0.97643,0.066034,0.97649
0,0,0,0,0.066045,0.97633,0.066045,0.97639
0,0,0,0,0.066056,0.97623,0.066056,0.97628
0,0,0,0,0.066067,0.97612,0.066067,0.97618
0,0,0,0,0.066078,0.97602,0.066078,0.97607
0,0,0,0,0.066089,0.97591,0.066089,0.97596
0,0,0,0,0.0661,0.97581,0.0661,0.97586
0,0,0,0,0.066111,0.9757,0.066111,0.97575
0,0,0,0,0.066122,0.9756,0.066122,0.97564
0,0,0,0,0.066133,0.97549,0.066133,0.97554
0,0,0,0,0.066144,0.97538,0.066144,0.97543
0,0,0,0,0.066155,0.97527,0.066155,0.97532
0,0,0,0,0.066166,0.97517,0.066166,0.97521
0,0,0,0,0.066177,0.97506,0.066177,0.9751
0,0,0,0,0.066188,0.97495,0.066188,0.97499
0,0,0,0,0.066199,0.97484,0.066199,0.97488
0,0,0,0,0.06621,0.97473,0.06621,0.97477
0,0,0,0,0.066221,0.97462,0.066221,0.97466
0,0,0,0,0.066232,0.97451,0.066232,0.97455
0,0,0,0,0.066243,0.9744,0.066243,0.97444
0,0,0,0,0.066254,0.9743,0.066254,0.97433
0,0,0,0,0.066265,0.97419,0.066265,0.97422
0,0,0,0,0.066276,0.97408,0.066276,0.97411
0,0,0,0,0.066288,0.97396,0.066288,0.97399
0,0,0,0,0.066299,0.97385,0.066299,0.97388
0,0,0,0,0.06631,0.97374,0.06631,0.97377
0,0,0,0,0.066321,0.97363,0.066321,0.97365
0,0,0,0,0.066332,0.97351,0.066332,0.97354
0,0,0,0,0.066343,0.9734,0.066343,0.97342
0,0,0,0,0.066354,0.97329,0.066354,0.97331
0,0,0,0,0.066365,0.97317,0.066365,0.97319
0,0,0,0,0.066376,0.97306,0.066376,0.97308
0,0,0,0,0.066387,0.97295,0.066387,0.97296
0,0,0,0,0.066398,0.97283,0.066398,0.97285
0,0,0,0,0.066409,0.97272,0.066409,0.97273
0,0,0,0,0.06642,0.97261,0.06642,0.97262
0,0,0,0,0.066431,0.97249,0.066431,0.9725
0,0,0,0,0.066442,0.97238,0.066442,0.97238
0,0,0,0,0.066453,0.97226,0.066453,0.97227
0,0,0,0,0.066464,0.97215,0.066464,0.97215
0,0,0,0,0.066475,0.97203,0.066475,0.97204
0,0,0,0,0.066486,0.97191,0.066486,0.97192
0,0,0,0,0.066497,0.9718,0.066497,0.9718
0,0,0,0,0.066508,0.97168,0.066508,0.97168
0,0,0,0,0.066519,0.97156,0.066519,0.97156
0,0,0,0,0.06653,0.97144,0.06653,0.97144
0,0,0,0,0.066541,0.97133,0.066541,0.97132
0,0,0,0,0.066552,0.97121,0.066552,0.9712
0,0,0,0,0.066563,0.97109,0.066563,0.97108
0,0,0,0,0.066574,0.97097,0.066574,0.97096
0,0,0,0,0.066585,0.97086,0.066585,0.97084
0,0,0,0,0.066596,0.97074,0.066596,0.97072
0,0,0,0,0.066607,0.97062,0.066607,0.9706
0,0,0,0,0.066618,0.9705,0.066618,0.97048
0,0,0,0,0.066629,0.97038,0.066629,0.97036
0,0,0,0,0.06664,0.97027,0.06664,0.97024
0,0,0,0,0.066651,0.97015,0.066651,0.97012
0,0,0,0,0.066662,0.97003,0.066662,0.97
0,0,0,0,0.066673,0.96991,0.066673,0.96988
0,0,0,0,0.066684,0.96979,0.066684,0.96976
0,0,0,0,0.066695,0.96967,0.066695,0.96964
0,0,0,0,0.066706,0.96955,0.066706,0.96952
0,0,0,0,0.066717,0.96943,0.066717,0.9694
0,0,0,0,0.066728,0.96932,0.066728,0.96928
0,0,0,0,0.066739,0.9692,0.066739,0.96916
0,0,0,0,0.06675,0.96908,0.06675,0.96904
0,0,0,0,0.066761,0.96896,0.066761,0.96892
0,0,0,0,0.066772,0.96884,0.066772,0.9688
0,0,0,0,0.066784,0.96872,0.066784,0.96867
0,0,0,0,0.066795,0.9686,0.066795,0.96855
0,0,0,0,0.066806,0.96848,0.066806,0.96843
0,0,0,0,0.066817,0.96837,0.066817,0.96831
0,0,0,0,0.066828,0.96825,0.066828,0.9682
0,0,0,0,0.066839,0.96813,0.066839,0.96808
0,0,0,0,0.06685,0.96801,0.06685,0.96796
0,0,0,0,0.066861,0.9679,0.066861,0.96784
0,0,0,0,0.066872,0.96778,0.066872,0.96772
0,0,0,0,0.066883,0.96767,0.066883,0.9676
0,0,0,0,0.066894,0.96755,0.066894,0.96749
0,0,0,0,0.066905,0.96744,0.066905,0.96737
0,0,0,0,0.066916,0.96732,0.066916,0.96726
0,0,0,0,0.066927,0.96721,0.066927,0.96714
0,0,0,0,0.066938,0.9671,0.066938,0.96703
0,0,0,0,0.066949,0.96698,0.066949,0.96691
0,0,0,0,0.06696,0.96687,0.06696,0.9668
0,0,0,0,0.066971,0.96676,0.066971,0.96668
0,0,0,0,0.066982,0.96665,0.066982,0.96657
0,0,0,0,0.066993,0.96654,0.066993,0.96646
0,0,0,0,0.067004,0.96642,0.067004,0.96634
0,0,0,0,0.067015,0.96631,0.067015,0.96623
0,0,0,0,0.067026,0.9662,0.067026,0.96612
0,0,0,0,0.067037,0.96609,0.067037,0.96601
0,0,0,0,0.067048,0.96598,0.067048,0.9659
0,0,0,0,0.067059,0.96588,0.067059,0.96579
0,0,0,0,0.06707,0.96577,0.06707,0.96568
0,0,0,0,0.067081,0.96566,0.067081,0.96557
0,0,0,0,0.067092,0.96555,0.067092,0.96546
0,0,0,0,0.067103,0.96544,0.067103,0.96535
0,0,0,0,0.067114,0.96534,0.067114,0.96524
0,0,0,0,0.067125,0.96523,0.067125,0.96513
0,0,0,0,0.067136,0.96512,0.067136,0.96502
0,0,0,0,0.067147,0.96502,0.067147,0.96491
0,0,0,0,0.067158,0.96491,0.067158,0.96481
0,0,0,0,0.067169,0.96481,0.067169,0.9647
0,0,0,0,0.06718,0.9647,0.06718,0.96459
0,0,0,0,0.067191,0.9646,0.067191,0.96449
0,0,0,0,0.067202,0.96449,0.067202,0.96438
0,0,0,0,0.067213,0.96439,0.067213,0.96427
0,0,0,0,0.067224,0.96429,0.067224,0.96417
0,0,0,0,0.067235,0.96419,0.067235,0.96407
0,0,0,0,0.067246,0.96408,0.067246,0.96396
0,0,0,0,0.067257,0.96398,0.067257,0.96386
0,0,0,0,0.067268,0.96388,0.067268,0.96376
0,0,0,0,0.06728,0.96378,0.06728,0.96366
0,0,0,0,0.067291,0.96369,0.067291,0.96356
0,0,0,0,0.067302,0.96359,0.067302,0.96346
0,0,0,0,0.067313,0.96349,0.067313,0.96335
0,0,0,0,0.067324,0.96339,0.067324,0.96325
0,0,0,0,0.067335,0.96329,0.067335,0.96315
0,0,0,0,0.067346,0.9632,0.067346,0.96306
0,0,0,0,0.067357,0.9631,0.067357,0.96296
0,0,0,0,0.067368,0.963,0.067368,0.96286
0,0,0,0,0.067379,0.96291,0.067379,0.96276
0,0,0,0,0.06739,0.96281,0.06739,0.96267
0,0,0,0,0.067401,0.96272,0.067401,0.96257
0,0,0,0,0.067412,0.96263,0.067412,0.96247
0,0,0,0,0.067423,0.96253,0.067423,0.96238
0,0,0,0,0.067434,0.96244,0.067434,0.96228
0,0,0,0,0.067445,0.96235,0.067445,0.96219
0,0,0,0,0.067456,0.96226,0.067456,0.9621
0,0,0,0,0.067467,0.96217,0.067467,0.96201
0,0,0,0,0.067478,0.96208,0.067478,0.96192
0,0,0,0,0.067489,0.96199,0.067489,0.96183
0,0,0,0,0.0675,0.9619,0.0675,0.96174
0,0,0,0,0.067511,0.96181,0.067511,0.96165
0,0,0,0,0.067522,0.96173,0.067522,0.96156
0,0,0,0,0.067533,0.96164,0.067533,0.96147
0,0,0,0,0.067544,0.96156,0.067544,0.96139
0,0,0,0,0.067555,0.96148,0.067555,0.9613
0,0,0,0,0.067566,0.96139,0.067566,0.96121
0,0,0,0,0.067577,0.96131,0.067577,0.96113
0,0,0,0,0.067588,0.96123,0.067588,0.96104
0,0,0,0,0.067599,0.96114,0.067599,0.96096
0,0,0,0,0.06761,0.96106,0.06761,0.96087
0,0,0,0,0.067621,0.96098,0.067621,0.96079
0,0,0,0,0.067632,0.9609,0.067632,0.96071
0,0,0,0,0.067643,0.96082,0.067643,0.96063
0,0,0,0,0.067654,0.96074,0.067654,0.96055
0,0,0,0,0.067665,0.96066,0.067665,0.96047
0,0,0,0,0.067676,0.96059,0.067676,0.96039
0,0,0,0,0.067687,0.96051,0.067687,0.96031
0,0,0,0,0.067698,0.96044,0.067698,0.96024
0,0,0,0,0.067709,0.96037,0.067709,0.96016
0,0,0,0,0.06772,0.96029,0.06772,0.96009
0,0,0,0,0.067731,0.96022,0.067731,0.96002
0,0,0,0,0.067742,0.96015,0.067742,0.95995
0,0,0,0,0.067753,0.96008,0.067753,0.95987
0,0,0,0,0.067764,0.96002,0.067764,0.9598
0,0,0,0,0.067775,0.95995,0.067775,0.95974
0,0,0,0,0.067787,0.95988,0.067787,0.95967
0,0,0,0,0.067798,0.95982,0.067798,0.9596
0,0,0,0,0.067809,0.95975,0.067809,0.95953
0,0,0,0,0.06782,0.95969,0.06782,0.95947
0,0,0,0,0.067831,0.95963,0.067831,0.95941
0,0,0,0,0.067842,0.95956,0.067842,0.95934
0,0,0,0,0.067853,0.9595,0.067853,0.95928
0,0,0,0,0.067864,0.95945,0.067864,0.95922
0,0,0,0,0.067875,0.95939,0.067875,0.95916
0,0,0,0,0.067886,0.95933,0.067886,0.9591
0,0,0,0,0.067897,0.95927,0.067897,0.95905
0,0,0,0,0.067908,0.95922,0.067908,0.95899
0,0,0,0,0.067919,0.95917,0.067919,0.95894
0,0,0,0,0.06793,0.95911,0.06793,0.95888
0,0,0,0,0.067941,0.95906,0.067941,0.95883
0,0,0,0,0.067952,0.95901,0.067952,0.95878
0,0,0,0,0.067963,0.95896,0.067963,0.95873
0,0,0,0,0.067974,0.95891,0.067974,0.95868
0,0,0,0,0.067985,0.95887,0.067985,0.95863
0,0,0,0,0.067996,0.95882,0.067996,0.95858
0,0,0,0,0.068007,0.95878,0.068007,0.95853
0,0,0,0,0.068018,0.95873,0.068018,0.95849
0,0,0,0,0.068029,0.95869,0.068029,0.95845
0,0,0,0,0.06804,0.95865,0.06804,0.9584
0,0,0,0,0.068051,0.95861,0.068051,0.95836
0,0,0,0,0.068062,0.95857,0.068062,0.95832
0,0,0,0,0.068073,0.95853,0.068073,0.95828
0,0,0,0,0.068084,0.95849,0.068084,0.95824
0,0,0,0,0.068095,0.95846,0.068095,0.9582
0,0,0,0,0.068106,0.95842,0.068106,0.95817
0,0,0,0,0.068117,0.95839,0.068117,0.95813
0,0,0,0,0.068128,0.95835,0.068128,0.9581
0,0,0,0,0.068139,0.95832,0.068139,0.95806
0,0,0,0,0.06815,0.95829,0.06815,0.95803
0,0,0,0,0.068161,0.95826,0.068161,0.958
0,0,0,0,0.068172,0.95823,0.068172,0.95797
0,0,0,0,0.068183,0.9582,0.068183,0.95794
0,0,0,0,0.068194,0.95818,0.068194,0.95791
0,0,0,0,0.068205,0.95815,0.068205,0.95789
0,0,0,0,0.068216,0.95812,0.068216,0.95786
0,0,0,0,0.068227,0.9581,0.068227,0.95783
0,0,0,0,0.068238,0.95808,0.068238,0.95781
0,0,0,0,0.068249,0.95806,0.068249,0.95779
0,0,0,0,0.06826,0.95804,0.06826,0.95777
0,0,0,0,0.068271,0.95802,0.068271,0.95775
0,0,0,0,0.068283,0.958,0.068283,0.95773
0,0,0,0,0.068294,0.95798,0.068294,0.95771
0,0,0,0,0.068305,0.95796,0.068305,0.95769
0,0,0,0,0.068316,0.95795,0.068316,0.95768
0,0,0,0,0.068327,0.95793,0.068327,0.95766
0,0,0,0,0.068338,0.95792,0.068338,0.95764
0,0,0,0,0.068349,0.95791,0.068349,0.95763
0,0,0,0,0.06836,0.9579,0.06836,0.95762
0,0,0,0,0.068371,0.95789,0.068371,0.95761
0,0,0,0,0.068382,0.95788,0.068382,0.9576
0,0,0,0,0.068393,0.95787,0.068393,0.95759
0,0,0,0,0.068404,0.95786,0.068404,0.95758
0,0,0,0,0.068415,0.95786,0.068415,0.95757
0,0,0,0,0.068426,0.95785,0.068426,0.95757
0,0,0,0,0.068437,0.95785,0.068437,0.95756
0,0,0,0,0.068448,0.95785,0.068448,0.95756
0,0,0,0,0.068459,0.95785,0.068459,0.95756
0,0,0,0,0.06847,0.95785,0.06847,0.95756
0,0,0,0,0.068481,0.95785,0.068481,0.95756
0,0,0,0,0.068492,0.95785,0.068492,0.95756
0,0,0,0,0.068503,0.95785,0.068503,0.95756
0,0,0,0,0.068514,0.95785,0.068514,0.95757
0,0,0,0,0.068525,0.95786,0.068525,0.95757
0,0,0,0,0.068536,0.95787,0.068536,0.95758
0,0,0,0,0.068547,0.95787,0.068547,0.95758
0,0,0,0,0.068558,0.95788,0.068558,0.95759
0,0,0,0,0.068569,0.95789,0.068569,0.9576
0,0,0,0,0.06858,0.9579,0.06858,0.95761
0,0,0,0,0.068591,0.95791,0.068591,0.95762
0,0,0,0,0.068602,0.95792,0.068602,0.95763
0,0,0,0,0.068613,0.95794,0.068613,0.95765
0,0,0,0,0.068624,0.95795,0.068624,0.95766
0,0,0,0,0.068635,0.95797,0.068635,0.95768
0,0,0,0,0.068646,0.95799,0.068646,0.95769
0,0,0,0,0.068657,0.95801,0.068657,0.95771
0,0,0,0,0.068668,0.95803,0.068668,0.95773
0,0,0,0,0.068679,0.95805,0.068679,0.95775
0,0,0,0,0.06869,0.95807,0.06869,0.95777
0,0,0,0,0.068701,0.95809,0.068701,0.95779
0,0,0,0,0.068712,0.95811,0.068712,0.95781
0,0,0,0,0.068723,0.95814,0.068723,0.95784
0,0,0,0,0.068734,0.95817,0.068734,0.95786
0,0,0,0,0.068745,0.95819,0.068745,0.95789
0,0,0,0,0.068756,0.95822,0.068756,0.95792
0,0,0,0,0.068767,0.95825,0.068767,0.95795
0,0,0,0,0.068779,0.95828,0.068779,0.95798
0,0,0,0,0.06879,0.95831,0.06879,0.95801
0,0,0,0,0.068801,0.95834,0.068801,0.95804
0,0,0,0,0.068812,0.95838,0.068812,0.95807
0,0,0,0,0.068823,0.95841,0.068823,0.9581
0,0,0,0,0.068834,0.95845,0.068834,0.95814
0,0,0,0,0.068845,0.95848,0.068845,0.95818
0,0,0,0,0.068856,0.95852,0.068856,0.95821
0,0,0,0,0.068867,0.95856,0.068867,0.95825
0,0,0,0,0.068878,0.9586,0.068878,0.95829
0,0,0,0,0.068889,0.95864,0.068889,0.95833
0,0,0,0,0.0689,0.95868,0.0689,0.95837
0,0,0,0,0.068911,0.95872,0.068911,0.95841
0,0,0,0,0.068922,0.95876,0.068922,0.95845
0,0,0,0,0.068933,0.95881,0.068933,0.9585
0,0,0,0,0.068944,0.95885,0.068944,0.95854
0,0,0,0,0.068955,0.9589,0.068955,0.95859
0,0,0,0,0.068966,0.95894,0.068966,0.95864
0,0,0,0,0.068977,0.95899,0.068977,0.95869
0,0,0,0,0.068988,0.95904,0.068988,0.95874
0,0,0,0,0.068999,0.95909,0.068999,0.95879
0,0,0,0,0.06901,0.95914,0.06901,0.95884
0,0,0,0,0.069021,0.95919,0.069021,0.95889
0,0,0,0,0.069032,0.95925,0.069032,0.95894
0,0,0,0,0.069043,0.9593,0.069043,0.959
0,0,0,0,0.069054,0.95936,0.069054,0.95905
0,0,0,0,0.069065,0.95941,0.069065,0.95911
0,0,0,0,0.069076,0.95947,0.069076,0.95917
0,0,0,0,0.069087,0.95953,0.069087,0.95922
0,0,0,0,0.069098,0.95959,0.069098,0.95928
0,0,0,0,0.069109,0.95965,0.069109,0.95934
0,0,0,0,0.06912,0.95971,0.06912,0.9594
0,0,0,0,0.069131,0.95977,0.069131,0.95947
0,0,0,0,0.069142,0.95983,0.069142,0.95953
0,0,0,0,0.069153,0.95989,0.069153,0.95959
0,0,0,0,0.069164,0.95996,0.069164,0.95966
0,0,0,0,0.069175,0.96002,0.069175,0.95972
0,0,0,0,0.069186,0.96009,0.069186,0.95979
0,0,0,0,0.069197,0.96016,0.069197,0.95986
0,0,0,0,0.069208,0.96023,0.069208,0.95993
0,0,0,0,0.069219,0.9603,0.069219,0.96
0,0,0,0,0.06923,0.96037,0.06923,0.96007
0,0,0,0,0.069241,0.96044,0.069241,0.96014
0,0,0,0,0.069252,0.96051,0.069252,0.96021
0,0,0,0,0.069263,0.96059,0.069263,0.96028
0,0,0,0,0.069275,0.96066,0.069275,0.96036
0,0,0,0,0.069286,0.96074,0.069286,0.96044
0,0,0,0,0.069297,0.96081,0.069297,0.96051
0,0,0,0,0.069308,0.96089,0.069308,0.96059
0,0,0,0,0.069319,0.96097,0.069319,0.96067
0,0,0,0,0.06933,0.96105,0.06933,0.96075
0,0,0,0,0.069341,0.96113,0.069341,0.96083
0,0,0,0,0.069352,0.96121,0.069352,0.96091
0,0,0,0,0.069363,0.96129,0.069363,0.96099
0,0,0,0,0.069374,0.96137,0.069374,0.96108
0,0,0,0,0.069385,0.96145,0.069385,0.96116
0,0,0,0,0.069396,0.96154,0.069396,0.96125
0,0,0,0,0.069407,0.96162,0.069407,0.96133
0,0,0,0,0.069418,0.96171,0.069418,0.96142
0,0,0,0,0.069429,0.96179,0.069429,0.9615
0,0,0,0,0.06944,0.96188,0.06944,0.96159
0,0,0,0,0.069451,0.96197,0.069451,0.96168
0,0,0,0,0.069462,0.96205,0.069462,0.96177
0,0,0,0,0.069473,0.96214,0.069473,0.96186
0,0,0,0,0.069484,0.96223,0.069484,0.96195
0,0,0,0,0.069495,0.96232,0.069495,0.96204
0,0,0,0,0.069506,0.96241,0.069506,0.96213
0,0,0,0,0.069517,0.9625,0.069517,0.96222
0,0,0,0,0.069528,0.96259,0.069528,0.96231
0,0,0,0,0.069539,0.96268,0.069539,0.96241
0,0,0,0,0.06955,0.96277,0.06955,0.9625
0,0,0,0,0.069561,0.96286,0.069561,0.96259
0,0,0,0,0.069572,0.96296,0.069572,0.96269
0,0,0,0,0.069583,0.96305,0.069583,0.96278
0,0,0,0,0.069594,0.96314,0.069594,0.96288
0,0,0,0,0.069605,0.96324,0.069605,0.96297
0,0,0,0,0.069616,0.96333,0.069616,0.96307
0,0,0,0,0.069627,0.96343,0.069627,0.96317
0,0,0,0,0.069638,0.96352,0.069638,0.96326
0,0,0,0,0.069649,0.96362,0.069649,0.96336
0,0,0,0,0.06966,0.96372,0.06966,0.96346
0,0,0,0,0.069671,0.96381,0.069671,0.96356
0,0,0,0,0.069682,0.96391,0.069682,0.96366
0,0,0,0,0.069693,0.96401,0.069693,0.96376
0,0,0,0,0.069704,0.96411,0.069704,0.96386
0,0,0,0,0.069715,0.96421,0.069715,0.96396
0,0,0,0,0.069726,0.96431,0.069726,0.96406
0,0,0,0,0.069737,0.96441,0.069737,0.96416
0,0,0,0,0.069748,0.96451,0.069748,0.96426
0,0,0,0,0.069759,0.96461,0.069759,0.96436
0,0,0,0,0.069771,0.96471,0.069771,0.96447
0,0,0,0,0.069782,0.96481,0.069782,0.96457
0,0,0,0,0.069793,0.96492,0.069793,0.96467
0,0,0,0,0.069804,0.96502,0.069804,0.96478
0,0,0,0,0.069815,0.96512,0.069815,0.96488
0,0,0,0,0.069826,0.96522,0.069826,0.96499
0,0,0,0,0.069837,0.96533,0.069837,0.96509
0,0,0,0,0.069848,0.96543,0.069848,0.9652
0,0,0,0,0.069859,0.96554,0.069859,0.9653
0,0,0,0,0.06987,0.96564,0.06987,0.96541
0,0,0,0,0.069881,0.96575,0.069881,0.96551
0,0,0,0,0.069892,0.96586,0.069892,0.96562
0,0,0,0,0.069903,0.96596,0.069903,0.96573
0,0,0,0,0.069914,0.96607,0.069914,0.96584
0,0,0,0,0.069925,0.96618,0.069925,0.96595
0,0,0,0,0.069936,0.96629,0.069936,0.96606
0,0,0,0,0.069947,0.96639,0.069947,0.96617
0,0,0,0,0.069958,0.9665,0.069958,0.96628
0,0,0,0,0.069969,0.96661,0.069969,0.96639
0,0,0,0,0.06998,0.96672,0.06998,0.9665
0,0,0,0,0.069991,0.96683,0.069991,0.96661
0,0,0,0,0.070002,0.96694,0.070002,0.96672
0,0,0,0,0.070013,0.96705,0.070013,0.96683
0,0,0,0,0.070024,0.96716,0.070024,0.96694
0,0,0,0,0.070035,0.96727,0.070035,0.96705
0,0,0,0,0.070046,0.96738,0.070046,0.96716
0,0,0,0,0.070057,0.96749,0.070057,0.96728
0,0,0,0,0.070068,0.9676,0.070068,0.96739
0,0,0,0,0.070079,0.96771,0.070079,0.9675
0,0,0,0,0.07009,0.96783,0.07009,0.96762
0,0,0,0,0.070101,0.96794,0.070101,0.96773
0,0,0,0,0.070112,0.96805,0.070112,0.96784
0,0,0,0,0.070123,0.96816,0.070123,0.96796
0,0,0,0,0.070134,0.96828,0.070134,0.96807
0,0,0,0,0.070145,0.96839,0.070145,0.96819
0,0,0,0,0.070156,0.9685,0.070156,0.9683
0,0,0,0,0.070167,0.96862,0.070167,0.96842
0,0,0,0,0.070178,0.96873,0.070178,0.96853
0,0,0,0,0.070189,0.96885,0.070189,0.96865
0,0,0,0,0.0702,0.96896,0.0702,0.96876
0,0,0,0,0.070211,0.96908,0.070211,0.96888
0,0,0,0,0.070222,0.96919,0.070222,0.969
0,0,0,0,0.070233,0.96931,0.070233,0.96911
0,0,0,0,0.070244,0.96942,0.070244,0.96923
0,0,0,0,0.070255,0.96953,0.070255,0.96935
0,0,0,0,0.070267,0.96965,0.070267,0.96946
0,0,0,0,0.070278,0.96976,0.070278,0.96958
0,0,0,0,0.070289,0.96988,0.070289,0.96969
0,0,0,0,0.0703,0.96999,0.0703,0.96981
0,0,0,0,0.070311,0.9701,0.070311,0.96992
0,0,0,0,0.070322,0.97022,0.070322,0.97004
0,0,0,0,0.070333,0.97033,0.070333,0.97015
0,0,0,0,0.070344,0.97044,0.070344,0.97027
0,0,0,0,0.070355,0.97055,0.070355,0.97038
0,0,0,0,0.070366,0.97066,0.070366,0.9705
0,0,0,0,0.070377,0.97078,0.070377,0.97061
0,0,0,0,0.070388,0.97089,0.070388,0.97072
0,0,0,0,0.070399,0.971,0.070399,0.97083
0,0,0,0,0.07041,0.97111,0.07041,0.97095
0,0,0,0,0.070421,0.97122,0.070421,0.97106
0,0,0,0,0.070432,0.97133,0.070432,0.97117
0,0,0,0,0.070443,0.97144,0.070443,0.97128
0,0,0,0,0.070454,0.97155,0.070454,0.97139
0,0,0,0,0.070465,0.97166,0.070465,0.97151
0,0,0,0,0.070476,0.97177,0.070476,0.97162
0,0,0,0,0.070487,0.97188,0.070487,0.97173
0,0,0,0,0.070498,0.97199,0.070498,0.97184
0,0,0,0,0.070509,0.9721,0.070509,0.97195
0,0,0,0,0.07052,0.97221,0.07052,0.97206
0,0,0,0,0.070531,0.97232,0.070531,0.97217
0,0,0,0,0.070542,0.97242,0.070542,0.97228
0,0,0,0,0.070553,0.97253,0.070553,0.97239
0,0,0,0,0.070564,0.97264,0.070564,0.9725
0,0,0,0,0.070575,0.97274,0.070575,0.97261
0,0,0,0,0.070586,0.97285,0.070586,0.97272
0,0,0,0,0.070597,0.97296,0.070597,0.97283
0,0,0,0,0.070608,0.97306,0.070608,0.97293
0,0,0,0,0.070619,0.97317,0.070619,0.97304
0,0,0,0,0.07063,0.97327,0.07063,0.97315
0,0,0,0,0.070641,0.97337,0.070641,0.97325
0,0,0,0,0.070652,0.97348,0.070652,0.97336
0,0,0,0,0.070663,0.97358,0.070663,0.97346
0,0,0,0,0.070674,0.97369,0.070674,0.97357
0,0,0,0,0.070685,0.97379,0.070685,0.97367
0,0,0,0,0.070696,0.97389,0.070696,0.97378
0,0,0,0,0.070707,0.974,0.070707,0.97388
0,0,0,0,0.070718,0.9741,0.070718,0.97399
0,0,0,0,0.070729,0.9742,0.070729,0.97409
0,0,0,0,0.07074,0.97431,0.07074,0.9742
0,0,0,0,0.070751,0.97441,0.070751,0.9743
0,0,0,0,0.070763,0.97451,0.070763,0.9744
0,0,0,0,0.070774,0.97461,0.070774,0.9745
0,0,0,0,0.070785,0.97471,0.070785,0.97461
0,0,0,0,0.070796,0.97481,0.070796,0.97471
0,0,0,0,0.070807,0.97491,0.070807,0.97481
0,0,0,0,0.070818,0.97501,0.070818,0.97491
0,0,0,0,0.070829,0.97511,0.070829,0.97501
0,0,0,0,0.07084,0.97521,0.07084,0.97511
0,0,0,0,0.070851,0.97531,0.070851,0.97521
0,0,0,0,0.070862,0.97541,0.070862,0.97531
0,0,0,0,0.070873,0.9755,0.070873,0.97541
0,0,0,0,0.070884,0.9756,0.070884,0.97551
0,0,0,0,0.070895,0.97569,0.070895,0.97561
0,0,0,0,0.070906,0.97579,0.070906,0.9757
0,0,0,0,0.070917,0.97588,0.070917,0.9758
0,0,0,0,0.070928,0.97598,0.070928,0.9759
0,0,0,0,0.070939,0.97607,0.070939,0.97599
0,0,0,0,0.07095,0.97617,0.07095,0.97609
0,0,0,0,0.070961,0.97626,0.070961,0.97618
0,0,0,0,0.070972,0.97635,0.070972,0.97628
0,0,0,0,0.070983,0.97645,0.070983,0.97637
0,0,0,0,0.070994,0.97654,0.070994,0.97646
0,0,0,0,0.071005,0.97663,0.071005,0.97656
0,0,0,0,0.071016,0.97672,0.071016,0.97665
0,0,0,0,0.071027,0.97681,0.071027,0.97674
0,0,0,0,0.071038,0.9769,0.071038,0.97683
0,0,0,0,0.071049,0.97699,0.071049,0.97692
0,0,0,0,0.07106,0.97708,0.07106,0.97701
0,0,0,0,0.071071,0.97716,0.071071,0.9771
0,0,0,0,0.071082,0.97725,0.071082,0.97719
0,0,0,0,0.071093,0.97733,0.071093,0.97727
0,0,0,0,0.071104,0.97742,0.071104,0.97736
0,0,0,0,0.071115,0.9775,0.071115,0.97745
0,0,0,0,0.071126,0.97758,0.071126,0.97753
0,0,0,0,0.071137,0.97766,0.071137,0.97761
0,0,0,0,0.071148,0.97775,0.071148,0.9777
0,0,0,0,0.071159,0.97783,0.071159,0.97778
0,0,0,0,0.07117,0.9779,0.07117,0.97786
0,0,0,0,0.071181,0.97798,0.071181,0.97794
0,0,0,0,0.071192,0.97806,0.071192,0.97802
0,0,0,0,0.071203,0.97814,0.071203,0.9781
0,0,0,0,0.071214,0.97822,0.071214,0.97817
0,0,0,0,0.071225,0.97829,0.071225,0.97825
0,0,0,0,0.071236,0.97837,0.071236,0.97833
0,0,0,0,0.071247,0.97844,0.071247,0.9784
0,0,0,0,0.071259,0.97851,0.071259,0.97848
0,0,0,0,0.07127,0.97858,0.07127,0.97855
0,0,0,0,0.071281,0.97866,0.071281,0.97862
0,0,0,0,0.071292,0.97872,0.071292,0.9787
0,0,0,0,0.071303,0.97879,0.071303,0.97877
0,0,0,0,0.071314,0.97886,0.071314,0.97884
0,0,0,0,0.071325,0.97893,0.071325,0.9789
0,0,0,0,0.071336,0.97899,0.071336,0.97897
0,0,0,0,0.071347,0.97906,0.071347,0.97904
0,0,0,0,0.071358,0.97912,0.071358,0.9791
0,0,0,0,0.071369,0.97918,0.071369,0.97917
0,0,0,0,0.07138,0.97925,0.07138,0.97923
0,0,0,0,0.071391,0.97931,0.071391,0.97929
0,0,0,0,0.071402,0.97937,0.071402,0.97936
0,0,0,0,0.071413,0.97943,0.071413,0.97942
0,0,0,0,0.071424,0.97949,0.071424,0.97948
0,0,0,0,0.071435,0.97955,0.071435,0.97954
0,0,0,0,0.071446,0.9796,0.071446,0.9796
0,0,0,0,0.071457,0.97966,0.071457,0.97965
0,0,0,0,0.071468,0.97972,0.071468,0.97971
0,0,0,0,0.071479,0.97977,0.071479,0.97977
0,0,0,0,0.07149,0.97982,0.07149,0.97982
0,0,0,0,0.071501,0.97988,0.071501,0.97987
0,0,0,0,0.071512,0.97993,0.071512,0.97993
0,0,0,0,0.071523,0.97998,0.071523,0.97998
0,0,0,0,0.071534,0.98003,0.071534,0.98003
0,0,0,0,0.071545,0.98007,0.071545,0.98008
0,0,0,0,0.071556,0.98012,0.071556,0.98013
0,0,0,0,0.071567,0.98017,0.071567,0.98017
0,0,0,0,0.071578,0.98021,0.071578,0.98022
0,0,0,0,0.071589,0.98026,0.071589,0.98027
0,0,0,0,0.0716,0.9803,0.0716,0.98031
0,0,0,0,0.071611,0.98034,0.071611,0.98035
0,0,0,0,0.071622,0.98038,0.071622,0.9804
0,0,0,0,0.071633,0.98042,0.071633,0.98044
0,0,0,0,0.071644,0.98046,0.071644,0.98048
0,0,0,0,0.071655,0.9805,0.071655,0.98052
0,0,0,0,0.071666,0.98053,0.071666,0.98055
0,0,0,0,0.071677,0.98057,0.071677,0.98059
0,0,0,0,0.071688,0.98061,0.071688,0.98063
0,0,0,0,0.071699,0.98064,0.071699,0.98066
0,0,0,0,0.07171,0.98067,0.07171,0.98069
0,0,0,0,0.071721,0.9807,0.071721,0.98073
0,0,0,0,0.071732,0.98073,0.071732,0.98076
0,0,0,0,0.071743,0.98076,0.071743,0.98079
0,0,0,0,0.071755,0.98079,0.071755,0.98082
0,0,0,0,0.071766,0.98082,0.071766,0.98085
0,0,0,0,0.071777,0.98085,0.071777,0.98087
0,0,0,0,0.071788,0.98087,0.071788,0.9809
0,0,0,0,0.071799,0.98089,0.071799,0.98093
0,0,0,0,0.07181,0.98092,0.07181,0.98095
0,0,0,0,0.071821,0.98094,0.071821,0.98097
0,0,0,0,0.071832,0.98096,0.071832,0.981
0,0,0,0,0.071843,0.98098,0.071843,0.98102
0,0,0,0,0.071854,0.981,0.071854,0.98104
0,0,0,0,0.071865,0.98102,0.071865,0.98106
0,0,0,0,0.071876,0.98104,0.071876,0.98107
0,0,0,0,0.071887,0.98105,0.071887,0.98109
0,0,0,0,0.071898,0.98107,0.071898,0.98111
0,0,0,0,0.071909,0.98108,0.071909,0.98112
0,0,0,0,0.07192,0.9811,0.07192,0.98114
0,0,0,0,0.071931,0.98111,0.071931,0.98115
0,0,0,0,0.071942,0.98112,0.071942,0.98116
0,0,0,0,0.071953,0.98113,0.071953,0.98117
0,0,0,0,0.071964,0.98114,0.071964,0.98118
0,0,0,0,0.071975,0.98115,0.071975,0.98119
0,0,0,0,0.071986,0.98115,0.071986,0.9812
0,0,0,0,0.071997,0.98116,0.071997,0.9812
0,0,0,0,0.072008,0.98116,0.072008,0.98121
0,0,0,0,0.072019,0.98117,0.072019,0.98121
0,0,0,0,0.07203,0.98117,0.07203,0.98122
0,0,0,0,0.072041,0.98117,0.072041,0.98122
0,0,0,0,0.072052,0.98117,0.072052,0.98122
0,0,0,0,0.072063,0.98117,0.072063,0.98122
0,0,0,0,0.072074,0.98117,0.072074,0.98122
0,0,0,0,0.072085,0.98117,0.072085,0.98122
0,0,0,0,0.072096,0.98117,0.072096,0.98122
0,0,0,0,0.072107,0.98116,0.072107,0.98121
0,0,0,0,0.072118,0.98116,0.072118,0.98121
0,0,0,0,0.072129,0.98115,0.072129,0.9812
0,0,0,0,0.07214,0.98114,0.07214,0.98119
0,0,0,0,0.072151,0.98113,0.072151,0.98118
0,0,0,0,0.072162,0.98112,0.072162,0.98117
0,0,0,0,0.072173,0.98111,0.072173,0.98116
0,0,0,0,0.072184,0.9811,0.072184,0.98115
0,0,0,0,0.072195,0.98109,0.072195,0.98114
0,0,0,0,0.072206,0.98107,0.072206,0.98112
0,0,0,0,0.072217,0.98106,0.072217,0.98111
0,0,0,0,0.072228,0.98104,0.072228,0.98109
0,0,0,0,0.072239,0.98102,0.072239,0.98108
0,0,0,0,0.072251,0.981,0.072251,0.98106
0,0,0,0,0.072262,0.98099,0.072262,0.98104
0,0,0,0,0.072273,0.98097,0.072273,0.98102
0,0,0,0,0.072284,0.98094,0.072284,0.981
0,0,0,0,0.072295,0.98092,0.072295,0.98098
0,0,0,0,0.072306,0.9809,0.072306,0.98095
0,0,0,0,0.072317,0.98087,0.072317,0.98093
0,0,0,0,0.072328,0.98085,0.072328,0.9809
0,0,0,0,0.072339,0.98082,0.072339,0.98088
0,0,0,0,0.07235,0.98079,0.07235,0.98085
0,0,0,0,0.072361,0.98077,0.072361,0.98082
0,0,0,0,0.072372,0.98074,0.072372,0.98079
0,0,0,0,0.072383,0.98071,0.072383,0.98076
0,0,0,0,0.072394,0.98067,0.072394,0.98073
0,0,0,0,0.072405,0.98064,0.072405,0.9807
0,0,0,0,0.072416,0.98061,0.072416,0.98066
0,0,0,0,0.072427,0.98057,0.072427,0.98063
0,0,0,0,0.072438,0.98054,0.072438,0.98059
0,0,0,0,0.072449,0.9805,0.072449,0.98056
0,0,0,0,0.07246,0.98046,0.07246,0.98052
0,0,0,0,0.072471,0.98043,0.072471,0.98048
0,0,0,0,0.072482,0.98039,0.072482,0.98044
0,0,0,0,0.072493,0.98035,0.072493,0.9804
0,0,0,0,0.072504,0.98031,0.072504,0.98036
0,0,0,0,0.072515,0.98026,0.072515,0.98032
0,0,0,0,0.072526,0.98022,0.072526,0.98027
0,0,0,0,0.072537,0.98018,0.072537,0.98023
0,0,0,0,0.072548,0.98013,0.072548,0.98018
0,0,0,0,0.072559,0.98008,0.072559,0.98014
0,0,0,0,0.07257,0.98004,0.07257,0.98009
0,0,0,0,0.072581,0.97999,0.072581,0.98004
0,0,0,0,0.072592,0.97994,0.072592,0.97999
0,0,0,0,0.072603,0.97989,0.072603,0.97994
0,0,0,0,0.072614,0.97984,0.072614,0.97989
0,0,0,0,0.072625,0.97979,0.072625,0.97984
0,0,0,0,0.072636,0.97974,0.072636,0.97979
0,0,0,0,0.072647,0.97969,0.072647,0.97973
0,0,0,0,0.072658,0.97963,0.072658,0.97968
0,0,0,0,0.072669,0.97957,0.072669,0.97962
0,0,0,0,0.07268,0.97952,0.07268,0.97956
0,0,0,0,0.072691,0.97946,0.072691,0.97951
0,0,0,0,0.072702,0.9794,0.072702,0.97945
0,0,0,0,0.072713,0.97934,0.072713,0.97939
0,0,0,0,0.072724,0.97928,0.072724,0.97933
0,0,0,0,0.072735,0.97922,0.072735,0.97926
0,0,0,0,0.072747,0.97916,0.072747,0.9792
0,0,0,0,0.072758,0.9791,0.072758,0.97914
0,0,0,0,0.072769,0.97903,0.072769,0.97907
0,0,0,0,0.07278,0.97897,0.07278,0.97901
0,0,0,0,0.072791,0.9789,0.072791,0.97894
0,0,0,0,0.072802,0.97884,0.072802,0.97887
0,0,0,0,0.072813,0.97877,0.072813,0.97881
0,0,0,0,0.072824,0.9787,0.072824,0.97874
0,0,0,0,0.072835,0.97863,0.072835,0.97867
0,0,0,0,0.072846,0.97856,0.072846,0.9786
0,0,0,0,0.072857,0.97849,0.072857,0.97853
0,0,0,0,0.072868,0.97842,0.072868,0.97846
0,0,0,0,0.072879,0.97835,0.072879,0.97838
0,0,0,0,0.07289,0.97828,0.07289,0.97831
0,0,0,0,0.072901,0.9782,0.072901,0.97823
0,0,0,0,0.072912,0.97813,0.072912,0.97816
0,0,0,0,0.072923,0.97805,0.072923,0.97808
0,0,0,0,0.072934,0.97797,0.072934,0.978
0,0,0,0,0.072945,0.97789,0.072945,0.97792
0,0,0,0,0.072956,0.97782,0.072956,0.97784
0,0,0,0,0.072967,0.97774,0.072967,0.97776
0,0,0,0,0.072978,0.97766,0.072978,0.97768
0,0,0,0,0.072989,0.97758,0.072989,0.9776
0,0,0,0,0.073,0.9775,0.073,0.97752
0,0,0,0,0.073011,0.97741,0.073011,0.97744
0,0,0,0,0.073022,0.97733,0.073022,0.97735
0,0,0,0,0.073033,0.97724,0.073033,0.97727
0,0,0,0,0.073044,0.97716,0.073044,0.97718
0,0,0,0,0.073055,0.97707,0.073055,0.97709
0,0,0,0,0.073066,0.97698,0.073066,0.977
0,0,0,0,0.073077,0.9769,0.073077,0.97691
0,0,0,0,0.073088,0.97681,0.073088,0.97682
0,0,0,0,0.073099,0.97672,0.073099,0.97673
0,0,0,0,0.07311,0.97663,0.07311,0.97664
0,0,0,0,0.073121,0.97654,0.073121,0.97655
0,0,0,0,0.073132,0.97645,0.073132,0.97646
0,0,0,0,0.073143,0.97636,0.073143,0.97637
0,0,0,0,0.073154,0.97627,0.073154,0.97627
0,0,0,0,0.073165,0.97617,0.073165,0.97618
0,0,0,0,0.073176,0.97608,0.073176,0.97609
0,0,0,0,0.073187,0.97599,0.073187,0.97599
0,0,0,0,0.073198,0.9759,0.073198,0.9759
0,0,0,0,0.073209,0.9758,0.073209,0.9758
0,0,0,0,0.07322,0.97571,0.07322,0.97571
0,0,0,0,0.073231,0.97561,0.073231,0.97561
0,0,0,0,0.073243,0.97552,0.073243,0.97552
0,0,0,0,0.073254,0.97542,0.073254,0.97542
0,0,0,0,0.073265,0.97533,0.073265,0.97532
0,0,0,0,0.073276,0.97523,0.073276,0.97522
0,0,0,0,0.073287,0.97513,0.073287,0.97513
0,0,0,0,0.073298,0.97504,0.073298,0.97503
0,0,0,0,0.073309,0.97494,0.073309,0.97493
0,0,0,0,0.07332,0.97484,0.07332,0.97483
0,0,0,0,0.073331,0.97474,0.073331,0.97473
0,0,0,0,0.073342,0.97465,0.073342,0.97463
0,0,0,0,0.073353,0.97455,0.073353,0.97453
0,0,0,0,0.073364,0.97445,0.073364,0.97443
0,0,0,0,0.073375,0.97435,0.073375,0.97433
0,0,0,0,0.073386,0.97425,0.073386,0.97423
0,0,0,0,0.073397,0.97415,0.073397,0.97413
0,0,0,0,0.073408,0.97405,0.073408,0.97403
0,0,0,0,0.073419,0.97395,0.073419,0.97393
0,0,0,0,0.07343,0.97385,0.07343,0.97382
0,0,0,0,0.073441,0.97374,0.073441,0.97372
0,0,0,0,0.073452,0.97364,0.073452,0.97362
0,0,0,0,0.073463,0.97354,0.073463,0.97351
0,0,0,0,0.073474,0.97344,0.073474,0.97341
0,0,0,0,0.073485,0.97334,0.073485,0.97331
0,0,0,0,0.073496,0.97323,0.073496,0.9732
0,0,0,0,0.073507,0.97313,0.073507,0.9731
0,0,0,0,0.073518,0.97303,0.073518,0.97299
0,0,0,0,0.073529,0.97292,0.073529,0.97289
0,0,0,0,0.07354,0.97282,0.07354,0.97278
0,0,0,0,0.073551,0.97271,0.073551,0.97267
0,0,0,0,0.073562,0.97261,0.073562,0.97257
0,0,0,0,0.073573,0.9725,0.073573,0.97246
0,0,0,0,0.073584,0.9724,0.073584,0.97235
0,0,0,0,0.073595,0.97229,0.073595,0.97225
0,0,0,0,0.073606,0.97219,0.073606,0.97214
0,0,0,0,0.073617,0.97208,0.073617,0.97203
0,0,0,0,0.073628,0.97197,0.073628,0.97192
0,0,0,0,0.073639,0.97186,0.073639,0.97181
0,0,0,0,0.07365,0.97176,0.07365,0.9717
0,0,0,0,0.073661,0.97165,0.073661,0.97159
0,0,0,0,0.073672,0.97154,0.073672,0.97148
0,0,0,0,0.073683,0.97143,0.073683,0.97137
0,0,0,0,0.073694,0.97133,0.073694,0.97126
0,0,0,0,0.073705,0.97122,0.073705,0.97115
0,0,0,0,0.073716,0.97111,0.073716,0.97104
0,0,0,0,0.073727,0.971,0.073727,0.97093
0,0,0,0,0.073739,0.97089,0.073739,0.97082
0,0,0,0,0.07375,0.97078,0.07375,0.97071
0,0,0,0,0.073761,0.97067,0.073761,0.9706
0,0,0,0,0.073772,0.97056,0.073772,0.97049
0,0,0,0,0.073783,0.97045,0.073783,0.97038
0,0,0,0,0.073794,0.97034,0.073794,0.97026
0,0,0,0,0.073805,0.97023,0.073805,0.97015
0,0,0,0,0.073816,0.97012,0.073816,0.97004
0,0,0,0,0.073827,0.97001,0.073827,0.96993
0,0,0,0,0.073838,0.9699,0.073838,0.96982
0,0,0,0,0.073849,0.96979,0.073849,0.96971
0,0,0,0,0.07386,0.96968,0.07386,0.9696
0,0,0,0,0.073871,0.96957,0.073871,0.96948
0,0,0,0,0.073882,0.96946,0.073882,0.96937
0,0,0,0,0.073893,0.96935,0.073893,0.96926
0,0,0,0,0.073904,0.96924,0.073904,0.96915
0,0,0,0,0.073915,0.96913,0.073915,0.96904
0,0,0,0,0.073926,0.96902,0.073926,0.96892
0,0,0,0,0.073937,0.96891,0.073937,0.96881
0,0,0,0,0.073948,0.9688,0.073948,0.9687
0,0,0,0,0.073959,0.96869,0.073959,0.96858
0,0,0,0,0.07397,0.96858,0.07397,0.96847
0,0,0,0,0.073981,0.96847,0.073981,0.96836
0,0,0,0,0.073992,0.96836,0.073992,0.96825
0,0,0,0,0.074003,0.96825,0.074003,0.96814
0,0,0,0,0.074014,0.96814,0.074014,0.96803
0,0,0,0,0.074025,0.96803,0.074025,0.96792
0,0,0,0,0.074036,0.96792,0.074036,0.96781
0,0,0,0,0.074047,0.96781,0.074047,0.9677
0,0,0,0,0.074058,0.96771,0.074058,0.96759
0,0,0,0,0.074069,0.9676,0.074069,0.96748
0,0,0,0,0.07408,0.96749,0.07408,0.96737
0,0,0,0,0.074091,0.96739,0.074091,0.96727
0,0,0,0,0.074102,0.96728,0.074102,0.96716
0,0,0,0,0.074113,0.96718,0.074113,0.96705
0,0,0,0,0.074124,0.96707,0.074124,0.96695
0,0,0,0,0.074135,0.96697,0.074135,0.96684
0,0,0,0,0.074146,0.96686,0.074146,0.96673
0,0,0,0,0.074157,0.96676,0.074157,0.96663
0,0,0,0,0.074168,0.96665,0.074168,0.96652
0,0,0,0,0.074179,0.96655,0.074179,0.96642
0,0,0,0,0.07419,0.96645,0.07419,0.96631
0,0,0,0,0.074201,0.96634,0.074201,0.96621
0,0,0,0,0.074212,0.96624,0.074212,0.9661
0,0,0,0,0.074223,0.96614,0.074223,0.966
0,0,0,0,0.074235,0.96604,0.074235,0.9659
0,0,0,0,0.074246,0.96594,0.074246,0.96579
0,0,0,0,0.074257,0.96583,0.074257,0.96569
0,0,0,0,0.074268,0.96573,0.074268,0.96559
0,0,0,0,0.074279,0.96563,0.074279,0.96549
0,0,0,0,0.07429,0.96553,0.07429,0.96538
0,0,0,0,0.074301,0.96543,0.074301,0.96528
0,0,0,0,0.074312,0.96533,0.074312,0.96518
0,0,0,0,0.074323,0.96524,0.074323,0.96508
0,0,0,0,0.074334,0.96514,0.074334,0.96498
0,0,0,0,0.074345,0.96504,0.074345,0.96488
0,0,0,0,0.074356,0.96494,0.074356,0.96478
0,0,0,0,0.074367,0.96484,0.074367,0.96468
0,0,0,0,0.074378,0.96475,0.074378,0.96458
0,0,0,0,0.074389,0.96465,0.074389,0.96448
0,0,0,0,0.0744,0.96455,0.0744,0.96439
0,0,0,0,0.074411,0.96446,0.074411,0.96429
0,0,0,0,0.074422,0.96436,0.074422,0.96419
0,0,0,0,0.074433,0.96427,0.074433,0.9641
0,0,0,0,0.074444,0.96418,0.074444,0.964
0,0,0,0,0.074455,0.96408,0.074455,0.96391
0,0,0,0,0.074466,0.96399,0.074466,0.96381
0,0,0,0,0.074477,0.9639,0.074477,0.96372
0,0,0,0,0.074488,0.96381,0.074488,0.96363
0,0,0,0,0.074499,0.96371,0.074499,0.96353
0,0,0,0,0.07451,0.96362,0.07451,0.96344
0,0,0,0,0.074521,0.96353,0.074521,0.96335
0,0,0,0,0.074532,0.96344,0.074532,0.96325
0,0,0,0,0.074543,0.96335,0.074543,0.96316
0,0,0,0,0.074554,0.96326,0.074554,0.96307
0,0,0,0,0.074565,0.96318,0.074565,0.96298
0,0,0,0,0.074576,0.96309,0.074576,0.96289
0,0,0,0,0.074587,0.963,0.074587,0.9628
0,0,0,0,0.074598,0.96291,0.074598,0.96271
0,0,0,0,0.074609,0.96283,0.074609,0.96263
0,0,0,0,0.07462,0.96274,0.07462,0.96254
0,0,0,0,0.074631,0.96266,0.074631,0.96245
0,0,0,0,0.074642,0.96257,0.074642,0.96237
0,0,0,0,0.074653,0.96249,0.074653,0.96228
0,0,0,0,0.074664,0.96241,0.074664,0.9622
0,0,0,0,0.074675,0.96233,0.074675,0.96211
0,0,0,0,0.074686,0.96224,0.074686,0.96203
0,0,0,0,0.074697,0.96216,0.074697,0.96195
0,0,0,0,0.074708,0.96208,0.074708,0.96187
0,0,0,0,0.074719,0.96201,0.074719,0.96179
0,0,0,0,0.074731,0.96193,0.074731,0.96171
0,0,0,0,0.074742,0.96185,0.074742,0.96163
0,0,0,0,0.074753,0.96177,0.074753,0.96155
0,0,0,0,0.074764,0.9617,0.074764,0.96147
0,0,0,0,0.074775,0.96162,0.074775,0.9614
0,0,0,0,0.074786,0.96155,0.074786,0.96132
0,0,0,0,0.074797,0.96147,0.074797,0.96124
0,0,0,0,0.074808,0.9614,0.074808,0.96116
0,0,0,0,0.074819,0.96132,0.074819,0.96109
0,0,0,0,0.07483,0.96125,0.07483,0.96101
0,0,0,0,0.074841,0.96118,0.074841,0.96094
0,0,0,0,0.074852,0.9611,0.074852,0.96086
0,0,0,0,0.074863,0.96103,0.074863,0.96079
0,0,0,0,0.074874,0.96096,0.074874,0.96072
0,0,0,0,0.074885,0.96089,0.074885,0.96065
0,0,0,0,0.074896,0.96082,0.074896,0.96058
0,0,0,0,0.074907,0.96075,0.074907,0.96051
0,0,0,0,0.074918,0.96069,0.074918,0.96044
0,0,0,0,0.074929,0.96062,0.074929,0.96037
0,0,0,0,0.07494,0.96055,0.07494,0.96031
0,0,0,0,0.074951,0.96049,0.074951,0.96024
0,0,0,0,0.074962,0.96043,0.074962,0.96018
0,0,0,0,0.074973,0.96037,0.074973,0.96011
0,0,0,0,0.074984,0.9603,0.074984,0.96005
0,0,0,0,0.074995,0.96024,0.074995,0.95999
0,0,0,0,0.075006,0.96019,0.075006,0.95993
0,0,0,0,0.075017,0.96013,0.075017,0.95987
0,0,0,0,0.075028,0.96007,0.075028,0.95981
0,0,0,0,0.075039,0.96001,0.075039,0.95975
0,0,0,0,0.07505,0.95996,0.07505,0.9597
0,0,0,0,0.075061,0.9599,0.075061,0.95964
0,0,0,0,0.075072,0.95985,0.075072,0.95958
0,0,0,0,0.075083,0.95979,0.075083,0.95953
0,0,0,0,0.075094,0.95974,0.075094,0.95948
0,0,0,0,0.075105,0.95969,0.075105,0.95943
0,0,0,0,0.075116,0.95964,0.075116,0.95938
0,0,0,0,0.075127,0.95959,0.075127,0.95933
0,0,0,0,0.075138,0.95954,0.075138,0.95928
0,0,0,0,0.075149,0.9595,0.075149,0.95923
0,0,0,0,0.07516,0.95945,0.07516,0.95918
0,0,0,0,0.075171,0.95941,0.075171,0.95914
0,0,0,0,0.075182,0.95936,0.075182,0.95909
0,0,0,0,0.075193,0.95932,0.075193,0.95905
0,0,0,0,0.075204,0.95928,0.075204,0.95901
0,0,0,0,0.075215,0.95924,0.075215,0.95896
0,0,0,0,0.075227,0.9592,0.075227,0.95892
0,0,0,0,0.075238,0.95916,0.075238,0.95888
0,0,0,0,0.075249,0.95912,0.075249,0.95885
0,0,0,0,0.07526,0.95909,0.07526,0.95881
0,0,0,0,0.075271,0.95905,0.075271,0.95877
0,0,0,0,0.075282,0.95902,0.075282,0.95874
0,0,0,0,0.075293,0.95898,0.075293,0.9587
0,0,0,0,0.075304,0.95895,0.075304,0.95867
0,0,0,0,0.075315,0.95892,0.075315,0.95864
0,0,0,0,0.075326,0.95889,0.075326,0.9586
0,0,0,0,0.075337,0.95886,0.075337,0.95857
0,0,0,0,0.075348,0.95883,0.075348,0.95855
0,0,0,0,0.075359,0.9588,0.075359,0.95852
0,0,0,0,0.07537,0.95878,0.07537,0.95849
0,0,0,0,0.075381,0.95875,0.075381,0.95846
0,0,0,0,0.075392,0.95873,0.075392,0.95844
0,0,0,0,0.075403,0.9587,0.075403,0.95841
0,0,0,0,0.075414,0.95868,0.075414,0.95839
0,0,0,0,0.075425,0.95866,0.075425,0.95837
0,0,0,0,0.075436,0.95864,0.075436,0.95835
0,0,0,0,0.075447,0.95862,0.075447,0.95832
0,0,0,0,0.075458,0.9586,0.075458,0.95831
0,0,0,0,0.075469,0.95858,0.075469,0.95829
0,0,0,0,0.07548,0.95856,0.07548,0.95827
0,0,0,0,0.075491,0.95855,0.075491,0.95825
0,0,0,0,0.075502,0.95853,0.075502,0.95824
0,0,0,0,0.075513,0.95852,0.075513,0.95822
0,0,0,0,0.075524,0.95851,0.075524,0.95821
0,0,0,0,0.075535,0.95849,0.075535,0.9582
0,0,0,0,0.075546,0.95848,0.075546,0.95819
0,0,0,0,0.075557,0.95847,0.075557,0.95818
0,0,0,0,0.075568,0.95846,0.075568,0.95817
0,0,0,0,0.075579,0.95846,0.075579,0.95816
0,0,0,0,0.07559,0.95845,0.07559,0.95815
0,0,0,0,0.075601,0.95844,0.075601,0.95815
0,0,0,0,0.075612,0.95844,0.075612,0.95814
0,0,0,0,0.075623,0.95844,0.075623,0.95814
0,0,0,0,0.075634,0.95843,0.075634,0.95813
0,0,0,0,0.075645,0.95843,0.075645,0.95813
0,0,0,0,0.075656,0.95843,0.075656,0.95813
0,0,0,0,0.075667,0.95843,0.075667,0.95813
0,0,0,0,0.075678,0.95843,0.075678,0.95813
0,0,0,0,0.075689,0.95843,0.075689,0.95813
0,0,0,0,0.0757,0.95844,0.0757,0.95814
0,0,0,0,0.075711,0.95844,0.075711,0.95814
0,0,0,0,0.075723,0.95844,0.075723,0.95815
0,0,0,0,0.075734,0.95845,0.075734,0.95815
0,0,0,0,0.075745,0.95846,0.075745,0.95816
0,0,0,0,0.075756,0.95847,0.075756,0.95817
0,0,0,0,0.075767,0.95848,0.075767,0.95818
0,0,0,0,0.075778,0.95849,0.075778,0.95819
0,0,0,0,0.075789,0.9585,0.075789,0.9582
0,0,0,0,0.0758,0.95851,0.0758,0.95821
0,0,0,0,0.075811,0.95852,0.075811,0.95822
0,0,0,0,0.075822,0.95854,0.075822,0.95823
0,0,0,0,0.075833,0.95855,0.075833,0.95825
0,0,0,0,0.075844,0.95857,0.075844,0.95826
0,0,0,0,0.075855,0.95858,0.075855,0.95828
0,0,0,0,0.075866,0.9586,0.075866,0.9583
0,0,0,0,0.075877,0.95862,0.075877,0.95832
0,0,0,0,0.075888,0.95864,0.075888,0.95834
0,0,0,0,0.075899,0.95866,0.075899,0.95836
0,0,0,0,0.07591,0.95868,0.07591,0.95838
0,0,0,0,0.075921,0.95871,0.075921,0.9584
0,0,0,0,0.075932,0.95873,0.075932,0.95843
0,0,0,0,0.075943,0.95876,0.075943,0.95845
0,0,0,0,0.075954,0.95878,0.075954,0.95848
0,0,0,0,0.075965,0.95881,0.075965,0.95851
0,0,0,0,0.075976,0.95884,0.075976,0.95853
0,0,0,0,0.075987,0.95887,0.075987,0.95856
0,0,0,0,0.075998,0.9589,0.075998,0.95859
0,0,0,0,0.076009,0.95893,0.076009,0.95862
0,0,0,0,0.07602,0.95896,0.07602,0.95866
0,0,0,0,0.076031,0.95899,0.076031,0.95869
0,0,0,0,0.076042,0.95903,0.076042,0.95872
0,0,0,0,0.076053,0.95906,0.076053,0.95876
0,0,0,0,0.076064,0.9591,0.076064,0.95879
0,0,0,0,0.076075,0.95914,0.076075,0.95883
0,0,0,0,0.076086,0.95917,0.076086,0.95887
0,0,0,0,0.076097,0.95921,0.076097,0.95891
0,0,0,0,0.076108,0.95925,0.076108,0.95895
0,0,0,0,0.076119,0.95929,0.076119,0.95899
0,0,0,0,0.07613,0.95933,0.07613,0.95903
0,0,0,0,0.076141,0.95938,0.076141,0.95907
0,0,0,0,0.076152,0.95942,0.076152,0.95912
0,0,0,0,0.076163,0.95946,0.076163,0.95916
0,0,0,0,0.076174,0.95951,0.076174,0.95921
0,0,0,0,0.076185,0.95955,0.076185,0.95925
0,0,0,0,0.076196,0.9596,0.076196,0.9593
0,0,0,0,0.076207,0.95965,0.076207,0.95935
0,0,0,0,0.076219,0.9597,0.076219,0.9594
0,0,0,0,0.07623,0.95975,0.07623,0.95945
0,0,0,0,0.076241,0.9598,0.076241,0.9595
0,0,0,0,0.076252,0.95985,0.076252,0.95955
0,0,0,0,0.076263,0.9599,0.076263,0.9596
0,0,0,0,0.076274,0.95996,0.076274,0.95966
0,0,0,0,0.076285,0.96001,0.076285,0.95971
0,0,0,0,0.076296,0.96007,0.076296,0.95977
0,0,0,0,0.076307,0.96012,0.076307,0.95982
0,0,0,0,0.076318,0.96018,0.076318,0.95988
0,0,0,0,0.076329,0.96024,0.076329,0.95994
0,0,0,0,0.07634,0.9603,0.07634,0.96
0,0,0,0,0.076351,0.96036,0.076351,0.96006
0,0,0,0,0.076362,0.96042,0.076362,0.96012
0,0,0,0,0.076373,0.96048,0.076373,0.96018
0,0,0,0,0.076384,0.96055,0.076384,0.96025
0,0,0,0,0.076395,0.96061,0.076395,0.96031
0,0,0,0,0.076406,0.96067,0.076406,0.96038
0,0,0,0,0.076417,0.96074,0.076417,0.96044
0,0,0,0,0.076428,0.96081,0.076428,0.96051
0,0,0,0,0.076439,0.96087,0.076439,0.96058
0,0,0,0,0.07645,0.96094,0.07645,0.96065
0,0,0,0,0.076461,0.96101,0.076461,0.96072
0,0,0,0,0.076472,0.96108,0.076472,0.96079
0,0,0,0,0.076483,0.96115,0.076483,0.96086
0,0,0,0,0.076494,0.96122,0.076494,0.96093
0,0,0,0,0.076505,0.9613,0.076505,0.96101
0,0,0,0,0.076516,0.96137,0.076516,0.96108
0,0,0,0,0.076527,0.96144,0.076527,0.96116
0,0,0,0,0.076538,0.96152,0.076538,0.96123
0,0,0,0,0.076549,0.96159,0.076549,0.96131
0,0,0,0,0.07656,0.96167,0.07656,0.96138
0,0,0,0,0.076571,0.96174,0.076571,0.96146
0,0,0,0,0.076582,0.96182,0.076582,0.96154
0,0,0,0,0.076593,0.9619,0.076593,0.96162
0,0,0,0,0.076604,0.96198,0.076604,0.9617
0,0,0,0,0.076615,0.96206,0.076615,0.96178
0,0,0,0,0.076626,0.96213,0.076626,0.96186
0,0,0,0,0.076637,0.96221,0.076637,0.96194
0,0,0,0,0.076648,0.96229,0.076648,0.96202
0,0,0,0,0.076659,0.96238,0.076659,0.9621
0,0,0,0,0.07667,0.96246,0.07667,0.96219
0,0,0,0,0.076681,0.96254,0.076681,0.96227
0,0,0,0,0.076692,0.96262,0.076692,0.96235
0,0,0,0,0.076703,0.96271,0.076703,0.96244
0,0,0,0,0.076715,0.96279,0.076715,0.96252
0,0,0,0,0.076726,0.96287,0.076726,0.96261
0,0,0,0,0.076737,0.96296,0.076737,0.9627
0,0,0,0,0.076748,0.96304,0.076748,0.96278
0,0,0,0,0.076759,0.96313,0.076759,0.96287
0,0,0,0,0.07677,0.96321,0.07677,0.96296
0,0,0,0,0.076781,0.9633,0.076781,0.96305
0,0,0,0,0.076792,0.96339,0.076792,0.96313
0,0,0,0,0.076803,0.96347,0.076803,0.96322
0,0,0,0,0.076814,0.96356,0.076814,0.96331
0,0,0,0,0.076825,0.96365,0.076825,0.9634
0,0,0,0,0.076836,0.96374,0.076836,0.96349
0,0,0,0,0.076847,0.96383,0.076847,0.96358
0,0,0,0,0.076858,0.96392,0.076858,0.96367
0,0,0,0,0.076869,0.96401,0.076869,0.96377
0,0,0,0,0.07688,0.9641,0.07688,0.96386
0,0,0,0,0.076891,0.96419,0.076891,0.96395
0,0,0,0,0.076902,0.96428,0.076902,0.96404
0,0,0,0,0.076913,0.96437,0.076913,0.96414
0,0,0,0,0.076924,0.96446,0.076924,0.96423
0,0,0,0,0.076935,0.96456,0.076935,0.96432
0,0,0,0,0.076946,0.96465,0.076946,0.96442
0,0,0,0,0.076957,0.96474,0.076957,0.96451
0,0,0,0,0.076968,0.96484,0.076968,0.96461
0,0,0,0,0.076979,0.96493,0.076979,0.9647
0,0,0,0,0.07699,0.96503,0.07699,0.9648
0,0,0,0,0.077001,0.96512,0.077001,0.9649
0,0,0,0,0.077012,0.96522,0.077012,0.96499
0,0,0,0,0.077023,0.96531,0.077023,0.96509
0,0,0,0,0.077034,0.96541,0.077034,0.96519
0,0,0,0,0.077045,0.9655,0.077045,0.96528
0,0,0,0,0.077056,0.9656,0.077056,0.96538
0,0,0,0,0.077067,0.9657,0.077067,0.96548
0,0,0,0,0.077078,0.9658,0.077078,0.96558
0,0,0,0,0.077089,0.9659,0.077089,0.96568
0,0,0,0,0.0771,0.966,0.0771,0.96578
0,0,0,0,0.077111,0.9661,0.077111,0.96588
0,0,0,0,0.077122,0.9662,0.077122,0.96598
0,0,0,0,0.077133,0.9663,0.077133,0.96608
0,0,0,0,0.077144,0.9664,0.077144,0.96618
0,0,0,0,0.077155,0.9665,0.077155,0.96629
0,0,0,0,0.077166,0.9666,0.077166,0.96639
0,0,0,0,0.077177,0.9667,0.077177,0.96649
0,0,0,0,0.077188,0.9668,0.077188,0.96659
0,0,0,0,0.077199,0.9669,0.077199,0.9667
0,0,0,0,0.077211,0.967,0.077211,0.9668
0,0,0,0,0.077222,0.96711,0.077222,0.9669
0,0,0,0,0.077233,0.96721,0.077233,0.96701
0,0,0,0,0.077244,0.96731,0.077244,0.96711
0,0,0,0,0.077255,0.96741,0.077255,0.96722
0,0,0,0,0.077266,0.96752,0.077266,0.96732
0,0,0,0,0.077277,0.96762,0.077277,0.96743
0,0,0,0,0.077288,0.96772,0.077288,0.96753
0,0,0,0,0.077299,0.96783,0.077299,0.96764
0,0,0,0,0.07731,0.96793,0.07731,0.96774
0,0,0,0,0.077321,0.96804,0.077321,0.96785
0,0,0,0,0.077332,0.96814,0.077332,0.96795
0,0,0,0,0.077343,0.96825,0.077343,0.96806
0,0,0,0,0.077354,0.96835,0.077354,0.96817
0,0,0,0,0.077365,0.96846,0.077365,0.96827
0,0,0,0,0.077376,0.96856,0.077376,0.96838
0,0,0,0,0.077387,0.96867,0.077387,0.96849
0,0,0,0,0.077398,0.96878,0.077398,0.9686
0,0,0,0,0.077409,0.96888,0.077409,0.9687
0,0,0,0,0.07742,0.96899,0.07742,0.96881
0,0,0,0,0.077431,0.9691,0.077431,0.96892
0,0,0,0,0.077442,0.9692,0.077442,0.96903
0,0,0,0,0.077453,0.96931,0.077453,0.96914
0,0,0,0,0.077464,0.96941,0.077464,0.96924
0,0,0,0,0.077475,0.96952,0.077475,0.96935
0,0,0,0,0.077486,0.96962,0.077486,0.96946
0,0,0,0,0.077497,0.96973,0.077497,0.96956
0,0,0,0,0.077508,0.96984,0.077508,0.96967
0,0,0,0,0.077519,0.96994,0.077519,0.96978
0,0,0,0,0.07753,0.97005,0.07753,0.96988
0,0,0,0,0.077541,0.97015,0.077541,0.96999
0,0,0,0,0.077552,0.97025,0.077552,0.9701
0,0,0,0,0.077563,0.97036,0.077563,0.9702
0,0,0,0,0.077574,0.97046,0.077574,0.97031
0,0,0,0,0.077585,0.97056,0.077585,0.97041
0,0,0,0,0.077596,0.97067,0.077596,0.97052
0,0,0,0,0.077607,0.97077,0.077607,0.97062
0,0,0,0,0.077618,0.97087,0.077618,0.97073
0,0,0,0,0.077629,0.97098,0.077629,0.97083
0,0,0,0,0.07764,0.97108,0.07764,0.97094
0,0,0,0,0.077651,0.97118,0.077651,0.97104
0,0,0,0,0.077662,0.97128,0.077662,0.97114
0,0,0,0,0.077673,0.97138,0.077673,0.97125
0,0,0,0,0.077684,0.97149,0.077684,0.97135
0,0,0,0,0.077695,0.97159,0.077695,0.97145
0,0,0,0,0.077707,0.97169,0.077707,0.97155
0,0,0,0,0.077718,0.97179,0.077718,0.97166
0,0,0,0,0.077729,0.97189,0.077729,0.97176
0,0,0,0,0.07774,0.97199,0.07774,0.97186
0,0,0,0,0.077751,0.97209,0.077751,0.97196
0,0,0,0,0.077762,0.97219,0.077762,0.97207
0,0,0,0,0.077773,0.97229,0.077773,0.97217
0,0,0,0,0.077784,0.97239,0.077784,0.97227
0,0,0,0,0.077795,0.97249,0.077795,0.97237
0,0,0,0,0.077806,0.97259,0.077806,0.97247
0,0,0,0,0.077817,0.97268,0.077817,0.97257
0,0,0,0,0.077828,0.97278,0.077828,0.97267
0,0,0,0,0.077839,0.97288,0.077839,0.97277
0,0,0,0,0.07785,0.97297,0.07785,0.97286
0,0,0,0,0.077861,0.97307,0.077861,0.97296
0,0,0,0,0.077872,0.97317,0.077872,0.97306
0,0,0,0,0.077883,0.97326,0.077883,0.97315
0,0,0,0,0.077894,0.97335,0.077894,0.97325
0,0,0,0,0.077905,0.97345,0.077905,0.97335
0,0,0,0,0.077916,0.97354,0.077916,0.97344
0,0,0,0,0.077927,0.97364,0.077927,0.97354
0,0,0,0,0.077938,0.97373,0.077938,0.97363
0,0,0,0,0.077949,0.97383,0.077949,0.97373
0,0,0,0,0.07796,0.97392,0.07796,0.97382
0,0,0,0,0.077971,0.97401,0.077971,0.97392
0,0,0,0,0.077982,0.9741,0.077982,0.97401
0,0,0,0,0.077993,0.9742,0.077993,0.9741
0,0,0,0,0.078004,0.97429,0.078004,0.9742
0,0,0,0,0.078015,0.97438,0.078015,0.97429
0,0,0,0,0.078026,0.97447,0.078026,0.97438
0,0,0,0,0.078037,0.97456,0.078037,0.97447
0,0,0,0,0.078048,0.97465,0.078048,0.97457
0,0,0,0,0.078059,0.97474,0.078059,0.97466
0,0,0,0,0.07807,0.97483,0.07807,0.97475
0,0,0,0,0.078081,0.97492,0.078081,0.97484
0,0,0,0,0.078092,0.97501,0.078092,0.97493
0,0,0,0,0.078103,0.97509,0.078103,0.97502
0,0,0,0,0.078114,0.97518,0.078114,0.9751
0,0,0,0,0.078125,0.97527,0.078125,0.97519
0,0,0,0,0.078136,0.97535,0.078136,0.97528
0,0,0,0,0.078147,0.97544,0.078147,0.97537
0,0,0,0,0.078158,0.97552,0.078158,0.97545
0,0,0,0,0.078169,0.97561,0.078169,0.97554
0,0,0,0,0.07818,0.97569,0.07818,0.97562
0,0,0,0,0.078191,0.97577,0.078191,0.97571
0,0,0,0,0.078202,0.97586,0.078202,0.97579
0,0,0,0,0.078214,0.97594,0.078214,0.97587
0,0,0,0,0.078225,0.97602,0.078225,0.97596
0,0,0,0,0.078236,0.9761,0.078236,0.97604
0,0,0,0,0.078247,0.97618,0.078247,0.97612
0,0,0,0,0.078258,0.97627,0.078258,0.97621
0,0,0,0,0.078269,0.97635,0.078269,0.97629
0,0,0,0,0.07828,0.97643,0.07828,0.97637
0,0,0,0,0.078291,0.97651,0.078291,0.97645
0,0,0,0,0.078302,0.97659,0.078302,0.97653
0,0,0,0,0.078313,0.97666,0.078313,0.97661
0,0,0,0,0.078324,0.97674,0.078324,0.97669
0,0,0,0,0.078335,0.97682,0.078335,0.97677
0,0,0,0,0.078346,0.9769,0.078346,0.97685
0,0,0,0,0.078357,0.97697,0.078357,0.97692
0,0,0,0,0.078368,0.97705,0.078368,0.977
0,0,0,0,0.078379,0.97712,0.078379,0.97707
0,0,0,0,0.07839,0.97719,0.07839,0.97715
0,0,0,0,0.078401,0.97726,0.078401,0.97722
0,0,0,0,0.078412,0.97733,0.078412,0.97729
0,0,0,0,0.078423,0.9774,0.078423,0.97736
0,0,0,0,0.078434,0.97747,0.078434,0.97744
0,0,0,0,0.078445,0.97754,0.078445,0.97751
0,0,0,0,0.078456,0.97761,0.078456,0.97757
0,0,0,0,0.078467,0.97768,0.078467,0.97764
0,0,0,0,0.078478,0.97774,0.078478,0.97771
0,0,0,0,0.078489,0.97781,0.078489,0.97778
0,0,0,0,0.0785,0.97787,0.0785,0.97784
0,0,0,0,0.078511,0.97794,0.078511,0.97791
0,0,0,0,0.078522,0.978,0.078522,0.97797
0,0,0,0,0.078533,0.97806,0.078533,0.97803
0,0,0,0,0.078544,0.97812,0.078544,0.97809
0,0,0,0,0.078555,0.97818,0.078555,0.97815
0,0,0,0,0.078566,0.97824,0.078566,0.97821
0,0,0,0,0.078577,0.9783,0.078577,0.97827
0,0,0,0,0.078588,0.97835,0.078588,0.97833
0,0,0,0,0.078599,0.97841,0.078599,0.97839
0,0,0,0,0.07861,0.97847,0.07861,0.97845
0,0,0,0,0.078621,0.97852,0.078621,0.9785
0,0,0,0,0.078632,0.97857,0.078632,0.97856
0,0,0,0,0.078643,0.97863,0.078643,0.97861
0,0,0,0,0.078654,0.97868,0.078654,0.97866
0,0,0,0,0.078665,0.97873,0.078665,0.97871
0,0,0,0,0.078676,0.97877,0.078676,0.97876
0,0,0,0,0.078687,0.97882,0.078687,0.97881
0,0,0,0,0.078698,0.97887,0.078698,0.97886
0,0,0,0,0.07871,0.97892,0.07871,0.97891
0,0,0,0,0.078721,0.97896,0.078721,0.97895
0,0,0,0,0.078732,0.97901,0.078732,0.979
0,0,0,0,0.078743,0.97905,0.078743,0.97904
0,0,0,0,0.078754,0.97909,0.078754,0.97909
0,0,0,0,0.078765,0.97914,0.078765,0.97913
0,0,0,0,0.078776,0.97918,0.078776,0.97917
0,0,0,0,0.078787,0.97922,0.078787,0.97921
0,0,0,0,0.078798,0.97926,0.078798,0.97926
0,0,0,0,0.078809,0.9793,0.078809,0.97929
0,0,0,0,0.07882,0.97934,0.07882,0.97933
0,0,0,0,0.078831,0.97937,0.078831,0.97937
0,0,0,0,0.078842,0.97941,0.078842,0.97941
0,0,0,0,0.078853,0.97944,0.078853,0.97944
0,0,0,0,0.078864,0.97948,0.078864,0.97948
0,0,0,0,0.078875,0.97951,0.078875,0.97951
0,0,0,0,0.078886,0.97954,0.078886,0.97954
0,0,0,0,0.078897,0.97957,0.078897,0.97957
0,0,0,0,0.078908,0.9796,0.078908,0.9796
0,0,0,0,0.078919,0.97963,0.078919,0.97963
0,0,0,0,0.07893,0.97966,0.07893,0.97966
0,0,0,0,0.078941,0.97969,0.078941,0.97969
0,0,0,0,0.078952,0.97971,0.078952,0.97972
0,0,0,0,0.078963,0.97974,0.078963,0.97974
0,0,0,0,0.078974,0.97976,0.078974,0.97977
0,0,0,0,0.078985,0.97979,0.078985,0.97979
0,0,0,0,0.078996,0.97981,0.078996,0.97981
0,0,0,0,0.079007,0.97983,0.079007,0.97984
0,0,0,0,0.079018,0.97985,0.079018,0.97986
0,0,0,0,0.079029,0.97987,0.079029,0.97988
0,0,0,0,0.07904,0.97989,0.07904,0.9799
0,0,0,0,0.079051,0.9799,0.079051,0.97991
0,0,0,0,0.079062,0.97992,0.079062,0.97993
0,0,0,0,0.079073,0.97994,0.079073,0.97995
0,0,0,0,0.079084,0.97995,0.079084,0.97996
0,0,0,0,0.079095,0.97996,0.079095,0.97998
0,0,0,0,0.079106,0.97998,0.079106,0.97999
0,0,0,0,0.079117,0.97999,0.079117,0.98
0,0,0,0,0.079128,0.98,0.079128,0.98001
0,0,0,0,0.079139,0.98001,0.079139,0.98002
0,0,0,0,0.07915,0.98002,0.07915,0.98003
0,0,0,0,0.079161,0.98003,0.079161,0.98004
0,0,0,0,0.079172,0.98003,0.079172,0.98005
0,0,0,0,0.079183,0.98004,0.079183,0.98005
0,0,0,0,0.079194,0.98004,0.079194,0.98006
0,0,0,0,0.079206,0.98005,0.079206,0.98006
0,0,0,0,0.079217,0.98005,0.079217,0.98006
0,0,0,0,0.079228,0.98005,0.079228,0.98007
0,0,0,0,0.079239,0.98005,0.079239,0.98007
0,0,0,0,0.07925,0.98005,0.07925,0.98007
0,0,0,0,0.079261,0.98005,0.079261,0.98007
0,0,0,0,0.079272,0.98005,0.079272,0.98007
0,0,0,0,0.079283,0.98005,0.079283,0.98006
0,0,0,0,0.079294,0.98005,0.079294,0.98006
0,0,0,0,0.079305,0.98004,0.079305,0.98005
0,0,0,0,0.079316,0.98003,0.079316,0.98005
0,0,0,0,0.079327,0.98003,0.079327,0.98004
0,0,0,0,0.079338,0.98002,0.079338,0.98003
0,0,0,0,0.079349,0.98001,0.079349,0.98003
0,0,0,0,0.07936,0.98,0.07936,0.98002
0,0,0,0,0.079371,0.97999,0.079371,0.98001
0,0,0,0,0.079382,0.97998,0.079382,0.97999
0,0,0,0,0.079393,0.97997,0.079393,0.97998
0,0,0,0,0.079404,0.97995,0.079404,0.97997
0,0,0,0,0.079415,0.97994,0.079415,0.97995
0,0,0,0,0.079426,0.97992,0.079426,0.97994
0,0,0,0,0.079437,0.97991,0.079437,0.97992
0,0,0,0,0.079448,0.97989,0.079448,0.9799
0,0,0,0,0.079459,0.97987,0.079459,0.97988
0,0,0,0,0.07947,0.97985,0.07947,0.97986
0,0,0,0,0.079481,0.97983,0.079481,0.97984
0,0,0,0,0.079492,0.97981,0.079492,0.97982
0,0,0,0,0.079503,0.97979,0.079503,0.9798
0,0,0,0,0.079514,0.97976,0.079514,0.97977
0,0,0,0,0.079525,0.97974,0.079525,0.97975
0,0,0,0,0.079536,0.97971,0.079536,0.97973
0,0,0,0,0.079547,0.97969,0.079547,0.9797
0,0,0,0,0.079558,0.97966,0.079558,0.97967
0,0,0,0,0.079569,0.97963,0.079569,0.97964
0,0,0,0,0.07958,0.9796,0.07958,0.97961
0,0,0,0,0.079591,0.97957,0.079591,0.97958
0,0,0,0,0.079602,0.97954,0.079602,0.97955
0,0,0,0,0.079613,0.97951,0.079613,0.97952
0,0,0,0,0.079624,0.97948,0.079624,0.97949
0,0,0,0,0.079635,0.97945,0.079635,0.97945
0,0,0,0,0.079646,0.97941,0.079646,0.97942
0,0,0,0,0.079657,0.97938,0.079657,0.97938
0,0,0,0,0.079668,0.97934,0.079668,0.97935
0,0,0,0,0.079679,0.9793,0.079679,0.97931
0,0,0,0,0.07969,0.97926,0.07969,0.97927
0,0,0,0,0.079702,0.97923,0.079702,0.97923
0,0,0,0,0.079713,0.97919,0.079713,0.97919
0,0,0,0,0.079724,0.97915,0.079724,0.97915
0,0,0,0,0.079735,0.9791,0.079735,0.97911
0,0,0,0,0.079746,0.97906,0.079746,0.97906
0,0,0,0,0.079757,0.97902,0.079757,0.97902
0,0,0,0,0.079768,0.97897,0.079768,0.97897
0,0,0,0,0.079779,0.97893,0.079779,0.97893
0,0,0,0,0.07979,0.97888,0.07979,0.97888
0,0,0,0,0.079801,0.97884,0.079801,0.97883
0,0,0,0,0.079812,0.97879,0.079812,0.97879
0,0,0,0,0.079823,0.97874,0.079823,0.97874
0,0,0,0,0.079834,0.97869,0.079834,0.97869
0,0,0,0,0.079845,0.97864,0.079845,0.97864
0,0,0,0,0.079856,0.97859,0.079856,0.97858
0,0,0,0,0.079867,0.97854,0.079867,0.97853
0,0,0,0,0.079878,0.97848,0.079878,0.97848
0,0,0,0,0.079889,0.97843,0.079889,0.97842
0,0,0,0,0.0799,0.97837,0.0799,0.97836
0,0,0,0,0.079911,0.97832,0.079911,0.97831
0,0,0,0,0.079922,0.97826,0.079922,0.97825
0,0,0,0,0.079933,0.9782,0.079933,0.97819
0,0,0,0,0.079944,0.97815,0.079944,0.97813
0,0,0,0,0.079955,0.97809,0.079955,0.97807
0,0,0,0,0.079966,0.97803,0.079966,0.97801
0,0,0,0,0.079977,0.97797,0.079977,0.97795
0,0,0,0,0.079988,0.9779,0.079988,0.97789
0,0,0,0,0.079999,0.97784,0.079999,0.97782
0,0,0,0,0.08001,0.97778,0.08001,0.97776
0,0,0,0,0.080021,0.97772,0.080021,0.9777
0,0,0,0,0.080032,0.97765,0.080032,0.97763
0,0,0,0,0.080043,0.97759,0.080043,0.97756
0,0,0,0,0.080054,0.97752,0.080054,0.9775
0,0,0,0,0.080065,0.97745,0.080065,0.97743
0,0,0,0,0.080076,0.97738,0.080076,0.97736
0,0,0,0,0.080087,0.97731,0.080087,0.97728
0,0,0,0,0.080098,0.97724,0.080098,0.97721
0,0,0,0,0.080109,0.97717,0.080109,0.97714
0,0,0,0,0.08012,0.9771,0.08012,0.97707
0,0,0,0,0.080131,0.97702,0.080131,0.97699
0,0,0,0,0.080142,0.97695,0.080142,0.97692
0,0,0,0,0.080153,0.97687,0.080153,0.97684
0,0,0,0,0.080164,0.9768,0.080164,0.97677
0,0,0,0,0.080175,0.97672,0.080175,0.97669
0,0,0,0,0.080186,0.97665,0.080186,0.97661
0,0,0,0,0.080198,0.97657,0.080198,0.97653
0,0,0,0,0.080209,0.97649,0.080209,0.97646
0,0,0,0,0.08022,0.97641,0.08022,0.97638
0,0,0,0,0.080231,0.97634,0.080231,0.9763
0,0,0,0,0.080242,0.97626,0.080242,0.97621
0,0,0,0,0.080253,0.97618,0.080253,0.97613
0,0,0,0,0.080264,0.9761,0.080264,0.97605
0,0,0,0,0.080275,0.97602,0.080275,0.97597
0,0,0,0,0.080286,0.97593,0.080286,0.97589
0,0,0,0,0.080297,0.97585,0.080297,0.9758
0,0,0,0,0.080308,0.97577,0.080308,0.97572
0,0,0,0,0.080319,0.97569,0.080319,0.97564
0,0,0,0,0.08033,0.9756,0.08033,0.97555
0,0,0,0,0.080341,0.97552,0.080341,0.97547
0,0,0,0,0.080352,0.97543,0.080352,0.97538
0,0,0,0,0.080363,0.97535,0.080363,0.97529
0,0,0,0,0.080374,0.97526,0.080374,0.97521
0,0,0,0,0.080385,0.97518,0.080385,0.97512
0,0,0,0,0.080396,0.97509,0.080396,0.97503
0,0,0,0,0.080407,0.975,0.080407,0.97494
0,0,0,0,0.080418,0.97492,0.080418,0.97486
0,0,0,0,0.080429,0.97483,0.080429,0.97477
0,0,0,0,0.08044,0.97474,0.08044,0.97468
0,0,0,0,0.080451,0.97466,0.080451,0.97459
0,0,0,0,0.080462,0.97457,0.080462,0.9745
0,0,0,0,0.080473,0.97448,0.080473,0.97441
0,0,0,0,0.080484,0.97439,0.080484,0.97432
0,0,0,0,0.080495,0.97431,0.080495,0.97423
0,0,0,0,0.080506,0.97422,0.080506,0.97414
0,0,0,0,0.080517,0.97413,0.080517,0.97405
0,0,0,0,0.080528,0.97403,0.080528,0.97396
0,0,0,0,0.080539,0.97394,0.080539,0.97386
0,0,0,0,0.08055,0.97385,0.08055,0.97377
0,0,0,0,0.080561,0.97376,0.080561,0.97368
0,0,0,0,0.080572,0.97367,0.080572,0.97358
0,0,0,0,0.080583,0.97357,0.080583,0.97349
0,0,0,0,0.080594,0.97348,0.080594,0.9734
0,0,0,0,0.080605,0.97339,0.080605,0.9733
0,0,0,0,0.080616,0.9733,0.080616,0.97321
0,0,0,0,0.080627,0.9732,0.080627,0.97311
0,0,0,0,0.080638,0.97311,0.080638,0.97302
0,0,0,0,0.080649,0.97301,0.080649,0.97292
0,0,0,0,0.08066,0.97292,0.08066,0.97282
0,0,0,0,0.080671,0.97282,0.080671,0.97273
0,0,0,0,0.080682,0.97273,0.080682,0.97263
0,0,0,0,0.080694,0.97263,0.080694,0.97253
0,0,0,0,0.080705,0.97254,0.080705,0.97244
0,0,0,0,0.080716,0.97244,0.080716,0.97234
0,0,0,0,0.080727,0.97234,0.080727,0.97224
0,0,0,0,0.080738,0.97225,0.080738,0.97214
0,0,0,0,0.080749,0.97215,0.080749,0.97204
0,0,0,0,0.08076,0.97205,0.08076,0.97194
0,0,0,0,0.080771,0.97195,0.080771,0.97184
0,0,0,0,0.080782,0.97185,0.080782,0.97174
0,0,0,0,0.080793,0.97176,0.080793,0.97164
0,0,0,0,0.080804,0.97166,0.080804,0.97154
0,0,0,0,0.080815,0.97156,0.080815,0.97144
0,0,0,0,0.080826,0.97146,0.080826,0.97134
0,0,0,0,0.080837,0.97136,0.080837,0.97124
0,0,0,0,0.080848,0.97126,0.080848,0.97114
0,0,0,0,0.080859,0.97116,0.080859,0.97103
0,0,0,0,0.08087,0.97106,0.08087,0.97093
0,0,0,0,0.080881,0.97096,0.080881,0.97083
0,0,0,0,0.080892,0.97086,0.080892,0.97073
0,0,0,0,0.080903,0.97075,0.080903,0.97062
0,0,0,0,0.080914,0.97065,0.080914,0.97052
0,0,0,0,0.080925,0.97055,0.080925,0.97042
0,0,0,0,0.080936,0.97045,0.080936,0.97032
0,0,0,0,0.080947,0.97035,0.080947,0.97021
0,0,0,0,0.080958,0.97025,0.080958,0.97011
0,0,0,0,0.080969,0.97015,0.080969,0.97001
0,0,0,0,0.08098,0.97005,0.08098,0.9699
0,0,0,0,0.080991,0.96994,0.080991,0.9698
0,0,0,0,0.081002,0.96984,0.081002,0.9697
0,0,0,0,0.081013,0.96974,0.081013,0.9696
0,0,0,0,0.081024,0.96964,0.081024,0.96949
0,0,0,0,0.081035,0.96954,0.081035,0.96939
0,0,0,0,0.081046,0.96944,0.081046,0.96929
0,0,0,0,0.081057,0.96933,0.081057,0.96918
0,0,0,0,0.081068,0.96923,0.081068,0.96908
0,0,0,0,0.081079,0.96913,0.081079,0.96897
0,0,0,0,0.08109,0.96902,0.08109,0.96887
0,0,0,0,0.081101,0.96892,0.081101,0.96876
0,0,0,0,0.081112,0.96882,0.081112,0.96866
0,0,0,0,0.081123,0.96871,0.081123,0.96855
0,0,0,0,0.081134,0.96861,0.081134,0.96845
0,0,0,0,0.081145,0.96851,0.081145,0.96834
0,0,0,0,0.081156,0.96841,0.081156,0.96824
0,0,0,0,0.081167,0.96831,0.081167,0.96814
0,0,0,0,0.081178,0.9682,0.081178,0.96804
0,0,0,0,0.08119,0.9681,0.08119,0.96793
0,0,0,0,0.081201,0.968,0.081201,0.96783
0,0,0,0,0.081212,0.9679,0.081212,0.96773
0,0,0,0,0.081223,0.9678,0.081223,0.96763
0,0,0,0,0.081234,0.9677,0.081234,0.96753
0,0,0,0,0.081245,0.9676,0.081245,0.96743
0,0,0,0,0.081256,0.9675,0.081256,0.96733
0,0,0,0,0.081267,0.96741,0.081267,0.96722
0,0,0,0,0.081278,0.96731,0.081278,0.96712
0,0,0,0,0.081289,0.96721,0.081289,0.96702
0,0,0,0,0.0813,0.96711,0.0813,0.96693
0,0,0,0,0.081311,0.96701,0.081311,0.96683
0,0,0,0,0.081322,0.96692,0.081322,0.96673
0,0,0,0,0.081333,0.96682,0.081333,0.96663
0,0,0,0,0.081344,0.96672,0.081344,0.96653
0,0,0,0,0.081355,0.96662,0.081355,0.96643
0,0,0,0,0.081366,0.96653,0.081366,0.96633
0,0,0,0,0.081377,0.96643,0.081377,0.96624
0,0,0,0,0.081388,0.96634,0.081388,0.96614
0,0,0,0,0.081399,0.96624,0.081399,0.96604
0,0,0,0,0.08141,0.96615,0.08141,0.96595
0,0,0,0,0.081421,0.96605,0.081421,0.96585
0,0,0,0,0.081432,0.96596,0.081432,0.96576
0,0,0,0,0.081443,0.96586,0.081443,0.96566
0,0,0,0,0.081454,0.96577,0.081454,0.96557
0,0,0,0,0.081465,0.96568,0.081465,0.96547
0,0,0,0,0.081476,0.96558,0.081476,0.96538
0,0,0,0,0.081487,0.96549,0.081487,0.96528
0,0,0,0,0.081498,0.9654,0.081498,0.96519
0,0,0,0,0.081509,0.96531,0.081509,0.96509
0,0,0,0,0.08152,0.96522,0.08152,0.965
0,0,0,0,0.081531,0.96512,0.081531,0.96491
0,0,0,0,0.081542,0.96503,0.081542,0.96482
0,0,0,0,0.081553,0.96494,0.081553,0.96472
0,0,0,0,0.081564,0.96485,0.081564,0.96463
0,0,0,0,0.081575,0.96476,0.081575,0.96454
0,0,0,0,0.081586,0.96467,0.081586,0.96445
0,0,0,0,0.081597,0.96459,0.081597,0.96436
0,0,0,0,0.081608,0.9645,0.081608,0.96427
0,0,0,0,0.081619,0.96441,0.081619,0.96418
0,0,0,0,0.08163,0.96432,0.08163,0.96409
0,0,0,0,0.081641,0.96424,0.081641,0.96401
0,0,0,0,0.081652,0.96415,0.081652,0.96392
0,0,0,0,0.081663,0.96406,0.081663,0.96383
0,0,0,0,0.081674,0.96398,0.081674,0.96375
0,0,0,0,0.081686,0.96389,0.081686,0.96366
0,0,0,0,0.081697,0.96381,0.081697,0.96357
0,0,0,0,0.081708,0.96373,0.081708,0.96349
0,0,0,0,0.081719,0.96364,0.081719,0.9634
0,0,0,0,0.08173,0.96356,0.08173,0.96332
0,0,0,0,0.081741,0.96348,0.081741,0.96323
0,0,0,0,0.081752,0.9634,0.081752,0.96315
0,0,0,0,0.081763,0.96331,0.081763,0.96307
0,0,0,0,0.081774,0.96323,0.081774,0.96298
0,0,0,0,0.081785,0.96315,0.081785,0.9629
0,0,0,0,0.081796,0.96307,0.081796,0.96282
0,0,0,0,0.081807,0.96299,0.081807,0.96274
0,0,0,0,0.081818,0.96291,0.081818,0.96266
0,0,0,0,0.081829,0.96284,0.081829,0.96258
0,0,0,0,0.08184,0.96276,0.08184,0.9625
0,0,0,0,0.081851,0.96268,0.081851,0.96242
0,0,0,0,0.081862,0.96261,0.081862,0.96235
0,0,0,0,0.081873,0.96253,0.081873,0.96227
0,0,0,0,0.081884,0.96245,0.081884,0.96219
0,0,0,0,0.081895,0.96238,0.081895,0.96212
0,0,0,0,0.081906,0.96231,0.081906,0.96204
0,0,0,0,0.081917,0.96223,0.081917,0.96197
0,0,0,0,0.081928,0.96216,0.081928,0.9619
0,0,0,0,0.081939,0.96209,0.081939,0.96182
0,0,0,0,0.08195,0.96202,0.08195,0.96175
0,0,0,0,0.081961,0.96195,0.081961,0.96168
0,0,0,0,0.081972,0.96188,0.081972,0.96161
0,0,0,0,0.081983,0.96181,0.081983,0.96154
0,0,0,0,0.081994,0.96175,0.081994,0.96147
0,0,0,0,0.082005,0.96168,0.082005,0.9614
0,0,0,0,0.082016,0.96161,0.082016,0.96133
0,0,0,0,0.082027,0.96154,0.082027,0.96126
0,0,0,0,0.082038,0.96148,0.082038,0.96119
0,0,0,0,0.082049,0.96141,0.082049,0.96112
0,0,0,0,0.08206,0.96135,0.08206,0.96106
0,0,0,0,0.082071,0.96128,0.082071,0.96099
0,0,0,0,0.082082,0.96122,0.082082,0.96092
0,0,0,0,0.082093,0.96115,0.082093,0.96086
0,0,0,0,0.082104,0.96109,0.082104,0.9608
0,0,0,0,0.082115,0.96103,0.082115,0.96073
0,0,0,0,0.082126,0.96096,0.082126,0.96067
0,0,0,0,0.082137,0.9609,0.082137,0.96061
0,0,0,0,0.082148,0.96085,0.082148,0.96055
0,0,0,0,0.082159,0.96079,0.082159,0.96049
0,0,0,0,0.08217,0.96073,0.08217,0.96043
0,0,0,0,0.082182,0.96067,0.082182,0.96038
0,0,0,0,0.082193,0.96062,0.082193,0.96032
0,0,0,0,0.082204,0.96056,0.082204,0.96026
0,0,0,0,0.082215,0.96051,0.082215,0.96021
0,0,0,0,0.082226,0.96046,0.082226,0.96016
0,0,0,0,0.082237,0.9604,0.082237,0.96011
0,0,0,0,0.082248,0.96035,0.082248,0.96005
0,0,0,0,0.082259,0.9603,0.082259,0.96
0,0,0,0,0.08227,0.96025,0.08227,0.95995
0,0,0,0,0.082281,0.96021,0.082281,0.9599
0,0,0,0,0.082292,0.96016,0.082292,0.95985
0,0,0,0,0.082303,0.96011,0.082303,0.95981
0,0,0,0,0.082314,0.96007,0.082314,0.95976
0,0,0,0,0.082325,0.96002,0.082325,0.95971
0,0,0,0,0.082336,0.95998,0.082336,0.95967
0,0,0,0,0.082347,0.95993,0.082347,0.95963
0,0,0,0,0.082358,0.95989,0.082358,0.95958
0,0,0,0,0.082369,0.95985,0.082369,0.95954
0,0,0,0,0.08238,0.95981,0.08238,0.9595
0,0,0,0,0.082391,0.95977,0.082391,0.95946
0,0,0,0,0.082402,0.95973,0.082402,0.95942
0,0,0,0,0.082413,0.95969,0.082413,0.95938
0,0,0,0,0.082424,0.95965,0.082424,0.95935
0,0,0,0,0.082435,0.95962,0.082435,0.95931
0,0,0,0,0.082446,0.95958,0.082446,0.95927
0,0,0,0,0.082457,0.95955,0.082457,0.95924
0,0,0,0,0.082468,0.95952,0.082468,0.95921
0,0,0,0,0.082479,0.95948,0.082479,0.95918
0,0,0,0,0.08249,0.95945,0.08249,0.95914
0,0,0,0,0.082501,0.95942,0.082501,0.95911
0,0,0,0,0.082512,0.95939,0.082512,0.95908
0,0,0,0,0.082523,0.95937,0.082523,0.95906
0,0,0,0,0.082534,0.95934,0.082534,0.95903
0,0,0,0,0.082545,0.95931,0.082545,0.959
0,0,0,0,0.082556,0.95929,0.082556,0.95898
0,0,0,0,0.082567,0.95926,0.082567,0.95895
0,0,0,0,0.082578,0.95924,0.082578,0.95893
0,0,0,0,0.082589,0.95922,0.082589,0.95891
0,0,0,0,0.0826,0.9592,0.0826,0.95889
0,0,0,0,0.082611,0.95918,0.082611,0.95886
0,0,0,0,0.082622,0.95916,0.082622,0.95884
0,0,0,0,0.082633,0.95914,0.082633,0.95882
0,0,0,0,0.082644,0.95912,0.082644,0.95881
0,0,0,0,0.082655,0.9591,0.082655,0.95879
0,0,0,0,0.082666,0.95909,0.082666,0.95877
0,0,0,0,0.082678,0.95907,0.082678,0.95876
0,0,0,0,0.082689,0.95906,0.082689,0.95875
0,0,0,0,0.0827,0.95905,0.0827,0.95873
0,0,0,0,0.082711,0.95904,0.082711,0.95872
0,0,0,0,0.082722,0.95902,0.082722,0.95871
0,0,0,0,0.082733,0.95901,0.082733,0.9587
0,0,0,0,0.082744,0.95901,0.082744,0.95869
0,0,0,0,0.082755,0.959,0.082755,0.95868
0,0,0,0,0.082766,0.95899,0.082766,0.95867
0,0,0,0,0.082777,0.95898,0.082777,0.95867
0,0,0,0,0.082788,0.95898,0.082788,0.95866
0,0,0,0,0.082799,0.95897,0.082799,0.95866
0,0,0,0,0.08281,0.95897,0.08281,0.95865
0,0,0,0,0.082821,0.95897,0.082821,0.95865
0,0,0,0,0.082832,0.95897,0.082832,0.95865
0,0,0,0,0.082843,0.95897,0.082843,0.95865
0,0,0,0,0.082854,0.95897,0.082854,0.95865
0,0,0,0,0.082865,0.95897,0.082865,0.95865
0,0,0,0,0.082876,0.95897,0.082876,0.95865
0,0,0,0,0.082887,0.95897,0.082887,0.95865
0,0,0,0,0.082898,0.95897,0.082898,0.95866
0,0,0,0,0.082909,0.95898,0.082909,0.95866
0,0,0,0,0.08292,0.95898,0.08292,0.95867
0,0,0,0,0.082931,0.95899,0.082931,0.95867
0,0,0,0,0.082942,0.959,0.082942,0.95868
0,0,0,0,0.082953,0.959,0.082953,0.95869
0,0,0,0,0.082964,0.95901,0.082964,0.9587
0,0,0,0,0.082975,0.95902,0.082975,0.95871
0,0,0,0,0.082986,0.95903,0.082986,0.95872
0,0,0,0,0.082997,0.95905,0.082997,0.95873
0,0,0,0,0.083008,0.95906,0.083008,0.95874
0,0,0,0,0.083019,0.95907,0.083019,0.95876
0,0,0,0,0.08303,0.95909,0.08303,0.95877
0,0,0,0,0.083041,0.9591,0.083041,0.95879
0,0,0,0,0.083052,0.95912,0.083052,0.9588
0,0,0,0,0.083063,0.95914,0.083063,0.95882
0,0,0,0,0.083074,0.95915,0.083074,0.95884
0,0,0,0,0.083085,0.95917,0.083085,0.95886
0,0,0,0,0.083096,0.95919,0.083096,0.95888
0,0,0,0,0.083107,0.95921,0.083107,0.9589
0,0,0,0,0.083118,0.95924,0.083118,0.95892
0,0,0,0,0.083129,0.95926,0.083129,0.95894
0,0,0,0,0.08314,0.95928,0.08314,0.95897
0,0,0,0,0.083151,0.95931,0.083151,0.95899
0,0,0,0,0.083162,0.95933,0.083162,0.95902
0,0,0,0,0.083174,0.95936,0.083174,0.95905
0,0,0,0,0.083185,0.95938,0.083185,0.95907
0,0,0,0,0.083196,0.95941,0.083196,0.9591
0,0,0,0,0.083207,0.95944,0.083207,0.95913
0,0,0,0,0.083218,0.95947,0.083218,0.95916
0,0,0,0,0.083229,0.9595,0.083229,0.95919
0,0,0,0,0.08324,0.95953,0.08324,0.95922
0,0,0,0,0.083251,0.95957,0.083251,0.95926
0,0,0,0,0.083262,0.9596,0.083262,0.95929
0,0,0,0,0.083273,0.95963,0.083273,0.95933
0,0,0,0,0.083284,0.95967,0.083284,0.95936
0,0,0,0,0.083295,0.95971,0.083295,0.9594
0,0,0,0,0.083306,0.95974,0.083306,0.95944
0,0,0,0,0.083317,0.95978,0.083317,0.95948
0,0,0,0,0.083328,0.95982,0.083328,0.95952
0,0,0,0,0.083339,0.95986,0.083339,0.95956
0,0,0,0,0.08335,0.9599,0.08335,0.9596
0,0,0,0,0.083361,0.95994,0.083361,0.95964
0,0,0,0,0.083372,0.95999,0.083372,0.95968
0,0,0,0,0.083383,0.96003,0.083383,0.95973
0,0,0,0,0.083394,0.96008,0.083394,0.95977
0,0,0,0,0.083405,0.96012,0.083405,0.95982
0,0,0,0,0.083416,0.96017,0.083416,0.95986
0,0,0,0,0.083427,0.96021,0.083427,0.95991
0,0,0,0,0.083438,0.96026,0.083438,0.95996
0,0,0,0,0.083449,0.96031,0.083449,0.96001
0,0,0,0,0.08346,0.96036,0.08346,0.96006
0,0,0,0,0.083471,0.96041,0.083471,0.96011
0,0,0,0,0.083482,0.96047,0.083482,0.96017
0,0,0,0,0.083493,0.96052,0.083493,0.96022
0,0,0,0,0.083504,0.96057,0.083504,0.96027
0,0,0,0,0.083515,0.96063,0.083515,0.96033
0,0,0,0,0.083526,0.96068,0.083526,0.96038
0,0,0,0,0.083537,0.96074,0.083537,0.96044
0,0,0,0,0.083548,0.96079,0.083548,0.9605
0,0,0,0,0.083559,0.96085,0.083559,0.96056
0,0,0,0,0.08357,0.96091,0.08357,0.96062
0,0,0,0,0.083581,0.96097,0.083581,0.96068
0,0,0,0,0.083592,0.96103,0.083592,0.96074
0,0,0,0,0.083603,0.96109,0.083603,0.9608
0,0,0,0,0.083614,0.96115,0.083614,0.96086
0,0,0,0,0.083625,0.96121,0.083625,0.96093
0,0,0,0,0.083636,0.96128,0.083636,0.96099
0,0,0,0,0.083647,0.96134,0.083647,0.96106
0,0,0,0,0.083658,0.96141,0.083658,0.96112
0,0,0,0,0.08367,0.96147,0.08367,0.96119
0,0,0,0,0.083681,0.96154,0.083681,0.96125
0,0,0,0,0.083692,0.9616,0.083692,0.96132
0,0,0,0,0.083703,0.96167,0.083703,0.96139
0,0,0,0,0.083714,0.96174,0.083714,0.96146
0,0,0,0,0.083725,0.96181,0.083725,0.96153
0,0,0,0,0.083736,0.96188,0.083736,0.9616
0,0,0,0,0.083747,0.96195,0.083747,0.96167
0,0,0,0,0.083758,0.96202,0.083758,0.96174
0,0,0,0,0.083769,0.96209,0.083769,0.96182
0,0,0,0,0.08378,0.96216,0.08378,0.96189
0,0,0,0,0.083791,0.96223,0.083791,0.96196
0,0,0,0,0.083802,0.9623,0.083802,0.96204
0,0,0,0,0.083813,0.96238,0.083813,0.96211
0,0,0,0,0.083824,0.96245,0.083824,0.96218
0,0,0,0,0.083835,0.96252,0.083835,0.96226
0,0,0,0,0.083846,0.9626,0.083846,0.96234
0,0,0,0,0.083857,0.96267,0.083857,0.96241
0,0,0,0,0.083868,0.96275,0.083868,0.96249
0,0,0,0,0.083879,0.96283,0.083879,0.96257
0,0,0,0,0.08389,0.9629,0.08389,0.96265
0,0,0,0,0.083901,0.96298,0.083901,0.96273
0,0,0,0,0.083912,0.96306,0.083912,0.9628
0,0,0,0,0.083923,0.96314,0.083923,0.96288
0,0,0,0,0.083934,0.96321,0.083934,0.96296
0,0,0,0,0.083945,0.96329,0.083945,0.96304
0,0,0,0,0.083956,0.96337,0.083956,0.96312
0,0,0,0,0.083967,0.96345,0.083967,0.96321
0,0,0,0,0.083978,0.96353,0.083978,0.96329
0,0,0,0,0.083989,0.96361,0.083989,0.96337
0,0,0,0,0.084,0.96369,0.084,0.96345
0,0,0,0,0.084011,0.96378,0.084011,0.96354
0,0,0,0,0.084022,0.96386,0.084022,0.96362
0,0,0,0,0.084033,0.96394,0.084033,0.96371
0,0,0,0,0.084044,0.96402,0.084044,0.96379
0,0,0,0,0.084055,0.96411,0.084055,0.96388
0,0,0,0,0.084066,0.96419,0.084066,0.96396
0,0,0,0,0.084077,0.96427,0.084077,0.96405
0,0,0,0,0.084088,0.96436,0.084088,0.96413
0,0,0,0,0.084099,0.96444,0.084099,0.96422
0,0,0,0,0.08411,0.96453,0.08411,0.9643
0,0,0,0,0.084121,0.96461,0.084121,0.96439
0,0,0,0,0.084132,0.9647,0.084132,0.96448
0,0,0,0,0.084143,0.96479,0.084143,0.96457
0,0,0,0,0.084154,0.96487,0.084154,0.96466
0,0,0,0,0.084166,0.96496,0.084166,0.96475
0,0,0,0,0.084177,0.96505,0.084177,0.96484
0,0,0,0,0.084188,0.96514,0.084188,0.96492
0,0,0,0,0.084199,0.96522,0.084199,0.96501
0,0,0,0,0.08421,0.96531,0.08421,0.9651
0,0,0,0,0.084221,0.9654,0.084221,0.96519
0,0,0,0,0.084232,0.96549,0.084232,0.96528
0,0,0,0,0.084243,0.96558,0.084243,0.96537
0,0,0,0,0.084254,0.96567,0.084254,0.96547
0,0,0,0,0.084265,0.96576,0.084265,0.96556
0,0,0,0,0.084276,0.96585,0.084276,0.96565
0,0,0,0,0.084287,0.96594,0.084287,0.96574
0,0,0,0,0.084298,0.96604,0.084298,0.96583
0,0,0,0,0.084309,0.96613,0.084309,0.96593
0,0,0,0,0.08432,0.96622,0.08432,0.96602
0,0,0,0,0.084331,0.96631,0.084331,0.96612
0,0,0,0,0.084342,0.96641,0.084342,0.96621
0,0,0,0,0.084353,0.9665,0.084353,0.96631
0,0,0,0,0.084364,0.96659,0.084364,0.9664
0,0,0,0,0.084375,0.96669,0.084375,0.9665
0,0,0,0,0.084386,0.96678,0.084386,0.96659
0,0,0,0,0.084397,0.96688,0.084397,0.96669
0,0,0,0,0.084408,0.96697,0.084408,0.96678
0,0,0,0,0.084419,0.96706,0.084419,0.96688
0,0,0,0,0.08443,0.96716,0.08443,0.96698
0,0,0,0,0.084441,0.96725,0.084441,0.96707
0,0,0,0,0.084452,0.96735,0.084452,0.96717
0,0,0,0,0.084463,0.96745,0.084463,0.96727
0,0,0,0,0.084474,0.96754,0.084474,0.96736
0,0,0,0,0.084485,0.96764,0.084485,0.96746
0,0,0,0,0.084496,0.96773,0.084496,0.96756
0,0,0,0,0.084507,0.96783,0.084507,0.96765
0,0,0,0,0.084518,0.96793,0.084518,0.96775
0,0,0,0,0.084529,0.96802,0.084529,0.96785
0,0,0,0,0.08454,0.96812,0.08454,0.96795
0,0,0,0,0.084551,0.96822,0.084551,0.96805
0,0,0,0,0.084562,0.96832,0.084562,0.96815
0,0,0,0,0.084573,0.96841,0.084573,0.96825
0,0,0,0,0.084584,0.96851,0.084584,0.96835
0,0,0,0,0.084595,0.96861,0.084595,0.96845
0,0,0,0,0.084606,0.96871,0.084606,0.96854
0,0,0,0,0.084617,0.96881,0.084617,0.96864
0,0,0,0,0.084628,0.96891,0.084628,0.96874
0,0,0,0,0.084639,0.96901,0.084639,0.96885
0,0,0,0,0.08465,0.9691,0.08465,0.96895
0,0,0,0,0.084662,0.9692,0.084662,0.96905
0,0,0,0,0.084673,0.9693,0.084673,0.96915
0,0,0,0,0.084684,0.9694,0.084684,0.96925
0,0,0,0,0.084695,0.9695,0.084695,0.96935
0,0,0,0,0.084706,0.96959,0.084706,0.96944
0,0,0,0,0.084717,0.96969,0.084717,0.96954
0,0,0,0,0.084728,0.96979,0.084728,0.96964
0,0,0,0,0.084739,0.96989,0.084739,0.96974
0,0,0,0,0.08475,0.96998,0.08475,0.96984
0,0,0,0,0.084761,0.97008,0.084761,0.96994
0,0,0,0,0.084772,0.97018,0.084772,0.97004
0,0,0,0,0.084783,0.97027,0.084783,0.97014
0,0,0,0,0.084794,0.97037,0.084794,0.97023
0,0,0,0,0.084805,0.97047,0.084805,0.97033
0,0,0,0,0.084816,0.97056,0.084816,0.97043
0,0,0,0,0.084827,0.97066,0.084827,0.97053
0,0,0,0,0.084838,0.97075,0.084838,0.97062
0,0,0,0,0.084849,0.97085,0.084849,0.97072
0,0,0,0,0.08486,0.97094,0.08486,0.97081
0,0,0,0,0.084871,0.97103,0.084871,0.97091
0,0,0,0,0.084882,0.97113,0.084882,0.97101
0,0,0,0,0.084893,0.97122,0.084893,0.9711
0,0,0,0,0.084904,0.97132,0.084904,0.9712
0,0,0,0,0.084915,0.97141,0.084915,0.97129
0,0,0,0,0.084926,0.9715,0.084926,0.97139
0,0,0,0,0.084937,0.9716,0.084937,0.97148
0,0,0,0,0.084948,0.97169,0.084948,0.97157
0,0,0,0,0.084959,0.97178,0.084959,0.97167
0,0,0,0,0.08497,0.97187,0.08497,0.97176
0,0,0,0,0.084981,0.97197,0.084981,0.97186
0,0,0,0,0.084992,0.97206,0.084992,0.97195
0,0,0,0,0.085003,0.97215,0.085003,0.97204
0,0,0,0,0.085014,0.97224,0.085014,0.97213
0,0,0,0,0.085025,0.97233,0.085025,0.97223
0,0,0,0,0.085036,0.97242,0.085036,0.97232
0,0,0,0,0.085047,0.97251,0.085047,0.97241
0,0,0,0,0.085058,0.9726,0.085058,0.9725
0,0,0,0,0.085069,0.97269,0.085069,0.97259
0,0,0,0,0.08508,0.97277,0.08508,0.97268
0,0,0,0,0.085091,0.97286,0.085091,0.97277
0,0,0,0,0.085102,0.97295,0.085102,0.97285
0,0,0,0,0.085113,0.97304,0.085113,0.97294
0,0,0,0,0.085124,0.97312,0.085124,0.97303
0,0,0,0,0.085135,0.97321,0.085135,0.97312
0,0,0,0,0.085146,0.97329,0.085146,0.9732
0,0,0,0,0.085158,0.97338,0.085158,0.97329
0,0,0,0,0.085169,0.97346,0.085169,0.97337
0,0,0,0,0.08518,0.97355,0.08518,0.97346
0,0,0,0,0.085191,0.97363,0.085191,0.97354
0,0,0,0,0.085202,0.97372,0.085202,0.97363
0,0,0,0,0.085213,0.9738,0.085213,0.97372
0,0,0,0,0.085224,0.97388,0.085224,0.9738
0,0,0,0,0.085235,0.97397,0.085235,0.97388
0,0,0,0,0.085246,0.97405,0.085246,0.97397
0,0,0,0,0.085257,0.97413,0.085257,0.97405
0,0,0,0,0.085268,0.97421,0.085268,0.97413
0,0,0,0,0.085279,0.97429,0.085279,0.97422
0,0,0,0,0.08529,0.97437,0.08529,0.9743
0,0,0,0,0.085301,0.97446,0.085301,0.97438
0,0,0,0,0.085312,0.97454,0.085312,0.97446
0,0,0,0,0.085323,0.97462,0.085323,0.97454
0,0,0,0,0.085334,0.97469,0.085334,0.97462
0,0,0,0,0.085345,0.97477,0.085345,0.9747
0,0,0,0,0.085356,0.97485,0.085356,0.97478
0,0,0,0,0.085367,0.97493,0.085367,0.97486
0,0,0,0,0.085378,0.97501,0.085378,0.97494
0,0,0,0,0.085389,0.97508,0.085389,0.97502
0,0,0,0,0.0854,0.97516,0.0854,0.97509
0,0,0,0,0.085411,0.97524,0.085411,0.97517
0,0,0,0,0.085422,0.97531,0.085422,0.97525
0,0,0,0,0.085433,0.97538,0.085433,0.97532
0,0,0,0,0.085444,0.97546,0.085444,0.9754
0,0,0,0,0.085455,0.97553,0.085455,0.97547
0,0,0,0,0.085466,0.9756,0.085466,0.97555
0,0,0,0,0.085477,0.97568,0.085477,0.97562
0,0,0,0,0.085488,0.97575,0.085488,0.97569
0,0,0,0,0.085499,0.97582,0.085499,0.97577
0,0,0,0,0.08551,0.97589,0.08551,0.97584
0,0,0,0,0.085521,0.97596,0.085521,0.97591
0,0,0,0,0.085532,0.97603,0.085532,0.97598
0,0,0,0,0.085543,0.9761,0.085543,0.97605
0,0,0,0,0.085554,0.97617,0.085554,0.97612
0,0,0,0,0.085565,0.97624,0.085565,0.97619
0,0,0,0,0.085576,0.97631,0.085576,0.97626
0,0,0,0,0.085587,0.97638,0.085587,0.97633
0,0,0,0,0.085598,0.97644,0.085598,0.9764
0,0,0,0,0.085609,0.97651,0.085609,0.97646
0,0,0,0,0.08562,0.97658,0.08562,0.97653
0,0,0,0,0.085631,0.97664,0.085631,0.97659
0,0,0,0,0.085642,0.9767,0.085642,0.97666
0,0,0,0,0.085654,0.97677,0.085654,0.97672
0,0,0,0,0.085665,0.97683,0.085665,0.97679
0,0,0,0,0.085676,0.97689,0.085676,0.97685
0,0,0,0,0.085687,0.97695,0.085687,0.97691
0,0,0,0,0.085698,0.97701,0.085698,0.97697
0,0,0,0,0.085709,0.97707,0.085709,0.97703
0,0,0,0,0.08572,0.97713,0.08572,0.97708
0,0,0,0,0.085731,0.97718,0.085731,0.97714
0,0,0,0,0.085742,0.97724,0.085742,0.9772
0,0,0,0,0.085753,0.97729,0.085753,0.97726
0,0,0,0,0.085764,0.97735,0.085764,0.97731
0,0,0,0,0.085775,0.9774,0.085775,0.97737
0,0,0,0,0.085786,0.97745,0.085786,0.97742
0,0,0,0,0.085797,0.9775,0.085797,0.97747
0,0,0,0,0.085808,0.97756,0.085808,0.97752
0,0,0,0,0.085819,0.97761,0.085819,0.97757
0,0,0,0,0.08583,0.97765,0.08583,0.97762
0,0,0,0,0.085841,0.9777,0.085841,0.97767
0,0,0,0,0.085852,0.97775,0.085852,0.97772
0,0,0,0,0.085863,0.9778,0.085863,0.97777
0,0,0,0,0.085874,0.97784,0.085874,0.97782
0,0,0,0,0.085885,0.97789,0.085885,0.97786
0,0,0,0,0.085896,0.97793,0.085896,0.97791
0,0,0,0,0.085907,0.97798,0.085907,0.97795
0,0,0,0,0.085918,0.97802,0.085918,0.97799
0,0,0,0,0.085929,0.97806,0.085929,0.97803
0,0,0,0,0.08594,0.9781,0.08594,0.97808
0,0,0,0,0.085951,0.97814,0.085951,0.97812
0,0,0,0,0.085962,0.97818,0.085962,0.97815
0,0,0,0,0.085973,0.97822,0.085973,0.97819
0,0,0,0,0.085984,0.97826,0.085984,0.97823
0,0,0,0,0.085995,0.97829,0.085995,0.97827
0,0,0,0,0.086006,0.97833,0.086006,0.9783
0,0,0,0,0.086017,0.97836,0.086017,0.97834
0,0,0,0,0.086028,0.97839,0.086028,0.97837
0,0,0,0,0.086039,0.97843,0.086039,0.97841
0,0,0,0,0.08605,0.97846,0.08605,0.97844
0,0,0,0,0.086061,0.97849,0.086061,0.97847
0,0,0,0,0.086072,0.97852,0.086072,0.9785
0,0,0,0,0.086083,0.97855,0.086083,0.97853
0,0,0,0,0.086094,0.97857,0.086094,0.97855
0,0,0,0,0.086105,0.9786,0.086105,0.97858
0,0,0,0,0.086116,0.97862,0.086116,0.97861
0,0,0,0,0.086127,0.97865,0.086127,0.97863
0,0,0,0,0.086138,0.97867,0.086138,0.97866
0,0,0,0,0.08615,0.9787,0.08615,0.97868
0,0,0,0,0.086161,0.97872,0.086161,0.9787
0,0,0,0,0.086172,0.97874,0.086172,0.97872
0,0,0,0,0.086183,0.97876,0.086183,0.97875
0,0,0,0,0.086194,0.97878,0.086194,0.97877
0,0,0,0,0.086205,0.9788,0.086205,0.97878
0,0,0,0,0.086216,0.97882,0.086216,0.9788
0,0,0,0,0.086227,0.97884,0.086227,0.97882
0,0,0,0,0.086238,0.97885,0.086238,0.97884
0,0,0,0,0.086249,0.97887,0.086249,0.97885
0,0,0,0,0.08626,0.97889,0.08626,0.97887
0,0,0,0,0.086271,0.9789,0.086271,0.97888
0,0,0,0,0.086282,0.97891,0.086282,0.9789
0,0,0,0,0.086293,0.97892,0.086293,0.97891
0,0,0,0,0.086304,0.97894,0.086304,0.97892
0,0,0,0,0.086315,0.97895,0.086315,0.97893
0,0,0,0,0.086326,0.97896,0.086326,0.97894
0,0,0,0,0.086337,0.97896,0.086337,0.97895
0,0,0,0,0.086348,0.97897,0.086348,0.97896
0,0,0,0,0.086359,0.97898,0.086359,0.97896
0,0,0,0,0.08637,0.97898,0.08637,0.97897
0,0,0,0,0.086381,0.97899,0.086381,0.97897
0,0,0,0,0.086392,0.97899,0.086392,0.97898
0,0,0,0,0.086403,0.979,0.086403,0.97898
0,0,0,0,0.086414,0.979,0.086414,0.97898
0,0,0,0,0.086425,0.979,0.086425,0.97898
0,0,0,0,0.086436,0.979,0.086436,0.97898
0,0,0,0,0.086447,0.979,0.086447,0.97898
0,0,0,0,0.086458,0.979,0.086458,0.97898
0,0,0,0,0.086469,0.979,0.086469,0.97898
0,0,0,0,0.08648,0.97899,0.08648,0.97897
0,0,0,0,0.086491,0.97899,0.086491,0.97897
0,0,0,0,0.086502,0.97898,0.086502,0.97896
0,0,0,0,0.086513,0.97898,0.086513,0.97896
0,0,0,0,0.086524,0.97897,0.086524,0.97895
0,0,0,0,0.086535,0.97896,0.086535,0.97894
0,0,0,0,0.086546,0.97895,0.086546,0.97893
0,0,0,0,0.086557,0.97894,0.086557,0.97892
0,0,0,0,0.086568,0.97893,0.086568,0.97891
0,0,0,0,0.086579,0.97892,0.086579,0.9789
0,0,0,0,0.08659,0.97891,0.08659,0.97889
0,0,0,0,0.086601,0.9789,0.086601,0.97887
0,0,0,0,0.086612,0.97888,0.086612,0.97886
0,0,0,0,0.086623,0.97887,0.086623,0.97884
0,0,0,0,0.086634,0.97885,0.086634,0.97882
0,0,0,0,0.086646,0.97883,0.086646,0.97881
0,0,0,0,0.086657,0.97881,0.086657,0.97879
0,0,0,0,0.086668,0.9788,0.086668,0.97877
0,0,0,0,0.086679,0.97878,0.086679,0.97875
0,0,0,0,0.08669,0.97876,0.08669,0.97873
0,0,0,0,0.086701,0.97873,0.086701,0.97871
0,0,0,0,0.086712,0.97871,0.086712,0.97868
0,0,0,0,0.086723,0.97869,0.086723,0.97866
0,0,0,0,0.086734,0.97866,0.086734,0.97863
0,0,0,0,0.086745,0.97864,0.086745,0.97861
0,0,0,0,0.086756,0.97861,0.086756,0.97858
0,0,0,0,0.086767,0.97859,0.086767,0.97855
0,0,0,0,0.086778,0.97856,0.086778,0.97853
0,0,0,0,0.086789,0.97853,0.086789,0.9785
0,0,0,0,0.0868,0.9785,0.0868,0.97847
0,0,0,0,0.086811,0.97847,0.086811,0.97843
0,0,0,0,0.086822,0.97844,0.086822,0.9784
0,0,0,0,0.086833,0.97841,0.086833,0.97837
0,0,0,0,0.086844,0.97837,0.086844,0.97834
0,0,0,0,0.086855,0.97834,0.086855,0.9783
0,0,0,0,0.086866,0.97831,0.086866,0.97827
0,0,0,0,0.086877,0.97827,0.086877,0.97823
0,0,0,0,0.086888,0.97823,0.086888,0.97819
0,0,0,0,0.086899,0.9782,0.086899,0.97815
0,0,0,0,0.08691,0.97816,0.08691,0.97812
0,0,0,0,0.086921,0.97812,0.086921,0.97808
0,0,0,0,0.086932,0.97808,0.086932,0.97804
0,0,0,0,0.086943,0.97804,0.086943,0.97799
0,0,0,0,0.086954,0.978,0.086954,0.97795
0,0,0,0,0.086965,0.97796,0.086965,0.97791
0,0,0,0,0.086976,0.97791,0.086976,0.97786
0,0,0,0,0.086987,0.97787,0.086987,0.97782
0,0,0,0,0.086998,0.97783,0.086998,0.97778
0,0,0,0,0.087009,0.97778,0.087009,0.97773
0,0,0,0,0.08702,0.97774,0.08702,0.97768
0,0,0,0,0.087031,0.97769,0.087031,0.97763
0,0,0,0,0.087042,0.97764,0.087042,0.97758
0,0,0,0,0.087053,0.97759,0.087053,0.97753
0,0,0,0,0.087064,0.97754,0.087064,0.97748
0,0,0,0,0.087075,0.97749,0.087075,0.97743
0,0,0,0,0.087086,0.97744,0.087086,0.97738
0,0,0,0,0.087097,0.97739,0.087097,0.97732
0,0,0,0,0.087108,0.97733,0.087108,0.97727
0,0,0,0,0.087119,0.97728,0.087119,0.97721
0,0,0,0,0.08713,0.97722,0.08713,0.97716
0,0,0,0,0.087142,0.97717,0.087142,0.9771
0,0,0,0,0.087153,0.97711,0.087153,0.97704
0,0,0,0,0.087164,0.97705,0.087164,0.97698
0,0,0,0,0.087175,0.977,0.087175,0.97693
0,0,0,0,0.087186,0.97694,0.087186,0.97687
0,0,0,0,0.087197,0.97688,0.087197,0.97681
0,0,0,0,0.087208,0.97682,0.087208,0.97674
0,0,0,0,0.087219,0.97676,0.087219,0.97668
0,0,0,0,0.08723,0.9767,0.08723,0.97662
0,0,0,0,0.087241,0.97663,0.087241,0.97655
0,0,0,0,0.087252,0.97657,0.087252,0.97649
0,0,0,0,0.087263,0.97651,0.087263,0.97642
0,0,0,0,0.087274,0.97644,0.087274,0.97636
0,0,0,0,0.087285,0.97638,0.087285,0.97629
0,0,0,0,0.087296,0.97631,0.087296,0.97622
0,0,0,0,0.087307,0.97624,0.087307,0.97616
0,0,0,0,0.087318,0.97618,0.087318,0.97609
0,0,0,0,0.087329,0.97611,0.087329,0.97602
0,0,0,0,0.08734,0.97604,0.08734,0.97595
0,0,0,0,0.087351,0.97597,0.087351,0.97588
0,0,0,0,0.087362,0.97591,0.087362,0.97581
0,0,0,0,0.087373,0.97584,0.087373,0.97574
0,0,0,0,0.087384,0.97577,0.087384,0.97567
0,0,0,0,0.087395,0.97569,0.087395,0.9756
0,0,0,0,0.087406,0.97562,0.087406,0.97552
0,0,0,0,0.087417,0.97555,0.087417,0.97545
0,0,0,0,0.087428,0.97548,0.087428,0.97537
0,0,0,0,0.087439,0.9754,0.087439,0.9753
0,0,0,0,0.08745,0.97533,0.08745,0.97522
0,0,0,0,0.087461,0.97525,0.087461,0.97515
0,0,0,0,0.087472,0.97518,0.087472,0.97507
0,0,0,0,0.087483,0.9751,0.087483,0.975
0,0,0,0,0.087494,0.97503,0.087494,0.97492
0,0,0,0,0.087505,0.97495,0.087505,0.97484
0,0,0,0,0.087516,0.97488,0.087516,0.97477
0,0,0,0,0.087527,0.9748,0.087527,0.97469
0,0,0,0,0.087538,0.97473,0.087538,0.97461
0,0,0,0,0.087549,0.97465,0.087549,0.97453
0,0,0,0,0.08756,0.97457,0.08756,0.97445
0,0,0,0,0.087571,0.97449,0.087571,0.97437
0,0,0,0,0.087582,0.97441,0.087582,0.97429
0,0,0,0,0.087593,0.97433,0.087593,0.97421
0,0,0,0,0.087604,0.97425,0.087604,0.97413
0,0,0,0,0.087615,0.97417,0.087615,0.97405
0,0,0,0,0.087626,0.97409,0.087626,0.97396
0,0,0,0,0.087638,0.97401,0.087638,0.97388
0,0,0,0,0.087649,0.97392,0.087649,0.9738
0,0,0,0,0.08766,0.97384,0.08766,0.97371
0,0,0,0,0.087671,0.97376,0.087671,0.97363
0,0,0,0,0.087682,0.97368,0.087682,0.97354
0,0,0,0,0.087693,0.97359,0.087693,0.97346
0,0,0,0,0.087704,0.97351,0.087704,0.97337
0,0,0,0,0.087715,0.97342,0.087715,0.97329
0,0,0,0,0.087726,0.97334,0.087726,0.9732
0,0,0,0,0.087737,0.97326,0.087737,0.97312
0,0,0,0,0.087748,0.97317,0.087748,0.97303
0,0,0,0,0.087759,0.97309,0.087759,0.97294
0,0,0,0,0.08777,0.973,0.08777,0.97286
0,0,0,0,0.087781,0.97291,0.087781,0.97277
0,0,0,0,0.087792,0.97283,0.087792,0.97268
0,0,0,0,0.087803,0.97274,0.087803,0.97259
0,0,0,0,0.087814,0.97265,0.087814,0.9725
0,0,0,0,0.087825,0.97257,0.087825,0.97242
0,0,0,0,0.087836,0.97248,0.087836,0.97233
0,0,0,0,0.087847,0.97239,0.087847,0.97224
0,0,0,0,0.087858,0.97231,0.087858,0.97215
0,0,0,0,0.087869,0.97222,0.087869,0.97206
0,0,0,0,0.08788,0.97213,0.08788,0.97197
0,0,0,0,0.087891,0.97204,0.087891,0.97188
0,0,0,0,0.087902,0.97195,0.087902,0.97178
0,0,0,0,0.087913,0.97186,0.087913,0.97169
0,0,0,0,0.087924,0.97176,0.087924,0.9716
0,0,0,0,0.087935,0.97167,0.087935,0.97151
0,0,0,0,0.087946,0.97158,0.087946,0.97142
0,0,0,0,0.087957,0.97149,0.087957,0.97133
0,0,0,0,0.087968,0.9714,0.087968,0.97123
0,0,0,0,0.087979,0.97131,0.087979,0.97114
0,0,0,0,0.08799,0.97122,0.08799,0.97104
0,0,0,0,0.088001,0.97113,0.088001,0.97095
0,0,0,0,0.088012,0.97103,0.088012,0.97086
0,0,0,0,0.088023,0.97094,0.088023,0.97076
0,0,0,0,0.088034,0.97085,0.088034,0.97067
0,0,0,0,0.088045,0.97076,0.088045,0.97058
0,0,0,0,0.088056,0.97066,0.088056,0.97048
0,0,0,0,0.088067,0.97057,0.088067,0.97039
0,0,0,0,0.088078,0.97048,0.088078,0.97029
0,0,0,0,0.088089,0.97038,0.088089,0.9702
0,0,0,0,0.0881,0.97029,0.0881,0.9701
0,0,0,0,0.088111,0.9702,0.088111,0.97001
0,0,0,0,0.088122,0.9701,0.088122,0.96991
0,0,0,0,0.088134,0.97001,0.088134,0.96982
0,0,0,0,0.088145,0.96992,0.088145,0.96972
0,0,0,0,0.088156,0.96982,0.088156,0.96963
0,0,0,0,0.088167,0.96973,0.088167,0.96953
0,0,0,0,0.088178,0.96964,0.088178,0.96944
0,0,0,0,0.088189,0.96954,0.088189,0.96934
0,0,0,0,0.0882,0.96945,0.0882,0.96924
0,0,0,0,0.088211,0.96935,0.088211,0.96915
0,0,0,0,0.088222,0.96926,0.088222,0.96905
0,0,0,0,0.088233,0.96916,0.088233,0.96895
0,0,0,0,0.088244,0.96907,0.088244,0.96885
0,0,0,0,0.088255,0.96897,0.088255,0.96875
0,0,0,0,0.088266,0.96888,0.088266,0.96866
0,0,0,0,0.088277,0.96878,0.088277,0.96856
0,0,0,0,0.088288,0.96868,0.088288,0.96846
0,0,0,0,0.088299,0.96859,0.088299,0.96837
0,0,0,0,0.08831,0.96849,0.08831,0.96827
0,0,0,0,0.088321,0.9684,0.088321,0.96818
0,0,0,0,0.088332,0.96831,0.088332,0.96808
0,0,0,0,0.088343,0.96821,0.088343,0.96798
0,0,0,0,0.088354,0.96812,0.088354,0.96789
0,0,0,0,0.088365,0.96803,0.088365,0.96779
0,0,0,0,0.088376,0.96793,0.088376,0.9677
0,0,0,0,0.088387,0.96784,0.088387,0.9676
0,0,0,0,0.088398,0.96774,0.088398,0.96751
0,0,0,0,0.088409,0.96765,0.088409,0.96742
0,0,0,0,0.08842,0.96756,0.08842,0.96732
0,0,0,0,0.088431,0.96747,0.088431,0.96723
0,0,0,0,0.088442,0.96738,0.088442,0.96713
0,0,0,0,0.088453,0.96729,0.088453,0.96704
0,0,0,0,0.088464,0.96719,0.088464,0.96695
0,0,0,0,0.088475,0.9671,0.088475,0.96686
0,0,0,0,0.088486,0.96701,0.088486,0.96676
0,0,0,0,0.088497,0.96692,0.088497,0.96667
0,0,0,0,0.088508,0.96683,0.088508,0.96658
0,0,0,0,0.088519,0.96674,0.088519,0.96649
0,0,0,0,0.08853,0.96665,0.08853,0.9664
0,0,0,0,0.088541,0.96656,0.088541,0.96631
0,0,0,0,0.088552,0.96647,0.088552,0.96621
0,0,0,0,0.088563,0.96638,0.088563,0.96613
0,0,0,0,0.088574,0.96629,0.088574,0.96604
0,0,0,0,0.088585,0.9662,0.088585,0.96595
0,0,0,0,0.088596,0.96612,0.088596,0.96586
0,0,0,0,0.088607,0.96603,0.088607,0.96577
0,0,0,0,0.088618,0.96594,0.088618,0.96568
0,0,0,0,0.088629,0.96585,0.088629,0.96559
0,0,0,0,0.088641,0.96577,0.088641,0.9655
0,0,0,0,0.088652,0.96568,0.088652,0.96542
0,0,0,0,0.088663,0.96559,0.088663,0.96533
0,0,0,0,0.088674,0.96551,0.088674,0.96524
0,0,0,0,0.088685,0.96542,0.088685,0.96515
0,0,0,0,0.088696,0.96534,0.088696,0.96507
0,0,0,0,0.088707,0.96525,0.088707,0.96498
0,0,0,0,0.088718,0.96517,0.088718,0.9649
0,0,0,0,0.088729,0.96508,0.088729,0.96481
0,0,0,0,0.08874,0.965,0.08874,0.96473
0,0,0,0,0.088751,0.96491,0.088751,0.96464
0,0,0,0,0.088762,0.96483,0.088762,0.96456
0,0,0,0,0.088773,0.96475,0.088773,0.96447
0,0,0,0,0.088784,0.96467,0.088784,0.96439
0,0,0,0,0.088795,0.96459,0.088795,0.96431
0,0,0,0,0.088806,0.96451,0.088806,0.96423
0,0,0,0,0.088817,0.96442,0.088817,0.96414
0,0,0,0,0.088828,0.96434,0.088828,0.96406
0,0,0,0,0.088839,0.96426,0.088839,0.96398
0,0,0,0,0.08885,0.96418,0.08885,0.9639
0,0,0,0,0.088861,0.96411,0.088861,0.96382
0,0,0,0,0.088872,0.96403,0.088872,0.96374
0,0,0,0,0.088883,0.96395,0.088883,0.96366
0,0,0,0,0.088894,0.96387,0.088894,0.96358
0,0,0,0,0.088905,0.96379,0.088905,0.9635
0,0,0,0,0.088916,0.96372,0.088916,0.96343
0,0,0,0,0.088927,0.96364,0.088927,0.96335
0,0,0,0,0.088938,0.96357,0.088938,0.96327
0,0,0,0,0.088949,0.96349,0.088949,0.96319
0,0,0,0,0.08896,0.96341,0.08896,0.96312
0,0,0,0,0.088971,0.96334,0.088971,0.96304
0,0,0,0,0.088982,0.96327,0.088982,0.96297
0,0,0,0,0.088993,0.96319,0.088993,0.96289
0,0,0,0,0.089004,0.96312,0.089004,0.96282
0,0,0,0,0.089015,0.96305,0.089015,0.96274
0,0,0,0,0.089026,0.96298,0.089026,0.96267
0,0,0,0,0.089037,0.9629,0.089037,0.9626
0,0,0,0,0.089048,0.96283,0.089048,0.96253
0,0,0,0,0.089059,0.96276,0.089059,0.96246
0,0,0,0,0.08907,0.96269,0.08907,0.96239
0,0,0,0,0.089081,0.96262,0.089081,0.96232
0,0,0,0,0.089092,0.96256,0.089092,0.96225
0,0,0,0,0.089103,0.96249,0.089103,0.96218
0,0,0,0,0.089114,0.96242,0.089114,0.96211
0,0,0,0,0.089125,0.96236,0.089125,0.96204
0,0,0,0,0.089137,0.96229,0.089137,0.96198
0,0,0,0,0.089148,0.96223,0.089148,0.96191
0,0,0,0,0.089159,0.96216,0.089159,0.96185
0,0,0,0,0.08917,0.9621,0.08917,0.96178
0,0,0,0,0.089181,0.96203,0.089181,0.96172
0,0,0,0,0.089192,0.96197,0.089192,0.96166
0,0,0,0,0.089203,0.96191,0.089203,0.96159
0,0,0,0,0.089214,0.96185,0.089214,0.96153
0,0,0,0,0.089225,0.96179,0.089225,0.96146
0,0,0,0,0.089236,0.96173,0.089236,0.9614
0,0,0,0,0.089247,0.96167,0.089247,0.96134
0,0,0,0,0.089258,0.96161,0.089258,0.96128
0,0,0,0,0.089269,0.96155,0.089269,0.96122
0,0,0,0,0.08928,0.96149,0.08928,0.96116
0,0,0,0,0.089291,0.96144,0.089291,0.9611
0,0,0,0,0.089302,0.96138,0.089302,0.96104
0,0,0,0,0.089313,0.96132,0.089313,0.96098
0,0,0,0,0.089324,0.96126,0.089324,0.96092
0,0,0,0,0.089335,0.96121,0.089335,0.96087
0,0,0,0,0.089346,0.96115,0.089346,0.96081
0,0,0,0,0.089357,0.9611,0.089357,0.96076
0,0,0,0,0.089368,0.96105,0.089368,0.96071
0,0,0,0,0.089379,0.96099,0.089379,0.96065
0,0,0,0,0.08939,0.96094,0.08939,0.9606
0,0,0,0,0.089401,0.96089,0.089401,0.96055
0,0,0,0,0.089412,0.96084,0.089412,0.9605
0,0,0,0,0.089423,0.96079,0.089423,0.96045
0,0,0,0,0.089434,0.96075,0.089434,0.96041
0,0,0,0,0.089445,0.9607,0.089445,0.96036
0,0,0,0,0.089456,0.96065,0.089456,0.96031
0,0,0,0,0.089467,0.96061,0.089467,0.96027
0,0,0,0,0.089478,0.96056,0.089478,0.96022
0,0,0,0,0.089489,0.96052,0.089489,0.96018
0,0,0,0,0.0895,0.96048,0.0895,0.96014
0,0,0,0,0.089511,0.96044,0.089511,0.9601
0,0,0,0,0.089522,0.96039,0.089522,0.96005
0,0,0,0,0.089533,0.96035,0.089533,0.96001
0,0,0,0,0.089544,0.96031,0.089544,0.95997
0,0,0,0,0.089555,0.96028,0.089555,0.95993
0,0,0,0,0.089566,0.96024,0.089566,0.95989
0,0,0,0,0.089577,0.9602,0.089577,0.95986
0,0,0,0,0.089588,0.96017,0.089588,0.95982
0,0,0,0,0.089599,0.96013,0.089599,0.95979
0,0,0,0,0.08961,0.96009,0.08961,0.95975
0,0,0,0,0.089621,0.96006,0.089621,0.95972
0,0,0,0,0.089633,0.96003,0.089633,0.95968
0,0,0,0,0.089644,0.95999,0.089644,0.95965
0,0,0,0,0.089655,0.95996,0.089655,0.95962
0,0,0,0,0.089666,0.95993,0.089666,0.95959
0,0,0,0,0.089677,0.9599,0.089677,0.95956
0,0,0,0,0.089688,0.95988,0.089688,0.95953
0,0,0,0,0.089699,0.95985,0.089699,0.95951
0,0,0,0,0.08971,0.95982,0.08971,0.95948
0,0,0,0,0.089721,0.9598,0.089721,0.95945
0,0,0,0,0.089732,0.95977,0.089732,0.95943
0,0,0,0,0.089743,0.95975,0.089743,0.9594
0,0,0,0,0.089754,0.95972,0.089754,0.95938
0,0,0,0,0.089765,0.9597,0.089765,0.95936
0,0,0,0,0.089776,0.95968,0.089776,0.95934
0,0,0,0,0.089787,0.95966,0.089787,0.95932
0,0,0,0,0.089798,0.95964,0.089798,0.9593
0,0,0,0,0.089809,0.95962,0.089809,0.95928
0,0,0,0,0.08982,0.95961,0.08982,0.95927
0,0,0,0,0.089831,0.95959,0.089831,0.95925
0,0,0,0,0.089842,0.95958,0.089842,0.95923
0,0,0,0,0.089853,0.95956,0.089853,0.95922
0,0,0,0,0.089864,0.95955,0.089864,0.95921
0,0,0,0,0.089875,0.95953,0.089875,0.95919
0,0,0,0,0.089886,0.95952,0.089886,0.95918
0,0,0,0,0.089897,0.95951,0.089897,0.95917
0,0,0,0,0.089908,0.9595,0.089908,0.95916
0,0,0,0,0.089919,0.95949,0.089919,0.95915
0,0,0,0,0.08993,0.95948,0.08993,0.95914
0,0,0,0,0.089941,0.95948,0.089941,0.95914
0,0,0,0,0.089952,0.95947,0.089952,0.95913
0,0,0,0,0.089963,0.95946,0.089963,0.95912
0,0,0,0,0.089974,0.95946,0.089974,0.95912
0,0,0,0,0.089985,0.95945,0.089985,0.95912
0,0,0,0,0.089996,0.95945,0.089996,0.95911
0,0,0,0,0.090007,0.95945,0.090007,0.95911
0,0,0,0,0.090018,0.95945,0.090018,0.95911
0,0,0,0,0.090029,0.95945,0.090029,0.95911
0,0,0,0,0.09004,0.95945,0.09004,0.95911
0,0,0,0,0.090051,0.95945,0.090051,0.95911
0,0,0,0,0.090062,0.95945,0.090062,0.95911
0,0,0,0,0.090073,0.95945,0.090073,0.95912
0,0,0,0,0.090084,0.95946,0.090084,0.95912
0,0,0,0,0.090095,0.95946,0.090095,0.95913
0,0,0,0,0.090106,0.95947,0.090106,0.95913
0,0,0,0,0.090117,0.95947,0.090117,0.95914
0,0,0,0,0.090129,0.95948,0.090129,0.95914
0,0,0,0,0.09014,0.95949,0.09014,0.95915
0,0,0,0,0.090151,0.95949,0.090151,0.95916
0,0,0,0,0.090162,0.9595,0.090162,0.95917
0,0,0,0,0.090173,0.95951,0.090173,0.95918
0,0,0,0,0.090184,0.95953,0.090184,0.95919
0,0,0,0,0.090195,0.95954,0.090195,0.95921
0,0,0,0,0.090206,0.95955,0.090206,0.95922
0,0,0,0,0.090217,0.95956,0.090217,0.95923
0,0,0,0,0.090228,0.95958,0.090228,0.95925
0,0,0,0,0.090239,0.95959,0.090239,0.95926
0,0,0,0,0.09025,0.95961,0.09025,0.95928
0,0,0,0,0.090261,0.95962,0.090261,0.9593
0,0,0,0,0.090272,0.95964,0.090272,0.95932
0,0,0,0,0.090283,0.95966,0.090283,0.95933
0,0,0,0,0.090294,0.95968,0.090294,0.95935
0,0,0,0,0.090305,0.9597,0.090305,0.95938
0,0,0,0,0.090316,0.95972,0.090316,0.9594
0,0,0,0,0.090327,0.95974,0.090327,0.95942
0,0,0,0,0.090338,0.95976,0.090338,0.95944
0,0,0,0,0.090349,0.95979,0.090349,0.95947
0,0,0,0,0.09036,0.95981,0.09036,0.95949
0,0,0,0,0.090371,0.95984,0.090371,0.95952
0,0,0,0,0.090382,0.95986,0.090382,0.95954
0,0,0,0,0.090393,0.95989,0.090393,0.95957
0,0,0,0,0.090404,0.95992,0.090404,0.9596
0,0,0,0,0.090415,0.95995,0.090415,0.95963
0,0,0,0,0.090426,0.95997,0.090426,0.95966
0,0,0,0,0.090437,0.96001,0.090437,0.95969
0,0,0,0,0.090448,0.96004,0.090448,0.95972
0,0,0,0,0.090459,0.96007,0.090459,0.95976
0,0,0,0,0.09047,0.9601,0.09047,0.95979
0,0,0,0,0.090481,0.96013,0.090481,0.95982
0,0,0,0,0.090492,0.96017,0.090492,0.95986
0,0,0,0,0.090503,0.9602,0.090503,0.9599
0,0,0,0,0.090514,0.96024,0.090514,0.95993
0,0,0,0,0.090525,0.96028,0.090525,0.95997
0,0,0,0,0.090536,0.96032,0.090536,0.96001
0,0,0,0,0.090547,0.96035,0.090547,0.96005
0,0,0,0,0.090558,0.96039,0.090558,0.96009
0,0,0,0,0.090569,0.96043,0.090569,0.96013
0,0,0,0,0.09058,0.96048,0.09058,0.96017
0,0,0,0,0.090591,0.96052,0.090591,0.96022
0,0,0,0,0.090602,0.96056,0.090602,0.96026
0,0,0,0,0.090613,0.9606,0.090613,0.9603
0,0,0,0,0.090625,0.96065,0.090625,0.96035
0,0,0,0,0.090636,0.96069,0.090636,0.9604
0,0,0,0,0.090647,0.96074,0.090647,0.96044
0,0,0,0,0.090658,0.96079,0.090658,0.96049
0,0,0,0,0.090669,0.96084,0.090669,0.96054
0,0,0,0,0.09068,0.96089,0.09068,0.96059
0,0,0,0,0.090691,0.96094,0.090691,0.96064
0,0,0,0,0.090702,0.96099,0.090702,0.96069
0,0,0,0,0.090713,0.96104,0.090713,0.96074
0,0,0,0,0.090724,0.96109,0.090724,0.9608
0,0,0,0,0.090735,0.96114,0.090735,0.96085
0,0,0,0,0.090746,0.96119,0.090746,0.9609
0,0,0,0,0.090757,0.96125,0.090757,0.96096
0,0,0,0,0.090768,0.9613,0.090768,0.96102
0,0,0,0,0.090779,0.96136,0.090779,0.96107
0,0,0,0,0.09079,0.96141,0.09079,0.96113
0,0,0,0,0.090801,0.96147,0.090801,0.96119
0,0,0,0,0.090812,0.96153,0.090812,0.96125
0,0,0,0,0.090823,0.96159,0.090823,0.96131
0,0,0,0,0.090834,0.96165,0.090834,0.96137
0,0,0,0,0.090845,0.96171,0.090845,0.96143
0,0,0,0,0.090856,0.96177,0.090856,0.96149
0,0,0,0,0.090867,0.96183,0.090867,0.96155
0,0,0,0,0.090878,0.96189,0.090878,0.96161
0,0,0,0,0.090889,0.96195,0.090889,0.96168
0,0,0,0,0.0909,0.96201,0.0909,0.96174
0,0,0,0,0.090911,0.96208,0.090911,0.96181
0,0,0,0,0.090922,0.96214,0.090922,0.96187
0,0,0,0,0.090933,0.96221,0.090933,0.96194
0,0,0,0,0.090944,0.96227,0.090944,0.96201
0,0,0,0,0.090955,0.96234,0.090955,0.96207
0,0,0,0,0.090966,0.9624,0.090966,0.96214
0,0,0,0,0.090977,0.96247,0.090977,0.96221
0,0,0,0,0.090988,0.96254,0.090988,0.96228
0,0,0,0,0.090999,0.9626,0.090999,0.96235
0,0,0,0,0.09101,0.96267,0.09101,0.96242
0,0,0,0,0.091021,0.96274,0.091021,0.96249
0,0,0,0,0.091032,0.96281,0.091032,0.96256
0,0,0,0,0.091043,0.96288,0.091043,0.96263
0,0,0,0,0.091054,0.96295,0.091054,0.9627
0,0,0,0,0.091065,0.96302,0.091065,0.96277
0,0,0,0,0.091076,0.96309,0.091076,0.96285
0,0,0,0,0.091087,0.96316,0.091087,0.96292
0,0,0,0,0.091098,0.96324,0.091098,0.96299
0,0,0,0,0.091109,0.96331,0.091109,0.96307
0,0,0,0,0.091121,0.96338,0.091121,0.96314
0,0,0,0,0.091132,0.96346,0.091132,0.96321
0,0,0,0,0.091143,0.96353,0.091143,0.96329
0,0,0,0,0.091154,0.9636,0.091154,0.96336
0,0,0,0,0.091165,0.96368,0.091165,0.96344
0,0,0,0,0.091176,0.96375,0.091176,0.96352
0,0,0,0,0.091187,0.96383,0.091187,0.96359
0,0,0,0,0.091198,0.9639,0.091198,0.96367
0,0,0,0,0.091209,0.96398,0.091209,0.96375
0,0,0,0,0.09122,0.96406,0.09122,0.96383
0,0,0,0,0.091231,0.96413,0.091231,0.96391
0,0,0,0,0.091242,0.96421,0.091242,0.96399
0,0,0,0,0.091253,0.96429,0.091253,0.96406
0,0,0,0,0.091264,0.96436,0.091264,0.96414
0,0,0,0,0.091275,0.96444,0.091275,0.96422
0,0,0,0,0.091286,0.96452,0.091286,0.9643
0,0,0,0,0.091297,0.9646,0.091297,0.96438
0,0,0,0,0.091308,0.96468,0.091308,0.96447
0,0,0,0,0.091319,0.96476,0.091319,0.96455
0,0,0,0,0.09133,0.96484,0.09133,0.96463
0,0,0,0,0.091341,0.96492,0.091341,0.96471
0,0,0,0,0.091352,0.965,0.091352,0.96479
0,0,0,0,0.091363,0.96508,0.091363,0.96488
0,0,0,0,0.091374,0.96516,0.091374,0.96496
0,0,0,0,0.091385,0.96524,0.091385,0.96504
0,0,0,0,0.091396,0.96533,0.091396,0.96512
0,0,0,0,0.091407,0.96541,0.091407,0.96521
0,0,0,0,0.091418,0.96549,0.091418,0.96529
0,0,0,0,0.091429,0.96557,0.091429,0.96538
0,0,0,0,0.09144,0.96566,0.09144,0.96546
0,0,0,0,0.091451,0.96574,0.091451,0.96554
0,0,0,0,0.091462,0.96583,0.091462,0.96563
0,0,0,0,0.091473,0.96591,0.091473,0.96572
0,0,0,0,0.091484,0.966,0.091484,0.9658
0,0,0,0,0.091495,0.96608,0.091495,0.96589
0,0,0,0,0.091506,0.96617,0.091506,0.96598
0,0,0,0,0.091517,0.96625,0.091517,0.96606
0,0,0,0,0.091528,0.96634,0.091528,0.96615
0,0,0,0,0.091539,0.96643,0.091539,0.96624
0,0,0,0,0.09155,0.96651,0.09155,0.96633
0,0,0,0,0.091561,0.9666,0.091561,0.96642
0,0,0,0,0.091572,0.96669,0.091572,0.9665
0,0,0,0,0.091583,0.96677,0.091583,0.96659
0,0,0,0,0.091594,0.96686,0.091594,0.96668
0,0,0,0,0.091605,0.96695,0.091605,0.96677
0,0,0,0,0.091617,0.96704,0.091617,0.96686
0,0,0,0,0.091628,0.96713,0.091628,0.96695
0,0,0,0,0.091639,0.96721,0.091639,0.96704
0,0,0,0,0.09165,0.9673,0.09165,0.96713
0,0,0,0,0.091661,0.96739,0.091661,0.96722
0,0,0,0,0.091672,0.96748,0.091672,0.96731
0,0,0,0,0.091683,0.96757,0.091683,0.9674
0,0,0,0,0.091694,0.96766,0.091694,0.96749
0,0,0,0,0.091705,0.96775,0.091705,0.96758
0,0,0,0,0.091716,0.96784,0.091716,0.96767
0,0,0,0,0.091727,0.96793,0.091727,0.96776
0,0,0,0,0.091738,0.96802,0.091738,0.96785
0,0,0,0,0.091749,0.96811,0.091749,0.96794
0,0,0,0,0.09176,0.9682,0.09176,0.96804
0,0,0,0,0.091771,0.96829,0.091771,0.96813
0,0,0,0,0.091782,0.96838,0.091782,0.96822
0,0,0,0,0.091793,0.96847,0.091793,0.96831
0,0,0,0,0.091804,0.96856,0.091804,0.9684
0,0,0,0,0.091815,0.96865,0.091815,0.9685
0,0,0,0,0.091826,0.96874,0.091826,0.96859
0,0,0,0,0.091837,0.96884,0.091837,0.96868
0,0,0,0,0.091848,0.96893,0.091848,0.96878
0,0,0,0,0.091859,0.96902,0.091859,0.96887
0,0,0,0,0.09187,0.96911,0.09187,0.96896
0,0,0,0,0.091881,0.9692,0.091881,0.96906
0,0,0,0,0.091892,0.96929,0.091892,0.96915
0,0,0,0,0.091903,0.96938,0.091903,0.96924
0,0,0,0,0.091914,0.96947,0.091914,0.96933
0,0,0,0,0.091925,0.96956,0.091925,0.96943
0,0,0,0,0.091936,0.96965,0.091936,0.96952
0,0,0,0,0.091947,0.96974,0.091947,0.96961
0,0,0,0,0.091958,0.96983,0.091958,0.9697
0,0,0,0,0.091969,0.96992,0.091969,0.96979
0,0,0,0,0.09198,0.97001,0.09198,0.96988
0,0,0,0,0.091991,0.9701,0.091991,0.96997
0,0,0,0,0.092002,0.97019,0.092002,0.97006
0,0,0,0,0.092013,0.97028,0.092013,0.97015
0,0,0,0,0.092024,0.97037,0.092024,0.97024
0,0,0,0,0.092035,0.97046,0.092035,0.97033
0,0,0,0,0.092046,0.97054,0.092046,0.97042
0,0,0,0,0.092057,0.97063,0.092057,0.97051
0,0,0,0,0.092068,0.97072,0.092068,0.9706
0,0,0,0,0.092079,0.9708,0.092079,0.97069
0,0,0,0,0.09209,0.97089,0.09209,0.97078
0,0,0,0,0.092101,0.97098,0.092101,0.97086
0,0,0,0,0.092113,0.97106,0.092113,0.97095
0,0,0,0,0.092124,0.97115,0.092124,0.97104
0,0,0,0,0.092135,0.97123,0.092135,0.97112
0,0,0,0,0.092146,0.97132,0.092146,0.97121
0,0,0,0,0.092157,0.97141,0.092157,0.9713
0,0,0,0,0.092168,0.97149,0.092168,0.97138
0,0,0,0,0.092179,0.97158,0.092179,0.97147
0,0,0,0,0.09219,0.97166,0.09219,0.97155
0,0,0,0,0.092201,0.97174,0.092201,0.97164
0,0,0,0,0.092212,0.97183,0.092212,0.97173
0,0,0,0,0.092223,0.97191,0.092223,0.97181
0,0,0,0,0.092234,0.972,0.092234,0.97189
0,0,0,0,0.092245,0.97208,0.092245,0.97198
0,0,0,0,0.092256,0.97216,0.092256,0.97206
0,0,0,0,0.092267,0.97225,0.092267,0.97215
0,0,0,0,0.092278,0.97233,0.092278,0.97223
0,0,0,0,0.092289,0.97241,0.092289,0.97231
0,0,0,0,0.0923,0.97249,0.0923,0.97239
0,0,0,0,0.092311,0.97257,0.092311,0.97248
0,0,0,0,0.092322,0.97265,0.092322,0.97256
0,0,0,0,0.092333,0.97273,0.092333,0.97264
0,0,0,0,0.092344,0.9728,0.092344,0.97272
0,0,0,0,0.092355,0.97288,0.092355,0.9728
0,0,0,0,0.092366,0.97296,0.092366,0.97287
0,0,0,0,0.092377,0.97304,0.092377,0.97295
0,0,0,0,0.092388,0.97311,0.092388,0.97303
0,0,0,0,0.092399,0.97319,0.092399,0.97311
0,0,0,0,0.09241,0.97327,0.09241,0.97319
0,0,0,0,0.092421,0.97334,0.092421,0.97326
0,0,0,0,0.092432,0.97342,0.092432,0.97334
0,0,0,0,0.092443,0.97349,0.092443,0.97342
0,0,0,0,0.092454,0.97357,0.092454,0.97349
0,0,0,0,0.092465,0.97365,0.092465,0.97357
0,0,0,0,0.092476,0.97372,0.092476,0.97364
0,0,0,0,0.092487,0.97379,0.092487,0.97372
0,0,0,0,0.092498,0.97387,0.092498,0.97379
0,0,0,0,0.092509,0.97394,0.092509,0.97387
0,0,0,0,0.09252,0.97402,0.09252,0.97394
0,0,0,0,0.092531,0.97409,0.092531,0.97402
0,0,0,0,0.092542,0.97416,0.092542,0.97409
0,0,0,0,0.092553,0.97423,0.092553,0.97416
0,0,0,0,0.092564,0.9743,0.092564,0.97424
0,0,0,0,0.092575,0.97438,0.092575,0.97431
0,0,0,0,0.092586,0.97445,0.092586,0.97438
0,0,0,0,0.092597,0.97452,0.092597,0.97445
0,0,0,0,0.092609,0.97459,0.092609,0.97452
0,0,0,0,0.09262,0.97466,0.09262,0.97459
0,0,0,0,0.092631,0.97472,0.092631,0.97466
0,0,0,0,0.092642,0.97479,0.092642,0.97473
0,0,0,0,0.092653,0.97486,0.092653,0.9748
0,0,0,0,0.092664,0.97493,0.092664,0.97487
0,0,0,0,0.092675,0.97499,0.092675,0.97494
0,0,0,0,0.092686,0.97506,0.092686,0.975
0,0,0,0,0.092697,0.97513,0.092697,0.97507
0,0,0,0,0.092708,0.97519,0.092708,0.97514
0,0,0,0,0.092719,0.97526,0.092719,0.9752
0,0,0,0,0.09273,0.97532,0.09273,0.97527
0,0,0,0,0.092741,0.97538,0.092741,0.97533
0,0,0,0,0.092752,0.97544,0.092752,0.97539
0,0,0,0,0.092763,0.9755,0.092763,0.97545
0,0,0,0,0.092774,0.97556,0.092774,0.97551
0,0,0,0,0.092785,0.97563,0.092785,0.97557
0,0,0,0,0.092796,0.97569,0.092796,0.97564
0,0,0,0,0.092807,0.97574,0.092807,0.9757
0,0,0,0,0.092818,0.9758,0.092818,0.97575
0,0,0,0,0.092829,0.97586,0.092829,0.97581
0,0,0,0,0.09284,0.97592,0.09284,0.97587
0,0,0,0,0.092851,0.97598,0.092851,0.97593
0,0,0,0,0.092862,0.97603,0.092862,0.97598
0,0,0,0,0.092873,0.97609,0.092873,0.97604
0,0,0,0,0.092884,0.97614,0.092884,0.97609
0,0,0,0,0.092895,0.9762,0.092895,0.97615
0,0,0,0,0.092906,0.97625,0.092906,0.9762
0,0,0,0,0.092917,0.9763,0.092917,0.97626
0,0,0,0,0.092928,0.97636,0.092928,0.97631
0,0,0,0,0.092939,0.97641,0.092939,0.97636
0,0,0,0,0.09295,0.97646,0.09295,0.97641
0,0,0,0,0.092961,0.97651,0.092961,0.97646
0,0,0,0,0.092972,0.97656,0.092972,0.97651
0,0,0,0,0.092983,0.9766,0.092983,0.97656
0,0,0,0,0.092994,0.97665,0.092994,0.97661
0,0,0,0,0.093005,0.9767,0.093005,0.97666
0,0,0,0,0.093016,0.97674,0.093016,0.9767
0,0,0,0,0.093027,0.97679,0.093027,0.97675
0,0,0,0,0.093038,0.97683,0.093038,0.97679
0,0,0,0,0.093049,0.97688,0.093049,0.97683
0,0,0,0,0.09306,0.97692,0.09306,0.97688
0,0,0,0,0.093071,0.97696,0.093071,0.97692
0,0,0,0,0.093082,0.977,0.093082,0.97696
0,0,0,0,0.093093,0.97704,0.093093,0.977
0,0,0,0,0.093105,0.97708,0.093105,0.97704
0,0,0,0,0.093116,0.97712,0.093116,0.97708
0,0,0,0,0.093127,0.97716,0.093127,0.97712
0,0,0,0,0.093138,0.9772,0.093138,0.97715
0,0,0,0,0.093149,0.97723,0.093149,0.97719
0,0,0,0,0.09316,0.97727,0.09316,0.97723
0,0,0,0,0.093171,0.9773,0.093171,0.97726
0,0,0,0,0.093182,0.97734,0.093182,0.9773
0,0,0,0,0.093193,0.97737,0.093193,0.97733
0,0,0,0,0.093204,0.9774,0.093204,0.97736
0,0,0,0,0.093215,0.97743,0.093215,0.97739
0,0,0,0,0.093226,0.97746,0.093226,0.97742
0,0,0,0,0.093237,0.97749,0.093237,0.97745
0,0,0,0,0.093248,0.97752,0.093248,0.97748
0,0,0,0,0.093259,0.97755,0.093259,0.97751
0,0,0,0,0.09327,0.97758,0.09327,0.97753
0,0,0,0,0.093281,0.9776,0.093281,0.97756
0,0,0,0,0.093292,0.97763,0.093292,0.97759
0,0,0,0,0.093303,0.97765,0.093303,0.97761
0,0,0,0,0.093314,0.97768,0.093314,0.97763
0,0,0,0,0.093325,0.9777,0.093325,0.97766
0,0,0,0,0.093336,0.97772,0.093336,0.97768
0,0,0,0,0.093347,0.97774,0.093347,0.9777
0,0,0,0,0.093358,0.97776,0.093358,0.97772
0,0,0,0,0.093369,0.97778,0.093369,0.97774
0,0,0,0,0.09338,0.9778,0.09338,0.97776
0,0,0,0,0.093391,0.97782,0.093391,0.97777
0,0,0,0,0.093402,0.97784,0.093402,0.97779
0,0,0,0,0.093413,0.97785,0.093413,0.97781
0,0,0,0,0.093424,0.97787,0.093424,0.97782
0,0,0,0,0.093435,0.97788,0.093435,0.97784
0,0,0,0,0.093446,0.9779,0.093446,0.97785
0,0,0,0,0.093457,0.97791,0.093457,0.97786
0,0,0,0,0.093468,0.97792,0.093468,0.97788
0,0,0,0,0.093479,0.97793,0.093479,0.97789
0,0,0,0,0.09349,0.97794,0.09349,0.9779
0,0,0,0,0.093501,0.97795,0.093501,0.97791
0,0,0,0,0.093512,0.97796,0.093512,0.97791
0,0,0,0,0.093523,0.97797,0.093523,0.97792
0,0,0,0,0.093534,0.97798,0.093534,0.97793
0,0,0,0,0.093545,0.97798,0.093545,0.97793
0,0,0,0,0.093556,0.97799,0.093556,0.97794
0,0,0,0,0.093567,0.97799,0.093567,0.97794
0,0,0,0,0.093578,0.978,0.093578,0.97795
0,0,0,0,0.093589,0.978,0.093589,0.97795
0,0,0,0,0.093601,0.978,0.093601,0.97795
0,0,0,0,0.093612,0.978,0.093612,0.97795
0,0,0,0,0.093623,0.978,0.093623,0.97795
0,0,0,0,0.093634,0.978,0.093634,0.97795
0,0,0,0,0.093645,0.978,0.093645,0.97794
0,0,0,0,0.093656,0.978,0.093656,0.97794
0,0,0,0,0.093667,0.97799,0.093667,0.97794
0,0,0,0,0.093678,0.97799,0.093678,0.97793
0,0,0,0,0.093689,0.97799,0.093689,0.97793
0,0,0,0,0.0937,0.97798,0.0937,0.97792
0,0,0,0,0.093711,0.97797,0.093711,0.97791
0,0,0,0,0.093722,0.97797,0.093722,0.97791
0,0,0,0,0.093733,0.97796,0.093733,0.9779
0,0,0,0,0.093744,0.97795,0.093744,0.97789
0,0,0,0,0.093755,0.97794,0.093755,0.97787
0,0,0,0,0.093766,0.97793,0.093766,0.97786
0,0,0,0,0.093777,0.97792,0.093777,0.97785
0,0,0,0,0.093788,0.9779,0.093788,0.97784
0,0,0,0,0.093799,0.97789,0.093799,0.97782
0,0,0,0,0.09381,0.97788,0.09381,0.97781
0,0,0,0,0.093821,0.97786,0.093821,0.97779
0,0,0,0,0.093832,0.97784,0.093832,0.97777
0,0,0,0,0.093843,0.97783,0.093843,0.97776
0,0,0,0,0.093854,0.97781,0.093854,0.97774
0,0,0,0,0.093865,0.97779,0.093865,0.97772
0,0,0,0,0.093876,0.97777,0.093876,0.9777
0,0,0,0,0.093887,0.97775,0.093887,0.97768
0,0,0,0,0.093898,0.97773,0.093898,0.97766
0,0,0,0,0.093909,0.97771,0.093909,0.97763
0,0,0,0,0.09392,0.97769,0.09392,0.97761
0,0,0,0,0.093931,0.97766,0.093931,0.97758
0,0,0,0,0.093942,0.97764,0.093942,0.97756
0,0,0,0,0.093953,0.97761,0.093953,0.97753
0,0,0,0,0.093964,0.97759,0.093964,0.97751
0,0,0,0,0.093975,0.97756,0.093975,0.97748
0,0,0,0,0.093986,0.97753,0.093986,0.97745
0,0,0,0,0.093997,0.9775,0.093997,0.97742
0,0,0,0,0.094008,0.97747,0.094008,0.97739
0,0,0,0,0.094019,0.97744,0.094019,0.97736
0,0,0,0,0.09403,0.97741,0.09403,0.97733
0,0,0,0,0.094041,0.97738,0.094041,0.97729
0,0,0,0,0.094052,0.97735,0.094052,0.97726
0,0,0,0,0.094063,0.97732,0.094063,0.97723
0,0,0,0,0.094074,0.97728,0.094074,0.97719
0,0,0,0,0.094085,0.97725,0.094085,0.97715
0,0,0,0,0.094097,0.97721,0.094097,0.97712
0,0,0,0,0.094108,0.97717,0.094108,0.97708
0,0,0,0,0.094119,0.97714,0.094119,0.97704
0,0,0,0,0.09413,0.9771,0.09413,0.977
0,0,0,0,0.094141,0.97706,0.094141,0.97696
0,0,0,0,0.094152,0.97702,0.094152,0.97692
0,0,0,0,0.094163,0.97698,0.094163,0.97688
0,0,0,0,0.094174,0.97694,0.094174,0.97684
0,0,0,0,0.094185,0.9769,0.094185,0.97679
0,0,0,0,0.094196,0.97685,0.094196,0.97675
0,0,0,0,0.094207,0.97681,0.094207,0.9767
0,0,0,0,0.094218,0.97676,0.094218,0.97666
0,0,0,0,0.094229,0.97672,0.094229,0.97661
0,0,0,0,0.09424,0.97667,0.09424,0.97656
0,0,0,0,0.094251,0.97663,0.094251,0.97652
0,0,0,0,0.094262,0.97658,0.094262,0.97647
0,0,0,0,0.094273,0.97653,0.094273,0.97642
0,0,0,0,0.094284,0.97648,0.094284,0.97637
0,0,0,0,0.094295,0.97643,0.094295,0.97632
0,0,0,0,0.094306,0.97638,0.094306,0.97626
0,0,0,0,0.094317,0.97633,0.094317,0.97621
0,0,0,0,0.094328,0.97628,0.094328,0.97616
0,0,0,0,0.094339,0.97623,0.094339,0.97611
0,0,0,0,0.09435,0.97617,0.09435,0.97605
0,0,0,0,0.094361,0.97612,0.094361,0.976
0,0,0,0,0.094372,0.97607,0.094372,0.97594
0,0,0,0,0.094383,0.97601,0.094383,0.97589
0,0,0,0,0.094394,0.97596,0.094394,0.97583
0,0,0,0,0.094405,0.9759,0.094405,0.97577
0,0,0,0,0.094416,0.97585,0.094416,0.97572
0,0,0,0,0.094427,0.97579,0.094427,0.97566
0,0,0,0,0.094438,0.97573,0.094438,0.9756
0,0,0,0,0.094449,0.97567,0.094449,0.97554
0,0,0,0,0.09446,0.97561,0.09446,0.97548
0,0,0,0,0.094471,0.97555,0.094471,0.97542
0,0,0,0,0.094482,0.97549,0.094482,0.97536
0,0,0,0,0.094493,0.97543,0.094493,0.97529
0,0,0,0,0.094504,0.97537,0.094504,0.97523
0,0,0,0,0.094515,0.97531,0.094515,0.97517
0,0,0,0,0.094526,0.97525,0.094526,0.9751
0,0,0,0,0.094537,0.97518,0.094537,0.97504
0,0,0,0,0.094548,0.97512,0.094548,0.97498
0,0,0,0,0.094559,0.97506,0.094559,0.97491
0,0,0,0,0.09457,0.97499,0.09457,0.97485
0,0,0,0,0.094581,0.97493,0.094581,0.97478
0,0,0,0,0.094593,0.97486,0.094593,0.97471
0,0,0,0,0.094604,0.9748,0.094604,0.97464
0,0,0,0,0.094615,0.97473,0.094615,0.97457
0,0,0,0,0.094626,0.97466,0.094626,0.97451
0,0,0,0,0.094637,0.9746,0.094637,0.97444
0,0,0,0,0.094648,0.97453,0.094648,0.97437
0,0,0,0,0.094659,0.97446,0.094659,0.9743
0,0,0,0,0.09467,0.97439,0.09467,0.97423
0,0,0,0,0.094681,0.97432,0.094681,0.97415
0,0,0,0,0.094692,0.97425,0.094692,0.97408
0,0,0,0,0.094703,0.97418,0.094703,0.97401
0,0,0,0,0.094714,0.97411,0.094714,0.97394
0,0,0,0,0.094725,0.97403,0.094725,0.97386
0,0,0,0,0.094736,0.97396,0.094736,0.97379
0,0,0,0,0.094747,0.97389,0.094747,0.97371
0,0,0,0,0.094758,0.97381,0.094758,0.97364
0,0,0,0,0.094769,0.97374,0.094769,0.97356
0,0,0,0,0.09478,0.97367,0.09478,0.97349
0,0,0,0,0.094791,0.97359,0.094791,0.97341
0,0,0,0,0.094802,0.97352,0.094802,0.97334
0,0,0,0,0.094813,0.97344,0.094813,0.97326
0,0,0,0,0.094824,0.97337,0.094824,0.97318
0,0,0,0,0.094835,0.97329,0.094835,0.97311
0,0,0,0,0.094846,0.97321,0.094846,0.97303
0,0,0,0,0.094857,0.97314,0.094857,0.97295
0,0,0,0,0.094868,0.97306,0.094868,0.97287
0,0,0,0,0.094879,0.97298,0.094879,0.97279
0,0,0,0,0.09489,0.9729,0.09489,0.97271
0,0,0,0,0.094901,0.97283,0.094901,0.97263
0,0,0,0,0.094912,0.97275,0.094912,0.97255
0,0,0,0,0.094923,0.97267,0.094923,0.97247
0,0,0,0,0.094934,0.97259,0.094934,0.97239
0,0,0,0,0.094945,0.97251,0.094945,0.97231
0,0,0,0,0.094956,0.97243,0.094956,0.97223
0,0,0,0,0.094967,0.97235,0.094967,0.97215
0,0,0,0,0.094978,0.97227,0.094978,0.97207
0,0,0,0,0.094989,0.97219,0.094989,0.97198
0,0,0,0,0.095,0.97211,0.095,0.9719
0,0,0,0,0.095011,0.97203,0.095011,0.97182
0,0,0,0,0.095022,0.97195,0.095022,0.97173
0,0,0,0,0.095033,0.97186,0.095033,0.97165
0,0,0,0,0.095044,0.97178,0.095044,0.97157
0,0,0,0,0.095055,0.9717,0.095055,0.97148
0,0,0,0,0.095066,0.97162,0.095066,0.9714
0,0,0,0,0.095077,0.97153,0.095077,0.97131
0,0,0,0,0.095089,0.97145,0.095089,0.97123
0,0,0,0,0.0951,0.97137,0.0951,0.97114
0,0,0,0,0.095111,0.97128,0.095111,0.97106
0,0,0,0,0.095122,0.9712,0.095122,0.97097
0,0,0,0,0.095133,0.97111,0.095133,0.97088
0,0,0,0,0.095144,0.97103,0.095144,0.9708
0,0,0,0,0.095155,0.97094,0.095155,0.97071
0,0,0,0,0.095166,0.97086,0.095166,0.97063
0,0,0,0,0.095177,0.97077,0.095177,0.97054
0,0,0,0,0.095188,0.97069,0.095188,0.97045
0,0,0,0,0.095199,0.9706,0.095199,0.97037
0,0,0,0,0.09521,0.97052,0.09521,0.97028
0,0,0,0,0.095221,0.97043,0.095221,0.97019
0,0,0,0,0.095232,0.97035,0.095232,0.97011
0,0,0,0,0.095243,0.97026,0.095243,0.97002
0,0,0,0,0.095254,0.97018,0.095254,0.96993
0,0,0,0,0.095265,0.97009,0.095265,0.96984
0,0,0,0,0.095276,0.97,0.095276,0.96976
0,0,0,0,0.095287,0.96992,0.095287,0.96967
0,0,0,0,0.095298,0.96983,0.095298,0.96958
0,0,0,0,0.095309,0.96975,0.095309,0.96949
0,0,0,0,0.09532,0.96966,0.09532,0.9694
0,0,0,0,0.095331,0.96957,0.095331,0.96931
0,0,0,0,0.095342,0.96948,0.095342,0.96922
0,0,0,0,0.095353,0.9694,0.095353,0.96913
0,0,0,0,0.095364,0.96931,0.095364,0.96904
0,0,0,0,0.095375,0.96922,0.095375,0.96895
0,0,0,0,0.095386,0.96913,0.095386,0.96886
0,0,0,0,0.095397,0.96904,0.095397,0.96877
0,0,0,0,0.095408,0.96895,0.095408,0.96868
0,0,0,0,0.095419,0.96886,0.095419,0.96859
0,0,0,0,0.09543,0.96878,0.09543,0.96851
0,0,0,0,0.095441,0.96869,0.095441,0.96842
0,0,0,0,0.095452,0.9686,0.095452,0.96833
0,0,0,0,0.095463,0.96851,0.095463,0.96824
0,0,0,0,0.095474,0.96843,0.095474,0.96815
0,0,0,0,0.095485,0.96834,0.095485,0.96806
0,0,0,0,0.095496,0.96825,0.095496,0.96797
0,0,0,0,0.095507,0.96816,0.095507,0.96788
0,0,0,0,0.095518,0.96808,0.095518,0.96779
0,0,0,0,0.095529,0.96799,0.095529,0.9677
0,0,0,0,0.09554,0.9679,0.09554,0.96761
0,0,0,0,0.095551,0.96782,0.095551,0.96753
0,0,0,0,0.095562,0.96773,0.095562,0.96744
0,0,0,0,0.095573,0.96764,0.095573,0.96735
0,0,0,0,0.095585,0.96756,0.095585,0.96726
0,0,0,0,0.095596,0.96747,0.095596,0.96718
0,0,0,0,0.095607,0.96739,0.095607,0.96709
0,0,0,0,0.095618,0.9673,0.095618,0.967
0,0,0,0,0.095629,0.96722,0.095629,0.96692
0,0,0,0,0.09564,0.96713,0.09564,0.96683
0,0,0,0,0.095651,0.96705,0.095651,0.96675
0,0,0,0,0.095662,0.96696,0.095662,0.96666
0,0,0,0,0.095673,0.96688,0.095673,0.96657
0,0,0,0,0.095684,0.96679,0.095684,0.96649
0,0,0,0,0.095695,0.96671,0.095695,0.96641
0,0,0,0,0.095706,0.96663,0.095706,0.96632
0,0,0,0,0.095717,0.96654,0.095717,0.96624
0,0,0,0,0.095728,0.96646,0.095728,0.96615
0,0,0,0,0.095739,0.96638,0.095739,0.96607
0,0,0,0,0.09575,0.9663,0.09575,0.96599
0,0,0,0,0.095761,0.96621,0.095761,0.96591
0,0,0,0,0.095772,0.96613,0.095772,0.96582
0,0,0,0,0.095783,0.96605,0.095783,0.96574
0,0,0,0,0.095794,0.96597,0.095794,0.96566
0,0,0,0,0.095805,0.96589,0.095805,0.96558
0,0,0,0,0.095816,0.96581,0.095816,0.96549
0,0,0,0,0.095827,0.96573,0.095827,0.96541
0,0,0,0,0.095838,0.96565,0.095838,0.96533
0,0,0,0,0.095849,0.96557,0.095849,0.96525
0,0,0,0,0.09586,0.96549,0.09586,0.96517
0,0,0,0,0.095871,0.96541,0.095871,0.96509
0,0,0,0,0.095882,0.96533,0.095882,0.96501
0,0,0,0,0.095893,0.96525,0.095893,0.96493
0,0,0,0,0.095904,0.96517,0.095904,0.96485
0,0,0,0,0.095915,0.96509,0.095915,0.96477
0,0,0,0,0.095926,0.96502,0.095926,0.96469
0,0,0,0,0.095937,0.96494,0.095937,0.96462
0,0,0,0,0.095948,0.96486,0.095948,0.96454
0,0,0,0,0.095959,0.96479,0.095959,0.96446
0,0,0,0,0.09597,0.96471,0.09597,0.96438
0,0,0,0,0.095981,0.96464,0.095981,0.96431
0,0,0,0,0.095992,0.96456,0.095992,0.96423
0,0,0,0,0.096003,0.96449,0.096003,0.96415
0,0,0,0,0.096014,0.96441,0.096014,0.96408
0,0,0,0,0.096025,0.96434,0.096025,0.964
0,0,0,0,0.096036,0.96426,0.096036,0.96393
0,0,0,0,0.096047,0.96419,0.096047,0.96386
0,0,0,0,0.096058,0.96412,0.096058,0.96378
0,0,0,0,0.096069,0.96405,0.096069,0.96371
0,0,0,0,0.096081,0.96397,0.096081,0.96364
0,0,0,0,0.096092,0.9639,0.096092,0.96356
0,0,0,0,0.096103,0.96383,0.096103,0.96349
0,0,0,0,0.096114,0.96376,0.096114,0.96342
0,0,0,0,0.096125,0.96369,0.096125,0.96335
0,0,0,0,0.096136,0.96362,0.096136,0.96328
0,0,0,0,0.096147,0.96355,0.096147,0.96321
0,0,0,0,0.096158,0.96348,0.096158,0.96314
0,0,0,0,0.096169,0.96341,0.096169,0.96307
0,0,0,0,0.09618,0.96335,0.09618,0.963
0,0,0,0,0.096191,0.96328,0.096191,0.96293
0,0,0,0,0.096202,0.96321,0.096202,0.96286
0,0,0,0,0.096213,0.96315,0.096213,0.96279
0,0,0,0,0.096224,0.96308,0.096224,0.96273
0,0,0,0,0.096235,0.96301,0.096235,0.96266
0,0,0,0,0.096246,0.96295,0.096246,0.9626
0,0,0,0,0.096257,0.96289,0.096257,0.96253
0,0,0,0,0.096268,0.96282,0.096268,0.96247
0,0,0,0,0.096279,0.96276,0.096279,0.9624
0,0,0,0,0.09629,0.9627,0.09629,0.96234
0,0,0,0,0.096301,0.96263,0.096301,0.96228
0,0,0,0,0.096312,0.96257,0.096312,0.96221
0,0,0,0,0.096323,0.96251,0.096323,0.96215
0,0,0,0,0.096334,0.96245,0.096334,0.96209
0,0,0,0,0.096345,0.96239,0.096345,0.96203
0,0,0,0,0.096356,0.96233,0.096356,0.96197
0,0,0,0,0.096367,0.96227,0.096367,0.96191
0,0,0,0,0.096378,0.96222,0.096378,0.96186
0,0,0,0,0.096389,0.96216,0.096389,0.9618
0,0,0,0,0.0964,0.9621,0.0964,0.96174
0,0,0,0,0.096411,0.96205,0.096411,0.96168
0,0,0,0,0.096422,0.96199,0.096422,0.96162
0,0,0,0,0.096433,0.96194,0.096433,0.96157
0,0,0,0,0.096444,0.96188,0.096444,0.96151
0,0,0,0,0.096455,0.96183,0.096455,0.96145
0,0,0,0,0.096466,0.96178,0.096466,0.9614
0,0,0,0,0.096477,0.96172,0.096477,0.96134
0,0,0,0,0.096488,0.96167,0.096488,0.96129
0,0,0,0,0.096499,0.96162,0.096499,0.96124
0,0,0,0,0.09651,0.96156,0.09651,0.96118
0,0,0,0,0.096521,0.96151,0.096521,0.96113
0,0,0,0,0.096532,0.96146,0.096532,0.96108
0,0,0,0,0.096543,0.96141,0.096543,0.96103
0,0,0,0,0.096554,0.96136,0.096554,0.96098
0,0,0,0,0.096565,0.96131,0.096565,0.96094
0,0,0,0,0.096577,0.96127,0.096577,0.96089
0,0,0,0,0.096588,0.96122,0.096588,0.96084
0,0,0,0,0.096599,0.96117,0.096599,0.9608
0,0,0,0,0.09661,0.96113,0.09661,0.96075
0,0,0,0,0.096621,0.96108,0.096621,0.96071
0,0,0,0,0.096632,0.96104,0.096632,0.96066
0,0,0,0,0.096643,0.961,0.096643,0.96062
0,0,0,0,0.096654,0.96096,0.096654,0.96058
0,0,0,0,0.096665,0.96091,0.096665,0.96054
0,0,0,0,0.096676,0.96087,0.096676,0.9605
0,0,0,0,0.096687,0.96083,0.096687,0.96046
0,0,0,0,0.096698,0.96079,0.096698,0.96042
0,0,0,0,0.096709,0.96076,0.096709,0.96038
0,0,0,0,0.09672,0.96072,0.09672,0.96035
0,0,0,0,0.096731,0.96068,0.096731,0.96031
0,0,0,0,0.096742,0.96065,0.096742,0.96028
0,0,0,0,0.096753,0.96061,0.096753,0.96024
0,0,0,0,0.096764,0.96058,0.096764,0.96021
0,0,0,0,0.096775,0.96054,0.096775,0.96018
0,0,0,0,0.096786,0.96051,0.096786,0.96014
0,0,0,0,0.096797,0.96048,0.096797,0.96011
0,0,0,0,0.096808,0.96045,0.096808,0.96008
0,0,0,0,0.096819,0.96042,0.096819,0.96005
0,0,0,0,0.09683,0.96039,0.09683,0.96002
0,0,0,0,0.096841,0.96036,0.096841,0.95999
0,0,0,0,0.096852,0.96033,0.096852,0.95996
0,0,0,0,0.096863,0.96031,0.096863,0.95994
0,0,0,0,0.096874,0.96028,0.096874,0.95991
0,0,0,0,0.096885,0.96025,0.096885,0.95988
0,0,0,0,0.096896,0.96023,0.096896,0.95986
0,0,0,0,0.096907,0.9602,0.096907,0.95984
0,0,0,0,0.096918,0.96018,0.096918,0.95981
0,0,0,0,0.096929,0.96016,0.096929,0.95979
0,0,0,0,0.09694,0.96014,0.09694,0.95977
0,0,0,0,0.096951,0.96011,0.096951,0.95975
0,0,0,0,0.096962,0.9601,0.096962,0.95973
0,0,0,0,0.096973,0.96008,0.096973,0.95971
0,0,0,0,0.096984,0.96006,0.096984,0.9597
0,0,0,0,0.096995,0.96004,0.096995,0.95968
0,0,0,0,0.097006,0.96002,0.097006,0.95966
0,0,0,0,0.097017,0.96001,0.097017,0.95965
0,0,0,0,0.097028,0.95999,0.097028,0.95964
0,0,0,0,0.097039,0.95998,0.097039,0.95962
0,0,0,0,0.09705,0.95997,0.09705,0.95961
0,0,0,0,0.097061,0.95996,0.097061,0.9596
0,0,0,0,0.097073,0.95995,0.097073,0.95959
0,0,0,0,0.097084,0.95994,0.097084,0.95958
0,0,0,0,0.097095,0.95993,0.097095,0.95957
0,0,0,0,0.097106,0.95992,0.097106,0.95956
0,0,0,0,0.097117,0.95991,0.097117,0.95955
0,0,0,0,0.097128,0.9599,0.097128,0.95955
0,0,0,0,0.097139,0.9599,0.097139,0.95954
0,0,0,0,0.09715,0.95989,0.09715,0.95954
0,0,0,0,0.097161,0.95989,0.097161,0.95953
0,0,0,0,0.097172,0.95988,0.097172,0.95953
0,0,0,0,0.097183,0.95988,0.097183,0.95953
0,0,0,0,0.097194,0.95988,0.097194,0.95953
0,0,0,0,0.097205,0.95988,0.097205,0.95953
0,0,0,0,0.097216,0.95988,0.097216,0.95953
0,0,0,0,0.097227,0.95988,0.097227,0.95953
0,0,0,0,0.097238,0.95988,0.097238,0.95953
0,0,0,0,0.097249,0.95988,0.097249,0.95953
0,0,0,0,0.09726,0.95988,0.09726,0.95953
0,0,0,0,0.097271,0.95989,0.097271,0.95954
0,0,0,0,0.097282,0.95989,0.097282,0.95954
0,0,0,0,0.097293,0.95989,0.097293,0.95955
0,0,0,0,0.097304,0.9599,0.097304,0.95955
0,0,0,0,0.097315,0.95991,0.097315,0.95956
0,0,0,0,0.097326,0.95991,0.097326,0.95957
0,0,0,0,0.097337,0.95992,0.097337,0.95958
0,0,0,0,0.097348,0.95993,0.097348,0.95959
0,0,0,0,0.097359,0.95994,0.097359,0.9596
0,0,0,0,0.09737,0.95995,0.09737,0.95961
0,0,0,0,0.097381,0.95996,0.097381,0.95962
0,0,0,0,0.097392,0.95997,0.097392,0.95963
0,0,0,0,0.097403,0.95999,0.097403,0.95965
0,0,0,0,0.097414,0.96,0.097414,0.95966
0,0,0,0,0.097425,0.96001,0.097425,0.95968
0,0,0,0,0.097436,0.96003,0.097436,0.95969
0,0,0,0,0.097447,0.96005,0.097447,0.95971
0,0,0,0,0.097458,0.96006,0.097458,0.95973
0,0,0,0,0.097469,0.96008,0.097469,0.95975
0,0,0,0,0.09748,0.9601,0.09748,0.95977
0,0,0,0,0.097491,0.96012,0.097491,0.95979
0,0,0,0,0.097502,0.96014,0.097502,0.95981
0,0,0,0,0.097513,0.96016,0.097513,0.95983
0,0,0,0,0.097524,0.96018,0.097524,0.95985
0,0,0,0,0.097535,0.9602,0.097535,0.95987
0,0,0,0,0.097546,0.96022,0.097546,0.9599
0,0,0,0,0.097557,0.96025,0.097557,0.95992
0,0,0,0,0.097569,0.96027,0.097569,0.95995
0,0,0,0,0.09758,0.9603,0.09758,0.95997
0,0,0,0,0.097591,0.96032,0.097591,0.96
0,0,0,0,0.097602,0.96035,0.097602,0.96003
0,0,0,0,0.097613,0.96038,0.097613,0.96006
0,0,0,0,0.097624,0.96041,0.097624,0.96009
0,0,0,0,0.097635,0.96043,0.097635,0.96012
0,0,0,0,0.097646,0.96046,0.097646,0.96015
0,0,0,0,0.097657,0.9605,0.097657,0.96018
0,0,0,0,0.097668,0.96053,0.097668,0.96021
0,0,0,0,0.097679,0.96056,0.097679,0.96025
0,0,0,0,0.09769,0.96059,0.09769,0.96028
0,0,0,0,0.097701,0.96063,0.097701,0.96032
0,0,0,0,0.097712,0.96066,0.097712,0.96035
0,0,0,0,0.097723,0.9607,0.097723,0.96039
0,0,0,0,0.097734,0.96073,0.097734,0.96043
0,0,0,0,0.097745,0.96077,0.097745,0.96046
0,0,0,0,0.097756,0.96081,0.097756,0.9605
0,0,0,0,0.097767,0.96085,0.097767,0.96054
0,0,0,0,0.097778,0.96089,0.097778,0.96058
0,0,0,0,0.097789,0.96093,0.097789,0.96062
0,0,0,0,0.0978,0.96097,0.0978,0.96067
0,0,0,0,0.097811,0.96101,0.097811,0.96071
0,0,0,0,0.097822,0.96105,0.097822,0.96075
0,0,0,0,0.097833,0.9611,0.097833,0.9608
0,0,0,0,0.097844,0.96114,0.097844,0.96084
0,0,0,0,0.097855,0.96118,0.097855,0.96089
0,0,0,0,0.097866,0.96123,0.097866,0.96094
0,0,0,0,0.097877,0.96128,0.097877,0.96098
0,0,0,0,0.097888,0.96132,0.097888,0.96103
0,0,0,0,0.097899,0.96137,0.097899,0.96108
0,0,0,0,0.09791,0.96142,0.09791,0.96113
0,0,0,0,0.097921,0.96147,0.097921,0.96118
0,0,0,0,0.097932,0.96152,0.097932,0.96123
0,0,0,0,0.097943,0.96157,0.097943,0.96128
0,0,0,0,0.097954,0.96162,0.097954,0.96133
0,0,0,0,0.097965,0.96167,0.097965,0.96139
0,0,0,0,0.097976,0.96172,0.097976,0.96144
0,0,0,0,0.097987,0.96177,0.097987,0.96149
0,0,0,0,0.097998,0.96183,0.097998,0.96155
0,0,0,0,0.098009,0.96188,0.098009,0.96161
0,0,0,0,0.09802,0.96193,0.09802,0.96166
0,0,0,0,0.098031,0.96199,0.098031,0.96172
0,0,0,0,0.098042,0.96204,0.098042,0.96178
0,0,0,0,0.098053,0.9621,0.098053,0.96183
0,0,0,0,0.098065,0.96216,0.098065,0.96189
0,0,0,0,0.098076,0.96221,0.098076,0.96195
0,0,0,0,0.098087,0.96227,0.098087,0.96201
0,0,0,0,0.098098,0.96233,0.098098,0.96207
0,0,0,0,0.098109,0.96239,0.098109,0.96213
0,0,0,0,0.09812,0.96245,0.09812,0.96219
0,0,0,0,0.098131,0.96251,0.098131,0.96225
0,0,0,0,0.098142,0.96257,0.098142,0.96232
0,0,0,0,0.098153,0.96263,0.098153,0.96238
0,0,0,0,0.098164,0.96269,0.098164,0.96244
0,0,0,0,0.098175,0.96275,0.098175,0.96251
0,0,0,0,0.098186,0.96282,0.098186,0.96257
0,0,0,0,0.098197,0.96288,0.098197,0.96264
0,0,0,0,0.098208,0.96294,0.098208,0.9627
0,0,0,0,0.098219,0.963,0.098219,0.96277
0,0,0,0,0.09823,0.96307,0.09823,0.96283
0,0,0,0,0.098241,0.96313,0.098241,0.9629
0,0,0,0,0.098252,0.9632,0.098252,0.96296
0,0,0,0,0.098263,0.96326,0.098263,0.96303
0,0,0,0,0.098274,0.96333,0.098274,0.9631
0,0,0,0,0.098285,0.9634,0.098285,0.96317
0,0,0,0,0.098296,0.96346,0.098296,0.96323
0,0,0,0,0.098307,0.96353,0.098307,0.9633
0,0,0,0,0.098318,0.9636,0.098318,0.96337
0,0,0,0,0.098329,0.96367,0.098329,0.96344
0,0,0,0,0.09834,0.96374,0.09834,0.96351
0,0,0,0,0.098351,0.9638,0.098351,0.96358
0,0,0,0,0.098362,0.96387,0.098362,0.96366
0,0,0,0,0.098373,0.96394,0.098373,0.96373
0,0,0,0,0.098384,0.96401,0.098384,0.9638
0,0,0,0,0.098395,0.96408,0.098395,0.96387
0,0,0,0,0.098406,0.96415,0.098406,0.96394
0,0,0,0,0.098417,0.96423,0.098417,0.96402
0,0,0,0,0.098428,0.9643,0.098428,0.96409
0,0,0,0,0.098439,0.96437,0.098439,0.96416
0,0,0,0,0.09845,0.96444,0.09845,0.96424
0,0,0,0,0.098461,0.96452,0.098461,0.96431
0,0,0,0,0.098472,0.96459,0.098472,0.96438
0,0,0,0,0.098483,0.96466,0.098483,0.96446
0,0,0,0,0.098494,0.96474,0.098494,0.96454
0,0,0,0,0.098505,0.96481,0.098505,0.96461
0,0,0,0,0.098516,0.96488,0.098516,0.96469
0,0,0,0,0.098527,0.96496,0.098527,0.96477
0,0,0,0,0.098538,0.96503,0.098538,0.96484
0,0,0,0,0.098549,0.96511,0.098549,0.96492
0,0,0,0,0.098561,0.96518,0.098561,0.965
0,0,0,0,0.098572,0.96526,0.098572,0.96507
0,0,0,0,0.098583,0.96533,0.098583,0.96515
0,0,0,0,0.098594,0.96541,0.098594,0.96523
0,0,0,0,0.098605,0.96549,0.098605,0.96531
0,0,0,0,0.098616,0.96556,0.098616,0.96539
0,0,0,0,0.098627,0.96564,0.098627,0.96546
0,0,0,0,0.098638,0.96572,0.098638,0.96554
0,0,0,0,0.098649,0.9658,0.098649,0.96562
0,0,0,0,0.09866,0.96588,0.09866,0.9657
0,0,0,0,0.098671,0.96596,0.098671,0.96578
0,0,0,0,0.098682,0.96604,0.098682,0.96586
0,0,0,0,0.098693,0.96612,0.098693,0.96594
0,0,0,0,0.098704,0.9662,0.098704,0.96602
0,0,0,0,0.098715,0.96628,0.098715,0.9661
0,0,0,0,0.098726,0.96636,0.098726,0.96619
0,0,0,0,0.098737,0.96644,0.098737,0.96627
0,0,0,0,0.098748,0.96652,0.098748,0.96635
0,0,0,0,0.098759,0.9666,0.098759,0.96643
0,0,0,0,0.09877,0.96668,0.09877,0.96651
0,0,0,0,0.098781,0.96676,0.098781,0.9666
0,0,0,0,0.098792,0.96684,0.098792,0.96668
0,0,0,0,0.098803,0.96692,0.098803,0.96676
0,0,0,0,0.098814,0.967,0.098814,0.96684
0,0,0,0,0.098825,0.96708,0.098825,0.96693
0,0,0,0,0.098836,0.96716,0.098836,0.96701
0,0,0,0,0.098847,0.96725,0.098847,0.96709
0,0,0,0,0.098858,0.96733,0.098858,0.96718
0,0,0,0,0.098869,0.96741,0.098869,0.96726
0,0,0,0,0.09888,0.96749,0.09888,0.96735
0,0,0,0,0.098891,0.96758,0.098891,0.96743
0,0,0,0,0.098902,0.96766,0.098902,0.96751
0,0,0,0,0.098913,0.96774,0.098913,0.9676
0,0,0,0,0.098924,0.96783,0.098924,0.96768
0,0,0,0,0.098935,0.96791,0.098935,0.96777
0,0,0,0,0.098946,0.96799,0.098946,0.96785
0,0,0,0,0.098957,0.96808,0.098957,0.96794
0,0,0,0,0.098968,0.96816,0.098968,0.96802
0,0,0,0,0.098979,0.96825,0.098979,0.96811
0,0,0,0,0.09899,0.96833,0.09899,0.96819
0,0,0,0,0.099001,0.96841,0.099001,0.96828
0,0,0,0,0.099012,0.9685,0.099012,0.96836
0,0,0,0,0.099023,0.96858,0.099023,0.96845
0,0,0,0,0.099034,0.96867,0.099034,0.96853
0,0,0,0,0.099045,0.96875,0.099045,0.96862
0,0,0,0,0.099056,0.96884,0.099056,0.96871
0,0,0,0,0.099068,0.96892,0.099068,0.96879
0,0,0,0,0.099079,0.96901,0.099079,0.96888
0,0,0,0,0.09909,0.96909,0.09909,0.96897
0,0,0,0,0.099101,0.96917,0.099101,0.96905
0,0,0,0,0.099112,0.96926,0.099112,0.96914
0,0,0,0,0.099123,0.96934,0.099123,0.96922
0,0,0,0,0.099134,0.96943,0.099134,0.96931
0,0,0,0,0.099145,0.96951,0.099145,0.96939
0,0,0,0,0.099156,0.96959,0.099156,0.96948
0,0,0,0,0.099167,0.96967,0.099167,0.96956
0,0,0,0,0.099178,0.96976,0.099178,0.96964
0,0,0,0,0.099189,0.96984,0.099189,0.96973
0,0,0,0,0.0992,0.96992,0.0992,0.96981
0,0,0,0,0.099211,0.97001,0.099211,0.96989
0,0,0,0,0.099222,0.97009,0.099222,0.96998
0,0,0,0,0.099233,0.97017,0.099233,0.97006
0,0,0,0,0.099244,0.97025,0.099244,0.97014
0,0,0,0,0.099255,0.97033,0.099255,0.97023
0,0,0,0,0.099266,0.97041,0.099266,0.97031
0,0,0,0,0.099277,0.97049,0.099277,0.97039
0,0,0,0,0.099288,0.97057,0.099288,0.97047
0,0,0,0,0.099299,0.97065,0.099299,0.97055
0,0,0,0,0.09931,0.97073,0.09931,0.97064
0,0,0,0,0.099321,0.97081,0.099321,0.97072
0,0,0,0,0.099332,0.97089,0.099332,0.9708
0,0,0,0,0.099343,0.97097,0.099343,0.97088
0,0,0,0,0.099354,0.97105,0.099354,0.97096
0,0,0,0,0.099365,0.97113,0.099365,0.97104
0,0,0,0,0.099376,0.97121,0.099376,0.97112
0,0,0,0,0.099387,0.97128,0.099387,0.97119
0,0,0,0,0.099398,0.97136,0.099398,0.97127
0,0,0,0,0.099409,0.97144,0.099409,0.97135
0,0,0,0,0.09942,0.97152,0.09942,0.97143
0,0,0,0,0.099431,0.97159,0.099431,0.97151
0,0,0,0,0.099442,0.97167,0.099442,0.97158
0,0,0,0,0.099453,0.97175,0.099453,0.97166
0,0,0,0,0.099464,0.97182,0.099464,0.97174
0,0,0,0,0.099475,0.9719,0.099475,0.97182
0,0,0,0,0.099486,0.97197,0.099486,0.97189
0,0,0,0,0.099497,0.97205,0.099497,0.97197
0,0,0,0,0.099508,0.97212,0.099508,0.97204
0,0,0,0,0.099519,0.9722,0.099519,0.97212
0,0,0,0,0.09953,0.97227,0.09953,0.97219
0,0,0,0,0.099541,0.97234,0.099541,0.97227
0,0,0,0,0.099552,0.97242,0.099552,0.97234
0,0,0,0,0.099564,0.97249,0.099564,0.97241
0,0,0,0,0.099575,0.97256,0.099575,0.97249
0,0,0,0,0.099586,0.97263,0.099586,0.97256
0,0,0,0,0.099597,0.9727,0.099597,0.97263
0,0,0,0,0.099608,0.97277,0.099608,0.9727
0,0,0,0,0.099619,0.97284,0.099619,0.97277
0,0,0,0,0.09963,0.97291,0.09963,0.97284
0,0,0,0,0.099641,0.97298,0.099641,0.97291
0,0,0,0,0.099652,0.97305,0.099652,0.97298
0,0,0,0,0.099663,0.97312,0.099663,0.97305
0,0,0,0,0.099674,0.97319,0.099674,0.97312
0,0,0,0,0.099685,0.97325,0.099685,0.97319
0,0,0,0,0.099696,0.97332,0.099696,0.97326
0,0,0,0,0.099707,0.97339,0.099707,0.97332
0,0,0,0,0.099718,0.97346,0.099718,0.97339
0,0,0,0,0.099729,0.97352,0.099729,0.97346
0,0,0,0,0.09974,0.97359,0.09974,0.97353
0,0,0,0,0.099751,0.97366,0.099751,0.97359
0,0,0,0,0.099762,0.97372,0.099762,0.97366
0,0,0,0,0.099773,0.97379,0.099773,0.97373
0,0,0,0,0.099784,0.97385,0.099784,0.97379
0,0,0,0,0.099795,0.97392,0.099795,0.97386
0,0,0,0,0.099806,0.97398,0.099806,0.97392
0,0,0,0,0.099817,0.97405,0.099817,0.97399
0,0,0,0,0.099828,0.97411,0.099828,0.97405
0,0,0,0,0.099839,0.97417,0.099839,0.97411
0,0,0,0,0.09985,0.97423,0.09985,0.97417
0,0,0,0,0.099861,0.97429,0.099861,0.97424
0,0,0,0,0.099872,0.97436,0.099872,0.9743
0,0,0,0,0.099883,0.97442,0.099883,0.97436
0,0,0,0,0.099894,0.97448,0.099894,0.97442
0,0,0,0,0.099905,0.97453,0.099905,0.97448
0,0,0,0,0.099916,0.97459,0.099916,0.97453
0,0,0,0,0.099927,0.97465,0.099927,0.97459
0,0,0,0,0.099938,0.97471,0.099938,0.97465
0,0,0,0,0.099949,0.97476,0.099949,0.97471
0,0,0,0,0.09996,0.97482,0.09996,0.97476
0,0,0,0,0.099971,0.97488,0.099971,0.97482
0,0,0,0,0.099982,0.97493,0.099982,0.97487
0,0,0,0,0.099993,0.97499,0.099993,0.97493
0,0,0,0,0.1,0.97504,0.1,0.97498
0,0,0,0,0.10002,0.97509,0.10002,0.97503
0,0,0,0,0.10003,0.97515,0.10003,0.97509
0,0,0,0,0.10004,0.9752,0.10004,0.97514
0,0,0,0,0.10005,0.97525,0.10005,0.97519
0,0,0,0,0.10006,0.9753,0.10006,0.97524
0,0,0,0,0.10007,0.97535,0.10007,0.97529
0,0,0,0,0.10008,0.97539,0.10008,0.97534
0,0,0,0,0.10009,0.97544,0.10009,0.97538
0,0,0,0,0.1001,0.97549,0.1001,0.97543
0,0,0,0,0.10011,0.97554,0.10011,0.97548
0,0,0,0,0.10013,0.97558,0.10013,0.97553
0,0,0,0,0.10014,0.97563,0.10014,0.97557
0,0,0,0,0.10015,0.97568,0.10015,0.97562
0,0,0,0,0.10016,0.97572,0.10016,0.97566
0,0,0,0,0.10017,0.97576,0.10017,0.97571
0,0,0,0,0.10018,0.97581,0.10018,0.97575
0,0,0,0,0.10019,0.97585,0.10019,0.97579
0,0,0,0,0.1002,0.97589,0.1002,0.97584
0,0,0,0,0.10021,0.97593,0.10021,0.97588
0,0,0,0,0.10022,0.97598,0.10022,0.97592
0,0,0,0,0.10024,0.97602,0.10024,0.97596
0,0,0,0,0.10025,0.97605,0.10025,0.976
0,0,0,0,0.10026,0.97609,0.10026,0.97604
0,0,0,0,0.10027,0.97613,0.10027,0.97607
0,0,0,0,0.10028,0.97617,0.10028,0.97611
0,0,0,0,0.10029,0.97621,0.10029,0.97615
0,0,0,0,0.1003,0.97624,0.1003,0.97618
0,0,0,0,0.10031,0.97628,0.10031,0.97622
0,0,0,0,0.10032,0.97631,0.10032,0.97625
0,0,0,0,0.10034,0.97634,0.10034,0.97628
0,0,0,0,0.10035,0.97638,0.10035,0.97632
0,0,0,0,0.10036,0.97641,0.10036,0.97635
0,0,0,0,0.10037,0.97644,0.10037,0.97638
0,0,0,0,0.10038,0.97647,0.10038,0.97641
0,0,0,0,0.10039,0.9765,0.10039,0.97644
0,0,0,0,0.1004,0.97653,0.1004,0.97647
0,0,0,0,0.10041,0.97656,0.10041,0.97649
0,0,0,0,0.10042,0.97658,0.10042,0.97652
0,0,0,0,0.10043,0.97661,0.10043,0.97655
0,0,0,0,0.10045,0.97664,0.10045,0.97657
0,0,0,0,0.10046,0.97666,0.10046,0.9766
0,0,0,0,0.10047,0.97668,0.10047,0.97662
0,0,0,0,0.10048,0.97671,0.10048,0.97664
0,0,0,0,0.10049,0.97673,0.10049,0.97667
0,0,0,0,0.1005,0.97675,0.1005,0.97669
0,0,0,0,0.10051,0.97677,0.10051,0.97671
0,0,0,0,0.10052,0.97679,0.10052,0.97673
0,0,0,0,0.10053,0.97681,0.10053,0.97675
0,0,0,0,0.10054,0.97683,0.10054,0.97676
0,0,0,0,0.10056,0.97685,0.10056,0.97678
0,0,0,0,0.10057,0.97687,0.10057,0.9768
0,0,0,0,0.10058,0.97689,0.10058,0.97681
0,0,0,0,0.10059,0.9769,0.10059,0.97683
0,0,0,0,0.1006,0.97692,0.1006,0.97684
0,0,0,0,0.10061,0.97693,0.10061,0.97686
0,0,0,0,0.10062,0.97694,0.10062,0.97687
0,0,0,0,0.10063,0.97696,0.10063,0.97688
0,0,0,0,0.10064,0.97697,0.10064,0.97689
0,0,0,0,0.10065,0.97698,0.10065,0.9769
0,0,0,0,0.10067,0.97699,0.10067,0.97691
0,0,0,0,0.10068,0.977,0.10068,0.97692
0,0,0,0,0.10069,0.97701,0.10069,0.97693
0,0,0,0,0.1007,0.97702,0.1007,0.97694
0,0,0,0,0.10071,0.97702,0.10071,0.97694
0,0,0,0,0.10072,0.97703,0.10072,0.97695
0,0,0,0,0.10073,0.97704,0.10073,0.97695
0,0,0,0,0.10074,0.97704,0.10074,0.97696
0,0,0,0,0.10075,0.97704,0.10075,0.97696
0,0,0,0,0.10076,0.97705,0.10076,0.97696
0,0,0,0,0.10078,0.97705,0.10078,0.97697
0,0,0,0,0.10079,0.97705,0.10079,0.97697
0,0,0,0,0.1008,0.97705,0.1008,0.97697
0,0,0,0,0.10081,0.97705,0.10081,0.97697
0,0,0,0,0.10082,0.97705,0.10082,0.97696
0,0,0,0,0.10083,0.97705,0.10083,0.97696
0,0,0,0,0.10084,0.97705,0.10084,0.97696
0,0,0,0,0.10085,0.97704,0.10085,0.97695
0,0,0,0,0.10086,0.97704,0.10086,0.97695
0,0,0,0,0.10088,0.97704,0.10088,0.97694
0,0,0,0,0.10089,0.97703,0.10089,0.97693
0,0,0,0,0.1009,0.97702,0.1009,0.97693
0,0,0,0,0.10091,0.97702,0.10091,0.97692
0,0,0,0,0.10092,0.97701,0.10092,0.97691
0,0,0,0,0.10093,0.977,0.10093,0.9769
0,0,0,0,0.10094,0.97699,0.10094,0.97689
0,0,0,0,0.10095,0.97698,0.10095,0.97688
0,0,0,0,0.10096,0.97697,0.10096,0.97686
0,0,0,0,0.10097,0.97696,0.10097,0.97685
0,0,0,0,0.10099,0.97694,0.10099,0.97684
0,0,0,0,0.101,0.97693,0.101,0.97682
0,0,0,0,0.10101,0.97691,0.10101,0.97681
0,0,0,0,0.10102,0.9769,0.10102,0.97679
0,0,0,0,0.10103,0.97688,0.10103,0.97677
0,0,0,0,0.10104,0.97687,0.10104,0.97675
0,0,0,0,0.10105,0.97685,0.10105,0.97674
0,0,0,0,0.10106,0.97683,0.10106,0.97672
0,0,0,0,0.10107,0.97681,0.10107,0.9767
0,0,0,0,0.10108,0.97679,0.10108,0.97667
0,0,0,0,0.1011,0.97677,0.1011,0.97665
0,0,0,0,0.10111,0.97675,0.10111,0.97663
0,0,0,0,0.10112,0.97673,0.10112,0.97661
0,0,0,0,0.10113,0.9767,0.10113,0.97658
0,0,0,0,0.10114,0.97668,0.10114,0.97656
0,0,0,0,0.10115,0.97666,0.10115,0.97653
0,0,0,0,0.10116,0.97663,0.10116,0.9765
0,0,0,0,0.10117,0.9766,0.10117,0.97648
0,0,0,0,0.10118,0.97658,0.10118,0.97645
0,0,0,0,0.10119,0.97655,0.10119,0.97642
0,0,0,0,0.10121,0.97652,0.10121,0.97639
0,0,0,0,0.10122,0.97649,0.10122,0.97636
0,0,0,0,0.10123,0.97646,0.10123,0.97633
0,0,0,0,0.10124,0.97643,0.10124,0.9763
0,0,0,0,0.10125,0.9764,0.10125,0.97626
0,0,0,0,0.10126,0.97637,0.10126,0.97623
0,0,0,0,0.10127,0.97634,0.10127,0.9762
0,0,0,0,0.10128,0.9763,0.10128,0.97616
0,0,0,0,0.10129,0.97627,0.10129,0.97613
0,0,0,0,0.10131,0.97624,0.10131,0.97609
0,0,0,0,0.10132,0.9762,0.10132,0.97605
0,0,0,0,0.10133,0.97616,0.10133,0.97602
0,0,0,0,0.10134,0.97613,0.10134,0.97598
0,0,0,0,0.10135,0.97609,0.10135,0.97594
0,0,0,0,0.10136,0.97605,0.10136,0.9759
0,0,0,0,0.10137,0.97601,0.10137,0.97586
0,0,0,0,0.10138,0.97597,0.10138,0.97582
0,0,0,0,0.10139,0.97593,0.10139,0.97577
0,0,0,0,0.1014,0.97589,0.1014,0.97573
0,0,0,0,0.10142,0.97585,0.10142,0.97569
0,0,0,0,0.10143,0.97581,0.10143,0.97564
0,0,0,0,0.10144,0.97576,0.10144,0.9756
0,0,0,0,0.10145,0.97572,0.10145,0.97555
0,0,0,0,0.10146,0.97567,0.10146,0.97551
0,0,0,0,0.10147,0.97563,0.10147,0.97546
0,0,0,0,0.10148,0.97558,0.10148,0.97542
0,0,0,0,0.10149,0.97554,0.10149,0.97537
0,0,0,0,0.1015,0.97549,0.1015,0.97532
0,0,0,0,0.10151,0.97544,0.10151,0.97527
0,0,0,0,0.10153,0.9754,0.10153,0.97522
0,0,0,0,0.10154,0.97535,0.10154,0.97517
0,0,0,0,0.10155,0.9753,0.10155,0.97512
0,0,0,0,0.10156,0.97525,0.10156,0.97507
0,0,0,0,0.10157,0.9752,0.10157,0.97502
0,0,0,0,0.10158,0.97515,0.10158,0.97497
0,0,0,0,0.10159,0.9751,0.10159,0.97492
0,0,0,0,0.1016,0.97505,0.1016,0.97486
0,0,0,0,0.10161,0.975,0.10161,0.97481
0,0,0,0,0.10162,0.97494,0.10162,0.97475
0,0,0,0,0.10164,0.97489,0.10164,0.9747
0,0,0,0,0.10165,0.97483,0.10165,0.97464
0,0,0,0,0.10166,0.97478,0.10166,0.97458
0,0,0,0,0.10167,0.97472,0.10167,0.97453
0,0,0,0,0.10168,0.97467,0.10168,0.97447
0,0,0,0,0.10169,0.97461,0.10169,0.97441
0,0,0,0,0.1017,0.97455,0.1017,0.97435
0,0,0,0,0.10171,0.9745,0.10171,0.97429
0,0,0,0,0.10172,0.97444,0.10172,0.97423
0,0,0,0,0.10173,0.97438,0.10173,0.97417
0,0,0,0,0.10175,0.97432,0.10175,0.97411
0,0,0,0,0.10176,0.97426,0.10176,0.97405
0,0,0,0,0.10177,0.9742,0.10177,0.97399
0,0,0,0,0.10178,0.97414,0.10178,0.97392
0,0,0,0,0.10179,0.97408,0.10179,0.97386
0,0,0,0,0.1018,0.97402,0.1018,0.9738
0,0,0,0,0.10181,0.97395,0.10181,0.97373
0,0,0,0,0.10182,0.97389,0.10182,0.97367
0,0,0,0,0.10183,0.97383,0.10183,0.9736
0,0,0,0,0.10185,0.97376,0.10185,0.97354
0,0,0,0,0.10186,0.9737,0.10186,0.97347
0,0,0,0,0.10187,0.97363,0.10187,0.97341
0,0,0,0,0.10188,0.97357,0.10188,0.97334
0,0,0,0,0.10189,0.9735,0.10189,0.97327
0,0,0,0,0.1019,0.97344,0.1019,0.97321
0,0,0,0,0.10191,0.97337,0.10191,0.97314
0,0,0,0,0.10192,0.9733,0.10192,0.97307
0,0,0,0,0.10193,0.97324,0.10193,0.973
0,0,0,0,0.10194,0.97317,0.10194,0.97293
0,0,0,0,0.10196,0.9731,0.10196,0.97286
0,0,0,0,0.10197,0.97303,0.10197,0.97279
0,0,0,0,0.10198,0.97296,0.10198,0.97272
0,0,0,0,0.10199,0.97289,0.10199,0.97265
0,0,0,0,0.102,0.97282,0.102,0.97258
0,0,0,0,0.10201,0.97275,0.10201,0.97251
0,0,0,0,0.10202,0.97268,0.10202,0.97243
0,0,0,0,0.10203,0.97261,0.10203,0.97236
0,0,0,0,0.10204,0.97254,0.10204,0.97229
0,0,0,0,0.10205,0.97247,0.10205,0.97222
0,0,0,0,0.10207,0.9724,0.10207,0.97215
0,0,0,0,0.10208,0.97233,0.10208,0.97207
0,0,0,0,0.10209,0.97226,0.10209,0.97199
0,0,0,0,0.1021,0.97218,0.1021,0.97192
0,0,0,0,0.10211,0.97211,0.10211,0.97184
0,0,0,0,0.10212,0.97203,0.10212,0.97177
0,0,0,0,0.10213,0.97196,0.10213,0.9717
0,0,0,0,0.10214,0.97188,0.10214,0.97162
0,0,0,0,0.10215,0.97181,0.10215,0.97154
0,0,0,0,0.10216,0.97174,0.10216,0.97147
0,0,0,0,0.10218,0.97166,0.10218,0.97139
0,0,0,0,0.10219,0.97159,0.10219,0.97131
0,0,0,0,0.1022,0.97151,0.1022,0.97123
0,0,0,0,0.10221,0.97144,0.10221,0.97115
0,0,0,0,0.10222,0.97136,0.10222,0.97108
0,0,0,0,0.10223,0.97128,0.10223,0.971
0,0,0,0,0.10224,0.97121,0.10224,0.97092
0,0,0,0,0.10225,0.97113,0.10225,0.97084
0,0,0,0,0.10226,0.97105,0.10226,0.97076
0,0,0,0,0.10227,0.97097,0.10227,0.97068
0,0,0,0,0.10229,0.9709,0.10229,0.9706
0,0,0,0,0.1023,0.97082,0.1023,0.97052
0,0,0,0,0.10231,0.97074,0.10231,0.97044
0,0,0,0,0.10232,0.97066,0.10232,0.97037
0,0,0,0,0.10233,0.97058,0.10233,0.97029
0,0,0,0,0.10234,0.97051,0.10234,0.97021
0,0,0,0,0.10235,0.97043,0.10235,0.97013
0,0,0,0,0.10236,0.97035,0.10236,0.97005
0,0,0,0,0.10237,0.97027,0.10237,0.96997
0,0,0,0,0.10239,0.97019,0.10239,0.96989
0,0,0,0,0.1024,0.97011,0.1024,0.96981
0,0,0,0,0.10241,0.97003,0.10241,0.96972
0,0,0,0,0.10242,0.96996,0.10242,0.96964
0,0,0,0,0.10243,0.96988,0.10243,0.96956
0,0,0,0,0.10244,0.9698,0.10244,0.96948
0,0,0,0,0.10245,0.96972,0.10245,0.9694
0,0,0,0,0.10246,0.96964,0.10246,0.96932
0,0,0,0,0.10247,0.96956,0.10247,0.96923
0,0,0,0,0.10248,0.96947,0.10248,0.96915
0,0,0,0,0.1025,0.96939,0.1025,0.96907
0,0,0,0,0.10251,0.96931,0.10251,0.96898
0,0,0,0,0.10252,0.96923,0.10252,0.9689
0,0,0,0,0.10253,0.96915,0.10253,0.96882
0,0,0,0,0.10254,0.96906,0.10254,0.96873
0,0,0,0,0.10255,0.96898,0.10255,0.96865
0,0,0,0,0.10256,0.9689,0.10256,0.96857
0,0,0,0,0.10257,0.96882,0.10257,0.96848
0,0,0,0,0.10258,0.96874,0.10258,0.9684
0,0,0,0,0.10259,0.96865,0.10259,0.96832
0,0,0,0,0.10261,0.96857,0.10261,0.96823
0,0,0,0,0.10262,0.96849,0.10262,0.96815
0,0,0,0,0.10263,0.96841,0.10263,0.96807
0,0,0,0,0.10264,0.96833,0.10264,0.96798
0,0,0,0,0.10265,0.96825,0.10265,0.9679
0,0,0,0,0.10266,0.96817,0.10266,0.96782
0,0,0,0,0.10267,0.96808,0.10267,0.96773
0,0,0,0,0.10268,0.968,0.10268,0.96765
0,0,0,0,0.10269,0.96792,0.10269,0.96757
0,0,0,0,0.1027,0.96784,0.1027,0.96749
0,0,0,0,0.10272,0.96776,0.10272,0.96741
0,0,0,0,0.10273,0.96768,0.10273,0.96733
0,0,0,0,0.10274,0.9676,0.10274,0.96725
0,0,0,0,0.10275,0.96752,0.10275,0.96716
0,0,0,0,0.10276,0.96744,0.10276,0.96708
0,0,0,0,0.10277,0.96736,0.10277,0.967
0,0,0,0,0.10278,0.96728,0.10278,0.96692
0,0,0,0,0.10279,0.9672,0.10279,0.96684
0,0,0,0,0.1028,0.96712,0.1028,0.96676
0,0,0,0,0.10282,0.96705,0.10282,0.96668
0,0,0,0,0.10283,0.96697,0.10283,0.9666
0,0,0,0,0.10284,0.96689,0.10284,0.96653
0,0,0,0,0.10285,0.96681,0.10285,0.96645
0,0,0,0,0.10286,0.96673,0.10286,0.96637
0,0,0,0,0.10287,0.96665,0.10287,0.96629
0,0,0,0,0.10288,0.96658,0.10288,0.96621
0,0,0,0,0.10289,0.9665,0.10289,0.96613
0,0,0,0,0.1029,0.96642,0.1029,0.96606
0,0,0,0,0.10291,0.96635,0.10291,0.96598
0,0,0,0,0.10293,0.96627,0.10293,0.9659
0,0,0,0,0.10294,0.96619,0.10294,0.96583
0,0,0,0,0.10295,0.96612,0.10295,0.96575
0,0,0,0,0.10296,0.96604,0.10296,0.96567
0,0,0,0,0.10297,0.96597,0.10297,0.9656
0,0,0,0,0.10298,0.96589,0.10298,0.96552
0,0,0,0,0.10299,0.96582,0.10299,0.96545
0,0,0,0,0.103,0.96574,0.103,0.96537
0,0,0,0,0.10301,0.96567,0.10301,0.96529
0,0,0,0,0.10302,0.9656,0.10302,0.96522
0,0,0,0,0.10304,0.96552,0.10304,0.96514
0,0,0,0,0.10305,0.96545,0.10305,0.96507
0,0,0,0,0.10306,0.96537,0.10306,0.965
0,0,0,0,0.10307,0.9653,0.10307,0.96492
0,0,0,0,0.10308,0.96523,0.10308,0.96485
0,0,0,0,0.10309,0.96516,0.10309,0.96478
0,0,0,0,0.1031,0.96508,0.1031,0.9647
0,0,0,0,0.10311,0.96501,0.10311,0.96463
0,0,0,0,0.10312,0.96494,0.10312,0.96456
0,0,0,0,0.10313,0.96487,0.10313,0.96449
0,0,0,0,0.10315,0.9648,0.10315,0.96442
0,0,0,0,0.10316,0.96473,0.10316,0.96434
0,0,0,0,0.10317,0.96466,0.10317,0.96427
0,0,0,0,0.10318,0.96459,0.10318,0.9642
0,0,0,0,0.10319,0.96452,0.10319,0.96413
0,0,0,0,0.1032,0.96445,0.1032,0.96406
0,0,0,0,0.10321,0.96438,0.10321,0.964
0,0,0,0,0.10322,0.96431,0.10322,0.96393
0,0,0,0,0.10323,0.96425,0.10323,0.96386
0,0,0,0,0.10324,0.96418,0.10324,0.96379
0,0,0,0,0.10326,0.96411,0.10326,0.96373
0,0,0,0,0.10327,0.96404,0.10327,0.96366
0,0,0,0,0.10328,0.96398,0.10328,0.96359
0,0,0,0,0.10329,0.96391,0.10329,0.96352
0,0,0,0,0.1033,0.96385,0.1033,0.96346
0,0,0,0,0.10331,0.96379,0.10331,0.96339
0,0,0,0,0.10332,0.96372,0.10332,0.96333
0,0,0,0,0.10333,0.96366,0.10333,0.96326
0,0,0,0,0.10334,0.96359,0.10334,0.9632
0,0,0,0,0.10336,0.96353,0.10336,0.96313
0,0,0,0,0.10337,0.96347,0.10337,0.96307
0,0,0,0,0.10338,0.9634,0.10338,0.96301
0,0,0,0,0.10339,0.96334,0.10339,0.96295
0,0,0,0,0.1034,0.96328,0.1034,0.96288
0,0,0,0,0.10341,0.96322,0.10341,0.96282
0,0,0,0,0.10342,0.96316,0.10342,0.96276
0,0,0,0,0.10343,0.9631,0.10343,0.9627
0,0,0,0,0.10344,0.96304,0.10344,0.96264
0,0,0,0,0.10345,0.96298,0.10345,0.96258
0,0,0,0,0.10347,0.96292,0.10347,0.96252
0,0,0,0,0.10348,0.96286,0.10348,0.96247
0,0,0,0,0.10349,0.96281,0.10349,0.96241
0,0,0,0,0.1035,0.96275,0.1035,0.96235
0,0,0,0,0.10351,0.96269,0.10351,0.96229
0,0,0,0,0.10352,0.96264,0.10352,0.96224
0,0,0,0,0.10353,0.96258,0.10353,0.96218
0,0,0,0,0.10354,0.96253,0.10354,0.96212
0,0,0,0,0.10355,0.96248,0.10355,0.96207
0,0,0,0,0.10356,0.96242,0.10356,0.96202
0,0,0,0,0.10358,0.96237,0.10358,0.96196
0,0,0,0,0.10359,0.96232,0.10359,0.96191
0,0,0,0,0.1036,0.96226,0.1036,0.96186
0,0,0,0,0.10361,0.96221,0.10361,0.96181
0,0,0,0,0.10362,0.96216,0.10362,0.96176
0,0,0,0,0.10363,0.96211,0.10363,0.9617
0,0,0,0,0.10364,0.96206,0.10364,0.96165
0,0,0,0,0.10365,0.96201,0.10365,0.9616
0,0,0,0,0.10366,0.96197,0.10366,0.96155
0,0,0,0,0.10367,0.96192,0.10367,0.9615
0,0,0,0,0.10369,0.96187,0.10369,0.96145
0,0,0,0,0.1037,0.96182,0.1037,0.9614
0,0,0,0,0.10371,0.96178,0.10371,0.96136
0,0,0,0,0.10372,0.96173,0.10372,0.96131
0,0,0,0,0.10373,0.96168,0.10373,0.96126
0,0,0,0,0.10374,0.96164,0.10374,0.96122
0,0,0,0,0.10375,0.96159,0.10375,0.96118
0,0,0,0,0.10376,0.96155,0.10376,0.96113
0,0,0,0,0.10377,0.9615,0.10377,0.96109
0,0,0,0,0.10379,0.96146,0.10379,0.96105
0,0,0,0,0.1038,0.96142,0.1038,0.96101
0,0,0,0,0.10381,0.96138,0.10381,0.96097
0,0,0,0,0.10382,0.96134,0.10382,0.96093
0,0,0,0,0.10383,0.9613,0.10383,0.96089
0,0,0,0,0.10384,0.96126,0.10384,0.96085
0,0,0,0,0.10385,0.96122,0.10385,0.96081
0,0,0,0,0.10386,0.96119,0.10386,0.96077
0,0,0,0,0.10387,0.96115,0.10387,0.96074
0,0,0,0,0.10388,0.96111,0.10388,0.9607
0,0,0,0,0.1039,0.96108,0.1039,0.96067
0,0,0,0,0.10391,0.96104,0.10391,0.96064
0,0,0,0,0.10392,0.96101,0.10392,0.9606
0,0,0,0,0.10393,0.96098,0.10393,0.96057
0,0,0,0,0.10394,0.96094,0.10394,0.96054
0,0,0,0,0.10395,0.96091,0.10395,0.96051
0,0,0,0,0.10396,0.96088,0.10396,0.96048
0,0,0,0,0.10397,0.96085,0.10397,0.96045
0,0,0,0,0.10398,0.96082,0.10398,0.96042
0,0,0,0,0.10399,0.96079,0.10399,0.96039
0,0,0,0,0.10401,0.96077,0.10401,0.96037
0,0,0,0,0.10402,0.96074,0.10402,0.96034
0,0,0,0,0.10403,0.96071,0.10403,0.96032
0,0,0,0,0.10404,0.96069,0.10404,0.96029
0,0,0,0,0.10405,0.96066,0.10405,0.96027
0,0,0,0,0.10406,0.96064,0.10406,0.96024
0,0,0,0,0.10407,0.96061,0.10407,0.96022
0,0,0,0,0.10408,0.96059,0.10408,0.9602
0,0,0,0,0.10409,0.96057,0.10409,0.96018
0,0,0,0,0.1041,0.96055,0.1041,0.96016
0,0,0,0,0.10412,0.96053,0.10412,0.96014
0,0,0,0,0.10413,0.96051,0.10413,0.96012
0,0,0,0,0.10414,0.96049,0.10414,0.9601
0,0,0,0,0.10415,0.96047,0.10415,0.96008
0,0,0,0,0.10416,0.96045,0.10416,0.96006
0,0,0,0,0.10417,0.96044,0.10417,0.96005
0,0,0,0,0.10418,0.96042,0.10418,0.96003
0,0,0,0,0.10419,0.96041,0.10419,0.96002
0,0,0,0,0.1042,0.96039,0.1042,0.96001
0,0,0,0,0.10421,0.96038,0.10421,0.95999
0,0,0,0,0.10423,0.96037,0.10423,0.95998
0,0,0,0,0.10424,0.96035,0.10424,0.95997
0,0,0,0,0.10425,0.96034,0.10425,0.95996
0,0,0,0,0.10426,0.96033,0.10426,0.95995
0,0,0,0,0.10427,0.96032,0.10427,0.95994
0,0,0,0,0.10428,0.96031,0.10428,0.95993
0,0,0,0,0.10429,0.9603,0.10429,0.95993
0,0,0,0,0.1043,0.9603,0.1043,0.95992
0,0,0,0,0.10431,0.96029,0.10431,0.95991
0,0,0,0,0.10433,0.96028,0.10433,0.95991
0,0,0,0,0.10434,0.96028,0.10434,0.9599
0,0,0,0,0.10435,0.96027,0.10435,0.9599
0,0,0,0,0.10436,0.96027,0.10436,0.9599
0,0,0,0,0.10437,0.96027,0.10437,0.9599
0,0,0,0,0.10438,0.96027,0.10438,0.9599
0,0,0,0,0.10439,0.96027,0.10439,0.9599
0,0,0,0,0.1044,0.96027,0.1044,0.9599
0,0,0,0,0.10441,0.96027,0.10441,0.9599
0,0,0,0,0.10442,0.96027,0.10442,0.9599
0,0,0,0,0.10444,0.96027,0.10444,0.9599
0,0,0,0,0.10445,0.96027,0.10445,0.95991
0,0,0,0,0.10446,0.96027,0.10446,0.95991
0,0,0,0,0.10447,0.96028,0.10447,0.95992
0,0,0,0,0.10448,0.96028,0.10448,0.95992
0,0,0,0,0.10449,0.96029,0.10449,0.95993
0,0,0,0,0.1045,0.96029,0.1045,0.95994
0,0,0,0,0.10451,0.9603,0.10451,0.95994
0,0,0,0,0.10452,0.96031,0.10452,0.95995
0,0,0,0,0.10453,0.96032,0.10453,0.95996
0,0,0,0,0.10455,0.96033,0.10455,0.95997
0,0,0,0,0.10456,0.96034,0.10456,0.95998
0,0,0,0,0.10457,0.96035,0.10457,0.96
0,0,0,0,0.10458,0.96036,0.10458,0.96001
0,0,0,0,0.10459,0.96037,0.10459,0.96002
0,0,0,0,0.1046,0.96038,0.1046,0.96004
0,0,0,0,0.10461,0.9604,0.10461,0.96005
0,0,0,0,0.10462,0.96041,0.10462,0.96007
0,0,0,0,0.10463,0.96043,0.10463,0.96008
0,0,0,0,0.10464,0.96044,0.10464,0.9601
0,0,0,0,0.10466,0.96046,0.10466,0.96012
0,0,0,0,0.10467,0.96048,0.10467,0.96014
0,0,0,0,0.10468,0.96049,0.10468,0.96016
0,0,0,0,0.10469,0.96051,0.10469,0.96018
0,0,0,0,0.1047,0.96053,0.1047,0.9602
0,0,0,0,0.10471,0.96055,0.10471,0.96022
0,0,0,0,0.10472,0.96057,0.10472,0.96024
0,0,0,0,0.10473,0.9606,0.10473,0.96026
0,0,0,0,0.10474,0.96062,0.10474,0.96029
0,0,0,0,0.10475,0.96064,0.10475,0.96031
0,0,0,0,0.10477,0.96067,0.10477,0.96034
0,0,0,0,0.10478,0.96069,0.10478,0.96036
0,0,0,0,0.10479,0.96072,0.10479,0.96039
0,0,0,0,0.1048,0.96074,0.1048,0.96042
0,0,0,0,0.10481,0.96077,0.10481,0.96045
0,0,0,0,0.10482,0.9608,0.10482,0.96048
0,0,0,0,0.10483,0.96083,0.10483,0.96051
0,0,0,0,0.10484,0.96086,0.10484,0.96054
0,0,0,0,0.10485,0.96089,0.10485,0.96057
0,0,0,0,0.10487,0.96092,0.10487,0.9606
0,0,0,0,0.10488,0.96095,0.10488,0.96063
0,0,0,0,0.10489,0.96098,0.10489,0.96067
0,0,0,0,0.1049,0.96101,0.1049,0.9607
0,0,0,0,0.10491,0.96105,0.10491,0.96074
0,0,0,0,0.10492,0.96108,0.10492,0.96077
0,0,0,0,0.10493,0.96112,0.10493,0.96081
0,0,0,0,0.10494,0.96115,0.10494,0.96085
0,0,0,0,0.10495,0.96119,0.10495,0.96088
0,0,0,0,0.10496,0.96122,0.10496,0.96092
0,0,0,0,0.10498,0.96126,0.10498,0.96096
0,0,0,0,0.10499,0.9613,0.10499,0.961
0,0,0,0,0.105,0.96134,0.105,0.96104
0,0,0,0,0.10501,0.96138,0.10501,0.96108
0,0,0,0,0.10502,0.96142,0.10502,0.96113
0,0,0,0,0.10503,0.96146,0.10503,0.96117
0,0,0,0,0.10504,0.9615,0.10504,0.96121
0,0,0,0,0.10505,0.96154,0.10505,0.96126
0,0,0,0,0.10506,0.96159,0.10506,0.9613
0,0,0,0,0.10507,0.96163,0.10507,0.96135
0,0,0,0,0.10509,0.96167,0.10509,0.96139
0,0,0,0,0.1051,0.96172,0.1051,0.96144
0,0,0,0,0.10511,0.96176,0.10511,0.96148
0,0,0,0,0.10512,0.96181,0.10512,0.96153
0,0,0,0,0.10513,0.96185,0.10513,0.96158
0,0,0,0,0.10514,0.9619,0.10514,0.96163
0,0,0,0,0.10515,0.96195,0.10515,0.96168
0,0,0,0,0.10516,0.962,0.10516,0.96173
0,0,0,0,0.10517,0.96204,0.10517,0.96178
0,0,0,0,0.10518,0.96209,0.10518,0.96183
0,0,0,0,0.1052,0.96214,0.1052,0.96188
0,0,0,0,0.10521,0.96219,0.10521,0.96193
0,0,0,0,0.10522,0.96224,0.10522,0.96199
0,0,0,0,0.10523,0.9623,0.10523,0.96204
0,0,0,0,0.10524,0.96235,0.10524,0.96209
0,0,0,0,0.10525,0.9624,0.10525,0.96215
0,0,0,0,0.10526,0.96245,0.10526,0.9622
0,0,0,0,0.10527,0.96251,0.10527,0.96226
0,0,0,0,0.10528,0.96256,0.10528,0.96231
0,0,0,0,0.1053,0.96261,0.1053,0.96237
0,0,0,0,0.10531,0.96267,0.10531,0.96243
0,0,0,0,0.10532,0.96273,0.10532,0.96248
0,0,0,0,0.10533,0.96278,0.10533,0.96254
0,0,0,0,0.10534,0.96284,0.10534,0.9626
0,0,0,0,0.10535,0.96289,0.10535,0.96266
0,0,0,0,0.10536,0.96295,0.10536,0.96272
0,0,0,0,0.10537,0.96301,0.10537,0.96278
0,0,0,0,0.10538,0.96307,0.10538,0.96284
0,0,0,0,0.10539,0.96312,0.10539,0.9629
0,0,0,0,0.10541,0.96318,0.10541,0.96296
0,0,0,0,0.10542,0.96324,0.10542,0.96302
0,0,0,0,0.10543,0.9633,0.10543,0.96308
0,0,0,0,0.10544,0.96336,0.10544,0.96314
0,0,0,0,0.10545,0.96343,0.10545,0.9632
0,0,0,0,0.10546,0.96349,0.10546,0.96327
0,0,0,0,0.10547,0.96355,0.10547,0.96333
0,0,0,0,0.10548,0.96361,0.10548,0.96339
0,0,0,0,0.10549,0.96367,0.10549,0.96346
0,0,0,0,0.1055,0.96374,0.1055,0.96352
0,0,0,0,0.10552,0.9638,0.10552,0.96359
0,0,0,0,0.10553,0.96386,0.10553,0.96365
0,0,0,0,0.10554,0.96392,0.10554,0.96372
0,0,0,0,0.10555,0.96399,0.10555,0.96379
0,0,0,0,0.10556,0.96405,0.10556,0.96385
0,0,0,0,0.10557,0.96412,0.10557,0.96392
0,0,0,0,0.10558,0.96418,0.10558,0.96398
0,0,0,0,0.10559,0.96425,0.10559,0.96405
0,0,0,0,0.1056,0.96432,0.1056,0.96412
0,0,0,0,0.10561,0.96438,0.10561,0.96419
0,0,0,0,0.10563,0.96445,0.10563,0.96426
0,0,0,0,0.10564,0.96452,0.10564,0.96432
0,0,0,0,0.10565,0.96459,0.10565,0.96439
0,0,0,0,0.10566,0.96465,0.10566,0.96446
0,0,0,0,0.10567,0.96472,0.10567,0.96453
0,0,0,0,0.10568,0.96479,0.10568,0.9646
0,0,0,0,0.10569,0.96486,0.10569,0.96468
0,0,0,0,0.1057,0.96493,0.1057,0.96475
0,0,0,0,0.10571,0.965,0.10571,0.96482
0,0,0,0,0.10572,0.96507,0.10572,0.96489
0,0,0,0,0.10574,0.96513,0.10574,0.96496
0,0,0,0,0.10575,0.9652,0.10575,0.96503
0,0,0,0,0.10576,0.96527,0.10576,0.9651
0,0,0,0,0.10577,0.96534,0.10577,0.96518
0,0,0,0,0.10578,0.96542,0.10578,0.96525
0,0,0,0,0.10579,0.96549,0.10579,0.96532
0,0,0,0,0.1058,0.96556,0.1058,0.96539
0,0,0,0,0.10581,0.96563,0.10581,0.96547
0,0,0,0,0.10582,0.9657,0.10582,0.96554
0,0,0,0,0.10584,0.96577,0.10584,0.96562
0,0,0,0,0.10585,0.96585,0.10585,0.96569
0,0,0,0,0.10586,0.96592,0.10586,0.96577
0,0,0,0,0.10587,0.96599,0.10587,0.96584
0,0,0,0,0.10588,0.96607,0.10588,0.96592
0,0,0,0,0.10589,0.96614,0.10589,0.96599
0,0,0,0,0.1059,0.96622,0.1059,0.96607
0,0,0,0,0.10591,0.96629,0.10591,0.96614
0,0,0,0,0.10592,0.96637,0.10592,0.96622
0,0,0,0,0.10593,0.96644,0.10593,0.9663
0,0,0,0,0.10595,0.96652,0.10595,0.96637
0,0,0,0,0.10596,0.96659,0.10596,0.96645
0,0,0,0,0.10597,0.96667,0.10597,0.96652
0,0,0,0,0.10598,0.96674,0.10598,0.9666
0,0,0,0,0.10599,0.96682,0.10599,0.96668
0,0,0,0,0.106,0.96689,0.106,0.96675
0,0,0,0,0.10601,0.96697,0.10601,0.96683
0,0,0,0,0.10602,0.96704,0.10602,0.96691
0,0,0,0,0.10603,0.96712,0.10603,0.96698
0,0,0,0,0.10604,0.96719,0.10604,0.96706
0,0,0,0,0.10606,0.96727,0.10606,0.96714
0,0,0,0,0.10607,0.96735,0.10607,0.96722
0,0,0,0,0.10608,0.96742,0.10608,0.96729
0,0,0,0,0.10609,0.9675,0.10609,0.96737
0,0,0,0,0.1061,0.96758,0.1061,0.96745
0,0,0,0,0.10611,0.96765,0.10611,0.96753
0,0,0,0,0.10612,0.96773,0.10612,0.9676
0,0,0,0,0.10613,0.96781,0.10613,0.96768
0,0,0,0,0.10614,0.96788,0.10614,0.96776
0,0,0,0,0.10615,0.96796,0.10615,0.96784
0,0,0,0,0.10617,0.96804,0.10617,0.96792
0,0,0,0,0.10618,0.96812,0.10618,0.96799
0,0,0,0,0.10619,0.96819,0.10619,0.96807
0,0,0,0,0.1062,0.96827,0.1062,0.96815
0,0,0,0,0.10621,0.96835,0.10621,0.96823
0,0,0,0,0.10622,0.96843,0.10622,0.96831
0,0,0,0,0.10623,0.96851,0.10623,0.96839
0,0,0,0,0.10624,0.96858,0.10624,0.96847
0,0,0,0,0.10625,0.96866,0.10625,0.96855
0,0,0,0,0.10627,0.96874,0.10627,0.96863
0,0,0,0,0.10628,0.96882,0.10628,0.96871
0,0,0,0,0.10629,0.9689,0.10629,0.96879
0,0,0,0,0.1063,0.96898,0.1063,0.96887
0,0,0,0,0.10631,0.96905,0.10631,0.96895
0,0,0,0,0.10632,0.96913,0.10632,0.96902
0,0,0,0,0.10633,0.96921,0.10633,0.9691
0,0,0,0,0.10634,0.96929,0.10634,0.96918
0,0,0,0,0.10635,0.96936,0.10635,0.96926
0,0,0,0,0.10636,0.96944,0.10636,0.96934
0,0,0,0,0.10638,0.96952,0.10638,0.96942
0,0,0,0,0.10639,0.96959,0.10639,0.9695
0,0,0,0,0.1064,0.96967,0.1064,0.96957
0,0,0,0,0.10641,0.96975,0.10641,0.96965
0,0,0,0,0.10642,0.96982,0.10642,0.96973
0,0,0,0,0.10643,0.9699,0.10643,0.9698
0,0,0,0,0.10644,0.96998,0.10644,0.96988
0,0,0,0,0.10645,0.97005,0.10645,0.96996
0,0,0,0,0.10646,0.97013,0.10646,0.97003
0,0,0,0,0.10647,0.9702,0.10647,0.97011
0,0,0,0,0.10649,0.97028,0.10649,0.97019
0,0,0,0,0.1065,0.97035,0.1065,0.97026
0,0,0,0,0.10651,0.97042,0.10651,0.97034
0,0,0,0,0.10652,0.9705,0.10652,0.97041
0,0,0,0,0.10653,0.97057,0.10653,0.97048
0,0,0,0,0.10654,0.97064,0.10654,0.97056
0,0,0,0,0.10655,0.97072,0.10655,0.97063
0,0,0,0,0.10656,0.97079,0.10656,0.9707
0,0,0,0,0.10657,0.97086,0.10657,0.97078
0,0,0,0,0.10658,0.97093,0.10658,0.97085
0,0,0,0,0.1066,0.971,0.1066,0.97092
0,0,0,0,0.10661,0.97108,0.10661,0.97099
0,0,0,0,0.10662,0.97115,0.10662,0.97107
0,0,0,0,0.10663,0.97122,0.10663,0.97114
0,0,0,0,0.10664,0.97129,0.10664,0.97121
0,0,0,0,0.10665,0.97136,0.10665,0.97128
0,0,0,0,0.10666,0.97143,0.10666,0.97135
0,0,0,0,0.10667,0.9715,0.10667,0.97142
0,0,0,0,0.10668,0.97157,0.10668,0.97149
0,0,0,0,0.10669,0.97164,0.10669,0.97156
0,0,0,0,0.10671,0.9717,0.10671,0.97163
0,0,0,0,0.10672,0.97177,0.10672,0.9717
0,0,0,0,0.10673,0.97184,0.10673,0.97177
0,0,0,0,0.10674,0.97191,0.10674,0.97184
0,0,0,0,0.10675,0.97198,0.10675,0.97191
0,0,0,0,0.10676,0.97204,0.10676,0.97197
0,0,0,0,0.10677,0.97211,0.10677,0.97204
0,0,0,0,0.10678,0.97218,0.10678,0.97211
0,0,0,0,0.10679,0.97224,0.10679,0.97218
0,0,0,0,0.10681,0.97231,0.10681,0.97224
0,0,0,0,0.10682,0.97237,0.10682,0.97231
0,0,0,0,0.10683,0.97244,0.10683,0.97237
0,0,0,0,0.10684,0.9725,0.10684,0.97244
0,0,0,0,0.10685,0.97256,0.10685,0.9725
0,0,0,0,0.10686,0.97263,0.10686,0.97256
0,0,0,0,0.10687,0.97269,0.10687,0.97263
0,0,0,0,0.10688,0.97275,0.10688,0.97269
0,0,0,0,0.10689,0.97282,0.10689,0.97275
0,0,0,0,0.1069,0.97288,0.1069,0.97282
0,0,0,0,0.10692,0.97294,0.10692,0.97288
0,0,0,0,0.10693,0.973,0.10693,0.97294
0,0,0,0,0.10694,0.97306,0.10694,0.973
0,0,0,0,0.10695,0.97312,0.10695,0.97306
0,0,0,0,0.10696,0.97318,0.10696,0.97312
0,0,0,0,0.10697,0.97324,0.10697,0.97318
0,0,0,0,0.10698,0.9733,0.10698,0.97323
0,0,0,0,0.10699,0.97335,0.10699,0.97329
0,0,0,0,0.107,0.97341,0.107,0.97335
0,0,0,0,0.10701,0.97347,0.10701,0.97341
0,0,0,0,0.10703,0.97353,0.10703,0.97346
0,0,0,0,0.10704,0.97358,0.10704,0.97352
0,0,0,0,0.10705,0.97364,0.10705,0.97358
0,0,0,0,0.10706,0.9737,0.10706,0.97363
0,0,0,0,0.10707,0.97375,0.10707,0.97369
0,0,0,0,0.10708,0.97381,0.10708,0.97374
0,0,0,0,0.10709,0.97386,0.10709,0.9738
0,0,0,0,0.1071,0.97392,0.1071,0.97385
0,0,0,0,0.10711,0.97397,0.10711,0.9739
0,0,0,0,0.10712,0.97402,0.10712,0.97396
0,0,0,0,0.10714,0.97407,0.10714,0.97401
0,0,0,0,0.10715,0.97412,0.10715,0.97406
0,0,0,0,0.10716,0.97417,0.10716,0.97411
0,0,0,0,0.10717,0.97422,0.10717,0.97416
0,0,0,0,0.10718,0.97427,0.10718,0.97421
0,0,0,0,0.10719,0.97432,0.10719,0.97426
0,0,0,0,0.1072,0.97437,0.1072,0.97431
0,0,0,0,0.10721,0.97442,0.10721,0.97435
0,0,0,0,0.10722,0.97447,0.10722,0.9744
0,0,0,0,0.10723,0.97451,0.10723,0.97445
0,0,0,0,0.10725,0.97456,0.10725,0.9745
0,0,0,0,0.10726,0.9746,0.10726,0.97454
0,0,0,0,0.10727,0.97465,0.10727,0.97459
0,0,0,0,0.10728,0.97469,0.10728,0.97463
0,0,0,0,0.10729,0.97474,0.10729,0.97467
0,0,0,0,0.1073,0.97478,0.1073,0.97472
0,0,0,0,0.10731,0.97482,0.10731,0.97476
0,0,0,0,0.10732,0.97487,0.10732,0.9748
0,0,0,0,0.10733,0.97491,0.10733,0.97484
0,0,0,0,0.10735,0.97495,0.10735,0.97488
0,0,0,0,0.10736,0.97499,0.10736,0.97492
0,0,0,0,0.10737,0.97503,0.10737,0.97496
0,0,0,0,0.10738,0.97507,0.10738,0.975
0,0,0,0,0.10739,0.97511,0.10739,0.97504
0,0,0,0,0.1074,0.97514,0.1074,0.97507
0,0,0,0,0.10741,0.97518,0.10741,0.97511
0,0,0,0,0.10742,0.97521,0.10742,0.97515
0,0,0,0,0.10743,0.97525,0.10743,0.97518
0,0,0,0,0.10744,0.97528,0.10744,0.97521
0,0,0,0,0.10746,0.97532,0.10746,0.97525
0,0,0,0,0.10747,0.97535,0.10747,0.97528
0,0,0,0,0.10748,0.97539,0.10748,0.97531
0,0,0,0,0.10749,0.97542,0.10749,0.97534
0,0,0,0,0.1075,0.97545,0.1075,0.97538
0,0,0,0,0.10751,0.97548,0.10751,0.97541
0,0,0,0,0.10752,0.97551,0.10752,0.97544
0,0,0,0,0.10753,0.97554,0.10753,0.97547
0,0,0,0,0.10754,0.97557,0.10754,0.97549
0,0,0,0,0.10755,0.9756,0.10755,0.97552
0,0,0,0,0.10757,0.97563,0.10757,0.97555
0,0,0,0,0.10758,0.97565,0.10758,0.97558
0,0,0,0,0.10759,0.97568,0.10759,0.9756
0,0,0,0,0.1076,0.97571,0.1076,0.97563
0,0,0,0,0.10761,0.97573,0.10761,0.97565
0,0,0,0,0.10762,0.97575,0.10762,0.97567
0,0,0,0,0.10763,0.97578,0.10763,0.9757
0,0,0,0,0.10764,0.9758,0.10764,0.97572
0,0,0,0,0.10765,0.97582,0.10765,0.97574
0,0,0,0,0.10766,0.97584,0.10766,0.97576
0,0,0,0,0.10768,0.97587,0.10768,0.97578
0,0,0,0,0.10769,0.97589,0.10769,0.9758
0,0,0,0,0.1077,0.9759,0.1077,0.97582
0,0,0,0,0.10771,0.97592,0.10771,0.97583
0,0,0,0,0.10772,0.97594,0.10772,0.97585
0,0,0,0,0.10773,0.97596,0.10773,0.97587
0,0,0,0,0.10774,0.97597,0.10774,0.97588
0,0,0,0,0.10775,0.97599,0.10775,0.9759
0,0,0,0,0.10776,0.97601,0.10776,0.97591
0,0,0,0,0.10778,0.97602,0.10778,0.97592
0,0,0,0,0.10779,0.97603,0.10779,0.97594
0,0,0,0,0.1078,0.97605,0.1078,0.97595
0,0,0,0,0.10781,0.97606,0.10781,0.97596
0,0,0,0,0.10782,0.97607,0.10782,0.97597
0,0,0,0,0.10783,0.97608,0.10783,0.97598
0,0,0,0,0.10784,0.97609,0.10784,0.97599
0,0,0,0,0.10785,0.9761,0.10785,0.97599
0,0,0,0,0.10786,0.97611,0.10786,0.976
0,0,0,0,0.10787,0.97611,0.10787,0.97601
0,0,0,0,0.10789,0.97612,0.10789,0.97601
0,0,0,0,0.1079,0.97613,0.1079,0.97602
0,0,0,0,0.10791,0.97613,0.10791,0.97602
0,0,0,0,0.10792,0.97614,0.10792,0.97602
0,0,0,0,0.10793,0.97614,0.10793,0.97603
0,0,0,0,0.10794,0.97614,0.10794,0.97603
0,0,0,0,0.10795,0.97615,0.10795,0.97603
0,0,0,0,0.10796,0.97615,0.10796,0.97603
0,0,0,0,0.10797,0.97615,0.10797,0.97603
0,0,0,0,0.10798,0.97615,0.10798,0.97603
0,0,0,0,0.108,0.97615,0.108,0.97603
0,0,0,0,0.10801,0.97615,0.10801,0.97602
0,0,0,0,0.10802,0.97615,0.10802,0.97602
0,0,0,0,0.10803,0.97614,0.10803,0.97602
0,0,0,0,0.10804,0.97614,0.10804,0.97601
0,0,0,0,0.10805,0.97614,0.10805,0.97601
0,0,0,0,0.10806,0.97613,0.10806,0.976
0,0,0,0,0.10807,0.97613,0.10807,0.97599
0,0,0,0,0.10808,0.97612,0.10808,0.97599
0,0,0,0,0.10809,0.97611,0.10809,0.97598
0,0,0,0,0.10811,0.9761,0.10811,0.97597
0,0,0,0,0.10812,0.9761,0.10812,0.97596
0,0,0,0,0.10813,0.97609,0.10813,0.97595
0,0,0,0,0.10814,0.97608,0.10814,0.97594
0,0,0,0,0.10815,0.97607,0.10815,0.97592
0,0,0,0,0.10816,0.97605,0.10816,0.97591
0,0,0,0,0.10817,0.97604,0.10817,0.9759
0,0,0,0,0.10818,0.97603,0.10818,0.97588
0,0,0,0,0.10819,0.97602,0.10819,0.97587
0,0,0,0,0.1082,0.976,0.1082,0.97585
0,0,0,0,0.10822,0.97599,0.10822,0.97583
0,0,0,0,0.10823,0.97597,0.10823,0.97582
0,0,0,0,0.10824,0.97595,0.10824,0.9758
0,0,0,0,0.10825,0.97594,0.10825,0.97578
0,0,0,0,0.10826,0.97592,0.10826,0.97576
0,0,0,0,0.10827,0.9759,0.10827,0.97574
0,0,0,0,0.10828,0.97588,0.10828,0.97572
0,0,0,0,0.10829,0.97586,0.10829,0.9757
0,0,0,0,0.1083,0.97584,0.1083,0.97568
0,0,0,0,0.10832,0.97582,0.10832,0.97565
0,0,0,0,0.10833,0.9758,0.10833,0.97563
0,0,0,0,0.10834,0.97577,0.10834,0.97561
0,0,0,0,0.10835,0.97575,0.10835,0.97558
0,0,0,0,0.10836,0.97573,0.10836,0.97555
0,0,0,0,0.10837,0.9757,0.10837,0.97553
0,0,0,0,0.10838,0.97568,0.10838,0.9755
0,0,0,0,0.10839,0.97565,0.10839,0.97547
0,0,0,0,0.1084,0.97562,0.1084,0.97544
0,0,0,0,0.10841,0.97559,0.10841,0.97542
0,0,0,0,0.10843,0.97557,0.10843,0.97539
0,0,0,0,0.10844,0.97554,0.10844,0.97536
0,0,0,0,0.10845,0.97551,0.10845,0.97533
0,0,0,0,0.10846,0.97548,0.10846,0.97529
0,0,0,0,0.10847,0.97545,0.10847,0.97526
0,0,0,0,0.10848,0.97542,0.10848,0.97523
0,0,0,0,0.10849,0.97538,0.10849,0.97519
0,0,0,0,0.1085,0.97535,0.1085,0.97516
0,0,0,0,0.10851,0.97532,0.10851,0.97512
0,0,0,0,0.10852,0.97529,0.10852,0.97509
0,0,0,0,0.10854,0.97525,0.10854,0.97505
0,0,0,0,0.10855,0.97522,0.10855,0.97501
0,0,0,0,0.10856,0.97518,0.10856,0.97498
0,0,0,0,0.10857,0.97514,0.10857,0.97494
0,0,0,0,0.10858,0.97511,0.10858,0.9749
0,0,0,0,0.10859,0.97507,0.10859,0.97486
0,0,0,0,0.1086,0.97503,0.1086,0.97482
0,0,0,0,0.10861,0.97499,0.10861,0.97478
0,0,0,0,0.10862,0.97495,0.10862,0.97474
0,0,0,0,0.10863,0.97491,0.10863,0.97469
0,0,0,0,0.10865,0.97487,0.10865,0.97465
0,0,0,0,0.10866,0.97483,0.10866,0.97461
0,0,0,0,0.10867,0.97478,0.10867,0.97456
0,0,0,0,0.10868,0.97474,0.10868,0.97452
0,0,0,0,0.10869,0.9747,0.10869,0.97448
0,0,0,0,0.1087,0.97465,0.1087,0.97443
0,0,0,0,0.10871,0.97461,0.10871,0.97438
0,0,0,0,0.10872,0.97457,0.10872,0.97434
0,0,0,0,0.10873,0.97452,0.10873,0.97429
0,0,0,0,0.10875,0.97448,0.10875,0.97424
0,0,0,0,0.10876,0.97443,0.10876,0.97419
0,0,0,0,0.10877,0.97438,0.10877,0.97414
0,0,0,0,0.10878,0.97433,0.10878,0.97409
0,0,0,0,0.10879,0.97428,0.10879,0.97404
0,0,0,0,0.1088,0.97423,0.1088,0.97399
0,0,0,0,0.10881,0.97419,0.10881,0.97394
0,0,0,0,0.10882,0.97413,0.10882,0.97388
0,0,0,0,0.10883,0.97408,0.10883,0.97383
0,0,0,0,0.10884,0.97403,0.10884,0.97378
0,0,0,0,0.10886,0.97398,0.10886,0.97373
0,0,0,0,0.10887,0.97393,0.10887,0.97367
0,0,0,0,0.10888,0.97388,0.10888,0.97362
0,0,0,0,0.10889,0.97382,0.10889,0.97356
0,0,0,0,0.1089,0.97377,0.1089,0.97351
0,0,0,0,0.10891,0.97371,0.10891,0.97345
0,0,0,0,0.10892,0.97366,0.10892,0.9734
0,0,0,0,0.10893,0.97361,0.10893,0.97334
0,0,0,0,0.10894,0.97355,0.10894,0.97328
0,0,0,0,0.10895,0.97349,0.10895,0.97323
0,0,0,0,0.10897,0.97344,0.10897,0.97317
0,0,0,0,0.10898,0.97338,0.10898,0.97311
0,0,0,0,0.10899,0.97332,0.10899,0.97305
0,0,0,0,0.109,0.97327,0.109,0.97299
0,0,0,0,0.10901,0.97321,0.10901,0.97293
0,0,0,0,0.10902,0.97315,0.10902,0.97287
0,0,0,0,0.10903,0.97309,0.10903,0.97281
0,0,0,0,0.10904,0.97303,0.10904,0.97275
0,0,0,0,0.10905,0.97297,0.10905,0.97269
0,0,0,0,0.10906,0.97291,0.10906,0.97263
0,0,0,0,0.10908,0.97285,0.10908,0.97256
0,0,0,0,0.10909,0.97279,0.10909,0.9725
0,0,0,0,0.1091,0.97273,0.1091,0.97244
0,0,0,0,0.10911,0.97267,0.10911,0.97238
0,0,0,0,0.10912,0.9726,0.10912,0.97231
0,0,0,0,0.10913,0.97254,0.10913,0.97225
0,0,0,0,0.10914,0.97248,0.10914,0.97218
0,0,0,0,0.10915,0.97241,0.10915,0.97211
0,0,0,0,0.10916,0.97235,0.10916,0.97205
0,0,0,0,0.10917,0.97229,0.10917,0.97198
0,0,0,0,0.10919,0.97222,0.10919,0.97191
0,0,0,0,0.1092,0.97216,0.1092,0.97185
0,0,0,0,0.10921,0.97209,0.10921,0.97178
0,0,0,0,0.10922,0.97202,0.10922,0.97171
0,0,0,0,0.10923,0.97196,0.10923,0.97165
0,0,0,0,0.10924,0.97189,0.10924,0.97158
0,0,0,0,0.10925,0.97182,0.10925,0.97151
0,0,0,0,0.10926,0.97176,0.10926,0.97144
0,0,0,0,0.10927,0.97169,0.10927,0.97137
0,0,0,0,0.10929,0.97162,0.10929,0.9713
0,0,0,0,0.1093,0.97156,0.1093,0.97123
0,0,0,0,0.10931,0.97149,0.10931,0.97116
0,0,0,0,0.10932,0.97142,0.10932,0.97109
0,0,0,0,0.10933,0.97135,0.10933,0.97102
0,0,0,0,0.10934,0.97128,0.10934,0.97095
0,0,0,0,0.10935,0.97121,0.10935,0.97088
0,0,0,0,0.10936,0.97114,0.10936,0.9708
0,0,0,0,0.10937,0.97107,0.10937,0.97073
0,0,0,0,0.10938,0.971,0.10938,0.97066
0,0,0,0,0.1094,0.97093,0.1094,0.97059
0,0,0,0,0.10941,0.97085,0.10941,0.97052
0,0,0,0,0.10942,0.97078,0.10942,0.97044
0,0,0,0,0.10943,0.97071,0.10943,0.97037
0,0,0,0,0.10944,0.97064,0.10944,0.9703
0,0,0,0,0.10945,0.97057,0.10945,0.97023
0,0,0,0,0.10946,0.9705,0.10946,0.97015
0,0,0,0,0.10947,0.97043,0.10947,0.97008
0,0,0,0,0.10948,0.97036,0.10948,0.97001
0,0,0,0,0.10949,0.97028,0.10949,0.96993
0,0,0,0,0.10951,0.97021,0.10951,0.96986
0,0,0,0,0.10952,0.97014,0.10952,0.96978
0,0,0,0,0.10953,0.97007,0.10953,0.96971
0,0,0,0,0.10954,0.97,0.10954,0.96963
0,0,0,0,0.10955,0.96992,0.10955,0.96956
0,0,0,0,0.10956,0.96985,0.10956,0.96948
0,0,0,0,0.10957,0.96978,0.10957,0.96941
0,0,0,0,0.10958,0.9697,0.10958,0.96933
0,0,0,0,0.10959,0.96963,0.10959,0.96925
0,0,0,0,0.1096,0.96955,0.1096,0.96918
0,0,0,0,0.10962,0.96948,0.10962,0.9691
0,0,0,0,0.10963,0.9694,0.10963,0.96902
0,0,0,0,0.10964,0.96933,0.10964,0.96895
0,0,0,0,0.10965,0.96925,0.10965,0.96887
0,0,0,0,0.10966,0.96918,0.10966,0.96879
0,0,0,0,0.10967,0.9691,0.10967,0.96872
0,0,0,0,0.10968,0.96902,0.10968,0.96864
0,0,0,0,0.10969,0.96895,0.10969,0.96856
0,0,0,0,0.1097,0.96887,0.1097,0.96848
0,0,0,0,0.10971,0.9688,0.10971,0.96841
0,0,0,0,0.10973,0.96872,0.10973,0.96833
0,0,0,0,0.10974,0.96864,0.10974,0.96825
0,0,0,0,0.10975,0.96857,0.10975,0.96817
0,0,0,0,0.10976,0.96849,0.10976,0.9681
0,0,0,0,0.10977,0.96842,0.10977,0.96802
0,0,0,0,0.10978,0.96834,0.10978,0.96794
0,0,0,0,0.10979,0.96826,0.10979,0.96786
0,0,0,0,0.1098,0.96819,0.1098,0.96779
0,0,0,0,0.10981,0.96811,0.10981,0.96771
0,0,0,0,0.10983,0.96804,0.10983,0.96764
0,0,0,0,0.10984,0.96796,0.10984,0.96756
0,0,0,0,0.10985,0.96789,0.10985,0.96748
0,0,0,0,0.10986,0.96781,0.10986,0.96741
0,0,0,0,0.10987,0.96774,0.10987,0.96733
0,0,0,0,0.10988,0.96766,0.10988,0.96726
0,0,0,0,0.10989,0.96759,0.10989,0.96718
0,0,0,0,0.1099,0.96751,0.1099,0.96711
0,0,0,0,0.10991,0.96744,0.10991,0.96703
0,0,0,0,0.10992,0.96737,0.10992,0.96696
0,0,0,0,0.10994,0.96729,0.10994,0.96688
0,0,0,0,0.10995,0.96722,0.10995,0.96681
0,0,0,0,0.10996,0.96714,0.10996,0.96673
0,0,0,0,0.10997,0.96707,0.10997,0.96666
0,0,0,0,0.10998,0.967,0.10998,0.96658
0,0,0,0,0.10999,0.96693,0.10999,0.96651
0,0,0,0,0.11,0.96685,0.11,0.96644
0,0,0,0,0.11001,0.96678,0.11001,0.96636
0,0,0,0,0.11002,0.96671,0.11002,0.96629
0,0,0,0,0.11003,0.96664,0.11003,0.96622
0,0,0,0,0.11005,0.96656,0.11005,0.96615
0,0,0,0,0.11006,0.96649,0.11006,0.96608
0,0,0,0,0.11007,0.96642,0.11007,0.966
0,0,0,0,0.11008,0.96635,0.11008,0.96593
0,0,0,0,0.11009,0.96628,0.11009,0.96586
0,0,0,0,0.1101,0.96621,0.1101,0.96579
0,0,0,0,0.11011,0.96614,0.11011,0.96572
0,0,0,0,0.11012,0.96607,0.11012,0.96565
0,0,0,0,0.11013,0.966,0.11013,0.96558
0,0,0,0,0.11014,0.96593,0.11014,0.96551
0,0,0,0,0.11016,0.96586,0.11016,0.96544
0,0,0,0,0.11017,0.96579,0.11017,0.96537
0,0,0,0,0.11018,0.96572,0.11018,0.9653
0,0,0,0,0.11019,0.96565,0.11019,0.96523
0,0,0,0,0.1102,0.96558,0.1102,0.96516
0,0,0,0,0.11021,0.96551,0.11021,0.96509
0,0,0,0,0.11022,0.96545,0.11022,0.96502
0,0,0,0,0.11023,0.96538,0.11023,0.96495
0,0,0,0,0.11024,0.96531,0.11024,0.96488
0,0,0,0,0.11026,0.96524,0.11026,0.96481
0,0,0,0,0.11027,0.96517,0.11027,0.96475
0,0,0,0,0.11028,0.96511,0.11028,0.96468
0,0,0,0,0.11029,0.96504,0.11029,0.96461
0,0,0,0,0.1103,0.96497,0.1103,0.96454
0,0,0,0,0.11031,0.96491,0.11031,0.96448
0,0,0,0,0.11032,0.96484,0.11032,0.96441
0,0,0,0,0.11033,0.96478,0.11033,0.96435
0,0,0,0,0.11034,0.96471,0.11034,0.96428
0,0,0,0,0.11035,0.96465,0.11035,0.96422
0,0,0,0,0.11037,0.96458,0.11037,0.96415
0,0,0,0,0.11038,0.96452,0.11038,0.96409
0,0,0,0,0.11039,0.96446,0.11039,0.96402
0,0,0,0,0.1104,0.96439,0.1104,0.96396
0,0,0,0,0.11041,0.96433,0.11041,0.9639
0,0,0,0,0.11042,0.96427,0.11042,0.96384
0,0,0,0,0.11043,0.96421,0.11043,0.96377
0,0,0,0,0.11044,0.96415,0.11044,0.96371
0,0,0,0,0.11045,0.96408,0.11045,0.96365
0,0,0,0,0.11046,0.96402,0.11046,0.96359
0,0,0,0,0.11048,0.96396,0.11048,0.96352
0,0,0,0,0.11049,0.9639,0.11049,0.96346
0,0,0,0,0.1105,0.96384,0.1105,0.9634
0,0,0,0,0.11051,0.96378,0.11051,0.96334
0,0,0,0,0.11052,0.96373,0.11052,0.96328
0,0,0,0,0.11053,0.96367,0.11053,0.96322
0,0,0,0,0.11054,0.96361,0.11054,0.96317
0,0,0,0,0.11055,0.96355,0.11055,0.96311
0,0,0,0,0.11056,0.96349,0.11056,0.96305
0,0,0,0,0.11057,0.96343,0.11057,0.96299
0,0,0,0,0.11059,0.96338,0.11059,0.96294
0,0,0,0,0.1106,0.96332,0.1106,0.96288
0,0,0,0,0.11061,0.96326,0.11061,0.96282
0,0,0,0,0.11062,0.96321,0.11062,0.96277
0,0,0,0,0.11063,0.96315,0.11063,0.96271
0,0,0,0,0.11064,0.9631,0.11064,0.96266
0,0,0,0,0.11065,0.96305,0.11065,0.96261
0,0,0,0,0.11066,0.96299,0.11066,0.96255
0,0,0,0,0.11067,0.96294,0.11067,0.9625
0,0,0,0,0.11068,0.96289,0.11068,0.96245
0,0,0,0,0.1107,0.96284,0.1107,0.96239
0,0,0,0,0.11071,0.96279,0.11071,0.96234
0,0,0,0,0.11072,0.96274,0.11072,0.96229
0,0,0,0,0.11073,0.96269,0.11073,0.96224
0,0,0,0,0.11074,0.96264,0.11074,0.96219
0,0,0,0,0.11075,0.96259,0.11075,0.96214
0,0,0,0,0.11076,0.96254,0.11076,0.96209
0,0,0,0,0.11077,0.96249,0.11077,0.96204
0,0,0,0,0.11078,0.96244,0.11078,0.962
0,0,0,0,0.1108,0.96239,0.1108,0.96195
0,0,0,0,0.11081,0.96235,0.11081,0.9619
0,0,0,0,0.11082,0.9623,0.11082,0.96186
0,0,0,0,0.11083,0.96225,0.11083,0.96181
0,0,0,0,0.11084,0.96221,0.11084,0.96176
0,0,0,0,0.11085,0.96217,0.11085,0.96172
0,0,0,0,0.11086,0.96212,0.11086,0.96167
0,0,0,0,0.11087,0.96208,0.11087,0.96163
0,0,0,0,0.11088,0.96204,0.11088,0.96158
0,0,0,0,0.11089,0.962,0.11089,0.96154
0,0,0,0,0.11091,0.96195,0.11091,0.9615
0,0,0,0,0.11092,0.96191,0.11092,0.96146
0,0,0,0,0.11093,0.96187,0.11093,0.96142
0,0,0,0,0.11094,0.96183,0.11094,0.96138
0,0,0,0,0.11095,0.96179,0.11095,0.96134
0,0,0,0,0.11096,0.96175,0.11096,0.9613
0,0,0,0,0.11097,0.96171,0.11097,0.96126
0,0,0,0,0.11098,0.96167,0.11098,0.96122
0,0,0,0,0.11099,0.96163,0.11099,0.96119
0,0,0,0,0.111,0.9616,0.111,0.96115
0,0,0,0,0.11102,0.96156,0.11102,0.96111
0,0,0,0,0.11103,0.96152,0.11103,0.96108
0,0,0,0,0.11104,0.96149,0.11104,0.96104
0,0,0,0,0.11105,0.96146,0.11105,0.96101
0,0,0,0,0.11106,0.96142,0.11106,0.96098
0,0,0,0,0.11107,0.96139,0.11107,0.96095
0,0,0,0,0.11108,0.96136,0.11108,0.96092
0,0,0,0,0.11109,0.96133,0.11109,0.96089
0,0,0,0,0.1111,0.9613,0.1111,0.96086
0,0,0,0,0.11111,0.96127,0.11111,0.96083
0,0,0,0,0.11113,0.96124,0.11113,0.9608
0,0,0,0,0.11114,0.96121,0.11114,0.96077
0,0,0,0,0.11115,0.96118,0.11115,0.96074
0,0,0,0,0.11116,0.96115,0.11116,0.96072
0,0,0,0,0.11117,0.96113,0.11117,0.96069
0,0,0,0,0.11118,0.9611,0.11118,0.96067
0,0,0,0,0.11119,0.96107,0.11119,0.96064
0,0,0,0,0.1112,0.96105,0.1112,0.96062
0,0,0,0,0.11121,0.96102,0.11121,0.9606
0,0,0,0,0.11123,0.961,0.11123,0.96057
0,0,0,0,0.11124,0.96098,0.11124,0.96055
0,0,0,0,0.11125,0.96096,0.11125,0.96053
0,0,0,0,0.11126,0.96093,0.11126,0.96051
0,0,0,0,0.11127,0.96091,0.11127,0.96049
0,0,0,0,0.11128,0.96089,0.11128,0.96047
0,0,0,0,0.11129,0.96087,0.11129,0.96046
0,0,0,0,0.1113,0.96086,0.1113,0.96044
0,0,0,0,0.11131,0.96084,0.11131,0.96042
0,0,0,0,0.11132,0.96082,0.11132,0.96041
0,0,0,0,0.11134,0.96081,0.11134,0.96039
0,0,0,0,0.11135,0.96079,0.11135,0.96038
0,0,0,0,0.11136,0.96077,0.11136,0.96036
0,0,0,0,0.11137,0.96076,0.11137,0.96035
0,0,0,0,0.11138,0.96075,0.11138,0.96034
0,0,0,0,0.11139,0.96073,0.11139,0.96032
0,0,0,0,0.1114,0.96072,0.1114,0.96031
0,0,0,0,0.11141,0.96071,0.11141,0.9603
0,0,0,0,0.11142,0.9607,0.11142,0.96029
0,0,0,0,0.11143,0.96069,0.11143,0.96028
0,0,0,0,0.11145,0.96068,0.11145,0.96027
0,0,0,0,0.11146,0.96067,0.11146,0.96027
0,0,0,0,0.11147,0.96066,0.11147,0.96026
0,0,0,0,0.11148,0.96066,0.11148,0.96025
0,0,0,0,0.11149,0.96065,0.11149,0.96025
0,0,0,0,0.1115,0.96064,0.1115,0.96024
0,0,0,0,0.11151,0.96064,0.11151,0.96024
0,0,0,0,0.11152,0.96063,0.11152,0.96024
0,0,0,0,0.11153,0.96063,0.11153,0.96023
0,0,0,0,0.11154,0.96063,0.11154,0.96023
0,0,0,0,0.11156,0.96062,0.11156,0.96023
0,0,0,0,0.11157,0.96062,0.11157,0.96023
0,0,0,0,0.11158,0.96062,0.11158,0.96023
0,0,0,0,0.11159,0.96062,0.11159,0.96023
0,0,0,0,0.1116,0.96062,0.1116,0.96023
0,0,0,0,0.11161,0.96062,0.11161,0.96024
0,0,0,0,0.11162,0.96062,0.11162,0.96024
0,0,0,0,0.11163,0.96063,0.11163,0.96024
0,0,0,0,0.11164,0.96063,0.11164,0.96025
0,0,0,0,0.11165,0.96063,0.11165,0.96026
0,0,0,0,0.11167,0.96064,0.11167,0.96026
0,0,0,0,0.11168,0.96064,0.11168,0.96027
0,0,0,0,0.11169,0.96065,0.11169,0.96028
0,0,0,0,0.1117,0.96066,0.1117,0.96029
0,0,0,0,0.11171,0.96066,0.11171,0.96029
0,0,0,0,0.11172,0.96067,0.11172,0.9603
0,0,0,0,0.11173,0.96068,0.11173,0.96032
0,0,0,0,0.11174,0.96069,0.11174,0.96033
0,0,0,0,0.11175,0.9607,0.11175,0.96034
0,0,0,0,0.11177,0.96071,0.11177,0.96035
0,0,0,0,0.11178,0.96073,0.11178,0.96037
0,0,0,0,0.11179,0.96074,0.11179,0.96038
0,0,0,0,0.1118,0.96075,0.1118,0.96039
0,0,0,0,0.11181,0.96077,0.11181,0.96041
0,0,0,0,0.11182,0.96078,0.11182,0.96043
0,0,0,0,0.11183,0.96079,0.11183,0.96044
0,0,0,0,0.11184,0.96081,0.11184,0.96046
0,0,0,0,0.11185,0.96083,0.11185,0.96048
0,0,0,0,0.11186,0.96084,0.11186,0.9605
0,0,0,0,0.11188,0.96086,0.11188,0.96052
0,0,0,0,0.11189,0.96088,0.11189,0.96054
0,0,0,0,0.1119,0.9609,0.1119,0.96056
0,0,0,0,0.11191,0.96092,0.11191,0.96058
0,0,0,0,0.11192,0.96094,0.11192,0.9606
0,0,0,0,0.11193,0.96096,0.11193,0.96063
0,0,0,0,0.11194,0.96098,0.11194,0.96065
0,0,0,0,0.11195,0.96101,0.11195,0.96067
0,0,0,0,0.11196,0.96103,0.11196,0.9607
0,0,0,0,0.11197,0.96105,0.11197,0.96072
0,0,0,0,0.11199,0.96108,0.11199,0.96075
0,0,0,0,0.112,0.9611,0.112,0.96078
0,0,0,0,0.11201,0.96113,0.11201,0.96081
0,0,0,0,0.11202,0.96116,0.11202,0.96083
0,0,0,0,0.11203,0.96118,0.11203,0.96086
0,0,0,0,0.11204,0.96121,0.11204,0.96089
0,0,0,0,0.11205,0.96124,0.11205,0.96092
0,0,0,0,0.11206,0.96127,0.11206,0.96095
0,0,0,0,0.11207,0.9613,0.11207,0.96099
0,0,0,0,0.11208,0.96133,0.11208,0.96102
0,0,0,0,0.1121,0.96136,0.1121,0.96105
0,0,0,0,0.11211,0.96139,0.11211,0.96109
0,0,0,0,0.11212,0.96143,0.11212,0.96112
0,0,0,0,0.11213,0.96146,0.11213,0.96116
0,0,0,0,0.11214,0.96149,0.11214,0.96119
0,0,0,0,0.11215,0.96153,0.11215,0.96123
0,0,0,0,0.11216,0.96156,0.11216,0.96126
0,0,0,0,0.11217,0.9616,0.11217,0.9613
0,0,0,0,0.11218,0.96164,0.11218,0.96134
0,0,0,0,0.11219,0.96167,0.11219,0.96138
0,0,0,0,0.11221,0.96171,0.11221,0.96142
0,0,0,0,0.11222,0.96175,0.11222,0.96146
0,0,0,0,0.11223,0.96179,0.11223,0.9615
0,0,0,0,0.11224,0.96183,0.11224,0.96154
0,0,0,0,0.11225,0.96187,0.11225,0.96158
0,0,0,0,0.11226,0.96191,0.11226,0.96163
0,0,0,0,0.11227,0.96195,0.11227,0.96167
0,0,0,0,0.11228,0.96199,0.11228,0.96171
0,0,0,0,0.11229,0.96203,0.11229,0.96176
0,0,0,0,0.11231,0.96208,0.11231,0.9618
0,0,0,0,0.11232,0.96212,0.11232,0.96185
0,0,0,0,0.11233,0.96216,0.11233,0.96189
0,0,0,0,0.11234,0.96221,0.11234,0.96194
0,0,0,0,0.11235,0.96225,0.11235,0.96199
0,0,0,0,0.11236,0.9623,0.11236,0.96203
0,0,0,0,0.11237,0.96234,0.11237,0.96208
0,0,0,0,0.11238,0.96239,0.11238,0.96213
0,0,0,0,0.11239,0.96244,0.11239,0.96218
0,0,0,0,0.1124,0.96248,0.1124,0.96223
0,0,0,0,0.11242,0.96253,0.11242,0.96228
0,0,0,0,0.11243,0.96258,0.11243,0.96233
0,0,0,0,0.11244,0.96263,0.11244,0.96238
0,0,0,0,0.11245,0.96268,0.11245,0.96243
0,0,0,0,0.11246,0.96273,0.11246,0.96248
0,0,0,0,0.11247,0.96278,0.11247,0.96254
0,0,0,0,0.11248,0.96283,0.11248,0.96259
0,0,0,0,0.11249,0.96288,0.11249,0.96264
0,0,0,0,0.1125,0.96293,0.1125,0.9627
0,0,0,0,0.11251,0.96298,0.11251,0.96275
0,0,0,0,0.11253,0.96303,0.11253,0.9628
0,0,0,0,0.11254,0.96309,0.11254,0.96286
0,0,0,0,0.11255,0.96314,0.11255,0.96291
0,0,0,0,0.11256,0.96319,0.11256,0.96297
0,0,0,0,0.11257,0.96325,0.11257,0.96302
0,0,0,0,0.11258,0.9633,0.11258,0.96308
0,0,0,0,0.11259,0.96336,0.11259,0.96314
0,0,0,0,0.1126,0.96341,0.1126,0.96319
0,0,0,0,0.11261,0.96347,0.11261,0.96325
0,0,0,0,0.11262,0.96352,0.11262,0.96331
0,0,0,0,0.11264,0.96358,0.11264,0.96337
0,0,0,0,0.11265,0.96364,0.11265,0.96343
0,0,0,0,0.11266,0.96369,0.11266,0.96349
0,0,0,0,0.11267,0.96375,0.11267,0.96355
0,0,0,0,0.11268,0.96381,0.11268,0.96361
0,0,0,0,0.11269,0.96387,0.11269,0.96367
0,0,0,0,0.1127,0.96392,0.1127,0.96373
0,0,0,0,0.11271,0.96398,0.11271,0.96379
0,0,0,0,0.11272,0.96404,0.11272,0.96385
0,0,0,0,0.11274,0.9641,0.11274,0.96391
0,0,0,0,0.11275,0.96416,0.11275,0.96397
0,0,0,0,0.11276,0.96422,0.11276,0.96403
0,0,0,0,0.11277,0.96428,0.11277,0.96409
0,0,0,0,0.11278,0.96434,0.11278,0.96416
0,0,0,0,0.11279,0.96441,0.11279,0.96422
0,0,0,0,0.1128,0.96447,0.1128,0.96428
0,0,0,0,0.11281,0.96453,0.11281,0.96435
0,0,0,0,0.11282,0.96459,0.11282,0.96441
0,0,0,0,0.11283,0.96466,0.11283,0.96448
0,0,0,0,0.11285,0.96472,0.11285,0.96454
0,0,0,0,0.11286,0.96478,0.11286,0.96461
0,0,0,0,0.11287,0.96485,0.11287,0.96467
0,0,0,0,0.11288,0.96491,0.11288,0.96474
0,0,0,0,0.11289,0.96497,0.11289,0.9648
0,0,0,0,0.1129,0.96504,0.1129,0.96487
0,0,0,0,0.11291,0.9651,0.11291,0.96494
0,0,0,0,0.11292,0.96517,0.11292,0.965
0,0,0,0,0.11293,0.96523,0.11293,0.96507
0,0,0,0,0.11294,0.9653,0.11294,0.96513
0,0,0,0,0.11296,0.96536,0.11296,0.9652
0,0,0,0,0.11297,0.96543,0.11297,0.96527
0,0,0,0,0.11298,0.96549,0.11298,0.96534
0,0,0,0,0.11299,0.96556,0.11299,0.9654
0,0,0,0,0.113,0.96563,0.113,0.96547
0,0,0,0,0.11301,0.9657,0.11301,0.96554
0,0,0,0,0.11302,0.96576,0.11302,0.96561
0,0,0,0,0.11303,0.96583,0.11303,0.96568
0,0,0,0,0.11304,0.9659,0.11304,0.96575
0,0,0,0,0.11305,0.96597,0.11305,0.96582
0,0,0,0,0.11307,0.96603,0.11307,0.96589
0,0,0,0,0.11308,0.9661,0.11308,0.96596
0,0,0,0,0.11309,0.96617,0.11309,0.96603
0,0,0,0,0.1131,0.96624,0.1131,0.9661
0,0,0,0,0.11311,0.96631,0.11311,0.96617
0,0,0,0,0.11312,0.96638,0.11312,0.96624
0,0,0,0,0.11313,0.96645,0.11313,0.96631
0,0,0,0,0.11314,0.96652,0.11314,0.96638
0,0,0,0,0.11315,0.96659,0.11315,0.96645
0,0,0,0,0.11316,0.96665,0.11316,0.96652
0,0,0,0,0.11318,0.96672,0.11318,0.96659
0,0,0,0,0.11319,0.96679,0.11319,0.96666
0,0,0,0,0.1132,0.96686,0.1132,0.96674
0,0,0,0,0.11321,0.96693,0.11321,0.96681
0,0,0,0,0.11322,0.967,0.11322,0.96688
0,0,0,0,0.11323,0.96707,0.11323,0.96695
0,0,0,0,0.11324,0.96714,0.11324,0.96702
0,0,0,0,0.11325,0.96721,0.11325,0.96709
0,0,0,0,0.11326,0.96728,0.11326,0.96716
0,0,0,0,0.11328,0.96735,0.11328,0.96724
0,0,0,0,0.11329,0.96743,0.11329,0.96731
0,0,0,0,0.1133,0.9675,0.1133,0.96738
0,0,0,0,0.11331,0.96757,0.11331,0.96745
0,0,0,0,0.11332,0.96764,0.11332,0.96752
0,0,0,0,0.11333,0.96771,0.11333,0.9676
0,0,0,0,0.11334,0.96778,0.11334,0.96767
0,0,0,0,0.11335,0.96785,0.11335,0.96774
0,0,0,0,0.11336,0.96792,0.11336,0.96781
0,0,0,0,0.11337,0.96799,0.11337,0.96788
0,0,0,0,0.11339,0.96807,0.11339,0.96796
0,0,0,0,0.1134,0.96814,0.1134,0.96803
0,0,0,0,0.11341,0.96821,0.11341,0.9681
0,0,0,0,0.11342,0.96828,0.11342,0.96818
0,0,0,0,0.11343,0.96836,0.11343,0.96825
0,0,0,0,0.11344,0.96843,0.11344,0.96832
0,0,0,0,0.11345,0.9685,0.11345,0.9684
0,0,0,0,0.11346,0.96857,0.11346,0.96847
0,0,0,0,0.11347,0.96865,0.11347,0.96854
0,0,0,0,0.11348,0.96872,0.11348,0.96862
0,0,0,0,0.1135,0.96879,0.1135,0.96869
0,0,0,0,0.11351,0.96886,0.11351,0.96876
0,0,0,0,0.11352,0.96894,0.11352,0.96884
0,0,0,0,0.11353,0.96901,0.11353,0.96891
0,0,0,0,0.11354,0.96908,0.11354,0.96898
0,0,0,0,0.11355,0.96915,0.11355,0.96906
0,0,0,0,0.11356,0.96922,0.11356,0.96913
0,0,0,0,0.11357,0.96929,0.11357,0.9692
0,0,0,0,0.11358,0.96937,0.11358,0.96927
0,0,0,0,0.11359,0.96944,0.11359,0.96935
0,0,0,0,0.11361,0.96951,0.11361,0.96942
0,0,0,0,0.11362,0.96958,0.11362,0.96949
0,0,0,0,0.11363,0.96965,0.11363,0.96956
0,0,0,0,0.11364,0.96972,0.11364,0.96963
0,0,0,0,0.11365,0.96979,0.11365,0.9697
0,0,0,0,0.11366,0.96986,0.11366,0.96977
0,0,0,0,0.11367,0.96992,0.11367,0.96984
0,0,0,0,0.11368,0.96999,0.11368,0.96991
0,0,0,0,0.11369,0.97006,0.11369,0.96998
0,0,0,0,0.11371,0.97013,0.11371,0.97005
0,0,0,0,0.11372,0.9702,0.11372,0.97012
0,0,0,0,0.11373,0.97027,0.11373,0.97018
0,0,0,0,0.11374,0.97033,0.11374,0.97025
0,0,0,0,0.11375,0.9704,0.11375,0.97032
0,0,0,0,0.11376,0.97047,0.11376,0.97039
0,0,0,0,0.11377,0.97053,0.11377,0.97046
0,0,0,0,0.11378,0.9706,0.11378,0.97052
0,0,0,0,0.11379,0.97067,0.11379,0.97059
0,0,0,0,0.1138,0.97073,0.1138,0.97066
0,0,0,0,0.11382,0.9708,0.11382,0.97072
0,0,0,0,0.11383,0.97086,0.11383,0.97079
0,0,0,0,0.11384,0.97093,0.11384,0.97085
0,0,0,0,0.11385,0.97099,0.11385,0.97092
0,0,0,0,0.11386,0.97106,0.11386,0.97098
0,0,0,0,0.11387,0.97112,0.11387,0.97105
0,0,0,0,0.11388,0.97118,0.11388,0.97111
0,0,0,0,0.11389,0.97125,0.11389,0.97118
0,0,0,0,0.1139,0.97131,0.1139,0.97124
0,0,0,0,0.11391,0.97138,0.11391,0.97131
0,0,0,0,0.11393,0.97144,0.11393,0.97137
0,0,0,0,0.11394,0.9715,0.11394,0.97143
0,0,0,0,0.11395,0.97156,0.11395,0.9715
0,0,0,0,0.11396,0.97163,0.11396,0.97156
0,0,0,0,0.11397,0.97169,0.11397,0.97162
0,0,0,0,0.11398,0.97175,0.11398,0.97168
0,0,0,0,0.11399,0.97181,0.11399,0.97174
0,0,0,0,0.114,0.97187,0.114,0.97181
0,0,0,0,0.11401,0.97193,0.11401,0.97187
0,0,0,0,0.11402,0.97199,0.11402,0.97193
0,0,0,0,0.11404,0.97205,0.11404,0.97199
0,0,0,0,0.11405,0.97211,0.11405,0.97205
0,0,0,0,0.11406,0.97217,0.11406,0.97211
0,0,0,0,0.11407,0.97223,0.11407,0.97216
0,0,0,0,0.11408,0.97228,0.11408,0.97222
0,0,0,0,0.11409,0.97234,0.11409,0.97228
0,0,0,0,0.1141,0.9724,0.1141,0.97233
0,0,0,0,0.11411,0.97245,0.11411,0.97239
0,0,0,0,0.11412,0.97251,0.11412,0.97244
0,0,0,0,0.11413,0.97256,0.11413,0.9725
0,0,0,0,0.11415,0.97262,0.11415,0.97255
0,0,0,0,0.11416,0.97267,0.11416,0.9726
0,0,0,0,0.11417,0.97273,0.11417,0.97266
0,0,0,0,0.11418,0.97278,0.11418,0.97271
0,0,0,0,0.11419,0.97283,0.11419,0.97276
0,0,0,0,0.1142,0.97288,0.1142,0.97282
0,0,0,0,0.11421,0.97294,0.11421,0.97287
0,0,0,0,0.11422,0.97299,0.11422,0.97292
0,0,0,0,0.11423,0.97304,0.11423,0.97297
0,0,0,0,0.11425,0.97309,0.11425,0.97302
0,0,0,0,0.11426,0.97314,0.11426,0.97307
0,0,0,0,0.11427,0.97319,0.11427,0.97312
0,0,0,0,0.11428,0.97324,0.11428,0.97316
0,0,0,0,0.11429,0.97328,0.11429,0.97321
0,0,0,0,0.1143,0.97333,0.1143,0.97326
0,0,0,0,0.11431,0.97338,0.11431,0.97331
0,0,0,0,0.11432,0.97343,0.11432,0.97336
0,0,0,0,0.11433,0.97348,0.11433,0.9734
0,0,0,0,0.11434,0.97352,0.11434,0.97345
0,0,0,0,0.11436,0.97357,0.11436,0.97349
0,0,0,0,0.11437,0.97361,0.11437,0.97354
0,0,0,0,0.11438,0.97366,0.11438,0.97358
0,0,0,0,0.11439,0.9737,0.11439,0.97363
0,0,0,0,0.1144,0.97375,0.1144,0.97367
0,0,0,0,0.11441,0.97379,0.11441,0.97372
0,0,0,0,0.11442,0.97383,0.11442,0.97376
0,0,0,0,0.11443,0.97388,0.11443,0.9738
0,0,0,0,0.11444,0.97392,0.11444,0.97384
0,0,0,0,0.11445,0.97396,0.11445,0.97388
0,0,0,0,0.11447,0.974,0.11447,0.97392
0,0,0,0,0.11448,0.97404,0.11448,0.97396
0,0,0,0,0.11449,0.97408,0.11449,0.974
0,0,0,0,0.1145,0.97412,0.1145,0.97404
0,0,0,0,0.11451,0.97416,0.11451,0.97408
0,0,0,0,0.11452,0.97419,0.11452,0.97411
0,0,0,0,0.11453,0.97423,0.11453,0.97415
0,0,0,0,0.11454,0.97427,0.11454,0.97419
0,0,0,0,0.11455,0.9743,0.11455,0.97422
0,0,0,0,0.11456,0.97434,0.11456,0.97426
0,0,0,0,0.11458,0.97437,0.11458,0.97429
0,0,0,0,0.11459,0.97441,0.11459,0.97432
0,0,0,0,0.1146,0.97444,0.1146,0.97436
0,0,0,0,0.11461,0.97447,0.11461,0.97439
0,0,0,0,0.11462,0.97451,0.11462,0.97442
0,0,0,0,0.11463,0.97454,0.11463,0.97445
0,0,0,0,0.11464,0.97457,0.11464,0.97448
0,0,0,0,0.11465,0.9746,0.11465,0.97451
0,0,0,0,0.11466,0.97463,0.11466,0.97454
0,0,0,0,0.11467,0.97466,0.11467,0.97457
0,0,0,0,0.11469,0.97469,0.11469,0.9746
0,0,0,0,0.1147,0.97472,0.1147,0.97462
0,0,0,0,0.11471,0.97474,0.11471,0.97465
0,0,0,0,0.11472,0.97477,0.11472,0.97468
0,0,0,0,0.11473,0.9748,0.11473,0.9747
0,0,0,0,0.11474,0.97482,0.11474,0.97472
0,0,0,0,0.11475,0.97485,0.11475,0.97475
0,0,0,0,0.11476,0.97487,0.11476,0.97477
0,0,0,0,0.11477,0.97489,0.11477,0.97479
0,0,0,0,0.11479,0.97492,0.11479,0.97482
0,0,0,0,0.1148,0.97494,0.1148,0.97484
0,0,0,0,0.11481,0.97496,0.11481,0.97486
0,0,0,0,0.11482,0.97498,0.11482,0.97488
0,0,0,0,0.11483,0.975,0.11483,0.9749
0,0,0,0,0.11484,0.97502,0.11484,0.97491
0,0,0,0,0.11485,0.97504,0.11485,0.97493
0,0,0,0,0.11486,0.97506,0.11486,0.97495
0,0,0,0,0.11487,0.97508,0.11487,0.97497
0,0,0,0,0.11488,0.97509,0.11488,0.97498
0,0,0,0,0.1149,0.97511,0.1149,0.975
0,0,0,0,0.11491,0.97512,0.11491,0.97501
0,0,0,0,0.11492,0.97514,0.11492,0.97503
0,0,0,0,0.11493,0.97515,0.11493,0.97504
0,0,0,0,0.11494,0.97517,0.11494,0.97505
0,0,0,0,0.11495,0.97518,0.11495,0.97506
0,0,0,0,0.11496,0.97519,0.11496,0.97507
0,0,0,0,0.11497,0.97521,0.11497,0.97508
0,0,0,0,0.11498,0.97522,0.11498,0.97509
0,0,0,0,0.11499,0.97523,0.11499,0.9751
0,0,0,0,0.11501,0.97524,0.11501,0.97511
0,0,0,0,0.11502,0.97525,0.11502,0.97512
0,0,0,0,0.11503,0.97526,0.11503,0.97512
0,0,0,0,0.11504,0.97526,0.11504,0.97513
0,0,0,0,0.11505,0.97527,0.11505,0.97514
0,0,0,0,0.11506,0.97528,0.11506,0.97514
0,0,0,0,0.11507,0.97528,0.11507,0.97515
0,0,0,0,0.11508,0.97529,0.11508,0.97515
0,0,0,0,0.11509,0.97529,0.11509,0.97515
0,0,0,0,0.1151,0.9753,0.1151,0.97516
0,0,0,0,0.11512,0.9753,0.11512,0.97516
0,0,0,0,0.11513,0.9753,0.11513,0.97516
0,0,0,0,0.11514,0.9753,0.11514,0.97516
0,0,0,0,0.11515,0.97531,0.11515,0.97516
0,0,0,0,0.11516,0.97531,0.11516,0.97516
0,0,0,0,0.11517,0.97531,0.11517,0.97516
0,0,0,0,0.11518,0.97531,0.11518,0.97515
0,0,0,0,0.11519,0.9753,0.11519,0.97515
0,0,0,0,0.1152,0.9753,0.1152,0.97515
0,0,0,0,0.11522,0.9753,0.11522,0.97514
0,0,0,0,0.11523,0.97529,0.11523,0.97514
0,0,0,0,0.11524,0.97529,0.11524,0.97513
0,0,0,0,0.11525,0.97529,0.11525,0.97513
0,0,0,0,0.11526,0.97528,0.11526,0.97512
0,0,0,0,0.11527,0.97527,0.11527,0.97511
0,0,0,0,0.11528,0.97527,0.11528,0.9751
0,0,0,0,0.11529,0.97526,0.11529,0.97509
0,0,0,0,0.1153,0.97525,0.1153,0.97508
0,0,0,0,0.11531,0.97524,0.11531,0.97507
0,0,0,0,0.11533,0.97523,0.11533,0.97506
0,0,0,0,0.11534,0.97522,0.11534,0.97505
0,0,0,0,0.11535,0.97521,0.11535,0.97503
0,0,0,0,0.11536,0.9752,0.11536,0.97502
0,0,0,0,0.11537,0.97519,0.11537,0.97501
0,0,0,0,0.11538,0.97517,0.11538,0.97499
0,0,0,0,0.11539,0.97516,0.11539,0.97498
0,0,0,0,0.1154,0.97515,0.1154,0.97496
0,0,0,0,0.11541,0.97513,0.11541,0.97494
0,0,0,0,0.11542,0.97511,0.11542,0.97492
0,0,0,0,0.11544,0.9751,0.11544,0.97491
0,0,0,0,0.11545,0.97508,0.11545,0.97489
0,0,0,0,0.11546,0.97506,0.11546,0.97487
0,0,0,0,0.11547,0.97505,0.11547,0.97485
0,0,0,0,0.11548,0.97503,0.11548,0.97483
0,0,0,0,0.11549,0.97501,0.11549,0.97481
0,0,0,0,0.1155,0.97499,0.1155,0.97479
0,0,0,0,0.11551,0.97497,0.11551,0.97476
0,0,0,0,0.11552,0.97494,0.11552,0.97474
0,0,0,0,0.11553,0.97492,0.11553,0.97472
0,0,0,0,0.11555,0.9749,0.11555,0.97469
0,0,0,0,0.11556,0.97488,0.11556,0.97467
0,0,0,0,0.11557,0.97485,0.11557,0.97464
0,0,0,0,0.11558,0.97483,0.11558,0.97461
0,0,0,0,0.11559,0.9748,0.11559,0.97459
0,0,0,0,0.1156,0.97478,0.1156,0.97456
0,0,0,0,0.11561,0.97475,0.11561,0.97453
0,0,0,0,0.11562,0.97472,0.11562,0.97451
0,0,0,0,0.11563,0.9747,0.11563,0.97448
0,0,0,0,0.11564,0.97467,0.11564,0.97444
0,0,0,0,0.11566,0.97464,0.11566,0.97441
0,0,0,0,0.11567,0.97461,0.11567,0.97438
0,0,0,0,0.11568,0.97458,0.11568,0.97435
0,0,0,0,0.11569,0.97455,0.11569,0.97432
0,0,0,0,0.1157,0.97452,0.1157,0.97428
0,0,0,0,0.11571,0.97449,0.11571,0.97425
0,0,0,0,0.11572,0.97446,0.11572,0.97421
0,0,0,0,0.11573,0.97442,0.11573,0.97418
0,0,0,0,0.11574,0.97439,0.11574,0.97414
0,0,0,0,0.11576,0.97435,0.11576,0.97411
0,0,0,0,0.11577,0.97432,0.11577,0.97407
0,0,0,0,0.11578,0.97428,0.11578,0.97403
0,0,0,0,0.11579,0.97425,0.11579,0.974
0,0,0,0,0.1158,0.97421,0.1158,0.97396
0,0,0,0,0.11581,0.97417,0.11581,0.97392
0,0,0,0,0.11582,0.97413,0.11582,0.97388
0,0,0,0,0.11583,0.9741,0.11583,0.97384
0,0,0,0,0.11584,0.97406,0.11584,0.9738
0,0,0,0,0.11585,0.97402,0.11585,0.97376
0,0,0,0,0.11587,0.97398,0.11587,0.97372
0,0,0,0,0.11588,0.97394,0.11588,0.97367
0,0,0,0,0.11589,0.9739,0.11589,0.97363
0,0,0,0,0.1159,0.97386,0.1159,0.97359
0,0,0,0,0.11591,0.97381,0.11591,0.97354
0,0,0,0,0.11592,0.97377,0.11592,0.9735
0,0,0,0,0.11593,0.97373,0.11593,0.97345
0,0,0,0,0.11594,0.97369,0.11594,0.97341
0,0,0,0,0.11595,0.97364,0.11595,0.97336
0,0,0,0,0.11596,0.9736,0.11596,0.97332
0,0,0,0,0.11598,0.97355,0.11598,0.97327
0,0,0,0,0.11599,0.97351,0.11599,0.97322
0,0,0,0,0.116,0.97346,0.116,0.97317
0,0,0,0,0.11601,0.97341,0.11601,0.97312
0,0,0,0,0.11602,0.97337,0.11602,0.97307
0,0,0,0,0.11603,0.97332,0.11603,0.97302
0,0,0,0,0.11604,0.97327,0.11604,0.97297
0,0,0,0,0.11605,0.97323,0.11605,0.97292
0,0,0,0,0.11606,0.97318,0.11606,0.97287
0,0,0,0,0.11607,0.97313,0.11607,0.97282
0,0,0,0,0.11609,0.97308,0.11609,0.97277
0,0,0,0,0.1161,0.97303,0.1161,0.97272
0,0,0,0,0.11611,0.97297,0.11611,0.97266
0,0,0,0,0.11612,0.97292,0.11612,0.97261
0,0,0,0,0.11613,0.97287,0.11613,0.97256
0,0,0,0,0.11614,0.97282,0.11614,0.9725
0,0,0,0,0.11615,0.97277,0.11615,0.97245
0,0,0,0,0.11616,0.97272,0.11616,0.9724
0,0,0,0,0.11617,0.97266,0.11617,0.97234
0,0,0,0,0.11618,0.97261,0.11618,0.97229
0,0,0,0,0.1162,0.97255,0.1162,0.97223
0,0,0,0,0.11621,0.9725,0.11621,0.97217
0,0,0,0,0.11622,0.97245,0.11622,0.97211
0,0,0,0,0.11623,0.97239,0.11623,0.97206
0,0,0,0,0.11624,0.97234,0.11624,0.972
0,0,0,0,0.11625,0.97228,0.11625,0.97194
0,0,0,0,0.11626,0.97222,0.11626,0.97188
0,0,0,0,0.11627,0.97216,0.11627,0.97182
0,0,0,0,0.11628,0.97211,0.11628,0.97177
0,0,0,0,0.1163,0.97205,0.1163,0.97171
0,0,0,0,0.11631,0.97199,0.11631,0.97165
0,0,0,0,0.11632,0.97193,0.11632,0.97159
0,0,0,0,0.11633,0.97187,0.11633,0.97152
0,0,0,0,0.11634,0.97181,0.11634,0.97146
0,0,0,0,0.11635,0.97176,0.11635,0.9714
0,0,0,0,0.11636,0.9717,0.11636,0.97134
0,0,0,0,0.11637,0.97164,0.11637,0.97128
0,0,0,0,0.11638,0.97157,0.11638,0.97121
0,0,0,0,0.11639,0.97151,0.11639,0.97115
0,0,0,0,0.11641,0.97145,0.11641,0.97109
0,0,0,0,0.11642,0.97139,0.11642,0.97102
0,0,0,0,0.11643,0.97133,0.11643,0.97096
0,0,0,0,0.11644,0.97126,0.11644,0.97089
0,0,0,0,0.11645,0.9712,0.11645,0.97083
0,0,0,0,0.11646,0.97114,0.11646,0.97077
0,0,0,0,0.11647,0.97107,0.11647,0.9707
0,0,0,0,0.11648,0.97101,0.11648,0.97064
0,0,0,0,0.11649,0.97095,0.11649,0.97057
0,0,0,0,0.1165,0.97088,0.1165,0.97051
0,0,0,0,0.11652,0.97082,0.11652,0.97044
0,0,0,0,0.11653,0.97075,0.11653,0.97038
0,0,0,0,0.11654,0.97069,0.11654,0.97031
0,0,0,0,0.11655,0.97063,0.11655,0.97025
0,0,0,0,0.11656,0.97056,0.11656,0.97018
0,0,0,0,0.11657,0.97049,0.11657,0.97011
0,0,0,0,0.11658,0.97043,0.11658,0.97005
0,0,0,0,0.11659,0.97036,0.11659,0.96998
0,0,0,0,0.1166,0.9703,0.1166,0.96991
0,0,0,0,0.11661,0.97023,0.11661,0.96984
0,0,0,0,0.11663,0.97017,0.11663,0.96977
0,0,0,0,0.11664,0.9701,0.11664,0.9697
0,0,0,0,0.11665,0.97003,0.11665,0.96963
0,0,0,0,0.11666,0.96997,0.11666,0.96956
0,0,0,0,0.11667,0.9699,0.11667,0.96949
0,0,0,0,0.11668,0.96983,0.11668,0.96942
0,0,0,0,0.11669,0.96976,0.11669,0.96935
0,0,0,0,0.1167,0.9697,0.1167,0.96928
0,0,0,0,0.11671,0.96963,0.11671,0.96921
0,0,0,0,0.11673,0.96956,0.11673,0.96914
0,0,0,0,0.11674,0.96949,0.11674,0.96907
0,0,0,0,0.11675,0.96942,0.11675,0.969
0,0,0,0,0.11676,0.96935,0.11676,0.96893
0,0,0,0,0.11677,0.96928,0.11677,0.96886
0,0,0,0,0.11678,0.96921,0.11678,0.96879
0,0,0,0,0.11679,0.96914,0.11679,0.96872
0,0,0,0,0.1168,0.96907,0.1168,0.96865
0,0,0,0,0.11681,0.969,0.11681,0.96857
0,0,0,0,0.11682,0.96893,0.11682,0.9685
0,0,0,0,0.11684,0.96886,0.11684,0.96843
0,0,0,0,0.11685,0.96879,0.11685,0.96836
0,0,0,0,0.11686,0.96872,0.11686,0.96829
0,0,0,0,0.11687,0.96865,0.11687,0.96821
0,0,0,0,0.11688,0.96858,0.11688,0.96814
0,0,0,0,0.11689,0.96851,0.11689,0.96807
0,0,0,0,0.1169,0.96844,0.1169,0.968
0,0,0,0,0.11691,0.96837,0.11691,0.96793
0,0,0,0,0.11692,0.9683,0.11692,0.96786
0,0,0,0,0.11693,0.96823,0.11693,0.96779
0,0,0,0,0.11695,0.96816,0.11695,0.96772
0,0,0,0,0.11696,0.96809,0.11696,0.96765
0,0,0,0,0.11697,0.96802,0.11697,0.96758
0,0,0,0,0.11698,0.96795,0.11698,0.96751
0,0,0,0,0.11699,0.96788,0.11699,0.96743
0,0,0,0,0.117,0.96781,0.117,0.96736
0,0,0,0,0.11701,0.96774,0.11701,0.96729
0,0,0,0,0.11702,0.96767,0.11702,0.96722
0,0,0,0,0.11703,0.96761,0.11703,0.96715
0,0,0,0,0.11704,0.96754,0.11704,0.96709
0,0,0,0,0.11706,0.96747,0.11706,0.96702
0,0,0,0,0.11707,0.9674,0.11707,0.96695
0,0,0,0,0.11708,0.96733,0.11708,0.96688
0,0,0,0,0.11709,0.96726,0.11709,0.96681
0,0,0,0,0.1171,0.96719,0.1171,0.96674
0,0,0,0,0.11711,0.96713,0.11711,0.96667
0,0,0,0,0.11712,0.96706,0.11712,0.9666
0,0,0,0,0.11713,0.96699,0.11713,0.96653
0,0,0,0,0.11714,0.96692,0.11714,0.96646
0,0,0,0,0.11715,0.96685,0.11715,0.9664
0,0,0,0,0.11717,0.96679,0.11717,0.96633
0,0,0,0,0.11718,0.96672,0.11718,0.96626
0,0,0,0,0.11719,0.96665,0.11719,0.96619
0,0,0,0,0.1172,0.96659,0.1172,0.96613
0,0,0,0,0.11721,0.96652,0.11721,0.96606
0,0,0,0,0.11722,0.96645,0.11722,0.96599
0,0,0,0,0.11723,0.96639,0.11723,0.96593
0,0,0,0,0.11724,0.96632,0.11724,0.96586
0,0,0,0,0.11725,0.96625,0.11725,0.96579
0,0,0,0,0.11727,0.96619,0.11727,0.96573
0,0,0,0,0.11728,0.96612,0.11728,0.96566
0,0,0,0,0.11729,0.96606,0.11729,0.9656
0,0,0,0,0.1173,0.96599,0.1173,0.96553
0,0,0,0,0.11731,0.96593,0.11731,0.96546
0,0,0,0,0.11732,0.96586,0.11732,0.9654
0,0,0,0,0.11733,0.9658,0.11733,0.96533
0,0,0,0,0.11734,0.96573,0.11734,0.96527
0,0,0,0,0.11735,0.96567,0.11735,0.9652
0,0,0,0,0.11736,0.96561,0.11736,0.96514
0,0,0,0,0.11738,0.96554,0.11738,0.96507
0,0,0,0,0.11739,0.96548,0.11739,0.96501
0,0,0,0,0.1174,0.96541,0.1174,0.96494
0,0,0,0,0.11741,0.96535,0.11741,0.96488
0,0,0,0,0.11742,0.96529,0.11742,0.96482
0,0,0,0,0.11743,0.96523,0.11743,0.96475
0,0,0,0,0.11744,0.96516,0.11744,0.96469
0,0,0,0,0.11745,0.9651,0.11745,0.96463
0,0,0,0,0.11746,0.96504,0.11746,0.96457
0,0,0,0,0.11747,0.96498,0.11747,0.96451
0,0,0,0,0.11749,0.96492,0.11749,0.96444
0,0,0,0,0.1175,0.96485,0.1175,0.96438
0,0,0,0,0.11751,0.96479,0.11751,0.96432
0,0,0,0,0.11752,0.96473,0.11752,0.96426
0,0,0,0,0.11753,0.96467,0.11753,0.9642
0,0,0,0,0.11754,0.96462,0.11754,0.96414
0,0,0,0,0.11755,0.96456,0.11755,0.96408
0,0,0,0,0.11756,0.9645,0.11756,0.96402
0,0,0,0,0.11757,0.96444,0.11757,0.96396
0,0,0,0,0.11758,0.96438,0.11758,0.96391
0,0,0,0,0.1176,0.96432,0.1176,0.96385
0,0,0,0,0.11761,0.96427,0.11761,0.96379
0,0,0,0,0.11762,0.96421,0.11762,0.96373
0,0,0,0,0.11763,0.96415,0.11763,0.96368
0,0,0,0,0.11764,0.9641,0.11764,0.96362
0,0,0,0,0.11765,0.96404,0.11765,0.96356
0,0,0,0,0.11766,0.96398,0.11766,0.96351
0,0,0,0,0.11767,0.96393,0.11767,0.96345
0,0,0,0,0.11768,0.96387,0.11768,0.9634
0,0,0,0,0.1177,0.96382,0.1177,0.96334
0,0,0,0,0.11771,0.96377,0.11771,0.96329
0,0,0,0,0.11772,0.96371,0.11772,0.96323
0,0,0,0,0.11773,0.96366,0.11773,0.96318
0,0,0,0,0.11774,0.9636,0.11774,0.96313
0,0,0,0,0.11775,0.96355,0.11775,0.96307
0,0,0,0,0.11776,0.9635,0.11776,0.96302
0,0,0,0,0.11777,0.96345,0.11777,0.96297
0,0,0,0,0.11778,0.96339,0.11778,0.96292
0,0,0,0,0.11779,0.96334,0.11779,0.96287
0,0,0,0,0.11781,0.96329,0.11781,0.96282
0,0,0,0,0.11782,0.96324,0.11782,0.96277
0,0,0,0,0.11783,0.96319,0.11783,0.96272
0,0,0,0,0.11784,0.96314,0.11784,0.96267
0,0,0,0,0.11785,0.96309,0.11785,0.96262
0,0,0,0,0.11786,0.96305,0.11786,0.96257
0,0,0,0,0.11787,0.963,0.11787,0.96252
0,0,0,0,0.11788,0.96295,0.11788,0.96247
0,0,0,0,0.11789,0.9629,0.11789,0.96243
0,0,0,0,0.1179,0.96286,0.1179,0.96238
0,0,0,0,0.11792,0.96281,0.11792,0.96233
0,0,0,0,0.11793,0.96277,0.11793,0.96229
0,0,0,0,0.11794,0.96272,0.11794,0.96224
0,0,0,0,0.11795,0.96268,0.11795,0.9622
0,0,0,0,0.11796,0.96263,0.11796,0.96215
0,0,0,0,0.11797,0.96259,0.11797,0.96211
0,0,0,0,0.11798,0.96254,0.11798,0.96207
0,0,0,0,0.11799,0.9625,0.11799,0.96203
0,0,0,0,0.118,0.96246,0.118,0.96198
0,0,0,0,0.11801,0.96242,0.11801,0.96194
0,0,0,0,0.11803,0.96238,0.11803,0.9619
0,0,0,0,0.11804,0.96233,0.11804,0.96186
0,0,0,0,0.11805,0.96229,0.11805,0.96182
0,0,0,0,0.11806,0.96225,0.11806,0.96178
0,0,0,0,0.11807,0.96222,0.11807,0.96174
0,0,0,0,0.11808,0.96218,0.11808,0.9617
0,0,0,0,0.11809,0.96214,0.11809,0.96166
0,0,0,0,0.1181,0.9621,0.1181,0.96162
0,0,0,0,0.11811,0.96207,0.11811,0.96158
0,0,0,0,0.11812,0.96203,0.11812,0.96155
0,0,0,0,0.11814,0.96199,0.11814,0.96151
0,0,0,0,0.11815,0.96196,0.11815,0.96148
0,0,0,0,0.11816,0.96192,0.11816,0.96144
0,0,0,0,0.11817,0.96189,0.11817,0.96141
0,0,0,0,0.11818,0.96185,0.11818,0.96138
0,0,0,0,0.11819,0.96182,0.11819,0.96134
0,0,0,0,0.1182,0.96178,0.1182,0.96131
0,0,0,0,0.11821,0.96175,0.11821,0.96128
0,0,0,0,0.11822,0.96172,0.11822,0.96125
0,0,0,0,0.11824,0.96169,0.11824,0.96122
0,0,0,0,0.11825,0.96166,0.11825,0.96119
0,0,0,0,0.11826,0.96163,0.11826,0.96116
0,0,0,0,0.11827,0.9616,0.11827,0.96113
0,0,0,0,0.11828,0.96157,0.11828,0.96111
0,0,0,0,0.11829,0.96154,0.11829,0.96108
0,0,0,0,0.1183,0.96151,0.1183,0.96105
0,0,0,0,0.11831,0.96149,0.11831,0.96103
0,0,0,0,0.11832,0.96146,0.11832,0.961
0,0,0,0,0.11833,0.96144,0.11833,0.96098
0,0,0,0,0.11835,0.96141,0.11835,0.96095
0,0,0,0,0.11836,0.96139,0.11836,0.96093
0,0,0,0,0.11837,0.96136,0.11837,0.96091
0,0,0,0,0.11838,0.96134,0.11838,0.96089
0,0,0,0,0.11839,0.96132,0.11839,0.96087
0,0,0,0,0.1184,0.9613,0.1184,0.96085
0,0,0,0,0.11841,0.96128,0.11841,0.96083
0,0,0,0,0.11842,0.96126,0.11842,0.96081
0,0,0,0,0.11843,0.96124,0.11843,0.96079
0,0,0,0,0.11844,0.96122,0.11844,0.96077
0,0,0,0,0.11846,0.9612,0.11846,0.96075
0,0,0,0,0.11847,0.96118,0.11847,0.96074
0,0,0,0,0.11848,0.96117,0.11848,0.96072
0,0,0,0,0.11849,0.96115,0.11849,0.96071
0,0,0,0,0.1185,0.96113,0.1185,0.96069
0,0,0,0,0.11851,0.96112,0.11851,0.96068
0,0,0,0,0.11852,0.9611,0.11852,0.96066
0,0,0,0,0.11853,0.96109,0.11853,0.96065
0,0,0,0,0.11854,0.96108,0.11854,0.96064
0,0,0,0,0.11855,0.96106,0.11855,0.96063
0,0,0,0,0.11857,0.96105,0.11857,0.96062
0,0,0,0,0.11858,0.96104,0.11858,0.96061
0,0,0,0,0.11859,0.96103,0.11859,0.9606
0,0,0,0,0.1186,0.96102,0.1186,0.96059
0,0,0,0,0.11861,0.96101,0.11861,0.96058
0,0,0,0,0.11862,0.961,0.11862,0.96057
0,0,0,0,0.11863,0.96099,0.11863,0.96057
0,0,0,0,0.11864,0.96098,0.11864,0.96056
0,0,0,0,0.11865,0.96098,0.11865,0.96056
0,0,0,0,0.11866,0.96097,0.11866,0.96055
0,0,0,0,0.11868,0.96096,0.11868,0.96055
0,0,0,0,0.11869,0.96096,0.11869,0.96054
0,0,0,0,0.1187,0.96095,0.1187,0.96054
0,0,0,0,0.11871,0.96095,0.11871,0.96054
0,0,0,0,0.11872,0.96095,0.11872,0.96054
0,0,0,0,0.11873,0.96094,0.11873,0.96054
0,0,0,0,0.11874,0.96094,0.11874,0.96054
0,0,0,0,0.11875,0.96094,0.11875,0.96054
0,0,0,0,0.11876,0.96094,0.11876,0.96054
0,0,0,0,0.11878,0.96094,0.11878,0.96054
0,0,0,0,0.11879,0.96094,0.11879,0.96054
0,0,0,0,0.1188,0.96094,0.1188,0.96054
0,0,0,0,0.11881,0.96094,0.11881,0.96055
0,0,0,0,0.11882,0.96095,0.11882,0.96055
0,0,0,0,0.11883,0.96095,0.11883,0.96056
0,0,0,0,0.11884,0.96095,0.11884,0.96056
0,0,0,0,0.11885,0.96096,0.11885,0.96057
0,0,0,0,0.11886,0.96097,0.11886,0.96058
0,0,0,0,0.11887,0.96097,0.11887,0.96059
0,0,0,0,0.11889,0.96098,0.11889,0.96059
0,0,0,0,0.1189,0.96099,0.1189,0.9606
0,0,0,0,0.11891,0.96099,0.11891,0.96061
0,0,0,0,0.11892,0.961,0.11892,0.96062
0,0,0,0,0.11893,0.96101,0.11893,0.96064
0,0,0,0,0.11894,0.96102,0.11894,0.96065
0,0,0,0,0.11895,0.96104,0.11895,0.96066
0,0,0,0,0.11896,0.96105,0.11896,0.96068
0,0,0,0,0.11897,0.96106,0.11897,0.96069
0,0,0,0,0.11898,0.96107,0.11898,0.9607
0,0,0,0,0.119,0.96109,0.119,0.96072
0,0,0,0,0.11901,0.9611,0.11901,0.96074
0,0,0,0,0.11902,0.96112,0.11902,0.96075
0,0,0,0,0.11903,0.96113,0.11903,0.96077
0,0,0,0,0.11904,0.96115,0.11904,0.96079
0,0,0,0,0.11905,0.96117,0.11905,0.96081
0,0,0,0,0.11906,0.96118,0.11906,0.96083
0,0,0,0,0.11907,0.9612,0.11907,0.96085
0,0,0,0,0.11908,0.96122,0.11908,0.96087
0,0,0,0,0.11909,0.96124,0.11909,0.96089
0,0,0,0,0.11911,0.96126,0.11911,0.96091
0,0,0,0,0.11912,0.96128,0.11912,0.96094
0,0,0,0,0.11913,0.9613,0.11913,0.96096
0,0,0,0,0.11914,0.96132,0.11914,0.96098
0,0,0,0,0.11915,0.96134,0.11915,0.96101
0,0,0,0,0.11916,0.96137,0.11916,0.96103
0,0,0,0,0.11917,0.96139,0.11917,0.96106
0,0,0,0,0.11918,0.96142,0.11918,0.96108
0,0,0,0,0.11919,0.96144,0.11919,0.96111
0,0,0,0,0.11921,0.96147,0.11921,0.96114
0,0,0,0,0.11922,0.96149,0.11922,0.96117
0,0,0,0,0.11923,0.96152,0.11923,0.9612
0,0,0,0,0.11924,0.96154,0.11924,0.96123
0,0,0,0,0.11925,0.96157,0.11925,0.96125
0,0,0,0,0.11926,0.9616,0.11926,0.96129
0,0,0,0,0.11927,0.96163,0.11927,0.96132
0,0,0,0,0.11928,0.96166,0.11928,0.96135
0,0,0,0,0.11929,0.96169,0.11929,0.96138
0,0,0,0,0.1193,0.96172,0.1193,0.96141
0,0,0,0,0.11932,0.96175,0.11932,0.96145
0,0,0,0,0.11933,0.96178,0.11933,0.96148
0,0,0,0,0.11934,0.96181,0.11934,0.96151
0,0,0,0,0.11935,0.96185,0.11935,0.96155
0,0,0,0,0.11936,0.96188,0.11936,0.96158
0,0,0,0,0.11937,0.96191,0.11937,0.96162
0,0,0,0,0.11938,0.96195,0.11938,0.96166
0,0,0,0,0.11939,0.96198,0.11939,0.96169
0,0,0,0,0.1194,0.96202,0.1194,0.96173
0,0,0,0,0.11941,0.96205,0.11941,0.96177
0,0,0,0,0.11943,0.96209,0.11943,0.96181
0,0,0,0,0.11944,0.96213,0.11944,0.96185
0,0,0,0,0.11945,0.96216,0.11945,0.96189
0,0,0,0,0.11946,0.9622,0.11946,0.96193
0,0,0,0,0.11947,0.96224,0.11947,0.96197
0,0,0,0,0.11948,0.96228,0.11948,0.96201
0,0,0,0,0.11949,0.96232,0.11949,0.96205
0,0,0,0,0.1195,0.96236,0.1195,0.96209
0,0,0,0,0.11951,0.9624,0.11951,0.96214
0,0,0,0,0.11952,0.96244,0.11952,0.96218
0,0,0,0,0.11954,0.96248,0.11954,0.96222
0,0,0,0,0.11955,0.96253,0.11955,0.96227
0,0,0,0,0.11956,0.96257,0.11956,0.96231
0,0,0,0,0.11957,0.96261,0.11957,0.96236
0,0,0,0,0.11958,0.96266,0.11958,0.9624
0,0,0,0,0.11959,0.9627,0.11959,0.96245
0,0,0,0,0.1196,0.96274,0.1196,0.9625
0,0,0,0,0.11961,0.96279,0.11961,0.96254
0,0,0,0,0.11962,0.96283,0.11962,0.96259
0,0,0,0,0.11963,0.96288,0.11963,0.96264
0,0,0,0,0.11965,0.96292,0.11965,0.96269
0,0,0,0,0.11966,0.96297,0.11966,0.96274
0,0,0,0,0.11967,0.96302,0.11967,0.96279
0,0,0,0,0.11968,0.96307,0.11968,0.96283
0,0,0,0,0.11969,0.96311,0.11969,0.96288
0,0,0,0,0.1197,0.96316,0.1197,0.96293
0,0,0,0,0.11971,0.96321,0.11971,0.96298
0,0,0,0,0.11972,0.96326,0.11972,0.96304
0,0,0,0,0.11973,0.96331,0.11973,0.96309
0,0,0,0,0.11975,0.96336,0.11975,0.96314
0,0,0,0,0.11976,0.96341,0.11976,0.96319
0,0,0,0,0.11977,0.96346,0.11977,0.96324
0,0,0,0,0.11978,0.96351,0.11978,0.9633
0,0,0,0,0.11979,0.96356,0.11979,0.96335
0,0,0,0,0.1198,0.96362,0.1198,0.96341
0,0,0,0,0.11981,0.96367,0.11981,0.96346
0,0,0,0,0.11982,0.96372,0.11982,0.96352
0,0,0,0,0.11983,0.96377,0.11983,0.96357
0,0,0,0,0.11984,0.96382,0.11984,0.96363
0,0,0,0,0.11986,0.96388,0.11986,0.96368
0,0,0,0,0.11987,0.96393,0.11987,0.96374
0,0,0,0,0.11988,0.96399,0.11988,0.96379
0,0,0,0,0.11989,0.96404,0.11989,0.96385
0,0,0,0,0.1199,0.9641,0.1199,0.9639
0,0,0,0,0.11991,0.96415,0.11991,0.96396
0,0,0,0,0.11992,0.96421,0.11992,0.96402
0,0,0,0,0.11993,0.96426,0.11993,0.96408
0,0,0,0,0.11994,0.96432,0.11994,0.96413
0,0,0,0,0.11995,0.96438,0.11995,0.96419
0,0,0,0,0.11997,0.96443,0.11997,0.96425
0,0,0,0,0.11998,0.96449,0.11998,0.96431
0,0,0,0,0.11999,0.96455,0.11999,0.96437
0,0,0,0,0.12,0.96461,0.12,0.96443
0,0,0,0,0.12001,0.96466,0.12001,0.96449
0,0,0,0,0.12002,0.96472,0.12002,0.96455
0,0,0,0,0.12003,0.96478,0.12003,0.96461
0,0,0,0,0.12004,0.96484,0.12004,0.96467
0,0,0,0,0.12005,0.9649,0.12005,0.96473
0,0,0,0,0.12006,0.96496,0.12006,0.96479
0,0,0,0,0.12008,0.96502,0.12008,0.96486
0,0,0,0,0.12009,0.96508,0.12009,0.96492
0,0,0,0,0.1201,0.96514,0.1201,0.96498
0,0,0,0,0.12011,0.9652,0.12011,0.96504
0,0,0,0,0.12012,0.96526,0.12012,0.9651
0,0,0,0,0.12013,0.96532,0.12013,0.96516
0,0,0,0,0.12014,0.96538,0.12014,0.96522
0,0,0,0,0.12015,0.96544,0.12015,0.96529
0,0,0,0,0.12016,0.9655,0.12016,0.96535
0,0,0,0,0.12018,0.96556,0.12018,0.96541
0,0,0,0,0.12019,0.96563,0.12019,0.96548
0,0,0,0,0.1202,0.96569,0.1202,0.96554
0,0,0,0,0.12021,0.96575,0.12021,0.9656
0,0,0,0,0.12022,0.96582,0.12022,0.96567
0,0,0,0,0.12023,0.96588,0.12023,0.96573
0,0,0,0,0.12024,0.96594,0.12024,0.9658
0,0,0,0,0.12025,0.966,0.12025,0.96586
0,0,0,0,0.12026,0.96607,0.12026,0.96593
0,0,0,0,0.12027,0.96613,0.12027,0.96599
0,0,0,0,0.12029,0.9662,0.12029,0.96606
0,0,0,0,0.1203,0.96626,0.1203,0.96612
0,0,0,0,0.12031,0.96632,0.12031,0.96619
0,0,0,0,0.12032,0.96639,0.12032,0.96625
0,0,0,0,0.12033,0.96645,0.12033,0.96632
0,0,0,0,0.12034,0.96652,0.12034,0.96639
0,0,0,0,0.12035,0.96658,0.12035,0.96645
0,0,0,0,0.12036,0.96665,0.12036,0.96652
0,0,0,0,0.12037,0.96671,0.12037,0.96659
0,0,0,0,0.12038,0.96678,0.12038,0.96665
0,0,0,0,0.1204,0.96684,0.1204,0.96672
0,0,0,0,0.12041,0.9669,0.12041,0.96678
0,0,0,0,0.12042,0.96697,0.12042,0.96685
0,0,0,0,0.12043,0.96703,0.12043,0.96692
0,0,0,0,0.12044,0.9671,0.12044,0.96698
0,0,0,0,0.12045,0.96716,0.12045,0.96705
0,0,0,0,0.12046,0.96723,0.12046,0.96712
0,0,0,0,0.12047,0.96729,0.12047,0.96718
0,0,0,0,0.12048,0.96736,0.12048,0.96725
0,0,0,0,0.12049,0.96742,0.12049,0.96732
0,0,0,0,0.12051,0.96749,0.12051,0.96738
0,0,0,0,0.12052,0.96756,0.12052,0.96745
0,0,0,0,0.12053,0.96762,0.12053,0.96752
0,0,0,0,0.12054,0.96769,0.12054,0.96758
0,0,0,0,0.12055,0.96775,0.12055,0.96765
0,0,0,0,0.12056,0.96782,0.12056,0.96772
0,0,0,0,0.12057,0.96788,0.12057,0.96778
0,0,0,0,0.12058,0.96795,0.12058,0.96785
0,0,0,0,0.12059,0.96802,0.12059,0.96791
0,0,0,0,0.1206,0.96808,0.1206,0.96798
0,0,0,0,0.12062,0.96815,0.12062,0.96805
0,0,0,0,0.12063,0.96822,0.12063,0.96812
0,0,0,0,0.12064,0.96828,0.12064,0.96818
0,0,0,0,0.12065,0.96835,0.12065,0.96825
0,0,0,0,0.12066,0.96842,0.12066,0.96832
0,0,0,0,0.12067,0.96848,0.12067,0.96838
0,0,0,0,0.12068,0.96855,0.12068,0.96845
0,0,0,0,0.12069,0.96862,0.12069,0.96852
0,0,0,0,0.1207,0.96868,0.1207,0.96858
0,0,0,0,0.12072,0.96875,0.12072,0.96865
0,0,0,0,0.12073,0.96882,0.12073,0.96872
0,0,0,0,0.12074,0.96888,0.12074,0.96879
0,0,0,0,0.12075,0.96895,0.12075,0.96885
0,0,0,0,0.12076,0.96901,0.12076,0.96892
0,0,0,0,0.12077,0.96908,0.12077,0.96899
0,0,0,0,0.12078,0.96915,0.12078,0.96905
0,0,0,0,0.12079,0.96921,0.12079,0.96912
0,0,0,0,0.1208,0.96928,0.1208,0.96919
0,0,0,0,0.12081,0.96934,0.12081,0.96925
0,0,0,0,0.12083,0.9694,0.12083,0.96932
0,0,0,0,0.12084,0.96947,0.12084,0.96938
0,0,0,0,0.12085,0.96953,0.12085,0.96945
0,0,0,0,0.12086,0.9696,0.12086,0.96951
0,0,0,0,0.12087,0.96966,0.12087,0.96958
0,0,0,0,0.12088,0.96972,0.12088,0.96964
0,0,0,0,0.12089,0.96979,0.12089,0.96971
0,0,0,0,0.1209,0.96985,0.1209,0.96977
0,0,0,0,0.12091,0.96991,0.12091,0.96984
0,0,0,0,0.12092,0.96998,0.12092,0.9699
0,0,0,0,0.12094,0.97004,0.12094,0.96996
0,0,0,0,0.12095,0.9701,0.12095,0.97003
0,0,0,0,0.12096,0.97016,0.12096,0.97009
0,0,0,0,0.12097,0.97023,0.12097,0.97015
0,0,0,0,0.12098,0.97029,0.12098,0.97021
0,0,0,0,0.12099,0.97035,0.12099,0.97028
0,0,0,0,0.121,0.97041,0.121,0.97034
0,0,0,0,0.12101,0.97047,0.12101,0.9704
0,0,0,0,0.12102,0.97053,0.12102,0.97046
0,0,0,0,0.12103,0.97059,0.12103,0.97052
0,0,0,0,0.12105,0.97065,0.12105,0.97058
0,0,0,0,0.12106,0.97071,0.12106,0.97064
0,0,0,0,0.12107,0.97077,0.12107,0.9707
0,0,0,0,0.12108,0.97083,0.12108,0.97076
0,0,0,0,0.12109,0.97089,0.12109,0.97082
0,0,0,0,0.1211,0.97095,0.1211,0.97088
0,0,0,0,0.12111,0.971,0.12111,0.97094
0,0,0,0,0.12112,0.97106,0.12112,0.97099
0,0,0,0,0.12113,0.97112,0.12113,0.97105
0,0,0,0,0.12114,0.97118,0.12114,0.97111
0,0,0,0,0.12116,0.97123,0.12116,0.97117
0,0,0,0,0.12117,0.97129,0.12117,0.97122
0,0,0,0,0.12118,0.97135,0.12118,0.97128
0,0,0,0,0.12119,0.9714,0.12119,0.97133
0,0,0,0,0.1212,0.97146,0.1212,0.97139
0,0,0,0,0.12121,0.97151,0.12121,0.97144
0,0,0,0,0.12122,0.97157,0.12122,0.9715
0,0,0,0,0.12123,0.97162,0.12123,0.97155
0,0,0,0,0.12124,0.97168,0.12124,0.97161
0,0,0,0,0.12126,0.97173,0.12126,0.97166
0,0,0,0,0.12127,0.97178,0.12127,0.97171
0,0,0,0,0.12128,0.97184,0.12128,0.97177
0,0,0,0,0.12129,0.97189,0.12129,0.97182
0,0,0,0,0.1213,0.97194,0.1213,0.97187
0,0,0,0,0.12131,0.97199,0.12131,0.97192
0,0,0,0,0.12132,0.97204,0.12132,0.97197
0,0,0,0,0.12133,0.97209,0.12133,0.97202
0,0,0,0,0.12134,0.97214,0.12134,0.97207
0,0,0,0,0.12135,0.97219,0.12135,0.97212
0,0,0,0,0.12137,0.97224,0.12137,0.97217
0,0,0,0,0.12138,0.97229,0.12138,0.97222
0,0,0,0,0.12139,0.97233,0.12139,0.97226
0,0,0,0,0.1214,0.97238,0.1214,0.97231
0,0,0,0,0.12141,0.97243,0.12141,0.97236
0,0,0,0,0.12142,0.97248,0.12142,0.9724
0,0,0,0,0.12143,0.97252,0.12143,0.97245
0,0,0,0,0.12144,0.97257,0.12144,0.97249
0,0,0,0,0.12145,0.97261,0.12145,0.97254
0,0,0,0,0.12146,0.97266,0.12146,0.97258
0,0,0,0,0.12148,0.9727,0.12148,0.97262
0,0,0,0,0.12149,0.97275,0.12149,0.97267
0,0,0,0,0.1215,0.97279,0.1215,0.97271
0,0,0,0,0.12151,0.97283,0.12151,0.97275
0,0,0,0,0.12152,0.97288,0.12152,0.9728
0,0,0,0,0.12153,0.97292,0.12153,0.97284
0,0,0,0,0.12154,0.97296,0.12154,0.97288
0,0,0,0,0.12155,0.973,0.12155,0.97292
0,0,0,0,0.12156,0.97304,0.12156,0.97296
0,0,0,0,0.12157,0.97308,0.12157,0.973
0,0,0,0,0.12159,0.97312,0.12159,0.97304
0,0,0,0,0.1216,0.97316,0.1216,0.97307
0,0,0,0,0.12161,0.9732,0.12161,0.97311
0,0,0,0,0.12162,0.97324,0.12162,0.97315
0,0,0,0,0.12163,0.97327,0.12163,0.97319
0,0,0,0,0.12164,0.97331,0.12164,0.97322
0,0,0,0,0.12165,0.97335,0.12165,0.97326
0,0,0,0,0.12166,0.97339,0.12166,0.9733
0,0,0,0,0.12167,0.97342,0.12167,0.97333
0,0,0,0,0.12169,0.97346,0.12169,0.97337
0,0,0,0,0.1217,0.97349,0.1217,0.9734
0,0,0,0,0.12171,0.97353,0.12171,0.97343
0,0,0,0,0.12172,0.97356,0.12172,0.97347
0,0,0,0,0.12173,0.97359,0.12173,0.9735
0,0,0,0,0.12174,0.97363,0.12174,0.97353
0,0,0,0,0.12175,0.97366,0.12175,0.97356
0,0,0,0,0.12176,0.97369,0.12176,0.97359
0,0,0,0,0.12177,0.97372,0.12177,0.97362
0,0,0,0,0.12178,0.97375,0.12178,0.97365
0,0,0,0,0.1218,0.97378,0.1218,0.97368
0,0,0,0,0.12181,0.97381,0.12181,0.97371
0,0,0,0,0.12182,0.97384,0.12182,0.97374
0,0,0,0,0.12183,0.97387,0.12183,0.97377
0,0,0,0,0.12184,0.9739,0.12184,0.97379
0,0,0,0,0.12185,0.97392,0.12185,0.97382
0,0,0,0,0.12186,0.97395,0.12186,0.97384
0,0,0,0,0.12187,0.97397,0.12187,0.97387
0,0,0,0,0.12188,0.974,0.12188,0.97389
0,0,0,0,0.12189,0.97402,0.12189,0.97391
0,0,0,0,0.12191,0.97405,0.12191,0.97394
0,0,0,0,0.12192,0.97407,0.12192,0.97396
0,0,0,0,0.12193,0.97409,0.12193,0.97398
0,0,0,0,0.12194,0.97412,0.12194,0.974
0,0,0,0,0.12195,0.97414,0.12195,0.97402
0,0,0,0,0.12196,0.97416,0.12196,0.97404
0,0,0,0,0.12197,0.97418,0.12197,0.97406
0,0,0,0,0.12198,0.9742,0.12198,0.97408
0,0,0,0,0.12199,0.97422,0.12199,0.9741
0,0,0,0,0.122,0.97424,0.122,0.97412
0,0,0,0,0.12202,0.97426,0.12202,0.97413
0,0,0,0,0.12203,0.97427,0.12203,0.97415
0,0,0,0,0.12204,0.97429,0.12204,0.97416
0,0,0,0,0.12205,0.97431,0.12205,0.97418
0,0,0,0,0.12206,0.97432,0.12206,0.97419
0,0,0,0,0.12207,0.97434,0.12207,0.97421
0,0,0,0,0.12208,0.97435,0.12208,0.97422
0,0,0,0,0.12209,0.97437,0.12209,0.97423
0,0,0,0,0.1221,0.97438,0.1221,0.97424
0,0,0,0,0.12211,0.97439,0.12211,0.97425
0,0,0,0,0.12213,0.9744,0.12213,0.97426
0,0,0,0,0.12214,0.97441,0.12214,0.97427
0,0,0,0,0.12215,0.97443,0.12215,0.97428
0,0,0,0,0.12216,0.97444,0.12216,0.97429
0,0,0,0,0.12217,0.97445,0.12217,0.9743
0,0,0,0,0.12218,0.97445,0.12218,0.97431
0,0,0,0,0.12219,0.97446,0.12219,0.97431
0,0,0,0,0.1222,0.97447,0.1222,0.97432
0,0,0,0,0.12221,0.97448,0.12221,0.97432
0,0,0,0,0.12223,0.97448,0.12223,0.97433
0,0,0,0,0.12224,0.97449,0.12224,0.97433
0,0,0,0,0.12225,0.9745,0.12225,0.97434
0,0,0,0,0.12226,0.9745,0.12226,0.97434
0,0,0,0,0.12227,0.97451,0.12227,0.97434
0,0,0,0,0.12228,0.97451,0.12228,0.97434
0,0,0,0,0.12229,0.97451,0.12229,0.97434
0,0,0,0,0.1223,0.97451,0.1223,0.97434
0,0,0,0,0.12231,0.97452,0.12231,0.97434
0,0,0,0,0.12232,0.97452,0.12232,0.97434
0,0,0,0,0.12234,0.97452,0.12234,0.97434
0,0,0,0,0.12235,0.97452,0.12235,0.97434
0,0,0,0,0.12236,0.97452,0.12236,0.97434
0,0,0,0,0.12237,0.97451,0.12237,0.97433
0,0,0,0,0.12238,0.97451,0.12238,0.97433
0,0,0,0,0.12239,0.97451,0.12239,0.97432
0,0,0,0,0.1224,0.97451,0.1224,0.97432
0,0,0,0,0.12241,0.9745,0.12241,0.97431
0,0,0,0,0.12242,0.9745,0.12242,0.97431
0,0,0,0,0.12243,0.97449,0.12243,0.9743
0,0,0,0,0.12245,0.97449,0.12245,0.97429
0,0,0,0,0.12246,0.97448,0.12246,0.97428
0,0,0,0,0.12247,0.97447,0.12247,0.97427
0,0,0,0,0.12248,0.97447,0.12248,0.97426
0,0,0,0,0.12249,0.97446,0.12249,0.97425
0,0,0,0,0.1225,0.97445,0.1225,0.97424
0,0,0,0,0.12251,0.97444,0.12251,0.97423
0,0,0,0,0.12252,0.97443,0.12252,0.97422
0,0,0,0,0.12253,0.97442,0.12253,0.97421
0,0,0,0,0.12254,0.97441,0.12254,0.97419
0,0,0,0,0.12256,0.9744,0.12256,0.97418
0,0,0,0,0.12257,0.97438,0.12257,0.97416
0,0,0,0,0.12258,0.97437,0.12258,0.97415
0,0,0,0,0.12259,0.97436,0.12259,0.97413
0,0,0,0,0.1226,0.97434,0.1226,0.97412
0,0,0,0,0.12261,0.97433,0.12261,0.9741
0,0,0,0,0.12262,0.97431,0.12262,0.97408
0,0,0,0,0.12263,0.97429,0.12263,0.97406
0,0,0,0,0.12264,0.97428,0.12264,0.97405
0,0,0,0,0.12266,0.97426,0.12266,0.97403
0,0,0,0,0.12267,0.97424,0.12267,0.97401
0,0,0,0,0.12268,0.97422,0.12268,0.97399
0,0,0,0,0.12269,0.9742,0.12269,0.97397
0,0,0,0,0.1227,0.97419,0.1227,0.97394
0,0,0,0,0.12271,0.97416,0.12271,0.97392
0,0,0,0,0.12272,0.97414,0.12272,0.9739
0,0,0,0,0.12273,0.97412,0.12273,0.97388
0,0,0,0,0.12274,0.9741,0.12274,0.97385
0,0,0,0,0.12275,0.97408,0.12275,0.97383
0,0,0,0,0.12277,0.97405,0.12277,0.9738
0,0,0,0,0.12278,0.97403,0.12278,0.97378
0,0,0,0,0.12279,0.97401,0.12279,0.97375
0,0,0,0,0.1228,0.97398,0.1228,0.97372
0,0,0,0,0.12281,0.97396,0.12281,0.9737
0,0,0,0,0.12282,0.97393,0.12282,0.97367
0,0,0,0,0.12283,0.9739,0.12283,0.97364
0,0,0,0,0.12284,0.97388,0.12284,0.97361
0,0,0,0,0.12285,0.97385,0.12285,0.97358
0,0,0,0,0.12286,0.97382,0.12286,0.97355
0,0,0,0,0.12288,0.97379,0.12288,0.97352
0,0,0,0,0.12289,0.97376,0.12289,0.97349
0,0,0,0,0.1229,0.97373,0.1229,0.97346
0,0,0,0,0.12291,0.9737,0.12291,0.97343
0,0,0,0,0.12292,0.97367,0.12292,0.97339
0,0,0,0,0.12293,0.97364,0.12293,0.97336
0,0,0,0,0.12294,0.97361,0.12294,0.97333
0,0,0,0,0.12295,0.97358,0.12295,0.97329
0,0,0,0,0.12296,0.97354,0.12296,0.97325
0,0,0,0,0.12297,0.97351,0.12297,0.97322
0,0,0,0,0.12299,0.97348,0.12299,0.97318
0,0,0,0,0.123,0.97344,0.123,0.97314
0,0,0,0,0.12301,0.97341,0.12301,0.97311
0,0,0,0,0.12302,0.97337,0.12302,0.97307
0,0,0,0,0.12303,0.97334,0.12303,0.97303
0,0,0,0,0.12304,0.9733,0.12304,0.97299
0,0,0,0,0.12305,0.97326,0.12305,0.97295
0,0,0,0,0.12306,0.97322,0.12306,0.97291
0,0,0,0,0.12307,0.97318,0.12307,0.97287
0,0,0,0,0.12308,0.97314,0.12308,0.97283
0,0,0,0,0.1231,0.97311,0.1231,0.97279
0,0,0,0,0.12311,0.97307,0.12311,0.97275
0,0,0,0,0.12312,0.97303,0.12312,0.97271
0,0,0,0,0.12313,0.97298,0.12313,0.97266
0,0,0,0,0.12314,0.97294,0.12314,0.97262
0,0,0,0,0.12315,0.9729,0.12315,0.97258
0,0,0,0,0.12316,0.97286,0.12316,0.97253
0,0,0,0,0.12317,0.97282,0.12317,0.97249
0,0,0,0,0.12318,0.97277,0.12318,0.97244
0,0,0,0,0.1232,0.97273,0.1232,0.9724
0,0,0,0,0.12321,0.97269,0.12321,0.97235
0,0,0,0,0.12322,0.97264,0.12322,0.9723
0,0,0,0,0.12323,0.9726,0.12323,0.97226
0,0,0,0,0.12324,0.97255,0.12324,0.97221
0,0,0,0,0.12325,0.97251,0.12325,0.97216
0,0,0,0,0.12326,0.97246,0.12326,0.97211
0,0,0,0,0.12327,0.97242,0.12327,0.97206
0,0,0,0,0.12328,0.97237,0.12328,0.97201
0,0,0,0,0.12329,0.97232,0.12329,0.97196
0,0,0,0,0.12331,0.97227,0.12331,0.97191
0,0,0,0,0.12332,0.97222,0.12332,0.97186
0,0,0,0,0.12333,0.97217,0.12333,0.97181
0,0,0,0,0.12334,0.97212,0.12334,0.97176
0,0,0,0,0.12335,0.97207,0.12335,0.97171
0,0,0,0,0.12336,0.97202,0.12336,0.97166
0,0,0,0,0.12337,0.97197,0.12337,0.9716
0,0,0,0,0.12338,0.97192,0.12338,0.97155
0,0,0,0,0.12339,0.97187,0.12339,0.9715
0,0,0,0,0.1234,0.97182,0.1234,0.97144
0,0,0,0,0.12342,0.97177,0.12342,0.97139
0,0,0,0,0.12343,0.97172,0.12343,0.97133
0,0,0,0,0.12344,0.97167,0.12344,0.97128
0,0,0,0,0.12345,0.97161,0.12345,0.97122
0,0,0,0,0.12346,0.97156,0.12346,0.97117
0,0,0,0,0.12347,0.9715,0.12347,0.97111
0,0,0,0,0.12348,0.97145,0.12348,0.97105
0,0,0,0,0.12349,0.9714,0.12349,0.971
0,0,0,0,0.1235,0.97134,0.1235,0.97094
0,0,0,0,0.12351,0.97128,0.12351,0.97089
0,0,0,0,0.12353,0.97123,0.12353,0.97083
0,0,0,0,0.12354,0.97117,0.12354,0.97077
0,0,0,0,0.12355,0.97112,0.12355,0.97071
0,0,0,0,0.12356,0.97106,0.12356,0.97066
0,0,0,0,0.12357,0.971,0.12357,0.9706
0,0,0,0,0.12358,0.97095,0.12358,0.97054
0,0,0,0,0.12359,0.97089,0.12359,0.97048
0,0,0,0,0.1236,0.97083,0.1236,0.97042
0,0,0,0,0.12361,0.97078,0.12361,0.97036
0,0,0,0,0.12362,0.97072,0.12362,0.9703
0,0,0,0,0.12364,0.97066,0.12364,0.97025
0,0,0,0,0.12365,0.9706,0.12365,0.97019
0,0,0,0,0.12366,0.97054,0.12366,0.97012
0,0,0,0,0.12367,0.97049,0.12367,0.97006
0,0,0,0,0.12368,0.97043,0.12368,0.97
0,0,0,0,0.12369,0.97037,0.12369,0.96994
0,0,0,0,0.1237,0.97031,0.1237,0.96988
0,0,0,0,0.12371,0.97025,0.12371,0.96982
0,0,0,0,0.12372,0.97019,0.12372,0.96975
0,0,0,0,0.12374,0.97013,0.12374,0.96969
0,0,0,0,0.12375,0.97007,0.12375,0.96963
0,0,0,0,0.12376,0.97001,0.12376,0.96957
0,0,0,0,0.12377,0.96995,0.12377,0.9695
0,0,0,0,0.12378,0.96989,0.12378,0.96944
0,0,0,0,0.12379,0.96982,0.12379,0.96937
0,0,0,0,0.1238,0.96976,0.1238,0.96931
0,0,0,0,0.12381,0.9697,0.12381,0.96925
0,0,0,0,0.12382,0.96963,0.12382,0.96918
0,0,0,0,0.12383,0.96957,0.12383,0.96912
0,0,0,0,0.12385,0.96951,0.12385,0.96905
0,0,0,0,0.12386,0.96945,0.12386,0.96899
0,0,0,0,0.12387,0.96938,0.12387,0.96892
0,0,0,0,0.12388,0.96932,0.12388,0.96885
0,0,0,0,0.12389,0.96926,0.12389,0.96879
0,0,0,0,0.1239,0.96919,0.1239,0.96872
0,0,0,0,0.12391,0.96913,0.12391,0.96866
0,0,0,0,0.12392,0.96906,0.12392,0.96859
0,0,0,0,0.12393,0.969,0.12393,0.96852
0,0,0,0,0.12394,0.96893,0.12394,0.96846
0,0,0,0,0.12396,0.96887,0.12396,0.96839
0,0,0,0,0.12397,0.9688,0.12397,0.96832
0,0,0,0,0.12398,0.96874,0.12398,0.96826
0,0,0,0,0.12399,0.96867,0.12399,0.96819
0,0,0,0,0.124,0.96861,0.124,0.96813
0,0,0,0,0.12401,0.96854,0.12401,0.96806
0,0,0,0,0.12402,0.96848,0.12402,0.96799
0,0,0,0,0.12403,0.96841,0.12403,0.96793
0,0,0,0,0.12404,0.96835,0.12404,0.96786
0,0,0,0,0.12405,0.96828,0.12405,0.9678
0,0,0,0,0.12407,0.96822,0.12407,0.96773
0,0,0,0,0.12408,0.96815,0.12408,0.96766
0,0,0,0,0.12409,0.96809,0.12409,0.9676
0,0,0,0,0.1241,0.96802,0.1241,0.96753
0,0,0,0,0.12411,0.96796,0.12411,0.96747
0,0,0,0,0.12412,0.9679,0.12412,0.9674
0,0,0,0,0.12413,0.96783,0.12413,0.96734
0,0,0,0,0.12414,0.96777,0.12414,0.96727
0,0,0,0,0.12415,0.9677,0.12415,0.96721
0,0,0,0,0.12417,0.96764,0.12417,0.96714
0,0,0,0,0.12418,0.96758,0.12418,0.96708
0,0,0,0,0.12419,0.96751,0.12419,0.96701
0,0,0,0,0.1242,0.96745,0.1242,0.96695
0,0,0,0,0.12421,0.96738,0.12421,0.96688
0,0,0,0,0.12422,0.96732,0.12422,0.96682
0,0,0,0,0.12423,0.96726,0.12423,0.96675
0,0,0,0,0.12424,0.96719,0.12424,0.96669
0,0,0,0,0.12425,0.96713,0.12425,0.96663
0,0,0,0,0.12426,0.96707,0.12426,0.96656
0,0,0,0,0.12428,0.967,0.12428,0.9665
0,0,0,0,0.12429,0.96694,0.12429,0.96644
0,0,0,0,0.1243,0.96688,0.1243,0.96638
0,0,0,0,0.12431,0.96682,0.12431,0.96631
0,0,0,0,0.12432,0.96675,0.12432,0.96625
0,0,0,0,0.12433,0.96669,0.12433,0.96619
0,0,0,0,0.12434,0.96663,0.12434,0.96613
0,0,0,0,0.12435,0.96657,0.12435,0.96606
0,0,0,0,0.12436,0.96651,0.12436,0.966
0,0,0,0,0.12437,0.96644,0.12437,0.96594
0,0,0,0,0.12439,0.96638,0.12439,0.96588
0,0,0,0,0.1244,0.96632,0.1244,0.96582
0,0,0,0,0.12441,0.96626,0.12441,0.96575
0,0,0,0,0.12442,0.9662,0.12442,0.96569
0,0,0,0,0.12443,0.96614,0.12443,0.96563
0,0,0,0,0.12444,0.96608,0.12444,0.96557
0,0,0,0,0.12445,0.96602,0.12445,0.96551
0,0,0,0,0.12446,0.96596,0.12446,0.96545
0,0,0,0,0.12447,0.9659,0.12447,0.96539
0,0,0,0,0.12448,0.96584,0.12448,0.96533
0,0,0,0,0.1245,0.96578,0.1245,0.96526
0,0,0,0,0.12451,0.96572,0.12451,0.9652
0,0,0,0,0.12452,0.96566,0.12452,0.96514
0,0,0,0,0.12453,0.9656,0.12453,0.96508
0,0,0,0,0.12454,0.96554,0.12454,0.96503
0,0,0,0,0.12455,0.96548,0.12455,0.96497
0,0,0,0,0.12456,0.96542,0.12456,0.96491
0,0,0,0,0.12457,0.96536,0.12457,0.96485
0,0,0,0,0.12458,0.9653,0.12458,0.96479
0,0,0,0,0.12459,0.96524,0.12459,0.96473
0,0,0,0,0.12461,0.96519,0.12461,0.96467
0,0,0,0,0.12462,0.96513,0.12462,0.96462
0,0,0,0,0.12463,0.96507,0.12463,0.96456
0,0,0,0,0.12464,0.96501,0.12464,0.9645
0,0,0,0,0.12465,0.96496,0.12465,0.96444
0,0,0,0,0.12466,0.9649,0.12466,0.96439
0,0,0,0,0.12467,0.96484,0.12467,0.96433
0,0,0,0,0.12468,0.96479,0.12468,0.96427
0,0,0,0,0.12469,0.96473,0.12469,0.96422
0,0,0,0,0.12471,0.96468,0.12471,0.96416
0,0,0,0,0.12472,0.96462,0.12472,0.96411
0,0,0,0,0.12473,0.96457,0.12473,0.96405
0,0,0,0,0.12474,0.96451,0.12474,0.964
0,0,0,0,0.12475,0.96446,0.12475,0.96394
0,0,0,0,0.12476,0.96441,0.12476,0.96389
0,0,0,0,0.12477,0.96435,0.12477,0.96384
0,0,0,0,0.12478,0.9643,0.12478,0.96378
0,0,0,0,0.12479,0.96425,0.12479,0.96373
0,0,0,0,0.1248,0.96419,0.1248,0.96368
0,0,0,0,0.12482,0.96414,0.12482,0.96362
0,0,0,0,0.12483,0.96409,0.12483,0.96357
0,0,0,0,0.12484,0.96404,0.12484,0.96352
0,0,0,0,0.12485,0.96399,0.12485,0.96347
0,0,0,0,0.12486,0.96394,0.12486,0.96342
0,0,0,0,0.12487,0.96389,0.12487,0.96337
0,0,0,0,0.12488,0.96384,0.12488,0.96332
0,0,0,0,0.12489,0.96379,0.12489,0.96327
0,0,0,0,0.1249,0.96374,0.1249,0.96322
0,0,0,0,0.12491,0.96369,0.12491,0.96317
0,0,0,0,0.12493,0.96364,0.12493,0.96312
0,0,0,0,0.12494,0.96359,0.12494,0.96307
0,0,0,0,0.12495,0.96354,0.12495,0.96303
0,0,0,0,0.12496,0.96349,0.12496,0.96298
0,0,0,0,0.12497,0.96345,0.12497,0.96293
0,0,0,0,0.12498,0.9634,0.12498,0.96289
0,0,0,0,0.12499,0.96335,0.12499,0.96284
0,0,0,0,0.125,0.96331,0.125,0.96279
0,0,0,0,0.12501,0.96326,0.12501,0.96275
0,0,0,0,0.12502,0.96322,0.12502,0.9627
0,0,0,0,0.12504,0.96317,0.12504,0.96266
0,0,0,0,0.12505,0.96313,0.12505,0.96261
0,0,0,0,0.12506,0.96308,0.12506,0.96257
0,0,0,0,0.12507,0.96304,0.12507,0.96253
0,0,0,0,0.12508,0.963,0.12508,0.96248
0,0,0,0,0.12509,0.96295,0.12509,0.96244
0,0,0,0,0.1251,0.96291,0.1251,0.9624
0,0,0,0,0.12511,0.96287,0.12511,0.96236
0,0,0,0,0.12512,0.96283,0.12512,0.96231
0,0,0,0,0.12514,0.96279,0.12514,0.96227
0,0,0,0,0.12515,0.96275,0.12515,0.96223
0,0,0,0,0.12516,0.96271,0.12516,0.9622
0,0,0,0,0.12517,0.96267,0.12517,0.96216
0,0,0,0,0.12518,0.96263,0.12518,0.96212
0,0,0,0,0.12519,0.96259,0.12519,0.96208
0,0,0,0,0.1252,0.96255,0.1252,0.96204
0,0,0,0,0.12521,0.96251,0.12521,0.96201
0,0,0,0,0.12522,0.96247,0.12522,0.96197
0,0,0,0,0.12523,0.96244,0.12523,0.96193
0,0,0,0,0.12525,0.9624,0.12525,0.9619
0,0,0,0,0.12526,0.96237,0.12526,0.96186
0,0,0,0,0.12527,0.96233,0.12527,0.96183
0,0,0,0,0.12528,0.9623,0.12528,0.96179
0,0,0,0,0.12529,0.96226,0.12529,0.96176
0,0,0,0,0.1253,0.96223,0.1253,0.96172
0,0,0,0,0.12531,0.9622,0.12531,0.96169
0,0,0,0,0.12532,0.96216,0.12532,0.96166
0,0,0,0,0.12533,0.96213,0.12533,0.96163
0,0,0,0,0.12534,0.9621,0.12534,0.9616
0,0,0,0,0.12536,0.96207,0.12536,0.96157
0,0,0,0,0.12537,0.96204,0.12537,0.96154
0,0,0,0,0.12538,0.96201,0.12538,0.96151
0,0,0,0,0.12539,0.96198,0.12539,0.96148
0,0,0,0,0.1254,0.96195,0.1254,0.96145
0,0,0,0,0.12541,0.96192,0.12541,0.96142
0,0,0,0,0.12542,0.96189,0.12542,0.9614
0,0,0,0,0.12543,0.96186,0.12543,0.96137
0,0,0,0,0.12544,0.96184,0.12544,0.96134
0,0,0,0,0.12545,0.96181,0.12545,0.96132
0,0,0,0,0.12547,0.96178,0.12547,0.96129
0,0,0,0,0.12548,0.96176,0.12548,0.96127
0,0,0,0,0.12549,0.96173,0.12549,0.96125
0,0,0,0,0.1255,0.96171,0.1255,0.96122
0,0,0,0,0.12551,0.96169,0.12551,0.9612
0,0,0,0,0.12552,0.96166,0.12552,0.96118
0,0,0,0,0.12553,0.96164,0.12553,0.96116
0,0,0,0,0.12554,0.96162,0.12554,0.96114
0,0,0,0,0.12555,0.9616,0.12555,0.96112
0,0,0,0,0.12556,0.96158,0.12556,0.9611
0,0,0,0,0.12558,0.96156,0.12558,0.96108
0,0,0,0,0.12559,0.96154,0.12559,0.96106
0,0,0,0,0.1256,0.96152,0.1256,0.96105
0,0,0,0,0.12561,0.9615,0.12561,0.96103
0,0,0,0,0.12562,0.96149,0.12562,0.96101
0,0,0,0,0.12563,0.96147,0.12563,0.961
0,0,0,0,0.12564,0.96145,0.12564,0.96098
0,0,0,0,0.12565,0.96144,0.12565,0.96097
0,0,0,0,0.12566,0.96142,0.12566,0.96095
0,0,0,0,0.12568,0.96141,0.12568,0.96094
0,0,0,0,0.12569,0.96139,0.12569,0.96093
0,0,0,0,0.1257,0.96138,0.1257,0.96092
0,0,0,0,0.12571,0.96136,0.12571,0.9609
0,0,0,0,0.12572,0.96135,0.12572,0.96089
0,0,0,0,0.12573,0.96134,0.12573,0.96088
0,0,0,0,0.12574,0.96133,0.12574,0.96087
0,0,0,0,0.12575,0.96132,0.12575,0.96087
0,0,0,0,0.12576,0.96131,0.12576,0.96086
0,0,0,0,0.12577,0.9613,0.12577,0.96085
0,0,0,0,0.12579,0.96129,0.12579,0.96084
0,0,0,0,0.1258,0.96128,0.1258,0.96084
0,0,0,0,0.12581,0.96127,0.12581,0.96083
0,0,0,0,0.12582,0.96127,0.12582,0.96082
0,0,0,0,0.12583,0.96126,0.12583,0.96082
0,0,0,0,0.12584,0.96125,0.12584,0.96082
0,0,0,0,0.12585,0.96125,0.12585,0.96081
0,0,0,0,0.12586,0.96124,0.12586,0.96081
0,0,0,0,0.12587,0.96124,0.12587,0.96081
0,0,0,0,0.12588,0.96124,0.12588,0.9608
0,0,0,0,0.1259,0.96123,0.1259,0.9608
0,0,0,0,0.12591,0.96123,0.12591,0.9608
0,0,0,0,0.12592,0.96123,0.12592,0.9608
0,0,0,0,0.12593,0.96123,0.12593,0.9608
0,0,0,0,0.12594,0.96123,0.12594,0.96081
0,0,0,0,0.12595,0.96123,0.12595,0.96081
0,0,0,0,0.12596,0.96123,0.12596,0.96081
0,0,0,0,0.12597,0.96123,0.12597,0.96081
0,0,0,0,0.12598,0.96123,0.12598,0.96082
0,0,0,0,0.12599,0.96123,0.12599,0.96082
0,0,0,0,0.12601,0.96124,0.12601,0.96083
0,0,0,0,0.12602,0.96124,0.12602,0.96083
0,0,0,0,0.12603,0.96124,0.12603,0.96084
0,0,0,0,0.12604,0.96125,0.12604,0.96085
0,0,0,0,0.12605,0.96126,0.12605,0.96086
0,0,0,0,0.12606,0.96126,0.12606,0.96087
0,0,0,0,0.12607,0.96127,0.12607,0.96087
0,0,0,0,0.12608,0.96128,0.12608,0.96088
0,0,0,0,0.12609,0.96128,0.12609,0.96089
0,0,0,0,0.1261,0.96129,0.1261,0.96091
0,0,0,0,0.12612,0.9613,0.12612,0.96092
0,0,0,0,0.12613,0.96131,0.12613,0.96093
0,0,0,0,0.12614,0.96132,0.12614,0.96094
0,0,0,0,0.12615,0.96133,0.12615,0.96096
0,0,0,0,0.12616,0.96135,0.12616,0.96097
0,0,0,0,0.12617,0.96136,0.12617,0.96099
0,0,0,0,0.12618,0.96137,0.12618,0.961
0,0,0,0,0.12619,0.96139,0.12619,0.96102
0,0,0,0,0.1262,0.9614,0.1262,0.96103
0,0,0,0,0.12622,0.96142,0.12622,0.96105
0,0,0,0,0.12623,0.96143,0.12623,0.96107
0,0,0,0,0.12624,0.96145,0.12624,0.96109
0,0,0,0,0.12625,0.96147,0.12625,0.96111
0,0,0,0,0.12626,0.96148,0.12626,0.96113
0,0,0,0,0.12627,0.9615,0.12627,0.96115
0,0,0,0,0.12628,0.96152,0.12628,0.96117
0,0,0,0,0.12629,0.96154,0.12629,0.96119
0,0,0,0,0.1263,0.96156,0.1263,0.96121
0,0,0,0,0.12631,0.96158,0.12631,0.96124
0,0,0,0,0.12633,0.9616,0.12633,0.96126
0,0,0,0,0.12634,0.96162,0.12634,0.96128
0,0,0,0,0.12635,0.96164,0.12635,0.96131
0,0,0,0,0.12636,0.96167,0.12636,0.96133
0,0,0,0,0.12637,0.96169,0.12637,0.96136
0,0,0,0,0.12638,0.96171,0.12638,0.96138
0,0,0,0,0.12639,0.96174,0.12639,0.96141
0,0,0,0,0.1264,0.96176,0.1264,0.96144
0,0,0,0,0.12641,0.96179,0.12641,0.96146
0,0,0,0,0.12642,0.96181,0.12642,0.96149
0,0,0,0,0.12644,0.96184,0.12644,0.96152
0,0,0,0,0.12645,0.96187,0.12645,0.96155
0,0,0,0,0.12646,0.96189,0.12646,0.96158
0,0,0,0,0.12647,0.96192,0.12647,0.96161
0,0,0,0,0.12648,0.96195,0.12648,0.96164
0,0,0,0,0.12649,0.96198,0.12649,0.96167
0,0,0,0,0.1265,0.96201,0.1265,0.9617
0,0,0,0,0.12651,0.96204,0.12651,0.96174
0,0,0,0,0.12652,0.96207,0.12652,0.96177
0,0,0,0,0.12653,0.9621,0.12653,0.9618
0,0,0,0,0.12655,0.96213,0.12655,0.96184
0,0,0,0,0.12656,0.96216,0.12656,0.96187
0,0,0,0,0.12657,0.9622,0.12657,0.96191
0,0,0,0,0.12658,0.96223,0.12658,0.96194
0,0,0,0,0.12659,0.96226,0.12659,0.96198
0,0,0,0,0.1266,0.9623,0.1266,0.96201
0,0,0,0,0.12661,0.96233,0.12661,0.96205
0,0,0,0,0.12662,0.96236,0.12662,0.96209
0,0,0,0,0.12663,0.9624,0.12663,0.96212
0,0,0,0,0.12665,0.96244,0.12665,0.96216
0,0,0,0,0.12666,0.96247,0.12666,0.9622
0,0,0,0,0.12667,0.96251,0.12667,0.96224
0,0,0,0,0.12668,0.96255,0.12668,0.96228
0,0,0,0,0.12669,0.96258,0.12669,0.96232
0,0,0,0,0.1267,0.96262,0.1267,0.96236
0,0,0,0,0.12671,0.96266,0.12671,0.9624
0,0,0,0,0.12672,0.9627,0.12672,0.96244
0,0,0,0,0.12673,0.96274,0.12673,0.96248
0,0,0,0,0.12674,0.96278,0.12674,0.96253
0,0,0,0,0.12676,0.96282,0.12676,0.96257
0,0,0,0,0.12677,0.96286,0.12677,0.96261
0,0,0,0,0.12678,0.9629,0.12678,0.96266
0,0,0,0,0.12679,0.96294,0.12679,0.9627
0,0,0,0,0.1268,0.96298,0.1268,0.96274
0,0,0,0,0.12681,0.96302,0.12681,0.96279
0,0,0,0,0.12682,0.96307,0.12682,0.96283
0,0,0,0,0.12683,0.96311,0.12683,0.96288
0,0,0,0,0.12684,0.96315,0.12684,0.96292
0,0,0,0,0.12685,0.9632,0.12685,0.96297
0,0,0,0,0.12687,0.96324,0.12687,0.96301
0,0,0,0,0.12688,0.96329,0.12688,0.96306
0,0,0,0,0.12689,0.96333,0.12689,0.96311
0,0,0,0,0.1269,0.96338,0.1269,0.96316
0,0,0,0,0.12691,0.96342,0.12691,0.9632
0,0,0,0,0.12692,0.96347,0.12692,0.96325
0,0,0,0,0.12693,0.96352,0.12693,0.9633
0,0,0,0,0.12694,0.96356,0.12694,0.96335
0,0,0,0,0.12695,0.96361,0.12695,0.9634
0,0,0,0,0.12696,0.96366,0.12696,0.96345
0,0,0,0,0.12698,0.9637,0.12698,0.9635
0,0,0,0,0.12699,0.96375,0.12699,0.96355
0,0,0,0,0.127,0.9638,0.127,0.9636
0,0,0,0,0.12701,0.96385,0.12701,0.96365
0,0,0,0,0.12702,0.9639,0.12702,0.9637
0,0,0,0,0.12703,0.96395,0.12703,0.96375
0,0,0,0,0.12704,0.964,0.12704,0.96381
0,0,0,0,0.12705,0.96405,0.12705,0.96386
0,0,0,0,0.12706,0.9641,0.12706,0.96391
0,0,0,0,0.12707,0.96415,0.12707,0.96396
0,0,0,0,0.12709,0.9642,0.12709,0.96402
0,0,0,0,0.1271,0.96425,0.1271,0.96407
0,0,0,0,0.12711,0.9643,0.12711,0.96412
0,0,0,0,0.12712,0.96435,0.12712,0.96418
0,0,0,0,0.12713,0.96441,0.12713,0.96423
0,0,0,0,0.12714,0.96446,0.12714,0.96428
0,0,0,0,0.12715,0.96451,0.12715,0.96434
0,0,0,0,0.12716,0.96457,0.12716,0.96439
0,0,0,0,0.12717,0.96462,0.12717,0.96445
0,0,0,0,0.12719,0.96467,0.12719,0.96451
0,0,0,0,0.1272,0.96473,0.1272,0.96456
0,0,0,0,0.12721,0.96478,0.12721,0.96462
0,0,0,0,0.12722,0.96484,0.12722,0.96467
0,0,0,0,0.12723,0.96489,0.12723,0.96473
0,0,0,0,0.12724,0.96494,0.12724,0.96479
0,0,0,0,0.12725,0.965,0.12725,0.96484
0,0,0,0,0.12726,0.96505,0.12726,0.9649
0,0,0,0,0.12727,0.96511,0.12727,0.96496
0,0,0,0,0.12728,0.96516,0.12728,0.96501
0,0,0,0,0.1273,0.96522,0.1273,0.96507
0,0,0,0,0.12731,0.96528,0.12731,0.96513
0,0,0,0,0.12732,0.96533,0.12732,0.96519
0,0,0,0,0.12733,0.96539,0.12733,0.96524
0,0,0,0,0.12734,0.96545,0.12734,0.9653
0,0,0,0,0.12735,0.9655,0.12735,0.96536
0,0,0,0,0.12736,0.96556,0.12736,0.96542
0,0,0,0,0.12737,0.96562,0.12737,0.96548
0,0,0,0,0.12738,0.96568,0.12738,0.96554
0,0,0,0,0.12739,0.96573,0.12739,0.9656
0,0,0,0,0.12741,0.96579,0.12741,0.96566
0,0,0,0,0.12742,0.96585,0.12742,0.96572
0,0,0,0,0.12743,0.96591,0.12743,0.96578
0,0,0,0,0.12744,0.96597,0.12744,0.96584
0,0,0,0,0.12745,0.96603,0.12745,0.9659
0,0,0,0,0.12746,0.96609,0.12746,0.96596
0,0,0,0,0.12747,0.96615,0.12747,0.96602
0,0,0,0,0.12748,0.96621,0.12748,0.96608
0,0,0,0,0.12749,0.96627,0.12749,0.96614
0,0,0,0,0.1275,0.96633,0.1275,0.9662
0,0,0,0,0.12752,0.96639,0.12752,0.96626
0,0,0,0,0.12753,0.96645,0.12753,0.96632
0,0,0,0,0.12754,0.96651,0.12754,0.96638
0,0,0,0,0.12755,0.96657,0.12755,0.96644
0,0,0,0,0.12756,0.96663,0.12756,0.96651
0,0,0,0,0.12757,0.96669,0.12757,0.96657
0,0,0,0,0.12758,0.96674,0.12758,0.96663
0,0,0,0,0.12759,0.9668,0.12759,0.96669
0,0,0,0,0.1276,0.96686,0.1276,0.96675
0,0,0,0,0.12762,0.96692,0.12762,0.96681
0,0,0,0,0.12763,0.96698,0.12763,0.96688
0,0,0,0,0.12764,0.96704,0.12764,0.96694
0,0,0,0,0.12765,0.96711,0.12765,0.967
0,0,0,0,0.12766,0.96717,0.12766,0.96706
0,0,0,0,0.12767,0.96723,0.12767,0.96712
0,0,0,0,0.12768,0.96729,0.12768,0.96718
0,0,0,0,0.12769,0.96735,0.12769,0.96725
0,0,0,0,0.1277,0.96741,0.1277,0.96731
0,0,0,0,0.12771,0.96747,0.12771,0.96737
0,0,0,0,0.12773,0.96753,0.12773,0.96743
0,0,0,0,0.12774,0.96759,0.12774,0.96749
0,0,0,0,0.12775,0.96765,0.12775,0.96755
0,0,0,0,0.12776,0.96771,0.12776,0.96761
0,0,0,0,0.12777,0.96777,0.12777,0.96768
0,0,0,0,0.12778,0.96783,0.12778,0.96774
0,0,0,0,0.12779,0.96789,0.12779,0.9678
0,0,0,0,0.1278,0.96795,0.1278,0.96786
0,0,0,0,0.12781,0.96801,0.12781,0.96792
0,0,0,0,0.12782,0.96807,0.12782,0.96798
0,0,0,0,0.12784,0.96813,0.12784,0.96804
0,0,0,0,0.12785,0.9682,0.12785,0.96811
0,0,0,0,0.12786,0.96826,0.12786,0.96817
0,0,0,0,0.12787,0.96832,0.12787,0.96823
0,0,0,0,0.12788,0.96838,0.12788,0.96829
0,0,0,0,0.12789,0.96844,0.12789,0.96835
0,0,0,0,0.1279,0.9685,0.1279,0.96841
0,0,0,0,0.12791,0.96856,0.12791,0.96848
0,0,0,0,0.12792,0.96862,0.12792,0.96854
0,0,0,0,0.12793,0.96869,0.12793,0.9686
0,0,0,0,0.12795,0.96875,0.12795,0.96866
0,0,0,0,0.12796,0.96881,0.12796,0.96872
0,0,0,0,0.12797,0.96887,0.12797,0.96879
0,0,0,0,0.12798,0.96893,0.12798,0.96885
0,0,0,0,0.12799,0.96899,0.12799,0.96891
0,0,0,0,0.128,0.96905,0.128,0.96897
0,0,0,0,0.12801,0.96911,0.12801,0.96903
0,0,0,0,0.12802,0.96917,0.12802,0.9691
0,0,0,0,0.12803,0.96923,0.12803,0.96916
0,0,0,0,0.12804,0.96929,0.12804,0.96922
0,0,0,0,0.12806,0.96935,0.12806,0.96928
0,0,0,0,0.12807,0.96941,0.12807,0.96934
0,0,0,0,0.12808,0.96947,0.12808,0.9694
0,0,0,0,0.12809,0.96953,0.12809,0.96946
0,0,0,0,0.1281,0.96959,0.1281,0.96952
0,0,0,0,0.12811,0.96965,0.12811,0.96958
0,0,0,0,0.12812,0.9697,0.12812,0.96963
0,0,0,0,0.12813,0.96976,0.12813,0.96969
0,0,0,0,0.12814,0.96982,0.12814,0.96975
0,0,0,0,0.12816,0.96988,0.12816,0.96981
0,0,0,0,0.12817,0.96994,0.12817,0.96987
0,0,0,0,0.12818,0.96999,0.12818,0.96992
0,0,0,0,0.12819,0.97005,0.12819,0.96998
0,0,0,0,0.1282,0.97011,0.1282,0.97004
0,0,0,0,0.12821,0.97016,0.12821,0.97009
0,0,0,0,0.12822,0.97022,0.12822,0.97015
0,0,0,0,0.12823,0.97027,0.12823,0.9702
0,0,0,0,0.12824,0.97033,0.12824,0.97026
0,0,0,0,0.12825,0.97038,0.12825,0.97031
0,0,0,0,0.12827,0.97044,0.12827,0.97037
0,0,0,0,0.12828,0.97049,0.12828,0.97042
0,0,0,0,0.12829,0.97054,0.12829,0.97047
0,0,0,0,0.1283,0.9706,0.1283,0.97053
0,0,0,0,0.12831,0.97065,0.12831,0.97058
0,0,0,0,0.12832,0.9707,0.12832,0.97063
0,0,0,0,0.12833,0.97076,0.12833,0.97069
0,0,0,0,0.12834,0.97081,0.12834,0.97074
0,0,0,0,0.12835,0.97086,0.12835,0.97079
0,0,0,0,0.12836,0.97091,0.12836,0.97084
0,0,0,0,0.12838,0.97096,0.12838,0.97089
0,0,0,0,0.12839,0.97101,0.12839,0.97094
0,0,0,0,0.1284,0.97106,0.1284,0.97099
0,0,0,0,0.12841,0.97111,0.12841,0.97104
0,0,0,0,0.12842,0.97116,0.12842,0.97109
0,0,0,0,0.12843,0.97121,0.12843,0.97114
0,0,0,0,0.12844,0.97126,0.12844,0.97119
0,0,0,0,0.12845,0.97131,0.12845,0.97123
0,0,0,0,0.12846,0.97136,0.12846,0.97128
0,0,0,0,0.12847,0.9714,0.12847,0.97133
0,0,0,0,0.12849,0.97145,0.12849,0.97138
0,0,0,0,0.1285,0.9715,0.1285,0.97142
0,0,0,0,0.12851,0.97155,0.12851,0.97147
0,0,0,0,0.12852,0.97159,0.12852,0.97151
0,0,0,0,0.12853,0.97164,0.12853,0.97156
0,0,0,0,0.12854,0.97168,0.12854,0.97161
0,0,0,0,0.12855,0.97173,0.12855,0.97165
0,0,0,0,0.12856,0.97177,0.12856,0.97169
0,0,0,0,0.12857,0.97182,0.12857,0.97174
0,0,0,0,0.12858,0.97186,0.12858,0.97178
0,0,0,0,0.1286,0.97191,0.1286,0.97182
0,0,0,0,0.12861,0.97195,0.12861,0.97187
0,0,0,0,0.12862,0.97199,0.12862,0.97191
0,0,0,0,0.12863,0.97203,0.12863,0.97195
0,0,0,0,0.12864,0.97207,0.12864,0.97199
0,0,0,0,0.12865,0.97212,0.12865,0.97203
0,0,0,0,0.12866,0.97216,0.12866,0.97207
0,0,0,0,0.12867,0.9722,0.12867,0.97211
0,0,0,0,0.12868,0.97223,0.12868,0.97215
0,0,0,0,0.1287,0.97227,0.1287,0.97219
0,0,0,0,0.12871,0.97231,0.12871,0.97223
0,0,0,0,0.12872,0.97235,0.12872,0.97226
0,0,0,0,0.12873,0.97239,0.12873,0.9723
0,0,0,0,0.12874,0.97242,0.12874,0.97234
0,0,0,0,0.12875,0.97246,0.12875,0.97237
0,0,0,0,0.12876,0.9725,0.12876,0.97241
0,0,0,0,0.12877,0.97253,0.12877,0.97244
0,0,0,0,0.12878,0.97257,0.12878,0.97248
0,0,0,0,0.12879,0.97261,0.12879,0.97251
0,0,0,0,0.12881,0.97264,0.12881,0.97255
0,0,0,0,0.12882,0.97268,0.12882,0.97258
0,0,0,0,0.12883,0.97271,0.12883,0.97261
0,0,0,0,0.12884,0.97274,0.12884,0.97264
0,0,0,0,0.12885,0.97278,0.12885,0.97268
0,0,0,0,0.12886,0.97281,0.12886,0.97271
0,0,0,0,0.12887,0.97284,0.12887,0.97274
0,0,0,0,0.12888,0.97287,0.12888,0.97277
0,0,0,0,0.12889,0.9729,0.12889,0.9728
0,0,0,0,0.1289,0.97293,0.1289,0.97283
0,0,0,0,0.12892,0.97296,0.12892,0.97286
0,0,0,0,0.12893,0.97299,0.12893,0.97289
0,0,0,0,0.12894,0.97302,0.12894,0.97291
0,0,0,0,0.12895,0.97305,0.12895,0.97294
0,0,0,0,0.12896,0.97307,0.12896,0.97296
0,0,0,0,0.12897,0.9731,0.12897,0.97299
0,0,0,0,0.12898,0.97313,0.12898,0.97301
0,0,0,0,0.12899,0.97316,0.12899,0.97304
0,0,0,0,0.129,0.97318,0.129,0.97306
0,0,0,0,0.12901,0.97321,0.12901,0.97309
0,0,0,0,0.12903,0.97323,0.12903,0.97311
0,0,0,0,0.12904,0.97326,0.12904,0.97314
0,0,0,0,0.12905,0.97328,0.12905,0.97316
0,0,0,0,0.12906,0.9733,0.12906,0.97318
0,0,0,0,0.12907,0.97333,0.12907,0.9732
0,0,0,0,0.12908,0.97335,0.12908,0.97322
0,0,0,0,0.12909,0.97337,0.12909,0.97324
0,0,0,0,0.1291,0.97339,0.1291,0.97326
0,0,0,0,0.12911,0.97341,0.12911,0.97328
0,0,0,0,0.12913,0.97343,0.12913,0.9733
0,0,0,0,0.12914,0.97345,0.12914,0.97332
0,0,0,0,0.12915,0.97347,0.12915,0.97333
0,0,0,0,0.12916,0.97349,0.12916,0.97335
0,0,0,0,0.12917,0.97351,0.12917,0.97337
0,0,0,0,0.12918,0.97352,0.12918,0.97338
0,0,0,0,0.12919,0.97354,0.12919,0.9734
0,0,0,0,0.1292,0.97356,0.1292,0.97341
0,0,0,0,0.12921,0.97357,0.12921,0.97342
0,0,0,0,0.12922,0.97359,0.12922,0.97344
0,0,0,0,0.12924,0.9736,0.12924,0.97345
0,0,0,0,0.12925,0.97362,0.12925,0.97346
0,0,0,0,0.12926,0.97363,0.12926,0.97347
0,0,0,0,0.12927,0.97364,0.12927,0.97348
0,0,0,0,0.12928,0.97366,0.12928,0.9735
0,0,0,0,0.12929,0.97367,0.12929,0.97351
0,0,0,0,0.1293,0.97368,0.1293,0.97351
0,0,0,0,0.12931,0.97369,0.12931,0.97352
0,0,0,0,0.12932,0.9737,0.12932,0.97353
0,0,0,0,0.12933,0.97371,0.12933,0.97354
0,0,0,0,0.12935,0.97372,0.12935,0.97355
0,0,0,0,0.12936,0.97372,0.12936,0.97355
0,0,0,0,0.12937,0.97373,0.12937,0.97356
0,0,0,0,0.12938,0.97374,0.12938,0.97356
0,0,0,0,0.12939,0.97375,0.12939,0.97357
0,0,0,0,0.1294,0.97375,0.1294,0.97357
0,0,0,0,0.12941,0.97376,0.12941,0.97357
0,0,0,0,0.12942,0.97376,0.12942,0.97358
0,0,0,0,0.12943,0.97377,0.12943,0.97358
0,0,0,0,0.12944,0.97377,0.12944,0.97358
0,0,0,0,0.12946,0.97377,0.12946,0.97358
0,0,0,0,0.12947,0.97378,0.12947,0.97358
0,0,0,0,0.12948,0.97378,0.12948,0.97358
0,0,0,0,0.12949,0.97378,0.12949,0.97358
0,0,0,0,0.1295,0.97378,0.1295,0.97358
0,0,0,0,0.12951,0.97378,0.12951,0.97358
0,0,0,0,0.12952,0.97378,0.12952,0.97358
0,0,0,0,0.12953,0.97378,0.12953,0.97357
0,0,0,0,0.12954,0.97378,0.12954,0.97357
0,0,0,0,0.12955,0.97377,0.12955,0.97356
0,0,0,0,0.12957,0.97377,0.12957,0.97356
0,0,0,0,0.12958,0.97377,0.12958,0.97355
0,0,0,0,0.12959,0.97376,0.12959,0.97355
0,0,0,0,0.1296,0.97376,0.1296,0.97354
0,0,0,0,0.12961,0.97375,0.12961,0.97353
0,0,0,0,0.12962,0.97375,0.12962,0.97353
0,0,0,0,0.12963,0.97374,0.12963,0.97352
0,0,0,0,0.12964,0.97374,0.12964,0.97351
0,0,0,0,0.12965,0.97373,0.12965,0.9735
0,0,0,0,0.12967,0.97372,0.12967,0.97349
0,0,0,0,0.12968,0.97371,0.12968,0.97348
0,0,0,0,0.12969,0.9737,0.12969,0.97347
0,0,0,0,0.1297,0.97369,0.1297,0.97346
0,0,0,0,0.12971,0.97368,0.12971,0.97344
0,0,0,0,0.12972,0.97367,0.12972,0.97343
0,0,0,0,0.12973,0.97366,0.12973,0.97342
0,0,0,0,0.12974,0.97365,0.12974,0.9734
0,0,0,0,0.12975,0.97364,0.12975,0.97339
0,0,0,0,0.12976,0.97363,0.12976,0.97337
0,0,0,0,0.12978,0.97361,0.12978,0.97336
0,0,0,0,0.12979,0.9736,0.12979,0.97334
0,0,0,0,0.1298,0.97358,0.1298,0.97332
0,0,0,0,0.12981,0.97357,0.12981,0.97331
0,0,0,0,0.12982,0.97355,0.12982,0.97329
0,0,0,0,0.12983,0.97354,0.12983,0.97327
0,0,0,0,0.12984,0.97352,0.12984,0.97325
0,0,0,0,0.12985,0.9735,0.12985,0.97323
0,0,0,0,0.12986,0.97348,0.12986,0.97321
0,0,0,0,0.12987,0.97347,0.12987,0.97319
0,0,0,0,0.12989,0.97345,0.12989,0.97317
0,0,0,0,0.1299,0.97343,0.1299,0.97315
0,0,0,0,0.12991,0.97341,0.12991,0.97313
0,0,0,0,0.12992,0.97339,0.12992,0.9731
0,0,0,0,0.12993,0.97337,0.12993,0.97308
0,0,0,0,0.12994,0.97334,0.12994,0.97306
0,0,0,0,0.12995,0.97332,0.12995,0.97303
0,0,0,0,0.12996,0.9733,0.12996,0.97301
0,0,0,0,0.12997,0.97327,0.12997,0.97298
0,0,0,0,0.12998,0.97325,0.12998,0.97296
0,0,0,0,0.13,0.97323,0.13,0.97293
0,0,0,0,0.13001,0.9732,0.13001,0.97291
0,0,0,0,0.13002,0.97318,0.13002,0.97288
0,0,0,0,0.13003,0.97315,0.13003,0.97285
0,0,0,0,0.13004,0.97313,0.13004,0.97282
0,0,0,0,0.13005,0.9731,0.13005,0.97279
0,0,0,0,0.13006,0.97307,0.13006,0.97276
0,0,0,0,0.13007,0.97304,0.13007,0.97273
0,0,0,0,0.13008,0.97302,0.13008,0.9727
0,0,0,0,0.1301,0.97299,0.1301,0.97267
0,0,0,0,0.13011,0.97296,0.13011,0.97264
0,0,0,0,0.13012,0.97293,0.13012,0.97261
0,0,0,0,0.13013,0.9729,0.13013,0.97258
0,0,0,0,0.13014,0.97287,0.13014,0.97254
0,0,0,0,0.13015,0.97284,0.13015,0.97251
0,0,0,0,0.13016,0.97281,0.13016,0.97248
0,0,0,0,0.13017,0.97277,0.13017,0.97244
0,0,0,0,0.13018,0.97274,0.13018,0.97241
0,0,0,0,0.13019,0.97271,0.13019,0.97237
0,0,0,0,0.13021,0.97267,0.13021,0.97234
0,0,0,0,0.13022,0.97264,0.13022,0.9723
0,0,0,0,0.13023,0.97261,0.13023,0.97226
0,0,0,0,0.13024,0.97257,0.13024,0.97222
0,0,0,0,0.13025,0.97254,0.13025,0.97218
0,0,0,0,0.13026,0.9725,0.13026,0.97214
0,0,0,0,0.13027,0.97246,0.13027,0.97211
0,0,0,0,0.13028,0.97243,0.13028,0.97207
0,0,0,0,0.13029,0.97239,0.13029,0.97203
0,0,0,0,0.1303,0.97235,0.1303,0.97199
0,0,0,0,0.13032,0.97231,0.13032,0.97195
0,0,0,0,0.13033,0.97227,0.13033,0.97191
0,0,0,0,0.13034,0.97223,0.13034,0.97187
0,0,0,0,0.13035,0.97219,0.13035,0.97182
0,0,0,0,0.13036,0.97215,0.13036,0.97178
0,0,0,0,0.13037,0.97211,0.13037,0.97174
0,0,0,0,0.13038,0.97207,0.13038,0.97169
0,0,0,0,0.13039,0.97203,0.13039,0.97165
0,0,0,0,0.1304,0.97199,0.1304,0.97161
0,0,0,0,0.13041,0.97195,0.13041,0.97156
0,0,0,0,0.13043,0.97191,0.13043,0.97152
0,0,0,0,0.13044,0.97186,0.13044,0.97147
0,0,0,0,0.13045,0.97182,0.13045,0.97143
0,0,0,0,0.13046,0.97178,0.13046,0.97138
0,0,0,0,0.13047,0.97173,0.13047,0.97133
0,0,0,0,0.13048,0.97169,0.13048,0.97128
0,0,0,0,0.13049,0.97164,0.13049,0.97124
0,0,0,0,0.1305,0.9716,0.1305,0.97119
0,0,0,0,0.13051,0.97155,0.13051,0.97114
0,0,0,0,0.13052,0.9715,0.13052,0.97109
0,0,0,0,0.13054,0.97146,0.13054,0.97104
0,0,0,0,0.13055,0.97141,0.13055,0.97099
0,0,0,0,0.13056,0.97136,0.13056,0.97095
0,0,0,0,0.13057,0.97132,0.13057,0.9709
0,0,0,0,0.13058,0.97127,0.13058,0.97085
0,0,0,0,0.13059,0.97122,0.13059,0.9708
0,0,0,0,0.1306,0.97117,0.1306,0.97075
0,0,0,0,0.13061,0.97112,0.13061,0.9707
0,0,0,0,0.13062,0.97107,0.13062,0.97064
0,0,0,0,0.13064,0.97102,0.13064,0.97059
0,0,0,0,0.13065,0.97097,0.13065,0.97054
0,0,0,0,0.13066,0.97092,0.13066,0.97049
0,0,0,0,0.13067,0.97087,0.13067,0.97044
0,0,0,0,0.13068,0.97082,0.13068,0.97039
0,0,0,0,0.13069,0.97077,0.13069,0.97033
0,0,0,0,0.1307,0.97072,0.1307,0.97028
0,0,0,0,0.13071,0.97067,0.13071,0.97023
0,0,0,0,0.13072,0.97062,0.13072,0.97017
0,0,0,0,0.13073,0.97057,0.13073,0.97012
0,0,0,0,0.13075,0.97052,0.13075,0.97006
0,0,0,0,0.13076,0.97046,0.13076,0.97001
0,0,0,0,0.13077,0.97041,0.13077,0.96995
0,0,0,0,0.13078,0.97036,0.13078,0.9699
0,0,0,0,0.13079,0.97031,0.13079,0.96984
0,0,0,0,0.1308,0.97025,0.1308,0.96978
0,0,0,0,0.13081,0.9702,0.13081,0.96973
0,0,0,0,0.13082,0.97014,0.13082,0.96967
0,0,0,0,0.13083,0.97009,0.13083,0.96962
0,0,0,0,0.13084,0.97003,0.13084,0.96956
0,0,0,0,0.13086,0.96998,0.13086,0.9695
0,0,0,0,0.13087,0.96992,0.13087,0.96944
0,0,0,0,0.13088,0.96987,0.13088,0.96939
0,0,0,0,0.13089,0.96981,0.13089,0.96933
0,0,0,0,0.1309,0.96975,0.1309,0.96927
0,0,0,0,0.13091,0.9697,0.13091,0.96921
0,0,0,0,0.13092,0.96964,0.13092,0.96915
0,0,0,0,0.13093,0.96958,0.13093,0.96909
0,0,0,0,0.13094,0.96953,0.13094,0.96903
0,0,0,0,0.13095,0.96947,0.13095,0.96897
0,0,0,0,0.13097,0.96941,0.13097,0.96891
0,0,0,0,0.13098,0.96935,0.13098,0.96885
0,0,0,0,0.13099,0.9693,0.13099,0.96879
0,0,0,0,0.131,0.96924,0.131,0.96873
0,0,0,0,0.13101,0.96918,0.13101,0.96867
0,0,0,0,0.13102,0.96912,0.13102,0.96861
0,0,0,0,0.13103,0.96906,0.13103,0.96855
0,0,0,0,0.13104,0.969,0.13104,0.96849
0,0,0,0,0.13105,0.96894,0.13105,0.96843
0,0,0,0,0.13106,0.96888,0.13106,0.96837
0,0,0,0,0.13108,0.96882,0.13108,0.96831
0,0,0,0,0.13109,0.96876,0.13109,0.96825
0,0,0,0,0.1311,0.9687,0.1311,0.96819
0,0,0,0,0.13111,0.96864,0.13111,0.96813
0,0,0,0,0.13112,0.96858,0.13112,0.96806
0,0,0,0,0.13113,0.96852,0.13113,0.968
0,0,0,0,0.13114,0.96846,0.13114,0.96794
0,0,0,0,0.13115,0.9684,0.13115,0.96788
0,0,0,0,0.13116,0.96834,0.13116,0.96782
0,0,0,0,0.13118,0.96828,0.13118,0.96776
0,0,0,0,0.13119,0.96822,0.13119,0.9677
0,0,0,0,0.1312,0.96816,0.1312,0.96764
0,0,0,0,0.13121,0.9681,0.13121,0.96758
0,0,0,0,0.13122,0.96804,0.13122,0.96751
0,0,0,0,0.13123,0.96798,0.13123,0.96745
0,0,0,0,0.13124,0.96792,0.13124,0.96739
0,0,0,0,0.13125,0.96786,0.13125,0.96733
0,0,0,0,0.13126,0.9678,0.13126,0.96727
0,0,0,0,0.13127,0.96774,0.13127,0.96721
0,0,0,0,0.13129,0.96768,0.13129,0.96715
0,0,0,0,0.1313,0.96762,0.1313,0.96709
0,0,0,0,0.13131,0.96756,0.13131,0.96703
0,0,0,0,0.13132,0.96751,0.13132,0.96697
0,0,0,0,0.13133,0.96745,0.13133,0.96691
0,0,0,0,0.13134,0.96739,0.13134,0.96685
0,0,0,0,0.13135,0.96733,0.13135,0.96679
0,0,0,0,0.13136,0.96727,0.13136,0.96673
0,0,0,0,0.13137,0.96721,0.13137,0.96667
0,0,0,0,0.13138,0.96715,0.13138,0.96661
0,0,0,0,0.1314,0.96709,0.1314,0.96655
0,0,0,0,0.13141,0.96703,0.13141,0.96649
0,0,0,0,0.13142,0.96698,0.13142,0.96643
0,0,0,0,0.13143,0.96692,0.13143,0.96637
0,0,0,0,0.13144,0.96686,0.13144,0.96632
0,0,0,0,0.13145,0.9668,0.13145,0.96626
0,0,0,0,0.13146,0.96674,0.13146,0.9662
0,0,0,0,0.13147,0.96669,0.13147,0.96614
0,0,0,0,0.13148,0.96663,0.13148,0.96608
0,0,0,0,0.13149,0.96657,0.13149,0.96603
0,0,0,0,0.13151,0.96651,0.13151,0.96597
0,0,0,0,0.13152,0.96646,0.13152,0.96591
0,0,0,0,0.13153,0.9664,0.13153,0.96585
0,0,0,0,0.13154,0.96634,0.13154,0.9658
0,0,0,0,0.13155,0.96628,0.13155,0.96574
0,0,0,0,0.13156,0.96623,0.13156,0.96568
0,0,0,0,0.13157,0.96617,0.13157,0.96562
0,0,0,0,0.13158,0.96612,0.13158,0.96557
0,0,0,0,0.13159,0.96606,0.13159,0.96551
0,0,0,0,0.13161,0.966,0.13161,0.96545
0,0,0,0,0.13162,0.96595,0.13162,0.9654
0,0,0,0,0.13163,0.96589,0.13163,0.96534
0,0,0,0,0.13164,0.96584,0.13164,0.96528
0,0,0,0,0.13165,0.96578,0.13165,0.96523
0,0,0,0,0.13166,0.96572,0.13166,0.96517
0,0,0,0,0.13167,0.96567,0.13167,0.96512
0,0,0,0,0.13168,0.96561,0.13168,0.96506
0,0,0,0,0.13169,0.96556,0.13169,0.96501
0,0,0,0,0.1317,0.9655,0.1317,0.96495
0,0,0,0,0.13172,0.96545,0.13172,0.9649
0,0,0,0,0.13173,0.96539,0.13173,0.96484
0,0,0,0,0.13174,0.96534,0.13174,0.96479
0,0,0,0,0.13175,0.96528,0.13175,0.96473
0,0,0,0,0.13176,0.96523,0.13176,0.96468
0,0,0,0,0.13177,0.96518,0.13177,0.96463
0,0,0,0,0.13178,0.96512,0.13178,0.96457
0,0,0,0,0.13179,0.96507,0.13179,0.96452
0,0,0,0,0.1318,0.96502,0.1318,0.96447
0,0,0,0,0.13181,0.96496,0.13181,0.96441
0,0,0,0,0.13183,0.96491,0.13183,0.96436
0,0,0,0,0.13184,0.96486,0.13184,0.96431
0,0,0,0,0.13185,0.96481,0.13185,0.96426
0,0,0,0,0.13186,0.96476,0.13186,0.9642
0,0,0,0,0.13187,0.96471,0.13187,0.96415
0,0,0,0,0.13188,0.96465,0.13188,0.9641
0,0,0,0,0.13189,0.9646,0.13189,0.96405
0,0,0,0,0.1319,0.96455,0.1319,0.964
0,0,0,0,0.13191,0.9645,0.13191,0.96395
0,0,0,0,0.13192,0.96445,0.13192,0.9639
0,0,0,0,0.13194,0.9644,0.13194,0.96385
0,0,0,0,0.13195,0.96435,0.13195,0.9638
0,0,0,0,0.13196,0.9643,0.13196,0.96375
0,0,0,0,0.13197,0.96425,0.13197,0.9637
0,0,0,0,0.13198,0.96421,0.13198,0.96365
0,0,0,0,0.13199,0.96416,0.13199,0.96361
0,0,0,0,0.132,0.96411,0.132,0.96356
0,0,0,0,0.13201,0.96406,0.13201,0.96351
0,0,0,0,0.13202,0.96401,0.13202,0.96346
0,0,0,0,0.13203,0.96397,0.13203,0.96342
0,0,0,0,0.13205,0.96392,0.13205,0.96337
0,0,0,0,0.13206,0.96388,0.13206,0.96332
0,0,0,0,0.13207,0.96383,0.13207,0.96328
0,0,0,0,0.13208,0.96379,0.13208,0.96323
0,0,0,0,0.13209,0.96374,0.13209,0.96319
0,0,0,0,0.1321,0.96369,0.1321,0.96314
0,0,0,0,0.13211,0.96365,0.13211,0.9631
0,0,0,0,0.13212,0.96361,0.13212,0.96306
0,0,0,0,0.13213,0.96356,0.13213,0.96301
0,0,0,0,0.13215,0.96352,0.13215,0.96297
0,0,0,0,0.13216,0.96347,0.13216,0.96293
0,0,0,0,0.13217,0.96343,0.13217,0.96289
0,0,0,0,0.13218,0.96339,0.13218,0.96284
0,0,0,0,0.13219,0.96335,0.13219,0.9628
0,0,0,0,0.1322,0.96331,0.1322,0.96276
0,0,0,0,0.13221,0.96326,0.13221,0.96272
0,0,0,0,0.13222,0.96322,0.13222,0.96268
0,0,0,0,0.13223,0.96318,0.13223,0.96264
0,0,0,0,0.13224,0.96314,0.13224,0.9626
0,0,0,0,0.13226,0.9631,0.13226,0.96256
0,0,0,0,0.13227,0.96306,0.13227,0.96252
0,0,0,0,0.13228,0.96302,0.13228,0.96248
0,0,0,0,0.13229,0.96299,0.13229,0.96245
0,0,0,0,0.1323,0.96295,0.1323,0.96241
0,0,0,0,0.13231,0.96291,0.13231,0.96237
0,0,0,0,0.13232,0.96287,0.13232,0.96233
0,0,0,0,0.13233,0.96283,0.13233,0.9623
0,0,0,0,0.13234,0.9628,0.13234,0.96226
0,0,0,0,0.13235,0.96276,0.13235,0.96223
0,0,0,0,0.13237,0.96273,0.13237,0.96219
0,0,0,0,0.13238,0.96269,0.13238,0.96216
0,0,0,0,0.13239,0.96266,0.13239,0.96213
0,0,0,0,0.1324,0.96262,0.1324,0.96209
0,0,0,0,0.13241,0.96259,0.13241,0.96206
0,0,0,0,0.13242,0.96255,0.13242,0.96203
0,0,0,0,0.13243,0.96252,0.13243,0.96199
0,0,0,0,0.13244,0.96249,0.13244,0.96196
0,0,0,0,0.13245,0.96246,0.13245,0.96193
0,0,0,0,0.13246,0.96242,0.13246,0.9619
0,0,0,0,0.13248,0.96239,0.13248,0.96187
0,0,0,0,0.13249,0.96236,0.13249,0.96184
0,0,0,0,0.1325,0.96233,0.1325,0.96181
0,0,0,0,0.13251,0.96231,0.13251,0.96178
0,0,0,0,0.13252,0.96228,0.13252,0.96175
0,0,0,0,0.13253,0.96225,0.13253,0.96172
0,0,0,0,0.13254,0.96222,0.13254,0.9617
0,0,0,0,0.13255,0.96219,0.13255,0.96167
0,0,0,0,0.13256,0.96217,0.13256,0.96164
0,0,0,0,0.13258,0.96214,0.13258,0.96162
0,0,0,0,0.13259,0.96211,0.13259,0.96159
0,0,0,0,0.1326,0.96209,0.1326,0.96157
0,0,0,0,0.13261,0.96206,0.13261,0.96154
0,0,0,0,0.13262,0.96204,0.13262,0.96152
0,0,0,0,0.13263,0.96201,0.13263,0.9615
0,0,0,0,0.13264,0.96199,0.13264,0.96148
0,0,0,0,0.13265,0.96197,0.13265,0.96145
0,0,0,0,0.13266,0.96194,0.13266,0.96143
0,0,0,0,0.13267,0.96192,0.13267,0.96141
0,0,0,0,0.13269,0.9619,0.13269,0.96139
0,0,0,0,0.1327,0.96188,0.1327,0.96137
0,0,0,0,0.13271,0.96186,0.13271,0.96135
0,0,0,0,0.13272,0.96184,0.13272,0.96134
0,0,0,0,0.13273,0.96182,0.13273,0.96132
0,0,0,0,0.13274,0.9618,0.13274,0.9613
0,0,0,0,0.13275,0.96178,0.13275,0.96128
0,0,0,0,0.13276,0.96176,0.13276,0.96127
0,0,0,0,0.13277,0.96174,0.13277,0.96125
0,0,0,0,0.13278,0.96173,0.13278,0.96123
0,0,0,0,0.1328,0.96171,0.1328,0.96122
0,0,0,0,0.13281,0.9617,0.13281,0.96121
0,0,0,0,0.13282,0.96168,0.13282,0.96119
0,0,0,0,0.13283,0.96167,0.13283,0.96118
0,0,0,0,0.13284,0.96165,0.13284,0.96117
0,0,0,0,0.13285,0.96164,0.13285,0.96116
0,0,0,0,0.13286,0.96163,0.13286,0.96114
0,0,0,0,0.13287,0.96161,0.13287,0.96113
0,0,0,0,0.13288,0.9616,0.13288,0.96112
0,0,0,0,0.13289,0.96159,0.13289,0.96111
0,0,0,0,0.13291,0.96158,0.13291,0.9611
0,0,0,0,0.13292,0.96157,0.13292,0.9611
0,0,0,0,0.13293,0.96156,0.13293,0.96109
0,0,0,0,0.13294,0.96155,0.13294,0.96108
0,0,0,0,0.13295,0.96154,0.13295,0.96108
0,0,0,0,0.13296,0.96153,0.13296,0.96107
0,0,0,0,0.13297,0.96153,0.13297,0.96106
0,0,0,0,0.13298,0.96152,0.13298,0.96106
0,0,0,0,0.13299,0.96151,0.13299,0.96105
0,0,0,0,0.133,0.96151,0.133,0.96105
0,0,0,0,0.13302,0.9615,0.13302,0.96105
0,0,0,0,0.13303,0.9615,0.13303,0.96105
0,0,0,0,0.13304,0.96149,0.13304,0.96104
0,0,0,0,0.13305,0.96149,0.13305,0.96104
0,0,0,0,0.13306,0.96149,0.13306,0.96104
0,0,0,0,0.13307,0.96149,0.13307,0.96104
0,0,0,0,0.13308,0.96148,0.13308,0.96104
0,0,0,0,0.13309,0.96148,0.13309,0.96104
0,0,0,0,0.1331,0.96148,0.1331,0.96105
0,0,0,0,0.13312,0.96148,0.13312,0.96105
0,0,0,0,0.13313,0.96148,0.13313,0.96105
0,0,0,0,0.13314,0.96148,0.13314,0.96105
0,0,0,0,0.13315,0.96148,0.13315,0.96106
0,0,0,0,0.13316,0.96149,0.13316,0.96106
0,0,0,0,0.13317,0.96149,0.13317,0.96107
0,0,0,0,0.13318,0.96149,0.13318,0.96107
0,0,0,0,0.13319,0.9615,0.13319,0.96108
0,0,0,0,0.1332,0.9615,0.1332,0.96109
0,0,0,0,0.13321,0.9615,0.13321,0.96109
0,0,0,0,0.13323,0.96151,0.13323,0.9611
0,0,0,0,0.13324,0.96152,0.13324,0.96111
0,0,0,0,0.13325,0.96152,0.13325,0.96112
0,0,0,0,0.13326,0.96153,0.13326,0.96113
0,0,0,0,0.13327,0.96154,0.13327,0.96114
0,0,0,0,0.13328,0.96155,0.13328,0.96115
0,0,0,0,0.13329,0.96156,0.13329,0.96116
0,0,0,0,0.1333,0.96156,0.1333,0.96117
0,0,0,0,0.13331,0.96158,0.13331,0.96118
0,0,0,0,0.13332,0.96159,0.13332,0.9612
0,0,0,0,0.13334,0.9616,0.13334,0.96121
0,0,0,0,0.13335,0.96161,0.13335,0.96122
0,0,0,0,0.13336,0.96162,0.13336,0.96124
0,0,0,0,0.13337,0.96163,0.13337,0.96126
0,0,0,0,0.13338,0.96165,0.13338,0.96127
0,0,0,0,0.13339,0.96166,0.13339,0.96129
0,0,0,0,0.1334,0.96168,0.1334,0.9613
0,0,0,0,0.13341,0.96169,0.13341,0.96132
0,0,0,0,0.13342,0.96171,0.13342,0.96134
0,0,0,0,0.13343,0.96172,0.13343,0.96136
0,0,0,0,0.13345,0.96174,0.13345,0.96138
0,0,0,0,0.13346,0.96176,0.13346,0.9614
0,0,0,0,0.13347,0.96178,0.13347,0.96142
0,0,0,0,0.13348,0.96179,0.13348,0.96144
0,0,0,0,0.13349,0.96181,0.13349,0.96146
0,0,0,0,0.1335,0.96183,0.1335,0.96148
0,0,0,0,0.13351,0.96185,0.13351,0.96151
0,0,0,0,0.13352,0.96187,0.13352,0.96153
0,0,0,0,0.13353,0.96189,0.13353,0.96155
0,0,0,0,0.13354,0.96191,0.13354,0.96158
0,0,0,0,0.13356,0.96194,0.13356,0.9616
0,0,0,0,0.13357,0.96196,0.13357,0.96162
0,0,0,0,0.13358,0.96198,0.13358,0.96165
0,0,0,0,0.13359,0.96201,0.13359,0.96168
0,0,0,0,0.1336,0.96203,0.1336,0.9617
0,0,0,0,0.13361,0.96205,0.13361,0.96173
0,0,0,0,0.13362,0.96208,0.13362,0.96176
0,0,0,0,0.13363,0.9621,0.13363,0.96178
0,0,0,0,0.13364,0.96213,0.13364,0.96181
0,0,0,0,0.13366,0.96216,0.13366,0.96184
0,0,0,0,0.13367,0.96218,0.13367,0.96187
0,0,0,0,0.13368,0.96221,0.13368,0.9619
0,0,0,0,0.13369,0.96224,0.13369,0.96193
0,0,0,0,0.1337,0.96227,0.1337,0.96196
0,0,0,0,0.13371,0.9623,0.13371,0.962
0,0,0,0,0.13372,0.96233,0.13372,0.96203
0,0,0,0,0.13373,0.96236,0.13373,0.96206
0,0,0,0,0.13374,0.96239,0,0
0,0,0,0,0.13375,0.96242,0,0
0,0,0,0,0.13377,0.96245,0,0
0,0,0,0,0.13378,0.96248,0,0
0,0,0,0,0.13379,0.96251,0,0
0,0,0,0,0.1338,0.96255,0,0
0,0,0,0,0.13381,0.96258,0,0
0,0,0,0,0.13382,0.96261,0,0
0,0,0,0,0.13383,0.96265,0,0
0,0,0,0,0.13384,0.96268,0,0
0,0,0,0,0.13385,0.96272,0,0
0,0,0,0,0.13386,0.96275,0,0
0,0,0,0,0.13388,0.96278,0,0
0,0,0,0,0.13389,0.96282,0,0
0,0,0,0,0.1339,0.96286,0,0
0,0,0,0,0.13391,0.96289,0,0
0,0,0,0,0.13392,0.96293,0,0
0,0,0,0,0.13393,0.96297,0,0
0,0,0,0,0.13394,0.963,0,0
0,0,0,0,0.13395,0.96304,0,0
0,0,0,0,0.13396,0.96308,0,0
0,0,0,0,0.13397,0.96312,0,0
0,0,0,0,0.13399,0.96316,0,0
0,0,0,0,0.134,0.9632,0,0
0,0,0,0,0.13401,0.96324,0,0
0,0,0,0,0.13402,0.96328,0,0
0,0,0,0,0.13403,0.96332,0,0
0,0,0,0,0.13404,0.96336,0,0
0,0,0,0,0.13405,0.9634,0,0
0,0,0,0,0.13406,0.96345,0,0
0,0,0,0,0.13407,0.96349,0,0
0,0,0,0,0.13409,0.96353,0,0
0,0,0,0,0.1341,0.96357,0,0
0,0,0,0,0.13411,0.96361,0,0
0,0,0,0,0.13412,0.96366,0,0
0,0,0,0,0.13413,0.9637,0,0
0,0,0,0,0.13414,0.96374,0,0
0,0,0,0,0.13415,0.96379,0,0
0,0,0,0,0.13416,0.96383,0,0
0,0,0,0,0.13417,0.96388,0,0
0,0,0,0,0.13418,0.96392,0,0
0,0,0,0,0.1342,0.96397,0,0
0,0,0,0,0.13421,0.96401,0,0
0,0,0,0,0.13422,0.96406,0,0
0,0,0,0,0.13423,0.96411,0,0
0,0,0,0,0.13424,0.96415,0,0
0,0,0,0,0.13425,0.9642,0,0
0,0,0,0,0.13426,0.96425,0,0
0,0,0,0,0.13427,0.96429,0,0
0,0,0,0,0.13428,0.96434,0,0
0,0,0,0,0.13429,0.96439,0,0
0,0,0,0,0.13431,0.96444,0,0
0,0,0,0,0.13432,0.96449,0,0
0,0,0,0,0.13433,0.96454,0,0
0,0,0,0,0.13434,0.96459,0,0
0,0,0,0,0.13435,0.96464,0,0
0,0,0,0,0.13436,0.96469,0,0
0,0,0,0,0.13437,0.96474,0,0
0,0,0,0,0.13438,0.96479,0,0
0,0,0,0,0.13439,0.96484,0,0
0,0,0,0,0.1344,0.96489,0,0
0,0,0,0,0.13442,0.96494,0,0
0,0,0,0,0.13443,0.96499,0,0
0,0,0,0,0.13444,0.96504,0,0
0,0,0,0,0.13445,0.96509,0,0
0,0,0,0,0.13446,0.96514,0,0
0,0,0,0,0.13447,0.96519,0,0
0,0,0,0,0.13448,0.96524,0,0
0,0,0,0,0.13449,0.9653,0,0
0,0,0,0,0.1345,0.96535,0,0
0,0,0,0,0.13451,0.9654,0,0
0,0,0,0,0.13453,0.96545,0,0
0,0,0,0,0.13454,0.96551,0,0
0,0,0,0,0.13455,0.96556,0,0
0,0,0,0,0.13456,0.96561,0,0
0,0,0,0,0.13457,0.96567,0,0
0,0,0,0,0.13458,0.96572,0,0
0,0,0,0,0.13459,0.96578,0,0
0,0,0,0,0.1346,0.96583,0,0
0,0,0,0,0.13461,0.96588,0,0
0,0,0,0,0.13463,0.96594,0,0
0,0,0,0,0.13464,0.96599,0,0
0,0,0,0,0.13465,0.96605,0,0
0,0,0,0,0.13466,0.9661,0,0
0,0,0,0,0.13467,0.96616,0,0
0,0,0,0,0.13468,0.96621,0,0
0,0,0,0,0.13469,0.96627,0,0
0,0,0,0,0.1347,0.96632,0,0
0,0,0,0,0.13471,0.96638,0,0
0,0,0,0,0.13472,0.96643,0,0
0,0,0,0,0.13474,0.96649,0,0
0,0,0,0,0.13475,0.96654,0,0
0,0,0,0,0.13476,0.9666,0,0
0,0,0,0,0.13477,0.96666,0,0
0,0,0,0,0.13478,0.96671,0,0
0,0,0,0,0.13479,0.96677,0,0
0,0,0,0,0.1348,0.96682,0,0
0,0,0,0,0.13481,0.96688,0,0
0,0,0,0,0.13482,0.96693,0,0
0,0,0,0,0.13483,0.96699,0,0
0,0,0,0,0.13485,0.96704,0,0
0,0,0,0,0.13486,0.9671,0,0
0,0,0,0,0.13487,0.96716,0,0
0,0,0,0,0.13488,0.96721,0,0
0,0,0,0,0.13489,0.96727,0,0
0,0,0,0,0.1349,0.96732,0,0
0,0,0,0,0.13491,0.96738,0,0
0,0,0,0,0.13492,0.96743,0,0
0,0,0,0,0.13493,0.96749,0,0
0,0,0,0,0.13494,0.96755,0,0
0,0,0,0,0.13496,0.9676,0,0
0,0,0,0,0.13497,0.96766,0,0
0,0,0,0,0.13498,0.96771,0,0
0,0,0,0,0.13499,0.96777,0,0
0,0,0,0,0.135,0.96783,0,0
0,0,0,0,0.13501,0.96788,0,0
0,0,0,0,0.13502,0.96794,0,0
0,0,0,0,0.13503,0.968,0,0
0,0,0,0,0.13504,0.96805,0,0
0,0,0,0,0.13506,0.96811,0,0
0,0,0,0,0.13507,0.96816,0,0
0,0,0,0,0.13508,0.96822,0,0
0,0,0,0,0.13509,0.96828,0,0
0,0,0,0,0.1351,0.96833,0,0
0,0,0,0,0.13511,0.96839,0,0
0,0,0,0,0.13512,0.96845,0,0
0,0,0,0,0.13513,0.9685,0,0
0,0,0,0,0.13514,0.96856,0,0
0,0,0,0,0.13515,0.96862,0,0
0,0,0,0,0.13517,0.96867,0,0
0,0,0,0,0.13518,0.96873,0,0
0,0,0,0,0.13519,0.96879,0,0
0,0,0,0,0.1352,0.96884,0,0
0,0,0,0,0.13521,0.9689,0,0
0,0,0,0,0.13522,0.96896,0,0
0,0,0,0,0.13523,0.96901,0,0
0,0,0,0,0.13524,0.96907,0,0
0,0,0,0,0.13525,0.96912,0,0
0,0,0,0,0.13526,0.96918,0,0
0,0,0,0,0.13528,0.96923,0,0
0,0,0,0,0.13529,0.96928,0,0
0,0,0,0,0.1353,0.96934,0,0
0,0,0,0,0.13531,0.96939,0,0
0,0,0,0,0.13532,0.96945,0,0
0,0,0,0,0.13533,0.9695,0,0
0,0,0,0,0.13534,0.96955,0,0
0,0,0,0,0.13535,0.9696,0,0
0,0,0,0,0.13536,0.96966,0,0
0,0,0,0,0.13537,0.96971,0,0
0,0,0,0,0.13539,0.96976,0,0
0,0,0,0,0.1354,0.96981,0,0
0,0,0,0,0.13541,0.96986,0,0
0,0,0,0,0.13542,0.96991,0,0
0,0,0,0,0.13543,0.96996,0,0
0,0,0,0,0.13544,0.97001,0,0
0,0,0,0,0.13545,0.97006,0,0
0,0,0,0,0.13546,0.97011,0,0
0,0,0,0,0.13547,0.97016,0,0
0,0,0,0,0.13548,0.97021,0,0
0,0,0,0,0.1355,0.97026,0,0
0,0,0,0,0.13551,0.97031,0,0
0,0,0,0,0.13552,0.97036,0,0
0,0,0,0,0.13553,0.97041,0,0
0,0,0,0,0.13554,0.97045,0,0
0,0,0,0,0.13555,0.9705,0,0
0,0,0,0,0.13556,0.97055,0,0
0,0,0,0,0.13557,0.97059,0,0
0,0,0,0,0.13558,0.97064,0,0
0,0,0,0,0.1356,0.97068,0,0
0,0,0,0,0.13561,0.97073,0,0
0,0,0,0,0.13562,0.97077,0,0
0,0,0,0,0.13563,0.97082,0,0
0,0,0,0,0.13564,0.97086,0,0
0,0,0,0,0.13565,0.97091,0,0
0,0,0,0,0.13566,0.97095,0,0
0,0,0,0,0.13567,0.97099,0,0
0,0,0,0,0.13568,0.97104,0,0
0,0,0,0,0.13569,0.97108,0,0
0,0,0,0,0.13571,0.97112,0,0
0,0,0,0,0.13572,0.97116,0,0
0,0,0,0,0.13573,0.97121,0,0
0,0,0,0,0.13574,0.97125,0,0
0,0,0,0,0.13575,0.97129,0,0
0,0,0,0,0.13576,0.97133,0,0
0,0,0,0,0.13577,0.97137,0,0
0,0,0,0,0.13578,0.97141,0,0
0,0,0,0,0.13579,0.97145,0,0
0,0,0,0,0.1358,0.97149,0,0
0,0,0,0,0.13582,0.97153,0,0
0,0,0,0,0.13583,0.97156,0,0
0,0,0,0,0.13584,0.9716,0,0
0,0,0,0,0.13585,0.97164,0,0
0,0,0,0,0.13586,0.97168,0,0
0,0,0,0,0.13587,0.97171,0,0
0,0,0,0,0.13588,0.97175,0,0
0,0,0,0,0.13589,0.97179,0,0
0,0,0,0,0.1359,0.97182,0,0
0,0,0,0,0.13591,0.97186,0,0
0,0,0,0,0.13593,0.97189,0,0
0,0,0,0,0.13594,0.97192,0,0
0,0,0,0,0.13595,0.97196,0,0
0,0,0,0,0.13596,0.97199,0,0
0,0,0,0,0.13597,0.97202,0,0
0,0,0,0,0.13598,0.97205,0,0
0,0,0,0,0.13599,0.97208,0,0
0,0,0,0,0.136,0.97211,0,0
0,0,0,0,0.13601,0.97214,0,0
0,0,0,0,0.13602,0.97217,0,0
0,0,0,0,0.13604,0.9722,0,0
0,0,0,0,0.13605,0.97223,0,0
0,0,0,0,0.13606,0.97226,0,0
0,0,0,0,0.13607,0.97229,0,0
0,0,0,0,0.13608,0.97232,0,0
0,0,0,0,0.13609,0.97234,0,0
0,0,0,0,0.1361,0.97237,0,0
0,0,0,0,0.13611,0.9724,0,0
0,0,0,0,0.13612,0.97242,0,0
0,0,0,0,0.13614,0.97245,0,0
0,0,0,0,0.13615,0.97247,0,0
0,0,0,0,0.13616,0.9725,0,0
0,0,0,0,0.13617,0.97252,0,0
0,0,0,0,0.13618,0.97255,0,0
0,0,0,0,0.13619,0.97257,0,0
0,0,0,0,0.1362,0.97259,0,0
0,0,0,0,0.13621,0.97261,0,0
0,0,0,0,0.13622,0.97263,0,0
0,0,0,0,0.13623,0.97266,0,0
0,0,0,0,0.13625,0.97268,0,0
0,0,0,0,0.13626,0.9727,0,0
0,0,0,0,0.13627,0.97272,0,0
0,0,0,0,0.13628,0.97274,0,0
0,0,0,0,0.13629,0.97275,0,0
0,0,0,0,0.1363,0.97277,0,0
0,0,0,0,0.13631,0.97279,0,0
0,0,0,0,0.13632,0.97281,0,0
0,0,0,0,0.13633,0.97282,0,0
0,0,0,0,0.13634,0.97284,0,0
0,0,0,0,0.13636,0.97286,0,0
0,0,0,0,0.13637,0.97287,0,0
0,0,0,0,0.13638,0.97288,0,0
0,0,0,0,0.13639,0.9729,0,0
0,0,0,0,0.1364,0.97291,0,0
0,0,0,0,0.13641,0.97292,0,0
0,0,0,0,0.13642,0.97293,0,0
0,0,0,0,0.13643,0.97295,0,0
0,0,0,0,0.13644,0.97296,0,0
0,0,0,0,0.13645,0.97297,0,0
0,0,0,0,0.13647,0.97298,0,0
0,0,0,0,0.13648,0.97299,0,0
0,0,0,0,0.13649,0.973,0,0
0,0,0,0,0.1365,0.97301,0,0
0,0,0,0,0.13651,0.97302,0,0
0,0,0,0,0.13652,0.97303,0,0
0,0,0,0,0.13653,0.97303,0,0
0,0,0,0,0.13654,0.97304,0,0
0,0,0,0,0.13655,0.97305,0,0
0,0,0,0,0.13657,0.97305,0,0
0,0,0,0,0.13658,0.97306,0,0
0,0,0,0,0.13659,0.97306,0,0
0,0,0,0,0.1366,0.97307,0,0
0,0,0,0,0.13661,0.97307,0,0
0,0,0,0,0.13662,0.97308,0,0
0,0,0,0,0.13663,0.97308,0,0
0,0,0,0,0.13664,0.97308,0,0
0,0,0,0,0.13665,0.97308,0,0
0,0,0,0,0.13666,0.97308,0,0
0,0,0,0,0.13668,0.97308,0,0
0,0,0,0,0.13669,0.97308,0,0
0,0,0,0,0.1367,0.97308,0,0
0,0,0,0,0.13671,0.97308,0,0
0,0,0,0,0.13672,0.97308,0,0
0,0,0,0,0.13673,0.97308,0,0
0,0,0,0,0.13674,0.97308,0,0
0,0,0,0,0.13675,0.97307,0,0
0,0,0,0,0.13676,0.97307,0,0
0,0,0,0,0.13677,0.97306,0,0
0,0,0,0,0.13679,0.97306,0,0
0,0,0,0,0.1368,0.97305,0,0
0,0,0,0,0.13681,0.97305,0,0
0,0,0,0,0.13682,0.97304,0,0
0,0,0,0,0.13683,0.97303,0,0
0,0,0,0,0.13684,0.97303,0,0
0,0,0,0,0.13685,0.97302,0,0
0,0,0,0,0.13686,0.97301,0,0
0,0,0,0,0.13687,0.973,0,0
0,0,0,0,0.13688,0.97299,0,0
0,0,0,0,0.1369,0.97298,0,0
0,0,0,0,0.13691,0.97297,0,0
0,0,0,0,0.13692,0.97296,0,0
0,0,0,0,0.13693,0.97295,0,0
0,0,0,0,0.13694,0.97293,0,0
0,0,0,0,0.13695,0.97292,0,0
0,0,0,0,0.13696,0.97291,0,0
0,0,0,0,0.13697,0.9729,0,0
0,0,0,0,0.13698,0.97288,0,0
0,0,0,0,0.13699,0.97287,0,0
0,0,0,0,0.13701,0.97285,0,0
0,0,0,0,0.13702,0.97284,0,0
0,0,0,0,0.13703,0.97282,0,0
0,0,0,0,0.13704,0.9728,0,0
0,0,0,0,0.13705,0.97278,0,0
0,0,0,0,0.13706,0.97277,0,0
0,0,0,0,0.13707,0.97275,0,0
0,0,0,0,0.13708,0.97273,0,0
0,0,0,0,0.13709,0.97271,0,0
0,0,0,0,0.13711,0.97269,0,0
0,0,0,0,0.13712,0.97267,0,0
0,0,0,0,0.13713,0.97265,0,0
0,0,0,0,0.13714,0.97263,0,0
0,0,0,0,0.13715,0.97261,0,0
0,0,0,0,0.13716,0.97258,0,0
0,0,0,0,0.13717,0.97256,0,0
0,0,0,0,0.13718,0.97254,0,0
0,0,0,0,0.13719,0.97252,0,0
0,0,0,0,0.1372,0.97249,0,0
0,0,0,0,0.13722,0.97247,0,0
0,0,0,0,0.13723,0.97244,0,0
0,0,0,0,0.13724,0.97242,0,0
0,0,0,0,0.13725,0.97239,0,0
0,0,0,0,0.13726,0.97236,0,0
0,0,0,0,0.13727,0.97233,0,0
0,0,0,0,0.13728,0.97231,0,0
0,0,0,0,0.13729,0.97228,0,0
0,0,0,0,0.1373,0.97225,0,0
0,0,0,0,0.13731,0.97222,0,0
0,0,0,0,0.13733,0.97219,0,0
0,0,0,0,0.13734,0.97216,0,0
0,0,0,0,0.13735,0.97213,0,0
0,0,0,0,0.13736,0.9721,0,0
0,0,0,0,0.13737,0.97207,0,0
0,0,0,0,0.13738,0.97204,0,0
0,0,0,0,0.13739,0.97201,0,0
0,0,0,0,0.1374,0.97197,0,0
0,0,0,0,0.13741,0.97194,0,0
0,0,0,0,0.13742,0.97191,0,0
0,0,0,0,0.13744,0.97188,0,0
0,0,0,0,0.13745,0.97184,0,0
0,0,0,0,0.13746,0.97181,0,0
0,0,0,0,0.13747,0.97177,0,0
0,0,0,0,0.13748,0.97174,0,0
0,0,0,0,0.13749,0.9717,0,0
0,0,0,0,0.1375,0.97166,0,0
0,0,0,0,0.13751,0.97163,0,0
0,0,0,0,0.13752,0.97159,0,0
0,0,0,0,0.13753,0.97155,0,0
0,0,0,0,0.13755,0.97152,0,0
0,0,0,0,0.13756,0.97148,0,0
0,0,0,0,0.13757,0.97144,0,0
0,0,0,0,0.13758,0.9714,0,0
0,0,0,0,0.13759,0.97136,0,0
0,0,0,0,0.1376,0.97132,0,0
0,0,0,0,0.13761,0.97128,0,0
0,0,0,0,0.13762,0.97124,0,0
0,0,0,0,0.13763,0.9712,0,0
0,0,0,0,0.13765,0.97116,0,0
0,0,0,0,0.13766,0.97112,0,0
0,0,0,0,0.13767,0.97108,0,0
0,0,0,0,0.13768,0.97104,0,0
0,0,0,0,0.13769,0.97099,0,0
0,0,0,0,0.1377,0.97095,0,0
0,0,0,0,0.13771,0.97091,0,0
0,0,0,0,0.13772,0.97086,0,0
0,0,0,0,0.13773,0.97082,0,0
0,0,0,0,0.13774,0.97078,0,0
0,0,0,0,0.13776,0.97073,0,0
0,0,0,0,0.13777,0.97069,0,0
0,0,0,0,0.13778,0.97064,0,0
0,0,0,0,0.13779,0.9706,0,0
0,0,0,0,0.1378,0.97055,0,0
0,0,0,0,0.13781,0.97051,0,0
0,0,0,0,0.13782,0.97046,0,0
0,0,0,0,0.13783,0.97042,0,0
0,0,0,0,0.13784,0.97037,0,0
0,0,0,0,0.13785,0.97032,0,0
0,0,0,0,0.13787,0.97028,0,0
0,0,0,0,0.13788,0.97023,0,0
0,0,0,0,0.13789,0.97018,0,0
0,0,0,0,0.1379,0.97013,0,0
0,0,0,0,0.13791,0.97008,0,0
0,0,0,0,0.13792,0.97003,0,0
0,0,0,0,0.13793,0.96998,0,0
0,0,0,0,0.13794,0.96993,0,0
0,0,0,0,0.13795,0.96988,0,0
0,0,0,0,0.13796,0.96983,0,0
0,0,0,0,0.13798,0.96978,0,0
0,0,0,0,0.13799,0.96973,0,0
0,0,0,0,0.138,0.96968,0,0
0,0,0,0,0.13801,0.96963,0,0
0,0,0,0,0.13802,0.96958,0,0
0,0,0,0,0.13803,0.96953,0,0
0,0,0,0,0.13804,0.96948,0,0
0,0,0,0,0.13805,0.96943,0,0
0,0,0,0,0.13806,0.96937,0,0
0,0,0,0,0.13808,0.96932,0,0
0,0,0,0,0.13809,0.96927,0,0
0,0,0,0,0.1381,0.96921,0,0
0,0,0,0,0.13811,0.96916,0,0
0,0,0,0,0.13812,0.96911,0,0
0,0,0,0,0.13813,0.96905,0,0
0,0,0,0,0.13814,0.969,0,0
0,0,0,0,0.13815,0.96895,0,0
0,0,0,0,0.13816,0.96889,0,0
0,0,0,0,0.13817,0.96884,0,0
0,0,0,0,0.13819,0.96878,0,0
0,0,0,0,0.1382,0.96873,0,0
0,0,0,0,0.13821,0.96867,0,0
0,0,0,0,0.13822,0.96862,0,0
0,0,0,0,0.13823,0.96856,0,0
0,0,0,0,0.13824,0.96851,0,0
0,0,0,0,0.13825,0.96845,0,0
0,0,0,0,0.13826,0.9684,0,0
0,0,0,0,0.13827,0.96834,0,0
0,0,0,0,0.13828,0.96829,0,0
0,0,0,0,0.1383,0.96823,0,0
0,0,0,0,0.13831,0.96818,0,0
0,0,0,0,0.13832,0.96812,0,0
0,0,0,0,0.13833,0.96807,0,0
0,0,0,0,0.13834,0.96801,0,0
0,0,0,0,0.13835,0.96796,0,0
0,0,0,0,0.13836,0.9679,0,0
0,0,0,0,0.13837,0.96785,0,0
0,0,0,0,0.13838,0.96779,0,0
0,0,0,0,0.13839,0.96774,0,0
0,0,0,0,0.13841,0.96768,0,0
0,0,0,0,0.13842,0.96763,0,0
0,0,0,0,0.13843,0.96757,0,0
0,0,0,0,0.13844,0.96752,0,0
0,0,0,0,0.13845,0.96746,0,0
0,0,0,0,0.13846,0.96741,0,0
0,0,0,0,0.13847,0.96735,0,0
0,0,0,0,0.13848,0.9673,0,0
0,0,0,0,0.13849,0.96724,0,0
0,0,0,0,0.1385,0.96719,0,0
0,0,0,0,0.13852,0.96713,0,0
0,0,0,0,0.13853,0.96708,0,0
0,0,0,0,0.13854,0.96702,0,0
0,0,0,0,0.13855,0.96697,0,0
0,0,0,0,0.13856,0.96691,0,0
0,0,0,0,0.13857,0.96686,0,0
0,0,0,0,0.13858,0.96681,0,0
0,0,0,0,0.13859,0.96675,0,0
0,0,0,0,0.1386,0.9667,0,0
0,0,0,0,0.13862,0.96664,0,0
0,0,0,0,0.13863,0.96659,0,0
0,0,0,0,0.13864,0.96654,0,0
0,0,0,0,0.13865,0.96648,0,0
0,0,0,0,0.13866,0.96643,0,0
0,0,0,0,0.13867,0.96638,0,0
0,0,0,0,0.13868,0.96632,0,0
0,0,0,0,0.13869,0.96627,0,0
0,0,0,0,0.1387,0.96622,0,0
0,0,0,0,0.13871,0.96617,0,0
0,0,0,0,0.13873,0.96611,0,0
0,0,0,0,0.13874,0.96606,0,0
0,0,0,0,0.13875,0.96601,0,0
0,0,0,0,0.13876,0.96596,0,0
0,0,0,0,0.13877,0.9659,0,0
0,0,0,0,0.13878,0.96585,0,0
0,0,0,0,0.13879,0.9658,0,0
0,0,0,0,0.1388,0.96575,0,0
0,0,0,0,0.13881,0.96569,0,0
0,0,0,0,0.13882,0.96564,0,0
0,0,0,0,0.13884,0.96559,0,0
0,0,0,0,0.13885,0.96554,0,0
0,0,0,0,0.13886,0.96549,0,0
0,0,0,0,0.13887,0.96544,0,0
0,0,0,0,0.13888,0.96539,0,0
0,0,0,0,0.13889,0.96534,0,0
0,0,0,0,0.1389,0.96529,0,0
0,0,0,0,0.13891,0.96524,0,0
0,0,0,0,0.13892,0.96519,0,0
0,0,0,0,0.13893,0.96514,0,0
0,0,0,0,0.13895,0.96509,0,0
0,0,0,0,0.13896,0.96504,0,0
0,0,0,0,0.13897,0.96499,0,0
0,0,0,0,0.13898,0.96494,0,0
0,0,0,0,0.13899,0.96489,0,0
0,0,0,0,0.139,0.96484,0,0
0,0,0,0,0.13901,0.9648,0,0
0,0,0,0,0.13902,0.96475,0,0
0,0,0,0,0.13903,0.9647,0,0
0,0,0,0,0.13905,0.96465,0,0
0,0,0,0,0.13906,0.96461,0,0
0,0,0,0,0.13907,0.96456,0,0
0,0,0,0,0.13908,0.96451,0,0
0,0,0,0,0.13909,0.96446,0,0
0,0,0,0,0.1391,0.96442,0,0
0,0,0,0,0.13911,0.96437,0,0
0,0,0,0,0.13912,0.96433,0,0
0,0,0,0,0.13913,0.96428,0,0
0,0,0,0,0.13914,0.96424,0,0
0,0,0,0,0.13916,0.96419,0,0
0,0,0,0,0.13917,0.96415,0,0
0,0,0,0,0.13918,0.9641,0,0
0,0,0,0,0.13919,0.96406,0,0
0,0,0,0,0.1392,0.96402,0,0
0,0,0,0,0.13921,0.96397,0,0
0,0,0,0,0.13922,0.96393,0,0
0,0,0,0,0.13923,0.96389,0,0
0,0,0,0,0.13924,0.96385,0,0
0,0,0,0,0.13925,0.96381,0,0
0,0,0,0,0.13927,0.96376,0,0
0,0,0,0,0.13928,0.96372,0,0
0,0,0,0,0.13929,0.96368,0,0
0,0,0,0,0.1393,0.96364,0,0
0,0,0,0,0.13931,0.9636,0,0
0,0,0,0,0.13932,0.96356,0,0
0,0,0,0,0.13933,0.96352,0,0
0,0,0,0,0.13934,0.96348,0,0
0,0,0,0,0.13935,0.96345,0,0
0,0,0,0,0.13936,0.96341,0,0
0,0,0,0,0.13938,0.96337,0,0
0,0,0,0,0.13939,0.96333,0,0
0,0,0,0,0.1394,0.96329,0,0
0,0,0,0,0.13941,0.96326,0,0
0,0,0,0,0.13942,0.96322,0,0
0,0,0,0,0.13943,0.96318,0,0
0,0,0,0,0.13944,0.96315,0,0
0,0,0,0,0.13945,0.96311,0,0
0,0,0,0,0.13946,0.96307,0,0
0,0,0,0,0.13947,0.96304,0,0
0,0,0,0,0.13949,0.96301,0,0
0,0,0,0,0.1395,0.96297,0,0
0,0,0,0,0.13951,0.96294,0,0
0,0,0,0,0.13952,0.96291,0,0
0,0,0,0,0.13953,0.96287,0,0
0,0,0,0,0.13954,0.96284,0,0
0,0,0,0,0.13955,0.96281,0,0
0,0,0,0,0.13956,0.96277,0,0
0,0,0,0,0.13957,0.96274,0,0
0,0,0,0,0.13959,0.96271,0,0
0,0,0,0,0.1396,0.96268,0,0
0,0,0,0,0.13961,0.96265,0,0
0,0,0,0,0.13962,0.96262,0,0
0,0,0,0,0.13963,0.96259,0,0
0,0,0,0,0.13964,0.96256,0,0
0,0,0,0,0.13965,0.96253,0,0
0,0,0,0,0.13966,0.96251,0,0
0,0,0,0,0.13967,0.96248,0,0
0,0,0,0,0.13968,0.96245,0,0
0,0,0,0,0.1397,0.96243,0,0
0,0,0,0,0.13971,0.9624,0,0
0,0,0,0,0.13972,0.96237,0,0
0,0,0,0,0.13973,0.96235,0,0
0,0,0,0,0.13974,0.96232,0,0
0,0,0,0,0.13975,0.9623,0,0
0,0,0,0,0.13976,0.96228,0,0
0,0,0,0,0.13977,0.96225,0,0
0,0,0,0,0.13978,0.96223,0,0
0,0,0,0,0.13979,0.96221,0,0
0,0,0,0,0.13981,0.96218,0,0
0,0,0,0,0.13982,0.96216,0,0
0,0,0,0,0.13983,0.96214,0,0
0,0,0,0,0.13984,0.96212,0,0
0,0,0,0,0.13985,0.9621,0,0
0,0,0,0,0.13986,0.96208,0,0
0,0,0,0,0.13987,0.96206,0,0
0,0,0,0,0.13988,0.96204,0,0
0,0,0,0,0.13989,0.96202,0,0
0,0,0,0,0.1399,0.962,0,0
0,0,0,0,0.13992,0.96199,0,0
0,0,0,0,0.13993,0.96197,0,0
0,0,0,0,0.13994,0.96195,0,0
0,0,0,0,0.13995,0.96194,0,0
0,0,0,0,0.13996,0.96192,0,0
0,0,0,0,0.13997,0.96191,0,0
0,0,0,0,0.13998,0.96189,0,0
0,0,0,0,0.13999,0.96188,0,0
0,0,0,0,0.14,0.96186,0,0
0,0,0,0,0.14001,0.96185,0,0
0,0,0,0,0.14003,0.96184,0,0
0,0,0,0,0.14004,0.96183,0,0
0,0,0,0,0.14005,0.96182,0,0
0,0,0,0,0.14006,0.96181,0,0
0,0,0,0,0.14007,0.96179,0,0
0,0,0,0,0.14008,0.96179,0,0
0,0,0,0,0.14009,0.96178,0,0
0,0,0,0,0.1401,0.96177,0,0
0,0,0,0,0.14011,0.96176,0,0
0,0,0,0,0.14013,0.96175,0,0
0,0,0,0,0.14014,0.96175,0,0
0,0,0,0,0.14015,0.96174,0,0
0,0,0,0,0.14016,0.96173,0,0
0,0,0,0,0.14017,0.96173,0,0
0,0,0,0,0.14018,0.96172,0,0
0,0,0,0,0.14019,0.96172,0,0
0,0,0,0,0.1402,0.96172,0,0
0,0,0,0,0.14021,0.96171,0,0
0,0,0,0,0.14022,0.96171,0,0
0,0,0,0,0.14024,0.96171,0,0
0,0,0,0,0.14025,0.96171,0,0
0,0,0,0,0.14026,0.9617,0,0
0,0,0,0,0.14027,0.9617,0,0
0,0,0,0,0.14028,0.9617,0,0
0,0,0,0,0.14029,0.9617,0,0
0,0,0,0,0.1403,0.96171,0,0
0,0,0,0,0.14031,0.96171,0,0
0,0,0,0,0.14032,0.96171,0,0
0,0,0,0,0.14033,0.96171,0,0
0,0,0,0,0.14035,0.96172,0,0
0,0,0,0,0.14036,0.96172,0,0
0,0,0,0,0.14037,0.96172,0,0
0,0,0,0,0.14038,0.96173,0,0
0,0,0,0,0.14039,0.96173,0,0
0,0,0,0,0.1404,0.96174,0,0
0,0,0,0,0.14041,0.96175,0,0
0,0,0,0,0.14042,0.96175,0,0
0,0,0,0,0.14043,0.96176,0,0
0,0,0,0,0.14044,0.96177,0,0
0,0,0,0,0.14046,0.96178,0,0
0,0,0,0,0.14047,0.96178,0,0
0,0,0,0,0.14048,0.96179,0,0
0,0,0,0,0.14049,0.9618,0,0
0,0,0,0,0.1405,0.96181,0,0
0,0,0,0,0.14051,0.96182,0,0
0,0,0,0,0.14052,0.96183,0,0
0,0,0,0,0.14053,0.96185,0,0
0,0,0,0,0.14054,0.96186,0,0
0,0,0,0,0.14056,0.96187,0,0
0,0,0,0,0.14057,0.96188,0,0
0,0,0,0,0.14058,0.9619,0,0
0,0,0,0,0.14059,0.96191,0,0
0,0,0,0,0.1406,0.96193,0,0
0,0,0,0,0.14061,0.96194,0,0
0,0,0,0,0.14062,0.96196,0,0
0,0,0,0,0.14063,0.96197,0,0
0,0,0,0,0.14064,0.96199,0,0
0,0,0,0,0.14065,0.96201,0,0
0,0,0,0,0.14067,0.96202,0,0
0,0,0,0,0.14068,0.96204,0,0
0,0,0,0,0.14069,0.96206,0,0
0,0,0,0,0.1407,0.96208,0,0
0,0,0,0,0.14071,0.9621,0,0
0,0,0,0,0.14072,0.96212,0,0
0,0,0,0,0.14073,0.96214,0,0
0,0,0,0,0.14074,0.96216,0,0
0,0,0,0,0.14075,0.96218,0,0
0,0,0,0,0.14076,0.9622,0,0
0,0,0,0,0.14078,0.96223,0,0
0,0,0,0,0.14079,0.96225,0,0
0,0,0,0,0.1408,0.96227,0,0
0,0,0,0,0.14081,0.9623,0,0
0,0,0,0,0.14082,0.96232,0,0
0,0,0,0,0.14083,0.96235,0,0
0,0,0,0,0.14084,0.96237,0,0
0,0,0,0,0.14085,0.9624,0,0
0,0,0,0,0.14086,0.96242,0,0
0,0,0,0,0.14087,0.96245,0,0
0,0,0,0,0.14089,0.96248,0,0
0,0,0,0,0.1409,0.9625,0,0
0,0,0,0,0.14091,0.96253,0,0
0,0,0,0,0.14092,0.96256,0,0
0,0,0,0,0.14093,0.96259,0,0
0,0,0,0,0.14094,0.96262,0,0
0,0,0,0,0.14095,0.96265,0,0
0,0,0,0,0.14096,0.96268,0,0
0,0,0,0,0.14097,0.96271,0,0
0,0,0,0,0.14098,0.96274,0,0
0,0,0,0,0.141,0.96277,0,0
0,0,0,0,0.14101,0.9628,0,0
0,0,0,0,0.14102,0.96283,0,0
0,0,0,0,0.14103,0.96286,0,0
0,0,0,0,0.14104,0.9629,0,0
0,0,0,0,0.14105,0.96293,0,0
0,0,0,0,0.14106,0.96296,0,0
0,0,0,0,0.14107,0.963,0,0
0,0,0,0,0.14108,0.96303,0,0
0,0,0,0,0.1411,0.96306,0,0
0,0,0,0,0.14111,0.9631,0,0
0,0,0,0,0.14112,0.96313,0,0
0,0,0,0,0.14113,0.96317,0,0
0,0,0,0,0.14114,0.96321,0,0
0,0,0,0,0.14115,0.96324,0,0
0,0,0,0,0.14116,0.96328,0,0
0,0,0,0,0.14117,0.96332,0,0
0,0,0,0,0.14118,0.96335,0,0
0,0,0,0,0.14119,0.96339,0,0
0,0,0,0,0.14121,0.96343,0,0
0,0,0,0,0.14122,0.96347,0,0
0,0,0,0,0.14123,0.96351,0,0
0,0,0,0,0.14124,0.96354,0,0
0,0,0,0,0.14125,0.96358,0,0
0,0,0,0,0.14126,0.96362,0,0
0,0,0,0,0.14127,0.96366,0,0
0,0,0,0,0.14128,0.9637,0,0
0,0,0,0,0.14129,0.96374,0,0
0,0,0,0,0.1413,0.96378,0,0
0,0,0,0,0.14132,0.96382,0,0
0,0,0,0,0.14133,0.96386,0,0
0,0,0,0,0.14134,0.96391,0,0
0,0,0,0,0.14135,0.96395,0,0
0,0,0,0,0.14136,0.96399,0,0
0,0,0,0,0.14137,0.96403,0,0
0,0,0,0,0.14138,0.96408,0,0
0,0,0,0,0.14139,0.96412,0,0
0,0,0,0,0.1414,0.96416,0,0
0,0,0,0,0.14141,0.96421,0,0
0,0,0,0,0.14143,0.96425,0,0
0,0,0,0,0.14144,0.96429,0,0
0,0,0,0,0.14145,0.96434,0,0
0,0,0,0,0.14146,0.96438,0,0
0,0,0,0,0.14147,0.96443,0,0
0,0,0,0,0.14148,0.96447,0,0
0,0,0,0,0.14149,0.96452,0,0
0,0,0,0,0.1415,0.96456,0,0
0,0,0,0,0.14151,0.96461,0,0
0,0,0,0,0.14153,0.96466,0,0
0,0,0,0,0.14154,0.9647,0,0
0,0,0,0,0.14155,0.96475,0,0
0,0,0,0,0.14156,0.96479,0,0
0,0,0,0,0.14157,0.96484,0,0
0,0,0,0,0.14158,0.96489,0,0
0,0,0,0,0.14159,0.96493,0,0
0,0,0,0,0.1416,0.96498,0,0
0,0,0,0,0.14161,0.96503,0,0
0,0,0,0,0.14162,0.96507,0,0
0,0,0,0,0.14164,0.96512,0,0
0,0,0,0,0.14165,0.96517,0,0
0,0,0,0,0.14166,0.96522,0,0
0,0,0,0,0.14167,0.96527,0,0
0,0,0,0,0.14168,0.96531,0,0
0,0,0,0,0.14169,0.96536,0,0
0,0,0,0,0.1417,0.96541,0,0
0,0,0,0,0.14171,0.96546,0,0
0,0,0,0,0.14172,0.96551,0,0
0,0,0,0,0.14173,0.96556,0,0
0,0,0,0,0.14175,0.96561,0,0
0,0,0,0,0.14176,0.96566,0,0
0,0,0,0,0.14177,0.96571,0,0
0,0,0,0,0.14178,0.96576,0,0
0,0,0,0,0.14179,0.96581,0,0
0,0,0,0,0.1418,0.96586,0,0
0,0,0,0,0.14181,0.96591,0,0
0,0,0,0,0.14182,0.96596,0,0
0,0,0,0,0.14183,0.96601,0,0
0,0,0,0,0.14184,0.96606,0,0
0,0,0,0,0.14186,0.96611,0,0
0,0,0,0,0.14187,0.96616,0,0
0,0,0,0,0.14188,0.96621,0,0
0,0,0,0,0.14189,0.96627,0,0
0,0,0,0,0.1419,0.96632,0,0
0,0,0,0,0.14191,0.96637,0,0
0,0,0,0,0.14192,0.96642,0,0
0,0,0,0,0.14193,0.96647,0,0
0,0,0,0,0.14194,0.96652,0,0
0,0,0,0,0.14195,0.96657,0,0
0,0,0,0,0.14197,0.96663,0,0
0,0,0,0,0.14198,0.96668,0,0
0,0,0,0,0.14199,0.96673,0,0
0,0,0,0,0.142,0.96678,0,0
0,0,0,0,0.14201,0.96683,0,0
0,0,0,0,0.14202,0.96689,0,0
0,0,0,0,0.14203,0.96694,0,0
0,0,0,0,0.14204,0.96699,0,0
0,0,0,0,0.14205,0.96704,0,0
0,0,0,0,0.14207,0.96709,0,0
0,0,0,0,0.14208,0.96714,0,0
0,0,0,0,0.14209,0.9672,0,0
0,0,0,0,0.1421,0.96725,0,0
0,0,0,0,0.14211,0.9673,0,0
0,0,0,0,0.14212,0.96735,0,0
0,0,0,0,0.14213,0.9674,0,0
0,0,0,0,0.14214,0.96745,0,0
0,0,0,0,0.14215,0.96751,0,0
0,0,0,0,0.14216,0.96756,0,0
0,0,0,0,0.14218,0.96761,0,0
0,0,0,0,0.14219,0.96766,0,0
0,0,0,0,0.1422,0.96771,0,0
0,0,0,0,0.14221,0.96777,0,0
0,0,0,0,0.14222,0.96782,0,0
0,0,0,0,0.14223,0.96787,0,0
0,0,0,0,0.14224,0.96792,0,0
0,0,0,0,0.14225,0.96797,0,0
0,0,0,0,0.14226,0.96802,0,0
0,0,0,0,0.14227,0.96808,0,0
0,0,0,0,0.14229,0.96813,0,0
0,0,0,0,0.1423,0.96818,0,0
0,0,0,0,0.14231,0.96823,0,0
0,0,0,0,0.14232,0.96828,0,0
0,0,0,0,0.14233,0.96833,0,0
0,0,0,0,0.14234,0.96839,0,0
0,0,0,0,0.14235,0.96844,0,0
0,0,0,0,0.14236,0.96849,0,0
0,0,0,0,0.14237,0.96854,0,0
0,0,0,0,0.14238,0.96859,0,0
0,0,0,0,0.1424,0.96864,0,0
0,0,0,0,0.14241,0.96869,0,0
0,0,0,0,0.14242,0.96874,0,0
0,0,0,0,0.14243,0.96879,0,0
0,0,0,0,0.14244,0.96884,0,0
0,0,0,0,0.14245,0.96889,0,0
0,0,0,0,0.14246,0.96894,0,0
0,0,0,0,0.14247,0.96899,0,0
0,0,0,0,0.14248,0.96904,0,0
0,0,0,0,0.14249,0.96909,0,0
0,0,0,0,0.14251,0.96914,0,0
0,0,0,0,0.14252,0.96919,0,0
0,0,0,0,0.14253,0.96924,0,0
0,0,0,0,0.14254,0.96929,0,0
0,0,0,0,0.14255,0.96933,0,0
0,0,0,0,0.14256,0.96938,0,0
0,0,0,0,0.14257,0.96943,0,0
0,0,0,0,0.14258,0.96948,0,0
0,0,0,0,0.14259,0.96952,0,0
0,0,0,0,0.14261,0.96957,0,0
0,0,0,0,0.14262,0.96962,0,0
0,0,0,0,0.14263,0.96966,0,0
0,0,0,0,0.14264,0.96971,0,0
0,0,0,0,0.14265,0.96975,0,0
0,0,0,0,0.14266,0.9698,0,0
0,0,0,0,0.14267,0.96984,0,0
0,0,0,0,0.14268,0.96989,0,0
0,0,0,0,0.14269,0.96993,0,0
0,0,0,0,0.1427,0.96998,0,0
0,0,0,0,0.14272,0.97002,0,0
0,0,0,0,0.14273,0.97006,0,0
0,0,0,0,0.14274,0.97011,0,0
0,0,0,0,0.14275,0.97015,0,0
0,0,0,0,0.14276,0.97019,0,0
0,0,0,0,0.14277,0.97024,0,0
0,0,0,0,0.14278,0.97028,0,0
0,0,0,0,0.14279,0.97032,0,0
0,0,0,0,0.1428,0.97036,0,0
0,0,0,0,0.14281,0.9704,0,0
0,0,0,0,0.14283,0.97044,0,0
0,0,0,0,0.14284,0.97048,0,0
0,0,0,0,0.14285,0.97052,0,0
0,0,0,0,0.14286,0.97056,0,0
0,0,0,0,0.14287,0.9706,0,0
0,0,0,0,0.14288,0.97064,0,0
0,0,0,0,0.14289,0.97068,0,0
0,0,0,0,0.1429,0.97072,0,0
0,0,0,0,0.14291,0.97075,0,0
0,0,0,0,0.14292,0.97079,0,0
0,0,0,0,0.14294,0.97083,0,0
0,0,0,0,0.14295,0.97087,0,0
0,0,0,0,0.14296,0.9709,0,0
0,0,0,0,0.14297,0.97094,0,0
0,0,0,0,0.14298,0.97097,0,0
0,0,0,0,0.14299,0.97101,0,0
0,0,0,0,0.143,0.97105,0,0
0,0,0,0,0.14301,0.97108,0,0
0,0,0,0,0.14302,0.97111,0,0
0,0,0,0,0.14304,0.97115,0,0
0,0,0,0,0.14305,0.97118,0,0
0,0,0,0,0.14306,0.97121,0,0
0,0,0,0,0.14307,0.97125,0,0
0,0,0,0,0.14308,0.97128,0,0
0,0,0,0,0.14309,0.97131,0,0
0,0,0,0,0.1431,0.97134,0,0
0,0,0,0,0.14311,0.97137,0,0
0,0,0,0,0.14312,0.97141,0,0
0,0,0,0,0.14313,0.97144,0,0
0,0,0,0,0.14315,0.97147,0,0
0,0,0,0,0.14316,0.9715,0,0
0,0,0,0,0.14317,0.97152,0,0
0,0,0,0,0.14318,0.97155,0,0
0,0,0,0,0.14319,0.97158,0,0
0,0,0,0,0.1432,0.97161,0,0
0,0,0,0,0.14321,0.97164,0,0
0,0,0,0,0.14322,0.97166,0,0
0,0,0,0,0.14323,0.97169,0,0
0,0,0,0,0.14324,0.97172,0,0
0,0,0,0,0.14326,0.97174,0,0
0,0,0,0,0.14327,0.97177,0,0
0,0,0,0,0.14328,0.97179,0,0
0,0,0,0,0.14329,0.97182,0,0
0,0,0,0,0.1433,0.97184,0,0
0,0,0,0,0.14331,0.97186,0,0
0,0,0,0,0.14332,0.97188,0,0
0,0,0,0,0.14333,0.97191,0,0
0,0,0,0,0.14334,0.97193,0,0
0,0,0,0,0.14335,0.97195,0,0
0,0,0,0,0.14337,0.97197,0,0
0,0,0,0,0.14338,0.97199,0,0
0,0,0,0,0.14339,0.97201,0,0
0,0,0,0,0.1434,0.97203,0,0
0,0,0,0,0.14341,0.97205,0,0
0,0,0,0,0.14342,0.97206,0,0
0,0,0,0,0.14343,0.97208,0,0
0,0,0,0,0.14344,0.9721,0,0
0,0,0,0,0.14345,0.97212,0,0
0,0,0,0,0.14346,0.97213,0,0
0,0,0,0,0.14348,0.97215,0,0
0,0,0,0,0.14349,0.97217,0,0
0,0,0,0,0.1435,0.97218,0,0
0,0,0,0,0.14351,0.9722,0,0
0,0,0,0,0.14352,0.97221,0,0
0,0,0,0,0.14353,0.97222,0,0
0,0,0,0,0.14354,0.97224,0,0
0,0,0,0,0.14355,0.97225,0,0
0,0,0,0,0.14356,0.97226,0,0
0,0,0,0,0.14358,0.97227,0,0
0,0,0,0,0.14359,0.97229,0,0
0,0,0,0,0.1436,0.9723,0,0
0,0,0,0,0.14361,0.97231,0,0
0,0,0,0,0.14362,0.97232,0,0
0,0,0,0,0.14363,0.97233,0,0
0,0,0,0,0.14364,0.97234,0,0
0,0,0,0,0.14365,0.97235,0,0
0,0,0,0,0.14366,0.97236,0,0
0,0,0,0,0.14367,0.97236,0,0
0,0,0,0,0.14369,0.97237,0,0
0,0,0,0,0.1437,0.97238,0,0
0,0,0,0,0.14371,0.97238,0,0
0,0,0,0,0.14372,0.97239,0,0
0,0,0,0,0.14373,0.9724,0,0
0,0,0,0,0.14374,0.9724,0,0
0,0,0,0,0.14375,0.9724,0,0
0,0,0,0,0.14376,0.97241,0,0
0,0,0,0,0.14377,0.97241,0,0
0,0,0,0,0.14378,0.97242,0,0
0,0,0,0,0.1438,0.97242,0,0
0,0,0,0,0.14381,0.97242,0,0
0,0,0,0,0.14382,0.97242,0,0
0,0,0,0,0.14383,0.97242,0,0
0,0,0,0,0.14384,0.97242,0,0
0,0,0,0,0.14385,0.97242,0,0
0,0,0,0,0.14386,0.97242,0,0
0,0,0,0,0.14387,0.97242,0,0
0,0,0,0,0.14388,0.97242,0,0
0,0,0,0,0.14389,0.97242,0,0
0,0,0,0,0.14391,0.97242,0,0
0,0,0,0,0.14392,0.97241,0,0
0,0,0,0,0.14393,0.97241,0,0
0,0,0,0,0.14394,0.97241,0,0
0,0,0,0,0.14395,0.9724,0,0
0,0,0,0,0.14396,0.9724,0,0
0,0,0,0,0.14397,0.97239,0,0
0,0,0,0,0.14398,0.97238,0,0
0,0,0,0,0.14399,0.97238,0,0
0,0,0,0,0.14401,0.97237,0,0
0,0,0,0,0.14402,0.97236,0,0
0,0,0,0,0.14403,0.97236,0,0
0,0,0,0,0.14404,0.97235,0,0
0,0,0,0,0.14405,0.97234,0,0
0,0,0,0,0.14406,0.97233,0,0
0,0,0,0,0.14407,0.97232,0,0
0,0,0,0,0.14408,0.97231,0,0
0,0,0,0,0.14409,0.9723,0,0
0,0,0,0,0.1441,0.97229,0,0
0,0,0,0,0.14412,0.97227,0,0
0,0,0,0,0.14413,0.97226,0,0
0,0,0,0,0.14414,0.97225,0,0
0,0,0,0,0.14415,0.97224,0,0
0,0,0,0,0.14416,0.97222,0,0
0,0,0,0,0.14417,0.97221,0,0
0,0,0,0,0.14418,0.97219,0,0
0,0,0,0,0.14419,0.97218,0,0
0,0,0,0,0.1442,0.97216,0,0
0,0,0,0,0.14421,0.97215,0,0
0,0,0,0,0.14423,0.97213,0,0
0,0,0,0,0.14424,0.97211,0,0
0,0,0,0,0.14425,0.9721,0,0
0,0,0,0,0.14426,0.97208,0,0
0,0,0,0,0.14427,0.97206,0,0
0,0,0,0,0.14428,0.97204,0,0
0,0,0,0,0.14429,0.97202,0,0
0,0,0,0,0.1443,0.972,0,0
0,0,0,0,0.14431,0.97198,0,0
0,0,0,0,0.14432,0.97196,0,0
0,0,0,0,0.14434,0.97194,0,0
0,0,0,0,0.14435,0.97192,0,0
0,0,0,0,0.14436,0.9719,0,0
0,0,0,0,0.14437,0.97188,0,0
0,0,0,0,0.14438,0.97185,0,0
0,0,0,0,0.14439,0.97183,0,0
0,0,0,0,0.1444,0.97181,0,0
0,0,0,0,0.14441,0.97178,0,0
0,0,0,0,0.14442,0.97176,0,0
0,0,0,0,0.14443,0.97173,0,0
0,0,0,0,0.14445,0.97171,0,0
0,0,0,0,0.14446,0.97168,0,0
0,0,0,0,0.14447,0.97166,0,0
0,0,0,0,0.14448,0.97163,0,0
0,0,0,0,0.14449,0.9716,0,0
0,0,0,0,0.1445,0.97157,0,0
0,0,0,0,0.14451,0.97155,0,0
0,0,0,0,0.14452,0.97152,0,0
0,0,0,0,0.14453,0.97149,0,0
0,0,0,0,0.14455,0.97146,0,0
0,0,0,0,0.14456,0.97143,0,0
0,0,0,0,0.14457,0.9714,0,0
0,0,0,0,0.14458,0.97137,0,0
0,0,0,0,0.14459,0.97134,0,0
0,0,0,0,0.1446,0.97131,0,0
0,0,0,0,0.14461,0.97128,0,0
0,0,0,0,0.14462,0.97124,0,0
0,0,0,0,0.14463,0.97121,0,0
0,0,0,0,0.14464,0.97118,0,0
0,0,0,0,0.14466,0.97115,0,0
0,0,0,0,0.14467,0.97111,0,0
0,0,0,0,0.14468,0.97108,0,0
0,0,0,0,0.14469,0.97105,0,0
0,0,0,0,0.1447,0.97101,0,0
0,0,0,0,0.14471,0.97098,0,0
0,0,0,0,0.14472,0.97094,0,0
0,0,0,0,0.14473,0.97091,0,0
0,0,0,0,0.14474,0.97087,0,0
0,0,0,0,0.14475,0.97084,0,0
0,0,0,0,0.14477,0.9708,0,0
0,0,0,0,0.14478,0.97076,0,0
0,0,0,0,0.14479,0.97073,0,0
0,0,0,0,0.1448,0.97069,0,0
0,0,0,0,0.14481,0.97065,0,0
0,0,0,0,0.14482,0.97061,0,0
0,0,0,0,0.14483,0.97058,0,0
0,0,0,0,0.14484,0.97054,0,0
0,0,0,0,0.14485,0.9705,0,0
0,0,0,0,0.14486,0.97046,0,0
0,0,0,0,0.14488,0.97042,0,0
0,0,0,0,0.14489,0.97038,0,0
0,0,0,0,0.1449,0.97034,0,0
0,0,0,0,0.14491,0.9703,0,0
0,0,0,0,0.14492,0.97025,0,0
0,0,0,0,0.14493,0.97021,0,0
0,0,0,0,0.14494,0.97017,0,0
0,0,0,0,0.14495,0.97013,0,0
0,0,0,0,0.14496,0.97008,0,0
0,0,0,0,0.14497,0.97004,0,0
0,0,0,0,0.14499,0.97,0,0
0,0,0,0,0.145,0.96996,0,0
0,0,0,0,0.14501,0.96991,0,0
0,0,0,0,0.14502,0.96987,0,0
0,0,0,0,0.14503,0.96982,0,0
0,0,0,0,0.14504,0.96978,0,0
0,0,0,0,0.14505,0.96974,0,0
0,0,0,0,0.14506,0.96969,0,0
0,0,0,0,0.14507,0.96964,0,0
0,0,0,0,0.14509,0.9696,0,0
0,0,0,0,0.1451,0.96955,0,0
0,0,0,0,0.14511,0.96951,0,0
0,0,0,0,0.14512,0.96946,0,0
0,0,0,0,0.14513,0.96941,0,0
0,0,0,0,0.14514,0.96937,0,0
0,0,0,0,0.14515,0.96932,0,0
0,0,0,0,0.14516,0.96927,0,0
0,0,0,0,0.14517,0.96922,0,0
0,0,0,0,0.14518,0.96917,0,0
0,0,0,0,0.1452,0.96913,0,0
0,0,0,0,0.14521,0.96908,0,0
0,0,0,0,0.14522,0.96903,0,0
0,0,0,0,0.14523,0.96898,0,0
0,0,0,0,0.14524,0.96893,0,0
0,0,0,0,0.14525,0.96888,0,0
0,0,0,0,0.14526,0.96883,0,0
0,0,0,0,0.14527,0.96878,0,0
0,0,0,0,0.14528,0.96873,0,0
0,0,0,0,0.14529,0.96868,0,0
0,0,0,0,0.14531,0.96863,0,0
0,0,0,0,0.14532,0.96859,0,0
0,0,0,0,0.14533,0.96854,0,0
0,0,0,0,0.14534,0.96849,0,0
0,0,0,0,0.14535,0.96843,0,0
0,0,0,0,0.14536,0.96838,0,0
0,0,0,0,0.14537,0.96833,0,0
0,0,0,0,0.14538,0.96828,0,0
0,0,0,0,0.14539,0.96823,0,0
0,0,0,0,0.1454,0.96818,0,0
0,0,0,0,0.14542,0.96813,0,0
0,0,0,0,0.14543,0.96808,0,0
0,0,0,0,0.14544,0.96803,0,0
0,0,0,0,0.14545,0.96798,0,0
0,0,0,0,0.14546,0.96793,0,0
0,0,0,0,0.14547,0.96788,0,0
0,0,0,0,0.14548,0.96783,0,0
0,0,0,0,0.14549,0.96778,0,0
0,0,0,0,0.1455,0.96773,0,0
0,0,0,0,0.14552,0.96768,0,0
0,0,0,0,0.14553,0.96763,0,0
0,0,0,0,0.14554,0.96758,0,0
0,0,0,0,0.14555,0.96753,0,0
0,0,0,0,0.14556,0.96747,0,0
0,0,0,0,0.14557,0.96742,0,0
0,0,0,0,0.14558,0.96737,0,0
0,0,0,0,0.14559,0.96732,0,0
0,0,0,0,0.1456,0.96727,0,0
0,0,0,0,0.14561,0.96722,0,0
0,0,0,0,0.14563,0.96717,0,0
0,0,0,0,0.14564,0.96712,0,0
0,0,0,0,0.14565,0.96707,0,0
0,0,0,0,0.14566,0.96702,0,0
0,0,0,0,0.14567,0.96697,0,0
0,0,0,0,0.14568,0.96692,0,0
0,0,0,0,0.14569,0.96687,0,0
0,0,0,0,0.1457,0.96682,0,0
0,0,0,0,0.14571,0.96677,0,0
0,0,0,0,0.14572,0.96672,0,0
0,0,0,0,0.14574,0.96667,0,0
0,0,0,0,0.14575,0.96662,0,0
0,0,0,0,0.14576,0.96657,0,0
0,0,0,0,0.14577,0.96652,0,0
0,0,0,0,0.14578,0.96647,0,0
0,0,0,0,0.14579,0.96642,0,0
0,0,0,0,0.1458,0.96637,0,0
0,0,0,0,0.14581,0.96632,0,0
0,0,0,0,0.14582,0.96627,0,0
0,0,0,0,0.14583,0.96622,0,0
0,0,0,0,0.14585,0.96617,0,0
0,0,0,0,0.14586,0.96613,0,0
0,0,0,0,0.14587,0.96608,0,0
0,0,0,0,0.14588,0.96603,0,0
0,0,0,0,0.14589,0.96598,0,0
0,0,0,0,0.1459,0.96593,0,0
0,0,0,0,0.14591,0.96588,0,0
0,0,0,0,0.14592,0.96583,0,0
0,0,0,0,0.14593,0.96578,0,0
0,0,0,0,0.14594,0.96573,0,0
0,0,0,0,0.14596,0.96569,0,0
0,0,0,0,0.14597,0.96564,0,0
0,0,0,0,0.14598,0.96559,0,0
0,0,0,0,0.14599,0.96554,0,0
0,0,0,0,0.146,0.96549,0,0
0,0,0,0,0.14601,0.96545,0,0
0,0,0,0,0.14602,0.9654,0,0
0,0,0,0,0.14603,0.96535,0,0
0,0,0,0,0.14604,0.96531,0,0
0,0,0,0,0.14606,0.96526,0,0
0,0,0,0,0.14607,0.96521,0,0
0,0,0,0,0.14608,0.96517,0,0
0,0,0,0,0.14609,0.96512,0,0
0,0,0,0,0.1461,0.96507,0,0
0,0,0,0,0.14611,0.96503,0,0
0,0,0,0,0.14612,0.96498,0,0
0,0,0,0,0.14613,0.96494,0,0
0,0,0,0,0.14614,0.96489,0,0
0,0,0,0,0.14615,0.96485,0,0
0,0,0,0,0.14617,0.9648,0,0
0,0,0,0,0.14618,0.96476,0,0
0,0,0,0,0.14619,0.96472,0,0
0,0,0,0,0.1462,0.96467,0,0
0,0,0,0,0.14621,0.96463,0,0
0,0,0,0,0.14622,0.96458,0,0
0,0,0,0,0.14623,0.96454,0,0
0,0,0,0,0.14624,0.9645,0,0
0,0,0,0,0.14625,0.96445,0,0
0,0,0,0,0.14626,0.96441,0,0
0,0,0,0,0.14628,0.96437,0,0
0,0,0,0,0.14629,0.96433,0,0
0,0,0,0,0.1463,0.96428,0,0
0,0,0,0,0.14631,0.96424,0,0
0,0,0,0,0.14632,0.9642,0,0
0,0,0,0,0.14633,0.96416,0,0
0,0,0,0,0.14634,0.96412,0,0
0,0,0,0,0.14635,0.96408,0,0
0,0,0,0,0.14636,0.96404,0,0
0,0,0,0,0.14637,0.964,0,0
0,0,0,0,0.14639,0.96396,0,0
0,0,0,0,0.1464,0.96392,0,0
0,0,0,0,0.14641,0.96388,0,0
0,0,0,0,0.14642,0.96384,0,0
0,0,0,0,0.14643,0.9638,0,0
0,0,0,0,0.14644,0.96377,0,0
0,0,0,0,0.14645,0.96373,0,0
0,0,0,0,0.14646,0.96369,0,0
0,0,0,0,0.14647,0.96365,0,0
0,0,0,0,0.14649,0.96362,0,0
0,0,0,0,0.1465,0.96358,0,0
0,0,0,0,0.14651,0.96354,0,0
0,0,0,0,0.14652,0.96351,0,0
0,0,0,0,0.14653,0.96347,0,0
0,0,0,0,0.14654,0.96344,0,0
0,0,0,0,0.14655,0.9634,0,0
0,0,0,0,0.14656,0.96337,0,0
0,0,0,0,0.14657,0.96333,0,0
0,0,0,0,0.14658,0.9633,0,0
0,0,0,0,0.1466,0.96326,0,0
0,0,0,0,0.14661,0.96323,0,0
0,0,0,0,0.14662,0.9632,0,0
0,0,0,0,0.14663,0.96317,0,0
0,0,0,0,0.14664,0.96313,0,0
0,0,0,0,0.14665,0.9631,0,0
0,0,0,0,0.14666,0.96307,0,0
0,0,0,0,0.14667,0.96304,0,0
0,0,0,0,0.14668,0.96301,0,0
0,0,0,0,0.14669,0.96298,0,0
0,0,0,0,0.14671,0.96295,0,0
0,0,0,0,0.14672,0.96292,0,0
0,0,0,0,0.14673,0.96289,0,0
0,0,0,0,0.14674,0.96286,0,0
0,0,0,0,0.14675,0.96283,0,0
0,0,0,0,0.14676,0.9628,0,0
0,0,0,0,0.14677,0.96277,0,0
0,0,0,0,0.14678,0.96275,0,0
0,0,0,0,0.14679,0.96272,0,0
0,0,0,0,0.1468,0.96269,0,0
0,0,0,0,0.14682,0.96267,0,0
0,0,0,0,0.14683,0.96264,0,0
0,0,0,0,0.14684,0.96261,0,0
0,0,0,0,0.14685,0.96259,0,0
0,0,0,0,0.14686,0.96256,0,0
0,0,0,0,0.14687,0.96254,0,0
0,0,0,0,0.14688,0.96251,0,0
0,0,0,0,0.14689,0.96249,0,0
0,0,0,0,0.1469,0.96247,0,0
0,0,0,0,0.14691,0.96245,0,0
0,0,0,0,0.14693,0.96243,0,0
0,0,0,0,0.14694,0.9624,0,0
0,0,0,0,0.14695,0.96238,0,0
0,0,0,0,0.14696,0.96236,0,0
0,0,0,0,0.14697,0.96234,0,0
0,0,0,0,0.14698,0.96232,0,0
0,0,0,0,0.14699,0.9623,0,0
0,0,0,0,0.147,0.96228,0,0
0,0,0,0,0.14701,0.96226,0,0
0,0,0,0,0.14703,0.96224,0,0
0,0,0,0,0.14704,0.96223,0,0
0,0,0,0,0.14705,0.96221,0,0
0,0,0,0,0.14706,0.96219,0,0
0,0,0,0,0.14707,0.96217,0,0
0,0,0,0,0.14708,0.96216,0,0
0,0,0,0,0.14709,0.96214,0,0
0,0,0,0,0.1471,0.96213,0,0
0,0,0,0,0.14711,0.96211,0,0
0,0,0,0,0.14712,0.9621,0,0
0,0,0,0,0.14714,0.96209,0,0
0,0,0,0,0.14715,0.96207,0,0
0,0,0,0,0.14716,0.96206,0,0
0,0,0,0,0.14717,0.96205,0,0
0,0,0,0,0.14718,0.96204,0,0
0,0,0,0,0.14719,0.96203,0,0
0,0,0,0,0.1472,0.96201,0,0
0,0,0,0,0.14721,0.962,0,0
0,0,0,0,0.14722,0.96199,0,0
0,0,0,0,0.14723,0.96198,0,0
0,0,0,0,0.14725,0.96198,0,0
0,0,0,0,0.14726,0.96197,0,0
0,0,0,0,0.14727,0.96196,0,0
0,0,0,0,0.14728,0.96195,0,0
0,0,0,0,0.14729,0.96195,0,0
0,0,0,0,0.1473,0.96194,0,0
0,0,0,0,0.14731,0.96193,0,0
0,0,0,0,0.14732,0.96193,0,0
0,0,0,0,0.14733,0.96192,0,0
0,0,0,0,0.14734,0.96192,0,0
0,0,0,0,0.14736,0.96191,0,0
0,0,0,0,0.14737,0.96191,0,0
0,0,0,0,0.14738,0.96191,0,0
0,0,0,0,0.14739,0.96191,0,0
0,0,0,0,0.1474,0.9619,0,0
0,0,0,0,0.14741,0.9619,0,0
0,0,0,0,0.14742,0.9619,0,0
0,0,0,0,0.14743,0.9619,0,0
0,0,0,0,0.14744,0.9619,0,0
0,0,0,0,0.14745,0.9619,0,0
0,0,0,0,0.14747,0.9619,0,0
0,0,0,0,0.14748,0.9619,0,0
0,0,0,0,0.14749,0.96191,0,0
0,0,0,0,0.1475,0.96191,0,0
0,0,0,0,0.14751,0.96191,0,0
0,0,0,0,0.14752,0.96191,0,0
0,0,0,0,0.14753,0.96192,0,0
0,0,0,0,0.14754,0.96192,0,0
0,0,0,0,0.14755,0.96193,0,0
0,0,0,0,0.14757,0.96193,0,0
0,0,0,0,0.14758,0.96194,0,0
0,0,0,0,0.14759,0.96194,0,0
0,0,0,0,0.1476,0.96195,0,0
0,0,0,0,0.14761,0.96196,0,0
0,0,0,0,0.14762,0.96197,0,0
0,0,0,0,0.14763,0.96197,0,0
0,0,0,0,0.14764,0.96198,0,0
0,0,0,0,0.14765,0.96199,0,0
0,0,0,0,0.14766,0.962,0,0
0,0,0,0,0.14768,0.96201,0,0
0,0,0,0,0.14769,0.96202,0,0
0,0,0,0,0.1477,0.96203,0,0
0,0,0,0,0.14771,0.96204,0,0
0,0,0,0,0.14772,0.96206,0,0
0,0,0,0,0.14773,0.96207,0,0
0,0,0,0,0.14774,0.96208,0,0
0,0,0,0,0.14775,0.96209,0,0
0,0,0,0,0.14776,0.96211,0,0
0,0,0,0,0.14777,0.96212,0,0
0,0,0,0,0.14779,0.96214,0,0
0,0,0,0,0.1478,0.96215,0,0
0,0,0,0,0.14781,0.96217,0,0
0,0,0,0,0.14782,0.96218,0,0
0,0,0,0,0.14783,0.9622,0,0
0,0,0,0,0.14784,0.96221,0,0
0,0,0,0,0.14785,0.96223,0,0
0,0,0,0,0.14786,0.96225,0,0
0,0,0,0,0.14787,0.96227,0,0
0,0,0,0,0.14788,0.96229,0,0
0,0,0,0,0.1479,0.9623,0,0
0,0,0,0,0.14791,0.96232,0,0
0,0,0,0,0.14792,0.96234,0,0
0,0,0,0,0.14793,0.96236,0,0
0,0,0,0,0.14794,0.96238,0,0
0,0,0,0,0.14795,0.96241,0,0
0,0,0,0,0.14796,0.96243,0,0
0,0,0,0,0.14797,0.96245,0,0
0,0,0,0,0.14798,0.96247,0,0
0,0,0,0,0.148,0.96249,0,0
0,0,0,0,0.14801,0.96252,0,0
0,0,0,0,0.14802,0.96254,0,0
0,0,0,0,0.14803,0.96256,0,0
0,0,0,0,0.14804,0.96259,0,0
0,0,0,0,0.14805,0.96261,0,0
0,0,0,0,0.14806,0.96264,0,0
0,0,0,0,0.14807,0.96266,0,0
0,0,0,0,0.14808,0.96269,0,0
0,0,0,0,0.14809,0.96271,0,0
0,0,0,0,0.14811,0.96274,0,0
0,0,0,0,0.14812,0.96277,0,0
0,0,0,0,0.14813,0.9628,0,0
0,0,0,0,0.14814,0.96282,0,0
0,0,0,0,0.14815,0.96285,0,0
0,0,0,0,0.14816,0.96288,0,0
0,0,0,0,0.14817,0.96291,0,0
0,0,0,0,0.14818,0.96294,0,0
0,0,0,0,0.14819,0.96297,0,0
0,0,0,0,0.1482,0.963,0,0
0,0,0,0,0.14822,0.96303,0,0
0,0,0,0,0.14823,0.96306,0,0
0,0,0,0,0.14824,0.96309,0,0
0,0,0,0,0.14825,0.96312,0,0
0,0,0,0,0.14826,0.96316,0,0
0,0,0,0,0.14827,0.96319,0,0
0,0,0,0,0.14828,0.96322,0,0
0,0,0,0,0.14829,0.96325,0,0
0,0,0,0,0.1483,0.96329,0,0
0,0,0,0,0.14831,0.96332,0,0
0,0,0,0,0.14833,0.96336,0,0
0,0,0,0,0.14834,0.96339,0,0
0,0,0,0,0.14835,0.96342,0,0
0,0,0,0,0.14836,0.96346,0,0
0,0,0,0,0.14837,0.96349,0,0
0,0,0,0,0.14838,0.96353,0,0
0,0,0,0,0.14839,0.96356,0,0
0,0,0,0,0.1484,0.9636,0,0
0,0,0,0,0.14841,0.96364,0,0
0,0,0,0,0.14842,0.96367,0,0
0,0,0,0,0.14844,0.96371,0,0
0,0,0,0,0.14845,0.96374,0,0
0,0,0,0,0.14846,0.96378,0,0
0,0,0,0,0.14847,0.96382,0,0
0,0,0,0,0.14848,0.96386,0,0
0,0,0,0,0.14849,0.9639,0,0
0,0,0,0,0.1485,0.96393,0,0
0,0,0,0,0.14851,0.96397,0,0
0,0,0,0,0.14852,0.96401,0,0
0,0,0,0,0.14854,0.96405,0,0
0,0,0,0,0.14855,0.96409,0,0
0,0,0,0,0.14856,0.96413,0,0
0,0,0,0,0.14857,0.96417,0,0
0,0,0,0,0.14858,0.96421,0,0
0,0,0,0,0.14859,0.96425,0,0
0,0,0,0,0.1486,0.96429,0,0
0,0,0,0,0.14861,0.96433,0,0
0,0,0,0,0.14862,0.96437,0,0
0,0,0,0,0.14863,0.96442,0,0
0,0,0,0,0.14865,0.96446,0,0
0,0,0,0,0.14866,0.9645,0,0
0,0,0,0,0.14867,0.96454,0,0
0,0,0,0,0.14868,0.96458,0,0
0,0,0,0,0.14869,0.96463,0,0
0,0,0,0,0.1487,0.96467,0,0
0,0,0,0,0.14871,0.96471,0,0
0,0,0,0,0.14872,0.96475,0,0
0,0,0,0,0.14873,0.9648,0,0
0,0,0,0,0.14874,0.96484,0,0
0,0,0,0,0.14876,0.96488,0,0
0,0,0,0,0.14877,0.96493,0,0
0,0,0,0,0.14878,0.96497,0,0
0,0,0,0,0.14879,0.96501,0,0
0,0,0,0,0.1488,0.96506,0,0
0,0,0,0,0.14881,0.9651,0,0
0,0,0,0,0.14882,0.96515,0,0
0,0,0,0,0.14883,0.96519,0,0
0,0,0,0,0.14884,0.96523,0,0
0,0,0,0,0.14885,0.96528,0,0
0,0,0,0,0.14887,0.96533,0,0
0,0,0,0,0.14888,0.96537,0,0
0,0,0,0,0.14889,0.96542,0,0
0,0,0,0,0.1489,0.96546,0,0
0,0,0,0,0.14891,0.96551,0,0
0,0,0,0,0.14892,0.96555,0,0
0,0,0,0,0.14893,0.9656,0,0
0,0,0,0,0.14894,0.96565,0,0
0,0,0,0,0.14895,0.96569,0,0
0,0,0,0,0.14897,0.96574,0,0
0,0,0,0,0.14898,0.96578,0,0
0,0,0,0,0.14899,0.96583,0,0
0,0,0,0,0.149,0.96588,0,0
0,0,0,0,0.14901,0.96592,0,0
0,0,0,0,0.14902,0.96597,0,0
0,0,0,0,0.14903,0.96602,0,0
0,0,0,0,0.14904,0.96607,0,0
0,0,0,0,0.14905,0.96611,0,0
0,0,0,0,0.14906,0.96616,0,0
0,0,0,0,0.14908,0.96621,0,0
0,0,0,0,0.14909,0.96626,0,0
0,0,0,0,0.1491,0.9663,0,0
0,0,0,0,0.14911,0.96635,0,0
0,0,0,0,0.14912,0.9664,0,0
0,0,0,0,0.14913,0.96645,0,0
0,0,0,0,0.14914,0.9665,0,0
0,0,0,0,0.14915,0.96654,0,0
0,0,0,0,0.14916,0.96659,0,0
0,0,0,0,0.14917,0.96664,0,0
0,0,0,0,0.14919,0.96669,0,0
0,0,0,0,0.1492,0.96674,0,0
0,0,0,0,0.14921,0.96678,0,0
0,0,0,0,0.14922,0.96683,0,0
0,0,0,0,0.14923,0.96688,0,0
0,0,0,0,0.14924,0.96693,0,0
0,0,0,0,0.14925,0.96698,0,0
0,0,0,0,0.14926,0.96702,0,0
0,0,0,0,0.14927,0.96707,0,0
0,0,0,0,0.14928,0.96712,0,0
0,0,0,0,0.1493,0.96717,0,0
0,0,0,0,0.14931,0.96722,0,0


==> Data/meshConvergence_linear,We=0.0835,dt=1e-5.csv <==
time_10_8,mesh_10_8,time_11_8,mesh_11_8,time_10_4,mesh_10_4,time_10_8_6,mesh_10_8_6
0,0.99987,0,0.99987,0,0.99987,0,0.99987
0.0004,0.9998,0.0004,0.99981,0.0004,0.9998,0.0004,0.9998
0.0008,0.99975,0.0008,0.99976,0.0008,0.99975,0.0008,0.99975
0.0012,0.9997,0.0012,0.99972,0.0012,0.9997,0.0012,0.9997
0.0016,0.99966,0.0016,0.99968,0.0016,0.99966,0.0016,0.99966
0.002,0.99962,0.002,0.99964,0.002,0.99962,0.002,0.99962
0.0024,0.99958,0.0024,0.9996,0.0024,0.99958,0.0024,0.99958
0.0028,0.99954,0.0028,0.99956,0.0028,0.99954,0.0028,0.99954
0.0032,0.99949,0.0032,0.99951,0.0032,0.99949,0.0032,0.99949
0.0036,0.99945,0.0036,0.99947,0.0036,0.99945,0.0036,0.99945
0.004,0.9994,0.004,0.99943,0.004,0.9994,0.004,0.9994
0.0044,0.99935,0.0044,0.99938,0.0044,0.99935,0.0044,0.99935
0.0048,0.9993,0.0048,0.99933,0.0048,0.9993,0.0048,0.9993
0.0052,0.99925,0.0052,0.99928,0.0052,0.99925,0.0052,0.99925
0.0056,0.99919,0.0056,0.99923,0.0056,0.9992,0.0056,0.9992
0.006,0.99914,0.006,0.99917,0.006,0.99914,0.006,0.99914
0.0064,0.99908,0.0064,0.99911,0.0064,0.99908,0.0064,0.99908
0.0068,0.99901,0.0068,0.99905,0.0068,0.99902,0.0068,0.99902
0.0072,0.99895,0.0072,0.99899,0.0072,0.99895,0.0072,0.99895
0.0076,0.99888,0.0076,0.99893,0.0076,0.99889,0.0076,0.99889
0.008,0.99881,0.008,0.99886,0.008,0.99882,0.008,0.99882
0.0084,0.99874,0.0084,0.99879,0.0084,0.99874,0.0084,0.99874
0.0088,0.99866,0.0088,0.99872,0.0088,0.99867,0.0088,0.99867
0.0092,0.99858,0.0092,0.99865,0.0092,0.99859,0.0092,0.99859
0.0096,0.9985,0.0096,0.99857,0.0096,0.99851,0.0096,0.99851
0.01,0.99842,0.01,0.9985,0.01,0.99842,0.01,0.99842
0.0104,0.99833,0.0104,0.99842,0.0104,0.99833,0.0104,0.99834
0.0108,0.99824,0.0108,0.99833,0.0108,0.99824,0.0108,0.99825
0.0112,0.99815,0.0112,0.99825,0.0112,0.99815,0.0112,0.99815
0.0116,0.99805,0.0116,0.99816,0.0116,0.99806,0.0116,0.99806
0.012,0.99795,0.012,0.99807,0.012,0.99796,0.012,0.99796
0.0124,0.99785,0.0124,0.99798,0.0124,0.99786,0.0124,0.99786
0.0128,0.99775,0.0128,0.99788,0.0128,0.99775,0.0128,0.99775
0.0132,0.99764,0.0132,0.99779,0.0132,0.99765,0.0132,0.99765
0.0136,0.99753,0.0136,0.99769,0.0136,0.99754,0.0136,0.99754
0.014,0.99742,0.014,0.99759,0.014,0.99742,0.014,0.99742
0.0144,0.99731,0.0144,0.99749,0.0144,0.99731,0.0144,0.99731
0.0148,0.99719,0.0148,0.99738,0.0148,0.99719,0.0148,0.99719
0.0152,0.99707,0.0152,0.99727,0.0152,0.99707,0.0152,0.99707
0.0156,0.99695,0.0156,0.99716,0.0156,0.99695,0.0156,0.99695
0.016,0.99682,0.016,0.99705,0.016,0.99682,0.016,0.99682
0.0164,0.99669,0.0164,0.99694,0.0164,0.9967,0.0164,0.9967
0.0168,0.99656,0.0168,0.99682,0.0168,0.99657,0.0168,0.99657
0.0172,0.99643,0.0172,0.9967,0.0172,0.99643,0.0172,0.99644
0.0176,0.9963,0.0176,0.99658,0.0176,0.9963,0.0176,0.9963
0.018,0.99616,0.018,0.99645,0.018,0.99617,0.018,0.99617
0.0184,0.99603,0.0184,0.99633,0.0184,0.99603,0.0184,0.99603
0.0188,0.99589,0.0188,0.9962,0.0188,0.99589,0.0188,0.99589
0.0192,0.99575,0.0192,0.99607,0.0192,0.99575,0.0192,0.99575
0.0196,0.9956,0.0196,0.99594,0.0196,0.9956,0.0196,0.9956
0.02,0.99546,0.02,0.9958,0.02,0.99546,0.02,0.99546
0.0204,0.99531,0.0204,0.99567,0.0204,0.99531,0.0204,0.99531
0.0208,0.99516,0.0208,0.99553,0.0208,0.99516,0.0208,0.99516
0.0212,0.99501,0.0212,0.99539,0.0212,0.99501,0.0212,0.99501
0.0216,0.99486,0.0216,0.99525,0.0216,0.99485,0.0216,0.99486
0.022,0.9947,0.022,0.9951,0.022,0.9947,0.022,0.9947
0.0224,0.99455,0.0224,0.99496,0.0224,0.99454,0.0224,0.99455
0.0228,0.99439,0.0228,0.99481,0.0228,0.99439,0.0228,0.99439
0.0232,0.99423,0.0232,0.99467,0.0232,0.99423,0.0232,0.99423
0.0236,0.99407,0.0236,0.99452,0.0236,0.99407,0.0236,0.99407
0.024,0.99391,0.024,0.99437,0.024,0.9939,0.024,0.99391
0.0244,0.99374,0.0244,0.99421,0.0244,0.99374,0.0244,0.99374
0.0248,0.99358,0.0248,0.99406,0.0248,0.99357,0.0248,0.99358
0.0252,0.99341,0.0252,0.9939,0.0252,0.9934,0.0252,0.99341
0.0256,0.99324,0.0256,0.99374,0.0256,0.99323,0.0256,0.99324
0.026,0.99307,0.026,0.99358,0.026,0.99306,0.026,0.99307
0.0264,0.9929,0.0264,0.99342,0.0264,0.99289,0.0264,0.99289
0.0268,0.99272,0.0268,0.99326,0.0268,0.99271,0.0268,0.99272
0.0272,0.99255,0.0272,0.9931,0.0272,0.99254,0.0272,0.99254
0.0276,0.99237,0.0276,0.99293,0.0276,0.99236,0.0276,0.99236
0.028,0.99219,0.028,0.99276,0.028,0.99218,0.028,0.99218
0.0284,0.99201,0.0284,0.99259,0.0284,0.992,0.0284,0.992
0.0288,0.99183,0.0288,0.99242,0.0288,0.99182,0.0288,0.99182
0.0292,0.99165,0.0292,0.99225,0.0292,0.99164,0.0292,0.99164
0.0296,0.99147,0.0296,0.99208,0.0296,0.99146,0.0296,0.99146
0.03,0.99129,0.03,0.9919,0.03,0.99127,0.03,0.99128
0.0304,0.99111,0.0304,0.99173,0.0304,0.99109,0.0304,0.99109
0.0308,0.99093,0.0308,0.99155,0.0308,0.99091,0.0308,0.99091
0.0312,0.99074,0.0312,0.99137,0.0312,0.99072,0.0312,0.99073
0.0316,0.99056,0.0316,0.9912,0.0316,0.99054,0.0316,0.99054
0.032,0.99038,0.032,0.99102,0.032,0.99035,0.032,0.99036
0.0324,0.9902,0.0324,0.99084,0.0324,0.99017,0.0324,0.99017
0.0328,0.99001,0.0328,0.99065,0.0328,0.98999,0.0328,0.98999
0.0332,0.98983,0.0332,0.99047,0.0332,0.9898,0.0332,0.9898
0.0336,0.98964,0.0336,0.99029,0.0336,0.98961,0.0336,0.98962
0.034,0.98946,0.034,0.9901,0.034,0.98943,0.034,0.98943
0.0344,0.98927,0.0344,0.98992,0.0344,0.98924,0.0344,0.98924
0.0348,0.98909,0.0348,0.98973,0.0348,0.98905,0.0348,0.98906
0.0352,0.9889,0.0352,0.98954,0.0352,0.98886,0.0352,0.98887
0.0356,0.98871,0.0356,0.98935,0.0356,0.98868,0.0356,0.98868
0.036,0.98852,0.036,0.98916,0.036,0.98849,0.036,0.98849
0.0364,0.98833,0.0364,0.98897,0.0364,0.98829,0.0364,0.9883
0.0368,0.98814,0.0368,0.98877,0.0368,0.9881,0.0368,0.98811
0.0372,0.98795,0.0372,0.98858,0.0372,0.98791,0.0372,0.98792
0.0376,0.98776,0.0376,0.98838,0.0376,0.98772,0.0376,0.98772
0.038,0.98757,0.038,0.98818,0.038,0.98753,0.038,0.98753
0.0384,0.98738,0.0384,0.98799,0.0384,0.98733,0.0384,0.98734
0.0388,0.98718,0.0388,0.98779,0.0388,0.98714,0.0388,0.98714
0.0392,0.98699,0.0392,0.98759,0.0392,0.98694,0.0392,0.98694
0.0396,0.98679,0.0396,0.98739,0.0396,0.98674,0.0396,0.98675
0.04,0.9866,0.04,0.98719,0.04,0.98655,0.04,0.98655
0.0404,0.9864,0.0404,0.98699,0.0404,0.98635,0.0404,0.98635
0.0408,0.9862,0.0408,0.98678,0.0408,0.98615,0.0408,0.98616
0.0412,0.98601,0.0412,0.98658,0.0412,0.98595,0.0412,0.98596
0.0416,0.98581,0.0416,0.98638,0.0416,0.98575,0.0416,0.98576
0.042,0.98561,0.042,0.98618,0.042,0.98555,0.042,0.98556
0.0424,0.98541,0.0424,0.98597,0.0424,0.98535,0.0424,0.98536
0.0428,0.98521,0.0428,0.98576,0.0428,0.98515,0.0428,0.98516
0.0432,0.98501,0.0432,0.98556,0.0432,0.98495,0.0432,0.98495
0.0436,0.98481,0.0436,0.98535,0.0436,0.98475,0.0436,0.98475
0.044,0.9846,0.044,0.98514,0.044,0.98454,0.044,0.98455
0.0444,0.9844,0.0444,0.98493,0.0444,0.98434,0.0444,0.98434
0.0448,0.9842,0.0448,0.98472,0.0448,0.98413,0.0448,0.98414
0.0452,0.98399,0.0452,0.98451,0.0452,0.98393,0.0452,0.98393
0.0456,0.98379,0.0456,0.9843,0.0456,0.98373,0.0456,0.98373
0.046,0.98359,0.046,0.98408,0.046,0.98352,0.046,0.98353
0.0464,0.98339,0.0464,0.98387,0.0464,0.98332,0.0464,0.98333
0.0468,0.98318,0.0468,0.98366,0.0468,0.98312,0.0468,0.98312
0.0472,0.98298,0.0472,0.98344,0.0472,0.98292,0.0472,0.98292
0.0476,0.98278,0.0476,0.98323,0.0476,0.98271,0.0476,0.98272
0.048,0.98258,0.048,0.98301,0.048,0.98251,0.048,0.98252
0.0484,0.98238,0.0484,0.9828,0.0484,0.98231,0.0484,0.98231
0.0488,0.98218,0.0488,0.98258,0.0488,0.98211,0.0488,0.98211
0.0492,0.98197,0.0492,0.98236,0.0492,0.98191,0.0492,0.98191
0.0496,0.98177,0.0496,0.98215,0.0496,0.9817,0.0496,0.98171
0.05,0.98157,0.05,0.98193,0.05,0.9815,0.05,0.98151
0.0504,0.98138,0.0504,0.98171,0.0504,0.9813,0.0504,0.98131
0.0508,0.98118,0.0508,0.98149,0.0508,0.9811,0.0508,0.98111
0.0512,0.98098,0.0512,0.98127,0.0512,0.9809,0.0512,0.98091
0.0516,0.98078,0.0516,0.98105,0.0516,0.9807,0.0516,0.98071
0.052,0.98058,0.052,0.98083,0.052,0.9805,0.052,0.98051
0.0524,0.98038,0.0524,0.98061,0.0524,0.9803,0.0524,0.98031
0.0528,0.98018,0.0528,0.98039,0.0528,0.9801,0.0528,0.98011
0.0532,0.97997,0.0532,0.98016,0.0532,0.9799,0.0532,0.9799
0.0536,0.97977,0.0536,0.97994,0.0536,0.9797,0.0536,0.9797
0.054,0.97957,0.054,0.97972,0.054,0.9795,0.054,0.9795
0.0544,0.97937,0.0544,0.9795,0.0544,0.97929,0.0544,0.9793
0.0548,0.97917,0.0548,0.97927,0.0548,0.97909,0.0548,0.9791
0.0552,0.97897,0.0552,0.97905,0.0552,0.97889,0.0552,0.97889
0.0556,0.97877,0.0556,0.97883,0.0556,0.97869,0.0556,0.97869
0.056,0.97857,0.056,0.97861,0.056,0.97848,0.056,0.97849
0.0564,0.97836,0.0564,0.97839,0.0564,0.97828,0.0564,0.97828
0.0568,0.97816,0.0568,0.97816,0.0568,0.97808,0.0568,0.97808
0.0572,0.97795,0.0572,0.97794,0.0572,0.97787,0.0572,0.97788
0.0576,0.97775,0.0576,0.97772,0.0576,0.97767,0.0576,0.97767
0.058,0.97755,0.058,0.9775,0.058,0.97746,0.058,0.97747
0.0584,0.97734,0.0584,0.97727,0.0584,0.97726,0.0584,0.97726
0.0588,0.97714,0.0588,0.97705,0.0588,0.97705,0.0588,0.97706
0.0592,0.97693,0.0592,0.97682,0.0592,0.97685,0.0592,0.97685
0.0596,0.97673,0.0596,0.9766,0.0596,0.97664,0.0596,0.97664
0.06,0.97652,0.06,0.97637,0.06,0.97643,0.06,0.97643
0.0604,0.97631,0.0604,0.97614,0.0604,0.97622,0.0604,0.97623
0.0608,0.9761,0.0608,0.97592,0.0608,0.97601,0.0608,0.97602
0.0612,0.9759,0.0612,0.97569,0.0612,0.9758,0.0612,0.97581
0.0616,0.97569,0.0616,0.97547,0.0616,0.9756,0.0616,0.9756
0.062,0.97548,0.062,0.97524,0.062,0.97539,0.062,0.9754
0.0624,0.97528,0.0624,0.97502,0.0624,0.97518,0.0624,0.97519
0.0628,0.97507,0.0628,0.9748,0.0628,0.97498,0.0628,0.97498
0.0632,0.97487,0.0632,0.97457,0.0632,0.97477,0.0632,0.97478
0.0636,0.97466,0.0636,0.97435,0.0636,0.97456,0.0636,0.97457
0.064,0.97446,0.064,0.97412,0.064,0.97436,0.064,0.97437
0.0644,0.97426,0.0644,0.9739,0.0644,0.97416,0.0644,0.97416
0.0648,0.97405,0.0648,0.97367,0.0648,0.97395,0.0648,0.97396
0.0652,0.97385,0.0652,0.97345,0.0652,0.97375,0.0652,0.97375
0.0656,0.97364,0.0656,0.97322,0.0656,0.97354,0.0656,0.97355
0.066,0.97344,0.066,0.97299,0.066,0.97334,0.066,0.97334
0.0664,0.97323,0.0664,0.97277,0.0664,0.97313,0.0664,0.97314
0.0668,0.97303,0.0668,0.97254,0.0668,0.97293,0.0668,0.97293
0.0672,0.97283,0.0672,0.97232,0.0672,0.97272,0.0672,0.97273
0.0676,0.97262,0.0676,0.97209,0.0676,0.97252,0.0676,0.97252
0.068,0.97242,0.068,0.97187,0.068,0.97231,0.068,0.97232
0.0684,0.97221,0.0684,0.97164,0.0684,0.9721,0.0684,0.97211
0.0688,0.972,0.0688,0.97142,0.0688,0.9719,0.0688,0.9719
0.0692,0.9718,0.0692,0.97119,0.0692,0.97169,0.0692,0.97169
0.0696,0.97159,0.0696,0.97097,0.0696,0.97148,0.0696,0.97149
0.07,0.97138,0.07,0.97075,0.07,0.97127,0.07,0.97127
0.0704,0.97117,0.0704,0.97052,0.0704,0.97106,0.0704,0.97106
0.0708,0.97096,0.0708,0.9703,0.0708,0.97085,0.0708,0.97085
0.0712,0.97075,0.0712,0.97008,0.0712,0.97064,0.0712,0.97064
0.0716,0.97054,0.0716,0.96985,0.0716,0.97043,0.0716,0.97043
0.072,0.97033,0.072,0.96963,0.072,0.97021,0.072,0.97022
0.0724,0.97012,0.0724,0.96941,0.0724,0.97,0.0724,0.97001
0.0728,0.9699,0.0728,0.96918,0.0728,0.96979,0.0728,0.9698
0.0732,0.96969,0.0732,0.96896,0.0732,0.96957,0.0732,0.96958
0.0736,0.96948,0.0736,0.96874,0.0736,0.96936,0.0736,0.96937
0.074,0.96926,0.074,0.96851,0.074,0.96914,0.074,0.96915
0.0744,0.96904,0.0744,0.96829,0.0744,0.96893,0.0744,0.96893
0.0748,0.96883,0.0748,0.96806,0.0748,0.96871,0.0748,0.96872
0.0752,0.96861,0.0752,0.96784,0.0752,0.96849,0.0752,0.9685
0.0756,0.9684,0.0756,0.96762,0.0756,0.96828,0.0756,0.96828
0.076,0.96818,0.076,0.9674,0.076,0.96806,0.076,0.96807
0.0764,0.96797,0.0764,0.96718,0.0764,0.96785,0.0764,0.96786
0.0768,0.96775,0.0768,0.96696,0.0768,0.96764,0.0768,0.96764
0.0772,0.96754,0.0772,0.96674,0.0772,0.96742,0.0772,0.96743
0.0776,0.96733,0.0776,0.96652,0.0776,0.96721,0.0776,0.96722
0.078,0.96712,0.078,0.9663,0.078,0.967,0.078,0.967
0.0784,0.9669,0.0784,0.96608,0.0784,0.96679,0.0784,0.96679
0.0788,0.96669,0.0788,0.96587,0.0788,0.96657,0.0788,0.96658
0.0792,0.96648,0.0792,0.96565,0.0792,0.96636,0.0792,0.96637
0.0796,0.96626,0.0796,0.96543,0.0796,0.96615,0.0796,0.96615
0.08,0.96605,0.08,0.96521,0.08,0.96594,0.08,0.96594
0.0804,0.96584,0.0804,0.96499,0.0804,0.96572,0.0804,0.96573
0.0808,0.96563,0.0808,0.96478,0.0808,0.96551,0.0808,0.96552
0.0812,0.96542,0.0812,0.96456,0.0812,0.9653,0.0812,0.96531
0.0816,0.96521,0.0816,0.96435,0.0816,0.96509,0.0816,0.9651
0.082,0.965,0.082,0.96413,0.082,0.96488,0.082,0.96489
0.0824,0.96479,0.0824,0.96392,0.0824,0.96467,0.0824,0.96468
0.0828,0.96458,0.0828,0.96371,0.0828,0.96446,0.0828,0.96447
0.0832,0.96437,0.0832,0.9635,0.0832,0.96425,0.0832,0.96426
0.0836,0.96416,0.0836,0.96329,0.0836,0.96404,0.0836,0.96405
0.084,0.96395,0.084,0.96308,0.084,0.96383,0.084,0.96383
0.0844,0.96374,0.0844,0.96287,0.0844,0.96362,0.0844,0.96362
0.0848,0.96352,0.0848,0.96266,0.0848,0.96341,0.0848,0.96341
0.0852,0.96331,0.0852,0.96246,0.0852,0.9632,0.0852,0.9632
0.0856,0.9631,0.0856,0.96225,0.0856,0.96299,0.0856,0.96299
0.086,0.96289,0.086,0.96204,0.086,0.96277,0.086,0.96278
0.0864,0.96268,0.0864,0.96184,0.0864,0.96256,0.0864,0.96257
0.0868,0.96247,0.0868,0.96164,0.0868,0.96235,0.0868,0.96236
0.0872,0.96226,0.0872,0.96143,0.0872,0.96214,0.0872,0.96214
0.0876,0.96205,0.0876,0.96123,0.0876,0.96193,0.0876,0.96193
0.088,0.96183,0.088,0.96103,0.088,0.96172,0.088,0.96172
0.0884,0.96162,0.0884,0.96083,0.0884,0.9615,0.0884,0.96151
0.0888,0.96141,0.0888,0.96063,0.0888,0.96129,0.0888,0.9613
0.0892,0.9612,0.0892,0.96043,0.0892,0.96108,0.0892,0.96108
0.0896,0.96099,0.0896,0.96023,0.0896,0.96087,0.0896,0.96087
0.09,0.96078,0.09,0.96004,0.09,0.96066,0.09,0.96066
0.0904,0.96057,0.0904,0.95984,0.0904,0.96045,0.0904,0.96045
0.0908,0.96036,0.0908,0.95965,0.0908,0.96024,0.0908,0.96024
0.0912,0.96015,0.0912,0.95946,0.0912,0.96003,0.0912,0.96004
0.0916,0.95995,0.0916,0.95927,0.0916,0.95983,0.0916,0.95983
0.092,0.95975,0.092,0.95908,0.092,0.95962,0.092,0.95963
0.0924,0.95954,0.0924,0.95889,0.0924,0.95942,0.0924,0.95943
0.0928,0.95934,0.0928,0.9587,0.0928,0.95922,0.0928,0.95922
0.0932,0.95914,0.0932,0.95852,0.0932,0.95902,0.0932,0.95902
0.0936,0.95894,0.0936,0.95833,0.0936,0.95882,0.0936,0.95882
0.094,0.95874,0.094,0.95815,0.094,0.95862,0.094,0.95862
0.0944,0.95855,0.0944,0.95797,0.0944,0.95842,0.0944,0.95843
0.0948,0.95835,0.0948,0.95779,0.0948,0.95823,0.0948,0.95823
0.0952,0.95815,0.0952,0.95761,0.0952,0.95803,0.0952,0.95803
0.0956,0.95796,0.0956,0.95743,0.0956,0.95784,0.0956,0.95784
0.096,0.95777,0.096,0.95725,0.096,0.95764,0.096,0.95765
0.0964,0.95758,0.0964,0.95707,0.0964,0.95745,0.0964,0.95746
0.0968,0.95739,0.0968,0.9569,0.0968,0.95726,0.0968,0.95727
0.0972,0.9572,0.0972,0.95672,0.0972,0.95708,0.0972,0.95708
0.0976,0.95701,0.0976,0.95655,0.0976,0.95689,0.0976,0.95689
0.098,0.95683,0.098,0.95638,0.098,0.9567,0.098,0.9567
0.0984,0.95664,0.0984,0.95621,0.0984,0.95651,0.0984,0.95652
0.0988,0.95646,0.0988,0.95604,0.0988,0.95633,0.0988,0.95633
0.0992,0.95627,0.0992,0.95588,0.0992,0.95615,0.0992,0.95615
0.0996,0.95609,0.0996,0.95571,0.0996,0.95596,0.0996,0.95597
0.1,0.95591,0.1,0.95555,0.1,0.95578,0.1,0.95578
0.1004,0.95573,0.1004,0.95539,0.1004,0.9556,0.1004,0.9556
0.1008,0.95555,0.1008,0.95523,0.1008,0.95542,0.1008,0.95542
0.1012,0.95537,0.1012,0.95508,0.1012,0.95524,0.1012,0.95524
0.1016,0.9552,0.1016,0.95492,0.1016,0.95507,0.1016,0.95507
0.102,0.95502,0.102,0.95477,0.102,0.95489,0.102,0.9549
0.1024,0.95485,0.1024,0.95462,0.1024,0.95472,0.1024,0.95472
0.1028,0.95468,0.1028,0.95447,0.1028,0.95455,0.1028,0.95455
0.1032,0.95451,0.1032,0.95432,0.1032,0.95438,0.1032,0.95438
0.1036,0.95435,0.1036,0.95418,0.1036,0.95421,0.1036,0.95422
0.104,0.95418,0.104,0.95403,0.104,0.95405,0.104,0.95405
0.1044,0.95402,0.1044,0.95389,0.1044,0.95389,0.1044,0.95389
0.1048,0.95386,0.1048,0.95375,0.1048,0.95372,0.1048,0.95373
0.1052,0.9537,0.1052,0.95361,0.1052,0.95356,0.1052,0.95357
0.1056,0.95354,0.1056,0.95347,0.1056,0.9534,0.1056,0.95341
0.106,0.95339,0.106,0.95333,0.106,0.95324,0.106,0.95325
0.1064,0.95323,0.1064,0.9532,0.1064,0.95309,0.1064,0.95309
0.1068,0.95308,0.1068,0.95307,0.1068,0.95294,0.1068,0.95294
0.1072,0.95293,0.1072,0.95294,0.1072,0.95279,0.1072,0.95279
0.1076,0.95278,0.1076,0.95281,0.1076,0.95264,0.1076,0.95265
0.108,0.95264,0.108,0.95268,0.108,0.9525,0.108,0.9525
0.1084,0.9525,0.1084,0.95256,0.1084,0.95236,0.1084,0.95236
0.1088,0.95236,0.1088,0.95244,0.1088,0.95222,0.1088,0.95222
0.1092,0.95223,0.1092,0.95232,0.1092,0.95208,0.1092,0.95209
0.1096,0.9521,0.1096,0.95221,0.1096,0.95195,0.1096,0.95196
0.11,0.95197,0.11,0.95209,0.11,0.95182,0.11,0.95183
0.1104,0.95184,0.1104,0.95198,0.1104,0.95169,0.1104,0.9517
0.1108,0.95172,0.1108,0.95187,0.1108,0.95157,0.1108,0.95157
0.1112,0.95159,0.1112,0.95176,0.1112,0.95145,0.1112,0.95145
0.1116,0.95148,0.1116,0.95166,0.1116,0.95133,0.1116,0.95133
0.112,0.95136,0.112,0.95155,0.112,0.95121,0.112,0.95122
0.1124,0.95125,0.1124,0.95145,0.1124,0.95109,0.1124,0.9511
0.1128,0.95114,0.1128,0.95136,0.1128,0.95098,0.1128,0.95099
0.1132,0.95103,0.1132,0.95126,0.1132,0.95087,0.1132,0.95088
0.1136,0.95092,0.1136,0.95117,0.1136,0.95077,0.1136,0.95078
0.114,0.95082,0.114,0.95107,0.114,0.95066,0.114,0.95067
0.1144,0.95072,0.1144,0.95098,0.1144,0.95056,0.1144,0.95057
0.1148,0.95062,0.1148,0.9509,0.1148,0.95047,0.1148,0.95048
0.1152,0.95053,0.1152,0.95081,0.1152,0.95037,0.1152,0.95038
0.1156,0.95044,0.1156,0.95073,0.1156,0.95028,0.1156,0.95029
0.116,0.95035,0.116,0.95065,0.116,0.95019,0.116,0.9502
0.1164,0.95026,0.1164,0.95057,0.1164,0.9501,0.1164,0.95011
0.1168,0.95018,0.1168,0.9505,0.1168,0.95002,0.1168,0.95003
0.1172,0.9501,0.1172,0.95042,0.1172,0.94994,0.1172,0.94995
0.1176,0.95002,0.1176,0.95035,0.1176,0.94986,0.1176,0.94987
0.118,0.94995,0.118,0.95028,0.118,0.94979,0.118,0.9498
0.1184,0.94987,0.1184,0.95022,0.1184,0.94972,0.1184,0.94973
0.1188,0.94981,0.1188,0.95015,0.1188,0.94965,0.1188,0.94966
0.1192,0.94974,0.1192,0.95009,0.1192,0.94958,0.1192,0.94959
0.1196,0.94968,0.1196,0.95003,0.1196,0.94952,0.1196,0.94953
0.12,0.94962,0.12,0.94998,0.12,0.94946,0.12,0.94946
0.1204,0.94956,0.1204,0.94992,0.1204,0.9494,0.1204,0.94941
0.1208,0.9495,0.1208,0.94987,0.1208,0.94934,0.1208,0.94935
0.1212,0.94945,0.1212,0.94982,0.1212,0.94929,0.1212,0.9493
0.1216,0.9494,0.1216,0.94977,0.1216,0.94924,0.1216,0.94925
0.122,0.94935,0.122,0.94973,0.122,0.94919,0.122,0.9492
0.1224,0.94931,0.1224,0.94969,0.1224,0.94915,0.1224,0.94916
0.1228,0.94927,0.1228,0.94965,0.1228,0.94911,0.1228,0.94911
0.1232,0.94923,0.1232,0.94961,0.1232,0.94907,0.1232,0.94908
0.1236,0.94919,0.1236,0.94958,0.1236,0.94904,0.1236,0.94904
0.124,0.94916,0.124,0.94955,0.124,0.949,0.124,0.94901
0.1244,0.94913,0.1244,0.94952,0.1244,0.94897,0.1244,0.94898
0.1248,0.9491,0.1248,0.94949,0.1248,0.94895,0.1248,0.94895
0.1252,0.94908,0.1252,0.94947,0.1252,0.94892,0.1252,0.94893
0.1256,0.94906,0.1256,0.94945,0.1256,0.9489,0.1256,0.94891
0.126,0.94904,0.126,0.94943,0.126,0.94888,0.126,0.94889
0.1264,0.94902,0.1264,0.94941,0.1264,0.94887,0.1264,0.94887
0.1268,0.94901,0.1268,0.94939,0.1268,0.94886,0.1268,0.94886
0.1272,0.949,0.1272,0.94938,0.1272,0.94885,0.1272,0.94885
0.1276,0.94899,0.1276,0.94937,0.1276,0.94884,0.1276,0.94884
0.128,0.94899,0.128,0.94937,0.128,0.94884,0.128,0.94884
0.1284,0.94899,0.1284,0.94936,0.1284,0.94884,0.1284,0.94884
0.1288,0.94899,0.1288,0.94936,0.1288,0.94884,0.1288,0.94884
0.1292,0.94899,0.1292,0.94936,0.1292,0.94884,0.1292,0.94884
0.1296,0.949,0.1296,0.94937,0.1296,0.94885,0.1296,0.94885
0.13,0.94901,0.13,0.94937,0.13,0.94886,0.13,0.94886
0.1304,0.94902,0.1304,0.94938,0.1304,0.94887,0.1304,0.94887
0.1308,0.94904,0.1308,0.94939,0.1308,0.94889,0.1308,0.94889
0.1312,0.94905,0.1312,0.9494,0.1312,0.94891,0.1312,0.94891
0.1316,0.94907,0.1316,0.94942,0.1316,0.94893,0.1316,0.94893
0.132,0.9491,0.132,0.94943,0.132,0.94895,0.132,0.94895
0.1324,0.94912,0.1324,0.94945,0.1324,0.94898,0.1324,0.94898
0.1328,0.94915,0.1328,0.94948,0.1328,0.94901,0.1328,0.94901
0.1332,0.94918,0.1332,0.9495,0.1332,0.94904,0.1332,0.94904
0.1336,0.94921,0.1336,0.94953,0.1336,0.94907,0.1336,0.94907
0.134,0.94925,0.134,0.94956,0.134,0.94911,0.134,0.94911
0.1344,0.94929,0.1344,0.94959,0.1344,0.94915,0.1344,0.94915
0.1348,0.94933,0.1348,0.94962,0.1348,0.9492,0.1348,0.94919
0.1352,0.94937,0.1352,0.94966,0.1352,0.94924,0.1352,0.94924
0.1356,0.94942,0.1356,0.94969,0.1356,0.94929,0.1356,0.94928
0.136,0.94947,0.136,0.94974,0.136,0.94934,0.136,0.94933
0.1364,0.94952,0.1364,0.94978,0.1364,0.94939,0.1364,0.94938
0.1368,0.94958,0.1368,0.94982,0.1368,0.94945,0.1368,0.94944
0.1372,0.94963,0.1372,0.94987,0.1372,0.94951,0.1372,0.9495
0.1376,0.94969,0.1376,0.94992,0.1376,0.94957,0.1376,0.94956
0.138,0.94975,0.138,0.94997,0.138,0.94963,0.138,0.94962
0.1384,0.94982,0.1384,0.95003,0.1384,0.94969,0.1384,0.94968
0.1388,0.94988,0.1388,0.95008,0.1388,0.94976,0.1388,0.94975
0.1392,0.94995,0.1392,0.95014,0.1392,0.94983,0.1392,0.94982
0.1396,0.95002,0.1396,0.9502,0.1396,0.9499,0.1396,0.94989
0.14,0.95009,0.14,0.95027,0.14,0.94998,0.14,0.94996
0.1404,0.95017,0.1404,0.95033,0.1404,0.95005,0.1404,0.95004
0.1408,0.95024,0.1408,0.9504,0.1408,0.95013,0.1408,0.95012
0.1412,0.95032,0.1412,0.95047,0.1412,0.95021,0.1412,0.9502
0.1416,0.9504,0.1416,0.95054,0.1416,0.9503,0.1416,0.95028
0.142,0.95049,0.142,0.95061,0.142,0.95038,0.142,0.95037
0.1424,0.95057,0.1424,0.95069,0.1424,0.95047,0.1424,0.95046
0.1428,0.95066,0.1428,0.95077,0.1428,0.95056,0.1428,0.95054
0.1432,0.95075,0.1432,0.95085,0.1432,0.95065,0.1432,0.95064
0.1436,0.95085,0.1436,0.95093,0.1436,0.95075,0.1436,0.95073
0.144,0.95094,0.144,0.95101,0.144,0.95084,0.144,0.95083
0.1444,0.95104,0.1444,0.9511,0.1444,0.95094,0.1444,0.95092
0.1448,0.95114,0.1448,0.95118,0.1448,0.95104,0.1448,0.95102
0.1452,0.95124,0.1452,0.95127,0.1452,0.95115,0.1452,0.95113
0.1456,0.95134,0.1456,0.95137,0.1456,0.95125,0.1456,0.95123
0.146,0.95145,0.146,0.95146,0.146,0.95136,0.146,0.95134
0.1464,0.95155,0.1464,0.95156,0.1464,0.95147,0.1464,0.95145
0.1468,0.95166,0.1468,0.95165,0.1468,0.95158,0.1468,0.95156
0.1472,0.95177,0.1472,0.95175,0.1472,0.95169,0.1472,0.95167
0.1476,0.95188,0.1476,0.95186,0.1476,0.9518,0.1476,0.95178
0.148,0.952,0.148,0.95196,0.148,0.95192,0.148,0.9519
0.1484,0.95211,0.1484,0.95206,0.1484,0.95203,0.1484,0.95201
0.1488,0.95223,0.1488,0.95217,0.1488,0.95215,0.1488,0.95213
0.1492,0.95235,0.1492,0.95228,0.1492,0.95228,0.1492,0.95226
0.1496,0.95247,0.1496,0.95239,0.1496,0.9524,0.1496,0.95238
0.15,0.9526,0.15,0.95251,0.15,0.95253,0.15,0.95251
0.1504,0.95272,0.1504,0.95262,0.1504,0.95265,0.1504,0.95263
0.1508,0.95285,0.1508,0.95274,0.1508,0.95278,0.1508,0.95276
0.1512,0.95298,0.1512,0.95286,0.1512,0.95292,0.1512,0.9529
0.1516,0.95311,0.1516,0.95298,0.1516,0.95305,0.1516,0.95303
0.152,0.95325,0.152,0.9531,0.152,0.95318,0.152,0.95317
0.1524,0.95338,0.1524,0.95323,0.1524,0.95332,0.1524,0.9533
0.1528,0.95352,0.1528,0.95335,0.1528,0.95346,0.1528,0.95344
0.1532,0.95366,0.1532,0.95348,0.1532,0.9536,0.1532,0.95358
0.1536,0.9538,0.1536,0.95361,0.1536,0.95374,0.1536,0.95372
0.154,0.95394,0.154,0.95374,0.154,0.95388,0.154,0.95386
0.1544,0.95408,0.1544,0.95388,0.1544,0.95403,0.1544,0.95401
0.1548,0.95422,0.1548,0.95401,0.1548,0.95417,0.1548,0.95415
0.1552,0.95437,0.1552,0.95415,0.1552,0.95431,0.1552,0.9543
0.1556,0.95451,0.1556,0.95429,0.1556,0.95446,0.1556,0.95444
0.156,0.95465,0.156,0.95443,0.156,0.9546,0.156,0.95459
0.1564,0.9548,0.1564,0.95457,0.1564,0.95475,0.1564,0.95473
0.1568,0.95495,0.1568,0.95471,0.1568,0.9549,0.1568,0.95488
0.1572,0.9551,0.1572,0.95485,0.1572,0.95505,0.1572,0.95503
0.1576,0.95524,0.1576,0.955,0.1576,0.9552,0.1576,0.95518
0.158,0.95539,0.158,0.95514,0.158,0.95535,0.158,0.95533
0.1584,0.95554,0.1584,0.95529,0.1584,0.9555,0.1584,0.95549
0.1588,0.9557,0.1588,0.95544,0.1588,0.95566,0.1588,0.95564
0.1592,0.95585,0.1592,0.95559,0.1592,0.95581,0.1592,0.95579
0.1596,0.956,0.1596,0.95574,0.1596,0.95596,0.1596,0.95595
0.16,0.95615,0.16,0.9559,0.16,0.95612,0.16,0.9561
0.1604,0.95631,0.1604,0.95605,0.1604,0.95627,0.1604,0.95626
0.1608,0.95646,0.1608,0.95621,0.1608,0.95643,0.1608,0.95642
0.1612,0.95662,0.1612,0.95637,0.1612,0.95659,0.1612,0.95658
0.1616,0.95678,0.1616,0.95653,0.1616,0.95675,0.1616,0.95673
0.162,0.95694,0.162,0.95669,0.162,0.95691,0.162,0.95689
0.1624,0.9571,0.1624,0.95685,0.1624,0.95707,0.1624,0.95705
0.1628,0.95726,0.1628,0.95702,0.1628,0.95723,0.1628,0.95722
0.1632,0.95742,0.1632,0.95718,0.1632,0.95739,0.1632,0.95738
0.1636,0.95758,0.1636,0.95735,0.1636,0.95755,0.1636,0.95754
0.164,0.95774,0.164,0.95752,0.164,0.95772,0.164,0.9577
0.1644,0.9579,0.1644,0.95768,0.1644,0.95788,0.1644,0.95787
0.1648,0.95807,0.1648,0.95785,0.1648,0.95804,0.1648,0.95803
0.1652,0.95823,0.1652,0.95802,0.1652,0.95821,0.1652,0.9582
0.1656,0.9584,0.1656,0.95819,0.1656,0.95838,0.1656,0.95837
0.166,0.95857,0.166,0.95837,0.166,0.95855,0.166,0.95854
0.1664,0.95873,0.1664,0.95854,0.1664,0.95872,0.1664,0.95871
0.1668,0.9589,0.1668,0.95871,0.1668,0.95889,0.1668,0.95888
0.1672,0.95907,0.1672,0.95889,0.1672,0.95906,0.1672,0.95905
0.1676,0.95924,0.1676,0.95906,0.1676,0.95923,0.1676,0.95922
0.168,0.95942,0.168,0.95924,0.168,0.9594,0.168,0.95939
0.1684,0.95959,0.1684,0.95942,0.1684,0.95958,0.1684,0.95957
0.1688,0.95976,0.1688,0.9596,0.1688,0.95975,0.1688,0.95974
0.1692,0.95994,0.1692,0.95978,0.1692,0.95993,0.1692,0.95992
0.1696,0.96012,0.1696,0.95996,0.1696,0.96011,0.1696,0.9601
0.17,0.96029,0.17,0.96014,0.17,0.96029,0.17,0.96028
0.1704,0.96047,0.1704,0.96033,0.1704,0.96047,0.1704,0.96046
0.1708,0.96065,0.1708,0.96051,0.1708,0.96065,0.1708,0.96064
0.1712,0.96083,0.1712,0.9607,0.1712,0.96083,0.1712,0.96082
0.1716,0.96101,0.1716,0.96088,0.1716,0.96101,0.1716,0.961
0.172,0.9612,0.172,0.96107,0.172,0.96119,0.172,0.96119
0.1724,0.96138,0.1724,0.96126,0.1724,0.96138,0.1724,0.96137
0.1728,0.96156,0.1728,0.96145,0.1728,0.96156,0.1728,0.96156
0.1732,0.96174,0.1732,0.96164,0.1732,0.96174,0.1732,0.96174
0.1736,0.96193,0.1736,0.96183,0.1736,0.96193,0.1736,0.96192
0.174,0.96211,0.174,0.96202,0.174,0.96211,0.174,0.96211
0.1744,0.96229,0.1744,0.96221,0.1744,0.96229,0.1744,0.96229
0.1748,0.96247,0.1748,0.9624,0.1748,0.96248,0.1748,0.96247
0.1752,0.96266,0.1752,0.9626,0.1752,0.96266,0.1752,0.96266
0.1756,0.96284,0.1756,0.96279,0.1756,0.96285,0.1756,0.96284
0.176,0.96303,0.176,0.96299,0.176,0.96303,0.176,0.96303
0.1764,0.96321,0.1764,0.96318,0.1764,0.96322,0.1764,0.96321
0.1768,0.9634,0.1768,0.96338,0.1768,0.96341,0.1768,0.9634
0.1772,0.96358,0.1772,0.96357,0.1772,0.96359,0.1772,0.96359
0.1776,0.96376,0.1776,0.96377,0.1776,0.96377,0.1776,0.96377
0.178,0.96395,0.178,0.96397,0.178,0.96396,0.178,0.96396
0.1784,0.96413,0.1784,0.96417,0.1784,0.96415,0.1784,0.96414
0.1788,0.96432,0.1788,0.96437,0.1788,0.96433,0.1788,0.96433
0.1792,0.96451,0.1792,0.96457,0.1792,0.96452,0.1792,0.96452
0.1796,0.96469,0.1796,0.96477,0.1796,0.96471,0.1796,0.9647
0.18,0.96488,0.18,0.96498,0.18,0.9649,0.18,0.96489
0.1804,0.96507,0.1804,0.96518,0.1804,0.96509,0.1804,0.96508
0.1808,0.96525,0.1808,0.96539,0.1808,0.96527,0.1808,0.96527
0.1812,0.96544,0.1812,0.96559,0.1812,0.96546,0.1812,0.96546
0.1816,0.96563,0.1816,0.9658,0.1816,0.96565,0.1816,0.96565
0.182,0.96582,0.182,0.966,0.182,0.96584,0.182,0.96584
0.1824,0.96601,0.1824,0.96621,0.1824,0.96603,0.1824,0.96603
0.1828,0.9662,0.1828,0.96642,0.1828,0.96622,0.1828,0.96622
0.1832,0.96639,0.1832,0.96663,0.1832,0.96642,0.1832,0.96641
0.1836,0.96658,0.1836,0.96683,0.1836,0.96661,0.1836,0.9666
0.184,0.96677,0.184,0.96704,0.184,0.9668,0.184,0.9668
0.1844,0.96697,0.1844,0.96725,0.1844,0.96699,0.1844,0.96699
0.1848,0.96716,0.1848,0.96746,0.1848,0.96719,0.1848,0.96719
0.1852,0.96736,0.1852,0.96767,0.1852,0.96739,0.1852,0.96738
0.1856,0.96755,0.1856,0.96788,0.1856,0.96758,0.1856,0.96758
0.186,0.96775,0.186,0.96809,0.186,0.96778,0.186,0.96778
0.1864,0.96795,0.1864,0.96831,0.1864,0.96798,0.1864,0.96798
0.1868,0.96815,0.1868,0.96852,0.1868,0.96818,0.1868,0.96817
0.1872,0.96834,0.1872,0.96873,0.1872,0.96838,0.1872,0.96838
0.1876,0.96855,0.1876,0.96895,0.1876,0.96858,0.1876,0.96858
0.188,0.96875,0.188,0.96916,0.188,0.96878,0.188,0.96878
0.1884,0.96895,0.1884,0.96937,0.1884,0.96899,0.1884,0.96898
0.1888,0.96915,0.1888,0.96959,0.1888,0.96919,0.1888,0.96918
0.1892,0.96935,0.1892,0.9698,0.1892,0.96939,0.1892,0.96939
0.1896,0.96955,0.1896,0.97001,0.1896,0.96959,0.1896,0.96959
0.19,0.96975,0.19,0.97023,0.19,0.9698,0.19,0.96979
0.1904,0.96996,0.1904,0.97044,0.1904,0.97,0.1904,0.97
0.1908,0.97016,0.1908,0.97066,0.1908,0.9702,0.1908,0.9702
0.1912,0.97036,0.1912,0.97087,0.1912,0.9704,0.1912,0.9704
0.1916,0.97056,0.1916,0.97109,0.1916,0.97061,0.1916,0.9706
0.192,0.97076,0.192,0.9713,0.192,0.97081,0.192,0.97081
0.1924,0.97096,0.1924,0.97152,0.1924,0.97101,0.1924,0.97101
0.1928,0.97117,0.1928,0.97173,0.1928,0.97122,0.1928,0.97121
0.1932,0.97137,0.1932,0.97195,0.1932,0.97142,0.1932,0.97142
0.1936,0.97157,0.1936,0.97217,0.1936,0.97162,0.1936,0.97162
0.194,0.97177,0.194,0.97239,0.194,0.97183,0.194,0.97183
0.1944,0.97198,0.1944,0.97261,0.1944,0.97203,0.1944,0.97203
0.1948,0.97218,0.1948,0.97282,0.1948,0.97224,0.1948,0.97223
0.1952,0.97238,0.1952,0.97304,0.1952,0.97244,0.1952,0.97244
0.1956,0.97259,0.1956,0.97326,0.1956,0.97265,0.1956,0.97264
0.196,0.97279,0.196,0.97348,0.196,0.97285,0.196,0.97285
0.1964,0.973,0.1964,0.97369,0.1964,0.97306,0.1964,0.97305
0.1968,0.9732,0.1968,0.97391,0.1968,0.97326,0.1968,0.97326
0.1972,0.9734,0.1972,0.97413,0.1972,0.97347,0.1972,0.97347
0.1976,0.97361,0.1976,0.97434,0.1976,0.97367,0.1976,0.97367
0.198,0.97381,0.198,0.97456,0.198,0.97388,0.198,0.97388
0.1984,0.97402,0.1984,0.97478,0.1984,0.97408,0.1984,0.97408
0.1988,0.97422,0.1988,0.97499,0.1988,0.97429,0.1988,0.97429
0.1992,0.97443,0.1992,0.97521,0.1992,0.9745,0.1992,0.9745
0.1996,0.97464,0.1996,0.97543,0.1996,0.97471,0.1996,0.97471
0.2,0.97485,0.2,0.97565,0.2,0.97492,0.2,0.97492
0.2004,0.97506,0.2004,0.97586,0.2004,0.97513,0.2004,0.97513
0.2008,0.97527,0.2008,0.97608,0.2008,0.97534,0.2008,0.97534
0.2012,0.97548,0.2012,0.9763,0.2012,0.97556,0.2012,0.97556
0.2016,0.97569,0.2016,0.97652,0.2016,0.97577,0.2016,0.97577
0.202,0.9759,0.202,0.97673,0.202,0.97598,0.202,0.97599
0.2024,0.97612,0.2024,0.97695,0.2024,0.9762,0.2024,0.9762
0.2028,0.97633,0.2028,0.97717,0.2028,0.97642,0.2028,0.97642
0.2032,0.97655,0.2032,0.97738,0.2032,0.97664,0.2032,0.97664
0.2036,0.97677,0.2036,0.9776,0.2036,0.97686,0.2036,0.97686
0.204,0.97699,0.204,0.97781,0.204,0.97708,0.204,0.97708
0.2044,0.97721,0.2044,0.97803,0.2044,0.97729,0.2044,0.9773
0.2048,0.97742,0.2048,0.97824,0.2048,0.97751,0.2048,0.97751
0.2052,0.97764,0.2052,0.97846,0.2052,0.97773,0.2052,0.97773
0.2056,0.97786,0.2056,0.97867,0.2056,0.97794,0.2056,0.97795
0.206,0.97807,0.206,0.97888,0.206,0.97816,0.206,0.97816
0.2064,0.97828,0.2064,0.9791,0.2064,0.97838,0.2064,0.97838
0.2068,0.9785,0.2068,0.97931,0.2068,0.97859,0.2068,0.97859
0.2072,0.97871,0.2072,0.97952,0.2072,0.9788,0.2072,0.97881
0.2076,0.97893,0.2076,0.97973,0.2076,0.97902,0.2076,0.97902
0.208,0.97914,0.208,0.97995,0.208,0.97923,0.208,0.97924
0.2084,0.97935,0.2084,0.98016,0.2084,0.97945,0.2084,0.97945
0.2088,0.97957,0.2088,0.98037,0.2088,0.97966,0.2088,0.97966
0.2092,0.97978,0.2092,0.98058,0.2092,0.97987,0.2092,0.97988
0.2096,0.97999,0.2096,0.98079,0.2096,0.98009,0.2096,0.98009
0.21,0.9802,0.21,0.981,0.21,0.9803,0.21,0.9803
0.2104,0.98041,0.2104,0.98121,0.2104,0.98051,0.2104,0.98051
0.2108,0.98063,0.2108,0.98142,0.2108,0.98072,0.2108,0.98073
0.2112,0.98084,0.2112,0.98163,0.2112,0.98094,0.2112,0.98094
0.2116,0.98105,0.2116,0.98184,0.2116,0.98115,0.2116,0.98115
0.212,0.98126,0.212,0.98205,0.212,0.98136,0.212,0.98137
0.2124,0.98147,0.2124,0.98225,0.2124,0.98157,0.2124,0.98158
0.2128,0.98168,0.2128,0.98246,0.2128,0.98178,0.2128,0.98179
0.2132,0.98189,0.2132,0.98266,0.2132,0.98199,0.2132,0.982
0.2136,0.9821,0.2136,0.98286,0.2136,0.98221,0.2136,0.98221
0.214,0.98231,0.214,0.98307,0.214,0.98242,0.214,0.98242
0.2144,0.98252,0.2144,0.98327,0.2144,0.98263,0.2144,0.98264
0.2148,0.98274,0.2148,0.98347,0.2148,0.98284,0.2148,0.98285
0.2152,0.98295,0.2152,0.98368,0.2152,0.98305,0.2152,0.98306
0.2156,0.98316,0.2156,0.98388,0.2156,0.98327,0.2156,0.98327
0.216,0.98337,0.216,0.98408,0.216,0.98348,0.216,0.98348
0.2164,0.98358,0.2164,0.98428,0.2164,0.98369,0.2164,0.9837
0.2168,0.98379,0.2168,0.98448,0.2168,0.9839,0.2168,0.98391
0.2172,0.984,0.2172,0.98467,0.2172,0.98411,0.2172,0.98412
0.2176,0.98421,0.2176,0.98487,0.2176,0.98433,0.2176,0.98433
0.218,0.98442,0.218,0.98506,0.218,0.98454,0.218,0.98454
0.2184,0.98463,0.2184,0.98526,0.2184,0.98475,0.2184,0.98475
0.2188,0.98484,0.2188,0.98545,0.2188,0.98495,0.2188,0.98496
0.2192,0.98505,0.2192,0.98564,0.2192,0.98516,0.2192,0.98517
0.2196,0.98525,0.2196,0.98583,0.2196,0.98537,0.2196,0.98538
0.22,0.98545,0.22,0.98601,0.22,0.98557,0.22,0.98558
0.2204,0.98566,0.2204,0.9862,0.2204,0.98577,0.2204,0.98578
0.2208,0.98586,0.2208,0.98639,0.2208,0.98597,0.2208,0.98598
0.2212,0.98606,0.2212,0.98657,0.2212,0.98617,0.2212,0.98618
0.2216,0.98625,0.2216,0.98676,0.2216,0.98637,0.2216,0.98638
0.222,0.98645,0.222,0.98694,0.222,0.98657,0.222,0.98658
0.2224,0.98665,0.2224,0.98712,0.2224,0.98676,0.2224,0.98677
0.2228,0.98684,0.2228,0.9873,0.2228,0.98696,0.2228,0.98697
0.2232,0.98703,0.2232,0.98748,0.2232,0.98715,0.2232,0.98716
0.2236,0.98722,0.2236,0.98766,0.2236,0.98734,0.2236,0.98735
0.224,0.98741,0.224,0.98783,0.224,0.98753,0.224,0.98754
0.2244,0.9876,0.2244,0.98801,0.2244,0.98772,0.2244,0.98773
0.2248,0.98779,0.2248,0.98818,0.2248,0.9879,0.2248,0.98792
0.2252,0.98797,0.2252,0.98836,0.2252,0.98809,0.2252,0.98811
0.2256,0.98816,0.2256,0.98853,0.2256,0.98827,0.2256,0.98829
0.226,0.98834,0.226,0.9887,0.226,0.98846,0.226,0.98848
0.2264,0.98852,0.2264,0.98887,0.2264,0.98864,0.2264,0.98866
0.2268,0.9887,0.2268,0.98904,0.2268,0.98882,0.2268,0.98884
0.2272,0.98888,0.2272,0.9892,0.2272,0.989,0.2272,0.98902
0.2276,0.98906,0.2276,0.98936,0.2276,0.98918,0.2276,0.9892
0.228,0.98924,0.228,0.98953,0.228,0.98935,0.228,0.98938
0.2284,0.98941,0.2284,0.98969,0.2284,0.98952,0.2284,0.98955
0.2288,0.98958,0.2288,0.98985,0.2288,0.9897,0.2288,0.98972
0.2292,0.98975,0.2292,0.99,0.2292,0.98987,0.2292,0.9899
0.2296,0.98993,0.2296,0.99016,0.2296,0.99004,0.2296,0.99007
0.23,0.99009,0.23,0.99031,0.23,0.99021,0.23,0.99024
0.2304,0.99026,0.2304,0.99047,0.2304,0.99037,0.2304,0.9904
0.2308,0.99042,0.2308,0.99062,0.2308,0.99054,0.2308,0.99057
0.2312,0.99059,0.2312,0.99077,0.2312,0.9907,0.2312,0.99073
0.2316,0.99075,0.2316,0.99091,0.2316,0.99086,0.2316,0.99089
0.232,0.99091,0.232,0.99106,0.232,0.99102,0.232,0.99105
0.2324,0.99107,0.2324,0.9912,0.2324,0.99118,0.2324,0.99121
0.2328,0.99122,0.2328,0.99135,0.2328,0.99134,0.2328,0.99137
0.2332,0.99138,0.2332,0.99149,0.2332,0.99149,0.2332,0.99153
0.2336,0.99153,0.2336,0.99163,0.2336,0.99165,0.2336,0.99168
0.234,0.99169,0.234,0.99176,0.234,0.9918,0.234,0.99184
0.2344,0.99184,0.2344,0.9919,0.2344,0.99195,0.2344,0.99199
0.2348,0.99199,0.2348,0.99203,0.2348,0.99211,0.2348,0.99214
0.2352,0.99214,0.2352,0.99217,0.2352,0.99225,0.2352,0.99229
0.2356,0.99228,0.2356,0.9923,0.2356,0.9924,0.2356,0.99244
0.236,0.99243,0.236,0.99243,0.236,0.99255,0.236,0.99258
0.2364,0.99257,0.2364,0.99255,0.2364,0.99269,0.2364,0.99273
0.2368,0.99272,0.2368,0.99268,0.2368,0.99283,0.2368,0.99287
0.2372,0.99285,0.2372,0.9928,0.2372,0.99297,0.2372,0.99301
0.2376,0.99299,0.2376,0.99292,0.2376,0.9931,0.2376,0.99314
0.238,0.99312,0.238,0.99304,0.238,0.99324,0.238,0.99327
0.2384,0.99326,0.2384,0.99316,0.2384,0.99337,0.2384,0.99341
0.2388,0.99339,0.2388,0.99327,0.2388,0.9935,0.2388,0.99353
0.2392,0.99351,0.2392,0.99339,0.2392,0.99362,0.2392,0.99366
0.2396,0.99364,0.2396,0.9935,0.2396,0.99375,0.2396,0.99378
0.24,0.99376,0.24,0.99361,0.24,0.99387,0.24,0.9939
0.2404,0.99388,0.2404,0.99371,0.2404,0.99399,0.2404,0.99402
0.2408,0.99399,0.2408,0.99382,0.2408,0.9941,0.2408,0.99414
0.2412,0.99411,0.2412,0.99392,0.2412,0.99422,0.2412,0.99425
0.2416,0.99422,0.2416,0.99402,0.2416,0.99433,0.2416,0.99437
0.242,0.99433,0.242,0.99412,0.242,0.99444,0.242,0.99448
0.2424,0.99444,0.2424,0.99421,0.2424,0.99455,0.2424,0.99458
0.2428,0.99454,0.2428,0.99431,0.2428,0.99465,0.2428,0.99469
0.2432,0.99465,0.2432,0.9944,0.2432,0.99475,0.2432,0.99479
0.2436,0.99475,0.2436,0.99449,0.2436,0.99485,0.2436,0.99489
0.244,0.99484,0.244,0.99457,0.244,0.99495,0.244,0.99498
0.2444,0.99494,0.2444,0.99466,0.2444,0.99504,0.2444,0.99508
0.2448,0.99503,0.2448,0.99474,0.2448,0.99513,0.2448,0.99517
0.2452,0.99512,0.2452,0.99482,0.2452,0.99522,0.2452,0.99526
0.2456,0.99521,0.2456,0.9949,0.2456,0.9953,0.2456,0.99534
0.246,0.99529,0.246,0.99498,0.246,0.99539,0.246,0.99543
0.2464,0.99537,0.2464,0.99505,0.2464,0.99547,0.2464,0.99551
0.2468,0.99545,0.2468,0.99512,0.2468,0.99555,0.2468,0.99559
0.2472,0.99553,0.2472,0.99519,0.2472,0.99562,0.2472,0.99566
0.2476,0.99561,0.2476,0.99526,0.2476,0.9957,0.2476,0.99574
0.248,0.99568,0.248,0.99532,0.248,0.99577,0.248,0.99581
0.2484,0.99575,0.2484,0.99539,0.2484,0.99583,0.2484,0.99588
0.2488,0.99581,0.2488,0.99545,0.2488,0.9959,0.2488,0.99594
0.2492,0.99588,0.2492,0.99551,0.2492,0.99596,0.2492,0.996
0.2496,0.99594,0.2496,0.99556,0.2496,0.99602,0.2496,0.99606
0.25,0.996,0.25,0.99562,0.25,0.99608,0.25,0.99612
0.2504,0.99606,0.2504,0.99567,0.2504,0.99614,0.2504,0.99618
0.2508,0.99611,0.2508,0.99572,0.2508,0.99619,0.2508,0.99623
0.2512,0.99616,0.2512,0.99577,0.2512,0.99624,0.2512,0.99628
0.2516,0.99621,0.2516,0.99581,0.2516,0.99629,0.2516,0.99633
0.252,0.99626,0.252,0.99586,0.252,0.99633,0.252,0.99637
0.2524,0.9963,0.2524,0.9959,0.2524,0.99637,0.2524,0.99642
0.2528,0.99634,0.2528,0.99594,0.2528,0.99641,0.2528,0.99646
0.2532,0.99638,0.2532,0.99597,0.2532,0.99645,0.2532,0.9965
0.2536,0.99642,0.2536,0.99601,0.2536,0.99649,0.2536,0.99653
0.254,0.99645,0.254,0.99604,0.254,0.99652,0.254,0.99656
0.2544,0.99648,0.2544,0.99607,0.2544,0.99655,0.2544,0.99659
0.2548,0.99651,0.2548,0.9961,0.2548,0.99658,0.2548,0.99662
0.2552,0.99654,0.2552,0.99612,0.2552,0.9966,0.2552,0.99665
0.2556,0.99657,0.2556,0.99614,0.2556,0.99662,0.2556,0.99667
0.256,0.99659,0.256,0.99616,0.256,0.99664,0.256,0.99669
0.2564,0.99661,0.2564,0.99618,0.2564,0.99666,0.2564,0.9967
0.2568,0.99662,0.2568,0.9962,0.2568,0.99667,0.2568,0.99672
0.2572,0.99663,0.2572,0.99621,0.2572,0.99668,0.2572,0.99673
0.2576,0.99664,0.2576,0.99622,0.2576,0.99669,0.2576,0.99674
0.258,0.99665,0.258,0.99623,0.258,0.9967,0.258,0.99674
0.2584,0.99666,0.2584,0.99623,0.2584,0.9967,0.2584,0.99675
0.2588,0.99666,0.2588,0.99624,0.2588,0.9967,0.2588,0.99675
0.2592,0.99666,0.2592,0.99624,0.2592,0.9967,0.2592,0.99675
0.2596,0.99666,0.2596,0.99624,0.2596,0.9967,0.2596,0.99674
0.26,0.99665,0.26,0.99624,0.26,0.99669,0.26,0.99674
0.2604,0.99665,0.2604,0.99623,0.2604,0.99668,0.2604,0.99673
0.2608,0.99664,0.2608,0.99623,0.2608,0.99667,0.2608,0.99672
0.2612,0.99663,0.2612,0.99622,0.2612,0.99666,0.2612,0.99671
0.2616,0.99661,0.2616,0.9962,0.2616,0.99664,0.2616,0.99669
0.262,0.9966,0.262,0.99619,0.262,0.99662,0.262,0.99667
0.2624,0.99658,0.2624,0.99617,0.2624,0.9966,0.2624,0.99665
0.2628,0.99656,0.2628,0.99616,0.2628,0.99658,0.2628,0.99663
0.2632,0.99654,0.2632,0.99614,0.2632,0.99656,0.2632,0.9966
0.2636,0.99651,0.2636,0.99611,0.2636,0.99653,0.2636,0.99658
0.264,0.99648,0.264,0.99609,0.264,0.9965,0.264,0.99655
0.2644,0.99645,0.2644,0.99606,0.2644,0.99647,0.2644,0.99651
0.2648,0.99642,0.2648,0.99603,0.2648,0.99643,0.2648,0.99648
0.2652,0.99639,0.2652,0.996,0.2652,0.99639,0.2652,0.99644
0.2656,0.99635,0.2656,0.99596,0.2656,0.99636,0.2656,0.9964
0.266,0.99631,0.266,0.99593,0.266,0.99631,0.266,0.99636
0.2664,0.99627,0.2664,0.99589,0.2664,0.99627,0.2664,0.99632
0.2668,0.99623,0.2668,0.99585,0.2668,0.99622,0.2668,0.99627
0.2672,0.99618,0.2672,0.9958,0.2672,0.99618,0.2672,0.99623
0.2676,0.99613,0.2676,0.99576,0.2676,0.99613,0.2676,0.99618
0.268,0.99608,0.268,0.99571,0.268,0.99607,0.268,0.99612
0.2684,0.99603,0.2684,0.99566,0.2684,0.99602,0.2684,0.99607
0.2688,0.99598,0.2688,0.99561,0.2688,0.99596,0.2688,0.99601
0.2692,0.99592,0.2692,0.99556,0.2692,0.99591,0.2692,0.99596
0.2696,0.99586,0.2696,0.9955,0.2696,0.99585,0.2696,0.99589
0.27,0.9958,0.27,0.99544,0.27,0.99578,0.27,0.99583
0.2704,0.99574,0.2704,0.99538,0.2704,0.99572,0.2704,0.99577
0.2708,0.99568,0.2708,0.99532,0.2708,0.99565,0.2708,0.9957
0.2712,0.99561,0.2712,0.99526,0.2712,0.99558,0.2712,0.99563
0.2716,0.99554,0.2716,0.99519,0.2716,0.99551,0.2716,0.99556
0.272,0.99547,0.272,0.99512,0.272,0.99544,0.272,0.99549
0.2724,0.9954,0.2724,0.99505,0.2724,0.99536,0.2724,0.99541
0.2728,0.99532,0.2728,0.99498,0.2728,0.99529,0.2728,0.99534
0.2732,0.99525,0.2732,0.99491,0.2732,0.99521,0.2732,0.99526
0.2736,0.99517,0.2736,0.99483,0.2736,0.99513,0.2736,0.99518
0.274,0.99509,0.274,0.99475,0.274,0.99504,0.274,0.99509
0.2744,0.99501,0.2744,0.99467,0.2744,0.99496,0.2744,0.99501
0.2748,0.99493,0.2748,0.99459,0.2748,0.99488,0.2748,0.99492
0.2752,0.99484,0.2752,0.99451,0.2752,0.99479,0.2752,0.99484
0.2756,0.99475,0.2756,0.99442,0.2756,0.9947,0.2756,0.99475
0.276,0.99466,0.276,0.99434,0.276,0.99461,0.276,0.99466
0.2764,0.99457,0.2764,0.99425,0.2764,0.99451,0.2764,0.99456
0.2768,0.99448,0.2768,0.99416,0.2768,0.99441,0.2768,0.99446
0.2772,0.99438,0.2772,0.99406,0.2772,0.99432,0.2772,0.99437
0.2776,0.99429,0.2776,0.99397,0.2776,0.99422,0.2776,0.99427
0.278,0.99419,0.278,0.99387,0.278,0.99412,0.278,0.99417
0.2784,0.99409,0.2784,0.99377,0.2784,0.99401,0.2784,0.99406
0.2788,0.99399,0.2788,0.99367,0.2788,0.99391,0.2788,0.99396
0.2792,0.99388,0.2792,0.99357,0.2792,0.9938,0.2792,0.99385
0.2796,0.99378,0.2796,0.99347,0.2796,0.99369,0.2796,0.99374
0.28,0.99367,0.28,0.99336,0.28,0.99358,0.28,0.99363
0.2804,0.99356,0.2804,0.99325,0.2804,0.99347,0.2804,0.99352
0.2808,0.99345,0.2808,0.99315,0.2808,0.99336,0.2808,0.99341
0.2812,0.99334,0.2812,0.99303,0.2812,0.99324,0.2812,0.99329
0.2816,0.99322,0.2816,0.99292,0.2816,0.99313,0.2816,0.99317
0.282,0.99311,0.282,0.99281,0.282,0.99301,0.282,0.99306
0.2824,0.99299,0.2824,0.99269,0.2824,0.99289,0.2824,0.99294
0.2828,0.99287,0.2828,0.99257,0.2828,0.99276,0.2828,0.99281
0.2832,0.99275,0.2832,0.99245,0.2832,0.99264,0.2832,0.99269
0.2836,0.99263,0.2836,0.99233,0.2836,0.99251,0.2836,0.99256
0.284,0.9925,0.284,0.99221,0.284,0.99238,0.284,0.99243
0.2844,0.99238,0.2844,0.99208,0.2844,0.99226,0.2844,0.99231
0.2848,0.99225,0.2848,0.99196,0.2848,0.99212,0.2848,0.99217
0.2852,0.99212,0.2852,0.99183,0.2852,0.99199,0.2852,0.99204
0.2856,0.99199,0.2856,0.9917,0.2856,0.99186,0.2856,0.99191
0.286,0.99186,0.286,0.99157,0.286,0.99173,0.286,0.99178
0.2864,0.99173,0.2864,0.99144,0.2864,0.99159,0.2864,0.99164
0.2868,0.99159,0.2868,0.99131,0.2868,0.99146,0.2868,0.9915
0.2872,0.99146,0.2872,0.99118,0.2872,0.99132,0.2872,0.99137
0.2876,0.99132,0.2876,0.99104,0.2876,0.99118,0.2876,0.99123
0.288,0.99119,0.288,0.9909,0.288,0.99104,0.288,0.99109
0.2884,0.99105,0.2884,0.99076,0.2884,0.9909,0.2884,0.99095
0.2888,0.99091,0.2888,0.99062,0.2888,0.99076,0.2888,0.99081
0.2892,0.99077,0.2892,0.99048,0.2892,0.99062,0.2892,0.99067
0.2896,0.99063,0.2896,0.99034,0.2896,0.99048,0.2896,0.99053
0.29,0.99049,0.29,0.9902,0.29,0.99034,0.29,0.99038
0.2904,0.99035,0.2904,0.99005,0.2904,0.99019,0.2904,0.99024
0.2908,0.99021,0.2908,0.9899,0.2908,0.99005,0.2908,0.99009
0.2912,0.99007,0.2912,0.98976,0.2912,0.9899,0.2912,0.98995
0.2916,0.98992,0.2916,0.98961,0.2916,0.98975,0.2916,0.9898
0.292,0.98978,0.292,0.98945,0.292,0.9896,0.292,0.98965
0.2924,0.98963,0.2924,0.9893,0.2924,0.98945,0.2924,0.9895
0.2928,0.98948,0.2928,0.98915,0.2928,0.9893,0.2928,0.98935
0.2932,0.98934,0.2932,0.98899,0.2932,0.98915,0.2932,0.9892
0.2936,0.98919,0.2936,0.98884,0.2936,0.989,0.2936,0.98905
0.294,0.98903,0.294,0.98868,0.294,0.98885,0.294,0.98889
0.2944,0.98888,0.2944,0.98852,0.2944,0.98869,0.2944,0.98874
0.2948,0.98873,0.2948,0.98836,0.2948,0.98854,0.2948,0.98858
0.2952,0.98858,0.2952,0.9882,0.2952,0.98838,0.2952,0.98843
0.2956,0.98843,0.2956,0.98803,0.2956,0.98823,0.2956,0.98827
0.296,0.98827,0.296,0.98787,0.296,0.98807,0.296,0.98811
0.2964,0.98811,0.2964,0.9877,0.2964,0.98791,0.2964,0.98796
0.2968,0.98796,0.2968,0.98754,0.2968,0.98775,0.2968,0.9878
0.2972,0.9878,0.2972,0.98737,0.2972,0.98759,0.2972,0.98764
0.2976,0.98764,0.2976,0.9872,0.2976,0.98743,0.2976,0.98747
0.298,0.98748,0.298,0.98703,0.298,0.98727,0.298,0.98731
0.2984,0.98732,0.2984,0.98686,0.2984,0.9871,0.2984,0.98715
0.2988,0.98716,0.2988,0.98669,0.2988,0.98694,0.2988,0.98699
0.2992,0.987,0.2992,0.98652,0.2992,0.98677,0.2992,0.98682
0.2996,0.98684,0.2996,0.98635,0.2996,0.98661,0.2996,0.98665
0.3,0.98667,0.3,0.98617,0.3,0.98644,0.3,0.98648
0.3004,0.9865,0.3004,0.986,0.3004,0.98627,0.3004,0.98632
0.3008,0.98634,0.3008,0.98582,0.3008,0.9861,0.3008,0.98615
0.3012,0.98617,0.3012,0.98564,0.3012,0.98593,0.3012,0.98597
0.3016,0.986,0.3016,0.98546,0.3016,0.98576,0.3016,0.9858
0.302,0.98583,0.302,0.98528,0.302,0.98559,0.302,0.98563
0.3024,0.98566,0.3024,0.9851,0.3024,0.98541,0.3024,0.98546
0.3028,0.98549,0.3028,0.98492,0.3028,0.98524,0.3028,0.98528
0.3032,0.98532,0.3032,0.98474,0.3032,0.98506,0.3032,0.98511
0.3036,0.98514,0.3036,0.98455,0.3036,0.98489,0.3036,0.98493
0.304,0.98497,0.304,0.98437,0.304,0.98471,0.304,0.98475
0.3044,0.98479,0.3044,0.98418,0.3044,0.98453,0.3044,0.98457
0.3048,0.98461,0.3048,0.98399,0.3048,0.98435,0.3048,0.98439
0.3052,0.98443,0.3052,0.9838,0.3052,0.98416,0.3052,0.98421
0.3056,0.98425,0.3056,0.98361,0.3056,0.98398,0.3056,0.98403
0.306,0.98407,0.306,0.98342,0.306,0.9838,0.306,0.98385
0.3064,0.98389,0.3064,0.98323,0.3064,0.98362,0.3064,0.98367
0.3068,0.98371,0.3068,0.98304,0.3068,0.98344,0.3068,0.98348
0.3072,0.98353,0.3072,0.98285,0.3072,0.98326,0.3072,0.9833
0.3076,0.98335,0.3076,0.98265,0.3076,0.98307,0.3076,0.98312
0.308,0.98317,0.308,0.98246,0.308,0.98289,0.308,0.98294
0.3084,0.98299,0.3084,0.98227,0.3084,0.98271,0.3084,0.98275
0.3088,0.9828,0.3088,0.98207,0.3088,0.98252,0.3088,0.98257
0.3092,0.98262,0.3092,0.98187,0.3092,0.98234,0.3092,0.98238
0.3096,0.98244,0.3096,0.98168,0.3096,0.98215,0.3096,0.9822
0.31,0.98225,0.31,0.98148,0.31,0.98197,0.31,0.98201
0.3104,0.98207,0.3104,0.98128,0.3104,0.98178,0.3104,0.98182
0.3108,0.98188,0.3108,0.98108,0.3108,0.98159,0.3108,0.98164
0.3112,0.9817,0.3112,0.98088,0.3112,0.98141,0.3112,0.98145
0.3116,0.98152,0.3116,0.98068,0.3116,0.98122,0.3116,0.98127
0.312,0.98133,0.312,0.98048,0.312,0.98104,0.312,0.98108
0.3124,0.98115,0.3124,0.98027,0.3124,0.98085,0.3124,0.9809
0.3128,0.98096,0.3128,0.98007,0.3128,0.98066,0.3128,0.98071
0.3132,0.98077,0.3132,0.97987,0.3132,0.98047,0.3132,0.98052
0.3136,0.98059,0.3136,0.97967,0.3136,0.98028,0.3136,0.98033
0.314,0.9804,0.314,0.97946,0.314,0.98009,0.314,0.98013
0.3144,0.98021,0.3144,0.97926,0.3144,0.9799,0.3144,0.97994
0.3148,0.98002,0.3148,0.97905,0.3148,0.9797,0.3148,0.97975
0.3152,0.97982,0.3152,0.97885,0.3152,0.97951,0.3152,0.97955
0.3156,0.97963,0.3156,0.97864,0.3156,0.97931,0.3156,0.97936
0.316,0.97944,0.316,0.97844,0.316,0.97912,0.316,0.97917
0.3164,0.97925,0.3164,0.97823,0.3164,0.97892,0.3164,0.97897
0.3168,0.97905,0.3168,0.97803,0.3168,0.97873,0.3168,0.97877
0.3172,0.97886,0.3172,0.97782,0.3172,0.97853,0.3172,0.97858
0.3176,0.97866,0.3176,0.97761,0.3176,0.97833,0.3176,0.97838
0.318,0.97846,0.318,0.97741,0.318,0.97813,0.318,0.97818
0.3184,0.97826,0.3184,0.9772,0.3184,0.97793,0.3184,0.97798
0.3188,0.97807,0.3188,0.97699,0.3188,0.97773,0.3188,0.97778
0.3192,0.97787,0.3192,0.97678,0.3192,0.97753,0.3192,0.97757
0.3196,0.97766,0.3196,0.97657,0.3196,0.97732,0.3196,0.97737
0.32,0.97746,0.32,0.97636,0.32,0.97712,0.32,0.97717
0.3204,0.97726,0.3204,0.97615,0.3204,0.97691,0.3204,0.97696
0.3208,0.97706,0.3208,0.97594,0.3208,0.97671,0.3208,0.97676
0.3212,0.97685,0.3212,0.97572,0.3212,0.9765,0.3212,0.97655
0.3216,0.97664,0.3216,0.97551,0.3216,0.97629,0.3216,0.97634
0.322,0.97644,0.322,0.9753,0.322,0.97608,0.322,0.97613
0.3224,0.97623,0.3224,0.97509,0.3224,0.97587,0.3224,0.97592
0.3228,0.97602,0.3228,0.97488,0.3228,0.97566,0.3228,0.97571
0.3232,0.97581,0.3232,0.97467,0.3232,0.97545,0.3232,0.9755
0.3236,0.9756,0.3236,0.97446,0.3236,0.97524,0.3236,0.97529
0.324,0.9754,0.324,0.97425,0.324,0.97503,0.324,0.97508
0.3244,0.97519,0.3244,0.97404,0.3244,0.97483,0.3244,0.97487
0.3248,0.97498,0.3248,0.97383,0.3248,0.97462,0.3248,0.97466
0.3252,0.97477,0.3252,0.97361,0.3252,0.97441,0.3252,0.97445
0.3256,0.97457,0.3256,0.9734,0.3256,0.9742,0.3256,0.97424
0.326,0.97436,0.326,0.97319,0.326,0.97399,0.326,0.97404
0.3264,0.97415,0.3264,0.97297,0.3264,0.97379,0.3264,0.97383
0.3268,0.97395,0.3268,0.97276,0.3268,0.97358,0.3268,0.97362
0.3272,0.97374,0.3272,0.97255,0.3272,0.97337,0.3272,0.97341
0.3276,0.97354,0.3276,0.97233,0.3276,0.97316,0.3276,0.9732
0.328,0.97333,0.328,0.97212,0.328,0.97296,0.328,0.973
0.3284,0.97312,0.3284,0.97191,0.3284,0.97275,0.3284,0.97279
0.3288,0.97292,0.3288,0.97169,0.3288,0.97254,0.3288,0.97258
0.3292,0.97271,0.3292,0.97148,0.3292,0.97233,0.3292,0.97237
0.3296,0.9725,0.3296,0.97127,0.3296,0.97212,0.3296,0.97216
0.33,0.97229,0.33,0.97106,0.33,0.97191,0.33,0.97195
0.3304,0.97209,0.3304,0.97085,0.3304,0.9717,0.3304,0.97174
0.3308,0.97188,0.3308,0.97063,0.3308,0.97149,0.3308,0.97153
0.3312,0.97167,0.3312,0.97042,0.3312,0.97127,0.3312,0.97131
0.3316,0.97146,0.3316,0.97021,0.3316,0.97106,0.3316,0.9711
0.332,0.97124,0.332,0.97,0.332,0.97084,0.332,0.97088
0.3324,0.97103,0.3324,0.96979,0.3324,0.97063,0.3324,0.97067
0.3328,0.97082,0.3328,0.96958,0.3328,0.97042,0.3328,0.97045
0.3332,0.97061,0.3332,0.96936,0.3332,0.9702,0.3332,0.97024
0.3336,0.97039,0.3336,0.96915,0.3336,0.96999,0.3336,0.97002
0.334,0.97018,0.334,0.96894,0.334,0.96978,0.334,0.96981
0.3344,0.96997,0.3344,0.96873,0.3344,0.96956,0.3344,0.96959
0.3348,0.96976,0.3348,0.96852,0.3348,0.96934,0.3348,0.96938
0.3352,0.96954,0.3352,0.9683,0.3352,0.96913,0.3352,0.96916
0.3356,0.96933,0.3356,0.96809,0.3356,0.96891,0.3356,0.96894
0.336,0.96911,0.336,0.96788,0.336,0.96869,0.336,0.96872
0.3364,0.9689,0.3364,0.96767,0.3364,0.96848,0.3364,0.96851
0.3368,0.96868,0.3368,0.96746,0.3368,0.96826,0.3368,0.96829
0.3372,0.96847,0.3372,0.96725,0.3372,0.96805,0.3372,0.96808
0.3376,0.96825,0.3376,0.96705,0.3376,0.96784,0.3376,0.96786
0.338,0.96804,0.338,0.96684,0.338,0.96762,0.338,0.96765
0.3384,0.96783,0.3384,0.96663,0.3384,0.96741,0.3384,0.96744
0.3388,0.96762,0.3388,0.96642,0.3388,0.9672,0.3388,0.96723
0.3392,0.96741,0.3392,0.96622,0.3392,0.96699,0.3392,0.96701
0.3396,0.9672,0.3396,0.96601,0.3396,0.96678,0.3396,0.9668
0.34,0.96699,0.34,0.96581,0.34,0.96657,0.34,0.96659
0.3404,0.96678,0.3404,0.9656,0.3404,0.96636,0.3404,0.96638
0.3408,0.96657,0.3408,0.9654,0.3408,0.96615,0.3408,0.96617
0.3412,0.96636,0.3412,0.96519,0.3412,0.96594,0.3412,0.96596
0.3416,0.96615,0.3416,0.96499,0.3416,0.96573,0.3416,0.96575
0.342,0.96594,0.342,0.96478,0.342,0.96553,0.342,0.96555
0.3424,0.96574,0.3424,0.96458,0.3424,0.96532,0.3424,0.96534
0.3428,0.96553,0.3428,0.96438,0.3428,0.96512,0.3428,0.96513
0.3432,0.96533,0.3432,0.96418,0.3432,0.96491,0.3432,0.96493
0.3436,0.96513,0.3436,0.96398,0.3436,0.96471,0.3436,0.96472
0.344,0.96492,0.344,0.96378,0.344,0.9645,0.344,0.96452
0.3444,0.96472,0.3444,0.96359,0.3444,0.9643,0.3444,0.96431
0.3448,0.96452,0.3448,0.96339,0.3448,0.9641,0.3448,0.96411
0.3452,0.96431,0.3452,0.9632,0.3452,0.96389,0.3452,0.96391
0.3456,0.96411,0.3456,0.963,0.3456,0.96369,0.3456,0.9637
0.346,0.96391,0.346,0.96281,0.346,0.96349,0.346,0.9635
0.3464,0.96371,0.3464,0.96262,0.3464,0.96329,0.3464,0.9633
0.3468,0.96351,0.3468,0.96243,0.3468,0.96308,0.3468,0.96309
0.3472,0.96331,0.3472,0.96224,0.3472,0.96288,0.3472,0.96289
0.3476,0.96311,0.3476,0.96205,0.3476,0.96268,0.3476,0.96269
0.348,0.96291,0.348,0.96186,0.348,0.96248,0.348,0.96249
0.3484,0.96271,0.3484,0.96167,0.3484,0.96228,0.3484,0.96229
0.3488,0.96251,0.3488,0.96148,0.3488,0.96208,0.3488,0.96209
0.3492,0.96231,0.3492,0.9613,0.3492,0.96188,0.3492,0.96189
0.3496,0.96211,0.3496,0.96111,0.3496,0.96168,0.3496,0.96169
0.35,0.96191,0.35,0.96093,0.35,0.96148,0.35,0.96149
0.3504,0.96172,0.3504,0.96074,0.3504,0.96128,0.3504,0.96129
0.3508,0.96152,0.3508,0.96056,0.3508,0.96108,0.3508,0.96109
0.3512,0.96132,0.3512,0.96038,0.3512,0.96089,0.3512,0.96089
0.3516,0.96113,0.3516,0.9602,0.3516,0.96069,0.3516,0.96069
0.352,0.96093,0.352,0.96003,0.352,0.9605,0.352,0.9605
0.3524,0.96074,0.3524,0.95985,0.3524,0.96031,0.3524,0.96031
0.3528,0.96055,0.3528,0.95968,0.3528,0.96012,0.3528,0.96012
0.3532,0.96036,0.3532,0.9595,0.3532,0.95993,0.3532,0.95993
0.3536,0.96017,0.3536,0.95933,0.3536,0.95974,0.3536,0.95974
0.354,0.95999,0.354,0.95916,0.354,0.95956,0.354,0.95956
0.3544,0.9598,0.3544,0.95899,0.3544,0.95937,0.3544,0.95937
0.3548,0.95962,0.3548,0.95882,0.3548,0.95919,0.3548,0.95919
0.3552,0.95944,0.3552,0.95865,0.3552,0.95901,0.3552,0.95901
0.3556,0.95926,0.3556,0.95849,0.3556,0.95883,0.3556,0.95883
0.356,0.95908,0.356,0.95832,0.356,0.95865,0.356,0.95865
0.3564,0.9589,0.3564,0.95816,0.3564,0.95848,0.3564,0.95847
0.3568,0.95873,0.3568,0.958,0.3568,0.9583,0.3568,0.9583
0.3572,0.95856,0.3572,0.95784,0.3572,0.95813,0.3572,0.95813
0.3576,0.95838,0.3576,0.95768,0.3576,0.95796,0.3576,0.95795
0.358,0.95821,0.358,0.95752,0.358,0.95779,0.358,0.95778
0.3584,0.95805,0.3584,0.95736,0.3584,0.95762,0.3584,0.95762
0.3588,0.95788,0.3588,0.95721,0.3588,0.95746,0.3588,0.95745
0.3592,0.95771,0.3592,0.95705,0.3592,0.95729,0.3592,0.95728
0.3596,0.95755,0.3596,0.9569,0.3596,0.95713,0.3596,0.95712
0.36,0.95739,0.36,0.95675,0.36,0.95697,0.36,0.95696
0.3604,0.95723,0.3604,0.9566,0.3604,0.95681,0.3604,0.9568
0.3608,0.95707,0.3608,0.95645,0.3608,0.95665,0.3608,0.95664
0.3612,0.95691,0.3612,0.9563,0.3612,0.95649,0.3612,0.95648
0.3616,0.95676,0.3616,0.95616,0.3616,0.95633,0.3616,0.95632
0.362,0.9566,0.362,0.95601,0.362,0.95618,0.362,0.95617
0.3624,0.95645,0.3624,0.95587,0.3624,0.95603,0.3624,0.95601
0.3628,0.9563,0.3628,0.95573,0.3628,0.95588,0.3628,0.95586
0.3632,0.95615,0.3632,0.9556,0.3632,0.95572,0.3632,0.95571
0.3636,0.956,0.3636,0.95546,0.3636,0.95557,0.3636,0.95556
0.364,0.95585,0.364,0.95533,0.364,0.95543,0.364,0.95541
0.3644,0.9557,0.3644,0.9552,0.3644,0.95528,0.3644,0.95527
0.3648,0.95556,0.3648,0.95507,0.3648,0.95514,0.3648,0.95512
0.3652,0.95542,0.3652,0.95494,0.3652,0.955,0.3652,0.95498
0.3656,0.95527,0.3656,0.95481,0.3656,0.95486,0.3656,0.95484
0.366,0.95514,0.366,0.95469,0.366,0.95472,0.366,0.95471
0.3664,0.955,0.3664,0.95457,0.3664,0.95459,0.3664,0.95457
0.3668,0.95487,0.3668,0.95444,0.3668,0.95445,0.3668,0.95444
0.3672,0.95473,0.3672,0.95432,0.3672,0.95432,0.3672,0.95431
0.3676,0.9546,0.3676,0.95421,0.3676,0.95419,0.3676,0.95418
0.368,0.95448,0.368,0.95409,0.368,0.95407,0.368,0.95405
0.3684,0.95435,0.3684,0.95397,0.3684,0.95394,0.3684,0.95392
0.3688,0.95423,0.3688,0.95386,0.3688,0.95382,0.3688,0.9538
0.3692,0.9541,0.3692,0.95375,0.3692,0.95369,0.3692,0.95367
0.3696,0.95398,0.3696,0.95364,0.3696,0.95357,0.3696,0.95355
0.37,0.95386,0.37,0.95353,0.37,0.95345,0.37,0.95343
0.3704,0.95375,0.3704,0.95343,0.3704,0.95334,0.3704,0.95332
0.3708,0.95363,0.3708,0.95333,0.3708,0.95322,0.3708,0.9532
0.3712,0.95352,0.3712,0.95322,0.3712,0.95311,0.3712,0.95309
0.3716,0.95341,0.3716,0.95312,0.3716,0.953,0.3716,0.95298
0.372,0.9533,0.372,0.95303,0.372,0.95289,0.372,0.95287
0.3724,0.95319,0.3724,0.95293,0.3724,0.95279,0.3724,0.95277
0.3728,0.95308,0.3728,0.95284,0.3728,0.95269,0.3728,0.95266
0.3732,0.95298,0.3732,0.95275,0.3732,0.95259,0.3732,0.95256
0.3736,0.95288,0.3736,0.95266,0.3736,0.95249,0.3736,0.95246
0.374,0.95278,0.374,0.95257,0.374,0.95239,0.374,0.95237
0.3744,0.95269,0.3744,0.95249,0.3744,0.9523,0.3744,0.95228
0.3748,0.9526,0.3748,0.9524,0.3748,0.95221,0.3748,0.95219
0.3752,0.95251,0.3752,0.95232,0.3752,0.95212,0.3752,0.9521
0.3756,0.95242,0.3756,0.95224,0.3756,0.95204,0.3756,0.95201
0.376,0.95233,0.376,0.95217,0.376,0.95195,0.376,0.95193
0.3764,0.95225,0.3764,0.95209,0.3764,0.95187,0.3764,0.95185
0.3768,0.95217,0.3768,0.95202,0.3768,0.95179,0.3768,0.95177
0.3772,0.95209,0.3772,0.95195,0.3772,0.95172,0.3772,0.95169
0.3776,0.95202,0.3776,0.95188,0.3776,0.95164,0.3776,0.95162
0.378,0.95194,0.378,0.95181,0.378,0.95157,0.378,0.95155
0.3784,0.95187,0.3784,0.95175,0.3784,0.9515,0.3784,0.95148
0.3788,0.9518,0.3788,0.95169,0.3788,0.95144,0.3788,0.95141
0.3792,0.95173,0.3792,0.95163,0.3792,0.95137,0.3792,0.95134
0.3796,0.95167,0.3796,0.95157,0.3796,0.95131,0.3796,0.95128
0.38,0.95161,0.38,0.95151,0.38,0.95125,0.38,0.95122
0.3804,0.95155,0.3804,0.95146,0.3804,0.95119,0.3804,0.95116
0.3808,0.95149,0.3808,0.95141,0.3808,0.95113,0.3808,0.95111
0.3812,0.95143,0.3812,0.95136,0.3812,0.95108,0.3812,0.95105
0.3816,0.95138,0.3816,0.95131,0.3816,0.95103,0.3816,0.951
0.382,0.95133,0.382,0.95127,0.382,0.95098,0.382,0.95095
0.3824,0.95128,0.3824,0.95122,0.3824,0.95094,0.3824,0.95091
0.3828,0.95123,0.3828,0.95118,0.3828,0.95089,0.3828,0.95086
0.3832,0.95119,0.3832,0.95114,0.3832,0.95085,0.3832,0.95082
0.3836,0.95115,0.3836,0.95111,0.3836,0.95081,0.3836,0.95078
0.384,0.95111,0.384,0.95107,0.384,0.95078,0.384,0.95075
0.3844,0.95107,0.3844,0.95104,0.3844,0.95074,0.3844,0.95071
0.3848,0.95103,0.3848,0.95101,0.3848,0.95071,0.3848,0.95068
0.3852,0.951,0.3852,0.95098,0.3852,0.95068,0.3852,0.95065
0.3856,0.95097,0.3856,0.95095,0.3856,0.95065,0.3856,0.95062
0.386,0.95094,0.386,0.95093,0.386,0.95063,0.386,0.95059
0.3864,0.95092,0.3864,0.95091,0.3864,0.95061,0.3864,0.95057
0.3868,0.95089,0.3868,0.95089,0.3868,0.95058,0.3868,0.95055
0.3872,0.95087,0.3872,0.95087,0.3872,0.95057,0.3872,0.95053
0.3876,0.95085,0.3876,0.95086,0.3876,0.95055,0.3876,0.95051
0.388,0.95083,0.388,0.95084,0.388,0.95054,0.388,0.9505
0.3884,0.95082,0.3884,0.95083,0.3884,0.95052,0.3884,0.95049
0.3888,0.9508,0.3888,0.95082,0.3888,0.95051,0.3888,0.95047
0.3892,0.95079,0.3892,0.95081,0.3892,0.95051,0.3892,0.95047
0.3896,0.95078,0.3896,0.95081,0.3896,0.9505,0.3896,0.95046
0.39,0.95078,0.39,0.95081,0.39,0.9505,0.39,0.95046
0.3904,0.95077,0.3904,0.9508,0.3904,0.9505,0.3904,0.95045
0.3908,0.95077,0.3908,0.95081,0.3908,0.9505,0.3908,0.95046
0.3912,0.95077,0.3912,0.95081,0.3912,0.9505,0.3912,0.95046
0.3916,0.95077,0.3916,0.95081,0.3916,0.95051,0.3916,0.95046
0.392,0.95077,0.392,0.95082,0.392,0.95052,0.392,0.95047
0.3924,0.95078,0.3924,0.95083,0.3924,0.95053,0.3924,0.95048
0.3928,0.95079,0.3928,0.95084,0.3928,0.95054,0.3928,0.95049
0.3932,0.9508,0.3932,0.95086,0.3932,0.95055,0.3932,0.95051
0.3936,0.95081,0.3936,0.95087,0.3936,0.95057,0.3936,0.95052
0.394,0.95083,0.394,0.95089,0.394,0.95059,0.394,0.95054
0.3944,0.95084,0.3944,0.95091,0.3944,0.95061,0.3944,0.95056
0.3948,0.95086,0.3948,0.95093,0.3948,0.95063,0.3948,0.95059
0.3952,0.95088,0.3952,0.95095,0.3952,0.95066,0.3952,0.95061
0.3956,0.95091,0.3956,0.95098,0.3956,0.95069,0.3956,0.95064
0.396,0.95093,0.396,0.95101,0.396,0.95071,0.396,0.95067
0.3964,0.95096,0.3964,0.95104,0.3964,0.95075,0.3964,0.9507
0.3968,0.95099,0.3968,0.95107,0.3968,0.95078,0.3968,0.95073
0.3972,0.95102,0.3972,0.9511,0.3972,0.95082,0.3972,0.95076
0.3976,0.95105,0.3976,0.95114,0.3976,0.95085,0.3976,0.9508
0.398,0.95109,0.398,0.95117,0.398,0.95089,0.398,0.95084
0.3984,0.95113,0.3984,0.95121,0.3984,0.95094,0.3984,0.95088
0.3988,0.95116,0.3988,0.95125,0.3988,0.95098,0.3988,0.95092
0.3992,0.95121,0.3992,0.9513,0.3992,0.95102,0.3992,0.95097
0.3996,0.95125,0.3996,0.95134,0.3996,0.95107,0.3996,0.95102
0.4,0.95129,0.4,0.95139,0.4,0.95112,0.4,0.95107
0.4004,0.95134,0.4004,0.95144,0.4004,0.95117,0.4004,0.95112
0.4008,0.95139,0.4008,0.95149,0.4008,0.95123,0.4008,0.95117
0.4012,0.95144,0.4012,0.95154,0.4012,0.95128,0.4012,0.95122
0.4016,0.95149,0.4016,0.9516,0.4016,0.95134,0.4016,0.95128
0.402,0.95155,0.402,0.95165,0.402,0.9514,0.402,0.95134
0.4024,0.95161,0.4024,0.95171,0.4024,0.95146,0.4024,0.9514
0.4028,0.95166,0.4028,0.95177,0.4028,0.95152,0.4028,0.95146
0.4032,0.95173,0.4032,0.95183,0.4032,0.95159,0.4032,0.95153
0.4036,0.95179,0.4036,0.9519,0.4036,0.95166,0.4036,0.95159
0.404,0.95185,0.404,0.95196,0.404,0.95172,0.404,0.95166
0.4044,0.95192,0.4044,0.95203,0.4044,0.9518,0.4044,0.95173
0.4048,0.95199,0.4048,0.9521,0.4048,0.95187,0.4048,0.9518
0.4052,0.95206,0.4052,0.95217,0.4052,0.95194,0.4052,0.95188
0.4056,0.95213,0.4056,0.95224,0.4056,0.95202,0.4056,0.95195
0.406,0.9522,0.406,0.95232,0.406,0.9521,0.406,0.95203
0.4064,0.95228,0.4064,0.9524,0.4064,0.95218,0.4064,0.95211
0.4068,0.95235,0.4068,0.95247,0.4068,0.95226,0.4068,0.95219
0.4072,0.95243,0.4072,0.95256,0.4072,0.95234,0.4072,0.95227
0.4076,0.95251,0.4076,0.95264,0.4076,0.95242,0.4076,0.95236
0.408,0.95259,0.408,0.95272,0.408,0.95251,0.408,0.95244
0.4084,0.95268,0.4084,0.95281,0.4084,0.9526,0.4084,0.95253
0.4088,0.95276,0.4088,0.9529,0.4088,0.95269,0.4088,0.95262
0.4092,0.95285,0.4092,0.95298,0.4092,0.95278,0.4092,0.95271
0.4096,0.95294,0.4096,0.95308,0.4096,0.95287,0.4096,0.9528
0.41,0.95303,0.41,0.95317,0.41,0.95297,0.41,0.9529
0.4104,0.95312,0.4104,0.95326,0.4104,0.95306,0.4104,0.95299
0.4108,0.95321,0.4108,0.95336,0.4108,0.95316,0.4108,0.95309
0.4112,0.95331,0.4112,0.95346,0.4112,0.95326,0.4112,0.95319
0.4116,0.95341,0.4116,0.95356,0.4116,0.95336,0.4116,0.95329
0.412,0.9535,0.412,0.95366,0.412,0.95346,0.412,0.95339
0.4124,0.9536,0.4124,0.95376,0.4124,0.95357,0.4124,0.9535
0.4128,0.9537,0.4128,0.95387,0.4128,0.95367,0.4128,0.9536
0.4132,0.95381,0.4132,0.95397,0.4132,0.95378,0.4132,0.95371
0.4136,0.95391,0.4136,0.95408,0.4136,0.95388,0.4136,0.95381
0.414,0.95401,0.414,0.95419,0.414,0.95399,0.414,0.95392
0.4144,0.95412,0.4144,0.9543,0.4144,0.9541,0.4144,0.95403
0.4148,0.95423,0.4148,0.95442,0.4148,0.95421,0.4148,0.95414
0.4152,0.95433,0.4152,0.95453,0.4152,0.95432,0.4152,0.95425
0.4156,0.95444,0.4156,0.95464,0.4156,0.95444,0.4156,0.95437
0.416,0.95455,0.416,0.95476,0.416,0.95455,0.416,0.95448
0.4164,0.95466,0.4164,0.95488,0.4164,0.95467,0.4164,0.9546
0.4168,0.95478,0.4168,0.955,0.4168,0.95478,0.4168,0.95471
0.4172,0.95489,0.4172,0.95512,0.4172,0.9549,0.4172,0.95483
0.4176,0.95501,0.4176,0.95524,0.4176,0.95502,0.4176,0.95495
0.418,0.95512,0.418,0.95537,0.418,0.95514,0.418,0.95507
0.4184,0.95524,0.4184,0.9555,0.4184,0.95526,0.4184,0.95519
0.4188,0.95536,0.4188,0.95562,0.4188,0.95538,0.4188,0.95531
0.4192,0.95548,0.4192,0.95575,0.4192,0.95551,0.4192,0.95544
0.4196,0.9556,0.4196,0.95588,0.4196,0.95563,0.4196,0.95556
0.42,0.95572,0.42,0.95602,0.42,0.95576,0.42,0.95569
0.4204,0.95584,0.4204,0.95615,0.4204,0.95588,0.4204,0.95581
0.4208,0.95597,0.4208,0.95628,0.4208,0.95601,0.4208,0.95594
0.4212,0.95609,0.4212,0.95642,0.4212,0.95614,0.4212,0.95607
0.4216,0.95622,0.4216,0.95656,0.4216,0.95627,0.4216,0.9562
0.422,0.95635,0.422,0.9567,0.422,0.9564,0.422,0.95633
0.4224,0.95648,0.4224,0.95684,0.4224,0.95653,0.4224,0.95646
0.4228,0.9566,0.4228,0.95698,0.4228,0.95666,0.4228,0.9566
0.4232,0.95674,0.4232,0.95712,0.4232,0.9568,0.4232,0.95673
0.4236,0.95687,0.4236,0.95727,0.4236,0.95694,0.4236,0.95687
0.424,0.957,0.424,0.95741,0.424,0.95707,0.424,0.95701
0.4244,0.95714,0.4244,0.95756,0.4244,0.95721,0.4244,0.95714
0.4248,0.95727,0.4248,0.95771,0.4248,0.95735,0.4248,0.95728
0.4252,0.95741,0.4252,0.95786,0.4252,0.95749,0.4252,0.95742
0.4256,0.95755,0.4256,0.95801,0.4256,0.95763,0.4256,0.95756
0.426,0.95768,0.426,0.95816,0.426,0.95777,0.426,0.95771
0.4264,0.95782,0.4264,0.95831,0.4264,0.95791,0.4264,0.95785
0.4268,0.95797,0.4268,0.95846,0.4268,0.95806,0.4268,0.95799
0.4272,0.95811,0.4272,0.95862,0.4272,0.9582,0.4272,0.95814
0.4276,0.95825,0.4276,0.95877,0.4276,0.95835,0.4276,0.95829
0.428,0.9584,0.428,0.95893,0.428,0.9585,0.428,0.95844
0.4284,0.95855,0.4284,0.95909,0.4284,0.95865,0.4284,0.95859
0.4288,0.95869,0.4288,0.95925,0.4288,0.9588,0.4288,0.95874
0.4292,0.95884,0.4292,0.95941,0.4292,0.95895,0.4292,0.95889
0.4296,0.95899,0.4296,0.95957,0.4296,0.9591,0.4296,0.95904
0.43,0.95914,0.43,0.95973,0.43,0.95926,0.43,0.9592
0.4304,0.95929,0.4304,0.9599,0.4304,0.95941,0.4304,0.95935
0.4308,0.95945,0.4308,0.96006,0.4308,0.95957,0.4308,0.95951
0.4312,0.9596,0.4312,0.96023,0.4312,0.95973,0.4312,0.95967
0.4316,0.95976,0.4316,0.9604,0.4316,0.95989,0.4316,0.95983
0.432,0.95992,0.432,0.96056,0.432,0.96005,0.432,0.95999
0.4324,0.96008,0.4324,0.96073,0.4324,0.96021,0.4324,0.96016
0.4328,0.96024,0.4328,0.9609,0.4328,0.96037,0.4328,0.96032
0.4332,0.9604,0.4332,0.96108,0.4332,0.96054,0.4332,0.96048
0.4336,0.96056,0.4336,0.96125,0.4336,0.9607,0.4336,0.96065
0.434,0.96073,0.434,0.96142,0.434,0.96087,0.434,0.96082
0.4344,0.96089,0.4344,0.9616,0.4344,0.96104,0.4344,0.96099
0.4348,0.96106,0.4348,0.96177,0.4348,0.96121,0.4348,0.96116
0.4352,0.96123,0.4352,0.96195,0.4352,0.96138,0.4352,0.96133
0.4356,0.9614,0.4356,0.96212,0.4356,0.96155,0.4356,0.9615
0.436,0.96157,0.436,0.9623,0.436,0.96172,0.436,0.96167
0.4364,0.96174,0.4364,0.96248,0.4364,0.96189,0.4364,0.96184
0.4368,0.9619,0.4368,0.96266,0.4368,0.96207,0.4368,0.96202
0.4372,0.96208,0.4372,0.96284,0.4372,0.96224,0.4372,0.96219
0.4376,0.96225,0.4376,0.96302,0.4376,0.96241,0.4376,0.96237
0.438,0.96242,0.438,0.9632,0.438,0.96259,0.438,0.96254
0.4384,0.96259,0.4384,0.96338,0.4384,0.96276,0.4384,0.96272
0.4388,0.96277,0.4388,0.96357,0.4388,0.96294,0.4388,0.96289
0.4392,0.96294,0.4392,0.96375,0.4392,0.96312,0.4392,0.96307
0.4396,0.96312,0.4396,0.96393,0.4396,0.96329,0.4396,0.96325
0.44,0.96329,0.44,0.96412,0.44,0.96347,0.44,0.96343
0.4404,0.96347,0.4404,0.96431,0.4404,0.96365,0.4404,0.9636
0.4408,0.96364,0.4408,0.9645,0.4408,0.96383,0.4408,0.96378
0.4412,0.96382,0.4412,0.96468,0.4412,0.96401,0.4412,0.96396
0.4416,0.964,0.4416,0.96488,0.4416,0.96419,0.4416,0.96414
0.442,0.96417,0.442,0.96507,0.442,0.96437,0.442,0.96433
0.4424,0.96435,0.4424,0.96526,0.4424,0.96455,0.4424,0.96451
0.4428,0.96453,0.4428,0.96545,0.4428,0.96473,0.4428,0.96469
0.4432,0.96471,0.4432,0.96565,0.4432,0.96491,0.4432,0.96487
0.4436,0.96489,0.4436,0.96584,0.4436,0.9651,0.4436,0.96506
0.444,0.96508,0.444,0.96603,0.444,0.96528,0.444,0.96524
0.4444,0.96526,0.4444,0.96623,0.4444,0.96547,0.4444,0.96543
0.4448,0.96544,0.4448,0.96642,0.4448,0.96565,0.4448,0.96561
0.4452,0.96563,0.4452,0.96662,0.4452,0.96584,0.4452,0.9658
0.4456,0.96581,0.4456,0.96681,0.4456,0.96602,0.4456,0.96599
0.446,0.966,0.446,0.96701,0.446,0.96621,0.446,0.96618
0.4464,0.96618,0.4464,0.96721,0.4464,0.9664,0.4464,0.96637
0.4468,0.96637,0.4468,0.96741,0.4468,0.96659,0.4468,0.96656
0.4472,0.96656,0.4472,0.9676,0.4472,0.96678,0.4472,0.96675
0.4476,0.96675,0.4476,0.9678,0.4476,0.96698,0.4476,0.96694
0.448,0.96694,0.448,0.968,0.448,0.96717,0.448,0.96713
0.4484,0.96713,0.4484,0.9682,0.4484,0.96736,0.4484,0.96733
0.4488,0.96732,0.4488,0.9684,0.4488,0.96756,0.4488,0.96753
0.4492,0.96752,0.4492,0.9686,0.4492,0.96776,0.4492,0.96772
0.4496,0.96771,0.4496,0.96881,0.4496,0.96795,0.4496,0.96792
0.45,0.96791,0.45,0.96901,0.45,0.96815,0.45,0.96812
0.4504,0.96811,0.4504,0.96921,0.4504,0.96835,0.4504,0.96832
0.4508,0.9683,0.4508,0.96941,0.4508,0.96855,0.4508,0.96852
0.4512,0.9685,0.4512,0.96961,0.4512,0.96876,0.4512,0.96873
0.4516,0.9687,0.4516,0.96981,0.4516,0.96896,0.4516,0.96893
0.452,0.9689,0.452,0.97002,0.452,0.96916,0.452,0.96913
0.4524,0.96911,0.4524,0.97022,0.4524,0.96937,0.4524,0.96934
0.4528,0.96931,0.4528,0.97042,0.4528,0.96957,0.4528,0.96954
0.4532,0.96951,0.4532,0.97062,0.4532,0.96977,0.4532,0.96974
0.4536,0.96971,0.4536,0.97083,0.4536,0.96997,0.4536,0.96995
0.454,0.96991,0.454,0.97103,0.454,0.97018,0.454,0.97015
0.4544,0.97011,0.4544,0.97123,0.4544,0.97038,0.4544,0.97036
0.4548,0.97031,0.4548,0.97144,0.4548,0.97058,0.4548,0.97056
0.4552,0.97051,0.4552,0.97164,0.4552,0.97079,0.4552,0.97076
0.4556,0.97071,0.4556,0.97185,0.4556,0.97099,0.4556,0.97097
0.456,0.97091,0.456,0.97205,0.456,0.97119,0.456,0.97117
0.4564,0.97111,0.4564,0.97226,0.4564,0.9714,0.4564,0.97137
0.4568,0.97131,0.4568,0.97246,0.4568,0.9716,0.4568,0.97158
0.4572,0.97151,0.4572,0.97267,0.4572,0.9718,0.4572,0.97178
0.4576,0.97171,0.4576,0.97287,0.4576,0.972,0.4576,0.97198
0.458,0.97192,0.458,0.97308,0.458,0.97221,0.458,0.97219
0.4584,0.97212,0.4584,0.97328,0.4584,0.97241,0.4584,0.97239
0.4588,0.97232,0.4588,0.97349,0.4588,0.97262,0.4588,0.9726
0.4592,0.97252,0.4592,0.97369,0.4592,0.97282,0.4592,0.9728
0.4596,0.97272,0.4596,0.9739,0.4596,0.97302,0.4596,0.97301
0.46,0.97292,0.46,0.9741,0.46,0.97323,0.46,0.97321
0.4604,0.97312,0.4604,0.9743,0.4604,0.97343,0.4604,0.97342
0.4608,0.97333,0.4608,0.97451,0.4608,0.97363,0.4608,0.97362
0.4612,0.97353,0.4612,0.97471,0.4612,0.97384,0.4612,0.97382
0.4616,0.97373,0.4616,0.97491,0.4616,0.97404,0.4616,0.97403
0.462,0.97393,0.462,0.97512,0.462,0.97425,0.462,0.97424
0.4624,0.97413,0.4624,0.97532,0.4624,0.97445,0.4624,0.97444
0.4628,0.97434,0.4628,0.97553,0.4628,0.97466,0.4628,0.97465
0.4632,0.97454,0.4632,0.97573,0.4632,0.97486,0.4632,0.97485
0.4636,0.97474,0.4636,0.97593,0.4636,0.97507,0.4636,0.97506
0.464,0.97495,0.464,0.97614,0.464,0.97528,0.464,0.97527
0.4644,0.97515,0.4644,0.97634,0.4644,0.97549,0.4644,0.97548
0.4648,0.97536,0.4648,0.97654,0.4648,0.9757,0.4648,0.97569
0.4652,0.97557,0.4652,0.97674,0.4652,0.97591,0.4652,0.9759
0.4656,0.97577,0.4656,0.97695,0.4656,0.97612,0.4656,0.97611
0.466,0.97598,0.466,0.97715,0.466,0.97633,0.466,0.97633
0.4664,0.97619,0.4664,0.97735,0.4664,0.97654,0.4664,0.97654
0.4668,0.9764,0.4668,0.97755,0.4668,0.97676,0.4668,0.97675
0.4672,0.97661,0.4672,0.97775,0.4672,0.97697,0.4672,0.97697
0.4676,0.97682,0.4676,0.97795,0.4676,0.97718,0.4676,0.97718
0.468,0.97703,0.468,0.97815,0.468,0.97739,0.468,0.97739
0.4684,0.97724,0.4684,0.97835,0.4684,0.9776,0.4684,0.9776
0.4688,0.97745,0.4688,0.97855,0.4688,0.97781,0.4688,0.97781
0.4692,0.97766,0.4692,0.97874,0.4692,0.97802,0.4692,0.97802
0.4696,0.97787,0.4696,0.97894,0.4696,0.97823,0.4696,0.97823
0.47,0.97807,0.47,0.97914,0.47,0.97843,0.47,0.97843
0.4704,0.97828,0.4704,0.97933,0.4704,0.97864,0.4704,0.97864
0.4708,0.97848,0.4708,0.97953,0.4708,0.97884,0.4708,0.97884
0.4712,0.97868,0.4712,0.97972,0.4712,0.97905,0.4712,0.97905
0.4716,0.97888,0.4716,0.97992,0.4716,0.97925,0.4716,0.97925
0.472,0.97909,0.472,0.98011,0.472,0.97945,0.472,0.97945
0.4724,0.97929,0.4724,0.9803,0.4724,0.97965,0.4724,0.97966
0.4728,0.97949,0.4728,0.9805,0.4728,0.97985,0.4728,0.97986
0.4732,0.97968,0.4732,0.98069,0.4732,0.98005,0.4732,0.98006
0.4736,0.97988,0.4736,0.98088,0.4736,0.98025,0.4736,0.98026
0.474,0.98008,0.474,0.98107,0.474,0.98045,0.474,0.98046
0.4744,0.98028,0.4744,0.98126,0.4744,0.98065,0.4744,0.98065
0.4748,0.98047,0.4748,0.98145,0.4748,0.98084,0.4748,0.98085
0.4752,0.98067,0.4752,0.98164,0.4752,0.98104,0.4752,0.98105
0.4756,0.98087,0.4756,0.98183,0.4756,0.98124,0.4756,0.98125
0.476,0.98106,0.476,0.98202,0.476,0.98143,0.476,0.98145
0.4764,0.98126,0.4764,0.9822,0.4764,0.98163,0.4764,0.98164
0.4768,0.98145,0.4768,0.98238,0.4768,0.98182,0.4768,0.98184
0.4772,0.98164,0.4772,0.98257,0.4772,0.98202,0.4772,0.98203
0.4776,0.98183,0.4776,0.98275,0.4776,0.98221,0.4776,0.98223
0.478,0.98203,0.478,0.98293,0.478,0.9824,0.478,0.98242
0.4784,0.98222,0.4784,0.98311,0.4784,0.9826,0.4784,0.98261
0.4788,0.98241,0.4788,0.98329,0.4788,0.98279,0.4788,0.9828
0.4792,0.9826,0.4792,0.98347,0.4792,0.98298,0.4792,0.983
0.4796,0.98279,0.4796,0.98365,0.4796,0.98317,0.4796,0.98319
0.48,0.98298,0.48,0.98383,0.48,0.98336,0.48,0.98338
0.4804,0.98316,0.4804,0.98401,0.4804,0.98355,0.4804,0.98357
0.4808,0.98335,0.4808,0.98418,0.4808,0.98374,0.4808,0.98376
0.4812,0.98354,0.4812,0.98436,0.4812,0.98393,0.4812,0.98395
0.4816,0.98373,0.4816,0.98453,0.4816,0.98412,0.4816,0.98414
0.482,0.98391,0.482,0.98471,0.482,0.9843,0.482,0.98432
0.4824,0.9841,0.4824,0.98488,0.4824,0.98449,0.4824,0.98451
0.4828,0.98428,0.4828,0.98504,0.4828,0.98467,0.4828,0.98469
0.4832,0.98447,0.4832,0.98521,0.4832,0.98485,0.4832,0.98488
0.4836,0.98465,0.4836,0.98538,0.4836,0.98503,0.4836,0.98506
0.484,0.98483,0.484,0.98554,0.484,0.98521,0.484,0.98524
0.4844,0.985,0.4844,0.98571,0.4844,0.98539,0.4844,0.98542
0.4848,0.98518,0.4848,0.98587,0.4848,0.98557,0.4848,0.98559
0.4852,0.98535,0.4852,0.98603,0.4852,0.98574,0.4852,0.98577
0.4856,0.98553,0.4856,0.98619,0.4856,0.98591,0.4856,0.98594
0.486,0.9857,0.486,0.98635,0.486,0.98608,0.486,0.98611
0.4864,0.98587,0.4864,0.98651,0.4864,0.98625,0.4864,0.98628
0.4868,0.98604,0.4868,0.98666,0.4868,0.98642,0.4868,0.98645
0.4872,0.9862,0.4872,0.98682,0.4872,0.98659,0.4872,0.98662
0.4876,0.98637,0.4876,0.98697,0.4876,0.98675,0.4876,0.98678
0.488,0.98653,0.488,0.98712,0.488,0.98691,0.488,0.98694
0.4884,0.98669,0.4884,0.98727,0.4884,0.98707,0.4884,0.98711
0.4888,0.98685,0.4888,0.98742,0.4888,0.98723,0.4888,0.98727
0.4892,0.98701,0.4892,0.98757,0.4892,0.98739,0.4892,0.98742
0.4896,0.98717,0.4896,0.98771,0.4896,0.98754,0.4896,0.98758
0.49,0.98732,0.49,0.98786,0.49,0.9877,0.49,0.98773
0.4904,0.98748,0.4904,0.988,0.4904,0.98785,0.4904,0.98789
0.4908,0.98763,0.4908,0.98814,0.4908,0.988,0.4908,0.98804
0.4912,0.98778,0.4912,0.98828,0.4912,0.98815,0.4912,0.98819
0.4916,0.98793,0.4916,0.98842,0.4916,0.98829,0.4916,0.98834
0.492,0.98807,0.492,0.98856,0.492,0.98844,0.492,0.98849
0.4924,0.98822,0.4924,0.9887,0.4924,0.98858,0.4924,0.98863
0.4928,0.98836,0.4928,0.98883,0.4928,0.98873,0.4928,0.98878
0.4932,0.98851,0.4932,0.98896,0.4932,0.98887,0.4932,0.98892
0.4936,0.98865,0.4936,0.98909,0.4936,0.98901,0.4936,0.98906
0.494,0.98879,0.494,0.98922,0.494,0.98914,0.494,0.9892
0.4944,0.98893,0.4944,0.98935,0.4944,0.98928,0.4944,0.98934
0.4948,0.98906,0.4948,0.98947,0.4948,0.98941,0.4948,0.98947
0.4952,0.9892,0.4952,0.9896,0.4952,0.98955,0.4952,0.98961
0.4956,0.98933,0.4956,0.98972,0.4956,0.98968,0.4956,0.98974
0.496,0.98946,0.496,0.98984,0.496,0.98981,0.496,0.98987
0.4964,0.98959,0.4964,0.98996,0.4964,0.98993,0.4964,0.99
0.4968,0.98972,0.4968,0.99007,0.4968,0.99006,0.4968,0.99012
0.4972,0.98984,0.4972,0.99019,0.4972,0.99018,0.4972,0.99024
0.4976,0.98997,0.4976,0.9903,0.4976,0.9903,0.4976,0.99037
0.498,0.99009,0.498,0.99041,0.498,0.99042,0.498,0.99049
0.4984,0.99021,0.4984,0.99052,0.4984,0.99054,0.4984,0.99061
0.4988,0.99033,0.4988,0.99063,0.4988,0.99066,0.4988,0.99073
0.4992,0.99044,0.4992,0.99073,0.4992,0.99077,0.4992,0.99084
0.4996,0.99056,0.4996,0.99084,0.4996,0.99089,0.4996,0.99096
0.5,0.99067,0.5,0.99094,0.5,0.991,0.5,0.99107
0.5004,0.99079,0.5004,0.99104,0.5004,0.99111,0.5004,0.99118
0.5008,0.9909,0.5008,0.99114,0.5008,0.99122,0.5008,0.99129
0.5012,0.99101,0.5012,0.99124,0.5012,0.99133,0.5012,0.9914
0.5016,0.99111,0.5016,0.99133,0.5016,0.99143,0.5016,0.99151
0.502,0.99122,0.502,0.99142,0.502,0.99153,0.502,0.99161
0.5024,0.99132,0.5024,0.99152,0.5024,0.99164,0.5024,0.99171
0.5028,0.99142,0.5028,0.99161,0.5028,0.99173,0.5028,0.99181
0.5032,0.99152,0.5032,0.99169,0.5032,0.99183,0.5032,0.99191
0.5036,0.99162,0.5036,0.99178,0.5036,0.99193,0.5036,0.99201
0.504,0.99172,0.504,0.99186,0.504,0.99202,0.504,0.9921
0.5044,0.99181,0.5044,0.99195,0.5044,0.99212,0.5044,0.9922
0.5048,0.9919,0.5048,0.99203,0.5048,0.99221,0.5048,0.99229
0.5052,0.99199,0.5052,0.99211,0.5052,0.99229,0.5052,0.99238
0.5056,0.99208,0.5056,0.99218,0.5056,0.99238,0.5056,0.99246
0.506,0.99217,0.506,0.99226,0.506,0.99246,0.506,0.99255
0.5064,0.99226,0.5064,0.99233,0.5064,0.99255,0.5064,0.99263
0.5068,0.99234,0.5068,0.9924,0.5068,0.99262,0.5068,0.99271
0.5072,0.99242,0.5072,0.99247,0.5072,0.9927,0.5072,0.99279
0.5076,0.9925,0.5076,0.99254,0.5076,0.99277,0.5076,0.99286
0.508,0.99257,0.508,0.99261,0.508,0.99285,0.508,0.99293
0.5084,0.99265,0.5084,0.99267,0.5084,0.99292,0.5084,0.993
0.5088,0.99272,0.5088,0.99273,0.5088,0.99298,0.5088,0.99307
0.5092,0.99279,0.5092,0.99279,0.5092,0.99305,0.5092,0.99314
0.5096,0.99286,0.5096,0.99285,0.5096,0.99311,0.5096,0.9932
0.51,0.99292,0.51,0.99291,0.51,0.99317,0.51,0.99326
0.5104,0.99298,0.5104,0.99296,0.5104,0.99323,0.5104,0.99332
0.5108,0.99304,0.5108,0.99301,0.5108,0.99329,0.5108,0.99338
0.5112,0.9931,0.5112,0.99306,0.5112,0.99334,0.5112,0.99343
0.5116,0.99316,0.5116,0.99311,0.5116,0.99339,0.5116,0.99349
0.512,0.99321,0.512,0.99316,0.512,0.99344,0.512,0.99354
0.5124,0.99326,0.5124,0.9932,0.5124,0.99349,0.5124,0.99358
0.5128,0.99331,0.5128,0.99324,0.5128,0.99354,0.5128,0.99363
0.5132,0.99336,0.5132,0.99328,0.5132,0.99358,0.5132,0.99368
0.5136,0.99341,0.5136,0.99332,0.5136,0.99362,0.5136,0.99372
0.514,0.99345,0.514,0.99336,0.514,0.99366,0.514,0.99376
0.5144,0.99349,0.5144,0.99339,0.5144,0.9937,0.5144,0.9938
0.5148,0.99353,0.5148,0.99342,0.5148,0.99374,0.5148,0.99383
0.5152,0.99357,0.5152,0.99345,0.5152,0.99377,0.5152,0.99386
0.5156,0.99361,0.5156,0.99348,0.5156,0.9938,0.5156,0.9939
0.516,0.99364,0.516,0.99351,0.516,0.99383,0.516,0.99393
0.5164,0.99367,0.5164,0.99353,0.5164,0.99386,0.5164,0.99395
0.5168,0.9937,0.5168,0.99355,0.5168,0.99388,0.5168,0.99398
0.5172,0.99373,0.5172,0.99357,0.5172,0.9939,0.5172,0.994
0.5176,0.99375,0.5176,0.99359,0.5176,0.99392,0.5176,0.99402
0.518,0.99377,0.518,0.99361,0.518,0.99394,0.518,0.99404
0.5184,0.99379,0.5184,0.99362,0.5184,0.99396,0.5184,0.99406
0.5188,0.99381,0.5188,0.99363,0.5188,0.99397,0.5188,0.99407
0.5192,0.99383,0.5192,0.99364,0.5192,0.99398,0.5192,0.99408
0.5196,0.99384,0.5196,0.99365,0.5196,0.99399,0.5196,0.99409
0.52,0.99386,0.52,0.99366,0.52,0.994,0.52,0.9941
0.5204,0.99387,0.5204,0.99366,0.5204,0.994,0.5204,0.9941
0.5208,0.99388,0.5208,0.99366,0.5208,0.99401,0.5208,0.99411
0.5212,0.99388,0.5212,0.99366,0.5212,0.99401,0.5212,0.99411
0.5216,0.99389,0.5216,0.99366,0.5216,0.99401,0.5216,0.99411
0.522,0.99389,0.522,0.99366,0.522,0.99401,0.522,0.99411
0.5224,0.99389,0.5224,0.99365,0.5224,0.994,0.5224,0.9941
0.5228,0.99389,0.5228,0.99364,0.5228,0.994,0.5228,0.9941
0.5232,0.99388,0.5232,0.99363,0.5232,0.99399,0.5232,0.99409
0.5236,0.99388,0.5236,0.99362,0.5236,0.99398,0.5236,0.99408
0.524,0.99387,0.524,0.99361,0.524,0.99396,0.524,0.99407
0.5244,0.99386,0.5244,0.99359,0.5244,0.99395,0.5244,0.99406
0.5248,0.99385,0.5248,0.99357,0.5248,0.99393,0.5248,0.99404
0.5252,0.99383,0.5252,0.99355,0.5252,0.99392,0.5252,0.99402
0.5256,0.99382,0.5256,0.99353,0.5256,0.9939,0.5256,0.994
0.526,0.9938,0.526,0.99351,0.526,0.99387,0.526,0.99398
0.5264,0.99378,0.5264,0.99348,0.5264,0.99385,0.5264,0.99396
0.5268,0.99376,0.5268,0.99346,0.5268,0.99382,0.5268,0.99393
0.5272,0.99374,0.5272,0.99343,0.5272,0.9938,0.5272,0.9939
0.5276,0.99371,0.5276,0.9934,0.5276,0.99377,0.5276,0.99387
0.528,0.99369,0.528,0.99336,0.528,0.99373,0.528,0.99384
0.5284,0.99366,0.5284,0.99333,0.5284,0.9937,0.5284,0.99381
0.5288,0.99363,0.5288,0.99329,0.5288,0.99366,0.5288,0.99377
0.5292,0.99359,0.5292,0.99325,0.5292,0.99363,0.5292,0.99374
0.5296,0.99356,0.5296,0.99321,0.5296,0.99359,0.5296,0.9937
0.53,0.99352,0.53,0.99317,0.53,0.99355,0.53,0.99366
0.5304,0.99349,0.5304,0.99312,0.5304,0.99351,0.5304,0.99362
0.5308,0.99345,0.5308,0.99308,0.5308,0.99346,0.5308,0.99357
0.5312,0.99341,0.5312,0.99303,0.5312,0.99341,0.5312,0.99353
0.5316,0.99336,0.5316,0.99298,0.5316,0.99337,0.5316,0.99348
0.532,0.99332,0.532,0.99293,0.532,0.99332,0.532,0.99343
0.5324,0.99327,0.5324,0.99288,0.5324,0.99327,0.5324,0.99338
0.5328,0.99322,0.5328,0.99282,0.5328,0.99321,0.5328,0.99332
0.5332,0.99317,0.5332,0.99276,0.5332,0.99316,0.5332,0.99327
0.5336,0.99312,0.5336,0.9927,0.5336,0.9931,0.5336,0.99321
0.534,0.99307,0.534,0.99264,0.534,0.99304,0.534,0.99316
0.5344,0.99301,0.5344,0.99258,0.5344,0.99298,0.5344,0.9931
0.5348,0.99296,0.5348,0.99252,0.5348,0.99292,0.5348,0.99304
0.5352,0.9929,0.5352,0.99245,0.5352,0.99286,0.5352,0.99297
0.5356,0.99284,0.5356,0.99238,0.5356,0.99279,0.5356,0.99291
0.536,0.99277,0.536,0.99231,0.536,0.99272,0.536,0.99284
0.5364,0.99271,0.5364,0.99224,0.5364,0.99266,0.5364,0.99277
0.5368,0.99264,0.5368,0.99217,0.5368,0.99258,0.5368,0.9927
0.5372,0.99258,0.5372,0.99209,0.5372,0.99251,0.5372,0.99263
0.5376,0.99251,0.5376,0.99202,0.5376,0.99244,0.5376,0.99255
0.538,0.99244,0.538,0.99194,0.538,0.99236,0.538,0.99248
0.5384,0.99236,0.5384,0.99186,0.5384,0.99228,0.5384,0.9924
0.5388,0.99229,0.5388,0.99178,0.5388,0.9922,0.5388,0.99232
0.5392,0.99221,0.5392,0.99169,0.5392,0.99212,0.5392,0.99224
0.5396,0.99214,0.5396,0.99161,0.5396,0.99204,0.5396,0.99216
0.54,0.99206,0.54,0.99152,0.54,0.99196,0.54,0.99207
0.5404,0.99198,0.5404,0.99143,0.5404,0.99187,0.5404,0.99199
0.5408,0.9919,0.5408,0.99134,0.5408,0.99178,0.5408,0.9919
0.5412,0.99181,0.5412,0.99125,0.5412,0.9917,0.5412,0.99181
0.5416,0.99173,0.5416,0.99115,0.5416,0.99161,0.5416,0.99172
0.542,0.99164,0.542,0.99106,0.542,0.99152,0.542,0.99163
0.5424,0.99156,0.5424,0.99096,0.5424,0.99143,0.5424,0.99154
0.5428,0.99147,0.5428,0.99086,0.5428,0.99133,0.5428,0.99145
0.5432,0.99138,0.5432,0.99076,0.5432,0.99124,0.5432,0.99135
0.5436,0.99129,0.5436,0.99066,0.5436,0.99114,0.5436,0.99126
0.544,0.99119,0.544,0.99056,0.544,0.99104,0.544,0.99116
0.5444,0.9911,0.5444,0.99046,0.5444,0.99094,0.5444,0.99106
0.5448,0.991,0.5448,0.99035,0.5448,0.99084,0.5448,0.99096
0.5452,0.99091,0.5452,0.99024,0.5452,0.99074,0.5452,0.99086
0.5456,0.99081,0.5456,0.99013,0.5456,0.99064,0.5456,0.99075
0.546,0.99071,0.546,0.99002,0.546,0.99053,0.546,0.99065
0.5464,0.99061,0.5464,0.98991,0.5464,0.99042,0.5464,0.99054
0.5468,0.9905,0.5468,0.9898,0.5468,0.99032,0.5468,0.99043
0.5472,0.9904,0.5472,0.98968,0.5472,0.99021,0.5472,0.99032
0.5476,0.99029,0.5476,0.98957,0.5476,0.9901,0.5476,0.99021
0.548,0.99019,0.548,0.98945,0.548,0.98999,0.548,0.9901
0.5484,0.99008,0.5484,0.98933,0.5484,0.98987,0.5484,0.98999
0.5488,0.98997,0.5488,0.98921,0.5488,0.98976,0.5488,0.98987
0.5492,0.98986,0.5492,0.98909,0.5492,0.98964,0.5492,0.98976
0.5496,0.98975,0.5496,0.98897,0.5496,0.98953,0.5496,0.98964
0.55,0.98963,0.55,0.98884,0.55,0.98941,0.55,0.98952
0.5504,0.98952,0.5504,0.98871,0.5504,0.98929,0.5504,0.9894
0.5508,0.9894,0.5508,0.98859,0.5508,0.98917,0.5508,0.98928
0.5512,0.98928,0.5512,0.98846,0.5512,0.98904,0.5512,0.98916
0.5516,0.98917,0.5516,0.98832,0.5516,0.98892,0.5516,0.98903
0.552,0.98905,0.552,0.98819,0.552,0.9888,0.552,0.98891
0.5524,0.98892,0.5524,0.98806,0.5524,0.98867,0.5524,0.98878
0.5528,0.9888,0.5528,0.98792,0.5528,0.98855,0.5528,0.98866
0.5532,0.98868,0.5532,0.98779,0.5532,0.98842,0.5532,0.98853
0.5536,0.98856,0.5536,0.98765,0.5536,0.98829,0.5536,0.9884
0.554,0.98843,0.554,0.98751,0.554,0.98816,0.554,0.98827
0.5544,0.9883,0.5544,0.98737,0.5544,0.98803,0.5544,0.98813
0.5548,0.98817,0.5548,0.98723,0.5548,0.98789,0.5548,0.988
0.5552,0.98804,0.5552,0.98709,0.5552,0.98776,0.5552,0.98787
0.5556,0.98791,0.5556,0.98695,0.5556,0.98762,0.5556,0.98773
0.556,0.98778,0.556,0.9868,0.556,0.98749,0.556,0.98759
0.5564,0.98765,0.5564,0.98666,0.5564,0.98735,0.5564,0.98745
0.5568,0.98751,0.5568,0.98651,0.5568,0.98721,0.5568,0.98732
0.5572,0.98738,0.5572,0.98636,0.5572,0.98707,0.5572,0.98718
0.5576,0.98724,0.5576,0.98621,0.5576,0.98693,0.5576,0.98703
0.558,0.9871,0.558,0.98606,0.558,0.98678,0.558,0.98689
0.5584,0.98696,0.5584,0.98591,0.5584,0.98664,0.5584,0.98674
0.5588,0.98682,0.5588,0.98576,0.5588,0.98649,0.5588,0.9866
0.5592,0.98668,0.5592,0.9856,0.5592,0.98634,0.5592,0.98645
0.5596,0.98653,0.5596,0.98545,0.5596,0.98619,0.5596,0.9863
0.56,0.98639,0.56,0.98529,0.56,0.98605,0.56,0.98615
0.5604,0.98624,0.5604,0.98513,0.5604,0.9859,0.5604,0.986
0.5608,0.98609,0.5608,0.98498,0.5608,0.98574,0.5608,0.98585
0.5612,0.98595,0.5612,0.98482,0.5612,0.98559,0.5612,0.98569
0.5616,0.9858,0.5616,0.98465,0.5616,0.98543,0.5616,0.98554
0.562,0.98565,0.562,0.98449,0.562,0.98528,0.562,0.98538
0.5624,0.98549,0.5624,0.98433,0.5624,0.98512,0.5624,0.98522
0.5628,0.98534,0.5628,0.98416,0.5628,0.98496,0.5628,0.98506
0.5632,0.98518,0.5632,0.98399,0.5632,0.9848,0.5632,0.9849
0.5636,0.98503,0.5636,0.98383,0.5636,0.98464,0.5636,0.98474
0.564,0.98487,0.564,0.98366,0.564,0.98447,0.564,0.98457
0.5644,0.98471,0.5644,0.98349,0.5644,0.98431,0.5644,0.98441
0.5648,0.98455,0.5648,0.98332,0.5648,0.98414,0.5648,0.98424
0.5652,0.98438,0.5652,0.98315,0.5652,0.98398,0.5652,0.98408
0.5656,0.98422,0.5656,0.98298,0.5656,0.98381,0.5656,0.98391
0.566,0.98406,0.566,0.9828,0.566,0.98364,0.566,0.98374
0.5664,0.98389,0.5664,0.98263,0.5664,0.98348,0.5664,0.98357
0.5668,0.98373,0.5668,0.98246,0.5668,0.98331,0.5668,0.9834
0.5672,0.98356,0.5672,0.98228,0.5672,0.98314,0.5672,0.98323
0.5676,0.98339,0.5676,0.98211,0.5676,0.98297,0.5676,0.98306
0.568,0.98323,0.568,0.98193,0.568,0.9828,0.568,0.98289
0.5684,0.98306,0.5684,0.98175,0.5684,0.98263,0.5684,0.98272
0.5688,0.98289,0.5688,0.98157,0.5688,0.98245,0.5688,0.98255
0.5692,0.98272,0.5692,0.98139,0.5692,0.98228,0.5692,0.98238
0.5696,0.98255,0.5696,0.98121,0.5696,0.98211,0.5696,0.9822
0.57,0.98238,0.57,0.98103,0.57,0.98194,0.57,0.98203
0.5704,0.98221,0.5704,0.98085,0.5704,0.98176,0.5704,0.98185
0.5708,0.98204,0.5708,0.98066,0.5708,0.98159,0.5708,0.98168
0.5712,0.98186,0.5712,0.98048,0.5712,0.98141,0.5712,0.9815
0.5716,0.98169,0.5716,0.98029,0.5716,0.98124,0.5716,0.98133
0.572,0.98152,0.572,0.98011,0.572,0.98106,0.572,0.98115
0.5724,0.98135,0.5724,0.97992,0.5724,0.98089,0.5724,0.98098
0.5728,0.98118,0.5728,0.97973,0.5728,0.98071,0.5728,0.9808
0.5732,0.981,0.5732,0.97955,0.5732,0.98053,0.5732,0.98062
0.5736,0.98083,0.5736,0.97936,0.5736,0.98035,0.5736,0.98044
0.574,0.98065,0.574,0.97917,0.574,0.98017,0.574,0.98026
0.5744,0.98047,0.5744,0.97898,0.5744,0.97999,0.5744,0.98007
0.5748,0.98029,0.5748,0.97879,0.5748,0.9798,0.5748,0.97989
0.5752,0.98011,0.5752,0.97861,0.5752,0.97962,0.5752,0.97971
0.5756,0.97993,0.5756,0.97842,0.5756,0.97943,0.5756,0.97952
0.576,0.97975,0.576,0.97823,0.576,0.97925,0.576,0.97933
0.5764,0.97956,0.5764,0.97804,0.5764,0.97906,0.5764,0.97915
0.5768,0.97938,0.5768,0.97785,0.5768,0.97887,0.5768,0.97896
0.5772,0.9792,0.5772,0.97766,0.5772,0.97868,0.5772,0.97877
0.5776,0.97901,0.5776,0.97746,0.5776,0.97849,0.5776,0.97858
0.578,0.97883,0.578,0.97727,0.578,0.9783,0.578,0.97839
0.5784,0.97864,0.5784,0.97708,0.5784,0.97811,0.5784,0.9782
0.5788,0.97845,0.5788,0.97688,0.5788,0.97792,0.5788,0.97801
0.5792,0.97826,0.5792,0.97669,0.5792,0.97773,0.5792,0.97781
0.5796,0.97807,0.5796,0.97649,0.5796,0.97753,0.5796,0.97762
0.58,0.97788,0.58,0.9763,0.58,0.97734,0.58,0.97742
0.5804,0.97769,0.5804,0.9761,0.5804,0.97714,0.5804,0.97722
0.5808,0.9775,0.5808,0.97591,0.5808,0.97694,0.5808,0.97703
0.5812,0.9773,0.5812,0.97571,0.5812,0.97674,0.5812,0.97683
0.5816,0.97711,0.5816,0.97552,0.5816,0.97654,0.5816,0.97663
0.582,0.97691,0.582,0.97532,0.582,0.97634,0.582,0.97642
0.5824,0.97671,0.5824,0.97513,0.5824,0.97614,0.5824,0.97622
0.5828,0.97651,0.5828,0.97493,0.5828,0.97593,0.5828,0.97602
0.5832,0.97631,0.5832,0.97473,0.5832,0.97573,0.5832,0.97582
0.5836,0.97612,0.5836,0.97454,0.5836,0.97553,0.5836,0.97561
0.584,0.97592,0.584,0.97434,0.584,0.97533,0.584,0.97541
0.5844,0.97572,0.5844,0.97414,0.5844,0.97513,0.5844,0.97521
0.5848,0.97552,0.5848,0.97395,0.5848,0.97493,0.5848,0.97501
0.5852,0.97532,0.5852,0.97375,0.5852,0.97473,0.5852,0.97481
0.5856,0.97512,0.5856,0.97355,0.5856,0.97453,0.5856,0.97461
0.586,0.97493,0.586,0.97335,0.586,0.97433,0.586,0.97441
0.5864,0.97473,0.5864,0.97315,0.5864,0.97413,0.5864,0.97421
0.5868,0.97453,0.5868,0.97296,0.5868,0.97393,0.5868,0.97401
0.5872,0.97433,0.5872,0.97276,0.5872,0.97373,0.5872,0.97381
0.5876,0.97413,0.5876,0.97256,0.5876,0.97353,0.5876,0.97361
0.588,0.97394,0.588,0.97236,0.588,0.97333,0.588,0.97341
0.5884,0.97374,0.5884,0.97216,0.5884,0.97314,0.5884,0.97321
0.5888,0.97355,0.5888,0.97196,0.5888,0.97294,0.5888,0.97301
0.5892,0.97335,0.5892,0.97176,0.5892,0.97274,0.5892,0.97281
0.5896,0.97315,0.5896,0.97156,0.5896,0.97253,0.5896,0.9726
0.59,0.97296,0.59,0.97137,0.59,0.97233,0.59,0.9724
0.5904,0.97276,0.5904,0.97117,0.5904,0.97213,0.5904,0.9722
0.5908,0.97256,0.5908,0.97097,0.5908,0.97193,0.5908,0.972
0.5912,0.97236,0.5912,0.97077,0.5912,0.97173,0.5912,0.9718
0.5916,0.97216,0.5916,0.97058,0.5916,0.97153,0.5916,0.97159
0.592,0.97197,0.592,0.97038,0.592,0.97132,0.592,0.97139
0.5924,0.97177,0.5924,0.97018,0.5924,0.97112,0.5924,0.97118
0.5928,0.97157,0.5928,0.96999,0.5928,0.97091,0.5928,0.97098
0.5932,0.97137,0.5932,0.96979,0.5932,0.97071,0.5932,0.97077
0.5936,0.97116,0.5936,0.96959,0.5936,0.97051,0.5936,0.97057
0.594,0.97096,0.594,0.9694,0.594,0.9703,0.594,0.97036
0.5944,0.97076,0.5944,0.9692,0.5944,0.9701,0.5944,0.97016
0.5948,0.97056,0.5948,0.969,0.5948,0.9699,0.5948,0.96995
0.5952,0.97036,0.5952,0.9688,0.5952,0.96969,0.5952,0.96975
0.5956,0.97016,0.5956,0.96861,0.5956,0.96949,0.5956,0.96954
0.596,0.96996,0.596,0.96841,0.596,0.96928,0.596,0.96934
0.5964,0.96976,0.5964,0.96821,0.5964,0.96908,0.5964,0.96913
0.5968,0.96956,0.5968,0.96802,0.5968,0.96887,0.5968,0.96892
0.5972,0.96935,0.5972,0.96782,0.5972,0.96867,0.5972,0.96872
0.5976,0.96915,0.5976,0.96763,0.5976,0.96846,0.5976,0.96851
0.598,0.96895,0.598,0.96744,0.598,0.96826,0.598,0.96831
0.5984,0.96875,0.5984,0.96724,0.5984,0.96806,0.5984,0.96811
0.5988,0.96854,0.5988,0.96705,0.5988,0.96786,0.5988,0.9679
0.5992,0.96834,0.5992,0.96686,0.5992,0.96766,0.5992,0.9677
0.5996,0.96814,0.5996,0.96667,0.5996,0.96746,0.5996,0.9675
0.6,0.96795,0.6,0.96648,0.6,0.96726,0.6,0.9673
0.6004,0.96775,0.6004,0.96628,0.6004,0.96706,0.6004,0.9671
0.6008,0.96755,0.6008,0.96609,0.6008,0.96687,0.6008,0.96691
0.6012,0.96735,0.6012,0.96591,0.6012,0.96667,0.6012,0.96671
0.6016,0.96716,0.6016,0.96572,0.6016,0.96647,0.6016,0.96651
0.602,0.96696,0.602,0.96553,0.602,0.96628,0.602,0.96631
0.6024,0.96677,0.6024,0.96534,0.6024,0.96608,0.6024,0.96612
0.6028,0.96657,0.6028,0.96515,0.6028,0.96589,0.6028,0.96592
0.6032,0.96638,0.6032,0.96496,0.6032,0.9657,0.6032,0.96573
0.6036,0.96619,0.6036,0.96478,0.6036,0.9655,0.6036,0.96554
0.604,0.966,0.604,0.96459,0.604,0.96531,0.604,0.96534
0.6044,0.96581,0.6044,0.96441,0.6044,0.96512,0.6044,0.96515
0.6048,0.96562,0.6048,0.96423,0.6048,0.96494,0.6048,0.96496
0.6052,0.96543,0.6052,0.96404,0.6052,0.96475,0.6052,0.96477
0.6056,0.96524,0.6056,0.96386,0.6056,0.96456,0.6056,0.96458
0.606,0.96506,0.606,0.96368,0.606,0.96437,0.606,0.96439
0.6064,0.96487,0.6064,0.9635,0.6064,0.96418,0.6064,0.9642
0.6068,0.96468,0.6068,0.96332,0.6068,0.96399,0.6068,0.96402
0.6072,0.9645,0.6072,0.96315,0.6072,0.96381,0.6072,0.96383
0.6076,0.96431,0.6076,0.96297,0.6076,0.96362,0.6076,0.96364
0.608,0.96413,0.608,0.9628,0.608,0.96344,0.608,0.96346
0.6084,0.96395,0.6084,0.96262,0.6084,0.96325,0.6084,0.96327
0.6088,0.96376,0.6088,0.96245,0.6088,0.96307,0.6088,0.96308
0.6092,0.96358,0.6092,0.96228,0.6092,0.96289,0.6092,0.9629
0.6096,0.9634,0.6096,0.96211,0.6096,0.9627,0.6096,0.96271
0.61,0.96322,0.61,0.96194,0.61,0.96252,0.61,0.96253
0.6104,0.96304,0.6104,0.96177,0.6104,0.96234,0.6104,0.96235
0.6108,0.96286,0.6108,0.9616,0.6108,0.96216,0.6108,0.96217
0.6112,0.96268,0.6112,0.96143,0.6112,0.96198,0.6112,0.96198
0.6116,0.9625,0.6116,0.96126,0.6116,0.9618,0.6116,0.9618
0.612,0.96232,0.612,0.9611,0.612,0.96162,0.612,0.96162
0.6124,0.96214,0.6124,0.96093,0.6124,0.96144,0.6124,0.96144
0.6128,0.96196,0.6128,0.96077,0.6128,0.96126,0.6128,0.96126
0.6132,0.96179,0.6132,0.9606,0.6132,0.96108,0.6132,0.96109
0.6136,0.96161,0.6136,0.96044,0.6136,0.96091,0.6136,0.96091
0.614,0.96144,0.614,0.96028,0.614,0.96073,0.614,0.96073
0.6144,0.96127,0.6144,0.96013,0.6144,0.96056,0.6144,0.96056
0.6148,0.96109,0.6148,0.95997,0.6148,0.96039,0.6148,0.96039
0.6152,0.96092,0.6152,0.95981,0.6152,0.96022,0.6152,0.96022
0.6156,0.96075,0.6156,0.95966,0.6156,0.96005,0.6156,0.96005
0.616,0.96058,0.616,0.95951,0.616,0.95989,0.616,0.95988
0.6164,0.96042,0.6164,0.95935,0.6164,0.95972,0.6164,0.95972
0.6168,0.96025,0.6168,0.9592,0.6168,0.95956,0.6168,0.95955
0.6172,0.96009,0.6172,0.95905,0.6172,0.9594,0.6172,0.95939
0.6176,0.95992,0.6176,0.95891,0.6176,0.95924,0.6176,0.95923
0.618,0.95977,0.618,0.95876,0.618,0.95908,0.618,0.95907
0.6184,0.95961,0.6184,0.95862,0.6184,0.95892,0.6184,0.95891
0.6188,0.95945,0.6188,0.95847,0.6188,0.95877,0.6188,0.95876
0.6192,0.95929,0.6192,0.95833,0.6192,0.95862,0.6192,0.9586
0.6196,0.95914,0.6196,0.95819,0.6196,0.95847,0.6196,0.95845
0.62,0.95899,0.62,0.95805,0.62,0.95832,0.62,0.9583
0.6204,0.95884,0.6204,0.95791,0.6204,0.95817,0.6204,0.95815
0.6208,0.95869,0.6208,0.95777,0.6208,0.95802,0.6208,0.958
0.6212,0.95854,0.6212,0.95763,0.6212,0.95787,0.6212,0.95785
0.6216,0.95839,0.6216,0.9575,0.6216,0.95773,0.6216,0.95771
0.622,0.95825,0.622,0.95736,0.622,0.95759,0.622,0.95757
0.6224,0.95811,0.6224,0.95723,0.6224,0.95745,0.6224,0.95743
0.6228,0.95797,0.6228,0.9571,0.6228,0.95731,0.6228,0.95729
0.6232,0.95783,0.6232,0.95697,0.6232,0.95718,0.6232,0.95715
0.6236,0.95769,0.6236,0.95684,0.6236,0.95704,0.6236,0.95701
0.624,0.95755,0.624,0.95672,0.624,0.9569,0.624,0.95688
0.6244,0.95742,0.6244,0.95659,0.6244,0.95677,0.6244,0.95674
0.6248,0.95729,0.6248,0.95647,0.6248,0.95664,0.6248,0.95661
0.6252,0.95716,0.6252,0.95635,0.6252,0.95651,0.6252,0.95648
0.6256,0.95702,0.6256,0.95623,0.6256,0.95638,0.6256,0.95635
0.626,0.9569,0.626,0.95611,0.626,0.95625,0.626,0.95622
0.6264,0.95677,0.6264,0.95599,0.6264,0.95613,0.6264,0.9561
0.6268,0.95664,0.6268,0.95588,0.6268,0.95601,0.6268,0.95597
0.6272,0.95652,0.6272,0.95576,0.6272,0.95589,0.6272,0.95585
0.6276,0.9564,0.6276,0.95565,0.6276,0.95576,0.6276,0.95573
0.628,0.95627,0.628,0.95554,0.628,0.95564,0.628,0.95561
0.6284,0.95616,0.6284,0.95543,0.6284,0.95553,0.6284,0.95549
0.6288,0.95604,0.6288,0.95533,0.6288,0.95541,0.6288,0.95537
0.6292,0.95592,0.6292,0.95522,0.6292,0.9553,0.6292,0.95526
0.6296,0.95581,0.6296,0.95512,0.6296,0.95519,0.6296,0.95514
0.63,0.95569,0.63,0.95502,0.63,0.95508,0.63,0.95503
0.6304,0.95558,0.6304,0.95492,0.6304,0.95497,0.6304,0.95492
0.6308,0.95547,0.6308,0.95482,0.6308,0.95486,0.6308,0.95482
0.6312,0.95536,0.6312,0.95473,0.6312,0.95476,0.6312,0.95471
0.6316,0.95526,0.6316,0.95463,0.6316,0.95466,0.6316,0.95461
0.632,0.95515,0.632,0.95454,0.632,0.95456,0.632,0.95451
0.6324,0.95505,0.6324,0.95445,0.6324,0.95446,0.6324,0.95441
0.6328,0.95495,0.6328,0.95436,0.6328,0.95436,0.6328,0.95431
0.6332,0.95485,0.6332,0.95427,0.6332,0.95426,0.6332,0.95421
0.6336,0.95475,0.6336,0.95419,0.6336,0.95417,0.6336,0.95412
0.634,0.95466,0.634,0.9541,0.634,0.95408,0.634,0.95402
0.6344,0.95457,0.6344,0.95402,0.6344,0.95398,0.6344,0.95393
0.6348,0.95448,0.6348,0.95394,0.6348,0.9539,0.6348,0.95384
0.6352,0.95438,0.6352,0.95386,0.6352,0.95381,0.6352,0.95375
0.6356,0.9543,0.6356,0.95378,0.6356,0.95372,0.6356,0.95367
0.636,0.95421,0.636,0.9537,0.636,0.95364,0.636,0.95358
0.6364,0.95412,0.6364,0.95363,0.6364,0.95356,0.6364,0.9535
0.6368,0.95404,0.6368,0.95356,0.6368,0.95348,0.6368,0.95342
0.6372,0.95396,0.6372,0.95349,0.6372,0.9534,0.6372,0.95334
0.6376,0.95388,0.6376,0.95342,0.6376,0.95332,0.6376,0.95326
0.638,0.9538,0.638,0.95335,0.638,0.95325,0.638,0.95319
0.6384,0.95372,0.6384,0.95329,0.6384,0.95317,0.6384,0.95311
0.6388,0.95365,0.6388,0.95322,0.6388,0.9531,0.6388,0.95304
0.6392,0.95358,0.6392,0.95316,0.6392,0.95303,0.6392,0.95297
0.6396,0.95351,0.6396,0.9531,0.6396,0.95297,0.6396,0.9529
0.64,0.95344,0.64,0.95304,0.64,0.9529,0.64,0.95284
0.6404,0.95337,0.6404,0.95299,0.6404,0.95284,0.6404,0.95278
0.6408,0.9533,0.6408,0.95293,0.6408,0.95278,0.6408,0.95271
0.6412,0.95324,0.6412,0.95288,0.6412,0.95272,0.6412,0.95266
0.6416,0.95318,0.6416,0.95283,0.6416,0.95266,0.6416,0.9526
0.642,0.95312,0.642,0.95278,0.642,0.95261,0.642,0.95254
0.6424,0.95306,0.6424,0.95274,0.6424,0.95256,0.6424,0.95249
0.6428,0.953,0.6428,0.95269,0.6428,0.95251,0.6428,0.95244
0.6432,0.95295,0.6432,0.95265,0.6432,0.95246,0.6432,0.95239
0.6436,0.9529,0.6436,0.95261,0.6436,0.95242,0.6436,0.95235
0.644,0.95285,0.644,0.95257,0.644,0.95237,0.644,0.9523
0.6444,0.9528,0.6444,0.95253,0.6444,0.95233,0.6444,0.95226
0.6448,0.95275,0.6448,0.9525,0.6448,0.95229,0.6448,0.95222
0.6452,0.95271,0.6452,0.95247,0.6452,0.95225,0.6452,0.95218
0.6456,0.95267,0.6456,0.95244,0.6456,0.95221,0.6456,0.95214
0.646,0.95263,0.646,0.95241,0.646,0.95218,0.646,0.9521
0.6464,0.95259,0.6464,0.95238,0.6464,0.95214,0.6464,0.95207
0.6468,0.95256,0.6468,0.95235,0.6468,0.95211,0.6468,0.95204
0.6472,0.95252,0.6472,0.95233,0.6472,0.95208,0.6472,0.95201
0.6476,0.95249,0.6476,0.95231,0.6476,0.95206,0.6476,0.95198
0.648,0.95246,0.648,0.95228,0.648,0.95203,0.648,0.95195
0.6484,0.95243,0.6484,0.95227,0.6484,0.95201,0.6484,0.95193
0.6488,0.9524,0.6488,0.95225,0.6488,0.95198,0.6488,0.9519
0.6492,0.95238,0.6492,0.95223,0.6492,0.95196,0.6492,0.95189
0.6496,0.95235,0.6496,0.95222,0.6496,0.95195,0.6496,0.95187
0.65,0.95233,0.65,0.95221,0.65,0.95193,0.65,0.95185
0.6504,0.95231,0.6504,0.9522,0.6504,0.95192,0.6504,0.95184
0.6508,0.95229,0.6508,0.95219,0.6508,0.95191,0.6508,0.95182
0.6512,0.95228,0.6512,0.95219,0.6512,0.9519,0.6512,0.95181
0.6516,0.95226,0.6516,0.95218,0.6516,0.95189,0.6516,0.9518
0.652,0.95225,0.652,0.95218,0.652,0.95188,0.652,0.95179
0.6524,0.95224,0.6524,0.95218,0.6524,0.95188,0.6524,0.95179
0.6528,0.95223,0.6528,0.95218,0.6528,0.95187,0.6528,0.95179
0.6532,0.95222,0.6532,0.95219,0.6532,0.95187,0.6532,0.95178
0.6536,0.95222,0.6536,0.95219,0.6536,0.95187,0.6536,0.95178
0.654,0.95222,0.654,0.9522,0.654,0.95188,0.654,0.95178
0.6544,0.95221,0.6544,0.95221,0.6544,0.95188,0.6544,0.95179
0.6548,0.95221,0.6548,0.95222,0.6548,0.95189,0.6548,0.95179
0.6552,0.95222,0.6552,0.95224,0.6552,0.9519,0.6552,0.9518
0.6556,0.95222,0.6556,0.95225,0.6556,0.95191,0.6556,0.95181
0.656,0.95223,0.656,0.95227,0.656,0.95192,0.656,0.95182
0.6564,0.95223,0.6564,0.95229,0.6564,0.95193,0.6564,0.95183
0.6568,0.95224,0.6568,0.95231,0.6568,0.95195,0.6568,0.95185
0.6572,0.95225,0.6572,0.95233,0.6572,0.95196,0.6572,0.95186
0.6576,0.95227,0.6576,0.95235,0.6576,0.95198,0.6576,0.95188
0.658,0.95228,0.658,0.95238,0.658,0.952,0.658,0.9519
0.6584,0.9523,0.6584,0.95241,0.6584,0.95203,0.6584,0.95192
0.6588,0.95231,0.6588,0.95244,0.6588,0.95205,0.6588,0.95195
0.6592,0.95233,0.6592,0.95247,0.6592,0.95208,0.6592,0.95197
0.6596,0.95236,0.6596,0.9525,0.6596,0.95211,0.6596,0.952
0.66,0.95238,0.66,0.95254,0.66,0.95214,0.66,0.95203
0.6604,0.95241,0.6604,0.95257,0.6604,0.95217,0.6604,0.95206
0.6608,0.95243,0.6608,0.95261,0.6608,0.9522,0.6608,0.95209
0.6612,0.95246,0.6612,0.95265,0.6612,0.95224,0.6612,0.95213
0.6616,0.95249,0.6616,0.95269,0.6616,0.95227,0.6616,0.95217
0.662,0.95252,0.662,0.95274,0.662,0.95231,0.662,0.9522
0.6624,0.95256,0.6624,0.95278,0.6624,0.95235,0.6624,0.95224
0.6628,0.9526,0.6628,0.95283,0.6628,0.9524,0.6628,0.95229
0.6632,0.95263,0.6632,0.95288,0.6632,0.95244,0.6632,0.95233
0.6636,0.95267,0.6636,0.95293,0.6636,0.95249,0.6636,0.95237
0.664,0.95271,0.664,0.95298,0.664,0.95253,0.664,0.95242
0.6644,0.95276,0.6644,0.95304,0.6644,0.95258,0.6644,0.95247
0.6648,0.9528,0.6648,0.95309,0.6648,0.95263,0.6648,0.95252
0.6652,0.95285,0.6652,0.95315,0.6652,0.95269,0.6652,0.95257
0.6656,0.9529,0.6656,0.95321,0.6656,0.95274,0.6656,0.95263
0.666,0.95295,0.666,0.95327,0.666,0.9528,0.666,0.95268
0.6664,0.953,0.6664,0.95333,0.6664,0.95286,0.6664,0.95274
0.6668,0.95305,0.6668,0.9534,0.6668,0.95292,0.6668,0.9528
0.6672,0.95311,0.6672,0.95346,0.6672,0.95298,0.6672,0.95286
0.6676,0.95316,0.6676,0.95353,0.6676,0.95304,0.6676,0.95292
0.668,0.95322,0.668,0.9536,0.668,0.95311,0.668,0.95298
0.6684,0.95328,0.6684,0.95367,0.6684,0.95317,0.6684,0.95305
0.6688,0.95334,0.6688,0.95375,0.6688,0.95324,0.6688,0.95312
0.6692,0.95341,0.6692,0.95382,0.6692,0.95331,0.6692,0.95319
0.6696,0.95347,0.6696,0.9539,0.6696,0.95338,0.6696,0.95326
0.67,0.95354,0.67,0.95398,0.67,0.95345,0.67,0.95333
0.6704,0.9536,0.6704,0.95405,0.6704,0.95353,0.6704,0.9534
0.6708,0.95367,0.6708,0.95414,0.6708,0.9536,0.6708,0.95348
0.6712,0.95374,0.6712,0.95422,0.6712,0.95368,0.6712,0.95356
0.6716,0.95382,0.6716,0.9543,0.6716,0.95376,0.6716,0.95364
0.672,0.95389,0.672,0.95439,0.672,0.95384,0.672,0.95371
0.6724,0.95396,0.6724,0.95448,0.6724,0.95392,0.6724,0.9538
0.6728,0.95404,0.6728,0.95456,0.6728,0.954,0.6728,0.95388
0.6732,0.95412,0.6732,0.95465,0.6732,0.95409,0.6732,0.95396
0.6736,0.9542,0.6736,0.95475,0.6736,0.95417,0.6736,0.95405
0.674,0.95428,0.674,0.95484,0.674,0.95426,0.674,0.95413
0.6744,0.95436,0.6744,0.95493,0.6744,0.95435,0.6744,0.95422
0.6748,0.95444,0.6748,0.95503,0.6748,0.95444,0.6748,0.95431
0.6752,0.95453,0.6752,0.95513,0.6752,0.95453,0.6752,0.9544
0.6756,0.95462,0.6756,0.95523,0.6756,0.95462,0.6756,0.95449
0.676,0.9547,0.676,0.95533,0.676,0.95472,0.676,0.95459
0.6764,0.95479,0.6764,0.95543,0.6764,0.95481,0.6764,0.95468
0.6768,0.95488,0.6768,0.95553,0.6768,0.95491,0.6768,0.95478
0.6772,0.95497,0.6772,0.95564,0.6772,0.95501,0.6772,0.95488
0.6776,0.95507,0.6776,0.95575,0.6776,0.9551,0.6776,0.95498
0.678,0.95516,0.678,0.95585,0.678,0.9552,0.678,0.95508
0.6784,0.95526,0.6784,0.95596,0.6784,0.95531,0.6784,0.95518
0.6788,0.95535,0.6788,0.95608,0.6788,0.95541,0.6788,0.95528
0.6792,0.95545,0.6792,0.95619,0.6792,0.95551,0.6792,0.95538
0.6796,0.95555,0.6796,0.9563,0.6796,0.95562,0.6796,0.95549
0.68,0.95565,0.68,0.95642,0.68,0.95573,0.68,0.9556
0.6804,0.95575,0.6804,0.95654,0.6804,0.95583,0.6804,0.9557
0.6808,0.95586,0.6808,0.95665,0.6808,0.95594,0.6808,0.95581
0.6812,0.95596,0.6812,0.95677,0.6812,0.95605,0.6812,0.95592
0.6816,0.95607,0.6816,0.95689,0.6816,0.95616,0.6816,0.95604
0.682,0.95618,0.682,0.95702,0.682,0.95628,0.682,0.95615
0.6824,0.95629,0.6824,0.95714,0.6824,0.95639,0.6824,0.95626
0.6828,0.9564,0.6828,0.95727,0.6828,0.95651,0.6828,0.95638
0.6832,0.95651,0.6832,0.95739,0.6832,0.95662,0.6832,0.9565
0.6836,0.95662,0.6836,0.95752,0.6836,0.95674,0.6836,0.95661
0.684,0.95673,0.684,0.95765,0.684,0.95686,0.684,0.95673
0.6844,0.95685,0.6844,0.95778,0.6844,0.95698,0.6844,0.95686
0.6848,0.95696,0.6848,0.95791,0.6848,0.9571,0.6848,0.95698
0.6852,0.95708,0.6852,0.95804,0.6852,0.95723,0.6852,0.9571
0.6856,0.9572,0.6856,0.95818,0.6856,0.95735,0.6856,0.95722
0.686,0.95732,0.686,0.95831,0.686,0.95747,0.686,0.95735
0.6864,0.95744,0.6864,0.95845,0.6864,0.9576,0.6864,0.95748
0.6868,0.95756,0.6868,0.95858,0.6868,0.95773,0.6868,0.95761
0.6872,0.95769,0.6872,0.95872,0.6872,0.95786,0.6872,0.95774
0.6876,0.95781,0.6876,0.95886,0.6876,0.95799,0.6876,0.95787
0.688,0.95794,0.688,0.959,0.688,0.95812,0.688,0.958
0.6884,0.95807,0.6884,0.95914,0.6884,0.95826,0.6884,0.95813
0.6888,0.9582,0.6888,0.95929,0.6888,0.95839,0.6888,0.95827
0.6892,0.95833,0.6892,0.95943,0.6892,0.95853,0.6892,0.95841
0.6896,0.95846,0.6896,0.95958,0.6896,0.95866,0.6896,0.95854
0.69,0.95859,0.69,0.95972,0.69,0.9588,0.69,0.95868
0.6904,0.95873,0.6904,0.95987,0.6904,0.95894,0.6904,0.95882
0.6908,0.95886,0.6908,0.96002,0.6908,0.95908,0.6908,0.95896
0.6912,0.959,0.6912,0.96017,0.6912,0.95923,0.6912,0.95911
0.6916,0.95914,0.6916,0.96032,0.6916,0.95937,0.6916,0.95925
0.692,0.95928,0.692,0.96047,0.692,0.95952,0.692,0.9594
0.6924,0.95942,0.6924,0.96062,0.6924,0.95966,0.6924,0.95955
0.6928,0.95957,0.6928,0.96078,0.6928,0.95981,0.6928,0.9597
0.6932,0.95971,0.6932,0.96094,0.6932,0.95996,0.6932,0.95985
0.6936,0.95986,0.6936,0.96109,0.6936,0.96011,0.6936,0.96
0.694,0.96,0.694,0.96125,0.694,0.96026,0.694,0.96015
0.6944,0.96015,0.6944,0.96141,0.6944,0.96042,0.6944,0.9603
0.6948,0.9603,0.6948,0.96157,0.6948,0.96057,0.6948,0.96046
0.6952,0.96045,0.6952,0.96173,0.6952,0.96073,0.6952,0.96062
0.6956,0.9606,0.6956,0.96189,0.6956,0.96088,0.6956,0.96077
0.696,0.96076,0.696,0.96205,0.696,0.96104,0.696,0.96093
0.6964,0.96091,0.6964,0.96222,0.6964,0.96121,0.6964,0.9611
0.6968,0.96107,0.6968,0.96238,0.6968,0.96137,0.6968,0.96126
0.6972,0.96123,0.6972,0.96254,0.6972,0.96153,0.6972,0.96142
0.6976,0.96138,0.6976,0.96271,0.6976,0.96169,0.6976,0.96159
0.698,0.96154,0.698,0.96287,0.698,0.96185,0.698,0.96175
0.6984,0.9617,0.6984,0.96304,0.6984,0.96202,0.6984,0.96191
0.6988,0.96186,0.6988,0.96321,0.6988,0.96218,0.6988,0.96208
0.6992,0.96202,0.6992,0.96338,0.6992,0.96235,0.6992,0.96225
0.6996,0.96219,0.6996,0.96355,0.6996,0.96251,0.6996,0.96241
0.7,0.96235,0.7,0.96372,0.7,0.96268,0.7,0.96258
0.7004,0.96251,0.7004,0.96389,0.7004,0.96285,0.7004,0.96275
0.7008,0.96268,0.7008,0.96406,0.7008,0.96302,0.7008,0.96292
0.7012,0.96284,0.7012,0.96423,0.7012,0.96319,0.7012,0.96309
0.7016,0.96301,0.7016,0.96441,0.7016,0.96336,0.7016,0.96326
0.702,0.96317,0.702,0.96458,0.702,0.96353,0.702,0.96343
0.7024,0.96334,0.7024,0.96476,0.7024,0.9637,0.7024,0.9636
0.7028,0.96351,0.7028,0.96494,0.7028,0.96387,0.7028,0.96377
0.7032,0.96367,0.7032,0.96511,0.7032,0.96404,0.7032,0.96395
0.7036,0.96384,0.7036,0.96529,0.7036,0.96421,0.7036,0.96412
0.704,0.96401,0.704,0.96547,0.704,0.96439,0.704,0.9643
0.7044,0.96418,0.7044,0.96565,0.7044,0.96456,0.7044,0.96447
0.7048,0.96435,0.7048,0.96583,0.7048,0.96474,0.7048,0.96465
0.7052,0.96453,0.7052,0.96601,0.7052,0.96491,0.7052,0.96482
0.7056,0.9647,0.7056,0.96619,0.7056,0.96509,0.7056,0.965
0.706,0.96487,0.706,0.96637,0.706,0.96527,0.706,0.96518
0.7064,0.96504,0.7064,0.96656,0.7064,0.96544,0.7064,0.96536
0.7068,0.96522,0.7068,0.96674,0.7068,0.96562,0.7068,0.96554
0.7072,0.96539,0.7072,0.96692,0.7072,0.9658,0.7072,0.96572
0.7076,0.96557,0.7076,0.9671,0.7076,0.96598,0.7076,0.9659
0.708,0.96575,0.708,0.96729,0.708,0.96616,0.708,0.96608
0.7084,0.96592,0.7084,0.96747,0.7084,0.96634,0.7084,0.96626
0.7088,0.9661,0.7088,0.96766,0.7088,0.96653,0.7088,0.96645
0.7092,0.96628,0.7092,0.96784,0.7092,0.96671,0.7092,0.96663
0.7096,0.96646,0.7096,0.96803,0.7096,0.96689,0.7096,0.96682
0.71,0.96664,0.71,0.96821,0.71,0.96708,0.71,0.967
0.7104,0.96682,0.7104,0.9684,0.7104,0.96727,0.7104,0.96719
0.7108,0.967,0.7108,0.96859,0.7108,0.96745,0.7108,0.96738
0.7112,0.96719,0.7112,0.96878,0.7112,0.96764,0.7112,0.96757
0.7116,0.96737,0.7116,0.96896,0.7116,0.96783,0.7116,0.96776
0.712,0.96756,0.712,0.96915,0.712,0.96802,0.712,0.96795
0.7124,0.96774,0.7124,0.96934,0.7124,0.96821,0.7124,0.96814
0.7128,0.96793,0.7128,0.96953,0.7128,0.9684,0.7128,0.96833
0.7132,0.96812,0.7132,0.96972,0.7132,0.9686,0.7132,0.96853
0.7136,0.96831,0.7136,0.9699,0.7136,0.96879,0.7136,0.96872
0.714,0.9685,0.714,0.97009,0.714,0.96898,0.714,0.96892
0.7144,0.96869,0.7144,0.97028,0.7144,0.96918,0.7144,0.96911
0.7148,0.96888,0.7148,0.97047,0.7148,0.96937,0.7148,0.96931
0.7152,0.96907,0.7152,0.97066,0.7152,0.96957,0.7152,0.9695
0.7156,0.96926,0.7156,0.97085,0.7156,0.96976,0.7156,0.9697
0.716,0.96945,0.716,0.97103,0.716,0.96996,0.716,0.96989
0.7164,0.96964,0.7164,0.97122,0.7164,0.97015,0.7164,0.97009
0.7168,0.96983,0.7168,0.97141,0.7168,0.97034,0.7168,0.97028
0.7172,0.97002,0.7172,0.9716,0.7172,0.97054,0.7172,0.97048
0.7176,0.97022,0.7176,0.97179,0.7176,0.97073,0.7176,0.97067
0.718,0.97041,0.718,0.97198,0.718,0.97092,0.718,0.97087
0.7184,0.9706,0.7184,0.97217,0.7184,0.97112,0.7184,0.97106
0.7188,0.97079,0.7188,0.97236,0.7188,0.97131,0.7188,0.97126
0.7192,0.97098,0.7192,0.97256,0.7192,0.9715,0.7192,0.97145
0.7196,0.97117,0.7196,0.97275,0.7196,0.9717,0.7196,0.97164
0.72,0.97136,0.72,0.97294,0.72,0.97189,0.72,0.97184
0.7204,0.97155,0.7204,0.97313,0.7204,0.97208,0.7204,0.97203
0.7208,0.97174,0.7208,0.97332,0.7208,0.97228,0.7208,0.97223
0.7212,0.97193,0.7212,0.97351,0.7212,0.97247,0.7212,0.97242
0.7216,0.97212,0.7216,0.9737,0.7216,0.97266,0.7216,0.97262
0.722,0.97231,0.722,0.97389,0.722,0.97286,0.722,0.97281
0.7224,0.9725,0.7224,0.97407,0.7224,0.97305,0.7224,0.973
0.7228,0.97269,0.7228,0.97426,0.7228,0.97324,0.7228,0.9732
0.7232,0.97288,0.7232,0.97445,0.7232,0.97343,0.7232,0.97339
0.7236,0.97307,0.7236,0.97464,0.7236,0.97363,0.7236,0.97359
0.724,0.97326,0.724,0.97483,0.724,0.97382,0.724,0.97378
0.7244,0.97345,0.7244,0.97501,0.7244,0.97401,0.7244,0.97397
0.7248,0.97363,0.7248,0.9752,0.7248,0.9742,0.7248,0.97417
0.7252,0.97382,0.7252,0.97539,0.7252,0.9744,0.7252,0.97436
0.7256,0.97401,0.7256,0.97558,0.7256,0.97459,0.7256,0.97455
0.726,0.9742,0.726,0.97576,0.726,0.97478,0.726,0.97475
0.7264,0.97439,0.7264,0.97595,0.7264,0.97498,0.7264,0.97494
0.7268,0.97458,0.7268,0.97613,0.7268,0.97517,0.7268,0.97514
0.7272,0.97477,0.7272,0.97632,0.7272,0.97536,0.7272,0.97533
0.7276,0.97496,0.7276,0.97651,0.7276,0.97556,0.7276,0.97553
0.728,0.97515,0.728,0.97669,0.728,0.97575,0.728,0.97573
0.7284,0.97534,0.7284,0.97688,0.7284,0.97595,0.7284,0.97592
0.7288,0.97554,0.7288,0.97706,0.7288,0.97614,0.7288,0.97612
0.7292,0.97573,0.7292,0.97725,0.7292,0.97634,0.7292,0.97632
0.7296,0.97592,0.7296,0.97743,0.7296,0.97654,0.7296,0.97651
0.73,0.97611,0.73,0.97761,0.73,0.97673,0.73,0.97671
0.7304,0.9763,0.7304,0.97779,0.7304,0.97693,0.7304,0.97691
0.7308,0.97649,0.7308,0.97798,0.7308,0.97713,0.7308,0.97711
0.7312,0.97669,0.7312,0.97816,0.7312,0.97732,0.7312,0.9773
0.7316,0.97688,0.7316,0.97834,0.7316,0.97751,0.7316,0.9775
0.732,0.97708,0.732,0.97852,0.732,0.97771,0.732,0.97769
0.7324,0.97727,0.7324,0.97869,0.7324,0.9779,0.7324,0.97788
0.7328,0.97746,0.7328,0.97887,0.7328,0.97809,0.7328,0.97807
0.7332,0.97765,0.7332,0.97905,0.7332,0.97827,0.7332,0.97826
0.7336,0.97783,0.7336,0.97923,0.7336,0.97846,0.7336,0.97845
0.734,0.97802,0.734,0.9794,0.734,0.97865,0.734,0.97864
0.7344,0.97821,0.7344,0.97958,0.7344,0.97883,0.7344,0.97882
0.7348,0.97839,0.7348,0.97975,0.7348,0.97902,0.7348,0.97901
0.7352,0.97857,0.7352,0.97993,0.7352,0.9792,0.7352,0.9792
0.7356,0.97876,0.7356,0.9801,0.7356,0.97938,0.7356,0.97938
0.736,0.97894,0.736,0.98027,0.736,0.97956,0.736,0.97956
0.7364,0.97912,0.7364,0.98044,0.7364,0.97974,0.7364,0.97974
0.7368,0.9793,0.7368,0.98062,0.7368,0.97992,0.7368,0.97992
0.7372,0.97948,0.7372,0.98079,0.7372,0.9801,0.7372,0.9801
0.7376,0.97966,0.7376,0.98096,0.7376,0.98028,0.7376,0.98028
0.738,0.97983,0.738,0.98113,0.738,0.98045,0.738,0.98046
0.7384,0.98001,0.7384,0.9813,0.7384,0.98063,0.7384,0.98064
0.7388,0.98018,0.7388,0.98146,0.7388,0.98081,0.7388,0.98081
0.7392,0.98036,0.7392,0.98163,0.7392,0.98098,0.7392,0.98099
0.7396,0.98053,0.7396,0.9818,0.7396,0.98116,0.7396,0.98116
0.74,0.9807,0.74,0.98196,0.74,0.98133,0.74,0.98134
0.7404,0.98088,0.7404,0.98212,0.7404,0.9815,0.7404,0.98151
0.7408,0.98105,0.7408,0.98229,0.7408,0.98167,0.7408,0.98168
0.7412,0.98122,0.7412,0.98245,0.7412,0.98184,0.7412,0.98185
0.7416,0.98139,0.7416,0.98261,0.7416,0.98201,0.7416,0.98202
0.742,0.98155,0.742,0.98277,0.742,0.98218,0.742,0.98219
0.7424,0.98172,0.7424,0.98293,0.7424,0.98235,0.7424,0.98236
0.7428,0.98189,0.7428,0.98308,0.7428,0.98251,0.7428,0.98253
0.7432,0.98205,0.7432,0.98324,0.7432,0.98268,0.7432,0.9827
0.7436,0.98222,0.7436,0.9834,0.7436,0.98285,0.7436,0.98287
0.744,0.98238,0.744,0.98355,0.744,0.98301,0.744,0.98303
0.7444,0.98254,0.7444,0.98371,0.7444,0.98318,0.7444,0.9832
0.7448,0.98271,0.7448,0.98386,0.7448,0.98334,0.7448,0.98336
0.7452,0.98287,0.7452,0.98401,0.7452,0.9835,0.7452,0.98353
0.7456,0.98303,0.7456,0.98416,0.7456,0.98366,0.7456,0.98369
0.746,0.98319,0.746,0.98431,0.746,0.98382,0.746,0.98385
0.7464,0.98335,0.7464,0.98446,0.7464,0.98398,0.7464,0.98401
0.7468,0.98351,0.7468,0.98461,0.7468,0.98414,0.7468,0.98417
0.7472,0.98367,0.7472,0.98475,0.7472,0.9843,0.7472,0.98433
0.7476,0.98383,0.7476,0.9849,0.7476,0.98446,0.7476,0.98449
0.748,0.98398,0.748,0.98504,0.748,0.98461,0.748,0.98464
0.7484,0.98414,0.7484,0.98518,0.7484,0.98476,0.7484,0.9848
0.7488,0.98429,0.7488,0.98532,0.7488,0.98492,0.7488,0.98495
0.7492,0.98445,0.7492,0.98545,0.7492,0.98507,0.7492,0.9851
0.7496,0.9846,0.7496,0.98559,0.7496,0.98522,0.7496,0.98525
0.75,0.98475,0.75,0.98573,0.75,0.98536,0.75,0.9854
0.7504,0.98489,0.7504,0.98586,0.7504,0.98551,0.7504,0.98555
0.7508,0.98504,0.7508,0.98599,0.7508,0.98565,0.7508,0.98569
0.7512,0.98519,0.7512,0.98612,0.7512,0.98579,0.7512,0.98583
0.7516,0.98533,0.7516,0.98625,0.7516,0.98593,0.7516,0.98598
0.752,0.98547,0.752,0.98638,0.752,0.98607,0.752,0.98612
0.7524,0.98561,0.7524,0.98651,0.7524,0.98621,0.7524,0.98625
0.7528,0.98575,0.7528,0.98663,0.7528,0.98634,0.7528,0.98639
0.7532,0.98589,0.7532,0.98676,0.7532,0.98648,0.7532,0.98652
0.7536,0.98602,0.7536,0.98688,0.7536,0.98661,0.7536,0.98666
0.754,0.98615,0.754,0.987,0.754,0.98674,0.754,0.98679
0.7544,0.98629,0.7544,0.98712,0.7544,0.98687,0.7544,0.98692
0.7548,0.98642,0.7548,0.98724,0.7548,0.98699,0.7548,0.98705
0.7552,0.98655,0.7552,0.98736,0.7552,0.98712,0.7552,0.98717
0.7556,0.98667,0.7556,0.98747,0.7556,0.98724,0.7556,0.9873
0.756,0.9868,0.756,0.98759,0.756,0.98737,0.756,0.98742
0.7564,0.98692,0.7564,0.9877,0.7564,0.98749,0.7564,0.98754
0.7568,0.98704,0.7568,0.98781,0.7568,0.9876,0.7568,0.98766
0.7572,0.98716,0.7572,0.98792,0.7572,0.98772,0.7572,0.98778
0.7576,0.98728,0.7576,0.98803,0.7576,0.98784,0.7576,0.9879
0.758,0.9874,0.758,0.98813,0.758,0.98795,0.758,0.98802
0.7584,0.98752,0.7584,0.98824,0.7584,0.98806,0.7584,0.98813
0.7588,0.98763,0.7588,0.98834,0.7588,0.98817,0.7588,0.98824
0.7592,0.98775,0.7592,0.98845,0.7592,0.98828,0.7592,0.98836
0.7596,0.98786,0.7596,0.98855,0.7596,0.98839,0.7596,0.98847
0.76,0.98797,0.76,0.98865,0.76,0.9885,0.76,0.98858
0.7604,0.98808,0.7604,0.98874,0.7604,0.98861,0.7604,0.98868
0.7608,0.98818,0.7608,0.98884,0.7608,0.98871,0.7608,0.98879
0.7612,0.98829,0.7612,0.98893,0.7612,0.98881,0.7612,0.98889
0.7616,0.9884,0.7616,0.98902,0.7616,0.98891,0.7616,0.98899
0.762,0.9885,0.762,0.98912,0.762,0.98901,0.762,0.98909
0.7624,0.9886,0.7624,0.9892,0.7624,0.9891,0.7624,0.98919
0.7628,0.9887,0.7628,0.98929,0.7628,0.9892,0.7628,0.98929
0.7632,0.9888,0.7632,0.98938,0.7632,0.98929,0.7632,0.98938
0.7636,0.98889,0.7636,0.98946,0.7636,0.98938,0.7636,0.98948
0.764,0.98899,0.764,0.98954,0.764,0.98947,0.764,0.98957
0.7644,0.98908,0.7644,0.98962,0.7644,0.98956,0.7644,0.98966
0.7648,0.98917,0.7648,0.9897,0.7648,0.98965,0.7648,0.98974
0.7652,0.98926,0.7652,0.98978,0.7652,0.98973,0.7652,0.98983
0.7656,0.98935,0.7656,0.98985,0.7656,0.98981,0.7656,0.98991
0.766,0.98944,0.766,0.98993,0.766,0.98989,0.766,0.98999
0.7664,0.98952,0.7664,0.99,0.7664,0.98997,0.7664,0.99008
0.7668,0.9896,0.7668,0.99007,0.7668,0.99005,0.7668,0.99015
0.7672,0.98968,0.7672,0.99014,0.7672,0.99013,0.7672,0.99023
0.7676,0.98976,0.7676,0.99021,0.7676,0.9902,0.7676,0.99031
0.768,0.98984,0.768,0.99027,0.768,0.99027,0.768,0.99038
0.7684,0.98991,0.7684,0.99034,0.7684,0.99035,0.7684,0.99046
0.7688,0.98999,0.7688,0.9904,0.7688,0.99042,0.7688,0.99053
0.7692,0.99006,0.7692,0.99046,0.7692,0.99048,0.7692,0.9906
0.7696,0.99013,0.7696,0.99052,0.7696,0.99055,0.7696,0.99067
0.77,0.9902,0.77,0.99057,0.77,0.99062,0.77,0.99073
0.7704,0.99027,0.7704,0.99063,0.7704,0.99068,0.7704,0.9908
0.7708,0.99034,0.7708,0.99068,0.7708,0.99074,0.7708,0.99086
0.7712,0.9904,0.7712,0.99073,0.7712,0.9908,0.7712,0.99092
0.7716,0.99047,0.7716,0.99078,0.7716,0.99086,0.7716,0.99098
0.772,0.99053,0.772,0.99083,0.772,0.99091,0.772,0.99103
0.7724,0.99059,0.7724,0.99088,0.7724,0.99097,0.7724,0.99109
0.7728,0.99064,0.7728,0.99092,0.7728,0.99102,0.7728,0.99114
0.7732,0.9907,0.7732,0.99097,0.7732,0.99107,0.7732,0.99119
0.7736,0.99076,0.7736,0.99101,0.7736,0.99112,0.7736,0.99124
0.774,0.99081,0.774,0.99105,0.774,0.99117,0.774,0.99129
0.7744,0.99086,0.7744,0.99108,0.7744,0.99121,0.7744,0.99134
0.7748,0.99091,0.7748,0.99112,0.7748,0.99126,0.7748,0.99139
0.7752,0.99096,0.7752,0.99115,0.7752,0.9913,0.7752,0.99143
0.7756,0.991,0.7756,0.99119,0.7756,0.99134,0.7756,0.99147
0.776,0.99104,0.776,0.99122,0.776,0.99138,0.776,0.99151
0.7764,0.99109,0.7764,0.99125,0.7764,0.99141,0.7764,0.99155
0.7768,0.99113,0.7768,0.99127,0.7768,0.99145,0.7768,0.99158
0.7772,0.99117,0.7772,0.9913,0.7772,0.99148,0.7772,0.99162
0.7776,0.9912,0.7776,0.99132,0.7776,0.99151,0.7776,0.99165
0.778,0.99124,0.778,0.99134,0.778,0.99154,0.778,0.99168
0.7784,0.99127,0.7784,0.99136,0.7784,0.99157,0.7784,0.99171
0.7788,0.99131,0.7788,0.99138,0.7788,0.99159,0.7788,0.99173
0.7792,0.99134,0.7792,0.9914,0.7792,0.99162,0.7792,0.99176
0.7796,0.99137,0.7796,0.99141,0.7796,0.99164,0.7796,0.99178
0.78,0.99139,0.78,0.99143,0.78,0.99166,0.78,0.9918
0.7804,0.99142,0.7804,0.99144,0.7804,0.99168,0.7804,0.99182
0.7808,0.99144,0.7808,0.99145,0.7808,0.99169,0.7808,0.99184
0.7812,0.99146,0.7812,0.99145,0.7812,0.99171,0.7812,0.99185
0.7816,0.99148,0.7816,0.99146,0.7816,0.99172,0.7816,0.99187
0.782,0.9915,0.782,0.99146,0.782,0.99173,0.782,0.99188
0.7824,0.99151,0.7824,0.99147,0.7824,0.99174,0.7824,0.99189
0.7828,0.99153,0.7828,0.99147,0.7828,0.99175,0.7828,0.9919
0.7832,0.99154,0.7832,0.99146,0.7832,0.99175,0.7832,0.9919
0.7836,0.99155,0.7836,0.99146,0.7836,0.99176,0.7836,0.99191
0.784,0.99156,0.784,0.99146,0.784,0.99176,0.784,0.99191
0.7844,0.99157,0.7844,0.99145,0.7844,0.99176,0.7844,0.99191
0.7848,0.99157,0.7848,0.99144,0.7848,0.99176,0.7848,0.99191
0.7852,0.99157,0.7852,0.99143,0.7852,0.99176,0.7852,0.99191
0.7856,0.99158,0.7856,0.99142,0.7856,0.99175,0.7856,0.9919
0.786,0.99158,0.786,0.99141,0.786,0.99175,0.786,0.9919
0.7864,0.99157,0.7864,0.99139,0.7864,0.99174,0.7864,0.99189
0.7868,0.99157,0.7868,0.99137,0.7868,0.99173,0.7868,0.99188
0.7872,0.99157,0.7872,0.99135,0.7872,0.99172,0.7872,0.99187
0.7876,0.99156,0.7876,0.99133,0.7876,0.9917,0.7876,0.99186
0.788,0.99155,0.788,0.99131,0.788,0.99169,0.788,0.99184
0.7884,0.99154,0.7884,0.99128,0.7884,0.99167,0.7884,0.99182
0.7888,0.99153,0.7888,0.99126,0.7888,0.99165,0.7888,0.99181
0.7892,0.99151,0.7892,0.99123,0.7892,0.99163,0.7892,0.99179
0.7896,0.9915,0.7896,0.9912,0.7896,0.99161,0.7896,0.99176
0.79,0.99148,0.79,0.99117,0.79,0.99158,0.79,0.99174
0.7904,0.99146,0.7904,0.99114,0.7904,0.99156,0.7904,0.99171
0.7908,0.99144,0.7908,0.9911,0.7908,0.99153,0.7908,0.99169
0.7912,0.99142,0.7912,0.99107,0.7912,0.9915,0.7912,0.99166
0.7916,0.9914,0.7916,0.99103,0.7916,0.99147,0.7916,0.99163
0.792,0.99137,0.792,0.99099,0.792,0.99144,0.792,0.9916
0.7924,0.99134,0.7924,0.99095,0.7924,0.9914,0.7924,0.99156
0.7928,0.99131,0.7928,0.9909,0.7928,0.99136,0.7928,0.99153
0.7932,0.99128,0.7932,0.99086,0.7932,0.99133,0.7932,0.99149
0.7936,0.99125,0.7936,0.99081,0.7936,0.99129,0.7936,0.99145
0.794,0.99122,0.794,0.99076,0.794,0.99125,0.794,0.99141
0.7944,0.99118,0.7944,0.99071,0.7944,0.9912,0.7944,0.99137
0.7948,0.99114,0.7948,0.99066,0.7948,0.99116,0.7948,0.99132
0.7952,0.9911,0.7952,0.99061,0.7952,0.99111,0.7952,0.99128
0.7956,0.99106,0.7956,0.99055,0.7956,0.99107,0.7956,0.99123
0.796,0.99102,0.796,0.9905,0.796,0.99102,0.796,0.99118
0.7964,0.99098,0.7964,0.99044,0.7964,0.99097,0.7964,0.99113
0.7968,0.99093,0.7968,0.99038,0.7968,0.99091,0.7968,0.99108
0.7972,0.99089,0.7972,0.99032,0.7972,0.99086,0.7972,0.99103
0.7976,0.99084,0.7976,0.99025,0.7976,0.99081,0.7976,0.99097
0.798,0.99079,0.798,0.99019,0.798,0.99075,0.798,0.99091
0.7984,0.99074,0.7984,0.99012,0.7984,0.99069,0.7984,0.99086
0.7988,0.99068,0.7988,0.99005,0.7988,0.99063,0.7988,0.9908
0.7992,0.99063,0.7992,0.98998,0.7992,0.99057,0.7992,0.99074
0.7996,0.99057,0.7996,0.98991,0.7996,0.99051,0.7996,0.99067
0.8,0.99051,0.8,0.98984,0.8,0.99044,0.8,0.99061
0.8004,0.99046,0.8004,0.98976,0.8004,0.99038,0.8004,0.99054
0.8008,0.99039,0.8008,0.98969,0.8008,0.99031,0.8008,0.99048
0.8012,0.99033,0.8012,0.98961,0.8012,0.99024,0.8012,0.99041
0.8016,0.99027,0.8016,0.98953,0.8016,0.99017,0.8016,0.99034
0.802,0.9902,0.802,0.98945,0.802,0.9901,0.802,0.99026
0.8024,0.99014,0.8024,0.98937,0.8024,0.99003,0.8024,0.99019
0.8028,0.99007,0.8028,0.98929,0.8028,0.98995,0.8028,0.99012
0.8032,0.99,0.8032,0.9892,0.8032,0.98988,0.8032,0.99004
0.8036,0.98993,0.8036,0.98911,0.8036,0.9898,0.8036,0.98996
0.804,0.98986,0.804,0.98903,0.804,0.98972,0.804,0.98988
0.8044,0.98978,0.8044,0.98894,0.8044,0.98964,0.8044,0.9898
0.8048,0.98971,0.8048,0.98885,0.8048,0.98955,0.8048,0.98972
0.8052,0.98963,0.8052,0.98875,0.8052,0.98947,0.8052,0.98964
0.8056,0.98955,0.8056,0.98866,0.8056,0.98938,0.8056,0.98955
0.806,0.98947,0.806,0.98856,0.806,0.9893,0.806,0.98946
0.8064,0.98939,0.8064,0.98847,0.8064,0.98921,0.8064,0.98938
0.8068,0.98931,0.8068,0.98837,0.8068,0.98912,0.8068,0.98929
0.8072,0.98923,0.8072,0.98827,0.8072,0.98903,0.8072,0.9892
0.8076,0.98914,0.8076,0.98817,0.8076,0.98894,0.8076,0.9891
0.808,0.98905,0.808,0.98807,0.808,0.98885,0.808,0.98901
0.8084,0.98897,0.8084,0.98796,0.8084,0.98875,0.8084,0.98891
0.8088,0.98888,0.8088,0.98786,0.8088,0.98865,0.8088,0.98882
0.8092,0.98879,0.8092,0.98775,0.8092,0.98856,0.8092,0.98872
0.8096,0.98869,0.8096,0.98765,0.8096,0.98846,0.8096,0.98862
0.81,0.9886,0.81,0.98754,0.81,0.98835,0.81,0.98852
0.8104,0.9885,0.8104,0.98743,0.8104,0.98825,0.8104,0.98842
0.8108,0.98841,0.8108,0.98732,0.8108,0.98815,0.8108,0.98831
0.8112,0.98831,0.8112,0.9872,0.8112,0.98804,0.8112,0.98821
0.8116,0.98821,0.8116,0.98709,0.8116,0.98794,0.8116,0.9881
0.812,0.98811,0.812,0.98698,0.812,0.98783,0.812,0.98799
0.8124,0.98801,0.8124,0.98686,0.8124,0.98772,0.8124,0.98788
0.8128,0.9879,0.8128,0.98674,0.8128,0.98761,0.8128,0.98777
0.8132,0.9878,0.8132,0.98662,0.8132,0.9875,0.8132,0.98766
0.8136,0.98769,0.8136,0.9865,0.8136,0.98739,0.8136,0.98755
0.814,0.98758,0.814,0.98638,0.814,0.98727,0.814,0.98743
0.8144,0.98747,0.8144,0.98626,0.8144,0.98716,0.8144,0.98732
0.8148,0.98737,0.8148,0.98613,0.8148,0.98704,0.8148,0.9872
0.8152,0.98725,0.8152,0.986,0.8152,0.98692,0.8152,0.98708
0.8156,0.98714,0.8156,0.98588,0.8156,0.9868,0.8156,0.98696
0.816,0.98702,0.816,0.98575,0.816,0.98667,0.816,0.98684
0.8164,0.98691,0.8164,0.98562,0.8164,0.98655,0.8164,0.98671
0.8168,0.98679,0.8168,0.98549,0.8168,0.98642,0.8168,0.98658
0.8172,0.98667,0.8172,0.98535,0.8172,0.9863,0.8172,0.98645
0.8176,0.98655,0.8176,0.98522,0.8176,0.98617,0.8176,0.98633
0.818,0.98642,0.818,0.98509,0.818,0.98604,0.818,0.9862
0.8184,0.9863,0.8184,0.98495,0.8184,0.98591,0.8184,0.98607
0.8188,0.98618,0.8188,0.98481,0.8188,0.98578,0.8188,0.98593
0.8192,0.98605,0.8192,0.98467,0.8192,0.98564,0.8192,0.9858
0.8196,0.98592,0.8196,0.98453,0.8196,0.98551,0.8196,0.98566
0.82,0.98579,0.82,0.98438,0.82,0.98537,0.82,0.98553
0.8204,0.98566,0.8204,0.98424,0.8204,0.98523,0.8204,0.98539
0.8208,0.98553,0.8208,0.98409,0.8208,0.98509,0.8208,0.98525
0.8212,0.9854,0.8212,0.98395,0.8212,0.98495,0.8212,0.98511
0.8216,0.98526,0.8216,0.9838,0.8216,0.98481,0.8216,0.98497
0.822,0.98513,0.822,0.98365,0.822,0.98467,0.822,0.98482
0.8224,0.98499,0.8224,0.9835,0.8224,0.98452,0.8224,0.98468
0.8228,0.98485,0.8228,0.98335,0.8228,0.98438,0.8228,0.98453
0.8232,0.98471,0.8232,0.9832,0.8232,0.98423,0.8232,0.98438
0.8236,0.98457,0.8236,0.98305,0.8236,0.98408,0.8236,0.98423
0.824,0.98442,0.824,0.9829,0.824,0.98393,0.824,0.98408
0.8244,0.98428,0.8244,0.98274,0.8244,0.98378,0.8244,0.98393
0.8248,0.98414,0.8248,0.98259,0.8248,0.98363,0.8248,0.98378
0.8252,0.98399,0.8252,0.98243,0.8252,0.98348,0.8252,0.98363
0.8256,0.98384,0.8256,0.98228,0.8256,0.98333,0.8256,0.98347
0.826,0.98369,0.826,0.98212,0.826,0.98317,0.826,0.98332
0.8264,0.98355,0.8264,0.98196,0.8264,0.98302,0.8264,0.98317
0.8268,0.9834,0.8268,0.9818,0.8268,0.98287,0.8268,0.98301
0.8272,0.98325,0.8272,0.98164,0.8272,0.98271,0.8272,0.98286
0.8276,0.9831,0.8276,0.98148,0.8276,0.98256,0.8276,0.9827
0.828,0.98294,0.828,0.98132,0.828,0.9824,0.828,0.98254
0.8284,0.98279,0.8284,0.98115,0.8284,0.98224,0.8284,0.98238
0.8288,0.98264,0.8288,0.98099,0.8288,0.98208,0.8288,0.98222
0.8292,0.98249,0.8292,0.98082,0.8292,0.98193,0.8292,0.98207
0.8296,0.98233,0.8296,0.98066,0.8296,0.98177,0.8296,0.9819
0.83,0.98218,0.83,0.98049,0.83,0.98161,0.83,0.98174
0.8304,0.98202,0.8304,0.98032,0.8304,0.98145,0.8304,0.98159
0.8308,0.98186,0.8308,0.98016,0.8308,0.98129,0.8308,0.98142
0.8312,0.98171,0.8312,0.97999,0.8312,0.98113,0.8312,0.98126
0.8316,0.98155,0.8316,0.97982,0.8316,0.98096,0.8316,0.9811
0.832,0.9814,0.832,0.97965,0.832,0.9808,0.832,0.98093
0.8324,0.98124,0.8324,0.97948,0.8324,0.98063,0.8324,0.98077
0.8328,0.98108,0.8328,0.97931,0.8328,0.98047,0.8328,0.9806
0.8332,0.98092,0.8332,0.97914,0.8332,0.9803,0.8332,0.98043
0.8336,0.98075,0.8336,0.97897,0.8336,0.98013,0.8336,0.98026
0.834,0.98059,0.834,0.9788,0.834,0.97996,0.834,0.98009
0.8344,0.98042,0.8344,0.97862,0.8344,0.97979,0.8344,0.97992
0.8348,0.98026,0.8348,0.97845,0.8348,0.97962,0.8348,0.97975
0.8352,0.98009,0.8352,0.97828,0.8352,0.97944,0.8352,0.97957
0.8356,0.97992,0.8356,0.97811,0.8356,0.97927,0.8356,0.9794
0.836,0.97975,0.836,0.97793,0.836,0.9791,0.836,0.97923
0.8364,0.97959,0.8364,0.97776,0.8364,0.97892,0.8364,0.97905
0.8368,0.97942,0.8368,0.97758,0.8368,0.97875,0.8368,0.97888
0.8372,0.97925,0.8372,0.97741,0.8372,0.97857,0.8372,0.9787
0.8376,0.97907,0.8376,0.97723,0.8376,0.9784,0.8376,0.97852
0.838,0.9789,0.838,0.97705,0.838,0.97822,0.838,0.97834
0.8384,0.97873,0.8384,0.97687,0.8384,0.97804,0.8384,0.97816
0.8388,0.97856,0.8388,0.97669,0.8388,0.97786,0.8388,0.97798
0.8392,0.97838,0.8392,0.97652,0.8392,0.97768,0.8392,0.9778
0.8396,0.97821,0.8396,0.97634,0.8396,0.9775,0.8396,0.97762
0.84,0.97803,0.84,0.97616,0.84,0.97731,0.84,0.97743
0.8404,0.97785,0.8404,0.97598,0.8404,0.97713,0.8404,0.97725
0.8408,0.97767,0.8408,0.9758,0.8408,0.97694,0.8408,0.97707
0.8412,0.9775,0.8412,0.97562,0.8412,0.97676,0.8412,0.97688
0.8416,0.97732,0.8416,0.97544,0.8416,0.97657,0.8416,0.97669
0.842,0.97714,0.842,0.97526,0.842,0.97638,0.842,0.9765
0.8424,0.97695,0.8424,0.97508,0.8424,0.97619,0.8424,0.97631
0.8428,0.97677,0.8428,0.9749,0.8428,0.976,0.8428,0.97612
0.8432,0.97658,0.8432,0.97472,0.8432,0.97581,0.8432,0.97593
0.8436,0.9764,0.8436,0.97454,0.8436,0.97563,0.8436,0.97574
0.844,0.97621,0.844,0.97436,0.844,0.97544,0.844,0.97555
0.8444,0.97603,0.8444,0.97418,0.8444,0.97525,0.8444,0.97536
0.8448,0.97584,0.8448,0.974,0.8448,0.97507,0.8448,0.97518
0.8452,0.97566,0.8452,0.97381,0.8452,0.97488,0.8452,0.97499
0.8456,0.97547,0.8456,0.97363,0.8456,0.97469,0.8456,0.9748
0.846,0.97529,0.846,0.97345,0.846,0.9745,0.846,0.97461
0.8464,0.97511,0.8464,0.97327,0.8464,0.97432,0.8464,0.97442
0.8468,0.97492,0.8468,0.97308,0.8468,0.97413,0.8468,0.97423
0.8472,0.97474,0.8472,0.9729,0.8472,0.97395,0.8472,0.97405
0.8476,0.97456,0.8476,0.97272,0.8476,0.97376,0.8476,0.97386
0.848,0.97437,0.848,0.97253,0.848,0.97358,0.848,0.97367
0.8484,0.97419,0.8484,0.97235,0.8484,0.97339,0.8484,0.97349
0.8488,0.97401,0.8488,0.97217,0.8488,0.9732,0.8488,0.9733
0.8492,0.97383,0.8492,0.97198,0.8492,0.97302,0.8492,0.97311
0.8496,0.97365,0.8496,0.9718,0.8496,0.97283,0.8496,0.97293
0.85,0.97346,0.85,0.97162,0.85,0.97264,0.85,0.97274
0.8504,0.97328,0.8504,0.97143,0.8504,0.97245,0.8504,0.97255
0.8508,0.9731,0.8508,0.97125,0.8508,0.97227,0.8508,0.97236
0.8512,0.97292,0.8512,0.97107,0.8512,0.97208,0.8512,0.97217
0.8516,0.97273,0.8516,0.97089,0.8516,0.97189,0.8516,0.97198
0.852,0.97255,0.852,0.97071,0.852,0.9717,0.852,0.97179
0.8524,0.97236,0.8524,0.97053,0.8524,0.97152,0.8524,0.9716
0.8528,0.97218,0.8528,0.97034,0.8528,0.97133,0.8528,0.97141
0.8532,0.972,0.8532,0.97016,0.8532,0.97113,0.8532,0.97122
0.8536,0.97181,0.8536,0.96998,0.8536,0.97094,0.8536,0.97103
0.854,0.97163,0.854,0.9698,0.854,0.97075,0.854,0.97084
0.8544,0.97144,0.8544,0.96962,0.8544,0.97057,0.8544,0.97065
0.8548,0.97126,0.8548,0.96944,0.8548,0.97038,0.8548,0.97046
0.8552,0.97107,0.8552,0.96926,0.8552,0.97019,0.8552,0.97027
0.8556,0.97088,0.8556,0.96908,0.8556,0.97,0.8556,0.97008
0.856,0.9707,0.856,0.9689,0.856,0.96981,0.856,0.96989
0.8564,0.97051,0.8564,0.96871,0.8564,0.96962,0.8564,0.9697
0.8568,0.97033,0.8568,0.96853,0.8568,0.96943,0.8568,0.9695
0.8572,0.97014,0.8572,0.96835,0.8572,0.96924,0.8572,0.96931
0.8576,0.96996,0.8576,0.96817,0.8576,0.96905,0.8576,0.96912
0.858,0.96977,0.858,0.96799,0.858,0.96886,0.858,0.96893
0.8584,0.96959,0.8584,0.96782,0.8584,0.96867,0.8584,0.96874
0.8588,0.9694,0.8588,0.96764,0.8588,0.96848,0.8588,0.96855
0.8592,0.96921,0.8592,0.96746,0.8592,0.96829,0.8592,0.96836
0.8596,0.96903,0.8596,0.96728,0.8596,0.96811,0.8596,0.96817
0.86,0.96884,0.86,0.96711,0.86,0.96792,0.86,0.96798
0.8604,0.96866,0.8604,0.96693,0.8604,0.96773,0.8604,0.9678
0.8608,0.96847,0.8608,0.96676,0.8608,0.96755,0.8608,0.96761
0.8612,0.96829,0.8612,0.96658,0.8612,0.96737,0.8612,0.96742
0.8616,0.9681,0.8616,0.96641,0.8616,0.96718,0.8616,0.96724
0.862,0.96792,0.862,0.96623,0.862,0.967,0.862,0.96706
0.8624,0.96774,0.8624,0.96606,0.8624,0.96682,0.8624,0.96687
0.8628,0.96756,0.8628,0.96589,0.8628,0.96664,0.8628,0.96669
0.8632,0.96738,0.8632,0.96572,0.8632,0.96646,0.8632,0.96651
0.8636,0.9672,0.8636,0.96554,0.8636,0.96628,0.8636,0.96633
0.864,0.96702,0.864,0.96537,0.864,0.9661,0.864,0.96615
0.8644,0.96684,0.8644,0.9652,0.8644,0.96593,0.8644,0.96597
0.8648,0.96667,0.8648,0.96503,0.8648,0.96575,0.8648,0.96579
0.8652,0.96649,0.8652,0.96486,0.8652,0.96558,0.8652,0.96562
0.8656,0.96632,0.8656,0.96469,0.8656,0.9654,0.8656,0.96544
0.866,0.96614,0.866,0.96453,0.866,0.96523,0.866,0.96527
0.8664,0.96597,0.8664,0.96436,0.8664,0.96506,0.8664,0.96509
0.8668,0.9658,0.8668,0.96419,0.8668,0.96488,0.8668,0.96492
0.8672,0.96563,0.8672,0.96403,0.8672,0.96471,0.8672,0.96474
0.8676,0.96546,0.8676,0.96386,0.8676,0.96454,0.8676,0.96457
0.868,0.96529,0.868,0.9637,0.868,0.96437,0.868,0.9644
0.8684,0.96512,0.8684,0.96354,0.8684,0.9642,0.8684,0.96423
0.8688,0.96495,0.8688,0.96338,0.8688,0.96403,0.8688,0.96406
0.8692,0.96478,0.8692,0.96322,0.8692,0.96386,0.8692,0.96389
0.8696,0.96461,0.8696,0.96306,0.8696,0.96369,0.8696,0.96372
0.87,0.96444,0.87,0.9629,0.87,0.96353,0.87,0.96355
0.8704,0.96428,0.8704,0.96275,0.8704,0.96336,0.8704,0.96338
0.8708,0.96411,0.8708,0.96259,0.8708,0.96319,0.8708,0.96321
0.8712,0.96395,0.8712,0.96244,0.8712,0.96303,0.8712,0.96304
0.8716,0.96378,0.8716,0.96228,0.8716,0.96286,0.8716,0.96288
0.872,0.96362,0.872,0.96213,0.872,0.9627,0.872,0.96271
0.8724,0.96345,0.8724,0.96198,0.8724,0.96253,0.8724,0.96254
0.8728,0.96329,0.8728,0.96183,0.8728,0.96237,0.8728,0.96238
0.8732,0.96313,0.8732,0.96168,0.8732,0.96221,0.8732,0.96222
0.8736,0.96297,0.8736,0.96153,0.8736,0.96205,0.8736,0.96205
0.874,0.96281,0.874,0.96138,0.874,0.96189,0.874,0.96189
0.8744,0.96265,0.8744,0.96123,0.8744,0.96173,0.8744,0.96173
0.8748,0.96249,0.8748,0.96108,0.8748,0.96157,0.8748,0.96157
0.8752,0.96233,0.8752,0.96094,0.8752,0.96141,0.8752,0.96141
0.8756,0.96217,0.8756,0.96079,0.8756,0.96125,0.8756,0.96125
0.876,0.96202,0.876,0.96065,0.876,0.9611,0.876,0.96109
0.8764,0.96186,0.8764,0.96051,0.8764,0.96094,0.8764,0.96093
0.8768,0.96171,0.8768,0.96037,0.8768,0.96078,0.8768,0.96078
0.8772,0.96155,0.8772,0.96023,0.8772,0.96063,0.8772,0.96062
0.8776,0.9614,0.8776,0.96009,0.8776,0.96048,0.8776,0.96047
0.878,0.96125,0.878,0.95995,0.878,0.96033,0.878,0.96032
0.8784,0.9611,0.8784,0.95981,0.8784,0.96018,0.8784,0.96017
0.8788,0.96094,0.8788,0.95968,0.8788,0.96004,0.8788,0.96002
0.8792,0.9608,0.8792,0.95955,0.8792,0.95989,0.8792,0.95987
0.8796,0.96065,0.8796,0.95941,0.8796,0.95975,0.8796,0.95973
0.88,0.9605,0.88,0.95928,0.88,0.9596,0.88,0.95958
0.8804,0.96036,0.8804,0.95915,0.8804,0.95946,0.8804,0.95944
0.8808,0.96021,0.8808,0.95902,0.8808,0.95932,0.8808,0.9593
0.8812,0.96007,0.8812,0.9589,0.8812,0.95918,0.8812,0.95916
0.8816,0.95993,0.8816,0.95877,0.8816,0.95905,0.8816,0.95902
0.882,0.95979,0.882,0.95865,0.882,0.95891,0.882,0.95888
0.8824,0.95965,0.8824,0.95852,0.8824,0.95878,0.8824,0.95875
0.8828,0.95952,0.8828,0.9584,0.8828,0.95865,0.8828,0.95861
0.8832,0.95938,0.8832,0.95828,0.8832,0.95852,0.8832,0.95848
0.8836,0.95925,0.8836,0.95816,0.8836,0.95839,0.8836,0.95835
0.884,0.95912,0.884,0.95804,0.884,0.95826,0.884,0.95822
0.8844,0.95899,0.8844,0.95792,0.8844,0.95813,0.8844,0.95809
0.8848,0.95886,0.8848,0.95781,0.8848,0.95801,0.8848,0.95797
0.8852,0.95873,0.8852,0.95769,0.8852,0.95788,0.8852,0.95784
0.8856,0.9586,0.8856,0.95758,0.8856,0.95776,0.8856,0.95772
0.886,0.95848,0.886,0.95747,0.886,0.95764,0.886,0.9576
0.8864,0.95836,0.8864,0.95736,0.8864,0.95752,0.8864,0.95748
0.8868,0.95824,0.8868,0.95725,0.8868,0.95741,0.8868,0.95736
0.8872,0.95812,0.8872,0.95714,0.8872,0.95729,0.8872,0.95724
0.8876,0.958,0.8876,0.95703,0.8876,0.95717,0.8876,0.95712
0.888,0.95788,0.888,0.95693,0.888,0.95706,0.888,0.95701
0.8884,0.95776,0.8884,0.95682,0.8884,0.95695,0.8884,0.95689
0.8888,0.95765,0.8888,0.95672,0.8888,0.95684,0.8888,0.95678
0.8892,0.95754,0.8892,0.95662,0.8892,0.95673,0.8892,0.95667
0.8896,0.95743,0.8896,0.95652,0.8896,0.95662,0.8896,0.95656
0.89,0.95732,0.89,0.95642,0.89,0.95651,0.89,0.95645
0.8904,0.95721,0.8904,0.95632,0.8904,0.95641,0.8904,0.95635
0.8908,0.9571,0.8908,0.95623,0.8908,0.95631,0.8908,0.95624
0.8912,0.95699,0.8912,0.95614,0.8912,0.95621,0.8912,0.95614
0.8916,0.95689,,,0.8916,0.95611,0.8916,0.95604
0.892,0.95678,,,0.892,0.95601,0.892,0.95594
0.8924,0.95668,,,0.8924,0.95591,0.8924,0.95584
0.8928,0.95658,,,0.8928,0.95581,0.8928,0.95574
0.8932,0.95648,,,0.8932,0.95572,0.8932,0.95564
0.8936,0.95639,,,0.8936,0.95562,0.8936,0.95555
0.894,0.95629,,,0.894,0.95553,0.894,0.95546
0.8944,0.9562,,,0.8944,0.95544,0.8944,0.95536
0.8948,0.95611,,,0.8948,0.95535,0.8948,0.95527
0.8952,0.95601,,,0.8952,0.95527,0.8952,0.95519
0.8956,0.95592,,,0.8956,0.95518,0.8956,0.9551
0.896,0.95583,,,0.896,0.9551,0.896,0.95502
0.8964,0.95574,,,0.8964,0.95502,0.8964,0.95493
0.8968,0.95566,,,0.8968,0.95494,0.8968,0.95485
0.8972,0.95557,,,0.8972,0.95486,0.8972,0.95477
0.8976,0.95549,,,0.8976,0.95478,0.8976,0.9547
0.898,0.95541,,,0.898,0.95471,0.898,0.95462
0.8984,0.95533,,,0.8984,0.95463,0.8984,0.95454
0.8988,0.95525,,,0.8988,0.95456,0.8988,0.95447
0.8992,0.95518,,,0.8992,0.95449,0.8992,0.9544
0.8996,0.9551,,,0.8996,0.95442,0.8996,0.95433
0.9,0.95503,,,0.9,0.95435,0.9,0.95426
0.9004,0.95496,,,0.9004,0.95429,0.9004,0.95419
0.9008,0.95489,,,0.9008,0.95422,0.9008,0.95412
0.9012,0.95482,,,0.9012,0.95416,0.9012,0.95406
0.9016,0.95475,,,0.9016,0.9541,0.9016,0.954
0.902,0.95469,,,0.902,0.95404,0.902,0.95393
0.9024,0.95463,,,0.9024,0.95398,0.9024,0.95387
0.9028,0.95456,,,0.9028,0.95392,0.9028,0.95382
0.9032,0.9545,,,0.9032,0.95387,0.9032,0.95376
0.9036,0.95444,,,0.9036,0.95381,0.9036,0.9537
0.904,0.95439,,,0.904,0.95376,0.904,0.95365
0.9044,0.95433,,,0.9044,0.95371,0.9044,0.9536
0.9048,0.95427,,,0.9048,0.95366,0.9048,0.95355
0.9052,0.95422,,,0.9052,0.95361,0.9052,0.9535
0.9056,0.95417,,,0.9056,0.95357,0.9056,0.95345
0.906,0.95412,,,0.906,0.95353,0.906,0.95341
0.9064,0.95407,,,0.9064,0.95348,0.9064,0.95337
0.9068,0.95402,,,0.9068,0.95344,0.9068,0.95333
0.9072,0.95398,,,0.9072,0.95341,0.9072,0.95329
0.9076,0.95394,,,0.9076,0.95337,0.9076,0.95325
0.908,0.95389,,,0.908,0.95333,0.908,0.95321
0.9084,0.95385,,,0.9084,0.9533,0.9084,0.95318
0.9088,0.95382,,,0.9088,0.95327,0.9088,0.95315
0.9092,0.95378,,,0.9092,0.95324,0.9092,0.95311
0.9096,0.95374,,,0.9096,0.95321,0.9096,0.95309
0.91,0.95371,,,0.91,0.95319,0.91,0.95306
0.9104,0.95368,,,0.9104,0.95316,0.9104,0.95303
0.9108,0.95365,,,0.9108,0.95314,0.9108,0.95301
0.9112,0.95362,,,0.9112,0.95312,0.9112,0.95299
0.9116,0.9536,,,0.9116,0.9531,0.9116,0.95297
0.912,0.95357,,,0.912,0.95308,0.912,0.95295
0.9124,0.95355,,,0.9124,0.95307,0.9124,0.95293
0.9128,0.95353,,,0.9128,0.95305,0.9128,0.95292
0.9132,0.95351,,,0.9132,0.95304,0.9132,0.95291
0.9136,0.95349,,,0.9136,0.95303,0.9136,0.95289
0.914,0.95347,,,0.914,0.95302,0.914,0.95288
0.9144,0.95346,,,0.9144,0.95301,0.9144,0.95288
0.9148,0.95344,,,0.9148,0.95301,0.9148,0.95287
0.9152,0.95343,,,0.9152,0.95301,0.9152,0.95286
0.9156,0.95342,,,0.9156,0.953,0.9156,0.95286
0.916,0.95342,,,0.916,0.953,0.916,0.95286
0.9164,0.95341,,,0.9164,0.953,0.9164,0.95286
0.9168,0.95341,,,0.9168,0.95301,0.9168,0.95286
0.9172,0.9534,,,0.9172,0.95301,0.9172,0.95287
0.9176,0.9534,,,0.9176,0.95302,0.9176,0.95287
0.918,0.9534,,,0.918,0.95303,0.918,0.95288
0.9184,0.9534,,,0.9184,0.95304,0.9184,0.95289
0.9188,0.95341,,,0.9188,0.95305,0.9188,0.9529
0.9192,0.95341,,,0.9192,0.95306,0.9192,0.95291
0.9196,0.95342,,,0.9196,0.95308,0.9196,0.95292
0.92,0.95343,,,0.92,0.95309,0.92,0.95294
0.9204,0.95344,,,0.9204,0.95311,0.9204,0.95296
0.9208,0.95345,,,0.9208,0.95313,0.9208,0.95297
0.9212,0.95346,,,0.9212,0.95315,0.9212,0.95299
0.9216,0.95348,,,0.9216,0.95318,0.9216,0.95302
0.922,0.95349,,,0.922,0.9532,0.922,0.95304
0.9224,0.95351,,,0.9224,0.95323,0.9224,0.95307
0.9228,0.95353,,,0.9228,0.95326,0.9228,0.95309
0.9232,0.95355,,,0.9232,0.95329,0.9232,0.95312
0.9236,0.95358,,,0.9236,0.95332,0.9236,0.95315
0.924,0.9536,,,0.924,0.95335,0.924,0.95318
0.9244,0.95363,,,0.9244,0.95339,0.9244,0.95322
0.9248,0.95366,,,0.9248,0.95342,0.9248,0.95325
0.9252,0.95369,,,0.9252,0.95346,0.9252,0.95329
0.9256,0.95372,,,0.9256,0.9535,0.9256,0.95333
0.926,0.95375,,,0.926,0.95354,0.926,0.95337
0.9264,0.95379,,,0.9264,0.95358,0.9264,0.95341
0.9268,0.95382,,,0.9268,0.95363,0.9268,0.95346
0.9272,0.95386,,,0.9272,0.95368,0.9272,0.9535
0.9276,0.9539,,,0.9276,0.95372,0.9276,0.95355
0.928,0.95394,,,0.928,0.95377,0.928,0.9536
0.9284,0.95398,,,0.9284,0.95382,0.9284,0.95365
0.9288,0.95403,,,0.9288,0.95388,0.9288,0.9537
0.9292,0.95407,,,0.9292,0.95393,0.9292,0.95375
0.9296,0.95412,,,0.9296,0.95399,0.9296,0.95381
0.93,0.95417,,,0.93,0.95404,0.93,0.95387
0.9304,0.95422,,,0.9304,0.9541,0.9304,0.95392
0.9308,0.95427,,,0.9308,0.95416,0.9308,0.95398
0.9312,0.95432,,,0.9312,0.95422,0.9312,0.95404
0.9316,0.95438,,,0.9316,0.95429,0.9316,0.95411
0.932,0.95444,,,0.932,0.95435,0.932,0.95417
0.9324,0.95449,,,0.9324,0.95442,0.9324,0.95424
0.9328,0.95455,,,0.9328,0.95448,0.9328,0.9543
0.9332,0.95461,,,0.9332,0.95455,0.9332,0.95437
0.9336,0.95467,,,0.9336,0.95462,0.9336,0.95444
0.934,0.95474,,,0.934,0.95469,0.934,0.95451
0.9344,0.9548,,,0.9344,0.95477,0.9344,0.95459
0.9348,0.95487,,,0.9348,0.95484,0.9348,0.95466
0.9352,0.95494,,,0.9352,0.95492,0.9352,0.95474
0.9356,0.95501,,,0.9356,0.955,0.9356,0.95481
0.936,0.95508,,,0.936,0.95507,0.936,0.95489
0.9364,0.95515,,,0.9364,0.95515,0.9364,0.95497
0.9368,0.95522,,,0.9368,0.95524,0.9368,0.95505
0.9372,0.9553,,,0.9372,0.95532,0.9372,0.95513
0.9376,0.95537,,,0.9376,0.9554,0.9376,0.95522
0.938,0.95545,,,0.938,0.95549,0.938,0.9553
0.9384,0.95553,,,0.9384,0.95558,0.9384,0.95539
0.9388,0.95561,,,0.9388,0.95567,0.9388,0.95548
0.9392,0.95569,,,0.9392,0.95576,0.9392,0.95557
0.9396,0.95578,,,0.9396,0.95585,0.9396,0.95566
0.94,0.95586,,,0.94,0.95594,0.94,0.95575
0.9404,0.95595,,,0.9404,0.95604,0.9404,0.95585
0.9408,0.95604,,,0.9408,0.95613,0.9408,0.95594
0.9412,0.95612,,,0.9412,0.95623,0.9412,0.95604
0.9416,0.95621,,,0.9416,0.95633,0.9416,0.95614
0.942,0.95631,,,0.942,0.95642,0.942,0.95624
0.9424,0.9564,,,0.9424,0.95652,0.9424,0.95634
0.9428,0.95649,,,0.9428,0.95663,0.9428,0.95644
0.9432,0.95659,,,0.9432,0.95673,0.9432,0.95654
0.9436,0.95668,,,0.9436,0.95684,0.9436,0.95665
0.944,0.95678,,,0.944,0.95694,0.944,0.95675
0.9444,0.95688,,,0.9444,0.95705,0.9444,0.95686
0.9448,0.95698,,,0.9448,0.95716,0.9448,0.95697
0.9452,0.95708,,,0.9452,0.95726,0.9452,0.95708
0.9456,0.95718,,,0.9456,0.95738,0.9456,0.95719
0.946,0.95729,,,0.946,0.95749,0.946,0.9573
0.9464,0.95739,,,0.9464,0.9576,0.9464,0.95741
0.9468,0.9575,,,0.9468,0.95772,0.9468,0.95753
0.9472,0.95761,,,0.9472,0.95783,0.9472,0.95765
0.9476,0.95772,,,0.9476,0.95795,0.9476,0.95776
0.948,0.95783,,,0.948,0.95807,0.948,0.95788
0.9484,0.95794,,,0.9484,0.95819,0.9484,0.958
0.9488,0.95806,,,0.9488,0.95831,0.9488,0.95813
0.9492,0.95817,,,0.9492,0.95844,0.9492,0.95825
0.9496,0.95829,,,0.9496,0.95856,0.9496,0.95838
0.95,0.95841,,,0.95,0.95869,0.95,0.9585
0.9504,0.95853,,,0.9504,0.95881,0.9504,0.95863
0.9508,0.95865,,,0.9508,0.95894,0.9508,0.95876
0.9512,0.95877,,,0.9512,0.95907,0.9512,0.95889
0.9516,0.95889,,,0.9516,0.9592,0.9516,0.95902
0.952,0.95902,,,0.952,0.95933,0.952,0.95915
0.9524,0.95914,,,0.9524,0.95947,0.9524,0.95929
0.9528,0.95927,,,0.9528,0.9596,0.9528,0.95942
0.9532,0.9594,,,0.9532,0.95974,0.9532,0.95956
0.9536,0.95953,,,0.9536,0.95988,0.9536,0.9597
0.954,0.95966,,,0.954,0.96001,0.954,0.95984
0.9544,0.95979,,,0.9544,0.96015,0.9544,0.95998
0.9548,0.95993,,,0.9548,0.96029,0.9548,0.96012
0.9552,0.96006,,,0.9552,0.96044,0.9552,0.96026
0.9556,0.9602,,,0.9556,0.96058,0.9556,0.9604
0.956,0.96034,,,0.956,0.96073,0.956,0.96055
0.9564,0.96047,,,0.9564,0.96087,0.9564,0.9607
0.9568,0.96061,,,0.9568,0.96102,0.9568,0.96085
0.9572,0.96076,,,0.9572,0.96117,0.9572,0.961
0.9576,0.9609,,,0.9576,0.96132,0.9576,0.96115
0.958,0.96104,,,0.958,0.96147,0.958,0.9613
0.9584,0.96119,,,0.9584,0.96162,0.9584,0.96145
0.9588,0.96134,,,0.9588,0.96178,0.9588,0.96161
0.9592,0.96148,,,0.9592,0.96193,0.9592,0.96176
0.9596,0.96163,,,0.9596,0.96208,0.9596,0.96192
0.96,0.96178,,,0.96,0.96224,0.96,0.96207
0.9604,0.96193,,,0.9604,0.96239,0.9604,0.96223
0.9608,0.96208,,,0.9608,0.96255,0.9608,0.96239
0.9612,0.96223,,,0.9612,0.96271,0.9612,0.96255
0.9616,0.96238,,,0.9616,0.96286,0.9616,0.9627
0.962,0.96253,,,0.962,0.96302,0.962,0.96286
0.9624,0.96269,,,0.9624,0.96318,0.9624,0.96302
0.9628,0.96284,,,0.9628,0.96334,0.9628,0.96318
0.9632,0.96299,,,0.9632,0.9635,0.9632,0.96335
0.9636,0.96315,,,0.9636,0.96366,0.9636,0.96351
0.964,0.96331,,,0.964,0.96382,0.964,0.96367
0.9644,0.96346,,,0.9644,0.96398,0.9644,0.96383
0.9648,0.96362,,,0.9648,0.96414,0.9648,0.96399
0.9652,0.96377,,,0.9652,0.96431,0.9652,0.96416
0.9656,0.96393,,,0.9656,0.96447,0.9656,0.96432
0.966,0.96409,,,0.966,0.96463,0.966,0.96449
0.9664,0.96425,,,0.9664,0.9648,0.9664,0.96465
0.9668,0.96441,,,0.9668,0.96496,0.9668,0.96482
0.9672,0.96457,,,0.9672,0.96513,0.9672,0.96499
0.9676,0.96473,,,0.9676,0.9653,0.9676,0.96516
0.968,0.96489,,,0.968,0.96546,0.968,0.96532
0.9684,0.96505,,,0.9684,0.96563,0.9684,0.96549
0.9688,0.96522,,,0.9688,0.9658,0.9688,0.96566
0.9692,0.96538,,,0.9692,0.96597,0.9692,0.96583
0.9696,0.96554,,,0.9696,0.96614,0.9696,0.966
0.97,0.96571,,,0.97,0.96631,0.97,0.96617
0.9704,0.96587,,,0.9704,0.96648,0.9704,0.96634
0.9708,0.96604,,,0.9708,0.96665,0.9708,0.96652
0.9712,0.9662,,,0.9712,0.96682,0.9712,0.96669
0.9716,0.96637,,,0.9716,0.967,0.9716,0.96687
0.972,0.96654,,,0.972,0.96717,0.972,0.96704
0.9724,0.96671,,,0.9724,0.96735,0.9724,0.96722
0.9728,0.96688,,,0.9728,0.96752,0.9728,0.96739
0.9732,0.96705,,,0.9732,0.9677,0.9732,0.96757
0.9736,0.96722,,,0.9736,0.96788,0.9736,0.96775
0.974,0.96739,,,0.974,0.96805,0.974,0.96793
0.9744,0.96756,,,0.9744,0.96823,0.9744,0.96811
0.9748,0.96774,,,0.9748,0.96841,0.9748,0.96829
0.9752,0.96791,,,0.9752,0.96859,0.9752,0.96847
0.9756,0.96809,,,0.9756,0.96877,0.9756,0.96866
0.976,0.96826,,,0.976,0.96896,0.976,0.96884
0.9764,0.96844,,,0.9764,0.96914,0.9764,0.96902
0.9768,0.96861,,,0.9768,0.96932,0.9768,0.96921
0.9772,0.96879,,,0.9772,0.9695,0.9772,0.96939
0.9776,0.96897,,,0.9776,0.96968,0.9776,0.96957
0.978,0.96915,,,0.978,0.96986,0.978,0.96975
0.9784,0.96933,,,0.9784,0.97004,0.9784,0.96994
0.9788,0.9695,,,0.9788,0.97023,0.9788,0.97012
0.9792,0.96968,,,0.9792,0.97041,0.9792,0.9703
0.9796,0.96986,,,0.9796,0.97059,0.9796,0.97048
0.98,0.97003,,,0.98,0.97077,0.98,0.97067
0.9804,0.97021,,,0.9804,0.97095,0.9804,0.97085
0.9808,0.97039,,,0.9808,0.97113,0.9808,0.97103
0.9812,0.97056,,,0.9812,0.97131,0.9812,0.97121
0.9816,0.97074,,,0.9816,0.97148,0.9816,0.97139
0.982,0.97092,,,0.982,0.97166,0.982,0.97157
0.9824,0.97109,,,0.9824,0.97184,0.9824,0.97175
0.9828,0.97127,,,0.9828,0.97202,0.9828,0.97193
0.9832,0.97144,,,0.9832,0.9722,0.9832,0.97211
0.9836,0.97162,,,0.9836,0.97238,0.9836,0.97229
0.984,0.97179,,,0.984,0.97256,0.984,0.97248
0.9844,0.97197,,,0.9844,0.97274,0.9844,0.97266
0.9848,0.97214,,,0.9848,0.97292,0.9848,0.97284
0.9852,0.97232,,,0.9852,0.9731,0.9852,0.97302
0.9856,0.9725,,,0.9856,0.97327,0.9856,0.9732
0.986,0.97267,,,0.986,0.97345,0.986,0.97337
0.9864,0.97284,,,0.9864,0.97363,0.9864,0.97355
0.9868,0.97302,,,0.9868,0.9738,0.9868,0.97373
0.9872,0.97319,,,0.9872,0.97398,0.9872,0.97391
0.9876,0.97337,,,0.9876,0.97415,0.9876,0.97409
0.988,0.97354,,,0.988,0.97433,0.988,0.97426
0.9884,0.97371,,,0.9884,0.97451,0.9884,0.97444
0.9888,0.97388,,,0.9888,0.97468,0.9888,0.97462
0.9892,0.97406,,,0.9892,0.97486,0.9892,0.9748
0.9896,0.97423,,,0.9896,0.97504,0.9896,0.97498
0.99,0.9744,,,0.99,0.97522,0.99,0.97516
0.9904,0.97457,,,0.9904,0.97539,0.9904,0.97534
0.9908,0.97475,,,0.9908,0.97557,0.9908,0.97552
0.9912,0.97492,,,0.9912,0.97575,0.9912,0.97569
0.9916,0.97509,,,0.9916,0.97593,0.9916,0.97587
0.992,0.97527,,,0.992,0.9761,0.992,0.97605
0.9924,0.97544,,,0.9924,0.97628,0.9924,0.97623
0.9928,0.97561,,,0.9928,0.97646,0.9928,0.97641
0.9932,0.97579,,,0.9932,0.97664,0.9932,0.97659
0.9936,0.97596,,,0.9936,0.97682,0.9936,0.97677
0.994,0.97613,,,0.994,0.97699,0.994,0.97695
0.9944,0.97631,,,0.9944,0.97717,0.9944,0.97713
0.9948,0.97648,,,0.9948,0.97734,0.9948,0.9773
0.9952,0.97665,,,0.9952,0.97752,0.9952,0.97748
0.9956,0.97683,,,0.9956,0.97769,0.9956,0.97765
0.996,0.977,,,0.996,0.97786,0.996,0.97783
0.9964,0.97717,,,0.9964,0.97803,0.9964,0.978
0.9968,0.97735,,,0.9968,0.9782,0.9968,0.97817
0.9972,0.97752,,,0.9972,0.97837,0.9972,0.97834
0.9976,0.97768,,,0.9976,0.97853,0.9976,0.97851
0.998,0.97785,,,0.998,0.9787,0.998,0.97867
0.9984,0.97802,,,0.9984,0.97886,0.9984,0.97884
0.9988,0.97818,,,0.9988,0.97903,0.9988,0.97901
0.9992,0.97835,,,0.9992,0.97919,0.9992,0.97917
0.9996,0.97851,,,0.9996,0.97935,0.9996,0.97933
1,0.97867,,,1,0.97951,1,0.97949
1.0004,0.97883,,,1.0004,0.97967,1.0004,0.97966
1.0008,0.97899,,,1.0008,0.97983,1.0008,0.97982
1.0012,0.97915,,,1.0012,0.97998,1.0012,0.97997
1.0016,0.97931,,,1.0016,0.98014,1.0016,0.98013
1.002,0.97947,,,1.002,0.9803,1.002,0.98029
1.0024,0.97962,,,1.0024,0.98045,1.0024,0.98045
1.0028,0.97978,,,1.0028,0.98061,1.0028,0.9806
1.0032,0.97993,,,1.0032,0.98076,1.0032,0.98076
1.0036,0.98008,,,1.0036,0.98091,1.0036,0.98091
1.004,0.98024,,,1.004,0.98107,1.004,0.98107
1.0044,0.98039,,,1.0044,0.98122,1.0044,0.98122
1.0048,0.98054,,,1.0048,0.98137,1.0048,0.98137
1.0052,0.98069,,,1.0052,0.98152,1.0052,0.98152
1.0056,0.98084,,,1.0056,0.98166,1.0056,0.98167
1.006,0.98099,,,1.006,0.98181,1.006,0.98182
1.0064,0.98114,,,1.0064,0.98196,1.0064,0.98197
1.0068,0.98128,,,1.0068,0.9821,1.0068,0.98211
1.0072,0.98143,,,1.0072,0.98225,1.0072,0.98226
1.0076,0.98157,,,1.0076,0.98239,1.0076,0.98241
1.008,0.98172,,,1.008,0.98254,1.008,0.98255
1.0084,0.98186,,,1.0084,0.98268,1.0084,0.9827
1.0088,0.982,,,1.0088,0.98282,1.0088,0.98284
1.0092,0.98214,,,1.0092,0.98296,1.0092,0.98299
1.0096,0.98228,,,1.0096,0.9831,1.0096,0.98313
1.01,0.98242,,,1.01,0.98324,1.01,0.98327
1.0104,0.98256,,,1.0104,0.98338,1.0104,0.98341
1.0108,0.9827,,,1.0108,0.98352,1.0108,0.98355
1.0112,0.98284,,,1.0112,0.98365,1.0112,0.98368
1.0116,0.98298,,,1.0116,0.98379,1.0116,0.98382
1.012,0.98311,,,1.012,0.98392,1.012,0.98396
1.0124,0.98325,,,1.0124,0.98405,1.0124,0.98409
1.0128,0.98338,,,1.0128,0.98418,1.0128,0.98422
1.0132,0.98352,,,1.0132,0.98431,1.0132,0.98435
1.0136,0.98365,,,1.0136,0.98444,1.0136,0.98448
1.014,0.98378,,,1.014,0.98457,1.014,0.98461
1.0144,0.98391,,,1.0144,0.98469,1.0144,0.98474
1.0148,0.98403,,,1.0148,0.98482,1.0148,0.98487
1.0152,0.98416,,,1.0152,0.98494,1.0152,0.98499
1.0156,0.98428,,,1.0156,0.98506,1.0156,0.98511
1.016,0.98441,,,1.016,0.98518,1.016,0.98524
1.0164,0.98453,,,1.0164,0.9853,1.0164,0.98536
1.0168,0.98465,,,1.0168,0.98542,1.0168,0.98547
1.0172,0.98478,,,1.0172,0.98554,1.0172,0.98559
1.0176,0.98489,,,1.0176,0.98565,1.0176,0.98571
1.018,0.98501,,,1.018,0.98576,1.018,0.98582
1.0184,0.98513,,,1.0184,0.98588,1.0184,0.98594
1.0188,0.98524,,,1.0188,0.98599,1.0188,0.98605
1.0192,0.98535,,,1.0192,0.9861,1.0192,0.98616
1.0196,0.98547,,,1.0196,0.9862,1.0196,0.98627
1.02,0.98558,,,1.02,0.98631,1.02,0.98637
1.0204,0.98569,,,1.0204,0.98641,1.0204,0.98648
1.0208,0.98579,,,1.0208,0.98652,1.0208,0.98658
1.0212,0.9859,,,1.0212,0.98662,1.0212,0.98669
1.0216,0.986,,,1.0216,0.98672,1.0216,0.98679
1.022,0.98611,,,1.022,0.98681,1.022,0.98689
1.0224,0.98621,,,1.0224,0.98691,1.0224,0.98698
1.0228,0.98631,,,1.0228,0.987,1.0228,0.98708
1.0232,0.98641,,,1.0232,0.9871,1.0232,0.98718
1.0236,0.98651,,,1.0236,0.98719,1.0236,0.98727
1.024,0.9866,,,1.024,0.98728,1.024,0.98736
1.0244,0.9867,,,1.0244,0.98737,1.0244,0.98745
1.0248,0.98679,,,1.0248,0.98746,1.0248,0.98754
1.0252,0.98688,,,1.0252,0.98754,1.0252,0.98763
1.0256,0.98697,,,1.0256,0.98762,1.0256,0.98772
1.026,0.98706,,,1.026,0.98771,1.026,0.9878
1.0264,0.98715,,,1.0264,0.98779,1.0264,0.98789
1.0268,0.98724,,,1.0268,0.98787,1.0268,0.98797
1.0272,0.98732,,,1.0272,0.98795,1.0272,0.98805
1.0276,0.9874,,,1.0276,0.98803,1.0276,0.98813
1.028,0.98748,,,1.028,0.9881,1.028,0.98821
1.0284,0.98756,,,1.0284,0.98818,1.0284,0.98828
1.0288,0.98764,,,1.0288,0.98825,1.0288,0.98836
1.0292,0.98772,,,1.0292,0.98832,1.0292,0.98843
1.0296,0.9878,,,1.0296,0.98839,1.0296,0.9885
1.03,0.98787,,,1.03,0.98845,1.03,0.98857
1.0304,0.98795,,,1.0304,0.98852,1.0304,0.98864
1.0308,0.98802,,,1.0308,0.98858,1.0308,0.9887
1.0312,0.98809,,,1.0312,0.98864,1.0312,0.98876
1.0316,0.98816,,,1.0316,0.9887,1.0316,0.98883
1.032,0.98822,,,1.032,0.98876,1.032,0.98889
1.0324,0.98829,,,1.0324,0.98882,1.0324,0.98895
1.0328,0.98835,,,1.0328,0.98888,1.0328,0.98901
1.0332,0.98841,,,1.0332,0.98893,1.0332,0.98906
1.0336,0.98847,,,1.0336,0.98898,1.0336,0.98912
1.034,0.98853,,,1.034,0.98903,1.034,0.98917
1.0344,0.98859,,,1.0344,0.98908,1.0344,0.98922
1.0348,0.98864,,,1.0348,0.98913,1.0348,0.98927
1.0352,0.9887,,,1.0352,0.98918,1.0352,0.98932
1.0356,0.98875,,,1.0356,0.98922,1.0356,0.98937
1.036,0.9888,,,1.036,0.98927,1.036,0.98941
1.0364,0.98885,,,1.0364,0.98931,1.0364,0.98945
1.0368,0.9889,,,1.0368,0.98935,1.0368,0.9895
1.0372,0.98894,,,1.0372,0.98939,1.0372,0.98953
1.0376,0.98899,,,1.0376,0.98942,1.0376,0.98957
1.038,0.98903,,,1.038,0.98946,1.038,0.98961
1.0384,0.98907,,,1.0384,0.98949,1.0384,0.98964
1.0388,0.98911,,,1.0388,0.98953,1.0388,0.98968
1.0392,0.98915,,,1.0392,0.98956,1.0392,0.98971
1.0396,0.98919,,,1.0396,0.98958,1.0396,0.98974
1.04,0.98922,,,1.04,0.98961,1.04,0.98977
1.0404,0.98925,,,1.0404,0.98964,1.0404,0.9898
1.0408,0.98929,,,1.0408,0.98966,1.0408,0.98983
1.0412,0.98932,,,1.0412,0.98969,1.0412,0.98985
1.0416,0.98935,,,1.0416,0.98971,1.0416,0.98987
1.042,0.98937,,,1.042,0.98973,1.042,0.9899
1.0424,0.9894,,,1.0424,0.98975,1.0424,0.98992
1.0428,0.98942,,,1.0428,0.98977,1.0428,0.98993
1.0432,0.98945,,,1.0432,0.98978,1.0432,0.98995
1.0436,0.98947,,,1.0436,0.98979,1.0436,0.98996
1.044,0.98949,,,1.044,0.98981,1.044,0.98998
1.0444,0.9895,,,1.0444,0.98982,1.0444,0.98999
1.0448,0.98952,,,1.0448,0.98982,1.0448,0.99
1.0452,0.98954,,,1.0452,0.98983,1.0452,0.99001
1.0456,0.98955,,,1.0456,0.98984,1.0456,0.99001
1.046,0.98956,,,1.046,0.98984,1.046,0.99002
1.0464,0.98957,,,1.0464,0.98984,1.0464,0.99002
1.0468,0.98958,,,1.0468,0.98984,1.0468,0.99002
1.0472,0.98959,,,1.0472,0.98984,1.0472,0.99002
1.0476,0.9896,,,1.0476,0.98984,1.0476,0.99002
1.048,0.9896,,,1.048,0.98984,1.048,0.99002
1.0484,0.9896,,,1.0484,0.98983,1.0484,0.99001
1.0488,0.9896,,,1.0488,0.98982,1.0488,0.99001
1.0492,0.9896,,,1.0492,0.98981,1.0492,0.99
1.0496,0.9896,,,1.0496,0.9898,1.0496,0.98999
1.05,0.9896,,,1.05,0.98979,1.05,0.98998
1.0504,0.98959,,,1.0504,0.98978,1.0504,0.98996
1.0508,0.98958,,,1.0508,0.98976,1.0508,0.98995
1.0512,0.98957,,,1.0512,0.98975,1.0512,0.98993
1.0516,0.98956,,,1.0516,0.98973,1.0516,0.98992
1.052,0.98955,,,1.052,0.98971,1.052,0.9899
1.0524,0.98954,,,1.0524,0.98969,1.0524,0.98988
1.0528,0.98952,,,1.0528,0.98966,1.0528,0.98985
1.0532,0.98951,,,1.0532,0.98964,1.0532,0.98983
1.0536,0.98949,,,1.0536,0.98961,1.0536,0.9898
1.054,0.98947,,,1.054,0.98958,1.054,0.98977
1.0544,0.98945,,,1.0544,0.98955,1.0544,0.98975
1.0548,0.98943,,,1.0548,0.98952,1.0548,0.98971
1.0552,0.9894,,,1.0552,0.98949,1.0552,0.98968
1.0556,0.98938,,,1.0556,0.98945,1.0556,0.98965
1.056,0.98935,,,1.056,0.98942,1.056,0.98961
1.0564,0.98932,,,1.0564,0.98938,1.0564,0.98958
1.0568,0.98929,,,1.0568,0.98934,1.0568,0.98954
1.0572,0.98926,,,1.0572,0.9893,1.0572,0.9895
1.0576,0.98922,,,1.0576,0.98926,1.0576,0.98945
1.058,0.98919,,,1.058,0.98921,1.058,0.98941
1.0584,0.98915,,,1.0584,0.98917,1.0584,0.98937
1.0588,0.98911,,,1.0588,0.98912,1.0588,0.98932
1.0592,0.98907,,,1.0592,0.98907,1.0592,0.98927
1.0596,0.98903,,,1.0596,0.98902,1.0596,0.98922
1.06,0.98899,,,1.06,0.98897,1.06,0.98917
1.0604,0.98895,,,1.0604,0.98892,1.0604,0.98912
1.0608,0.9889,,,1.0608,0.98886,1.0608,0.98906
1.0612,0.98885,,,1.0612,0.98881,1.0612,0.98901
1.0616,0.9888,,,1.0616,0.98875,1.0616,0.98895
1.062,0.98875,,,1.062,0.98869,1.062,0.98889
1.0624,0.9887,,,1.0624,0.98863,1.0624,0.98883
1.0628,0.98865,,,1.0628,0.98857,1.0628,0.98877
1.0632,0.98859,,,1.0632,0.9885,1.0632,0.98871
1.0636,0.98853,,,1.0636,0.98844,1.0636,0.98864
1.064,0.98848,,,1.064,0.98837,1.064,0.98858
1.0644,0.98842,,,1.0644,0.9883,1.0644,0.98851
1.0648,0.98836,,,1.0648,0.98823,1.0648,0.98844
1.0652,0.98829,,,1.0652,0.98816,1.0652,0.98837
1.0656,0.98823,,,1.0656,0.98809,1.0656,0.9883
1.066,0.98817,,,1.066,0.98802,1.066,0.98822
1.0664,0.9881,,,1.0664,0.98794,1.0664,0.98815
1.0668,0.98803,,,1.0668,0.98787,1.0668,0.98807
1.0672,0.98796,,,1.0672,0.98779,1.0672,0.98799
1.0676,0.98789,,,1.0676,0.98771,1.0676,0.98792
1.068,0.98782,,,1.068,0.98763,1.068,0.98783
1.0684,0.98775,,,1.0684,0.98755,1.0684,0.98775
1.0688,0.98768,,,1.0688,0.98746,1.0688,0.98767
1.0692,0.9876,,,1.0692,0.98738,1.0692,0.98758
1.0696,0.98752,,,1.0696,0.98729,1.0696,0.9875
1.07,0.98744,,,1.07,0.98721,1.07,0.98741
1.0704,0.98736,,,1.0704,0.98711,1.0704,0.98732
1.0708,0.98728,,,1.0708,0.98702,1.0708,0.98723
1.0712,0.98719,,,1.0712,0.98693,1.0712,0.98714
1.0716,0.98711,,,1.0716,0.98683,1.0716,0.98704
1.072,0.98702,,,1.072,0.98674,1.072,0.98695
1.0724,0.98693,,,1.0724,0.98664,1.0724,0.98685
1.0728,0.98684,,,1.0728,0.98654,1.0728,0.98675
1.0732,0.98675,,,1.0732,0.98644,1.0732,0.98665
1.0736,0.98666,,,1.0736,0.98634,1.0736,0.98654
1.074,0.98656,,,1.074,0.98623,1.074,0.98644
1.0744,0.98647,,,1.0744,0.98613,1.0744,0.98634
1.0748,0.98637,,,1.0748,0.98602,1.0748,0.98623
1.0752,0.98627,,,1.0752,0.98592,1.0752,0.98612
1.0756,0.98617,,,1.0756,0.98581,1.0756,0.98601
1.076,0.98607,,,1.076,0.9857,1.076,0.9859
1.0764,0.98597,,,1.0764,0.98559,1.0764,0.98579
1.0768,0.98587,,,1.0768,0.98547,1.0768,0.98568
1.0772,0.98576,,,1.0772,0.98536,1.0772,0.98556
1.0776,0.98565,,,1.0776,0.98524,1.0776,0.98545
1.078,0.98555,,,1.078,0.98513,1.078,0.98533
1.0784,0.98544,,,1.0784,0.98501,1.0784,0.98521
1.0788,0.98533,,,1.0788,0.98489,1.0788,0.98509
1.0792,0.98522,,,1.0792,0.98477,1.0792,0.98497
1.0796,0.9851,,,1.0796,0.98464,1.0796,0.98485
1.08,0.98499,,,1.08,0.98452,1.08,0.98472
1.0804,0.98487,,,1.0804,0.98439,1.0804,0.9846
1.0808,0.98475,,,1.0808,0.98427,1.0808,0.98447
1.0812,0.98463,,,1.0812,0.98414,1.0812,0.98434
1.0816,0.98451,,,1.0816,0.98401,1.0816,0.98421
1.082,0.98439,,,1.082,0.98388,1.082,0.98408
1.0824,0.98427,,,1.0824,0.98375,1.0824,0.98395
1.0828,0.98414,,,1.0828,0.98361,1.0828,0.98381
1.0832,0.98402,,,1.0832,0.98348,1.0832,0.98368
1.0836,0.98389,,,1.0836,0.98335,1.0836,0.98354
1.084,0.98377,,,1.084,0.98322,1.084,0.98341
1.0844,0.98364,,,1.0844,0.98308,1.0844,0.98327
1.0848,0.98351,,,1.0848,0.98294,1.0848,0.98314
1.0852,0.98338,,,1.0852,0.98281,1.0852,0.983
1.0856,0.98325,,,1.0856,0.98267,1.0856,0.98286
1.086,0.98312,,,1.086,0.98253,1.086,0.98272
1.0864,0.98299,,,1.0864,0.98239,1.0864,0.98258
1.0868,0.98285,,,1.0868,0.98225,1.0868,0.98244
1.0872,0.98272,,,1.0872,0.98211,1.0872,0.9823
1.0876,0.98258,,,1.0876,0.98197,1.0876,0.98215
1.088,0.98245,,,1.088,0.98183,1.088,0.98201
1.0884,0.98231,,,1.0884,0.98169,1.0884,0.98187
1.0888,0.98218,,,1.0888,0.98155,1.0888,0.98172
1.0892,0.98204,,,1.0892,0.9814,1.0892,0.98158
1.0896,0.9819,,,1.0896,0.98126,1.0896,0.98143
1.09,0.98176,,,1.09,0.98111,1.09,0.98129
1.0904,0.98163,,,1.0904,0.98096,1.0904,0.98114
1.0908,0.98149,,,1.0908,0.98081,1.0908,0.98099
1.0912,0.98135,,,1.0912,0.98066,1.0912,0.98084
1.0916,0.9812,,,1.0916,0.98051,1.0916,0.98069
1.092,0.98106,,,1.092,0.98036,1.092,0.98053
1.0924,0.98091,,,1.0924,0.98021,1.0924,0.98038
1.0928,0.98077,,,1.0928,0.98005,1.0928,0.98022
1.0932,0.98062,,,1.0932,0.9799,1.0932,0.98007
1.0936,0.98047,,,1.0936,0.97974,1.0936,0.97991
1.094,0.98032,,,1.094,0.97959,1.094,0.97976
1.0944,0.98017,,,1.0944,0.97943,1.0944,0.9796
1.0948,0.98002,,,1.0948,0.97928,1.0948,0.97944
1.0952,0.97987,,,1.0952,0.97912,1.0952,0.97928
1.0956,0.97972,,,1.0956,0.97896,1.0956,0.97912
1.096,0.97957,,,1.096,0.9788,1.096,0.97896
1.0964,0.97941,,,1.0964,0.97864,1.0964,0.9788
1.0968,0.97926,,,1.0968,0.97848,1.0968,0.97864
1.0972,0.97911,,,1.0972,0.97832,1.0972,0.97848
1.0976,0.97895,,,1.0976,0.97815,1.0976,0.97831
1.098,0.9788,,,1.098,0.97799,1.098,0.97815
1.0984,0.97864,,,1.0984,0.97782,1.0984,0.97798
1.0988,0.97848,,,1.0988,0.97766,1.0988,0.97782
1.0992,0.97832,,,1.0992,0.97749,1.0992,0.97765
1.0996,0.97816,,,1.0996,0.97732,1.0996,0.97748
1.1,0.978,,,1.1,0.97716,1.1,0.97731
1.1004,0.97784,,,1.1004,0.97699,1.1004,0.97714
1.1008,0.97768,,,1.1008,0.97682,1.1008,0.97697
1.1012,0.97752,,,1.1012,0.97664,1.1012,0.9768
1.1016,0.97735,,,1.1016,0.97647,1.1016,0.97662
1.102,0.97719,,,1.102,0.97629,1.102,0.97644
1.1024,0.97702,,,1.1024,0.97612,1.1024,0.97627
1.1028,0.97685,,,1.1028,0.97595,1.1028,0.97609
1.1032,0.97669,,,1.1032,0.97577,1.1032,0.97592
1.1036,0.97651,,,1.1036,0.9756,1.1036,0.97575
1.104,0.97635,,,1.104,0.97543,1.104,0.97557
1.1044,0.97618,,,1.1044,0.97526,1.1044,0.9754
1.1048,0.97601,,,1.1048,0.97509,1.1048,0.97522
1.1052,0.97584,,,1.1052,0.97491,1.1052,0.97505
1.1056,0.97567,,,1.1056,0.97474,1.1056,0.97488
1.106,0.9755,,,1.106,0.97457,1.106,0.9747
1.1064,0.97533,,,1.1064,0.9744,1.1064,0.97453
1.1068,0.97517,,,1.1068,0.97423,1.1068,0.97435
1.1072,0.975,,,1.1072,0.97406,1.1072,0.97418
1.1076,0.97483,,,1.1076,0.97389,1.1076,0.97401
1.108,0.97466,,,1.108,0.97372,1.108,0.97384
1.1084,0.97449,,,1.1084,0.97354,1.1084,0.97367
1.1088,0.97433,,,1.1088,0.97337,1.1088,0.97349
1.1092,0.97416,,,1.1092,0.9732,1.1092,0.97332
1.1096,0.974,,,1.1096,0.97303,1.1096,0.97315
1.11,0.97383,,,1.11,0.97286,1.11,0.97297
1.1104,0.97366,,,1.1104,0.97268,1.1104,0.9728
1.1108,0.97349,,,1.1108,0.97251,1.1108,0.97262
1.1112,0.97333,,,1.1112,0.97234,1.1112,0.97245
1.1116,0.97316,,,1.1116,0.97217,1.1116,0.97228
1.112,0.97299,,,1.112,0.97199,1.112,0.9721
1.1124,0.97282,,,1.1124,0.97182,1.1124,0.97193
1.1128,0.97265,,,1.1128,0.97164,1.1128,0.97175
1.1132,0.97248,,,1.1132,0.97147,1.1132,0.97158
1.1136,0.97232,,,1.1136,0.97129,1.1136,0.9714
1.114,0.97215,,,1.114,0.97112,1.114,0.97122
1.1144,0.97198,,,1.1144,0.97094,1.1144,0.97105
1.1148,0.97181,,,1.1148,0.97077,1.1148,0.97087
1.1152,0.97164,,,1.1152,0.97059,1.1152,0.97069
1.1156,0.97147,,,1.1156,0.97042,1.1156,0.97052
1.116,0.9713,,,1.116,0.97024,1.116,0.97034
1.1164,0.97113,,,1.1164,0.97007,1.1164,0.97017
1.1168,0.97096,,,1.1168,0.9699,1.1168,0.96999
1.1172,0.97079,,,1.1172,0.96972,1.1172,0.96981
1.1176,0.97062,,,1.1176,0.96955,1.1176,0.96964
1.118,0.97045,,,1.118,0.96937,1.118,0.96946
1.1184,0.97028,,,1.1184,0.96919,1.1184,0.96928
1.1188,0.97011,,,1.1188,0.96902,1.1188,0.96911
1.1192,0.96994,,,1.1192,0.96884,1.1192,0.96893
1.1196,0.96977,,,1.1196,0.96867,1.1196,0.96875
1.12,0.9696,,,1.12,0.9685,1.12,0.96858
1.1204,0.96942,,,1.1204,0.96832,1.1204,0.9684
1.1208,0.96925,,,1.1208,0.96815,1.1208,0.96823
1.1212,0.96908,,,1.1212,0.96798,1.1212,0.96806
1.1216,0.96891,,,1.1216,0.96781,1.1216,0.96788
1.122,0.96874,,,1.122,0.96764,1.122,0.96771
1.1224,0.96857,,,1.1224,0.96747,1.1224,0.96754
1.1228,0.9684,,,1.1228,0.9673,1.1228,0.96737
1.1232,0.96824,,,1.1232,0.96714,1.1232,0.9672
1.1236,0.96807,,,1.1236,0.96697,1.1236,0.96703
1.124,0.9679,,,1.124,0.9668,1.124,0.96686
1.1244,0.96774,,,1.1244,0.96664,1.1244,0.9667
1.1248,0.96757,,,1.1248,0.96647,1.1248,0.96653
1.1252,0.96741,,,1.1252,0.96631,1.1252,0.96636
1.1256,0.96724,,,1.1256,0.96615,1.1256,0.9662
1.126,0.96708,,,1.126,0.96599,1.126,0.96604
1.1264,0.96692,,,1.1264,0.96583,1.1264,0.96587
1.1268,0.96676,,,1.1268,0.96567,1.1268,0.96571
1.1272,0.96659,,,1.1272,0.96551,1.1272,0.96555
1.1276,0.96644,,,1.1276,0.96535,1.1276,0.96539
1.128,0.96628,,,1.128,0.96519,1.128,0.96523
1.1284,0.96612,,,1.1284,0.96503,1.1284,0.96507
1.1288,0.96596,,,1.1288,0.96487,1.1288,0.96491
1.1292,0.96581,,,1.1292,0.96472,1.1292,0.96475
1.1296,0.96565,,,1.1296,0.96456,1.1296,0.96459
1.13,0.9655,,,1.13,0.96441,1.13,0.96444
1.1304,0.96534,,,1.1304,0.96425,1.1304,0.96428
1.1308,0.96519,,,1.1308,0.9641,1.1308,0.96412
1.1312,0.96503,,,1.1312,0.96394,1.1312,0.96397
1.1316,0.96488,,,1.1316,0.96379,1.1316,0.96381
1.132,0.96473,,,1.132,0.96364,1.132,0.96366
1.1324,0.96457,,,1.1324,0.96349,1.1324,0.96351
1.1328,0.96442,,,1.1328,0.96334,1.1328,0.96335
1.1332,0.96427,,,1.1332,0.96319,1.1332,0.9632
1.1336,0.96412,,,1.1336,0.96304,1.1336,0.96305
1.134,0.96397,,,1.134,0.96289,1.134,0.9629
1.1344,0.96383,,,1.1344,0.96274,1.1344,0.96275
1.1348,0.96368,,,1.1348,0.96259,1.1348,0.9626
1.1352,0.96353,,,1.1352,0.96245,1.1352,0.96245
1.1356,0.96339,,,1.1356,0.9623,1.1356,0.9623
1.136,0.96324,,,1.136,0.96215,1.136,0.96215
1.1364,0.9631,,,1.1364,0.96201,1.1364,0.96201
1.1368,0.96295,,,1.1368,0.96187,1.1368,0.96186
1.1372,0.96281,,,1.1372,0.96172,1.1372,0.96172
1.1376,0.96267,,,1.1376,0.96158,1.1376,0.96157
1.138,0.96252,,,1.138,0.96144,1.138,0.96143
1.1384,0.96238,,,1.1384,0.9613,1.1384,0.96128
1.1388,0.96224,,,1.1388,0.96116,1.1388,0.96114
1.1392,0.9621,,,1.1392,0.96102,1.1392,0.961
1.1396,0.96196,,,1.1396,0.96088,1.1396,0.96086
1.14,0.96182,,,1.14,0.96074,1.14,0.96072
1.1404,0.96169,,,1.1404,0.96061,1.1404,0.96058
1.1408,0.96155,,,1.1408,0.96047,1.1408,0.96044
1.1412,0.96141,,,1.1412,0.96034,1.1412,0.96031
1.1416,0.96128,,,1.1416,0.9602,1.1416,0.96017
1.142,0.96114,,,1.142,0.96007,1.142,0.96004
1.1424,0.96101,,,1.1424,0.95995,1.1424,0.95991
1.1428,0.96088,,,1.1428,0.95982,1.1428,0.95978
1.1432,0.96075,,,1.1432,0.95969,1.1432,0.95965
1.1436,0.96062,,,1.1436,0.95957,1.1436,0.95953
1.144,0.96049,,,1.144,0.95944,1.144,0.9594
1.1444,0.96036,,,1.1444,0.95932,1.1444,0.95928
1.1448,0.96023,,,1.1448,0.9592,1.1448,0.95915
1.1452,0.96011,,,1.1452,0.95908,1.1452,0.95903
1.1456,0.95998,,,1.1456,0.95896,1.1456,0.95891
1.146,0.95986,,,1.146,0.95884,1.146,0.95879
1.1464,0.95974,,,1.1464,0.95873,1.1464,0.95867
1.1468,0.95962,,,1.1468,0.95861,1.1468,0.95856
1.1472,0.9595,,,1.1472,0.9585,1.1472,0.95844
1.1476,0.95939,,,1.1476,0.95839,1.1476,0.95833
1.148,0.95927,,,1.148,0.95828,1.148,0.95822
1.1484,0.95916,,,1.1484,0.95817,1.1484,0.9581
1.1488,0.95904,,,1.1488,0.95806,1.1488,0.95799
1.1492,0.95893,,,1.1492,0.95795,1.1492,0.95788
1.1496,0.95882,,,1.1496,0.95785,1.1496,0.95778
1.15,0.95871,,,1.15,0.95774,1.15,0.95767
1.1504,0.9586,,,1.1504,0.95764,1.1504,0.95757
1.1508,0.9585,,,1.1508,0.95754,1.1508,0.95747
1.1512,0.95839,,,1.1512,0.95744,1.1512,0.95736
1.1516,0.95829,,,1.1516,0.95734,1.1516,0.95726
1.152,0.95818,,,1.152,0.95724,1.152,0.95716
1.1524,0.95808,,,1.1524,0.95715,1.1524,0.95706
1.1528,0.95798,,,1.1528,0.95705,1.1528,0.95697
1.1532,0.95788,,,1.1532,0.95696,1.1532,0.95687
1.1536,0.95778,,,1.1536,0.95687,1.1536,0.95678
1.154,0.95769,,,1.154,0.95678,1.154,0.95669
1.1544,0.9576,,,1.1544,0.95669,1.1544,0.95659
1.1548,0.9575,,,1.1548,0.9566,1.1548,0.9565
1.1552,0.95741,,,1.1552,0.95651,1.1552,0.95642
1.1556,0.95732,,,1.1556,0.95643,1.1556,0.95633
1.156,0.95723,,,1.156,0.95635,1.156,0.95625
1.1564,0.95714,,,1.1564,0.95626,1.1564,0.95616
1.1568,0.95705,,,1.1568,0.95618,1.1568,0.95608
1.1572,0.95697,,,1.1572,0.9561,1.1572,0.956
1.1576,0.95688,,,1.1576,0.95603,1.1576,0.95592
1.158,0.9568,,,1.158,0.95595,1.158,0.95584
1.1584,0.95672,,,1.1584,0.95587,1.1584,0.95576
1.1588,0.95664,,,1.1588,0.9558,1.1588,0.95568
1.1592,0.95656,,,1.1592,0.95572,1.1592,0.95561
1.1596,0.95648,,,1.1596,0.95565,1.1596,0.95553
1.16,0.95641,,,1.16,0.95558,1.16,0.95546
1.1604,0.95633,,,1.1604,0.95551,1.1604,0.95539
1.1608,0.95626,,,1.1608,0.95545,1.1608,0.95532
1.1612,0.95619,,,1.1612,0.95538,1.1612,0.95526
1.1616,0.95612,,,1.1616,0.95532,1.1616,0.95519
1.162,0.95605,,,1.162,0.95526,1.162,0.95513
1.1624,0.95598,,,1.1624,0.95519,1.1624,0.95507
1.1628,0.95591,,,1.1628,0.95514,1.1628,0.955
1.1632,0.95585,,,1.1632,0.95508,1.1632,0.95495
1.1636,0.95578,,,1.1636,0.95502,1.1636,0.95489
1.164,0.95572,,,1.164,0.95497,1.164,0.95483
1.1644,0.95566,,,1.1644,0.95492,1.1644,0.95478
1.1648,0.9556,,,1.1648,0.95486,1.1648,0.95472
1.1652,0.95554,,,1.1652,0.95481,1.1652,0.95467
1.1656,0.95548,,,1.1656,0.95476,1.1656,0.95462
1.166,0.95543,,,1.166,0.95472,1.166,0.95457
1.1664,0.95538,,,1.1664,0.95467,1.1664,0.95452
1.1668,0.95532,,,1.1668,0.95462,1.1668,0.95447
1.1672,0.95527,,,1.1672,0.95458,1.1672,0.95443
1.1676,0.95522,,,1.1676,0.95454,1.1676,0.95438
1.168,0.95518,,,1.168,0.9545,1.168,0.95434
1.1684,0.95513,,,1.1684,0.95446,1.1684,0.9543
1.1688,0.95509,,,1.1688,0.95442,1.1688,0.95426
1.1692,0.95505,,,1.1692,0.95439,1.1692,0.95423
1.1696,0.95501,,,1.1696,0.95435,1.1696,0.95419
1.17,0.95497,,,1.17,0.95432,1.17,0.95416
1.1704,0.95493,,,1.1704,0.95429,1.1704,0.95412
1.1708,0.95489,,,1.1708,0.95426,1.1708,0.95409
1.1712,0.95485,,,1.1712,0.95423,1.1712,0.95406
1.1716,0.95482,,,1.1716,0.95421,1.1716,0.95404
1.172,0.95478,,,1.172,0.95418,1.172,0.95401
1.1724,0.95475,,,1.1724,0.95416,1.1724,0.95398
1.1728,0.95472,,,1.1728,0.95414,1.1728,0.95396
1.1732,0.95469,,,1.1732,0.95412,1.1732,0.95394
1.1736,0.95467,,,1.1736,0.9541,1.1736,0.95392
1.174,0.95464,,,1.174,0.95408,1.174,0.9539
1.1744,0.95462,,,1.1744,0.95407,1.1744,0.95388
,,,,1.1748,0.95405,1.1748,0.95387
,,,,1.1752,0.95404,1.1752,0.95386
,,,,1.1756,0.95403,1.1756,0.95384
,,,,1.176,0.95402,1.176,0.95383
,,,,1.1764,0.95401,1.1764,0.95382
,,,,1.1768,0.95401,1.1768,0.95382
,,,,1.1772,0.954,1.1772,0.95381
,,,,1.1776,0.954,1.1776,0.95381
,,,,1.178,0.954,1.178,0.9538
,,,,1.1784,0.954,1.1784,0.9538
,,,,1.1788,0.954,1.1788,0.95381
,,,,1.1792,0.954,1.1792,0.95381
,,,,1.1796,0.95401,1.1796,0.95381
,,,,1.18,0.95402,1.18,0.95382
,,,,1.1804,0.95402,1.1804,0.95383
,,,,1.1808,0.95403,1.1808,0.95384
,,,,1.1812,0.95405,1.1812,0.95385
,,,,1.1816,0.95406,1.1816,0.95386
,,,,1.182,0.95407,1.182,0.95387
,,,,1.1824,0.95409,1.1824,0.95389
,,,,1.1828,0.95411,1.1828,0.9539
,,,,1.1832,0.95413,1.1832,0.95392
,,,,1.1836,0.95415,1.1836,0.95394
,,,,1.184,0.95417,1.184,0.95397
,,,,1.1844,0.9542,1.1844,0.95399
,,,,1.1848,0.95422,1.1848,0.95401
,,,,1.1852,0.95425,1.1852,0.95404
,,,,1.1856,0.95428,1.1856,0.95407
,,,,1.186,0.95431,1.186,0.9541
,,,,1.1864,0.95435,1.1864,0.95413
,,,,1.1868,0.95438,1.1868,0.95416
,,,,1.1872,0.95441,1.1872,0.9542
,,,,1.1876,0.95445,1.1876,0.95423
,,,,1.188,0.95449,1.188,0.95427
,,,,1.1884,0.95453,1.1884,0.95431
,,,,1.1888,0.95457,1.1888,0.95435
,,,,1.1892,0.95461,1.1892,0.95439
,,,,1.1896,0.95466,1.1896,0.95444
,,,,1.19,0.95471,1.19,0.95448
,,,,1.1904,0.95475,1.1904,0.95453
,,,,1.1908,0.9548,1.1908,0.95458
,,,,1.1912,0.95485,1.1912,0.95463
,,,,1.1916,0.9549,1.1916,0.95468
,,,,1.192,0.95496,1.192,0.95473
,,,,1.1924,0.95501,1.1924,0.95478
,,,,1.1928,0.95507,1.1928,0.95484
,,,,1.1932,0.95513,1.1932,0.9549
,,,,1.1936,0.95518,1.1936,0.95495
,,,,1.194,0.95525,1.194,0.95501
,,,,1.1944,0.95531,1.1944,0.95507
,,,,1.1948,0.95537,1.1948,0.95514
,,,,1.1952,0.95543,1.1952,0.9552
,,,,1.1956,0.9555,1.1956,0.95527
,,,,1.196,0.95557,1.196,0.95533
,,,,1.1964,0.95564,1.1964,0.9554
,,,,1.1968,0.95571,1.1968,0.95547
,,,,1.1972,0.95578,1.1972,0.95554
,,,,1.1976,0.95585,1.1976,0.95562
,,,,1.198,0.95593,1.198,0.95569
,,,,1.1984,0.956,1.1984,0.95576
,,,,1.1988,0.95608,1.1988,0.95584
,,,,1.1992,0.95616,1.1992,0.95592
,,,,1.1996,0.95624,1.1996,0.956
,,,,1.2,0.95632,1.2,0.95608
,,,,1.2004,0.9564,1.2004,0.95616
,,,,1.2008,0.95648,1.2008,0.95625
,,,,1.2012,0.95657,1.2012,0.95633
,,,,1.2016,0.95665,1.2016,0.95642
,,,,1.202,0.95674,1.202,0.9565
,,,,1.2024,0.95683,1.2024,0.95659
,,,,1.2028,0.95692,1.2028,0.95668
,,,,1.2032,0.95701,1.2032,0.95678
,,,,1.2036,0.9571,1.2036,0.95687
,,,,1.204,0.9572,1.204,0.95696
,,,,1.2044,0.95729,1.2044,0.95705
,,,,1.2048,0.95739,1.2048,0.95715
,,,,1.2052,0.95749,1.2052,0.95725
,,,,1.2056,0.95759,1.2056,0.95735
,,,,1.206,0.95769,1.206,0.95745
,,,,1.2064,0.95779,1.2064,0.95755
,,,,1.2068,0.95789,1.2068,0.95765
,,,,1.2072,0.958,1.2072,0.95776
,,,,1.2076,0.9581,1.2076,0.95786
,,,,1.208,0.95821,1.208,0.95797
,,,,1.2084,0.95832,1.2084,0.95808
,,,,1.2088,0.95843,1.2088,0.95819
,,,,1.2092,0.95854,1.2092,0.9583
,,,,1.2096,0.95865,1.2096,0.95841
,,,,1.21,0.95877,1.21,0.95853
,,,,1.2104,0.95888,1.2104,0.95864
,,,,1.2108,0.959,1.2108,0.95876
,,,,1.2112,0.95912,1.2112,0.95887
,,,,1.2116,0.95924,1.2116,0.95899
,,,,1.212,0.95936,1.212,0.95911
,,,,1.2124,0.95948,1.2124,0.95924
,,,,1.2128,0.9596,1.2128,0.95936
,,,,1.2132,0.95972,1.2132,0.95948
,,,,1.2136,0.95985,1.2136,0.95961
,,,,1.214,0.95997,1.214,0.95974
,,,,1.2144,0.9601,1.2144,0.95986
,,,,1.2148,0.96023,1.2148,0.95999
,,,,1.2152,0.96036,1.2152,0.96012
,,,,1.2156,0.96049,1.2156,0.96025
,,,,1.216,0.96062,1.216,0.96038
,,,,1.2164,0.96075,1.2164,0.96052
,,,,1.2168,0.96089,1.2168,0.96065
,,,,1.2172,0.96103,1.2172,0.96079
,,,,1.2176,0.96116,1.2176,0.96093
,,,,1.218,0.9613,1.218,0.96107
,,,,1.2184,0.96144,1.2184,0.96121
,,,,1.2188,0.96158,1.2188,0.96135
,,,,1.2192,0.96172,1.2192,0.96149
,,,,1.2196,0.96186,1.2196,0.96163
,,,,1.22,0.962,1.22,0.96177
,,,,1.2204,0.96214,1.2204,0.96192
,,,,1.2208,0.96229,1.2208,0.96206
,,,,1.2212,0.96243,1.2212,0.9622
,,,,1.2216,0.96258,1.2216,0.96235
,,,,1.222,0.96272,1.222,0.9625
,,,,1.2224,0.96287,1.2224,0.96264
,,,,1.2228,0.96301,1.2228,0.96279
,,,,1.2232,0.96316,1.2232,0.96294
,,,,1.2236,0.96331,1.2236,0.96309
,,,,1.224,0.96345,1.224,0.96324
,,,,1.2244,0.9636,1.2244,0.96338
,,,,1.2248,0.96375,1.2248,0.96353
,,,,1.2252,0.9639,1.2252,0.96368
,,,,1.2256,0.96405,1.2256,0.96383
,,,,1.226,0.9642,1.226,0.96399
,,,,1.2264,0.96435,1.2264,0.96414
,,,,1.2268,0.9645,1.2268,0.96429
,,,,1.2272,0.96465,1.2272,0.96444
,,,,1.2276,0.9648,1.2276,0.9646
,,,,1.228,0.96496,1.228,0.96475
,,,,1.2284,0.96511,1.2284,0.96491
,,,,1.2288,0.96526,1.2288,0.96506
,,,,1.2292,0.96542,1.2292,0.96522
,,,,1.2296,0.96557,1.2296,0.96538
,,,,1.23,0.96573,1.23,0.96553
,,,,1.2304,0.96588,1.2304,0.96569
,,,,1.2308,0.96604,1.2308,0.96585
,,,,1.2312,0.9662,1.2312,0.96601
,,,,1.2316,0.96636,1.2316,0.96617
,,,,1.232,0.96652,1.232,0.96633
,,,,1.2324,0.96668,1.2324,0.96649
,,,,1.2328,0.96684,1.2328,0.96665
,,,,1.2332,0.967,1.2332,0.96681
,,,,1.2336,0.96716,1.2336,0.96697
,,,,1.234,0.96732,1.234,0.96714
,,,,1.2344,0.96749,1.2344,0.9673
,,,,1.2348,0.96765,1.2348,0.96747
,,,,1.2352,0.96781,1.2352,0.96763
,,,,1.2356,0.96798,1.2356,0.9678
,,,,1.236,0.96814,1.236,0.96797
,,,,1.2364,0.96831,1.2364,0.96813
,,,,1.2368,0.96848,1.2368,0.9683
,,,,1.2372,0.96864,1.2372,0.96847
,,,,1.2376,0.96881,1.2376,0.96864
,,,,1.238,0.96898,1.238,0.96881
,,,,1.2384,0.96915,1.2384,0.96898
,,,,1.2388,0.96932,1.2388,0.96915
,,,,1.2392,0.96949,1.2392,0.96932
,,,,1.2396,0.96965,1.2396,0.96949
,,,,1.24,0.96982,1.24,0.96966
,,,,1.2404,0.96999,1.2404,0.96983
,,,,1.2408,0.97016,1.2408,0.97
,,,,1.2412,0.97032,1.2412,0.97017
,,,,1.2416,0.97049,1.2416,0.97034
,,,,1.242,0.97065,1.242,0.97051
,,,,1.2424,0.97082,1.2424,0.97067
,,,,1.2428,0.97099,1.2428,0.97084
,,,,1.2432,0.97115,1.2432,0.97101
,,,,1.2436,0.97132,1.2436,0.97118
,,,,1.244,0.97148,1.244,0.97134
,,,,1.2444,0.97165,1.2444,0.97151
,,,,1.2448,0.97181,1.2448,0.97168
,,,,1.2452,0.97197,1.2452,0.97184
,,,,1.2456,0.97214,1.2456,0.97201
,,,,1.246,0.9723,1.246,0.97217
,,,,1.2464,0.97247,1.2464,0.97234
,,,,1.2468,0.97263,1.2468,0.97251
,,,,1.2472,0.97279,1.2472,0.97267
,,,,1.2476,0.97296,1.2476,0.97284
,,,,1.248,0.97312,1.248,0.973
,,,,1.2484,0.97328,1.2484,0.97317
,,,,1.2488,0.97344,1.2488,0.97333
,,,,1.2492,0.9736,1.2492,0.97349
,,,,1.2496,0.97376,1.2496,0.97366
,,,,1.25,0.97393,1.25,0.97382
,,,,1.2504,0.97409,1.2504,0.97398
,,,,1.2508,0.97425,1.2508,0.97414
,,,,1.2512,0.97441,1.2512,0.97431
,,,,1.2516,0.97457,1.2516,0.97447
,,,,1.252,0.97473,1.252,0.97463
,,,,1.2524,0.97489,1.2524,0.97479
,,,,1.2528,0.97505,1.2528,0.97496
,,,,1.2532,0.97521,1.2532,0.97512
,,,,1.2536,0.97537,1.2536,0.97528
,,,,1.254,0.97553,1.254,0.97545
,,,,1.2544,0.97569,1.2544,0.97561
,,,,1.2548,0.97585,1.2548,0.97577
,,,,1.2552,0.97601,1.2552,0.97593
,,,,1.2556,0.97617,1.2556,0.97609
,,,,1.256,0.97633,1.256,0.97625
,,,,1.2564,0.97649,1.2564,0.97642
,,,,1.2568,0.97666,1.2568,0.97658
,,,,1.2572,0.97682,1.2572,0.97674
,,,,1.2576,0.97698,1.2576,0.9769
,,,,1.258,0.97713,1.258,0.97707
,,,,1.2584,0.97729,1.2584,0.97722
,,,,1.2588,0.97745,1.2588,0.97738
,,,,1.2592,0.9776,1.2592,0.97754
,,,,1.2596,0.97775,1.2596,0.9777
,,,,1.26,0.97791,1.26,0.97785
,,,,1.2604,0.97806,1.2604,0.978
,,,,1.2608,0.97821,1.2608,0.97816
,,,,1.2612,0.97836,1.2612,0.97831
,,,,1.2616,0.97851,1.2616,0.97846
,,,,1.262,0.97865,1.262,0.97861
,,,,1.2624,0.9788,1.2624,0.97876
,,,,1.2628,0.97895,1.2628,0.97891
,,,,1.2632,0.97909,1.2632,0.97905
,,,,1.2636,0.97923,1.2636,0.9792
,,,,1.264,0.97938,1.264,0.97934
,,,,1.2644,0.97952,1.2644,0.97949
,,,,1.2648,0.97966,1.2648,0.97963
,,,,1.2652,0.9798,1.2652,0.97977
,,,,1.2656,0.97994,1.2656,0.97991
,,,,1.266,0.98007,1.266,0.98005
,,,,1.2664,0.98021,1.2664,0.98019
,,,,1.2668,0.98035,1.2668,0.98033
,,,,1.2672,0.98049,1.2672,0.98047
,,,,1.2676,0.98062,1.2676,0.98061
,,,,1.268,0.98076,1.268,0.98074
,,,,1.2684,0.98089,1.2684,0.98088
,,,,1.2688,0.98102,1.2688,0.98102
,,,,1.2692,0.98115,1.2692,0.98115
,,,,1.2696,0.98128,1.2696,0.98128
,,,,1.27,0.98141,1.27,0.98141
,,,,1.2704,0.98154,1.2704,0.98154
,,,,1.2708,0.98167,1.2708,0.98167
,,,,1.2712,0.98179,1.2712,0.9818
,,,,1.2716,0.98192,1.2716,0.98193
,,,,1.272,0.98204,1.272,0.98205
,,,,1.2724,0.98217,1.2724,0.98218
,,,,1.2728,0.98229,1.2728,0.98231
,,,,1.2732,0.98242,1.2732,0.98243
,,,,1.2736,0.98254,1.2736,0.98256
,,,,1.274,0.98266,1.274,0.98268
,,,,1.2744,0.98278,1.2744,0.9828
,,,,1.2748,0.9829,1.2748,0.98292
,,,,1.2752,0.98301,1.2752,0.98304
,,,,1.2756,0.98313,1.2756,0.98316
,,,,1.276,0.98325,1.276,0.98328
,,,,1.2764,0.98336,1.2764,0.98339
,,,,1.2768,0.98347,1.2768,0.98351
,,,,1.2772,0.98359,1.2772,0.98362
,,,,1.2776,0.9837,1.2776,0.98374
,,,,1.278,0.98381,1.278,0.98385
,,,,1.2784,0.98391,1.2784,0.98396
,,,,1.2788,0.98402,1.2788,0.98407
,,,,1.2792,0.98413,1.2792,0.98418
,,,,1.2796,0.98423,1.2796,0.98428
,,,,1.28,0.98434,1.28,0.98439
,,,,1.2804,0.98444,1.2804,0.9845
,,,,1.2808,0.98455,1.2808,0.9846
,,,,1.2812,0.98465,1.2812,0.9847
,,,,1.2816,0.98475,1.2816,0.98481
,,,,1.282,0.98485,1.282,0.98491
,,,,1.2824,0.98494,1.2824,0.98501
,,,,1.2828,0.98504,1.2828,0.9851
,,,,1.2832,0.98513,1.2832,0.9852
,,,,1.2836,0.98523,1.2836,0.9853
,,,,1.284,0.98532,1.284,0.98539
,,,,1.2844,0.98541,1.2844,0.98548
,,,,1.2848,0.9855,1.2848,0.98557
,,,,1.2852,0.98559,1.2852,0.98566
,,,,1.2856,0.98568,1.2856,0.98575
,,,,1.286,0.98576,1.286,0.98584
,,,,1.2864,0.98584,1.2864,0.98592
,,,,1.2868,0.98593,1.2868,0.98601
,,,,1.2872,0.98601,1.2872,0.98609
,,,,1.2876,0.98609,1.2876,0.98617
,,,,1.288,0.98617,1.288,0.98625
,,,,1.2884,0.98624,1.2884,0.98633
,,,,1.2888,0.98632,1.2888,0.98641
,,,,1.2892,0.98639,1.2892,0.98648
,,,,1.2896,0.98646,1.2896,0.98656
,,,,1.29,0.98653,1.29,0.98663
,,,,1.2904,0.9866,1.2904,0.9867
,,,,1.2908,0.98667,1.2908,0.98677
,,,,1.2912,0.98674,1.2912,0.98684
,,,,1.2916,0.9868,1.2916,0.98691
,,,,1.292,0.98686,1.292,0.98697
,,,,1.2924,0.98692,1.2924,0.98703
,,,,1.2928,0.98698,1.2928,0.9871
,,,,1.2932,0.98704,1.2932,0.98716
,,,,1.2936,0.9871,1.2936,0.98722
,,,,1.294,0.98715,1.294,0.98727
,,,,1.2944,0.98721,1.2944,0.98733
,,,,1.2948,0.98726,1.2948,0.98738
,,,,1.2952,0.98731,1.2952,0.98744
,,,,1.2956,0.98736,1.2956,0.98749
,,,,1.296,0.98741,1.296,0.98754
,,,,1.2964,0.98745,1.2964,0.98759
,,,,1.2968,0.9875,1.2968,0.98764
,,,,1.2972,0.98754,1.2972,0.98768
,,,,1.2976,0.98759,1.2976,0.98773
,,,,1.298,0.98763,1.298,0.98777
,,,,1.2984,0.98767,1.2984,0.98781
,,,,1.2988,0.9877,1.2988,0.98785
,,,,1.2992,0.98774,1.2992,0.98789
,,,,1.2996,0.98777,1.2996,0.98792
,,,,1.3,0.9878,1.3,0.98796
,,,,1.3004,0.98783,1.3004,0.98799
,,,,1.3008,0.98786,1.3008,0.98802
,,,,1.3012,0.98789,1.3012,0.98805
,,,,1.3016,0.98792,1.3016,0.98808
,,,,1.302,0.98794,1.302,0.9881
,,,,1.3024,0.98796,1.3024,0.98813
,,,,1.3028,0.98799,1.3028,0.98815
,,,,1.3032,0.98801,1.3032,0.98818
,,,,1.3036,0.98803,1.3036,0.9882
,,,,1.304,0.98804,1.304,0.98822
,,,,1.3044,0.98806,1.3044,0.98823
,,,,1.3048,0.98807,1.3048,0.98825
,,,,1.3052,0.98809,1.3052,0.98827
,,,,1.3056,0.9881,1.3056,0.98828
,,,,1.306,0.98811,1.306,0.98829
,,,,1.3064,0.98812,1.3064,0.9883
,,,,1.3068,0.98813,1.3068,0.98831
,,,,1.3072,0.98813,1.3072,0.98832
,,,,1.3076,0.98814,1.3076,0.98832
,,,,1.308,0.98814,1.308,0.98833
,,,,1.3084,0.98814,1.3084,0.98833
,,,,1.3088,0.98814,1.3088,0.98833
,,,,1.3092,0.98814,1.3092,0.98833
,,,,1.3096,0.98813,1.3096,0.98833
,,,,1.31,0.98813,1.31,0.98832
,,,,1.3104,0.98812,1.3104,0.98832
,,,,1.3108,0.98812,1.3108,0.98831
,,,,1.3112,0.98811,1.3112,0.9883
,,,,1.3116,0.9881,1.3116,0.98829
,,,,1.312,0.98808,1.312,0.98828
,,,,1.3124,0.98807,1.3124,0.98827
,,,,1.3128,0.98805,1.3128,0.98825
,,,,1.3132,0.98804,1.3132,0.98824
,,,,1.3136,0.98802,1.3136,0.98822
,,,,1.314,0.988,1.314,0.9882
,,,,1.3144,0.98798,1.3144,0.98818
,,,,1.3148,0.98795,1.3148,0.98816
,,,,1.3152,0.98793,1.3152,0.98814
,,,,1.3156,0.9879,1.3156,0.98811
,,,,1.316,0.98788,1.316,0.98809
,,,,1.3164,0.98785,1.3164,0.98806
,,,,1.3168,0.98782,1.3168,0.98803
,,,,1.3172,0.98779,1.3172,0.988
,,,,1.3176,0.98775,1.3176,0.98797
,,,,1.318,0.98772,1.318,0.98793
,,,,1.3184,0.98768,1.3184,0.9879
,,,,1.3188,0.98764,1.3188,0.98786
,,,,1.3192,0.98761,1.3192,0.98782
,,,,1.3196,0.98757,1.3196,0.98778
,,,,1.32,0.98752,1.32,0.98774
,,,,1.3204,0.98748,1.3204,0.9877
,,,,1.3208,0.98743,1.3208,0.98765
,,,,1.3212,0.98739,1.3212,0.98761
,,,,1.3216,0.98734,1.3216,0.98756
,,,,1.322,0.98729,1.322,0.98751
,,,,1.3224,0.98724,1.3224,0.98746
,,,,1.3228,0.98719,1.3228,0.98741
,,,,1.3232,0.98713,1.3232,0.98736
,,,,1.3236,0.98708,1.3236,0.9873
,,,,1.324,0.98702,1.324,0.98725
,,,,1.3244,0.98696,1.3244,0.98719
,,,,1.3248,0.9869,1.3248,0.98713
,,,,1.3252,0.98684,1.3252,0.98707
,,,,1.3256,0.98677,1.3256,0.987
,,,,1.326,0.98671,1.326,0.98694
,,,,1.3264,0.98664,1.3264,0.98688
,,,,1.3268,0.98658,1.3268,0.98681
,,,,1.3272,0.98651,1.3272,0.98674
,,,,1.3276,0.98644,1.3276,0.98667
,,,,1.328,0.98637,1.328,0.9866
,,,,1.3284,0.9863,1.3284,0.98653
,,,,1.3288,0.98622,1.3288,0.98645
,,,,1.3292,0.98615,1.3292,0.98638
,,,,1.3296,0.98607,1.3296,0.9863
,,,,1.33,0.98599,1.33,0.98622
,,,,1.3304,0.98591,1.3304,0.98614
,,,,1.3308,0.98583,1.3308,0.98606
,,,,1.3312,0.98575,1.3312,0.98598
,,,,1.3316,0.98566,1.3316,0.9859
,,,,1.332,0.98558,1.332,0.98581
,,,,1.3324,0.98549,1.3324,0.98573
,,,,1.3328,0.98541,1.3328,0.98564
,,,,1.3332,0.98532,1.3332,0.98555
,,,,1.3336,0.98523,1.3336,0.98546
,,,,1.334,0.98513,1.334,0.98537
,,,,1.3344,0.98504,1.3344,0.98527
,,,,1.3348,0.98494,1.3348,0.98518
,,,,1.3352,0.98485,1.3352,0.98508
,,,,1.3356,0.98475,1.3356,0.98498
,,,,1.336,0.98465,1.336,0.98488
,,,,1.3364,0.98455,1.3364,0.98478
,,,,1.3368,0.98445,1.3368,0.98468
,,,,1.3372,0.98434,1.3372,0.98458
,,,,1.3376,0.98424,1.3376,0.98447
,,,,1.338,0.98413,1.338,0.98436
,,,,1.3384,0.98402,1.3384,0.98426
,,,,1.3388,0.98392,1.3388,0.98415
,,,,1.3392,0.98381,1.3392,0.98404
,,,,1.3396,0.9837,1.3396,0.98393
,,,,1.34,0.98358,1.34,0.98381
,,,,1.3404,0.98347,1.3404,0.9837
,,,,1.3408,0.98336,1.3408,0.98359
,,,,1.3412,0.98325,1.3412,0.98347
,,,,1.3416,0.98313,1.3416,0.98336
,,,,1.342,0.98302,1.342,0.98324
,,,,1.3424,0.9829,1.3424,0.98312
,,,,1.3428,0.98278,1.3428,0.98301
,,,,1.3432,0.98266,1.3432,0.98289
,,,,1.3436,0.98254,1.3436,0.98277
,,,,1.344,0.98242,1.344,0.98265
,,,,1.3444,0.9823,1.3444,0.98252
,,,,1.3448,0.98218,1.3448,0.9824
,,,,1.3452,0.98206,1.3452,0.98228
,,,,1.3456,0.98194,1.3456,0.98215
,,,,1.346,0.98181,1.346,0.98203
,,,,1.3464,0.98169,1.3464,0.9819
,,,,1.3468,0.98156,1.3468,0.98178
,,,,1.3472,0.98144,1.3472,0.98165
,,,,1.3476,0.98131,1.3476,0.98152
,,,,1.348,0.98118,1.348,0.98139
,,,,1.3484,0.98105,1.3484,0.98126
,,,,1.3488,0.98091,1.3488,0.98113
,,,,1.3492,0.98078,1.3492,0.98099
,,,,1.3496,0.98065,1.3496,0.98086
,,,,1.35,0.98052,1.35,0.98072
,,,,1.3504,0.98038,1.3504,0.98059
,,,,1.3508,0.98025,1.3508,0.98045
,,,,1.3512,0.98011,1.3512,0.98032
,,,,1.3516,0.97997,1.3516,0.98018
,,,,1.352,0.97984,1.352,0.98004
,,,,1.3524,0.9797,1.3524,0.9799
,,,,1.3528,0.97956,1.3528,0.97976
,,,,1.3532,0.97942,1.3532,0.97962
,,,,1.3536,0.97928,1.3536,0.97948
,,,,1.354,0.97914,1.354,0.97933
,,,,1.3544,0.979,1.3544,0.97919
,,,,1.3548,0.97885,1.3548,0.97905
,,,,1.3552,0.97871,1.3552,0.9789
,,,,1.3556,0.97856,1.3556,0.97876
,,,,1.356,0.97842,1.356,0.97861
,,,,1.3564,0.97827,1.3564,0.97846
,,,,1.3568,0.97812,1.3568,0.97831
,,,,1.3572,0.97798,1.3572,0.97816
,,,,1.3576,0.97783,1.3576,0.97801
,,,,1.358,0.97768,1.358,0.97786
,,,,1.3584,0.97752,1.3584,0.97771
,,,,1.3588,0.97737,1.3588,0.97756
,,,,1.3592,0.97722,1.3592,0.9774
,,,,1.3596,0.97707,1.3596,0.97725
,,,,1.36,0.97691,1.36,0.97709
,,,,1.3604,0.97675,1.3604,0.97694
,,,,1.3608,0.9766,1.3608,0.97678
,,,,1.3612,0.97644,1.3612,0.97662
,,,,1.3616,0.97628,1.3616,0.97646
,,,,1.362,0.97612,1.362,0.97629
,,,,1.3624,0.97596,1.3624,0.97614
,,,,1.3628,0.97581,1.3628,0.97598
,,,,1.3632,0.97565,1.3632,0.97582
,,,,1.3636,0.97549,1.3636,0.97566
,,,,1.364,0.97534,1.364,0.9755
,,,,1.3644,0.97518,1.3644,0.97534
,,,,1.3648,0.97502,1.3648,0.97518
,,,,1.3652,0.97486,1.3652,0.97502
,,,,1.3656,0.9747,1.3656,0.97486
,,,,1.366,0.97455,1.366,0.9747
,,,,1.3664,0.97439,1.3664,0.97454
,,,,1.3668,0.97423,1.3668,0.97438
,,,,1.3672,0.97408,1.3672,0.97423
,,,,1.3676,0.97392,1.3676,0.97407
,,,,1.368,0.97377,1.368,0.97391
,,,,1.3684,0.97361,1.3684,0.97375
,,,,1.3688,0.97345,1.3688,0.97359
,,,,1.3692,0.97329,1.3692,0.97343
,,,,1.3696,0.97313,1.3696,0.97327
,,,,1.37,0.97297,1.37,0.97311
,,,,1.3704,0.97282,1.3704,0.97295
,,,,1.3708,0.97266,1.3708,0.97279
,,,,1.3712,0.9725,1.3712,0.97263
,,,,1.3716,0.97234,1.3716,0.97247
,,,,1.372,0.97218,1.372,0.97231
,,,,1.3724,0.97202,1.3724,0.97215
,,,,1.3728,0.97186,1.3728,0.97199
,,,,1.3732,0.9717,1.3732,0.97183
,,,,1.3736,0.97154,1.3736,0.97167
,,,,1.374,0.97138,1.374,0.9715
,,,,1.3744,0.97122,1.3744,0.97134
,,,,1.3748,0.97106,1.3748,0.97118
,,,,1.3752,0.9709,1.3752,0.97101
,,,,1.3756,0.97073,1.3756,0.97085
,,,,1.376,0.97057,1.376,0.97069
,,,,1.3764,0.97041,1.3764,0.97052
,,,,1.3768,0.97025,1.3768,0.97036
,,,,1.3772,0.97009,1.3772,0.9702
,,,,1.3776,0.96993,1.3776,0.97004
,,,,1.378,0.96977,1.378,0.96987
,,,,1.3784,0.96961,1.3784,0.96971
,,,,1.3788,0.96945,1.3788,0.96955
,,,,1.3792,0.96928,1.3792,0.96938
,,,,1.3796,0.96912,1.3796,0.96922
,,,,1.38,0.96896,1.38,0.96906
,,,,1.3804,0.9688,1.3804,0.96889
,,,,1.3808,0.96864,1.3808,0.96873
,,,,1.3812,0.96848,1.3812,0.96857
,,,,1.3816,0.96832,1.3816,0.96841
,,,,1.382,0.96816,1.382,0.96825
,,,,1.3824,0.96801,1.3824,0.96809
,,,,1.3828,0.96785,1.3828,0.96793
,,,,1.3832,0.96769,1.3832,0.96777
,,,,1.3836,0.96754,1.3836,0.96761
,,,,1.384,0.96738,1.384,0.96745
,,,,1.3844,0.96723,1.3844,0.9673
,,,,1.3848,0.96707,1.3848,0.96714
,,,,1.3852,0.96692,1.3852,0.96698
,,,,1.3856,0.96677,1.3856,0.96683
,,,,1.386,0.96661,1.386,0.96668
,,,,1.3864,0.96646,1.3864,0.96652
,,,,1.3868,0.96631,1.3868,0.96637
,,,,1.3872,0.96616,1.3872,0.96622
,,,,1.3876,0.96601,1.3876,0.96607
,,,,1.388,0.96587,1.388,0.96592
,,,,1.3884,0.96572,1.3884,0.96577
,,,,1.3888,0.96557,1.3888,0.96562
,,,,1.3892,0.96543,1.3892,0.96547
,,,,1.3896,0.96528,1.3896,0.96532
,,,,1.39,0.96514,1.39,0.96518
,,,,1.3904,0.96499,1.3904,0.96503
,,,,1.3908,0.96485,1.3908,0.96488
,,,,1.3912,0.9647,1.3912,0.96474
,,,,1.3916,0.96456,1.3916,0.96459
,,,,1.392,0.96442,1.392,0.96445
,,,,1.3924,0.96428,1.3924,0.9643
,,,,1.3928,0.96413,1.3928,0.96416
,,,,1.3932,0.96399,1.3932,0.96402
,,,,1.3936,0.96385,1.3936,0.96387
,,,,1.394,0.96371,1.394,0.96373
,,,,1.3944,0.96358,1.3944,0.96359
,,,,1.3948,0.96344,1.3948,0.96345
,,,,1.3952,0.9633,1.3952,0.96331
,,,,1.3956,0.96316,1.3956,0.96317
,,,,1.396,0.96303,1.396,0.96303
,,,,1.3964,0.96289,1.3964,0.9629
,,,,1.3968,0.96276,1.3968,0.96276
,,,,1.3972,0.96262,1.3972,0.96262
,,,,1.3976,0.96249,1.3976,0.96249
,,,,1.398,0.96235,1.398,0.96235
,,,,1.3984,0.96222,1.3984,0.96222
,,,,1.3988,0.96209,1.3988,0.96208
,,,,1.3992,0.96196,1.3992,0.96195
,,,,1.3996,0.96183,1.3996,0.96182
,,,,1.4,0.9617,1.4,0.96168
,,,,1.4004,0.96157,1.4004,0.96155
,,,,1.4008,0.96144,1.4008,0.96142
,,,,1.4012,0.96131,1.4012,0.96129
,,,,1.4016,0.96119,1.4016,0.96116
,,,,1.402,0.96106,1.402,0.96103
,,,,1.4024,0.96094,1.4024,0.96091
,,,,1.4028,0.96081,1.4028,0.96078
,,,,1.4032,0.96069,1.4032,0.96065
,,,,1.4036,0.96057,1.4036,0.96053
,,,,1.404,0.96045,1.404,0.96041
,,,,1.4044,0.96033,1.4044,0.96028
,,,,1.4048,0.96021,1.4048,0.96016
,,,,1.4052,0.96009,1.4052,0.96005
,,,,1.4056,0.95998,1.4056,0.95993
,,,,1.406,0.95986,1.406,0.95981
,,,,1.4064,0.95975,1.4064,0.9597
,,,,1.4068,0.95964,1.4068,0.95958
,,,,1.4072,0.95953,1.4072,0.95947
,,,,1.4076,0.95942,1.4076,0.95936
,,,,1.408,0.95931,1.408,0.95925
,,,,1.4084,0.9592,1.4084,0.95914
,,,,1.4088,0.9591,1.4088,0.95903
,,,,1.4092,0.95899,1.4092,0.95892
,,,,1.4096,0.95889,1.4096,0.95882
,,,,1.41,0.95879,1.41,0.95871
,,,,1.4104,0.95869,1.4104,0.95861
,,,,1.4108,0.95859,1.4108,0.95851
,,,,1.4112,0.95849,1.4112,0.95841
,,,,1.4116,0.95839,1.4116,0.95831
,,,,1.412,0.95829,1.412,0.95821
,,,,1.4124,0.9582,1.4124,0.95811
,,,,1.4128,0.95811,1.4128,0.95801
,,,,1.4132,0.95801,1.4132,0.95792
,,,,1.4136,0.95792,1.4136,0.95783
,,,,1.414,0.95783,1.414,0.95773
,,,,1.4144,0.95774,1.4144,0.95764
,,,,1.4148,0.95766,1.4148,0.95755
,,,,1.4152,0.95757,1.4152,0.95747
,,,,1.4156,0.95749,1.4156,0.95738
,,,,1.416,0.9574,1.416,0.95729
,,,,1.4164,0.95732,1.4164,0.95721
,,,,1.4168,0.95724,1.4168,0.95712
,,,,1.4172,0.95716,1.4172,0.95704
,,,,1.4176,0.95708,1.4176,0.95696
,,,,1.418,0.95701,1.418,0.95689
,,,,1.4184,0.95693,1.4184,0.95681
,,,,1.4188,0.95686,1.4188,0.95673
,,,,1.4192,0.95679,1.4192,0.95666
,,,,1.4196,0.95672,1.4196,0.95659
,,,,1.42,0.95665,1.42,0.95651
,,,,1.4204,0.95658,1.4204,0.95644
,,,,1.4208,0.95651,1.4208,0.95637
,,,,1.4212,0.95645,1.4212,0.95631
,,,,1.4216,0.95638,1.4216,0.95624
,,,,1.422,0.95632,1.422,0.95617
,,,,1.4224,0.95626,1.4224,0.95611
,,,,1.4228,0.9562,1.4228,0.95605
,,,,1.4232,0.95614,1.4232,0.95598
,,,,1.4236,0.95608,1.4236,0.95592
,,,,1.424,0.95602,1.424,0.95587
,,,,1.4244,0.95597,1.4244,0.95581
,,,,1.4248,0.95591,1.4248,0.95575
,,,,1.4252,0.95586,1.4252,0.95569
,,,,1.4256,0.95581,1.4256,0.95564
,,,,1.426,0.95576,1.426,0.95559
,,,,1.4264,0.95571,1.4264,0.95554
,,,,1.4268,0.95566,1.4268,0.95549
,,,,1.4272,0.95561,1.4272,0.95544
,,,,1.4276,0.95557,1.4276,0.9554
,,,,1.428,0.95553,1.428,0.95535
,,,,1.4284,0.95548,1.4284,0.95531
,,,,1.4288,0.95544,1.4288,0.95527
,,,,1.4292,0.95541,1.4292,0.95523
,,,,1.4296,0.95537,1.4296,0.95519
,,,,1.43,0.95533,1.43,0.95515
,,,,1.4304,0.9553,1.4304,0.95512
,,,,1.4308,0.95527,1.4308,0.95508
,,,,1.4312,0.95524,1.4312,0.95505
,,,,1.4316,0.95521,1.4316,0.95502
,,,,1.432,0.95518,1.432,0.95499
,,,,1.4324,0.95515,1.4324,0.95496
,,,,1.4328,0.95513,1.4328,0.95493
,,,,1.4332,0.9551,1.4332,0.9549
,,,,1.4336,0.95508,1.4336,0.95488
,,,,1.434,0.95506,1.434,0.95485
,,,,1.4344,0.95504,1.4344,0.95483
,,,,1.4348,0.95502,1.4348,0.95481
,,,,1.4352,0.955,1.4352,0.95479
,,,,1.4356,0.95499,1.4356,0.95477
,,,,1.436,0.95497,1.436,0.95476
,,,,1.4364,0.95496,1.4364,0.95474
,,,,1.4368,0.95495,1.4368,0.95473
,,,,1.4372,0.95494,1.4372,0.95472
,,,,1.4376,0.95493,1.4376,0.95471
,,,,1.438,0.95492,1.438,0.9547
,,,,1.4384,0.95491,1.4384,0.95469
,,,,1.4388,0.95491,1.4388,0.95468
,,,,1.4392,0.95491,1.4392,0.95468
,,,,1.4396,0.95491,1.4396,0.95468
,,,,1.44,0.95491,1.44,0.95468
,,,,1.4404,0.95491,1.4404,0.95468
,,,,1.4408,0.95491,1.4408,0.95468
,,,,1.4412,0.95492,1.4412,0.95468
,,,,1.4416,0.95492,1.4416,0.95469
,,,,1.442,0.95493,1.442,0.95469
,,,,1.4424,0.95494,1.4424,0.9547
,,,,1.4428,0.95495,1.4428,0.95471
,,,,1.4432,0.95496,1.4432,0.95472
,,,,1.4436,0.95498,1.4436,0.95473
,,,,1.444,0.95499,1.444,0.95475
,,,,1.4444,0.95501,1.4444,0.95476
,,,,1.4448,0.95503,1.4448,0.95478
,,,,1.4452,0.95505,1.4452,0.9548
,,,,1.4456,0.95507,1.4456,0.95482
,,,,1.446,0.95509,1.446,0.95484
,,,,1.4464,0.95511,1.4464,0.95486
,,,,1.4468,0.95514,1.4468,0.95489
,,,,1.4472,0.95517,1.4472,0.95491
,,,,1.4476,0.95519,1.4476,0.95494
,,,,1.448,0.95522,1.448,0.95497
,,,,1.4484,0.95526,1.4484,0.955
,,,,1.4488,0.95529,1.4488,0.95503
,,,,1.4492,0.95532,1.4492,0.95507
,,,,1.4496,0.95536,1.4496,0.9551
,,,,1.45,0.95539,1.45,0.95514
,,,,1.4504,0.95543,1.4504,0.95517
,,,,1.4508,0.95547,1.4508,0.95521
,,,,1.4512,0.95551,1.4512,0.95525
,,,,1.4516,0.95556,1.4516,0.9553
,,,,1.452,0.9556,1.452,0.95534
,,,,1.4524,0.95565,1.4524,0.95538
,,,,1.4528,0.95569,1.4528,0.95543
,,,,1.4532,0.95574,1.4532,0.95548
,,,,1.4536,0.95579,1.4536,0.95553
,,,,1.454,0.95584,1.454,0.95558
,,,,1.4544,0.9559,1.4544,0.95563
,,,,1.4548,0.95595,1.4548,0.95568
,,,,1.4552,0.95601,1.4552,0.95574
,,,,1.4556,0.95606,1.4556,0.95579
,,,,1.456,0.95612,1.456,0.95585
,,,,1.4564,0.95618,1.4564,0.95591
,,,,1.4568,0.95624,1.4568,0.95597
,,,,1.4572,0.9563,1.4572,0.95603
,,,,1.4576,0.95637,1.4576,0.95609
,,,,1.458,0.95643,1.458,0.95616
,,,,1.4584,0.9565,1.4584,0.95622
,,,,1.4588,0.95656,1.4588,0.95629
,,,,1.4592,0.95663,1.4592,0.95636
,,,,1.4596,0.9567,1.4596,0.95643
,,,,1.46,0.95677,1.46,0.9565
,,,,1.4604,0.95684,1.4604,0.95657
,,,,1.4608,0.95692,1.4608,0.95664
,,,,1.4612,0.95699,1.4612,0.95672
,,,,1.4616,0.95707,1.4616,0.95679
,,,,1.462,0.95714,1.462,0.95687
,,,,1.4624,0.95722,1.4624,0.95694
,,,,1.4628,0.9573,1.4628,0.95702
,,,,1.4632,0.95738,1.4632,0.9571
,,,,1.4636,0.95747,1.4636,0.95718
,,,,1.464,0.95755,1.464,0.95727
,,,,1.4644,0.95763,1.4644,0.95735
,,,,1.4648,0.95772,1.4648,0.95744
,,,,1.4652,0.95781,1.4652,0.95752
,,,,1.4656,0.95789,1.4656,0.95761
,,,,1.466,0.95798,1.466,0.9577
,,,,1.4664,0.95807,1.4664,0.95779
,,,,1.4668,0.95817,1.4668,0.95788
,,,,1.4672,0.95826,1.4672,0.95798
,,,,1.4676,0.95835,1.4676,0.95807
,,,,1.468,0.95845,1.468,0.95816
,,,,1.4684,0.95854,1.4684,0.95826
,,,,1.4688,0.95864,1.4688,0.95836
,,,,1.4692,0.95874,1.4692,0.95846
,,,,1.4696,0.95884,1.4696,0.95856
,,,,1.47,0.95894,1.47,0.95866
,,,,1.4704,0.95905,1.4704,0.95876
,,,,1.4708,0.95915,1.4708,0.95887
,,,,1.4712,0.95926,1.4712,0.95897
,,,,1.4716,0.95937,1.4716,0.95908
,,,,1.472,0.95947,1.472,0.95919
,,,,1.4724,0.95958,1.4724,0.9593
,,,,1.4728,0.95969,1.4728,0.95941
,,,,1.4732,0.9598,1.4732,0.95952
,,,,1.4736,0.95992,1.4736,0.95963
,,,,1.474,0.96003,1.474,0.95975
,,,,1.4744,0.96014,1.4744,0.95986
,,,,1.4748,0.96026,1.4748,0.95998
,,,,1.4752,0.96038,1.4752,0.96009
,,,,1.4756,0.9605,1.4756,0.96021
,,,,1.476,0.96061,1.476,0.96033
,,,,1.4764,0.96074,1.4764,0.96045
,,,,1.4768,0.96086,1.4768,0.96057
,,,,1.4772,0.96098,1.4772,0.9607
,,,,1.4776,0.96111,1.4776,0.96082
,,,,1.478,0.96123,1.478,0.96095
,,,,1.4784,0.96136,1.4784,0.96107
,,,,1.4788,0.96149,1.4788,0.9612
,,,,1.4792,0.96161,1.4792,0.96133
,,,,1.4796,0.96174,1.4796,0.96146
,,,,1.48,0.96187,1.48,0.96159
,,,,1.4804,0.962,1.4804,0.96172
,,,,1.4808,0.96213,1.4808,0.96185
,,,,1.4812,0.96226,1.4812,0.96198
,,,,1.4816,0.96239,1.4816,0.96211
,,,,1.482,0.96252,1.482,0.96225
,,,,1.4824,0.96266,1.4824,0.96238
,,,,1.4828,0.96279,1.4828,0.96252
,,,,1.4832,0.96292,1.4832,0.96265
,,,,1.4836,0.96306,1.4836,0.96279
,,,,1.484,0.96319,1.484,0.96292
,,,,1.4844,0.96333,1.4844,0.96306
,,,,1.4848,0.96346,1.4848,0.9632
,,,,1.4852,0.9636,1.4852,0.96333
,,,,1.4856,0.96374,1.4856,0.96347
,,,,1.486,0.96387,1.486,0.96361
,,,,1.4864,0.96401,1.4864,0.96375
,,,,1.4868,0.96415,1.4868,0.96389
,,,,1.4872,0.96429,1.4872,0.96403
,,,,1.4876,0.96443,1.4876,0.96417
,,,,1.488,0.96457,1.488,0.96431
,,,,1.4884,0.96471,1.4884,0.96445
,,,,1.4888,0.96485,1.4888,0.96459
,,,,1.4892,0.96499,1.4892,0.96474
,,,,1.4896,0.96514,1.4896,0.96488
,,,,1.49,0.96528,1.49,0.96503
,,,,1.4904,0.96542,1.4904,0.96517
,,,,1.4908,0.96556,1.4908,0.96531
,,,,1.4912,0.96571,1.4912,0.96546
,,,,1.4916,0.96585,1.4916,0.9656
,,,,1.492,0.966,1.492,0.96575
,,,,1.4924,0.96614,1.4924,0.9659
,,,,1.4928,0.96629,1.4928,0.96605
,,,,1.4932,0.96644,1.4932,0.96619
,,,,1.4936,0.96658,1.4936,0.96634
,,,,1.494,0.96673,1.494,0.96649
,,,,1.4944,0.96688,1.4944,0.96664
,,,,1.4948,0.96703,1.4948,0.96679
,,,,1.4952,0.96718,1.4952,0.96694
,,,,1.4956,0.96733,1.4956,0.96709
,,,,1.496,0.96748,1.496,0.96725
,,,,1.4964,0.96763,1.4964,0.9674
,,,,1.4968,0.96779,1.4968,0.96755
,,,,1.4972,0.96794,1.4972,0.96771
,,,,1.4976,0.96809,1.4976,0.96786
,,,,1.498,0.96824,1.498,0.96802
,,,,1.4984,0.9684,1.4984,0.96817
,,,,1.4988,0.96855,1.4988,0.96833
,,,,1.4992,0.96871,1.4992,0.96848
,,,,1.4996,0.96886,1.4996,0.96864
,,,,1.5,0.96902,1.5,0.9688
,,,,1.5004,0.96917,1.5004,0.96895
,,,,1.5008,0.96933,1.5008,0.96911
,,,,1.5012,0.96948,1.5012,0.96927
,,,,1.5016,0.96963,1.5016,0.96942
,,,,1.502,0.96979,1.502,0.96958
,,,,1.5024,0.96994,1.5024,0.96974
,,,,1.5028,0.9701,1.5028,0.96989
,,,,1.5032,0.97025,1.5032,0.97005
,,,,1.5036,0.9704,1.5036,0.97021
,,,,1.504,0.97056,1.504,0.97036
,,,,1.5044,0.97071,1.5044,0.97052
,,,,1.5048,0.97086,1.5048,0.97067
,,,,1.5052,0.97101,1.5052,0.97082
,,,,1.5056,0.97116,1.5056,0.97098
,,,,1.506,0.97132,1.506,0.97113
,,,,1.5064,0.97147,1.5064,0.97129
,,,,1.5068,0.97162,1.5068,0.97144
,,,,1.5072,0.97177,1.5072,0.97159
,,,,1.5076,0.97192,1.5076,0.97174
,,,,1.508,0.97207,1.508,0.9719
,,,,1.5084,0.97222,1.5084,0.97205
,,,,1.5088,0.97237,1.5088,0.9722
,,,,1.5092,0.97252,1.5092,0.97236
,,,,1.5096,0.97267,1.5096,0.97251
,,,,1.51,0.97282,1.51,0.97266
,,,,1.5104,0.97297,1.5104,0.97281
,,,,1.5108,0.97312,1.5108,0.97296
,,,,1.5112,0.97327,1.5112,0.97312
,,,,1.5116,0.97342,1.5116,0.97327
,,,,1.512,0.97356,1.512,0.97341
,,,,1.5124,0.97371,1.5124,0.97356
,,,,1.5128,0.97386,1.5128,0.97371
,,,,1.5132,0.97401,1.5132,0.97386
,,,,1.5136,0.97415,1.5136,0.97401
,,,,1.514,0.9743,1.514,0.97416
,,,,1.5144,0.97445,1.5144,0.97431
,,,,1.5148,0.97459,1.5148,0.97446
,,,,1.5152,0.97474,1.5152,0.97461
,,,,1.5156,0.97489,1.5156,0.97475
,,,,1.516,0.97503,1.516,0.9749
,,,,1.5164,0.97518,1.5164,0.97505
,,,,1.5168,0.97533,1.5168,0.9752
,,,,1.5172,0.97547,1.5172,0.97535
,,,,1.5176,0.97562,1.5176,0.9755
,,,,1.518,0.97577,1.518,0.97565
,,,,1.5184,0.97591,1.5184,0.97579
,,,,1.5188,0.97606,1.5188,0.97594
,,,,1.5192,0.9762,1.5192,0.97609
,,,,1.5196,0.97635,1.5196,0.97623
,,,,1.52,0.97649,1.52,0.97638
,,,,1.5204,0.97664,1.5204,0.97653
,,,,1.5208,0.97678,1.5208,0.97668
,,,,1.5212,0.97693,1.5212,0.97682
,,,,1.5216,0.97707,1.5216,0.97697
,,,,1.522,0.97721,1.522,0.97711
,,,,1.5224,0.97735,1.5224,0.97726
,,,,1.5228,0.97749,1.5228,0.9774
,,,,1.5232,0.97763,1.5232,0.97754
,,,,1.5236,0.97777,1.5236,0.97768
,,,,1.524,0.9779,1.524,0.97782
,,,,1.5244,0.97804,1.5244,0.97796
,,,,1.5248,0.97817,1.5248,0.9781
,,,,1.5252,0.97831,1.5252,0.97823
,,,,1.5256,0.97844,1.5256,0.97837
,,,,1.526,0.97857,1.526,0.9785
,,,,1.5264,0.9787,1.5264,0.97864
,,,,1.5268,0.97883,1.5268,0.97877
,,,,1.5272,0.97896,1.5272,0.9789
,,,,1.5276,0.97909,1.5276,0.97903
,,,,1.528,0.97922,1.528,0.97916
,,,,1.5284,0.97934,1.5284,0.97929
,,,,1.5288,0.97947,1.5288,0.97942
,,,,1.5292,0.97959,1.5292,0.97955
,,,,1.5296,0.97972,1.5296,0.97967
,,,,1.53,0.97984,1.53,0.9798
,,,,1.5304,0.97996,1.5304,0.97992
,,,,1.5308,0.98008,1.5308,0.98005
,,,,1.5312,0.9802,1.5312,0.98017
,,,,1.5316,0.98032,1.5316,0.98029
,,,,1.532,0.98044,1.532,0.98041
,,,,1.5324,0.98056,1.5324,0.98053
,,,,1.5328,0.98068,1.5328,0.98065
,,,,1.5332,0.98079,1.5332,0.98077
,,,,1.5336,0.98091,1.5336,0.98089
,,,,1.534,0.98102,1.534,0.981
,,,,1.5344,0.98113,1.5344,0.98112
,,,,1.5348,0.98124,1.5348,0.98123
,,,,1.5352,0.98135,1.5352,0.98135
,,,,1.5356,0.98146,1.5356,0.98146
,,,,1.536,0.98157,1.536,0.98157
,,,,1.5364,0.98168,1.5364,0.98168
,,,,1.5368,0.98179,1.5368,0.98179
,,,,1.5372,0.98189,1.5372,0.9819
,,,,1.5376,0.982,1.5376,0.982
,,,,1.538,0.9821,1.538,0.98211
,,,,1.5384,0.98221,1.5384,0.98222
,,,,1.5388,0.98231,1.5388,0.98232
,,,,1.5392,0.98241,1.5392,0.98243
,,,,1.5396,0.98251,1.5396,0.98253
,,,,1.54,0.98261,1.54,0.98263
,,,,1.5404,0.98271,1.5404,0.98274
,,,,1.5408,0.98281,1.5408,0.98284
,,,,1.5412,0.98291,1.5412,0.98294
,,,,1.5416,0.98301,1.5416,0.98304
,,,,1.542,0.9831,1.542,0.98313
,,,,1.5424,0.98319,1.5424,0.98323
,,,,1.5428,0.98329,1.5428,0.98332
,,,,1.5432,0.98338,1.5432,0.98342
,,,,1.5436,0.98347,1.5436,0.98351
,,,,1.544,0.98356,1.544,0.9836
,,,,1.5444,0.98365,1.5444,0.98369
,,,,1.5448,0.98373,1.5448,0.98378
,,,,1.5452,0.98382,1.5452,0.98387
,,,,1.5456,0.98391,1.5456,0.98396
,,,,1.546,0.98399,1.546,0.98404
,,,,1.5464,0.98407,1.5464,0.98413
,,,,1.5468,0.98415,1.5468,0.98421
,,,,1.5472,0.98424,1.5472,0.9843
,,,,1.5476,0.98432,1.5476,0.98438
,,,,1.548,0.9844,1.548,0.98446
,,,,1.5484,0.98447,1.5484,0.98454
,,,,1.5488,0.98455,1.5488,0.98462
,,,,1.5492,0.98463,1.5492,0.9847
,,,,1.5496,0.9847,1.5496,0.98477
,,,,1.55,0.98477,1.55,0.98485
,,,,1.5504,0.98484,1.5504,0.98492
,,,,1.5508,0.98491,1.5508,0.98499
,,,,1.5512,0.98498,1.5512,0.98506
,,,,1.5516,0.98505,1.5516,0.98513
,,,,1.552,0.98511,1.552,0.9852
,,,,1.5524,0.98518,1.5524,0.98527
,,,,1.5528,0.98524,1.5528,0.98533
,,,,1.5532,0.9853,1.5532,0.98539
,,,,1.5536,0.98536,1.5536,0.98546
,,,,1.554,0.98542,1.554,0.98552
,,,,1.5544,0.98548,1.5544,0.98558
,,,,1.5548,0.98553,1.5548,0.98563
,,,,1.5552,0.98559,1.5552,0.98569
,,,,1.5556,0.98564,1.5556,0.98574
,,,,1.556,0.98569,1.556,0.9858
,,,,1.5564,0.98574,1.5564,0.98585
,,,,1.5568,0.98579,1.5568,0.9859
,,,,1.5572,0.98584,1.5572,0.98595
,,,,1.5576,0.98588,1.5576,0.986
,,,,1.558,0.98593,1.558,0.98604
,,,,1.5584,0.98597,1.5584,0.98609
,,,,1.5588,0.98601,1.5588,0.98613
,,,,1.5592,0.98605,1.5592,0.98617
,,,,1.5596,0.98609,1.5596,0.98621
,,,,1.56,0.98613,1.56,0.98625
,,,,1.5604,0.98616,1.5604,0.98629
,,,,1.5608,0.9862,1.5608,0.98632
,,,,1.5612,0.98623,1.5612,0.98636
,,,,1.5616,0.98626,1.5616,0.98639
,,,,1.562,0.98629,1.562,0.98642
,,,,1.5624,0.98632,1.5624,0.98645
,,,,1.5628,0.98634,1.5628,0.98648
,,,,1.5632,0.98637,1.5632,0.98651
,,,,1.5636,0.98639,1.5636,0.98653
,,,,1.564,0.98642,1.564,0.98656
,,,,1.5644,0.98644,1.5644,0.98658
,,,,1.5648,0.98646,1.5648,0.9866
,,,,1.5652,0.98648,1.5652,0.98662
,,,,1.5656,0.98649,1.5656,0.98664
,,,,1.566,0.98651,1.566,0.98665
,,,,1.5664,0.98652,1.5664,0.98667
,,,,1.5668,0.98653,1.5668,0.98668
,,,,1.5672,0.98654,1.5672,0.9867
,,,,1.5676,0.98655,1.5676,0.98671
,,,,1.568,0.98656,1.568,0.98672
,,,,1.5684,0.98657,1.5684,0.98672
,,,,1.5688,0.98657,1.5688,0.98673
,,,,1.5692,0.98658,1.5692,0.98674
,,,,1.5696,0.98658,1.5696,0.98674
,,,,1.57,0.98658,1.57,0.98674
,,,,1.5704,0.98658,1.5704,0.98674
,,,,1.5708,0.98658,1.5708,0.98674
,,,,1.5712,0.98657,1.5712,0.98674
,,,,1.5716,0.98657,1.5716,0.98674
,,,,1.572,0.98656,1.572,0.98674
,,,,1.5724,0.98655,1.5724,0.98673
,,,,1.5728,0.98654,1.5728,0.98672
,,,,1.5732,0.98653,1.5732,0.98671
,,,,1.5736,0.98652,1.5736,0.9867
,,,,1.574,0.9865,1.574,0.98669
,,,,1.5744,0.98649,1.5744,0.98668
,,,,1.5748,0.98647,1.5748,0.98666
,,,,1.5752,0.98645,1.5752,0.98664
,,,,1.5756,0.98644,1.5756,0.98663
,,,,1.576,0.98641,1.576,0.98661
,,,,1.5764,0.98639,1.5764,0.98659
,,,,1.5768,0.98637,1.5768,0.98656
,,,,1.5772,0.98634,1.5772,0.98654
,,,,1.5776,0.98632,1.5776,0.98651
,,,,1.578,0.98629,1.578,0.98649
,,,,1.5784,0.98626,1.5784,0.98646
,,,,1.5788,0.98623,1.5788,0.98643
,,,,1.5792,0.98619,1.5792,0.9864
,,,,1.5796,0.98616,1.5796,0.98636
,,,,1.58,0.98612,1.58,0.98633
,,,,1.5804,0.98609,1.5804,0.9863
,,,,1.5808,0.98605,1.5808,0.98626
,,,,1.5812,0.98601,1.5812,0.98622
,,,,1.5816,0.98597,1.5816,0.98618
,,,,1.582,0.98592,1.582,0.98614
,,,,1.5824,0.98588,1.5824,0.9861
,,,,1.5828,0.98583,1.5828,0.98605
,,,,1.5832,0.98579,1.5832,0.98601
,,,,1.5836,0.98574,1.5836,0.98596
,,,,1.584,0.98569,1.584,0.98591
,,,,1.5844,0.98564,1.5844,0.98587
,,,,1.5848,0.98559,1.5848,0.98581
,,,,1.5852,0.98553,1.5852,0.98576
,,,,1.5856,0.98548,1.5856,0.98571
,,,,1.586,0.98542,1.586,0.98565
,,,,1.5864,0.98537,1.5864,0.9856
,,,,1.5868,0.98531,1.5868,0.98554
,,,,1.5872,0.98525,1.5872,0.98548
,,,,1.5876,0.98518,1.5876,0.98542
,,,,1.588,0.98512,1.588,0.98536
,,,,1.5884,0.98506,1.5884,0.98529
,,,,1.5888,0.98499,1.5888,0.98523
,,,,1.5892,0.98492,1.5892,0.98516
,,,,1.5896,0.98486,1.5896,0.98509
,,,,1.59,0.98479,1.59,0.98503
,,,,1.5904,0.98472,1.5904,0.98496
,,,,1.5908,0.98464,1.5908,0.98488
,,,,1.5912,0.98457,1.5912,0.98481
,,,,1.5916,0.98449,1.5916,0.98474
,,,,1.592,0.98441,1.592,0.98466
,,,,1.5924,0.98434,1.5924,0.98458
,,,,1.5928,0.98426,1.5928,0.9845
,,,,1.5932,0.98418,1.5932,0.98442
,,,,1.5936,0.98409,1.5936,0.98434
,,,,1.594,0.98401,1.594,0.98426
,,,,1.5944,0.98393,1.5944,0.98417
,,,,1.5948,0.98384,1.5948,0.98409
,,,,1.5952,0.98375,1.5952,0.984
,,,,1.5956,0.98367,1.5956,0.98392
,,,,1.596,0.98358,1.596,0.98383
,,,,1.5964,0.98349,1.5964,0.98374
,,,,1.5968,0.9834,1.5968,0.98365
,,,,1.5972,0.98331,1.5972,0.98355
,,,,1.5976,0.98322,1.5976,0.98346
,,,,1.598,0.98312,1.598,0.98337
,,,,1.5984,0.98303,1.5984,0.98327
,,,,1.5988,0.98293,1.5988,0.98318
,,,,1.5992,0.98284,1.5992,0.98308
,,,,1.5996,0.98274,1.5996,0.98298
,,,,1.6,0.98264,1.6,0.98288
,,,,1.6004,0.98254,1.6004,0.98279
,,,,1.6008,0.98244,1.6008,0.98268
,,,,1.6012,0.98234,1.6012,0.98258
,,,,1.6016,0.98224,1.6016,0.98248
,,,,1.602,0.98214,1.602,0.98238
,,,,1.6024,0.98203,1.6024,0.98227
,,,,1.6028,0.98193,1.6028,0.98217
,,,,1.6032,0.98183,1.6032,0.98206
,,,,1.6036,0.98172,1.6036,0.98195
,,,,1.604,0.98161,1.604,0.98185
,,,,1.6044,0.9815,1.6044,0.98174
,,,,1.6048,0.98139,1.6048,0.98163
,,,,1.6052,0.98128,1.6052,0.98152
,,,,1.6056,0.98117,1.6056,0.98141
,,,,1.606,0.98105,1.606,0.98129
,,,,1.6064,0.98094,1.6064,0.98118
,,,,1.6068,0.98083,1.6068,0.98106
,,,,1.6072,0.98071,1.6072,0.98094
,,,,1.6076,0.98059,1.6076,0.98083
,,,,1.608,0.98048,1.608,0.98071
,,,,1.6084,0.98036,1.6084,0.98059
,,,,1.6088,0.98024,1.6088,0.98047
,,,,1.6092,0.98012,1.6092,0.98035
,,,,1.6096,0.98,1.6096,0.98023
,,,,1.61,0.97988,1.61,0.98011
,,,,1.6104,0.97976,1.6104,0.97999
,,,,1.6108,0.97964,1.6108,0.97986
,,,,1.6112,0.97952,1.6112,0.97974
,,,,1.6116,0.97939,1.6116,0.97961
,,,,1.612,0.97927,1.612,0.97949
,,,,1.6124,0.97914,1.6124,0.97936
,,,,1.6128,0.97902,1.6128,0.97924
,,,,1.6132,0.97889,1.6132,0.97911
,,,,1.6136,0.97876,1.6136,0.97898
,,,,1.614,0.97863,1.614,0.97885
,,,,1.6144,0.97851,1.6144,0.97872
,,,,1.6148,0.97837,1.6148,0.97859
,,,,1.6152,0.97824,1.6152,0.97846
,,,,1.6156,0.97811,1.6156,0.97832
,,,,1.616,0.97798,1.616,0.97819
,,,,1.6164,0.97784,1.6164,0.97805
,,,,1.6168,0.97771,1.6168,0.97792
,,,,1.6172,0.97757,1.6172,0.97778
,,,,1.6176,0.97744,1.6176,0.97764
,,,,1.618,0.9773,1.618,0.97751
,,,,1.6184,0.97716,1.6184,0.97737
,,,,1.6188,0.97702,1.6188,0.97723
,,,,1.6192,0.97688,1.6192,0.97709
,,,,1.6196,0.97674,1.6196,0.97694
,,,,1.62,0.97659,1.62,0.9768
,,,,1.6204,0.97645,1.6204,0.97665
,,,,1.6208,0.97631,1.6208,0.97651
,,,,1.6212,0.97616,1.6212,0.97636
,,,,1.6216,0.97602,1.6216,0.97622
,,,,1.622,0.97588,1.622,0.97607
,,,,1.6224,0.97574,1.6224,0.97593
,,,,1.6228,0.97559,1.6228,0.97578
,,,,1.6232,0.97545,1.6232,0.97564
,,,,1.6236,0.97531,1.6236,0.97549
,,,,1.624,0.97516,1.624,0.97535
,,,,1.6244,0.97502,1.6244,0.9752
,,,,1.6248,0.97488,1.6248,0.97506
,,,,1.6252,0.97473,1.6252,0.97491
,,,,1.6256,0.97459,1.6256,0.97476
,,,,1.626,0.97445,1.626,0.97462
,,,,1.6264,0.9743,1.6264,0.97447
,,,,1.6268,0.97416,1.6268,0.97433
,,,,1.6272,0.97402,1.6272,0.97418
,,,,1.6276,0.97387,1.6276,0.97404
,,,,1.628,0.97373,1.628,0.97389
,,,,1.6284,0.97358,1.6284,0.97375
,,,,1.6288,0.97344,1.6288,0.9736
,,,,1.6292,0.97329,1.6292,0.97345
,,,,1.6296,0.97315,1.6296,0.9733
,,,,1.63,0.973,1.63,0.97316
,,,,1.6304,0.97286,1.6304,0.97301
,,,,1.6308,0.97271,1.6308,0.97286
,,,,1.6312,0.97256,1.6312,0.97271
,,,,1.6316,0.97242,1.6316,0.97256
,,,,1.632,0.97227,1.632,0.97241
,,,,1.6324,0.97213,1.6324,0.97227
,,,,1.6328,0.97198,1.6328,0.97212
,,,,1.6332,0.97183,1.6332,0.97197
,,,,1.6336,0.97168,1.6336,0.97182
,,,,1.634,0.97153,1.634,0.97167
,,,,1.6344,0.97139,1.6344,0.97152
,,,,1.6348,0.97124,1.6348,0.97137
,,,,1.6352,0.97109,1.6352,0.97122
,,,,1.6356,0.97094,1.6356,0.97107
,,,,1.636,0.97079,1.636,0.97092
,,,,1.6364,0.97064,1.6364,0.97077
,,,,1.6368,0.97049,1.6368,0.97062
,,,,1.6372,0.97034,1.6372,0.97046
,,,,1.6376,0.9702,1.6376,0.97031
,,,,1.638,0.97005,1.638,0.97016
,,,,1.6384,0.9699,1.6384,0.97001
,,,,1.6388,0.96975,1.6388,0.96986
,,,,1.6392,0.9696,1.6392,0.96971
,,,,1.6396,0.96945,1.6396,0.96956
,,,,1.64,0.9693,1.64,0.9694
,,,,1.6404,0.96915,1.6404,0.96925
,,,,1.6408,0.969,1.6408,0.9691
,,,,1.6412,0.96885,1.6412,0.96895
,,,,1.6416,0.9687,1.6416,0.9688
,,,,1.642,0.96856,1.642,0.96865
,,,,1.6424,0.96841,1.6424,0.9685
,,,,1.6428,0.96826,1.6428,0.96835
,,,,1.6432,0.96812,1.6432,0.9682
,,,,1.6436,0.96797,1.6436,0.96805
,,,,1.644,0.96783,1.644,0.96791
,,,,1.6444,0.96768,1.6444,0.96776
,,,,1.6448,0.96754,1.6448,0.96761
,,,,1.6452,0.96739,1.6452,0.96747
,,,,1.6456,0.96725,1.6456,0.96732
,,,,1.646,0.96711,1.646,0.96718
,,,,1.6464,0.96697,1.6464,0.96703
,,,,1.6468,0.96682,1.6468,0.96689
,,,,1.6472,0.96668,1.6472,0.96675
,,,,1.6476,0.96654,1.6476,0.9666
,,,,1.648,0.96641,1.648,0.96646
,,,,1.6484,0.96627,1.6484,0.96632
,,,,1.6488,0.96613,1.6488,0.96618
,,,,1.6492,0.96599,1.6492,0.96604
,,,,1.6496,0.96586,1.6496,0.9659
,,,,1.65,0.96572,1.65,0.96577
,,,,1.6504,0.96558,1.6504,0.96563
,,,,1.6508,0.96545,1.6508,0.96549
,,,,1.6512,0.96531,1.6512,0.96535
,,,,1.6516,0.96518,1.6516,0.96522
,,,,1.652,0.96504,1.652,0.96508
,,,,1.6524,0.96491,1.6524,0.96494
,,,,1.6528,0.96478,1.6528,0.96481
,,,,1.6532,0.96465,1.6532,0.96467
,,,,1.6536,0.96451,1.6536,0.96454
,,,,1.654,0.96438,1.654,0.96441
,,,,1.6544,0.96425,1.6544,0.96428
,,,,1.6548,0.96412,1.6548,0.96414
,,,,1.6552,0.96399,1.6552,0.96401
,,,,1.6556,0.96386,1.6556,0.96388
,,,,1.656,0.96373,1.656,0.96375
,,,,1.6564,0.96361,1.6564,0.96362
,,,,1.6568,0.96348,1.6568,0.96349
,,,,1.6572,0.96335,1.6572,0.96336
,,,,1.6576,0.96323,1.6576,0.96323
,,,,1.658,0.9631,1.658,0.96311
,,,,1.6584,0.96298,1.6584,0.96298
,,,,1.6588,0.96285,1.6588,0.96285
,,,,1.6592,0.96273,1.6592,0.96273
,,,,1.6596,0.96261,1.6596,0.9626
,,,,1.66,0.96248,1.66,0.96248
,,,,1.6604,0.96236,1.6604,0.96235
,,,,1.6608,0.96224,1.6608,0.96223
,,,,1.6612,0.96212,1.6612,0.9621
,,,,1.6616,0.962,1.6616,0.96198
,,,,1.662,0.96188,1.662,0.96186
,,,,1.6624,0.96176,1.6624,0.96174
,,,,1.6628,0.96164,1.6628,0.96162
,,,,1.6632,0.96153,1.6632,0.9615
,,,,1.6636,0.96141,1.6636,0.96138
,,,,1.664,0.9613,1.664,0.96126
,,,,1.6644,0.96118,1.6644,0.96115
,,,,1.6648,0.96107,1.6648,0.96103
,,,,1.6652,0.96095,1.6652,0.96091
,,,,1.6656,0.96084,1.6656,0.9608
,,,,1.666,0.96073,1.666,0.96069
,,,,1.6664,0.96062,1.6664,0.96057
,,,,1.6668,0.96051,1.6668,0.96046
,,,,1.6672,0.9604,1.6672,0.96035
,,,,1.6676,0.9603,1.6676,0.96024
,,,,1.668,0.96019,1.668,0.96014
,,,,1.6684,0.96009,1.6684,0.96003
,,,,1.6688,0.95999,1.6688,0.95993
,,,,1.6692,0.95988,1.6692,0.95982
,,,,1.6696,0.95978,1.6696,0.95972
,,,,1.67,0.95968,1.67,0.95962
,,,,1.6704,0.95958,1.6704,0.95951
,,,,1.6708,0.95949,1.6708,0.95941
,,,,1.6712,0.95939,1.6712,0.95931
,,,,1.6716,0.95929,1.6716,0.95922
,,,,1.672,0.9592,1.672,0.95912
,,,,1.6724,0.95911,1.6724,0.95902
,,,,1.6728,0.95901,1.6728,0.95893
,,,,1.6732,0.95892,1.6732,0.95884
,,,,1.6736,0.95883,1.6736,0.95875
,,,,1.674,0.95875,1.674,0.95866
,,,,1.6744,0.95866,1.6744,0.95857
,,,,1.6748,0.95857,1.6748,0.95848
,,,,1.6752,0.95849,1.6752,0.95839
,,,,1.6756,0.95841,1.6756,0.95831
,,,,1.676,0.95832,1.676,0.95822
,,,,1.6764,0.95824,1.6764,0.95814
,,,,1.6768,0.95816,1.6768,0.95806
,,,,1.6772,0.95808,1.6772,0.95798
,,,,1.6776,0.95801,1.6776,0.9579
,,,,1.678,0.95793,1.678,0.95782
,,,,1.6784,0.95786,1.6784,0.95774
,,,,1.6788,0.95778,1.6788,0.95767
,,,,1.6792,0.95771,1.6792,0.95759
,,,,1.6796,0.95764,1.6796,0.95752
,,,,1.68,0.95757,1.68,0.95745
,,,,1.6804,0.9575,1.6804,0.95737
,,,,1.6808,0.95744,1.6808,0.9573
,,,,1.6812,0.95737,1.6812,0.95724
,,,,1.6816,0.9573,1.6816,0.95717
,,,,1.682,0.95724,1.682,0.9571
,,,,1.6824,0.95718,1.6824,0.95704
,,,,1.6828,0.95712,1.6828,0.95698
,,,,1.6832,0.95706,1.6832,0.95692
,,,,1.6836,0.957,1.6836,0.95686
,,,,1.684,0.95695,1.684,0.9568
,,,,1.6844,0.95689,1.6844,0.95674
,,,,1.6848,0.95684,1.6848,0.95668
,,,,1.6852,0.95678,1.6852,0.95663
,,,,1.6856,0.95673,1.6856,0.95657
,,,,1.686,0.95668,1.686,0.95652
,,,,1.6864,0.95663,1.6864,0.95647
,,,,1.6868,0.95658,1.6868,0.95642
,,,,1.6872,0.95654,1.6872,0.95637
,,,,1.6876,0.95649,1.6876,0.95632
,,,,1.688,0.95645,1.688,0.95628
,,,,1.6884,0.9564,1.6884,0.95623
,,,,1.6888,0.95636,1.6888,0.95619
,,,,1.6892,0.95632,1.6892,0.95614
,,,,1.6896,0.95628,1.6896,0.9561
,,,,1.69,0.95625,1.69,0.95606
,,,,1.6904,0.95621,1.6904,0.95602
,,,,1.6908,0.95617,1.6908,0.95598
,,,,1.6912,0.95614,1.6912,0.95595
,,,,1.6916,0.9561,1.6916,0.95591
,,,,1.692,0.95607,1.692,0.95588
,,,,1.6924,0.95604,1.6924,0.95584
,,,,1.6928,0.95601,1.6928,0.95581
,,,,1.6932,0.95599,1.6932,0.95578
,,,,1.6936,0.95596,1.6936,0.95575
,,,,1.694,0.95594,1.694,0.95573
,,,,1.6944,0.95591,1.6944,0.9557
,,,,1.6948,0.95589,1.6948,0.95568
,,,,1.6952,0.95587,1.6952,0.95565
,,,,1.6956,0.95585,1.6956,0.95563
,,,,1.696,0.95583,1.696,0.95561
,,,,1.6964,0.95581,1.6964,0.9556
,,,,1.6968,0.9558,1.6968,0.95558
,,,,1.6972,0.95578,1.6972,0.95557
,,,,1.6976,0.95577,1.6976,0.95555
,,,,1.698,0.95576,1.698,0.95554
,,,,1.6984,0.95575,1.6984,0.95553
,,,,1.6988,0.95575,1.6988,0.95552
,,,,1.6992,0.95574,1.6992,0.95551
,,,,1.6996,0.95574,1.6996,0.95551
,,,,1.7,0.95573,1.7,0.9555
,,,,1.7004,0.95573,1.7004,0.95549
,,,,1.7008,0.95573,1.7008,0.95549
,,,,1.7012,0.95573,1.7012,0.95549
,,,,1.7016,0.95573,1.7016,0.95549
,,,,1.702,0.95573,1.702,0.95549
,,,,1.7024,0.95574,1.7024,0.95549
,,,,1.7028,0.95574,1.7028,0.95549
,,,,1.7032,0.95575,1.7032,0.9555
,,,,1.7036,0.95576,1.7036,0.9555
,,,,1.704,0.95577,1.704,0.95551
,,,,1.7044,0.95578,1.7044,0.95552
,,,,1.7048,0.95579,1.7048,0.95553
,,,,1.7052,0.95581,1.7052,0.95554
,,,,1.7056,0.95582,1.7056,0.95556
,,,,1.706,0.95584,1.706,0.95557
,,,,1.7064,0.95586,1.7064,0.95559
,,,,1.7068,0.95588,1.7068,0.95561
,,,,1.7072,0.9559,1.7072,0.95563
,,,,1.7076,0.95592,1.7076,0.95565
,,,,1.708,0.95594,1.708,0.95567
,,,,1.7084,0.95597,1.7084,0.95569
,,,,1.7088,0.95599,1.7088,0.95572
,,,,1.7092,0.95602,1.7092,0.95574
,,,,1.7096,0.95605,1.7096,0.95577
,,,,1.71,0.95608,1.71,0.9558
,,,,1.7104,0.95611,1.7104,0.95583
,,,,1.7108,0.95614,1.7108,0.95586
,,,,1.7112,0.95618,1.7112,0.95589
,,,,1.7116,0.95621,1.7116,0.95593
,,,,1.712,0.95625,1.712,0.95596
,,,,1.7124,0.95629,1.7124,0.956
,,,,1.7128,0.95633,1.7128,0.95604
,,,,1.7132,0.95637,1.7132,0.95608
,,,,1.7136,0.95641,1.7136,0.95612
,,,,1.714,0.95645,1.714,0.95616
,,,,1.7144,0.9565,1.7144,0.9562
,,,,1.7148,0.95654,1.7148,0.95625
,,,,1.7152,0.95659,1.7152,0.95629
,,,,1.7156,0.95664,1.7156,0.95634
,,,,1.716,0.95669,1.716,0.95639
,,,,1.7164,0.95674,1.7164,0.95644
,,,,1.7168,0.95679,1.7168,0.95649
,,,,1.7172,0.95684,1.7172,0.95654
,,,,1.7176,0.9569,1.7176,0.9566
,,,,1.718,0.95695,1.718,0.95665
,,,,1.7184,0.95701,1.7184,0.95671
,,,,1.7188,0.95707,1.7188,0.95676
,,,,1.7192,0.95713,1.7192,0.95682
,,,,1.7196,0.95719,1.7196,0.95688
,,,,1.72,0.95725,1.72,0.95694
,,,,1.7204,0.95731,1.7204,0.957
,,,,1.7208,0.95738,1.7208,0.95707
,,,,1.7212,0.95744,1.7212,0.95713
,,,,1.7216,0.95751,1.7216,0.9572
,,,,1.722,0.95757,1.722,0.95727
,,,,1.7224,0.95764,1.7224,0.95734
,,,,1.7228,0.95771,1.7228,0.95741
,,,,1.7232,0.95778,1.7232,0.95748
,,,,1.7236,0.95785,1.7236,0.95755
,,,,1.724,0.95793,1.724,0.95762
,,,,1.7244,0.958,1.7244,0.95769
,,,,1.7248,0.95808,1.7248,0.95777
,,,,1.7252,0.95816,1.7252,0.95785
,,,,1.7256,0.95823,1.7256,0.95792
,,,,1.726,0.95831,1.726,0.958
,,,,1.7264,0.95839,1.7264,0.95808
,,,,1.7268,0.95848,1.7268,0.95817
,,,,1.7272,0.95856,1.7272,0.95825
,,,,1.7276,0.95864,1.7276,0.95833
,,,,1.728,0.95873,1.728,0.95842
,,,,1.7284,0.95881,1.7284,0.9585
,,,,1.7288,0.9589,1.7288,0.95859
,,,,1.7292,0.95899,1.7292,0.95868
,,,,1.7296,0.95908,1.7296,0.95877
,,,,1.73,0.95917,1.73,0.95886
,,,,1.7304,0.95926,1.7304,0.95895
,,,,1.7308,0.95936,1.7308,0.95905
,,,,1.7312,0.95945,1.7312,0.95914
,,,,1.7316,0.95955,1.7316,0.95924
,,,,1.732,0.95964,1.732,0.95933
,,,,1.7324,0.95974,1.7324,0.95943
,,,,1.7328,0.95984,1.7328,0.95953
,,,,1.7332,0.95994,1.7332,0.95963
,,,,1.7336,0.96004,1.7336,0.95973
,,,,1.734,0.96014,1.734,0.95983
,,,,1.7344,0.96025,1.7344,0.95994
,,,,1.7348,0.96035,1.7348,0.96004
,,,,1.7352,0.96046,1.7352,0.96015
,,,,1.7356,0.96056,1.7356,0.96025
,,,,1.736,0.96067,1.736,0.96036
,,,,1.7364,0.96078,1.7364,0.96047
,,,,1.7368,0.96089,1.7368,0.96058
,,,,1.7372,0.961,1.7372,0.96069
,,,,1.7376,0.96111,1.7376,0.9608
,,,,1.738,0.96122,1.738,0.96092
,,,,1.7384,0.96134,1.7384,0.96103
,,,,1.7388,0.96145,1.7388,0.96115
,,,,1.7392,0.96157,1.7392,0.96126
,,,,1.7396,0.96168,1.7396,0.96138
,,,,1.74,0.9618,1.74,0.9615
,,,,1.7404,0.96191,1.7404,0.96161
,,,,1.7408,0.96203,1.7408,0.96173
,,,,1.7412,0.96215,1.7412,0.96185
,,,,1.7416,0.96227,1.7416,0.96197
,,,,1.742,0.96239,1.742,0.96209
,,,,1.7424,0.96251,1.7424,0.96222
,,,,1.7428,0.96263,1.7428,0.96234
,,,,1.7432,0.96275,1.7432,0.96246
,,,,1.7436,0.96287,1.7436,0.96258
,,,,1.744,0.963,1.744,0.96271
,,,,1.7444,0.96312,1.7444,0.96283
,,,,1.7448,0.96324,1.7448,0.96296
,,,,1.7452,0.96336,1.7452,0.96308
,,,,1.7456,0.96349,1.7456,0.96321
,,,,1.746,0.96361,1.746,0.96333
,,,,1.7464,0.96374,1.7464,0.96346
,,,,1.7468,0.96387,1.7468,0.96359
,,,,1.7472,0.96399,1.7472,0.96371
,,,,1.7476,0.96412,1.7476,0.96384
,,,,1.748,0.96425,1.748,0.96397
,,,,1.7484,0.96438,1.7484,0.9641
,,,,1.7488,0.9645,1.7488,0.96423
,,,,1.7492,0.96463,1.7492,0.96436
,,,,1.7496,0.96476,1.7496,0.96449
,,,,1.75,0.96489,1.75,0.96462
,,,,1.7504,0.96502,1.7504,0.96476
,,,,1.7508,0.96515,1.7508,0.96489
,,,,1.7512,0.96529,1.7512,0.96502
,,,,1.7516,0.96542,1.7516,0.96516
,,,,1.752,0.96555,1.752,0.96529
,,,,1.7524,0.96568,1.7524,0.96542
,,,,1.7528,0.96581,1.7528,0.96556
,,,,1.7532,0.96595,1.7532,0.96569
,,,,1.7536,0.96608,1.7536,0.96583
,,,,1.754,0.96622,1.754,0.96596
,,,,1.7544,0.96635,1.7544,0.9661
,,,,1.7548,0.96649,1.7548,0.96624
,,,,1.7552,0.96662,1.7552,0.96637
,,,,1.7556,0.96676,1.7556,0.96651
,,,,1.756,0.9669,1.756,0.96665
,,,,1.7564,0.96704,1.7564,0.96679
,,,,1.7568,0.96717,1.7568,0.96693
,,,,1.7572,0.96731,1.7572,0.96707
,,,,1.7576,0.96745,1.7576,0.96721
,,,,1.758,0.96759,1.758,0.96735
,,,,1.7584,0.96773,1.7584,0.96749
,,,,1.7588,0.96787,1.7588,0.96763
,,,,1.7592,0.96801,1.7592,0.96778
,,,,1.7596,0.96816,1.7596,0.96792
,,,,1.76,0.9683,1.76,0.96806
,,,,1.7604,0.96844,1.7604,0.9682
,,,,1.7608,0.96858,1.7608,0.96835
,,,,1.7612,0.96872,1.7612,0.96849
,,,,1.7616,0.96887,1.7616,0.96864
,,,,1.762,0.96901,1.762,0.96878
,,,,1.7624,0.96916,1.7624,0.96893
,,,,1.7628,0.9693,1.7628,0.96907
,,,,1.7632,0.96944,1.7632,0.96922
,,,,1.7636,0.96959,1.7636,0.96937
,,,,1.764,0.96973,1.764,0.96951
,,,,1.7644,0.96987,1.7644,0.96966
,,,,1.7648,0.97002,1.7648,0.9698
,,,,1.7652,0.97016,1.7652,0.96995
,,,,1.7656,0.9703,1.7656,0.97009
,,,,1.766,0.97044,1.766,0.97024
,,,,1.7664,0.97058,1.7664,0.97038
,,,,1.7668,0.97073,1.7668,0.97052
,,,,1.7672,0.97087,1.7672,0.97067
,,,,1.7676,0.97101,1.7676,0.97081
,,,,1.768,0.97115,1.768,0.97095
,,,,1.7684,0.97129,1.7684,0.9711
,,,,1.7688,0.97143,1.7688,0.97124
,,,,1.7692,0.97157,1.7692,0.97138
,,,,1.7696,0.97171,1.7696,0.97152
,,,,1.77,0.97185,1.77,0.97166
,,,,1.7704,0.97199,1.7704,0.9718
,,,,1.7708,0.97213,1.7708,0.97195
,,,,1.7712,0.97227,1.7712,0.97209
,,,,1.7716,0.97241,1.7716,0.97223
,,,,1.772,0.97255,1.772,0.97237
,,,,1.7724,0.97268,1.7724,0.97251
,,,,1.7728,0.97282,1.7728,0.97265
,,,,1.7732,0.97296,1.7732,0.97279
,,,,1.7736,0.9731,1.7736,0.97293
,,,,1.774,0.97323,1.774,0.97307
,,,,1.7744,0.97337,1.7744,0.97321
,,,,1.7748,0.97351,1.7748,0.97335
,,,,1.7752,0.97364,1.7752,0.97348
,,,,1.7756,0.97378,1.7756,0.97362
,,,,1.776,0.97391,1.776,0.97376
,,,,1.7764,0.97405,1.7764,0.97389
,,,,1.7768,0.97418,1.7768,0.97403
,,,,1.7772,0.97432,1.7772,0.97417
,,,,1.7776,0.97445,1.7776,0.9743
,,,,1.778,0.97459,1.778,0.97444
,,,,1.7784,0.97472,1.7784,0.97458
,,,,1.7788,0.97486,1.7788,0.97471
,,,,1.7792,0.97499,1.7792,0.97485
,,,,1.7796,0.97512,1.7796,0.97498
,,,,1.78,0.97526,1.78,0.97512
,,,,1.7804,0.97539,1.7804,0.97526
,,,,1.7808,0.97552,1.7808,0.97539
,,,,1.7812,0.97566,1.7812,0.97553
,,,,1.7816,0.97579,1.7816,0.97566
,,,,1.782,0.97592,1.782,0.97579
,,,,1.7824,0.97605,1.7824,0.97593
,,,,1.7828,0.97618,1.7828,0.97606
,,,,1.7832,0.97632,1.7832,0.97619
,,,,1.7836,0.97645,1.7836,0.97633
,,,,1.784,0.97658,1.784,0.97646
,,,,1.7844,0.97671,1.7844,0.97659
,,,,1.7848,0.97684,1.7848,0.97673
,,,,1.7852,0.97697,1.7852,0.97686
,,,,1.7856,0.9771,1.7856,0.97699
,,,,1.786,0.97723,1.786,0.97712
,,,,1.7864,0.97736,1.7864,0.97725
,,,,1.7868,0.97748,1.7868,0.97738
,,,,1.7872,0.97761,1.7872,0.97751
,,,,1.7876,0.97773,1.7876,0.97763
,,,,1.788,0.97785,1.788,0.97776
,,,,1.7884,0.97797,1.7884,0.97788
,,,,1.7888,0.97809,1.7888,0.97801
,,,,1.7892,0.97821,1.7892,0.97813
,,,,1.7896,0.97833,1.7896,0.97825
,,,,1.79,0.97845,1.79,0.97837
,,,,1.7904,0.97857,1.7904,0.97849
,,,,1.7908,0.97869,1.7908,0.97861
,,,,1.7912,0.9788,1.7912,0.97873
,,,,1.7916,0.97892,1.7916,0.97884
,,,,1.792,0.97903,1.792,0.97896
,,,,1.7924,0.97914,1.7924,0.97907
,,,,1.7928,0.97925,1.7928,0.97919
,,,,1.7932,0.97936,1.7932,0.9793
,,,,1.7936,0.97947,1.7936,0.97941
,,,,1.794,0.97958,1.794,0.97952
,,,,1.7944,0.97969,1.7944,0.97963
,,,,1.7948,0.97979,1.7948,0.97974
,,,,1.7952,0.9799,1.7952,0.97985
,,,,1.7956,0.98001,1.7956,0.97996
,,,,1.796,0.98011,1.796,0.98006
,,,,1.7964,0.98021,1.7964,0.98017
,,,,1.7968,0.98032,1.7968,0.98028
,,,,1.7972,0.98042,1.7972,0.98038
,,,,1.7976,0.98052,1.7976,0.98048
,,,,1.798,0.98062,1.798,0.98059
,,,,1.7984,0.98072,1.7984,0.98069
,,,,1.7988,0.98082,1.7988,0.98079
,,,,1.7992,0.98092,1.7992,0.98089
,,,,1.7996,0.98101,1.7996,0.98099
,,,,1.8,0.98111,1.8,0.98108
,,,,1.8004,0.9812,1.8004,0.98118
,,,,1.8008,0.98129,1.8008,0.98127
,,,,1.8012,0.98139,1.8012,0.98137
,,,,1.8016,0.98148,1.8016,0.98146
,,,,1.802,0.98157,1.802,0.98155
,,,,1.8024,0.98166,1.8024,0.98165
,,,,1.8028,0.98175,1.8028,0.98174
,,,,1.8032,0.98184,1.8032,0.98183
,,,,1.8036,0.98192,1.8036,0.98192
,,,,1.804,0.98201,1.804,0.98201
,,,,1.8044,0.9821,1.8044,0.98209
,,,,1.8048,0.98218,1.8048,0.98218
,,,,1.8052,0.98226,1.8052,0.98227
,,,,1.8056,0.98235,1.8056,0.98235
,,,,1.806,0.98243,1.806,0.98244
,,,,1.8064,0.98251,1.8064,0.98252
,,,,1.8068,0.98259,1.8068,0.9826
,,,,1.8072,0.98267,1.8072,0.98268
,,,,1.8076,0.98275,1.8076,0.98276
,,,,1.808,0.98282,1.808,0.98284
,,,,1.8084,0.9829,1.8084,0.98292
,,,,1.8088,0.98297,1.8088,0.98299
,,,,1.8092,0.98304,1.8092,0.98307
,,,,1.8096,0.98311,1.8096,0.98314
,,,,1.81,0.98318,1.81,0.98322
,,,,1.8104,0.98325,1.8104,0.98329
,,,,1.8108,0.98332,1.8108,0.98336
,,,,1.8112,0.98339,1.8112,0.98343
,,,,1.8116,0.98345,1.8116,0.98349
,,,,1.812,0.98352,1.812,0.98356
,,,,1.8124,0.98358,1.8124,0.98363
,,,,1.8128,0.98364,1.8128,0.98369
,,,,1.8132,0.9837,1.8132,0.98375
,,,,1.8136,0.98376,1.8136,0.98381
,,,,1.814,0.98382,1.814,0.98387
,,,,1.8144,0.98387,1.8144,0.98393
,,,,1.8148,0.98393,1.8148,0.98399
,,,,1.8152,0.98398,1.8152,0.98405
,,,,1.8156,0.98404,1.8156,0.9841
,,,,1.816,0.98409,1.816,0.98416
,,,,1.8164,0.98414,1.8164,0.98421
,,,,1.8168,0.98419,1.8168,0.98427
,,,,1.8172,0.98424,1.8172,0.98432
,,,,1.8176,0.98429,1.8176,0.98436
,,,,1.818,0.98433,1.818,0.98441
,,,,1.8184,0.98438,1.8184,0.98446
,,,,1.8188,0.98442,1.8188,0.98451
,,,,1.8192,0.98446,1.8192,0.98455
,,,,1.8196,0.9845,1.8196,0.98459
,,,,1.82,0.98454,1.82,0.98463
,,,,1.8204,0.98458,1.8204,0.98467
,,,,1.8208,0.98462,1.8208,0.98471
,,,,1.8212,0.98465,1.8212,0.98475
,,,,1.8216,0.98469,1.8216,0.98479
,,,,1.822,0.98472,1.822,0.98482
,,,,1.8224,0.98475,1.8224,0.98485
,,,,1.8228,0.98478,1.8228,0.98489
,,,,1.8232,0.98481,1.8232,0.98492
,,,,1.8236,0.98483,1.8236,0.98495
,,,,1.824,0.98486,1.824,0.98497
,,,,1.8244,0.98488,1.8244,0.985
,,,,1.8248,0.98491,1.8248,0.98502
,,,,1.8252,0.98493,1.8252,0.98505
,,,,1.8256,0.98495,1.8256,0.98507
,,,,1.826,0.98497,1.826,0.98509
,,,,1.8264,0.98499,1.8264,0.98511
,,,,1.8268,0.985,1.8268,0.98513
,,,,1.8272,0.98502,1.8272,0.98515
,,,,1.8276,0.98503,1.8276,0.98516
,,,,1.828,0.98504,1.828,0.98517
,,,,1.8284,0.98505,1.8284,0.98519
,,,,1.8288,0.98506,1.8288,0.9852
,,,,1.8292,0.98507,1.8292,0.98521
,,,,1.8296,0.98508,1.8296,0.98522
,,,,1.83,0.98508,1.83,0.98522
,,,,1.8304,0.98509,1.8304,0.98523
,,,,1.8308,0.98509,1.8308,0.98523
,,,,1.8312,0.98509,1.8312,0.98524
,,,,1.8316,0.98509,1.8316,0.98524
,,,,1.832,0.98509,1.832,0.98524
,,,,1.8324,0.98509,1.8324,0.98524
,,,,1.8328,0.98508,1.8328,0.98523
,,,,1.8332,0.98508,1.8332,0.98523
,,,,1.8336,0.98507,1.8336,0.98522
,,,,1.834,0.98506,1.834,0.98522
,,,,1.8344,0.98505,1.8344,0.98521
,,,,1.8348,0.98504,1.8348,0.9852
,,,,1.8352,0.98503,1.8352,0.98519
,,,,1.8356,0.98501,1.8356,0.98518
,,,,1.836,0.985,1.836,0.98516
,,,,1.8364,0.98498,1.8364,0.98515
,,,,1.8368,0.98496,1.8368,0.98513
,,,,1.8372,0.98494,1.8372,0.98511
,,,,1.8376,0.98492,1.8376,0.98509
,,,,1.838,0.9849,1.838,0.98507
,,,,1.8384,0.98488,1.8384,0.98505
,,,,1.8388,0.98485,1.8388,0.98503
,,,,1.8392,0.98482,1.8392,0.985
,,,,1.8396,0.9848,1.8396,0.98497
,,,,1.84,0.98477,1.84,0.98495
,,,,1.8404,0.98474,1.8404,0.98492
,,,,1.8408,0.98471,1.8408,0.98489
,,,,1.8412,0.98467,1.8412,0.98486
,,,,1.8416,0.98464,1.8416,0.98482
,,,,1.842,0.9846,1.842,0.98479
,,,,1.8424,0.98457,1.8424,0.98475
,,,,1.8428,0.98453,1.8428,0.98472
,,,,1.8432,0.98449,1.8432,0.98468
,,,,1.8436,0.98445,1.8436,0.98464
,,,,1.844,0.98441,1.844,0.9846
,,,,1.8444,0.98436,1.8444,0.98456
,,,,1.8448,0.98432,1.8448,0.98451
,,,,1.8452,0.98427,1.8452,0.98447
,,,,1.8456,0.98423,1.8456,0.98442
,,,,1.846,0.98418,1.846,0.98437
,,,,1.8464,0.98413,1.8464,0.98432
,,,,1.8468,0.98408,1.8468,0.98427
,,,,1.8472,0.98403,1.8472,0.98422
,,,,1.8476,0.98397,1.8476,0.98417
,,,,1.848,0.98392,1.848,0.98412
,,,,1.8484,0.98386,1.8484,0.98406
,,,,1.8488,0.98381,1.8488,0.984
,,,,1.8492,0.98375,1.8492,0.98395
,,,,1.8496,0.98369,1.8496,0.98389
,,,,1.85,0.98363,1.85,0.98383
,,,,1.8504,0.98357,1.8504,0.98377
,,,,1.8508,0.98351,1.8508,0.9837
,,,,1.8512,0.98344,1.8512,0.98364
,,,,1.8516,0.98338,1.8516,0.98358
,,,,1.852,0.98331,1.852,0.98351
,,,,1.8524,0.98325,1.8524,0.98344
,,,,1.8528,0.98318,1.8528,0.98337
,,,,1.8532,0.98311,1.8532,0.9833
,,,,1.8536,0.98304,1.8536,0.98323
,,,,1.854,0.98297,1.854,0.98316
,,,,1.8544,0.98289,1.8544,0.98309
,,,,1.8548,0.98282,1.8548,0.98302
,,,,1.8552,0.98275,1.8552,0.98294
,,,,1.8556,0.98267,1.8556,0.98286
,,,,1.856,0.98259,1.856,0.98279
,,,,1.8564,0.98252,1.8564,0.98271
,,,,1.8568,0.98244,1.8568,0.98263
,,,,1.8572,0.98236,1.8572,0.98255
,,,,1.8576,0.98228,1.8576,0.98247
,,,,1.858,0.98219,1.858,0.98239
,,,,1.8584,0.98211,1.8584,0.9823
,,,,1.8588,0.98203,1.8588,0.98222
,,,,1.8592,0.98194,1.8592,0.98213
,,,,1.8596,0.98186,1.8596,0.98205
,,,,1.86,0.98177,1.86,0.98196
,,,,1.8604,0.98168,1.8604,0.98187
,,,,1.8608,0.98159,1.8608,0.98179
,,,,1.8612,0.9815,1.8612,0.98169
,,,,1.8616,0.98141,1.8616,0.9816
,,,,1.862,0.98132,1.862,0.98151
,,,,1.8624,0.98122,1.8624,0.98141
,,,,1.8628,0.98113,1.8628,0.98132
,,,,1.8632,0.98103,1.8632,0.98122
,,,,1.8636,0.98094,1.8636,0.98113
,,,,1.864,0.98084,1.864,0.98103
,,,,1.8644,0.98074,1.8644,0.98093
,,,,1.8648,0.98064,1.8648,0.98083
,,,,1.8652,0.98054,1.8652,0.98073
,,,,1.8656,0.98044,1.8656,0.98063
,,,,1.866,0.98034,1.866,0.98053
,,,,1.8664,0.98024,1.8664,0.98043
,,,,1.8668,0.98014,1.8668,0.98032
,,,,1.8672,0.98004,1.8672,0.98022
,,,,1.8676,0.97993,1.8676,0.98012
,,,,1.868,0.97983,1.868,0.98001
,,,,1.8684,0.97972,1.8684,0.9799
,,,,1.8688,0.97961,1.8688,0.9798
,,,,1.8692,0.97951,1.8692,0.97969
,,,,1.8696,0.9794,1.8696,0.97958
,,,,1.87,0.97929,1.87,0.97947
,,,,1.8704,0.97918,1.8704,0.97936
,,,,1.8708,0.97907,1.8708,0.97925
,,,,1.8712,0.97896,1.8712,0.97914
,,,,1.8716,0.97885,1.8716,0.97902
,,,,1.872,0.97873,1.872,0.97891
,,,,1.8724,0.97862,1.8724,0.97879
,,,,1.8728,0.9785,1.8728,0.97868
,,,,1.8732,0.97839,1.8732,0.97856
,,,,1.8736,0.97827,1.8736,0.97844
,,,,1.874,0.97815,1.874,0.97832
,,,,1.8744,0.97803,1.8744,0.9782
,,,,1.8748,0.97791,1.8748,0.97808
,,,,1.8752,0.97779,1.8752,0.97796
,,,,1.8756,0.97767,1.8756,0.97784
,,,,1.876,0.97755,1.876,0.97772
,,,,1.8764,0.97743,1.8764,0.97759
,,,,1.8768,0.9773,1.8768,0.97747
,,,,1.8772,0.97718,1.8772,0.97734
,,,,1.8776,0.97705,1.8776,0.97722
,,,,1.878,0.97692,1.878,0.97709
,,,,1.8784,0.9768,1.8784,0.97696
,,,,1.8788,0.97667,1.8788,0.97683
,,,,1.8792,0.97654,1.8792,0.9767
,,,,1.8796,0.97641,1.8796,0.97657
,,,,1.88,0.97628,1.88,0.97644
,,,,1.8804,0.97615,1.8804,0.97631
,,,,1.8808,0.97602,1.8808,0.97618
,,,,1.8812,0.97589,1.8812,0.97604
,,,,1.8816,0.97576,1.8816,0.97591
,,,,1.882,0.97563,1.882,0.97578
,,,,1.8824,0.9755,1.8824,0.97565
,,,,1.8828,0.97537,1.8828,0.97552
,,,,1.8832,0.97524,1.8832,0.97538
,,,,1.8836,0.9751,1.8836,0.97525
,,,,1.884,0.97497,1.884,0.97512
,,,,1.8844,0.97484,1.8844,0.97499
,,,,1.8848,0.97471,1.8848,0.97485
,,,,1.8852,0.97458,1.8852,0.97472
,,,,1.8856,0.97445,1.8856,0.97458
,,,,1.886,0.97432,1.886,0.97445
,,,,1.8864,0.97418,1.8864,0.97432
,,,,1.8868,0.97405,1.8868,0.97419
,,,,1.8872,0.97392,1.8872,0.97405
,,,,1.8876,0.97379,1.8876,0.97392
,,,,1.888,0.97365,1.888,0.97378
,,,,1.8884,0.97352,1.8884,0.97365
,,,,1.8888,0.97338,1.8888,0.97351
,,,,1.8892,0.97325,1.8892,0.97337
,,,,1.8896,0.97312,1.8896,0.97324
,,,,1.89,0.97298,1.89,0.9731
,,,,1.8904,0.97285,1.8904,0.97297
,,,,1.8908,0.97271,1.8908,0.97283
,,,,1.8912,0.97258,1.8912,0.97269
,,,,1.8916,0.97244,1.8916,0.97255
,,,,1.892,0.97231,1.892,0.97242
,,,,1.8924,0.97217,1.8924,0.97228
,,,,1.8928,0.97204,1.8928,0.97215
,,,,1.8932,0.9719,1.8932,0.97201
,,,,1.8936,0.97176,1.8936,0.97187
,,,,1.894,0.97163,1.894,0.97173
,,,,1.8944,0.97149,1.8944,0.97159
,,,,1.8948,0.97135,1.8948,0.97145
,,,,1.8952,0.97121,1.8952,0.97131
,,,,1.8956,0.97108,1.8956,0.97117
,,,,1.896,0.97094,1.896,0.97103
,,,,1.8964,0.9708,1.8964,0.97089
,,,,1.8968,0.97066,1.8968,0.97075
,,,,1.8972,0.97053,1.8972,0.97061
,,,,1.8976,0.97039,1.8976,0.97047
,,,,1.898,0.97025,1.898,0.97033
,,,,1.8984,0.97011,1.8984,0.97019
,,,,1.8988,0.96997,1.8988,0.97005
,,,,1.8992,0.96983,1.8992,0.96991
,,,,1.8996,0.9697,1.8996,0.96977
,,,,1.9,0.96956,1.9,0.96963
,,,,1.9004,0.96942,1.9004,0.96949
,,,,1.9008,0.96928,1.9008,0.96935
,,,,1.9012,0.96914,1.9012,0.96921
,,,,1.9016,0.96901,1.9016,0.96907
,,,,1.902,0.96887,1.902,0.96893
,,,,1.9024,0.96873,1.9024,0.96879
,,,,1.9028,0.96859,1.9028,0.96865
,,,,1.9032,0.96846,1.9032,0.96851
,,,,1.9036,0.96832,1.9036,0.96837
,,,,1.904,0.96818,1.904,0.96824
,,,,1.9044,0.96805,1.9044,0.9681
,,,,1.9048,0.96791,1.9048,0.96796
,,,,1.9052,0.96778,1.9052,0.96782
,,,,1.9056,0.96764,1.9056,0.96769
,,,,1.906,0.96751,1.906,0.96755
,,,,1.9064,0.96738,1.9064,0.96742
,,,,1.9068,0.96725,1.9068,0.96728
,,,,1.9072,0.96711,1.9072,0.96715
,,,,1.9076,0.96698,1.9076,0.96702
,,,,1.908,0.96685,1.908,0.96688
,,,,1.9084,0.96672,1.9084,0.96675
,,,,1.9088,0.96659,1.9088,0.96662
,,,,1.9092,0.96646,1.9092,0.96649
,,,,1.9096,0.96633,1.9096,0.96636
,,,,1.91,0.96621,1.91,0.96623
,,,,1.9104,0.96608,1.9104,0.96609
,,,,1.9108,0.96595,1.9108,0.96597
,,,,1.9112,0.96582,1.9112,0.96584
,,,,1.9116,0.9657,1.9116,0.96571
,,,,1.912,0.96557,1.912,0.96558
,,,,1.9124,0.96545,1.9124,0.96545
,,,,1.9128,0.96532,1.9128,0.96533
,,,,1.9132,0.9652,1.9132,0.9652
,,,,1.9136,0.96507,1.9136,0.96507
,,,,1.914,0.96495,1.914,0.96495
,,,,1.9144,0.96483,1.9144,0.96482
,,,,1.9148,0.9647,1.9148,0.9647
,,,,1.9152,0.96458,1.9152,0.96457
,,,,1.9156,0.96446,1.9156,0.96445
,,,,1.916,0.96434,1.916,0.96433
,,,,1.9164,0.96422,1.9164,0.9642
,,,,1.9168,0.9641,1.9168,0.96408
,,,,1.9172,0.96398,1.9172,0.96396
,,,,1.9176,0.96386,1.9176,0.96384
,,,,1.918,0.96374,1.918,0.96372
,,,,1.9184,0.96363,1.9184,0.9636
,,,,1.9188,0.96351,1.9188,0.96348
,,,,1.9192,0.9634,1.9192,0.96336
,,,,1.9196,0.96328,1.9196,0.96324
,,,,1.92,0.96316,1.92,0.96313
,,,,1.9204,0.96305,1.9204,0.96301
,,,,1.9208,0.96293,1.9208,0.96289
,,,,1.9212,0.96282,1.9212,0.96278
,,,,1.9216,0.96271,1.9216,0.96266
,,,,1.922,0.9626,1.922,0.96255
,,,,1.9224,0.96248,1.9224,0.96243
,,,,1.9228,0.96237,1.9228,0.96232
,,,,1.9232,0.96226,1.9232,0.96221
,,,,1.9236,0.96215,1.9236,0.96209
,,,,1.924,0.96204,1.924,0.96198
,,,,1.9244,0.96193,1.9244,0.96187
,,,,1.9248,0.96183,1.9248,0.96176
,,,,1.9252,0.96172,1.9252,0.96165
,,,,1.9256,0.96161,1.9256,0.96154
,,,,1.926,0.96151,1.926,0.96144
,,,,1.9264,0.9614,1.9264,0.96133
,,,,1.9268,0.9613,1.9268,0.96122
,,,,1.9272,0.9612,1.9272,0.96112
,,,,1.9276,0.96109,1.9276,0.96101
,,,,1.928,0.96099,1.928,0.96091
,,,,1.9284,0.96089,1.9284,0.9608
,,,,1.9288,0.96079,1.9288,0.9607
,,,,1.9292,0.96069,1.9292,0.9606
,,,,1.9296,0.96059,1.9296,0.9605
,,,,1.93,0.9605,1.93,0.9604
,,,,1.9304,0.9604,1.9304,0.9603
,,,,1.9308,0.96031,1.9308,0.96021
,,,,1.9312,0.96021,1.9312,0.96011
,,,,1.9316,0.96012,1.9316,0.96002
,,,,1.932,0.96003,1.932,0.95992
,,,,1.9324,0.95994,1.9324,0.95983
,,,,1.9328,0.95985,1.9328,0.95974
,,,,1.9332,0.95976,1.9332,0.95965
,,,,1.9336,0.95968,1.9336,0.95956
,,,,1.934,0.95959,1.934,0.95947
,,,,1.9344,0.9595,1.9344,0.95938
,,,,1.9348,0.95942,1.9348,0.9593
,,,,1.9352,0.95934,1.9352,0.95921
,,,,1.9356,0.95926,1.9356,0.95913
,,,,1.936,0.95918,1.936,0.95904
,,,,1.9364,0.9591,1.9364,0.95896
,,,,1.9368,0.95902,1.9368,0.95888
,,,,1.9372,0.95894,1.9372,0.9588
,,,,1.9376,0.95886,1.9376,0.95873
,,,,1.938,0.95879,1.938,0.95865
,,,,1.9384,0.95872,1.9384,0.95857
,,,,1.9388,0.95865,1.9388,0.9585
,,,,1.9392,0.95857,1.9392,0.95842
,,,,1.9396,0.9585,1.9396,0.95835
,,,,1.94,0.95843,1.94,0.95828
,,,,1.9404,0.95836,1.9404,0.95821
,,,,1.9408,0.9583,1.9408,0.95814
,,,,1.9412,0.95823,1.9412,0.95807
,,,,1.9416,0.95817,1.9416,0.95801
,,,,1.942,0.95811,1.942,0.95794
,,,,1.9424,0.95804,1.9424,0.95788
,,,,1.9428,0.95798,1.9428,0.95782
,,,,1.9432,0.95792,1.9432,0.95775
,,,,1.9436,0.95787,1.9436,0.95769
,,,,1.944,0.95781,1.944,0.95763
,,,,1.9444,0.95775,1.9444,0.95758
,,,,1.9448,0.9577,1.9448,0.95752
,,,,1.9452,0.95764,1.9452,0.95746
,,,,1.9456,0.95759,1.9456,0.95741
,,,,1.946,0.95754,1.946,0.95735
,,,,1.9464,0.95749,1.9464,0.9573
,,,,1.9468,0.95744,1.9468,0.95725
,,,,1.9472,0.95739,1.9472,0.9572
,,,,1.9476,0.95735,1.9476,0.95715
,,,,1.948,0.9573,1.948,0.95711
,,,,1.9484,0.95726,1.9484,0.95706
,,,,1.9488,0.95722,1.9488,0.95702
,,,,1.9492,0.95718,1.9492,0.95697
,,,,1.9496,0.95714,1.9496,0.95693
,,,,1.95,0.9571,1.95,0.95689
,,,,1.9504,0.95706,1.9504,0.95685
,,,,1.9508,0.95702,1.9508,0.95681
,,,,1.9512,0.95699,1.9512,0.95677
,,,,1.9516,0.95695,1.9516,0.95674
,,,,1.952,0.95692,1.952,0.9567
,,,,1.9524,0.95689,1.9524,0.95667
,,,,1.9528,0.95686,1.9528,0.95664
,,,,1.9532,0.95683,1.9532,0.95661
,,,,1.9536,0.9568,1.9536,0.95658
,,,,1.954,0.95677,1.954,0.95655
,,,,1.9544,0.95675,1.9544,0.95652
,,,,1.9548,0.95672,1.9548,0.95649
,,,,1.9552,0.9567,1.9552,0.95647
,,,,1.9556,0.95668,1.9556,0.95645
,,,,1.956,0.95666,1.956,0.95642
,,,,1.9564,0.95664,1.9564,0.9564
,,,,1.9568,0.95662,1.9568,0.95638
,,,,1.9572,0.9566,1.9572,0.95636
,,,,1.9576,0.95659,1.9576,0.95635
,,,,1.958,0.95657,1.958,0.95633
,,,,1.9584,0.95656,1.9584,0.95631
,,,,1.9588,0.95655,1.9588,0.9563
,,,,1.9592,0.95654,1.9592,0.95629
,,,,1.9596,0.95653,1.9596,0.95628
,,,,1.96,0.95652,1.96,0.95627
,,,,1.9604,0.95651,1.9604,0.95626
,,,,1.9608,0.95651,1.9608,0.95625
,,,,1.9612,0.9565,1.9612,0.95624
,,,,1.9616,0.9565,1.9616,0.95624
,,,,1.962,0.9565,1.962,0.95624
,,,,1.9624,0.9565,1.9624,0.95623
,,,,1.9628,0.9565,1.9628,0.95623
,,,,1.9632,0.9565,1.9632,0.95623
,,,,1.9636,0.9565,1.9636,0.95624
,,,,1.964,0.95651,1.964,0.95624
,,,,1.9644,0.95651,1.9644,0.95625
,,,,1.9648,0.95652,1.9648,0.95625
,,,,1.9652,0.95653,1.9652,0.95626
,,,,1.9656,0.95654,1.9656,0.95627
,,,,1.966,0.95655,1.966,0.95628
,,,,1.9664,0.95657,1.9664,0.95629
,,,,1.9668,0.95658,1.9668,0.9563
,,,,1.9672,0.95659,1.9672,0.95632
,,,,1.9676,0.95661,1.9676,0.95633
,,,,1.968,0.95663,1.968,0.95635
,,,,1.9684,0.95665,1.9684,0.95637
,,,,1.9688,0.95667,1.9688,0.95639
,,,,1.9692,0.95669,1.9692,0.95641
,,,,1.9696,0.95671,1.9696,0.95643
,,,,1.97,0.95674,1.97,0.95645
,,,,1.9704,0.95676,1.9704,0.95647
,,,,1.9708,0.95679,1.9708,0.9565
,,,,1.9712,0.95681,1.9712,0.95653
,,,,1.9716,0.95684,1.9716,0.95655
,,,,1.972,0.95687,1.972,0.95658
,,,,1.9724,0.9569,1.9724,0.95661
,,,,1.9728,0.95694,1.9728,0.95664
,,,,1.9732,0.95697,1.9732,0.95668
,,,,1.9736,0.957,1.9736,0.95671
,,,,1.974,0.95704,1.974,0.95674
,,,,1.9744,0.95708,1.9744,0.95678
,,,,1.9748,0.95711,1.9748,0.95682
,,,,1.9752,0.95715,1.9752,0.95685
,,,,1.9756,0.95719,1.9756,0.95689
,,,,1.976,0.95723,1.976,0.95694
,,,,1.9764,0.95728,1.9764,0.95698
,,,,1.9768,0.95732,1.9768,0.95702
,,,,1.9772,0.95737,1.9772,0.95707
,,,,1.9776,0.95741,1.9776,0.95711
,,,,1.978,0.95746,1.978,0.95716
,,,,1.9784,0.95751,1.9784,0.95721
,,,,1.9788,0.95756,1.9788,0.95726
,,,,1.9792,0.95761,1.9792,0.95731
,,,,1.9796,0.95766,1.9796,0.95736
,,,,1.98,0.95771,1.98,0.95741
,,,,1.9804,0.95777,1.9804,0.95746
,,,,1.9808,0.95782,1.9808,0.95752
,,,,1.9812,0.95788,1.9812,0.95757
,,,,1.9816,0.95794,1.9816,0.95763
,,,,1.982,0.958,1.982,0.95769
,,,,1.9824,0.95806,1.9824,0.95775
,,,,1.9828,0.95812,1.9828,0.95781
,,,,1.9832,0.95818,1.9832,0.95787
,,,,1.9836,0.95825,1.9836,0.95794
,,,,1.984,0.95831,1.984,0.958
,,,,1.9844,0.95838,1.9844,0.95807
,,,,1.9848,0.95844,1.9848,0.95813
,,,,1.9852,0.95851,1.9852,0.9582
,,,,1.9856,0.95858,1.9856,0.95827
,,,,1.986,0.95865,1.986,0.95834
,,,,1.9864,0.95872,1.9864,0.95841
,,,,1.9868,0.95879,1.9868,0.95848
,,,,1.9872,0.95887,1.9872,0.95856
,,,,1.9876,0.95894,1.9876,0.95863
,,,,1.988,0.95902,1.988,0.95871
,,,,1.9884,0.9591,1.9884,0.95878
,,,,1.9888,0.95918,1.9888,0.95886
,,,,1.9892,0.95925,1.9892,0.95894
,,,,1.9896,0.95933,1.9896,0.95902
,,,,1.99,0.95941,1.99,0.95911
,,,,1.9904,0.9595,1.9904,0.95919
,,,,1.9908,0.95958,1.9908,0.95927
,,,,1.9912,0.95966,1.9912,0.95936
,,,,1.9916,0.95975,1.9916,0.95944
,,,,1.992,0.95984,1.992,0.95953
,,,,1.9924,0.95992,1.9924,0.95961
,,,,1.9928,0.96001,1.9928,0.9597
,,,,1.9932,0.9601,1.9932,0.95979
,,,,1.9936,0.96019,1.9936,0.95988
,,,,1.994,0.96029,1.994,0.95997
,,,,1.9944,0.96038,1.9944,0.96007
,,,,1.9948,0.96047,1.9948,0.96016
,,,,1.9952,0.96057,1.9952,0.96026
,,,,1.9956,0.96067,1.9956,0.96035
,,,,1.996,0.96076,1.996,0.96045
,,,,1.9964,0.96086,1.9964,0.96055
,,,,1.9968,0.96096,1.9968,0.96065
,,,,1.9972,0.96106,1.9972,0.96075
,,,,1.9976,0.96116,1.9976,0.96085
,,,,1.998,0.96127,1.998,0.96095
,,,,1.9984,0.96137,1.9984,0.96106
,,,,1.9988,0.96147,1.9988,0.96116
,,,,1.9992,0.96157,1.9992,0.96127
,,,,1.9996,0.96168,1.9996,0.96137
,,,,2,0.96178,2,0.96148
,,,,2.0004,0.96189,2.0004,0.96159
,,,,2.0008,0.962,2.0008,0.9617
,,,,2.0012,0.9621,2.0012,0.9618
,,,,2.0016,0.96221,2.0016,0.96191
,,,,2.002,0.96232,2.002,0.96202
,,,,2.0024,0.96243,2.0024,0.96213
,,,,2.0028,0.96254,2.0028,0.96224
,,,,2.0032,0.96265,2.0032,0.96235
,,,,2.0036,0.96276,2.0036,0.96247
,,,,2.004,0.96287,2.004,0.96258
,,,,2.0044,0.96298,2.0044,0.96269
,,,,2.0048,0.96309,2.0048,0.96281
,,,,2.0052,0.96321,2.0052,0.96292
,,,,2.0056,0.96332,2.0056,0.96304
,,,,2.006,0.96343,2.006,0.96315
,,,,2.0064,0.96355,2.0064,0.96326
,,,,2.0068,0.96366,2.0068,0.96338
,,,,2.0072,0.96378,2.0072,0.9635
,,,,2.0076,0.96389,2.0076,0.96361
,,,,2.008,0.96401,2.008,0.96373
,,,,2.0084,0.96413,2.0084,0.96385
,,,,2.0088,0.96424,2.0088,0.96397
,,,,2.0092,0.96436,2.0092,0.96409
,,,,2.0096,0.96448,2.0096,0.96421
,,,,2.01,0.9646,2.01,0.96433
,,,,2.0104,0.96472,2.0104,0.96445
,,,,2.0108,0.96484,2.0108,0.96457
,,,,2.0112,0.96496,2.0112,0.96469
,,,,2.0116,0.96508,2.0116,0.96481
,,,,2.012,0.9652,2.012,0.96493
,,,,2.0124,0.96532,2.0124,0.96506
,,,,2.0128,0.96544,2.0128,0.96518
,,,,2.0132,0.96556,2.0132,0.9653
,,,,2.0136,0.96568,2.0136,0.96542
,,,,2.014,0.96581,2.014,0.96555
,,,,2.0144,0.96593,2.0144,0.96567
,,,,2.0148,0.96606,2.0148,0.9658
,,,,2.0152,0.96618,2.0152,0.96592
,,,,2.0156,0.96631,2.0156,0.96605
,,,,2.016,0.96643,2.016,0.96618
,,,,2.0164,0.96656,2.0164,0.96631
,,,,2.0168,0.96668,2.0168,0.96643
,,,,2.0172,0.96681,2.0172,0.96656
,,,,2.0176,0.96694,2.0176,0.96669
,,,,2.018,0.96706,2.018,0.96682
,,,,2.0184,0.96719,2.0184,0.96695
,,,,2.0188,0.96732,2.0188,0.96708
,,,,2.0192,0.96745,2.0192,0.96721
,,,,2.0196,0.96758,2.0196,0.96734
,,,,2.02,0.96771,2.02,0.96747
,,,,2.0204,0.96784,2.0204,0.9676
,,,,2.0208,0.96797,2.0208,0.96773
,,,,2.0212,0.9681,2.0212,0.96787
,,,,2.0216,0.96823,2.0216,0.968
,,,,2.022,0.96837,2.022,0.96813
,,,,2.0224,0.9685,2.0224,0.96826
,,,,2.0228,0.96863,2.0228,0.9684
,,,,2.0232,0.96876,2.0232,0.96853
,,,,2.0236,0.9689,2.0236,0.96867
,,,,2.024,0.96903,2.024,0.9688
,,,,2.0244,0.96916,2.0244,0.96894
,,,,2.0248,0.9693,2.0248,0.96907
,,,,2.0252,0.96943,2.0252,0.96921
,,,,2.0256,0.96956,2.0256,0.96934
,,,,2.026,0.96969,2.026,0.96948
,,,,2.0264,0.96983,2.0264,0.96961
,,,,2.0268,0.96996,2.0268,0.96975
,,,,2.0272,0.97009,2.0272,0.96988
,,,,2.0276,0.97022,2.0276,0.97001
,,,,2.028,0.97036,2.028,0.97015
,,,,2.0284,0.97049,2.0284,0.97028
,,,,2.0288,0.97062,2.0288,0.97042
,,,,2.0292,0.97075,2.0292,0.97055
,,,,2.0296,0.97088,2.0296,0.97068
,,,,2.03,0.97101,2.03,0.97081
,,,,2.0304,0.97114,2.0304,0.97095
,,,,2.0308,0.97127,2.0308,0.97108
,,,,2.0312,0.9714,2.0312,0.97121
,,,,2.0316,0.97153,2.0316,0.97134
,,,,2.032,0.97166,2.032,0.97147
,,,,2.0324,0.97179,2.0324,0.9716
,,,,2.0328,0.97192,2.0328,0.97173
,,,,2.0332,0.97205,2.0332,0.97186
,,,,2.0336,0.97218,2.0336,0.97199
,,,,2.034,0.9723,2.034,0.97213
,,,,2.0344,0.97243,2.0344,0.97226
,,,,2.0348,0.97256,2.0348,0.97239
,,,,2.0352,0.97269,2.0352,0.97252
,,,,2.0356,0.97281,2.0356,0.97265
,,,,2.036,0.97294,2.036,0.97277
,,,,2.0364,0.97307,2.0364,0.9729
,,,,2.0368,0.97319,2.0368,0.97303
,,,,2.0372,0.97332,2.0372,0.97316
,,,,2.0376,0.97344,2.0376,0.97328
,,,,2.038,0.97356,2.038,0.97341
,,,,2.0384,0.97369,2.0384,0.97353
,,,,2.0388,0.97381,2.0388,0.97366
,,,,2.0392,0.97394,2.0392,0.97379
,,,,2.0396,0.97406,2.0396,0.97391
,,,,2.04,0.97419,2.04,0.97404
,,,,2.0404,0.97431,2.0404,0.97416
,,,,2.0408,0.97443,2.0408,0.97429
,,,,2.0412,0.97455,2.0412,0.97441
,,,,2.0416,0.97468,2.0416,0.97454
,,,,2.042,0.9748,2.042,0.97466
,,,,2.0424,0.97492,2.0424,0.97479
,,,,2.0428,0.97504,2.0428,0.97491
,,,,2.0432,0.97517,2.0432,0.97503
,,,,2.0436,0.97529,2.0436,0.97516
,,,,2.044,0.97541,2.044,0.97528
,,,,2.0444,0.97553,2.0444,0.9754
,,,,2.0448,0.97565,2.0448,0.97553
,,,,2.0452,0.97577,2.0452,0.97565
,,,,2.0456,0.97589,2.0456,0.97577
,,,,2.046,0.97601,2.046,0.97589
,,,,2.0464,0.97613,2.0464,0.97601
,,,,2.0468,0.97625,2.0468,0.97613
,,,,2.0472,0.97637,2.0472,0.97625
,,,,2.0476,0.97649,2.0476,0.97637
,,,,2.048,0.9766,2.048,0.97649
,,,,2.0484,0.97672,2.0484,0.97661
,,,,2.0488,0.97684,2.0488,0.97673
,,,,2.0492,0.97696,2.0492,0.97685
,,,,2.0496,0.97707,2.0496,0.97697
,,,,2.05,0.97719,2.05,0.97709
,,,,2.0504,0.9773,2.0504,0.9772
,,,,2.0508,0.97741,2.0508,0.97732
,,,,2.0512,0.97752,2.0512,0.97743
,,,,2.0516,0.97763,2.0516,0.97754
,,,,2.052,0.97774,2.052,0.97765
,,,,2.0524,0.97785,2.0524,0.97777
,,,,2.0528,0.97796,2.0528,0.97787
,,,,2.0532,0.97806,2.0532,0.97798
,,,,2.0536,0.97817,2.0536,0.97809
,,,,2.054,0.97827,2.054,0.9782
,,,,2.0544,0.97838,2.0544,0.97831
,,,,2.0548,0.97848,2.0548,0.97841
,,,,2.0552,0.97858,2.0552,0.97852
,,,,2.0556,0.97869,2.0556,0.97862
,,,,2.056,0.97879,2.056,0.97872
,,,,2.0564,0.97888,2.0564,0.97882
,,,,2.0568,0.97898,2.0568,0.97892
,,,,2.0572,0.97908,2.0572,0.97902
,,,,2.0576,0.97917,2.0576,0.97912
,,,,2.058,0.97927,2.058,0.97922
,,,,2.0584,0.97936,2.0584,0.97931
,,,,2.0588,0.97946,2.0588,0.97941
,,,,2.0592,0.97955,2.0592,0.97951
,,,,2.0596,0.97964,2.0596,0.9796
,,,,2.06,0.97974,2.06,0.97969
,,,,2.0604,0.97983,2.0604,0.97979
,,,,2.0608,0.97992,2.0608,0.97988
,,,,2.0612,0.98,2.0612,0.97997
,,,,2.0616,0.98009,2.0616,0.98006
,,,,2.062,0.98018,2.062,0.98015
,,,,2.0624,0.98027,2.0624,0.98024
,,,,2.0628,0.98035,2.0628,0.98033
,,,,2.0632,0.98044,2.0632,0.98041
,,,,2.0636,0.98052,2.0636,0.9805
,,,,2.064,0.9806,2.064,0.98058
,,,,2.0644,0.98069,2.0644,0.98067
,,,,2.0648,0.98077,2.0648,0.98075
,,,,2.0652,0.98085,2.0652,0.98083
,,,,2.0656,0.98093,2.0656,0.98091
,,,,2.066,0.98101,2.066,0.98099
,,,,2.0664,0.98108,2.0664,0.98107
,,,,2.0668,0.98116,2.0668,0.98115
,,,,2.0672,0.98123,2.0672,0.98123
,,,,2.0676,0.98131,2.0676,0.9813
,,,,2.068,0.98138,2.068,0.98138
,,,,2.0684,0.98145,2.0684,0.98145
,,,,2.0688,0.98152,2.0688,0.98153
,,,,2.0692,0.98159,2.0692,0.9816
,,,,2.0696,0.98166,2.0696,0.98167
,,,,2.07,0.98173,2.07,0.98174
,,,,2.0704,0.9818,2.0704,0.98181
,,,,2.0708,0.98186,2.0708,0.98188
,,,,2.0712,0.98193,2.0712,0.98195
,,,,2.0716,0.98199,2.0716,0.98201
,,,,2.072,0.98206,2.072,0.98208
,,,,2.0724,0.98212,2.0724,0.98214
,,,,2.0728,0.98218,2.0728,0.98221
,,,,2.0732,0.98224,2.0732,0.98227
,,,,2.0736,0.9823,2.0736,0.98233
,,,,2.074,0.98235,2.074,0.98239
,,,,2.0744,0.98241,2.0744,0.98244
,,,,2.0748,0.98247,2.0748,0.9825
,,,,2.0752,0.98252,2.0752,0.98256
,,,,2.0756,0.98257,2.0756,0.98261
,,,,2.076,0.98262,2.076,0.98266
,,,,2.0764,0.98267,2.0764,0.98272
,,,,2.0768,0.98272,2.0768,0.98277
,,,,2.0772,0.98277,2.0772,0.98282
,,,,2.0776,0.98282,2.0776,0.98287
,,,,2.078,0.98286,2.078,0.98291
,,,,2.0784,0.9829,2.0784,0.98296
,,,,2.0788,0.98295,2.0788,0.983
,,,,2.0792,0.98299,2.0792,0.98305
,,,,2.0796,0.98303,2.0796,0.98309
,,,,2.08,0.98307,2.08,0.98313
,,,,2.0804,0.98311,2.0804,0.98317
,,,,2.0808,0.98314,2.0808,0.98321
,,,,2.0812,0.98318,2.0812,0.98324
,,,,2.0816,0.98321,2.0816,0.98328
,,,,2.082,0.98324,2.082,0.98331
,,,,2.0824,0.98327,2.0824,0.98335
,,,,2.0828,0.9833,2.0828,0.98338
,,,,2.0832,0.98333,2.0832,0.98341
,,,,2.0836,0.98336,2.0836,0.98344
,,,,2.084,0.98339,2.084,0.98347
,,,,2.0844,0.98341,2.0844,0.9835
,,,,2.0848,0.98344,2.0848,0.98352
,,,,2.0852,0.98346,2.0852,0.98355
,,,,2.0856,0.98348,2.0856,0.98357
,,,,2.086,0.98351,2.086,0.98359
,,,,2.0864,0.98353,2.0864,0.98362
,,,,2.0868,0.98354,2.0868,0.98364
,,,,2.0872,0.98356,2.0872,0.98366
,,,,2.0876,0.98358,2.0876,0.98367
,,,,2.088,0.98359,2.088,0.98369
,,,,2.0884,0.98361,2.0884,0.98371
,,,,2.0888,0.98362,2.0888,0.98372
,,,,2.0892,0.98363,2.0892,0.98373
,,,,2.0896,0.98364,2.0896,0.98374
,,,,2.09,0.98365,2.09,0.98375
,,,,2.0904,0.98366,2.0904,0.98376
,,,,2.0908,0.98366,2.0908,0.98377
,,,,2.0912,0.98367,2.0912,0.98378
,,,,2.0916,0.98367,2.0916,0.98378
,,,,2.092,0.98368,2.092,0.98379
,,,,2.0924,0.98368,2.0924,0.98379
,,,,2.0928,0.98368,2.0928,0.98379
,,,,2.0932,0.98368,2.0932,0.98379
,,,,2.0936,0.98368,2.0936,0.98379
,,,,2.094,0.98367,2.094,0.98379
,,,,2.0944,0.98367,2.0944,0.98378
,,,,2.0948,0.98366,2.0948,0.98378
,,,,2.0952,0.98365,2.0952,0.98377
,,,,2.0956,0.98364,2.0956,0.98376
,,,,2.096,0.98363,2.096,0.98376
,,,,2.0964,0.98362,2.0964,0.98374
,,,,2.0968,0.98361,2.0968,0.98373
,,,,2.0972,0.9836,2.0972,0.98372
,,,,2.0976,0.98358,2.0976,0.98371
,,,,2.098,0.98356,2.098,0.98369
,,,,2.0984,0.98355,2.0984,0.98367
,,,,2.0988,0.98353,2.0988,0.98366
,,,,2.0992,0.98351,2.0992,0.98364
,,,,2.0996,0.98349,2.0996,0.98362
,,,,2.1,0.98346,2.1,0.98359
,,,,2.1004,0.98344,2.1004,0.98357
,,,,2.1008,0.98341,2.1008,0.98355
,,,,2.1012,0.98339,2.1012,0.98352
,,,,2.1016,0.98336,2.1016,0.98349
,,,,2.102,0.98333,2.102,0.98347
,,,,2.1024,0.9833,2.1024,0.98344
,,,,2.1028,0.98327,2.1028,0.98341
,,,,2.1032,0.98324,2.1032,0.98338
,,,,2.1036,0.98321,2.1036,0.98334
,,,,2.104,0.98317,2.104,0.98331
,,,,2.1044,0.98314,2.1044,0.98327
,,,,2.1048,0.9831,2.1048,0.98324
,,,,2.1052,0.98306,2.1052,0.9832
,,,,2.1056,0.98302,2.1056,0.98316
,,,,2.106,0.98298,2.106,0.98312
,,,,2.1064,0.98294,2.1064,0.98308
,,,,2.1068,0.9829,2.1068,0.98304
,,,,2.1072,0.98286,2.1072,0.983
,,,,2.1076,0.98281,2.1076,0.98295
,,,,2.108,0.98276,2.108,0.98291
,,,,2.1084,0.98272,2.1084,0.98286
,,,,2.1088,0.98267,2.1088,0.98281
,,,,2.1092,0.98262,2.1092,0.98277
,,,,2.1096,0.98257,2.1096,0.98272
,,,,2.11,0.98252,2.11,0.98266
,,,,2.1104,0.98247,2.1104,0.98261
,,,,2.1108,0.98241,2.1108,0.98256
,,,,2.1112,0.98236,2.1112,0.9825
,,,,2.1116,0.9823,2.1116,0.98245
,,,,2.112,0.98224,2.112,0.98239
,,,,2.1124,0.98219,2.1124,0.98233
,,,,2.1128,0.98213,2.1128,0.98227
,,,,2.1132,0.98207,2.1132,0.98221
,,,,2.1136,0.98201,2.1136,0.98215
,,,,2.114,0.98195,2.114,0.98209
,,,,2.1144,0.98188,2.1144,0.98203
,,,,2.1148,0.98182,2.1148,0.98197
,,,,2.1152,0.98175,2.1152,0.9819
,,,,2.1156,0.98168,2.1156,0.98183
,,,,2.116,0.98162,2.116,0.98176
,,,,2.1164,0.98155,2.1164,0.98169
,,,,2.1168,0.98148,2.1168,0.98162
,,,,2.1172,0.98141,2.1172,0.98155
,,,,2.1176,0.98134,2.1176,0.98148
,,,,2.118,0.98126,2.118,0.98141
,,,,2.1184,0.98119,2.1184,0.98133
,,,,2.1188,0.98111,2.1188,0.98126
,,,,2.1192,0.98104,2.1192,0.98118
,,,,2.1196,0.98096,2.1196,0.9811
,,,,2.12,0.98089,2.12,0.98103
,,,,2.1204,0.98081,2.1204,0.98095
,,,,2.1208,0.98073,2.1208,0.98087
,,,,2.1212,0.98065,2.1212,0.98079
,,,,2.1216,0.98057,2.1216,0.98071
,,,,2.122,0.98048,2.122,0.98062
,,,,2.1224,0.9804,2.1224,0.98054
,,,,2.1228,0.98032,2.1228,0.98046
,,,,2.1232,0.98023,2.1232,0.98037
,,,,2.1236,0.98015,2.1236,0.98029
,,,,2.124,0.98006,2.124,0.9802
,,,,2.1244,0.97997,2.1244,0.98011
,,,,2.1248,0.97988,2.1248,0.98002
,,,,2.1252,0.9798,2.1252,0.97993
,,,,2.1256,0.97971,2.1256,0.97984
,,,,2.126,0.97962,2.126,0.97975
,,,,2.1264,0.97953,2.1264,0.97966
,,,,2.1268,0.97943,2.1268,0.97957
,,,,2.1272,0.97934,2.1272,0.97947
,,,,2.1276,0.97924,2.1276,0.97938
,,,,2.128,0.97915,2.128,0.97928
,,,,2.1284,0.97905,2.1284,0.97918
,,,,2.1288,0.97895,2.1288,0.97909
,,,,2.1292,0.97885,2.1292,0.97899
,,,,2.1296,0.97875,2.1296,0.97889
,,,,2.13,0.97865,2.13,0.97879
,,,,2.1304,0.97855,2.1304,0.97868
,,,,2.1308,0.97845,2.1308,0.97858
,,,,2.1312,0.97835,2.1312,0.97848
,,,,2.1316,0.97825,2.1316,0.97837
,,,,2.132,0.97814,2.132,0.97827
,,,,2.1324,0.97804,2.1324,0.97816
,,,,2.1328,0.97793,2.1328,0.97806
,,,,2.1332,0.97783,2.1332,0.97795
,,,,2.1336,0.97772,2.1336,0.97784
,,,,2.134,0.97761,2.134,0.97773
,,,,2.1344,0.97751,2.1344,0.97763
,,,,2.1348,0.9774,2.1348,0.97752
,,,,2.1352,0.97729,2.1352,0.97741
,,,,2.1356,0.97718,2.1356,0.97729
,,,,2.136,0.97706,2.136,0.97718
,,,,2.1364,0.97695,2.1364,0.97707
,,,,2.1368,0.97683,2.1368,0.97695
,,,,2.1372,0.97672,2.1372,0.97683
,,,,2.1376,0.9766,2.1376,0.97672
,,,,2.138,0.97649,2.138,0.9766
,,,,2.1384,0.97637,2.1384,0.97648
,,,,2.1388,0.97625,2.1388,0.97636
,,,,2.1392,0.97614,2.1392,0.97624
,,,,2.1396,0.97602,2.1396,0.97613
,,,,2.14,0.9759,2.14,0.97601
,,,,2.1404,0.97579,2.1404,0.97589
,,,,2.1408,0.97567,2.1408,0.97577
,,,,2.1412,0.97555,2.1412,0.97565
,,,,2.1416,0.97543,2.1416,0.97553
,,,,2.142,0.97531,2.142,0.97541
,,,,2.1424,0.97519,2.1424,0.97529
,,,,2.1428,0.97507,2.1428,0.97517
,,,,2.1432,0.97496,2.1432,0.97505
,,,,2.1436,0.97484,2.1436,0.97493
,,,,2.144,0.97471,2.144,0.9748
,,,,2.1444,0.97459,2.1444,0.97468
,,,,2.1448,0.97447,2.1448,0.97456
,,,,2.1452,0.97435,2.1452,0.97444
,,,,2.1456,0.97423,2.1456,0.97432
,,,,2.146,0.97411,2.146,0.9742
,,,,2.1464,0.97399,2.1464,0.97407
,,,,2.1468,0.97387,2.1468,0.97395
,,,,2.1472,0.97375,2.1472,0.97383
,,,,2.1476,0.97362,2.1476,0.9737
,,,,2.148,0.9735,2.148,0.97358
,,,,2.1484,0.97338,2.1484,0.97345
,,,,2.1488,0.97325,2.1488,0.97333
,,,,2.1492,0.97313,2.1492,0.9732
,,,,2.1496,0.97301,2.1496,0.97308
,,,,2.15,0.97288,2.15,0.97295
,,,,2.1504,0.97276,2.1504,0.97283
,,,,2.1508,0.97263,2.1508,0.9727
,,,,2.1512,0.97251,2.1512,0.97257
,,,,2.1516,0.97239,2.1516,0.97245
,,,,2.152,0.97226,2.152,0.97232
,,,,2.1524,0.97214,2.1524,0.9722
,,,,2.1528,0.97201,2.1528,0.97207
,,,,2.1532,0.97189,2.1532,0.97194
,,,,2.1536,0.97176,2.1536,0.97181
,,,,2.154,0.97163,2.154,0.97169
,,,,2.1544,0.97151,2.1544,0.97156
,,,,2.1548,0.97138,2.1548,0.97143
,,,,2.1552,0.97125,2.1552,0.9713
,,,,2.1556,0.97112,2.1556,0.97117
,,,,2.156,0.971,2.156,0.97104
,,,,2.1564,0.97087,2.1564,0.97091
,,,,2.1568,0.97074,2.1568,0.97078
,,,,2.1572,0.97061,2.1572,0.97065
,,,,2.1576,0.97049,2.1576,0.97052
,,,,2.158,0.97036,2.158,0.97039
,,,,2.1584,0.97023,2.1584,0.97026
,,,,2.1588,0.9701,2.1588,0.97013
,,,,2.1592,0.96997,2.1592,0.97
,,,,2.1596,0.96985,2.1596,0.96987
,,,,2.16,0.96972,2.16,0.96974
,,,,2.1604,0.96959,2.1604,0.96961
,,,,2.1608,0.96946,2.1608,0.96948
,,,,2.1612,0.96933,2.1612,0.96935
,,,,2.1616,0.96921,2.1616,0.96922
,,,,2.162,0.96908,2.162,0.9691
,,,,2.1624,0.96895,2.1624,0.96897
,,,,2.1628,0.96882,2.1628,0.96883
,,,,2.1632,0.96869,2.1632,0.9687
,,,,2.1636,0.96857,2.1636,0.96857
,,,,2.164,0.96844,2.164,0.96844
,,,,2.1644,0.96831,2.1644,0.96832
,,,,2.1648,0.96819,2.1648,0.96819
,,,,2.1652,0.96806,2.1652,0.96806
,,,,2.1656,0.96793,2.1656,0.96793
,,,,2.166,0.96781,2.166,0.9678
,,,,2.1664,0.96768,2.1664,0.96768
,,,,2.1668,0.96756,2.1668,0.96755
,,,,2.1672,0.96744,2.1672,0.96743
,,,,2.1676,0.96731,2.1676,0.9673
,,,,2.168,0.96719,2.168,0.96718
,,,,2.1684,0.96707,2.1684,0.96705
,,,,2.1688,0.96695,2.1688,0.96693
,,,,2.1692,0.96683,2.1692,0.96681
,,,,2.1696,0.96671,2.1696,0.96668
,,,,2.17,0.96658,2.17,0.96656
,,,,2.1704,0.96646,2.1704,0.96644
,,,,2.1708,0.96634,2.1708,0.96632
,,,,2.1712,0.96622,2.1712,0.96619
,,,,2.1716,0.96611,2.1716,0.96607
,,,,2.172,0.96599,2.172,0.96595
,,,,2.1724,0.96587,2.1724,0.96584
,,,,2.1728,0.96575,2.1728,0.96572
,,,,2.1732,0.96564,2.1732,0.9656
,,,,2.1736,0.96552,2.1736,0.96548
,,,,2.174,0.96541,2.174,0.96536
,,,,2.1744,0.96529,2.1744,0.96524
,,,,2.1748,0.96517,2.1748,0.96513
,,,,2.1752,0.96506,2.1752,0.96501
,,,,2.1756,0.96495,2.1756,0.96489
,,,,2.176,0.96483,2.176,0.96478
,,,,2.1764,0.96472,2.1764,0.96466
,,,,2.1768,0.96461,2.1768,0.96455
,,,,2.1772,0.96449,2.1772,0.96443
,,,,2.1776,0.96438,2.1776,0.96432
,,,,2.178,0.96427,2.178,0.96421
,,,,2.1784,0.96416,2.1784,0.96409
,,,,2.1788,0.96405,2.1788,0.96398
,,,,2.1792,0.96394,2.1792,0.96387
,,,,2.1796,0.96383,2.1796,0.96376
,,,,2.18,0.96372,2.18,0.96365
,,,,2.1804,0.96362,2.1804,0.96354
,,,,2.1808,0.96351,2.1808,0.96343
,,,,2.1812,0.9634,2.1812,0.96332
,,,,2.1816,0.9633,2.1816,0.96321
,,,,2.182,0.96319,2.182,0.9631
,,,,2.1824,0.96308,2.1824,0.963
,,,,2.1828,0.96298,2.1828,0.96289
,,,,2.1832,0.96287,2.1832,0.96278
,,,,2.1836,0.96277,2.1836,0.96268
,,,,2.184,0.96267,2.184,0.96257
,,,,2.1844,0.96257,2.1844,0.96247
,,,,2.1848,0.96246,2.1848,0.96236
,,,,2.1852,0.96236,2.1852,0.96226
,,,,2.1856,0.96226,2.1856,0.96216
,,,,2.186,0.96216,2.186,0.96205
,,,,2.1864,0.96206,2.1864,0.96195
,,,,2.1868,0.96197,2.1868,0.96185
,,,,2.1872,0.96187,2.1872,0.96175
,,,,2.1876,0.96177,2.1876,0.96166
,,,,2.188,0.96168,2.188,0.96156
,,,,2.1884,0.96158,2.1884,0.96146
,,,,2.1888,0.96149,2.1888,0.96137
,,,,2.1892,0.9614,2.1892,0.96127
,,,,2.1896,0.9613,2.1896,0.96117
,,,,2.19,0.96121,2.19,0.96108
,,,,2.1904,0.96112,2.1904,0.96098
,,,,2.1908,0.96103,2.1908,0.96089
,,,,2.1912,0.96094,2.1912,0.9608
,,,,2.1916,0.96085,2.1916,0.96071
,,,,2.192,0.96076,2.192,0.96062
,,,,2.1924,0.96067,2.1924,0.96053
,,,,2.1928,0.96058,2.1928,0.96044
,,,,2.1932,0.9605,2.1932,0.96035
,,,,2.1936,0.96041,2.1936,0.96026
,,,,2.194,0.96033,2.194,0.96018
,,,,2.1944,0.96025,2.1944,0.96009
,,,,2.1948,0.96016,2.1948,0.96001
,,,,2.1952,0.96009,2.1952,0.95993
,,,,2.1956,0.96001,2.1956,0.95985
,,,,2.196,0.95993,2.196,0.95976
,,,,2.1964,0.95985,2.1964,0.95968
,,,,2.1968,0.95977,2.1968,0.95961
,,,,2.1972,0.9597,2.1972,0.95953
,,,,2.1976,0.95962,2.1976,0.95945
,,,,2.198,0.95955,2.198,0.95938
,,,,2.1984,0.95948,2.1984,0.9593
,,,,2.1988,0.9594,2.1988,0.95923
,,,,2.1992,0.95933,2.1992,0.95916
,,,,2.1996,0.95926,2.1996,0.95909
,,,,2.2,0.9592,2.2,0.95902
,,,,2.2004,0.95913,2.2004,0.95895
,,,,2.2008,0.95906,2.2008,0.95888
,,,,2.2012,0.959,2.2012,0.95881
,,,,2.2016,0.95894,2.2016,0.95875
,,,,2.202,0.95887,2.202,0.95869
,,,,2.2024,0.95881,2.2024,0.95862
,,,,2.2028,0.95876,2.2028,0.95856
,,,,2.2032,0.9587,2.2032,0.9585
,,,,2.2036,0.95864,2.2036,0.95844
,,,,2.204,0.95858,2.204,0.95838
,,,,2.2044,0.95853,2.2044,0.95832
,,,,2.2048,0.95847,2.2048,0.95827
,,,,2.2052,0.95842,2.2052,0.95821
,,,,2.2056,0.95837,2.2056,0.95816
,,,,2.206,0.95832,2.206,0.95811
,,,,2.2064,0.95827,2.2064,0.95806
,,,,2.2068,0.95822,2.2068,0.958
,,,,2.2072,0.95817,2.2072,0.95796
,,,,2.2076,0.95812,2.2076,0.95791
,,,,2.208,0.95808,2.208,0.95786
,,,,2.2084,0.95803,2.2084,0.95781
,,,,2.2088,0.95799,2.2088,0.95777
,,,,2.2092,0.95795,2.2092,0.95773
,,,,2.2096,0.95791,2.2096,0.95769
,,,,2.21,0.95787,2.21,0.95764
,,,,2.2104,0.95783,2.2104,0.9576
,,,,2.2108,0.95779,2.2108,0.95756
,,,,2.2112,0.95776,2.2112,0.95753
,,,,2.2116,0.95772,2.2116,0.95749
,,,,2.212,0.95769,2.212,0.95746
,,,,2.2124,0.95766,2.2124,0.95742
,,,,2.2128,0.95763,2.2128,0.95739
,,,,2.2132,0.95759,2.2132,0.95736
,,,,2.2136,0.95756,2.2136,0.95733
,,,,2.214,0.95754,2.214,0.9573
,,,,2.2144,0.95751,2.2144,0.95727
,,,,2.2148,0.95748,2.2148,0.95724
,,,,2.2152,0.95746,2.2152,0.95721
,,,,2.2156,0.95743,2.2156,0.95719
,,,,2.216,0.95741,2.216,0.95716
,,,,2.2164,0.95739,2.2164,0.95714
,,,,2.2168,0.95737,2.2168,0.95712
,,,,2.2172,0.95735,2.2172,0.9571
,,,,2.2176,0.95733,2.2176,0.95708
,,,,2.218,0.95731,2.218,0.95706
,,,,2.2184,0.9573,2.2184,0.95704
,,,,2.2188,0.95728,2.2188,0.95703
,,,,2.2192,0.95727,2.2192,0.95701
,,,,2.2196,0.95726,2.2196,0.957
,,,,2.22,0.95725,2.22,0.95699
,,,,2.2204,0.95724,2.2204,0.95698
,,,,2.2208,0.95723,2.2208,0.95697
,,,,2.2212,0.95722,2.2212,0.95696
,,,,2.2216,0.95722,2.2216,0.95695
,,,,2.222,0.95721,2.222,0.95694
,,,,2.2224,0.95721,2.2224,0.95694
,,,,2.2228,0.9572,2.2228,0.95693
,,,,2.2232,0.9572,2.2232,0.95693
,,,,2.2236,0.9572,2.2236,0.95693
,,,,2.224,0.9572,2.224,0.95693
,,,,2.2244,0.95721,2.2244,0.95693
,,,,2.2248,0.95721,2.2248,0.95693
,,,,2.2252,0.95721,2.2252,0.95693
,,,,2.2256,0.95722,2.2256,0.95694
,,,,2.226,0.95723,2.226,0.95694
,,,,2.2264,0.95723,2.2264,0.95695
,,,,2.2268,0.95724,2.2268,0.95696
,,,,2.2272,0.95725,2.2272,0.95697
,,,,2.2276,0.95726,2.2276,0.95698
,,,,2.228,0.95728,2.228,0.95699
,,,,2.2284,0.95729,2.2284,0.957
,,,,2.2288,0.95731,2.2288,0.95702
,,,,2.2292,0.95732,2.2292,0.95703
,,,,2.2296,0.95734,2.2296,0.95705
,,,,2.23,0.95736,2.23,0.95707
,,,,2.2304,0.95738,2.2304,0.95709
,,,,2.2308,0.9574,2.2308,0.95711
,,,,2.2312,0.95742,2.2312,0.95713
,,,,2.2316,0.95744,2.2316,0.95715
,,,,2.232,0.95747,2.232,0.95717
,,,,2.2324,0.95749,2.2324,0.9572
,,,,2.2328,0.95752,2.2328,0.95722
,,,,2.2332,0.95755,2.2332,0.95725
,,,,2.2336,0.95758,2.2336,0.95728
,,,,2.234,0.95761,2.234,0.95731
,,,,2.2344,0.95764,2.2344,0.95734
,,,,2.2348,0.95767,2.2348,0.95737
,,,,2.2352,0.9577,2.2352,0.9574
,,,,2.2356,0.95774,2.2356,0.95743
,,,,2.236,0.95777,2.236,0.95747
,,,,2.2364,0.95781,2.2364,0.95751
,,,,2.2368,0.95785,2.2368,0.95754
,,,,2.2372,0.95789,2.2372,0.95758
,,,,2.2376,0.95792,2.2376,0.95762
,,,,2.238,0.95797,2.238,0.95766
,,,,2.2384,0.95801,2.2384,0.9577
,,,,2.2388,0.95805,2.2388,0.95775
,,,,2.2392,0.95809,2.2392,0.95779
,,,,2.2396,0.95814,2.2396,0.95783
,,,,2.24,0.95819,2.24,0.95788
,,,,2.2404,0.95823,2.2404,0.95793
,,,,2.2408,0.95828,2.2408,0.95797
,,,,2.2412,0.95833,2.2412,0.95802
,,,,2.2416,0.95838,2.2416,0.95807
,,,,2.242,0.95843,2.242,0.95813
,,,,2.2424,0.95848,2.2424,0.95818
,,,,2.2428,0.95854,2.2428,0.95823
,,,,2.2432,0.95859,2.2432,0.95829
,,,,2.2436,0.95865,2.2436,0.95834
,,,,2.244,0.9587,2.244,0.9584
,,,,2.2444,0.95876,2.2444,0.95845
,,,,2.2448,0.95882,2.2448,0.95851
,,,,2.2452,0.95888,2.2452,0.95857
,,,,2.2456,0.95894,2.2456,0.95863
,,,,2.246,0.959,2.246,0.95869
,,,,2.2464,0.95907,2.2464,0.95876
,,,,2.2468,0.95913,2.2468,0.95882
,,,,2.2472,0.95919,2.2472,0.95889
,,,,2.2476,0.95926,2.2476,0.95895
,,,,2.248,0.95933,2.248,0.95902
,,,,2.2484,0.95939,2.2484,0.95909
,,,,2.2488,0.95946,2.2488,0.95916
,,,,2.2492,0.95953,2.2492,0.95923
,,,,2.2496,0.9596,2.2496,0.9593
,,,,2.25,0.95968,2.25,0.95937
,,,,2.2504,0.95975,2.2504,0.95945
,,,,2.2508,0.95982,2.2508,0.95952
,,,,2.2512,0.9599,2.2512,0.9596
,,,,2.2516,0.95998,2.2516,0.95967
,,,,2.252,0.96005,2.252,0.95975
,,,,2.2524,0.96013,2.2524,0.95983
,,,,2.2528,0.96021,2.2528,0.95991
,,,,2.2532,0.96029,2.2532,0.95999
,,,,2.2536,0.96037,2.2536,0.96007
,,,,2.254,0.96046,2.254,0.96015
,,,,2.2544,0.96054,2.2544,0.96024
,,,,2.2548,0.96063,2.2548,0.96032
,,,,2.2552,0.96071,2.2552,0.96041
,,,,2.2556,0.9608,2.2556,0.96049
,,,,2.256,0.96089,2.256,0.96058
,,,,2.2564,0.96098,2.2564,0.96067
,,,,2.2568,0.96107,2.2568,0.96076
,,,,2.2572,0.96116,2.2572,0.96085
,,,,2.2576,0.96125,2.2576,0.96095
,,,,2.258,0.96134,2.258,0.96104
,,,,2.2584,0.96144,2.2584,0.96113
,,,,2.2588,0.96153,2.2588,0.96123
,,,,2.2592,0.96162,2.2592,0.96132
,,,,2.2596,0.96172,2.2596,0.96142
,,,,2.26,0.96181,2.26,0.96152
,,,,2.2604,0.96191,2.2604,0.96161
,,,,2.2608,0.96201,2.2608,0.96171
,,,,2.2612,0.9621,2.2612,0.96181
,,,,2.2616,0.9622,2.2616,0.96191
,,,,2.262,0.9623,2.262,0.96201
,,,,2.2624,0.9624,2.2624,0.96211
,,,,2.2628,0.9625,2.2628,0.96221
,,,,2.2632,0.9626,2.2632,0.96231
,,,,2.2636,0.9627,2.2636,0.96241
,,,,2.264,0.9628,2.264,0.96252
,,,,2.2644,0.9629,2.2644,0.96262
,,,,2.2648,0.963,2.2648,0.96272
,,,,2.2652,0.96311,2.2652,0.96283
,,,,2.2656,0.96321,2.2656,0.96293
,,,,2.266,0.96331,2.266,0.96304
,,,,2.2664,0.96341,2.2664,0.96314
,,,,2.2668,0.96352,2.2668,0.96325
,,,,2.2672,0.96362,2.2672,0.96335
,,,,2.2676,0.96373,2.2676,0.96346
,,,,2.268,0.96384,2.268,0.96357
,,,,2.2684,0.96394,2.2684,0.96367
,,,,2.2688,0.96405,2.2688,0.96378
,,,,2.2692,0.96416,2.2692,0.96389
,,,,2.2696,0.96427,2.2696,0.964
,,,,2.27,0.96437,2.27,0.96411
,,,,2.2704,0.96448,2.2704,0.96422
,,,,2.2708,0.96459,2.2708,0.96433
,,,,2.2712,0.9647,2.2712,0.96444
,,,,2.2716,0.96481,2.2716,0.96455
,,,,2.272,0.96492,2.272,0.96467
,,,,2.2724,0.96503,2.2724,0.96478
,,,,2.2728,0.96515,2.2728,0.96489
,,,,2.2732,0.96526,2.2732,0.965
,,,,2.2736,0.96537,2.2736,0.96512
,,,,2.274,0.96548,2.274,0.96523
,,,,2.2744,0.96559,2.2744,0.96535
,,,,2.2748,0.96571,2.2748,0.96546
,,,,2.2752,0.96582,2.2752,0.96557
,,,,2.2756,0.96594,2.2756,0.96569
,,,,2.276,0.96605,2.276,0.96581
,,,,2.2764,0.96617,2.2764,0.96592
,,,,2.2768,0.96629,2.2768,0.96604
,,,,2.2772,0.9664,2.2772,0.96616
,,,,2.2776,0.96652,2.2776,0.96628
,,,,2.278,0.96664,2.278,0.9664
,,,,2.2784,0.96675,2.2784,0.96652
,,,,2.2788,0.96687,2.2788,0.96663
,,,,2.2792,0.96699,2.2792,0.96675
,,,,2.2796,0.96711,2.2796,0.96687
,,,,2.28,0.96723,2.28,0.96699
,,,,2.2804,0.96735,2.2804,0.96711
,,,,2.2808,0.96747,2.2808,0.96724
,,,,2.2812,0.96759,2.2812,0.96736
,,,,2.2816,0.96771,2.2816,0.96748
,,,,2.282,0.96783,2.282,0.9676
,,,,2.2824,0.96795,2.2824,0.96772
,,,,2.2828,0.96807,2.2828,0.96785
,,,,2.2832,0.9682,2.2832,0.96797
,,,,2.2836,0.96832,2.2836,0.96809
,,,,2.284,0.96844,2.284,0.96822
,,,,2.2844,0.96856,2.2844,0.96834
,,,,2.2848,0.96869,2.2848,0.96847
,,,,2.2852,0.96881,2.2852,0.96859
,,,,2.2856,0.96893,2.2856,0.96872
,,,,2.286,0.96906,2.286,0.96884
,,,,2.2864,0.96918,2.2864,0.96897
,,,,2.2868,0.9693,2.2868,0.96909
,,,,2.2872,0.96943,2.2872,0.96922
,,,,2.2876,0.96955,2.2876,0.96934
,,,,2.288,0.96967,2.288,0.96947
,,,,2.2884,0.9698,2.2884,0.96959
,,,,2.2888,0.96992,2.2888,0.96972
,,,,2.2892,0.97004,2.2892,0.96984
,,,,2.2896,0.97016,2.2896,0.96997
,,,,2.29,0.97029,2.29,0.97009
,,,,2.2904,0.97041,2.2904,0.97021
,,,,2.2908,0.97053,2.2908,0.97034
,,,,2.2912,0.97065,2.2912,0.97046
,,,,2.2916,0.97077,2.2916,0.97058
,,,,2.292,0.97089,2.292,0.9707
,,,,2.2924,0.97101,2.2924,0.97083
,,,,2.2928,0.97113,2.2928,0.97095
,,,,2.2932,0.97125,2.2932,0.97107
,,,,2.2936,0.97137,2.2936,0.97119
,,,,2.294,0.97149,2.294,0.97131
,,,,2.2944,0.97161,2.2944,0.97143
,,,,2.2948,0.97173,2.2948,0.97155
,,,,2.2952,0.97185,2.2952,0.97168
,,,,2.2956,0.97197,2.2956,0.9718
,,,,2.296,0.97208,2.296,0.97192
,,,,2.2964,0.9722,2.2964,0.97204
,,,,2.2968,0.97232,2.2968,0.97216
,,,,2.2972,0.97244,2.2972,0.97228
,,,,2.2976,0.97256,2.2976,0.9724
,,,,2.298,0.97267,2.298,0.97252
,,,,2.2984,0.97279,2.2984,0.97263
,,,,2.2988,0.9729,2.2988,0.97275
,,,,2.2992,0.97302,2.2992,0.97287
,,,,2.2996,0.97313,2.2996,0.97299
,,,,2.3,0.97325,2.3,0.9731
,,,,2.3004,0.97336,2.3004,0.97322
,,,,2.3008,0.97348,2.3008,0.97333
,,,,2.3012,0.97359,2.3012,0.97345
,,,,2.3016,0.9737,2.3016,0.97356
,,,,2.302,0.97382,2.302,0.97368
,,,,2.3024,0.97393,2.3024,0.97379
,,,,2.3028,0.97405,2.3028,0.97391
,,,,2.3032,0.97416,2.3032,0.97403
,,,,2.3036,0.97427,2.3036,0.97414
,,,,2.304,0.97438,2.304,0.97425
,,,,2.3044,0.9745,2.3044,0.97437
,,,,2.3048,0.97461,2.3048,0.97448
,,,,2.3052,0.97472,2.3052,0.9746
,,,,2.3056,0.97483,2.3056,0.97471
,,,,2.306,0.97494,2.306,0.97482
,,,,2.3064,0.97505,2.3064,0.97494
,,,,2.3068,0.97516,2.3068,0.97505
,,,,2.3072,0.97527,2.3072,0.97516
,,,,2.3076,0.97538,2.3076,0.97527
,,,,2.308,0.97549,2.308,0.97538
,,,,2.3084,0.9756,2.3084,0.97549
,,,,2.3088,0.97571,2.3088,0.9756
,,,,2.3092,0.97581,2.3092,0.97571
,,,,2.3096,0.97592,2.3096,0.97582
,,,,2.31,0.97603,2.31,0.97593
,,,,2.3104,0.97614,2.3104,0.97604
,,,,2.3108,0.97624,2.3108,0.97614
,,,,2.3112,0.97635,2.3112,0.97625
,,,,2.3116,0.97645,2.3116,0.97636
,,,,2.312,0.97656,2.312,0.97647
,,,,2.3124,0.97667,2.3124,0.97657
,,,,2.3128,0.97677,2.3128,0.97668
,,,,2.3132,0.97687,2.3132,0.97679
,,,,2.3136,0.97698,2.3136,0.97689
,,,,2.314,0.97708,2.314,0.97699
,,,,2.3144,0.97718,2.3144,0.9771
,,,,2.3148,0.97728,2.3148,0.9772
,,,,2.3152,0.97737,2.3152,0.9773
,,,,2.3156,0.97747,2.3156,0.9774
,,,,2.316,0.97757,2.316,0.97749
,,,,2.3164,0.97766,2.3164,0.97759
,,,,2.3168,0.97776,2.3168,0.97769
,,,,2.3172,0.97785,2.3172,0.97778
,,,,2.3176,0.97794,2.3176,0.97788
,,,,2.318,0.97804,2.318,0.97797
,,,,2.3184,0.97813,2.3184,0.97807
,,,,2.3188,0.97822,2.3188,0.97816
,,,,2.3192,0.97831,2.3192,0.97825
,,,,2.3196,0.9784,2.3196,0.97834
,,,,2.32,0.97849,2.32,0.97843
,,,,2.3204,0.97857,2.3204,0.97852
,,,,2.3208,0.97866,2.3208,0.97861
,,,,2.3212,0.97875,2.3212,0.9787
,,,,2.3216,0.97883,2.3216,0.97879
,,,,2.322,0.97891,2.322,0.97887
,,,,2.3224,0.979,2.3224,0.97895
,,,,2.3228,0.97908,2.3228,0.97904
,,,,2.3232,0.97916,2.3232,0.97912
,,,,2.3236,0.97924,2.3236,0.9792
,,,,2.324,0.97932,2.324,0.97928
,,,,2.3244,0.9794,2.3244,0.97936
,,,,2.3248,0.97948,2.3248,0.97944
,,,,2.3252,0.97955,2.3252,0.97952
,,,,2.3256,0.97963,2.3256,0.9796
,,,,2.326,0.9797,2.326,0.97968
,,,,2.3264,0.97978,2.3264,0.97976
,,,,2.3268,0.97985,2.3268,0.97983
,,,,2.3272,0.97993,2.3272,0.97991
,,,,2.3276,0.98,2.3276,0.97998
,,,,2.328,0.98007,2.328,0.98005
,,,,2.3284,0.98014,2.3284,0.98012
,,,,2.3288,0.98021,2.3288,0.98019
,,,,2.3292,0.98027,2.3292,0.98026
,,,,2.3296,0.98034,2.3296,0.98033
,,,,2.33,0.98041,2.33,0.9804
,,,,2.3304,0.98047,2.3304,0.98047
,,,,2.3308,0.98053,2.3308,0.98053
,,,,2.3312,0.9806,2.3312,0.9806
,,,,2.3316,0.98066,2.3316,0.98066
,,,,2.332,0.98072,2.332,0.98072
,,,,2.3324,0.98078,2.3324,0.98078
,,,,2.3328,0.98084,2.3328,0.98084
,,,,2.3332,0.9809,2.3332,0.9809
,,,,2.3336,0.98095,2.3336,0.98096
,,,,2.334,0.98101,2.334,0.98102
,,,,2.3344,0.98106,2.3344,0.98107
,,,,2.3348,0.98111,2.3348,0.98113
,,,,2.3352,0.98117,2.3352,0.98118
,,,,2.3356,0.98122,2.3356,0.98123
,,,,2.336,0.98127,2.336,0.98129
,,,,2.3364,0.98132,2.3364,0.98134
,,,,2.3368,0.98136,2.3368,0.98139
,,,,2.3372,0.98141,2.3372,0.98144
,,,,2.3376,0.98146,2.3376,0.98148
,,,,2.338,0.9815,2.338,0.98153
,,,,2.3384,0.98155,2.3384,0.98158
,,,,2.3388,0.98159,2.3388,0.98162
,,,,2.3392,0.98163,2.3392,0.98166
,,,,2.3396,0.98167,2.3396,0.9817
,,,,2.34,0.98171,2.34,0.98175
,,,,2.3404,0.98175,2.3404,0.98179
,,,,2.3408,0.98179,2.3408,0.98183
,,,,2.3412,0.98182,2.3412,0.98186
,,,,2.3416,0.98186,2.3416,0.9819
,,,,2.342,0.98189,2.342,0.98194
,,,,2.3424,0.98193,2.3424,0.98197
,,,,2.3428,0.98196,2.3428,0.982
,,,,2.3432,0.98199,2.3432,0.98203
,,,,2.3436,0.98202,2.3436,0.98206
,,,,2.344,0.98204,2.344,0.98209
,,,,2.3444,0.98207,2.3444,0.98212
,,,,2.3448,0.9821,2.3448,0.98215
,,,,2.3452,0.98212,2.3452,0.98217
,,,,2.3456,0.98214,2.3456,0.9822
,,,,2.346,0.98217,2.346,0.98222
,,,,2.3464,0.98219,2.3464,0.98225
,,,,2.3468,0.98221,2.3468,0.98227
,,,,2.3472,0.98223,2.3472,0.98229
,,,,2.3476,0.98225,2.3476,0.98231
,,,,2.348,0.98226,2.348,0.98233
,,,,2.3484,0.98228,2.3484,0.98234
,,,,2.3488,0.98229,2.3488,0.98236
,,,,2.3492,0.98231,2.3492,0.98237
,,,,2.3496,0.98232,2.3496,0.98239
,,,,2.35,0.98233,2.35,0.9824
,,,,2.3504,0.98234,2.3504,0.98241
,,,,2.3508,0.98235,2.3508,0.98242
,,,,2.3512,0.98236,2.3512,0.98243
,,,,2.3516,0.98236,2.3516,0.98244
,,,,2.352,0.98237,2.352,0.98244
,,,,2.3524,0.98237,2.3524,0.98245
,,,,2.3528,0.98238,2.3528,0.98245
,,,,2.3532,0.98238,2.3532,0.98245
,,,,2.3536,0.98238,2.3536,0.98246
,,,,2.354,0.98238,2.354,0.98246
,,,,2.3544,0.98238,2.3544,0.98246
,,,,2.3548,0.98237,2.3548,0.98245
,,,,2.3552,0.98237,2.3552,0.98245
,,,,2.3556,0.98236,2.3556,0.98245
,,,,2.356,0.98236,2.356,0.98244
,,,,2.3564,0.98235,2.3564,0.98244
,,,,2.3568,0.98234,2.3568,0.98243
,,,,2.3572,0.98233,2.3572,0.98242
,,,,2.3576,0.98232,2.3576,0.98241
,,,,2.358,0.98231,2.358,0.9824
,,,,2.3584,0.9823,2.3584,0.98239
,,,,2.3588,0.98228,2.3588,0.98237
,,,,2.3592,0.98227,2.3592,0.98236
,,,,2.3596,0.98225,2.3596,0.98234
,,,,2.36,0.98224,2.36,0.98233
,,,,2.3604,0.98222,2.3604,0.98231
,,,,2.3608,0.9822,2.3608,0.98229
,,,,2.3612,0.98218,2.3612,0.98227
,,,,2.3616,0.98216,2.3616,0.98225
,,,,2.362,0.98213,2.362,0.98222
,,,,2.3624,0.98211,2.3624,0.9822
,,,,2.3628,0.98208,2.3628,0.98218
,,,,2.3632,0.98206,2.3632,0.98215
,,,,2.3636,0.98203,2.3636,0.98212
,,,,2.364,0.982,2.364,0.9821
,,,,2.3644,0.98197,2.3644,0.98207
,,,,2.3648,0.98194,2.3648,0.98204
,,,,2.3652,0.98191,2.3652,0.98201
,,,,2.3656,0.98188,2.3656,0.98197
,,,,2.366,0.98184,2.366,0.98194
,,,,2.3664,0.98181,2.3664,0.9819
,,,,2.3668,0.98177,2.3668,0.98187
,,,,2.3672,0.98173,2.3672,0.98183
,,,,2.3676,0.9817,2.3676,0.98179
,,,,2.368,0.98166,2.368,0.98176
,,,,2.3684,0.98162,2.3684,0.98172
,,,,2.3688,0.98158,2.3688,0.98167
,,,,2.3692,0.98153,2.3692,0.98163
,,,,2.3696,0.98149,2.3696,0.98159
,,,,2.37,0.98145,2.37,0.98155
,,,,2.3704,0.9814,2.3704,0.9815
,,,,2.3708,0.98136,2.3708,0.98145
,,,,2.3712,0.98131,2.3712,0.98141
,,,,2.3716,0.98126,2.3716,0.98136
,,,,2.372,0.98121,2.372,0.98131
,,,,2.3724,0.98116,2.3724,0.98126
,,,,2.3728,0.98111,2.3728,0.98121
,,,,2.3732,0.98106,2.3732,0.98115
,,,,2.3736,0.981,2.3736,0.9811
,,,,2.374,0.98095,2.374,0.98105
,,,,2.3744,0.98089,2.3744,0.98099
,,,,2.3748,0.98084,2.3748,0.98094
,,,,2.3752,0.98078,2.3752,0.98088
,,,,2.3756,0.98072,2.3756,0.98082
,,,,2.376,0.98066,2.376,0.98076
,,,,2.3764,0.9806,2.3764,0.9807
,,,,2.3768,0.98054,2.3768,0.98064
,,,,2.3772,0.98048,2.3772,0.98058
,,,,2.3776,0.98042,2.3776,0.98051
,,,,2.378,0.98035,2.378,0.98045
,,,,2.3784,0.98029,2.3784,0.98038
,,,,2.3788,0.98022,2.3788,0.98032
,,,,2.3792,0.98015,2.3792,0.98025
,,,,2.3796,0.98009,2.3796,0.98018
,,,,2.38,0.98002,2.38,0.98011
,,,,2.3804,0.97995,2.3804,0.98004
,,,,2.3808,0.97988,2.3808,0.97997
,,,,2.3812,0.97981,2.3812,0.9799
,,,,2.3816,0.97974,2.3816,0.97982
,,,,2.382,0.97966,2.382,0.97975
,,,,2.3824,0.97959,2.3824,0.97968
,,,,2.3828,0.97951,2.3828,0.9796
,,,,2.3832,0.97944,2.3832,0.97952
,,,,2.3836,0.97936,2.3836,0.97945
,,,,2.384,0.97928,2.384,0.97937
,,,,2.3844,0.9792,2.3844,0.97929
,,,,2.3848,0.97912,2.3848,0.9792
,,,,2.3852,0.97904,2.3852,0.97912
,,,,2.3856,0.97895,2.3856,0.97904
,,,,2.386,0.97887,2.386,0.97896
,,,,2.3864,0.97879,2.3864,0.97887
,,,,2.3868,0.9787,2.3868,0.97879
,,,,2.3872,0.97862,2.3872,0.9787
,,,,2.3876,0.97853,2.3876,0.97861
,,,,2.388,0.97845,2.388,0.97853
,,,,2.3884,0.97836,2.3884,0.97844
,,,,2.3888,0.97827,2.3888,0.97835
,,,,2.3892,0.97818,2.3892,0.97826
,,,,2.3896,0.97809,2.3896,0.97817
,,,,2.39,0.978,2.39,0.97808
,,,,2.3904,0.97791,2.3904,0.97798
,,,,2.3908,0.97781,2.3908,0.97789
,,,,2.3912,0.97772,2.3912,0.9778
,,,,2.3916,0.97763,2.3916,0.9777
,,,,2.392,0.97753,2.392,0.97761
,,,,2.3924,0.97744,2.3924,0.97751
,,,,2.3928,0.97734,2.3928,0.97741
,,,,2.3932,0.97724,2.3932,0.97731
,,,,2.3936,0.97715,2.3936,0.97721
,,,,2.394,0.97705,2.394,0.97711
,,,,2.3944,0.97695,2.3944,0.97701
,,,,2.3948,0.97684,2.3948,0.97691
,,,,2.3952,0.97674,2.3952,0.9768
,,,,2.3956,0.97664,2.3956,0.9767
,,,,2.396,0.97654,2.396,0.9766
,,,,2.3964,0.97643,2.3964,0.97649
,,,,2.3968,0.97633,2.3968,0.97639
,,,,2.3972,0.97623,2.3972,0.97628
,,,,2.3976,0.97612,2.3976,0.97618
,,,,2.398,0.97602,2.398,0.97607
,,,,2.3984,0.97591,2.3984,0.97596
,,,,2.3988,0.97581,2.3988,0.97586
,,,,2.3992,0.9757,2.3992,0.97575
,,,,2.3996,0.9756,2.3996,0.97564
,,,,2.4,0.97549,2.4,0.97554
,,,,2.4004,0.97538,2.4004,0.97543
,,,,2.4008,0.97527,2.4008,0.97532
,,,,2.4012,0.97517,2.4012,0.97521
,,,,2.4016,0.97506,2.4016,0.9751
,,,,2.402,0.97495,2.402,0.97499
,,,,2.4024,0.97484,2.4024,0.97488
,,,,2.4028,0.97473,2.4028,0.97477
,,,,2.4032,0.97462,2.4032,0.97466
,,,,2.4036,0.97451,2.4036,0.97455
,,,,2.404,0.9744,2.404,0.97444
,,,,2.4044,0.9743,2.4044,0.97433
,,,,2.4048,0.97419,2.4048,0.97422
,,,,2.4052,0.97408,2.4052,0.97411
,,,,2.4056,0.97396,2.4056,0.97399
,,,,2.406,0.97385,2.406,0.97388
,,,,2.4064,0.97374,2.4064,0.97377
,,,,2.4068,0.97363,2.4068,0.97365
,,,,2.4072,0.97351,2.4072,0.97354
,,,,2.4076,0.9734,2.4076,0.97342
,,,,2.408,0.97329,2.408,0.97331
,,,,2.4084,0.97317,2.4084,0.97319
,,,,2.4088,0.97306,2.4088,0.97308
,,,,2.4092,0.97295,2.4092,0.97296
,,,,2.4096,0.97283,2.4096,0.97285
,,,,2.41,0.97272,2.41,0.97273
,,,,2.4104,0.97261,2.4104,0.97262
,,,,2.4108,0.97249,2.4108,0.9725
,,,,2.4112,0.97238,2.4112,0.97238
,,,,2.4116,0.97226,2.4116,0.97227
,,,,2.412,0.97215,2.412,0.97215
,,,,2.4124,0.97203,2.4124,0.97204
,,,,2.4128,0.97191,2.4128,0.97192
,,,,2.4132,0.9718,2.4132,0.9718
,,,,2.4136,0.97168,2.4136,0.97168
,,,,2.414,0.97156,2.414,0.97156
,,,,2.4144,0.97144,2.4144,0.97144
,,,,2.4148,0.97133,2.4148,0.97132
,,,,2.4152,0.97121,2.4152,0.9712
,,,,2.4156,0.97109,2.4156,0.97108
,,,,2.416,0.97097,2.416,0.97096
,,,,2.4164,0.97086,2.4164,0.97084
,,,,2.4168,0.97074,2.4168,0.97072
,,,,2.4172,0.97062,2.4172,0.9706
,,,,2.4176,0.9705,2.4176,0.97048
,,,,2.418,0.97038,2.418,0.97036
,,,,2.4184,0.97027,2.4184,0.97024
,,,,2.4188,0.97015,2.4188,0.97012
,,,,2.4192,0.97003,2.4192,0.97
,,,,2.4196,0.96991,2.4196,0.96988
,,,,2.42,0.96979,2.42,0.96976
,,,,2.4204,0.96967,2.4204,0.96964
,,,,2.4208,0.96955,2.4208,0.96952
,,,,2.4212,0.96943,2.4212,0.9694
,,,,2.4216,0.96932,2.4216,0.96928
,,,,2.422,0.9692,2.422,0.96916
,,,,2.4224,0.96908,2.4224,0.96904
,,,,2.4228,0.96896,2.4228,0.96892
,,,,2.4232,0.96884,2.4232,0.9688
,,,,2.4236,0.96872,2.4236,0.96867
,,,,2.424,0.9686,2.424,0.96855
,,,,2.4244,0.96848,2.4244,0.96843
,,,,2.4248,0.96837,2.4248,0.96831
,,,,2.4252,0.96825,2.4252,0.9682
,,,,2.4256,0.96813,2.4256,0.96808
,,,,2.426,0.96801,2.426,0.96796
,,,,2.4264,0.9679,2.4264,0.96784
,,,,2.4268,0.96778,2.4268,0.96772
,,,,2.4272,0.96767,2.4272,0.9676
,,,,2.4276,0.96755,2.4276,0.96749
,,,,2.428,0.96744,2.428,0.96737
,,,,2.4284,0.96732,2.4284,0.96726
,,,,2.4288,0.96721,2.4288,0.96714
,,,,2.4292,0.9671,2.4292,0.96703
,,,,2.4296,0.96698,2.4296,0.96691
,,,,2.43,0.96687,2.43,0.9668
,,,,2.4304,0.96676,2.4304,0.96668
,,,,2.4308,0.96665,2.4308,0.96657
,,,,2.4312,0.96654,2.4312,0.96646
,,,,2.4316,0.96642,2.4316,0.96634
,,,,2.432,0.96631,2.432,0.96623
,,,,2.4324,0.9662,2.4324,0.96612
,,,,2.4328,0.96609,2.4328,0.96601
,,,,2.4332,0.96598,2.4332,0.9659
,,,,2.4336,0.96588,2.4336,0.96579
,,,,2.434,0.96577,2.434,0.96568
,,,,2.4344,0.96566,2.4344,0.96557
,,,,2.4348,0.96555,2.4348,0.96546
,,,,2.4352,0.96544,2.4352,0.96535
,,,,2.4356,0.96534,2.4356,0.96524
,,,,2.436,0.96523,2.436,0.96513
,,,,2.4364,0.96512,2.4364,0.96502
,,,,2.4368,0.96502,2.4368,0.96491
,,,,2.4372,0.96491,2.4372,0.96481
,,,,2.4376,0.96481,2.4376,0.9647
,,,,2.438,0.9647,2.438,0.96459
,,,,2.4384,0.9646,2.4384,0.96449
,,,,2.4388,0.96449,2.4388,0.96438
,,,,2.4392,0.96439,2.4392,0.96427
,,,,2.4396,0.96429,2.4396,0.96417
,,,,2.44,0.96419,2.44,0.96407
,,,,2.4404,0.96408,2.4404,0.96396
,,,,2.4408,0.96398,2.4408,0.96386
,,,,2.4412,0.96388,2.4412,0.96376
,,,,2.4416,0.96378,2.4416,0.96366
,,,,2.442,0.96369,2.442,0.96356
,,,,2.4424,0.96359,2.4424,0.96346
,,,,2.4428,0.96349,2.4428,0.96335
,,,,2.4432,0.96339,2.4432,0.96325
,,,,2.4436,0.96329,2.4436,0.96315
,,,,2.444,0.9632,2.444,0.96306
,,,,2.4444,0.9631,2.4444,0.96296
,,,,2.4448,0.963,2.4448,0.96286
,,,,2.4452,0.96291,2.4452,0.96276
,,,,2.4456,0.96281,2.4456,0.96267
,,,,2.446,0.96272,2.446,0.96257
,,,,2.4464,0.96263,2.4464,0.96247
,,,,2.4468,0.96253,2.4468,0.96238
,,,,2.4472,0.96244,2.4472,0.96228
,,,,2.4476,0.96235,2.4476,0.96219
,,,,2.448,0.96226,2.448,0.9621
,,,,2.4484,0.96217,2.4484,0.96201
,,,,2.4488,0.96208,2.4488,0.96192
,,,,2.4492,0.96199,2.4492,0.96183
,,,,2.4496,0.9619,2.4496,0.96174
,,,,2.45,0.96181,2.45,0.96165
,,,,2.4504,0.96173,2.4504,0.96156
,,,,2.4508,0.96164,2.4508,0.96147
,,,,2.4512,0.96156,2.4512,0.96139
,,,,2.4516,0.96148,2.4516,0.9613
,,,,2.452,0.96139,2.452,0.96121
,,,,2.4524,0.96131,2.4524,0.96113
,,,,2.4528,0.96123,2.4528,0.96104
,,,,2.4532,0.96114,2.4532,0.96096
,,,,2.4536,0.96106,2.4536,0.96087
,,,,2.454,0.96098,2.454,0.96079
,,,,2.4544,0.9609,2.4544,0.96071
,,,,2.4548,0.96082,2.4548,0.96063
,,,,2.4552,0.96074,2.4552,0.96055
,,,,2.4556,0.96066,2.4556,0.96047
,,,,2.456,0.96059,2.456,0.96039
,,,,2.4564,0.96051,2.4564,0.96031
,,,,2.4568,0.96044,2.4568,0.96024
,,,,2.4572,0.96037,2.4572,0.96016
,,,,2.4576,0.96029,2.4576,0.96009
,,,,2.458,0.96022,2.458,0.96002
,,,,2.4584,0.96015,2.4584,0.95995
,,,,2.4588,0.96008,2.4588,0.95987
,,,,2.4592,0.96002,2.4592,0.9598
,,,,2.4596,0.95995,2.4596,0.95974
,,,,2.46,0.95988,2.46,0.95967
,,,,2.4604,0.95982,2.4604,0.9596
,,,,2.4608,0.95975,2.4608,0.95953
,,,,2.4612,0.95969,2.4612,0.95947
,,,,2.4616,0.95963,2.4616,0.95941
,,,,2.462,0.95956,2.462,0.95934
,,,,2.4624,0.9595,2.4624,0.95928
,,,,2.4628,0.95945,2.4628,0.95922
,,,,2.4632,0.95939,2.4632,0.95916
,,,,2.4636,0.95933,2.4636,0.9591
,,,,2.464,0.95927,2.464,0.95905
,,,,2.4644,0.95922,2.4644,0.95899
,,,,2.4648,0.95917,2.4648,0.95894
,,,,2.4652,0.95911,2.4652,0.95888
,,,,2.4656,0.95906,2.4656,0.95883
,,,,2.466,0.95901,2.466,0.95878
,,,,2.4664,0.95896,2.4664,0.95873
,,,,2.4668,0.95891,2.4668,0.95868
,,,,2.4672,0.95887,2.4672,0.95863
,,,,2.4676,0.95882,2.4676,0.95858
,,,,2.468,0.95878,2.468,0.95853
,,,,2.4684,0.95873,2.4684,0.95849
,,,,2.4688,0.95869,2.4688,0.95845
,,,,2.4692,0.95865,2.4692,0.9584
,,,,2.4696,0.95861,2.4696,0.95836
,,,,2.47,0.95857,2.47,0.95832
,,,,2.4704,0.95853,2.4704,0.95828
,,,,2.4708,0.95849,2.4708,0.95824
,,,,2.4712,0.95846,2.4712,0.9582
,,,,2.4716,0.95842,2.4716,0.95817
,,,,2.472,0.95839,2.472,0.95813
,,,,2.4724,0.95835,2.4724,0.9581
,,,,2.4728,0.95832,2.4728,0.95806
,,,,2.4732,0.95829,2.4732,0.95803
,,,,2.4736,0.95826,2.4736,0.958
,,,,2.474,0.95823,2.474,0.95797
,,,,2.4744,0.9582,2.4744,0.95794
,,,,2.4748,0.95818,2.4748,0.95791
,,,,2.4752,0.95815,2.4752,0.95789
,,,,2.4756,0.95812,2.4756,0.95786
,,,,2.476,0.9581,2.476,0.95783
,,,,2.4764,0.95808,2.4764,0.95781
,,,,2.4768,0.95806,2.4768,0.95779
,,,,2.4772,0.95804,2.4772,0.95777
,,,,2.4776,0.95802,2.4776,0.95775
,,,,2.478,0.958,2.478,0.95773
,,,,2.4784,0.95798,2.4784,0.95771
,,,,2.4788,0.95796,2.4788,0.95769
,,,,2.4792,0.95795,2.4792,0.95768
,,,,2.4796,0.95793,2.4796,0.95766
,,,,2.48,0.95792,2.48,0.95764
,,,,2.4804,0.95791,2.4804,0.95763
,,,,2.4808,0.9579,2.4808,0.95762
,,,,2.4812,0.95789,2.4812,0.95761
,,,,2.4816,0.95788,2.4816,0.9576
,,,,2.482,0.95787,2.482,0.95759
,,,,2.4824,0.95786,2.4824,0.95758
,,,,2.4828,0.95786,2.4828,0.95757
,,,,2.4832,0.95785,2.4832,0.95757
,,,,2.4836,0.95785,2.4836,0.95756
,,,,2.484,0.95785,2.484,0.95756
,,,,2.4844,0.95785,2.4844,0.95756
,,,,2.4848,0.95785,2.4848,0.95756
,,,,2.4852,0.95785,2.4852,0.95756
,,,,2.4856,0.95785,2.4856,0.95756
,,,,2.486,0.95785,2.486,0.95756
,,,,2.4864,0.95785,2.4864,0.95757
,,,,2.4868,0.95786,2.4868,0.95757
,,,,2.4872,0.95787,2.4872,0.95758
,,,,2.4876,0.95787,2.4876,0.95758
,,,,2.488,0.95788,2.488,0.95759
,,,,2.4884,0.95789,2.4884,0.9576
,,,,2.4888,0.9579,2.4888,0.95761
,,,,2.4892,0.95791,2.4892,0.95762
,,,,2.4896,0.95792,2.4896,0.95763
,,,,2.49,0.95794,2.49,0.95765
,,,,2.4904,0.95795,2.4904,0.95766
,,,,2.4908,0.95797,2.4908,0.95768
,,,,2.4912,0.95799,2.4912,0.95769
,,,,2.4916,0.95801,2.4916,0.95771
,,,,2.492,0.95803,2.492,0.95773
,,,,2.4924,0.95805,2.4924,0.95775
,,,,2.4928,0.95807,2.4928,0.95777
,,,,2.4932,0.95809,2.4932,0.95779
,,,,2.4936,0.95811,2.4936,0.95781
,,,,2.494,0.95814,2.494,0.95784
,,,,2.4944,0.95817,2.4944,0.95786
,,,,2.4948,0.95819,2.4948,0.95789
,,,,2.4952,0.95822,2.4952,0.95792
,,,,2.4956,0.95825,2.4956,0.95795
,,,,2.496,0.95828,2.496,0.95798
,,,,2.4964,0.95831,2.4964,0.95801
,,,,2.4968,0.95834,2.4968,0.95804
,,,,2.4972,0.95838,2.4972,0.95807
,,,,2.4976,0.95841,2.4976,0.9581
,,,,2.498,0.95845,2.498,0.95814
,,,,2.4984,0.95848,2.4984,0.95818
,,,,2.4988,0.95852,2.4988,0.95821
,,,,2.4992,0.95856,2.4992,0.95825
,,,,2.4996,0.9586,2.4996,0.95829
,,,,2.5,0.95864,2.5,0.95833
,,,,2.5004,0.95868,2.5004,0.95837
,,,,2.5008,0.95872,2.5008,0.95841
,,,,2.5012,0.95876,2.5012,0.95845
,,,,2.5016,0.95881,2.5016,0.9585
,,,,2.502,0.95885,2.502,0.95854
,,,,2.5024,0.9589,2.5024,0.95859
,,,,2.5028,0.95894,2.5028,0.95864
,,,,2.5032,0.95899,2.5032,0.95869
,,,,2.5036,0.95904,2.5036,0.95874
,,,,2.504,0.95909,2.504,0.95879
,,,,2.5044,0.95914,2.5044,0.95884
,,,,2.5048,0.95919,2.5048,0.95889
,,,,2.5052,0.95925,2.5052,0.95894
,,,,2.5056,0.9593,2.5056,0.959
,,,,2.506,0.95936,2.506,0.95905
,,,,2.5064,0.95941,2.5064,0.95911
,,,,2.5068,0.95947,2.5068,0.95917
,,,,2.5072,0.95953,2.5072,0.95922
,,,,2.5076,0.95959,2.5076,0.95928
,,,,2.508,0.95965,2.508,0.95934
,,,,2.5084,0.95971,2.5084,0.9594
,,,,2.5088,0.95977,2.5088,0.95947
,,,,2.5092,0.95983,2.5092,0.95953
,,,,2.5096,0.95989,2.5096,0.95959
,,,,2.51,0.95996,2.51,0.95966
,,,,2.5104,0.96002,2.5104,0.95972
,,,,2.5108,0.96009,2.5108,0.95979
,,,,2.5112,0.96016,2.5112,0.95986
,,,,2.5116,0.96023,2.5116,0.95993
,,,,2.512,0.9603,2.512,0.96
,,,,2.5124,0.96037,2.5124,0.96007
,,,,2.5128,0.96044,2.5128,0.96014
,,,,2.5132,0.96051,2.5132,0.96021
,,,,2.5136,0.96059,2.5136,0.96028
,,,,2.514,0.96066,2.514,0.96036
,,,,2.5144,0.96074,2.5144,0.96044
,,,,2.5148,0.96081,2.5148,0.96051
,,,,2.5152,0.96089,2.5152,0.96059
,,,,2.5156,0.96097,2.5156,0.96067
,,,,2.516,0.96105,2.516,0.96075
,,,,2.5164,0.96113,2.5164,0.96083
,,,,2.5168,0.96121,2.5168,0.96091
,,,,2.5172,0.96129,2.5172,0.96099
,,,,2.5176,0.96137,2.5176,0.96108
,,,,2.518,0.96145,2.518,0.96116
,,,,2.5184,0.96154,2.5184,0.96125
,,,,2.5188,0.96162,2.5188,0.96133
,,,,2.5192,0.96171,2.5192,0.96142
,,,,2.5196,0.96179,2.5196,0.9615
,,,,2.52,0.96188,2.52,0.96159
,,,,2.5204,0.96197,2.5204,0.96168
,,,,2.5208,0.96205,2.5208,0.96177
,,,,2.5212,0.96214,2.5212,0.96186
,,,,2.5216,0.96223,2.5216,0.96195
,,,,2.522,0.96232,2.522,0.96204
,,,,2.5224,0.96241,2.5224,0.96213
,,,,2.5228,0.9625,2.5228,0.96222
,,,,2.5232,0.96259,2.5232,0.96231
,,,,2.5236,0.96268,2.5236,0.96241
,,,,2.524,0.96277,2.524,0.9625
,,,,2.5244,0.96286,2.5244,0.96259
,,,,2.5248,0.96296,2.5248,0.96269
,,,,2.5252,0.96305,2.5252,0.96278
,,,,2.5256,0.96314,2.5256,0.96288
,,,,2.526,0.96324,2.526,0.96297
,,,,2.5264,0.96333,2.5264,0.96307
,,,,2.5268,0.96343,2.5268,0.96317
,,,,2.5272,0.96352,2.5272,0.96326
,,,,2.5276,0.96362,2.5276,0.96336
,,,,2.528,0.96372,2.528,0.96346
,,,,2.5284,0.96381,2.5284,0.96356
,,,,2.5288,0.96391,2.5288,0.96366
,,,,2.5292,0.96401,2.5292,0.96376
,,,,2.5296,0.96411,2.5296,0.96386
,,,,2.53,0.96421,2.53,0.96396
,,,,2.5304,0.96431,2.5304,0.96406
,,,,2.5308,0.96441,2.5308,0.96416
,,,,2.5312,0.96451,2.5312,0.96426
,,,,2.5316,0.96461,2.5316,0.96436
,,,,2.532,0.96471,2.532,0.96447
,,,,2.5324,0.96481,2.5324,0.96457
,,,,2.5328,0.96492,2.5328,0.96467
,,,,2.5332,0.96502,2.5332,0.96478
,,,,2.5336,0.96512,2.5336,0.96488
,,,,2.534,0.96522,2.534,0.96499
,,,,2.5344,0.96533,2.5344,0.96509
,,,,2.5348,0.96543,2.5348,0.9652
,,,,2.5352,0.96554,2.5352,0.9653
,,,,2.5356,0.96564,2.5356,0.96541
,,,,2.536,0.96575,2.536,0.96551
,,,,2.5364,0.96586,2.5364,0.96562
,,,,2.5368,0.96596,2.5368,0.96573
,,,,2.5372,0.96607,2.5372,0.96584
,,,,2.5376,0.96618,2.5376,0.96595
,,,,2.538,0.96629,2.538,0.96606
,,,,2.5384,0.96639,2.5384,0.96617
,,,,2.5388,0.9665,2.5388,0.96628
,,,,2.5392,0.96661,2.5392,0.96639
,,,,2.5396,0.96672,2.5396,0.9665
,,,,2.54,0.96683,2.54,0.96661
,,,,2.5404,0.96694,2.5404,0.96672
,,,,2.5408,0.96705,2.5408,0.96683
,,,,2.5412,0.96716,2.5412,0.96694
,,,,2.5416,0.96727,2.5416,0.96705
,,,,2.542,0.96738,2.542,0.96716
,,,,2.5424,0.96749,2.5424,0.96728
,,,,2.5428,0.9676,2.5428,0.96739
,,,,2.5432,0.96771,2.5432,0.9675
,,,,2.5436,0.96783,2.5436,0.96762
,,,,2.544,0.96794,2.544,0.96773
,,,,2.5444,0.96805,2.5444,0.96784
,,,,2.5448,0.96816,2.5448,0.96796
,,,,2.5452,0.96828,2.5452,0.96807
,,,,2.5456,0.96839,2.5456,0.96819
,,,,2.546,0.9685,2.546,0.9683
,,,,2.5464,0.96862,2.5464,0.96842
,,,,2.5468,0.96873,2.5468,0.96853
,,,,2.5472,0.96885,2.5472,0.96865
,,,,2.5476,0.96896,2.5476,0.96876
,,,,2.548,0.96908,2.548,0.96888
,,,,2.5484,0.96919,2.5484,0.969
,,,,2.5488,0.96931,2.5488,0.96911
,,,,2.5492,0.96942,2.5492,0.96923
,,,,2.5496,0.96953,2.5496,0.96935
,,,,2.55,0.96965,2.55,0.96946
,,,,2.5504,0.96976,2.5504,0.96958
,,,,2.5508,0.96988,2.5508,0.96969
,,,,2.5512,0.96999,2.5512,0.96981
,,,,2.5516,0.9701,2.5516,0.96992
,,,,2.552,0.97022,2.552,0.97004
,,,,2.5524,0.97033,2.5524,0.97015
,,,,2.5528,0.97044,2.5528,0.97027
,,,,2.5532,0.97055,2.5532,0.97038
,,,,2.5536,0.97066,2.5536,0.9705
,,,,2.554,0.97078,2.554,0.97061
,,,,2.5544,0.97089,2.5544,0.97072
,,,,2.5548,0.971,2.5548,0.97083
,,,,2.5552,0.97111,2.5552,0.97095
,,,,2.5556,0.97122,2.5556,0.97106
,,,,2.556,0.97133,2.556,0.97117
,,,,2.5564,0.97144,2.5564,0.97128
,,,,2.5568,0.97155,2.5568,0.97139
,,,,2.5572,0.97166,2.5572,0.97151
,,,,2.5576,0.97177,2.5576,0.97162
,,,,2.558,0.97188,2.558,0.97173
,,,,2.5584,0.97199,2.5584,0.97184
,,,,2.5588,0.9721,2.5588,0.97195
,,,,2.5592,0.97221,2.5592,0.97206
,,,,2.5596,0.97232,2.5596,0.97217
,,,,2.56,0.97242,2.56,0.97228
,,,,2.5604,0.97253,2.5604,0.97239
,,,,2.5608,0.97264,2.5608,0.9725
,,,,2.5612,0.97274,2.5612,0.97261
,,,,2.5616,0.97285,2.5616,0.97272
,,,,2.562,0.97296,2.562,0.97283
,,,,2.5624,0.97306,2.5624,0.97293
,,,,2.5628,0.97317,2.5628,0.97304
,,,,2.5632,0.97327,2.5632,0.97315
,,,,2.5636,0.97337,2.5636,0.97325
,,,,2.564,0.97348,2.564,0.97336
,,,,2.5644,0.97358,2.5644,0.97346
,,,,2.5648,0.97369,2.5648,0.97357
,,,,2.5652,0.97379,2.5652,0.97367
,,,,2.5656,0.97389,2.5656,0.97378
,,,,2.566,0.974,2.566,0.97388
,,,,2.5664,0.9741,2.5664,0.97399
,,,,2.5668,0.9742,2.5668,0.97409
,,,,2.5672,0.97431,2.5672,0.9742
,,,,2.5676,0.97441,2.5676,0.9743
,,,,2.568,0.97451,2.568,0.9744
,,,,2.5684,0.97461,2.5684,0.9745
,,,,2.5688,0.97471,2.5688,0.97461
,,,,2.5692,0.97481,2.5692,0.97471
,,,,2.5696,0.97491,2.5696,0.97481
,,,,2.57,0.97501,2.57,0.97491
,,,,2.5704,0.97511,2.5704,0.97501
,,,,2.5708,0.97521,2.5708,0.97511
,,,,2.5712,0.97531,2.5712,0.97521
,,,,2.5716,0.97541,2.5716,0.97531
,,,,2.572,0.9755,2.572,0.97541
,,,,2.5724,0.9756,2.5724,0.97551
,,,,2.5728,0.97569,2.5728,0.97561
,,,,2.5732,0.97579,2.5732,0.9757
,,,,2.5736,0.97588,2.5736,0.9758
,,,,2.574,0.97598,2.574,0.9759
,,,,2.5744,0.97607,2.5744,0.97599
,,,,2.5748,0.97617,2.5748,0.97609
,,,,2.5752,0.97626,2.5752,0.97618
,,,,2.5756,0.97635,2.5756,0.97628
,,,,2.576,0.97645,2.576,0.97637
,,,,2.5764,0.97654,2.5764,0.97646
,,,,2.5768,0.97663,2.5768,0.97656
,,,,2.5772,0.97672,2.5772,0.97665
,,,,2.5776,0.97681,2.5776,0.97674
,,,,2.578,0.9769,2.578,0.97683
,,,,2.5784,0.97699,2.5784,0.97692
,,,,2.5788,0.97708,2.5788,0.97701
,,,,2.5792,0.97716,2.5792,0.9771
,,,,2.5796,0.97725,2.5796,0.97719
,,,,2.58,0.97733,2.58,0.97727
,,,,2.5804,0.97742,2.5804,0.97736
,,,,2.5808,0.9775,2.5808,0.97745
,,,,2.5812,0.97758,2.5812,0.97753
,,,,2.5816,0.97766,2.5816,0.97761
,,,,2.582,0.97775,2.582,0.9777
,,,,2.5824,0.97783,2.5824,0.97778
,,,,2.5828,0.9779,2.5828,0.97786
,,,,2.5832,0.97798,2.5832,0.97794
,,,,2.5836,0.97806,2.5836,0.97802
,,,,2.584,0.97814,2.584,0.9781
,,,,2.5844,0.97822,2.5844,0.97817
,,,,2.5848,0.97829,2.5848,0.97825
,,,,2.5852,0.97837,2.5852,0.97833
,,,,2.5856,0.97844,2.5856,0.9784
,,,,2.586,0.97851,2.586,0.97848
,,,,2.5864,0.97858,2.5864,0.97855
,,,,2.5868,0.97866,2.5868,0.97862
,,,,2.5872,0.97872,2.5872,0.9787
,,,,2.5876,0.97879,2.5876,0.97877
,,,,2.588,0.97886,2.588,0.97884
,,,,2.5884,0.97893,2.5884,0.9789
,,,,2.5888,0.97899,2.5888,0.97897
,,,,2.5892,0.97906,2.5892,0.97904
,,,,2.5896,0.97912,2.5896,0.9791
,,,,2.59,0.97918,2.59,0.97917
,,,,2.5904,0.97925,2.5904,0.97923
,,,,2.5908,0.97931,2.5908,0.97929
,,,,2.5912,0.97937,2.5912,0.97936
,,,,2.5916,0.97943,2.5916,0.97942
,,,,2.592,0.97949,2.592,0.97948
,,,,2.5924,0.97955,2.5924,0.97954
,,,,2.5928,0.9796,2.5928,0.9796
,,,,2.5932,0.97966,2.5932,0.97965
,,,,2.5936,0.97972,2.5936,0.97971
,,,,2.594,0.97977,2.594,0.97977
,,,,2.5944,0.97982,2.5944,0.97982
,,,,2.5948,0.97988,2.5948,0.97987
,,,,2.5952,0.97993,2.5952,0.97993
,,,,2.5956,0.97998,2.5956,0.97998
,,,,2.596,0.98003,2.596,0.98003
,,,,2.5964,0.98007,2.5964,0.98008
,,,,2.5968,0.98012,2.5968,0.98013
,,,,2.5972,0.98017,2.5972,0.98017
,,,,2.5976,0.98021,2.5976,0.98022
,,,,2.598,0.98026,2.598,0.98027
,,,,2.5984,0.9803,2.5984,0.98031
,,,,2.5988,0.98034,2.5988,0.98035
,,,,2.5992,0.98038,2.5992,0.9804
,,,,2.5996,0.98042,2.5996,0.98044
,,,,2.6,0.98046,2.6,0.98048
,,,,2.6004,0.9805,2.6004,0.98052
,,,,2.6008,0.98053,2.6008,0.98055
,,,,2.6012,0.98057,2.6012,0.98059
,,,,2.6016,0.98061,2.6016,0.98063
,,,,2.602,0.98064,2.602,0.98066
,,,,2.6024,0.98067,2.6024,0.98069
,,,,2.6028,0.9807,2.6028,0.98073
,,,,2.6032,0.98073,2.6032,0.98076
,,,,2.6036,0.98076,2.6036,0.98079
,,,,2.604,0.98079,2.604,0.98082
,,,,2.6044,0.98082,2.6044,0.98085
,,,,2.6048,0.98085,2.6048,0.98087
,,,,2.6052,0.98087,2.6052,0.9809
,,,,2.6056,0.98089,2.6056,0.98093
,,,,2.606,0.98092,2.606,0.98095
,,,,2.6064,0.98094,2.6064,0.98097
,,,,2.6068,0.98096,2.6068,0.981
,,,,2.6072,0.98098,2.6072,0.98102
,,,,2.6076,0.981,2.6076,0.98104
,,,,2.608,0.98102,2.608,0.98106
,,,,2.6084,0.98104,2.6084,0.98107
,,,,2.6088,0.98105,2.6088,0.98109
,,,,2.6092,0.98107,2.6092,0.98111
,,,,2.6096,0.98108,2.6096,0.98112
,,,,2.61,0.9811,2.61,0.98114
,,,,2.6104,0.98111,2.6104,0.98115
,,,,2.6108,0.98112,2.6108,0.98116
,,,,2.6112,0.98113,2.6112,0.98117
,,,,2.6116,0.98114,2.6116,0.98118
,,,,2.612,0.98115,2.612,0.98119
,,,,2.6124,0.98115,2.6124,0.9812
,,,,2.6128,0.98116,2.6128,0.9812
,,,,2.6132,0.98116,2.6132,0.98121
,,,,2.6136,0.98117,2.6136,0.98121
,,,,2.614,0.98117,2.614,0.98122
,,,,2.6144,0.98117,2.6144,0.98122
,,,,2.6148,0.98117,2.6148,0.98122
,,,,2.6152,0.98117,2.6152,0.98122
,,,,2.6156,0.98117,2.6156,0.98122
,,,,2.616,0.98117,2.616,0.98122
,,,,2.6164,0.98117,2.6164,0.98122
,,,,2.6168,0.98116,2.6168,0.98121
,,,,2.6172,0.98116,2.6172,0.98121
,,,,2.6176,0.98115,2.6176,0.9812
,,,,2.618,0.98114,2.618,0.98119
,,,,2.6184,0.98113,2.6184,0.98118
,,,,2.6188,0.98112,2.6188,0.98117
,,,,2.6192,0.98111,2.6192,0.98116
,,,,2.6196,0.9811,2.6196,0.98115
,,,,2.62,0.98109,2.62,0.98114
,,,,2.6204,0.98107,2.6204,0.98112
,,,,2.6208,0.98106,2.6208,0.98111
,,,,2.6212,0.98104,2.6212,0.98109
,,,,2.6216,0.98102,2.6216,0.98108
,,,,2.622,0.981,2.622,0.98106
,,,,2.6224,0.98099,2.6224,0.98104
,,,,2.6228,0.98097,2.6228,0.98102
,,,,2.6232,0.98094,2.6232,0.981
,,,,2.6236,0.98092,2.6236,0.98098
,,,,2.624,0.9809,2.624,0.98095
,,,,2.6244,0.98087,2.6244,0.98093
,,,,2.6248,0.98085,2.6248,0.9809
,,,,2.6252,0.98082,2.6252,0.98088
,,,,2.6256,0.98079,2.6256,0.98085
,,,,2.626,0.98077,2.626,0.98082
,,,,2.6264,0.98074,2.6264,0.98079
,,,,2.6268,0.98071,2.6268,0.98076
,,,,2.6272,0.98067,2.6272,0.98073
,,,,2.6276,0.98064,2.6276,0.9807
,,,,2.628,0.98061,2.628,0.98066
,,,,2.6284,0.98057,2.6284,0.98063
,,,,2.6288,0.98054,2.6288,0.98059
,,,,2.6292,0.9805,2.6292,0.98056
,,,,2.6296,0.98046,2.6296,0.98052
,,,,2.63,0.98043,2.63,0.98048
,,,,2.6304,0.98039,2.6304,0.98044
,,,,2.6308,0.98035,2.6308,0.9804
,,,,2.6312,0.98031,2.6312,0.98036
,,,,2.6316,0.98026,2.6316,0.98032
,,,,2.632,0.98022,2.632,0.98027
,,,,2.6324,0.98018,2.6324,0.98023
,,,,2.6328,0.98013,2.6328,0.98018
,,,,2.6332,0.98008,2.6332,0.98014
,,,,2.6336,0.98004,2.6336,0.98009
,,,,2.634,0.97999,2.634,0.98004
,,,,2.6344,0.97994,2.6344,0.97999
,,,,2.6348,0.97989,2.6348,0.97994
,,,,2.6352,0.97984,2.6352,0.97989
,,,,2.6356,0.97979,2.6356,0.97984
,,,,2.636,0.97974,2.636,0.97979
,,,,2.6364,0.97969,2.6364,0.97973
,,,,2.6368,0.97963,2.6368,0.97968
,,,,2.6372,0.97957,2.6372,0.97962
,,,,2.6376,0.97952,2.6376,0.97956
,,,,2.638,0.97946,2.638,0.97951
,,,,2.6384,0.9794,2.6384,0.97945
,,,,2.6388,0.97934,2.6388,0.97939
,,,,2.6392,0.97928,2.6392,0.97933
,,,,2.6396,0.97922,2.6396,0.97926
,,,,2.64,0.97916,2.64,0.9792
,,,,2.6404,0.9791,2.6404,0.97914
,,,,2.6408,0.97903,2.6408,0.97907
,,,,2.6412,0.97897,2.6412,0.97901
,,,,2.6416,0.9789,2.6416,0.97894
,,,,2.642,0.97884,2.642,0.97887
,,,,2.6424,0.97877,2.6424,0.97881
,,,,2.6428,0.9787,2.6428,0.97874
,,,,2.6432,0.97863,2.6432,0.97867
,,,,2.6436,0.97856,2.6436,0.9786
,,,,2.644,0.97849,2.644,0.97853
,,,,2.6444,0.97842,2.6444,0.97846
,,,,2.6448,0.97835,2.6448,0.97838
,,,,2.6452,0.97828,2.6452,0.97831
,,,,2.6456,0.9782,2.6456,0.97823
,,,,2.646,0.97813,2.646,0.97816
,,,,2.6464,0.97805,2.6464,0.97808
,,,,2.6468,0.97797,2.6468,0.978
,,,,2.6472,0.97789,2.6472,0.97792
,,,,2.6476,0.97782,2.6476,0.97784
,,,,2.648,0.97774,2.648,0.97776
,,,,2.6484,0.97766,2.6484,0.97768
,,,,2.6488,0.97758,2.6488,0.9776
,,,,2.6492,0.9775,2.6492,0.97752
,,,,2.6496,0.97741,2.6496,0.97744
,,,,2.65,0.97733,2.65,0.97735
,,,,2.6504,0.97724,2.6504,0.97727
,,,,2.6508,0.97716,2.6508,0.97718
,,,,2.6512,0.97707,2.6512,0.97709
,,,,2.6516,0.97698,2.6516,0.977
,,,,2.652,0.9769,2.652,0.97691
,,,,2.6524,0.97681,2.6524,0.97682
,,,,2.6528,0.97672,2.6528,0.97673
,,,,2.6532,0.97663,2.6532,0.97664
,,,,2.6536,0.97654,2.6536,0.97655
,,,,2.654,0.97645,2.654,0.97646
,,,,2.6544,0.97636,2.6544,0.97637
,,,,2.6548,0.97627,2.6548,0.97627
,,,,2.6552,0.97617,2.6552,0.97618
,,,,2.6556,0.97608,2.6556,0.97609
,,,,2.656,0.97599,2.656,0.97599
,,,,2.6564,0.9759,2.6564,0.9759
,,,,2.6568,0.9758,2.6568,0.9758
,,,,2.6572,0.97571,2.6572,0.97571
,,,,2.6576,0.97561,2.6576,0.97561
,,,,2.658,0.97552,2.658,0.97552
,,,,2.6584,0.97542,2.6584,0.97542
,,,,2.6588,0.97533,2.6588,0.97532
,,,,2.6592,0.97523,2.6592,0.97522
,,,,2.6596,0.97513,2.6596,0.97513
,,,,2.66,0.97504,2.66,0.97503
,,,,2.6604,0.97494,2.6604,0.97493
,,,,2.6608,0.97484,2.6608,0.97483
,,,,2.6612,0.97474,2.6612,0.97473
,,,,2.6616,0.97465,2.6616,0.97463
,,,,2.662,0.97455,2.662,0.97453
,,,,2.6624,0.97445,2.6624,0.97443
,,,,2.6628,0.97435,2.6628,0.97433
,,,,2.6632,0.97425,2.6632,0.97423
,,,,2.6636,0.97415,2.6636,0.97413
,,,,2.664,0.97405,2.664,0.97403
,,,,2.6644,0.97395,2.6644,0.97393
,,,,2.6648,0.97385,2.6648,0.97382
,,,,2.6652,0.97374,2.6652,0.97372
,,,,2.6656,0.97364,2.6656,0.97362
,,,,2.666,0.97354,2.666,0.97351
,,,,2.6664,0.97344,2.6664,0.97341
,,,,2.6668,0.97334,2.6668,0.97331
,,,,2.6672,0.97323,2.6672,0.9732
,,,,2.6676,0.97313,2.6676,0.9731
,,,,2.668,0.97303,2.668,0.97299
,,,,2.6684,0.97292,2.6684,0.97289
,,,,2.6688,0.97282,2.6688,0.97278
,,,,2.6692,0.97271,2.6692,0.97267
,,,,2.6696,0.97261,2.6696,0.97257
,,,,2.67,0.9725,2.67,0.97246
,,,,2.6704,0.9724,2.6704,0.97235
,,,,2.6708,0.97229,2.6708,0.97225
,,,,2.6712,0.97219,2.6712,0.97214
,,,,2.6716,0.97208,2.6716,0.97203
,,,,2.672,0.97197,2.672,0.97192
,,,,2.6724,0.97186,2.6724,0.97181
,,,,2.6728,0.97176,2.6728,0.9717
,,,,2.6732,0.97165,2.6732,0.97159
,,,,2.6736,0.97154,2.6736,0.97148
,,,,2.674,0.97143,2.674,0.97137
,,,,2.6744,0.97133,2.6744,0.97126
,,,,2.6748,0.97122,2.6748,0.97115
,,,,2.6752,0.97111,2.6752,0.97104
,,,,2.6756,0.971,2.6756,0.97093
,,,,2.676,0.97089,2.676,0.97082
,,,,2.6764,0.97078,2.6764,0.97071
,,,,2.6768,0.97067,2.6768,0.9706
,,,,2.6772,0.97056,2.6772,0.97049
,,,,2.6776,0.97045,2.6776,0.97038
,,,,2.678,0.97034,2.678,0.97026
,,,,2.6784,0.97023,2.6784,0.97015
,,,,2.6788,0.97012,2.6788,0.97004
,,,,2.6792,0.97001,2.6792,0.96993
,,,,2.6796,0.9699,2.6796,0.96982
,,,,2.68,0.96979,2.68,0.96971
,,,,2.6804,0.96968,2.6804,0.9696
,,,,2.6808,0.96957,2.6808,0.96948
,,,,2.6812,0.96946,2.6812,0.96937
,,,,2.6816,0.96935,2.6816,0.96926
,,,,2.682,0.96924,2.682,0.96915
,,,,2.6824,0.96913,2.6824,0.96904
,,,,2.6828,0.96902,2.6828,0.96892
,,,,2.6832,0.96891,2.6832,0.96881
,,,,2.6836,0.9688,2.6836,0.9687
,,,,2.684,0.96869,2.684,0.96858
,,,,2.6844,0.96858,2.6844,0.96847
,,,,2.6848,0.96847,2.6848,0.96836
,,,,2.6852,0.96836,2.6852,0.96825
,,,,2.6856,0.96825,2.6856,0.96814
,,,,2.686,0.96814,2.686,0.96803
,,,,2.6864,0.96803,2.6864,0.96792
,,,,2.6868,0.96792,2.6868,0.96781
,,,,2.6872,0.96781,2.6872,0.9677
,,,,2.6876,0.96771,2.6876,0.96759
,,,,2.688,0.9676,2.688,0.96748
,,,,2.6884,0.96749,2.6884,0.96737
,,,,2.6888,0.96739,2.6888,0.96727
,,,,2.6892,0.96728,2.6892,0.96716
,,,,2.6896,0.96718,2.6896,0.96705
,,,,2.69,0.96707,2.69,0.96695
,,,,2.6904,0.96697,2.6904,0.96684
,,,,2.6908,0.96686,2.6908,0.96673
,,,,2.6912,0.96676,2.6912,0.96663
,,,,2.6916,0.96665,2.6916,0.96652
,,,,2.692,0.96655,2.692,0.96642
,,,,2.6924,0.96645,2.6924,0.96631
,,,,2.6928,0.96634,2.6928,0.96621
,,,,2.6932,0.96624,2.6932,0.9661
,,,,2.6936,0.96614,2.6936,0.966
,,,,2.694,0.96604,2.694,0.9659
,,,,2.6944,0.96594,2.6944,0.96579
,,,,2.6948,0.96583,2.6948,0.96569
,,,,2.6952,0.96573,2.6952,0.96559
,,,,2.6956,0.96563,2.6956,0.96549
,,,,2.696,0.96553,2.696,0.96538
,,,,2.6964,0.96543,2.6964,0.96528
,,,,2.6968,0.96533,2.6968,0.96518
,,,,2.6972,0.96524,2.6972,0.96508
,,,,2.6976,0.96514,2.6976,0.96498
,,,,2.698,0.96504,2.698,0.96488
,,,,2.6984,0.96494,2.6984,0.96478
,,,,2.6988,0.96484,2.6988,0.96468
,,,,2.6992,0.96475,2.6992,0.96458
,,,,2.6996,0.96465,2.6996,0.96448
,,,,2.7,0.96455,2.7,0.96439
,,,,2.7004,0.96446,2.7004,0.96429
,,,,2.7008,0.96436,2.7008,0.96419
,,,,2.7012,0.96427,2.7012,0.9641
,,,,2.7016,0.96418,2.7016,0.964
,,,,2.702,0.96408,2.702,0.96391
,,,,2.7024,0.96399,2.7024,0.96381
,,,,2.7028,0.9639,2.7028,0.96372
,,,,2.7032,0.96381,2.7032,0.96363
,,,,2.7036,0.96371,2.7036,0.96353
,,,,2.704,0.96362,2.704,0.96344
,,,,2.7044,0.96353,2.7044,0.96335
,,,,2.7048,0.96344,2.7048,0.96325
,,,,2.7052,0.96335,2.7052,0.96316
,,,,2.7056,0.96326,2.7056,0.96307
,,,,2.706,0.96318,2.706,0.96298
,,,,2.7064,0.96309,2.7064,0.96289
,,,,2.7068,0.963,2.7068,0.9628
,,,,2.7072,0.96291,2.7072,0.96271
,,,,2.7076,0.96283,2.7076,0.96263
,,,,2.708,0.96274,2.708,0.96254
,,,,2.7084,0.96266,2.7084,0.96245
,,,,2.7088,0.96257,2.7088,0.96237
,,,,2.7092,0.96249,2.7092,0.96228
,,,,2.7096,0.96241,2.7096,0.9622
,,,,2.71,0.96233,2.71,0.96211
,,,,2.7104,0.96224,2.7104,0.96203
,,,,2.7108,0.96216,2.7108,0.96195
,,,,2.7112,0.96208,2.7112,0.96187
,,,,2.7116,0.96201,2.7116,0.96179
,,,,2.712,0.96193,2.712,0.96171
,,,,2.7124,0.96185,2.7124,0.96163
,,,,2.7128,0.96177,2.7128,0.96155
,,,,2.7132,0.9617,2.7132,0.96147
,,,,2.7136,0.96162,2.7136,0.9614
,,,,2.714,0.96155,2.714,0.96132
,,,,2.7144,0.96147,2.7144,0.96124
,,,,2.7148,0.9614,2.7148,0.96116
,,,,2.7152,0.96132,2.7152,0.96109
,,,,2.7156,0.96125,2.7156,0.96101
,,,,2.716,0.96118,2.716,0.96094
,,,,2.7164,0.9611,2.7164,0.96086
,,,,2.7168,0.96103,2.7168,0.96079
,,,,2.7172,0.96096,2.7172,0.96072
,,,,2.7176,0.96089,2.7176,0.96065
,,,,2.718,0.96082,2.718,0.96058
,,,,2.7184,0.96075,2.7184,0.96051
,,,,2.7188,0.96069,2.7188,0.96044
,,,,2.7192,0.96062,2.7192,0.96037
,,,,2.7196,0.96055,2.7196,0.96031
,,,,2.72,0.96049,2.72,0.96024
,,,,2.7204,0.96043,2.7204,0.96018
,,,,2.7208,0.96037,2.7208,0.96011
,,,,2.7212,0.9603,2.7212,0.96005
,,,,2.7216,0.96024,2.7216,0.95999
,,,,2.722,0.96019,2.722,0.95993
,,,,2.7224,0.96013,2.7224,0.95987
,,,,2.7228,0.96007,2.7228,0.95981
,,,,2.7232,0.96001,2.7232,0.95975
,,,,2.7236,0.95996,2.7236,0.9597
,,,,2.724,0.9599,2.724,0.95964
,,,,2.7244,0.95985,2.7244,0.95958
,,,,2.7248,0.95979,2.7248,0.95953
,,,,2.7252,0.95974,2.7252,0.95948
,,,,2.7256,0.95969,2.7256,0.95943
,,,,2.726,0.95964,2.726,0.95938
,,,,2.7264,0.95959,2.7264,0.95933
,,,,2.7268,0.95954,2.7268,0.95928
,,,,2.7272,0.9595,2.7272,0.95923
,,,,2.7276,0.95945,2.7276,0.95918
,,,,2.728,0.95941,2.728,0.95914
,,,,2.7284,0.95936,2.7284,0.95909
,,,,2.7288,0.95932,2.7288,0.95905
,,,,2.7292,0.95928,2.7292,0.95901
,,,,2.7296,0.95924,2.7296,0.95896
,,,,2.73,0.9592,2.73,0.95892
,,,,2.7304,0.95916,2.7304,0.95888
,,,,2.7308,0.95912,2.7308,0.95885
,,,,2.7312,0.95909,2.7312,0.95881
,,,,2.7316,0.95905,2.7316,0.95877
,,,,2.732,0.95902,2.732,0.95874
,,,,2.7324,0.95898,2.7324,0.9587
,,,,2.7328,0.95895,2.7328,0.95867
,,,,2.7332,0.95892,2.7332,0.95864
,,,,2.7336,0.95889,2.7336,0.9586
,,,,2.734,0.95886,2.734,0.95857
,,,,2.7344,0.95883,2.7344,0.95855
,,,,2.7348,0.9588,2.7348,0.95852
,,,,2.7352,0.95878,2.7352,0.95849
,,,,2.7356,0.95875,2.7356,0.95846
,,,,2.736,0.95873,2.736,0.95844
,,,,2.7364,0.9587,2.7364,0.95841
,,,,2.7368,0.95868,2.7368,0.95839
,,,,2.7372,0.95866,2.7372,0.95837
,,,,2.7376,0.95864,2.7376,0.95835
,,,,2.738,0.95862,2.738,0.95832
,,,,2.7384,0.9586,2.7384,0.95831
,,,,2.7388,0.95858,2.7388,0.95829
,,,,2.7392,0.95856,2.7392,0.95827
,,,,2.7396,0.95855,2.7396,0.95825
,,,,2.74,0.95853,2.74,0.95824
,,,,2.7404,0.95852,2.7404,0.95822
,,,,2.7408,0.95851,2.7408,0.95821
,,,,2.7412,0.95849,2.7412,0.9582
,,,,2.7416,0.95848,2.7416,0.95819
,,,,2.742,0.95847,2.742,0.95818
,,,,2.7424,0.95846,2.7424,0.95817
,,,,2.7428,0.95846,2.7428,0.95816
,,,,2.7432,0.95845,2.7432,0.95815
,,,,2.7436,0.95844,2.7436,0.95815
,,,,2.744,0.95844,2.744,0.95814
,,,,2.7444,0.95844,2.7444,0.95814
,,,,2.7448,0.95843,2.7448,0.95813
,,,,2.7452,0.95843,2.7452,0.95813
,,,,2.7456,0.95843,2.7456,0.95813
,,,,2.746,0.95843,2.746,0.95813
,,,,2.7464,0.95843,2.7464,0.95813
,,,,2.7468,0.95843,2.7468,0.95813
,,,,2.7472,0.95844,2.7472,0.95814
,,,,2.7476,0.95844,2.7476,0.95814
,,,,2.748,0.95844,2.748,0.95815
,,,,2.7484,0.95845,2.7484,0.95815
,,,,2.7488,0.95846,2.7488,0.95816
,,,,2.7492,0.95847,2.7492,0.95817
,,,,2.7496,0.95848,2.7496,0.95818
,,,,2.75,0.95849,2.75,0.95819
,,,,2.7504,0.9585,2.7504,0.9582
,,,,2.7508,0.95851,2.7508,0.95821
,,,,2.7512,0.95852,2.7512,0.95822
,,,,2.7516,0.95854,2.7516,0.95823
,,,,2.752,0.95855,2.752,0.95825
,,,,2.7524,0.95857,2.7524,0.95826
,,,,2.7528,0.95858,2.7528,0.95828
,,,,2.7532,0.9586,2.7532,0.9583
,,,,2.7536,0.95862,2.7536,0.95832
,,,,2.754,0.95864,2.754,0.95834
,,,,2.7544,0.95866,2.7544,0.95836
,,,,2.7548,0.95868,2.7548,0.95838
,,,,2.7552,0.95871,2.7552,0.9584
,,,,2.7556,0.95873,2.7556,0.95843
,,,,2.756,0.95876,2.756,0.95845
,,,,2.7564,0.95878,2.7564,0.95848
,,,,2.7568,0.95881,2.7568,0.95851
,,,,2.7572,0.95884,2.7572,0.95853
,,,,2.7576,0.95887,2.7576,0.95856
,,,,2.758,0.9589,2.758,0.95859
,,,,2.7584,0.95893,2.7584,0.95862
,,,,2.7588,0.95896,2.7588,0.95866
,,,,2.7592,0.95899,2.7592,0.95869
,,,,2.7596,0.95903,2.7596,0.95872
,,,,2.76,0.95906,2.76,0.95876
,,,,2.7604,0.9591,2.7604,0.95879
,,,,2.7608,0.95914,2.7608,0.95883
,,,,2.7612,0.95917,2.7612,0.95887
,,,,2.7616,0.95921,2.7616,0.95891
,,,,2.762,0.95925,2.762,0.95895
,,,,2.7624,0.95929,2.7624,0.95899
,,,,2.7628,0.95933,2.7628,0.95903
,,,,2.7632,0.95938,2.7632,0.95907
,,,,2.7636,0.95942,2.7636,0.95912
,,,,2.764,0.95946,2.764,0.95916
,,,,2.7644,0.95951,2.7644,0.95921
,,,,2.7648,0.95955,2.7648,0.95925
,,,,2.7652,0.9596,2.7652,0.9593
,,,,2.7656,0.95965,2.7656,0.95935
,,,,2.766,0.9597,2.766,0.9594
,,,,2.7664,0.95975,2.7664,0.95945
,,,,2.7668,0.9598,2.7668,0.9595
,,,,2.7672,0.95985,2.7672,0.95955
,,,,2.7676,0.9599,2.7676,0.9596
,,,,2.768,0.95996,2.768,0.95966
,,,,2.7684,0.96001,2.7684,0.95971
,,,,2.7688,0.96007,2.7688,0.95977
,,,,2.7692,0.96012,2.7692,0.95982
,,,,2.7696,0.96018,2.7696,0.95988
,,,,2.77,0.96024,2.77,0.95994
,,,,2.7704,0.9603,2.7704,0.96
,,,,2.7708,0.96036,2.7708,0.96006
,,,,2.7712,0.96042,2.7712,0.96012
,,,,2.7716,0.96048,2.7716,0.96018
,,,,2.772,0.96055,2.772,0.96025
,,,,2.7724,0.96061,2.7724,0.96031
,,,,2.7728,0.96067,2.7728,0.96038
,,,,2.7732,0.96074,2.7732,0.96044
,,,,2.7736,0.96081,2.7736,0.96051
,,,,2.774,0.96087,2.774,0.96058
,,,,2.7744,0.96094,2.7744,0.96065
,,,,2.7748,0.96101,2.7748,0.96072
,,,,2.7752,0.96108,2.7752,0.96079
,,,,2.7756,0.96115,2.7756,0.96086
,,,,2.776,0.96122,2.776,0.96093
,,,,2.7764,0.9613,2.7764,0.96101
,,,,2.7768,0.96137,2.7768,0.96108
,,,,2.7772,0.96144,2.7772,0.96116
,,,,2.7776,0.96152,2.7776,0.96123
,,,,2.778,0.96159,2.778,0.96131
,,,,2.7784,0.96167,2.7784,0.96138
,,,,2.7788,0.96174,2.7788,0.96146
,,,,2.7792,0.96182,2.7792,0.96154
,,,,2.7796,0.9619,2.7796,0.96162
,,,,2.78,0.96198,2.78,0.9617
,,,,2.7804,0.96206,2.7804,0.96178
,,,,2.7808,0.96213,2.7808,0.96186
,,,,2.7812,0.96221,2.7812,0.96194
,,,,2.7816,0.96229,2.7816,0.96202
,,,,2.782,0.96238,2.782,0.9621
,,,,2.7824,0.96246,2.7824,0.96219
,,,,2.7828,0.96254,2.7828,0.96227
,,,,2.7832,0.96262,2.7832,0.96235
,,,,2.7836,0.96271,2.7836,0.96244
,,,,2.784,0.96279,2.784,0.96252
,,,,2.7844,0.96287,2.7844,0.96261
,,,,2.7848,0.96296,2.7848,0.9627
,,,,2.7852,0.96304,2.7852,0.96278
,,,,2.7856,0.96313,2.7856,0.96287
,,,,2.786,0.96321,2.786,0.96296
,,,,2.7864,0.9633,2.7864,0.96305
,,,,2.7868,0.96339,2.7868,0.96313
,,,,2.7872,0.96347,2.7872,0.96322
,,,,2.7876,0.96356,2.7876,0.96331
,,,,2.788,0.96365,2.788,0.9634
,,,,2.7884,0.96374,2.7884,0.96349
,,,,2.7888,0.96383,2.7888,0.96358
,,,,2.7892,0.96392,2.7892,0.96367
,,,,2.7896,0.96401,2.7896,0.96377
,,,,2.79,0.9641,2.79,0.96386
,,,,2.7904,0.96419,2.7904,0.96395
,,,,2.7908,0.96428,2.7908,0.96404
,,,,2.7912,0.96437,2.7912,0.96414
,,,,2.7916,0.96446,2.7916,0.96423
,,,,2.792,0.96456,2.792,0.96432
,,,,2.7924,0.96465,2.7924,0.96442
,,,,2.7928,0.96474,2.7928,0.96451
,,,,2.7932,0.96484,2.7932,0.96461
,,,,2.7936,0.96493,2.7936,0.9647
,,,,2.794,0.96503,2.794,0.9648
,,,,2.7944,0.96512,2.7944,0.9649
,,,,2.7948,0.96522,2.7948,0.96499
,,,,2.7952,0.96531,2.7952,0.96509
,,,,2.7956,0.96541,2.7956,0.96519
,,,,2.796,0.9655,2.796,0.96528
,,,,2.7964,0.9656,2.7964,0.96538
,,,,2.7968,0.9657,2.7968,0.96548
,,,,2.7972,0.9658,2.7972,0.96558
,,,,2.7976,0.9659,2.7976,0.96568
,,,,2.798,0.966,2.798,0.96578
,,,,2.7984,0.9661,2.7984,0.96588
,,,,2.7988,0.9662,2.7988,0.96598
,,,,2.7992,0.9663,2.7992,0.96608
,,,,2.7996,0.9664,2.7996,0.96618
,,,,2.8,0.9665,2.8,0.96629
,,,,2.8004,0.9666,2.8004,0.96639
,,,,2.8008,0.9667,2.8008,0.96649
,,,,2.8012,0.9668,2.8012,0.96659
,,,,2.8016,0.9669,2.8016,0.9667
,,,,2.802,0.967,2.802,0.9668
,,,,2.8024,0.96711,2.8024,0.9669
,,,,2.8028,0.96721,2.8028,0.96701
,,,,2.8032,0.96731,2.8032,0.96711
,,,,2.8036,0.96741,2.8036,0.96722
,,,,2.804,0.96752,2.804,0.96732
,,,,2.8044,0.96762,2.8044,0.96743
,,,,2.8048,0.96772,2.8048,0.96753
,,,,2.8052,0.96783,2.8052,0.96764
,,,,2.8056,0.96793,2.8056,0.96774
,,,,2.806,0.96804,2.806,0.96785
,,,,2.8064,0.96814,2.8064,0.96795
,,,,2.8068,0.96825,2.8068,0.96806
,,,,2.8072,0.96835,2.8072,0.96817
,,,,2.8076,0.96846,2.8076,0.96827
,,,,2.808,0.96856,2.808,0.96838
,,,,2.8084,0.96867,2.8084,0.96849
,,,,2.8088,0.96878,2.8088,0.9686
,,,,2.8092,0.96888,2.8092,0.9687
,,,,2.8096,0.96899,2.8096,0.96881
,,,,2.81,0.9691,2.81,0.96892
,,,,2.8104,0.9692,2.8104,0.96903
,,,,2.8108,0.96931,2.8108,0.96914
,,,,2.8112,0.96941,2.8112,0.96924
,,,,2.8116,0.96952,2.8116,0.96935
,,,,2.812,0.96962,2.812,0.96946
,,,,2.8124,0.96973,2.8124,0.96956
,,,,2.8128,0.96984,2.8128,0.96967
,,,,2.8132,0.96994,2.8132,0.96978
,,,,2.8136,0.97005,2.8136,0.96988
,,,,2.814,0.97015,2.814,0.96999
,,,,2.8144,0.97025,2.8144,0.9701
,,,,2.8148,0.97036,2.8148,0.9702
,,,,2.8152,0.97046,2.8152,0.97031
,,,,2.8156,0.97056,2.8156,0.97041
,,,,2.816,0.97067,2.816,0.97052
,,,,2.8164,0.97077,2.8164,0.97062
,,,,2.8168,0.97087,2.8168,0.97073
,,,,2.8172,0.97098,2.8172,0.97083
,,,,2.8176,0.97108,2.8176,0.97094
,,,,2.818,0.97118,2.818,0.97104
,,,,2.8184,0.97128,2.8184,0.97114
,,,,2.8188,0.97138,2.8188,0.97125
,,,,2.8192,0.97149,2.8192,0.97135
,,,,2.8196,0.97159,2.8196,0.97145
,,,,2.82,0.97169,2.82,0.97155
,,,,2.8204,0.97179,2.8204,0.97166
,,,,2.8208,0.97189,2.8208,0.97176
,,,,2.8212,0.97199,2.8212,0.97186
,,,,2.8216,0.97209,2.8216,0.97196
,,,,2.822,0.97219,2.822,0.97207
,,,,2.8224,0.97229,2.8224,0.97217
,,,,2.8228,0.97239,2.8228,0.97227
,,,,2.8232,0.97249,2.8232,0.97237
,,,,2.8236,0.97259,2.8236,0.97247
,,,,2.824,0.97268,2.824,0.97257
,,,,2.8244,0.97278,2.8244,0.97267
,,,,2.8248,0.97288,2.8248,0.97277
,,,,2.8252,0.97297,2.8252,0.97286
,,,,2.8256,0.97307,2.8256,0.97296
,,,,2.826,0.97317,2.826,0.97306
,,,,2.8264,0.97326,2.8264,0.97315
,,,,2.8268,0.97335,2.8268,0.97325
,,,,2.8272,0.97345,2.8272,0.97335
,,,,2.8276,0.97354,2.8276,0.97344
,,,,2.828,0.97364,2.828,0.97354
,,,,2.8284,0.97373,2.8284,0.97363
,,,,2.8288,0.97383,2.8288,0.97373
,,,,2.8292,0.97392,2.8292,0.97382
,,,,2.8296,0.97401,2.8296,0.97392
,,,,2.83,0.9741,2.83,0.97401
,,,,2.8304,0.9742,2.8304,0.9741
,,,,2.8308,0.97429,2.8308,0.9742
,,,,2.8312,0.97438,2.8312,0.97429
,,,,2.8316,0.97447,2.8316,0.97438
,,,,2.832,0.97456,2.832,0.97447
,,,,2.8324,0.97465,2.8324,0.97457
,,,,2.8328,0.97474,2.8328,0.97466
,,,,2.8332,0.97483,2.8332,0.97475
,,,,2.8336,0.97492,2.8336,0.97484
,,,,2.834,0.97501,2.834,0.97493
,,,,2.8344,0.97509,2.8344,0.97502
,,,,2.8348,0.97518,2.8348,0.9751
,,,,2.8352,0.97527,2.8352,0.97519
,,,,2.8356,0.97535,2.8356,0.97528
,,,,2.836,0.97544,2.836,0.97537
,,,,2.8364,0.97552,2.8364,0.97545
,,,,2.8368,0.97561,2.8368,0.97554
,,,,2.8372,0.97569,2.8372,0.97562
,,,,2.8376,0.97577,2.8376,0.97571
,,,,2.838,0.97586,2.838,0.97579
,,,,2.8384,0.97594,2.8384,0.97587
,,,,2.8388,0.97602,2.8388,0.97596
,,,,2.8392,0.9761,2.8392,0.97604
,,,,2.8396,0.97618,2.8396,0.97612
,,,,2.84,0.97627,2.84,0.97621
,,,,2.8404,0.97635,2.8404,0.97629
,,,,2.8408,0.97643,2.8408,0.97637
,,,,2.8412,0.97651,2.8412,0.97645
,,,,2.8416,0.97659,2.8416,0.97653
,,,,2.842,0.97666,2.842,0.97661
,,,,2.8424,0.97674,2.8424,0.97669
,,,,2.8428,0.97682,2.8428,0.97677
,,,,2.8432,0.9769,2.8432,0.97685
,,,,2.8436,0.97697,2.8436,0.97692
,,,,2.844,0.97705,2.844,0.977
,,,,2.8444,0.97712,2.8444,0.97707
,,,,2.8448,0.97719,2.8448,0.97715
,,,,2.8452,0.97726,2.8452,0.97722
,,,,2.8456,0.97733,2.8456,0.97729
,,,,2.846,0.9774,2.846,0.97736
,,,,2.8464,0.97747,2.8464,0.97744
,,,,2.8468,0.97754,2.8468,0.97751
,,,,2.8472,0.97761,2.8472,0.97757
,,,,2.8476,0.97768,2.8476,0.97764
,,,,2.848,0.97774,2.848,0.97771
,,,,2.8484,0.97781,2.8484,0.97778
,,,,2.8488,0.97787,2.8488,0.97784
,,,,2.8492,0.97794,2.8492,0.97791
,,,,2.8496,0.978,2.8496,0.97797
,,,,2.85,0.97806,2.85,0.97803
,,,,2.8504,0.97812,2.8504,0.97809
,,,,2.8508,0.97818,2.8508,0.97815
,,,,2.8512,0.97824,2.8512,0.97821
,,,,2.8516,0.9783,2.8516,0.97827
,,,,2.852,0.97835,2.852,0.97833
,,,,2.8524,0.97841,2.8524,0.97839
,,,,2.8528,0.97847,2.8528,0.97845
,,,,2.8532,0.97852,2.8532,0.9785
,,,,2.8536,0.97857,2.8536,0.97856
,,,,2.854,0.97863,2.854,0.97861
,,,,2.8544,0.97868,2.8544,0.97866
,,,,2.8548,0.97873,2.8548,0.97871
,,,,2.8552,0.97877,2.8552,0.97876
,,,,2.8556,0.97882,2.8556,0.97881
,,,,2.856,0.97887,2.856,0.97886
,,,,2.8564,0.97892,2.8564,0.97891
,,,,2.8568,0.97896,2.8568,0.97895
,,,,2.8572,0.97901,2.8572,0.979
,,,,2.8576,0.97905,2.8576,0.97904
,,,,2.858,0.97909,2.858,0.97909
,,,,2.8584,0.97914,2.8584,0.97913
,,,,2.8588,0.97918,2.8588,0.97917
,,,,2.8592,0.97922,2.8592,0.97921
,,,,2.8596,0.97926,2.8596,0.97926
,,,,2.86,0.9793,2.86,0.97929
,,,,2.8604,0.97934,2.8604,0.97933
,,,,2.8608,0.97937,2.8608,0.97937
,,,,2.8612,0.97941,2.8612,0.97941
,,,,2.8616,0.97944,2.8616,0.97944
,,,,2.862,0.97948,2.862,0.97948
,,,,2.8624,0.97951,2.8624,0.97951
,,,,2.8628,0.97954,2.8628,0.97954
,,,,2.8632,0.97957,2.8632,0.97957
,,,,2.8636,0.9796,2.8636,0.9796
,,,,2.864,0.97963,2.864,0.97963
,,,,2.8644,0.97966,2.8644,0.97966
,,,,2.8648,0.97969,2.8648,0.97969
,,,,2.8652,0.97971,2.8652,0.97972
,,,,2.8656,0.97974,2.8656,0.97974
,,,,2.866,0.97976,2.866,0.97977
,,,,2.8664,0.97979,2.8664,0.97979
,,,,2.8668,0.97981,2.8668,0.97981
,,,,2.8672,0.97983,2.8672,0.97984
,,,,2.8676,0.97985,2.8676,0.97986
,,,,2.868,0.97987,2.868,0.97988
,,,,2.8684,0.97989,2.8684,0.9799
,,,,2.8688,0.9799,2.8688,0.97991
,,,,2.8692,0.97992,2.8692,0.97993
,,,,2.8696,0.97994,2.8696,0.97995
,,,,2.87,0.97995,2.87,0.97996
,,,,2.8704,0.97996,2.8704,0.97998
,,,,2.8708,0.97998,2.8708,0.97999
,,,,2.8712,0.97999,2.8712,0.98
,,,,2.8716,0.98,2.8716,0.98001
,,,,2.872,0.98001,2.872,0.98002
,,,,2.8724,0.98002,2.8724,0.98003
,,,,2.8728,0.98003,2.8728,0.98004
,,,,2.8732,0.98003,2.8732,0.98005
,,,,2.8736,0.98004,2.8736,0.98005
,,,,2.874,0.98004,2.874,0.98006
,,,,2.8744,0.98005,2.8744,0.98006
,,,,2.8748,0.98005,2.8748,0.98006
,,,,2.8752,0.98005,2.8752,0.98007
,,,,2.8756,0.98005,2.8756,0.98007
,,,,2.876,0.98005,2.876,0.98007
,,,,2.8764,0.98005,2.8764,0.98007
,,,,2.8768,0.98005,2.8768,0.98007
,,,,2.8772,0.98005,2.8772,0.98006
,,,,2.8776,0.98005,2.8776,0.98006
,,,,2.878,0.98004,2.878,0.98005
,,,,2.8784,0.98003,2.8784,0.98005
,,,,2.8788,0.98003,2.8788,0.98004
,,,,2.8792,0.98002,2.8792,0.98003
,,,,2.8796,0.98001,2.8796,0.98003
,,,,2.88,0.98,2.88,0.98002
,,,,2.8804,0.97999,2.8804,0.98001
,,,,2.8808,0.97998,2.8808,0.97999
,,,,2.8812,0.97997,2.8812,0.97998
,,,,2.8816,0.97995,2.8816,0.97997
,,,,2.882,0.97994,2.882,0.97995
,,,,2.8824,0.97992,2.8824,0.97994
,,,,2.8828,0.97991,2.8828,0.97992
,,,,2.8832,0.97989,2.8832,0.9799
,,,,2.8836,0.97987,2.8836,0.97988
,,,,2.884,0.97985,2.884,0.97986
,,,,2.8844,0.97983,2.8844,0.97984
,,,,2.8848,0.97981,2.8848,0.97982
,,,,2.8852,0.97979,2.8852,0.9798
,,,,2.8856,0.97976,2.8856,0.97977
,,,,2.886,0.97974,2.886,0.97975
,,,,2.8864,0.97971,2.8864,0.97973
,,,,2.8868,0.97969,2.8868,0.9797
,,,,2.8872,0.97966,2.8872,0.97967
,,,,2.8876,0.97963,2.8876,0.97964
,,,,2.888,0.9796,2.888,0.97961
,,,,2.8884,0.97957,2.8884,0.97958
,,,,2.8888,0.97954,2.8888,0.97955
,,,,2.8892,0.97951,2.8892,0.97952
,,,,2.8896,0.97948,2.8896,0.97949
,,,,2.89,0.97945,2.89,0.97945
,,,,2.8904,0.97941,2.8904,0.97942
,,,,2.8908,0.97938,2.8908,0.97938
,,,,2.8912,0.97934,2.8912,0.97935
,,,,2.8916,0.9793,2.8916,0.97931
,,,,2.892,0.97926,2.892,0.97927
,,,,2.8924,0.97923,2.8924,0.97923
,,,,2.8928,0.97919,2.8928,0.97919
,,,,2.8932,0.97915,2.8932,0.97915
,,,,2.8936,0.9791,2.8936,0.97911
,,,,2.894,0.97906,2.894,0.97906
,,,,2.8944,0.97902,2.8944,0.97902
,,,,2.8948,0.97897,2.8948,0.97897
,,,,2.8952,0.97893,2.8952,0.97893
,,,,2.8956,0.97888,2.8956,0.97888
,,,,2.896,0.97884,2.896,0.97883
,,,,2.8964,0.97879,2.8964,0.97879
,,,,2.8968,0.97874,2.8968,0.97874
,,,,2.8972,0.97869,2.8972,0.97869
,,,,2.8976,0.97864,2.8976,0.97864
,,,,2.898,0.97859,2.898,0.97858
,,,,2.8984,0.97854,2.8984,0.97853
,,,,2.8988,0.97848,2.8988,0.97848
,,,,2.8992,0.97843,2.8992,0.97842
,,,,2.8996,0.97837,2.8996,0.97836
,,,,2.9,0.97832,2.9,0.97831
,,,,2.9004,0.97826,2.9004,0.97825
,,,,2.9008,0.9782,2.9008,0.97819
,,,,2.9012,0.97815,2.9012,0.97813
,,,,2.9016,0.97809,2.9016,0.97807
,,,,2.902,0.97803,2.902,0.97801
,,,,2.9024,0.97797,2.9024,0.97795
,,,,2.9028,0.9779,2.9028,0.97789
,,,,2.9032,0.97784,2.9032,0.97782
,,,,2.9036,0.97778,2.9036,0.97776
,,,,2.904,0.97772,2.904,0.9777
,,,,2.9044,0.97765,2.9044,0.97763
,,,,2.9048,0.97759,2.9048,0.97756
,,,,2.9052,0.97752,2.9052,0.9775
,,,,2.9056,0.97745,2.9056,0.97743
,,,,2.906,0.97738,2.906,0.97736
,,,,2.9064,0.97731,2.9064,0.97728
,,,,2.9068,0.97724,2.9068,0.97721
,,,,2.9072,0.97717,2.9072,0.97714
,,,,2.9076,0.9771,2.9076,0.97707
,,,,2.908,0.97702,2.908,0.97699
,,,,2.9084,0.97695,2.9084,0.97692
,,,,2.9088,0.97687,2.9088,0.97684
,,,,2.9092,0.9768,2.9092,0.97677
,,,,2.9096,0.97672,2.9096,0.97669
,,,,2.91,0.97665,2.91,0.97661
,,,,2.9104,0.97657,2.9104,0.97653
,,,,2.9108,0.97649,2.9108,0.97646
,,,,2.9112,0.97641,2.9112,0.97638
,,,,2.9116,0.97634,2.9116,0.9763
,,,,2.912,0.97626,2.912,0.97621
,,,,2.9124,0.97618,2.9124,0.97613
,,,,2.9128,0.9761,2.9128,0.97605
,,,,2.9132,0.97602,2.9132,0.97597
,,,,2.9136,0.97593,2.9136,0.97589
,,,,2.914,0.97585,2.914,0.9758
,,,,2.9144,0.97577,2.9144,0.97572
,,,,2.9148,0.97569,2.9148,0.97564
,,,,2.9152,0.9756,2.9152,0.97555
,,,,2.9156,0.97552,2.9156,0.97547
,,,,2.916,0.97543,2.916,0.97538
,,,,2.9164,0.97535,2.9164,0.97529
,,,,2.9168,0.97526,2.9168,0.97521
,,,,2.9172,0.97518,2.9172,0.97512
,,,,2.9176,0.97509,2.9176,0.97503
,,,,2.918,0.975,2.918,0.97494
,,,,2.9184,0.97492,2.9184,0.97486
,,,,2.9188,0.97483,2.9188,0.97477
,,,,2.9192,0.97474,2.9192,0.97468
,,,,2.9196,0.97466,2.9196,0.97459
,,,,2.92,0.97457,2.92,0.9745
,,,,2.9204,0.97448,2.9204,0.97441
,,,,2.9208,0.97439,2.9208,0.97432
,,,,2.9212,0.97431,2.9212,0.97423
,,,,2.9216,0.97422,2.9216,0.97414
,,,,2.922,0.97413,2.922,0.97405
,,,,2.9224,0.97403,2.9224,0.97396
,,,,2.9228,0.97394,2.9228,0.97386
,,,,2.9232,0.97385,2.9232,0.97377
,,,,2.9236,0.97376,2.9236,0.97368
,,,,2.924,0.97367,2.924,0.97358
,,,,2.9244,0.97357,2.9244,0.97349
,,,,2.9248,0.97348,2.9248,0.9734
,,,,2.9252,0.97339,2.9252,0.9733
,,,,2.9256,0.9733,2.9256,0.97321
,,,,2.926,0.9732,2.926,0.97311
,,,,2.9264,0.97311,2.9264,0.97302
,,,,2.9268,0.97301,2.9268,0.97292
,,,,2.9272,0.97292,2.9272,0.97282
,,,,2.9276,0.97282,2.9276,0.97273
,,,,2.928,0.97273,2.928,0.97263
,,,,2.9284,0.97263,2.9284,0.97253
,,,,2.9288,0.97254,2.9288,0.97244
,,,,2.9292,0.97244,2.9292,0.97234
,,,,2.9296,0.97234,2.9296,0.97224
,,,,2.93,0.97225,2.93,0.97214
,,,,2.9304,0.97215,2.9304,0.97204
,,,,2.9308,0.97205,2.9308,0.97194
,,,,2.9312,0.97195,2.9312,0.97184
,,,,2.9316,0.97185,2.9316,0.97174
,,,,2.932,0.97176,2.932,0.97164
,,,,2.9324,0.97166,2.9324,0.97154
,,,,2.9328,0.97156,2.9328,0.97144
,,,,2.9332,0.97146,2.9332,0.97134
,,,,2.9336,0.97136,2.9336,0.97124
,,,,2.934,0.97126,2.934,0.97114
,,,,2.9344,0.97116,2.9344,0.97103
,,,,2.9348,0.97106,2.9348,0.97093
,,,,2.9352,0.97096,2.9352,0.97083
,,,,2.9356,0.97086,2.9356,0.97073
,,,,2.936,0.97075,2.936,0.97062
,,,,2.9364,0.97065,2.9364,0.97052
,,,,2.9368,0.97055,2.9368,0.97042
,,,,2.9372,0.97045,2.9372,0.97032
,,,,2.9376,0.97035,2.9376,0.97021
,,,,2.938,0.97025,2.938,0.97011
,,,,2.9384,0.97015,2.9384,0.97001
,,,,2.9388,0.97005,2.9388,0.9699
,,,,2.9392,0.96994,2.9392,0.9698
,,,,2.9396,0.96984,2.9396,0.9697
,,,,2.94,0.96974,2.94,0.9696
,,,,2.9404,0.96964,2.9404,0.96949
,,,,2.9408,0.96954,2.9408,0.96939
,,,,2.9412,0.96944,2.9412,0.96929
,,,,2.9416,0.96933,2.9416,0.96918
,,,,2.942,0.96923,2.942,0.96908
,,,,2.9424,0.96913,2.9424,0.96897
,,,,2.9428,0.96902,2.9428,0.96887
,,,,2.9432,0.96892,2.9432,0.96876
,,,,2.9436,0.96882,2.9436,0.96866
,,,,2.944,0.96871,2.944,0.96855
,,,,2.9444,0.96861,2.9444,0.96845
,,,,2.9448,0.96851,2.9448,0.96834
,,,,2.9452,0.96841,2.9452,0.96824
,,,,2.9456,0.96831,2.9456,0.96814
,,,,2.946,0.9682,2.946,0.96804
,,,,2.9464,0.9681,2.9464,0.96793
,,,,2.9468,0.968,2.9468,0.96783
,,,,2.9472,0.9679,2.9472,0.96773
,,,,2.9476,0.9678,2.9476,0.96763
,,,,2.948,0.9677,2.948,0.96753
,,,,2.9484,0.9676,2.9484,0.96743
,,,,2.9488,0.9675,2.9488,0.96733
,,,,2.9492,0.96741,2.9492,0.96722
,,,,2.9496,0.96731,2.9496,0.96712
,,,,2.95,0.96721,2.95,0.96702
,,,,2.9504,0.96711,2.9504,0.96693
,,,,2.9508,0.96701,2.9508,0.96683
,,,,2.9512,0.96692,2.9512,0.96673
,,,,2.9516,0.96682,2.9516,0.96663
,,,,2.952,0.96672,2.952,0.96653
,,,,2.9524,0.96662,2.9524,0.96643
,,,,2.9528,0.96653,2.9528,0.96633
,,,,2.9532,0.96643,2.9532,0.96624
,,,,2.9536,0.96634,2.9536,0.96614
,,,,2.954,0.96624,2.954,0.96604
,,,,2.9544,0.96615,2.9544,0.96595
,,,,2.9548,0.96605,2.9548,0.96585
,,,,2.9552,0.96596,2.9552,0.96576
,,,,2.9556,0.96586,2.9556,0.96566
,,,,2.956,0.96577,2.956,0.96557
,,,,2.9564,0.96568,2.9564,0.96547
,,,,2.9568,0.96558,2.9568,0.96538
,,,,2.9572,0.96549,2.9572,0.96528
,,,,2.9576,0.9654,2.9576,0.96519
,,,,2.958,0.96531,2.958,0.96509
,,,,2.9584,0.96522,2.9584,0.965
,,,,2.9588,0.96512,2.9588,0.96491
,,,,2.9592,0.96503,2.9592,0.96482
,,,,2.9596,0.96494,2.9596,0.96472
,,,,2.96,0.96485,2.96,0.96463
,,,,2.9604,0.96476,2.9604,0.96454
,,,,2.9608,0.96467,2.9608,0.96445
,,,,2.9612,0.96459,2.9612,0.96436
,,,,2.9616,0.9645,2.9616,0.96427
,,,,2.962,0.96441,2.962,0.96418
,,,,2.9624,0.96432,2.9624,0.96409
,,,,2.9628,0.96424,2.9628,0.96401
,,,,2.9632,0.96415,2.9632,0.96392
,,,,2.9636,0.96406,2.9636,0.96383
,,,,2.964,0.96398,2.964,0.96375
,,,,2.9644,0.96389,2.9644,0.96366
,,,,2.9648,0.96381,2.9648,0.96357
,,,,2.9652,0.96373,2.9652,0.96349
,,,,2.9656,0.96364,2.9656,0.9634
,,,,2.966,0.96356,2.966,0.96332
,,,,2.9664,0.96348,2.9664,0.96323
,,,,2.9668,0.9634,2.9668,0.96315
,,,,2.9672,0.96331,2.9672,0.96307
,,,,2.9676,0.96323,2.9676,0.96298
,,,,2.968,0.96315,2.968,0.9629
,,,,2.9684,0.96307,2.9684,0.96282
,,,,2.9688,0.96299,2.9688,0.96274
,,,,2.9692,0.96291,2.9692,0.96266
,,,,2.9696,0.96284,2.9696,0.96258
,,,,2.97,0.96276,2.97,0.9625
,,,,2.9704,0.96268,2.9704,0.96242
,,,,2.9708,0.96261,2.9708,0.96235
,,,,2.9712,0.96253,2.9712,0.96227
,,,,2.9716,0.96245,2.9716,0.96219
,,,,2.972,0.96238,2.972,0.96212
,,,,2.9724,0.96231,2.9724,0.96204
,,,,2.9728,0.96223,2.9728,0.96197
,,,,2.9732,0.96216,2.9732,0.9619
,,,,2.9736,0.96209,2.9736,0.96182
,,,,2.974,0.96202,2.974,0.96175
,,,,2.9744,0.96195,2.9744,0.96168
,,,,2.9748,0.96188,2.9748,0.96161
,,,,2.9752,0.96181,2.9752,0.96154
,,,,2.9756,0.96175,2.9756,0.96147
,,,,2.976,0.96168,2.976,0.9614
,,,,2.9764,0.96161,2.9764,0.96133
,,,,2.9768,0.96154,2.9768,0.96126
,,,,2.9772,0.96148,2.9772,0.96119
,,,,2.9776,0.96141,2.9776,0.96112
,,,,2.978,0.96135,2.978,0.96106
,,,,2.9784,0.96128,2.9784,0.96099
,,,,2.9788,0.96122,2.9788,0.96092
,,,,2.9792,0.96115,2.9792,0.96086
,,,,2.9796,0.96109,2.9796,0.9608
,,,,2.98,0.96103,2.98,0.96073
,,,,2.9804,0.96096,2.9804,0.96067
,,,,2.9808,0.9609,2.9808,0.96061
,,,,2.9812,0.96085,2.9812,0.96055
,,,,2.9816,0.96079,2.9816,0.96049
,,,,2.982,0.96073,2.982,0.96043
,,,,2.9824,0.96067,2.9824,0.96038
,,,,2.9828,0.96062,2.9828,0.96032
,,,,2.9832,0.96056,2.9832,0.96026
,,,,2.9836,0.96051,2.9836,0.96021
,,,,2.984,0.96046,2.984,0.96016
,,,,2.9844,0.9604,2.9844,0.96011
,,,,2.9848,0.96035,2.9848,0.96005
,,,,2.9852,0.9603,2.9852,0.96
,,,,2.9856,0.96025,2.9856,0.95995
,,,,2.986,0.96021,2.986,0.9599
,,,,2.9864,0.96016,2.9864,0.95985
,,,,2.9868,0.96011,2.9868,0.95981
,,,,2.9872,0.96007,2.9872,0.95976
,,,,2.9876,0.96002,2.9876,0.95971
,,,,2.988,0.95998,2.988,0.95967
,,,,2.9884,0.95993,2.9884,0.95963
,,,,2.9888,0.95989,2.9888,0.95958
,,,,2.9892,0.95985,2.9892,0.95954
,,,,2.9896,0.95981,2.9896,0.9595
,,,,2.99,0.95977,2.99,0.95946
,,,,2.9904,0.95973,2.9904,0.95942
,,,,2.9908,0.95969,2.9908,0.95938
,,,,2.9912,0.95965,2.9912,0.95935
,,,,2.9916,0.95962,2.9916,0.95931
,,,,2.992,0.95958,2.992,0.95927
,,,,2.9924,0.95955,2.9924,0.95924
,,,,2.9928,0.95952,2.9928,0.95921
,,,,2.9932,0.95948,2.9932,0.95918
,,,,2.9936,0.95945,2.9936,0.95914
,,,,2.994,0.95942,2.994,0.95911
,,,,2.9944,0.95939,2.9944,0.95908
,,,,2.9948,0.95937,2.9948,0.95906
,,,,2.9952,0.95934,2.9952,0.95903
,,,,2.9956,0.95931,2.9956,0.959
,,,,2.996,0.95929,2.996,0.95898
,,,,2.9964,0.95926,2.9964,0.95895
,,,,2.9968,0.95924,2.9968,0.95893
,,,,2.9972,0.95922,2.9972,0.95891
,,,,2.9976,0.9592,2.9976,0.95889
,,,,2.998,0.95918,2.998,0.95886
,,,,2.9984,0.95916,2.9984,0.95884
,,,,2.9988,0.95914,2.9988,0.95882
,,,,2.9992,0.95912,2.9992,0.95881
,,,,2.9996,0.9591,2.9996,0.95879
,,,,3,0.95909,3,0.95877
,,,,3.0004,0.95907,3.0004,0.95876
,,,,3.0008,0.95906,3.0008,0.95875
,,,,3.0012,0.95905,3.0012,0.95873
,,,,3.0016,0.95904,3.0016,0.95872
,,,,3.002,0.95902,3.002,0.95871
,,,,3.0024,0.95901,3.0024,0.9587
,,,,3.0028,0.95901,3.0028,0.95869
,,,,3.0032,0.959,3.0032,0.95868
,,,,3.0036,0.95899,3.0036,0.95867
,,,,3.004,0.95898,3.004,0.95867
,,,,3.0044,0.95898,3.0044,0.95866
,,,,3.0048,0.95897,3.0048,0.95866
,,,,3.0052,0.95897,3.0052,0.95865
,,,,3.0056,0.95897,3.0056,0.95865
,,,,3.006,0.95897,3.006,0.95865
,,,,3.0064,0.95897,3.0064,0.95865
,,,,3.0068,0.95897,3.0068,0.95865
,,,,3.0072,0.95897,3.0072,0.95865
,,,,3.0076,0.95897,3.0076,0.95865
,,,,3.008,0.95897,3.008,0.95865
,,,,3.0084,0.95897,3.0084,0.95866
,,,,3.0088,0.95898,3.0088,0.95866
,,,,3.0092,0.95898,3.0092,0.95867
,,,,3.0096,0.95899,3.0096,0.95867
,,,,3.01,0.959,3.01,0.95868
,,,,3.0104,0.959,3.0104,0.95869
,,,,3.0108,0.95901,3.0108,0.9587
,,,,3.0112,0.95902,3.0112,0.95871
,,,,3.0116,0.95903,3.0116,0.95872
,,,,3.012,0.95905,3.012,0.95873
,,,,3.0124,0.95906,3.0124,0.95874
,,,,3.0128,0.95907,3.0128,0.95876
,,,,3.0132,0.95909,3.0132,0.95877
,,,,3.0136,0.9591,3.0136,0.95879
,,,,3.014,0.95912,3.014,0.9588
,,,,3.0144,0.95914,3.0144,0.95882
,,,,3.0148,0.95915,3.0148,0.95884
,,,,3.0152,0.95917,3.0152,0.95886
,,,,3.0156,0.95919,3.0156,0.95888
,,,,3.016,0.95921,3.016,0.9589
,,,,3.0164,0.95924,3.0164,0.95892
,,,,3.0168,0.95926,3.0168,0.95894
,,,,3.0172,0.95928,3.0172,0.95897
,,,,3.0176,0.95931,3.0176,0.95899
,,,,3.018,0.95933,3.018,0.95902
,,,,3.0184,0.95936,3.0184,0.95905
,,,,3.0188,0.95938,3.0188,0.95907
,,,,3.0192,0.95941,3.0192,0.9591
,,,,3.0196,0.95944,3.0196,0.95913
,,,,3.02,0.95947,3.02,0.95916
,,,,3.0204,0.9595,3.0204,0.95919
,,,,3.0208,0.95953,3.0208,0.95922
,,,,3.0212,0.95957,3.0212,0.95926
,,,,3.0216,0.9596,3.0216,0.95929
,,,,3.022,0.95963,3.022,0.95933
,,,,3.0224,0.95967,3.0224,0.95936
,,,,3.0228,0.95971,3.0228,0.9594
,,,,3.0232,0.95974,3.0232,0.95944
,,,,3.0236,0.95978,3.0236,0.95948
,,,,3.024,0.95982,3.024,0.95952
,,,,3.0244,0.95986,3.0244,0.95956
,,,,3.0248,0.9599,3.0248,0.9596
,,,,3.0252,0.95994,3.0252,0.95964
,,,,3.0256,0.95999,3.0256,0.95968
,,,,3.026,0.96003,3.026,0.95973
,,,,3.0264,0.96008,3.0264,0.95977
,,,,3.0268,0.96012,3.0268,0.95982
,,,,3.0272,0.96017,3.0272,0.95986
,,,,3.0276,0.96021,3.0276,0.95991
,,,,3.028,0.96026,3.028,0.95996
,,,,3.0284,0.96031,3.0284,0.96001
,,,,3.0288,0.96036,3.0288,0.96006
,,,,3.0292,0.96041,3.0292,0.96011
,,,,3.0296,0.96047,3.0296,0.96017
,,,,3.03,0.96052,3.03,0.96022
,,,,3.0304,0.96057,3.0304,0.96027
,,,,3.0308,0.96063,3.0308,0.96033
,,,,3.0312,0.96068,3.0312,0.96038
,,,,3.0316,0.96074,3.0316,0.96044
,,,,3.032,0.96079,3.032,0.9605
,,,,3.0324,0.96085,3.0324,0.96056
,,,,3.0328,0.96091,3.0328,0.96062
,,,,3.0332,0.96097,3.0332,0.96068
,,,,3.0336,0.96103,3.0336,0.96074
,,,,3.034,0.96109,3.034,0.9608
,,,,3.0344,0.96115,3.0344,0.96086
,,,,3.0348,0.96121,3.0348,0.96093
,,,,3.0352,0.96128,3.0352,0.96099
,,,,3.0356,0.96134,3.0356,0.96106
,,,,3.036,0.96141,3.036,0.96112
,,,,3.0364,0.96147,3.0364,0.96119
,,,,3.0368,0.96154,3.0368,0.96125
,,,,3.0372,0.9616,3.0372,0.96132
,,,,3.0376,0.96167,3.0376,0.96139
,,,,3.038,0.96174,3.038,0.96146
,,,,3.0384,0.96181,3.0384,0.96153
,,,,3.0388,0.96188,3.0388,0.9616
,,,,3.0392,0.96195,3.0392,0.96167
,,,,3.0396,0.96202,3.0396,0.96174
,,,,3.04,0.96209,3.04,0.96182
,,,,3.0404,0.96216,3.0404,0.96189
,,,,3.0408,0.96223,3.0408,0.96196
,,,,3.0412,0.9623,3.0412,0.96204
,,,,3.0416,0.96238,3.0416,0.96211
,,,,3.042,0.96245,3.042,0.96218
,,,,3.0424,0.96252,3.0424,0.96226
,,,,3.0428,0.9626,3.0428,0.96234
,,,,3.0432,0.96267,3.0432,0.96241
,,,,3.0436,0.96275,3.0436,0.96249
,,,,3.044,0.96283,3.044,0.96257
,,,,3.0444,0.9629,3.0444,0.96265
,,,,3.0448,0.96298,3.0448,0.96273
,,,,3.0452,0.96306,3.0452,0.9628
,,,,3.0456,0.96314,3.0456,0.96288
,,,,3.046,0.96321,3.046,0.96296
,,,,3.0464,0.96329,3.0464,0.96304
,,,,3.0468,0.96337,3.0468,0.96312
,,,,3.0472,0.96345,3.0472,0.96321
,,,,3.0476,0.96353,3.0476,0.96329
,,,,3.048,0.96361,3.048,0.96337
,,,,3.0484,0.96369,3.0484,0.96345
,,,,3.0488,0.96378,3.0488,0.96354
,,,,3.0492,0.96386,3.0492,0.96362
,,,,3.0496,0.96394,3.0496,0.96371
,,,,3.05,0.96402,3.05,0.96379
,,,,3.0504,0.96411,3.0504,0.96388
,,,,3.0508,0.96419,3.0508,0.96396
,,,,3.0512,0.96427,3.0512,0.96405
,,,,3.0516,0.96436,3.0516,0.96413
,,,,3.052,0.96444,3.052,0.96422
,,,,3.0524,0.96453,3.0524,0.9643
,,,,3.0528,0.96461,3.0528,0.96439
,,,,3.0532,0.9647,3.0532,0.96448
,,,,3.0536,0.96479,3.0536,0.96457
,,,,3.054,0.96487,3.054,0.96466
,,,,3.0544,0.96496,3.0544,0.96475
,,,,3.0548,0.96505,3.0548,0.96484
,,,,3.0552,0.96514,3.0552,0.96492
,,,,3.0556,0.96522,3.0556,0.96501
,,,,3.056,0.96531,3.056,0.9651
,,,,3.0564,0.9654,3.0564,0.96519
,,,,3.0568,0.96549,3.0568,0.96528
,,,,3.0572,0.96558,3.0572,0.96537
,,,,3.0576,0.96567,3.0576,0.96547
,,,,3.058,0.96576,3.058,0.96556
,,,,3.0584,0.96585,3.0584,0.96565
,,,,3.0588,0.96594,3.0588,0.96574
,,,,3.0592,0.96604,3.0592,0.96583
,,,,3.0596,0.96613,3.0596,0.96593
,,,,3.06,0.96622,3.06,0.96602
,,,,3.0604,0.96631,3.0604,0.96612
,,,,3.0608,0.96641,3.0608,0.96621
,,,,3.0612,0.9665,3.0612,0.96631
,,,,3.0616,0.96659,3.0616,0.9664
,,,,3.062,0.96669,3.062,0.9665
,,,,3.0624,0.96678,3.0624,0.96659
,,,,3.0628,0.96688,3.0628,0.96669
,,,,3.0632,0.96697,3.0632,0.96678
,,,,3.0636,0.96706,3.0636,0.96688
,,,,3.064,0.96716,3.064,0.96698
,,,,3.0644,0.96725,3.0644,0.96707
,,,,3.0648,0.96735,3.0648,0.96717
,,,,3.0652,0.96745,3.0652,0.96727
,,,,3.0656,0.96754,3.0656,0.96736
,,,,3.066,0.96764,3.066,0.96746
,,,,3.0664,0.96773,3.0664,0.96756
,,,,3.0668,0.96783,3.0668,0.96765
,,,,3.0672,0.96793,3.0672,0.96775
,,,,3.0676,0.96802,3.0676,0.96785
,,,,3.068,0.96812,3.068,0.96795
,,,,3.0684,0.96822,3.0684,0.96805
,,,,3.0688,0.96832,3.0688,0.96815
,,,,3.0692,0.96841,3.0692,0.96825
,,,,3.0696,0.96851,3.0696,0.96835
,,,,3.07,0.96861,3.07,0.96845
,,,,3.0704,0.96871,3.0704,0.96854
,,,,3.0708,0.96881,3.0708,0.96864
,,,,3.0712,0.96891,3.0712,0.96874
,,,,3.0716,0.96901,3.0716,0.96885
,,,,3.072,0.9691,3.072,0.96895
,,,,3.0724,0.9692,3.0724,0.96905
,,,,3.0728,0.9693,3.0728,0.96915
,,,,3.0732,0.9694,3.0732,0.96925
,,,,3.0736,0.9695,3.0736,0.96935
,,,,3.074,0.96959,3.074,0.96944
,,,,3.0744,0.96969,3.0744,0.96954
,,,,3.0748,0.96979,3.0748,0.96964
,,,,3.0752,0.96989,3.0752,0.96974
,,,,3.0756,0.96998,3.0756,0.96984
,,,,3.076,0.97008,3.076,0.96994
,,,,3.0764,0.97018,3.0764,0.97004
,,,,3.0768,0.97027,3.0768,0.97014
,,,,3.0772,0.97037,3.0772,0.97023
,,,,3.0776,0.97047,3.0776,0.97033
,,,,3.078,0.97056,3.078,0.97043
,,,,3.0784,0.97066,3.0784,0.97053
,,,,3.0788,0.97075,3.0788,0.97062
,,,,3.0792,0.97085,3.0792,0.97072
,,,,3.0796,0.97094,3.0796,0.97081
,,,,3.08,0.97103,3.08,0.97091
,,,,3.0804,0.97113,3.0804,0.97101
,,,,3.0808,0.97122,3.0808,0.9711
,,,,3.0812,0.97132,3.0812,0.9712
,,,,3.0816,0.97141,3.0816,0.97129
,,,,3.082,0.9715,3.082,0.97139
,,,,3.0824,0.9716,3.0824,0.97148
,,,,3.0828,0.97169,3.0828,0.97157
,,,,3.0832,0.97178,3.0832,0.97167
,,,,3.0836,0.97187,3.0836,0.97176
,,,,3.084,0.97197,3.084,0.97186
,,,,3.0844,0.97206,3.0844,0.97195
,,,,3.0848,0.97215,3.0848,0.97204
,,,,3.0852,0.97224,3.0852,0.97213
,,,,3.0856,0.97233,3.0856,0.97223
,,,,3.086,0.97242,3.086,0.97232
,,,,3.0864,0.97251,3.0864,0.97241
,,,,3.0868,0.9726,3.0868,0.9725
,,,,3.0872,0.97269,3.0872,0.97259
,,,,3.0876,0.97277,3.0876,0.97268
,,,,3.088,0.97286,3.088,0.97277
,,,,3.0884,0.97295,3.0884,0.97285
,,,,3.0888,0.97304,3.0888,0.97294
,,,,3.0892,0.97312,3.0892,0.97303
,,,,3.0896,0.97321,3.0896,0.97312
,,,,3.09,0.97329,3.09,0.9732
,,,,3.0904,0.97338,3.0904,0.97329
,,,,3.0908,0.97346,3.0908,0.97337
,,,,3.0912,0.97355,3.0912,0.97346
,,,,3.0916,0.97363,3.0916,0.97354
,,,,3.092,0.97372,3.092,0.97363
,,,,3.0924,0.9738,3.0924,0.97372
,,,,3.0928,0.97388,3.0928,0.9738
,,,,3.0932,0.97397,3.0932,0.97388
,,,,3.0936,0.97405,3.0936,0.97397
,,,,3.094,0.97413,3.094,0.97405
,,,,3.0944,0.97421,3.0944,0.97413
,,,,3.0948,0.97429,3.0948,0.97422
,,,,3.0952,0.97437,3.0952,0.9743
,,,,3.0956,0.97446,3.0956,0.97438
,,,,3.096,0.97454,3.096,0.97446
,,,,3.0964,0.97462,3.0964,0.97454
,,,,3.0968,0.97469,3.0968,0.97462
,,,,3.0972,0.97477,3.0972,0.9747
,,,,3.0976,0.97485,3.0976,0.97478
,,,,3.098,0.97493,3.098,0.97486
,,,,3.0984,0.97501,3.0984,0.97494
,,,,3.0988,0.97508,3.0988,0.97502
,,,,3.0992,0.97516,3.0992,0.97509
,,,,3.0996,0.97524,3.0996,0.97517
,,,,3.1,0.97531,3.1,0.97525
,,,,3.1004,0.97538,3.1004,0.97532
,,,,3.1008,0.97546,3.1008,0.9754
,,,,3.1012,0.97553,3.1012,0.97547
,,,,3.1016,0.9756,3.1016,0.97555
,,,,3.102,0.97568,3.102,0.97562
,,,,3.1024,0.97575,3.1024,0.97569
,,,,3.1028,0.97582,3.1028,0.97577
,,,,3.1032,0.97589,3.1032,0.97584
,,,,3.1036,0.97596,3.1036,0.97591
,,,,3.104,0.97603,3.104,0.97598
,,,,3.1044,0.9761,3.1044,0.97605
,,,,3.1048,0.97617,3.1048,0.97612
,,,,3.1052,0.97624,3.1052,0.97619
,,,,3.1056,0.97631,3.1056,0.97626
,,,,3.106,0.97638,3.106,0.97633
,,,,3.1064,0.97644,3.1064,0.9764
,,,,3.1068,0.97651,3.1068,0.97646
,,,,3.1072,0.97658,3.1072,0.97653
,,,,3.1076,0.97664,3.1076,0.97659
,,,,3.108,0.9767,3.108,0.97666
,,,,3.1084,0.97677,3.1084,0.97672
,,,,3.1088,0.97683,3.1088,0.97679
,,,,3.1092,0.97689,3.1092,0.97685
,,,,3.1096,0.97695,3.1096,0.97691
,,,,3.11,0.97701,3.11,0.97697
,,,,3.1104,0.97707,3.1104,0.97703
,,,,3.1108,0.97713,3.1108,0.97708
,,,,3.1112,0.97718,3.1112,0.97714
,,,,3.1116,0.97724,3.1116,0.9772
,,,,3.112,0.97729,3.112,0.97726
,,,,3.1124,0.97735,3.1124,0.97731
,,,,3.1128,0.9774,3.1128,0.97737
,,,,3.1132,0.97745,3.1132,0.97742
,,,,3.1136,0.9775,3.1136,0.97747
,,,,3.114,0.97756,3.114,0.97752
,,,,3.1144,0.97761,3.1144,0.97757
,,,,3.1148,0.97765,3.1148,0.97762
,,,,3.1152,0.9777,3.1152,0.97767
,,,,3.1156,0.97775,3.1156,0.97772
,,,,3.116,0.9778,3.116,0.97777
,,,,3.1164,0.97784,3.1164,0.97782
,,,,3.1168,0.97789,3.1168,0.97786
,,,,3.1172,0.97793,3.1172,0.97791
,,,,3.1176,0.97798,3.1176,0.97795
,,,,3.118,0.97802,3.118,0.97799
,,,,3.1184,0.97806,3.1184,0.97803
,,,,3.1188,0.9781,3.1188,0.97808
,,,,3.1192,0.97814,3.1192,0.97812
,,,,3.1196,0.97818,3.1196,0.97815
,,,,3.12,0.97822,3.12,0.97819
,,,,3.1204,0.97826,3.1204,0.97823
,,,,3.1208,0.97829,3.1208,0.97827
,,,,3.1212,0.97833,3.1212,0.9783
,,,,3.1216,0.97836,3.1216,0.97834
,,,,3.122,0.97839,3.122,0.97837
,,,,3.1224,0.97843,3.1224,0.97841
,,,,3.1228,0.97846,3.1228,0.97844
,,,,3.1232,0.97849,3.1232,0.97847
,,,,3.1236,0.97852,3.1236,0.9785
,,,,3.124,0.97855,3.124,0.97853
,,,,3.1244,0.97857,3.1244,0.97855
,,,,3.1248,0.9786,3.1248,0.97858
,,,,3.1252,0.97862,3.1252,0.97861
,,,,3.1256,0.97865,3.1256,0.97863
,,,,3.126,0.97867,3.126,0.97866
,,,,3.1264,0.9787,3.1264,0.97868
,,,,3.1268,0.97872,3.1268,0.9787
,,,,3.1272,0.97874,3.1272,0.97872
,,,,3.1276,0.97876,3.1276,0.97875
,,,,3.128,0.97878,3.128,0.97877
,,,,3.1284,0.9788,3.1284,0.97878
,,,,3.1288,0.97882,3.1288,0.9788
,,,,3.1292,0.97884,3.1292,0.97882
,,,,3.1296,0.97885,3.1296,0.97884
,,,,3.13,0.97887,3.13,0.97885
,,,,3.1304,0.97889,3.1304,0.97887
,,,,3.1308,0.9789,3.1308,0.97888
,,,,3.1312,0.97891,3.1312,0.9789
,,,,3.1316,0.97892,3.1316,0.97891
,,,,3.132,0.97894,3.132,0.97892
,,,,3.1324,0.97895,3.1324,0.97893
,,,,3.1328,0.97896,3.1328,0.97894
,,,,3.1332,0.97896,3.1332,0.97895
,,,,3.1336,0.97897,3.1336,0.97896
,,,,3.134,0.97898,3.134,0.97896
,,,,3.1344,0.97898,3.1344,0.97897
,,,,3.1348,0.97899,3.1348,0.97897
,,,,3.1352,0.97899,3.1352,0.97898
,,,,3.1356,0.979,3.1356,0.97898
,,,,3.136,0.979,3.136,0.97898
,,,,3.1364,0.979,3.1364,0.97898
,,,,3.1368,0.979,3.1368,0.97898
,,,,3.1372,0.979,3.1372,0.97898
,,,,3.1376,0.979,3.1376,0.97898
,,,,3.138,0.979,3.138,0.97898
,,,,3.1384,0.97899,3.1384,0.97897
,,,,3.1388,0.97899,3.1388,0.97897
,,,,3.1392,0.97898,3.1392,0.97896
,,,,3.1396,0.97898,3.1396,0.97896
,,,,3.14,0.97897,3.14,0.97895
,,,,3.1404,0.97896,3.1404,0.97894
,,,,3.1408,0.97895,3.1408,0.97893
,,,,3.1412,0.97894,3.1412,0.97892
,,,,3.1416,0.97893,3.1416,0.97891
,,,,3.142,0.97892,3.142,0.9789
,,,,3.1424,0.97891,3.1424,0.97889
,,,,3.1428,0.9789,3.1428,0.97887
,,,,3.1432,0.97888,3.1432,0.97886
,,,,3.1436,0.97887,3.1436,0.97884
,,,,3.144,0.97885,3.144,0.97882
,,,,3.1444,0.97883,3.1444,0.97881
,,,,3.1448,0.97881,3.1448,0.97879
,,,,3.1452,0.9788,3.1452,0.97877
,,,,3.1456,0.97878,3.1456,0.97875
,,,,3.146,0.97876,3.146,0.97873
,,,,3.1464,0.97873,3.1464,0.97871
,,,,3.1468,0.97871,3.1468,0.97868
,,,,3.1472,0.97869,3.1472,0.97866
,,,,3.1476,0.97866,3.1476,0.97863
,,,,3.148,0.97864,3.148,0.97861
,,,,3.1484,0.97861,3.1484,0.97858
,,,,3.1488,0.97859,3.1488,0.97855
,,,,3.1492,0.97856,3.1492,0.97853
,,,,3.1496,0.97853,3.1496,0.9785
,,,,3.15,0.9785,3.15,0.97847
,,,,3.1504,0.97847,3.1504,0.97843
,,,,3.1508,0.97844,3.1508,0.9784
,,,,3.1512,0.97841,3.1512,0.97837
,,,,3.1516,0.97837,3.1516,0.97834
,,,,3.152,0.97834,3.152,0.9783
,,,,3.1524,0.97831,3.1524,0.97827
,,,,3.1528,0.97827,3.1528,0.97823
,,,,3.1532,0.97823,3.1532,0.97819
,,,,3.1536,0.9782,3.1536,0.97815
,,,,3.154,0.97816,3.154,0.97812
,,,,3.1544,0.97812,3.1544,0.97808
,,,,3.1548,0.97808,3.1548,0.97804
,,,,3.1552,0.97804,3.1552,0.97799
,,,,3.1556,0.978,3.1556,0.97795
,,,,3.156,0.97796,3.156,0.97791
,,,,3.1564,0.97791,3.1564,0.97786
,,,,3.1568,0.97787,3.1568,0.97782
,,,,3.1572,0.97783,3.1572,0.97778
,,,,3.1576,0.97778,3.1576,0.97773
,,,,3.158,0.97774,3.158,0.97768
,,,,3.1584,0.97769,3.1584,0.97763
,,,,3.1588,0.97764,3.1588,0.97758
,,,,3.1592,0.97759,3.1592,0.97753
,,,,3.1596,0.97754,3.1596,0.97748
,,,,3.16,0.97749,3.16,0.97743
,,,,3.1604,0.97744,3.1604,0.97738
,,,,3.1608,0.97739,3.1608,0.97732
,,,,3.1612,0.97733,3.1612,0.97727
,,,,3.1616,0.97728,3.1616,0.97721
,,,,3.162,0.97722,3.162,0.97716
,,,,3.1624,0.97717,3.1624,0.9771
,,,,3.1628,0.97711,3.1628,0.97704
,,,,3.1632,0.97705,3.1632,0.97698
,,,,3.1636,0.977,3.1636,0.97693
,,,,3.164,0.97694,3.164,0.97687
,,,,3.1644,0.97688,3.1644,0.97681
,,,,3.1648,0.97682,3.1648,0.97674
,,,,3.1652,0.97676,3.1652,0.97668
,,,,3.1656,0.9767,3.1656,0.97662
,,,,3.166,0.97663,3.166,0.97655
,,,,3.1664,0.97657,3.1664,0.97649
,,,,3.1668,0.97651,3.1668,0.97642
,,,,3.1672,0.97644,3.1672,0.97636
,,,,3.1676,0.97638,3.1676,0.97629
,,,,3.168,0.97631,3.168,0.97622
,,,,3.1684,0.97624,3.1684,0.97616
,,,,3.1688,0.97618,3.1688,0.97609
,,,,3.1692,0.97611,3.1692,0.97602
,,,,3.1696,0.97604,3.1696,0.97595
,,,,3.17,0.97597,3.17,0.97588
,,,,3.1704,0.97591,3.1704,0.97581
,,,,3.1708,0.97584,3.1708,0.97574
,,,,3.1712,0.97577,3.1712,0.97567
,,,,3.1716,0.97569,3.1716,0.9756
,,,,3.172,0.97562,3.172,0.97552
,,,,3.1724,0.97555,3.1724,0.97545
,,,,3.1728,0.97548,3.1728,0.97537
,,,,3.1732,0.9754,3.1732,0.9753
,,,,3.1736,0.97533,3.1736,0.97522
,,,,3.174,0.97525,3.174,0.97515
,,,,3.1744,0.97518,3.1744,0.97507
,,,,3.1748,0.9751,3.1748,0.975
,,,,3.1752,0.97503,3.1752,0.97492
,,,,3.1756,0.97495,3.1756,0.97484
,,,,3.176,0.97488,3.176,0.97477
,,,,3.1764,0.9748,3.1764,0.97469
,,,,3.1768,0.97473,3.1768,0.97461
,,,,3.1772,0.97465,3.1772,0.97453
,,,,3.1776,0.97457,3.1776,0.97445
,,,,3.178,0.97449,3.178,0.97437
,,,,3.1784,0.97441,3.1784,0.97429
,,,,3.1788,0.97433,3.1788,0.97421
,,,,3.1792,0.97425,3.1792,0.97413
,,,,3.1796,0.97417,3.1796,0.97405
,,,,3.18,0.97409,3.18,0.97396
,,,,3.1804,0.97401,3.1804,0.97388
,,,,3.1808,0.97392,3.1808,0.9738
,,,,3.1812,0.97384,3.1812,0.97371
,,,,3.1816,0.97376,3.1816,0.97363
,,,,3.182,0.97368,3.182,0.97354
,,,,3.1824,0.97359,3.1824,0.97346
,,,,3.1828,0.97351,3.1828,0.97337
,,,,3.1832,0.97342,3.1832,0.97329
,,,,3.1836,0.97334,3.1836,0.9732
,,,,3.184,0.97326,3.184,0.97312
,,,,3.1844,0.97317,3.1844,0.97303
,,,,3.1848,0.97309,3.1848,0.97294
,,,,3.1852,0.973,3.1852,0.97286
,,,,3.1856,0.97291,3.1856,0.97277
,,,,3.186,0.97283,3.186,0.97268
,,,,3.1864,0.97274,3.1864,0.97259
,,,,3.1868,0.97265,3.1868,0.9725
,,,,3.1872,0.97257,3.1872,0.97242
,,,,3.1876,0.97248,3.1876,0.97233
,,,,3.188,0.97239,3.188,0.97224
,,,,3.1884,0.97231,3.1884,0.97215
,,,,3.1888,0.97222,3.1888,0.97206
,,,,3.1892,0.97213,3.1892,0.97197
,,,,3.1896,0.97204,3.1896,0.97188
,,,,3.19,0.97195,3.19,0.97178
,,,,3.1904,0.97186,3.1904,0.97169
,,,,3.1908,0.97176,3.1908,0.9716
,,,,3.1912,0.97167,3.1912,0.97151
,,,,3.1916,0.97158,3.1916,0.97142
,,,,3.192,0.97149,3.192,0.97133
,,,,3.1924,0.9714,3.1924,0.97123
,,,,3.1928,0.97131,3.1928,0.97114
,,,,3.1932,0.97122,3.1932,0.97104
,,,,3.1936,0.97113,3.1936,0.97095
,,,,3.194,0.97103,3.194,0.97086
,,,,3.1944,0.97094,3.1944,0.97076
,,,,3.1948,0.97085,3.1948,0.97067
,,,,3.1952,0.97076,3.1952,0.97058
,,,,3.1956,0.97066,3.1956,0.97048
,,,,3.196,0.97057,3.196,0.97039
,,,,3.1964,0.97048,3.1964,0.97029
,,,,3.1968,0.97038,3.1968,0.9702
,,,,3.1972,0.97029,3.1972,0.9701
,,,,3.1976,0.9702,3.1976,0.97001
,,,,3.198,0.9701,3.198,0.96991
,,,,3.1984,0.97001,3.1984,0.96982
,,,,3.1988,0.96992,3.1988,0.96972
,,,,3.1992,0.96982,3.1992,0.96963
,,,,3.1996,0.96973,3.1996,0.96953
,,,,3.2,0.96964,3.2,0.96944
,,,,3.2004,0.96954,3.2004,0.96934
,,,,3.2008,0.96945,3.2008,0.96924
,,,,3.2012,0.96935,3.2012,0.96915
,,,,3.2016,0.96926,3.2016,0.96905
,,,,3.202,0.96916,3.202,0.96895
,,,,3.2024,0.96907,3.2024,0.96885
,,,,3.2028,0.96897,3.2028,0.96875
,,,,3.2032,0.96888,3.2032,0.96866
,,,,3.2036,0.96878,3.2036,0.96856
,,,,3.204,0.96868,3.204,0.96846
,,,,3.2044,0.96859,3.2044,0.96837
,,,,3.2048,0.96849,3.2048,0.96827
,,,,3.2052,0.9684,3.2052,0.96818
,,,,3.2056,0.96831,3.2056,0.96808
,,,,3.206,0.96821,3.206,0.96798
,,,,3.2064,0.96812,3.2064,0.96789
,,,,3.2068,0.96803,3.2068,0.96779
,,,,3.2072,0.96793,3.2072,0.9677
,,,,3.2076,0.96784,3.2076,0.9676
,,,,3.208,0.96774,3.208,0.96751
,,,,3.2084,0.96765,3.2084,0.96742
,,,,3.2088,0.96756,3.2088,0.96732
,,,,3.2092,0.96747,3.2092,0.96723
,,,,3.2096,0.96738,3.2096,0.96713
,,,,3.21,0.96729,3.21,0.96704
,,,,3.2104,0.96719,3.2104,0.96695
,,,,3.2108,0.9671,3.2108,0.96686
,,,,3.2112,0.96701,3.2112,0.96676
,,,,3.2116,0.96692,3.2116,0.96667
,,,,3.212,0.96683,3.212,0.96658
,,,,3.2124,0.96674,3.2124,0.96649
,,,,3.2128,0.96665,3.2128,0.9664
,,,,3.2132,0.96656,3.2132,0.96631
,,,,3.2136,0.96647,3.2136,0.96621
,,,,3.214,0.96638,3.214,0.96613
,,,,3.2144,0.96629,3.2144,0.96604
,,,,3.2148,0.9662,3.2148,0.96595
,,,,3.2152,0.96612,3.2152,0.96586
,,,,3.2156,0.96603,3.2156,0.96577
,,,,3.216,0.96594,3.216,0.96568
,,,,3.2164,0.96585,3.2164,0.96559
,,,,3.2168,0.96577,3.2168,0.9655
,,,,3.2172,0.96568,3.2172,0.96542
,,,,3.2176,0.96559,3.2176,0.96533
,,,,3.218,0.96551,3.218,0.96524
,,,,3.2184,0.96542,3.2184,0.96515
,,,,3.2188,0.96534,3.2188,0.96507
,,,,3.2192,0.96525,3.2192,0.96498
,,,,3.2196,0.96517,3.2196,0.9649
,,,,3.22,0.96508,3.22,0.96481
,,,,3.2204,0.965,3.2204,0.96473
,,,,3.2208,0.96491,3.2208,0.96464
,,,,3.2212,0.96483,3.2212,0.96456
,,,,3.2216,0.96475,3.2216,0.96447
,,,,3.222,0.96467,3.222,0.96439
,,,,3.2224,0.96459,3.2224,0.96431
,,,,3.2228,0.96451,3.2228,0.96423
,,,,3.2232,0.96442,3.2232,0.96414
,,,,3.2236,0.96434,3.2236,0.96406
,,,,3.224,0.96426,3.224,0.96398
,,,,3.2244,0.96418,3.2244,0.9639
,,,,3.2248,0.96411,3.2248,0.96382
,,,,3.2252,0.96403,3.2252,0.96374
,,,,3.2256,0.96395,3.2256,0.96366
,,,,3.226,0.96387,3.226,0.96358
,,,,3.2264,0.96379,3.2264,0.9635
,,,,3.2268,0.96372,3.2268,0.96343
,,,,3.2272,0.96364,3.2272,0.96335
,,,,3.2276,0.96357,3.2276,0.96327
,,,,3.228,0.96349,3.228,0.96319
,,,,3.2284,0.96341,3.2284,0.96312
,,,,3.2288,0.96334,3.2288,0.96304
,,,,3.2292,0.96327,3.2292,0.96297
,,,,3.2296,0.96319,3.2296,0.96289
,,,,3.23,0.96312,3.23,0.96282
,,,,3.2304,0.96305,3.2304,0.96274
,,,,3.2308,0.96298,3.2308,0.96267
,,,,3.2312,0.9629,3.2312,0.9626
,,,,3.2316,0.96283,3.2316,0.96253
,,,,3.232,0.96276,3.232,0.96246
,,,,3.2324,0.96269,3.2324,0.96239
,,,,3.2328,0.96262,3.2328,0.96232
,,,,3.2332,0.96256,3.2332,0.96225
,,,,3.2336,0.96249,3.2336,0.96218
,,,,3.234,0.96242,3.234,0.96211
,,,,3.2344,0.96236,3.2344,0.96204
,,,,3.2348,0.96229,3.2348,0.96198
,,,,3.2352,0.96223,3.2352,0.96191
,,,,3.2356,0.96216,3.2356,0.96185
,,,,3.236,0.9621,3.236,0.96178
,,,,3.2364,0.96203,3.2364,0.96172
,,,,3.2368,0.96197,3.2368,0.96166
,,,,3.2372,0.96191,3.2372,0.96159
,,,,3.2376,0.96185,3.2376,0.96153
,,,,3.238,0.96179,3.238,0.96146
,,,,3.2384,0.96173,3.2384,0.9614
,,,,3.2388,0.96167,3.2388,0.96134
,,,,3.2392,0.96161,3.2392,0.96128
,,,,3.2396,0.96155,3.2396,0.96122
,,,,3.24,0.96149,3.24,0.96116
,,,,3.2404,0.96144,3.2404,0.9611
,,,,3.2408,0.96138,3.2408,0.96104
,,,,3.2412,0.96132,3.2412,0.96098
,,,,3.2416,0.96126,3.2416,0.96092
,,,,3.242,0.96121,3.242,0.96087
,,,,3.2424,0.96115,3.2424,0.96081
,,,,3.2428,0.9611,3.2428,0.96076
,,,,3.2432,0.96105,3.2432,0.96071
,,,,3.2436,0.96099,3.2436,0.96065
,,,,3.244,0.96094,3.244,0.9606
,,,,3.2444,0.96089,3.2444,0.96055
,,,,3.2448,0.96084,3.2448,0.9605
,,,,3.2452,0.96079,3.2452,0.96045
,,,,3.2456,0.96075,3.2456,0.96041
,,,,3.246,0.9607,3.246,0.96036
,,,,3.2464,0.96065,3.2464,0.96031
,,,,3.2468,0.96061,3.2468,0.96027
,,,,3.2472,0.96056,3.2472,0.96022
,,,,3.2476,0.96052,3.2476,0.96018
,,,,3.248,0.96048,3.248,0.96014
,,,,3.2484,0.96044,3.2484,0.9601
,,,,3.2488,0.96039,3.2488,0.96005
,,,,3.2492,0.96035,3.2492,0.96001
,,,,3.2496,0.96031,3.2496,0.95997
,,,,3.25,0.96028,3.25,0.95993
,,,,3.2504,0.96024,3.2504,0.95989
,,,,3.2508,0.9602,3.2508,0.95986
,,,,3.2512,0.96017,3.2512,0.95982
,,,,3.2516,0.96013,3.2516,0.95979
,,,,3.252,0.96009,3.252,0.95975
,,,,3.2524,0.96006,3.2524,0.95972
,,,,3.2528,0.96003,3.2528,0.95968
,,,,3.2532,0.95999,3.2532,0.95965
,,,,3.2536,0.95996,3.2536,0.95962
,,,,3.254,0.95993,3.254,0.95959
,,,,3.2544,0.9599,3.2544,0.95956
,,,,3.2548,0.95988,3.2548,0.95953
,,,,3.2552,0.95985,3.2552,0.95951
,,,,3.2556,0.95982,3.2556,0.95948
,,,,3.256,0.9598,3.256,0.95945
,,,,3.2564,0.95977,3.2564,0.95943
,,,,3.2568,0.95975,3.2568,0.9594
,,,,3.2572,0.95972,3.2572,0.95938
,,,,3.2576,0.9597,3.2576,0.95936
,,,,3.258,0.95968,3.258,0.95934
,,,,3.2584,0.95966,3.2584,0.95932
,,,,3.2588,0.95964,3.2588,0.9593
,,,,3.2592,0.95962,3.2592,0.95928
,,,,3.2596,0.95961,3.2596,0.95927
,,,,3.26,0.95959,3.26,0.95925
,,,,3.2604,0.95958,3.2604,0.95923
,,,,3.2608,0.95956,3.2608,0.95922
,,,,3.2612,0.95955,3.2612,0.95921
,,,,3.2616,0.95953,3.2616,0.95919
,,,,3.262,0.95952,3.262,0.95918
,,,,3.2624,0.95951,3.2624,0.95917
,,,,3.2628,0.9595,3.2628,0.95916
,,,,3.2632,0.95949,3.2632,0.95915
,,,,3.2636,0.95948,3.2636,0.95914
,,,,3.264,0.95948,3.264,0.95914
,,,,3.2644,0.95947,3.2644,0.95913
,,,,3.2648,0.95946,3.2648,0.95912
,,,,3.2652,0.95946,3.2652,0.95912
,,,,3.2656,0.95945,3.2656,0.95912
,,,,3.266,0.95945,3.266,0.95911
,,,,3.2664,0.95945,3.2664,0.95911
,,,,3.2668,0.95945,3.2668,0.95911
,,,,3.2672,0.95945,3.2672,0.95911
,,,,3.2676,0.95945,3.2676,0.95911
,,,,3.268,0.95945,3.268,0.95911
,,,,3.2684,0.95945,3.2684,0.95911
,,,,3.2688,0.95945,3.2688,0.95912
,,,,3.2692,0.95946,3.2692,0.95912
,,,,3.2696,0.95946,3.2696,0.95913
,,,,3.27,0.95947,3.27,0.95913
,,,,3.2704,0.95947,3.2704,0.95914
,,,,3.2708,0.95948,3.2708,0.95914
,,,,3.2712,0.95949,3.2712,0.95915
,,,,3.2716,0.95949,3.2716,0.95916
,,,,3.272,0.9595,3.272,0.95917
,,,,3.2724,0.95951,3.2724,0.95918
,,,,3.2728,0.95953,3.2728,0.95919
,,,,3.2732,0.95954,3.2732,0.95921
,,,,3.2736,0.95955,3.2736,0.95922
,,,,3.274,0.95956,3.274,0.95923
,,,,3.2744,0.95958,3.2744,0.95925
,,,,3.2748,0.95959,3.2748,0.95926
,,,,3.2752,0.95961,3.2752,0.95928
,,,,3.2756,0.95962,3.2756,0.9593
,,,,3.276,0.95964,3.276,0.95932
,,,,3.2764,0.95966,3.2764,0.95933
,,,,3.2768,0.95968,3.2768,0.95935
,,,,3.2772,0.9597,3.2772,0.95938
,,,,3.2776,0.95972,3.2776,0.9594
,,,,3.278,0.95974,3.278,0.95942
,,,,3.2784,0.95976,3.2784,0.95944
,,,,3.2788,0.95979,3.2788,0.95947
,,,,3.2792,0.95981,3.2792,0.95949
,,,,3.2796,0.95984,3.2796,0.95952
,,,,3.28,0.95986,3.28,0.95954
,,,,3.2804,0.95989,3.2804,0.95957
,,,,3.2808,0.95992,3.2808,0.9596
,,,,3.2812,0.95995,3.2812,0.95963
,,,,3.2816,0.95997,3.2816,0.95966
,,,,3.282,0.96001,3.282,0.95969
,,,,3.2824,0.96004,3.2824,0.95972
,,,,3.2828,0.96007,3.2828,0.95976
,,,,3.2832,0.9601,3.2832,0.95979
,,,,3.2836,0.96013,3.2836,0.95982
,,,,3.284,0.96017,3.284,0.95986
,,,,3.2844,0.9602,3.2844,0.9599
,,,,3.2848,0.96024,3.2848,0.95993
,,,,3.2852,0.96028,3.2852,0.95997
,,,,3.2856,0.96032,3.2856,0.96001
,,,,3.286,0.96035,3.286,0.96005
,,,,3.2864,0.96039,3.2864,0.96009
,,,,3.2868,0.96043,3.2868,0.96013
,,,,3.2872,0.96048,3.2872,0.96017
,,,,3.2876,0.96052,3.2876,0.96022
,,,,3.288,0.96056,3.288,0.96026
,,,,3.2884,0.9606,3.2884,0.9603
,,,,3.2888,0.96065,3.2888,0.96035
,,,,3.2892,0.96069,3.2892,0.9604
,,,,3.2896,0.96074,3.2896,0.96044
,,,,3.29,0.96079,3.29,0.96049
,,,,3.2904,0.96084,3.2904,0.96054
,,,,3.2908,0.96089,3.2908,0.96059
,,,,3.2912,0.96094,3.2912,0.96064
,,,,3.2916,0.96099,3.2916,0.96069
,,,,3.292,0.96104,3.292,0.96074
,,,,3.2924,0.96109,3.2924,0.9608
,,,,3.2928,0.96114,3.2928,0.96085
,,,,3.2932,0.96119,3.2932,0.9609
,,,,3.2936,0.96125,3.2936,0.96096
,,,,3.294,0.9613,3.294,0.96102
,,,,3.2944,0.96136,3.2944,0.96107
,,,,3.2948,0.96141,3.2948,0.96113
,,,,3.2952,0.96147,3.2952,0.96119
,,,,3.2956,0.96153,3.2956,0.96125
,,,,3.296,0.96159,3.296,0.96131
,,,,3.2964,0.96165,3.2964,0.96137
,,,,3.2968,0.96171,3.2968,0.96143
,,,,3.2972,0.96177,3.2972,0.96149
,,,,3.2976,0.96183,3.2976,0.96155
,,,,3.298,0.96189,3.298,0.96161
,,,,3.2984,0.96195,3.2984,0.96168
,,,,3.2988,0.96201,3.2988,0.96174
,,,,3.2992,0.96208,3.2992,0.96181
,,,,3.2996,0.96214,3.2996,0.96187
,,,,3.3,0.96221,3.3,0.96194
,,,,3.3004,0.96227,3.3004,0.96201
,,,,3.3008,0.96234,3.3008,0.96207
,,,,3.3012,0.9624,3.3012,0.96214
,,,,3.3016,0.96247,3.3016,0.96221
,,,,3.302,0.96254,3.302,0.96228
,,,,3.3024,0.9626,3.3024,0.96235
,,,,3.3028,0.96267,3.3028,0.96242
,,,,3.3032,0.96274,3.3032,0.96249
,,,,3.3036,0.96281,3.3036,0.96256
,,,,3.304,0.96288,3.304,0.96263
,,,,3.3044,0.96295,3.3044,0.9627
,,,,3.3048,0.96302,3.3048,0.96277
,,,,3.3052,0.96309,3.3052,0.96285
,,,,3.3056,0.96316,3.3056,0.96292
,,,,3.306,0.96324,3.306,0.96299
,,,,3.3064,0.96331,3.3064,0.96307
,,,,3.3068,0.96338,3.3068,0.96314
,,,,3.3072,0.96346,3.3072,0.96321
,,,,3.3076,0.96353,3.3076,0.96329
,,,,3.308,0.9636,3.308,0.96336
,,,,3.3084,0.96368,3.3084,0.96344
,,,,3.3088,0.96375,3.3088,0.96352
,,,,3.3092,0.96383,3.3092,0.96359
,,,,3.3096,0.9639,3.3096,0.96367
,,,,3.31,0.96398,3.31,0.96375
,,,,3.3104,0.96406,3.3104,0.96383
,,,,3.3108,0.96413,3.3108,0.96391
,,,,3.3112,0.96421,3.3112,0.96399
,,,,3.3116,0.96429,3.3116,0.96406
,,,,3.312,0.96436,3.312,0.96414
,,,,3.3124,0.96444,3.3124,0.96422
,,,,3.3128,0.96452,3.3128,0.9643
,,,,3.3132,0.9646,3.3132,0.96438
,,,,3.3136,0.96468,3.3136,0.96447
,,,,3.314,0.96476,3.314,0.96455
,,,,3.3144,0.96484,3.3144,0.96463
,,,,3.3148,0.96492,3.3148,0.96471
,,,,3.3152,0.965,3.3152,0.96479
,,,,3.3156,0.96508,3.3156,0.96488
,,,,3.316,0.96516,3.316,0.96496
,,,,3.3164,0.96524,3.3164,0.96504
,,,,3.3168,0.96533,3.3168,0.96512
,,,,3.3172,0.96541,3.3172,0.96521
,,,,3.3176,0.96549,3.3176,0.96529
,,,,3.318,0.96557,3.318,0.96538
,,,,3.3184,0.96566,3.3184,0.96546
,,,,3.3188,0.96574,3.3188,0.96554
,,,,3.3192,0.96583,3.3192,0.96563
,,,,3.3196,0.96591,3.3196,0.96572
,,,,3.32,0.966,3.32,0.9658
,,,,3.3204,0.96608,3.3204,0.96589
,,,,3.3208,0.96617,3.3208,0.96598
,,,,3.3212,0.96625,3.3212,0.96606
,,,,3.3216,0.96634,3.3216,0.96615
,,,,3.322,0.96643,3.322,0.96624
,,,,3.3224,0.96651,3.3224,0.96633
,,,,3.3228,0.9666,3.3228,0.96642
,,,,3.3232,0.96669,3.3232,0.9665
,,,,3.3236,0.96677,3.3236,0.96659
,,,,3.324,0.96686,3.324,0.96668
,,,,3.3244,0.96695,3.3244,0.96677
,,,,3.3248,0.96704,3.3248,0.96686
,,,,3.3252,0.96713,3.3252,0.96695
,,,,3.3256,0.96721,3.3256,0.96704
,,,,3.326,0.9673,3.326,0.96713
,,,,3.3264,0.96739,3.3264,0.96722
,,,,3.3268,0.96748,3.3268,0.96731
,,,,3.3272,0.96757,3.3272,0.9674
,,,,3.3276,0.96766,3.3276,0.96749
,,,,3.328,0.96775,3.328,0.96758
,,,,3.3284,0.96784,3.3284,0.96767
,,,,3.3288,0.96793,3.3288,0.96776
,,,,3.3292,0.96802,3.3292,0.96785
,,,,3.3296,0.96811,3.3296,0.96794
,,,,3.33,0.9682,3.33,0.96804
,,,,3.3304,0.96829,3.3304,0.96813
,,,,3.3308,0.96838,3.3308,0.96822
,,,,3.3312,0.96847,3.3312,0.96831
,,,,3.3316,0.96856,3.3316,0.9684
,,,,3.332,0.96865,3.332,0.9685
,,,,3.3324,0.96874,3.3324,0.96859
,,,,3.3328,0.96884,3.3328,0.96868
,,,,3.3332,0.96893,3.3332,0.96878
,,,,3.3336,0.96902,3.3336,0.96887
,,,,3.334,0.96911,3.334,0.96896
,,,,3.3344,0.9692,3.3344,0.96906
,,,,3.3348,0.96929,3.3348,0.96915
,,,,3.3352,0.96938,3.3352,0.96924
,,,,3.3356,0.96947,3.3356,0.96933
,,,,3.336,0.96956,3.336,0.96943
,,,,3.3364,0.96965,3.3364,0.96952
,,,,3.3368,0.96974,3.3368,0.96961
,,,,3.3372,0.96983,3.3372,0.9697
,,,,3.3376,0.96992,3.3376,0.96979
,,,,3.338,0.97001,3.338,0.96988
,,,,3.3384,0.9701,3.3384,0.96997
,,,,3.3388,0.97019,3.3388,0.97006
,,,,3.3392,0.97028,3.3392,0.97015
,,,,3.3396,0.97037,3.3396,0.97024
,,,,3.34,0.97046,3.34,0.97033
,,,,3.3404,0.97054,3.3404,0.97042
,,,,3.3408,0.97063,3.3408,0.97051
,,,,3.3412,0.97072,3.3412,0.9706
,,,,3.3416,0.9708,3.3416,0.97069
,,,,3.342,0.97089,3.342,0.97078
,,,,3.3424,0.97098,3.3424,0.97086
,,,,3.3428,0.97106,3.3428,0.97095
,,,,3.3432,0.97115,3.3432,0.97104
,,,,3.3436,0.97123,3.3436,0.97112
,,,,3.344,0.97132,3.344,0.97121
,,,,3.3444,0.97141,3.3444,0.9713
,,,,3.3448,0.97149,3.3448,0.97138
,,,,3.3452,0.97158,3.3452,0.97147
,,,,3.3456,0.97166,3.3456,0.97155
,,,,3.346,0.97174,3.346,0.97164
,,,,3.3464,0.97183,3.3464,0.97173
,,,,3.3468,0.97191,3.3468,0.97181
,,,,3.3472,0.972,3.3472,0.97189
,,,,3.3476,0.97208,3.3476,0.97198
,,,,3.348,0.97216,3.348,0.97206
,,,,3.3484,0.97225,3.3484,0.97215
,,,,3.3488,0.97233,3.3488,0.97223
,,,,3.3492,0.97241,3.3492,0.97231
,,,,3.3496,0.97249,3.3496,0.97239
,,,,3.35,0.97257,3.35,0.97248
,,,,3.3504,0.97265,3.3504,0.97256
,,,,3.3508,0.97273,3.3508,0.97264
,,,,3.3512,0.9728,3.3512,0.97272
,,,,3.3516,0.97288,3.3516,0.9728
,,,,3.352,0.97296,3.352,0.97287
,,,,3.3524,0.97304,3.3524,0.97295
,,,,3.3528,0.97311,3.3528,0.97303
,,,,3.3532,0.97319,3.3532,0.97311
,,,,3.3536,0.97327,3.3536,0.97319
,,,,3.354,0.97334,3.354,0.97326
,,,,3.3544,0.97342,3.3544,0.97334
,,,,3.3548,0.97349,3.3548,0.97342
,,,,3.3552,0.97357,3.3552,0.97349
,,,,3.3556,0.97365,3.3556,0.97357
,,,,3.356,0.97372,3.356,0.97364
,,,,3.3564,0.97379,3.3564,0.97372
,,,,3.3568,0.97387,3.3568,0.97379
,,,,3.3572,0.97394,3.3572,0.97387
,,,,3.3576,0.97402,3.3576,0.97394
,,,,3.358,0.97409,3.358,0.97402
,,,,3.3584,0.97416,3.3584,0.97409
,,,,3.3588,0.97423,3.3588,0.97416
,,,,3.3592,0.9743,3.3592,0.97424
,,,,3.3596,0.97438,3.3596,0.97431
,,,,3.36,0.97445,3.36,0.97438
,,,,3.3604,0.97452,3.3604,0.97445
,,,,3.3608,0.97459,3.3608,0.97452
,,,,3.3612,0.97466,3.3612,0.97459
,,,,3.3616,0.97472,3.3616,0.97466
,,,,3.362,0.97479,3.362,0.97473
,,,,3.3624,0.97486,3.3624,0.9748
,,,,3.3628,0.97493,3.3628,0.97487
,,,,3.3632,0.97499,3.3632,0.97494
,,,,3.3636,0.97506,3.3636,0.975
,,,,3.364,0.97513,3.364,0.97507
,,,,3.3644,0.97519,3.3644,0.97514
,,,,3.3648,0.97526,3.3648,0.9752
,,,,3.3652,0.97532,3.3652,0.97527
,,,,3.3656,0.97538,3.3656,0.97533
,,,,3.366,0.97544,3.366,0.97539
,,,,3.3664,0.9755,3.3664,0.97545
,,,,3.3668,0.97556,3.3668,0.97551
,,,,3.3672,0.97563,3.3672,0.97557
,,,,3.3676,0.97569,3.3676,0.97564
,,,,3.368,0.97574,3.368,0.9757
,,,,3.3684,0.9758,3.3684,0.97575
,,,,3.3688,0.97586,3.3688,0.97581
,,,,3.3692,0.97592,3.3692,0.97587
,,,,3.3696,0.97598,3.3696,0.97593
,,,,3.37,0.97603,3.37,0.97598
,,,,3.3704,0.97609,3.3704,0.97604
,,,,3.3708,0.97614,3.3708,0.97609
,,,,3.3712,0.9762,3.3712,0.97615
,,,,3.3716,0.97625,3.3716,0.9762
,,,,3.372,0.9763,3.372,0.97626
,,,,3.3724,0.97636,3.3724,0.97631
,,,,3.3728,0.97641,3.3728,0.97636
,,,,3.3732,0.97646,3.3732,0.97641
,,,,3.3736,0.97651,3.3736,0.97646
,,,,3.374,0.97656,3.374,0.97651
,,,,3.3744,0.9766,3.3744,0.97656
,,,,3.3748,0.97665,3.3748,0.97661
,,,,3.3752,0.9767,3.3752,0.97666
,,,,3.3756,0.97674,3.3756,0.9767
,,,,3.376,0.97679,3.376,0.97675
,,,,3.3764,0.97683,3.3764,0.97679
,,,,3.3768,0.97688,3.3768,0.97683
,,,,3.3772,0.97692,3.3772,0.97688
,,,,3.3776,0.97696,3.3776,0.97692
,,,,3.378,0.977,3.378,0.97696
,,,,3.3784,0.97704,3.3784,0.977
,,,,3.3788,0.97708,3.3788,0.97704
,,,,3.3792,0.97712,3.3792,0.97708
,,,,3.3796,0.97716,3.3796,0.97712
,,,,3.38,0.9772,3.38,0.97715
,,,,3.3804,0.97723,3.3804,0.97719
,,,,3.3808,0.97727,3.3808,0.97723
,,,,3.3812,0.9773,3.3812,0.97726
,,,,3.3816,0.97734,3.3816,0.9773
,,,,3.382,0.97737,3.382,0.97733
,,,,3.3824,0.9774,3.3824,0.97736
,,,,3.3828,0.97743,3.3828,0.97739
,,,,3.3832,0.97746,3.3832,0.97742
,,,,3.3836,0.97749,3.3836,0.97745
,,,,3.384,0.97752,3.384,0.97748
,,,,3.3844,0.97755,3.3844,0.97751
,,,,3.3848,0.97758,3.3848,0.97753
,,,,3.3852,0.9776,3.3852,0.97756
,,,,3.3856,0.97763,3.3856,0.97759
,,,,3.386,0.97765,3.386,0.97761
,,,,3.3864,0.97768,3.3864,0.97763
,,,,3.3868,0.9777,3.3868,0.97766
,,,,3.3872,0.97772,3.3872,0.97768
,,,,3.3876,0.97774,3.3876,0.9777
,,,,3.388,0.97776,3.388,0.97772
,,,,3.3884,0.97778,3.3884,0.97774
,,,,3.3888,0.9778,3.3888,0.97776
,,,,3.3892,0.97782,3.3892,0.97777
,,,,3.3896,0.97784,3.3896,0.97779
,,,,3.39,0.97785,3.39,0.97781
,,,,3.3904,0.97787,3.3904,0.97782
,,,,3.3908,0.97788,3.3908,0.97784
,,,,3.3912,0.9779,3.3912,0.97785
,,,,3.3916,0.97791,3.3916,0.97786
,,,,3.392,0.97792,3.392,0.97788
,,,,3.3924,0.97793,3.3924,0.97789
,,,,3.3928,0.97794,3.3928,0.9779
,,,,3.3932,0.97795,3.3932,0.97791
,,,,3.3936,0.97796,3.3936,0.97791
,,,,3.394,0.97797,3.394,0.97792
,,,,3.3944,0.97798,3.3944,0.97793
,,,,3.3948,0.97798,3.3948,0.97793
,,,,3.3952,0.97799,3.3952,0.97794
,,,,3.3956,0.97799,3.3956,0.97794
,,,,3.396,0.978,3.396,0.97795
,,,,3.3964,0.978,3.3964,0.97795
,,,,3.3968,0.978,3.3968,0.97795
,,,,3.3972,0.978,3.3972,0.97795
,,,,3.3976,0.978,3.3976,0.97795
,,,,3.398,0.978,3.398,0.97795
,,,,3.3984,0.978,3.3984,0.97794
,,,,3.3988,0.978,3.3988,0.97794
,,,,3.3992,0.97799,3.3992,0.97794
,,,,3.3996,0.97799,3.3996,0.97793
,,,,3.4,0.97799,3.4,0.97793
,,,,3.4004,0.97798,3.4004,0.97792
,,,,3.4008,0.97797,3.4008,0.97791
,,,,3.4012,0.97797,3.4012,0.97791
,,,,3.4016,0.97796,3.4016,0.9779
,,,,3.402,0.97795,3.402,0.97789
,,,,3.4024,0.97794,3.4024,0.97787
,,,,3.4028,0.97793,3.4028,0.97786
,,,,3.4032,0.97792,3.4032,0.97785
,,,,3.4036,0.9779,3.4036,0.97784
,,,,3.404,0.97789,3.404,0.97782
,,,,3.4044,0.97788,3.4044,0.97781
,,,,3.4048,0.97786,3.4048,0.97779
,,,,3.4052,0.97784,3.4052,0.97777
,,,,3.4056,0.97783,3.4056,0.97776
,,,,3.406,0.97781,3.406,0.97774
,,,,3.4064,0.97779,3.4064,0.97772
,,,,3.4068,0.97777,3.4068,0.9777
,,,,3.4072,0.97775,3.4072,0.97768
,,,,3.4076,0.97773,3.4076,0.97766
,,,,3.408,0.97771,3.408,0.97763
,,,,3.4084,0.97769,3.4084,0.97761
,,,,3.4088,0.97766,3.4088,0.97758
,,,,3.4092,0.97764,3.4092,0.97756
,,,,3.4096,0.97761,3.4096,0.97753
,,,,3.41,0.97759,3.41,0.97751
,,,,3.4104,0.97756,3.4104,0.97748
,,,,3.4108,0.97753,3.4108,0.97745
,,,,3.4112,0.9775,3.4112,0.97742
,,,,3.4116,0.97747,3.4116,0.97739
,,,,3.412,0.97744,3.412,0.97736
,,,,3.4124,0.97741,3.4124,0.97733
,,,,3.4128,0.97738,3.4128,0.97729
,,,,3.4132,0.97735,3.4132,0.97726
,,,,3.4136,0.97732,3.4136,0.97723
,,,,3.414,0.97728,3.414,0.97719
,,,,3.4144,0.97725,3.4144,0.97715
,,,,3.4148,0.97721,3.4148,0.97712
,,,,3.4152,0.97717,3.4152,0.97708
,,,,3.4156,0.97714,3.4156,0.97704
,,,,3.416,0.9771,3.416,0.977
,,,,3.4164,0.97706,3.4164,0.97696
,,,,3.4168,0.97702,3.4168,0.97692
,,,,3.4172,0.97698,3.4172,0.97688
,,,,3.4176,0.97694,3.4176,0.97684
,,,,3.418,0.9769,3.418,0.97679
,,,,3.4184,0.97685,3.4184,0.97675
,,,,3.4188,0.97681,3.4188,0.9767
,,,,3.4192,0.97676,3.4192,0.97666
,,,,3.4196,0.97672,3.4196,0.97661
,,,,3.42,0.97667,3.42,0.97656
,,,,3.4204,0.97663,3.4204,0.97652
,,,,3.4208,0.97658,3.4208,0.97647
,,,,3.4212,0.97653,3.4212,0.97642
,,,,3.4216,0.97648,3.4216,0.97637
,,,,3.422,0.97643,3.422,0.97632
,,,,3.4224,0.97638,3.4224,0.97626
,,,,3.4228,0.97633,3.4228,0.97621
,,,,3.4232,0.97628,3.4232,0.97616
,,,,3.4236,0.97623,3.4236,0.97611
,,,,3.424,0.97617,3.424,0.97605
,,,,3.4244,0.97612,3.4244,0.976
,,,,3.4248,0.97607,3.4248,0.97594
,,,,3.4252,0.97601,3.4252,0.97589
,,,,3.4256,0.97596,3.4256,0.97583
,,,,3.426,0.9759,3.426,0.97577
,,,,3.4264,0.97585,3.4264,0.97572
,,,,3.4268,0.97579,3.4268,0.97566
,,,,3.4272,0.97573,3.4272,0.9756
,,,,3.4276,0.97567,3.4276,0.97554
,,,,3.428,0.97561,3.428,0.97548
,,,,3.4284,0.97555,3.4284,0.97542
,,,,3.4288,0.97549,3.4288,0.97536
,,,,3.4292,0.97543,3.4292,0.97529
,,,,3.4296,0.97537,3.4296,0.97523
,,,,3.43,0.97531,3.43,0.97517
,,,,3.4304,0.97525,3.4304,0.9751
,,,,3.4308,0.97518,3.4308,0.97504
,,,,3.4312,0.97512,3.4312,0.97498
,,,,3.4316,0.97506,3.4316,0.97491
,,,,3.432,0.97499,3.432,0.97485
,,,,3.4324,0.97493,3.4324,0.97478
,,,,3.4328,0.97486,3.4328,0.97471
,,,,3.4332,0.9748,3.4332,0.97464
,,,,3.4336,0.97473,3.4336,0.97457
,,,,3.434,0.97466,3.434,0.97451
,,,,3.4344,0.9746,3.4344,0.97444
,,,,3.4348,0.97453,3.4348,0.97437
,,,,3.4352,0.97446,3.4352,0.9743
,,,,3.4356,0.97439,3.4356,0.97423
,,,,3.436,0.97432,3.436,0.97415
,,,,3.4364,0.97425,3.4364,0.97408
,,,,3.4368,0.97418,3.4368,0.97401
,,,,3.4372,0.97411,3.4372,0.97394
,,,,3.4376,0.97403,3.4376,0.97386
,,,,3.438,0.97396,3.438,0.97379
,,,,3.4384,0.97389,3.4384,0.97371
,,,,3.4388,0.97381,3.4388,0.97364
,,,,3.4392,0.97374,3.4392,0.97356
,,,,3.4396,0.97367,3.4396,0.97349
,,,,3.44,0.97359,3.44,0.97341
,,,,3.4404,0.97352,3.4404,0.97334
,,,,3.4408,0.97344,3.4408,0.97326
,,,,3.4412,0.97337,3.4412,0.97318
,,,,3.4416,0.97329,3.4416,0.97311
,,,,3.442,0.97321,3.442,0.97303
,,,,3.4424,0.97314,3.4424,0.97295
,,,,3.4428,0.97306,3.4428,0.97287
,,,,3.4432,0.97298,3.4432,0.97279
,,,,3.4436,0.9729,3.4436,0.97271
,,,,3.444,0.97283,3.444,0.97263
,,,,3.4444,0.97275,3.4444,0.97255
,,,,3.4448,0.97267,3.4448,0.97247
,,,,3.4452,0.97259,3.4452,0.97239
,,,,3.4456,0.97251,3.4456,0.97231
,,,,3.446,0.97243,3.446,0.97223
,,,,3.4464,0.97235,3.4464,0.97215
,,,,3.4468,0.97227,3.4468,0.97207
,,,,3.4472,0.97219,3.4472,0.97198
,,,,3.4476,0.97211,3.4476,0.9719
,,,,3.448,0.97203,3.448,0.97182
,,,,3.4484,0.97195,3.4484,0.97173
,,,,3.4488,0.97186,3.4488,0.97165
,,,,3.4492,0.97178,3.4492,0.97157
,,,,3.4496,0.9717,3.4496,0.97148
,,,,3.45,0.97162,3.45,0.9714
,,,,3.4504,0.97153,3.4504,0.97131
,,,,3.4508,0.97145,3.4508,0.97123
,,,,3.4512,0.97137,3.4512,0.97114
,,,,3.4516,0.97128,3.4516,0.97106
,,,,3.452,0.9712,3.452,0.97097
,,,,3.4524,0.97111,3.4524,0.97088
,,,,3.4528,0.97103,3.4528,0.9708
,,,,3.4532,0.97094,3.4532,0.97071
,,,,3.4536,0.97086,3.4536,0.97063
,,,,3.454,0.97077,3.454,0.97054
,,,,3.4544,0.97069,3.4544,0.97045
,,,,3.4548,0.9706,3.4548,0.97037
,,,,3.4552,0.97052,3.4552,0.97028
,,,,3.4556,0.97043,3.4556,0.97019
,,,,3.456,0.97035,3.456,0.97011
,,,,3.4564,0.97026,3.4564,0.97002
,,,,3.4568,0.97018,3.4568,0.96993
,,,,3.4572,0.97009,3.4572,0.96984
,,,,3.4576,0.97,3.4576,0.96976
,,,,3.458,0.96992,3.458,0.96967
,,,,3.4584,0.96983,3.4584,0.96958
,,,,3.4588,0.96975,3.4588,0.96949
,,,,3.4592,0.96966,3.4592,0.9694
,,,,3.4596,0.96957,3.4596,0.96931
,,,,3.46,0.96948,3.46,0.96922
,,,,3.4604,0.9694,3.4604,0.96913
,,,,3.4608,0.96931,3.4608,0.96904
,,,,3.4612,0.96922,3.4612,0.96895
,,,,3.4616,0.96913,3.4616,0.96886
,,,,3.462,0.96904,3.462,0.96877
,,,,3.4624,0.96895,3.4624,0.96868
,,,,3.4628,0.96886,3.4628,0.96859
,,,,3.4632,0.96878,3.4632,0.96851
,,,,3.4636,0.96869,3.4636,0.96842
,,,,3.464,0.9686,3.464,0.96833
,,,,3.4644,0.96851,3.4644,0.96824
,,,,3.4648,0.96843,3.4648,0.96815
,,,,3.4652,0.96834,3.4652,0.96806
,,,,3.4656,0.96825,3.4656,0.96797
,,,,3.466,0.96816,3.466,0.96788
,,,,3.4664,0.96808,3.4664,0.96779
,,,,3.4668,0.96799,3.4668,0.9677
,,,,3.4672,0.9679,3.4672,0.96761
,,,,3.4676,0.96782,3.4676,0.96753
,,,,3.468,0.96773,3.468,0.96744
,,,,3.4684,0.96764,3.4684,0.96735
,,,,3.4688,0.96756,3.4688,0.96726
,,,,3.4692,0.96747,3.4692,0.96718
,,,,3.4696,0.96739,3.4696,0.96709
,,,,3.47,0.9673,3.47,0.967
,,,,3.4704,0.96722,3.4704,0.96692
,,,,3.4708,0.96713,3.4708,0.96683
,,,,3.4712,0.96705,3.4712,0.96675
,,,,3.4716,0.96696,3.4716,0.96666
,,,,3.472,0.96688,3.472,0.96657
,,,,3.4724,0.96679,3.4724,0.96649
,,,,3.4728,0.96671,3.4728,0.96641
,,,,3.4732,0.96663,3.4732,0.96632
,,,,3.4736,0.96654,3.4736,0.96624
,,,,3.474,0.96646,3.474,0.96615
,,,,3.4744,0.96638,3.4744,0.96607
,,,,3.4748,0.9663,3.4748,0.96599
,,,,3.4752,0.96621,3.4752,0.96591
,,,,3.4756,0.96613,3.4756,0.96582
,,,,3.476,0.96605,3.476,0.96574
,,,,3.4764,0.96597,3.4764,0.96566
,,,,3.4768,0.96589,3.4768,0.96558
,,,,3.4772,0.96581,3.4772,0.96549
,,,,3.4776,0.96573,3.4776,0.96541
,,,,3.478,0.96565,3.478,0.96533
,,,,3.4784,0.96557,3.4784,0.96525
,,,,3.4788,0.96549,3.4788,0.96517
,,,,3.4792,0.96541,3.4792,0.96509
,,,,3.4796,0.96533,3.4796,0.96501
,,,,3.48,0.96525,3.48,0.96493
,,,,3.4804,0.96517,3.4804,0.96485
,,,,3.4808,0.96509,3.4808,0.96477
,,,,3.4812,0.96502,3.4812,0.96469
,,,,3.4816,0.96494,3.4816,0.96462
,,,,3.482,0.96486,3.482,0.96454
,,,,3.4824,0.96479,3.4824,0.96446
,,,,3.4828,0.96471,3.4828,0.96438
,,,,3.4832,0.96464,3.4832,0.96431
,,,,3.4836,0.96456,3.4836,0.96423
,,,,3.484,0.96449,3.484,0.96415
,,,,3.4844,0.96441,3.4844,0.96408
,,,,3.4848,0.96434,3.4848,0.964
,,,,3.4852,0.96426,3.4852,0.96393
,,,,3.4856,0.96419,3.4856,0.96386
,,,,3.486,0.96412,3.486,0.96378
,,,,3.4864,0.96405,3.4864,0.96371
,,,,3.4868,0.96397,3.4868,0.96364
,,,,3.4872,0.9639,3.4872,0.96356
,,,,3.4876,0.96383,3.4876,0.96349
,,,,3.488,0.96376,3.488,0.96342
,,,,3.4884,0.96369,3.4884,0.96335
,,,,3.4888,0.96362,3.4888,0.96328
,,,,3.4892,0.96355,3.4892,0.96321
,,,,3.4896,0.96348,3.4896,0.96314
,,,,3.49,0.96341,3.49,0.96307
,,,,3.4904,0.96335,3.4904,0.963
,,,,3.4908,0.96328,3.4908,0.96293
,,,,3.4912,0.96321,3.4912,0.96286
,,,,3.4916,0.96315,3.4916,0.96279
,,,,3.492,0.96308,3.492,0.96273
,,,,3.4924,0.96301,3.4924,0.96266
,,,,3.4928,0.96295,3.4928,0.9626
,,,,3.4932,0.96289,3.4932,0.96253
,,,,3.4936,0.96282,3.4936,0.96247
,,,,3.494,0.96276,3.494,0.9624
,,,,3.4944,0.9627,3.4944,0.96234
,,,,3.4948,0.96263,3.4948,0.96228
,,,,3.4952,0.96257,3.4952,0.96221
,,,,3.4956,0.96251,3.4956,0.96215
,,,,3.496,0.96245,3.496,0.96209
,,,,3.4964,0.96239,3.4964,0.96203
,,,,3.4968,0.96233,3.4968,0.96197
,,,,3.4972,0.96227,3.4972,0.96191
,,,,3.4976,0.96222,3.4976,0.96186
,,,,3.498,0.96216,3.498,0.9618
,,,,3.4984,0.9621,3.4984,0.96174
,,,,3.4988,0.96205,3.4988,0.96168
,,,,3.4992,0.96199,3.4992,0.96162
,,,,3.4996,0.96194,3.4996,0.96157
,,,,3.5,0.96188,3.5,0.96151
,,,,3.5004,0.96183,3.5004,0.96145
,,,,3.5008,0.96178,3.5008,0.9614
,,,,3.5012,0.96172,3.5012,0.96134
,,,,3.5016,0.96167,3.5016,0.96129
,,,,3.502,0.96162,3.502,0.96124
,,,,3.5024,0.96156,3.5024,0.96118
,,,,3.5028,0.96151,3.5028,0.96113
,,,,3.5032,0.96146,3.5032,0.96108
,,,,3.5036,0.96141,3.5036,0.96103
,,,,3.504,0.96136,3.504,0.96098
,,,,3.5044,0.96131,3.5044,0.96094
,,,,3.5048,0.96127,3.5048,0.96089
,,,,3.5052,0.96122,3.5052,0.96084
,,,,3.5056,0.96117,3.5056,0.9608
,,,,3.506,0.96113,3.506,0.96075
,,,,3.5064,0.96108,3.5064,0.96071
,,,,3.5068,0.96104,3.5068,0.96066
,,,,3.5072,0.961,3.5072,0.96062
,,,,3.5076,0.96096,3.5076,0.96058
,,,,3.508,0.96091,3.508,0.96054
,,,,3.5084,0.96087,3.5084,0.9605
,,,,3.5088,0.96083,3.5088,0.96046
,,,,3.5092,0.96079,3.5092,0.96042
,,,,3.5096,0.96076,3.5096,0.96038
,,,,3.51,0.96072,3.51,0.96035
,,,,3.5104,0.96068,3.5104,0.96031
,,,,3.5108,0.96065,3.5108,0.96028
,,,,3.5112,0.96061,3.5112,0.96024
,,,,3.5116,0.96058,3.5116,0.96021
,,,,3.512,0.96054,3.512,0.96018
,,,,3.5124,0.96051,3.5124,0.96014
,,,,3.5128,0.96048,3.5128,0.96011
,,,,3.5132,0.96045,3.5132,0.96008
,,,,3.5136,0.96042,3.5136,0.96005
,,,,3.514,0.96039,3.514,0.96002
,,,,3.5144,0.96036,3.5144,0.95999
,,,,3.5148,0.96033,3.5148,0.95996
,,,,3.5152,0.96031,3.5152,0.95994
,,,,3.5156,0.96028,3.5156,0.95991
,,,,3.516,0.96025,3.516,0.95988
,,,,3.5164,0.96023,3.5164,0.95986
,,,,3.5168,0.9602,3.5168,0.95984
,,,,3.5172,0.96018,3.5172,0.95981
,,,,3.5176,0.96016,3.5176,0.95979
,,,,3.518,0.96014,3.518,0.95977
,,,,3.5184,0.96011,3.5184,0.95975
,,,,3.5188,0.9601,3.5188,0.95973
,,,,3.5192,0.96008,3.5192,0.95971
,,,,3.5196,0.96006,3.5196,0.9597
,,,,3.52,0.96004,3.52,0.95968
,,,,3.5204,0.96002,3.5204,0.95966
,,,,3.5208,0.96001,3.5208,0.95965
,,,,3.5212,0.95999,3.5212,0.95964
,,,,3.5216,0.95998,3.5216,0.95962
,,,,3.522,0.95997,3.522,0.95961
,,,,3.5224,0.95996,3.5224,0.9596
,,,,3.5228,0.95995,3.5228,0.95959
,,,,3.5232,0.95994,3.5232,0.95958
,,,,3.5236,0.95993,3.5236,0.95957
,,,,3.524,0.95992,3.524,0.95956
,,,,3.5244,0.95991,3.5244,0.95955
,,,,3.5248,0.9599,3.5248,0.95955
,,,,3.5252,0.9599,3.5252,0.95954
,,,,3.5256,0.95989,3.5256,0.95954
,,,,3.526,0.95989,3.526,0.95953
,,,,3.5264,0.95988,3.5264,0.95953
,,,,3.5268,0.95988,3.5268,0.95953
,,,,3.5272,0.95988,3.5272,0.95953
,,,,3.5276,0.95988,3.5276,0.95953
,,,,3.528,0.95988,3.528,0.95953
,,,,3.5284,0.95988,3.5284,0.95953
,,,,3.5288,0.95988,3.5288,0.95953
,,,,3.5292,0.95988,3.5292,0.95953
,,,,3.5296,0.95988,3.5296,0.95953
,,,,3.53,0.95989,3.53,0.95954
,,,,3.5304,0.95989,3.5304,0.95954
,,,,3.5308,0.95989,3.5308,0.95955
,,,,3.5312,0.9599,3.5312,0.95955
,,,,3.5316,0.95991,3.5316,0.95956
,,,,3.532,0.95991,3.532,0.95957
,,,,3.5324,0.95992,3.5324,0.95958
,,,,3.5328,0.95993,3.5328,0.95959
,,,,3.5332,0.95994,3.5332,0.9596
,,,,3.5336,0.95995,3.5336,0.95961
,,,,3.534,0.95996,3.534,0.95962
,,,,3.5344,0.95997,3.5344,0.95963
,,,,3.5348,0.95999,3.5348,0.95965
,,,,3.5352,0.96,3.5352,0.95966
,,,,3.5356,0.96001,3.5356,0.95968
,,,,3.536,0.96003,3.536,0.95969
,,,,3.5364,0.96005,3.5364,0.95971
,,,,3.5368,0.96006,3.5368,0.95973
,,,,3.5372,0.96008,3.5372,0.95975
,,,,3.5376,0.9601,3.5376,0.95977
,,,,3.538,0.96012,3.538,0.95979
,,,,3.5384,0.96014,3.5384,0.95981
,,,,3.5388,0.96016,3.5388,0.95983
,,,,3.5392,0.96018,3.5392,0.95985
,,,,3.5396,0.9602,3.5396,0.95987
,,,,3.54,0.96022,3.54,0.9599
,,,,3.5404,0.96025,3.5404,0.95992
,,,,3.5408,0.96027,3.5408,0.95995
,,,,3.5412,0.9603,3.5412,0.95997
,,,,3.5416,0.96032,3.5416,0.96
,,,,3.542,0.96035,3.542,0.96003
,,,,3.5424,0.96038,3.5424,0.96006
,,,,3.5428,0.96041,3.5428,0.96009
,,,,3.5432,0.96043,3.5432,0.96012
,,,,3.5436,0.96046,3.5436,0.96015
,,,,3.544,0.9605,3.544,0.96018
,,,,3.5444,0.96053,3.5444,0.96021
,,,,3.5448,0.96056,3.5448,0.96025
,,,,3.5452,0.96059,3.5452,0.96028
,,,,3.5456,0.96063,3.5456,0.96032
,,,,3.546,0.96066,3.546,0.96035
,,,,3.5464,0.9607,3.5464,0.96039
,,,,3.5468,0.96073,3.5468,0.96043
,,,,3.5472,0.96077,3.5472,0.96046
,,,,3.5476,0.96081,3.5476,0.9605
,,,,3.548,0.96085,3.548,0.96054
,,,,3.5484,0.96089,3.5484,0.96058
,,,,3.5488,0.96093,3.5488,0.96062
,,,,3.5492,0.96097,3.5492,0.96067
,,,,3.5496,0.96101,3.5496,0.96071
,,,,3.55,0.96105,3.55,0.96075
,,,,3.5504,0.9611,3.5504,0.9608
,,,,3.5508,0.96114,3.5508,0.96084
,,,,3.5512,0.96118,3.5512,0.96089
,,,,3.5516,0.96123,3.5516,0.96094
,,,,3.552,0.96128,3.552,0.96098
,,,,3.5524,0.96132,3.5524,0.96103
,,,,3.5528,0.96137,3.5528,0.96108
,,,,3.5532,0.96142,3.5532,0.96113
,,,,3.5536,0.96147,3.5536,0.96118
,,,,3.554,0.96152,3.554,0.96123
,,,,3.5544,0.96157,3.5544,0.96128
,,,,3.5548,0.96162,3.5548,0.96133
,,,,3.5552,0.96167,3.5552,0.96139
,,,,3.5556,0.96172,3.5556,0.96144
,,,,3.556,0.96177,3.556,0.96149
,,,,3.5564,0.96183,3.5564,0.96155
,,,,3.5568,0.96188,3.5568,0.96161
,,,,3.5572,0.96193,3.5572,0.96166
,,,,3.5576,0.96199,3.5576,0.96172
,,,,3.558,0.96204,3.558,0.96178
,,,,3.5584,0.9621,3.5584,0.96183
,,,,3.5588,0.96216,3.5588,0.96189
,,,,3.5592,0.96221,3.5592,0.96195
,,,,3.5596,0.96227,3.5596,0.96201
,,,,3.56,0.96233,3.56,0.96207
,,,,3.5604,0.96239,3.5604,0.96213
,,,,3.5608,0.96245,3.5608,0.96219
,,,,3.5612,0.96251,3.5612,0.96225
,,,,3.5616,0.96257,3.5616,0.96232
,,,,3.562,0.96263,3.562,0.96238
,,,,3.5624,0.96269,3.5624,0.96244
,,,,3.5628,0.96275,3.5628,0.96251
,,,,3.5632,0.96282,3.5632,0.96257
,,,,3.5636,0.96288,3.5636,0.96264
,,,,3.564,0.96294,3.564,0.9627
,,,,3.5644,0.963,3.5644,0.96277
,,,,3.5648,0.96307,3.5648,0.96283
,,,,3.5652,0.96313,3.5652,0.9629
,,,,3.5656,0.9632,3.5656,0.96296
,,,,3.566,0.96326,3.566,0.96303
,,,,3.5664,0.96333,3.5664,0.9631
,,,,3.5668,0.9634,3.5668,0.96317
,,,,3.5672,0.96346,3.5672,0.96323
,,,,3.5676,0.96353,3.5676,0.9633
,,,,3.568,0.9636,3.568,0.96337
,,,,3.5684,0.96367,3.5684,0.96344
,,,,3.5688,0.96374,3.5688,0.96351
,,,,3.5692,0.9638,3.5692,0.96358
,,,,3.5696,0.96387,3.5696,0.96366
,,,,3.57,0.96394,3.57,0.96373
,,,,3.5704,0.96401,3.5704,0.9638
,,,,3.5708,0.96408,3.5708,0.96387
,,,,3.5712,0.96415,3.5712,0.96394
,,,,3.5716,0.96423,3.5716,0.96402
,,,,3.572,0.9643,3.572,0.96409
,,,,3.5724,0.96437,3.5724,0.96416
,,,,3.5728,0.96444,3.5728,0.96424
,,,,3.5732,0.96452,3.5732,0.96431
,,,,3.5736,0.96459,3.5736,0.96438
,,,,3.574,0.96466,3.574,0.96446
,,,,3.5744,0.96474,3.5744,0.96454
,,,,3.5748,0.96481,3.5748,0.96461
,,,,3.5752,0.96488,3.5752,0.96469
,,,,3.5756,0.96496,3.5756,0.96477
,,,,3.576,0.96503,3.576,0.96484
,,,,3.5764,0.96511,3.5764,0.96492
,,,,3.5768,0.96518,3.5768,0.965
,,,,3.5772,0.96526,3.5772,0.96507
,,,,3.5776,0.96533,3.5776,0.96515
,,,,3.578,0.96541,3.578,0.96523
,,,,3.5784,0.96549,3.5784,0.96531
,,,,3.5788,0.96556,3.5788,0.96539
,,,,3.5792,0.96564,3.5792,0.96546
,,,,3.5796,0.96572,3.5796,0.96554
,,,,3.58,0.9658,3.58,0.96562
,,,,3.5804,0.96588,3.5804,0.9657
,,,,3.5808,0.96596,3.5808,0.96578
,,,,3.5812,0.96604,3.5812,0.96586
,,,,3.5816,0.96612,3.5816,0.96594
,,,,3.582,0.9662,3.582,0.96602
,,,,3.5824,0.96628,3.5824,0.9661
,,,,3.5828,0.96636,3.5828,0.96619
,,,,3.5832,0.96644,3.5832,0.96627
,,,,3.5836,0.96652,3.5836,0.96635
,,,,3.584,0.9666,3.584,0.96643
,,,,3.5844,0.96668,3.5844,0.96651
,,,,3.5848,0.96676,3.5848,0.9666
,,,,3.5852,0.96684,3.5852,0.96668
,,,,3.5856,0.96692,3.5856,0.96676
,,,,3.586,0.967,3.586,0.96684
,,,,3.5864,0.96708,3.5864,0.96693
,,,,3.5868,0.96716,3.5868,0.96701
,,,,3.5872,0.96725,3.5872,0.96709
,,,,3.5876,0.96733,3.5876,0.96718
,,,,3.588,0.96741,3.588,0.96726
,,,,3.5884,0.96749,3.5884,0.96735
,,,,3.5888,0.96758,3.5888,0.96743
,,,,3.5892,0.96766,3.5892,0.96751
,,,,3.5896,0.96774,3.5896,0.9676
,,,,3.59,0.96783,3.59,0.96768
,,,,3.5904,0.96791,3.5904,0.96777
,,,,3.5908,0.96799,3.5908,0.96785
,,,,3.5912,0.96808,3.5912,0.96794
,,,,3.5916,0.96816,3.5916,0.96802
,,,,3.592,0.96825,3.592,0.96811
,,,,3.5924,0.96833,3.5924,0.96819
,,,,3.5928,0.96841,3.5928,0.96828
,,,,3.5932,0.9685,3.5932,0.96836
,,,,3.5936,0.96858,3.5936,0.96845
,,,,3.594,0.96867,3.594,0.96853
,,,,3.5944,0.96875,3.5944,0.96862
,,,,3.5948,0.96884,3.5948,0.96871
,,,,3.5952,0.96892,3.5952,0.96879
,,,,3.5956,0.96901,3.5956,0.96888
,,,,3.596,0.96909,3.596,0.96897
,,,,3.5964,0.96917,3.5964,0.96905
,,,,3.5968,0.96926,3.5968,0.96914
,,,,3.5972,0.96934,3.5972,0.96922
,,,,3.5976,0.96943,3.5976,0.96931
,,,,3.598,0.96951,3.598,0.96939
,,,,3.5984,0.96959,3.5984,0.96948
,,,,3.5988,0.96967,3.5988,0.96956
,,,,3.5992,0.96976,3.5992,0.96964
,,,,3.5996,0.96984,3.5996,0.96973
,,,,3.6,0.96992,3.6,0.96981
,,,,3.6004,0.97001,3.6004,0.96989
,,,,3.6008,0.97009,3.6008,0.96998
,,,,3.6012,0.97017,3.6012,0.97006
,,,,3.6016,0.97025,3.6016,0.97014
,,,,3.602,0.97033,3.602,0.97023
,,,,3.6024,0.97041,3.6024,0.97031
,,,,3.6028,0.97049,3.6028,0.97039
,,,,3.6032,0.97057,3.6032,0.97047
,,,,3.6036,0.97065,3.6036,0.97055
,,,,3.604,0.97073,3.604,0.97064
,,,,3.6044,0.97081,3.6044,0.97072
,,,,3.6048,0.97089,3.6048,0.9708
,,,,3.6052,0.97097,3.6052,0.97088
,,,,3.6056,0.97105,3.6056,0.97096
,,,,3.606,0.97113,3.606,0.97104
,,,,3.6064,0.97121,3.6064,0.97112
,,,,3.6068,0.97128,3.6068,0.97119
,,,,3.6072,0.97136,3.6072,0.97127
,,,,3.6076,0.97144,3.6076,0.97135
,,,,3.608,0.97152,3.608,0.97143
,,,,3.6084,0.97159,3.6084,0.97151
,,,,3.6088,0.97167,3.6088,0.97158
,,,,3.6092,0.97175,3.6092,0.97166
,,,,3.6096,0.97182,3.6096,0.97174
,,,,3.61,0.9719,3.61,0.97182
,,,,3.6104,0.97197,3.6104,0.97189
,,,,3.6108,0.97205,3.6108,0.97197
,,,,3.6112,0.97212,3.6112,0.97204
,,,,3.6116,0.9722,3.6116,0.97212
,,,,3.612,0.97227,3.612,0.97219
,,,,3.6124,0.97234,3.6124,0.97227
,,,,3.6128,0.97242,3.6128,0.97234
,,,,3.6132,0.97249,3.6132,0.97241
,,,,3.6136,0.97256,3.6136,0.97249
,,,,3.614,0.97263,3.614,0.97256
,,,,3.6144,0.9727,3.6144,0.97263
,,,,3.6148,0.97277,3.6148,0.9727
,,,,3.6152,0.97284,3.6152,0.97277
,,,,3.6156,0.97291,3.6156,0.97284
,,,,3.616,0.97298,3.616,0.97291
,,,,3.6164,0.97305,3.6164,0.97298
,,,,3.6168,0.97312,3.6168,0.97305
,,,,3.6172,0.97319,3.6172,0.97312
,,,,3.6176,0.97325,3.6176,0.97319
,,,,3.618,0.97332,3.618,0.97326
,,,,3.6184,0.97339,3.6184,0.97332
,,,,3.6188,0.97346,3.6188,0.97339
,,,,3.6192,0.97352,3.6192,0.97346
,,,,3.6196,0.97359,3.6196,0.97353
,,,,3.62,0.97366,3.62,0.97359
,,,,3.6204,0.97372,3.6204,0.97366
,,,,3.6208,0.97379,3.6208,0.97373
,,,,3.6212,0.97385,3.6212,0.97379
,,,,3.6216,0.97392,3.6216,0.97386
,,,,3.622,0.97398,3.622,0.97392
,,,,3.6224,0.97405,3.6224,0.97399
,,,,3.6228,0.97411,3.6228,0.97405
,,,,3.6232,0.97417,3.6232,0.97411
,,,,3.6236,0.97423,3.6236,0.97417
,,,,3.624,0.97429,3.624,0.97424
,,,,3.6244,0.97436,3.6244,0.9743
,,,,3.6248,0.97442,3.6248,0.97436
,,,,3.6252,0.97448,3.6252,0.97442
,,,,3.6256,0.97453,3.6256,0.97448
,,,,3.626,0.97459,3.626,0.97453
,,,,3.6264,0.97465,3.6264,0.97459
,,,,3.6268,0.97471,3.6268,0.97465
,,,,3.6272,0.97476,3.6272,0.97471
,,,,3.6276,0.97482,3.6276,0.97476
,,,,3.628,0.97488,3.628,0.97482
,,,,3.6284,0.97493,3.6284,0.97487
,,,,3.6288,0.97499,3.6288,0.97493
,,,,3.6292,0.97504,3.6292,0.97498
,,,,3.6296,0.97509,3.6296,0.97503
,,,,3.63,0.97515,3.63,0.97509
,,,,3.6304,0.9752,3.6304,0.97514
,,,,3.6308,0.97525,3.6308,0.97519
,,,,3.6312,0.9753,3.6312,0.97524
,,,,3.6316,0.97535,3.6316,0.97529
,,,,3.632,0.97539,3.632,0.97534
,,,,3.6324,0.97544,3.6324,0.97538
,,,,3.6328,0.97549,3.6328,0.97543
,,,,3.6332,0.97554,3.6332,0.97548
,,,,3.6336,0.97558,3.6336,0.97553
,,,,3.634,0.97563,3.634,0.97557
,,,,3.6344,0.97568,3.6344,0.97562
,,,,3.6348,0.97572,3.6348,0.97566
,,,,3.6352,0.97576,3.6352,0.97571
,,,,3.6356,0.97581,3.6356,0.97575
,,,,3.636,0.97585,3.636,0.97579
,,,,3.6364,0.97589,3.6364,0.97584
,,,,3.6368,0.97593,3.6368,0.97588
,,,,3.6372,0.97598,3.6372,0.97592
,,,,3.6376,0.97602,3.6376,0.97596
,,,,3.638,0.97605,3.638,0.976
,,,,3.6384,0.97609,3.6384,0.97604
,,,,3.6388,0.97613,3.6388,0.97607
,,,,3.6392,0.97617,3.6392,0.97611
,,,,3.6396,0.97621,3.6396,0.97615
,,,,3.64,0.97624,3.64,0.97618
,,,,3.6404,0.97628,3.6404,0.97622
,,,,3.6408,0.97631,3.6408,0.97625
,,,,3.6412,0.97634,3.6412,0.97628
,,,,3.6416,0.97638,3.6416,0.97632
,,,,3.642,0.97641,3.642,0.97635
,,,,3.6424,0.97644,3.6424,0.97638
,,,,3.6428,0.97647,3.6428,0.97641
,,,,3.6432,0.9765,3.6432,0.97644
,,,,3.6436,0.97653,3.6436,0.97647
,,,,3.644,0.97656,3.644,0.97649
,,,,3.6444,0.97658,3.6444,0.97652
,,,,3.6448,0.97661,3.6448,0.97655
,,,,3.6452,0.97664,3.6452,0.97657
,,,,3.6456,0.97666,3.6456,0.9766
,,,,3.646,0.97668,3.646,0.97662
,,,,3.6464,0.97671,3.6464,0.97664
,,,,3.6468,0.97673,3.6468,0.97667
,,,,3.6472,0.97675,3.6472,0.97669
,,,,3.6476,0.97677,3.6476,0.97671
,,,,3.648,0.97679,3.648,0.97673
,,,,3.6484,0.97681,3.6484,0.97675
,,,,3.6488,0.97683,3.6488,0.97676
,,,,3.6492,0.97685,3.6492,0.97678
,,,,3.6496,0.97687,3.6496,0.9768
,,,,3.65,0.97689,3.65,0.97681
,,,,3.6504,0.9769,3.6504,0.97683
,,,,3.6508,0.97692,3.6508,0.97684
,,,,3.6512,0.97693,3.6512,0.97686
,,,,3.6516,0.97694,3.6516,0.97687
,,,,3.652,0.97696,3.652,0.97688
,,,,3.6524,0.97697,3.6524,0.97689
,,,,3.6528,0.97698,3.6528,0.9769
,,,,3.6532,0.97699,3.6532,0.97691
,,,,3.6536,0.977,3.6536,0.97692
,,,,3.654,0.97701,3.654,0.97693
,,,,3.6544,0.97702,3.6544,0.97694
,,,,3.6548,0.97702,3.6548,0.97694
,,,,3.6552,0.97703,3.6552,0.97695
,,,,3.6556,0.97704,3.6556,0.97695
,,,,3.656,0.97704,3.656,0.97696
,,,,3.6564,0.97704,3.6564,0.97696
,,,,3.6568,0.97705,3.6568,0.97696
,,,,3.6572,0.97705,3.6572,0.97697
,,,,3.6576,0.97705,3.6576,0.97697
,,,,3.658,0.97705,3.658,0.97697
,,,,3.6584,0.97705,3.6584,0.97697
,,,,3.6588,0.97705,3.6588,0.97696
,,,,3.6592,0.97705,3.6592,0.97696
,,,,3.6596,0.97705,3.6596,0.97696
,,,,3.66,0.97704,3.66,0.97695
,,,,3.6604,0.97704,3.6604,0.97695
,,,,3.6608,0.97704,3.6608,0.97694
,,,,3.6612,0.97703,3.6612,0.97693
,,,,3.6616,0.97702,3.6616,0.97693
,,,,3.662,0.97702,3.662,0.97692
,,,,3.6624,0.97701,3.6624,0.97691
,,,,3.6628,0.977,3.6628,0.9769
,,,,3.6632,0.97699,3.6632,0.97689
,,,,3.6636,0.97698,3.6636,0.97688
,,,,3.664,0.97697,3.664,0.97686
,,,,3.6644,0.97696,3.6644,0.97685
,,,,3.6648,0.97694,3.6648,0.97684
,,,,3.6652,0.97693,3.6652,0.97682
,,,,3.6656,0.97691,3.6656,0.97681
,,,,3.666,0.9769,3.666,0.97679
,,,,3.6664,0.97688,3.6664,0.97677
,,,,3.6668,0.97687,3.6668,0.97675
,,,,3.6672,0.97685,3.6672,0.97674
,,,,3.6676,0.97683,3.6676,0.97672
,,,,3.668,0.97681,3.668,0.9767
,,,,3.6684,0.97679,3.6684,0.97667
,,,,3.6688,0.97677,3.6688,0.97665
,,,,3.6692,0.97675,3.6692,0.97663
,,,,3.6696,0.97673,3.6696,0.97661
,,,,3.67,0.9767,3.67,0.97658
,,,,3.6704,0.97668,3.6704,0.97656
,,,,3.6708,0.97666,3.6708,0.97653
,,,,3.6712,0.97663,3.6712,0.9765
,,,,3.6716,0.9766,3.6716,0.97648
,,,,3.672,0.97658,3.672,0.97645
,,,,3.6724,0.97655,3.6724,0.97642
,,,,3.6728,0.97652,3.6728,0.97639
,,,,3.6732,0.97649,3.6732,0.97636
,,,,3.6736,0.97646,3.6736,0.97633
,,,,3.674,0.97643,3.674,0.9763
,,,,3.6744,0.9764,3.6744,0.97626
,,,,3.6748,0.97637,3.6748,0.97623
,,,,3.6752,0.97634,3.6752,0.9762
,,,,3.6756,0.9763,3.6756,0.97616
,,,,3.676,0.97627,3.676,0.97613
,,,,3.6764,0.97624,3.6764,0.97609
,,,,3.6768,0.9762,3.6768,0.97605
,,,,3.6772,0.97616,3.6772,0.97602
,,,,3.6776,0.97613,3.6776,0.97598
,,,,3.678,0.97609,3.678,0.97594
,,,,3.6784,0.97605,3.6784,0.9759
,,,,3.6788,0.97601,3.6788,0.97586
,,,,3.6792,0.97597,3.6792,0.97582
,,,,3.6796,0.97593,3.6796,0.97577
,,,,3.68,0.97589,3.68,0.97573
,,,,3.6804,0.97585,3.6804,0.97569
,,,,3.6808,0.97581,3.6808,0.97564
,,,,3.6812,0.97576,3.6812,0.9756
,,,,3.6816,0.97572,3.6816,0.97555
,,,,3.682,0.97567,3.682,0.97551
,,,,3.6824,0.97563,3.6824,0.97546
,,,,3.6828,0.97558,3.6828,0.97542
,,,,3.6832,0.97554,3.6832,0.97537
,,,,3.6836,0.97549,3.6836,0.97532
,,,,3.684,0.97544,3.684,0.97527
,,,,3.6844,0.9754,3.6844,0.97522
,,,,3.6848,0.97535,3.6848,0.97517
,,,,3.6852,0.9753,3.6852,0.97512
,,,,3.6856,0.97525,3.6856,0.97507
,,,,3.686,0.9752,3.686,0.97502
,,,,3.6864,0.97515,3.6864,0.97497
,,,,3.6868,0.9751,3.6868,0.97492
,,,,3.6872,0.97505,3.6872,0.97486
,,,,3.6876,0.975,3.6876,0.97481
,,,,3.688,0.97494,3.688,0.97475
,,,,3.6884,0.97489,3.6884,0.9747
,,,,3.6888,0.97483,3.6888,0.97464
,,,,3.6892,0.97478,3.6892,0.97458
,,,,3.6896,0.97472,3.6896,0.97453
,,,,3.69,0.97467,3.69,0.97447
,,,,3.6904,0.97461,3.6904,0.97441
,,,,3.6908,0.97455,3.6908,0.97435
,,,,3.6912,0.9745,3.6912,0.97429
,,,,3.6916,0.97444,3.6916,0.97423
,,,,3.692,0.97438,3.692,0.97417
,,,,3.6924,0.97432,3.6924,0.97411
,,,,3.6928,0.97426,3.6928,0.97405
,,,,3.6932,0.9742,3.6932,0.97399
,,,,3.6936,0.97414,3.6936,0.97392
,,,,3.694,0.97408,3.694,0.97386
,,,,3.6944,0.97402,3.6944,0.9738
,,,,3.6948,0.97395,3.6948,0.97373
,,,,3.6952,0.97389,3.6952,0.97367
,,,,3.6956,0.97383,3.6956,0.9736
,,,,3.696,0.97376,3.696,0.97354
,,,,3.6964,0.9737,3.6964,0.97347
,,,,3.6968,0.97363,3.6968,0.97341
,,,,3.6972,0.97357,3.6972,0.97334
,,,,3.6976,0.9735,3.6976,0.97327
,,,,3.698,0.97344,3.698,0.97321
,,,,3.6984,0.97337,3.6984,0.97314
,,,,3.6988,0.9733,3.6988,0.97307
,,,,3.6992,0.97324,3.6992,0.973
,,,,3.6996,0.97317,3.6996,0.97293
,,,,3.7,0.9731,3.7,0.97286
,,,,3.7004,0.97303,3.7004,0.97279
,,,,3.7008,0.97296,3.7008,0.97272
,,,,3.7012,0.97289,3.7012,0.97265
,,,,3.7016,0.97282,3.7016,0.97258
,,,,3.702,0.97275,3.702,0.97251
,,,,3.7024,0.97268,3.7024,0.97243
,,,,3.7028,0.97261,3.7028,0.97236
,,,,3.7032,0.97254,3.7032,0.97229
,,,,3.7036,0.97247,3.7036,0.97222
,,,,3.704,0.9724,3.704,0.97215
,,,,3.7044,0.97233,3.7044,0.97207
,,,,3.7048,0.97226,3.7048,0.97199
,,,,3.7052,0.97218,3.7052,0.97192
,,,,3.7056,0.97211,3.7056,0.97184
,,,,3.706,0.97203,3.706,0.97177
,,,,3.7064,0.97196,3.7064,0.9717
,,,,3.7068,0.97188,3.7068,0.97162
,,,,3.7072,0.97181,3.7072,0.97154
,,,,3.7076,0.97174,3.7076,0.97147
,,,,3.708,0.97166,3.708,0.97139
,,,,3.7084,0.97159,3.7084,0.97131
,,,,3.7088,0.97151,3.7088,0.97123
,,,,3.7092,0.97144,3.7092,0.97115
,,,,3.7096,0.97136,3.7096,0.97108
,,,,3.71,0.97128,3.71,0.971
,,,,3.7104,0.97121,3.7104,0.97092
,,,,3.7108,0.97113,3.7108,0.97084
,,,,3.7112,0.97105,3.7112,0.97076
,,,,3.7116,0.97097,3.7116,0.97068
,,,,3.712,0.9709,3.712,0.9706
,,,,3.7124,0.97082,3.7124,0.97052
,,,,3.7128,0.97074,3.7128,0.97044
,,,,3.7132,0.97066,3.7132,0.97037
,,,,3.7136,0.97058,3.7136,0.97029
,,,,3.714,0.97051,3.714,0.97021
,,,,3.7144,0.97043,3.7144,0.97013
,,,,3.7148,0.97035,3.7148,0.97005
,,,,3.7152,0.97027,3.7152,0.96997
,,,,3.7156,0.97019,3.7156,0.96989
,,,,3.716,0.97011,3.716,0.96981
,,,,3.7164,0.97003,3.7164,0.96972
,,,,3.7168,0.96996,3.7168,0.96964
,,,,3.7172,0.96988,3.7172,0.96956
,,,,3.7176,0.9698,3.7176,0.96948
,,,,3.718,0.96972,3.718,0.9694
,,,,3.7184,0.96964,3.7184,0.96932
,,,,3.7188,0.96956,3.7188,0.96923
,,,,3.7192,0.96947,3.7192,0.96915
,,,,3.7196,0.96939,3.7196,0.96907
,,,,3.72,0.96931,3.72,0.96898
,,,,3.7204,0.96923,3.7204,0.9689
,,,,3.7208,0.96915,3.7208,0.96882
,,,,3.7212,0.96906,3.7212,0.96873
,,,,3.7216,0.96898,3.7216,0.96865
,,,,3.722,0.9689,3.722,0.96857
,,,,3.7224,0.96882,3.7224,0.96848
,,,,3.7228,0.96874,3.7228,0.9684
,,,,3.7232,0.96865,3.7232,0.96832
,,,,3.7236,0.96857,3.7236,0.96823
,,,,3.724,0.96849,3.724,0.96815
,,,,3.7244,0.96841,3.7244,0.96807
,,,,3.7248,0.96833,3.7248,0.96798
,,,,3.7252,0.96825,3.7252,0.9679
,,,,3.7256,0.96817,3.7256,0.96782
,,,,3.726,0.96808,3.726,0.96773
,,,,3.7264,0.968,3.7264,0.96765
,,,,3.7268,0.96792,3.7268,0.96757
,,,,3.7272,0.96784,3.7272,0.96749
,,,,3.7276,0.96776,3.7276,0.96741
,,,,3.728,0.96768,3.728,0.96733
,,,,3.7284,0.9676,3.7284,0.96725
,,,,3.7288,0.96752,3.7288,0.96716
,,,,3.7292,0.96744,3.7292,0.96708
,,,,3.7296,0.96736,3.7296,0.967
,,,,3.73,0.96728,3.73,0.96692
,,,,3.7304,0.9672,3.7304,0.96684
,,,,3.7308,0.96712,3.7308,0.96676
,,,,3.7312,0.96705,3.7312,0.96668
,,,,3.7316,0.96697,3.7316,0.9666
,,,,3.732,0.96689,3.732,0.96653
,,,,3.7324,0.96681,3.7324,0.96645
,,,,3.7328,0.96673,3.7328,0.96637
,,,,3.7332,0.96665,3.7332,0.96629
,,,,3.7336,0.96658,3.7336,0.96621
,,,,3.734,0.9665,3.734,0.96613
,,,,3.7344,0.96642,3.7344,0.96606
,,,,3.7348,0.96635,3.7348,0.96598
,,,,3.7352,0.96627,3.7352,0.9659
,,,,3.7356,0.96619,3.7356,0.96583
,,,,3.736,0.96612,3.736,0.96575
,,,,3.7364,0.96604,3.7364,0.96567
,,,,3.7368,0.96597,3.7368,0.9656
,,,,3.7372,0.96589,3.7372,0.96552
,,,,3.7376,0.96582,3.7376,0.96545
,,,,3.738,0.96574,3.738,0.96537
,,,,3.7384,0.96567,3.7384,0.96529
,,,,3.7388,0.9656,3.7388,0.96522
,,,,3.7392,0.96552,3.7392,0.96514
,,,,3.7396,0.96545,3.7396,0.96507
,,,,3.74,0.96537,3.74,0.965
,,,,3.7404,0.9653,3.7404,0.96492
,,,,3.7408,0.96523,3.7408,0.96485
,,,,3.7412,0.96516,3.7412,0.96478
,,,,3.7416,0.96508,3.7416,0.9647
,,,,3.742,0.96501,3.742,0.96463
,,,,3.7424,0.96494,3.7424,0.96456
,,,,3.7428,0.96487,3.7428,0.96449
,,,,3.7432,0.9648,3.7432,0.96442
,,,,3.7436,0.96473,3.7436,0.96434
,,,,3.744,0.96466,3.744,0.96427
,,,,3.7444,0.96459,3.7444,0.9642
,,,,3.7448,0.96452,3.7448,0.96413
,,,,3.7452,0.96445,3.7452,0.96406
,,,,3.7456,0.96438,3.7456,0.964
,,,,3.746,0.96431,3.746,0.96393
,,,,3.7464,0.96425,3.7464,0.96386
,,,,3.7468,0.96418,3.7468,0.96379
,,,,3.7472,0.96411,3.7472,0.96373
,,,,3.7476,0.96404,3.7476,0.96366
,,,,3.748,0.96398,3.748,0.96359
,,,,3.7484,0.96391,3.7484,0.96352
,,,,3.7488,0.96385,3.7488,0.96346
,,,,3.7492,0.96379,3.7492,0.96339
,,,,3.7496,0.96372,3.7496,0.96333
,,,,3.75,0.96366,3.75,0.96326
,,,,3.7504,0.96359,3.7504,0.9632
,,,,3.7508,0.96353,3.7508,0.96313
,,,,3.7512,0.96347,3.7512,0.96307
,,,,3.7516,0.9634,3.7516,0.96301
,,,,3.752,0.96334,3.752,0.96295
,,,,3.7524,0.96328,3.7524,0.96288
,,,,3.7528,0.96322,3.7528,0.96282
,,,,3.7532,0.96316,3.7532,0.96276
,,,,3.7536,0.9631,3.7536,0.9627
,,,,3.754,0.96304,3.754,0.96264
,,,,3.7544,0.96298,3.7544,0.96258
,,,,3.7548,0.96292,3.7548,0.96252
,,,,3.7552,0.96286,3.7552,0.96247
,,,,3.7556,0.96281,3.7556,0.96241
,,,,3.756,0.96275,3.756,0.96235
,,,,3.7564,0.96269,3.7564,0.96229
,,,,3.7568,0.96264,3.7568,0.96224
,,,,3.7572,0.96258,3.7572,0.96218
,,,,3.7576,0.96253,3.7576,0.96212
,,,,3.758,0.96248,3.758,0.96207
,,,,3.7584,0.96242,3.7584,0.96202
,,,,3.7588,0.96237,3.7588,0.96196
,,,,3.7592,0.96232,3.7592,0.96191
,,,,3.7596,0.96226,3.7596,0.96186
,,,,3.76,0.96221,3.76,0.96181
,,,,3.7604,0.96216,3.7604,0.96176
,,,,3.7608,0.96211,3.7608,0.9617
,,,,3.7612,0.96206,3.7612,0.96165
,,,,3.7616,0.96201,3.7616,0.9616
,,,,3.762,0.96197,3.762,0.96155
,,,,3.7624,0.96192,3.7624,0.9615
,,,,3.7628,0.96187,3.7628,0.96145
,,,,3.7632,0.96182,3.7632,0.9614
,,,,3.7636,0.96178,3.7636,0.96136
,,,,3.764,0.96173,3.764,0.96131
,,,,3.7644,0.96168,3.7644,0.96126
,,,,3.7648,0.96164,3.7648,0.96122
,,,,3.7652,0.96159,3.7652,0.96118
,,,,3.7656,0.96155,3.7656,0.96113
,,,,3.766,0.9615,3.766,0.96109
,,,,3.7664,0.96146,3.7664,0.96105
,,,,3.7668,0.96142,3.7668,0.96101
,,,,3.7672,0.96138,3.7672,0.96097
,,,,3.7676,0.96134,3.7676,0.96093
,,,,3.768,0.9613,3.768,0.96089
,,,,3.7684,0.96126,3.7684,0.96085
,,,,3.7688,0.96122,3.7688,0.96081
,,,,3.7692,0.96119,3.7692,0.96077
,,,,3.7696,0.96115,3.7696,0.96074
,,,,3.77,0.96111,3.77,0.9607
,,,,3.7704,0.96108,3.7704,0.96067
,,,,3.7708,0.96104,3.7708,0.96064
,,,,3.7712,0.96101,3.7712,0.9606
,,,,3.7716,0.96098,3.7716,0.96057
,,,,3.772,0.96094,3.772,0.96054
,,,,3.7724,0.96091,3.7724,0.96051
,,,,3.7728,0.96088,3.7728,0.96048
,,,,3.7732,0.96085,3.7732,0.96045
,,,,3.7736,0.96082,3.7736,0.96042
,,,,3.774,0.96079,3.774,0.96039
,,,,3.7744,0.96077,3.7744,0.96037
,,,,3.7748,0.96074,3.7748,0.96034
,,,,3.7752,0.96071,3.7752,0.96032
,,,,3.7756,0.96069,3.7756,0.96029
,,,,3.776,0.96066,3.776,0.96027
,,,,3.7764,0.96064,3.7764,0.96024
,,,,3.7768,0.96061,3.7768,0.96022
,,,,3.7772,0.96059,3.7772,0.9602
,,,,3.7776,0.96057,3.7776,0.96018
,,,,3.778,0.96055,3.778,0.96016
,,,,3.7784,0.96053,3.7784,0.96014
,,,,3.7788,0.96051,3.7788,0.96012
,,,,3.7792,0.96049,3.7792,0.9601
,,,,3.7796,0.96047,3.7796,0.96008
,,,,3.78,0.96045,3.78,0.96006
,,,,3.7804,0.96044,3.7804,0.96005
,,,,3.7808,0.96042,3.7808,0.96003
,,,,3.7812,0.96041,3.7812,0.96002
,,,,3.7816,0.96039,3.7816,0.96001
,,,,3.782,0.96038,3.782,0.95999
,,,,3.7824,0.96037,3.7824,0.95998
,,,,3.7828,0.96035,3.7828,0.95997
,,,,3.7832,0.96034,3.7832,0.95996
,,,,3.7836,0.96033,3.7836,0.95995
,,,,3.784,0.96032,3.784,0.95994
,,,,3.7844,0.96031,3.7844,0.95993
,,,,3.7848,0.9603,3.7848,0.95993
,,,,3.7852,0.9603,3.7852,0.95992
,,,,3.7856,0.96029,3.7856,0.95991
,,,,3.786,0.96028,3.786,0.95991
,,,,3.7864,0.96028,3.7864,0.9599
,,,,3.7868,0.96027,3.7868,0.9599
,,,,3.7872,0.96027,3.7872,0.9599
,,,,3.7876,0.96027,3.7876,0.9599
,,,,3.788,0.96027,3.788,0.9599
,,,,3.7884,0.96027,3.7884,0.9599
,,,,3.7888,0.96027,3.7888,0.9599
,,,,3.7892,0.96027,3.7892,0.9599
,,,,3.7896,0.96027,3.7896,0.9599
,,,,3.79,0.96027,3.79,0.9599
,,,,3.7904,0.96027,3.7904,0.95991
,,,,3.7908,0.96027,3.7908,0.95991
,,,,3.7912,0.96028,3.7912,0.95992
,,,,3.7916,0.96028,3.7916,0.95992
,,,,3.792,0.96029,3.792,0.95993
,,,,3.7924,0.96029,3.7924,0.95994
,,,,3.7928,0.9603,3.7928,0.95994
,,,,3.7932,0.96031,3.7932,0.95995
,,,,3.7936,0.96032,3.7936,0.95996
,,,,3.794,0.96033,3.794,0.95997
,,,,3.7944,0.96034,3.7944,0.95998
,,,,3.7948,0.96035,3.7948,0.96
,,,,3.7952,0.96036,3.7952,0.96001
,,,,3.7956,0.96037,3.7956,0.96002
,,,,3.796,0.96038,3.796,0.96004
,,,,3.7964,0.9604,3.7964,0.96005
,,,,3.7968,0.96041,3.7968,0.96007
,,,,3.7972,0.96043,3.7972,0.96008
,,,,3.7976,0.96044,3.7976,0.9601
,,,,3.798,0.96046,3.798,0.96012
,,,,3.7984,0.96048,3.7984,0.96014
,,,,3.7988,0.96049,3.7988,0.96016
,,,,3.7992,0.96051,3.7992,0.96018
,,,,3.7996,0.96053,3.7996,0.9602
,,,,3.8,0.96055,3.8,0.96022
,,,,3.8004,0.96057,3.8004,0.96024
,,,,3.8008,0.9606,3.8008,0.96026
,,,,3.8012,0.96062,3.8012,0.96029
,,,,3.8016,0.96064,3.8016,0.96031
,,,,3.802,0.96067,3.802,0.96034
,,,,3.8024,0.96069,3.8024,0.96036
,,,,3.8028,0.96072,3.8028,0.96039
,,,,3.8032,0.96074,3.8032,0.96042
,,,,3.8036,0.96077,3.8036,0.96045
,,,,3.804,0.9608,3.804,0.96048
,,,,3.8044,0.96083,3.8044,0.96051
,,,,3.8048,0.96086,3.8048,0.96054
,,,,3.8052,0.96089,3.8052,0.96057
,,,,3.8056,0.96092,3.8056,0.9606
,,,,3.806,0.96095,3.806,0.96063
,,,,3.8064,0.96098,3.8064,0.96067
,,,,3.8068,0.96101,3.8068,0.9607
,,,,3.8072,0.96105,3.8072,0.96074
,,,,3.8076,0.96108,3.8076,0.96077
,,,,3.808,0.96112,3.808,0.96081
,,,,3.8084,0.96115,3.8084,0.96085
,,,,3.8088,0.96119,3.8088,0.96088
,,,,3.8092,0.96122,3.8092,0.96092
,,,,3.8096,0.96126,3.8096,0.96096
,,,,3.81,0.9613,3.81,0.961
,,,,3.8104,0.96134,3.8104,0.96104
,,,,3.8108,0.96138,3.8108,0.96108
,,,,3.8112,0.96142,3.8112,0.96113
,,,,3.8116,0.96146,3.8116,0.96117
,,,,3.812,0.9615,3.812,0.96121
,,,,3.8124,0.96154,3.8124,0.96126
,,,,3.8128,0.96159,3.8128,0.9613
,,,,3.8132,0.96163,3.8132,0.96135
,,,,3.8136,0.96167,3.8136,0.96139
,,,,3.814,0.96172,3.814,0.96144
,,,,3.8144,0.96176,3.8144,0.96148
,,,,3.8148,0.96181,3.8148,0.96153
,,,,3.8152,0.96185,3.8152,0.96158
,,,,3.8156,0.9619,3.8156,0.96163
,,,,3.816,0.96195,3.816,0.96168
,,,,3.8164,0.962,3.8164,0.96173
,,,,3.8168,0.96204,3.8168,0.96178
,,,,3.8172,0.96209,3.8172,0.96183
,,,,3.8176,0.96214,3.8176,0.96188
,,,,3.818,0.96219,3.818,0.96193
,,,,3.8184,0.96224,3.8184,0.96199
,,,,3.8188,0.9623,3.8188,0.96204
,,,,3.8192,0.96235,3.8192,0.96209
,,,,3.8196,0.9624,3.8196,0.96215
,,,,3.82,0.96245,3.82,0.9622
,,,,3.8204,0.96251,3.8204,0.96226
,,,,3.8208,0.96256,3.8208,0.96231
,,,,3.8212,0.96261,3.8212,0.96237
,,,,3.8216,0.96267,3.8216,0.96243
,,,,3.822,0.96273,3.822,0.96248
,,,,3.8224,0.96278,3.8224,0.96254
,,,,3.8228,0.96284,3.8228,0.9626
,,,,3.8232,0.96289,3.8232,0.96266
,,,,3.8236,0.96295,3.8236,0.96272
,,,,3.824,0.96301,3.824,0.96278
,,,,3.8244,0.96307,3.8244,0.96284
,,,,3.8248,0.96312,3.8248,0.9629
,,,,3.8252,0.96318,3.8252,0.96296
,,,,3.8256,0.96324,3.8256,0.96302
,,,,3.826,0.9633,3.826,0.96308
,,,,3.8264,0.96336,3.8264,0.96314
,,,,3.8268,0.96343,3.8268,0.9632
,,,,3.8272,0.96349,3.8272,0.96327
,,,,3.8276,0.96355,3.8276,0.96333
,,,,3.828,0.96361,3.828,0.96339
,,,,3.8284,0.96367,3.8284,0.96346
,,,,3.8288,0.96374,3.8288,0.96352
,,,,3.8292,0.9638,3.8292,0.96359
,,,,3.8296,0.96386,3.8296,0.96365
,,,,3.83,0.96392,3.83,0.96372
,,,,3.8304,0.96399,3.8304,0.96379
,,,,3.8308,0.96405,3.8308,0.96385
,,,,3.8312,0.96412,3.8312,0.96392
,,,,3.8316,0.96418,3.8316,0.96398
,,,,3.832,0.96425,3.832,0.96405
,,,,3.8324,0.96432,3.8324,0.96412
,,,,3.8328,0.96438,3.8328,0.96419
,,,,3.8332,0.96445,3.8332,0.96426
,,,,3.8336,0.96452,3.8336,0.96432
,,,,3.834,0.96459,3.834,0.96439
,,,,3.8344,0.96465,3.8344,0.96446
,,,,3.8348,0.96472,3.8348,0.96453
,,,,3.8352,0.96479,3.8352,0.9646
,,,,3.8356,0.96486,3.8356,0.96468
,,,,3.836,0.96493,3.836,0.96475
,,,,3.8364,0.965,3.8364,0.96482
,,,,3.8368,0.96507,3.8368,0.96489
,,,,3.8372,0.96513,3.8372,0.96496
,,,,3.8376,0.9652,3.8376,0.96503
,,,,3.838,0.96527,3.838,0.9651
,,,,3.8384,0.96534,3.8384,0.96518
,,,,3.8388,0.96542,3.8388,0.96525
,,,,3.8392,0.96549,3.8392,0.96532
,,,,3.8396,0.96556,3.8396,0.96539
,,,,3.84,0.96563,3.84,0.96547
,,,,3.8404,0.9657,3.8404,0.96554
,,,,3.8408,0.96577,3.8408,0.96562
,,,,3.8412,0.96585,3.8412,0.96569
,,,,3.8416,0.96592,3.8416,0.96577
,,,,3.842,0.96599,3.842,0.96584
,,,,3.8424,0.96607,3.8424,0.96592
,,,,3.8428,0.96614,3.8428,0.96599
,,,,3.8432,0.96622,3.8432,0.96607
,,,,3.8436,0.96629,3.8436,0.96614
,,,,3.844,0.96637,3.844,0.96622
,,,,3.8444,0.96644,3.8444,0.9663
,,,,3.8448,0.96652,3.8448,0.96637
,,,,3.8452,0.96659,3.8452,0.96645
,,,,3.8456,0.96667,3.8456,0.96652
,,,,3.846,0.96674,3.846,0.9666
,,,,3.8464,0.96682,3.8464,0.96668
,,,,3.8468,0.96689,3.8468,0.96675
,,,,3.8472,0.96697,3.8472,0.96683
,,,,3.8476,0.96704,3.8476,0.96691
,,,,3.848,0.96712,3.848,0.96698
,,,,3.8484,0.96719,3.8484,0.96706
,,,,3.8488,0.96727,3.8488,0.96714
,,,,3.8492,0.96735,3.8492,0.96722
,,,,3.8496,0.96742,3.8496,0.96729
,,,,3.85,0.9675,3.85,0.96737
,,,,3.8504,0.96758,3.8504,0.96745
,,,,3.8508,0.96765,3.8508,0.96753
,,,,3.8512,0.96773,3.8512,0.9676
,,,,3.8516,0.96781,3.8516,0.96768
,,,,3.852,0.96788,3.852,0.96776
,,,,3.8524,0.96796,3.8524,0.96784
,,,,3.8528,0.96804,3.8528,0.96792
,,,,3.8532,0.96812,3.8532,0.96799
,,,,3.8536,0.96819,3.8536,0.96807
,,,,3.854,0.96827,3.854,0.96815
,,,,3.8544,0.96835,3.8544,0.96823
,,,,3.8548,0.96843,3.8548,0.96831
,,,,3.8552,0.96851,3.8552,0.96839
,,,,3.8556,0.96858,3.8556,0.96847
,,,,3.856,0.96866,3.856,0.96855
,,,,3.8564,0.96874,3.8564,0.96863
,,,,3.8568,0.96882,3.8568,0.96871
,,,,3.8572,0.9689,3.8572,0.96879
,,,,3.8576,0.96898,3.8576,0.96887
,,,,3.858,0.96905,3.858,0.96895
,,,,3.8584,0.96913,3.8584,0.96902
,,,,3.8588,0.96921,3.8588,0.9691
,,,,3.8592,0.96929,3.8592,0.96918
,,,,3.8596,0.96936,3.8596,0.96926
,,,,3.86,0.96944,3.86,0.96934
,,,,3.8604,0.96952,3.8604,0.96942
,,,,3.8608,0.96959,3.8608,0.9695
,,,,3.8612,0.96967,3.8612,0.96957
,,,,3.8616,0.96975,3.8616,0.96965
,,,,3.862,0.96982,3.862,0.96973
,,,,3.8624,0.9699,3.8624,0.9698
,,,,3.8628,0.96998,3.8628,0.96988
,,,,3.8632,0.97005,3.8632,0.96996
,,,,3.8636,0.97013,3.8636,0.97003
,,,,3.864,0.9702,3.864,0.97011
,,,,3.8644,0.97028,3.8644,0.97019
,,,,3.8648,0.97035,3.8648,0.97026
,,,,3.8652,0.97042,3.8652,0.97034
,,,,3.8656,0.9705,3.8656,0.97041
,,,,3.866,0.97057,3.866,0.97048
,,,,3.8664,0.97064,3.8664,0.97056
,,,,3.8668,0.97072,3.8668,0.97063
,,,,3.8672,0.97079,3.8672,0.9707
,,,,3.8676,0.97086,3.8676,0.97078
,,,,3.868,0.97093,3.868,0.97085
,,,,3.8684,0.971,3.8684,0.97092
,,,,3.8688,0.97108,3.8688,0.97099
,,,,3.8692,0.97115,3.8692,0.97107
,,,,3.8696,0.97122,3.8696,0.97114
,,,,3.87,0.97129,3.87,0.97121
,,,,3.8704,0.97136,3.8704,0.97128
,,,,3.8708,0.97143,3.8708,0.97135
,,,,3.8712,0.9715,3.8712,0.97142
,,,,3.8716,0.97157,3.8716,0.97149
,,,,3.872,0.97164,3.872,0.97156
,,,,3.8724,0.9717,3.8724,0.97163
,,,,3.8728,0.97177,3.8728,0.9717
,,,,3.8732,0.97184,3.8732,0.97177
,,,,3.8736,0.97191,3.8736,0.97184
,,,,3.874,0.97198,3.874,0.97191
,,,,3.8744,0.97204,3.8744,0.97197
,,,,3.8748,0.97211,3.8748,0.97204
,,,,3.8752,0.97218,3.8752,0.97211
,,,,3.8756,0.97224,3.8756,0.97218
,,,,3.876,0.97231,3.876,0.97224
,,,,3.8764,0.97237,3.8764,0.97231
,,,,3.8768,0.97244,3.8768,0.97237
,,,,3.8772,0.9725,3.8772,0.97244
,,,,3.8776,0.97256,3.8776,0.9725
,,,,3.878,0.97263,3.878,0.97256
,,,,3.8784,0.97269,3.8784,0.97263
,,,,3.8788,0.97275,3.8788,0.97269
,,,,3.8792,0.97282,3.8792,0.97275
,,,,3.8796,0.97288,3.8796,0.97282
,,,,3.88,0.97294,3.88,0.97288
,,,,3.8804,0.973,3.8804,0.97294
,,,,3.8808,0.97306,3.8808,0.973
,,,,3.8812,0.97312,3.8812,0.97306
,,,,3.8816,0.97318,3.8816,0.97312
,,,,3.882,0.97324,3.882,0.97318
,,,,3.8824,0.9733,3.8824,0.97323
,,,,3.8828,0.97335,3.8828,0.97329
,,,,3.8832,0.97341,3.8832,0.97335
,,,,3.8836,0.97347,3.8836,0.97341
,,,,3.884,0.97353,3.884,0.97346
,,,,3.8844,0.97358,3.8844,0.97352
,,,,3.8848,0.97364,3.8848,0.97358
,,,,3.8852,0.9737,3.8852,0.97363
,,,,3.8856,0.97375,3.8856,0.97369
,,,,3.886,0.97381,3.886,0.97374
,,,,3.8864,0.97386,3.8864,0.9738
,,,,3.8868,0.97392,3.8868,0.97385
,,,,3.8872,0.97397,3.8872,0.9739
,,,,3.8876,0.97402,3.8876,0.97396
,,,,3.888,0.97407,3.888,0.97401
,,,,3.8884,0.97412,3.8884,0.97406
,,,,3.8888,0.97417,3.8888,0.97411
,,,,3.8892,0.97422,3.8892,0.97416
,,,,3.8896,0.97427,3.8896,0.97421
,,,,3.89,0.97432,3.89,0.97426
,,,,3.8904,0.97437,3.8904,0.97431
,,,,3.8908,0.97442,3.8908,0.97435
,,,,3.8912,0.97447,3.8912,0.9744
,,,,3.8916,0.97451,3.8916,0.97445
,,,,3.892,0.97456,3.892,0.9745
,,,,3.8924,0.9746,3.8924,0.97454
,,,,3.8928,0.97465,3.8928,0.97459
,,,,3.8932,0.97469,3.8932,0.97463
,,,,3.8936,0.97474,3.8936,0.97467
,,,,3.894,0.97478,3.894,0.97472
,,,,3.8944,0.97482,3.8944,0.97476
,,,,3.8948,0.97487,3.8948,0.9748
,,,,3.8952,0.97491,3.8952,0.97484
,,,,3.8956,0.97495,3.8956,0.97488
,,,,3.896,0.97499,3.896,0.97492
,,,,3.8964,0.97503,3.8964,0.97496
,,,,3.8968,0.97507,3.8968,0.975
,,,,3.8972,0.97511,3.8972,0.97504
,,,,3.8976,0.97514,3.8976,0.97507
,,,,3.898,0.97518,3.898,0.97511
,,,,3.8984,0.97521,3.8984,0.97515
,,,,3.8988,0.97525,3.8988,0.97518
,,,,3.8992,0.97528,3.8992,0.97521
,,,,3.8996,0.97532,3.8996,0.97525
,,,,3.9,0.97535,3.9,0.97528
,,,,3.9004,0.97539,3.9004,0.97531
,,,,3.9008,0.97542,3.9008,0.97534
,,,,3.9012,0.97545,3.9012,0.97538
,,,,3.9016,0.97548,3.9016,0.97541
,,,,3.902,0.97551,3.902,0.97544
,,,,3.9024,0.97554,3.9024,0.97547
,,,,3.9028,0.97557,3.9028,0.97549
,,,,3.9032,0.9756,3.9032,0.97552
,,,,3.9036,0.97563,3.9036,0.97555
,,,,3.904,0.97565,3.904,0.97558
,,,,3.9044,0.97568,3.9044,0.9756
,,,,3.9048,0.97571,3.9048,0.97563
,,,,3.9052,0.97573,3.9052,0.97565
,,,,3.9056,0.97575,3.9056,0.97567
,,,,3.906,0.97578,3.906,0.9757
,,,,3.9064,0.9758,3.9064,0.97572
,,,,3.9068,0.97582,3.9068,0.97574
,,,,3.9072,0.97584,3.9072,0.97576
,,,,3.9076,0.97587,3.9076,0.97578
,,,,3.908,0.97589,3.908,0.9758
,,,,3.9084,0.9759,3.9084,0.97582
,,,,3.9088,0.97592,3.9088,0.97583
,,,,3.9092,0.97594,3.9092,0.97585
,,,,3.9096,0.97596,3.9096,0.97587
,,,,3.91,0.97597,3.91,0.97588
,,,,3.9104,0.97599,3.9104,0.9759
,,,,3.9108,0.97601,3.9108,0.97591
,,,,3.9112,0.97602,3.9112,0.97592
,,,,3.9116,0.97603,3.9116,0.97594
,,,,3.912,0.97605,3.912,0.97595
,,,,3.9124,0.97606,3.9124,0.97596
,,,,3.9128,0.97607,3.9128,0.97597
,,,,3.9132,0.97608,3.9132,0.97598
,,,,3.9136,0.97609,3.9136,0.97599
,,,,3.914,0.9761,3.914,0.97599
,,,,3.9144,0.97611,3.9144,0.976
,,,,3.9148,0.97611,3.9148,0.97601
,,,,3.9152,0.97612,3.9152,0.97601
,,,,3.9156,0.97613,3.9156,0.97602
,,,,3.916,0.97613,3.916,0.97602
,,,,3.9164,0.97614,3.9164,0.97602
,,,,3.9168,0.97614,3.9168,0.97603
,,,,3.9172,0.97614,3.9172,0.97603
,,,,3.9176,0.97615,3.9176,0.97603
,,,,3.918,0.97615,3.918,0.97603
,,,,3.9184,0.97615,3.9184,0.97603
,,,,3.9188,0.97615,3.9188,0.97603
,,,,3.9192,0.97615,3.9192,0.97603
,,,,3.9196,0.97615,3.9196,0.97602
,,,,3.92,0.97615,3.92,0.97602
,,,,3.9204,0.97614,3.9204,0.97602
,,,,3.9208,0.97614,3.9208,0.97601
,,,,3.9212,0.97614,3.9212,0.97601
,,,,3.9216,0.97613,3.9216,0.976
,,,,3.922,0.97613,3.922,0.97599
,,,,3.9224,0.97612,3.9224,0.97599
,,,,3.9228,0.97611,3.9228,0.97598
,,,,3.9232,0.9761,3.9232,0.97597
,,,,3.9236,0.9761,3.9236,0.97596
,,,,3.924,0.97609,3.924,0.97595
,,,,3.9244,0.97608,3.9244,0.97594
,,,,3.9248,0.97607,3.9248,0.97592
,,,,3.9252,0.97605,3.9252,0.97591
,,,,3.9256,0.97604,3.9256,0.9759
,,,,3.926,0.97603,3.926,0.97588
,,,,3.9264,0.97602,3.9264,0.97587
,,,,3.9268,0.976,3.9268,0.97585
,,,,3.9272,0.97599,3.9272,0.97583
,,,,3.9276,0.97597,3.9276,0.97582
,,,,3.928,0.97595,3.928,0.9758
,,,,3.9284,0.97594,3.9284,0.97578
,,,,3.9288,0.97592,3.9288,0.97576
,,,,3.9292,0.9759,3.9292,0.97574
,,,,3.9296,0.97588,3.9296,0.97572
,,,,3.93,0.97586,3.93,0.9757
,,,,3.9304,0.97584,3.9304,0.97568
,,,,3.9308,0.97582,3.9308,0.97565
,,,,3.9312,0.9758,3.9312,0.97563
,,,,3.9316,0.97577,3.9316,0.97561
,,,,3.932,0.97575,3.932,0.97558
,,,,3.9324,0.97573,3.9324,0.97555
,,,,3.9328,0.9757,3.9328,0.97553
,,,,3.9332,0.97568,3.9332,0.9755
,,,,3.9336,0.97565,3.9336,0.97547
,,,,3.934,0.97562,3.934,0.97544
,,,,3.9344,0.97559,3.9344,0.97542
,,,,3.9348,0.97557,3.9348,0.97539
,,,,3.9352,0.97554,3.9352,0.97536
,,,,3.9356,0.97551,3.9356,0.97533
,,,,3.936,0.97548,3.936,0.97529
,,,,3.9364,0.97545,3.9364,0.97526
,,,,3.9368,0.97542,3.9368,0.97523
,,,,3.9372,0.97538,3.9372,0.97519
,,,,3.9376,0.97535,3.9376,0.97516
,,,,3.938,0.97532,3.938,0.97512
,,,,3.9384,0.97529,3.9384,0.97509
,,,,3.9388,0.97525,3.9388,0.97505
,,,,3.9392,0.97522,3.9392,0.97501
,,,,3.9396,0.97518,3.9396,0.97498
,,,,3.94,0.97514,3.94,0.97494
,,,,3.9404,0.97511,3.9404,0.9749
,,,,3.9408,0.97507,3.9408,0.97486
,,,,3.9412,0.97503,3.9412,0.97482
,,,,3.9416,0.97499,3.9416,0.97478
,,,,3.942,0.97495,3.942,0.97474
,,,,3.9424,0.97491,3.9424,0.97469
,,,,3.9428,0.97487,3.9428,0.97465
,,,,3.9432,0.97483,3.9432,0.97461
,,,,3.9436,0.97478,3.9436,0.97456
,,,,3.944,0.97474,3.944,0.97452
,,,,3.9444,0.9747,3.9444,0.97448
,,,,3.9448,0.97465,3.9448,0.97443
,,,,3.9452,0.97461,3.9452,0.97438
,,,,3.9456,0.97457,3.9456,0.97434
,,,,3.946,0.97452,3.946,0.97429
,,,,3.9464,0.97448,3.9464,0.97424
,,,,3.9468,0.97443,3.9468,0.97419
,,,,3.9472,0.97438,3.9472,0.97414
,,,,3.9476,0.97433,3.9476,0.97409
,,,,3.948,0.97428,3.948,0.97404
,,,,3.9484,0.97423,3.9484,0.97399
,,,,3.9488,0.97419,3.9488,0.97394
,,,,3.9492,0.97413,3.9492,0.97388
,,,,3.9496,0.97408,3.9496,0.97383
,,,,3.95,0.97403,3.95,0.97378
,,,,3.9504,0.97398,3.9504,0.97373
,,,,3.9508,0.97393,3.9508,0.97367
,,,,3.9512,0.97388,3.9512,0.97362
,,,,3.9516,0.97382,3.9516,0.97356
,,,,3.952,0.97377,3.952,0.97351
,,,,3.9524,0.97371,3.9524,0.97345
,,,,3.9528,0.97366,3.9528,0.9734
,,,,3.9532,0.97361,3.9532,0.97334
,,,,3.9536,0.97355,3.9536,0.97328
,,,,3.954,0.97349,3.954,0.97323
,,,,3.9544,0.97344,3.9544,0.97317
,,,,3.9548,0.97338,3.9548,0.97311
,,,,3.9552,0.97332,3.9552,0.97305
,,,,3.9556,0.97327,3.9556,0.97299
,,,,3.956,0.97321,3.956,0.97293
,,,,3.9564,0.97315,3.9564,0.97287
,,,,3.9568,0.97309,3.9568,0.97281
,,,,3.9572,0.97303,3.9572,0.97275
,,,,3.9576,0.97297,3.9576,0.97269
,,,,3.958,0.97291,3.958,0.97263
,,,,3.9584,0.97285,3.9584,0.97256
,,,,3.9588,0.97279,3.9588,0.9725
,,,,3.9592,0.97273,3.9592,0.97244
,,,,3.9596,0.97267,3.9596,0.97238
,,,,3.96,0.9726,3.96,0.97231
,,,,3.9604,0.97254,3.9604,0.97225
,,,,3.9608,0.97248,3.9608,0.97218
,,,,3.9612,0.97241,3.9612,0.97211
,,,,3.9616,0.97235,3.9616,0.97205
,,,,3.962,0.97229,3.962,0.97198
,,,,3.9624,0.97222,3.9624,0.97191
,,,,3.9628,0.97216,3.9628,0.97185
,,,,3.9632,0.97209,3.9632,0.97178
,,,,3.9636,0.97202,3.9636,0.97171
,,,,3.964,0.97196,3.964,0.97165
,,,,3.9644,0.97189,3.9644,0.97158
,,,,3.9648,0.97182,3.9648,0.97151
,,,,3.9652,0.97176,3.9652,0.97144
,,,,3.9656,0.97169,3.9656,0.97137
,,,,3.966,0.97162,3.966,0.9713
,,,,3.9664,0.97156,3.9664,0.97123
,,,,3.9668,0.97149,3.9668,0.97116
,,,,3.9672,0.97142,3.9672,0.97109
,,,,3.9676,0.97135,3.9676,0.97102
,,,,3.968,0.97128,3.968,0.97095
,,,,3.9684,0.97121,3.9684,0.97088
,,,,3.9688,0.97114,3.9688,0.9708
,,,,3.9692,0.97107,3.9692,0.97073
,,,,3.9696,0.971,3.9696,0.97066
,,,,3.97,0.97093,3.97,0.97059
,,,,3.9704,0.97085,3.9704,0.97052
,,,,3.9708,0.97078,3.9708,0.97044
,,,,3.9712,0.97071,3.9712,0.97037
,,,,3.9716,0.97064,3.9716,0.9703
,,,,3.972,0.97057,3.972,0.97023
,,,,3.9724,0.9705,3.9724,0.97015
,,,,3.9728,0.97043,3.9728,0.97008
,,,,3.9732,0.97036,3.9732,0.97001
,,,,3.9736,0.97028,3.9736,0.96993
,,,,3.974,0.97021,3.974,0.96986
,,,,3.9744,0.97014,3.9744,0.96978
,,,,3.9748,0.97007,3.9748,0.96971
,,,,3.9752,0.97,3.9752,0.96963
,,,,3.9756,0.96992,3.9756,0.96956
,,,,3.976,0.96985,3.976,0.96948
,,,,3.9764,0.96978,3.9764,0.96941
,,,,3.9768,0.9697,3.9768,0.96933
,,,,3.9772,0.96963,3.9772,0.96925
,,,,3.9776,0.96955,3.9776,0.96918
,,,,3.978,0.96948,3.978,0.9691
,,,,3.9784,0.9694,3.9784,0.96902
,,,,3.9788,0.96933,3.9788,0.96895
,,,,3.9792,0.96925,3.9792,0.96887
,,,,3.9796,0.96918,3.9796,0.96879
,,,,3.98,0.9691,3.98,0.96872
,,,,3.9804,0.96902,3.9804,0.96864
,,,,3.9808,0.96895,3.9808,0.96856
,,,,3.9812,0.96887,3.9812,0.96848
,,,,3.9816,0.9688,3.9816,0.96841
,,,,3.982,0.96872,3.982,0.96833
,,,,3.9824,0.96864,3.9824,0.96825
,,,,3.9828,0.96857,3.9828,0.96817
,,,,3.9832,0.96849,3.9832,0.9681
,,,,3.9836,0.96842,3.9836,0.96802
,,,,3.984,0.96834,3.984,0.96794
,,,,3.9844,0.96826,3.9844,0.96786
,,,,3.9848,0.96819,3.9848,0.96779
,,,,3.9852,0.96811,3.9852,0.96771
,,,,3.9856,0.96804,3.9856,0.96764
,,,,3.986,0.96796,3.986,0.96756
,,,,3.9864,0.96789,3.9864,0.96748
,,,,3.9868,0.96781,3.9868,0.96741
,,,,3.9872,0.96774,3.9872,0.96733
,,,,3.9876,0.96766,3.9876,0.96726
,,,,3.988,0.96759,3.988,0.96718
,,,,3.9884,0.96751,3.9884,0.96711
,,,,3.9888,0.96744,3.9888,0.96703
,,,,3.9892,0.96737,3.9892,0.96696
,,,,3.9896,0.96729,3.9896,0.96688
,,,,3.99,0.96722,3.99,0.96681
,,,,3.9904,0.96714,3.9904,0.96673
,,,,3.9908,0.96707,3.9908,0.96666
,,,,3.9912,0.967,3.9912,0.96658
,,,,3.9916,0.96693,3.9916,0.96651
,,,,3.992,0.96685,3.992,0.96644
,,,,3.9924,0.96678,3.9924,0.96636
,,,,3.9928,0.96671,3.9928,0.96629
,,,,3.9932,0.96664,3.9932,0.96622
,,,,3.9936,0.96656,3.9936,0.96615
,,,,3.994,0.96649,3.994,0.96608
,,,,3.9944,0.96642,3.9944,0.966
,,,,3.9948,0.96635,3.9948,0.96593
,,,,3.9952,0.96628,3.9952,0.96586
,,,,3.9956,0.96621,3.9956,0.96579
,,,,3.996,0.96614,3.996,0.96572
,,,,3.9964,0.96607,3.9964,0.96565
,,,,3.9968,0.966,3.9968,0.96558
,,,,3.9972,0.96593,3.9972,0.96551
,,,,3.9976,0.96586,3.9976,0.96544
,,,,3.998,0.96579,3.998,0.96537
,,,,3.9984,0.96572,3.9984,0.9653
,,,,3.9988,0.96565,3.9988,0.96523
,,,,3.9992,0.96558,3.9992,0.96516
,,,,3.9996,0.96551,3.9996,0.96509
,,,,4,0.96545,4,0.96502
,,,,4.0004,0.96538,4.0004,0.96495
,,,,4.0008,0.96531,4.0008,0.96488
,,,,4.0012,0.96524,4.0012,0.96481
,,,,4.0016,0.96517,4.0016,0.96475
,,,,4.002,0.96511,4.002,0.96468
,,,,4.0024,0.96504,4.0024,0.96461
,,,,4.0028,0.96497,4.0028,0.96454
,,,,4.0032,0.96491,4.0032,0.96448
,,,,4.0036,0.96484,4.0036,0.96441
,,,,4.004,0.96478,4.004,0.96435
,,,,4.0044,0.96471,4.0044,0.96428
,,,,4.0048,0.96465,4.0048,0.96422
,,,,4.0052,0.96458,4.0052,0.96415
,,,,4.0056,0.96452,4.0056,0.96409
,,,,4.006,0.96446,4.006,0.96402
,,,,4.0064,0.96439,4.0064,0.96396
,,,,4.0068,0.96433,4.0068,0.9639
,,,,4.0072,0.96427,4.0072,0.96384
,,,,4.0076,0.96421,4.0076,0.96377
,,,,4.008,0.96415,4.008,0.96371
,,,,4.0084,0.96408,4.0084,0.96365
,,,,4.0088,0.96402,4.0088,0.96359
,,,,4.0092,0.96396,4.0092,0.96352
,,,,4.0096,0.9639,4.0096,0.96346
,,,,4.01,0.96384,4.01,0.9634
,,,,4.0104,0.96378,4.0104,0.96334
,,,,4.0108,0.96373,4.0108,0.96328
,,,,4.0112,0.96367,4.0112,0.96322
,,,,4.0116,0.96361,4.0116,0.96317
,,,,4.012,0.96355,4.012,0.96311
,,,,4.0124,0.96349,4.0124,0.96305
,,,,4.0128,0.96343,4.0128,0.96299
,,,,4.0132,0.96338,4.0132,0.96294
,,,,4.0136,0.96332,4.0136,0.96288
,,,,4.014,0.96326,4.014,0.96282
,,,,4.0144,0.96321,4.0144,0.96277
,,,,4.0148,0.96315,4.0148,0.96271
,,,,4.0152,0.9631,4.0152,0.96266
,,,,4.0156,0.96305,4.0156,0.96261
,,,,4.016,0.96299,4.016,0.96255
,,,,4.0164,0.96294,4.0164,0.9625
,,,,4.0168,0.96289,4.0168,0.96245
,,,,4.0172,0.96284,4.0172,0.96239
,,,,4.0176,0.96279,4.0176,0.96234
,,,,4.018,0.96274,4.018,0.96229
,,,,4.0184,0.96269,4.0184,0.96224
,,,,4.0188,0.96264,4.0188,0.96219
,,,,4.0192,0.96259,4.0192,0.96214
,,,,4.0196,0.96254,4.0196,0.96209
,,,,4.02,0.96249,4.02,0.96204
,,,,4.0204,0.96244,4.0204,0.962
,,,,4.0208,0.96239,4.0208,0.96195
,,,,4.0212,0.96235,4.0212,0.9619
,,,,4.0216,0.9623,4.0216,0.96186
,,,,4.022,0.96225,4.022,0.96181
,,,,4.0224,0.96221,4.0224,0.96176
,,,,4.0228,0.96217,4.0228,0.96172
,,,,4.0232,0.96212,4.0232,0.96167
,,,,4.0236,0.96208,4.0236,0.96163
,,,,4.024,0.96204,4.024,0.96158
,,,,4.0244,0.962,4.0244,0.96154
,,,,4.0248,0.96195,4.0248,0.9615
,,,,4.0252,0.96191,4.0252,0.96146
,,,,4.0256,0.96187,4.0256,0.96142
,,,,4.026,0.96183,4.026,0.96138
,,,,4.0264,0.96179,4.0264,0.96134
,,,,4.0268,0.96175,4.0268,0.9613
,,,,4.0272,0.96171,4.0272,0.96126
,,,,4.0276,0.96167,4.0276,0.96122
,,,,4.028,0.96163,4.028,0.96119
,,,,4.0284,0.9616,4.0284,0.96115
,,,,4.0288,0.96156,4.0288,0.96111
,,,,4.0292,0.96152,4.0292,0.96108
,,,,4.0296,0.96149,4.0296,0.96104
,,,,4.03,0.96146,4.03,0.96101
,,,,4.0304,0.96142,4.0304,0.96098
,,,,4.0308,0.96139,4.0308,0.96095
,,,,4.0312,0.96136,4.0312,0.96092
,,,,4.0316,0.96133,4.0316,0.96089
,,,,4.032,0.9613,4.032,0.96086
,,,,4.0324,0.96127,4.0324,0.96083
,,,,4.0328,0.96124,4.0328,0.9608
,,,,4.0332,0.96121,4.0332,0.96077
,,,,4.0336,0.96118,4.0336,0.96074
,,,,4.034,0.96115,4.034,0.96072
,,,,4.0344,0.96113,4.0344,0.96069
,,,,4.0348,0.9611,4.0348,0.96067
,,,,4.0352,0.96107,4.0352,0.96064
,,,,4.0356,0.96105,4.0356,0.96062
,,,,4.036,0.96102,4.036,0.9606
,,,,4.0364,0.961,4.0364,0.96057
,,,,4.0368,0.96098,4.0368,0.96055
,,,,4.0372,0.96096,4.0372,0.96053
,,,,4.0376,0.96093,4.0376,0.96051
,,,,4.038,0.96091,4.038,0.96049
,,,,4.0384,0.96089,4.0384,0.96047
,,,,4.0388,0.96087,4.0388,0.96046
,,,,4.0392,0.96086,4.0392,0.96044
,,,,4.0396,0.96084,4.0396,0.96042
,,,,4.04,0.96082,4.04,0.96041
,,,,4.0404,0.96081,4.0404,0.96039
,,,,4.0408,0.96079,4.0408,0.96038
,,,,4.0412,0.96077,4.0412,0.96036
,,,,4.0416,0.96076,4.0416,0.96035
,,,,4.042,0.96075,4.042,0.96034
,,,,4.0424,0.96073,4.0424,0.96032
,,,,4.0428,0.96072,4.0428,0.96031
,,,,4.0432,0.96071,4.0432,0.9603
,,,,4.0436,0.9607,4.0436,0.96029
,,,,4.044,0.96069,4.044,0.96028
,,,,4.0444,0.96068,4.0444,0.96027
,,,,4.0448,0.96067,4.0448,0.96027
,,,,4.0452,0.96066,4.0452,0.96026
,,,,4.0456,0.96066,4.0456,0.96025
,,,,4.046,0.96065,4.046,0.96025
,,,,4.0464,0.96064,4.0464,0.96024
,,,,4.0468,0.96064,4.0468,0.96024
,,,,4.0472,0.96063,4.0472,0.96024
,,,,4.0476,0.96063,4.0476,0.96023
,,,,4.048,0.96063,4.048,0.96023
,,,,4.0484,0.96062,4.0484,0.96023
,,,,4.0488,0.96062,4.0488,0.96023
,,,,4.0492,0.96062,4.0492,0.96023
,,,,4.0496,0.96062,4.0496,0.96023
,,,,4.05,0.96062,4.05,0.96023
,,,,4.0504,0.96062,4.0504,0.96024
,,,,4.0508,0.96062,4.0508,0.96024
,,,,4.0512,0.96063,4.0512,0.96024
,,,,4.0516,0.96063,4.0516,0.96025
,,,,4.052,0.96063,4.052,0.96026
,,,,4.0524,0.96064,4.0524,0.96026
,,,,4.0528,0.96064,4.0528,0.96027
,,,,4.0532,0.96065,4.0532,0.96028
,,,,4.0536,0.96066,4.0536,0.96029
,,,,4.054,0.96066,4.054,0.96029
,,,,4.0544,0.96067,4.0544,0.9603
,,,,4.0548,0.96068,4.0548,0.96032
,,,,4.0552,0.96069,4.0552,0.96033
,,,,4.0556,0.9607,4.0556,0.96034
,,,,4.056,0.96071,4.056,0.96035
,,,,4.0564,0.96073,4.0564,0.96037
,,,,4.0568,0.96074,4.0568,0.96038
,,,,4.0572,0.96075,4.0572,0.96039
,,,,4.0576,0.96077,4.0576,0.96041
,,,,4.058,0.96078,4.058,0.96043
,,,,4.0584,0.96079,4.0584,0.96044
,,,,4.0588,0.96081,4.0588,0.96046
,,,,4.0592,0.96083,4.0592,0.96048
,,,,4.0596,0.96084,4.0596,0.9605
,,,,4.06,0.96086,4.06,0.96052
,,,,4.0604,0.96088,4.0604,0.96054
,,,,4.0608,0.9609,4.0608,0.96056
,,,,4.0612,0.96092,4.0612,0.96058
,,,,4.0616,0.96094,4.0616,0.9606
,,,,4.062,0.96096,4.062,0.96063
,,,,4.0624,0.96098,4.0624,0.96065
,,,,4.0628,0.96101,4.0628,0.96067
,,,,4.0632,0.96103,4.0632,0.9607
,,,,4.0636,0.96105,4.0636,0.96072
,,,,4.064,0.96108,4.064,0.96075
,,,,4.0644,0.9611,4.0644,0.96078
,,,,4.0648,0.96113,4.0648,0.96081
,,,,4.0652,0.96116,4.0652,0.96083
,,,,4.0656,0.96118,4.0656,0.96086
,,,,4.066,0.96121,4.066,0.96089
,,,,4.0664,0.96124,4.0664,0.96092
,,,,4.0668,0.96127,4.0668,0.96095
,,,,4.0672,0.9613,4.0672,0.96099
,,,,4.0676,0.96133,4.0676,0.96102
,,,,4.068,0.96136,4.068,0.96105
,,,,4.0684,0.96139,4.0684,0.96109
,,,,4.0688,0.96143,4.0688,0.96112
,,,,4.0692,0.96146,4.0692,0.96116
,,,,4.0696,0.96149,4.0696,0.96119
,,,,4.07,0.96153,4.07,0.96123
,,,,4.0704,0.96156,4.0704,0.96126
,,,,4.0708,0.9616,4.0708,0.9613
,,,,4.0712,0.96164,4.0712,0.96134
,,,,4.0716,0.96167,4.0716,0.96138
,,,,4.072,0.96171,4.072,0.96142
,,,,4.0724,0.96175,4.0724,0.96146
,,,,4.0728,0.96179,4.0728,0.9615
,,,,4.0732,0.96183,4.0732,0.96154
,,,,4.0736,0.96187,4.0736,0.96158
,,,,4.074,0.96191,4.074,0.96163
,,,,4.0744,0.96195,4.0744,0.96167
,,,,4.0748,0.96199,4.0748,0.96171
,,,,4.0752,0.96203,4.0752,0.96176
,,,,4.0756,0.96208,4.0756,0.9618
,,,,4.076,0.96212,4.076,0.96185
,,,,4.0764,0.96216,4.0764,0.96189
,,,,4.0768,0.96221,4.0768,0.96194
,,,,4.0772,0.96225,4.0772,0.96199
,,,,4.0776,0.9623,4.0776,0.96203
,,,,4.078,0.96234,4.078,0.96208
,,,,4.0784,0.96239,4.0784,0.96213
,,,,4.0788,0.96244,4.0788,0.96218
,,,,4.0792,0.96248,4.0792,0.96223
,,,,4.0796,0.96253,4.0796,0.96228
,,,,4.08,0.96258,4.08,0.96233
,,,,4.0804,0.96263,4.0804,0.96238
,,,,4.0808,0.96268,4.0808,0.96243
,,,,4.0812,0.96273,4.0812,0.96248
,,,,4.0816,0.96278,4.0816,0.96254
,,,,4.082,0.96283,4.082,0.96259
,,,,4.0824,0.96288,4.0824,0.96264
,,,,4.0828,0.96293,4.0828,0.9627
,,,,4.0832,0.96298,4.0832,0.96275
,,,,4.0836,0.96303,4.0836,0.9628
,,,,4.084,0.96309,4.084,0.96286
,,,,4.0844,0.96314,4.0844,0.96291
,,,,4.0848,0.96319,4.0848,0.96297
,,,,4.0852,0.96325,4.0852,0.96302
,,,,4.0856,0.9633,4.0856,0.96308
,,,,4.086,0.96336,4.086,0.96314
,,,,4.0864,0.96341,4.0864,0.96319
,,,,4.0868,0.96347,4.0868,0.96325
,,,,4.0872,0.96352,4.0872,0.96331
,,,,4.0876,0.96358,4.0876,0.96337
,,,,4.088,0.96364,4.088,0.96343
,,,,4.0884,0.96369,4.0884,0.96349
,,,,4.0888,0.96375,4.0888,0.96355
,,,,4.0892,0.96381,4.0892,0.96361
,,,,4.0896,0.96387,4.0896,0.96367
,,,,4.09,0.96392,4.09,0.96373
,,,,4.0904,0.96398,4.0904,0.96379
,,,,4.0908,0.96404,4.0908,0.96385
,,,,4.0912,0.9641,4.0912,0.96391
,,,,4.0916,0.96416,4.0916,0.96397
,,,,4.092,0.96422,4.092,0.96403
,,,,4.0924,0.96428,4.0924,0.96409
,,,,4.0928,0.96434,4.0928,0.96416
,,,,4.0932,0.96441,4.0932,0.96422
,,,,4.0936,0.96447,4.0936,0.96428
,,,,4.094,0.96453,4.094,0.96435
,,,,4.0944,0.96459,4.0944,0.96441
,,,,4.0948,0.96466,4.0948,0.96448
,,,,4.0952,0.96472,4.0952,0.96454
,,,,4.0956,0.96478,4.0956,0.96461
,,,,4.096,0.96485,4.096,0.96467
,,,,4.0964,0.96491,4.0964,0.96474
,,,,4.0968,0.96497,4.0968,0.9648
,,,,4.0972,0.96504,4.0972,0.96487
,,,,4.0976,0.9651,4.0976,0.96494
,,,,4.098,0.96517,4.098,0.965
,,,,4.0984,0.96523,4.0984,0.96507
,,,,4.0988,0.9653,4.0988,0.96513
,,,,4.0992,0.96536,4.0992,0.9652
,,,,4.0996,0.96543,4.0996,0.96527
,,,,4.1,0.96549,4.1,0.96534
,,,,4.1004,0.96556,4.1004,0.9654
,,,,4.1008,0.96563,4.1008,0.96547
,,,,4.1012,0.9657,4.1012,0.96554
,,,,4.1016,0.96576,4.1016,0.96561
,,,,4.102,0.96583,4.102,0.96568
,,,,4.1024,0.9659,4.1024,0.96575
,,,,4.1028,0.96597,4.1028,0.96582
,,,,4.1032,0.96603,4.1032,0.96589
,,,,4.1036,0.9661,4.1036,0.96596
,,,,4.104,0.96617,4.104,0.96603
,,,,4.1044,0.96624,4.1044,0.9661
,,,,4.1048,0.96631,4.1048,0.96617
,,,,4.1052,0.96638,4.1052,0.96624
,,,,4.1056,0.96645,4.1056,0.96631
,,,,4.106,0.96652,4.106,0.96638
,,,,4.1064,0.96659,4.1064,0.96645
,,,,4.1068,0.96665,4.1068,0.96652
,,,,4.1072,0.96672,4.1072,0.96659
,,,,4.1076,0.96679,4.1076,0.96666
,,,,4.108,0.96686,4.108,0.96674
,,,,4.1084,0.96693,4.1084,0.96681
,,,,4.1088,0.967,4.1088,0.96688
,,,,4.1092,0.96707,4.1092,0.96695
,,,,4.1096,0.96714,4.1096,0.96702
,,,,4.11,0.96721,4.11,0.96709
,,,,4.1104,0.96728,4.1104,0.96716
,,,,4.1108,0.96735,4.1108,0.96724
,,,,4.1112,0.96743,4.1112,0.96731
,,,,4.1116,0.9675,4.1116,0.96738
,,,,4.112,0.96757,4.112,0.96745
,,,,4.1124,0.96764,4.1124,0.96752
,,,,4.1128,0.96771,4.1128,0.9676
,,,,4.1132,0.96778,4.1132,0.96767
,,,,4.1136,0.96785,4.1136,0.96774
,,,,4.114,0.96792,4.114,0.96781
,,,,4.1144,0.96799,4.1144,0.96788
,,,,4.1148,0.96807,4.1148,0.96796
,,,,4.1152,0.96814,4.1152,0.96803
,,,,4.1156,0.96821,4.1156,0.9681
,,,,4.116,0.96828,4.116,0.96818
,,,,4.1164,0.96836,4.1164,0.96825
,,,,4.1168,0.96843,4.1168,0.96832
,,,,4.1172,0.9685,4.1172,0.9684
,,,,4.1176,0.96857,4.1176,0.96847
,,,,4.118,0.96865,4.118,0.96854
,,,,4.1184,0.96872,4.1184,0.96862
,,,,4.1188,0.96879,4.1188,0.96869
,,,,4.1192,0.96886,4.1192,0.96876
,,,,4.1196,0.96894,4.1196,0.96884
,,,,4.12,0.96901,4.12,0.96891
,,,,4.1204,0.96908,4.1204,0.96898
,,,,4.1208,0.96915,4.1208,0.96906
,,,,4.1212,0.96922,4.1212,0.96913
,,,,4.1216,0.96929,4.1216,0.9692
,,,,4.122,0.96937,4.122,0.96927
,,,,4.1224,0.96944,4.1224,0.96935
,,,,4.1228,0.96951,4.1228,0.96942
,,,,4.1232,0.96958,4.1232,0.96949
,,,,4.1236,0.96965,4.1236,0.96956
,,,,4.124,0.96972,4.124,0.96963
,,,,4.1244,0.96979,4.1244,0.9697
,,,,4.1248,0.96986,4.1248,0.96977
,,,,4.1252,0.96992,4.1252,0.96984
,,,,4.1256,0.96999,4.1256,0.96991
,,,,4.126,0.97006,4.126,0.96998
,,,,4.1264,0.97013,4.1264,0.97005
,,,,4.1268,0.9702,4.1268,0.97012
,,,,4.1272,0.97027,4.1272,0.97018
,,,,4.1276,0.97033,4.1276,0.97025
,,,,4.128,0.9704,4.128,0.97032
,,,,4.1284,0.97047,4.1284,0.97039
,,,,4.1288,0.97053,4.1288,0.97046
,,,,4.1292,0.9706,4.1292,0.97052
,,,,4.1296,0.97067,4.1296,0.97059
,,,,4.13,0.97073,4.13,0.97066
,,,,4.1304,0.9708,4.1304,0.97072
,,,,4.1308,0.97086,4.1308,0.97079
,,,,4.1312,0.97093,4.1312,0.97085
,,,,4.1316,0.97099,4.1316,0.97092
,,,,4.132,0.97106,4.132,0.97098
,,,,4.1324,0.97112,4.1324,0.97105
,,,,4.1328,0.97118,4.1328,0.97111
,,,,4.1332,0.97125,4.1332,0.97118
,,,,4.1336,0.97131,4.1336,0.97124
,,,,4.134,0.97138,4.134,0.97131
,,,,4.1344,0.97144,4.1344,0.97137
,,,,4.1348,0.9715,4.1348,0.97143
,,,,4.1352,0.97156,4.1352,0.9715
,,,,4.1356,0.97163,4.1356,0.97156
,,,,4.136,0.97169,4.136,0.97162
,,,,4.1364,0.97175,4.1364,0.97168
,,,,4.1368,0.97181,4.1368,0.97174
,,,,4.1372,0.97187,4.1372,0.97181
,,,,4.1376,0.97193,4.1376,0.97187
,,,,4.138,0.97199,4.138,0.97193
,,,,4.1384,0.97205,4.1384,0.97199
,,,,4.1388,0.97211,4.1388,0.97205
,,,,4.1392,0.97217,4.1392,0.97211
,,,,4.1396,0.97223,4.1396,0.97216
,,,,4.14,0.97228,4.14,0.97222
,,,,4.1404,0.97234,4.1404,0.97228
,,,,4.1408,0.9724,4.1408,0.97233
,,,,4.1412,0.97245,4.1412,0.97239
,,,,4.1416,0.97251,4.1416,0.97244
,,,,4.142,0.97256,4.142,0.9725
,,,,4.1424,0.97262,4.1424,0.97255
,,,,4.1428,0.97267,4.1428,0.9726
,,,,4.1432,0.97273,4.1432,0.97266
,,,,4.1436,0.97278,4.1436,0.97271
,,,,4.144,0.97283,4.144,0.97276
,,,,4.1444,0.97288,4.1444,0.97282
,,,,4.1448,0.97294,4.1448,0.97287
,,,,4.1452,0.97299,4.1452,0.97292
,,,,4.1456,0.97304,4.1456,0.97297
,,,,4.146,0.97309,4.146,0.97302
,,,,4.1464,0.97314,4.1464,0.97307
,,,,4.1468,0.97319,4.1468,0.97312
,,,,4.1472,0.97324,4.1472,0.97316
,,,,4.1476,0.97328,4.1476,0.97321
,,,,4.148,0.97333,4.148,0.97326
,,,,4.1484,0.97338,4.1484,0.97331
,,,,4.1488,0.97343,4.1488,0.97336
,,,,4.1492,0.97348,4.1492,0.9734
,,,,4.1496,0.97352,4.1496,0.97345
,,,,4.15,0.97357,4.15,0.97349
,,,,4.1504,0.97361,4.1504,0.97354
,,,,4.1508,0.97366,4.1508,0.97358
,,,,4.1512,0.9737,4.1512,0.97363
,,,,4.1516,0.97375,4.1516,0.97367
,,,,4.152,0.97379,4.152,0.97372
,,,,4.1524,0.97383,4.1524,0.97376
,,,,4.1528,0.97388,4.1528,0.9738
,,,,4.1532,0.97392,4.1532,0.97384
,,,,4.1536,0.97396,4.1536,0.97388
,,,,4.154,0.974,4.154,0.97392
,,,,4.1544,0.97404,4.1544,0.97396
,,,,4.1548,0.97408,4.1548,0.974
,,,,4.1552,0.97412,4.1552,0.97404
,,,,4.1556,0.97416,4.1556,0.97408
,,,,4.156,0.97419,4.156,0.97411
,,,,4.1564,0.97423,4.1564,0.97415
,,,,4.1568,0.97427,4.1568,0.97419
,,,,4.1572,0.9743,4.1572,0.97422
,,,,4.1576,0.97434,4.1576,0.97426
,,,,4.158,0.97437,4.158,0.97429
,,,,4.1584,0.97441,4.1584,0.97432
,,,,4.1588,0.97444,4.1588,0.97436
,,,,4.1592,0.97447,4.1592,0.97439
,,,,4.1596,0.97451,4.1596,0.97442
,,,,4.16,0.97454,4.16,0.97445
,,,,4.1604,0.97457,4.1604,0.97448
,,,,4.1608,0.9746,4.1608,0.97451
,,,,4.1612,0.97463,4.1612,0.97454
,,,,4.1616,0.97466,4.1616,0.97457
,,,,4.162,0.97469,4.162,0.9746
,,,,4.1624,0.97472,4.1624,0.97462
,,,,4.1628,0.97474,4.1628,0.97465
,,,,4.1632,0.97477,4.1632,0.97468
,,,,4.1636,0.9748,4.1636,0.9747
,,,,4.164,0.97482,4.164,0.97472
,,,,4.1644,0.97485,4.1644,0.97475
,,,,4.1648,0.97487,4.1648,0.97477
,,,,4.1652,0.97489,4.1652,0.97479
,,,,4.1656,0.97492,4.1656,0.97482
,,,,4.166,0.97494,4.166,0.97484
,,,,4.1664,0.97496,4.1664,0.97486
,,,,4.1668,0.97498,4.1668,0.97488
,,,,4.1672,0.975,4.1672,0.9749
,,,,4.1676,0.97502,4.1676,0.97491
,,,,4.168,0.97504,4.168,0.97493
,,,,4.1684,0.97506,4.1684,0.97495
,,,,4.1688,0.97508,4.1688,0.97497
,,,,4.1692,0.97509,4.1692,0.97498
,,,,4.1696,0.97511,4.1696,0.975
,,,,4.17,0.97512,4.17,0.97501
,,,,4.1704,0.97514,4.1704,0.97503
,,,,4.1708,0.97515,4.1708,0.97504
,,,,4.1712,0.97517,4.1712,0.97505
,,,,4.1716,0.97518,4.1716,0.97506
,,,,4.172,0.97519,4.172,0.97507
,,,,4.1724,0.97521,4.1724,0.97508
,,,,4.1728,0.97522,4.1728,0.97509
,,,,4.1732,0.97523,4.1732,0.9751
,,,,4.1736,0.97524,4.1736,0.97511
,,,,4.174,0.97525,4.174,0.97512
,,,,4.1744,0.97526,4.1744,0.97512
,,,,4.1748,0.97526,4.1748,0.97513
,,,,4.1752,0.97527,4.1752,0.97514
,,,,4.1756,0.97528,4.1756,0.97514
,,,,4.176,0.97528,4.176,0.97515
,,,,4.1764,0.97529,4.1764,0.97515
,,,,4.1768,0.97529,4.1768,0.97515
,,,,4.1772,0.9753,4.1772,0.97516
,,,,4.1776,0.9753,4.1776,0.97516
,,,,4.178,0.9753,4.178,0.97516
,,,,4.1784,0.9753,4.1784,0.97516
,,,,4.1788,0.97531,4.1788,0.97516
,,,,4.1792,0.97531,4.1792,0.97516
,,,,4.1796,0.97531,4.1796,0.97516
,,,,4.18,0.97531,4.18,0.97515
,,,,4.1804,0.9753,4.1804,0.97515
,,,,4.1808,0.9753,4.1808,0.97515
,,,,4.1812,0.9753,4.1812,0.97514
,,,,4.1816,0.97529,4.1816,0.97514
,,,,4.182,0.97529,4.182,0.97513
,,,,4.1824,0.97529,4.1824,0.97513
,,,,4.1828,0.97528,4.1828,0.97512
,,,,4.1832,0.97527,4.1832,0.97511
,,,,4.1836,0.97527,4.1836,0.9751
,,,,4.184,0.97526,4.184,0.97509
,,,,4.1844,0.97525,4.1844,0.97508
,,,,4.1848,0.97524,4.1848,0.97507
,,,,4.1852,0.97523,4.1852,0.97506
,,,,4.1856,0.97522,4.1856,0.97505
,,,,4.186,0.97521,4.186,0.97503
,,,,4.1864,0.9752,4.1864,0.97502
,,,,4.1868,0.97519,4.1868,0.97501
,,,,4.1872,0.97517,4.1872,0.97499
,,,,4.1876,0.97516,4.1876,0.97498
,,,,4.188,0.97515,4.188,0.97496
,,,,4.1884,0.97513,4.1884,0.97494
,,,,4.1888,0.97511,4.1888,0.97492
,,,,4.1892,0.9751,4.1892,0.97491
,,,,4.1896,0.97508,4.1896,0.97489
,,,,4.19,0.97506,4.19,0.97487
,,,,4.1904,0.97505,4.1904,0.97485
,,,,4.1908,0.97503,4.1908,0.97483
,,,,4.1912,0.97501,4.1912,0.97481
,,,,4.1916,0.97499,4.1916,0.97479
,,,,4.192,0.97497,4.192,0.97476
,,,,4.1924,0.97494,4.1924,0.97474
,,,,4.1928,0.97492,4.1928,0.97472
,,,,4.1932,0.9749,4.1932,0.97469
,,,,4.1936,0.97488,4.1936,0.97467
,,,,4.194,0.97485,4.194,0.97464
,,,,4.1944,0.97483,4.1944,0.97461
,,,,4.1948,0.9748,4.1948,0.97459
,,,,4.1952,0.97478,4.1952,0.97456
,,,,4.1956,0.97475,4.1956,0.97453
,,,,4.196,0.97472,4.196,0.97451
,,,,4.1964,0.9747,4.1964,0.97448
,,,,4.1968,0.97467,4.1968,0.97444
,,,,4.1972,0.97464,4.1972,0.97441
,,,,4.1976,0.97461,4.1976,0.97438
,,,,4.198,0.97458,4.198,0.97435
,,,,4.1984,0.97455,4.1984,0.97432
,,,,4.1988,0.97452,4.1988,0.97428
,,,,4.1992,0.97449,4.1992,0.97425
,,,,4.1996,0.97446,4.1996,0.97421
,,,,4.2,0.97442,4.2,0.97418
,,,,4.2004,0.97439,4.2004,0.97414
,,,,4.2008,0.97435,4.2008,0.97411
,,,,4.2012,0.97432,4.2012,0.97407
,,,,4.2016,0.97428,4.2016,0.97403
,,,,4.202,0.97425,4.202,0.974
,,,,4.2024,0.97421,4.2024,0.97396
,,,,4.2028,0.97417,4.2028,0.97392
,,,,4.2032,0.97413,4.2032,0.97388
,,,,4.2036,0.9741,4.2036,0.97384
,,,,4.204,0.97406,4.204,0.9738
,,,,4.2044,0.97402,4.2044,0.97376
,,,,4.2048,0.97398,4.2048,0.97372
,,,,4.2052,0.97394,4.2052,0.97367
,,,,4.2056,0.9739,4.2056,0.97363
,,,,4.206,0.97386,4.206,0.97359
,,,,4.2064,0.97381,4.2064,0.97354
,,,,4.2068,0.97377,4.2068,0.9735
,,,,4.2072,0.97373,4.2072,0.97345
,,,,4.2076,0.97369,4.2076,0.97341
,,,,4.208,0.97364,4.208,0.97336
,,,,4.2084,0.9736,4.2084,0.97332
,,,,4.2088,0.97355,4.2088,0.97327
,,,,4.2092,0.97351,4.2092,0.97322
,,,,4.2096,0.97346,4.2096,0.97317
,,,,4.21,0.97341,4.21,0.97312
,,,,4.2104,0.97337,4.2104,0.97307
,,,,4.2108,0.97332,4.2108,0.97302
,,,,4.2112,0.97327,4.2112,0.97297
,,,,4.2116,0.97323,4.2116,0.97292
,,,,4.212,0.97318,4.212,0.97287
,,,,4.2124,0.97313,4.2124,0.97282
,,,,4.2128,0.97308,4.2128,0.97277
,,,,4.2132,0.97303,4.2132,0.97272
,,,,4.2136,0.97297,4.2136,0.97266
,,,,4.214,0.97292,4.214,0.97261
,,,,4.2144,0.97287,4.2144,0.97256
,,,,4.2148,0.97282,4.2148,0.9725
,,,,4.2152,0.97277,4.2152,0.97245
,,,,4.2156,0.97272,4.2156,0.9724
,,,,4.216,0.97266,4.216,0.97234
,,,,4.2164,0.97261,4.2164,0.97229
,,,,4.2168,0.97255,4.2168,0.97223
,,,,4.2172,0.9725,4.2172,0.97217
,,,,4.2176,0.97245,4.2176,0.97211
,,,,4.218,0.97239,4.218,0.97206
,,,,4.2184,0.97234,4.2184,0.972
,,,,4.2188,0.97228,4.2188,0.97194
,,,,4.2192,0.97222,4.2192,0.97188
,,,,4.2196,0.97216,4.2196,0.97182
,,,,4.22,0.97211,4.22,0.97177
,,,,4.2204,0.97205,4.2204,0.97171
,,,,4.2208,0.97199,4.2208,0.97165
,,,,4.2212,0.97193,4.2212,0.97159
,,,,4.2216,0.97187,4.2216,0.97152
,,,,4.222,0.97181,4.222,0.97146
,,,,4.2224,0.97176,4.2224,0.9714
,,,,4.2228,0.9717,4.2228,0.97134
,,,,4.2232,0.97164,4.2232,0.97128
,,,,4.2236,0.97157,4.2236,0.97121
,,,,4.224,0.97151,4.224,0.97115
,,,,4.2244,0.97145,4.2244,0.97109
,,,,4.2248,0.97139,4.2248,0.97102
,,,,4.2252,0.97133,4.2252,0.97096
,,,,4.2256,0.97126,4.2256,0.97089
,,,,4.226,0.9712,4.226,0.97083
,,,,4.2264,0.97114,4.2264,0.97077
,,,,4.2268,0.97107,4.2268,0.9707
,,,,4.2272,0.97101,4.2272,0.97064
,,,,4.2276,0.97095,4.2276,0.97057
,,,,4.228,0.97088,4.228,0.97051
,,,,4.2284,0.97082,4.2284,0.97044
,,,,4.2288,0.97075,4.2288,0.97038
,,,,4.2292,0.97069,4.2292,0.97031
,,,,4.2296,0.97063,4.2296,0.97025
,,,,4.23,0.97056,4.23,0.97018
,,,,4.2304,0.97049,4.2304,0.97011
,,,,4.2308,0.97043,4.2308,0.97005
,,,,4.2312,0.97036,4.2312,0.96998
,,,,4.2316,0.9703,4.2316,0.96991
,,,,4.232,0.97023,4.232,0.96984
,,,,4.2324,0.97017,4.2324,0.96977
,,,,4.2328,0.9701,4.2328,0.9697
,,,,4.2332,0.97003,4.2332,0.96963
,,,,4.2336,0.96997,4.2336,0.96956
,,,,4.234,0.9699,4.234,0.96949
,,,,4.2344,0.96983,4.2344,0.96942
,,,,4.2348,0.96976,4.2348,0.96935
,,,,4.2352,0.9697,4.2352,0.96928
,,,,4.2356,0.96963,4.2356,0.96921
,,,,4.236,0.96956,4.236,0.96914
,,,,4.2364,0.96949,4.2364,0.96907
,,,,4.2368,0.96942,4.2368,0.969
,,,,4.2372,0.96935,4.2372,0.96893
,,,,4.2376,0.96928,4.2376,0.96886
,,,,4.238,0.96921,4.238,0.96879
,,,,4.2384,0.96914,4.2384,0.96872
,,,,4.2388,0.96907,4.2388,0.96865
,,,,4.2392,0.969,4.2392,0.96857
,,,,4.2396,0.96893,4.2396,0.9685
,,,,4.24,0.96886,4.24,0.96843
,,,,4.2404,0.96879,4.2404,0.96836
,,,,4.2408,0.96872,4.2408,0.96829
,,,,4.2412,0.96865,4.2412,0.96821
,,,,4.2416,0.96858,4.2416,0.96814
,,,,4.242,0.96851,4.242,0.96807
,,,,4.2424,0.96844,4.2424,0.968
,,,,4.2428,0.96837,4.2428,0.96793
,,,,4.2432,0.9683,4.2432,0.96786
,,,,4.2436,0.96823,4.2436,0.96779
,,,,4.244,0.96816,4.244,0.96772
,,,,4.2444,0.96809,4.2444,0.96765
,,,,4.2448,0.96802,4.2448,0.96758
,,,,4.2452,0.96795,4.2452,0.96751
,,,,4.2456,0.96788,4.2456,0.96743
,,,,4.246,0.96781,4.246,0.96736
,,,,4.2464,0.96774,4.2464,0.96729
,,,,4.2468,0.96767,4.2468,0.96722
,,,,4.2472,0.96761,4.2472,0.96715
,,,,4.2476,0.96754,4.2476,0.96709
,,,,4.248,0.96747,4.248,0.96702
,,,,4.2484,0.9674,4.2484,0.96695
,,,,4.2488,0.96733,4.2488,0.96688
,,,,4.2492,0.96726,4.2492,0.96681
,,,,4.2496,0.96719,4.2496,0.96674
,,,,4.25,0.96713,4.25,0.96667
,,,,4.2504,0.96706,4.2504,0.9666
,,,,4.2508,0.96699,4.2508,0.96653
,,,,4.2512,0.96692,4.2512,0.96646
,,,,4.2516,0.96685,4.2516,0.9664
,,,,4.252,0.96679,4.252,0.96633
,,,,4.2524,0.96672,4.2524,0.96626
,,,,4.2528,0.96665,4.2528,0.96619
,,,,4.2532,0.96659,4.2532,0.96613
,,,,4.2536,0.96652,4.2536,0.96606
,,,,4.254,0.96645,4.254,0.96599
,,,,4.2544,0.96639,4.2544,0.96593
,,,,4.2548,0.96632,4.2548,0.96586
,,,,4.2552,0.96625,4.2552,0.96579
,,,,4.2556,0.96619,4.2556,0.96573
,,,,4.256,0.96612,4.256,0.96566
,,,,4.2564,0.96606,4.2564,0.9656
,,,,4.2568,0.96599,4.2568,0.96553
,,,,4.2572,0.96593,4.2572,0.96546
,,,,4.2576,0.96586,4.2576,0.9654
,,,,4.258,0.9658,4.258,0.96533
,,,,4.2584,0.96573,4.2584,0.96527
,,,,4.2588,0.96567,4.2588,0.9652
,,,,4.2592,0.96561,4.2592,0.96514
,,,,4.2596,0.96554,4.2596,0.96507
,,,,4.26,0.96548,4.26,0.96501
,,,,4.2604,0.96541,4.2604,0.96494
,,,,4.2608,0.96535,4.2608,0.96488
,,,,4.2612,0.96529,4.2612,0.96482
,,,,4.2616,0.96523,4.2616,0.96475
,,,,4.262,0.96516,4.262,0.96469
,,,,4.2624,0.9651,4.2624,0.96463
,,,,4.2628,0.96504,4.2628,0.96457
,,,,4.2632,0.96498,4.2632,0.96451
,,,,4.2636,0.96492,4.2636,0.96444
,,,,4.264,0.96485,4.264,0.96438
,,,,4.2644,0.96479,4.2644,0.96432
,,,,4.2648,0.96473,4.2648,0.96426
,,,,4.2652,0.96467,4.2652,0.9642
,,,,4.2656,0.96462,4.2656,0.96414
,,,,4.266,0.96456,4.266,0.96408
,,,,4.2664,0.9645,4.2664,0.96402
,,,,4.2668,0.96444,4.2668,0.96396
,,,,4.2672,0.96438,4.2672,0.96391
,,,,4.2676,0.96432,4.2676,0.96385
,,,,4.268,0.96427,4.268,0.96379
,,,,4.2684,0.96421,4.2684,0.96373
,,,,4.2688,0.96415,4.2688,0.96368
,,,,4.2692,0.9641,4.2692,0.96362
,,,,4.2696,0.96404,4.2696,0.96356
,,,,4.27,0.96398,4.27,0.96351
,,,,4.2704,0.96393,4.2704,0.96345
,,,,4.2708,0.96387,4.2708,0.9634
,,,,4.2712,0.96382,4.2712,0.96334
,,,,4.2716,0.96377,4.2716,0.96329
,,,,4.272,0.96371,4.272,0.96323
,,,,4.2724,0.96366,4.2724,0.96318
,,,,4.2728,0.9636,4.2728,0.96313
,,,,4.2732,0.96355,4.2732,0.96307
,,,,4.2736,0.9635,4.2736,0.96302
,,,,4.274,0.96345,4.274,0.96297
,,,,4.2744,0.96339,4.2744,0.96292
,,,,4.2748,0.96334,4.2748,0.96287
,,,,4.2752,0.96329,4.2752,0.96282
,,,,4.2756,0.96324,4.2756,0.96277
,,,,4.276,0.96319,4.276,0.96272
,,,,4.2764,0.96314,4.2764,0.96267
,,,,4.2768,0.96309,4.2768,0.96262
,,,,4.2772,0.96305,4.2772,0.96257
,,,,4.2776,0.963,4.2776,0.96252
,,,,4.278,0.96295,4.278,0.96247
,,,,4.2784,0.9629,4.2784,0.96243
,,,,4.2788,0.96286,4.2788,0.96238
,,,,4.2792,0.96281,4.2792,0.96233
,,,,4.2796,0.96277,4.2796,0.96229
,,,,4.28,0.96272,4.28,0.96224
,,,,4.2804,0.96268,4.2804,0.9622
,,,,4.2808,0.96263,4.2808,0.96215
,,,,4.2812,0.96259,4.2812,0.96211
,,,,4.2816,0.96254,4.2816,0.96207
,,,,4.282,0.9625,4.282,0.96203
,,,,4.2824,0.96246,4.2824,0.96198
,,,,4.2828,0.96242,4.2828,0.96194
,,,,4.2832,0.96238,4.2832,0.9619
,,,,4.2836,0.96233,4.2836,0.96186
,,,,4.284,0.96229,4.284,0.96182
,,,,4.2844,0.96225,4.2844,0.96178
,,,,4.2848,0.96222,4.2848,0.96174
,,,,4.2852,0.96218,4.2852,0.9617
,,,,4.2856,0.96214,4.2856,0.96166
,,,,4.286,0.9621,4.286,0.96162
,,,,4.2864,0.96207,4.2864,0.96158
,,,,4.2868,0.96203,4.2868,0.96155
,,,,4.2872,0.96199,4.2872,0.96151
,,,,4.2876,0.96196,4.2876,0.96148
,,,,4.288,0.96192,4.288,0.96144
,,,,4.2884,0.96189,4.2884,0.96141
,,,,4.2888,0.96185,4.2888,0.96138
,,,,4.2892,0.96182,4.2892,0.96134
,,,,4.2896,0.96178,4.2896,0.96131
,,,,4.29,0.96175,4.29,0.96128
,,,,4.2904,0.96172,4.2904,0.96125
,,,,4.2908,0.96169,4.2908,0.96122
,,,,4.2912,0.96166,4.2912,0.96119
,,,,4.2916,0.96163,4.2916,0.96116
,,,,4.292,0.9616,4.292,0.96113
,,,,4.2924,0.96157,4.2924,0.96111
,,,,4.2928,0.96154,4.2928,0.96108
,,,,4.2932,0.96151,4.2932,0.96105
,,,,4.2936,0.96149,4.2936,0.96103
,,,,4.294,0.96146,4.294,0.961
,,,,4.2944,0.96144,4.2944,0.96098
,,,,4.2948,0.96141,4.2948,0.96095
,,,,4.2952,0.96139,4.2952,0.96093
,,,,4.2956,0.96136,4.2956,0.96091
,,,,4.296,0.96134,4.296,0.96089
,,,,4.2964,0.96132,4.2964,0.96087
,,,,4.2968,0.9613,4.2968,0.96085
,,,,4.2972,0.96128,4.2972,0.96083
,,,,4.2976,0.96126,4.2976,0.96081
,,,,4.298,0.96124,4.298,0.96079
,,,,4.2984,0.96122,4.2984,0.96077
,,,,4.2988,0.9612,4.2988,0.96075
,,,,4.2992,0.96118,4.2992,0.96074
,,,,4.2996,0.96117,4.2996,0.96072
,,,,4.3,0.96115,4.3,0.96071
,,,,4.3004,0.96113,4.3004,0.96069
,,,,4.3008,0.96112,4.3008,0.96068
,,,,4.3012,0.9611,4.3012,0.96066
,,,,4.3016,0.96109,4.3016,0.96065
,,,,4.302,0.96108,4.302,0.96064
,,,,4.3024,0.96106,4.3024,0.96063
,,,,4.3028,0.96105,4.3028,0.96062
,,,,4.3032,0.96104,4.3032,0.96061
,,,,4.3036,0.96103,4.3036,0.9606
,,,,4.304,0.96102,4.304,0.96059
,,,,4.3044,0.96101,4.3044,0.96058
,,,,4.3048,0.961,4.3048,0.96057
,,,,4.3052,0.96099,4.3052,0.96057
,,,,4.3056,0.96098,4.3056,0.96056
,,,,4.306,0.96098,4.306,0.96056
,,,,4.3064,0.96097,4.3064,0.96055
,,,,4.3068,0.96096,4.3068,0.96055
,,,,4.3072,0.96096,4.3072,0.96054
,,,,4.3076,0.96095,4.3076,0.96054
,,,,4.308,0.96095,4.308,0.96054
,,,,4.3084,0.96095,4.3084,0.96054
,,,,4.3088,0.96094,4.3088,0.96054
,,,,4.3092,0.96094,4.3092,0.96054
,,,,4.3096,0.96094,4.3096,0.96054
,,,,4.31,0.96094,4.31,0.96054
,,,,4.3104,0.96094,4.3104,0.96054
,,,,4.3108,0.96094,4.3108,0.96054
,,,,4.3112,0.96094,4.3112,0.96054
,,,,4.3116,0.96094,4.3116,0.96055
,,,,4.312,0.96095,4.312,0.96055
,,,,4.3124,0.96095,4.3124,0.96056
,,,,4.3128,0.96095,4.3128,0.96056
,,,,4.3132,0.96096,4.3132,0.96057
,,,,4.3136,0.96097,4.3136,0.96058
,,,,4.314,0.96097,4.314,0.96059
,,,,4.3144,0.96098,4.3144,0.96059
,,,,4.3148,0.96099,4.3148,0.9606
,,,,4.3152,0.96099,4.3152,0.96061
,,,,4.3156,0.961,4.3156,0.96062
,,,,4.316,0.96101,4.316,0.96064
,,,,4.3164,0.96102,4.3164,0.96065
,,,,4.3168,0.96104,4.3168,0.96066
,,,,4.3172,0.96105,4.3172,0.96068
,,,,4.3176,0.96106,4.3176,0.96069
,,,,4.318,0.96107,4.318,0.9607
,,,,4.3184,0.96109,4.3184,0.96072
,,,,4.3188,0.9611,4.3188,0.96074
,,,,4.3192,0.96112,4.3192,0.96075
,,,,4.3196,0.96113,4.3196,0.96077
,,,,4.32,0.96115,4.32,0.96079
,,,,4.3204,0.96117,4.3204,0.96081
,,,,4.3208,0.96118,4.3208,0.96083
,,,,4.3212,0.9612,4.3212,0.96085
,,,,4.3216,0.96122,4.3216,0.96087
,,,,4.322,0.96124,4.322,0.96089
,,,,4.3224,0.96126,4.3224,0.96091
,,,,4.3228,0.96128,4.3228,0.96094
,,,,4.3232,0.9613,4.3232,0.96096
,,,,4.3236,0.96132,4.3236,0.96098
,,,,4.324,0.96134,4.324,0.96101
,,,,4.3244,0.96137,4.3244,0.96103
,,,,4.3248,0.96139,4.3248,0.96106
,,,,4.3252,0.96142,4.3252,0.96108
,,,,4.3256,0.96144,4.3256,0.96111
,,,,4.326,0.96147,4.326,0.96114
,,,,4.3264,0.96149,4.3264,0.96117
,,,,4.3268,0.96152,4.3268,0.9612
,,,,4.3272,0.96154,4.3272,0.96123
,,,,4.3276,0.96157,4.3276,0.96125
,,,,4.328,0.9616,4.328,0.96129
,,,,4.3284,0.96163,4.3284,0.96132
,,,,4.3288,0.96166,4.3288,0.96135
,,,,4.3292,0.96169,4.3292,0.96138
,,,,4.3296,0.96172,4.3296,0.96141
,,,,4.33,0.96175,4.33,0.96145
,,,,4.3304,0.96178,4.3304,0.96148
,,,,4.3308,0.96181,4.3308,0.96151
,,,,4.3312,0.96185,4.3312,0.96155
,,,,4.3316,0.96188,4.3316,0.96158
,,,,4.332,0.96191,4.332,0.96162
,,,,4.3324,0.96195,4.3324,0.96166
,,,,4.3328,0.96198,4.3328,0.96169
,,,,4.3332,0.96202,4.3332,0.96173
,,,,4.3336,0.96205,4.3336,0.96177
,,,,4.334,0.96209,4.334,0.96181
,,,,4.3344,0.96213,4.3344,0.96185
,,,,4.3348,0.96216,4.3348,0.96189
,,,,4.3352,0.9622,4.3352,0.96193
,,,,4.3356,0.96224,4.3356,0.96197
,,,,4.336,0.96228,4.336,0.96201
,,,,4.3364,0.96232,4.3364,0.96205
,,,,4.3368,0.96236,4.3368,0.96209
,,,,4.3372,0.9624,4.3372,0.96214
,,,,4.3376,0.96244,4.3376,0.96218
,,,,4.338,0.96248,4.338,0.96222
,,,,4.3384,0.96253,4.3384,0.96227
,,,,4.3388,0.96257,4.3388,0.96231
,,,,4.3392,0.96261,4.3392,0.96236
,,,,4.3396,0.96266,4.3396,0.9624
,,,,4.34,0.9627,4.34,0.96245
,,,,4.3404,0.96274,4.3404,0.9625
,,,,4.3408,0.96279,4.3408,0.96254
,,,,4.3412,0.96283,4.3412,0.96259
,,,,4.3416,0.96288,4.3416,0.96264
,,,,4.342,0.96292,4.342,0.96269
,,,,4.3424,0.96297,4.3424,0.96274
,,,,4.3428,0.96302,4.3428,0.96279
,,,,4.3432,0.96307,4.3432,0.96283
,,,,4.3436,0.96311,4.3436,0.96288
,,,,4.344,0.96316,4.344,0.96293
,,,,4.3444,0.96321,4.3444,0.96298
,,,,4.3448,0.96326,4.3448,0.96304
,,,,4.3452,0.96331,4.3452,0.96309
,,,,4.3456,0.96336,4.3456,0.96314
,,,,4.346,0.96341,4.346,0.96319
,,,,4.3464,0.96346,4.3464,0.96324
,,,,4.3468,0.96351,4.3468,0.9633
,,,,4.3472,0.96356,4.3472,0.96335
,,,,4.3476,0.96362,4.3476,0.96341
,,,,4.348,0.96367,4.348,0.96346
,,,,4.3484,0.96372,4.3484,0.96352
,,,,4.3488,0.96377,4.3488,0.96357
,,,,4.3492,0.96382,4.3492,0.96363
,,,,4.3496,0.96388,4.3496,0.96368
,,,,4.35,0.96393,4.35,0.96374
,,,,4.3504,0.96399,4.3504,0.96379
,,,,4.3508,0.96404,4.3508,0.96385
,,,,4.3512,0.9641,4.3512,0.9639
,,,,4.3516,0.96415,4.3516,0.96396
,,,,4.352,0.96421,4.352,0.96402
,,,,4.3524,0.96426,4.3524,0.96408
,,,,4.3528,0.96432,4.3528,0.96413
,,,,4.3532,0.96438,4.3532,0.96419
,,,,4.3536,0.96443,4.3536,0.96425
,,,,4.354,0.96449,4.354,0.96431
,,,,4.3544,0.96455,4.3544,0.96437
,,,,4.3548,0.96461,4.3548,0.96443
,,,,4.3552,0.96466,4.3552,0.96449
,,,,4.3556,0.96472,4.3556,0.96455
,,,,4.356,0.96478,4.356,0.96461
,,,,4.3564,0.96484,4.3564,0.96467
,,,,4.3568,0.9649,4.3568,0.96473
,,,,4.3572,0.96496,4.3572,0.96479
,,,,4.3576,0.96502,4.3576,0.96486
,,,,4.358,0.96508,4.358,0.96492
,,,,4.3584,0.96514,4.3584,0.96498
,,,,4.3588,0.9652,4.3588,0.96504
,,,,4.3592,0.96526,4.3592,0.9651
,,,,4.3596,0.96532,4.3596,0.96516
,,,,4.36,0.96538,4.36,0.96522
,,,,4.3604,0.96544,4.3604,0.96529
,,,,4.3608,0.9655,4.3608,0.96535
,,,,4.3612,0.96556,4.3612,0.96541
,,,,4.3616,0.96563,4.3616,0.96548
,,,,4.362,0.96569,4.362,0.96554
,,,,4.3624,0.96575,4.3624,0.9656
,,,,4.3628,0.96582,4.3628,0.96567
,,,,4.3632,0.96588,4.3632,0.96573
,,,,4.3636,0.96594,4.3636,0.9658
,,,,4.364,0.966,4.364,0.96586
,,,,4.3644,0.96607,4.3644,0.96593
,,,,4.3648,0.96613,4.3648,0.96599
,,,,4.3652,0.9662,4.3652,0.96606
,,,,4.3656,0.96626,4.3656,0.96612
,,,,4.366,0.96632,4.366,0.96619
,,,,4.3664,0.96639,4.3664,0.96625
,,,,4.3668,0.96645,4.3668,0.96632
,,,,4.3672,0.96652,4.3672,0.96639
,,,,4.3676,0.96658,4.3676,0.96645
,,,,4.368,0.96665,4.368,0.96652
,,,,4.3684,0.96671,4.3684,0.96659
,,,,4.3688,0.96678,4.3688,0.96665
,,,,4.3692,0.96684,4.3692,0.96672
,,,,4.3696,0.9669,4.3696,0.96678
,,,,4.37,0.96697,4.37,0.96685
,,,,4.3704,0.96703,4.3704,0.96692
,,,,4.3708,0.9671,4.3708,0.96698
,,,,4.3712,0.96716,4.3712,0.96705
,,,,4.3716,0.96723,4.3716,0.96712
,,,,4.372,0.96729,4.372,0.96718
,,,,4.3724,0.96736,4.3724,0.96725
,,,,4.3728,0.96742,4.3728,0.96732
,,,,4.3732,0.96749,4.3732,0.96738
,,,,4.3736,0.96756,4.3736,0.96745
,,,,4.374,0.96762,4.374,0.96752
,,,,4.3744,0.96769,4.3744,0.96758
,,,,4.3748,0.96775,4.3748,0.96765
,,,,4.3752,0.96782,4.3752,0.96772
,,,,4.3756,0.96788,4.3756,0.96778
,,,,4.376,0.96795,4.376,0.96785
,,,,4.3764,0.96802,4.3764,0.96791
,,,,4.3768,0.96808,4.3768,0.96798
,,,,4.3772,0.96815,4.3772,0.96805
,,,,4.3776,0.96822,4.3776,0.96812
,,,,4.378,0.96828,4.378,0.96818
,,,,4.3784,0.96835,4.3784,0.96825
,,,,4.3788,0.96842,4.3788,0.96832
,,,,4.3792,0.96848,4.3792,0.96838
,,,,4.3796,0.96855,4.3796,0.96845
,,,,4.38,0.96862,4.38,0.96852
,,,,4.3804,0.96868,4.3804,0.96858
,,,,4.3808,0.96875,4.3808,0.96865
,,,,4.3812,0.96882,4.3812,0.96872
,,,,4.3816,0.96888,4.3816,0.96879
,,,,4.382,0.96895,4.382,0.96885
,,,,4.3824,0.96901,4.3824,0.96892
,,,,4.3828,0.96908,4.3828,0.96899
,,,,4.3832,0.96915,4.3832,0.96905
,,,,4.3836,0.96921,4.3836,0.96912
,,,,4.384,0.96928,4.384,0.96919
,,,,4.3844,0.96934,4.3844,0.96925
,,,,4.3848,0.9694,4.3848,0.96932
,,,,4.3852,0.96947,4.3852,0.96938
,,,,4.3856,0.96953,4.3856,0.96945
,,,,4.386,0.9696,4.386,0.96951
,,,,4.3864,0.96966,4.3864,0.96958
,,,,4.3868,0.96972,4.3868,0.96964
,,,,4.3872,0.96979,4.3872,0.96971
,,,,4.3876,0.96985,4.3876,0.96977
,,,,4.388,0.96991,4.388,0.96984
,,,,4.3884,0.96998,4.3884,0.9699
,,,,4.3888,0.97004,4.3888,0.96996
,,,,4.3892,0.9701,4.3892,0.97003
,,,,4.3896,0.97016,4.3896,0.97009
,,,,4.39,0.97023,4.39,0.97015
,,,,4.3904,0.97029,4.3904,0.97021
,,,,4.3908,0.97035,4.3908,0.97028
,,,,4.3912,0.97041,4.3912,0.97034
,,,,4.3916,0.97047,4.3916,0.9704
,,,,4.392,0.97053,4.392,0.97046
,,,,4.3924,0.97059,4.3924,0.97052
,,,,4.3928,0.97065,4.3928,0.97058
,,,,4.3932,0.97071,4.3932,0.97064
,,,,4.3936,0.97077,4.3936,0.9707
,,,,4.394,0.97083,4.394,0.97076
,,,,4.3944,0.97089,4.3944,0.97082
,,,,4.3948,0.97095,4.3948,0.97088
,,,,4.3952,0.971,4.3952,0.97094
,,,,4.3956,0.97106,4.3956,0.97099
,,,,4.396,0.97112,4.396,0.97105
,,,,4.3964,0.97118,4.3964,0.97111
,,,,4.3968,0.97123,4.3968,0.97117
,,,,4.3972,0.97129,4.3972,0.97122
,,,,4.3976,0.97135,4.3976,0.97128
,,,,4.398,0.9714,4.398,0.97133
,,,,4.3984,0.97146,4.3984,0.97139
,,,,4.3988,0.97151,4.3988,0.97144
,,,,4.3992,0.97157,4.3992,0.9715
,,,,4.3996,0.97162,4.3996,0.97155
,,,,4.4,0.97168,4.4,0.97161
,,,,4.4004,0.97173,4.4004,0.97166
,,,,4.4008,0.97178,4.4008,0.97171
,,,,4.4012,0.97184,4.4012,0.97177
,,,,4.4016,0.97189,4.4016,0.97182
,,,,4.402,0.97194,4.402,0.97187
,,,,4.4024,0.97199,4.4024,0.97192
,,,,4.4028,0.97204,4.4028,0.97197
,,,,4.4032,0.97209,4.4032,0.97202
,,,,4.4036,0.97214,4.4036,0.97207
,,,,4.404,0.97219,4.404,0.97212
,,,,4.4044,0.97224,4.4044,0.97217
,,,,4.4048,0.97229,4.4048,0.97222
,,,,4.4052,0.97233,4.4052,0.97226
,,,,4.4056,0.97238,4.4056,0.97231
,,,,4.406,0.97243,4.406,0.97236
,,,,4.4064,0.97248,4.4064,0.9724
,,,,4.4068,0.97252,4.4068,0.97245
,,,,4.4072,0.97257,4.4072,0.97249
,,,,4.4076,0.97261,4.4076,0.97254
,,,,4.408,0.97266,4.408,0.97258
,,,,4.4084,0.9727,4.4084,0.97262
,,,,4.4088,0.97275,4.4088,0.97267
,,,,4.4092,0.97279,4.4092,0.97271
,,,,4.4096,0.97283,4.4096,0.97275
,,,,4.41,0.97288,4.41,0.9728
,,,,4.4104,0.97292,4.4104,0.97284
,,,,4.4108,0.97296,4.4108,0.97288
,,,,4.4112,0.973,4.4112,0.97292
,,,,4.4116,0.97304,4.4116,0.97296
,,,,4.412,0.97308,4.412,0.973
,,,,4.4124,0.97312,4.4124,0.97304
,,,,4.4128,0.97316,4.4128,0.97307
,,,,4.4132,0.9732,4.4132,0.97311
,,,,4.4136,0.97324,4.4136,0.97315
,,,,4.414,0.97327,4.414,0.97319
,,,,4.4144,0.97331,4.4144,0.97322
,,,,4.4148,0.97335,4.4148,0.97326
,,,,4.4152,0.97339,4.4152,0.9733
,,,,4.4156,0.97342,4.4156,0.97333
,,,,4.416,0.97346,4.416,0.97337
,,,,4.4164,0.97349,4.4164,0.9734
,,,,4.4168,0.97353,4.4168,0.97343
,,,,4.4172,0.97356,4.4172,0.97347
,,,,4.4176,0.97359,4.4176,0.9735
,,,,4.418,0.97363,4.418,0.97353
,,,,4.4184,0.97366,4.4184,0.97356
,,,,4.4188,0.97369,4.4188,0.97359
,,,,4.4192,0.97372,4.4192,0.97362
,,,,4.4196,0.97375,4.4196,0.97365
,,,,4.42,0.97378,4.42,0.97368
,,,,4.4204,0.97381,4.4204,0.97371
,,,,4.4208,0.97384,4.4208,0.97374
,,,,4.4212,0.97387,4.4212,0.97377
,,,,4.4216,0.9739,4.4216,0.97379
,,,,4.422,0.97392,4.422,0.97382
,,,,4.4224,0.97395,4.4224,0.97384
,,,,4.4228,0.97397,4.4228,0.97387
,,,,4.4232,0.974,4.4232,0.97389
,,,,4.4236,0.97402,4.4236,0.97391
,,,,4.424,0.97405,4.424,0.97394
,,,,4.4244,0.97407,4.4244,0.97396
,,,,4.4248,0.97409,4.4248,0.97398
,,,,4.4252,0.97412,4.4252,0.974
,,,,4.4256,0.97414,4.4256,0.97402
,,,,4.426,0.97416,4.426,0.97404
,,,,4.4264,0.97418,4.4264,0.97406
,,,,4.4268,0.9742,4.4268,0.97408
,,,,4.4272,0.97422,4.4272,0.9741
,,,,4.4276,0.97424,4.4276,0.97412
,,,,4.428,0.97426,4.428,0.97413
,,,,4.4284,0.97427,4.4284,0.97415
,,,,4.4288,0.97429,4.4288,0.97416
,,,,4.4292,0.97431,4.4292,0.97418
,,,,4.4296,0.97432,4.4296,0.97419
,,,,4.43,0.97434,4.43,0.97421
,,,,4.4304,0.97435,4.4304,0.97422
,,,,4.4308,0.97437,4.4308,0.97423
,,,,4.4312,0.97438,4.4312,0.97424
,,,,4.4316,0.97439,4.4316,0.97425
,,,,4.432,0.9744,4.432,0.97426
,,,,4.4324,0.97441,4.4324,0.97427
,,,,4.4328,0.97443,4.4328,0.97428
,,,,4.4332,0.97444,4.4332,0.97429
,,,,4.4336,0.97445,4.4336,0.9743
,,,,4.434,0.97445,4.434,0.97431
,,,,4.4344,0.97446,4.4344,0.97431
,,,,4.4348,0.97447,4.4348,0.97432
,,,,4.4352,0.97448,4.4352,0.97432
,,,,4.4356,0.97448,4.4356,0.97433
,,,,4.436,0.97449,4.436,0.97433
,,,,4.4364,0.9745,4.4364,0.97434
,,,,4.4368,0.9745,4.4368,0.97434
,,,,4.4372,0.97451,4.4372,0.97434
,,,,4.4376,0.97451,4.4376,0.97434
,,,,4.438,0.97451,4.438,0.97434
,,,,4.4384,0.97451,4.4384,0.97434
,,,,4.4388,0.97452,4.4388,0.97434
,,,,4.4392,0.97452,4.4392,0.97434
,,,,4.4396,0.97452,4.4396,0.97434
,,,,4.44,0.97452,4.44,0.97434
,,,,4.4404,0.97452,4.4404,0.97434
,,,,4.4408,0.97451,4.4408,0.97433
,,,,4.4412,0.97451,4.4412,0.97433
,,,,4.4416,0.97451,4.4416,0.97432
,,,,4.442,0.97451,4.442,0.97432
,,,,4.4424,0.9745,4.4424,0.97431
,,,,4.4428,0.9745,4.4428,0.97431
,,,,4.4432,0.97449,4.4432,0.9743
,,,,4.4436,0.97449,4.4436,0.97429
,,,,4.444,0.97448,4.444,0.97428
,,,,4.4444,0.97447,4.4444,0.97427
,,,,4.4448,0.97447,4.4448,0.97426
,,,,4.4452,0.97446,4.4452,0.97425
,,,,4.4456,0.97445,4.4456,0.97424
,,,,4.446,0.97444,4.446,0.97423
,,,,4.4464,0.97443,4.4464,0.97422
,,,,4.4468,0.97442,4.4468,0.97421
,,,,4.4472,0.97441,4.4472,0.97419
,,,,4.4476,0.9744,4.4476,0.97418
,,,,4.448,0.97438,4.448,0.97416
,,,,4.4484,0.97437,4.4484,0.97415
,,,,4.4488,0.97436,4.4488,0.97413
,,,,4.4492,0.97434,4.4492,0.97412
,,,,4.4496,0.97433,4.4496,0.9741
,,,,4.45,0.97431,4.45,0.97408
,,,,4.4504,0.97429,4.4504,0.97406
,,,,4.4508,0.97428,4.4508,0.97405
,,,,4.4512,0.97426,4.4512,0.97403
,,,,4.4516,0.97424,4.4516,0.97401
,,,,4.452,0.97422,4.452,0.97399
,,,,4.4524,0.9742,4.4524,0.97397
,,,,4.4528,0.97419,4.4528,0.97394
,,,,4.4532,0.97416,4.4532,0.97392
,,,,4.4536,0.97414,4.4536,0.9739
,,,,4.454,0.97412,4.454,0.97388
,,,,4.4544,0.9741,4.4544,0.97385
,,,,4.4548,0.97408,4.4548,0.97383
,,,,4.4552,0.97405,4.4552,0.9738
,,,,4.4556,0.97403,4.4556,0.97378
,,,,4.456,0.97401,4.456,0.97375
,,,,4.4564,0.97398,4.4564,0.97372
,,,,4.4568,0.97396,4.4568,0.9737
,,,,4.4572,0.97393,4.4572,0.97367
,,,,4.4576,0.9739,4.4576,0.97364
,,,,4.458,0.97388,4.458,0.97361
,,,,4.4584,0.97385,4.4584,0.97358
,,,,4.4588,0.97382,4.4588,0.97355
,,,,4.4592,0.97379,4.4592,0.97352
,,,,4.4596,0.97376,4.4596,0.97349
,,,,4.46,0.97373,4.46,0.97346
,,,,4.4604,0.9737,4.4604,0.97343
,,,,4.4608,0.97367,4.4608,0.97339
,,,,4.4612,0.97364,4.4612,0.97336
,,,,4.4616,0.97361,4.4616,0.97333
,,,,4.462,0.97358,4.462,0.97329
,,,,4.4624,0.97354,4.4624,0.97325
,,,,4.4628,0.97351,4.4628,0.97322
,,,,4.4632,0.97348,4.4632,0.97318
,,,,4.4636,0.97344,4.4636,0.97314
,,,,4.464,0.97341,4.464,0.97311
,,,,4.4644,0.97337,4.4644,0.97307
,,,,4.4648,0.97334,4.4648,0.97303
,,,,4.4652,0.9733,4.4652,0.97299
,,,,4.4656,0.97326,4.4656,0.97295
,,,,4.466,0.97322,4.466,0.97291
,,,,4.4664,0.97318,4.4664,0.97287
,,,,4.4668,0.97314,4.4668,0.97283
,,,,4.4672,0.97311,4.4672,0.97279
,,,,4.4676,0.97307,4.4676,0.97275
,,,,4.468,0.97303,4.468,0.97271
,,,,4.4684,0.97298,4.4684,0.97266
,,,,4.4688,0.97294,4.4688,0.97262
,,,,4.4692,0.9729,4.4692,0.97258
,,,,4.4696,0.97286,4.4696,0.97253
,,,,4.47,0.97282,4.47,0.97249
,,,,4.4704,0.97277,4.4704,0.97244
,,,,4.4708,0.97273,4.4708,0.9724
,,,,4.4712,0.97269,4.4712,0.97235
,,,,4.4716,0.97264,4.4716,0.9723
,,,,4.472,0.9726,4.472,0.97226
,,,,4.4724,0.97255,4.4724,0.97221
,,,,4.4728,0.97251,4.4728,0.97216
,,,,4.4732,0.97246,4.4732,0.97211
,,,,4.4736,0.97242,4.4736,0.97206
,,,,4.474,0.97237,4.474,0.97201
,,,,4.4744,0.97232,4.4744,0.97196
,,,,4.4748,0.97227,4.4748,0.97191
,,,,4.4752,0.97222,4.4752,0.97186
,,,,4.4756,0.97217,4.4756,0.97181
,,,,4.476,0.97212,4.476,0.97176
,,,,4.4764,0.97207,4.4764,0.97171
,,,,4.4768,0.97202,4.4768,0.97166
,,,,4.4772,0.97197,4.4772,0.9716
,,,,4.4776,0.97192,4.4776,0.97155
,,,,4.478,0.97187,4.478,0.9715
,,,,4.4784,0.97182,4.4784,0.97144
,,,,4.4788,0.97177,4.4788,0.97139
,,,,4.4792,0.97172,4.4792,0.97133
,,,,4.4796,0.97167,4.4796,0.97128
,,,,4.48,0.97161,4.48,0.97122
,,,,4.4804,0.97156,4.4804,0.97117
,,,,4.4808,0.9715,4.4808,0.97111
,,,,4.4812,0.97145,4.4812,0.97105
,,,,4.4816,0.9714,4.4816,0.971
,,,,4.482,0.97134,4.482,0.97094
,,,,4.4824,0.97128,4.4824,0.97089
,,,,4.4828,0.97123,4.4828,0.97083
,,,,4.4832,0.97117,4.4832,0.97077
,,,,4.4836,0.97112,4.4836,0.97071
,,,,4.484,0.97106,4.484,0.97066
,,,,4.4844,0.971,4.4844,0.9706
,,,,4.4848,0.97095,4.4848,0.97054
,,,,4.4852,0.97089,4.4852,0.97048
,,,,4.4856,0.97083,4.4856,0.97042
,,,,4.486,0.97078,4.486,0.97036
,,,,4.4864,0.97072,4.4864,0.9703
,,,,4.4868,0.97066,4.4868,0.97025
,,,,4.4872,0.9706,4.4872,0.97019
,,,,4.4876,0.97054,4.4876,0.97012
,,,,4.488,0.97049,4.488,0.97006
,,,,4.4884,0.97043,4.4884,0.97
,,,,4.4888,0.97037,4.4888,0.96994
,,,,4.4892,0.97031,4.4892,0.96988
,,,,4.4896,0.97025,4.4896,0.96982
,,,,4.49,0.97019,4.49,0.96975
,,,,4.4904,0.97013,4.4904,0.96969
,,,,4.4908,0.97007,4.4908,0.96963
,,,,4.4912,0.97001,4.4912,0.96957
,,,,4.4916,0.96995,4.4916,0.9695
,,,,4.492,0.96989,4.492,0.96944
,,,,4.4924,0.96982,4.4924,0.96937
,,,,4.4928,0.96976,4.4928,0.96931
,,,,4.4932,0.9697,4.4932,0.96925
,,,,4.4936,0.96963,4.4936,0.96918
,,,,4.494,0.96957,4.494,0.96912
,,,,4.4944,0.96951,4.4944,0.96905
,,,,4.4948,0.96945,4.4948,0.96899
,,,,4.4952,0.96938,4.4952,0.96892
,,,,4.4956,0.96932,4.4956,0.96885
,,,,4.496,0.96926,4.496,0.96879
,,,,4.4964,0.96919,4.4964,0.96872
,,,,4.4968,0.96913,4.4968,0.96866
,,,,4.4972,0.96906,4.4972,0.96859
,,,,4.4976,0.969,4.4976,0.96852
,,,,4.498,0.96893,4.498,0.96846
,,,,4.4984,0.96887,4.4984,0.96839
,,,,4.4988,0.9688,4.4988,0.96832
,,,,4.4992,0.96874,4.4992,0.96826
,,,,4.4996,0.96867,4.4996,0.96819
,,,,4.5,0.96861,4.5,0.96813
,,,,4.5004,0.96854,4.5004,0.96806
,,,,4.5008,0.96848,4.5008,0.96799
,,,,4.5012,0.96841,4.5012,0.96793
,,,,4.5016,0.96835,4.5016,0.96786
,,,,4.502,0.96828,4.502,0.9678
,,,,4.5024,0.96822,4.5024,0.96773
,,,,4.5028,0.96815,4.5028,0.96766
,,,,4.5032,0.96809,4.5032,0.9676
,,,,4.5036,0.96802,4.5036,0.96753
,,,,4.504,0.96796,4.504,0.96747
,,,,4.5044,0.9679,4.5044,0.9674
,,,,4.5048,0.96783,4.5048,0.96734
,,,,4.5052,0.96777,4.5052,0.96727
,,,,4.5056,0.9677,4.5056,0.96721
,,,,4.506,0.96764,4.506,0.96714
,,,,4.5064,0.96758,4.5064,0.96708
,,,,4.5068,0.96751,4.5068,0.96701
,,,,4.5072,0.96745,4.5072,0.96695
,,,,4.5076,0.96738,4.5076,0.96688
,,,,4.508,0.96732,4.508,0.96682
,,,,4.5084,0.96726,4.5084,0.96675
,,,,4.5088,0.96719,4.5088,0.96669
,,,,4.5092,0.96713,4.5092,0.96663
,,,,4.5096,0.96707,4.5096,0.96656
,,,,4.51,0.967,4.51,0.9665
,,,,4.5104,0.96694,4.5104,0.96644
,,,,4.5108,0.96688,4.5108,0.96638
,,,,4.5112,0.96682,4.5112,0.96631
,,,,4.5116,0.96675,4.5116,0.96625
,,,,4.512,0.96669,4.512,0.96619
,,,,4.5124,0.96663,4.5124,0.96613
,,,,4.5128,0.96657,4.5128,0.96606
,,,,4.5132,0.96651,4.5132,0.966
,,,,4.5136,0.96644,4.5136,0.96594
,,,,4.514,0.96638,4.514,0.96588
,,,,4.5144,0.96632,4.5144,0.96582
,,,,4.5148,0.96626,4.5148,0.96575
,,,,4.5152,0.9662,4.5152,0.96569
,,,,4.5156,0.96614,4.5156,0.96563
,,,,4.516,0.96608,4.516,0.96557
,,,,4.5164,0.96602,4.5164,0.96551
,,,,4.5168,0.96596,4.5168,0.96545
,,,,4.5172,0.9659,4.5172,0.96539
,,,,4.5176,0.96584,4.5176,0.96533
,,,,4.518,0.96578,4.518,0.96526
,,,,4.5184,0.96572,4.5184,0.9652
,,,,4.5188,0.96566,4.5188,0.96514
,,,,4.5192,0.9656,4.5192,0.96508
,,,,4.5196,0.96554,4.5196,0.96503
,,,,4.52,0.96548,4.52,0.96497
,,,,4.5204,0.96542,4.5204,0.96491
,,,,4.5208,0.96536,4.5208,0.96485
,,,,4.5212,0.9653,4.5212,0.96479
,,,,4.5216,0.96524,4.5216,0.96473
,,,,4.522,0.96519,4.522,0.96467
,,,,4.5224,0.96513,4.5224,0.96462
,,,,4.5228,0.96507,4.5228,0.96456
,,,,4.5232,0.96501,4.5232,0.9645
,,,,4.5236,0.96496,4.5236,0.96444
,,,,4.524,0.9649,4.524,0.96439
,,,,4.5244,0.96484,4.5244,0.96433
,,,,4.5248,0.96479,4.5248,0.96427
,,,,4.5252,0.96473,4.5252,0.96422
,,,,4.5256,0.96468,4.5256,0.96416
,,,,4.526,0.96462,4.526,0.96411
,,,,4.5264,0.96457,4.5264,0.96405
,,,,4.5268,0.96451,4.5268,0.964
,,,,4.5272,0.96446,4.5272,0.96394
,,,,4.5276,0.96441,4.5276,0.96389
,,,,4.528,0.96435,4.528,0.96384
,,,,4.5284,0.9643,4.5284,0.96378
,,,,4.5288,0.96425,4.5288,0.96373
,,,,4.5292,0.96419,4.5292,0.96368
,,,,4.5296,0.96414,4.5296,0.96362
,,,,4.53,0.96409,4.53,0.96357
,,,,4.5304,0.96404,4.5304,0.96352
,,,,4.5308,0.96399,4.5308,0.96347
,,,,4.5312,0.96394,4.5312,0.96342
,,,,4.5316,0.96389,4.5316,0.96337
,,,,4.532,0.96384,4.532,0.96332
,,,,4.5324,0.96379,4.5324,0.96327
,,,,4.5328,0.96374,4.5328,0.96322
,,,,4.5332,0.96369,4.5332,0.96317
,,,,4.5336,0.96364,4.5336,0.96312
,,,,4.534,0.96359,4.534,0.96307
,,,,4.5344,0.96354,4.5344,0.96303
,,,,4.5348,0.96349,4.5348,0.96298
,,,,4.5352,0.96345,4.5352,0.96293
,,,,4.5356,0.9634,4.5356,0.96289
,,,,4.536,0.96335,4.536,0.96284
,,,,4.5364,0.96331,4.5364,0.96279
,,,,4.5368,0.96326,4.5368,0.96275
,,,,4.5372,0.96322,4.5372,0.9627
,,,,4.5376,0.96317,4.5376,0.96266
,,,,4.538,0.96313,4.538,0.96261
,,,,4.5384,0.96308,4.5384,0.96257
,,,,4.5388,0.96304,4.5388,0.96253
,,,,4.5392,0.963,4.5392,0.96248
,,,,4.5396,0.96295,4.5396,0.96244
,,,,4.54,0.96291,4.54,0.9624
,,,,4.5404,0.96287,4.5404,0.96236
,,,,4.5408,0.96283,4.5408,0.96231
,,,,4.5412,0.96279,4.5412,0.96227
,,,,4.5416,0.96275,4.5416,0.96223
,,,,4.542,0.96271,4.542,0.9622
,,,,4.5424,0.96267,4.5424,0.96216
,,,,4.5428,0.96263,4.5428,0.96212
,,,,4.5432,0.96259,4.5432,0.96208
,,,,4.5436,0.96255,4.5436,0.96204
,,,,4.544,0.96251,4.544,0.96201
,,,,4.5444,0.96247,4.5444,0.96197
,,,,4.5448,0.96244,4.5448,0.96193
,,,,4.5452,0.9624,4.5452,0.9619
,,,,4.5456,0.96237,4.5456,0.96186
,,,,4.546,0.96233,4.546,0.96183
,,,,4.5464,0.9623,4.5464,0.96179
,,,,4.5468,0.96226,4.5468,0.96176
,,,,4.5472,0.96223,4.5472,0.96172
,,,,4.5476,0.9622,4.5476,0.96169
,,,,4.548,0.96216,4.548,0.96166
,,,,4.5484,0.96213,4.5484,0.96163
,,,,4.5488,0.9621,4.5488,0.9616
,,,,4.5492,0.96207,4.5492,0.96157
,,,,4.5496,0.96204,4.5496,0.96154
,,,,4.55,0.96201,4.55,0.96151
,,,,4.5504,0.96198,4.5504,0.96148
,,,,4.5508,0.96195,4.5508,0.96145
,,,,4.5512,0.96192,4.5512,0.96142
,,,,4.5516,0.96189,4.5516,0.9614
,,,,4.552,0.96186,4.552,0.96137
,,,,4.5524,0.96184,4.5524,0.96134
,,,,4.5528,0.96181,4.5528,0.96132
,,,,4.5532,0.96178,4.5532,0.96129
,,,,4.5536,0.96176,4.5536,0.96127
,,,,4.554,0.96173,4.554,0.96125
,,,,4.5544,0.96171,4.5544,0.96122
,,,,4.5548,0.96169,4.5548,0.9612
,,,,4.5552,0.96166,4.5552,0.96118
,,,,4.5556,0.96164,4.5556,0.96116
,,,,4.556,0.96162,4.556,0.96114
,,,,4.5564,0.9616,4.5564,0.96112
,,,,4.5568,0.96158,4.5568,0.9611
,,,,4.5572,0.96156,4.5572,0.96108
,,,,4.5576,0.96154,4.5576,0.96106
,,,,4.558,0.96152,4.558,0.96105
,,,,4.5584,0.9615,4.5584,0.96103
,,,,4.5588,0.96149,4.5588,0.96101
,,,,4.5592,0.96147,4.5592,0.961
,,,,4.5596,0.96145,4.5596,0.96098
,,,,4.56,0.96144,4.56,0.96097
,,,,4.5604,0.96142,4.5604,0.96095
,,,,4.5608,0.96141,4.5608,0.96094
,,,,4.5612,0.96139,4.5612,0.96093
,,,,4.5616,0.96138,4.5616,0.96092
,,,,4.562,0.96136,4.562,0.9609
,,,,4.5624,0.96135,4.5624,0.96089
,,,,4.5628,0.96134,4.5628,0.96088
,,,,4.5632,0.96133,4.5632,0.96087
,,,,4.5636,0.96132,4.5636,0.96087
,,,,4.564,0.96131,4.564,0.96086
,,,,4.5644,0.9613,4.5644,0.96085
,,,,4.5648,0.96129,4.5648,0.96084
,,,,4.5652,0.96128,4.5652,0.96084
,,,,4.5656,0.96127,4.5656,0.96083
,,,,4.566,0.96127,4.566,0.96082
,,,,4.5664,0.96126,4.5664,0.96082
,,,,4.5668,0.96125,4.5668,0.96082
,,,,4.5672,0.96125,4.5672,0.96081
,,,,4.5676,0.96124,4.5676,0.96081
,,,,4.568,0.96124,4.568,0.96081
,,,,4.5684,0.96124,4.5684,0.9608
,,,,4.5688,0.96123,4.5688,0.9608
,,,,4.5692,0.96123,4.5692,0.9608
,,,,4.5696,0.96123,4.5696,0.9608
,,,,4.57,0.96123,4.57,0.9608
,,,,4.5704,0.96123,4.5704,0.96081
,,,,4.5708,0.96123,4.5708,0.96081
,,,,4.5712,0.96123,4.5712,0.96081
,,,,4.5716,0.96123,4.5716,0.96081
,,,,4.572,0.96123,4.572,0.96082
,,,,4.5724,0.96123,4.5724,0.96082
,,,,4.5728,0.96124,4.5728,0.96083
,,,,4.5732,0.96124,4.5732,0.96083
,,,,4.5736,0.96124,4.5736,0.96084
,,,,4.574,0.96125,4.574,0.96085
,,,,4.5744,0.96126,4.5744,0.96086
,,,,4.5748,0.96126,4.5748,0.96087
,,,,4.5752,0.96127,4.5752,0.96087
,,,,4.5756,0.96128,4.5756,0.96088
,,,,4.576,0.96128,4.576,0.96089
,,,,4.5764,0.96129,4.5764,0.96091
,,,,4.5768,0.9613,4.5768,0.96092
,,,,4.5772,0.96131,4.5772,0.96093
,,,,4.5776,0.96132,4.5776,0.96094
,,,,4.578,0.96133,4.578,0.96096
,,,,4.5784,0.96135,4.5784,0.96097
,,,,4.5788,0.96136,4.5788,0.96099
,,,,4.5792,0.96137,4.5792,0.961
,,,,4.5796,0.96139,4.5796,0.96102
,,,,4.58,0.9614,4.58,0.96103
,,,,4.5804,0.96142,4.5804,0.96105
,,,,4.5808,0.96143,4.5808,0.96107
,,,,4.5812,0.96145,4.5812,0.96109
,,,,4.5816,0.96147,4.5816,0.96111
,,,,4.582,0.96148,4.582,0.96113
,,,,4.5824,0.9615,4.5824,0.96115
,,,,4.5828,0.96152,4.5828,0.96117
,,,,4.5832,0.96154,4.5832,0.96119
,,,,4.5836,0.96156,4.5836,0.96121
,,,,4.584,0.96158,4.584,0.96124
,,,,4.5844,0.9616,4.5844,0.96126
,,,,4.5848,0.96162,4.5848,0.96128
,,,,4.5852,0.96164,4.5852,0.96131
,,,,4.5856,0.96167,4.5856,0.96133
,,,,4.586,0.96169,4.586,0.96136
,,,,4.5864,0.96171,4.5864,0.96138
,,,,4.5868,0.96174,4.5868,0.96141
,,,,4.5872,0.96176,4.5872,0.96144
,,,,4.5876,0.96179,4.5876,0.96146
,,,,4.588,0.96181,4.588,0.96149
,,,,4.5884,0.96184,4.5884,0.96152
,,,,4.5888,0.96187,4.5888,0.96155
,,,,4.5892,0.96189,4.5892,0.96158
,,,,4.5896,0.96192,4.5896,0.96161
,,,,4.59,0.96195,4.59,0.96164
,,,,4.5904,0.96198,4.5904,0.96167
,,,,4.5908,0.96201,4.5908,0.9617
,,,,4.5912,0.96204,4.5912,0.96174
,,,,4.5916,0.96207,4.5916,0.96177
,,,,4.592,0.9621,4.592,0.9618
,,,,4.5924,0.96213,4.5924,0.96184
,,,,4.5928,0.96216,4.5928,0.96187
,,,,4.5932,0.9622,4.5932,0.96191
,,,,4.5936,0.96223,4.5936,0.96194
,,,,4.594,0.96226,4.594,0.96198
,,,,4.5944,0.9623,4.5944,0.96201
,,,,4.5948,0.96233,4.5948,0.96205
,,,,4.5952,0.96236,4.5952,0.96209
,,,,4.5956,0.9624,4.5956,0.96212
,,,,4.596,0.96244,4.596,0.96216
,,,,4.5964,0.96247,4.5964,0.9622
,,,,4.5968,0.96251,4.5968,0.96224
,,,,4.5972,0.96255,4.5972,0.96228
,,,,4.5976,0.96258,4.5976,0.96232
,,,,4.598,0.96262,4.598,0.96236
,,,,4.5984,0.96266,4.5984,0.9624
,,,,4.5988,0.9627,4.5988,0.96244
,,,,4.5992,0.96274,4.5992,0.96248
,,,,4.5996,0.96278,4.5996,0.96253
,,,,4.6,0.96282,4.6,0.96257
,,,,4.6004,0.96286,4.6004,0.96261
,,,,4.6008,0.9629,4.6008,0.96266
,,,,4.6012,0.96294,4.6012,0.9627
,,,,4.6016,0.96298,4.6016,0.96274
,,,,4.602,0.96302,4.602,0.96279
,,,,4.6024,0.96307,4.6024,0.96283
,,,,4.6028,0.96311,4.6028,0.96288
,,,,4.6032,0.96315,4.6032,0.96292
,,,,4.6036,0.9632,4.6036,0.96297
,,,,4.604,0.96324,4.604,0.96301
,,,,4.6044,0.96329,4.6044,0.96306
,,,,4.6048,0.96333,4.6048,0.96311
,,,,4.6052,0.96338,4.6052,0.96316
,,,,4.6056,0.96342,4.6056,0.9632
,,,,4.606,0.96347,4.606,0.96325
,,,,4.6064,0.96352,4.6064,0.9633
,,,,4.6068,0.96356,4.6068,0.96335
,,,,4.6072,0.96361,4.6072,0.9634
,,,,4.6076,0.96366,4.6076,0.96345
,,,,4.608,0.9637,4.608,0.9635
,,,,4.6084,0.96375,4.6084,0.96355
,,,,4.6088,0.9638,4.6088,0.9636
,,,,4.6092,0.96385,4.6092,0.96365
,,,,4.6096,0.9639,4.6096,0.9637
,,,,4.61,0.96395,4.61,0.96375
,,,,4.6104,0.964,4.6104,0.96381
,,,,4.6108,0.96405,4.6108,0.96386
,,,,4.6112,0.9641,4.6112,0.96391
,,,,4.6116,0.96415,4.6116,0.96396
,,,,4.612,0.9642,4.612,0.96402
,,,,4.6124,0.96425,4.6124,0.96407
,,,,4.6128,0.9643,4.6128,0.96412
,,,,4.6132,0.96435,4.6132,0.96418
,,,,4.6136,0.96441,4.6136,0.96423
,,,,4.614,0.96446,4.614,0.96428
,,,,4.6144,0.96451,4.6144,0.96434
,,,,4.6148,0.96457,4.6148,0.96439
,,,,4.6152,0.96462,4.6152,0.96445
,,,,4.6156,0.96467,4.6156,0.96451
,,,,4.616,0.96473,4.616,0.96456
,,,,4.6164,0.96478,4.6164,0.96462
,,,,4.6168,0.96484,4.6168,0.96467
,,,,4.6172,0.96489,4.6172,0.96473
,,,,4.6176,0.96494,4.6176,0.96479
,,,,4.618,0.965,4.618,0.96484
,,,,4.6184,0.96505,4.6184,0.9649
,,,,4.6188,0.96511,4.6188,0.96496
,,,,4.6192,0.96516,4.6192,0.96501
,,,,4.6196,0.96522,4.6196,0.96507
,,,,4.62,0.96528,4.62,0.96513
,,,,4.6204,0.96533,4.6204,0.96519
,,,,4.6208,0.96539,4.6208,0.96524
,,,,4.6212,0.96545,4.6212,0.9653
,,,,4.6216,0.9655,4.6216,0.96536
,,,,4.622,0.96556,4.622,0.96542
,,,,4.6224,0.96562,4.6224,0.96548
,,,,4.6228,0.96568,4.6228,0.96554
,,,,4.6232,0.96573,4.6232,0.9656
,,,,4.6236,0.96579,4.6236,0.96566
,,,,4.624,0.96585,4.624,0.96572
,,,,4.6244,0.96591,4.6244,0.96578
,,,,4.6248,0.96597,4.6248,0.96584
,,,,4.6252,0.96603,4.6252,0.9659
,,,,4.6256,0.96609,4.6256,0.96596
,,,,4.626,0.96615,4.626,0.96602
,,,,4.6264,0.96621,4.6264,0.96608
,,,,4.6268,0.96627,4.6268,0.96614
,,,,4.6272,0.96633,4.6272,0.9662
,,,,4.6276,0.96639,4.6276,0.96626
,,,,4.628,0.96645,4.628,0.96632
,,,,4.6284,0.96651,4.6284,0.96638
,,,,4.6288,0.96657,4.6288,0.96644
,,,,4.6292,0.96663,4.6292,0.96651
,,,,4.6296,0.96669,4.6296,0.96657
,,,,4.63,0.96674,4.63,0.96663
,,,,4.6304,0.9668,4.6304,0.96669
,,,,4.6308,0.96686,4.6308,0.96675
,,,,4.6312,0.96692,4.6312,0.96681
,,,,4.6316,0.96698,4.6316,0.96688
,,,,4.632,0.96704,4.632,0.96694
,,,,4.6324,0.96711,4.6324,0.967
,,,,4.6328,0.96717,4.6328,0.96706
,,,,4.6332,0.96723,4.6332,0.96712
,,,,4.6336,0.96729,4.6336,0.96718
,,,,4.634,0.96735,4.634,0.96725
,,,,4.6344,0.96741,4.6344,0.96731
,,,,4.6348,0.96747,4.6348,0.96737
,,,,4.6352,0.96753,4.6352,0.96743
,,,,4.6356,0.96759,4.6356,0.96749
,,,,4.636,0.96765,4.636,0.96755
,,,,4.6364,0.96771,4.6364,0.96761
,,,,4.6368,0.96777,4.6368,0.96768
,,,,4.6372,0.96783,4.6372,0.96774
,,,,4.6376,0.96789,4.6376,0.9678
,,,,4.638,0.96795,4.638,0.96786
,,,,4.6384,0.96801,4.6384,0.96792
,,,,4.6388,0.96807,4.6388,0.96798
,,,,4.6392,0.96813,4.6392,0.96804
,,,,4.6396,0.9682,4.6396,0.96811
,,,,4.64,0.96826,4.64,0.96817
,,,,4.6404,0.96832,4.6404,0.96823
,,,,4.6408,0.96838,4.6408,0.96829
,,,,4.6412,0.96844,4.6412,0.96835
,,,,4.6416,0.9685,4.6416,0.96841
,,,,4.642,0.96856,4.642,0.96848
,,,,4.6424,0.96862,4.6424,0.96854
,,,,4.6428,0.96869,4.6428,0.9686
,,,,4.6432,0.96875,4.6432,0.96866
,,,,4.6436,0.96881,4.6436,0.96872
,,,,4.644,0.96887,4.644,0.96879
,,,,4.6444,0.96893,4.6444,0.96885
,,,,4.6448,0.96899,4.6448,0.96891
,,,,4.6452,0.96905,4.6452,0.96897
,,,,4.6456,0.96911,4.6456,0.96903
,,,,4.646,0.96917,4.646,0.9691
,,,,4.6464,0.96923,4.6464,0.96916
,,,,4.6468,0.96929,4.6468,0.96922
,,,,4.6472,0.96935,4.6472,0.96928
,,,,4.6476,0.96941,4.6476,0.96934
,,,,4.648,0.96947,4.648,0.9694
,,,,4.6484,0.96953,4.6484,0.96946
,,,,4.6488,0.96959,4.6488,0.96952
,,,,4.6492,0.96965,4.6492,0.96958
,,,,4.6496,0.9697,4.6496,0.96963
,,,,4.65,0.96976,4.65,0.96969
,,,,4.6504,0.96982,4.6504,0.96975
,,,,4.6508,0.96988,4.6508,0.96981
,,,,4.6512,0.96994,4.6512,0.96987
,,,,4.6516,0.96999,4.6516,0.96992
,,,,4.652,0.97005,4.652,0.96998
,,,,4.6524,0.97011,4.6524,0.97004
,,,,4.6528,0.97016,4.6528,0.97009
,,,,4.6532,0.97022,4.6532,0.97015
,,,,4.6536,0.97027,4.6536,0.9702
,,,,4.654,0.97033,4.654,0.97026
,,,,4.6544,0.97038,4.6544,0.97031
,,,,4.6548,0.97044,4.6548,0.97037
,,,,4.6552,0.97049,4.6552,0.97042
,,,,4.6556,0.97054,4.6556,0.97047
,,,,4.656,0.9706,4.656,0.97053
,,,,4.6564,0.97065,4.6564,0.97058
,,,,4.6568,0.9707,4.6568,0.97063
,,,,4.6572,0.97076,4.6572,0.97069
,,,,4.6576,0.97081,4.6576,0.97074
,,,,4.658,0.97086,4.658,0.97079
,,,,4.6584,0.97091,4.6584,0.97084
,,,,4.6588,0.97096,4.6588,0.97089
,,,,4.6592,0.97101,4.6592,0.97094
,,,,4.6596,0.97106,4.6596,0.97099
,,,,4.66,0.97111,4.66,0.97104
,,,,4.6604,0.97116,4.6604,0.97109
,,,,4.6608,0.97121,4.6608,0.97114
,,,,4.6612,0.97126,4.6612,0.97119
,,,,4.6616,0.97131,4.6616,0.97123
,,,,4.662,0.97136,4.662,0.97128
,,,,4.6624,0.9714,4.6624,0.97133
,,,,4.6628,0.97145,4.6628,0.97138
,,,,4.6632,0.9715,4.6632,0.97142
,,,,4.6636,0.97155,4.6636,0.97147
,,,,4.664,0.97159,4.664,0.97151
,,,,4.6644,0.97164,4.6644,0.97156
,,,,4.6648,0.97168,4.6648,0.97161
,,,,4.6652,0.97173,4.6652,0.97165
,,,,4.6656,0.97177,4.6656,0.97169
,,,,4.666,0.97182,4.666,0.97174
,,,,4.6664,0.97186,4.6664,0.97178
,,,,4.6668,0.97191,4.6668,0.97182
,,,,4.6672,0.97195,4.6672,0.97187
,,,,4.6676,0.97199,4.6676,0.97191
,,,,4.668,0.97203,4.668,0.97195
,,,,4.6684,0.97207,4.6684,0.97199
,,,,4.6688,0.97212,4.6688,0.97203
,,,,4.6692,0.97216,4.6692,0.97207
,,,,4.6696,0.9722,4.6696,0.97211
,,,,4.67,0.97223,4.67,0.97215
,,,,4.6704,0.97227,4.6704,0.97219
,,,,4.6708,0.97231,4.6708,0.97223
,,,,4.6712,0.97235,4.6712,0.97226
,,,,4.6716,0.97239,4.6716,0.9723
,,,,4.672,0.97242,4.672,0.97234
,,,,4.6724,0.97246,4.6724,0.97237
,,,,4.6728,0.9725,4.6728,0.97241
,,,,4.6732,0.97253,4.6732,0.97244
,,,,4.6736,0.97257,4.6736,0.97248
,,,,4.674,0.97261,4.674,0.97251
,,,,4.6744,0.97264,4.6744,0.97255
,,,,4.6748,0.97268,4.6748,0.97258
,,,,4.6752,0.97271,4.6752,0.97261
,,,,4.6756,0.97274,4.6756,0.97264
,,,,4.676,0.97278,4.676,0.97268
,,,,4.6764,0.97281,4.6764,0.97271
,,,,4.6768,0.97284,4.6768,0.97274
,,,,4.6772,0.97287,4.6772,0.97277
,,,,4.6776,0.9729,4.6776,0.9728
,,,,4.678,0.97293,4.678,0.97283
,,,,4.6784,0.97296,4.6784,0.97286
,,,,4.6788,0.97299,4.6788,0.97289
,,,,4.6792,0.97302,4.6792,0.97291
,,,,4.6796,0.97305,4.6796,0.97294
,,,,4.68,0.97307,4.68,0.97296
,,,,4.6804,0.9731,4.6804,0.97299
,,,,4.6808,0.97313,4.6808,0.97301
,,,,4.6812,0.97316,4.6812,0.97304
,,,,4.6816,0.97318,4.6816,0.97306
,,,,4.682,0.97321,4.682,0.97309
,,,,4.6824,0.97323,4.6824,0.97311
,,,,4.6828,0.97326,4.6828,0.97314
,,,,4.6832,0.97328,4.6832,0.97316
,,,,4.6836,0.9733,4.6836,0.97318
,,,,4.684,0.97333,4.684,0.9732
,,,,4.6844,0.97335,4.6844,0.97322
,,,,4.6848,0.97337,4.6848,0.97324
,,,,4.6852,0.97339,4.6852,0.97326
,,,,4.6856,0.97341,4.6856,0.97328
,,,,4.686,0.97343,4.686,0.9733
,,,,4.6864,0.97345,4.6864,0.97332
,,,,4.6868,0.97347,4.6868,0.97333
,,,,4.6872,0.97349,4.6872,0.97335
,,,,4.6876,0.97351,4.6876,0.97337
,,,,4.688,0.97352,4.688,0.97338
,,,,4.6884,0.97354,4.6884,0.9734
,,,,4.6888,0.97356,4.6888,0.97341
,,,,4.6892,0.97357,4.6892,0.97342
,,,,4.6896,0.97359,4.6896,0.97344
,,,,4.69,0.9736,4.69,0.97345
,,,,4.6904,0.97362,4.6904,0.97346
,,,,4.6908,0.97363,4.6908,0.97347
,,,,4.6912,0.97364,4.6912,0.97348
,,,,4.6916,0.97366,4.6916,0.9735
,,,,4.692,0.97367,4.692,0.97351
,,,,4.6924,0.97368,4.6924,0.97351
,,,,4.6928,0.97369,4.6928,0.97352
,,,,4.6932,0.9737,4.6932,0.97353
,,,,4.6936,0.97371,4.6936,0.97354
,,,,4.694,0.97372,4.694,0.97355
,,,,4.6944,0.97372,4.6944,0.97355
,,,,4.6948,0.97373,4.6948,0.97356
,,,,4.6952,0.97374,4.6952,0.97356
,,,,4.6956,0.97375,4.6956,0.97357
,,,,4.696,0.97375,4.696,0.97357
,,,,4.6964,0.97376,4.6964,0.97357
,,,,4.6968,0.97376,4.6968,0.97358
,,,,4.6972,0.97377,4.6972,0.97358
,,,,4.6976,0.97377,4.6976,0.97358
,,,,4.698,0.97377,4.698,0.97358
,,,,4.6984,0.97378,4.6984,0.97358
,,,,4.6988,0.97378,4.6988,0.97358
,,,,4.6992,0.97378,4.6992,0.97358
,,,,4.6996,0.97378,4.6996,0.97358
,,,,4.7,0.97378,4.7,0.97358
,,,,4.7004,0.97378,4.7004,0.97358
,,,,4.7008,0.97378,4.7008,0.97357
,,,,4.7012,0.97378,4.7012,0.97357
,,,,4.7016,0.97377,4.7016,0.97356
,,,,4.702,0.97377,4.702,0.97356
,,,,4.7024,0.97377,4.7024,0.97355
,,,,4.7028,0.97376,4.7028,0.97355
,,,,4.7032,0.97376,4.7032,0.97354
,,,,4.7036,0.97375,4.7036,0.97353
,,,,4.704,0.97375,4.704,0.97353
,,,,4.7044,0.97374,4.7044,0.97352
,,,,4.7048,0.97374,4.7048,0.97351
,,,,4.7052,0.97373,4.7052,0.9735
,,,,4.7056,0.97372,4.7056,0.97349
,,,,4.706,0.97371,4.706,0.97348
,,,,4.7064,0.9737,4.7064,0.97347
,,,,4.7068,0.97369,4.7068,0.97346
,,,,4.7072,0.97368,4.7072,0.97344
,,,,4.7076,0.97367,4.7076,0.97343
,,,,4.708,0.97366,4.708,0.97342
,,,,4.7084,0.97365,4.7084,0.9734
,,,,4.7088,0.97364,4.7088,0.97339
,,,,4.7092,0.97363,4.7092,0.97337
,,,,4.7096,0.97361,4.7096,0.97336
,,,,4.71,0.9736,4.71,0.97334
,,,,4.7104,0.97358,4.7104,0.97332
,,,,4.7108,0.97357,4.7108,0.97331
,,,,4.7112,0.97355,4.7112,0.97329
,,,,4.7116,0.97354,4.7116,0.97327
,,,,4.712,0.97352,4.712,0.97325
,,,,4.7124,0.9735,4.7124,0.97323
,,,,4.7128,0.97348,4.7128,0.97321
,,,,4.7132,0.97347,4.7132,0.97319
,,,,4.7136,0.97345,4.7136,0.97317
,,,,4.714,0.97343,4.714,0.97315
,,,,4.7144,0.97341,4.7144,0.97313
,,,,4.7148,0.97339,4.7148,0.9731
,,,,4.7152,0.97337,4.7152,0.97308
,,,,4.7156,0.97334,4.7156,0.97306
,,,,4.716,0.97332,4.716,0.97303
,,,,4.7164,0.9733,4.7164,0.97301
,,,,4.7168,0.97327,4.7168,0.97298
,,,,4.7172,0.97325,4.7172,0.97296
,,,,4.7176,0.97323,4.7176,0.97293
,,,,4.718,0.9732,4.718,0.97291
,,,,4.7184,0.97318,4.7184,0.97288
,,,,4.7188,0.97315,4.7188,0.97285
,,,,4.7192,0.97313,4.7192,0.97282
,,,,4.7196,0.9731,4.7196,0.97279
,,,,4.72,0.97307,4.72,0.97276
,,,,4.7204,0.97304,4.7204,0.97273
,,,,4.7208,0.97302,4.7208,0.9727
,,,,4.7212,0.97299,4.7212,0.97267
,,,,4.7216,0.97296,4.7216,0.97264
,,,,4.722,0.97293,4.722,0.97261
,,,,4.7224,0.9729,4.7224,0.97258
,,,,4.7228,0.97287,4.7228,0.97254
,,,,4.7232,0.97284,4.7232,0.97251
,,,,4.7236,0.97281,4.7236,0.97248
,,,,4.724,0.97277,4.724,0.97244
,,,,4.7244,0.97274,4.7244,0.97241
,,,,4.7248,0.97271,4.7248,0.97237
,,,,4.7252,0.97267,4.7252,0.97234
,,,,4.7256,0.97264,4.7256,0.9723
,,,,4.726,0.97261,4.726,0.97226
,,,,4.7264,0.97257,4.7264,0.97222
,,,,4.7268,0.97254,4.7268,0.97218
,,,,4.7272,0.9725,4.7272,0.97214
,,,,4.7276,0.97246,4.7276,0.97211
,,,,4.728,0.97243,4.728,0.97207
,,,,4.7284,0.97239,4.7284,0.97203
,,,,4.7288,0.97235,4.7288,0.97199
,,,,4.7292,0.97231,4.7292,0.97195
,,,,4.7296,0.97227,4.7296,0.97191
,,,,4.73,0.97223,4.73,0.97187
,,,,4.7304,0.97219,4.7304,0.97182
,,,,4.7308,0.97215,4.7308,0.97178
,,,,4.7312,0.97211,4.7312,0.97174
,,,,4.7316,0.97207,4.7316,0.97169
,,,,4.732,0.97203,4.732,0.97165
,,,,4.7324,0.97199,4.7324,0.97161
,,,,4.7328,0.97195,4.7328,0.97156
,,,,4.7332,0.97191,4.7332,0.97152
,,,,4.7336,0.97186,4.7336,0.97147
,,,,4.734,0.97182,4.734,0.97143
,,,,4.7344,0.97178,4.7344,0.97138
,,,,4.7348,0.97173,4.7348,0.97133
,,,,4.7352,0.97169,4.7352,0.97128
,,,,4.7356,0.97164,4.7356,0.97124
,,,,4.736,0.9716,4.736,0.97119
,,,,4.7364,0.97155,4.7364,0.97114
,,,,4.7368,0.9715,4.7368,0.97109
,,,,4.7372,0.97146,4.7372,0.97104
,,,,4.7376,0.97141,4.7376,0.97099
,,,,4.738,0.97136,4.738,0.97095
,,,,4.7384,0.97132,4.7384,0.9709
,,,,4.7388,0.97127,4.7388,0.97085
,,,,4.7392,0.97122,4.7392,0.9708
,,,,4.7396,0.97117,4.7396,0.97075
,,,,4.74,0.97112,4.74,0.9707
,,,,4.7404,0.97107,4.7404,0.97064
,,,,4.7408,0.97102,4.7408,0.97059
,,,,4.7412,0.97097,4.7412,0.97054
,,,,4.7416,0.97092,4.7416,0.97049
,,,,4.742,0.97087,4.742,0.97044
,,,,4.7424,0.97082,4.7424,0.97039
,,,,4.7428,0.97077,4.7428,0.97033
,,,,4.7432,0.97072,4.7432,0.97028
,,,,4.7436,0.97067,4.7436,0.97023
,,,,4.744,0.97062,4.744,0.97017
,,,,4.7444,0.97057,4.7444,0.97012
,,,,4.7448,0.97052,4.7448,0.97006
,,,,4.7452,0.97046,4.7452,0.97001
,,,,4.7456,0.97041,4.7456,0.96995
,,,,4.746,0.97036,4.746,0.9699
,,,,4.7464,0.97031,4.7464,0.96984
,,,,4.7468,0.97025,4.7468,0.96978
,,,,4.7472,0.9702,4.7472,0.96973
,,,,4.7476,0.97014,4.7476,0.96967
,,,,4.748,0.97009,4.748,0.96962
,,,,4.7484,0.97003,4.7484,0.96956
,,,,4.7488,0.96998,4.7488,0.9695
,,,,4.7492,0.96992,4.7492,0.96944
,,,,4.7496,0.96987,4.7496,0.96939
,,,,4.75,0.96981,4.75,0.96933
,,,,4.7504,0.96975,4.7504,0.96927
,,,,4.7508,0.9697,4.7508,0.96921
,,,,4.7512,0.96964,4.7512,0.96915
,,,,4.7516,0.96958,4.7516,0.96909
,,,,4.752,0.96953,4.752,0.96903
,,,,4.7524,0.96947,4.7524,0.96897
,,,,4.7528,0.96941,4.7528,0.96891
,,,,4.7532,0.96935,4.7532,0.96885
,,,,4.7536,0.9693,4.7536,0.96879
,,,,4.754,0.96924,4.754,0.96873
,,,,4.7544,0.96918,4.7544,0.96867
,,,,4.7548,0.96912,4.7548,0.96861
,,,,4.7552,0.96906,4.7552,0.96855
,,,,4.7556,0.969,4.7556,0.96849
,,,,4.756,0.96894,4.756,0.96843
,,,,4.7564,0.96888,4.7564,0.96837
,,,,4.7568,0.96882,4.7568,0.96831
,,,,4.7572,0.96876,4.7572,0.96825
,,,,4.7576,0.9687,4.7576,0.96819
,,,,4.758,0.96864,4.758,0.96813
,,,,4.7584,0.96858,4.7584,0.96806
,,,,4.7588,0.96852,4.7588,0.968
,,,,4.7592,0.96846,4.7592,0.96794
,,,,4.7596,0.9684,4.7596,0.96788
,,,,4.76,0.96834,4.76,0.96782
,,,,4.7604,0.96828,4.7604,0.96776
,,,,4.7608,0.96822,4.7608,0.9677
,,,,4.7612,0.96816,4.7612,0.96764
,,,,4.7616,0.9681,4.7616,0.96758
,,,,4.762,0.96804,4.762,0.96751
,,,,4.7624,0.96798,4.7624,0.96745
,,,,4.7628,0.96792,4.7628,0.96739
,,,,4.7632,0.96786,4.7632,0.96733
,,,,4.7636,0.9678,4.7636,0.96727
,,,,4.764,0.96774,4.764,0.96721
,,,,4.7644,0.96768,4.7644,0.96715
,,,,4.7648,0.96762,4.7648,0.96709
,,,,4.7652,0.96756,4.7652,0.96703
,,,,4.7656,0.96751,4.7656,0.96697
,,,,4.766,0.96745,4.766,0.96691
,,,,4.7664,0.96739,4.7664,0.96685
,,,,4.7668,0.96733,4.7668,0.96679
,,,,4.7672,0.96727,4.7672,0.96673
,,,,4.7676,0.96721,4.7676,0.96667
,,,,4.768,0.96715,4.768,0.96661
,,,,4.7684,0.96709,4.7684,0.96655
,,,,4.7688,0.96703,4.7688,0.96649
,,,,4.7692,0.96698,4.7692,0.96643
,,,,4.7696,0.96692,4.7696,0.96637
,,,,4.77,0.96686,4.77,0.96632
,,,,4.7704,0.9668,4.7704,0.96626
,,,,4.7708,0.96674,4.7708,0.9662
,,,,4.7712,0.96669,4.7712,0.96614
,,,,4.7716,0.96663,4.7716,0.96608
,,,,4.772,0.96657,4.772,0.96603
,,,,4.7724,0.96651,4.7724,0.96597
,,,,4.7728,0.96646,4.7728,0.96591
,,,,4.7732,0.9664,4.7732,0.96585
,,,,4.7736,0.96634,4.7736,0.9658
,,,,4.774,0.96628,4.774,0.96574
,,,,4.7744,0.96623,4.7744,0.96568
,,,,4.7748,0.96617,4.7748,0.96562
,,,,4.7752,0.96612,4.7752,0.96557
,,,,4.7756,0.96606,4.7756,0.96551
,,,,4.776,0.966,4.776,0.96545
,,,,4.7764,0.96595,4.7764,0.9654
,,,,4.7768,0.96589,4.7768,0.96534
,,,,4.7772,0.96584,4.7772,0.96528
,,,,4.7776,0.96578,4.7776,0.96523
,,,,4.778,0.96572,4.778,0.96517
,,,,4.7784,0.96567,4.7784,0.96512
,,,,4.7788,0.96561,4.7788,0.96506
,,,,4.7792,0.96556,4.7792,0.96501
,,,,4.7796,0.9655,4.7796,0.96495
,,,,4.78,0.96545,4.78,0.9649
,,,,4.7804,0.96539,4.7804,0.96484
,,,,4.7808,0.96534,4.7808,0.96479
,,,,4.7812,0.96528,4.7812,0.96473
,,,,4.7816,0.96523,4.7816,0.96468
,,,,4.782,0.96518,4.782,0.96463
,,,,4.7824,0.96512,4.7824,0.96457
,,,,4.7828,0.96507,4.7828,0.96452
,,,,4.7832,0.96502,4.7832,0.96447
,,,,4.7836,0.96496,4.7836,0.96441
,,,,4.784,0.96491,4.784,0.96436
,,,,4.7844,0.96486,4.7844,0.96431
,,,,4.7848,0.96481,4.7848,0.96426
,,,,4.7852,0.96476,4.7852,0.9642
,,,,4.7856,0.96471,4.7856,0.96415
,,,,4.786,0.96465,4.786,0.9641
,,,,4.7864,0.9646,4.7864,0.96405
,,,,4.7868,0.96455,4.7868,0.964
,,,,4.7872,0.9645,4.7872,0.96395
,,,,4.7876,0.96445,4.7876,0.9639
,,,,4.788,0.9644,4.788,0.96385
,,,,4.7884,0.96435,4.7884,0.9638
,,,,4.7888,0.9643,4.7888,0.96375
,,,,4.7892,0.96425,4.7892,0.9637
,,,,4.7896,0.96421,4.7896,0.96365
,,,,4.79,0.96416,4.79,0.96361
,,,,4.7904,0.96411,4.7904,0.96356
,,,,4.7908,0.96406,4.7908,0.96351
,,,,4.7912,0.96401,4.7912,0.96346
,,,,4.7916,0.96397,4.7916,0.96342
,,,,4.792,0.96392,4.792,0.96337
,,,,4.7924,0.96388,4.7924,0.96332
,,,,4.7928,0.96383,4.7928,0.96328
,,,,4.7932,0.96379,4.7932,0.96323
,,,,4.7936,0.96374,4.7936,0.96319
,,,,4.794,0.96369,4.794,0.96314
,,,,4.7944,0.96365,4.7944,0.9631
,,,,4.7948,0.96361,4.7948,0.96306
,,,,4.7952,0.96356,4.7952,0.96301
,,,,4.7956,0.96352,4.7956,0.96297
,,,,4.796,0.96347,4.796,0.96293
,,,,4.7964,0.96343,4.7964,0.96289
,,,,4.7968,0.96339,4.7968,0.96284
,,,,4.7972,0.96335,4.7972,0.9628
,,,,4.7976,0.96331,4.7976,0.96276
,,,,4.798,0.96326,4.798,0.96272
,,,,4.7984,0.96322,4.7984,0.96268
,,,,4.7988,0.96318,4.7988,0.96264
,,,,4.7992,0.96314,4.7992,0.9626
,,,,4.7996,0.9631,4.7996,0.96256
,,,,4.8,0.96306,4.8,0.96252
,,,,4.8004,0.96302,4.8004,0.96248
,,,,4.8008,0.96299,4.8008,0.96245
,,,,4.8012,0.96295,4.8012,0.96241
,,,,4.8016,0.96291,4.8016,0.96237
,,,,4.802,0.96287,4.802,0.96233
,,,,4.8024,0.96283,4.8024,0.9623
,,,,4.8028,0.9628,4.8028,0.96226
,,,,4.8032,0.96276,4.8032,0.96223
,,,,4.8036,0.96273,4.8036,0.96219
,,,,4.804,0.96269,4.804,0.96216
,,,,4.8044,0.96266,4.8044,0.96213
,,,,4.8048,0.96262,4.8048,0.96209
,,,,4.8052,0.96259,4.8052,0.96206
,,,,4.8056,0.96255,4.8056,0.96203
,,,,4.806,0.96252,4.806,0.96199
,,,,4.8064,0.96249,4.8064,0.96196
,,,,4.8068,0.96246,4.8068,0.96193
,,,,4.8072,0.96242,4.8072,0.9619
,,,,4.8076,0.96239,4.8076,0.96187
,,,,4.808,0.96236,4.808,0.96184
,,,,4.8084,0.96233,4.8084,0.96181
,,,,4.8088,0.96231,4.8088,0.96178
,,,,4.8092,0.96228,4.8092,0.96175
,,,,4.8096,0.96225,4.8096,0.96172
,,,,4.81,0.96222,4.81,0.9617
,,,,4.8104,0.96219,4.8104,0.96167
,,,,4.8108,0.96217,4.8108,0.96164
,,,,4.8112,0.96214,4.8112,0.96162
,,,,4.8116,0.96211,4.8116,0.96159
,,,,4.812,0.96209,4.812,0.96157
,,,,4.8124,0.96206,4.8124,0.96154
,,,,4.8128,0.96204,4.8128,0.96152
,,,,4.8132,0.96201,4.8132,0.9615
,,,,4.8136,0.96199,4.8136,0.96148
,,,,4.814,0.96197,4.814,0.96145
,,,,4.8144,0.96194,4.8144,0.96143
,,,,4.8148,0.96192,4.8148,0.96141
,,,,4.8152,0.9619,4.8152,0.96139
,,,,4.8156,0.96188,4.8156,0.96137
,,,,4.816,0.96186,4.816,0.96135
,,,,4.8164,0.96184,4.8164,0.96134
,,,,4.8168,0.96182,4.8168,0.96132
,,,,4.8172,0.9618,4.8172,0.9613
,,,,4.8176,0.96178,4.8176,0.96128
,,,,4.818,0.96176,4.818,0.96127
,,,,4.8184,0.96174,4.8184,0.96125
,,,,4.8188,0.96173,4.8188,0.96123
,,,,4.8192,0.96171,4.8192,0.96122
,,,,4.8196,0.9617,4.8196,0.96121
,,,,4.82,0.96168,4.82,0.96119
,,,,4.8204,0.96167,4.8204,0.96118
,,,,4.8208,0.96165,4.8208,0.96117
,,,,4.8212,0.96164,4.8212,0.96116
,,,,4.8216,0.96163,4.8216,0.96114
,,,,4.822,0.96161,4.822,0.96113
,,,,4.8224,0.9616,4.8224,0.96112
,,,,4.8228,0.96159,4.8228,0.96111
,,,,4.8232,0.96158,4.8232,0.9611
,,,,4.8236,0.96157,4.8236,0.9611
,,,,4.824,0.96156,4.824,0.96109
,,,,4.8244,0.96155,4.8244,0.96108
,,,,4.8248,0.96154,4.8248,0.96108
,,,,4.8252,0.96153,4.8252,0.96107
,,,,4.8256,0.96153,4.8256,0.96106
,,,,4.826,0.96152,4.826,0.96106
,,,,4.8264,0.96151,4.8264,0.96105
,,,,4.8268,0.96151,4.8268,0.96105
,,,,4.8272,0.9615,4.8272,0.96105
,,,,4.8276,0.9615,4.8276,0.96105
,,,,4.828,0.96149,4.828,0.96104
,,,,4.8284,0.96149,4.8284,0.96104
,,,,4.8288,0.96149,4.8288,0.96104
,,,,4.8292,0.96149,4.8292,0.96104
,,,,4.8296,0.96148,4.8296,0.96104
,,,,4.83,0.96148,4.83,0.96104
,,,,4.8304,0.96148,4.8304,0.96105
,,,,4.8308,0.96148,4.8308,0.96105
,,,,4.8312,0.96148,4.8312,0.96105
,,,,4.8316,0.96148,4.8316,0.96105
,,,,4.832,0.96148,4.832,0.96106
,,,,4.8324,0.96149,4.8324,0.96106
,,,,4.8328,0.96149,4.8328,0.96107
,,,,4.8332,0.96149,4.8332,0.96107
,,,,4.8336,0.9615,4.8336,0.96108
,,,,4.834,0.9615,4.834,0.96109
,,,,4.8344,0.9615,4.8344,0.96109
,,,,4.8348,0.96151,4.8348,0.9611
,,,,4.8352,0.96152,4.8352,0.96111
,,,,4.8356,0.96152,4.8356,0.96112
,,,,4.836,0.96153,4.836,0.96113
,,,,4.8364,0.96154,4.8364,0.96114
,,,,4.8368,0.96155,4.8368,0.96115
,,,,4.8372,0.96156,4.8372,0.96116
,,,,4.8376,0.96156,4.8376,0.96117
,,,,4.838,0.96158,4.838,0.96118
,,,,4.8384,0.96159,4.8384,0.9612
,,,,4.8388,0.9616,4.8388,0.96121
,,,,4.8392,0.96161,4.8392,0.96122
,,,,4.8396,0.96162,4.8396,0.96124
,,,,4.84,0.96163,4.84,0.96126
,,,,4.8404,0.96165,4.8404,0.96127
,,,,4.8408,0.96166,4.8408,0.96129
,,,,4.8412,0.96168,4.8412,0.9613
,,,,4.8416,0.96169,4.8416,0.96132
,,,,4.842,0.96171,4.842,0.96134
,,,,4.8424,0.96172,4.8424,0.96136
,,,,4.8428,0.96174,4.8428,0.96138
,,,,4.8432,0.96176,4.8432,0.9614
,,,,4.8436,0.96178,4.8436,0.96142
,,,,4.844,0.96179,4.844,0.96144
,,,,4.8444,0.96181,4.8444,0.96146
,,,,4.8448,0.96183,4.8448,0.96148
,,,,4.8452,0.96185,4.8452,0.96151
,,,,4.8456,0.96187,4.8456,0.96153
,,,,4.846,0.96189,4.846,0.96155
,,,,4.8464,0.96191,4.8464,0.96158
,,,,4.8468,0.96194,4.8468,0.9616
,,,,4.8472,0.96196,4.8472,0.96162
,,,,4.8476,0.96198,4.8476,0.96165
,,,,4.848,0.96201,4.848,0.96168
,,,,4.8484,0.96203,4.8484,0.9617
,,,,4.8488,0.96205,4.8488,0.96173
,,,,4.8492,0.96208,4.8492,0.96176
,,,,4.8496,0.9621,4.8496,0.96178
,,,,4.85,0.96213,4.85,0.96181
,,,,4.8504,0.96216,4.8504,0.96184
,,,,4.8508,0.96218,4.8508,0.96187
,,,,4.8512,0.96221,4.8512,0.9619
,,,,4.8516,0.96224,4.8516,0.96193
,,,,4.852,0.96227,4.852,0.96196
,,,,4.8524,0.9623,4.8524,0.962
,,,,4.8528,0.96233,4.8528,0.96203
,,,,4.8532,0.96236,4.8532,0.96206
,,,,4.8536,0.96239,,
,,,,4.854,0.96242,,
,,,,4.8544,0.96245,,
,,,,4.8548,0.96248,,
,,,,4.8552,0.96251,,
,,,,4.8556,0.96255,,
,,,,4.856,0.96258,,
,,,,4.8564,0.96261,,
,,,,4.8568,0.96265,,
,,,,4.8572,0.96268,,
,,,,4.8576,0.96272,,
,,,,4.858,0.96275,,
,,,,4.8584,0.96278,,
,,,,4.8588,0.96282,,
,,,,4.8592,0.96286,,
,,,,4.8596,0.96289,,
,,,,4.86,0.96293,,
,,,,4.8604,0.96297,,
,,,,4.8608,0.963,,
,,,,4.8612,0.96304,,
,,,,4.8616,0.96308,,
,,,,4.862,0.96312,,
,,,,4.8624,0.96316,,
,,,,4.8628,0.9632,,
,,,,4.8632,0.96324,,
,,,,4.8636,0.96328,,
,,,,4.864,0.96332,,
,,,,4.8644,0.96336,,
,,,,4.8648,0.9634,,
,,,,4.8652,0.96345,,
,,,,4.8656,0.96349,,
,,,,4.866,0.96353,,
,,,,4.8664,0.96357,,
,,,,4.8668,0.96361,,
,,,,4.8672,0.96366,,
,,,,4.8676,0.9637,,
,,,,4.868,0.96374,,
,,,,4.8684,0.96379,,
,,,,4.8688,0.96383,,
,,,,4.8692,0.96388,,
,,,,4.8696,0.96392,,
,,,,4.87,0.96397,,
,,,,4.8704,0.96401,,
,,,,4.8708,0.96406,,
,,,,4.8712,0.96411,,
,,,,4.8716,0.96415,,
,,,,4.872,0.9642,,
,,,,4.8724,0.96425,,
,,,,4.8728,0.96429,,
,,,,4.8732,0.96434,,
,,,,4.8736,0.96439,,
,,,,4.874,0.96444,,
,,,,4.8744,0.96449,,
,,,,4.8748,0.96454,,
,,,,4.8752,0.96459,,
,,,,4.8756,0.96464,,
,,,,4.876,0.96469,,
,,,,4.8764,0.96474,,
,,,,4.8768,0.96479,,
,,,,4.8772,0.96484,,
,,,,4.8776,0.96489,,
,,,,4.878,0.96494,,
,,,,4.8784,0.96499,,
,,,,4.8788,0.96504,,
,,,,4.8792,0.96509,,
,,,,4.8796,0.96514,,
,,,,4.88,0.96519,,
,,,,4.8804,0.96524,,
,,,,4.8808,0.9653,,
,,,,4.8812,0.96535,,
,,,,4.8816,0.9654,,
,,,,4.882,0.96545,,
,,,,4.8824,0.96551,,
,,,,4.8828,0.96556,,
,,,,4.8832,0.96561,,
,,,,4.8836,0.96567,,
,,,,4.884,0.96572,,
,,,,4.8844,0.96578,,
,,,,4.8848,0.96583,,
,,,,4.8852,0.96588,,
,,,,4.8856,0.96594,,
,,,,4.886,0.96599,,
,,,,4.8864,0.96605,,
,,,,4.8868,0.9661,,
,,,,4.8872,0.96616,,
,,,,4.8876,0.96621,,
,,,,4.888,0.96627,,
,,,,4.8884,0.96632,,
,,,,4.8888,0.96638,,
,,,,4.8892,0.96643,,
,,,,4.8896,0.96649,,
,,,,4.89,0.96654,,
,,,,4.8904,0.9666,,
,,,,4.8908,0.96666,,
,,,,4.8912,0.96671,,
,,,,4.8916,0.96677,,
,,,,4.892,0.96682,,
,,,,4.8924,0.96688,,
,,,,4.8928,0.96693,,
,,,,4.8932,0.96699,,
,,,,4.8936,0.96704,,
,,,,4.894,0.9671,,
,,,,4.8944,0.96716,,
,,,,4.8948,0.96721,,
,,,,4.8952,0.96727,,
,,,,4.8956,0.96732,,
,,,,4.896,0.96738,,
,,,,4.8964,0.96743,,
,,,,4.8968,0.96749,,
,,,,4.8972,0.96755,,
,,,,4.8976,0.9676,,
,,,,4.898,0.96766,,
,,,,4.8984,0.96771,,
,,,,4.8988,0.96777,,
,,,,4.8992,0.96783,,
,,,,4.8996,0.96788,,
,,,,4.9,0.96794,,
,,,,4.9004,0.968,,
,,,,4.9008,0.96805,,
,,,,4.9012,0.96811,,
,,,,4.9016,0.96816,,
,,,,4.902,0.96822,,
,,,,4.9024,0.96828,,
,,,,4.9028,0.96833,,
,,,,4.9032,0.96839,,
,,,,4.9036,0.96845,,
,,,,4.904,0.9685,,
,,,,4.9044,0.96856,,
,,,,4.9048,0.96862,,
,,,,4.9052,0.96867,,
,,,,4.9056,0.96873,,
,,,,4.906,0.96879,,
,,,,4.9064,0.96884,,
,,,,4.9068,0.9689,,
,,,,4.9072,0.96896,,
,,,,4.9076,0.96901,,
,,,,4.908,0.96907,,
,,,,4.9084,0.96912,,
,,,,4.9088,0.96918,,
,,,,4.9092,0.96923,,
,,,,4.9096,0.96928,,
,,,,4.91,0.96934,,
,,,,4.9104,0.96939,,
,,,,4.9108,0.96945,,
,,,,4.9112,0.9695,,
,,,,4.9116,0.96955,,
,,,,4.912,0.9696,,
,,,,4.9124,0.96966,,
,,,,4.9128,0.96971,,
,,,,4.9132,0.96976,,
,,,,4.9136,0.96981,,
,,,,4.914,0.96986,,
,,,,4.9144,0.96991,,
,,,,4.9148,0.96996,,
,,,,4.9152,0.97001,,
,,,,4.9156,0.97006,,
,,,,4.916,0.97011,,
,,,,4.9164,0.97016,,
,,,,4.9168,0.97021,,
,,,,4.9172,0.97026,,
,,,,4.9176,0.97031,,
,,,,4.918,0.97036,,
,,,,4.9184,0.97041,,
,,,,4.9188,0.97045,,
,,,,4.9192,0.9705,,
,,,,4.9196,0.97055,,
,,,,4.92,0.97059,,
,,,,4.9204,0.97064,,
,,,,4.9208,0.97068,,
,,,,4.9212,0.97073,,
,,,,4.9216,0.97077,,
,,,,4.922,0.97082,,
,,,,4.9224,0.97086,,
,,,,4.9228,0.97091,,
,,,,4.9232,0.97095,,
,,,,4.9236,0.97099,,
,,,,4.924,0.97104,,
,,,,4.9244,0.97108,,
,,,,4.9248,0.97112,,
,,,,4.9252,0.97116,,
,,,,4.9256,0.97121,,
,,,,4.926,0.97125,,
,,,,4.9264,0.97129,,
,,,,4.9268,0.97133,,
,,,,4.9272,0.97137,,
,,,,4.9276,0.97141,,
,,,,4.928,0.97145,,
,,,,4.9284,0.97149,,
,,,,4.9288,0.97153,,
,,,,4.9292,0.97156,,
,,,,4.9296,0.9716,,
,,,,4.93,0.97164,,
,,,,4.9304,0.97168,,
,,,,4.9308,0.97171,,
,,,,4.9312,0.97175,,
,,,,4.9316,0.97179,,
,,,,4.932,0.97182,,
,,,,4.9324,0.97186,,
,,,,4.9328,0.97189,,
,,,,4.9332,0.97192,,
,,,,4.9336,0.97196,,
,,,,4.934,0.97199,,
,,,,4.9344,0.97202,,
,,,,4.9348,0.97205,,
,,,,4.9352,0.97208,,
,,,,4.9356,0.97211,,
,,,,4.936,0.97214,,
,,,,4.9364,0.97217,,
,,,,4.9368,0.9722,,
,,,,4.9372,0.97223,,
,,,,4.9376,0.97226,,
,,,,4.938,0.97229,,
,,,,4.9384,0.97232,,
,,,,4.9388,0.97234,,
,,,,4.9392,0.97237,,
,,,,4.9396,0.9724,,
,,,,4.94,0.97242,,
,,,,4.9404,0.97245,,
,,,,4.9408,0.97247,,
,,,,4.9412,0.9725,,
,,,,4.9416,0.97252,,
,,,,4.942,0.97255,,
,,,,4.9424,0.97257,,
,,,,4.9428,0.97259,,
,,,,4.9432,0.97261,,
,,,,4.9436,0.97263,,
,,,,4.944,0.97266,,
,,,,4.9444,0.97268,,
,,,,4.9448,0.9727,,
,,,,4.9452,0.97272,,
,,,,4.9456,0.97274,,
,,,,4.946,0.97275,,
,,,,4.9464,0.97277,,
,,,,4.9468,0.97279,,
,,,,4.9472,0.97281,,
,,,,4.9476,0.97282,,
,,,,4.948,0.97284,,
,,,,4.9484,0.97286,,
,,,,4.9488,0.97287,,
,,,,4.9492,0.97288,,
,,,,4.9496,0.9729,,
,,,,4.95,0.97291,,
,,,,4.9504,0.97292,,
,,,,4.9508,0.97293,,
,,,,4.9512,0.97295,,
,,,,4.9516,0.97296,,
,,,,4.952,0.97297,,
,,,,4.9524,0.97298,,
,,,,4.9528,0.97299,,
,,,,4.9532,0.973,,
,,,,4.9536,0.97301,,
,,,,4.954,0.97302,,
,,,,4.9544,0.97303,,
,,,,4.9548,0.97303,,
,,,,4.9552,0.97304,,
,,,,4.9556,0.97305,,
,,,,4.956,0.97305,,
,,,,4.9564,0.97306,,
,,,,4.9568,0.97306,,
,,,,4.9572,0.97307,,
,,,,4.9576,0.97307,,
,,,,4.958,0.97308,,
,,,,4.9584,0.97308,,
,,,,4.9588,0.97308,,
,,,,4.9592,0.97308,,
,,,,4.9596,0.97308,,
,,,,4.96,0.97308,,
,,,,4.9604,0.97308,,
,,,,4.9608,0.97308,,
,,,,4.9612,0.97308,,
,,,,4.9616,0.97308,,
,,,,4.962,0.97308,,
,,,,4.9624,0.97308,,
,,,,4.9628,0.97307,,
,,,,4.9632,0.97307,,
,,,,4.9636,0.97306,,
,,,,4.964,0.97306,,
,,,,4.9644,0.97305,,
,,,,4.9648,0.97305,,
,,,,4.9652,0.97304,,
,,,,4.9656,0.97303,,
,,,,4.966,0.97303,,
,,,,4.9664,0.97302,,
,,,,4.9668,0.97301,,
,,,,4.9672,0.973,,
,,,,4.9676,0.97299,,
,,,,4.968,0.97298,,
,,,,4.9684,0.97297,,
,,,,4.9688,0.97296,,
,,,,4.9692,0.97295,,
,,,,4.9696,0.97293,,
,,,,4.97,0.97292,,
,,,,4.9704,0.97291,,
,,,,4.9708,0.9729,,
,,,,4.9712,0.97288,,
,,,,4.9716,0.97287,,
,,,,4.972,0.97285,,
,,,,4.9724,0.97284,,
,,,,4.9728,0.97282,,
,,,,4.9732,0.9728,,
,,,,4.9736,0.97278,,
,,,,4.974,0.97277,,
,,,,4.9744,0.97275,,
,,,,4.9748,0.97273,,
,,,,4.9752,0.97271,,
,,,,4.9756,0.97269,,
,,,,4.976,0.97267,,
,,,,4.9764,0.97265,,
,,,,4.9768,0.97263,,
,,,,4.9772,0.97261,,
,,,,4.9776,0.97258,,
,,,,4.978,0.97256,,
,,,,4.9784,0.97254,,
,,,,4.9788,0.97252,,
,,,,4.9792,0.97249,,
,,,,4.9796,0.97247,,
,,,,4.98,0.97244,,
,,,,4.9804,0.97242,,
,,,,4.9808,0.97239,,
,,,,4.9812,0.97236,,
,,,,4.9816,0.97233,,
,,,,4.982,0.97231,,
,,,,4.9824,0.97228,,
,,,,4.9828,0.97225,,
,,,,4.9832,0.97222,,
,,,,4.9836,0.97219,,
,,,,4.984,0.97216,,
,,,,4.9844,0.97213,,
,,,,4.9848,0.9721,,
,,,,4.9852,0.97207,,
,,,,4.9856,0.97204,,
,,,,4.986,0.97201,,
,,,,4.9864,0.97197,,
,,,,4.9868,0.97194,,
,,,,4.9872,0.97191,,
,,,,4.9876,0.97188,,
,,,,4.988,0.97184,,
,,,,4.9884,0.97181,,
,,,,4.9888,0.97177,,
,,,,4.9892,0.97174,,
,,,,4.9896,0.9717,,
,,,,4.99,0.97166,,
,,,,4.9904,0.97163,,
,,,,4.9908,0.97159,,
,,,,4.9912,0.97155,,
,,,,4.9916,0.97152,,
,,,,4.992,0.97148,,
,,,,4.9924,0.97144,,
,,,,4.9928,0.9714,,
,,,,4.9932,0.97136,,
,,,,4.9936,0.97132,,
,,,,4.994,0.97128,,
,,,,4.9944,0.97124,,
,,,,4.9948,0.9712,,
,,,,4.9952,0.97116,,
,,,,4.9956,0.97112,,
,,,,4.996,0.97108,,
,,,,4.9964,0.97104,,
,,,,4.9968,0.97099,,
,,,,4.9972,0.97095,,
,,,,4.9976,0.97091,,
,,,,4.998,0.97086,,
,,,,4.9984,0.97082,,
,,,,4.9988,0.97078,,
,,,,4.9992,0.97073,,
,,,,4.9996,0.97069,,
,,,,5,0.97064,,
,,,,5.0004,0.9706,,
,,,,5.0008,0.97055,,
,,,,5.0012,0.97051,,
,,,,5.0016,0.97046,,
,,,,5.002,0.97042,,
,,,,5.0024,0.97037,,
,,,,5.0028,0.97032,,
,,,,5.0032,0.97028,,
,,,,5.0036,0.97023,,
,,,,5.004,0.97018,,
,,,,5.0044,0.97013,,
,,,,5.0048,0.97008,,
,,,,5.0052,0.97003,,
,,,,5.0056,0.96998,,
,,,,5.006,0.96993,,
,,,,5.0064,0.96988,,
,,,,5.0068,0.96983,,
,,,,5.0072,0.96978,,
,,,,5.0076,0.96973,,
,,,,5.008,0.96968,,
,,,,5.0084,0.96963,,
,,,,5.0088,0.96958,,
,,,,5.0092,0.96953,,
,,,,5.0096,0.96948,,
,,,,5.01,0.96943,,
,,,,5.0104,0.96937,,
,,,,5.0108,0.96932,,
,,,,5.0112,0.96927,,
,,,,5.0116,0.96921,,
,,,,5.012,0.96916,,
,,,,5.0124,0.96911,,
,,,,5.0128,0.96905,,
,,,,5.0132,0.969,,
,,,,5.0136,0.96895,,
,,,,5.014,0.96889,,
,,,,5.0144,0.96884,,
,,,,5.0148,0.96878,,
,,,,5.0152,0.96873,,
,,,,5.0156,0.96867,,
,,,,5.016,0.96862,,
,,,,5.0164,0.96856,,
,,,,5.0168,0.96851,,
,,,,5.0172,0.96845,,
,,,,5.0176,0.9684,,
,,,,5.018,0.96834,,
,,,,5.0184,0.96829,,
,,,,5.0188,0.96823,,
,,,,5.0192,0.96818,,
,,,,5.0196,0.96812,,
,,,,5.02,0.96807,,
,,,,5.0204,0.96801,,
,,,,5.0208,0.96796,,
,,,,5.0212,0.9679,,
,,,,5.0216,0.96785,,
,,,,5.022,0.96779,,
,,,,5.0224,0.96774,,
,,,,5.0228,0.96768,,
,,,,5.0232,0.96763,,
,,,,5.0236,0.96757,,
,,,,5.024,0.96752,,
,,,,5.0244,0.96746,,
,,,,5.0248,0.96741,,
,,,,5.0252,0.96735,,
,,,,5.0256,0.9673,,
,,,,5.026,0.96724,,
,,,,5.0264,0.96719,,
,,,,5.0268,0.96713,,
,,,,5.0272,0.96708,,
,,,,5.0276,0.96702,,
,,,,5.028,0.96697,,
,,,,5.0284,0.96691,,
,,,,5.0288,0.96686,,
,,,,5.0292,0.96681,,
,,,,5.0296,0.96675,,
,,,,5.03,0.9667,,
,,,,5.0304,0.96664,,
,,,,5.0308,0.96659,,
,,,,5.0312,0.96654,,
,,,,5.0316,0.96648,,
,,,,5.032,0.96643,,
,,,,5.0324,0.96638,,
,,,,5.0328,0.96632,,
,,,,5.0332,0.96627,,
,,,,5.0336,0.96622,,
,,,,5.034,0.96617,,
,,,,5.0344,0.96611,,
,,,,5.0348,0.96606,,
,,,,5.0352,0.96601,,
,,,,5.0356,0.96596,,
,,,,5.036,0.9659,,
,,,,5.0364,0.96585,,
,,,,5.0368,0.9658,,
,,,,5.0372,0.96575,,
,,,,5.0376,0.96569,,
,,,,5.038,0.96564,,
,,,,5.0384,0.96559,,
,,,,5.0388,0.96554,,
,,,,5.0392,0.96549,,
,,,,5.0396,0.96544,,
,,,,5.04,0.96539,,
,,,,5.0404,0.96534,,
,,,,5.0408,0.96529,,
,,,,5.0412,0.96524,,
,,,,5.0416,0.96519,,
,,,,5.042,0.96514,,
,,,,5.0424,0.96509,,
,,,,5.0428,0.96504,,
,,,,5.0432,0.96499,,
,,,,5.0436,0.96494,,
,,,,5.044,0.96489,,
,,,,5.0444,0.96484,,
,,,,5.0448,0.9648,,
,,,,5.0452,0.96475,,
,,,,5.0456,0.9647,,
,,,,5.046,0.96465,,
,,,,5.0464,0.96461,,
,,,,5.0468,0.96456,,
,,,,5.0472,0.96451,,
,,,,5.0476,0.96446,,
,,,,5.048,0.96442,,
,,,,5.0484,0.96437,,
,,,,5.0488,0.96433,,
,,,,5.0492,0.96428,,
,,,,5.0496,0.96424,,
,,,,5.05,0.96419,,
,,,,5.0504,0.96415,,
,,,,5.0508,0.9641,,
,,,,5.0512,0.96406,,
,,,,5.0516,0.96402,,
,,,,5.052,0.96397,,
,,,,5.0524,0.96393,,
,,,,5.0528,0.96389,,
,,,,5.0532,0.96385,,
,,,,5.0536,0.96381,,
,,,,5.054,0.96376,,
,,,,5.0544,0.96372,,
,,,,5.0548,0.96368,,
,,,,5.0552,0.96364,,
,,,,5.0556,0.9636,,
,,,,5.056,0.96356,,
,,,,5.0564,0.96352,,
,,,,5.0568,0.96348,,
,,,,5.0572,0.96345,,
,,,,5.0576,0.96341,,
,,,,5.058,0.96337,,
,,,,5.0584,0.96333,,
,,,,5.0588,0.96329,,
,,,,5.0592,0.96326,,
,,,,5.0596,0.96322,,
,,,,5.06,0.96318,,
,,,,5.0604,0.96315,,
,,,,5.0608,0.96311,,
,,,,5.0612,0.96307,,
,,,,5.0616,0.96304,,
,,,,5.062,0.96301,,
,,,,5.0624,0.96297,,
,,,,5.0628,0.96294,,
,,,,5.0632,0.96291,,
,,,,5.0636,0.96287,,
,,,,5.064,0.96284,,
,,,,5.0644,0.96281,,
,,,,5.0648,0.96277,,
,,,,5.0652,0.96274,,
,,,,5.0656,0.96271,,
,,,,5.066,0.96268,,
,,,,5.0664,0.96265,,
,,,,5.0668,0.96262,,
,,,,5.0672,0.96259,,
,,,,5.0676,0.96256,,
,,,,5.068,0.96253,,
,,,,5.0684,0.96251,,
,,,,5.0688,0.96248,,
,,,,5.0692,0.96245,,
,,,,5.0696,0.96243,,
,,,,5.07,0.9624,,
,,,,5.0704,0.96237,,
,,,,5.0708,0.96235,,
,,,,5.0712,0.96232,,
,,,,5.0716,0.9623,,
,,,,5.072,0.96228,,
,,,,5.0724,0.96225,,
,,,,5.0728,0.96223,,
,,,,5.0732,0.96221,,
,,,,5.0736,0.96218,,
,,,,5.074,0.96216,,
,,,,5.0744,0.96214,,
,,,,5.0748,0.96212,,
,,,,5.0752,0.9621,,
,,,,5.0756,0.96208,,
,,,,5.076,0.96206,,
,,,,5.0764,0.96204,,
,,,,5.0768,0.96202,,
,,,,5.0772,0.962,,
,,,,5.0776,0.96199,,
,,,,5.078,0.96197,,
,,,,5.0784,0.96195,,
,,,,5.0788,0.96194,,
,,,,5.0792,0.96192,,
,,,,5.0796,0.96191,,
,,,,5.08,0.96189,,
,,,,5.0804,0.96188,,
,,,,5.0808,0.96186,,
,,,,5.0812,0.96185,,
,,,,5.0816,0.96184,,
,,,,5.082,0.96183,,
,,,,5.0824,0.96182,,
,,,,5.0828,0.96181,,
,,,,5.0832,0.96179,,
,,,,5.0836,0.96179,,
,,,,5.084,0.96178,,
,,,,5.0844,0.96177,,
,,,,5.0848,0.96176,,
,,,,5.0852,0.96175,,
,,,,5.0856,0.96175,,
,,,,5.086,0.96174,,
,,,,5.0864,0.96173,,
,,,,5.0868,0.96173,,
,,,,5.0872,0.96172,,
,,,,5.0876,0.96172,,
,,,,5.088,0.96172,,
,,,,5.0884,0.96171,,
,,,,5.0888,0.96171,,
,,,,5.0892,0.96171,,
,,,,5.0896,0.96171,,
,,,,5.09,0.9617,,
,,,,5.0904,0.9617,,
,,,,5.0908,0.9617,,
,,,,5.0912,0.9617,,
,,,,5.0916,0.96171,,
,,,,5.092,0.96171,,
,,,,5.0924,0.96171,,
,,,,5.0928,0.96171,,
,,,,5.0932,0.96172,,
,,,,5.0936,0.96172,,
,,,,5.094,0.96172,,
,,,,5.0944,0.96173,,
,,,,5.0948,0.96173,,
,,,,5.0952,0.96174,,
,,,,5.0956,0.96175,,
,,,,5.096,0.96175,,
,,,,5.0964,0.96176,,
,,,,5.0968,0.96177,,
,,,,5.0972,0.96178,,
,,,,5.0976,0.96178,,
,,,,5.098,0.96179,,
,,,,5.0984,0.9618,,
,,,,5.0988,0.96181,,
,,,,5.0992,0.96182,,
,,,,5.0996,0.96183,,
,,,,5.1,0.96185,,
,,,,5.1004,0.96186,,
,,,,5.1008,0.96187,,
,,,,5.1012,0.96188,,
,,,,5.1016,0.9619,,
,,,,5.102,0.96191,,
,,,,5.1024,0.96193,,
,,,,5.1028,0.96194,,
,,,,5.1032,0.96196,,
,,,,5.1036,0.96197,,
,,,,5.104,0.96199,,
,,,,5.1044,0.96201,,
,,,,5.1048,0.96202,,
,,,,5.1052,0.96204,,
,,,,5.1056,0.96206,,
,,,,5.106,0.96208,,
,,,,5.1064,0.9621,,
,,,,5.1068,0.96212,,
,,,,5.1072,0.96214,,
,,,,5.1076,0.96216,,
,,,,5.108,0.96218,,
,,,,5.1084,0.9622,,
,,,,5.1088,0.96223,,
,,,,5.1092,0.96225,,
,,,,5.1096,0.96227,,
,,,,5.11,0.9623,,
,,,,5.1104,0.96232,,
,,,,5.1108,0.96235,,
,,,,5.1112,0.96237,,
,,,,5.1116,0.9624,,
,,,,5.112,0.96242,,
,,,,5.1124,0.96245,,
,,,,5.1128,0.96248,,
,,,,5.1132,0.9625,,
,,,,5.1136,0.96253,,
,,,,5.114,0.96256,,
,,,,5.1144,0.96259,,
,,,,5.1148,0.96262,,
,,,,5.1152,0.96265,,
,,,,5.1156,0.96268,,
,,,,5.116,0.96271,,
,,,,5.1164,0.96274,,
,,,,5.1168,0.96277,,
,,,,5.1172,0.9628,,
,,,,5.1176,0.96283,,
,,,,5.118,0.96286,,
,,,,5.1184,0.9629,,
,,,,5.1188,0.96293,,
,,,,5.1192,0.96296,,
,,,,5.1196,0.963,,
,,,,5.12,0.96303,,
,,,,5.1204,0.96306,,
,,,,5.1208,0.9631,,
,,,,5.1212,0.96313,,
,,,,5.1216,0.96317,,
,,,,5.122,0.96321,,
,,,,5.1224,0.96324,,
,,,,5.1228,0.96328,,
,,,,5.1232,0.96332,,
,,,,5.1236,0.96335,,
,,,,5.124,0.96339,,
,,,,5.1244,0.96343,,
,,,,5.1248,0.96347,,
,,,,5.1252,0.96351,,
,,,,5.1256,0.96354,,
,,,,5.126,0.96358,,
,,,,5.1264,0.96362,,
,,,,5.1268,0.96366,,
,,,,5.1272,0.9637,,
,,,,5.1276,0.96374,,
,,,,5.128,0.96378,,
,,,,5.1284,0.96382,,
,,,,5.1288,0.96386,,
,,,,5.1292,0.96391,,
,,,,5.1296,0.96395,,
,,,,5.13,0.96399,,
,,,,5.1304,0.96403,,
,,,,5.1308,0.96408,,
,,,,5.1312,0.96412,,
,,,,5.1316,0.96416,,
,,,,5.132,0.96421,,
,,,,5.1324,0.96425,,
,,,,5.1328,0.96429,,
,,,,5.1332,0.96434,,
,,,,5.1336,0.96438,,
,,,,5.134,0.96443,,
,,,,5.1344,0.96447,,
,,,,5.1348,0.96452,,
,,,,5.1352,0.96456,,
,,,,5.1356,0.96461,,
,,,,5.136,0.96466,,
,,,,5.1364,0.9647,,
,,,,5.1368,0.96475,,
,,,,5.1372,0.96479,,
,,,,5.1376,0.96484,,
,,,,5.138,0.96489,,
,,,,5.1384,0.96493,,
,,,,5.1388,0.96498,,
,,,,5.1392,0.96503,,
,,,,5.1396,0.96507,,
,,,,5.14,0.96512,,
,,,,5.1404,0.96517,,
,,,,5.1408,0.96522,,
,,,,5.1412,0.96527,,
,,,,5.1416,0.96531,,
,,,,5.142,0.96536,,
,,,,5.1424,0.96541,,
,,,,5.1428,0.96546,,
,,,,5.1432,0.96551,,
,,,,5.1436,0.96556,,
,,,,5.144,0.96561,,
,,,,5.1444,0.96566,,
,,,,5.1448,0.96571,,
,,,,5.1452,0.96576,,
,,,,5.1456,0.96581,,
,,,,5.146,0.96586,,
,,,,5.1464,0.96591,,
,,,,5.1468,0.96596,,
,,,,5.1472,0.96601,,
,,,,5.1476,0.96606,,
,,,,5.148,0.96611,,
,,,,5.1484,0.96616,,
,,,,5.1488,0.96621,,
,,,,5.1492,0.96627,,
,,,,5.1496,0.96632,,
,,,,5.15,0.96637,,
,,,,5.1504,0.96642,,
,,,,5.1508,0.96647,,
,,,,5.1512,0.96652,,
,,,,5.1516,0.96657,,
,,,,5.152,0.96663,,
,,,,5.1524,0.96668,,
,,,,5.1528,0.96673,,
,,,,5.1532,0.96678,,
,,,,5.1536,0.96683,,
,,,,5.154,0.96689,,
,,,,5.1544,0.96694,,
,,,,5.1548,0.96699,,
,,,,5.1552,0.96704,,
,,,,5.1556,0.96709,,
,,,,5.156,0.96714,,
,,,,5.1564,0.9672,,
,,,,5.1568,0.96725,,
,,,,5.1572,0.9673,,
,,,,5.1576,0.96735,,
,,,,5.158,0.9674,,
,,,,5.1584,0.96745,,
,,,,5.1588,0.96751,,
,,,,5.1592,0.96756,,
,,,,5.1596,0.96761,,
,,,,5.16,0.96766,,
,,,,5.1604,0.96771,,
,,,,5.1608,0.96777,,
,,,,5.1612,0.96782,,
,,,,5.1616,0.96787,,
,,,,5.162,0.96792,,
,,,,5.1624,0.96797,,
,,,,5.1628,0.96802,,
,,,,5.1632,0.96808,,
,,,,5.1636,0.96813,,
,,,,5.164,0.96818,,
,,,,5.1644,0.96823,,
,,,,5.1648,0.96828,,
,,,,5.1652,0.96833,,
,,,,5.1656,0.96839,,
,,,,5.166,0.96844,,
,,,,5.1664,0.96849,,
,,,,5.1668,0.96854,,
,,,,5.1672,0.96859,,
,,,,5.1676,0.96864,,
,,,,5.168,0.96869,,
,,,,5.1684,0.96874,,
,,,,5.1688,0.96879,,
,,,,5.1692,0.96884,,
,,,,5.1696,0.96889,,
,,,,5.17,0.96894,,
,,,,5.1704,0.96899,,
,,,,5.1708,0.96904,,
,,,,5.1712,0.96909,,
,,,,5.1716,0.96914,,
,,,,5.172,0.96919,,
,,,,5.1724,0.96924,,
,,,,5.1728,0.96929,,
,,,,5.1732,0.96933,,
,,,,5.1736,0.96938,,
,,,,5.174,0.96943,,
,,,,5.1744,0.96948,,
,,,,5.1748,0.96952,,
,,,,5.1752,0.96957,,
,,,,5.1756,0.96962,,
,,,,5.176,0.96966,,
,,,,5.1764,0.96971,,
,,,,5.1768,0.96975,,
,,,,5.1772,0.9698,,
,,,,5.1776,0.96984,,
,,,,5.178,0.96989,,
,,,,5.1784,0.96993,,
,,,,5.1788,0.96998,,
,,,,5.1792,0.97002,,
,,,,5.1796,0.97006,,
,,,,5.18,0.97011,,
,,,,5.1804,0.97015,,
,,,,5.1808,0.97019,,
,,,,5.1812,0.97024,,
,,,,5.1816,0.97028,,
,,,,5.182,0.97032,,
,,,,5.1824,0.97036,,
,,,,5.1828,0.9704,,
,,,,5.1832,0.97044,,
,,,,5.1836,0.97048,,
,,,,5.184,0.97052,,
,,,,5.1844,0.97056,,
,,,,5.1848,0.9706,,
,,,,5.1852,0.97064,,
,,,,5.1856,0.97068,,
,,,,5.186,0.97072,,
,,,,5.1864,0.97075,,
,,,,5.1868,0.97079,,
,,,,5.1872,0.97083,,
,,,,5.1876,0.97087,,
,,,,5.188,0.9709,,
,,,,5.1884,0.97094,,
,,,,5.1888,0.97097,,
,,,,5.1892,0.97101,,
,,,,5.1896,0.97105,,
,,,,5.19,0.97108,,
,,,,5.1904,0.97111,,
,,,,5.1908,0.97115,,
,,,,5.1912,0.97118,,
,,,,5.1916,0.97121,,
,,,,5.192,0.97125,,
,,,,5.1924,0.97128,,
,,,,5.1928,0.97131,,
,,,,5.1932,0.97134,,
,,,,5.1936,0.97137,,
,,,,5.194,0.97141,,
,,,,5.1944,0.97144,,
,,,,5.1948,0.97147,,
,,,,5.1952,0.9715,,
,,,,5.1956,0.97152,,
,,,,5.196,0.97155,,
,,,,5.1964,0.97158,,
,,,,5.1968,0.97161,,
,,,,5.1972,0.97164,,
,,,,5.1976,0.97166,,
,,,,5.198,0.97169,,
,,,,5.1984,0.97172,,
,,,,5.1988,0.97174,,
,,,,5.1992,0.97177,,
,,,,5.1996,0.97179,,
,,,,5.2,0.97182,,
,,,,5.2004,0.97184,,
,,,,5.2008,0.97186,,
,,,,5.2012,0.97188,,
,,,,5.2016,0.97191,,
,,,,5.202,0.97193,,
,,,,5.2024,0.97195,,
,,,,5.2028,0.97197,,
,,,,5.2032,0.97199,,
,,,,5.2036,0.97201,,
,,,,5.204,0.97203,,
,,,,5.2044,0.97205,,
,,,,5.2048,0.97206,,
,,,,5.2052,0.97208,,
,,,,5.2056,0.9721,,
,,,,5.206,0.97212,,
,,,,5.2064,0.97213,,
,,,,5.2068,0.97215,,
,,,,5.2072,0.97217,,
,,,,5.2076,0.97218,,
,,,,5.208,0.9722,,
,,,,5.2084,0.97221,,
,,,,5.2088,0.97222,,
,,,,5.2092,0.97224,,
,,,,5.2096,0.97225,,
,,,,5.21,0.97226,,
,,,,5.2104,0.97227,,
,,,,5.2108,0.97229,,
,,,,5.2112,0.9723,,
,,,,5.2116,0.97231,,
,,,,5.212,0.97232,,
,,,,5.2124,0.97233,,
,,,,5.2128,0.97234,,
,,,,5.2132,0.97235,,
,,,,5.2136,0.97236,,
,,,,5.214,0.97236,,
,,,,5.2144,0.97237,,
,,,,5.2148,0.97238,,
,,,,5.2152,0.97238,,
,,,,5.2156,0.97239,,
,,,,5.216,0.9724,,
,,,,5.2164,0.9724,,
,,,,5.2168,0.9724,,
,,,,5.2172,0.97241,,
,,,,5.2176,0.97241,,
,,,,5.218,0.97242,,
,,,,5.2184,0.97242,,
,,,,5.2188,0.97242,,
,,,,5.2192,0.97242,,
,,,,5.2196,0.97242,,
,,,,5.22,0.97242,,
,,,,5.2204,0.97242,,
,,,,5.2208,0.97242,,
,,,,5.2212,0.97242,,
,,,,5.2216,0.97242,,
,,,,5.222,0.97242,,
,,,,5.2224,0.97242,,
,,,,5.2228,0.97241,,
,,,,5.2232,0.97241,,
,,,,5.2236,0.97241,,
,,,,5.224,0.9724,,
,,,,5.2244,0.9724,,
,,,,5.2248,0.97239,,
,,,,5.2252,0.97238,,
,,,,5.2256,0.97238,,
,,,,5.226,0.97237,,
,,,,5.2264,0.97236,,
,,,,5.2268,0.97236,,
,,,,5.2272,0.97235,,
,,,,5.2276,0.97234,,
,,,,5.228,0.97233,,
,,,,5.2284,0.97232,,
,,,,5.2288,0.97231,,
,,,,5.2292,0.9723,,
,,,,5.2296,0.97229,,
,,,,5.23,0.97227,,
,,,,5.2304,0.97226,,
,,,,5.2308,0.97225,,
,,,,5.2312,0.97224,,
,,,,5.2316,0.97222,,
,,,,5.232,0.97221,,
,,,,5.2324,0.97219,,
,,,,5.2328,0.97218,,
,,,,5.2332,0.97216,,
,,,,5.2336,0.97215,,
,,,,5.234,0.97213,,
,,,,5.2344,0.97211,,
,,,,5.2348,0.9721,,
,,,,5.2352,0.97208,,
,,,,5.2356,0.97206,,
,,,,5.236,0.97204,,
,,,,5.2364,0.97202,,
,,,,5.2368,0.972,,
,,,,5.2372,0.97198,,
,,,,5.2376,0.97196,,
,,,,5.238,0.97194,,
,,,,5.2384,0.97192,,
,,,,5.2388,0.9719,,
,,,,5.2392,0.97188,,
,,,,5.2396,0.97185,,
,,,,5.24,0.97183,,
,,,,5.2404,0.97181,,
,,,,5.2408,0.97178,,
,,,,5.2412,0.97176,,
,,,,5.2416,0.97173,,
,,,,5.242,0.97171,,
,,,,5.2424,0.97168,,
,,,,5.2428,0.97166,,
,,,,5.2432,0.97163,,
,,,,5.2436,0.9716,,
,,,,5.244,0.97157,,
,,,,5.2444,0.97155,,
,,,,5.2448,0.97152,,
,,,,5.2452,0.97149,,
,,,,5.2456,0.97146,,
,,,,5.246,0.97143,,
,,,,5.2464,0.9714,,
,,,,5.2468,0.97137,,
,,,,5.2472,0.97134,,
,,,,5.2476,0.97131,,
,,,,5.248,0.97128,,
,,,,5.2484,0.97124,,
,,,,5.2488,0.97121,,
,,,,5.2492,0.97118,,
,,,,5.2496,0.97115,,
,,,,5.25,0.97111,,
,,,,5.2504,0.97108,,
,,,,5.2508,0.97105,,
,,,,5.2512,0.97101,,
,,,,5.2516,0.97098,,
,,,,5.252,0.97094,,
,,,,5.2524,0.97091,,
,,,,5.2528,0.97087,,
,,,,5.2532,0.97084,,
,,,,5.2536,0.9708,,
,,,,5.254,0.97076,,
,,,,5.2544,0.97073,,
,,,,5.2548,0.97069,,
,,,,5.2552,0.97065,,
,,,,5.2556,0.97061,,
,,,,5.256,0.97058,,
,,,,5.2564,0.97054,,
,,,,5.2568,0.9705,,
,,,,5.2572,0.97046,,
,,,,5.2576,0.97042,,
,,,,5.258,0.97038,,
,,,,5.2584,0.97034,,
,,,,5.2588,0.9703,,
,,,,5.2592,0.97025,,
,,,,5.2596,0.97021,,
,,,,5.26,0.97017,,
,,,,5.2604,0.97013,,
,,,,5.2608,0.97008,,
,,,,5.2612,0.97004,,
,,,,5.2616,0.97,,
,,,,5.262,0.96996,,
,,,,5.2624,0.96991,,
,,,,5.2628,0.96987,,
,,,,5.2632,0.96982,,
,,,,5.2636,0.96978,,
,,,,5.264,0.96974,,
,,,,5.2644,0.96969,,
,,,,5.2648,0.96964,,
,,,,5.2652,0.9696,,
,,,,5.2656,0.96955,,
,,,,5.266,0.96951,,
,,,,5.2664,0.96946,,
,,,,5.2668,0.96941,,
,,,,5.2672,0.96937,,
,,,,5.2676,0.96932,,
,,,,5.268,0.96927,,
,,,,5.2684,0.96922,,
,,,,5.2688,0.96917,,
,,,,5.2692,0.96913,,
,,,,5.2696,0.96908,,
,,,,5.27,0.96903,,
,,,,5.2704,0.96898,,
,,,,5.2708,0.96893,,
,,,,5.2712,0.96888,,
,,,,5.2716,0.96883,,
,,,,5.272,0.96878,,
,,,,5.2724,0.96873,,
,,,,5.2728,0.96868,,
,,,,5.2732,0.96863,,
,,,,5.2736,0.96859,,
,,,,5.274,0.96854,,
,,,,5.2744,0.96849,,
,,,,5.2748,0.96843,,
,,,,5.2752,0.96838,,
,,,,5.2756,0.96833,,
,,,,5.276,0.96828,,
,,,,5.2764,0.96823,,
,,,,5.2768,0.96818,,
,,,,5.2772,0.96813,,
,,,,5.2776,0.96808,,
,,,,5.278,0.96803,,
,,,,5.2784,0.96798,,
,,,,5.2788,0.96793,,
,,,,5.2792,0.96788,,
,,,,5.2796,0.96783,,
,,,,5.28,0.96778,,
,,,,5.2804,0.96773,,
,,,,5.2808,0.96768,,
,,,,5.2812,0.96763,,
,,,,5.2816,0.96758,,
,,,,5.282,0.96753,,
,,,,5.2824,0.96747,,
,,,,5.2828,0.96742,,
,,,,5.2832,0.96737,,
,,,,5.2836,0.96732,,
,,,,5.284,0.96727,,
,,,,5.2844,0.96722,,
,,,,5.2848,0.96717,,
,,,,5.2852,0.96712,,
,,,,5.2856,0.96707,,
,,,,5.286,0.96702,,
,,,,5.2864,0.96697,,
,,,,5.2868,0.96692,,
,,,,5.2872,0.96687,,
,,,,5.2876,0.96682,,
,,,,5.288,0.96677,,
,,,,5.2884,0.96672,,
,,,,5.2888,0.96667,,
,,,,5.2892,0.96662,,
,,,,5.2896,0.96657,,
,,,,5.29,0.96652,,
,,,,5.2904,0.96647,,
,,,,5.2908,0.96642,,
,,,,5.2912,0.96637,,
,,,,5.2916,0.96632,,
,,,,5.292,0.96627,,
,,,,5.2924,0.96622,,
,,,,5.2928,0.96617,,
,,,,5.2932,0.96613,,
,,,,5.2936,0.96608,,
,,,,5.294,0.96603,,
,,,,5.2944,0.96598,,
,,,,5.2948,0.96593,,
,,,,5.2952,0.96588,,
,,,,5.2956,0.96583,,
,,,,5.296,0.96578,,
,,,,5.2964,0.96573,,
,,,,5.2968,0.96569,,
,,,,5.2972,0.96564,,
,,,,5.2976,0.96559,,
,,,,5.298,0.96554,,
,,,,5.2984,0.96549,,
,,,,5.2988,0.96545,,
,,,,5.2992,0.9654,,
,,,,5.2996,0.96535,,
,,,,5.3,0.96531,,
,,,,5.3004,0.96526,,
,,,,5.3008,0.96521,,
,,,,5.3012,0.96517,,
,,,,5.3016,0.96512,,
,,,,5.302,0.96507,,
,,,,5.3024,0.96503,,
,,,,5.3028,0.96498,,
,,,,5.3032,0.96494,,
,,,,5.3036,0.96489,,
,,,,5.304,0.96485,,
,,,,5.3044,0.9648,,
,,,,5.3048,0.96476,,
,,,,5.3052,0.96472,,
,,,,5.3056,0.96467,,
,,,,5.306,0.96463,,
,,,,5.3064,0.96458,,
,,,,5.3068,0.96454,,
,,,,5.3072,0.9645,,
,,,,5.3076,0.96445,,
,,,,5.308,0.96441,,
,,,,5.3084,0.96437,,
,,,,5.3088,0.96433,,
,,,,5.3092,0.96428,,
,,,,5.3096,0.96424,,
,,,,5.31,0.9642,,
,,,,5.3104,0.96416,,
,,,,5.3108,0.96412,,
,,,,5.3112,0.96408,,
,,,,5.3116,0.96404,,
,,,,5.312,0.964,,
,,,,5.3124,0.96396,,
,,,,5.3128,0.96392,,
,,,,5.3132,0.96388,,
,,,,5.3136,0.96384,,
,,,,5.314,0.9638,,
,,,,5.3144,0.96377,,
,,,,5.3148,0.96373,,
,,,,5.3152,0.96369,,
,,,,5.3156,0.96365,,
,,,,5.316,0.96362,,
,,,,5.3164,0.96358,,
,,,,5.3168,0.96354,,
,,,,5.3172,0.96351,,
,,,,5.3176,0.96347,,
,,,,5.318,0.96344,,
,,,,5.3184,0.9634,,
,,,,5.3188,0.96337,,
,,,,5.3192,0.96333,,
,,,,5.3196,0.9633,,
,,,,5.32,0.96326,,
,,,,5.3204,0.96323,,
,,,,5.3208,0.9632,,
,,,,5.3212,0.96317,,
,,,,5.3216,0.96313,,
,,,,5.322,0.9631,,
,,,,5.3224,0.96307,,
,,,,5.3228,0.96304,,
,,,,5.3232,0.96301,,
,,,,5.3236,0.96298,,
,,,,5.324,0.96295,,
,,,,5.3244,0.96292,,
,,,,5.3248,0.96289,,
,,,,5.3252,0.96286,,
,,,,5.3256,0.96283,,
,,,,5.326,0.9628,,
,,,,5.3264,0.96277,,
,,,,5.3268,0.96275,,
,,,,5.3272,0.96272,,
,,,,5.3276,0.96269,,
,,,,5.328,0.96267,,
,,,,5.3284,0.96264,,
,,,,5.3288,0.96261,,
,,,,5.3292,0.96259,,
,,,,5.3296,0.96256,,
,,,,5.33,0.96254,,
,,,,5.3304,0.96251,,
,,,,5.3308,0.96249,,
,,,,5.3312,0.96247,,
,,,,5.3316,0.96245,,
,,,,5.332,0.96243,,
,,,,5.3324,0.9624,,
,,,,5.3328,0.96238,,
,,,,5.3332,0.96236,,
,,,,5.3336,0.96234,,
,,,,5.334,0.96232,,
,,,,5.3344,0.9623,,
,,,,5.3348,0.96228,,
,,,,5.3352,0.96226,,
,,,,5.3356,0.96224,,
,,,,5.336,0.96223,,
,,,,5.3364,0.96221,,
,,,,5.3368,0.96219,,
,,,,5.3372,0.96217,,
,,,,5.3376,0.96216,,
,,,,5.338,0.96214,,
,,,,5.3384,0.96213,,
,,,,5.3388,0.96211,,
,,,,5.3392,0.9621,,
,,,,5.3396,0.96209,,
,,,,5.34,0.96207,,
,,,,5.3404,0.96206,,
,,,,5.3408,0.96205,,
,,,,5.3412,0.96204,,
,,,,5.3416,0.96203,,
,,,,5.342,0.96201,,
,,,,5.3424,0.962,,
,,,,5.3428,0.96199,,
,,,,5.3432,0.96198,,
,,,,5.3436,0.96198,,
,,,,5.344,0.96197,,
,,,,5.3444,0.96196,,
,,,,5.3448,0.96195,,
,,,,5.3452,0.96195,,
,,,,5.3456,0.96194,,
,,,,5.346,0.96193,,
,,,,5.3464,0.96193,,
,,,,5.3468,0.96192,,
,,,,5.3472,0.96192,,
,,,,5.3476,0.96191,,
,,,,5.348,0.96191,,
,,,,5.3484,0.96191,,
,,,,5.3488,0.96191,,
,,,,5.3492,0.9619,,
,,,,5.3496,0.9619,,
,,,,5.35,0.9619,,
,,,,5.3504,0.9619,,
,,,,5.3508,0.9619,,
,,,,5.3512,0.9619,,
,,,,5.3516,0.9619,,
,,,,5.352,0.9619,,
,,,,5.3524,0.96191,,
,,,,5.3528,0.96191,,
,,,,5.3532,0.96191,,
,,,,5.3536,0.96191,,
,,,,5.354,0.96192,,
,,,,5.3544,0.96192,,
,,,,5.3548,0.96193,,
,,,,5.3552,0.96193,,
,,,,5.3556,0.96194,,
,,,,5.356,0.96194,,
,,,,5.3564,0.96195,,
,,,,5.3568,0.96196,,
,,,,5.3572,0.96197,,
,,,,5.3576,0.96197,,
,,,,5.358,0.96198,,
,,,,5.3584,0.96199,,
,,,,5.3588,0.962,,
,,,,5.3592,0.96201,,
,,,,5.3596,0.96202,,
,,,,5.36,0.96203,,
,,,,5.3604,0.96204,,
,,,,5.3608,0.96206,,
,,,,5.3612,0.96207,,
,,,,5.3616,0.96208,,
,,,,5.362,0.96209,,
,,,,5.3624,0.96211,,
,,,,5.3628,0.96212,,
,,,,5.3632,0.96214,,
,,,,5.3636,0.96215,,
,,,,5.364,0.96217,,
,,,,5.3644,0.96218,,
,,,,5.3648,0.9622,,
,,,,5.3652,0.96221,,
,,,,5.3656,0.96223,,
,,,,5.366,0.96225,,
,,,,5.3664,0.96227,,
,,,,5.3668,0.96229,,
,,,,5.3672,0.9623,,
,,,,5.3676,0.96232,,
,,,,5.368,0.96234,,
,,,,5.3684,0.96236,,
,,,,5.3688,0.96238,,
,,,,5.3692,0.96241,,
,,,,5.3696,0.96243,,
,,,,5.37,0.96245,,
,,,,5.3704,0.96247,,
,,,,5.3708,0.96249,,
,,,,5.3712,0.96252,,
,,,,5.3716,0.96254,,
,,,,5.372,0.96256,,
,,,,5.3724,0.96259,,
,,,,5.3728,0.96261,,
,,,,5.3732,0.96264,,
,,,,5.3736,0.96266,,
,,,,5.374,0.96269,,
,,,,5.3744,0.96271,,
,,,,5.3748,0.96274,,
,,,,5.3752,0.96277,,
,,,,5.3756,0.9628,,
,,,,5.376,0.96282,,
,,,,5.3764,0.96285,,
,,,,5.3768,0.96288,,
,,,,5.3772,0.96291,,
,,,,5.3776,0.96294,,
,,,,5.378,0.96297,,
,,,,5.3784,0.963,,
,,,,5.3788,0.96303,,
,,,,5.3792,0.96306,,
,,,,5.3796,0.96309,,
,,,,5.38,0.96312,,
,,,,5.3804,0.96316,,
,,,,5.3808,0.96319,,
,,,,5.3812,0.96322,,
,,,,5.3816,0.96325,,
,,,,5.382,0.96329,,
,,,,5.3824,0.96332,,
,,,,5.3828,0.96336,,
,,,,5.3832,0.96339,,
,,,,5.3836,0.96342,,
,,,,5.384,0.96346,,
,,,,5.3844,0.96349,,
,,,,5.3848,0.96353,,
,,,,5.3852,0.96356,,
,,,,5.3856,0.9636,,
,,,,5.386,0.96364,,
,,,,5.3864,0.96367,,
,,,,5.3868,0.96371,,
,,,,5.3872,0.96374,,
,,,,5.3876,0.96378,,
,,,,5.388,0.96382,,
,,,,5.3884,0.96386,,
,,,,5.3888,0.9639,,
,,,,5.3892,0.96393,,
,,,,5.3896,0.96397,,
,,,,5.39,0.96401,,
,,,,5.3904,0.96405,,
,,,,5.3908,0.96409,,
,,,,5.3912,0.96413,,
,,,,5.3916,0.96417,,
,,,,5.392,0.96421,,
,,,,5.3924,0.96425,,
,,,,5.3928,0.96429,,
,,,,5.3932,0.96433,,
,,,,5.3936,0.96437,,
,,,,5.394,0.96442,,
,,,,5.3944,0.96446,,
,,,,5.3948,0.9645,,
,,,,5.3952,0.96454,,
,,,,5.3956,0.96458,,
,,,,5.396,0.96463,,
,,,,5.3964,0.96467,,
,,,,5.3968,0.96471,,
,,,,5.3972,0.96475,,
,,,,5.3976,0.9648,,
,,,,5.398,0.96484,,
,,,,5.3984,0.96488,,
,,,,5.3988,0.96493,,
,,,,5.3992,0.96497,,
,,,,5.3996,0.96501,,
,,,,5.4,0.96506,,
,,,,5.4004,0.9651,,
,,,,5.4008,0.96515,,
,,,,5.4012,0.96519,,
,,,,5.4016,0.96523,,
,,,,5.402,0.96528,,
,,,,5.4024,0.96533,,
,,,,5.4028,0.96537,,
,,,,5.4032,0.96542,,
,,,,5.4036,0.96546,,
,,,,5.404,0.96551,,
,,,,5.4044,0.96555,,
,,,,5.4048,0.9656,,
,,,,5.4052,0.96565,,
,,,,5.4056,0.96569,,
,,,,5.406,0.96574,,
,,,,5.4064,0.96578,,
,,,,5.4068,0.96583,,
,,,,5.4072,0.96588,,
,,,,5.4076,0.96592,,
,,,,5.408,0.96597,,
,,,,5.4084,0.96602,,
,,,,5.4088,0.96607,,
,,,,5.4092,0.96611,,
,,,,5.4096,0.96616,,
,,,,5.41,0.96621,,
,,,,5.4104,0.96626,,
,,,,5.4108,0.9663,,
,,,,5.4112,0.96635,,
,,,,5.4116,0.9664,,
,,,,5.412,0.96645,,
,,,,5.4124,0.9665,,
,,,,5.4128,0.96654,,
,,,,5.4132,0.96659,,
,,,,5.4136,0.96664,,
,,,,5.414,0.96669,,
,,,,5.4144,0.96674,,
,,,,5.4148,0.96678,,
,,,,5.4152,0.96683,,
,,,,5.4156,0.96688,,
,,,,5.416,0.96693,,
,,,,5.4164,0.96698,,
,,,,5.4168,0.96702,,
,,,,5.4172,0.96707,,
,,,,5.4176,0.96712,,
,,,,5.418,0.96717,,
,,,,5.4184,0.96722,,


==> Data/projection,sTuning_linear,We=1,physicalTime.csv <==
time_projection,amp_projection,time_sTuning,amp_sTuning
0,0.99979,0,0.99983
7.9625E-06,0.99971,1.8146E-05,0.99966
1.5925E-05,0.99965,3.6292E-05,0.99957
2.3888E-05,0.9996,5.4437E-05,0.99948
3.185E-05,0.99956,7.2583E-05,0.99941
3.9813E-05,0.99952,9.0729E-05,0.99932
4.7775E-05,0.99949,0.00010887,0.99925
5.5738E-05,0.99945,0.00012702,0.99917
6.37E-05,0.99942,0.00014517,0.99908
7.1663E-05,0.99939,0.00016331,0.999
7.9625E-05,0.99935,0.00018146,0.9989
8.7588E-05,0.99932,0.0001996,0.9988
9.5551E-05,0.99929,0.00021775,0.9987
0.00010351,0.99925,0.00023589,0.99858
0.00011148,0.99922,0.00025404,0.99847
0.00011944,0.99918,0.00027219,0.99834
0.0001274,0.99915,0.00029033,0.99821
0.00013536,0.99911,0.00030848,0.99808
0.00014333,0.99907,0.00032662,0.99794
0.00015129,0.99903,0.00034477,0.99779
0.00015925,0.99899,0.00036292,0.99763
0.00016721,0.99895,0.00038106,0.99747
0.00017518,0.99891,0.00039921,0.9973
0.00018314,0.99887,0.00041735,0.99713
0.0001911,0.99883,0.0004355,0.99694
0.00019906,0.99879,0.00045364,0.99676
0.00020703,0.99874,0.00047179,0.99657
0.00021499,0.99869,0.00048994,0.99637
0.00022295,0.99865,0.00050808,0.99617
0.00023091,0.9986,0.00052623,0.99595
0.00023888,0.99855,0.00054437,0.99573
0.00024684,0.9985,0.00056252,0.99552
0.0002548,0.99845,0.00058066,0.99529
0.00026276,0.99839,0.00059881,0.99505
0.00027073,0.99834,0.00061696,0.99481
0.00027869,0.99828,0.0006351,0.99456
0.00028665,0.99823,0.00065325,0.99432
0.00029461,0.99817,0.00067139,0.99406
0.00030258,0.99811,0.00068954,0.9938
0.00031054,0.99805,0.00070768,0.99352
0.0003185,0.99799,0.00072583,0.99325
0.00032646,0.99792,0.00074398,0.99298
0.00033443,0.99786,0.00076212,0.99269
0.00034239,0.99779,0.00078027,0.99241
0.00035035,0.99773,0.00079841,0.99212
0.00035831,0.99766,0.00081656,0.99183
0.00036628,0.99759,0.0008347,0.99154
0.00037424,0.99751,0.00085285,0.99124
0.0003822,0.99744,0.000871,0.99095
0.00039016,0.99737,0.00088914,0.99064
0.00039813,0.99729,0.00090729,0.99034
0.00040609,0.99722,0.00092543,0.99003
0.00041405,0.99714,0.00094358,0.98972
0.00042201,0.99706,0.00096173,0.9894
0.00042998,0.99698,0.00097987,0.98908
0.00043794,0.9969,0.00099802,0.98876
0.0004459,0.99681,0.0010162,0.98843
0.00045387,0.99673,0.0010343,0.9881
0.00046183,0.99664,0.0010525,0.98778
0.00046979,0.99656,0.0010706,0.98744
0.00047775,0.99647,0.0010887,0.98709
0.00048572,0.99638,0.0011069,0.98675
0.00049368,0.99629,0.001125,0.9864
0.00050164,0.9962,0.0011432,0.98606
0.0005096,0.99611,0.0011613,0.9857
0.00051757,0.99601,0.0011795,0.98536
0.00052553,0.99592,0.0011976,0.985
0.00053349,0.99582,0.0012158,0.98465
0.00054145,0.99572,0.0012339,0.9843
0.00054942,0.99563,0.0012521,0.98395
0.00055738,0.99553,0.0012702,0.9836
0.00056534,0.99543,0.0012883,0.98324
0.0005733,0.99533,0.0013065,0.98288
0.00058127,0.99522,0.0013246,0.98252
0.00058923,0.99512,0.0013428,0.98216
0.00059719,0.99501,0.0013609,0.98179
0.00060515,0.99491,0.0013791,0.98143
0.00061312,0.9948,0.0013972,0.98105
0.00062108,0.99469,0.0014154,0.98068
0.00062904,0.99458,0.0014335,0.98031
0.000637,0.99447,0.0014517,0.97993
0.00064497,0.99436,0.0014698,0.97956
0.00065293,0.99425,0.001488,0.97918
0.00066089,0.99414,0.0015061,0.97881
0.00066885,0.99403,0.0015242,0.97844
0.00067682,0.99391,0.0015424,0.97807
0.00068478,0.9938,0.0015605,0.97769
0.00069274,0.99368,0.0015787,0.97733
0.0007007,0.99356,0.0015968,0.97695
0.00070867,0.99344,0.001615,0.97659
0.00071663,0.99332,0.0016331,0.97621
0.00072459,0.9932,0.0016513,0.97585
0.00073255,0.99308,0.0016694,0.97547
0.00074052,0.99296,0.0016876,0.9751
0.00074848,0.99283,0.0017057,0.97474
0.00075644,0.99271,0.0017238,0.97436
0.0007644,0.99258,0.001742,0.97399
0.00077237,0.99245,0.0017601,0.97361
0.00078033,0.99232,0.0017783,0.97323
0.00078829,0.99219,0.0017964,0.97285
0.00079625,0.99206,0.0018146,0.97248
0.00080422,0.99193,0.0018327,0.97211
0.00081218,0.9918,0.0018509,0.97174
0.00082014,0.99167,0.001869,0.97137
0.0008281,0.99154,0.0018872,0.971
0.00083607,0.9914,0.0019053,0.97063
0.00084403,0.99127,0.0019235,0.97027
0.00085199,0.99114,0.0019416,0.96991
0.00085995,0.99101,0.0019597,0.96954
0.00086792,0.99087,0.0019779,0.96919
0.00087588,0.99074,0.001996,0.96882
0.00088384,0.99061,0.0020142,0.96846
0.0008918,0.99047,0.0020323,0.96809
0.00089977,0.99034,0.0020505,0.96773
0.00090773,0.9902,0.0020686,0.96736
0.00091569,0.99006,0.0020868,0.967
0.00092366,0.98993,0.0021049,0.96663
0.00093162,0.98979,0.0021231,0.96627
0.00093958,0.98965,0.0021412,0.9659
0.00094754,0.98952,0.0021593,0.96555
0.00095551,0.98938,0.0021775,0.9652
0.00096347,0.98924,0.0021956,0.96484
0.00097143,0.9891,0.0022138,0.96449
0.00097939,0.98896,0.0022319,0.96414
0.00098736,0.98882,0.0022501,0.9638
0.00099532,0.98868,0.0022682,0.96345
0.0010033,0.98854,0.0022864,0.96311
0.0010112,0.98839,0.0023045,0.96276
0.0010192,0.98825,0.0023227,0.96242
0.0010272,0.98811,0.0023408,0.96208
0.0010351,0.98796,0.0023589,0.96174
0.0010431,0.98782,0.0023771,0.96141
0.0010511,0.98767,0.0023952,0.96107
0.001059,0.98753,0.0024134,0.96074
0.001067,0.98738,0.0024315,0.9604
0.0010749,0.98724,0.0024497,0.96007
0.0010829,0.98709,0.0024678,0.95973
0.0010909,0.98694,0.002486,0.95941
0.0010988,0.98679,0.0025041,0.95908
0.0011068,0.98664,0.0025223,0.95876
0.0011148,0.98649,0.0025404,0.95844
0.0011227,0.98634,0.0025586,0.95813
0.0011307,0.98619,0.0025767,0.95783
0.0011386,0.98604,0.0025948,0.95752
0.0011466,0.98589,0.002613,0.95721
0.0011546,0.98573,0.0026311,0.95692
0.0011625,0.98558,0.0026493,0.95662
0.0011705,0.98543,0.0026674,0.95632
0.0011785,0.98527,0.0026856,0.95604
0.0011864,0.98512,0.0027037,0.95574
0.0011944,0.98496,0.0027219,0.95546
0.0012023,0.9848,0.00274,0.95519
0.0012103,0.98464,0.0027582,0.9549
0.0012183,0.98449,0.0027763,0.95463
0.0012262,0.98433,0.0027944,0.95436
0.0012342,0.98417,0.0028126,0.95409
0.0012422,0.98401,0.0028307,0.95383
0.0012501,0.98385,0.0028489,0.95357
0.0012581,0.98369,0.002867,0.95331
0.001266,0.98353,0.0028852,0.95306
0.001274,0.98337,0.0029033,0.95281
0.001282,0.98321,0.0029215,0.95257
0.0012899,0.98305,0.0029396,0.95233
0.0012979,0.98289,0.0029578,0.9521
0.0013059,0.98273,0.0029759,0.95188
0.0013138,0.98257,0.0029941,0.95166
0.0013218,0.98241,0.0030122,0.95145
0.0013297,0.98225,0.0030303,0.95124
0.0013377,0.9821,0.0030485,0.95104
0.0013457,0.98194,0.0030666,0.95085
0.0013536,0.98178,0.0030848,0.95066
0.0013616,0.98162,0.0031029,0.95047
0.0013696,0.98146,0.0031211,0.9503
0.0013775,0.9813,0.0031392,0.95013
0.0013855,0.98114,0.0031574,0.94997
0.0013934,0.98098,0.0031755,0.94981
0.0014014,0.98082,0.0031937,0.94965
0.0014094,0.98066,0.0032118,0.94951
0.0014173,0.9805,0.0032299,0.94937
0.0014253,0.98034,0.0032481,0.94924
0.0014333,0.98018,0.0032662,0.94912
0.0014412,0.98002,0.0032844,0.94899
0.0014492,0.97986,0.0033025,0.94888
0.0014571,0.9797,0.0033207,0.94878
0.0014651,0.97954,0.0033388,0.94868
0.0014731,0.97938,0.003357,0.94859
0.001481,0.97921,0.0033751,0.94851
0.001489,0.97905,0.0033933,0.94843
0.001497,0.97889,0.0034114,0.94836
0.0015049,0.97873,0.0034295,0.9483
0.0015129,0.97856,0.0034477,0.94824
0.0015208,0.9784,0.0034658,0.94819
0.0015288,0.97824,0.003484,0.94815
0.0015368,0.97808,0.0035021,0.94811
0.0015447,0.97792,0.0035203,0.94809
0.0015527,0.97775,0.0035384,0.94806
0.0015607,0.97759,0.0035566,0.94805
0.0015686,0.97743,0.0035747,0.94805
0.0015766,0.97726,0.0035929,0.94805
0.0015845,0.9771,0.003611,0.94805
0.0015925,0.97693,0.0036292,0.94807
0.0016005,0.97677,0.0036473,0.94809
0.0016084,0.9766,0.0036654,0.94812
0.0016164,0.97643,0.0036836,0.94815
0.0016244,0.97627,0.0037017,0.9482
0.0016323,0.9761,0.0037199,0.94824
0.0016403,0.97594,0.003738,0.9483
0.0016482,0.97578,0.0037562,0.94836
0.0016562,0.97561,0.0037743,0.94843
0.0016642,0.97545,0.0037925,0.94851
0.0016721,0.97529,0.0038106,0.94859
0.0016801,0.97512,0.0038288,0.94868
0.0016881,0.97496,0.0038469,0.94877
0.001696,0.9748,0.003865,0.94888
0.001704,0.97464,0.0038832,0.94899
0.0017119,0.97448,0.0039013,0.9491
0.0017199,0.97432,0.0039195,0.94922
0.0017279,0.97416,0.0039376,0.94935
0.0017358,0.974,0.0039558,0.94949
0.0017438,0.97384,0.0039739,0.94962
0.0017518,0.97368,0.0039921,0.94977
0.0017597,0.97352,0.0040102,0.94992
0.0017677,0.97337,0.0040284,0.95007
0.0017756,0.97321,0.0040465,0.95024
0.0017836,0.97305,0.0040646,0.95041
0.0017916,0.97289,0.0040828,0.95058
0.0017995,0.97273,0.0041009,0.95076
0.0018075,0.97258,0.0041191,0.95095
0.0018155,0.97242,0.0041372,0.95114
0.0018234,0.97226,0.0041554,0.95134
0.0018314,0.9721,0.0041735,0.95154
0.0018393,0.97194,0.0041917,0.95175
0.0018473,0.97178,0.0042098,0.95196
0.0018553,0.97162,0.004228,0.95218
0.0018632,0.97146,0.0042461,0.95241
0.0018712,0.9713,0.0042643,0.95263
0.0018792,0.97115,0.0042824,0.95287
0.0018871,0.97099,0.0043005,0.95311
0.0018951,0.97083,0.0043187,0.95336
0.001903,0.97067,0.0043368,0.95361
0.001911,0.97052,0.004355,0.95385
0.001919,0.97036,0.0043731,0.95411
0.0019269,0.9702,0.0043913,0.95437
0.0019349,0.97004,0.0044094,0.95463
0.0019429,0.96988,0.0044276,0.9549
0.0019508,0.96972,0.0044457,0.95517
0.0019588,0.96956,0.0044639,0.95544
0.0019667,0.9694,0.004482,0.95572
0.0019747,0.96924,0.0045001,0.95599
0.0019827,0.96908,0.0045183,0.95627
0.0019906,0.96892,0.0045364,0.95656
0.0019986,0.96876,0.0045546,0.95684
0.0020066,0.96861,0.0045727,0.95713
0.0020145,0.96845,0.0045909,0.95743
0.0020225,0.96829,0.004609,0.95772
0.0020304,0.96813,0.0046272,0.95802
0.0020384,0.96797,0.0046453,0.95833
0.0020464,0.96782,0.0046635,0.95863
0.0020543,0.96766,0.0046816,0.95894
0.0020623,0.96751,0.0046998,0.95925
0.0020703,0.96735,0.0047179,0.95957
0.0020782,0.9672,0.004736,0.95989
0.0020862,0.96704,0.0047542,0.96021
0.0020941,0.96689,0.0047723,0.96054
0.0021021,0.96673,0.0047905,0.96087
0.0021101,0.96658,0.0048086,0.96119
0.002118,0.96643,0.0048268,0.96152
0.002126,0.96627,0.0048449,0.96184
0.002134,0.96612,0.0048631,0.96217
0.0021419,0.96597,0.0048812,0.9625
0.0021499,0.96582,0.0048994,0.96283
0.0021578,0.96567,0.0049175,0.96317
0.0021658,0.96551,0.0049356,0.9635
0.0021738,0.96536,0.0049538,0.96384
0.0021817,0.96521,0.0049719,0.96417
0.0021897,0.96506,0.0049901,0.96451
0.0021977,0.96491,0.0050082,0.96485
0.0022056,0.96476,0.0050264,0.9652
0.0022136,0.96461,0.0050445,0.96554
0.0022215,0.96446,0.0050627,0.96588
0.0022295,0.96431,0.0050808,0.96623
0.0022375,0.96416,0.005099,0.96659
0.0022454,0.96401,0.0051171,0.96694
0.0022534,0.96386,0.0051352,0.9673
0.0022614,0.96371,0.0051534,0.96765
0.0022693,0.96356,0.0051715,0.96801
0.0022773,0.96341,0.0051897,0.96835
0.0022853,0.96326,0.0052078,0.96871
0.0022932,0.96312,0.005226,0.96906
0.0023012,0.96297,0.0052441,0.96941
0.0023091,0.96282,0.0052623,0.96976
0.0023171,0.96267,0.0052804,0.97012
0.0023251,0.96252,0.0052986,0.97047
0.002333,0.96237,0.0053167,0.97082
0.002341,0.96222,0.0053349,0.97118
0.002349,0.96208,0.005353,0.97153
0.0023569,0.96193,0.0053711,0.97189
0.0023649,0.96178,0.0053893,0.97225
0.0023728,0.96163,0.0054074,0.97261
0.0023808,0.96148,0.0054256,0.97297
0.0023888,0.96134,0.0054437,0.97333
0.0023967,0.96119,0.0054619,0.97369
0.0024047,0.96104,0.00548,0.97406
0.0024127,0.96089,0.0054982,0.97441
0.0024206,0.96075,0.0055163,0.97478
0.0024286,0.9606,0.0055345,0.97513
0.0024365,0.96045,0.0055526,0.97548
0.0024445,0.96031,0.0055707,0.97584
0.0024525,0.96017,0.0055889,0.97619
0.0024604,0.96002,0.005607,0.97655
0.0024684,0.95988,0.0056252,0.9769
0.0024764,0.95974,0.0056433,0.97725
0.0024843,0.9596,0.0056615,0.9776
0.0024923,0.95946,0.0056796,0.97796
0.0025002,0.95932,0.0056978,0.9783
0.0025082,0.95918,0.0057159,0.97866
0.0025162,0.95904,0.0057341,0.97901
0.0025241,0.9589,0.0057522,0.97936
0.0025321,0.95876,0.0057704,0.97971
0.0025401,0.95863,0.0057885,0.98006
0.002548,0.95849,0.0058066,0.98042
0.002556,0.95835,0.0058248,0.98076
0.0025639,0.95822,0.0058429,0.98111
0.0025719,0.95808,0.0058611,0.98146
0.0025799,0.95795,0.0058792,0.9818
0.0025878,0.95782,0.0058974,0.98214
0.0025958,0.95768,0.0059155,0.98247
0.0026038,0.95755,0.0059337,0.98281
0.0026117,0.95742,0.0059518,0.98314
0.0026197,0.95729,0.00597,0.98347
0.0026276,0.95716,0.0059881,0.98379
0.0026356,0.95703,0.0060062,0.98411
0.0026436,0.9569,0.0060244,0.98443
0.0026515,0.95677,0.0060425,0.98476
0.0026595,0.95664,0.0060607,0.98507
0.0026675,0.95651,0.0060788,0.98539
0.0026754,0.95639,0.006097,0.98571
0.0026834,0.95626,0.0061151,0.98602
0.0026913,0.95613,0.0061333,0.98633
0.0026993,0.956,0.0061514,0.98664
0.0027073,0.95588,0.0061696,0.98695
0.0027152,0.95575,0.0061877,0.98725
0.0027232,0.95563,0.0062058,0.98755
0.0027312,0.9555,0.006224,0.98784
0.0027391,0.95538,0.0062421,0.98813
0.0027471,0.95526,0.0062603,0.98842
0.002755,0.95514,0.0062784,0.98869
0.002763,0.95502,0.0062966,0.98896
0.002771,0.9549,0.0063147,0.98924
0.0027789,0.95478,0.0063329,0.9895
0.0027869,0.95466,0.006351,0.98976
0.0027949,0.95454,0.0063692,0.99002
0.0028028,0.95442,0.0063873,0.99028
0.0028108,0.9543,0.0064055,0.99052
0.0028187,0.95419,0.0064236,0.99076
0.0028267,0.95407,0.0064417,0.991
0.0028347,0.95395,0.0064599,0.99124
0.0028426,0.95384,0.006478,0.99147
0.0028506,0.95372,0.0064962,0.99169
0.0028586,0.95361,0.0065143,0.99191
0.0028665,0.9535,0.0065325,0.99213
0.0028745,0.95338,0.0065506,0.99234
0.0028824,0.95327,0.0065688,0.99255
0.0028904,0.95316,0.0065869,0.99274
0.0028984,0.95305,0.0066051,0.99294
0.0029063,0.95294,0.0066232,0.99312
0.0029143,0.95283,0.0066413,0.99332
0.0029223,0.95273,0.0066595,0.99349
0.0029302,0.95262,0.0066776,0.99366
0.0029382,0.95252,0.0066958,0.99382
0.0029461,0.95241,0.0067139,0.99399
0.0029541,0.95231,0.0067321,0.99414
0.0029621,0.95221,0.0067502,0.99428
0.00297,0.95211,0.0067684,0.99443
0.002978,0.95201,0.0067865,0.99456
0.002986,0.95191,0.0068047,0.99469
0.0029939,0.95182,0.0068228,0.9948
0.0030019,0.95172,0.006841,0.99492
0.0030098,0.95163,0.0068591,0.99503
0.0030178,0.95153,0.0068772,0.99513
0.0030258,0.95144,0.0068954,0.99522
0.0030337,0.95135,0.0069135,0.99531
0.0030417,0.95126,0.0069317,0.99539
0.0030497,0.95117,0.0069498,0.99547
0.0030576,0.95108,0.006968,0.99553
0.0030656,0.951,0.0069861,0.9956
0.0030735,0.95091,0.0070043,0.99565
0.0030815,0.95083,0.0070224,0.9957
0.0030895,0.95074,0.0070406,0.99574
0.0030974,0.95066,0.0070587,0.99577
0.0031054,0.95058,0.0070768,0.9958
0.0031134,0.9505,0.007095,0.99582
0.0031213,0.95043,0.0071131,0.99584
0.0031293,0.95035,0.0071313,0.99585
0.0031372,0.95027,0.0071494,0.99585
0.0031452,0.9502,0.0071676,0.99584
0.0031532,0.95013,0.0071857,0.99583
0.0031611,0.95006,0.0072039,0.99581
0.0031691,0.94998,0.007222,0.99579
0.0031771,0.94991,0.0072402,0.99575
0.003185,0.94985,0.0072583,0.99572
0.003193,0.94978,0.0072764,0.99567
0.0032009,0.94971,0.0072946,0.99563
0.0032089,0.94965,0.0073127,0.99556
0.0032169,0.94958,0.0073309,0.9955
0.0032248,0.94952,0.007349,0.99543
0.0032328,0.94946,0.0073672,0.99536
0.0032408,0.9494,0.0073853,0.99528
0.0032487,0.94934,0.0074035,0.99519
0.0032567,0.94929,0.0074216,0.99509
0.0032646,0.94923,0.0074398,0.99499
0.0032726,0.94918,0.0074579,0.99489
0.0032806,0.94912,0.0074761,0.99477
0.0032885,0.94907,0.0074942,0.99465
0.0032965,0.94902,0.0075123,0.99452
0.0033045,0.94897,0.0075305,0.9944
0.0033124,0.94892,0.0075486,0.99426
0.0033204,0.94888,0.0075668,0.99411
0.0033283,0.94883,0.0075849,0.99397
0.0033363,0.94879,0.0076031,0.99381
0.0033443,0.94874,0.0076212,0.99365
0.0033522,0.9487,0.0076394,0.99349
0.0033602,0.94866,0.0076575,0.99331
0.0033682,0.94862,0.0076757,0.99313
0.0033761,0.94859,0.0076938,0.99295
0.0033841,0.94855,0.0077119,0.99277
0.003392,0.94851,0.0077301,0.99258
0.0034,0.94848,0.0077482,0.99237
0.003408,0.94845,0.0077664,0.99217
0.0034159,0.94842,0.0077845,0.99197
0.0034239,0.94839,0.0078027,0.99176
0.0034319,0.94836,0.0078208,0.99155
0.0034398,0.94834,0.007839,0.99133
0.0034478,0.94831,0.0078571,0.99111
0.0034557,0.94829,0.0078753,0.99089
0.0034637,0.94827,0.0078934,0.99066
0.0034717,0.94824,0.0079116,0.99042
0.0034796,0.94822,0.0079297,0.99018
0.0034876,0.9482,0.0079478,0.98994
0.0034956,0.94819,0.007966,0.9897
0.0035035,0.94817,0.0079841,0.98945
0.0035115,0.94816,0.0080023,0.98919
0.0035194,0.94814,0.0080204,0.98894
0.0035274,0.94813,0.0080386,0.98868
0.0035354,0.94812,0.0080567,0.98841
0.0035433,0.94811,0.0080749,0.98815
0.0035513,0.9481,0.008093,0.98787
0.0035593,0.9481,0.0081112,0.9876
0.0035672,0.94809,0.0081293,0.98732
0.0035752,0.94809,0.0081474,0.98703
0.0035831,0.94809,0.0081656,0.98674
0.0035911,0.94809,0.0081837,0.98645
0.0035991,0.94809,0.0082019,0.98615
0.003607,0.94809,0.00822,0.98586
0.003615,0.94809,0.0082382,0.98556
0.003623,0.9481,0.0082563,0.98526
0.0036309,0.9481,0.0082745,0.98497
0.0036389,0.94811,0.0082926,0.98467
0.0036468,0.94812,0.0083108,0.98436
0.0036548,0.94813,0.0083289,0.98405
0.0036628,0.94814,0.008347,0.98374
0.0036707,0.94815,0.0083652,0.98343
0.0036787,0.94817,0.0083833,0.98312
0.0036867,0.94818,0.0084015,0.9828
0.0036946,0.9482,0.0084196,0.98249
0.0037026,0.94822,0.0084378,0.98216
0.0037105,0.94824,0.0084559,0.98185
0.0037185,0.94826,0.0084741,0.98152
0.0037265,0.94828,0.0084922,0.9812
0.0037344,0.94831,0.0085104,0.98086
0.0037424,0.94833,0.0085285,0.98053
0.0037504,0.94836,0.0085467,0.98019
0.0037583,0.94839,0.0085648,0.97985
0.0037663,0.94842,0.0085829,0.9795
0.0037742,0.94845,0.0086011,0.97917
0.0037822,0.94848,0.0086192,0.97882
0.0037902,0.94851,0.0086374,0.97848
0.0037981,0.94855,0.0086555,0.97815
0.0038061,0.94858,0.0086737,0.9778
0.0038141,0.94862,0.0086918,0.97746
0.003822,0.94866,0.00871,0.97711
0.00383,0.9487,0.0087281,0.97677
0.0038379,0.94874,0.0087463,0.97642
0.0038459,0.94878,0.0087644,0.97608
0.0038539,0.94882,0.0087825,0.97572
0.0038618,0.94886,0.0088007,0.97538
0.0038698,0.94891,0.0088188,0.97502
0.0038778,0.94896,0.008837,0.97467
0.0038857,0.94901,0.0088551,0.97431
0.0038937,0.94905,0.0088733,0.97395
0.0039016,0.9491,0.0088914,0.9736
0.0039096,0.94916,0.0089096,0.97323
0.0039176,0.94921,0.0089277,0.97287
0.0039255,0.94926,0.0089459,0.9725
0.0039335,0.94932,0.008964,0.97215
0.0039415,0.94937,0.0089822,0.97178
0.0039494,0.94943,0.0090003,0.97143
0.0039574,0.94949,0.0090184,0.97106
0.0039653,0.94955,0.0090366,0.97071
0.0039733,0.94961,0.0090547,0.97035
0.0039813,0.94967,0.0090729,0.96999
0.0039892,0.94973,0.009091,0.96963
0.0039972,0.9498,0.0091092,0.96928
0.0040052,0.94986,0.0091273,0.96892
0.0040131,0.94993,0.0091455,0.96856
0.0040211,0.95,0.0091636,0.96821
0.004029,0.95007,0.0091818,0.96784
0.004037,0.95014,0.0091999,0.96749
0.004045,0.95021,0.009218,0.96712
0.0040529,0.95028,0.0092362,0.96676
0.0040609,0.95036,0.0092543,0.96639
0.0040689,0.95043,0.0092725,0.96604
0.0040768,0.95051,0.0092906,0.96568
0.0040848,0.95058,0.0093088,0.96533
0.0040927,0.95066,0.0093269,0.96497
0.0041007,0.95074,0.0093451,0.96463
0.0041087,0.95082,0.0093632,0.96428
0.0041166,0.9509,0.0093814,0.96394
0.0041246,0.95098,0.0093995,0.96359
0.0041326,0.95107,0.0094176,0.96325
0.0041405,0.95115,0.0094358,0.96292
0.0041485,0.95124,0.0094539,0.96258
0.0041564,0.95133,0.0094721,0.96224
0.0041644,0.95142,0.0094902,0.9619
0.0041724,0.95151,0.0095084,0.96157
0.0041803,0.9516,0.0095265,0.96123
0.0041883,0.95169,0.0095447,0.9609
0.0041963,0.95178,0.0095628,0.96057
0.0042042,0.95187,0.009581,0.96024
0.0042122,0.95197,0.0095991,0.95992
0.0042201,0.95206,0.0096173,0.95959
0.0042281,0.95216,0.0096354,0.95927
0.0042361,0.95225,0.0096535,0.95895
0.004244,0.95235,0.0096717,0.95864
0.004252,0.95245,0.0096898,0.95833
0.00426,0.95255,0.009708,0.95803
0.0042679,0.95266,0.0097261,0.95773
0.0042759,0.95276,0.0097443,0.95743
0.0042838,0.95286,0.0097624,0.95713
0.0042918,0.95297,0.0097806,0.95685
0.0042998,0.95308,0.0097987,0.95657
0.0043077,0.95319,0.0098169,0.95628
0.0043157,0.95329,0.009835,0.956
0.0043237,0.9534,0.0098531,0.95573
0.0043316,0.95352,0.0098713,0.95545
0.0043396,0.95363,0.0098894,0.95519
0.0043475,0.95374,0.0099076,0.95493
0.0043555,0.95385,0.0099257,0.95466
0.0043635,0.95396,0.0099439,0.95441
0.0043714,0.95408,0.009962,0.95416
0.0043794,0.95419,0.0099802,0.95391
0.0043874,0.95431,0.0099983,0.95366
0.0043953,0.95442,0.010016,0.95343
0.0044033,0.95454,0.010035,0.95319
0.0044112,0.95465,0.010053,0.95296
0.0044192,0.95477,0.010071,0.95273
0.0044272,0.95489,0.010089,0.95251
0.0044351,0.95501,0.010107,0.9523
0.0044431,0.95513,0.010125,0.9521
0.0044511,0.95525,0.010143,0.95189
0.004459,0.95536,0.010162,0.9517
0.004467,0.95549,0.01018,0.9515
0.0044749,0.95561,0.010198,0.95132
0.0044829,0.95573,0.010216,0.95115
0.0044909,0.95585,0.010234,0.95097
0.0044988,0.95597,0.010252,0.95081
0.0045068,0.95609,0.01027,0.95064
0.0045148,0.95622,0.010289,0.95049
0.0045227,0.95634,0.010307,0.95034
0.0045307,0.95646,0.010325,0.9502
0.0045387,0.95659,0.010343,0.95006
0.0045466,0.95671,0.010361,0.94993
0.0045546,0.95684,0.010379,0.9498
0.0045625,0.95697,0.010398,0.94968
0.0045705,0.95709,0.010416,0.94957
0.0045785,0.95722,0.010434,0.94947
0.0045864,0.95735,0.010452,0.94936
0.0045944,0.95748,0.01047,0.94926
0.0046024,0.95761,0.010488,0.94918
0.0046103,0.95774,0.010506,0.94909
0.0046183,0.95787,0.010525,0.94902
0.0046262,0.958,0.010543,0.94895
0.0046342,0.95813,0.010561,0.94888
0.0046422,0.95826,0.010579,0.94883
0.0046501,0.95839,0.010597,0.94877
0.0046581,0.95853,0.010615,0.94873
0.0046661,0.95866,0.010633,0.94869
0.004674,0.9588,0.010652,0.94866
0.004682,0.95893,0.01067,0.94863
0.0046899,0.95907,0.010688,0.94861
0.0046979,0.95921,0.010706,0.9486
0.0047059,0.95934,0.010724,0.94859
0.0047138,0.95948,0.010742,0.94859
0.0047218,0.95962,0.01076,0.94859
0.0047298,0.95976,0.010779,0.9486
0.0047377,0.9599,0.010797,0.94862
0.0047457,0.96004,0.010815,0.94864
0.0047536,0.96018,0.010833,0.94867
0.0047616,0.96033,0.010851,0.9487
0.0047696,0.96047,0.010869,0.94874
0.0047775,0.96061,0.010887,0.94879
0.0047855,0.96076,0.010906,0.94884
0.0047935,0.9609,0.010924,0.9489
0.0048014,0.96105,0.010942,0.94896
0.0048094,0.96119,0.01096,0.94903
0.0048173,0.96134,0.010978,0.9491
0.0048253,0.96148,0.010996,0.94919
0.0048333,0.96163,0.011014,0.94927
0.0048412,0.96177,0.011033,0.94936
0.0048492,0.96192,0.011051,0.94946
0.0048572,0.96206,0.011069,0.94956
0.0048651,0.96221,0.011087,0.94967
0.0048731,0.96235,0.011105,0.94978
0.004881,0.9625,0.011123,0.9499
0.004889,0.96264,0.011141,0.95002
0.004897,0.96279,0.01116,0.95015
0.0049049,0.96294,0.011178,0.95029
0.0049129,0.96308,0.011196,0.95042
0.0049209,0.96323,0.011214,0.95057
0.0049288,0.96338,0.011232,0.95072
0.0049368,0.96352,0.01125,0.95087
0.0049447,0.96367,0.011269,0.95103
0.0049527,0.96381,0.011287,0.95119
0.0049607,0.96396,0.011305,0.95136
0.0049686,0.96411,0.011323,0.95153
0.0049766,0.96425,0.011341,0.95171
0.0049846,0.9644,0.011359,0.9519
0.0049925,0.96455,0.011377,0.95208
0.0050005,0.96469,0.011396,0.95227
0.0050084,0.96484,0.011414,0.95246
0.0050164,0.96499,0.011432,0.95267
0.0050244,0.96513,0.01145,0.95288
0.0050323,0.96528,0.011468,0.95309
0.0050403,0.96543,0.011486,0.9533
0.0050483,0.96558,0.011504,0.95352
0.0050562,0.96572,0.011523,0.95374
0.0050642,0.96587,0.011541,0.95397
0.0050721,0.96602,0.011559,0.9542
0.0050801,0.96617,0.011577,0.95443
0.0050881,0.96632,0.011595,0.95467
0.005096,0.96647,0.011613,0.95491
0.005104,0.96662,0.011631,0.95515
0.005112,0.96677,0.01165,0.95539
0.0051199,0.96692,0.011668,0.95564
0.0051279,0.96707,0.011686,0.95589
0.0051358,0.96722,0.011704,0.95615
0.0051438,0.96737,0.011722,0.9564
0.0051518,0.96752,0.01174,0.95666
0.0051597,0.96768,0.011758,0.95693
0.0051677,0.96783,0.011777,0.95719
0.0051757,0.96798,0.011795,0.95746
0.0051836,0.96814,0.011813,0.95773
0.0051916,0.96829,0.011831,0.95801
0.0051995,0.96845,0.011849,0.95828
0.0052075,0.9686,0.011867,0.95857
0.0052155,0.96876,0.011885,0.95885
0.0052234,0.96891,0.011904,0.95914
0.0052314,0.96907,0.011922,0.95944
0.0052394,0.96922,0.01194,0.95974
0.0052473,0.96938,0.011958,0.96004
0.0052553,0.96953,0.011976,0.96035
0.0052632,0.96969,0.011994,0.96065
0.0052712,0.96984,0.012012,0.96096
0.0052792,0.97,0.012031,0.96127
0.0052871,0.97015,0.012049,0.96158
0.0052951,0.9703,0.012067,0.96188
0.0053031,0.97046,0.012085,0.96219
0.005311,0.97061,0.012103,0.96251
0.005319,0.97076,0.012121,0.96283
0.0053269,0.97092,0.01214,0.96314
0.0053349,0.97107,0.012158,0.96346
0.0053429,0.97122,0.012176,0.96379
0.0053508,0.97137,0.012194,0.96411
0.0053588,0.97153,0.012212,0.96444
0.0053668,0.97168,0.01223,0.96476
0.0053747,0.97183,0.012248,0.96509
0.0053827,0.97198,0.012267,0.96542
0.0053906,0.97214,0.012285,0.96576
0.0053986,0.97229,0.012303,0.96609
0.0054066,0.97244,0.012321,0.96644
0.0054145,0.97259,0.012339,0.96678
0.0054225,0.97275,0.012357,0.96713
0.0054305,0.9729,0.012375,0.96747
0.0054384,0.97305,0.012394,0.96782
0.0054464,0.9732,0.012412,0.96816
0.0054543,0.97335,0.01243,0.96851
0.0054623,0.97351,0.012448,0.96885
0.0054703,0.97366,0.012466,0.9692
0.0054782,0.97381,0.012484,0.96954
0.0054862,0.97396,0.012502,0.96988
0.0054942,0.97411,0.012521,0.97023
0.0055021,0.97426,0.012539,0.97058
0.0055101,0.97441,0.012557,0.97093
0.005518,0.97457,0.012575,0.97127
0.005526,0.97472,0.012593,0.97163
0.005534,0.97487,0.012611,0.97198
0.0055419,0.97503,0.012629,0.97233
0.0055499,0.97518,0.012648,0.97268
0.0055579,0.97534,0.012666,0.97304
0.0055658,0.97549,0.012684,0.97339
0.0055738,0.97565,0.012702,0.97375
0.0055817,0.97581,0.01272,0.9741
0.0055897,0.97596,0.012738,0.97445
0.0055977,0.97612,0.012756,0.97481
0.0056056,0.97627,0.012775,0.97515
0.0056136,0.97643,0.012793,0.9755
0.0056216,0.97659,0.012811,0.97585
0.0056295,0.97675,0.012829,0.97619
0.0056375,0.9769,0.012847,0.97653
0.0056454,0.97706,0.012865,0.97687
0.0056534,0.97722,0.012883,0.97721
0.0056614,0.97738,0.012902,0.97756
0.0056693,0.97753,0.01292,0.97789
0.0056773,0.97769,0.012938,0.97824
0.0056853,0.97784,0.012956,0.97857
0.0056932,0.978,0.012974,0.97891
0.0057012,0.97815,0.012992,0.97925
0.0057091,0.9783,0.013011,0.97958
0.0057171,0.97845,0.013029,0.97992
0.0057251,0.97861,0.013047,0.98025
0.005733,0.97876,0.013065,0.98058
0.005741,0.97891,0.013083,0.98091
0.005749,0.97906,0.013101,0.98124
0.0057569,0.97921,0.013119,0.98156
0.0057649,0.97936,0.013138,0.98188
0.0057728,0.97951,0.013156,0.98219
0.0057808,0.97966,0.013174,0.98251
0.0057888,0.97981,0.013192,0.98281
0.0057967,0.97996,0.01321,0.98311
0.0058047,0.98011,0.013228,0.98342
0.0058127,0.98026,0.013246,0.98371
0.0058206,0.98041,0.013265,0.98401
0.0058286,0.98056,0.013283,0.98431
0.0058365,0.98071,0.013301,0.98459
0.0058445,0.98086,0.013319,0.98488
0.0058525,0.98101,0.013337,0.98517
0.0058604,0.98115,0.013355,0.98544
0.0058684,0.9813,0.013373,0.98572
0.0058764,0.98145,0.013392,0.986
0.0058843,0.9816,0.01341,0.98627
0.0058923,0.98175,0.013428,0.98654
0.0059002,0.98189,0.013446,0.98681
0.0059082,0.98204,0.013464,0.98706
0.0059162,0.98219,0.013482,0.98733
0.0059241,0.98233,0.0135,0.98758
0.0059321,0.98248,0.013519,0.98782
0.0059401,0.98263,0.013537,0.98807
0.005948,0.98277,0.013555,0.98829
0.005956,0.98292,0.013573,0.98853
0.0059639,0.98307,0.013591,0.98875
0.0059719,0.98321,0.013609,0.98897
0.0059799,0.98336,0.013627,0.98919
0.0059878,0.9835,0.013646,0.9894
0.0059958,0.98365,0.013664,0.9896
0.0060038,0.98379,0.013682,0.9898
0.0060117,0.98394,0.0137,0.98999
0.0060197,0.98408,0.013718,0.99019
0.0060276,0.98423,0.013736,0.99037
0.0060356,0.98437,0.013754,0.99055
0.0060436,0.98452,0.013773,0.99072
0.0060515,0.98466,0.013791,0.99089
0.0060595,0.9848,0.013809,0.99105
0.0060675,0.98494,0.013827,0.99121
0.0060754,0.98508,0.013845,0.99136
0.0060834,0.98522,0.013863,0.99151
0.0060913,0.98536,0.013882,0.99165
0.0060993,0.9855,0.0139,0.99179
0.0061073,0.98564,0.013918,0.99191
0.0061152,0.98578,0.013936,0.99204
0.0061232,0.98592,0.013954,0.99216
0.0061312,0.98605,0.013972,0.99227
0.0061391,0.98619,0.01399,0.99238
0.0061471,0.98632,0.014009,0.99248
0.006155,0.98645,0.014027,0.99257
0.006163,0.98659,0.014045,0.99266
0.006171,0.98672,0.014063,0.99276
0.0061789,0.98685,0.014081,0.99283
0.0061869,0.98698,0.014099,0.9929
0.0061949,0.98711,0.014117,0.99297
0.0062028,0.98724,0.014136,0.99304
0.0062108,0.98737,0.014154,0.99309
0.0062187,0.98749,0.014172,0.99314
0.0062267,0.98762,0.01419,0.99318
0.0062347,0.98775,0.014208,0.99322
0.0062426,0.98787,0.014226,0.99325
0.0062506,0.988,0.014244,0.99327
0.0062586,0.98812,0.014263,0.99329
0.0062665,0.98824,0.014281,0.99331
0.0062745,0.98836,0.014299,0.99332
0.0062824,0.98849,0.014317,0.99332
0.0062904,0.98861,0.014335,0.99331
0.0062984,0.98873,0.014353,0.9933
0.0063063,0.98884,0.014371,0.99329
0.0063143,0.98896,0.01439,0.99327
0.0063223,0.98908,0.014408,0.99324
0.0063302,0.9892,0.014426,0.99321
0.0063382,0.98931,0.014444,0.99317
0.0063461,0.98943,0.014462,0.99312
0.0063541,0.98954,0.01448,0.99307
0.0063621,0.98966,0.014498,0.99302
0.00637,0.98977,0.014517,0.99296
0.006378,0.98988,0.014535,0.99289
0.006386,0.98999,0.014553,0.99282
0.0063939,0.9901,0.014571,0.99274
0.0064019,0.99021,0.014589,0.99266
0.0064098,0.99032,0.014607,0.99257
0.0064178,0.99043,0.014625,0.99248
0.0064258,0.99054,0.014644,0.99238
0.0064337,0.99064,0.014662,0.99228
0.0064417,0.99075,0.01468,0.99217
0.0064497,0.99085,0.014698,0.99206
0.0064576,0.99096,0.014716,0.99194
0.0064656,0.99106,0.014734,0.99181
0.0064735,0.99117,0.014753,0.99169
0.0064815,0.99127,0.014771,0.99156
0.0064895,0.99137,0.014789,0.99142
0.0064974,0.99148,0.014807,0.99128
0.0065054,0.99158,0.014825,0.99113
0.0065134,0.99168,0.014843,0.99098
0.0065213,0.99177,0.014861,0.99083
0.0065293,0.99187,0.01488,0.99066
0.0065372,0.99197,0.014898,0.9905
0.0065452,0.99207,0.014916,0.99033
0.0065532,0.99216,0.014934,0.99016
0.0065611,0.99226,0.014952,0.98999
0.0065691,0.99235,0.01497,0.9898
0.0065771,0.99244,0.014988,0.98961
0.006585,0.99254,0.015007,0.98943
0.006593,0.99263,0.015025,0.98923
0.0066009,0.99272,0.015043,0.98903
0.0066089,0.9928,0.015061,0.98882
0.0066169,0.99289,0.015079,0.98862
0.0066248,0.99298,0.015097,0.98841
0.0066328,0.99306,0.015115,0.98819
0.0066408,0.99314,0.015134,0.98797
0.0066487,0.99322,0.015152,0.98774
0.0066567,0.9933,0.01517,0.98751
0.0066646,0.99338,0.015188,0.98728
0.0066726,0.99346,0.015206,0.98704
0.0066806,0.99354,0.015224,0.9868
0.0066885,0.99361,0.015242,0.98655
0.0066965,0.99369,0.015261,0.9863
0.0067045,0.99376,0.015279,0.98605
0.0067124,0.99383,0.015297,0.9858
0.0067204,0.9939,0.015315,0.98554
0.0067283,0.99397,0.015333,0.98528
0.0067363,0.99404,0.015351,0.98502
0.0067443,0.99411,0.015369,0.98475
0.0067522,0.99417,0.015388,0.98449
0.0067602,0.99424,0.015406,0.98422
0.0067682,0.9943,0.015424,0.98394
0.0067761,0.99436,0.015442,0.98367
0.0067841,0.99443,0.01546,0.98339
0.0067921,0.99449,0.015478,0.98311
0.0068,0.99454,0.015496,0.98283
0.006808,0.9946,0.015515,0.98254
0.0068159,0.99466,0.015533,0.98225
0.0068239,0.99471,0.015551,0.98195
0.0068319,0.99476,0.015569,0.98166
0.0068398,0.99482,0.015587,0.98136
0.0068478,0.99487,0.015605,0.98105
0.0068558,0.99491,0.015623,0.98075
0.0068637,0.99496,0.015642,0.98043
0.0068717,0.99501,0.01566,0.98012
0.0068796,0.99505,0.015678,0.97981
0.0068876,0.9951,0.015696,0.97949
0.0068956,0.99514,0.015714,0.97917
0.0069035,0.99518,0.015732,0.97885
0.0069115,0.99522,0.015751,0.97853
0.0069195,0.99526,0.015769,0.97821
0.0069274,0.9953,0.015787,0.97788
0.0069354,0.99533,0.015805,0.97756
0.0069433,0.99537,0.015823,0.97723
0.0069513,0.9954,0.015841,0.9769
0.0069593,0.99544,0.015859,0.97658
0.0069672,0.99547,0.015878,0.97625
0.0069752,0.9955,0.015896,0.97592
0.0069832,0.99553,0.015914,0.97559
0.0069911,0.99556,0.015932,0.97525
0.0069991,0.99558,0.01595,0.97491
0.007007,0.99561,0.015968,0.97457
0.007015,0.99563,0.015986,0.97423
0.007023,0.99566,0.016005,0.97388
0.0070309,0.99568,0.016023,0.97354
0.0070389,0.9957,0.016041,0.97318
0.0070469,0.99572,0.016059,0.97284
0.0070548,0.99574,0.016077,0.97249
0.0070628,0.99575,0.016095,0.97214
0.0070707,0.99577,0.016113,0.9718
0.0070787,0.99578,0.016132,0.97145
0.0070867,0.99579,0.01615,0.97111
0.0070946,0.9958,0.016168,0.97076
0.0071026,0.99581,0.016186,0.97041
0.0071106,0.99582,0.016204,0.97007
0.0071185,0.99583,0.016222,0.96972
0.0071265,0.99584,0.01624,0.96938
0.0071344,0.99584,0.016259,0.96903
0.0071424,0.99585,0.016277,0.96868
0.0071504,0.99585,0.016295,0.96834
0.0071583,0.99585,0.016313,0.96799
0.0071663,0.99585,0.016331,0.96764
0.0071743,0.99585,0.016349,0.9673
0.0071822,0.99584,0.016367,0.96695
0.0071902,0.99584,0.016386,0.9666
0.0071981,0.99583,0.016404,0.96625
0.0072061,0.99583,0.016422,0.9659
0.0072141,0.99582,0.01644,0.96556
0.007222,0.99581,0.016458,0.96523
0.00723,0.9958,0.016476,0.96489
0.007238,0.99579,0.016494,0.96455
0.0072459,0.99578,0.016513,0.96422
0.0072539,0.99576,0.016531,0.96389
0.0072618,0.99575,0.016549,0.96356
0.0072698,0.99573,0.016567,0.96323
0.0072778,0.99571,0.016585,0.9629
0.0072857,0.99569,0.016603,0.96258
0.0072937,0.99567,0.016622,0.96227
0.0073017,0.99565,0.01664,0.96194
0.0073096,0.99563,0.016658,0.96163
0.0073176,0.99561,0.016676,0.96131
0.0073255,0.99558,0.016694,0.96099
0.0073335,0.99556,0.016712,0.96068
0.0073415,0.99553,0.01673,0.96036
0.0073494,0.9955,0.016749,0.96005
0.0073574,0.99547,0.016767,0.95974
0.0073654,0.99544,0.016785,0.95943
0.0073733,0.99541,0.016803,0.95913
0.0073813,0.99537,0.016821,0.95885
0.0073892,0.99534,0.016839,0.95855
0.0073972,0.9953,0.016857,0.95826
0.0074052,0.99526,0.016876,0.95798
0.0074131,0.99523,0.016894,0.9577
0.0074211,0.99519,0.016912,0.95742
0.0074291,0.99515,0.01693,0.95715
0.007437,0.9951,0.016948,0.95688
0.007445,0.99506,0.016966,0.95662
0.0074529,0.99502,0.016984,0.95636
0.0074609,0.99497,0.017003,0.9561
0.0074689,0.99492,0.017021,0.95585
0.0074768,0.99488,0.017039,0.9556
0.0074848,0.99483,0.017057,0.95535
0.0074928,0.99478,0.017075,0.95512
0.0075007,0.99472,0.017093,0.95487
0.0075087,0.99467,0.017111,0.95464
0.0075166,0.99462,0.01713,0.95441
0.0075246,0.99456,0.017148,0.95418
0.0075326,0.99451,0.017166,0.95396
0.0075405,0.99445,0.017184,0.95375
0.0075485,0.99439,0.017202,0.95353
0.0075565,0.99433,0.01722,0.95332
0.0075644,0.99427,0.017238,0.95312
0.0075724,0.99421,0.017257,0.95292
0.0075803,0.99415,0.017275,0.95272
0.0075883,0.99408,0.017293,0.95254
0.0075963,0.99402,0.017311,0.95236
0.0076042,0.99395,0.017329,0.95217
0.0076122,0.99388,0.017347,0.952
0.0076202,0.99382,0.017365,0.95184
0.0076281,0.99375,0.017384,0.95168
0.0076361,0.99367,0.017402,0.95152
0.007644,0.9936,0.01742,0.95137
0.007652,0.99353,0.017438,0.95122
0.00766,0.99346,0.017456,0.95108
0.0076679,0.99338,0.017474,0.95095
0.0076759,0.99331,0.017493,0.95082
0.0076839,0.99323,0.017511,0.95069
0.0076918,0.99315,0.017529,0.95058
0.0076998,0.99307,0.017547,0.95047
0.0077077,0.99299,0.017565,0.95036
0.0077157,0.9929,0.017583,0.95026
0.0077237,0.99282,0.017601,0.95016
0.0077316,0.99274,0.01762,0.95007
0.0077396,0.99265,0.017638,0.94999
0.0077476,0.99256,0.017656,0.94991
0.0077555,0.99248,0.017674,0.94983
0.0077635,0.99239,0.017692,0.94976
0.0077714,0.9923,0.01771,0.9497
0.0077794,0.99221,0.017728,0.94964
0.0077874,0.99212,0.017747,0.94958
0.0077953,0.99202,0.017765,0.94954
0.0078033,0.99193,0.017783,0.94949
0.0078113,0.99184,0.017801,0.94946
0.0078192,0.99174,0.017819,0.94943
0.0078272,0.99165,0.017837,0.9494
0.0078351,0.99155,0.017855,0.94938
0.0078431,0.99146,0.017874,0.94937
0.0078511,0.99136,0.017892,0.94936
0.007859,0.99126,0.01791,0.94935
0.007867,0.99116,0.017928,0.94935
0.007875,0.99106,0.017946,0.94936
0.0078829,0.99096,0.017964,0.94937
0.0078909,0.99086,0.017982,0.94939
0.0078988,0.99076,0.018001,0.94941
0.0079068,0.99066,0.018019,0.94944
0.0079148,0.99056,0.018037,0.94947
0.0079227,0.99045,0.018055,0.94951
0.0079307,0.99035,0.018073,0.94956
0.0079387,0.99024,0.018091,0.9496
0.0079466,0.99014,0.018109,0.94965
0.0079546,0.99003,0.018128,0.94971
0.0079625,0.98992,0.018146,0.94978
0.0079705,0.98982,0.018164,0.94984
0.0079785,0.98971,0.018182,0.94992
0.0079864,0.9896,0.0182,0.94999
0.0079944,0.98949,0.018218,0.95008
0.0080024,0.98938,0.018236,0.95016
0.0080103,0.98927,0.018255,0.95026
0.0080183,0.98916,0.018273,0.95035
0.0080262,0.98905,0.018291,0.95046
0.0080342,0.98893,0.018309,0.95057
0.0080422,0.98882,0.018327,0.95068
0.0080501,0.98871,0.018345,0.9508
0.0080581,0.98859,0.018364,0.95092
0.0080661,0.98848,0.018382,0.95104
0.008074,0.98836,0.0184,0.95118
0.008082,0.98825,0.018418,0.95131
0.0080899,0.98813,0.018436,0.95145
0.0080979,0.98801,0.018454,0.9516
0.0081059,0.98789,0.018472,0.95174
0.0081138,0.98777,0.018491,0.9519
0.0081218,0.98765,0.018509,0.95206
0.0081298,0.98754,0.018527,0.95222
0.0081377,0.98741,0.018545,0.95239
0.0081457,0.98729,0.018563,0.95256
0.0081536,0.98717,0.018581,0.95275
0.0081616,0.98705,0.018599,0.95293
0.0081696,0.98692,0.018618,0.95311
0.0081775,0.9868,0.018636,0.9533
0.0081855,0.98667,0.018654,0.9535
0.0081935,0.98655,0.018672,0.9537
0.0082014,0.98642,0.01869,0.9539
0.0082094,0.9863,0.018708,0.9541
0.0082173,0.98617,0.018726,0.95432
0.0082253,0.98604,0.018745,0.95453
0.0082333,0.98591,0.018763,0.95475
0.0082412,0.98579,0.018781,0.95497
0.0082492,0.98566,0.018799,0.95519
0.0082572,0.98553,0.018817,0.95541
0.0082651,0.9854,0.018835,0.95564
0.0082731,0.98527,0.018853,0.95588
0.008281,0.98513,0.018872,0.95611
0.008289,0.985,0.01889,0.95635
0.008297,0.98487,0.018908,0.95659
0.0083049,0.98473,0.018926,0.95684
0.0083129,0.9846,0.018944,0.95709
0.0083209,0.98446,0.018962,0.95734
0.0083288,0.98433,0.01898,0.9576
0.0083368,0.98419,0.018999,0.95786
0.0083447,0.98405,0.019017,0.95812
0.0083527,0.98392,0.019035,0.95839
0.0083607,0.98378,0.019053,0.95866
0.0083686,0.98364,0.019071,0.95893
0.0083766,0.98351,0.019089,0.95921
0.0083846,0.98337,0.019107,0.95949
0.0083925,0.98323,0.019126,0.95977
0.0084005,0.98309,0.019144,0.96006
0.0084084,0.98296,0.019162,0.96035
0.0084164,0.98282,0.01918,0.96065
0.0084244,0.98268,0.019198,0.96094
0.0084323,0.98254,0.019216,0.96124
0.0084403,0.9824,0.019235,0.96154
0.0084483,0.98226,0.019253,0.96184
0.0084562,0.98212,0.019271,0.96214
0.0084642,0.98199,0.019289,0.96244
0.0084721,0.98185,0.019307,0.96274
0.0084801,0.98171,0.019325,0.96305
0.0084881,0.98157,0.019343,0.96336
0.008496,0.98143,0.019362,0.96367
0.008504,0.98129,0.01938,0.96398
0.008512,0.98115,0.019398,0.9643
0.0085199,0.98101,0.019416,0.96461
0.0085279,0.98086,0.019434,0.96493
0.0085358,0.98072,0.019452,0.96525
0.0085438,0.98058,0.01947,0.96557
0.0085518,0.98044,0.019489,0.9659
0.0085597,0.98029,0.019507,0.96623
0.0085677,0.98015,0.019525,0.96656
0.0085757,0.98001,0.019543,0.96689
0.0085836,0.97986,0.019561,0.96723
0.0085916,0.97972,0.019579,0.96757
0.0085995,0.97958,0.019597,0.9679
0.0086075,0.97943,0.019616,0.96824
0.0086155,0.97929,0.019634,0.96857
0.0086234,0.97914,0.019652,0.9689
0.0086314,0.97899,0.01967,0.96923
0.0086394,0.97885,0.019688,0.96957
0.0086473,0.9787,0.019706,0.9699
0.0086553,0.97855,0.019724,0.97023
0.0086632,0.97841,0.019743,0.97057
0.0086712,0.97826,0.019761,0.9709
0.0086792,0.97811,0.019779,0.97124
0.0086871,0.97796,0.019797,0.97157
0.0086951,0.97781,0.019815,0.97191
0.0087031,0.97766,0.019833,0.97225
0.008711,0.97751,0.019851,0.97258
0.008719,0.97736,0.01987,0.97292
0.0087269,0.97721,0.019888,0.97327
0.0087349,0.97705,0.019906,0.9736
0.0087429,0.9769,0.019924,0.97394
0.0087508,0.97675,0.019942,0.97428
0.0087588,0.97659,0.01996,0.97461
0.0087668,0.97643,0.019978,0.97494
0.0087747,0.97628,0.019997,0.97527
0.0087827,0.97613,0.020015,0.9756
0.0087906,0.97597,0.020033,0.97593
0.0087986,0.97582,0.020051,0.97624
0.0088066,0.97566,0.020069,0.97657
0.0088145,0.97551,0.020087,0.97689
0.0088225,0.97536,0.020105,0.97721
0.0088305,0.9752,0.020124,0.97753
0.0088384,0.97505,0.020142,0.97784
0.0088464,0.97489,0.02016,0.97816
0.0088543,0.97474,0.020178,0.97847
0.0088623,0.97459,0.020196,0.97879
0.0088703,0.97444,0.020214,0.9791
0.0088782,0.97428,0.020233,0.9794
0.0088862,0.97413,0.020251,0.97971
0.0088942,0.97398,0.020269,0.98002
0.0089021,0.97382,0.020287,0.98032
0.0089101,0.97367,0.020305,0.98062
0.008918,0.97352,0.020323,0.98092
0.008926,0.97337,0.020341,0.98122
0.008934,0.97321,0.02036,0.98151
0.0089419,0.97306,0.020378,0.98179
0.0089499,0.97291,0.020396,0.98208
0.0089579,0.97276,0.020414,0.98235
0.0089658,0.9726,0.020432,0.98262
0.0089738,0.97245,0.02045,0.9829
0.0089817,0.9723,0.020468,0.98316
0.0089897,0.97214,0.020487,0.98343
0.0089977,0.97199,0.020505,0.98369
0.0090056,0.97183,0.020523,0.98394
0.0090136,0.97168,0.020541,0.9842
0.0090216,0.97152,0.020559,0.98445
0.0090295,0.97136,0.020577,0.9847
0.0090375,0.97121,0.020595,0.98493
0.0090455,0.97105,0.020614,0.98518
0.0090534,0.9709,0.020632,0.98541
0.0090614,0.97074,0.02065,0.98565
0.0090693,0.97059,0.020668,0.98588
0.0090773,0.97043,0.020686,0.9861
0.0090853,0.97028,0.020704,0.98632
0.0090932,0.97012,0.020722,0.98654
0.0091012,0.96996,0.020741,0.98676
0.0091092,0.96981,0.020759,0.98696
0.0091171,0.96965,0.020777,0.98717
0.0091251,0.96949,0.020795,0.98737
0.009133,0.96933,0.020813,0.98757
0.009141,0.96918,0.020831,0.98775
0.009149,0.96902,0.020849,0.98794
0.0091569,0.96886,0.020868,0.98812
0.0091649,0.9687,0.020886,0.98829
0.0091729,0.96855,0.020904,0.98846
0.0091808,0.96839,0.020922,0.98862
0.0091888,0.96823,0.02094,0.98879
0.0091967,0.96808,0.020958,0.98894
0.0092047,0.96792,0.020976,0.98909
0.0092127,0.96776,0.020995,0.98923
0.0092206,0.96761,0.021013,0.98938
0.0092286,0.96745,0.021031,0.9895
0.0092366,0.9673,0.021049,0.98964
0.0092445,0.96715,0.021067,0.98976
0.0092525,0.96699,0.021085,0.98988
0.0092604,0.96684,0.021104,0.98999
0.0092684,0.96668,0.021122,0.99011
0.0092764,0.96653,0.02114,0.99021
0.0092843,0.96638,0.021158,0.99031
0.0092923,0.96623,0.021176,0.9904
0.0093003,0.96608,0.021194,0.99049
0.0093082,0.96592,0.021212,0.99057
0.0093162,0.96577,0.021231,0.99065
0.0093241,0.96562,0.021249,0.99072
0.0093321,0.96547,0.021267,0.99079
0.0093401,0.96532,0.021285,0.99085
0.009348,0.96517,0.021303,0.99091
0.009356,0.96502,0.021321,0.99095
0.009364,0.96487,0.021339,0.99101
0.0093719,0.96472,0.021358,0.99105
0.0093799,0.96457,0.021376,0.99108
0.0093878,0.96442,0.021394,0.99112
0.0093958,0.96427,0.021412,0.99114
0.0094038,0.96412,0.02143,0.99116
0.0094117,0.96398,0.021448,0.99118
0.0094197,0.96383,0.021466,0.99119
0.0094277,0.96368,0.021485,0.99119
0.0094356,0.96353,0.021503,0.99119
0.0094436,0.96338,0.021521,0.99119
0.0094515,0.96323,0.021539,0.99118
0.0094595,0.96308,0.021557,0.99116
0.0094675,0.96294,0.021575,0.99115
0.0094754,0.96279,0.021593,0.99112
0.0094834,0.96264,0.021612,0.99109
0.0094914,0.96249,0.02163,0.99105
0.0094993,0.96234,0.021648,0.99102
0.0095073,0.9622,0.021666,0.99097
0.0095152,0.96205,0.021684,0.99091
0.0095232,0.9619,0.021702,0.99086
0.0095312,0.96176,0.02172,0.9908
0.0095391,0.96161,0.021739,0.99074
0.0095471,0.96146,0.021757,0.99066
0.0095551,0.96132,0.021775,0.99059
0.009563,0.96117,0.021793,0.99051
0.009571,0.96102,0.021811,0.99043
0.0095789,0.96087,0.021829,0.99034
0.0095869,0.96073,0.021847,0.99025
0.0095949,0.96058,0.021866,0.99015
0.0096028,0.96044,0.021884,0.99005
0.0096108,0.9603,0.021902,0.98994
0.0096188,0.96015,0.02192,0.98982
0.0096267,0.96001,0.021938,0.9897
0.0096347,0.95987,0.021956,0.98958
0.0096426,0.95973,0.021975,0.98946
0.0096506,0.95959,0.021993,0.98933
0.0096586,0.95945,0.022011,0.98919
0.0096665,0.95931,0.022029,0.98905
0.0096745,0.95918,0.022047,0.9889
0.0096825,0.95904,0.022065,0.98875
0.0096904,0.95891,0.022083,0.9886
0.0096984,0.95877,0.022102,0.98844
0.0097063,0.95864,0.02212,0.98828
0.0097143,0.9585,0.022138,0.98811
0.0097223,0.95837,0.022156,0.98794
0.0097302,0.95824,0.022174,0.98777
0.0097382,0.95811,0.022192,0.98758
0.0097462,0.95798,0.02221,0.98739
0.0097541,0.95785,0.022229,0.98721
0.0097621,0.95772,0.022247,0.98701
0.00977,0.95759,0.022265,0.98681
0.009778,0.95746,0.022283,0.9866
0.009786,0.95734,0.022301,0.98639
0.0097939,0.95721,0.022319,0.98619
0.0098019,0.95709,0.022337,0.98597
0.0098099,0.95696,0.022356,0.98575
0.0098178,0.95684,0.022374,0.98553
0.0098258,0.95671,0.022392,0.98532
0.0098337,0.95659,0.02241,0.98509
0.0098417,0.95646,0.022428,0.98486
0.0098497,0.95634,0.022446,0.98462
0.0098576,0.95622,0.022464,0.98438
0.0098656,0.9561,0.022483,0.98415
0.0098736,0.95598,0.022501,0.98391
0.0098815,0.95586,0.022519,0.98366
0.0098895,0.95574,0.022537,0.98341
0.0098974,0.95562,0.022555,0.98316
0.0099054,0.9555,0.022573,0.98291
0.0099134,0.95539,0.022591,0.98264
0.0099213,0.95527,0.02261,0.98238
0.0099293,0.95516,0.022628,0.98212
0.0099373,0.95504,0.022646,0.98184
0.0099452,0.95493,0.022664,0.98157
0.0099532,0.95482,0.022682,0.9813
0.0099611,0.95471,0.0227,0.98102
0.0099691,0.9546,0.022718,0.98074
0.0099771,0.95448,0.022737,0.98045
0.009985,0.95437,0.022755,0.98016
0.009993,0.95427,0.022773,0.97986
0.010001,0.95416,0.022791,0.97957
0.010009,0.95405,0.022809,0.97927
0.010017,0.95394,0.022827,0.97897
0.010025,0.95384,0.022846,0.97868
0.010033,0.95373,0.022864,0.97837
0.010041,0.95363,0.022882,0.97807
0.010049,0.95352,0.0229,0.97777
0.010057,0.95342,0.022918,0.97747
0.010065,0.95332,0.022936,0.97716
0.010073,0.95322,0.022954,0.97685
0.010081,0.95312,0.022973,0.97654
0.010089,0.95302,0.022991,0.97623
0.010097,0.95292,0.023009,0.97591
0.010104,0.95282,0.023027,0.9756
0.010112,0.95273,0.023045,0.97528
0.01012,0.95263,0.023063,0.97496
0.010128,0.95254,0.023081,0.97465
0.010136,0.95245,0.0231,0.97432
0.010144,0.95235,0.023118,0.97399
0.010152,0.95226,0.023136,0.97367
0.01016,0.95218,0.023154,0.97333
0.010168,0.95209,0.023172,0.973
0.010176,0.952,0.02319,0.97267
0.010184,0.95192,0.023208,0.97234
0.010192,0.95183,0.023227,0.97201
0.0102,0.95175,0.023245,0.97168
0.010208,0.95167,0.023263,0.97135
0.010216,0.95158,0.023281,0.97102
0.010224,0.9515,0.023299,0.97069
0.010232,0.95142,0.023317,0.97037
0.01024,0.95135,0.023335,0.97004
0.010248,0.95127,0.023354,0.96971
0.010256,0.95119,0.023372,0.96938
0.010264,0.95112,0.02339,0.96905
0.010272,0.95105,0.023408,0.96872
0.01028,0.95097,0.023426,0.96839
0.010288,0.9509,0.023444,0.96806
0.010296,0.95083,0.023462,0.96774
0.010304,0.95076,0.023481,0.96741
0.010311,0.9507,0.023499,0.96707
0.010319,0.95063,0.023517,0.96674
0.010327,0.95057,0.023535,0.96641
0.010335,0.9505,0.023553,0.96608
0.010343,0.95044,0.023571,0.96576
0.010351,0.95038,0.023589,0.96543
0.010359,0.95032,0.023608,0.96511
0.010367,0.95026,0.023626,0.9648
0.010375,0.9502,0.023644,0.96448
0.010383,0.95014,0.023662,0.96417
0.010391,0.95009,0.02368,0.96386
0.010399,0.95003,0.023698,0.96355
0.010407,0.94998,0.023717,0.96324
0.010415,0.94993,0.023735,0.96294
0.010423,0.94988,0.023753,0.96263
0.010431,0.94983,0.023771,0.96233
0.010439,0.94978,0.023789,0.96203
0.010447,0.94973,0.023807,0.96173
0.010455,0.94968,0.023825,0.96143
0.010463,0.94964,0.023844,0.96114
0.010471,0.94959,0.023862,0.96084
0.010479,0.94955,0.02388,0.96055
0.010487,0.94951,0.023898,0.96026
0.010495,0.94947,0.023916,0.95997
0.010503,0.94943,0.023934,0.95969
0.010511,0.94939,0.023952,0.9594
0.010519,0.94935,0.023971,0.95913
0.010526,0.94931,0.023989,0.95886
0.010534,0.94928,0.024007,0.95858
0.010542,0.94925,0.024025,0.95832
0.01055,0.94921,0.024043,0.95806
0.010558,0.94918,0.024061,0.95779
0.010566,0.94915,0.024079,0.95754
0.010574,0.94912,0.024098,0.95729
0.010582,0.94909,0.024116,0.95705
0.01059,0.94907,0.024134,0.9568
0.010598,0.94904,0.024152,0.95656
0.010606,0.94902,0.02417,0.95632
0.010614,0.949,0.024188,0.95609
0.010622,0.94897,0.024206,0.95587
0.01063,0.94895,0.024225,0.95564
0.010638,0.94893,0.024243,0.95542
0.010646,0.94892,0.024261,0.9552
0.010654,0.9489,0.024279,0.95498
0.010662,0.94888,0.024297,0.95478
0.01067,0.94887,0.024315,0.95457
0.010678,0.94885,0.024333,0.95436
0.010686,0.94884,0.024352,0.95417
0.010694,0.94883,0.02437,0.95397
0.010702,0.94882,0.024388,0.95378
0.01071,0.94881,0.024406,0.95359
0.010718,0.9488,0.024424,0.95341
0.010726,0.94879,0.024442,0.95323
0.010734,0.94879,0.02446,0.95305
0.010741,0.94878,0.024479,0.95288
0.010749,0.94878,0.024497,0.95272
0.010757,0.94878,0.024515,0.95256
0.010765,0.94878,0.024533,0.95241
0.010773,0.94878,0.024551,0.95225
0.010781,0.94878,0.024569,0.95211
0.010789,0.94878,0.024588,0.95197
0.010797,0.94879,0.024606,0.95184
0.010805,0.94879,0.024624,0.9517
0.010813,0.9488,0.024642,0.95158
0.010821,0.94881,0.02466,0.95146
0.010829,0.94881,0.024678,0.95134
0.010837,0.94882,0.024696,0.95124
0.010845,0.94884,0.024715,0.95113
0.010853,0.94885,0.024733,0.95102
0.010861,0.94886,0.024751,0.95093
0.010869,0.94888,0.024769,0.95084
0.010877,0.94889,0.024787,0.95075
0.010885,0.94891,0.024805,0.95068
0.010893,0.94893,0.024823,0.9506
0.010901,0.94895,0.024842,0.95053
0.010909,0.94897,0.02486,0.95046
0.010917,0.94899,0.024878,0.9504
0.010925,0.94901,0.024896,0.95034
0.010933,0.94903,0.024914,0.95029
0.010941,0.94906,0.024932,0.95025
0.010948,0.94909,0.02495,0.9502
0.010956,0.94911,0.024969,0.95016
0.010964,0.94914,0.024987,0.95013
0.010972,0.94917,0.025005,0.95011
0.01098,0.9492,0.025023,0.95009
0.010988,0.94923,0.025041,0.95007
0.010996,0.94926,0.025059,0.95006
0.011004,0.9493,0.025077,0.95005
0.011012,0.94933,0.025096,0.95005
0.01102,0.94937,0.025114,0.95005
0.011028,0.94941,0.025132,0.95006
0.011036,0.94944,0.02515,0.95007
0.011044,0.94948,0.025168,0.95009
0.011052,0.94952,0.025186,0.95011
0.01106,0.94957,0.025204,0.95014
0.011068,0.94961,0.025223,0.95016
0.011076,0.94965,0.025241,0.9502
0.011084,0.9497,0.025259,0.95024
0.011092,0.94974,0.025277,0.95029
0.0111,0.94979,0.025295,0.95034
0.011108,0.94983,0.025313,0.95039
0.011116,0.94988,0.025331,0.95046
0.011124,0.94993,0.02535,0.95052
0.011132,0.94998,0.025368,0.95059
0.01114,0.95003,0.025386,0.95067
0.011148,0.95009,0.025404,0.95075
0.011156,0.95014,0.025422,0.95083
0.011163,0.95019,0.02544,0.95092
0.011171,0.95025,0.025458,0.95101
0.011179,0.95031,0.025477,0.95111
0.011187,0.95036,0.025495,0.95121
0.011195,0.95042,0.025513,0.95132
0.011203,0.95048,0.025531,0.95143
0.011211,0.95054,0.025549,0.95155
0.011219,0.9506,0.025567,0.95167
0.011227,0.95066,0.025586,0.95179
0.011235,0.95073,0.025604,0.95192
0.011243,0.95079,0.025622,0.95206
0.011251,0.95086,0.02564,0.95219
0.011259,0.95092,0.025658,0.95234
0.011267,0.95099,0.025676,0.95249
0.011275,0.95106,0.025694,0.95264
0.011283,0.95113,0.025713,0.9528
0.011291,0.95119,0.025731,0.95297
0.011299,0.95127,0.025749,0.95313
0.011307,0.95134,0.025767,0.9533
0.011315,0.95141,0.025785,0.95347
0.011323,0.95148,0.025803,0.95366
0.011331,0.95156,0.025821,0.95384
0.011339,0.95163,0.02584,0.95403
0.011347,0.95171,0.025858,0.95422
0.011355,0.95179,0.025876,0.95442
0.011363,0.95186,0.025894,0.95461
0.011371,0.95194,0.025912,0.95481
0.011378,0.95202,0.02593,0.95501
0.011386,0.9521,0.025948,0.95522
0.011394,0.95218,0.025967,0.95544
0.011402,0.95226,0.025985,0.95565
0.01141,0.95234,0.026003,0.95586
0.011418,0.95243,0.026021,0.95608
0.011426,0.95251,0.026039,0.95631
0.011434,0.9526,0.026057,0.95654
0.011442,0.95269,0.026075,0.95677
0.01145,0.95277,0.026094,0.957
0.011458,0.95286,0.026112,0.95724
0.011466,0.95295,0.02613,0.95748
0.011474,0.95304,0.026148,0.95773
0.011482,0.95313,0.026166,0.95798
0.01149,0.95323,0.026184,0.95823
0.011498,0.95332,0.026202,0.95849
0.011506,0.95341,0.026221,0.95874
0.011514,0.95351,0.026239,0.959
0.011522,0.9536,0.026257,0.95927
0.01153,0.9537,0.026275,0.95954
0.011538,0.95379,0.026293,0.95981
0.011546,0.95389,0.026311,0.96009
0.011554,0.95399,0.026329,0.96037
0.011562,0.95409,0.026348,0.96065
0.01157,0.95419,0.026366,0.96094
0.011578,0.95428,0.026384,0.96122
0.011586,0.95438,0.026402,0.9615
0.011593,0.95448,0.02642,0.96179
0.011601,0.95458,0.026438,0.96208
0.011609,0.95469,0.026457,0.96237
0.011617,0.95479,0.026475,0.96266
0.011625,0.95489,0.026493,0.96295
0.011633,0.95499,0.026511,0.96324
0.011641,0.9551,0.026529,0.96354
0.011649,0.9552,0.026547,0.96384
0.011657,0.95531,0.026565,0.96414
0.011665,0.95541,0.026584,0.96444
0.011673,0.95552,0.026602,0.96475
0.011681,0.95562,0.02662,0.96506
0.011689,0.95573,0.026638,0.96536
0.011697,0.95584,0.026656,0.96567
0.011705,0.95595,0.026674,0.96599
0.011713,0.95605,0.026692,0.96629
0.011721,0.95616,0.026711,0.96661
0.011729,0.95627,0.026729,0.96693
0.011737,0.95638,0.026747,0.96725
0.011745,0.95649,0.026765,0.96757
0.011753,0.95661,0.026783,0.96789
0.011761,0.95672,0.026801,0.96821
0.011769,0.95683,0.026819,0.96853
0.011777,0.95694,0.026838,0.96885
0.011785,0.95706,0.026856,0.96916
0.011793,0.95717,0.026874,0.96947
0.0118,0.95729,0.026892,0.96979
0.011808,0.9574,0.02691,0.9701
0.011816,0.95752,0.026928,0.97042
0.011824,0.95764,0.026946,0.97074
0.011832,0.95775,0.026965,0.97105
0.01184,0.95787,0.026983,0.97137
0.011848,0.95799,0.027001,0.97169
0.011856,0.95811,0.027019,0.97201
0.011864,0.95823,0.027037,0.97232
0.011872,0.95835,0.027055,0.97264
0.01188,0.95847,0.027073,0.97295
0.011888,0.95859,0.027092,0.97327
0.011896,0.95872,0.02711,0.97359
0.011904,0.95884,0.027128,0.97391
0.011912,0.95896,0.027146,0.97422
0.01192,0.95909,0.027164,0.97453
0.011928,0.95921,0.027182,0.97484
0.011936,0.95934,0.0272,0.97515
0.011944,0.95947,0.027219,0.97545
0.011952,0.95959,0.027237,0.97575
0.01196,0.95972,0.027255,0.97605
0.011968,0.95985,0.027273,0.97634
0.011976,0.95998,0.027291,0.97664
0.011984,0.96011,0.027309,0.97694
0.011992,0.96024,0.027328,0.97723
0.012,0.96038,0.027346,0.97751
0.012008,0.96051,0.027364,0.97781
0.012015,0.96064,0.027382,0.97809
0.012023,0.96077,0.0274,0.97837
0.012031,0.96091,0.027418,0.97866
0.012039,0.96104,0.027436,0.97894
0.012047,0.96118,0.027455,0.97922
0.012055,0.96131,0.027473,0.9795
0.012063,0.96145,0.027491,0.97977
0.012071,0.96158,0.027509,0.98005
0.012079,0.96172,0.027527,0.98032
0.012087,0.96185,0.027545,0.98059
0.012095,0.96199,0.027563,0.98085
0.012103,0.96213,0.027582,0.98111
0.012111,0.96226,0.0276,0.98137
0.012119,0.9624,0.027618,0.98162
0.012127,0.96253,0.027636,0.98187
0.012135,0.96267,0.027654,0.98211
0.012143,0.96281,0.027672,0.98236
0.012151,0.96295,0.02769,0.9826
0.012159,0.96309,0.027709,0.98283
0.012167,0.96322,0.027727,0.98306
0.012175,0.96336,0.027745,0.98328
0.012183,0.9635,0.027763,0.98351
0.012191,0.96364,0.027781,0.98373
0.012199,0.96378,0.027799,0.98395
0.012207,0.96392,0.027817,0.98416
0.012215,0.96405,0.027836,0.98437
0.012223,0.96419,0.027854,0.98457
0.01223,0.96433,0.027872,0.98478
0.012238,0.96447,0.02789,0.98497
0.012246,0.96461,0.027908,0.98516
0.012254,0.96475,0.027926,0.98536
0.012262,0.96489,0.027944,0.98555
0.01227,0.96504,0.027963,0.98573
0.012278,0.96518,0.027981,0.9859
0.012286,0.96532,0.027999,0.98609
0.012294,0.96546,0.028017,0.98626
0.012302,0.9656,0.028035,0.98642
0.01231,0.96574,0.028053,0.98659
0.012318,0.96589,0.028071,0.98675
0.012326,0.96603,0.02809,0.9869
0.012334,0.96617,0.028108,0.98705
0.012342,0.96632,0.028126,0.9872
0.01235,0.96646,0.028144,0.98734
0.012358,0.96661,0.028162,0.98748
0.012366,0.96675,0.02818,0.98761
0.012374,0.9669,0.028199,0.98774
0.012382,0.96704,0.028217,0.98786
0.01239,0.96719,0.028235,0.98798
0.012398,0.96734,0.028253,0.98809
0.012406,0.96748,0.028271,0.9882
0.012414,0.96763,0.028289,0.9883
0.012422,0.96778,0.028307,0.9884
0.01243,0.96793,0.028326,0.98849
0.012437,0.96808,0.028344,0.98859
0.012445,0.96823,0.028362,0.98867
0.012453,0.96838,0.02838,0.98875
0.012461,0.96853,0.028398,0.98882
0.012469,0.96868,0.028416,0.98889
0.012477,0.96884,0.028434,0.98895
0.012485,0.96899,0.028453,0.98902
0.012493,0.96914,0.028471,0.98907
0.012501,0.96929,0.028489,0.98912
0.012509,0.96944,0.028507,0.98916
0.012517,0.9696,0.028525,0.98921
0.012525,0.96975,0.028543,0.98924
0.012533,0.9699,0.028561,0.98928
0.012541,0.97005,0.02858,0.98931
0.012549,0.9702,0.028598,0.98932
0.012557,0.97035,0.028616,0.98934
0.012565,0.9705,0.028634,0.98935
0.012573,0.97065,0.028652,0.98936
0.012581,0.9708,0.02867,0.98936
0.012589,0.97095,0.028688,0.98936
0.012597,0.9711,0.028707,0.98936
0.012605,0.97125,0.028725,0.98934
0.012613,0.9714,0.028743,0.98932
0.012621,0.97155,0.028761,0.98931
0.012629,0.9717,0.028779,0.98928
0.012637,0.97186,0.028797,0.98925
0.012645,0.97201,0.028815,0.98921
0.012652,0.97216,0.028834,0.98917
0.01266,0.97231,0.028852,0.98913
0.012668,0.97246,0.02887,0.98908
0.012676,0.97261,0.028888,0.98902
0.012684,0.97276,0.028906,0.98896
0.012692,0.97291,0.028924,0.9889
0.0127,0.97306,0.028942,0.98883
0.012708,0.97321,0.028961,0.98876
0.012716,0.97336,0.028979,0.98867
0.012724,0.97351,0.028997,0.98859
0.012732,0.97366,0.029015,0.9885
0.01274,0.97381,0.029033,0.98841
0.012748,0.97395,0.029051,0.98832
0.012756,0.9741,0.02907,0.98822
0.012764,0.97425,0.029088,0.98811
0.012772,0.9744,0.029106,0.988
0.01278,0.97456,0.029124,0.98788
0.012788,0.97471,0.029142,0.98776
0.012796,0.97486,0.02916,0.98764
0.012804,0.97501,0.029178,0.98751
0.012812,0.97516,0.029197,0.98738
0.01282,0.97531,0.029215,0.98724
0.012828,0.97546,0.029233,0.98709
0.012836,0.97562,0.029251,0.98694
0.012844,0.97577,0.029269,0.98679
0.012852,0.97592,0.029287,0.98663
0.01286,0.97608,0.029305,0.98648
0.012867,0.97623,0.029324,0.98631
0.012875,0.97638,0.029342,0.98614
0.012883,0.97654,0.02936,0.98597
0.012891,0.97669,0.029378,0.98579
0.012899,0.97684,0.029396,0.98561
0.012907,0.977,0.029414,0.98542
0.012915,0.97715,0.029432,0.98524
0.012923,0.9773,0.029451,0.98505
0.012931,0.97746,0.029469,0.98486
0.012939,0.97761,0.029487,0.98466
0.012947,0.97776,0.029505,0.98445
0.012955,0.97791,0.029523,0.98425
0.012963,0.97806,0.029541,0.98405
0.012971,0.9782,0.029559,0.98384
0.012979,0.97835,0.029578,0.98362
0.012987,0.9785,0.029596,0.9834
0.012995,0.97864,0.029614,0.98318
0.013003,0.97879,0.029632,0.98296
0.013011,0.97894,0.02965,0.98272
0.013019,0.97908,0.029668,0.98249
0.013027,0.97923,0.029686,0.98225
0.013035,0.97937,0.029705,0.98202
0.013043,0.97951,0.029723,0.98177
0.013051,0.97966,0.029741,0.98153
0.013059,0.9798,0.029759,0.98127
0.013067,0.97994,0.029777,0.98102
0.013074,0.98008,0.029795,0.98077
0.013082,0.98022,0.029813,0.9805
0.01309,0.98036,0.029832,0.98024
0.013098,0.9805,0.02985,0.97998
0.013106,0.98065,0.029868,0.9797
0.013114,0.98079,0.029886,0.97943
0.013122,0.98093,0.029904,0.97916
0.01313,0.98107,0.029922,0.97888
0.013138,0.9812,0.029941,0.97861
0.013146,0.98134,0.029959,0.97833
0.013154,0.98148,0.029977,0.97805
0.013162,0.98162,0.029995,0.97777
0.01317,0.98176,0.030013,0.97749
0.013178,0.98189,0.030031,0.9772
0.013186,0.98203,0.030049,0.97691
0.013194,0.98217,0.030068,0.97663
0.013202,0.9823,0.030086,0.97633
0.01321,0.98244,0.030104,0.97605
0.013218,0.98257,0.030122,0.97576
0.013226,0.98271,0.03014,0.97546
0.013234,0.98284,0.030158,0.97516
0.013242,0.98298,0.030176,0.97486
0.01325,0.98311,0.030195,0.97456
0.013258,0.98325,0.030213,0.97425
0.013266,0.98338,0.030231,0.97395
0.013274,0.98351,0.030249,0.97364
0.013282,0.98364,0.030267,0.97333
0.013289,0.98378,0.030285,0.97301
0.013297,0.98391,0.030303,0.97271
0.013305,0.98404,0.030322,0.9724
0.013313,0.98417,0.03034,0.97209
0.013321,0.9843,0.030358,0.97178
0.013329,0.98443,0.030376,0.97147
0.013337,0.98456,0.030394,0.97115
0.013345,0.98468,0.030412,0.97085
0.013353,0.98481,0.03043,0.97054
0.013361,0.98494,0.030449,0.97023
0.013369,0.98506,0.030467,0.96992
0.013377,0.98519,0.030485,0.96962
0.013385,0.98531,0.030503,0.96931
0.013393,0.98543,0.030521,0.969
0.013401,0.98555,0.030539,0.96869
0.013409,0.98567,0.030557,0.96838
0.013417,0.98579,0.030576,0.96807
0.013425,0.98591,0.030594,0.96776
0.013433,0.98603,0.030612,0.96744
0.013441,0.98615,0.03063,0.96713
0.013449,0.98626,0.030648,0.96682
0.013457,0.98638,0.030666,0.96651
0.013465,0.98649,0.030684,0.96621
0.013473,0.98661,0.030703,0.9659
0.013481,0.98672,0.030721,0.96559
0.013489,0.98683,0.030739,0.96529
0.013497,0.98694,0.030757,0.96499
0.013504,0.98705,0.030775,0.96469
0.013512,0.98716,0.030793,0.9644
0.01352,0.98727,0.030811,0.9641
0.013528,0.98738,0.03083,0.96381
0.013536,0.98749,0.030848,0.96353
0.013544,0.98759,0.030866,0.96324
0.013552,0.9877,0.030884,0.96295
0.01356,0.9878,0.030902,0.96267
0.013568,0.9879,0.03092,0.96238
0.013576,0.98801,0.030939,0.9621
0.013584,0.98811,0.030957,0.96183
0.013592,0.98821,0.030975,0.96154
0.0136,0.98831,0.030993,0.96127
0.013608,0.98841,0.031011,0.961
0.013616,0.98851,0.031029,0.96072
0.013624,0.98861,0.031047,0.96045
0.013632,0.9887,0.031066,0.96018
0.01364,0.9888,0.031084,0.95991
0.013648,0.9889,0.031102,0.95965
0.013656,0.98899,0.03112,0.95938
0.013664,0.98908,0.031138,0.95913
0.013672,0.98918,0.031156,0.95888
0.01368,0.98927,0.031174,0.95863
0.013688,0.98936,0.031193,0.95838
0.013696,0.98944,0.031211,0.95814
0.013704,0.98953,0.031229,0.95789
0.013712,0.98962,0.031247,0.95767
0.013719,0.98971,0.031265,0.95743
0.013727,0.98979,0.031283,0.9572
0.013735,0.98988,0.031301,0.95697
0.013743,0.98996,0.03132,0.95675
0.013751,0.99004,0.031338,0.95654
0.013759,0.99012,0.031356,0.95632
0.013767,0.9902,0.031374,0.95611
0.013775,0.99028,0.031392,0.9559
0.013783,0.99036,0.03141,0.95569
0.013791,0.99043,0.031428,0.95549
0.013799,0.99051,0.031447,0.95529
0.013807,0.99059,0.031465,0.9551
0.013815,0.99066,0.031483,0.95491
0.013823,0.99073,0.031501,0.95472
0.013831,0.99081,0.031519,0.95454
0.013839,0.99088,0.031537,0.95435
0.013847,0.99095,0.031555,0.95417
0.013855,0.99102,0.031574,0.954
0.013863,0.99109,0.031592,0.95384
0.013871,0.99116,0.03161,0.95366
0.013879,0.99123,0.031628,0.9535
0.013887,0.99129,0.031646,0.95335
0.013895,0.99136,0.031664,0.95319
0.013903,0.99142,0.031682,0.95304
0.013911,0.99148,0.031701,0.9529
0.013919,0.99154,0.031719,0.95275
0.013926,0.9916,0.031737,0.95261
0.013934,0.99166,0.031755,0.95249
0.013942,0.99172,0.031773,0.95236
0.01395,0.99178,0.031791,0.95224
0.013958,0.99184,0.03181,0.95212
0.013966,0.99189,0.031828,0.952
0.013974,0.99194,0.031846,0.95189
0.013982,0.992,0.031864,0.95179
0.01399,0.99205,0.031882,0.95169
0.013998,0.9921,0.0319,0.9516
0.014006,0.99215,0.031918,0.95151
0.014014,0.9922,0.031937,0.95142
0.014022,0.99225,0.031955,0.95134
0.01403,0.99229,0.031973,0.95126
0.014038,0.99234,0.031991,0.95119
0.014046,0.99238,0.032009,0.95112
0.014054,0.99242,0.032027,0.95106
0.014062,0.99247,0.032045,0.951
0.01407,0.99251,0.032064,0.95094
0.014078,0.99255,0.032082,0.9509
0.014086,0.99258,0.0321,0.95085
0.014094,0.99262,0.032118,0.95081
0.014102,0.99266,0.032136,0.95077
0.01411,0.99269,0.032154,0.95075
0.014118,0.99272,0.032172,0.95072
0.014126,0.99276,0.032191,0.9507
0.014134,0.99279,0.032209,0.95068
0.014141,0.99282,0.032227,0.95067
0.014149,0.99285,0.032245,0.95066
0.014157,0.99287,0.032263,0.95066
0.014165,0.9929,0.032281,0.95066
0.014173,0.99292,0.032299,0.95067
0.014181,0.99295,0.032318,0.95068
0.014189,0.99297,0.032336,0.95069
0.014197,0.99299,0.032354,0.95072
0.014205,0.99301,0.032372,0.95074
0.014213,0.99303,0.03239,0.95077
0.014221,0.99305,0.032408,0.9508
0.014229,0.99307,0.032426,0.95084
0.014237,0.99308,0.032445,0.95088
0.014245,0.9931,0.032463,0.95093
0.014253,0.99311,0.032481,0.95098
0.014261,0.99312,0.032499,0.95104
0.014269,0.99314,0.032517,0.95111
0.014277,0.99315,0.032535,0.95117
0.014285,0.99316,0.032553,0.95124
0.014293,0.99316,0.032572,0.95131
0.014301,0.99317,0.03259,0.9514
0.014309,0.99318,0.032608,0.95149
0.014317,0.99318,0.032626,0.95157
0.014325,0.99319,0.032644,0.95167
0.014333,0.99319,0.032662,0.95176
0.014341,0.99319,0.032681,0.95187
0.014349,0.99319,0.032699,0.95197
0.014356,0.99319,0.032717,0.95209
0.014364,0.99319,0.032735,0.9522
0.014372,0.99319,0.032753,0.95232
0.01438,0.99318,0.032771,0.95245
0.014388,0.99318,0.032789,0.95258
0.014396,0.99317,0.032808,0.95271
0.014404,0.99316,0.032826,0.95285
0.014412,0.99316,0.032844,0.953
0.01442,0.99315,0.032862,0.95314
0.014428,0.99314,0.03288,0.9533
0.014436,0.99312,0.032898,0.95346
0.014444,0.99311,0.032916,0.95361
0.014452,0.9931,0.032935,0.95378
0.01446,0.99308,0.032953,0.95395
0.014468,0.99307,0.032971,0.95412
0.014476,0.99305,0.032989,0.95429
0.014484,0.99303,0.033007,0.95447
0.014492,0.99301,0.033025,0.95466
0.0145,0.99299,0.033043,0.95484
0.014508,0.99297,0.033062,0.95503
0.014516,0.99295,0.03308,0.95522
0.014524,0.99292,0.033098,0.95542
0.014532,0.9929,0.033116,0.95562
0.01454,0.99287,0.033134,0.95582
0.014548,0.99285,0.033152,0.95602
0.014556,0.99282,0.03317,0.95623
0.014563,0.99279,0.033189,0.95645
0.014571,0.99276,0.033207,0.95666
0.014579,0.99273,0.033225,0.95687
0.014587,0.9927,0.033243,0.9571
0.014595,0.99267,0.033261,0.95733
0.014603,0.99263,0.033279,0.95756
0.014611,0.9926,0.033297,0.95779
0.014619,0.99256,0.033316,0.95802
0.014627,0.99252,0.033334,0.95826
0.014635,0.99249,0.033352,0.9585
0.014643,0.99245,0.03337,0.95875
0.014651,0.99241,0.033388,0.95899
0.014659,0.99237,0.033406,0.95924
0.014667,0.99232,0.033424,0.9595
0.014675,0.99228,0.033443,0.95976
0.014683,0.99224,0.033461,0.96002
0.014691,0.99219,0.033479,0.96029
0.014699,0.99215,0.033497,0.96055
0.014707,0.9921,0.033515,0.96081
0.014715,0.99205,0.033533,0.96109
0.014723,0.992,0.033552,0.96135
0.014731,0.99195,0.03357,0.96162
0.014739,0.9919,0.033588,0.9619
0.014747,0.99185,0.033606,0.96217
0.014755,0.99179,0.033624,0.96244
0.014763,0.99174,0.033642,0.96273
0.014771,0.99169,0.03366,0.963
0.014778,0.99163,0.033679,0.96328
0.014786,0.99157,0.033697,0.96357
0.014794,0.99152,0.033715,0.96384
0.014802,0.99146,0.033733,0.96413
0.01481,0.9914,0.033751,0.96442
0.014818,0.99134,0.033769,0.9647
0.014826,0.99128,0.033787,0.96499
0.014834,0.99121,0.033806,0.96528
0.014842,0.99115,0.033824,0.96557
0.01485,0.99109,0.033842,0.96587
0.014858,0.99102,0.03386,0.96617
0.014866,0.99096,0.033878,0.96647
0.014874,0.99089,0.033896,0.96677
0.014882,0.99082,0.033914,0.96706
0.01489,0.99076,0.033933,0.96736
0.014898,0.99069,0.033951,0.96767
0.014906,0.99062,0.033969,0.96797
0.014914,0.99055,0.033987,0.96826
0.014922,0.99048,0.034005,0.96857
0.01493,0.99041,0.034023,0.96886
0.014938,0.99033,0.034041,0.96916
0.014946,0.99026,0.03406,0.96946
0.014954,0.99019,0.034078,0.96975
0.014962,0.99011,0.034096,0.97004
0.01497,0.99003,0.034114,0.97034
0.014978,0.98996,0.034132,0.97064
0.014986,0.98988,0.03415,0.97093
0.014993,0.9898,0.034168,0.97123
0.015001,0.98972,0.034187,0.97152
0.015009,0.98964,0.034205,0.97182
0.015017,0.98956,0.034223,0.97211
0.015025,0.98948,0.034241,0.97241
0.015033,0.9894,0.034259,0.97271
0.015041,0.98932,0.034277,0.973
0.015049,0.98923,0.034295,0.97329
0.015057,0.98915,0.034314,0.97359
0.015065,0.98906,0.034332,0.97388
0.015073,0.98898,0.03435,0.97416
0.015081,0.98889,0.034368,0.97446
0.015089,0.98881,0.034386,0.97474
0.015097,0.98872,0.034404,0.97502
0.015105,0.98863,0.034423,0.9753
0.015113,0.98854,0.034441,0.97558
0.015121,0.98845,0.034459,0.97585
0.015129,0.98836,0.034477,0.97613
0.015137,0.98827,0.034495,0.9764
0.015145,0.98817,0.034513,0.97666
0.015153,0.98808,0.034531,0.97694
0.015161,0.98799,0.03455,0.9772
0.015169,0.98789,0.034568,0.97746
0.015177,0.9878,0.034586,0.97773
0.015185,0.9877,0.034604,0.97798
0.015193,0.98761,0.034622,0.97824
0.0152,0.98751,0.03464,0.9785
0.015208,0.98741,0.034658,0.97875
0.015216,0.98731,0.034677,0.979
0.015224,0.98721,0.034695,0.97925
0.015232,0.98711,0.034713,0.9795
0.01524,0.987,0.034731,0.97975
0.015248,0.9869,0.034749,0.97999
0.015256,0.9868,0.034767,0.98023
0.015264,0.9867,0.034785,0.98047
0.015272,0.98659,0.034804,0.9807
0.01528,0.98649,0.034822,0.98093
0.015288,0.98638,0.03484,0.98116
0.015296,0.98628,0.034858,0.98138
0.015304,0.98617,0.034876,0.9816
0.015312,0.98606,0.034894,0.98182
0.01532,0.98595,0.034912,0.98203
0.015328,0.98584,0.034931,0.98224
0.015336,0.98573,0.034949,0.98244
0.015344,0.98562,0.034967,0.98264
0.015352,0.98551,0.034985,0.98285
0.01536,0.9854,0.035003,0.98304
0.015368,0.98528,0.035021,0.98323
0.015376,0.98517,0.035039,0.98341
0.015384,0.98506,0.035058,0.98361
0.015392,0.98494,0.035076,0.98378
0.0154,0.98482,0.035094,0.98396
0.015408,0.98471,0.035112,0.98413
0.015415,0.98459,0.03513,0.9843
0.015423,0.98447,0.035148,0.98446
0.015431,0.98435,0.035166,0.98463
0.015439,0.98423,0.035185,0.98479
0.015447,0.98411,0.035203,0.98493
0.015455,0.98399,0.035221,0.98509
0.015463,0.98387,0.035239,0.98524
0.015471,0.98375,0.035257,0.98537
0.015479,0.98363,0.035275,0.98552
0.015487,0.9835,0.035293,0.98565
0.015495,0.98338,0.035312,0.98578
0.015503,0.98326,0.03533,0.98591
0.015511,0.98314,0.035348,0.98603
0.015519,0.98301,0.035366,0.98615
0.015527,0.98289,0.035384,0.98626
0.015535,0.98277,0.035402,0.98637
0.015543,0.98264,0.035421,0.98648
0.015551,0.98252,0.035439,0.98659
0.015559,0.98239,0.035457,0.98668
0.015567,0.98227,0.035475,0.98678
0.015575,0.98215,0.035493,0.98687
0.015583,0.98202,0.035511,0.98695
0.015591,0.98189,0.035529,0.98703
0.015599,0.98177,0.035548,0.9871
0.015607,0.98164,0.035566,0.98717
0.015615,0.98151,0.035584,0.98725
0.015623,0.98139,0.035602,0.9873
0.01563,0.98126,0.03562,0.98736
0.015638,0.98113,0.035638,0.98741
0.015646,0.981,0.035656,0.98746
0.015654,0.98087,0.035675,0.98751
0.015662,0.98074,0.035693,0.98754
0.01567,0.98061,0.035711,0.98758
0.015678,0.98048,0.035729,0.9876
0.015686,0.98034,0.035747,0.98763
0.015694,0.98021,0.035765,0.98765
0.015702,0.98008,0.035783,0.98767
0.01571,0.97995,0.035802,0.98768
0.015718,0.97981,0.03582,0.98768
0.015726,0.97968,0.035838,0.98768
0.015734,0.97954,0.035856,0.98768
0.015742,0.97941,0.035874,0.98767
0.01575,0.97927,0.035892,0.98766
0.015758,0.97914,0.03591,0.98764
0.015766,0.979,0.035929,0.98762
0.015774,0.97887,0.035947,0.98759
0.015782,0.97873,0.035965,0.98756
0.01579,0.97859,0.035983,0.98753
0.015798,0.97845,0.036001,0.98748
0.015806,0.97832,0.036019,0.98744
0.015814,0.97818,0.036037,0.98739
0.015822,0.97804,0.036056,0.98734
0.01583,0.9779,0.036074,0.98728
0.015838,0.97776,0.036092,0.98722
0.015845,0.97762,0.03611,0.98715
0.015853,0.97747,0.036128,0.98707
0.015861,0.97733,0.036146,0.987
0.015869,0.97719,0.036164,0.98692
0.015877,0.97704,0.036183,0.98683
0.015885,0.97689,0.036201,0.98673
0.015893,0.97675,0.036219,0.98664
0.015901,0.9766,0.036237,0.98654
0.015909,0.97645,0.036255,0.98644
0.015917,0.97631,0.036273,0.98633


==> Data/systems,Re=300,2D,physicalTime.csv <==
time_ZrHe,amp_ZrHe,time_CuAir,amp_CuAir,time_OsHe,amp_OsHe
0,0.99995,0,0.99995,0,0.99995
2.93E-06,0.99991,7.78E-06,0.99992,5.69E-06,0.99991
5.86E-06,0.99989,1.56E-05,0.99989,1.14E-05,0.99989
8.79E-06,0.99987,2.33E-05,0.99986,1.71E-05,0.99986
1.17E-05,0.99985,3.11E-05,0.99984,2.27E-05,0.99984
1.46E-05,0.99983,3.89E-05,0.99982,2.84E-05,0.99982
1.76E-05,0.99981,4.67E-05,0.9998,3.41E-05,0.9998
2.05E-05,0.9998,5.45E-05,0.99978,3.98E-05,0.99979
2.34E-05,0.99978,6.22E-05,0.99976,4.55E-05,0.99977
2.64E-05,0.99977,7.00E-05,0.99974,5.12E-05,0.99975
2.93E-05,0.99976,7.78E-05,0.99972,5.69E-05,0.99974
3.22E-05,0.99975,8.56E-05,0.9997,6.25E-05,0.99972
3.52E-05,0.99973,9.34E-05,0.99967,6.82E-05,0.9997
3.81E-05,0.99972,0.00010113,0.99965,7.39E-05,0.99969
4.10E-05,0.99971,0.00010891,0.99963,7.96E-05,0.99967
4.39E-05,0.9997,0.00011669,0.99961,8.53E-05,0.99965
4.69E-05,0.99969,0.00012447,0.99958,9.10E-05,0.99963
4.98E-05,0.99968,0.00013225,0.99956,9.67E-05,0.99962
5.27E-05,0.99966,0.00014003,0.99953,0.00010235,0.9996
5.57E-05,0.99965,0.00014781,0.99951,0.00010803,0.99958
5.86E-05,0.99964,0.00015559,0.99948,0.00011372,0.99957
6.15E-05,0.99963,0.00016337,0.99946,0.00011941,0.99955
6.45E-05,0.99962,0.00017115,0.99943,0.00012509,0.99953
6.74E-05,0.99961,0.00017893,0.9994,0.00013078,0.99951
7.03E-05,0.9996,0.00018671,0.99937,0.00013646,0.99949
7.32E-05,0.99958,0.00019449,0.99934,0.00014215,0.99948
7.62E-05,0.99957,0.00020227,0.99931,0.00014783,0.99946
7.91E-05,0.99956,0.00021004,0.99928,0.00015352,0.99944
8.20E-05,0.99955,0.00021782,0.99925,0.00015921,0.99942
8.50E-05,0.99954,0.0002256,0.99921,0.00016489,0.9994
8.79E-05,0.99953,0.00023338,0.99918,0.00017058,0.99938
9.08E-05,0.99951,0.00024116,0.99914,0.00017626,0.99936
9.38E-05,0.9995,0.00024894,0.99911,0.00018195,0.99934
9.67E-05,0.99949,0.00025672,0.99907,0.00018764,0.99932
9.96E-05,0.99948,0.0002645,0.99904,0.00019332,0.99929
0.00010254,0.99947,0.00027228,0.999,0.00019901,0.99927
0.00010547,0.99945,0.00028006,0.99896,0.00020469,0.99925
0.0001084,0.99944,0.00028784,0.99892,0.00021038,0.99923
0.00011133,0.99943,0.00029562,0.99888,0.00021607,0.9992
0.00011426,0.99942,0.0003034,0.99884,0.00022175,0.99918
0.00011719,0.9994,0.00031118,0.9988,0.00022744,0.99916
0.00012012,0.99939,0.00031896,0.99876,0.00023312,0.99913
0.00012305,0.99938,0.00032674,0.99871,0.00023881,0.99911
0.00012598,0.99936,0.00033452,0.99867,0.0002445,0.99908
0.00012891,0.99935,0.0003423,0.99862,0.00025018,0.99906
0.00013184,0.99934,0.00035007,0.99858,0.00025587,0.99903
0.00013477,0.99932,0.00035785,0.99853,0.00026155,0.99901
0.0001377,0.99931,0.00036563,0.99848,0.00026724,0.99898
0.00014063,0.9993,0.00037341,0.99844,0.00027293,0.99895
0.00014356,0.99928,0.00038119,0.99839,0.00027861,0.99893
0.00014649,0.99927,0.00038897,0.99834,0.0002843,0.9989
0.00014942,0.99925,0.00039675,0.99829,0.00028998,0.99887
0.00015235,0.99924,0.00040453,0.99824,0.00029567,0.99884
0.00015528,0.99923,0.00041231,0.99818,0.00030136,0.99881
0.00015821,0.99921,0.00042009,0.99813,0.00030704,0.99878
0.00016114,0.9992,0.00042787,0.99808,0.00031273,0.99875
0.00016407,0.99918,0.00043565,0.99802,0.00031841,0.99872
0.000167,0.99916,0.00044343,0.99797,0.0003241,0.99868
0.00016993,0.99915,0.00045121,0.99791,0.00032979,0.99865
0.00017286,0.99913,0.00045899,0.99786,0.00033547,0.99862
0.00017579,0.99912,0.00046677,0.9978,0.00034116,0.99858
0.00017872,0.9991,0.00047455,0.99774,0.00034684,0.99855
0.00018165,0.99909,0.00048233,0.99768,0.00035253,0.99852
0.00018458,0.99907,0.0004901,0.99762,0.00035822,0.99848
0.00018751,0.99905,0.00049788,0.99756,0.0003639,0.99845
0.00019044,0.99904,0.00050566,0.9975,0.00036959,0.99841
0.00019337,0.99902,0.00051344,0.99744,0.00037527,0.99837
0.0001963,0.999,0.00052122,0.99738,0.00038096,0.99833
0.00019923,0.99899,0.000529,0.99731,0.00038664,0.9983
0.00020216,0.99897,0.00053678,0.99725,0.00039233,0.99826
0.00020509,0.99895,0.00054456,0.99718,0.00039802,0.99822
0.00020802,0.99893,0.00055234,0.99712,0.0004037,0.99818
0.00021095,0.99891,0.00056012,0.99705,0.00040939,0.99814
0.00021388,0.9989,0.0005679,0.99699,0.00041507,0.9981
0.00021681,0.99888,0.00057568,0.99692,0.00042076,0.99806
0.00021974,0.99886,0.00058346,0.99685,0.00042645,0.99801
0.00022266,0.99884,0.00059124,0.99678,0.00043213,0.99797
0.00022559,0.99882,0.00059902,0.99671,0.00043782,0.99793
0.00022852,0.9988,0.0006068,0.99664,0.0004435,0.99788
0.00023145,0.99878,0.00061458,0.99657,0.00044919,0.99784
0.00023438,0.99876,0.00062235,0.9965,0.00045488,0.9978
0.00023731,0.99874,0.00063013,0.99643,0.00046056,0.99775
0.00024024,0.99872,0.00063791,0.99636,0.00046625,0.9977
0.00024317,0.9987,0.00064569,0.99628,0.00047193,0.99766
0.0002461,0.99868,0.00065347,0.99621,0.00047762,0.99761
0.00024903,0.99866,0.00066125,0.99613,0.00048331,0.99756
0.00025196,0.99864,0.00066903,0.99606,0.00048899,0.99751
0.00025489,0.99862,0.00067681,0.99598,0.00049468,0.99747
0.00025782,0.99859,0.00068459,0.99591,0.00050036,0.99742
0.00026075,0.99857,0.00069237,0.99583,0.00050605,0.99737
0.00026368,0.99855,0.00070015,0.99575,0.00051174,0.99732
0.00026661,0.99853,0.00070793,0.99567,0.00051742,0.99727
0.00026954,0.9985,0.00071571,0.99559,0.00052311,0.99722
0.00027247,0.99848,0.00072349,0.99552,0.00052879,0.99716
0.0002754,0.99846,0.00073127,0.99544,0.00053448,0.99711
0.00027833,0.99844,0.00073905,0.99536,0.00054017,0.99706
0.00028126,0.99841,0.00074683,0.99528,0.00054585,0.997
0.00028419,0.99839,0.00075461,0.9952,0.00055154,0.99695
0.00028712,0.99836,0.00076238,0.99511,0.00055722,0.9969
0.00029005,0.99834,0.00077016,0.99503,0.00056291,0.99684
0.00029298,0.99831,0.00077794,0.99495,0.0005686,0.99679
0.00029591,0.99829,0.00078572,0.99487,0.00057428,0.99673
0.00029884,0.99826,0.0007935,0.99478,0.00057997,0.99667
0.00030177,0.99824,0.00080128,0.9947,0.00058565,0.99662
0.0003047,0.99821,0.00080906,0.99462,0.00059134,0.99656
0.00030763,0.99819,0.00081684,0.99453,0.00059703,0.9965
0.00031056,0.99816,0.00082462,0.99445,0.00060271,0.99645
0.00031349,0.99814,0.0008324,0.99436,0.0006084,0.99639
0.00031642,0.99811,0.00084018,0.99428,0.00061408,0.99633
0.00031935,0.99808,0.00084796,0.99419,0.00061977,0.99627
0.00032228,0.99806,0.00085574,0.9941,0.00062545,0.99621
0.00032521,0.99803,0.00086352,0.99402,0.00063114,0.99615
0.00032814,0.998,0.0008713,0.99393,0.00063683,0.99609
0.00033107,0.99797,0.00087908,0.99384,0.00064251,0.99603
0.000334,0.99794,0.00088686,0.99375,0.0006482,0.99597
0.00033693,0.99792,0.00089464,0.99367,0.00065388,0.99591
0.00033986,0.99789,0.00090241,0.99358,0.00065957,0.99585
0.00034279,0.99786,0.00091019,0.99349,0.00066526,0.99579
0.00034572,0.99783,0.00091797,0.9934,0.00067094,0.99572
0.00034865,0.9978,0.00092575,0.99331,0.00067663,0.99566
0.00035158,0.99777,0.00093353,0.99322,0.00068231,0.9956
0.00035451,0.99774,0.00094131,0.99313,0.000688,0.99554
0.00035744,0.99771,0.00094909,0.99304,0.00069369,0.99548
0.00036037,0.99768,0.00095687,0.99295,0.00069937,0.99541
0.0003633,0.99765,0.00096465,0.99285,0.00070506,0.99535
0.00036623,0.99762,0.00097243,0.99276,0.00071074,0.99528
0.00036916,0.99759,0.00098021,0.99267,0.00071643,0.99522
0.00037208,0.99756,0.00098799,0.99257,0.00072212,0.99516
0.00037501,0.99753,0.00099577,0.99248,0.0007278,0.99509
0.00037794,0.99749,0.0010035,0.99239,0.00073349,0.99503
0.00038087,0.99746,0.0010113,0.99229,0.00073917,0.99496
0.0003838,0.99743,0.0010191,0.9922,0.00074486,0.9949
0.00038673,0.9974,0.0010269,0.9921,0.00075055,0.99483
0.00038966,0.99737,0.0010347,0.99201,0.00075623,0.99476
0.00039259,0.99733,0.0010424,0.99191,0.00076192,0.9947
0.00039552,0.9973,0.0010502,0.99181,0.0007676,0.99463
0.00039845,0.99727,0.001058,0.99172,0.00077329,0.99456
0.00040138,0.99723,0.0010658,0.99162,0.00077898,0.9945
0.00040431,0.9972,0.0010736,0.99153,0.00078466,0.99443
0.00040724,0.99717,0.0010813,0.99143,0.00079035,0.99436
0.00041017,0.99713,0.0010891,0.99133,0.00079603,0.9943
0.0004131,0.9971,0.0010969,0.99123,0.00080172,0.99423
0.00041603,0.99706,0.0011047,0.99114,0.00080741,0.99416
0.00041896,0.99703,0.0011125,0.99104,0.00081309,0.99409
0.00042189,0.99699,0.0011202,0.99094,0.00081878,0.99403
0.00042482,0.99696,0.001128,0.99084,0.00082446,0.99396
0.00042775,0.99692,0.0011358,0.99075,0.00083015,0.99389
0.00043068,0.99688,0.0011436,0.99065,0.00083584,0.99382
0.00043361,0.99685,0.0011514,0.99055,0.00084152,0.99375
0.00043654,0.99681,0.0011591,0.99045,0.00084721,0.99368
0.00043947,0.99678,0.0011669,0.99035,0.00085289,0.99362
0.0004424,0.99674,0.0011747,0.99025,0.00085858,0.99355
0.00044533,0.9967,0.0011825,0.99015,0.00086426,0.99348
0.00044826,0.99667,0.0011903,0.99005,0.00086995,0.99341
0.00045119,0.99663,0.001198,0.98995,0.00087564,0.99334
0.00045412,0.99659,0.0012058,0.98985,0.00088132,0.99327
0.00045705,0.99655,0.0012136,0.98975,0.00088701,0.9932
0.00045998,0.99652,0.0012214,0.98964,0.00089269,0.99313
0.00046291,0.99648,0.0012292,0.98954,0.00089838,0.99306
0.00046584,0.99644,0.0012369,0.98944,0.00090407,0.99299
0.00046877,0.9964,0.0012447,0.98934,0.00090975,0.99292
0.0004717,0.99636,0.0012525,0.98924,0.00091544,0.99285
0.00047463,0.99632,0.0012603,0.98913,0.00092112,0.99278
0.00047756,0.99629,0.001268,0.98903,0.00092681,0.99271
0.00048049,0.99625,0.0012758,0.98893,0.0009325,0.99264
0.00048342,0.99621,0.0012836,0.98882,0.00093818,0.99261
0.00048635,0.99617,0.0012914,0.98872,0.00094387,0.99253
0.00048928,0.99613,0.0012992,0.98861,0.00094955,0.99246
0.00049221,0.99609,0.0013069,0.98851,0.00095524,0.99239
0.00049514,0.99605,0.0013147,0.9884,0.00096093,0.9925
0.00049807,0.99601,0.0013225,0.9883,0.00096661,0.99225
0.000501,0.99597,0.0013303,0.98819,0.0009723,0.99218
0.00050393,0.99593,0.0013381,0.98808,0.00097798,0.99211
0.00050686,0.99589,0.0013458,0.98798,0.00098367,0.99204
0.00050979,0.99584,0.0013536,0.98787,0.00098936,0.99236
0.00051272,0.9958,0.0013614,0.98777,0.00099504,0.99189
0.00051565,0.99576,0.0013692,0.98766,0.0010007,0.99182
0.00051857,0.99571,0.001377,0.98755,0.0010064,0.99175
0.0005215,0.99567,0.0013847,0.98745,0.0010121,0.99168
0.00052443,0.99563,0.0013925,0.98734,0.0010178,0.99161
0.00052736,0.99559,0.0014003,0.98723,0.0010235,0.99154
0.00053029,0.99555,0.0014081,0.98713,0.0010292,0.99147
0.00053322,0.99551,0.0014159,0.98702,0.0010348,0.9914
0.00053615,0.99546,0.0014236,0.98691,0.0010405,0.99133
0.00053908,0.99542,0.0014314,0.9868,0.0010462,0.99126
0.00054201,0.99538,0.0014392,0.9867,0.0010519,0.99119
0.00054494,0.99534,0.001447,0.98659,0.0010576,0.99112
0.00054787,0.9953,0.0014548,0.98648,0.0010633,0.99105
0.0005508,0.99525,0.0014625,0.98637,0.001069,0.99098
0.00055373,0.99521,0.0014703,0.98626,0.0010746,0.99092
0.00055666,0.99517,0.0014781,0.98616,0.0010803,0.99085
0.00055959,0.99512,0.0014859,0.98605,0.001086,0.99078
0.00056252,0.99508,0.0014937,0.98594,0.0010917,0.99071
0.00056545,0.99504,0.0015014,0.98583,0.0010974,0.99064
0.00056838,0.99499,0.0015092,0.98573,0.0011031,0.99057
0.00057131,0.99495,0.001517,0.98562,0.0011088,0.9905
0.00057424,0.99491,0.0015248,0.98551,0.0011144,0.99043
0.00057717,0.99486,0.0015325,0.9854,0.0011201,0.99037
0.0005801,0.99482,0.0015403,0.98529,0.0011258,0.9903
0.00058303,0.99477,0.0015481,0.98518,0.0011315,0.99023
0.00058596,0.99473,0.0015559,0.98507,0.0011372,0.99016
0.00058889,0.99469,0.0015637,0.98496,0.0011429,0.99009
0.00059182,0.99464,0.0015714,0.98485,0.0011486,0.99002
0.00059475,0.9946,0.0015792,0.98474,0.0011542,0.98995
0.00059768,0.99455,0.001587,0.98462,0.0011599,0.98988
0.00060061,0.99451,0.0015948,0.98451,0.0011656,0.98982
0.00060354,0.99446,0.0016026,0.98439,0.0011713,0.98975
0.00060647,0.99442,0.0016103,0.98428,0.001177,0.98968
0.0006094,0.99437,0.0016181,0.98417,0.0011827,0.98961
0.00061233,0.99433,0.0016259,0.98405,0.0011884,0.98955
0.00061526,0.99428,0.0016337,0.98394,0.0011941,0.98948
0.00061819,0.99424,0.0016415,0.98382,0.0011997,0.98941
0.00062112,0.99419,0.0016492,0.98371,0.0012054,0.98934
0.00062405,0.99415,0.001657,0.9836,0.0012111,0.98928
0.00062698,0.9941,0.0016648,0.98348,0.0012168,0.98921
0.00062991,0.99406,0.0016726,0.98337,0.0012225,0.98914
0.00063284,0.99401,0.0016804,0.98325,0.0012282,0.98907
0.00063577,0.99397,0.0016881,0.98314,0.0012339,0.98901
0.0006387,0.99392,0.0016959,0.98303,0.0012395,0.98894
0.00064163,0.99387,0.0017037,0.98291,0.0012452,0.98887
0.00064456,0.99383,0.0017115,0.9828,0.0012509,0.9888
0.00064749,0.99378,0.0017193,0.98268,0.0012566,0.98874
0.00065042,0.99374,0.001727,0.98257,0.0012623,0.98867
0.00065335,0.99369,0.0017348,0.98245,0.001268,0.9886
0.00065628,0.99364,0.0017426,0.98234,0.0012737,0.98853
0.00065921,0.9936,0.0017504,0.98222,0.0012793,0.98847
0.00066214,0.99355,0.0017582,0.9821,0.001285,0.9884
0.00066507,0.9935,0.0017659,0.98199,0.0012907,0.98833
0.00066799,0.99346,0.0017737,0.98187,0.0012964,0.98827
0.00067092,0.99341,0.0017815,0.98175,0.0013021,0.9882
0.00067385,0.99336,0.0017893,0.98164,0.0013078,0.98813
0.00067678,0.99332,0.0017971,0.98152,0.0013135,0.98806
0.00067971,0.99327,0.0018048,0.9814,0.0013191,0.988
0.00068264,0.99322,0.0018126,0.98129,0.0013248,0.98793
0.00068557,0.99317,0.0018204,0.98117,0.0013305,0.98786
0.0006885,0.99313,0.0018282,0.98105,0.0013362,0.98779
0.00069143,0.99308,0.0018359,0.98093,0.0013419,0.98773
0.00069436,0.99303,0.0018437,0.98081,0.0013476,0.98766
0.00069729,0.99298,0.0018515,0.98069,0.0013533,0.98759
0.00070022,0.99294,0.0018593,0.98058,0.0013589,0.98752
0.00070315,0.99289,0.0018671,0.98046,0.0013646,0.98746
0.00070608,0.99284,0.0018748,0.98034,0.0013703,0.98739
0.00070901,0.99279,0.0018826,0.98022,0.001376,0.98732
0.00071194,0.99274,0.0018904,0.9801,0.0013817,0.98726
0.00071487,0.99269,0.0018982,0.97998,0.0013874,0.98719
0.0007178,0.99264,0.001906,0.97986,0.0013931,0.98712
0.00072073,0.99259,0.0019137,0.97974,0.0013987,0.98705
0.00072366,0.99255,0.0019215,0.97962,0.0014044,0.98698
0.00072659,0.9925,0.0019293,0.9795,0.0014101,0.98692
0.00072952,0.99245,0.0019371,0.97938,0.0014158,0.98685
0.00073245,0.9924,0.0019449,0.97926,0.0014215,0.98678
0.00073538,0.99235,0.0019526,0.97914,0.0014272,0.98671
0.00073831,0.9923,0.0019604,0.97902,0.0014329,0.98664
0.00074124,0.99225,0.0019682,0.9789,0.0014385,0.98657
0.00074417,0.9922,0.001976,0.97878,0.0014442,0.9865
0.0007471,0.99215,0.0019838,0.97866,0.0014499,0.98644
0.00075003,0.9921,0.0019915,0.97854,0.0014556,0.98637
0.00075296,0.99206,0.0019993,0.97842,0.0014613,0.9863
0.00075589,0.99201,0.0020071,0.9783,0.001467,0.98623
0.00075882,0.99196,0.0020149,0.97818,0.0014727,0.98616
0.00076175,0.99191,0.0020227,0.97806,0.0014783,0.98609
0.00076468,0.99186,0.0020304,0.97794,0.001484,0.98602
0.00076761,0.99181,0.0020382,0.97782,0.0014897,0.98595
0.00077054,0.99176,0.002046,0.9777,0.0014954,0.98588
0.00077347,0.99171,0.0020538,0.97758,0.0015011,0.98581
0.0007764,0.99167,0.0020616,0.97746,0.0015068,0.98574
0.00077933,0.99162,0.0020693,0.97734,0.0015125,0.98567
0.00078226,0.99157,0.0020771,0.97722,0.0015181,0.9856
0.00078519,0.99152,0.0020849,0.9771,0.0015238,0.98554
0.00078812,0.99147,0.0020927,0.97698,0.0015295,0.98547
0.00079105,0.99142,0.0021004,0.97685,0.0015352,0.9854
0.00079398,0.99137,0.0021082,0.97673,0.0015409,0.98533
0.00079691,0.99133,0.002116,0.97661,0.0015466,0.98526
0.00079984,0.99128,0.0021238,0.97649,0.0015523,0.98519
0.00080277,0.99123,0.0021316,0.97636,0.001558,0.98512
0.0008057,0.99118,0.0021393,0.97624,0.0015636,0.98505
0.00080863,0.99113,0.0021471,0.97612,0.0015693,0.98498
0.00081156,0.99108,0.0021549,0.976,0.001575,0.98491
0.00081448,0.99103,0.0021627,0.97587,0.0015807,0.98484
0.00081741,0.99099,0.0021705,0.97575,0.0015864,0.98477
0.00082034,0.99094,0.0021782,0.97563,0.0015921,0.9847
0.00082327,0.99089,0.002186,0.97551,0.0015978,0.98463
0.0008262,0.99084,0.0021938,0.97539,0.0016034,0.98456
0.00082913,0.99079,0.0022016,0.97526,0.0016091,0.98449
0.00083206,0.99074,0.0022094,0.97514,0.0016148,0.98441
0.00083499,0.99069,0.0022171,0.97502,0.0016205,0.98434
0.00083792,0.99064,0.0022249,0.9749,0.0016262,0.98427
0.00084085,0.9906,0.0022327,0.97477,0.0016319,0.9842
0.00084378,0.99055,0.0022405,0.97465,0.0016376,0.98413
0.00084671,0.9905,0.0022483,0.97453,0.0016432,0.98406
0.00084964,0.99045,0.002256,0.97441,0.0016489,0.98399
0.00085257,0.9904,0.0022638,0.97429,0.0016546,0.98392
0.0008555,0.99035,0.0022716,0.97416,0.0016603,0.98385
0.00085843,0.9903,0.0022794,0.97404,0.001666,0.98378
0.00086136,0.99025,0.0022872,0.97392,0.0016717,0.98371
0.00086429,0.99021,0.0022949,0.9738,0.0016774,0.98364
0.00086722,0.99016,0.0023027,0.97367,0.001683,0.98357
0.00087015,0.99011,0.0023105,0.97355,0.0016887,0.9835
0.00087308,0.99006,0.0023183,0.97342,0.0016944,0.98343
0.00087601,0.99001,0.0023261,0.9733,0.0017001,0.98336
0.00087894,0.98996,0.0023338,0.97318,0.0017058,0.98329
0.00088187,0.98991,0.0023416,0.97305,0.0017115,0.98322
0.0008848,0.98987,0.0023494,0.97293,0.0017172,0.98315
0.00088773,0.98982,0.0023572,0.9728,0.0017228,0.98308
0.00089066,0.98977,0.0023649,0.97268,0.0017285,0.98301
0.00089359,0.98972,0.0023727,0.97255,0.0017342,0.98294
0.00089652,0.98967,0.0023805,0.97243,0.0017399,0.98288
0.00089945,0.98962,0.0023883,0.9723,0.0017456,0.98281
0.00090238,0.98958,0.0023961,0.97218,0.0017513,0.98274
0.00090531,0.98953,0.0024038,0.97206,0.001757,0.98267
0.00090824,0.98948,0.0024116,0.97193,0.0017626,0.9826
0.00091117,0.98943,0.0024194,0.97181,0.0017683,0.98253
0.0009141,0.98938,0.0024272,0.97168,0.001774,0.98246
0.00091703,0.98933,0.002435,0.97156,0.0017797,0.98239
0.00091996,0.98929,0.0024427,0.97143,0.0017854,0.98232
0.00092289,0.98924,0.0024505,0.97131,0.0017911,0.98225
0.00092582,0.98919,0.0024583,0.97118,0.0017968,0.98218
0.00092875,0.98914,0.0024661,0.97106,0.0018024,0.98211
0.00093168,0.98909,0.0024739,0.97093,0.0018081,0.98204
0.00093461,0.98904,0.0024816,0.97081,0.0018138,0.98197
0.00093754,0.989,0.0024894,0.97069,0.0018195,0.98191
0.00094047,0.98895,0.0024972,0.97056,0.0018252,0.98184
0.0009434,0.9889,0.002505,0.97044,0.0018309,0.98177
0.00094633,0.98885,0.0025128,0.97031,0.0018366,0.9817
0.00094926,0.9888,0.0025205,0.97019,0.0018422,0.98163
0.00095219,0.98875,0.0025283,0.97007,0.0018479,0.98156
0.00095512,0.9887,0.0025361,0.96994,0.0018536,0.98149
0.00095805,0.98866,0.0025439,0.96982,0.0018593,0.98142
0.00096098,0.98861,0.0025517,0.9697,0.001865,0.98135
0.0009639,0.98856,0.0025594,0.96957,0.0018707,0.98129
0.00096683,0.98851,0.0025672,0.96945,0.0018764,0.98122
0.00096976,0.98846,0.002575,0.96932,0.0018821,0.98115
0.00097269,0.98841,0.0025828,0.9692,0.0018877,0.98108
0.00097562,0.98836,0.0025906,0.96907,0.0018934,0.98101
0.00097855,0.98831,0.0025983,0.96894,0.0018991,0.98094
0.00098148,0.98827,0.0026061,0.96882,0.0019048,0.98087
0.00098441,0.98822,0.0026139,0.96869,0.0019105,0.98081
0.00098734,0.98817,0.0026217,0.96856,0.0019162,0.98074
0.00099027,0.98812,0.0026294,0.96844,0.0019219,0.98067
0.0009932,0.98807,0.0026372,0.96831,0.0019275,0.9806
0.00099613,0.98802,0.002645,0.96819,0.0019332,0.98053
0.00099906,0.98797,0.0026528,0.96806,0.0019389,0.98046
0.001002,0.98792,0.0026606,0.96793,0.0019446,0.98039
0.0010049,0.98788,0.0026683,0.96781,0.0019503,0.98033
0.0010079,0.98783,0.0026761,0.96768,0.001956,0.98026
0.0010108,0.98778,0.0026839,0.96756,0.0019617,0.98019
0.0010137,0.98773,0.0026917,0.96743,0.0019673,0.98012
0.0010166,0.98768,0.0026995,0.96731,0.001973,0.98005
0.0010196,0.98763,0.0027072,0.96718,0.0019787,0.97999
0.0010225,0.98758,0.002715,0.96706,0.0019844,0.97992
0.0010254,0.98753,0.0027228,0.96693,0.0019901,0.97985
0.0010284,0.98748,0.0027306,0.96681,0.0019958,0.97978
0.0010313,0.98743,0.0027384,0.96669,0.0020015,0.97971
0.0010342,0.98738,0.0027461,0.96656,0.0020071,0.97964
0.0010371,0.98733,0.0027539,0.96644,0.0020128,0.97958
0.0010401,0.98729,0.0027617,0.96631,0.0020185,0.97951
0.001043,0.98724,0.0027695,0.96619,0.0020242,0.97944
0.0010459,0.98719,0.0027773,0.96606,0.0020299,0.97937
0.0010489,0.98714,0.002785,0.96594,0.0020356,0.9793
0.0010518,0.98709,0.0027928,0.96581,0.0020413,0.97923
0.0010547,0.98704,0.0028006,0.96569,0.0020469,0.97916
0.0010577,0.98699,0.0028084,0.96556,0.0020526,0.97909
0.0010606,0.98694,0.0028162,0.96544,0.0020583,0.97902
0.0010635,0.98689,0.0028239,0.96532,0.002064,0.97895
0.0010664,0.98684,0.0028317,0.96519,0.0020697,0.97889
0.0010694,0.98679,0.0028395,0.96507,0.0020754,0.97882
0.0010723,0.98674,0.0028473,0.96494,0.0020811,0.97875
0.0010752,0.98669,0.0028551,0.96482,0.0020867,0.97868
0.0010782,0.98664,0.0028628,0.96469,0.0020924,0.97861
0.0010811,0.98659,0.0028706,0.96457,0.0020981,0.97854
0.001084,0.98654,0.0028784,0.96444,0.0021038,0.97847
0.001087,0.98649,0.0028862,0.96432,0.0021095,0.9784
0.0010899,0.98644,0.002894,0.96419,0.0021152,0.97834
0.0010928,0.98639,0.0029017,0.96407,0.0021209,0.97827
0.0010957,0.98634,0.0029095,0.96395,0.0021265,0.9782
0.0010987,0.98629,0.0029173,0.96383,0.0021322,0.97813
0.0011016,0.98624,0.0029251,0.9637,0.0021379,0.97806
0.0011045,0.98619,0.0029328,0.96358,0.0021436,0.97799
0.0011075,0.98614,0.0029406,0.96346,0.0021493,0.97792
0.0011104,0.98609,0.0029484,0.96334,0.002155,0.97785
0.0011133,0.98603,0.0029562,0.96321,0.0021607,0.97778
0.0011163,0.98598,0.002964,0.96309,0.0021663,0.97771
0.0011192,0.98593,0.0029717,0.96297,0.002172,0.97764
0.0011221,0.98588,0.0029795,0.96285,0.0021777,0.97757
0.001125,0.98583,0.0029873,0.96273,0.0021834,0.9775
0.001128,0.98578,0.0029951,0.96261,0.0021891,0.97743
0.0011309,0.98573,0.0030029,0.96249,0.0021948,0.97736
0.0011338,0.98568,0.0030106,0.96237,0.0022005,0.97729
0.0011368,0.98563,0.0030184,0.96225,0.0022061,0.97722
0.0011397,0.98558,0.0030262,0.96213,0.0022118,0.97715
0.0011426,0.98553,0.003034,0.96201,0.0022175,0.97708
0.0011456,0.98548,0.0030418,0.96189,0.0022232,0.97701
0.0011485,0.98543,0.0030495,0.96177,0.0022289,0.97693
0.0011514,0.98538,0.0030573,0.96165,0.0022346,0.97686
0.0011543,0.98533,0.0030651,0.96153,0.0022403,0.97679
0.0011573,0.98528,0.0030729,0.96141,0.002246,0.97672
0.0011602,0.98523,0.0030807,0.96129,0.0022516,0.97665
0.0011631,0.98517,0.0030884,0.96118,0.0022573,0.97658
0.0011661,0.98512,0.0030962,0.96106,0.002263,0.97651
0.001169,0.98507,0.003104,0.96094,0.0022687,0.97644
0.0011719,0.98502,0.0031118,0.96082,0.0022744,0.97637
0.0011749,0.98497,0.0031196,0.96071,0.0022801,0.9763
0.0011778,0.98492,0.0031273,0.96059,0.0022858,0.97623
0.0011807,0.98487,0.0031351,0.96047,0.0022914,0.97616
0.0011836,0.98482,0.0031429,0.96036,0.0022971,0.97609
0.0011866,0.98476,0.0031507,0.96024,0.0023028,0.97602
0.0011895,0.98471,0.0031585,0.96013,0.0023085,0.97594
0.0011924,0.98466,0.0031662,0.96001,0.0023142,0.97587
0.0011954,0.98461,0.003174,0.9599,0.0023199,0.9758
0.0011983,0.98456,0.0031818,0.95979,0.0023256,0.97573
0.0012012,0.98451,0.0031896,0.95967,0.0023312,0.97566
0.0012041,0.98446,0.0031973,0.95956,0.0023369,0.97559
0.0012071,0.9844,0.0032051,0.95945,0.0023426,0.97551
0.00121,0.98435,0.0032129,0.95934,0.0023483,0.97544
0.0012129,0.9843,0.0032207,0.95922,0.002354,0.97537
0.0012159,0.98425,0.0032285,0.95911,0.0023597,0.9753
0.0012188,0.9842,0.0032362,0.959,0.0023654,0.97523
0.0012217,0.98415,0.003244,0.95889,0.002371,0.97515
0.0012247,0.9841,0.0032518,0.95878,0.0023767,0.97508
0.0012276,0.98404,0.0032596,0.95867,0.0023824,0.97501
0.0012305,0.98399,0.0032674,0.95856,0.0023881,0.97494
0.0012334,0.98394,0.0032751,0.95846,0.0023938,0.97486
0.0012364,0.98389,0.0032829,0.95835,0.0023995,0.97479
0.0012393,0.98384,0.0032907,0.95824,0.0024052,0.97472
0.0012422,0.98379,0.0032985,0.95813,0.0024108,0.97465
0.0012452,0.98374,0.0033063,0.95803,0.0024165,0.97457
0.0012481,0.98369,0.003314,0.95792,0.0024222,0.9745
0.001251,0.98364,0.0033218,0.95781,0.0024279,0.97443
0.001254,0.98358,0.0033296,0.95771,0.0024336,0.97435
0.0012569,0.98353,0.0033374,0.9576,0.0024393,0.97428
0.0012598,0.98348,0.0033452,0.95749,0.002445,0.97421
0.0012627,0.98343,0.0033529,0.95739,0.0024506,0.97413
0.0012657,0.98338,0.0033607,0.95729,0.0024563,0.97406
0.0012686,0.98333,0.0033685,0.95718,0.002462,0.97398
0.0012715,0.98328,0.0033763,0.95708,0.0024677,0.97391
0.0012745,0.98323,0.0033841,0.95697,0.0024734,0.97384
0.0012774,0.98318,0.0033918,0.95687,0.0024791,0.97376
0.0012803,0.98313,0.0033996,0.95677,0.0024848,0.97369
0.0012833,0.98308,0.0034074,0.95667,0.0024904,0.97361
0.0012862,0.98303,0.0034152,0.95656,0.0024961,0.97354
0.0012891,0.98297,0.003423,0.95646,0.0025018,0.97346
0.001292,0.98292,0.0034307,0.95636,0.0025075,0.97339
0.001295,0.98287,0.0034385,0.95627,0.0025132,0.97331
0.0012979,0.98282,0.0034463,0.95617,0.0025189,0.97324
0.0013008,0.98277,0.0034541,0.95607,0.0025246,0.97317
0.0013038,0.98272,0.0034618,0.95597,0.0025302,0.97309
0.0013067,0.98267,0.0034696,0.95587,0.0025359,0.97302
0.0013096,0.98262,0.0034774,0.95578,0.0025416,0.97294
0.0013126,0.98257,0.0034852,0.95568,0.0025473,0.97287
0.0013155,0.98252,0.003493,0.95559,0.002553,0.97279
0.0013184,0.98247,0.0035007,0.95549,0.0025587,0.97271
0.0013213,0.98242,0.0035085,0.9554,0.0025644,0.97264
0.0013243,0.98237,0.0035163,0.95531,0.0025701,0.97256
0.0013272,0.98232,0.0035241,0.95521,0.0025757,0.97248
0.0013301,0.98227,0.0035319,0.95512,0.0025814,0.97241
0.0013331,0.98222,0.0035396,0.95503,0.0025871,0.97233
0.001336,0.98217,0.0035474,0.95494,0.0025928,0.97225
0.0013389,0.98211,0.0035552,0.95485,0.0025985,0.97218
0.0013418,0.98206,0.003563,0.95476,0.0026042,0.9721
0.0013448,0.98201,0.0035708,0.95467,0.0026099,0.97202
0.0013477,0.98196,0.0035785,0.95459,0.0026155,0.97194
0.0013506,0.98191,0.0035863,0.9545,0.0026212,0.97186
0.0013536,0.98186,0.0035941,0.95441,0.0026269,0.97178
0.0013565,0.98181,0.0036019,0.95433,0.0026326,0.97171
0.0013594,0.98176,0.0036097,0.95425,0.0026383,0.97163
0.0013624,0.98171,0.0036174,0.95416,0.002644,0.97155
0.0013653,0.98166,0.0036252,0.95408,0.0026497,0.97147
0.0013682,0.98161,0.003633,0.954,0.0026553,0.97139
0.0013711,0.98156,0.0036408,0.95392,0.002661,0.97131
0.0013741,0.98151,0.0036486,0.95384,0.0026667,0.97123
0.001377,0.98146,0.0036563,0.95375,0.0026724,0.97115
0.0013799,0.98141,0.0036641,0.95368,0.0026781,0.97106
0.0013829,0.98136,0.0036719,0.9536,0.0026838,0.97098
0.0013858,0.98131,0.0036797,0.95352,0.0026895,0.9709
0.0013887,0.98126,0.0036875,0.95344,0.0026951,0.97082
0.0013917,0.98121,0.0036952,0.95336,0.0027008,0.97074
0.0013946,0.98116,0.003703,0.95328,0.0027065,0.97065
0.0013975,0.98111,0.0037108,0.95321,0.0027122,0.97057
0.0014004,0.98106,0.0037186,0.95313,0.0027179,0.97049
0.0014034,0.98101,0.0037264,0.95305,0.0027236,0.9704
0.0014063,0.98096,0.0037341,0.95298,0.0027293,0.97032
0.0014092,0.98091,0.0037419,0.9529,0.0027349,0.97023
0.0014122,0.98086,0.0037497,0.95283,0.0027406,0.97015
0.0014151,0.98081,0.0037575,0.95275,0.0027463,0.97006
0.001418,0.98077,0.0037652,0.95268,0.002752,0.96998
0.001421,0.98072,0.003773,0.9526,0.0027577,0.96989
0.0014239,0.98067,0.0037808,0.95253,0.0027634,0.9698
0.0014268,0.98062,0.0037886,0.95246,0.0027691,0.96972
0.0014297,0.98057,0.0037964,0.95239,0.0027747,0.96963
0.0014327,0.98052,0.0038041,0.95232,0.0027804,0.96955
0.0014356,0.98047,0.0038119,0.95225,0.0027861,0.96946
0.0014385,0.98042,0.0038197,0.95218,0.0027918,0.96938
0.0014415,0.98037,0.0038275,0.95212,0.0027975,0.96929
0.0014444,0.98032,0.0038353,0.95205,0.0028032,0.9692
0.0014473,0.98027,0.003843,0.95199,0.0028089,0.96911
0.0014503,0.98022,0.0038508,0.95192,0.0028145,0.96902
0.0014532,0.98017,0.0038586,0.95186,0.0028202,0.96894
0.0014561,0.98012,0.0038664,0.95179,0.0028259,0.96885
0.001459,0.98007,0.0038742,0.95173,0.0028316,0.96876
0.001462,0.98002,0.0038819,0.95167,0.0028373,0.96867
0.0014649,0.97997,0.0038897,0.95161,0.002843,0.96859
0.0014678,0.97992,0.0038975,0.95155,0.0028487,0.9685
0.0014708,0.97987,0.0039053,0.95149,0.0028543,0.96841
0.0014737,0.97982,0.0039131,0.95143,0.00286,0.96832
0.0014766,0.97977,0.0039208,0.95138,0.0028657,0.96823
0.0014795,0.97972,0.0039286,0.95132,0.0028714,0.96815
0.0014825,0.97967,0.0039364,0.95126,0.0028771,0.96806
0.0014854,0.97962,0.0039442,0.95121,0.0028828,0.96797
0.0014883,0.97957,0.003952,0.95115,0.0028885,0.96788
0.0014913,0.97952,0.0039597,0.9511,0.0028942,0.96779
0.0014942,0.97947,0.0039675,0.95105,0.0028998,0.9677
0.0014971,0.97942,0.0039753,0.951,0.0029055,0.96761
0.0015001,0.97937,0.0039831,0.95094,0.0029112,0.96753
0.001503,0.97932,0.0039909,0.95089,0.0029169,0.96744
0.0015059,0.97927,0.0039986,0.95084,0.0029226,0.96735
0.0015088,0.97922,0.0040064,0.95079,0.0029283,0.96726
0.0015118,0.97917,0.0040142,0.95075,0.002934,0.96717
0.0015147,0.97912,0.004022,0.9507,0.0029396,0.96709
0.0015176,0.97908,0.0040297,0.95065,0.0029453,0.967
0.0015206,0.97903,0.0040375,0.95061,0.002951,0.96691
0.0015235,0.97898,0.0040453,0.95056,0.0029567,0.96682
0.0015264,0.97893,0.0040531,0.95052,0.0029624,0.96673
0.0015294,0.97888,0.0040609,0.95047,0.0029681,0.96665
0.0015323,0.97883,0.0040686,0.95043,0.0029738,0.96656
0.0015352,0.97878,0.0040764,0.95039,0.0029794,0.96647
0.0015381,0.97873,0.0040842,0.95035,0.0029851,0.96638
0.0015411,0.97868,0.004092,0.95031,0.0029908,0.96629
0.001544,0.97863,0.0040998,0.95027,0.0029965,0.9662
0.0015469,0.97858,0.0041075,0.95023,0.0030022,0.96611
0.0015499,0.97853,0.0041153,0.95019,0.0030079,0.96602
0.0015528,0.97848,0.0041231,0.95016,0.0030136,0.96593
0.0015557,0.97843,0.0041309,0.95012,0.0030192,0.96584
0.0015587,0.97838,0.0041387,0.95009,0.0030249,0.96575
0.0015616,0.97833,0.0041464,0.95005,0.0030306,0.96566
0.0015645,0.97829,0.0041542,0.95002,0.0030363,0.96557
0.0015674,0.97824,0.004162,0.94999,0.003042,0.96548
0.0015704,0.97819,0.0041698,0.94995,0.0030477,0.96539
0.0015733,0.97814,0.0041776,0.94992,0.0030534,0.96531
0.0015762,0.97809,0.0041853,0.94989,0.003059,0.96522
0.0015792,0.97804,0.0041931,0.94986,0.0030647,0.96513
0.0015821,0.97799,0.0042009,0.94984,0.0030704,0.96504
0.001585,0.97794,0.0042087,0.94981,0.0030761,0.96495
0.001588,0.97789,0.0042165,0.94978,0.0030818,0.96486
0.0015909,0.97784,0.0042242,0.94976,0.0030875,0.96477
0.0015938,0.97779,0.004232,0.94973,0.0030932,0.96468
0.0015967,0.97774,0.0042398,0.94971,0.0030988,0.96459
0.0015997,0.97769,0.0042476,0.94969,0.0031045,0.9645
0.0016026,0.97764,0.0042554,0.94966,0.0031102,0.96441
0.0016055,0.97759,0.0042631,0.94964,0.0031159,0.96432
0.0016085,0.97754,0.0042709,0.94962,0.0031216,0.96423
0.0016114,0.97749,0.0042787,0.9496,0.0031273,0.96414
0.0016143,0.97744,0.0042865,0.94958,0.003133,0.96405
0.0016173,0.97739,0.0042942,0.94956,0.0031386,0.96396
0.0016202,0.97734,0.004302,0.94954,0.0031443,0.96387
0.0016231,0.97729,0.0043098,0.94953,0.00315,0.96378
0.001626,0.97724,0.0043176,0.94951,0.0031557,0.96369
0.001629,0.97719,0.0043254,0.9495,0.0031614,0.9636
0.0016319,0.97714,0.0043331,0.94948,0.0031671,0.96351
0.0016348,0.97709,0.0043409,0.94947,0.0031728,0.96342
0.0016378,0.97704,0.0043487,0.94946,0.0031784,0.96332
0.0016407,0.97699,0.0043565,0.94945,0.0031841,0.96323
0.0016436,0.97694,0.0043643,0.94944,0.0031898,0.96314
0.0016465,0.97689,0.004372,0.94943,0.0031955,0.96305
0.0016495,0.97684,0.0043798,0.94942,0.0032012,0.96296
0.0016524,0.97679,0.0043876,0.94941,0.0032069,0.96287
0.0016553,0.97674,0.0043954,0.9494,0.0032126,0.96278
0.0016583,0.9767,0.0044032,0.9494,0.0032182,0.96269
0.0016612,0.97665,0.0044109,0.94939,0.0032239,0.96259
0.0016641,0.9766,0.0044187,0.94939,0.0032296,0.9625
0.0016671,0.97655,0.0044265,0.94938,0.0032353,0.96241
0.00167,0.9765,0.0044343,0.94938,0.003241,0.96232
0.0016729,0.97645,0.0044421,0.94938,0.0032467,0.96223
0.0016758,0.9764,0.0044498,0.94938,0.0032524,0.96213
0.0016788,0.97635,0.0044576,0.94938,0.0032581,0.96204
0.0016817,0.9763,0.0044654,0.94938,0.0032637,0.96195
0.0016846,0.97625,0.0044732,0.94938,0.0032694,0.96186
0.0016876,0.9762,0.004481,0.94938,0.0032751,0.96177
0.0016905,0.97615,0.0044887,0.94938,0.0032808,0.96167
0.0016934,0.9761,0.0044965,0.94939,0.0032865,0.96158
0.0016964,0.97605,0.0045043,0.94939,0.0032922,0.96149
0.0016993,0.976,0.0045121,0.9494,0.0032979,0.96139
0.0017022,0.97595,0.0045199,0.9494,0.0033035,0.9613
0.0017051,0.9759,0.0045276,0.94941,0.0033092,0.96121
0.0017081,0.97585,0.0045354,0.94942,0.0033149,0.96111
0.001711,0.9758,0.0045432,0.94942,0.0033206,0.96102
0.0017139,0.97575,0.004551,0.94943,0.0033263,0.96093
0.0017169,0.9757,0.0045588,0.94944,0.003332,0.96083
0.0017198,0.97565,0.0045665,0.94945,0.0033377,0.96074
0.0017227,0.9756,0.0045743,0.94946,0.0033433,0.96065
0.0017257,0.97555,0.0045821,0.94948,0.003349,0.96055
0.0017286,0.9755,0.0045899,0.94949,0.0033547,0.96046
0.0017315,0.97545,0.0045976,0.9495,0.0033604,0.96037
0.0017344,0.9754,0.0046054,0.94952,0.0033661,0.96028
0.0017374,0.97535,0.0046132,0.94953,0.0033718,0.96019
0.0017403,0.97531,0.004621,0.94955,0.0033775,0.9601
0.0017432,0.97526,0.0046288,0.94956,0.0033831,0.96001
0.0017462,0.97521,0.0046365,0.94958,0.0033888,0.95992
0.0017491,0.97516,0.0046443,0.9496,0.0033945,0.95983
0.001752,0.97511,0.0046521,0.94962,0.0034002,0.95973
0.001755,0.97506,0.0046599,0.94964,0.0034059,0.95964
0.0017579,0.97501,0.0046677,0.94966,0.0034116,0.95955
0.0017608,0.97496,0.0046754,0.94968,0.0034173,0.95946
0.0017637,0.97491,0.0046832,0.9497,0.0034229,0.95938
0.0017667,0.97486,0.004691,0.94972,0.0034286,0.95929
0.0017696,0.97481,0.0046988,0.94974,0.0034343,0.9592
0.0017725,0.97476,0.0047066,0.94977,0.00344,0.95911
0.0017755,0.97471,0.0047143,0.94979,0.0034457,0.95902
0.0017784,0.97466,0.0047221,0.94982,0.0034514,0.95893
0.0017813,0.97461,0.0047299,0.94984,0.0034571,0.95885
0.0017842,0.97456,0.0047377,0.94987,0.0034627,0.95876
0.0017872,0.97451,0.0047455,0.9499,0.0034684,0.95867
0.0017901,0.97446,0.0047532,0.94992,0.0034741,0.95859
0.001793,0.97441,0.004761,0.94995,0.0034798,0.9585
0.001796,0.97436,0.0047688,0.94998,0.0034855,0.95841
0.0017989,0.97431,0.0047766,0.95001,0.0034912,0.95832
0.0018018,0.97426,0.0047844,0.95004,0.0034969,0.95824
0.0018048,0.97421,0.0047921,0.95008,0.0035025,0.95815
0.0018077,0.97416,0.0047999,0.95011,0.0035082,0.95806
0.0018106,0.97411,0.0048077,0.95014,0.0035139,0.95798
0.0018135,0.97406,0.0048155,0.95017,0.0035196,0.95789
0.0018165,0.97402,0.0048233,0.95021,0.0035253,0.9578
0.0018194,0.97397,0.004831,0.95024,0.003531,0.95772
0.0018223,0.97392,0.0048388,0.95028,0.0035367,0.95763
0.0018253,0.97387,0.0048466,0.95031,0.0035423,0.95755
0.0018282,0.97382,0.0048544,0.95035,0.003548,0.95746
0.0018311,0.97377,0.0048621,0.95039,0.0035537,0.95738
0.0018341,0.97372,0.0048699,0.95043,0.0035594,0.95729
0.001837,0.97367,0.0048777,0.95046,0.0035651,0.95721
0.0018399,0.97362,0.0048855,0.9505,0.0035708,0.95712
0.0018428,0.97357,0.0048933,0.95054,0.0035765,0.95704
0.0018458,0.97352,0.004901,0.95058,0.0035822,0.95695
0.0018487,0.97347,0.0049088,0.95062,0.0035878,0.95687
0.0018516,0.97342,0.0049166,0.95067,0.0035935,0.95678
0.0018546,0.97337,0.0049244,0.95071,0.0035992,0.9567
0.0018575,0.97332,0.0049322,0.95075,0.0036049,0.95662
0.0018604,0.97327,0.0049399,0.9508,0.0036106,0.95653
0.0018634,0.97322,0.0049477,0.95084,0.0036163,0.95645
0.0018663,0.97317,0.0049555,0.95088,0.003622,0.95637
0.0018692,0.97312,0.0049633,0.95093,0.0036276,0.95629
0.0018721,0.97307,0.0049711,0.95098,0.0036333,0.9562
0.0018751,0.97302,0.0049788,0.95102,0.003639,0.95612
0.001878,0.97297,0.0049866,0.95107,0.0036447,0.95604
0.0018809,0.97292,0.0049944,0.95112,0.0036504,0.95596
0.0018839,0.97287,0.0050022,0.95117,0.0036561,0.95587
0.0018868,0.97282,0.00501,0.95122,0.0036618,0.95579
0.0018897,0.97277,0.0050177,0.95127,0.0036674,0.95571
0.0018927,0.97272,0.0050255,0.95132,0.0036731,0.95563
0.0018956,0.97267,0.0050333,0.95137,0.0036788,0.95555
0.0018985,0.97262,0.0050411,0.95142,0.0036845,0.95547
0.0019014,0.97257,0.0050489,0.95147,0.0036902,0.95539
0.0019044,0.97252,0.0050566,0.95152,0.0036959,0.95531
0.0019073,0.97246,0.0050644,0.95157,0.0037016,0.95523
0.0019102,0.97241,0.0050722,0.95163,0.0037072,0.95515
0.0019132,0.97236,0.00508,0.95168,0.0037129,0.95507
0.0019161,0.97231,0.0050878,0.95174,0.0037186,0.95499
0.001919,0.97226,0.0050955,0.95179,0.0037243,0.95491
0.001922,0.97221,0.0051033,0.95185,0.00373,0.95483
0.0019249,0.97216,0.0051111,0.9519,0.0037357,0.95475
0.0019278,0.97211,0.0051189,0.95196,0.0037414,0.95467
0.0019307,0.97206,0.0051266,0.95202,0.003747,0.95459
0.0019337,0.97201,0.0051344,0.95208,0.0037527,0.95451
0.0019366,0.97196,0.0051422,0.95213,0.0037584,0.95443
0.0019395,0.9719,0.00515,0.95219,0.0037641,0.95436
0.0019425,0.97185,0.0051578,0.95225,0.0037698,0.95428
0.0019454,0.9718,0.0051655,0.95231,0.0037755,0.9542
0.0019483,0.97175,0.0051733,0.95237,0.0037812,0.95413
0.0019512,0.9717,0.0051811,0.95244,0.0037868,0.95405
0.0019542,0.97164,0.0051889,0.9525,0.0037925,0.95398
0.0019571,0.97159,0.0051967,0.95256,0.0037982,0.9539
0.00196,0.97154,0.0052044,0.95262,0.0038039,0.95383
0.001963,0.97149,0.0052122,0.95269,0.0038096,0.95375
0.0019659,0.97143,0.00522,0.95275,0.0038153,0.95368
0.0019688,0.97138,0.0052278,0.95282,0.003821,0.9536
0.0019718,0.97133,0.0052356,0.95288,0.0038266,0.95353
0.0019747,0.97128,0.0052433,0.95295,0.0038323,0.95346
0.0019776,0.97122,0.0052511,0.95302,0.003838,0.95338
0.0019805,0.97117,0.0052589,0.95308,0.0038437,0.95331
0.0019835,0.97111,0.0052667,0.95315,0.0038494,0.95324
0.0019864,0.97106,0.0052745,0.95322,0.0038551,0.95317
0.0019893,0.97101,0.0052822,0.95329,0.0038608,0.95309
0.0019923,0.97095,0.00529,0.95336,0.0038664,0.95302
0.0019952,0.9709,0.0052978,0.95343,0.0038721,0.95295
0.0019981,0.97085,0.0053056,0.9535,0.0038778,0.95289
0.0020011,0.97079,0.0053134,0.95357,0.0038835,0.95282
0.002004,0.97074,0.0053211,0.95364,0.0038892,0.95275
0.0020069,0.97068,0.0053289,0.95371,0.0038949,0.95268
0.0020098,0.97063,0.0053367,0.95378,0.0039006,0.95261
0.0020128,0.97058,0.0053445,0.95385,0.0039062,0.95255
0.0020157,0.97052,0.0053523,0.95393,0.0039119,0.95248
0.0020186,0.97047,0.00536,0.954,0.0039176,0.95241
0.0020216,0.97042,0.0053678,0.95407,0.0039233,0.95235
0.0020245,0.97036,0.0053756,0.95415,0.003929,0.95228
0.0020274,0.97031,0.0053834,0.95422,0.0039347,0.95222
0.0020304,0.97025,0.0053912,0.9543,0.0039404,0.95215
0.0020333,0.9702,0.0053989,0.95437,0.0039461,0.95209
0.0020362,0.97014,0.0054067,0.95445,0.0039517,0.95203
0.0020391,0.97009,0.0054145,0.95453,0.0039574,0.95197
0.0020421,0.97004,0.0054223,0.9546,0.0039631,0.9519
0.002045,0.96998,0.00543,0.95468,0.0039688,0.95184
0.0020479,0.96993,0.0054378,0.95476,0.0039745,0.95178
0.0020509,0.96987,0.0054456,0.95484,0.0039802,0.95172
0.0020538,0.96982,0.0054534,0.95491,0.0039859,0.95166
0.0020567,0.96976,0.0054612,0.95499,0.0039915,0.9516
0.0020597,0.96971,0.0054689,0.95507,0.0039972,0.95154
0.0020626,0.96965,0.0054767,0.95515,0.0040029,0.95148
0.0020655,0.96959,0.0054845,0.95523,0.0040086,0.95142
0.0020684,0.96954,0.0054923,0.95531,0.0040143,0.95137
0.0020714,0.96948,0.0055001,0.95539,0.00402,0.95131
0.0020743,0.96943,0.0055078,0.95548,0.0040257,0.95125
0.0020772,0.96937,0.0055156,0.95556,0.0040313,0.9512
0.0020802,0.96932,0.0055234,0.95564,0.004037,0.95114
0.0020831,0.96926,0.0055312,0.95573,0.0040427,0.95109
0.002086,0.9692,0.005539,0.95581,0.0040484,0.95103
0.0020889,0.96915,0.0055467,0.95589,0.0040541,0.95098
0.0020919,0.96909,0.0055545,0.95598,0.0040598,0.95093
0.0020948,0.96903,0.0055623,0.95606,0.0040655,0.95087
0.0020977,0.96898,0.0055701,0.95615,0.0040711,0.95082
0.0021007,0.96892,0.0055779,0.95623,0.0040768,0.95077
0.0021036,0.96886,0.0055856,0.95632,0.0040825,0.95072
0.0021065,0.96881,0.0055934,0.9564,0.0040882,0.95067
0.0021095,0.96875,0.0056012,0.95649,0.0040939,0.95062
0.0021124,0.96869,0.005609,0.95658,0.0040996,0.95057
0.0021153,0.96864,0.0056168,0.95667,0.0041053,0.95052
0.0021182,0.96858,0.0056245,0.95675,0.0041109,0.95047
0.0021212,0.96852,0.0056323,0.95684,0.0041166,0.95043
0.0021241,0.96847,0.0056401,0.95693,0.0041223,0.95038
0.002127,0.96841,0.0056479,0.95702,0.004128,0.95033
0.00213,0.96835,0.0056557,0.95711,0.0041337,0.95028
0.0021329,0.9683,0.0056634,0.9572,0.0041394,0.95024
0.0021358,0.96824,0.0056712,0.95729,0.0041451,0.95019
0.0021388,0.96818,0.005679,0.95738,0.0041507,0.95015
0.0021417,0.96813,0.0056868,0.95747,0.0041564,0.9501
0.0021446,0.96807,0.0056945,0.95756,0.0041621,0.95006
0.0021475,0.96801,0.0057023,0.95766,0.0041678,0.95002
0.0021505,0.96796,0.0057101,0.95775,0.0041735,0.94997
0.0021534,0.9679,0.0057179,0.95784,0.0041792,0.94993
0.0021563,0.96784,0.0057257,0.95793,0.0041849,0.94989
0.0021593,0.96779,0.0057334,0.95802,0.0041905,0.94985
0.0021622,0.96773,0.0057412,0.95812,0.0041962,0.94981
0.0021651,0.96767,0.005749,0.95821,0.0042019,0.94977
0.0021681,0.96762,0.0057568,0.9583,0.0042076,0.94973
0.002171,0.96756,0.0057646,0.9584,0.0042133,0.94969
0.0021739,0.9675,0.0057723,0.95849,0.004219,0.94965
0.0021768,0.96745,0.0057801,0.95859,0.0042247,0.94961
0.0021798,0.96739,0.0057879,0.95868,0.0042303,0.94957
0.0021827,0.96733,0.0057957,0.95877,0.004236,0.94954
0.0021856,0.96728,0.0058035,0.95887,0.0042417,0.9495
0.0021886,0.96722,0.0058112,0.95897,0.0042474,0.94947
0.0021915,0.96716,0.005819,0.95906,0.0042531,0.94943
0.0021944,0.96711,0.0058268,0.95916,0.0042588,0.9494
0.0021974,0.96705,0.0058346,0.95925,0.0042645,0.94936
0.0022003,0.96699,0.0058424,0.95935,0.0042702,0.94933
0.0022032,0.96694,0.0058501,0.95945,0.0042758,0.94929
0.0022061,0.96688,0.0058579,0.95954,0.0042815,0.94926
0.0022091,0.96682,0.0058657,0.95964,0.0042872,0.94923
0.002212,0.96676,0.0058735,0.95974,0.0042929,0.9492
0.0022149,0.96671,0.0058813,0.95984,0.0042986,0.94917
0.0022179,0.96665,0.005889,0.95994,0.0043043,0.94914
0.0022208,0.96659,0.0058968,0.96004,0.00431,0.94911
0.0022237,0.96653,0.0059046,0.96013,0.0043156,0.94908
0.0022266,0.96648,0.0059124,0.96023,0.0043213,0.94905
0.0022296,0.96642,0.0059202,0.96033,0.004327,0.94902
0.0022325,0.96636,0.0059279,0.96043,0.0043327,0.94899
0.0022354,0.9663,0.0059357,0.96053,0.0043384,0.94897
0.0022384,0.96625,0.0059435,0.96063,0.0043441,0.94894
0.0022413,0.96619,0.0059513,0.96073,0.0043498,0.94891
0.0022442,0.96613,0.005959,0.96084,0.0043554,0.94889
0.0022472,0.96607,0.0059668,0.96094,0.0043611,0.94886
0.0022501,0.96602,0.0059746,0.96104,0.0043668,0.94884
0.002253,0.96596,0.0059824,0.96114,0.0043725,0.94881
0.0022559,0.9659,0.0059902,0.96124,0.0043782,0.94879
0.0022589,0.96584,0.0059979,0.96135,0.0043839,0.94877
0.0022618,0.96579,0.0060057,0.96145,0.0043896,0.94875
0.0022647,0.96573,0.0060135,0.96155,0.0043952,0.94873
0.0022677,0.96567,0.0060213,0.96166,0.0044009,0.94871
0.0022706,0.96561,0.0060291,0.96176,0.0044066,0.94869
0.0022735,0.96556,0.0060368,0.96186,0.0044123,0.94867
0.0022765,0.9655,0.0060446,0.96197,0.004418,0.94865
0.0022794,0.96544,0.0060524,0.96207,0.0044237,0.94863
0.0022823,0.96538,0.0060602,0.96217,0.0044294,0.94861
0.0022852,0.96533,0.006068,0.96228,0.004435,0.94859
0.0022882,0.96527,0.0060757,0.96238,0.0044407,0.94857
0.0022911,0.96521,0.0060835,0.96249,0.0044464,0.94856
0.002294,0.96516,0.0060913,0.96259,0.0044521,0.94854
0.002297,0.9651,0.0060991,0.9627,0.0044578,0.94853
0.0022999,0.96504,0.0061069,0.9628,0.0044635,0.94851
0.0023028,0.96498,0.0061146,0.96291,0.0044692,0.9485
0.0023058,0.96493,0.0061224,0.96301,0.0044748,0.94848
0.0023087,0.96487,0.0061302,0.96312,0.0044805,0.94847
0.0023116,0.96481,0.006138,0.96322,0.0044862,0.94845
0.0023145,0.96475,0.0061458,0.96333,0.0044919,0.94844
0.0023175,0.9647,0.0061535,0.96344,0.0044976,0.94843
0.0023204,0.96464,0.0061613,0.96354,0.0045033,0.94842
0.0023233,0.96458,0.0061691,0.96365,0.004509,0.9484
0.0023263,0.96452,0.0061769,0.96376,0.0045146,0.94839
0.0023292,0.96446,0.0061847,0.96386,0.0045203,0.94838
0.0023321,0.96441,0.0061924,0.96397,0.004526,0.94837
0.0023351,0.96435,0.0062002,0.96408,0.0045317,0.94836
0.002338,0.96429,0.006208,0.96419,0.0045374,0.94836
0.0023409,0.96423,0.0062158,0.9643,0.0045431,0.94835
0.0023438,0.96417,0.0062235,0.96441,0.0045488,0.94834
0.0023468,0.96412,0.0062313,0.96451,0.0045544,0.94833
0.0023497,0.96406,0.0062391,0.96462,0.0045601,0.94833
0.0023526,0.964,0.0062469,0.96473,0.0045658,0.94832
0.0023556,0.96394,0.0062547,0.96484,0.0045715,0.94832
0.0023585,0.96388,0.0062624,0.96495,0.0045772,0.94831
0.0023614,0.96383,0.0062702,0.96506,0.0045829,0.94831
0.0023644,0.96377,0.006278,0.96517,0.0045886,0.9483
0.0023673,0.96371,0.0062858,0.96529,0.0045943,0.9483
0.0023702,0.96365,0.0062936,0.9654,0.0045999,0.9483
0.0023731,0.96359,0.0063013,0.96551,0.0046056,0.94829
0.0023761,0.96353,0.0063091,0.96562,0.0046113,0.94829
0.002379,0.96348,0.0063169,0.96573,0.004617,0.94829
0.0023819,0.96342,0.0063247,0.96584,0.0046227,0.94829
0.0023849,0.96336,0.0063325,0.96595,0.0046284,0.94829
0.0023878,0.9633,0.0063402,0.96606,0.0046341,0.94829
0.0023907,0.96324,0.006348,0.96617,0.0046397,0.94829
0.0023936,0.96318,0.0063558,0.96629,0.0046454,0.94829
0.0023966,0.96312,0.0063636,0.9664,0.0046511,0.94829
0.0023995,0.96307,0.0063714,0.96651,0.0046568,0.9483
0.0024024,0.96301,0.0063791,0.96662,0.0046625,0.9483
0.0024054,0.96295,0.0063869,0.96674,0.0046682,0.9483
0.0024083,0.96289,0.0063947,0.96685,0.0046739,0.94831
0.0024112,0.96283,0.0064025,0.96696,0.0046795,0.94831
0.0024142,0.96277,0.0064103,0.96708,0.0046852,0.94831
0.0024171,0.96271,0.006418,0.96719,0.0046909,0.94832
0.00242,0.96265,0.0064258,0.96731,0.0046966,0.94832
0.0024229,0.9626,0.0064336,0.96742,0.0047023,0.94833
0.0024259,0.96254,0.0064414,0.96753,0.004708,0.94834
0.0024288,0.96248,0.0064492,0.96765,0.0047137,0.94834
0.0024317,0.96242,0.0064569,0.96776,0.0047193,0.94835
0.0024347,0.96236,0.0064647,0.96788,0.004725,0.94836
0.0024376,0.9623,0.0064725,0.968,0.0047307,0.94837
0.0024405,0.96224,0.0064803,0.96811,0.0047364,0.94838
0.0024435,0.96218,0.0064881,0.96823,0.0047421,0.94839
0.0024464,0.96212,0.0064958,0.96835,0.0047478,0.9484
0.0024493,0.96206,0.0065036,0.96846,0.0047535,0.94841
0.0024522,0.962,0.0065114,0.96858,0.0047591,0.94842
0.0024552,0.96195,0.0065192,0.9687,0.0047648,0.94843
0.0024581,0.96189,0.0065269,0.96882,0.0047705,0.94844
0.002461,0.96183,0.0065347,0.96893,0.0047762,0.94845
0.002464,0.96177,0.0065425,0.96905,0.0047819,0.94847
0.0024669,0.96171,0.0065503,0.96917,0.0047876,0.94848
0.0024698,0.96165,0.0065581,0.96929,0.0047933,0.94849
0.0024728,0.96159,0.0065658,0.96941,0.0047989,0.94851
0.0024757,0.96153,0.0065736,0.96953,0.0048046,0.94852
0.0024786,0.96147,0.0065814,0.96965,0.0048103,0.94854
0.0024815,0.96141,0.0065892,0.96977,0.004816,0.94855
0.0024845,0.96135,0.006597,0.96989,0.0048217,0.94857
0.0024874,0.96129,0.0066047,0.97,0.0048274,0.94858
0.0024903,0.96123,0.0066125,0.97012,0.0048331,0.9486
0.0024933,0.96117,0.0066203,0.97024,0.0048387,0.94862
0.0024962,0.96111,0.0066281,0.97036,0.0048444,0.94863
0.0024991,0.96105,0.0066359,0.97048,0.0048501,0.94865
0.0025021,0.96099,0.0066436,0.97061,0.0048558,0.94867
0.002505,0.96093,0.0066514,0.97073,0.0048615,0.94869
0.0025079,0.96087,0.0066592,0.97085,0.0048672,0.94871
0.0025108,0.96081,0.006667,0.97097,0.0048729,0.94873
0.0025138,0.96075,0.0066748,0.97109,0.0048785,0.94875
0.0025167,0.96069,0.0066825,0.97121,0.0048842,0.94877
0.0025196,0.96063,0.0066903,0.97133,0.0048899,0.94879
0.0025226,0.96057,0.0066981,0.97145,0.0048956,0.94881
0.0025255,0.96052,0.0067059,0.97158,0.0049013,0.94883
0.0025284,0.96046,0.0067137,0.9717,0.004907,0.94885
0.0025313,0.9604,0.0067214,0.97182,0.0049127,0.94887
0.0025343,0.96034,0.0067292,0.97194,0.0049183,0.9489
0.0025372,0.96028,0.006737,0.97207,0.004924,0.94892
0.0025401,0.96022,0.0067448,0.97219,0.0049297,0.94894
0.0025431,0.96016,0.0067526,0.97231,0.0049354,0.94897
0.002546,0.9601,0.0067603,0.97244,0.0049411,0.94899
0.0025489,0.96004,0.0067681,0.97256,0.0049468,0.94902
0.0025519,0.95999,0.0067759,0.97268,0.0049525,0.94904
0.0025548,0.95993,0.0067837,0.97281,0.0049582,0.94907
0.0025577,0.95987,0.0067914,0.97293,0.0049638,0.94909
0.0025606,0.95981,0.0067992,0.97306,0.0049695,0.94912
0.0025636,0.95975,0.006807,0.97318,0.0049752,0.94915
0.0025665,0.9597,0.0068148,0.97331,0.0049809,0.94917
0.0025694,0.95964,0.0068226,0.97343,0.0049866,0.9492
0.0025724,0.95958,0.0068303,0.97355,0.0049923,0.94923
0.0025753,0.95952,0.0068381,0.97368,0.004998,0.94925
0.0025782,0.95947,0.0068459,0.9738,0.0050036,0.94928
0.0025812,0.95941,0.0068537,0.97393,0.0050093,0.94931
0.0025841,0.95935,0.0068615,0.97405,0.005015,0.94934
0.002587,0.95929,0.0068692,0.97417,0.0050207,0.94937
0.0025899,0.95924,0.006877,0.9743,0.0050264,0.9494
0.0025929,0.95918,0.0068848,0.97442,0.0050321,0.94943
0.0025958,0.95912,0.0068926,0.97455,0.0050378,0.94946
0.0025987,0.95907,0.0069004,0.97467,0.0050434,0.94949
0.0026017,0.95901,0.0069081,0.9748,0.0050491,0.94952
0.0026046,0.95895,0.0069159,0.97492,0.0050548,0.94955
0.0026075,0.95889,0.0069237,0.97504,0.0050605,0.94959
0.0026105,0.95884,0.0069315,0.97517,0.0050662,0.94962
0.0026134,0.95878,0.0069393,0.97529,0.0050719,0.94965
0.0026163,0.95872,0.006947,0.97542,0.0050776,0.94968
0.0026192,0.95867,0.0069548,0.97554,0.0050832,0.94972
0.0026222,0.95861,0.0069626,0.97567,0.0050889,0.94975
0.0026251,0.95855,0.0069704,0.97579,0.0050946,0.94978
0.002628,0.9585,0.0069782,0.97592,0.0051003,0.94982
0.002631,0.95844,0.0069859,0.97604,0.005106,0.94985
0.0026339,0.95838,0.0069937,0.97617,0.0051117,0.94989
0.0026368,0.95833,0.0070015,0.97629,0.0051174,0.94992
0.0026398,0.95827,0.0070093,0.97642,0.005123,0.94996
0.0026427,0.95821,0.0070171,0.97655,0.0051287,0.94999
0.0026456,0.95816,0.0070248,0.97667,0.0051344,0.95003
0.0026485,0.9581,0.0070326,0.9768,0.0051401,0.95007
0.0026515,0.95805,0.0070404,0.97692,0.0051458,0.9501
0.0026544,0.95799,0.0070482,0.97705,0.0051515,0.95014
0.0026573,0.95793,0.0070559,0.97718,0.0051572,0.95018
0.0026603,0.95788,0.0070637,0.9773,0.0051628,0.95022
0.0026632,0.95782,0.0070715,0.97743,0.0051685,0.95025
0.0026661,0.95777,0.0070793,0.97755,0.0051742,0.95029
0.002669,0.95771,0.0070871,0.97768,0.0051799,0.95033
0.002672,0.95766,0.0070948,0.9778,0.0051856,0.95037
0.0026749,0.9576,0.0071026,0.97793,0.0051913,0.95041
0.0026778,0.95754,0.0071104,0.97805,0.005197,0.95045
0.0026808,0.95749,0.0071182,0.97818,0.0052026,0.95049
0.0026837,0.95743,0.007126,0.9783,0.0052083,0.95053
0.0026866,0.95738,0.0071337,0.97843,0.005214,0.95057
0.0026896,0.95732,0.0071415,0.97855,0.0052197,0.95061
0.0026925,0.95727,0.0071493,0.97868,0.0052254,0.95065
0.0026954,0.95721,0.0071571,0.9788,0.0052311,0.95069
0.0026983,0.95716,0.0071649,0.97893,0.0052368,0.95073
0.0027013,0.9571,0.0071726,0.97905,0.0052424,0.95078
0.0027042,0.95705,0.0071804,0.97918,0.0052481,0.95082
0.0027071,0.95699,0.0071882,0.9793,0.0052538,0.95086
0.0027101,0.95694,0.007196,0.97943,0.0052595,0.9509
0.002713,0.95689,0.0072038,0.97955,0.0052652,0.95095
0.0027159,0.95683,0.0072115,0.97968,0.0052709,0.95099
0.0027189,0.95678,0.0072193,0.9798,0.0052766,0.95103
0.0027218,0.95672,0.0072271,0.97993,0.0052823,0.95108
0.0027247,0.95667,0.0072349,0.98005,0.0052879,0.95112
0.0027276,0.95661,0.0072427,0.98018,0.0052936,0.95117
0.0027306,0.95656,0.0072504,0.9803,0.0052993,0.95121
0.0027335,0.95651,0.0072582,0.98042,0.005305,0.95126
0.0027364,0.95645,0.007266,0.98055,0.0053107,0.9513
0.0027394,0.9564,0.0072738,0.98067,0.0053164,0.95135
0.0027423,0.95635,0.0072816,0.9808,0.0053221,0.95139
0.0027452,0.95629,0.0072893,0.98092,0.0053277,0.95144
0.0027482,0.95624,0.0072971,0.98105,0.0053334,0.95149
0.0027511,0.95618,0.0073049,0.98117,0.0053391,0.95153
0.002754,0.95613,0.0073127,0.98129,0.0053448,0.95158
0.0027569,0.95608,0.0073205,0.98142,0.0053505,0.95163
0.0027599,0.95602,0.0073282,0.98154,0.0053562,0.95168
0.0027628,0.95597,0.007336,0.98166,0.0053619,0.95172
0.0027657,0.95592,0.0073438,0.98179,0.0053675,0.95177
0.0027687,0.95586,0.0073516,0.98191,0.0053732,0.95182
0.0027716,0.95581,0.0073593,0.98203,0.0053789,0.95187
0.0027745,0.95576,0.0073671,0.98215,0.0053846,0.95192
0.0027775,0.9557,0.0073749,0.98227,0.0053903,0.95197
0.0027804,0.95565,0.0073827,0.9824,0.005396,0.95202
0.0027833,0.9556,0.0073905,0.98252,0.0054017,0.95207
0.0027862,0.95554,0.0073982,0.98264,0.0054073,0.95212
0.0027892,0.95549,0.007406,0.98276,0.005413,0.95217
0.0027921,0.95544,0.0074138,0.98288,0.0054187,0.95222
0.002795,0.95538,0.0074216,0.983,0.0054244,0.95227
0.002798,0.95533,0.0074294,0.98312,0.0054301,0.95232
0.0028009,0.95528,0.0074371,0.98324,0.0054358,0.95237
0.0028038,0.95522,0.0074449,0.98336,0.0054415,0.95242
0.0028068,0.95517,0.0074527,0.98348,0.0054471,0.95248
0.0028097,0.95512,0.0074605,0.9836,0.0054528,0.95253
0.0028126,0.95507,0.0074683,0.98372,0.0054585,0.95258
0.0028155,0.95502,0.007476,0.98384,0.0054642,0.95263
0.0028185,0.95496,0.0074838,0.98396,0.0054699,0.95269
0.0028214,0.95491,0.0074916,0.98408,0.0054756,0.95274
0.0028243,0.95486,0.0074994,0.9842,0.0054813,0.95279
0.0028273,0.95481,0.0075072,0.98432,0.0054869,0.95285
0.0028302,0.95476,0.0075149,0.98443,0.0054926,0.9529
0.0028331,0.95471,0.0075227,0.98455,0.0054983,0.95296
0.002836,0.95466,0.0075305,0.98467,0.005504,0.95301
0.002839,0.9546,0.0075383,0.98479,0.0055097,0.95307
0.0028419,0.95455,0.0075461,0.98491,0.0055154,0.95312
0.0028448,0.9545,0.0075538,0.98502,0.0055211,0.95318
0.0028478,0.95445,0.0075616,0.98514,0.0055267,0.95323
0.0028507,0.9544,0.0075694,0.98525,0.0055324,0.95329
0.0028536,0.95435,0.0075772,0.98537,0.0055381,0.95334
0.0028566,0.9543,0.007585,0.98548,0.0055438,0.9534
0.0028595,0.95425,0.0075927,0.9856,0.0055495,0.95345
0.0028624,0.9542,0.0076005,0.98571,0.0055552,0.95351
0.0028653,0.95415,0.0076083,0.98582,0.0055609,0.95357
0.0028683,0.9541,0.0076161,0.98594,0.0055665,0.95362
0.0028712,0.95405,0.0076238,0.98605,0.0055722,0.95368
0.0028741,0.954,0.0076316,0.98616,0.0055779,0.95373
0.0028771,0.95395,0.0076394,0.98628,0.0055836,0.95379
0.00288,0.9539,0.0076472,0.98639,0.0055893,0.95385
0.0028829,0.95386,0.007655,0.9865,0.005595,0.9539
0.0028859,0.95381,0.0076627,0.98661,0.0056007,0.95396
0.0028888,0.95376,0.0076705,0.98672,0.0056064,0.95402
0.0028917,0.95371,0.0076783,0.98683,0.005612,0.95407
0.0028946,0.95366,0.0076861,0.98694,0.0056177,0.95413
0.0028976,0.95361,0.0076939,0.98705,0.0056234,0.95419
0.0029005,0.95356,0.0077016,0.98716,0.0056291,0.95425
0.0029034,0.95352,0.0077094,0.98727,0.0056348,0.9543
0.0029064,0.95347,0.0077172,0.98738,0.0056405,0.95436
0.0029093,0.95342,0.007725,0.98749,0.0056462,0.95442
0.0029122,0.95337,0.0077328,0.9876,0.0056518,0.95447
0.0029152,0.95333,0.0077405,0.98771,0.0056575,0.95453
0.0029181,0.95328,0.0077483,0.98782,0.0056632,0.95459
0.002921,0.95323,0.0077561,0.98792,0.0056689,0.95465
0.0029239,0.95318,0.0077639,0.98803,0.0056746,0.9547
0.0029269,0.95314,0.0077717,0.98814,0.0056803,0.95476
0.0029298,0.95309,0.0077794,0.98824,0.005686,0.95482
0.0029327,0.95304,0.0077872,0.98835,0.0056916,0.95488
0.0029357,0.953,0.007795,0.98846,0.0056973,0.95494
0.0029386,0.95295,0.0078028,0.98856,0.005703,0.95499
0.0029415,0.9529,0.0078106,0.98867,0.0057087,0.95505
0.0029445,0.95286,0.0078183,0.98877,0.0057144,0.95511
0.0029474,0.95281,0.0078261,0.98888,0.0057201,0.95517
0.0029503,0.95276,0.0078339,0.98898,0.0057258,0.95523
0.0029532,0.95272,0.0078417,0.98908,0.0057314,0.95528
0.0029562,0.95267,0.0078495,0.98919,0.0057371,0.95534
0.0029591,0.95263,0.0078572,0.98929,0.0057428,0.9554
0.002962,0.95258,0.007865,0.98939,0.0057485,0.95546
0.002965,0.95254,0.0078728,0.98949,0.0057542,0.95552
0.0029679,0.9525,0.0078806,0.98959,0.0057599,0.95558
0.0029708,0.95245,0.0078883,0.98969,0.0057656,0.95564
0.0029737,0.95241,0.0078961,0.98979,0.0057712,0.95569
0.0029767,0.95237,0.0079039,0.98989,0.0057769,0.95575
0.0029796,0.95232,0.0079117,0.98999,0.0057826,0.95581
0.0029825,0.95228,0.0079195,0.99009,0.0057883,0.95587
0.0029855,0.95224,0.0079272,0.99019,0.005794,0.95593
0.0029884,0.95219,0.007935,0.99029,0.0057997,0.95599
0.0029913,0.95215,0.0079428,0.99038,0.0058054,0.95605
0.0029943,0.95211,0.0079506,0.99048,0.005811,0.9561
0.0029972,0.95207,0.0079584,0.99057,0.0058167,0.95616
0.0030001,0.95202,0.0079661,0.99067,0.0058224,0.95622
0.003003,0.95198,0.0079739,0.99076,0.0058281,0.95628
0.003006,0.95194,0.0079817,0.99086,0.0058338,0.95634
0.0030089,0.9519,0.0079895,0.99095,0.0058395,0.9564
0.0030118,0.95186,0.0079973,0.99104,0.0058452,0.95646
0.0030148,0.95182,0.008005,0.99114,0.0058508,0.95652
0.0030177,0.95178,0.0080128,0.99123,0.0058565,0.95658
0.0030206,0.95174,0.0080206,0.99132,0.0058622,0.95664
0.0030236,0.9517,0.0080284,0.99141,0.0058679,0.95669
0.0030265,0.95166,0.0080362,0.9915,0.0058736,0.95675
0.0030294,0.95162,0.0080439,0.99159,0.0058793,0.95681
0.0030323,0.95158,0.0080517,0.99168,0.005885,0.95687
0.0030353,0.95154,0.0080595,0.99177,0.0058906,0.95693
0.0030382,0.9515,0.0080673,0.99186,0.0058963,0.95699
0.0030411,0.95146,0.0080751,0.99194,0.005902,0.95705
0.0030441,0.95142,0.0080828,0.99203,0.0059077,0.95711
0.003047,0.95139,0.0080906,0.99212,0.0059134,0.95717
0.0030499,0.95135,0.0080984,0.9922,0.0059191,0.95723
0.0030529,0.95131,0.0081062,0.99229,0.0059248,0.95729
0.0030558,0.95127,0.008114,0.99237,0.0059304,0.95734
0.0030587,0.95123,0.0081217,0.99246,0.0059361,0.9574
0.0030616,0.9512,0.0081295,0.99254,0.0059418,0.95746
0.0030646,0.95116,0.0081373,0.99263,0.0059475,0.95752
0.0030675,0.95112,0.0081451,0.99271,0.0059532,0.95759
0.0030704,0.95109,0.0081529,0.99279,0.0059589,0.95765
0.0030734,0.95105,0.0081606,0.99287,0.0059646,0.95771
0.0030763,0.95101,0.0081684,0.99295,0.0059703,0.95777
0.0030792,0.95098,0.0081762,0.99303,0.0059759,0.95783
0.0030822,0.95094,0.008184,0.99311,0.0059816,0.95788
0.0030851,0.95091,0.0081917,0.99319,0.0059873,0.95794
0.003088,0.95087,0.0081995,0.99327,0.005993,0.958
0.0030909,0.95084,0.0082073,0.99335,0.0059987,0.95806
0.0030939,0.9508,0.0082151,0.99342,0.0060044,0.95812
0.0030968,0.95077,0.0082229,0.9935,0.0060101,0.95818
0.0030997,0.95073,0.0082306,0.99357,0.0060157,0.95824
0.0031027,0.9507,0.0082384,0.99365,0.0060214,0.95831
0.0031056,0.95067,0.0082462,0.99372,0.0060271,0.95837
0.0031085,0.95063,0.008254,0.9938,0.0060328,0.95843
0.0031114,0.9506,0.0082618,0.99387,0.0060385,0.95849
0.0031144,0.95057,0.0082695,0.99394,0.0060442,0.95855
0.0031173,0.95053,0.0082773,0.99401,0.0060499,0.95861
0.0031202,0.9505,0.0082851,0.99408,0.0060555,0.95867
0.0031232,0.95047,0.0082929,0.99415,0.0060612,0.95873
0.0031261,0.95043,0.0083007,0.99422,0.0060669,0.95879
0.003129,0.9504,0.0083084,0.99429,0.0060726,0.95885
0.003132,0.95037,0.0083162,0.99435,0.0060783,0.95891
0.0031349,0.95034,0.008324,0.99442,0.006084,0.95898
0.0031378,0.95031,0.0083318,0.99449,0.0060897,0.95904
0.0031407,0.95028,0.0083396,0.99455,0.0060953,0.9591
0.0031437,0.95025,0.0083473,0.99462,0.006101,0.95916
0.0031466,0.95021,0.0083551,0.99468,0.0061067,0.95922
0.0031495,0.95018,0.0083629,0.99474,0.0061124,0.95928
0.0031525,0.95015,0.0083707,0.99481,0.0061181,0.95934
0.0031554,0.95012,0.0083785,0.99487,0.0061238,0.9594
0.0031583,0.95009,0.0083862,0.99493,0.0061295,0.95946
0.0031613,0.95006,0.008394,0.99499,0.0061351,0.95952
0.0031642,0.95003,0.0084018,0.99505,0.0061408,0.95959
0.0031671,0.95,0.0084096,0.99511,0.0061465,0.95965
0.00317,0.94998,0.0084174,0.99516,0.0061522,0.95971
0.003173,0.94995,0.0084251,0.99522,0.0061579,0.95977
0.0031759,0.94992,0.0084329,0.99528,0.0061636,0.95983
0.0031788,0.94989,0.0084407,0.99533,0.0061693,0.95989
0.0031818,0.94986,0.0084485,0.99539,0.0061749,0.95996
0.0031847,0.94983,0.0084562,0.99544,0.0061806,0.96002
0.0031876,0.94981,0.008464,0.99549,0.0061863,0.96008
0.0031906,0.94978,0.0084718,0.99555,0.006192,0.96014
0.0031935,0.94975,0.0084796,0.9956,0.0061977,0.9602
0.0031964,0.94972,0.0084874,0.99565,0.0062034,0.96027
0.0031993,0.9497,0.0084951,0.9957,0.0062091,0.96033
0.0032023,0.94967,0.0085029,0.99575,0.0062147,0.96039
0.0032052,0.94965,0.0085107,0.9958,0.0062204,0.96045
0.0032081,0.94962,0.0085185,0.99584,0.0062261,0.96052
0.0032111,0.94959,0.0085263,0.99589,0.0062318,0.96058
0.003214,0.94957,0.008534,0.99594,0.0062375,0.96064
0.0032169,0.94954,0.0085418,0.99598,0.0062432,0.9607
0.0032199,0.94952,0.0085496,0.99603,0.0062489,0.96077
0.0032228,0.94949,0.0085574,0.99607,0.0062545,0.96083
0.0032257,0.94947,0.0085652,0.99612,0.0062602,0.96089
0.0032286,0.94945,0.0085729,0.99616,0.0062659,0.96096
0.0032316,0.94942,0.0085807,0.9962,0.0062716,0.96102
0.0032345,0.9494,0.0085885,0.99624,0.0062773,0.96108
0.0032374,0.94937,0.0085963,0.99628,0.006283,0.96115
0.0032404,0.94935,0.0086041,0.99632,0.0062887,0.96121
0.0032433,0.94933,0.0086118,0.99636,0.0062944,0.96127
0.0032462,0.94931,0.0086196,0.9964,0.0063,0.96134
0.0032492,0.94928,0.0086274,0.99644,0.0063057,0.9614
0.0032521,0.94926,0.0086352,0.99648,0.0063114,0.96146
0.003255,0.94924,0.008643,0.99651,0.0063171,0.96153
0.0032579,0.94922,0.0086507,0.99655,0.0063228,0.96159
0.0032609,0.9492,0.0086585,0.99658,0.0063285,0.96166
0.0032638,0.94917,0.0086663,0.99662,0.0063342,0.96172
0.0032667,0.94915,0.0086741,0.99665,0.0063398,0.96178
0.0032697,0.94913,0.0086819,0.99668,0.0063455,0.96185
0.0032726,0.94911,0.0086896,0.99671,0.0063512,0.96191
0.0032755,0.94909,0.0086974,0.99675,0.0063569,0.96197
0.0032784,0.94907,0.0087052,0.99678,0.0063626,0.96204
0.0032814,0.94905,0.008713,0.99681,0.0063683,0.9621
0.0032843,0.94903,0.0087207,0.99684,0.006374,0.96217
0.0032872,0.94901,0.0087285,0.99686,0.0063796,0.96223
0.0032902,0.949,0.0087363,0.99689,0.0063853,0.96229
0.0032931,0.94898,0.0087441,0.99692,0.006391,0.96236
0.003296,0.94896,0.0087519,0.99694,0.0063967,0.96242
0.003299,0.94894,0.0087596,0.99697,0.0064024,0.96248
0.0033019,0.94892,0.0087674,0.99699,0.0064081,0.96255
0.0033048,0.9489,0.0087752,0.99702,0.0064138,0.96261
0.0033077,0.94889,0.008783,0.99704,0.0064194,0.96267
0.0033107,0.94887,0.0087908,0.99706,0.0064251,0.96274
0.0033136,0.94885,0.0087985,0.99708,0.0064308,0.9628
0.0033165,0.94883,0.0088063,0.99711,0.0064365,0.96286
0.0033195,0.94882,0.0088141,0.99713,0.0064422,0.96293
0.0033224,0.9488,0.0088219,0.99714,0.0064479,0.96299
0.0033253,0.94878,0.0088297,0.99716,0.0064536,0.96305
0.0033283,0.94877,0.0088374,0.99718,0.0064592,0.96312
0.0033312,0.94875,0.0088452,0.9972,0.0064649,0.96318
0.0033341,0.94873,0.008853,0.99722,0.0064706,0.96324
0.003337,0.94872,0.0088608,0.99723,0.0064763,0.96331
0.00334,0.9487,0.0088686,0.99725,0.006482,0.96337
0.0033429,0.94869,0.0088763,0.99726,0.0064877,0.96344
0.0033458,0.94867,0.0088841,0.99727,0.0064934,0.9635
0.0033488,0.94866,0.0088919,0.99729,0.006499,0.96356
0.0033517,0.94865,0.0088997,0.9973,0.0065047,0.96363
0.0033546,0.94863,0.0089075,0.99731,0.0065104,0.96369
0.0033576,0.94862,0.0089152,0.99732,0.0065161,0.96376
0.0033605,0.9486,0.008923,0.99733,0.0065218,0.96382
0.0033634,0.94859,0.0089308,0.99734,0.0065275,0.96389
0.0033663,0.94858,0.0089386,0.99735,0.0065332,0.96395
0.0033693,0.94856,0.0089464,0.99736,0.0065388,0.96401
0.0033722,0.94855,0.0089541,0.99736,0.0065445,0.96408
0.0033751,0.94854,0.0089619,0.99737,0.0065502,0.96414
0.0033781,0.94853,0.0089697,0.99737,0.0065559,0.96421
0.003381,0.94852,0.0089775,0.99738,0.0065616,0.96427
0.0033839,0.9485,0.0089853,0.99738,0.0065673,0.96434
0.0033869,0.94849,0.008993,0.99738,0.006573,0.9644
0.0033898,0.94848,0.0090008,0.99739,0.0065786,0.96447
0.0033927,0.94847,0.0090086,0.99739,0.0065843,0.96453
0.0033956,0.94846,0.0090164,0.99739,0.00659,0.9646
0.0033986,0.94845,0.0090241,0.99739,0.0065957,0.96466
0.0034015,0.94844,0.0090319,0.99739,0.0066014,0.96472
0.0034044,0.94843,0.0090397,0.99739,0.0066071,0.96479
0.0034074,0.94842,0.0090475,0.99738,0.0066128,0.96485
0.0034103,0.94841,0.0090553,0.99738,0.0066184,0.96492
0.0034132,0.9484,0.009063,0.99738,0.0066241,0.96498
0.0034161,0.94839,0.0090708,0.99737,0.0066298,0.96505
0.0034191,0.94838,0.0090786,0.99737,0.0066355,0.96511
0.003422,0.94837,0.0090864,0.99736,0.0066412,0.96518
0.0034249,0.94837,0.0090942,0.99735,0.0066469,0.96524
0.0034279,0.94836,0.0091019,0.99735,0.0066526,0.96531
0.0034308,0.94835,0.0091097,0.99734,0.0066583,0.96537
0.0034337,0.94834,0.0091175,0.99733,0.0066639,0.96544
0.0034367,0.94833,0.0091253,0.99732,0.0066696,0.9655
0.0034396,0.94833,0.0091331,0.99731,0.0066753,0.96557
0.0034425,0.94832,0.0091408,0.9973,0.006681,0.96564
0.0034454,0.94831,0.0091486,0.99729,0.0066867,0.9657
0.0034484,0.94831,0.0091564,0.99727,0.0066924,0.96577
0.0034513,0.9483,0.0091642,0.99726,0.0066981,0.96584
0.0034542,0.94829,0.009172,0.99725,0.0067037,0.9659
0.0034572,0.94829,0.0091797,0.99723,0.0067094,0.96597
0.0034601,0.94828,0.0091875,0.99722,0.0067151,0.96604
0.003463,0.94828,0.0091953,0.9972,0.0067208,0.9661
0.003466,0.94827,0.0092031,0.99718,0.0067265,0.96617
0.0034689,0.94827,0.0092109,0.99717,0.0067322,0.96624
0.0034718,0.94826,0.0092186,0.99715,0.0067379,0.96631
0.0034747,0.94826,0.0092264,0.99713,0.0067435,0.96637
0.0034777,0.94825,0.0092342,0.99711,0.0067492,0.96644
0.0034806,0.94825,0.009242,0.99709,0.0067549,0.96651
0.0034835,0.94825,0.0092498,0.99707,0.0067606,0.96658
0.0034865,0.94824,0.0092575,0.99705,0.0067663,0.96665
0.0034894,0.94824,0.0092653,0.99702,0.006772,0.96671
0.0034923,0.94824,0.0092731,0.997,0.0067777,0.96678
0.0034953,0.94823,0.0092809,0.99698,0.0067833,0.96685
0.0034982,0.94823,0.0092886,0.99695,0.006789,0.96692
0.0035011,0.94823,0.0092964,0.99693,0.0067947,0.96699
0.003504,0.94823,0.0093042,0.9969,0.0068004,0.96706
0.003507,0.94822,0.009312,0.99687,0.0068061,0.96712
0.0035099,0.94822,0.0093198,0.99685,0.0068118,0.96719
0.0035128,0.94822,0.0093275,0.99682,0.0068175,0.96726
0.0035158,0.94822,0.0093353,0.99679,0.0068231,0.96733
0.0035187,0.94822,0.0093431,0.99676,0.0068288,0.9674
0.0035216,0.94822,0.0093509,0.99673,0.0068345,0.96747
0.0035246,0.94822,0.0093587,0.9967,0.0068402,0.96754
0.0035275,0.94822,0.0093664,0.99667,0.0068459,0.96761
0.0035304,0.94822,0.0093742,0.99664,0.0068516,0.96768
0.0035333,0.94822,0.009382,0.9966,0.0068573,0.96775
0.0035363,0.94822,0.0093898,0.99657,0.0068629,0.96782
0.0035392,0.94822,0.0093976,0.99654,0.0068686,0.96789
0.0035421,0.94822,0.0094053,0.9965,0.0068743,0.96796
0.0035451,0.94822,0.0094131,0.99647,0.00688,0.96803
0.003548,0.94822,0.0094209,0.99643,0.0068857,0.96811
0.0035509,0.94822,0.0094287,0.9964,0.0068914,0.96818
0.0035538,0.94822,0.0094365,0.99636,0.0068971,0.96825
0.0035568,0.94823,0.0094442,0.99632,0.0069027,0.96832
0.0035597,0.94823,0.009452,0.99628,0.0069084,0.96839
0.0035626,0.94823,0.0094598,0.99624,0.0069141,0.96847
0.0035656,0.94823,0.0094676,0.9962,0.0069198,0.96854
0.0035685,0.94824,0.0094754,0.99616,0.0069255,0.96861
0.0035714,0.94824,0.0094831,0.99612,0.0069312,0.96869
0.0035744,0.94824,0.0094909,0.99608,0.0069369,0.96876
0.0035773,0.94825,0.0094987,0.99604,0.0069425,0.96883
0.0035802,0.94825,0.0095065,0.996,0.0069482,0.96891
0.0035831,0.94825,0.0095143,0.99595,0.0069539,0.96898
0.0035861,0.94826,0.009522,0.99591,0.0069596,0.96906
0.003589,0.94826,0.0095298,0.99586,0.0069653,0.96913
0.0035919,0.94827,0.0095376,0.99582,0.006971,0.96921
0.0035949,0.94827,0.0095454,0.99577,0.0069767,0.96928
0.0035978,0.94828,0.0095531,0.99573,0.0069824,0.96936
0.0036007,0.94828,0.0095609,0.99568,0.006988,0.96943
0.0036037,0.94829,0.0095687,0.99563,0.0069937,0.96951
0.0036066,0.9483,0.0095765,0.99558,0.0069994,0.96958
0.0036095,0.9483,0.0095843,0.99553,0.0070051,0.96966
0.0036124,0.94831,0.009592,0.99548,0.0070108,0.96973
0.0036154,0.94831,0.0095998,0.99543,0.0070165,0.96981
0.0036183,0.94832,0.0096076,0.99538,0.0070222,0.96988
0.0036212,0.94833,0.0096154,0.99533,0.0070278,0.96996
0.0036242,0.94833,0.0096232,0.99528,0.0070335,0.97003
0.0036271,0.94834,0.0096309,0.99523,0.0070392,0.97011
0.00363,0.94835,0.0096387,0.99517,0.0070449,0.97018
0.003633,0.94836,0.0096465,0.99512,0.0070506,0.97026
0.0036359,0.94836,0.0096543,0.99507,0.0070563,0.97033
0.0036388,0.94837,0.0096621,0.99501,0.007062,0.97041
0.0036417,0.94838,0.0096698,0.99496,0.0070676,0.97049
0.0036447,0.94839,0.0096776,0.9949,0.0070733,0.97056
0.0036476,0.9484,0.0096854,0.99484,0.007079,0.97064
0.0036505,0.94841,0.0096932,0.99479,0.0070847,0.97071
0.0036535,0.94842,0.009701,0.99473,0.0070904,0.97079
0.0036564,0.94843,0.0097087,0.99467,0.0070961,0.97087
0.0036593,0.94844,0.0097165,0.99461,0.0071018,0.97094
0.0036623,0.94844,0.0097243,0.99456,0.0071074,0.97102
0.0036652,0.94845,0.0097321,0.9945,0.0071131,0.9711
0.0036681,0.94846,0.0097399,0.99444,0.0071188,0.97118
0.003671,0.94848,0.0097476,0.99438,0.0071245,0.97125
0.003674,0.94849,0.0097554,0.99432,0.0071302,0.97133
0.0036769,0.9485,0.0097632,0.99426,0.0071359,0.97141
0.0036798,0.94851,0.009771,0.99419,0.0071416,0.97148
0.0036828,0.94852,0.0097788,0.99413,0.0071472,0.97156
0.0036857,0.94853,0.0097865,0.99407,0.0071529,0.97164
0.0036886,0.94854,0.0097943,0.99401,0.0071586,0.97172
0.0036916,0.94855,0.0098021,0.99394,0.0071643,0.97179
0.0036945,0.94856,0.0098099,0.99388,0.00717,0.97187
0.0036974,0.94858,0.0098176,0.99381,0.0071757,0.97195
0.0037003,0.94859,0.0098254,0.99375,0.0071814,0.97203
0.0037033,0.9486,0.0098332,0.99368,0.007187,0.9721
0.0037062,0.94861,0.009841,0.99362,0.0071927,0.97218
0.0037091,0.94863,0.0098488,0.99355,0.0071984,0.97226
0.0037121,0.94864,0.0098565,0.99349,0.0072041,0.97234
0.003715,0.94865,0.0098643,0.99342,0.0072098,0.97242
0.0037179,0.94867,0.0098721,0.99335,0.0072155,0.9725
0.0037208,0.94868,0.0098799,0.99328,0.0072212,0.97258
0.0037238,0.94869,0.0098877,0.99321,0.0072268,0.97266
0.0037267,0.94871,0.0098954,0.99314,0.0072325,0.97274
0.0037296,0.94872,0.0099032,0.99307,0.0072382,0.97282
0.0037326,0.94874,0.009911,0.993,0.0072439,0.9729
0.0037355,0.94875,0.0099188,0.99293,0.0072496,0.97297
0.0037384,0.94877,0.0099266,0.99286,0.0072553,0.97305
0.0037414,0.94878,0.0099343,0.99279,0.007261,0.97313
0.0037443,0.9488,0.0099421,0.99272,0.0072666,0.97322
0.0037472,0.94881,0.0099499,0.99265,0.0072723,0.9733
0.0037501,0.94883,0.0099577,0.99257,0.007278,0.97338
0.0037531,0.94884,0.0099655,0.9925,0.0072837,0.97346
0.003756,0.94886,0.0099732,0.99243,0.0072894,0.97354
0.0037589,0.94887,0.009981,0.99235,0.0072951,0.97362
0.0037619,0.94889,0.0099888,0.99228,0.0073008,0.9737
0.0037648,0.94891,0.0099966,0.9922,0.0073065,0.97378
0.0037677,0.94892,0.010004,0.99213,0.0073121,0.97386
0.0037707,0.94894,0.010012,0.99205,0.0073178,0.97394
0.0037736,0.94896,0.01002,0.99197,0.0073235,0.97403
0.0037765,0.94897,0.010028,0.9919,0.0073292,0.97411
0.0037794,0.94899,0.010035,0.99182,0.0073349,0.97419
0.0037824,0.94901,0.010043,0.99174,0.0073406,0.97428
0.0037853,0.94903,0.010051,0.99166,0.0073463,0.97436
0.0037882,0.94904,0.010059,0.99159,0.0073519,0.97444
0.0037912,0.94906,0.010067,0.99151,0.0073576,0.97453
0.0037941,0.94908,0.010074,0.99143,0.0073633,0.97461
0.003797,0.9491,0.010082,0.99135,0.007369,0.9747
0.0038,0.94912,0.01009,0.99127,0.0073747,0.97478
0.0038029,0.94914,0.010098,0.99119,0.0073804,0.97487
0.0038058,0.94916,0.010105,0.99111,0.0073861,0.97495
0.0038087,0.94917,0.010113,0.99103,0.0073917,0.97504
0.0038117,0.94919,0.010121,0.99095,0.0073974,0.97512
0.0038146,0.94921,0.010129,0.99087,0.0074031,0.97521
0.0038175,0.94923,0.010137,0.99078,0.0074088,0.9753
0.0038205,0.94925,0.010144,0.9907,0.0074145,0.97538
0.0038234,0.94927,0.010152,0.99062,0.0074202,0.97547
0.0038263,0.94929,0.01016,0.99054,0.0074259,0.97556
0.0038293,0.94931,0.010168,0.99045,0.0074315,0.97565
0.0038322,0.94933,0.010176,0.99037,0.0074372,0.97573
0.0038351,0.94935,0.010183,0.99029,0.0074429,0.97582
0.003838,0.94938,0.010191,0.9902,0.0074486,0.97591
0.003841,0.9494,0.010199,0.99012,0.0074543,0.976
0.0038439,0.94942,0.010207,0.99003,0.00746,0.97609
0.0038468,0.94944,0.010214,0.98995,0.0074657,0.97618
0.0038498,0.94946,0.010222,0.98986,0.0074713,0.97627
0.0038527,0.94948,0.01023,0.98977,0.007477,0.97636
0.0038556,0.9495,0.010238,0.98969,0.0074827,0.97644
0.0038585,0.94953,0.010246,0.9896,0.0074884,0.97653
0.0038615,0.94955,0.010253,0.98951,0.0074941,0.97662
0.0038644,0.94957,0.010261,0.98942,0.0074998,0.97671
0.0038673,0.94959,0.010269,0.98933,0.0075055,0.9768
0.0038703,0.94962,0.010277,0.98924,0.0075111,0.97689
0.0038732,0.94964,0.010284,0.98916,0.0075168,0.97698
0.0038761,0.94966,0.010292,0.98907,0.0075225,0.97707
0.0038791,0.94968,0.0103,0.98898,0.0075282,0.97716
0.003882,0.94971,0.010308,0.98888,0.0075339,0.97725
0.0038849,0.94973,0.010316,0.98879,0.0075396,0.97734
0.0038878,0.94976,0.010323,0.9887,0.0075453,0.97743
0.0038908,0.94978,0.010331,0.98861,0.0075509,0.97752
0.0038937,0.9498,0.010339,0.98852,0.0075566,0.97761
0.0038966,0.94983,0.010347,0.98843,0.0075623,0.9777
0.0038996,0.94985,0.010354,0.98833,0.007568,0.97779
0.0039025,0.94988,0.010362,0.98824,0.0075737,0.97788
0.0039054,0.9499,0.01037,0.98815,0.0075794,0.97797
0.0039084,0.94993,0.010378,0.98805,0.0075851,0.97806
0.0039113,0.94995,0.010386,0.98796,0.0075907,0.97815
0.0039142,0.94998,0.010393,0.98786,0.0075964,0.97824
0.0039171,0.95,0.010401,0.98777,0.0076021,0.97833
0.0039201,0.95003,0.010409,0.98767,0.0076078,0.97843
0.003923,0.95005,0.010417,0.98758,0.0076135,0.97852
0.0039259,0.95008,0.010424,0.98748,0.0076192,0.97861
0.0039289,0.9501,0.010432,0.98739,0.0076249,0.9787
0.0039318,0.95013,0.01044,0.98729,0.0076305,0.97879
0.0039347,0.95016,0.010448,0.98719,0.0076362,0.97888
0.0039377,0.95018,0.010456,0.9871,0.0076419,0.97897
0.0039406,0.95021,0.010463,0.987,0.0076476,0.97906
0.0039435,0.95024,0.010471,0.9869,0.0076533,0.97915
0.0039464,0.95026,0.010479,0.9868,0.007659,0.97924
0.0039494,0.95029,0.010487,0.98671,0.0076647,0.97933
0.0039523,0.95032,0.010494,0.98661,0.0076704,0.97942
0.0039552,0.95034,0.010502,0.98651,0.007676,0.97951
0.0039582,0.95037,0.01051,0.98641,0.0076817,0.9796
0.0039611,0.9504,0.010518,0.98631,0.0076874,0.97969
0.003964,0.95043,0.010526,0.98621,0.0076931,0.97978
0.003967,0.95045,0.010533,0.98611,0.0076988,0.97987
0.0039699,0.95048,0.010541,0.98601,0.0077045,0.97996
0.0039728,0.95051,0.010549,0.98591,0.0077102,0.98005
0.0039757,0.95054,0.010557,0.98581,0.0077158,0.98014
0.0039787,0.95057,0.010564,0.98571,0.0077215,0.98024
0.0039816,0.9506,0.010572,0.98561,0.0077272,0.98033
0.0039845,0.95062,0.01058,0.98551,0.0077329,0.98042
0.0039875,0.95065,0.010588,0.98541,0.0077386,0.98051
0.0039904,0.95068,0.010596,0.9853,0.0077443,0.9806
0.0039933,0.95071,0.010603,0.9852,0.00775,0.98069
0.0039962,0.95074,0.010611,0.9851,0.0077556,0.98078
0.0039992,0.95077,0.010619,0.98499,0.0077613,0.98087
0.0040021,0.9508,0.010627,0.98489,0.007767,0.98096
0.004005,0.95083,0.010634,0.98478,0.0077727,0.98105
0.004008,0.95086,0.010642,0.98468,0.0077784,0.98114
0.0040109,0.95089,0.01065,0.98457,0.0077841,0.98123
0.0040138,0.95092,0.010658,0.98446,0.0077898,0.98132
0.0040168,0.95095,0.010666,0.98436,0.0077954,0.98141
0.0040197,0.95098,0.010673,0.98425,0.0078011,0.98151
0.0040226,0.95101,0.010681,0.98414,0.0078068,0.9816
0.0040255,0.95104,0.010689,0.98404,0.0078125,0.98169
0.0040285,0.95107,0.010697,0.98393,0.0078182,0.98178
0.0040314,0.9511,0.010705,0.98382,0.0078239,0.98187
0.0040343,0.95113,0.010712,0.98372,0.0078296,0.98196
0.0040373,0.95117,0.01072,0.98361,0.0078352,0.98205
0.0040402,0.9512,0.010728,0.9835,0.0078409,0.98215
0.0040431,0.95123,0.010736,0.98339,0.0078466,0.98224
0.0040461,0.95126,0.010743,0.98328,0.0078523,0.98233
0.004049,0.95129,0.010751,0.98317,0.007858,0.98242
0.0040519,0.95132,0.010759,0.98307,0.0078637,0.98251
0.0040548,0.95136,0.010767,0.98296,0.0078694,0.9826
0.0040578,0.95139,0.010775,0.98285,0.007875,0.9827
0.0040607,0.95142,0.010782,0.98274,0.0078807,0.98279
0.0040636,0.95145,0.01079,0.98263,0.0078864,0.98288
0.0040666,0.95149,0.010798,0.98252,0.0078921,0.98297
0.0040695,0.95152,0.010806,0.98241,0.0078978,0.98307
0.0040724,0.95155,0.010813,0.9823,0.0079035,0.98316
0.0040754,0.95158,0.010821,0.98219,0.0079092,0.98325
0.0040783,0.95162,0.010829,0.98208,0.0079148,0.98334
0.0040812,0.95165,0.010837,0.98196,0.0079205,0.98343
0.0040841,0.95168,0.010845,0.98185,0.0079262,0.98353
0.0040871,0.95172,0.010852,0.98174,0.0079319,0.98362
0.00409,0.95175,0.01086,0.98163,0.0079376,0.98371
0.0040929,0.95179,0.010868,0.98151,0.0079433,0.9838
0.0040959,0.95182,0.010876,0.9814,0.007949,0.9839
0.0040988,0.95185,0.010883,0.98129,0.0079546,0.98399
0.0041017,0.95189,0.010891,0.98117,0.0079603,0.98408
0.0041047,0.95192,0.010899,0.98106,0.007966,0.98417
0.0041076,0.95196,0.010907,0.98095,0.0079717,0.98427
0.0041105,0.95199,0.010915,0.98083,0.0079774,0.98436
0.0041134,0.95203,0.010922,0.98072,0.0079831,0.98445
0.0041164,0.95206,0.01093,0.9806,0.0079888,0.98454
0.0041193,0.9521,0.010938,0.98049,0.0079945,0.98464
0.0041222,0.95213,0.010946,0.98037,0.0080001,0.98473
0.0041252,0.95217,0.010953,0.98026,0.0080058,0.98482
0.0041281,0.9522,0.010961,0.98014,0.0080115,0.98491
0.004131,0.95224,0.010969,0.98003,0.0080172,0.98501
0.004134,0.95228,0.010977,0.97991,0.0080229,0.9851
0.0041369,0.95231,0.010985,0.97979,0.0080286,0.98519
0.0041398,0.95235,0.010992,0.97968,0.0080343,0.98528
0.0041427,0.95238,0.011,0.97956,0.0080399,0.98537
0.0041457,0.95242,0.011008,0.97944,0.0080456,0.98546
0.0041486,0.95246,0.011016,0.97933,0.0080513,0.98555
0.0041515,0.95249,0.011023,0.97921,0.008057,0.98564
0.0041545,0.95253,0.011031,0.97909,0.0080627,0.98573
0.0041574,0.95257,0.011039,0.97897,0.0080684,0.98582
0.0041603,0.95261,0.011047,0.97886,0.0080741,0.98591
0.0041632,0.95264,0.011055,0.97874,0.0080797,0.986
0.0041662,0.95268,0.011062,0.97862,0.0080854,0.98609
0.0041691,0.95272,0.01107,0.9785,0.0080911,0.98618
0.004172,0.95275,0.011078,0.97839,0.0080968,0.98627
0.004175,0.95279,0.011086,0.97827,0.0081025,0.98636
0.0041779,0.95283,0.011093,0.97815,0.0081082,0.98644
0.0041808,0.95287,0.011101,0.97803,0.0081139,0.98653
0.0041838,0.95291,0.011109,0.97791,0.0081195,0.98662
0.0041867,0.95294,0.011117,0.97779,0.0081252,0.98671
0.0041896,0.95298,0.011125,0.97768,0.0081309,0.98679
0.0041925,0.95302,0.011132,0.97756,0.0081366,0.98688
0.0041955,0.95306,0.01114,0.97744,0.0081423,0.98696
0.0041984,0.9531,0.011148,0.97732,0.008148,0.98705
0.0042013,0.95314,0.011156,0.9772,0.0081537,0.98714
0.0042043,0.95318,0.011163,0.97708,0.0081593,0.98722
0.0042072,0.95322,0.011171,0.97696,0.008165,0.98731
0.0042101,0.95325,0.011179,0.97684,0.0081707,0.98739
0.0042131,0.95329,0.011187,0.97672,0.0081764,0.98748
0.004216,0.95333,0.011195,0.9766,0.0081821,0.98756
0.0042189,0.95337,0.011202,0.97647,0.0081878,0.98764
0.0042218,0.95341,0.01121,0.97635,0.0081935,0.98773
0.0042248,0.95345,0.011218,0.97623,0.0081991,0.98781
0.0042277,0.95349,0.011226,0.97611,0.0082048,0.9879
0.0042306,0.95353,0.011234,0.97599,0.0082105,0.98798
0.0042336,0.95357,0.011241,0.97587,0.0082162,0.98806
0.0042365,0.95361,0.011249,0.97575,0.0082219,0.98815
0.0042394,0.95365,0.011257,0.97562,0.0082276,0.98823
0.0042424,0.95369,0.011265,0.9755,0.0082333,0.98831
0.0042453,0.95373,0.011272,0.97538,0.0082389,0.98839
0.0042482,0.95377,0.01128,0.97526,0.0082446,0.98848
0.0042511,0.95381,0.011288,0.97514,0.0082503,0.98856
0.0042541,0.95385,0.011296,0.97502,0.008256,0.98864
0.004257,0.95389,0.011304,0.97489,0.0082617,0.98872
0.0042599,0.95393,0.011311,0.97477,0.0082674,0.9888
0.0042629,0.95397,0.011319,0.97465,0.0082731,0.98889
0.0042658,0.95401,0.011327,0.97453,0.0082787,0.98897
0.0042687,0.95405,0.011335,0.97441,0.0082844,0.98905
0.0042717,0.95409,0.011342,0.97429,0.0082901,0.98913
0.0042746,0.95413,0.01135,0.97416,0.0082958,0.98921
0.0042775,0.95417,0.011358,0.97404,0.0083015,0.98929
0.0042804,0.95421,0.011366,0.97392,0.0083072,0.98936
0.0042834,0.95425,0.011374,0.97379,0.0083129,0.98944
0.0042863,0.95429,0.011381,0.97367,0.0083185,0.98952
0.0042892,0.95433,0.011389,0.97355,0.0083242,0.9896
0.0042922,0.95437,0.011397,0.97343,0.0083299,0.98968
0.0042951,0.95441,0.011405,0.9733,0.0083356,0.98976
0.004298,0.95445,0.011412,0.97318,0.0083413,0.98983
0.0043009,0.95449,0.01142,0.97305,0.008347,0.98991
0.0043039,0.95453,0.011428,0.97293,0.0083527,0.98999
0.0043068,0.95458,0.011436,0.9728,0.0083584,0.99007
0.0043097,0.95462,0.011444,0.97268,0.008364,0.99014
0.0043127,0.95466,0.011451,0.97256,0.0083697,0.99022
0.0043156,0.9547,0.011459,0.97243,0.0083754,0.9903
0.0043185,0.95474,0.011467,0.97231,0.0083811,0.99037
0.0043215,0.95478,0.011475,0.97218,0.0083868,0.99045
0.0043244,0.95482,0.011482,0.97206,0.0083925,0.99052
0.0043273,0.95486,0.01149,0.97193,0.0083982,0.9906
0.0043302,0.9549,0.011498,0.97181,0.0084038,0.99067
0.0043332,0.95494,0.011506,0.97169,0.0084095,0.99075
0.0043361,0.95498,0.011514,0.97156,0.0084152,0.99082
0.004339,0.95503,0.011521,0.97144,0.0084209,0.9909
0.004342,0.95507,0.011529,0.97132,0.0084266,0.99097
0.0043449,0.95511,0.011537,0.97119,0.0084323,0.99104
0.0043478,0.95515,0.011545,0.97107,0.008438,0.99112
0.0043508,0.95519,0.011552,0.97094,0.0084436,0.99119
0.0043537,0.95523,0.01156,0.97082,0.0084493,0.99126
0.0043566,0.95527,0.011568,0.97069,0.008455,0.99133
0.0043595,0.95532,0.011576,0.97057,0.0084607,0.99141
0.0043625,0.95536,0.011584,0.97045,0.0084664,0.99148
0.0043654,0.9554,0.011591,0.97032,0.0084721,0.99155
0.0043683,0.95544,0.011599,0.9702,0.0084778,0.99162
0.0043713,0.95548,0.011607,0.97008,0.0084834,0.9917
0.0043742,0.95552,0.011615,0.96995,0.0084891,0.99177
0.0043771,0.95556,0.011622,0.96983,0.0084948,0.99184
0.0043801,0.95561,0.01163,0.96971,0.0085005,0.99191
0.004383,0.95565,0.011638,0.96958,0.0085062,0.99198
0.0043859,0.95569,0.011646,0.96946,0.0085119,0.99205
0.0043888,0.95573,0.011654,0.96933,0.0085176,0.99212
0.0043918,0.95577,0.011661,0.96921,0.0085232,0.99219
0.0043947,0.95581,0.011669,0.96908,0.0085289,0.99226
0.0043976,0.95586,0.011677,0.96896,0.0085346,0.99233
0.0044006,0.9559,0.011685,0.96883,0.0085403,0.99239
0.0044035,0.95594,0.011692,0.96871,0.008546,0.99246
0.0044064,0.95598,0.0117,0.96858,0.0085517,0.99253
0.0044094,0.95602,0.011708,0.96846,0.0085574,0.9926
0.0044123,0.95606,0.011716,0.96834,0.008563,0.99266
0.0044152,0.95611,0.011724,0.96821,0.0085687,0.99273
0.0044181,0.95615,0.011731,0.96809,0.0085744,0.9928
0.0044211,0.95619,0.011739,0.96796,0.0085801,0.99286
0.004424,0.95623,0.011747,0.96784,0.0085858,0.99293
0.0044269,0.95627,0.011755,0.96772,0.0085915,0.99299
0.0044299,0.95631,0.011763,0.9676,0.0085972,0.99306
0.0044328,0.95636,0.01177,0.96747,0.0086028,0.99312
0.0044357,0.9564,0.011778,0.96735,0.0086085,0.99318
0.0044386,0.95644,0.011786,0.96723,0.0086142,0.99325
0.0044416,0.95648,0.011794,0.9671,0.0086199,0.99331
0.0044445,0.95652,0.011801,0.96698,0.0086256,0.99337
0.0044474,0.95657,0.011809,0.96686,0.0086313,0.99343
0.0044504,0.95661,0.011817,0.96674,0.008637,0.99349
0.0044533,0.95665,0.011825,0.96662,0.0086426,0.99356
0.0044562,0.95669,0.011833,0.9665,0.0086483,0.99362
0.0044592,0.95674,0.01184,0.96637,0.008654,0.99368
0.0044621,0.95678,0.011848,0.96625,0.0086597,0.99374
0.004465,0.95682,0.011856,0.96613,0.0086654,0.9938
0.0044679,0.95686,0.011864,0.96601,0.0086711,0.99386
0.0044709,0.95691,0.011871,0.96589,0.0086768,0.99391
0.0044738,0.95695,0.011879,0.96577,0.0086825,0.99397
0.0044767,0.95699,0.011887,0.96565,0.0086881,0.99403
0.0044797,0.95703,0.011895,0.96553,0.0086938,0.99409
0.0044826,0.95708,0.011903,0.96541,0.0086995,0.99414
0.0044855,0.95712,0.01191,0.96528,0.0087052,0.9942
0.0044885,0.95716,0.011918,0.96516,0.0087109,0.99426
0.0044914,0.9572,0.011926,0.96504,0.0087166,0.99431
0.0044943,0.95725,0.011934,0.96492,0.0087223,0.99437
0.0044972,0.95729,0.011941,0.9648,0.0087279,0.99442
0.0045002,0.95733,0.011949,0.96468,0.0087336,0.99447
0.0045031,0.95737,0.011957,0.96456,0.0087393,0.99453
0.004506,0.95742,0.011965,0.96444,0.008745,0.99458
0.004509,0.95746,0.011973,0.96432,0.0087507,0.99463
0.0045119,0.9575,0.01198,0.96421,0.0087564,0.99469
0.0045148,0.95754,0.011988,0.96409,0.0087621,0.99474
0.0045178,0.95759,0.011996,0.96397,0.0087677,0.99479
0.0045207,0.95763,0.012004,0.96385,0.0087734,0.99484
0.0045236,0.95767,0.012011,0.96374,0.0087791,0.99489
0.0045265,0.95771,0.012019,0.96362,0.0087848,0.99494
0.0045295,0.95776,0.012027,0.9635,0.0087905,0.99499
0.0045324,0.9578,0.012035,0.96338,0.0087962,0.99504
0.0045353,0.95784,0.012043,0.96327,0.0088019,0.99509
0.0045383,0.95789,0.01205,0.96315,0.0088075,0.99514
0.0045412,0.95793,0.012058,0.96304,0.0088132,0.99519
0.0045441,0.95797,0.012066,0.96292,0.0088189,0.99523
0.0045471,0.95802,0.012074,0.96281,0.0088246,0.99528
0.00455,0.95806,0.012081,0.96269,0.0088303,0.99533
0.0045529,0.95811,0.012089,0.96258,0.008836,0.99537
0.0045558,0.95815,0.012097,0.96246,0.0088417,0.99542
0.0045588,0.95819,0.012105,0.96235,0.0088473,0.99547
0.0045617,0.95824,0.012113,0.96224,0.008853,0.99551
0.0045646,0.95828,0.01212,0.96212,0.0088587,0.99556
0.0045676,0.95832,0.012128,0.96201,0.0088644,0.9956
0.0045705,0.95837,0.012136,0.9619,0.0088701,0.99564
0.0045734,0.95841,0.012144,0.96179,0.0088758,0.99569
0.0045764,0.95845,0.012151,0.96168,0.0088815,0.99573
0.0045793,0.9585,0.012159,0.96156,0.0088871,0.99577
0.0045822,0.95854,0.012167,0.96145,0.0088928,0.99581
0.0045851,0.95859,0.012175,0.96134,0.0088985,0.99586
0.0045881,0.95863,0.012183,0.96123,0.0089042,0.9959
0.004591,0.95867,0.01219,0.96112,0.0089099,0.99594
0.0045939,0.95872,0.012198,0.96101,0.0089156,0.99598
0.0045969,0.95876,0.012206,0.9609,0.0089213,0.99602
0.0045998,0.9588,0.012214,0.96079,0.0089269,0.99606
0.0046027,0.95885,0.012221,0.96068,0.0089326,0.99609
0.0046056,0.95889,0.012229,0.96057,0.0089383,0.99613
0.0046086,0.95894,0.012237,0.96046,0.008944,0.99617
0.0046115,0.95898,0.012245,0.96036,0.0089497,0.99621
0.0046144,0.95903,0.012253,0.96025,0.0089554,0.99624
0.0046174,0.95907,0.01226,0.96014,0.0089611,0.99628
0.0046203,0.95911,0.012268,0.96004,0.0089667,0.99631
0.0046232,0.95916,0.012276,0.95993,0.0089724,0.99635
0.0046262,0.9592,0.012284,0.95983,0.0089781,0.99638
0.0046291,0.95925,0.012292,0.95972,0.0089838,0.99642
0.004632,0.95929,0.012299,0.95962,0.0089895,0.99645
0.0046349,0.95934,0.012307,0.95951,0.0089952,0.99648
0.0046379,0.95938,0.012315,0.95941,0.0090009,0.99652
0.0046408,0.95943,0.012323,0.95931,0.0090066,0.99655
0.0046437,0.95947,0.01233,0.95921,0.0090122,0.99658
0.0046467,0.95952,0.012338,0.9591,0.0090179,0.99661
0.0046496,0.95956,0.012346,0.959,0.0090236,0.99664
0.0046525,0.95961,0.012354,0.9589,0.0090293,0.99667
0.0046555,0.95965,0.012362,0.9588,0.009035,0.9967
0.0046584,0.9597,0.012369,0.9587,0.0090407,0.99673
0.0046613,0.95974,0.012377,0.9586,0.0090464,0.99676
0.0046642,0.95979,0.012385,0.9585,0.009052,0.99679
0.0046672,0.95983,0.012393,0.9584,0.0090577,0.99682
0.0046701,0.95988,0.0124,0.9583,0.0090634,0.99685
0.004673,0.95992,0.012408,0.95821,0.0090691,0.99687
0.004676,0.95997,0.012416,0.95811,0.0090748,0.9969
0.0046789,0.96001,0.012424,0.95801,0.0090805,0.99693
0.0046818,0.96006,0.012432,0.95792,0.0090862,0.99695
0.0046848,0.9601,0.012439,0.95782,0.0090918,0.99698
0.0046877,0.96015,0.012447,0.95772,0.0090975,0.997
0.0046906,0.96019,0.012455,0.95763,0.0091032,0.99703
0.0046935,0.96024,0.012463,0.95753,0.0091089,0.99705
0.0046965,0.96028,0.01247,0.95744,0.0091146,0.99707
0.0046994,0.96033,0.012478,0.95734,0.0091203,0.9971
0.0047023,0.96037,0.012486,0.95725,0.009126,0.99712
0.0047053,0.96042,0.012494,0.95716,0.0091316,0.99714
0.0047082,0.96046,0.012502,0.95706,0.0091373,0.99717
0.0047111,0.96051,0.012509,0.95697,0.009143,0.99719
0.0047141,0.96055,0.012517,0.95688,0.0091487,0.99721
0.004717,0.9606,0.012525,0.95679,0.0091544,0.99723
0.0047199,0.96065,0.012533,0.9567,0.0091601,0.99725
0.0047228,0.96069,0.01254,0.95661,0.0091658,0.99727
0.0047258,0.96074,0.012548,0.95652,0.0091714,0.99729
0.0047287,0.96078,0.012556,0.95643,0.0091771,0.99731
0.0047316,0.96083,0.012564,0.95634,0.0091828,0.99732
0.0047346,0.96088,0.012572,0.95625,0.0091885,0.99734
0.0047375,0.96092,0.012579,0.95616,0.0091942,0.99736
0.0047404,0.96097,0.012587,0.95608,0.0091999,0.99738
0.0047433,0.96101,0.012595,0.95599,0.0092056,0.99739
0.0047463,0.96106,0.012603,0.95591,0.0092112,0.99741
0.0047492,0.96111,0.01261,0.95582,0.0092169,0.99742
0.0047521,0.96115,0.012618,0.95574,0.0092226,0.99744
0.0047551,0.9612,0.012626,0.95565,0.0092283,0.99745
0.004758,0.96125,0.012634,0.95557,0.009234,0.99747
0.0047609,0.96129,0.012642,0.95549,0.0092397,0.99748
0.0047639,0.96134,0.012649,0.95541,0.0092454,0.99749
0.0047668,0.96138,0.012657,0.95532,0.009251,0.99751
0.0047697,0.96143,0.012665,0.95524,0.0092567,0.99752
0.0047726,0.96148,0.012673,0.95516,0.0092624,0.99753
0.0047756,0.96152,0.01268,0.95508,0.0092681,0.99754
0.0047785,0.96157,0.012688,0.955,0.0092738,0.99755
0.0047814,0.96161,0.012696,0.95493,0.0092795,0.99756
0.0047844,0.96166,0.012704,0.95485,0.0092852,0.99757
0.0047873,0.96171,0.012712,0.95477,0.0092908,0.99758
0.0047902,0.96175,0.012719,0.9547,0.0092965,0.99759
0.0047932,0.9618,0.012727,0.95462,0.0093022,0.9976
0.0047961,0.96184,0.012735,0.95455,0.0093079,0.99761
0.004799,0.96189,0.012743,0.95447,0.0093136,0.99761
0.0048019,0.96193,0.01275,0.9544,0.0093193,0.99762
0.0048049,0.96198,0.012758,0.95433,0.009325,0.99763
0.0048078,0.96203,0.012766,0.95426,0.0093306,0.99763
0.0048107,0.96207,0.012774,0.95419,0.0093363,0.99764
0.0048137,0.96212,0.012782,0.95412,0.009342,0.99764
0.0048166,0.96216,0.012789,0.95404,0.0093477,0.99765
0.0048195,0.96221,0.012797,0.95397,0.0093534,0.99765
0.0048225,0.96226,0.012805,0.95391,0.0093591,0.99766
0.0048254,0.9623,0.012813,0.95384,0.0093648,0.99766
0.0048283,0.96235,0.012821,0.95377,0.0093705,0.99766
0.0048312,0.9624,0.012828,0.9537,0.0093761,0.99767
0.0048342,0.96244,0.012836,0.95363,0.0093818,0.99767
0.0048371,0.96249,0.012844,0.95356,0.0093875,0.99767
0.00484,0.96253,0.012852,0.9535,0.0093932,0.99767
0.004843,0.96258,0.012859,0.95343,0.0093989,0.99767
0.0048459,0.96263,0.012867,0.95337,0.0094046,0.99767
0.0048488,0.96267,0.012875,0.9533,0.0094103,0.99767
0.0048518,0.96272,0.012883,0.95324,0.0094159,0.99767
0.0048547,0.96276,0.012891,0.95317,0.0094216,0.99767
0.0048576,0.96281,0.012898,0.95311,0.0094273,0.99767
0.0048605,0.96286,0.012906,0.95305,0.009433,0.99766
0.0048635,0.9629,0.012914,0.95299,0.0094387,0.99766
0.0048664,0.96295,0.012922,0.95293,0.0094444,0.99766
0.0048693,0.96299,0.012929,0.95287,0.0094501,0.99766
0.0048723,0.96304,0.012937,0.95281,0.0094557,0.99765
0.0048752,0.96308,0.012945,0.95275,0.0094614,0.99765
0.0048781,0.96313,0.012953,0.95269,0.0094671,0.99764
0.0048811,0.96317,0.012961,0.95264,0.0094728,0.99764
0.004884,0.96322,0.012968,0.95258,0.0094785,0.99763
0.0048869,0.96326,0.012976,0.95252,0.0094842,0.99763
0.0048898,0.96331,0.012984,0.95247,0.0094899,0.99762
0.0048928,0.96336,0.012992,0.95241,0.0094955,0.99761
0.0048957,0.9634,0.012999,0.95236,0.0095012,0.99761
0.0048986,0.96345,0.013007,0.95231,0.0095069,0.9976
0.0049016,0.96349,0.013015,0.95226,0.0095126,0.99759
0.0049045,0.96354,0.013023,0.9522,0.0095183,0.99758
0.0049074,0.96359,0.013031,0.95215,0.009524,0.99757
0.0049103,0.96363,0.013038,0.9521,0.0095297,0.99756
0.0049133,0.96368,0.013046,0.95205,0.0095353,0.99756
0.0049162,0.96373,0.013054,0.952,0.009541,0.99755
0.0049191,0.96377,0.013062,0.95196,0.0095467,0.99753
0.0049221,0.96382,0.013069,0.95191,0.0095524,0.99752
0.004925,0.96386,0.013077,0.95186,0.0095581,0.99751
0.0049279,0.96391,0.013085,0.95182,0.0095638,0.9975
0.0049309,0.96396,0.013093,0.95177,0.0095695,0.99749
0.0049338,0.964,0.013101,0.95173,0.0095751,0.99748
0.0049367,0.96405,0.013108,0.95169,0.0095808,0.99747
0.0049396,0.96409,0.013116,0.95164,0.0095865,0.99745
0.0049426,0.96414,0.013124,0.9516,0.0095922,0.99744
0.0049455,0.96419,0.013132,0.95156,0.0095979,0.99743
0.0049484,0.96423,0.013139,0.95152,0.0096036,0.99741
0.0049514,0.96428,0.013147,0.95148,0.0096093,0.9974
0.0049543,0.96432,0.013155,0.95144,0.0096149,0.99738
0.0049572,0.96437,0.013163,0.9514,0.0096206,0.99737
0.0049602,0.96442,0.013171,0.95136,0.0096263,0.99735
0.0049631,0.96446,0.013178,0.95133,0.009632,0.99733
0.004966,0.96451,0.013186,0.95129,0.0096377,0.99732
0.0049689,0.96455,0.013194,0.95125,0.0096434,0.9973
0.0049719,0.9646,0.013202,0.95122,0.0096491,0.99728
0.0049748,0.96465,0.013209,0.95118,0.0096547,0.99727
0.0049777,0.96469,0.013217,0.95115,0.0096604,0.99725
0.0049807,0.96474,0.013225,0.95112,0.0096661,0.99723
0.0049836,0.96479,0.013233,0.95108,0.0096718,0.99721
0.0049865,0.96483,0.013241,0.95105,0.0096775,0.99719
0.0049895,0.96488,0.013248,0.95102,0.0096832,0.99717
0.0049924,0.96492,0.013256,0.95099,0.0096889,0.99715
0.0049953,0.96497,0.013264,0.95096,0.0096946,0.99713
0.0049982,0.96502,0.013272,0.95093,0.0097002,0.99711
0.0050012,0.96506,0.013279,0.95091,0.0097059,0.99709
0.0050041,0.96511,0.013287,0.95088,0.0097116,0.99707
0.005007,0.96515,0.013295,0.95085,0.0097173,0.99705
0.00501,0.9652,0.013303,0.95083,0.009723,0.99703
0.0050129,0.96525,0.013311,0.9508,0.0097287,0.997
0.0050158,0.96529,0.013318,0.95078,0.0097344,0.99698
0.0050188,0.96534,0.013326,0.95075,0.00974,0.99696
0.0050217,0.96538,0.013334,0.95073,0.0097457,0.99693
0.0050246,0.96543,0.013342,0.95071,0.0097514,0.99691
0.0050275,0.96548,0.01335,0.95069,0.0097571,0.99689
0.0050305,0.96552,0.013357,0.95067,0.0097628,0.99686
0.0050334,0.96557,0.013365,0.95065,0.0097685,0.99684
0.0050363,0.96562,0.013373,0.95063,0.0097742,0.99681
0.0050393,0.96566,0.013381,0.95061,0.0097798,0.99679
0.0050422,0.96571,0.013388,0.95059,0.0097855,0.99676
0.0050451,0.96576,0.013396,0.95057,0.0097912,0.99673
0.005048,0.9658,0.013404,0.95056,0.0097969,0.99671
0.005051,0.96585,0.013412,0.95054,0.0098026,0.99668
0.0050539,0.9659,0.01342,0.95053,0.0098083,0.99665
0.0050568,0.96594,0.013427,0.95051,0.009814,0.99663
0.0050598,0.96599,0.013435,0.9505,0.0098196,0.9966
0.0050627,0.96604,0.013443,0.95049,0.0098253,0.99657
0.0050656,0.96608,0.013451,0.95048,0.009831,0.99655
0.0050686,0.96613,0.013458,0.95046,0.0098367,0.99652
0.0050715,0.96618,0.013466,0.95045,0.0098424,0.99649
0.0050744,0.96622,0.013474,0.95044,0.0098481,0.99646
0.0050773,0.96627,0.013482,0.95044,0.0098538,0.99643
0.0050803,0.96632,0.01349,0.95043,0.0098594,0.9964
0.0050832,0.96637,0.013497,0.95042,0.0098651,0.99637
0.0050861,0.96641,0.013505,0.95041,0.0098708,0.99634
0.0050891,0.96646,0.013513,0.95041,0.0098765,0.99631
0.005092,0.96651,0.013521,0.9504,0.0098822,0.99628
0.0050949,0.96656,0.013528,0.95039,0.0098879,0.99625
0.0050979,0.9666,0.013536,0.95039,0.0098936,0.99622
0.0051008,0.96665,0.013544,0.95039,0.0098992,0.99619
0.0051037,0.9667,0.013552,0.95038,0.0099049,0.99616
0.0051066,0.96675,0.01356,0.95038,0.0099106,0.99612
0.0051096,0.96679,0.013567,0.95038,0.0099163,0.99609
0.0051125,0.96684,0.013575,0.95038,0.009922,0.99606
0.0051154,0.96689,0.013583,0.95038,0.0099277,0.99603
0.0051184,0.96694,0.013591,0.95038,0.0099334,0.99599
0.0051213,0.96699,0.013598,0.95038,0.009939,0.99596
0.0051242,0.96703,0.013606,0.95038,0.0099447,0.99593
0.0051272,0.96708,0.013614,0.95039,0.0099504,0.99589
0.0051301,0.96713,0.013622,0.95039,0.0099561,0.99586
0.005133,0.96718,0.01363,0.95039,0.0099618,0.99583
0.0051359,0.96723,0.013637,0.9504,0.0099675,0.99579
0.0051389,0.96728,0.013645,0.9504,0.0099732,0.99576
0.0051418,0.96732,0.013653,0.95041,0.0099788,0.99572
0.0051447,0.96737,0.013661,0.95042,0.0099845,0.99569
0.0051477,0.96742,0.013668,0.95042,0.0099902,0.99565
0.0051506,0.96747,0.013676,0.95043,0.0099959,0.99562
0.0051535,0.96752,0.013684,0.95044,0.010002,0.99558
0.0051565,0.96757,0.013692,0.95045,0.010007,0.99554
0.0051594,0.96762,0.0137,0.95046,0.010013,0.99551
0.0051623,0.96766,0.013707,0.95047,0.010019,0.99547
0.0051652,0.96771,0.013715,0.95048,0.010024,0.99543
0.0051682,0.96776,0.013723,0.95049,0.01003,0.9954
0.0051711,0.96781,0.013731,0.9505,0.010036,0.99536
0.005174,0.96786,0.013738,0.95052,0.010041,0.99532
0.005177,0.96791,0.013746,0.95053,0.010047,0.99528
0.0051799,0.96796,0.013754,0.95055,0.010053,0.99524
0.0051828,0.96801,0.013762,0.95056,0.010058,0.99521
0.0051857,0.96806,0.01377,0.95058,0.010064,0.99517
0.0051887,0.9681,0.013777,0.95059,0.01007,0.99513
0.0051916,0.96815,0.013785,0.95061,0.010076,0.99509
0.0051945,0.9682,0.013793,0.95063,0.010081,0.99505
0.0051975,0.96825,0.013801,0.95064,0.010087,0.99501
0.0052004,0.9683,0.013809,0.95066,0.010093,0.99497
0.0052033,0.96835,0.013816,0.95068,0.010098,0.99493
0.0052063,0.9684,0.013824,0.9507,0.010104,0.99489
0.0052092,0.96845,0.013832,0.95072,0.01011,0.99485
0.0052121,0.9685,0.01384,0.95074,0.010115,0.99481
0.005215,0.96855,0.013847,0.95076,0.010121,0.99477
0.005218,0.9686,0.013855,0.95078,0.010127,0.99473
0.0052209,0.96865,0.013863,0.95081,0.010132,0.99469
0.0052238,0.9687,0.013871,0.95083,0.010138,0.99465
0.0052268,0.96875,0.013879,0.95085,0.010144,0.9946
0.0052297,0.9688,0.013886,0.95088,0.010149,0.99456
0.0052326,0.96885,0.013894,0.9509,0.010155,0.99452
0.0052356,0.9689,0.013902,0.95093,0.010161,0.99448
0.0052385,0.96895,0.01391,0.95096,0.010166,0.99443
0.0052414,0.969,0.013917,0.95098,0.010172,0.99439
0.0052443,0.96905,0.013925,0.95101,0.010178,0.99435
0.0052473,0.96911,0.013933,0.95104,0.010184,0.9943
0.0052502,0.96916,0.013941,0.95107,0.010189,0.99426
0.0052531,0.96921,0.013949,0.9511,0.010195,0.99422
0.0052561,0.96926,0.013956,0.95113,0.010201,0.99417
0.005259,0.96931,0.013964,0.95116,0.010206,0.99413
0.0052619,0.96936,0.013972,0.95119,0.010212,0.99409
0.0052649,0.96941,0.01398,0.95122,0.010218,0.99404
0.0052678,0.96946,0.013987,0.95125,0.010223,0.994
0.0052707,0.96951,0.013995,0.95128,0.010229,0.99395
0.0052736,0.96956,0.014003,0.95132,0.010235,0.99391
0.0052766,0.96961,0.014011,0.95135,0.01024,0.99386
0.0052795,0.96966,0.014019,0.95138,0.010246,0.99381
0.0052824,0.96972,0.014026,0.95142,0.010252,0.99377
0.0052854,0.96977,0.014034,0.95145,0.010257,0.99372
0.0052883,0.96982,0.014042,0.95149,0.010263,0.99368
0.0052912,0.96987,0.01405,0.95153,0.010269,0.99363
0.0052942,0.96992,0.014057,0.95156,0.010275,0.99358
0.0052971,0.96997,0.014065,0.9516,0.01028,0.99353
0.0053,0.97002,0.014073,0.95164,0.010286,0.99349
0.0053029,0.97007,0.014081,0.95168,0.010292,0.99344
0.0053059,0.97012,0.014089,0.95172,0.010297,0.99339
0.0053088,0.97018,0.014096,0.95176,0.010303,0.99335
0.0053117,0.97023,0.014104,0.9518,0.010309,0.9933
0.0053147,0.97028,0.014112,0.95184,0.010314,0.99325
0.0053176,0.97033,0.01412,0.95188,0.01032,0.9932
0.0053205,0.97038,0.014127,0.95193,0.010326,0.99315
0.0053235,0.97043,0.014135,0.95197,0.010331,0.99311
0.0053264,0.97048,0.014143,0.95201,0.010337,0.99306
0.0053293,0.97053,0.014151,0.95206,0.010343,0.99301
0.0053322,0.97058,0.014159,0.9521,0.010348,0.99296
0.0053352,0.97063,0.014166,0.95215,0.010354,0.99291
0.0053381,0.97069,0.014174,0.95219,0.01036,0.99286
0.005341,0.97074,0.014182,0.95224,0.010365,0.99282
0.005344,0.97079,0.01419,0.95229,0.010371,0.99277
0.0053469,0.97084,0.014197,0.95233,0.010377,0.99272
0.0053498,0.97089,0.014205,0.95238,0.010383,0.99267
0.0053527,0.97094,0.014213,0.95243,0.010388,0.99262
0.0053557,0.97099,0.014221,0.95248,0.010394,0.99257
0.0053586,0.97104,0.014229,0.95253,0.0104,0.99252
0.0053615,0.9711,0.014236,0.95258,0.010405,0.99247
0.0053645,0.97115,0.014244,0.95263,0.010411,0.99242
0.0053674,0.9712,0.014252,0.95268,0.010417,0.99236
0.0053703,0.97125,0.01426,0.95273,0.010422,0.99231
0.0053733,0.9713,0.014267,0.95278,0.010428,0.99226
0.0053762,0.97136,0.014275,0.95284,0.010434,0.99221
0.0053791,0.97141,0.014283,0.95289,0.010439,0.99216
0.005382,0.97146,0.014291,0.95294,0.010445,0.9921
0.005385,0.97151,0.014299,0.953,0.010451,0.99205
0.0053879,0.97156,0.014306,0.95305,0.010456,0.992
0.0053908,0.97162,0.014314,0.95311,0.010462,0.99195
0.0053938,0.97167,0.014322,0.95316,0.010468,0.9919
0.0053967,0.97172,0.01433,0.95322,0.010474,0.99184
0.0053996,0.97177,0.014338,0.95327,0.010479,0.99179
0.0054026,0.97182,0.014345,0.95333,0.010485,0.99174
0.0054055,0.97188,0.014353,0.95339,0.010491,0.99169
0.0054084,0.97193,0.014361,0.95345,0.010496,0.99163
0.0054113,0.97198,0.014369,0.95351,0.010502,0.99158
0.0054143,0.97203,0.014376,0.95357,0.010508,0.99153
0.0054172,0.97209,0.014384,0.95363,0.010513,0.99147
0.0054201,0.97214,0.014392,0.95369,0.010519,0.99142
0.0054231,0.97219,0.0144,0.95375,0.010525,0.99136
0.005426,0.97224,0.014408,0.95381,0.01053,0.99131
0.0054289,0.97229,0.014415,0.95387,0.010536,0.99126
0.0054319,0.97235,0.014423,0.95393,0.010542,0.9912
0.0054348,0.9724,0.014431,0.95399,0.010547,0.99115
0.0054377,0.97245,0.014439,0.95406,0.010553,0.9911
0.0054406,0.9725,0.014446,0.95412,0.010559,0.99104
0.0054436,0.97256,0.014454,0.95418,0.010565,0.99099
0.0054465,0.97261,0.014462,0.95425,0.01057,0.99093
0.0054494,0.97266,0.01447,0.95431,0.010576,0.99088
0.0054524,0.97271,0.014478,0.95438,0.010582,0.99083
0.0054553,0.97277,0.014485,0.95444,0.010587,0.99077
0.0054582,0.97282,0.014493,0.95451,0.010593,0.99072
0.0054612,0.97287,0.014501,0.95457,0.010599,0.99066
0.0054641,0.97293,0.014509,0.95464,0.010604,0.99061
0.005467,0.97298,0.014516,0.95471,0.01061,0.99055
0.0054699,0.97303,0.014524,0.95478,0.010616,0.9905
0.0054729,0.97308,0.014532,0.95484,0.010621,0.99045
0.0054758,0.97314,0.01454,0.95491,0.010627,0.99039
0.0054787,0.97319,0.014548,0.95498,0.010633,0.99034
0.0054817,0.97324,0.014555,0.95505,0.010638,0.99028
0.0054846,0.9733,0.014563,0.95512,0.010644,0.99023
0.0054875,0.97335,0.014571,0.95519,0.01065,0.99017
0.0054904,0.9734,0.014579,0.95526,0.010655,0.99012
0.0054934,0.97346,0.014586,0.95533,0.010661,0.99006
0.0054963,0.97351,0.014594,0.95541,0.010667,0.99001
0.0054992,0.97356,0.014602,0.95548,0.010673,0.98995
0.0055022,0.97362,0.01461,0.95555,0.010678,0.9899
0.0055051,0.97367,0.014618,0.95563,0.010684,0.98984
0.005508,0.97372,0.014625,0.9557,0.01069,0.98979
0.005511,0.97378,0.014633,0.95577,0.010695,0.98973
0.0055139,0.97383,0.014641,0.95585,0.010701,0.98968
0.0055168,0.97389,0.014649,0.95592,0.010707,0.98962
0.0055197,0.97394,0.014656,0.956,0.010712,0.98957
0.0055227,0.97399,0.014664,0.95607,0.010718,0.98951
0.0055256,0.97405,0.014672,0.95615,0.010724,0.98945
0.0055285,0.9741,0.01468,0.95623,0.010729,0.9894
0.0055315,0.97416,0.014688,0.95631,0.010735,0.98934
0.0055344,0.97421,0.014695,0.95638,0.010741,0.98929
0.0055373,0.97427,0.014703,0.95646,0.010746,0.98923
0.0055403,0.97432,0.014711,0.95654,0.010752,0.98917
0.0055432,0.97437,0.014719,0.95662,0.010758,0.98912
0.0055461,0.97443,0.014726,0.9567,0.010764,0.98906
0.005549,0.97448,0.014734,0.95678,0.010769,0.98901
0.005552,0.97454,0.014742,0.95686,0.010775,0.98895
0.0055549,0.9746,0.01475,0.95694,0.010781,0.9889
0.0055578,0.97465,0.014758,0.95702,0.010786,0.98884
0.0055608,0.97471,0.014765,0.9571,0.010792,0.98878
0.0055637,0.97476,0.014773,0.95719,0.010798,0.98873
0.0055666,0.97482,0.014781,0.95727,0.010803,0.98867
0.0055696,0.97487,0.014789,0.95735,0.010809,0.98861
0.0055725,0.97493,0.014796,0.95744,0.010815,0.98856
0.0055754,0.97499,0.014804,0.95752,0.01082,0.9885
0.0055783,0.97504,0.014812,0.95761,0.010826,0.98844
0.0055813,0.9751,0.01482,0.95769,0.010832,0.98839
0.0055842,0.97516,0.014828,0.95777,0.010837,0.98833
0.0055871,0.97521,0.014835,0.95786,0.010843,0.98827
0.0055901,0.97527,0.014843,0.95795,0.010849,0.98821
0.005593,0.97532,0.014851,0.95803,0.010854,0.98816
0.0055959,0.97538,0.014859,0.95812,0.01086,0.9881
0.0055989,0.97544,0.014867,0.9582,0.010866,0.98804
0.0056018,0.97549,0.014874,0.95829,0.010872,0.98798
0.0056047,0.97555,0.014882,0.95838,0.010877,0.98792
0.0056076,0.97561,0.01489,0.95847,0.010883,0.98786
0.0056106,0.97567,0.014898,0.95856,0.010889,0.98781
0.0056135,0.97572,0.014905,0.95864,0.010894,0.98775
0.0056164,0.97578,0.014913,0.95873,0.0109,0.98769
0.0056194,0.97584,0.014921,0.95882,0.010906,0.98763
0.0056223,0.9759,0.014929,0.95891,0.010911,0.98757
0.0056252,0.97595,0.014937,0.959,0.010917,0.98751
0.0056281,0.97601,0.014944,0.95909,0.010923,0.98745
0.0056311,0.97607,0.014952,0.95918,0.010928,0.98739
0.005634,0.97613,0.01496,0.95927,0.010934,0.98733
0.0056369,0.97619,0.014968,0.95937,0.01094,0.98727
0.0056399,0.97625,0.014975,0.95946,0.010945,0.98722
0.0056428,0.9763,0.014983,0.95955,0.010951,0.98716
0.0056457,0.97636,0.014991,0.95964,0.010957,0.9871
0.0056487,0.97642,0.014999,0.95974,0.010963,0.98704
0.0056516,0.97648,0.015007,0.95983,0.010968,0.98698
0.0056545,0.97654,0.015014,0.95992,0.010974,0.98692
0.0056574,0.9766,0.015022,0.96002,0.01098,0.98686
0.0056604,0.97666,0.01503,0.96011,0.010985,0.9868
0.0056633,0.97672,0.015038,0.96021,0.010991,0.98674
0.0056662,0.97678,0.015045,0.9603,0.010997,0.98668
0.0056692,0.97684,0.015053,0.9604,0.011002,0.98662
0.0056721,0.97689,0.015061,0.96049,0.011008,0.98655
0.005675,0.97695,0.015069,0.96059,0.011014,0.98649
0.005678,0.97701,0.015077,0.96069,0.011019,0.98643
0.0056809,0.97707,0.015084,0.96078,0.011025,0.98637
0.0056838,0.97713,0.015092,0.96088,0.011031,0.98631
0.0056867,0.97719,0.0151,0.96098,0.011036,0.98625
0.0056897,0.97725,0.015108,0.96108,0.011042,0.98619
0.0056926,0.97731,0.015115,0.96118,0.011048,0.98612
0.0056955,0.97736,0.015123,0.96128,0.011053,0.98606
0.0056985,0.97742,0.015131,0.96138,0.011059,0.986
0.0057014,0.97748,0.015139,0.96148,0.011065,0.98594
0.0057043,0.97754,0.015147,0.96158,0.011071,0.98588
0.0057073,0.9776,0.015154,0.96168,0.011076,0.98581
0.0057102,0.97766,0.015162,0.96178,0.011082,0.98575
0.0057131,0.97772,0.01517,0.96188,0.011088,0.98569
0.005716,0.97777,0.015178,0.96198,0.011093,0.98562
0.005719,0.97783,0.015185,0.96208,0.011099,0.98556
0.0057219,0.97789,0.015193,0.96218,0.011105,0.98549
0.0057248,0.97795,0.015201,0.96228,0.01111,0.98543
0.0057278,0.97801,0.015209,0.96239,0.011116,0.98537
0.0057307,0.97807,0.015217,0.96249,0.011122,0.9853
0.0057336,0.97813,0.015224,0.96259,0.011127,0.98524
0.0057366,0.97819,0.015232,0.96269,0.011133,0.98518
0.0057395,0.97824,0.01524,0.9628,0.011139,0.98511
0.0057424,0.9783,0.015248,0.9629,0.011144,0.98505
0.0057453,0.97836,0.015255,0.963,0.01115,0.98498
0.0057483,0.97842,0.015263,0.96311,0.011156,0.98492
0.0057512,0.97848,0.015271,0.96321,0.011162,0.98485
0.0057541,0.97854,0.015279,0.96331,0.011167,0.98479
0.0057571,0.9786,0.015287,0.96342,0.011173,0.98472
0.00576,0.97866,0.015294,0.96352,0.011179,0.98466
0.0057629,0.97872,0.015302,0.96363,0.011184,0.98459
0.0057659,0.97877,0.01531,0.96374,0.01119,0.98453
0.0057688,0.97883,0.015318,0.96384,0.011196,0.98446
0.0057717,0.97889,0.015325,0.96395,0.011201,0.98439
0.0057746,0.97895,0.015333,0.96405,0.011207,0.98433
0.0057776,0.97901,0.015341,0.96416,0.011213,0.98426
0.0057805,0.97907,0.015349,0.96427,0.011218,0.9842
0.0057834,0.97913,0.015357,0.96438,0.011224,0.98413
0.0057864,0.97919,0.015364,0.96448,0.01123,0.98406
0.0057893,0.97925,0.015372,0.96459,0.011235,0.984
0.0057922,0.9793,0.01538,0.9647,0.011241,0.98393
0.0057951,0.97936,0.015388,0.96481,0.011247,0.98387
0.0057981,0.97942,0.015396,0.96492,0.011253,0.9838
0.005801,0.97948,0.015403,0.96503,0.011258,0.98373
0.0058039,0.97954,0.015411,0.96514,0.011264,0.98367
0.0058069,0.9796,0.015419,0.96525,0.01127,0.9836
0.0058098,0.97966,0.015427,0.96536,0.011275,0.98353
0.0058127,0.97972,0.015434,0.96547,0.011281,0.98347
0.0058157,0.97977,0.015442,0.96558,0.011287,0.9834
0.0058186,0.97983,0.01545,0.96569,0.011292,0.98333
0.0058215,0.97989,0.015458,0.9658,0.011298,0.98327
0.0058244,0.97995,0.015466,0.96591,0.011304,0.9832
0.0058274,0.98001,0.015473,0.96602,0.011309,0.98313
0.0058303,0.98007,0.015481,0.96613,0.011315,0.98306
0.0058332,0.98013,0.015489,0.96625,0.011321,0.983
0.0058362,0.98019,0.015497,0.96636,0.011326,0.98293
0.0058391,0.98025,0.015504,0.96647,0.011332,0.98286
0.005842,0.98031,0.015512,0.96658,0.011338,0.9828
0.005845,0.98037,0.01552,0.96669,0.011343,0.98273
0.0058479,0.98043,0.015528,0.96681,0.011349,0.98266
0.0058508,0.98048,0.015536,0.96692,0.011355,0.98259
0.0058537,0.98054,0.015543,0.96703,0.011361,0.98252
0.0058567,0.9806,0.015551,0.96715,0.011366,0.98246
0.0058596,0.98066,0.015559,0.96726,0.011372,0.98239
0.0058625,0.98072,0.015567,0.96738,0.011378,0.98232
0.0058655,0.98078,0.015574,0.96749,0.011383,0.98225
0.0058684,0.98084,0.015582,0.96761,0.011389,0.98218
0.0058713,0.9809,0.01559,0.96772,0.011395,0.98212
0.0058743,0.98096,0.015598,0.96784,0.0114,0.98205
0.0058772,0.98102,0.015606,0.96795,0.011406,0.98198
0.0058801,0.98108,0.015613,0.96807,0.011412,0.98191
0.005883,0.98114,0.015621,0.96818,0.011417,0.98184
0.005886,0.9812,0.015629,0.9683,0.011423,0.98177
0.0058889,0.98126,0.015637,0.96842,0.011429,0.9817
0.0058918,0.98131,0.015644,0.96853,0.011434,0.98163
0.0058948,0.98137,0.015652,0.96865,0.01144,0.98156
0.0058977,0.98143,0.01566,0.96877,0.011446,0.98149
0.0059006,0.98149,0.015668,0.96889,0.011452,0.98142
0.0059036,0.98155,0.015676,0.96901,0.011457,0.98135
0.0059065,0.98161,0.015683,0.96912,0.011463,0.98128
0.0059094,0.98167,0.015691,0.96924,0.011469,0.98121
0.0059123,0.98173,0.015699,0.96936,0.011474,0.98113
0.0059153,0.98179,0.015707,0.96948,0.01148,0.98106
0.0059182,0.98185,0.015714,0.9696,0.011486,0.98099
0.0059211,0.98191,0.015722,0.96972,0.011491,0.98092
0.0059241,0.98197,0.01573,0.96983,0.011497,0.98085
0.005927,0.98203,0.015738,0.96995,0.011503,0.98078
0.0059299,0.98209,0.015746,0.97007,0.011508,0.98071
0.0059328,0.98215,0.015753,0.97019,0.011514,0.98064
0.0059358,0.98221,0.015761,0.97031,0.01152,0.98056
0.0059387,0.98227,0.015769,0.97043,0.011525,0.98049
0.0059416,0.98233,0.015777,0.97055,0.011531,0.98042
0.0059446,0.98239,0.015784,0.97067,0.011537,0.98035
0.0059475,0.98245,0.015792,0.97079,0.011542,0.98027
0.0059504,0.9825,0.0158,0.97091,0.011548,0.9802
0.0059534,0.98256,0.015808,0.97103,0.011554,0.98013
0.0059563,0.98262,0.015816,0.97115,0.01156,0.98006
0.0059592,0.98268,0.015823,0.97127,0.011565,0.97999
0.0059621,0.98274,0.015831,0.97139,0.011571,0.97991
0.0059651,0.9828,0.015839,0.97151,0.011577,0.97984
0.005968,0.98286,0.015847,0.97163,0.011582,0.97977
0.0059709,0.98292,0.015854,0.97175,0.011588,0.97969
0.0059739,0.98298,0.015862,0.97187,0.011594,0.97962
0.0059768,0.98304,0.01587,0.97199,0.011599,0.97954
0.0059797,0.9831,0.015878,0.97212,0.011605,0.97947
0.0059827,0.98316,0.015886,0.97224,0.011611,0.97939
0.0059856,0.98322,0.015893,0.97236,0.011616,0.97932
0.0059885,0.98328,0.015901,0.97248,0.011622,0.97924
0.0059914,0.98334,0.015909,0.9726,0.011628,0.97917
0.0059944,0.9834,0.015917,0.97272,0.011633,0.97909
0.0059973,0.98346,0.015925,0.97285,0.011639,0.97902
0.0060002,0.98352,0.015932,0.97297,0.011645,0.97894
0.0060032,0.98358,0.01594,0.97309,0.011651,0.97886
0.0060061,0.98364,0.015948,0.97321,0.011656,0.97879
0.006009,0.9837,0.015956,0.97334,0.011662,0.97871
0.006012,0.98376,0.015963,0.97346,0.011668,0.97863
0.0060149,0.98382,0.015971,0.97358,0.011673,0.97855
0.0060178,0.98388,0.015979,0.9737,0.011679,0.97848
0.0060207,0.98394,0.015987,0.97382,0.011685,0.9784
0.0060237,0.984,0.015995,0.97395,0.01169,0.97832
0.0060266,0.98406,0.016002,0.97407,0.011696,0.97824
0.0060295,0.98412,0.01601,0.97419,0.011702,0.97816
0.0060325,0.98418,0.016018,0.97431,0.011707,0.97808
0.0060354,0.98424,0.016026,0.97443,0.011713,0.97801
0.0060383,0.98431,0.016033,0.97455,0.011719,0.97793
0.0060413,0.98437,0.016041,0.97468,0.011724,0.97785
0.0060442,0.98443,0.016049,0.9748,0.01173,0.97777
0.0060471,0.98449,0.016057,0.97492,0.011736,0.97769
0.00605,0.98455,0.016065,0.97504,0.011741,0.97761
0.006053,0.98461,0.016072,0.97516,0.011747,0.97753
0.0060559,0.98467,0.01608,0.97528,0.011753,0.97744
0.0060588,0.98473,0.016088,0.97541,0.011759,0.97736
0.0060618,0.98479,0.016096,0.97553,0.011764,0.97728
0.0060647,0.98485,0.016103,0.97565,0.01177,0.9772
0.0060676,0.98491,0.016111,0.97577,0.011776,0.97712
0.0060705,0.98497,0.016119,0.97589,0.011781,0.97704
0.0060735,0.98503,0.016127,0.97602,0.011787,0.97695
0.0060764,0.98509,0.016135,0.97614,0.011793,0.97687
0.0060793,0.98515,0.016142,0.97626,0.011798,0.97679
0.0060823,0.98521,0.01615,0.97638,0.011804,0.97671
0.0060852,0.98526,0.016158,0.9765,0.01181,0.97662
0.0060881,0.98532,0.016166,0.97663,0.011815,0.97654
0.0060911,0.98538,0.016173,0.97675,0.011821,0.97645
0.006094,0.98544,0.016181,0.97687,0.011827,0.97637
0.0060969,0.9855,0.016189,0.97699,0.011832,0.97629
0.0060998,0.98556,0.016197,0.97712,0.011838,0.97621
0.0061028,0.98562,0.016205,0.97724,0.011844,0.97612
0.0061057,0.98568,0.016212,0.97736,0.01185,0.97604
0.0061086,0.98573,0.01622,0.97748,0.011855,0.97596
0.0061116,0.98579,0.016228,0.9776,0.011861,0.97588
0.0061145,0.98585,0.016236,0.97773,0.011867,0.97579
0.0061174,0.98591,0.016243,0.97785,0.011872,0.97571
0.0061204,0.98597,0.016251,0.97797,0.011878,0.97563
0.0061233,0.98602,0.016259,0.97809,0.011884,0.97555
0.0061262,0.98608,0.016267,0.97821,0.011889,0.97546
0.0061291,0.98614,0.016275,0.97833,0.011895,0.97538
0.0061321,0.9862,0.016282,0.97845,0.011901,0.97529
0.006135,0.98626,0.01629,0.97857,0.011906,0.97521
0.0061379,0.98631,0.016298,0.97869,0.011912,0.97512
0.0061409,0.98637,0.016306,0.97881,0.011918,0.97504
0.0061438,0.98643,0.016313,0.97893,0.011923,0.97495
0.0061467,0.98649,0.016321,0.97905,0.011929,0.97487
0.0061497,0.98654,0.016329,0.97917,0.011935,0.97478
0.0061526,0.9866,0.016337,0.97929,0.011941,0.9747
0.0061555,0.98666,0.016345,0.97941,0.011946,0.97462
0.0061584,0.98671,0.016352,0.97953,0.011952,0.97453
0.0061614,0.98677,0.01636,0.97965,0.011958,0.97445
0.0061643,0.98683,0.016368,0.97977,0.011963,0.97436
0.0061672,0.98688,0.016376,0.97988,0.011969,0.97428
0.0061702,0.98694,0.016383,0.98,0.011975,0.97419
0.0061731,0.98699,0.016391,0.98012,0.01198,0.9741
0.006176,0.98705,0.016399,0.98024,0.011986,0.97402
0.006179,0.98711,0.016407,0.98036,0.011992,0.97393
0.0061819,0.98716,0.016415,0.98048,0.011997,0.97385
0.0061848,0.98722,0.016422,0.98059,0.012003,0.97376
0.0061877,0.98727,0.01643,0.98071,0.012009,0.97367
0.0061907,0.98733,0.016438,0.98083,0.012014,0.97359
0.0061936,0.98738,0.016446,0.98095,0.01202,0.9735
0.0061965,0.98744,0.016454,0.98106,0.012026,0.97342
0.0061995,0.98749,0.016461,0.98118,0.012031,0.97333
0.0062024,0.98755,0.016469,0.9813,0.012037,0.97324
0.0062053,0.98761,0.016477,0.98141,0.012043,0.97316
0.0062083,0.98766,0.016485,0.98153,0.012049,0.97307
0.0062112,0.98771,0.016492,0.98164,0.012054,0.97299
0.0062141,0.98777,0.0165,0.98176,0.01206,0.9729
0.006217,0.98782,0.016508,0.98187,0.012066,0.97282
0.00622,0.98788,0.016516,0.98199,0.012071,0.97273
0.0062229,0.98793,0.016524,0.9821,0.012077,0.97264
0.0062258,0.98799,0.016531,0.98222,0.012083,0.97256
0.0062288,0.98804,0.016539,0.98233,0.012088,0.97247
0.0062317,0.9881,0.016547,0.98244,0.012094,0.97238
0.0062346,0.98815,0.016555,0.98256,0.0121,0.9723
0.0062375,0.9882,0.016562,0.98267,0.012105,0.97221
0.0062405,0.98826,0.01657,0.98278,0.012111,0.97212
0.0062434,0.98831,0.016578,0.9829,0.012117,0.97203
0.0062463,0.98837,0.016586,0.98301,0.012122,0.97194
0.0062493,0.98842,0.016594,0.98312,0.012128,0.97186
0.0062522,0.98847,0.016601,0.98323,0.012134,0.97177
0.0062551,0.98853,0.016609,0.98334,0.01214,0.97168
0.0062581,0.98858,0.016617,0.98346,0.012145,0.97159
0.006261,0.98863,0.016625,0.98357,0.012151,0.9715
0.0062639,0.98868,0.016632,0.98368,0.012157,0.97141
0.0062668,0.98874,0.01664,0.98379,0.012162,0.97132
0.0062698,0.98879,0.016648,0.9839,0.012168,0.97123
0.0062727,0.98884,0.016656,0.98401,0.012174,0.97114
0.0062756,0.98889,0.016664,0.98412,0.012179,0.97106
0.0062786,0.98895,0.016671,0.98423,0.012185,0.97097
0.0062815,0.989,0.016679,0.98434,0.012191,0.97088
0.0062844,0.98905,0.016687,0.98445,0.012196,0.97079
0.0062874,0.9891,0.016695,0.98456,0.012202,0.9707
0.0062903,0.98916,0.016702,0.98467,0.012208,0.97061
0.0062932,0.98921,0.01671,0.98478,0.012213,0.97051
0.0062961,0.98926,0.016718,0.98488,0.012219,0.97042
0.0062991,0.98931,0.016726,0.98499,0.012225,0.97033
0.006302,0.98936,0.016734,0.9851,0.01223,0.97024
0.0063049,0.98942,0.016741,0.9852,0.012236,0.97015
0.0063079,0.98947,0.016749,0.98531,0.012242,0.97005
0.0063108,0.98952,0.016757,0.98541,0.012248,0.96996
0.0063137,0.98957,0.016765,0.98552,0.012253,0.96987
0.0063167,0.98962,0.016772,0.98562,0.012259,0.96977
0.0063196,0.98967,0.01678,0.98573,0.012265,0.96968
0.0063225,0.98972,0.016788,0.98583,0.01227,0.96959
0.0063254,0.98977,0.016796,0.98593,0.012276,0.96949
0.0063284,0.98982,0.016804,0.98604,0.012282,0.9694
0.0063313,0.98987,0.016811,0.98614,0.012287,0.96931
0.0063342,0.98992,0.016819,0.98624,0.012293,0.96922
0.0063372,0.98997,0.016827,0.98634,0.012299,0.96912
0.0063401,0.99002,0.016835,0.98645,0.012304,0.96903
0.006343,0.99007,0.016842,0.98655,0.01231,0.96894
0.006346,0.99012,0.01685,0.98665,0.012316,0.96884
0.0063489,0.99017,0.016858,0.98675,0.012321,0.96875
0.0063518,0.99022,0.016866,0.98685,0.012327,0.96866
0.0063547,0.99027,0.016874,0.98695,0.012333,0.96857
0.0063577,0.99032,0.016881,0.98705,0.012339,0.96847
0.0063606,0.99037,0.016889,0.98715,0.012344,0.96838
0.0063635,0.99042,0.016897,0.98724,0.01235,0.96829
0.0063665,0.99046,0.016905,0.98734,0.012356,0.9682
0.0063694,0.99051,0.016912,0.98744,0.012361,0.96811
0.0063723,0.99056,0.01692,0.98754,0.012367,0.96801
0.0063752,0.99061,0.016928,0.98763,0.012373,0.96792
0.0063782,0.99066,0.016936,0.98773,0.012378,0.96783
0.0063811,0.99071,0.016944,0.98783,0.012384,0.96774
0.006384,0.99076,0.016951,0.98792,0.01239,0.96764
0.006387,0.99081,0.016959,0.98802,0.012395,0.96755
0.0063899,0.99085,0.016967,0.98811,0.012401,0.96746
0.0063928,0.9909,0.016975,0.9882,0.012407,0.96737
0.0063958,0.99095,0.016983,0.9883,0.012412,0.96728
0.0063987,0.991,0.01699,0.98839,0.012418,0.96719
0.0064016,0.99105,0.016998,0.98849,0.012424,0.96709
0.0064045,0.99109,0.017006,0.98858,0.012429,0.967
0.0064075,0.99114,0.017014,0.98867,0.012435,0.96691
0.0064104,0.99119,0.017021,0.98876,0.012441,0.96682
0.0064133,0.99123,0.017029,0.98885,0.012447,0.96673
0.0064163,0.99128,0.017037,0.98894,0.012452,0.96664
0.0064192,0.99133,0.017045,0.98903,0.012458,0.96655
0.0064221,0.99138,0.017053,0.98912,0.012464,0.96646
0.0064251,0.99142,0.01706,0.98921,0.012469,0.96637
0.006428,0.99147,0.017068,0.9893,0.012475,0.96628
0.0064309,0.99152,0.017076,0.98939,0.012481,0.96619
0.0064338,0.99156,0.017084,0.98947,0.012486,0.9661
0.0064368,0.99161,0.017091,0.98956,0.012492,0.96601
0.0064397,0.99166,0.017099,0.98964,0.012498,0.96592
0.0064426,0.9917,0.017107,0.98973,0.012503,0.96583
0.0064456,0.99175,0.017115,0.98981,0.012509,0.96574
0.0064485,0.99179,0.017123,0.9899,0.012515,0.96565
0.0064514,0.99184,0.01713,0.98998,0.01252,0.96556
0.0064544,0.99189,0.017138,0.99007,0.012526,0.96547
0.0064573,0.99193,0.017146,0.99015,0.012532,0.96538
0.0064602,0.99198,0.017154,0.99023,0.012538,0.96529
0.0064631,0.99202,0.017161,0.99031,0.012543,0.9652
0.0064661,0.99207,0.017169,0.99039,0.012549,0.96511
0.006469,0.99211,0.017177,0.99047,0.012555,0.96502
0.0064719,0.99216,0.017185,0.99055,0.01256,0.96493
0.0064749,0.99221,0.017193,0.99063,0.012566,0.96484
0.0064778,0.99225,0.0172,0.99071,0.012572,0.96475
0.0064807,0.9923,0.017208,0.99078,0.012577,0.96466
0.0064837,0.99234,0.017216,0.99086,0.012583,0.96457
0.0064866,0.99239,0.017224,0.99094,0.012589,0.96448
0.0064895,0.99243,0.017231,0.99101,0.012594,0.96439
0.0064924,0.99247,0.017239,0.99109,0.0126,0.96431
0.0064954,0.99252,0.017247,0.99116,0.012606,0.96422
0.0064983,0.99256,0.017255,0.99124,0.012611,0.96413
0.0065012,0.99261,0.017263,0.99131,0.012617,0.96404
0.0065042,0.99265,0.01727,0.99139,0.012623,0.96395
0.0065071,0.99269,0.017278,0.99146,0.012629,0.96386
0.00651,0.99274,0.017286,0.99153,0.012634,0.96378
0.0065129,0.99278,0.017294,0.9916,0.01264,0.96369
0.0065159,0.99282,0.017301,0.99167,0.012646,0.9636
0.0065188,0.99286,0.017309,0.99174,0.012651,0.96351
0.0065217,0.99291,0.017317,0.99181,0.012657,0.96342
0.0065247,0.99295,0.017325,0.99188,0.012663,0.96333
0.0065276,0.99299,0.017333,0.99195,0.012668,0.96324
0.0065305,0.99303,0.01734,0.99202,0.012674,0.96315
0.0065335,0.99308,0.017348,0.99209,0.01268,0.96306
0.0065364,0.99312,0.017356,0.99215,0.012685,0.96297
0.0065393,0.99316,0.017364,0.99222,0.012691,0.96289
0.0065422,0.9932,0.017371,0.99229,0.012697,0.9628
0.0065452,0.99324,0.017379,0.99235,0.012702,0.96271
0.0065481,0.99328,0.017387,0.99241,0.012708,0.96262
0.006551,0.99332,0.017395,0.99248,0.012714,0.96253
0.006554,0.99336,0.017403,0.99254,0.012719,0.96244
0.0065569,0.9934,0.01741,0.9926,0.012725,0.96235
0.0065598,0.99344,0.017418,0.99267,0.012731,0.96226
0.0065628,0.99348,0.017426,0.99273,0.012737,0.96217
0.0065657,0.99352,0.017434,0.99279,0.012742,0.96209
0.0065686,0.99356,0.017441,0.99285,0.012748,0.962
0.0065715,0.9936,0.017449,0.99291,0.012754,0.96191
0.0065745,0.99364,0.017457,0.99297,0.012759,0.96182
0.0065774,0.99368,0.017465,0.99302,0.012765,0.96173
0.0065803,0.99372,0.017473,0.99308,0.012771,0.96164
0.0065833,0.99375,0.01748,0.99314,0.012776,0.96155
0.0065862,0.99379,0.017488,0.99319,0.012782,0.96146
0.0065891,0.99383,0.017496,0.99325,0.012788,0.96138
0.0065921,0.99387,0.017504,0.9933,0.012793,0.96129
0.006595,0.99391,0.017512,0.99336,0.012799,0.9612
0.0065979,0.99395,0.017519,0.99341,0.012805,0.96111
0.0066008,0.99398,0.017527,0.99346,0.01281,0.96102
0.0066038,0.99402,0.017535,0.99352,0.012816,0.96093
0.0066067,0.99406,0.017543,0.99357,0.012822,0.96084
0.0066096,0.99409,0.01755,0.99362,0.012828,0.96075
0.0066126,0.99413,0.017558,0.99367,0.012833,0.96066
0.0066155,0.99417,0.017566,0.99372,0.012839,0.96058
0.0066184,0.9942,0.017574,0.99377,0.012845,0.96049
0.0066214,0.99424,0.017582,0.99381,0.01285,0.9604
0.0066243,0.99428,0.017589,0.99386,0.012856,0.96031
0.0066272,0.99431,0.017597,0.99391,0.012862,0.96023
0.0066301,0.99435,0.017605,0.99396,0.012867,0.96014
0.0066331,0.99438,0.017613,0.994,0.012873,0.96006
0.006636,0.99442,0.01762,0.99405,0.012879,0.95997
0.0066389,0.99445,0.017628,0.99409,0.012884,0.95989
0.0066419,0.99449,0.017636,0.99413,0.01289,0.9598
0.0066448,0.99452,0.017644,0.99418,0.012896,0.95972
0.0066477,0.99456,0.017652,0.99422,0.012901,0.95963
0.0066507,0.99459,0.017659,0.99426,0.012907,0.95955
0.0066536,0.99462,0.017667,0.9943,0.012913,0.95947
0.0066565,0.99466,0.017675,0.99434,0.012918,0.95938
0.0066594,0.99469,0.017683,0.99438,0.012924,0.9593
0.0066624,0.99472,0.01769,0.99442,0.01293,0.95922
0.0066653,0.99475,0.017698,0.99446,0.012936,0.95913
0.0066682,0.99479,0.017706,0.99449,0.012941,0.95905
0.0066712,0.99482,0.017714,0.99453,0.012947,0.95897
0.0066741,0.99485,0.017722,0.99457,0.012953,0.95889
0.006677,0.99489,0.017729,0.9946,0.012958,0.95881
0.0066799,0.99492,0.017737,0.99464,0.012964,0.95873
0.0066829,0.99495,0.017745,0.99467,0.01297,0.95865
0.0066858,0.99498,0.017753,0.99471,0.012975,0.95857
0.0066887,0.99501,0.01776,0.99474,0.012981,0.95849
0.0066917,0.99504,0.017768,0.99477,0.012987,0.95841
0.0066946,0.99507,0.017776,0.9948,0.012992,0.95833
0.0066975,0.99511,0.017784,0.99483,0.012998,0.95825
0.0067005,0.99514,0.017792,0.99486,0.013004,0.95817
0.0067034,0.99517,0.017799,0.99489,0.013009,0.95809
0.0067063,0.9952,0.017807,0.99492,0.013015,0.95801
0.0067092,0.99523,0.017815,0.99495,0.013021,0.95793
0.0067122,0.99526,0.017823,0.99498,0.013027,0.95785
0.0067151,0.99529,0.01783,0.99501,0.013032,0.95777
0.006718,0.99532,0.017838,0.99503,0.013038,0.95769
0.006721,0.99535,0.017846,0.99506,0.013044,0.95762
0.0067239,0.99537,0.017854,0.99508,0.013049,0.95754
0.0067268,0.9954,0.017862,0.99511,0.013055,0.95746
0.0067298,0.99543,0.017869,0.99513,0.013061,0.95738
0.0067327,0.99546,0.017877,0.99516,0.013066,0.95731
0.0067356,0.99549,0.017885,0.99518,0.013072,0.95723
0.0067385,0.99552,0.017893,0.9952,0.013078,0.95715
0.0067415,0.99554,0.0179,0.99522,0.013083,0.95708
0.0067444,0.99557,0.017908,0.99524,0.013089,0.957
0.0067473,0.9956,0.017916,0.99526,0.013095,0.95692
0.0067503,0.99563,0.017924,0.99528,0.0131,0.95685
0.0067532,0.99565,0.017932,0.9953,0.013106,0.95677
0.0067561,0.99568,0.017939,0.99532,0.013112,0.9567
0.0067591,0.99571,0.017947,0.99533,0.013117,0.95662
0.006762,0.99573,0.017955,0.99535,0.013123,0.95655
0.0067649,0.99576,0.017963,0.99537,0.013129,0.95648
0.0067678,0.99579,0.017971,0.99538,0.013135,0.9564
0.0067708,0.99581,0.017978,0.9954,0.01314,0.95633
0.0067737,0.99584,0.017986,0.99541,0.013146,0.95626
0.0067766,0.99586,0.017994,0.99543,0.013152,0.95618
0.0067796,0.99589,0.018002,0.99544,0.013157,0.95611
0.0067825,0.99591,0.018009,0.99545,0.013163,0.95604
0.0067854,0.99594,0.018017,0.99546,0.013169,0.95596
0.0067884,0.99596,0.018025,0.99547,0.013174,0.95589
0.0067913,0.99599,0.018033,0.99548,0.01318,0.95582
0.0067942,0.99601,0.018041,0.99549,0.013186,0.95575
0.0067971,0.99603,0.018048,0.9955,0.013191,0.95568
0.0068001,0.99606,0.018056,0.99551,0.013197,0.95561
0.006803,0.99608,0.018064,0.99552,0.013203,0.95554
0.0068059,0.9961,0.018072,0.99552,0.013208,0.95547
0.0068089,0.99613,0.018079,0.99553,0.013214,0.9554
0.0068118,0.99615,0.018087,0.99554,0.01322,0.95533
0.0068147,0.99617,0.018095,0.99554,0.013226,0.95526
0.0068176,0.9962,0.018103,0.99555,0.013231,0.95519
0.0068206,0.99622,0.018111,0.99555,0.013237,0.95512
0.0068235,0.99624,0.018118,0.99555,0.013243,0.95505
0.0068264,0.99626,0.018126,0.99555,0.013248,0.95498
0.0068294,0.99628,0.018134,0.99556,0.013254,0.95491
0.0068323,0.99631,0.018142,0.99556,0.01326,0.95484
0.0068352,0.99633,0.018149,0.99556,0.013265,0.95477
0.0068382,0.99635,0.018157,0.99556,0.013271,0.9547
0.0068411,0.99637,0.018165,0.99556,0.013277,0.95464
0.006844,0.99639,0.018173,0.99556,0.013282,0.95457
0.0068469,0.99641,0.018181,0.99555,0.013288,0.9545
0.0068499,0.99643,0.018188,0.99555,0.013294,0.95443
0.0068528,0.99645,0.018196,0.99555,0.013299,0.95437
0.0068557,0.99647,0.018204,0.99554,0.013305,0.9543
0.0068587,0.99649,0.018212,0.99554,0.013311,0.95424
0.0068616,0.99651,0.018219,0.99553,0.013317,0.95417
0.0068645,0.99653,0.018227,0.99553,0.013322,0.95411
0.0068675,0.99655,0.018235,0.99552,0.013328,0.95404
0.0068704,0.99657,0.018243,0.99551,0.013334,0.95398
0.0068733,0.99658,0.018251,0.99551,0.013339,0.95391
0.0068762,0.9966,0.018258,0.9955,0.013345,0.95385
0.0068792,0.99662,0.018266,0.99549,0.013351,0.95379
0.0068821,0.99664,0.018274,0.99548,0.013356,0.95372
0.006885,0.99665,0.018282,0.99547,0.013362,0.95366
0.006888,0.99667,0.018289,0.99546,0.013368,0.9536
0.0068909,0.99669,0.018297,0.99545,0.013373,0.95354
0.0068938,0.99671,0.018305,0.99543,0.013379,0.95348
0.0068968,0.99672,0.018313,0.99542,0.013385,0.95342
0.0068997,0.99674,0.018321,0.99541,0.01339,0.95335
0.0069026,0.99675,0.018328,0.99539,0.013396,0.95329
0.0069055,0.99677,0.018336,0.99538,0.013402,0.95323
0.0069085,0.99679,0.018344,0.99536,0.013407,0.95317
0.0069114,0.9968,0.018352,0.99535,0.013413,0.95311
0.0069143,0.99682,0.018359,0.99533,0.013419,0.95306
0.0069173,0.99683,0.018367,0.99531,0.013425,0.953
0.0069202,0.99685,0.018375,0.9953,0.01343,0.95294
0.0069231,0.99686,0.018383,0.99528,0.013436,0.95289
0.0069261,0.99687,0.018391,0.99526,0.013442,0.95283
0.006929,0.99689,0.018398,0.99524,0.013447,0.95277
0.0069319,0.9969,0.018406,0.99522,0.013453,0.95272
0.0069348,0.99692,0.018414,0.9952,0.013459,0.95266
0.0069378,0.99693,0.018422,0.99518,0.013464,0.95261
0.0069407,0.99695,0.018429,0.99516,0.01347,0.95255
0.0069436,0.99696,0.018437,0.99513,0.013476,0.9525
0.0069466,0.99697,0.018445,0.99511,0.013481,0.95245
0.0069495,0.99699,0.018453,0.99509,0.013487,0.95239
0.0069524,0.997,0.018461,0.99506,0.013493,0.95234
0.0069553,0.99701,0.018468,0.99504,0.013498,0.95229
0.0069583,0.99702,0.018476,0.99501,0.013504,0.95224
0.0069612,0.99704,0.018484,0.99499,0.01351,0.95219
0.0069641,0.99705,0.018492,0.99496,0.013516,0.95214
0.0069671,0.99706,0.0185,0.99493,0.013521,0.95208
0.00697,0.99707,0.018507,0.9949,0.013527,0.95203
0.0069729,0.99708,0.018515,0.99488,0.013533,0.95199
0.0069759,0.99709,0.018523,0.99485,0.013538,0.95194
0.0069788,0.99711,0.018531,0.99482,0.013544,0.95189
0.0069817,0.99712,0.018538,0.99479,0.01355,0.95184
0.0069846,0.99713,0.018546,0.99476,0.013555,0.95179
0.0069876,0.99714,0.018554,0.99473,0.013561,0.95174
0.0069905,0.99715,0.018562,0.9947,0.013567,0.9517
0.0069934,0.99716,0.01857,0.99466,0.013572,0.95165
0.0069964,0.99717,0.018577,0.99463,0.013578,0.95161
0.0069993,0.99718,0.018585,0.9946,0.013584,0.95156
0.0070022,0.99719,0.018593,0.99456,0.013589,0.95151
0.0070052,0.9972,0.018601,0.99453,0.013595,0.95147
0.0070081,0.99721,0.018608,0.99449,0.013601,0.95142
0.007011,0.99721,0.018616,0.99446,0.013606,0.95138
0.0070139,0.99722,0.018624,0.99442,0.013612,0.95134
0.0070169,0.99723,0.018632,0.99439,0.013618,0.95129
0.0070198,0.99724,0.01864,0.99435,0.013624,0.95125
0.0070227,0.99725,0.018647,0.99431,0.013629,0.95121
0.0070257,0.99726,0.018655,0.99427,0.013635,0.95117
0.0070286,0.99726,0.018663,0.99423,0.013641,0.95113
0.0070315,0.99727,0.018671,0.99419,0.013646,0.95109
0.0070345,0.99728,0.018678,0.99415,0.013652,0.95105
0.0070374,0.99729,0.018686,0.99411,0.013658,0.951
0.0070403,0.99729,0.018694,0.99407,0.013663,0.95097
0.0070432,0.9973,0.018702,0.99403,0.013669,0.95093
0.0070462,0.9973,0.01871,0.99399,0.013675,0.95089
0.0070491,0.99731,0.018717,0.99394,0.01368,0.95085
0.007052,0.99732,0.018725,0.9939,0.013686,0.95081
0.007055,0.99732,0.018733,0.99386,0.013692,0.95077
0.0070579,0.99733,0.018741,0.99381,0.013697,0.95074
0.0070608,0.99733,0.018748,0.99377,0.013703,0.9507
0.0070638,0.99734,0.018756,0.99372,0.013709,0.95066
0.0070667,0.99734,0.018764,0.99368,0.013715,0.95063
0.0070696,0.99735,0.018772,0.99363,0.01372,0.95059
0.0070725,0.99735,0.01878,0.99358,0.013726,0.95056
0.0070755,0.99736,0.018787,0.99353,0.013732,0.95052
0.0070784,0.99736,0.018795,0.99348,0.013737,0.95049
0.0070813,0.99736,0.018803,0.99343,0.013743,0.95045
0.0070843,0.99737,0.018811,0.99338,0.013749,0.95042
0.0070872,0.99737,0.018818,0.99333,0.013754,0.95038
0.0070901,0.99737,0.018826,0.99328,0.01376,0.95035
0.0070931,0.99738,0.018834,0.99323,0.013766,0.95032
0.007096,0.99738,0.018842,0.99318,0.013771,0.95029
0.0070989,0.99738,0.01885,0.99313,0.013777,0.95026
0.0071018,0.99738,0.018857,0.99308,0.013783,0.95022
0.0071048,0.99739,0.018865,0.99302,0.013788,0.95019
0.0071077,0.99739,0.018873,0.99297,0.013794,0.95016
0.0071106,0.99739,0.018881,0.99292,0.0138,0.95013
0.0071136,0.99739,0.018888,0.99286,0.013805,0.9501
0.0071165,0.99739,0.018896,0.9928,0.013811,0.95007
0.0071194,0.99739,0.018904,0.99275,0.013817,0.95004
0.0071223,0.99739,0.018912,0.99269,0.013823,0.95002
0.0071253,0.9974,0.01892,0.99264,0.013828,0.94999
0.0071282,0.9974,0.018927,0.99258,0.013834,0.94996
0.0071311,0.9974,0.018935,0.99252,0.01384,0.94993
0.0071341,0.9974,0.018943,0.99246,0.013845,0.9499
0.007137,0.9974,0.018951,0.9924,0.013851,0.94988
0.0071399,0.9974,0.018958,0.99234,0.013857,0.94985
0.0071429,0.9974,0.018966,0.99228,0.013862,0.94983
0.0071458,0.99739,0.018974,0.99222,0.013868,0.9498
0.0071487,0.99739,0.018982,0.99216,0.013874,0.94978
0.0071516,0.99739,0.01899,0.9921,0.013879,0.94975
0.0071546,0.99739,0.018997,0.99203,0.013885,0.94973
0.0071575,0.99739,0.019005,0.99197,0.013891,0.94971
0.0071604,0.99739,0.019013,0.99191,0.013896,0.94968
0.0071634,0.99739,0.019021,0.99185,0.013902,0.94966
0.0071663,0.99738,0.019029,0.99178,0.013908,0.94964
0.0071692,0.99738,0.019036,0.99172,0.013914,0.94962
0.0071722,0.99738,0.019044,0.99165,0.013919,0.94959
0.0071751,0.99738,0.019052,0.99159,0.013925,0.94957
0.007178,0.99737,0.01906,0.99152,0.013931,0.94955
0.0071809,0.99737,0.019067,0.99146,0.013936,0.94953
0.0071839,0.99737,0.019075,0.99139,0.013942,0.94951
0.0071868,0.99736,0.019083,0.99132,0.013948,0.94949
0.0071897,0.99736,0.019091,0.99125,0.013953,0.94947
0.0071927,0.99736,0.019099,0.99119,0.013959,0.94946
0.0071956,0.99735,0.019106,0.99112,0.013965,0.94944
0.0071985,0.99735,0.019114,0.99105,0.01397,0.94942
0.0072015,0.99734,0.019122,0.99098,0.013976,0.9494
0.0072044,0.99734,0.01913,0.99091,0.013982,0.94939
0.0072073,0.99734,0.019137,0.99084,0.013987,0.94937
0.0072102,0.99733,0.019145,0.99077,0.013993,0.94935
0.0072132,0.99733,0.019153,0.9907,0.013999,0.94934
0.0072161,0.99732,0.019161,0.99063,0.014005,0.94932
0.007219,0.99731,0.019169,0.99056,0.01401,0.94931
0.007222,0.99731,0.019176,0.99049,0.014016,0.94929
0.0072249,0.9973,0.019184,0.99041,0.014022,0.94928
0.0072278,0.9973,0.019192,0.99034,0.014027,0.94927
0.0072308,0.99729,0.0192,0.99027,0.014033,0.94925
0.0072337,0.99728,0.019207,0.99019,0.014039,0.94924
0.0072366,0.99728,0.019215,0.99012,0.014044,0.94923
0.0072395,0.99727,0.019223,0.99004,0.01405,0.94921
0.0072425,0.99726,0.019231,0.98997,0.014056,0.9492
0.0072454,0.99726,0.019239,0.98989,0.014061,0.94919
0.0072483,0.99725,0.019246,0.98982,0.014067,0.94918
0.0072513,0.99724,0.019254,0.98974,0.014073,0.94917
0.0072542,0.99723,0.019262,0.98966,0.014078,0.94916
0.0072571,0.99722,0.01927,0.98959,0.014084,0.94915
0.00726,0.99722,0.019277,0.98951,0.01409,0.94914
0.007263,0.99721,0.019285,0.98943,0.014095,0.94913
0.0072659,0.9972,0.019293,0.98935,0.014101,0.94912
0.0072688,0.99719,0.019301,0.98927,0.014107,0.94911
0.0072718,0.99718,0.019309,0.98919,0.014113,0.9491
0.0072747,0.99717,0.019316,0.98911,0.014118,0.9491
0.0072776,0.99716,0.019324,0.98903,0.014124,0.94909
0.0072806,0.99715,0.019332,0.98895,0.01413,0.94908
0.0072835,0.99714,0.01934,0.98887,0.014135,0.94908
0.0072864,0.99713,0.019347,0.98879,0.014141,0.94907
0.0072893,0.99712,0.019355,0.9887,0.014147,0.94906
0.0072923,0.99711,0.019363,0.98862,0.014152,0.94906
0.0072952,0.9971,0.019371,0.98854,0.014158,0.94906
0.0072981,0.99709,0.019379,0.98846,0.014164,0.94905
0.0073011,0.99708,0.019386,0.98837,0.014169,0.94905
0.007304,0.99707,0.019394,0.98829,0.014175,0.94904
0.0073069,0.99706,0.019402,0.9882,0.014181,0.94904
0.0073099,0.99705,0.01941,0.98811,0.014186,0.94904
0.0073128,0.99704,0.019417,0.98803,0.014192,0.94903
0.0073157,0.99702,0.019425,0.98794,0.014198,0.94903
0.0073186,0.99701,0.019433,0.98786,0.014204,0.94903
0.0073216,0.997,0.019441,0.98777,0.014209,0.94903
0.0073245,0.99699,0.019449,0.98768,0.014215,0.94902
0.0073274,0.99698,0.019456,0.9876,0.014221,0.94902
0.0073304,0.99696,0.019464,0.98751,0.014226,0.94902
0.0073333,0.99695,0.019472,0.98742,0.014232,0.94902
0.0073362,0.99694,0.01948,0.98733,0.014238,0.94902
0.0073392,0.99692,0.019487,0.98724,0.014243,0.94902
0.0073421,0.99691,0.019495,0.98715,0.014249,0.94902
0.007345,0.9969,0.019503,0.98706,0.014255,0.94902
0.0073479,0.99688,0.019511,0.98697,0.01426,0.94902
0.0073509,0.99687,0.019519,0.98688,0.014266,0.94902
0.0073538,0.99686,0.019526,0.98679,0.014272,0.94902
0.0073567,0.99684,0.019534,0.9867,0.014277,0.94903
0.0073597,0.99683,0.019542,0.98661,0.014283,0.94903
0.0073626,0.99681,0.01955,0.98652,0.014289,0.94903
0.0073655,0.9968,0.019558,0.98642,0.014294,0.94904
0.0073685,0.99679,0.019565,0.98633,0.0143,0.94904
0.0073714,0.99677,0.019573,0.98624,0.014306,0.94904
0.0073743,0.99676,0.019581,0.98615,0.014312,0.94905
0.0073772,0.99674,0.019589,0.98605,0.014317,0.94905
0.0073802,0.99672,0.019596,0.98596,0.014323,0.94906
0.0073831,0.99671,0.019604,0.98587,0.014329,0.94906
0.007386,0.99669,0.019612,0.98577,0.014334,0.94907
0.007389,0.99668,0.01962,0.98568,0.01434,0.94907
0.0073919,0.99666,0.019628,0.98558,0.014346,0.94908
0.0073948,0.99665,0.019635,0.98549,0.014351,0.94909
0.0073977,0.99663,0.019643,0.98539,0.014357,0.94909
0.0074007,0.99661,0.019651,0.98529,0.014363,0.9491
0.0074036,0.9966,0.019659,0.9852,0.014368,0.94911
0.0074065,0.99658,0.019666,0.9851,0.014374,0.94912
0.0074095,0.99656,0.019674,0.985,0.01438,0.94912
0.0074124,0.99655,0.019682,0.9849,0.014385,0.94913
0.0074153,0.99653,0.01969,0.9848,0.014391,0.94914
0.0074183,0.99651,0.019698,0.9847,0.014397,0.94915
0.0074212,0.99649,0.019705,0.9846,0.014403,0.94916
0.0074241,0.99648,0.019713,0.9845,0.014408,0.94917
0.007427,0.99646,0.019721,0.9844,0.014414,0.94918
0.00743,0.99644,0.019729,0.9843,0.01442,0.94919
0.0074329,0.99642,0.019736,0.9842,0.014425,0.9492
0.0074358,0.9964,0.019744,0.9841,0.014431,0.94922
0.0074388,0.99639,0.019752,0.984,0.014437,0.94923
0.0074417,0.99637,0.01976,0.98389,0.014442,0.94924
0.0074446,0.99635,0.019768,0.98379,0.014448,0.94925
0.0074476,0.99633,0.019775,0.98369,0.014454,0.94926
0.0074505,0.99631,0.019783,0.98359,0.014459,0.94928
0.0074534,0.99629,0.019791,0.98348,0.014465,0.94929
0.0074563,0.99627,0.019799,0.98338,0.014471,0.9493
0.0074593,0.99625,0.019806,0.98328,0.014476,0.94932
0.0074622,0.99623,0.019814,0.98317,0.014482,0.94933
0.0074651,0.99621,0.019822,0.98307,0.014488,0.94935
0.0074681,0.99619,0.01983,0.98296,0.014493,0.94936
0.007471,0.99617,0.019838,0.98286,0.014499,0.94938
0.0074739,0.99615,0.019845,0.98275,0.014505,0.94939
0.0074769,0.99613,0.019853,0.98265,0.014511,0.94941
0.0074798,0.99611,0.019861,0.98254,0.014516,0.94942
0.0074827,0.99609,0.019869,0.98244,0.014522,0.94944
0.0074856,0.99607,0.019876,0.98233,0.014528,0.94946
0.0074886,0.99605,0.019884,0.98223,0.014533,0.94947
0.0074915,0.99603,0.019892,0.98212,0.014539,0.94949
0.0074944,0.99601,0.0199,0.98201,0.014545,0.94951
0.0074974,0.99599,0.019908,0.9819,0.01455,0.94953
0.0075003,0.99597,0.019915,0.9818,0.014556,0.94955
0.0075032,0.99595,0.019923,0.98169,0.014562,0.94956
0.0075062,0.99593,0.019931,0.98158,0.014567,0.94958
0.0075091,0.9959,0.019939,0.98147,0.014573,0.9496
0.007512,0.99588,0.019946,0.98136,0.014579,0.94962
0.0075149,0.99586,0.019954,0.98125,0.014584,0.94964
0.0075179,0.99584,0.019962,0.98114,0.01459,0.94966
0.0075208,0.99582,0.01997,0.98103,0.014596,0.94968
0.0075237,0.99579,0.019978,0.98092,0.014602,0.9497
0.0075267,0.99577,0.019985,0.98081,0.014607,0.94972
0.0075296,0.99575,0.019993,0.9807,0.014613,0.94974
0.0075325,0.99572,0.020001,0.98059,0.014619,0.94976
0.0075355,0.9957,0.020009,0.98048,0.014624,0.94979
0.0075384,0.99568,0.020016,0.98037,0.01463,0.94981
0.0075413,0.99566,0.020024,0.98026,0.014636,0.94983
0.0075442,0.99563,0.020032,0.98015,0.014641,0.94985
0.0075472,0.99561,0.02004,0.98003,0.014647,0.94987
0.0075501,0.99558,0.020048,0.97992,0.014653,0.9499
0.007553,0.99556,0.020055,0.97981,0.014658,0.94992
0.007556,0.99554,0.020063,0.9797,0.014664,0.94995
0.0075589,0.99551,0.020071,0.97958,0.01467,0.94997
0.0075618,0.99549,0.020079,0.97947,0.014675,0.94999
0.0075647,0.99546,0.020087,0.97936,0.014681,0.95002
0.0075677,0.99544,0.020094,0.97924,0.014687,0.95004
0.0075706,0.99542,0.020102,0.97913,0.014693,0.95007
0.0075735,0.99539,0.02011,0.97902,0.014698,0.95009
0.0075765,0.99537,0.020118,0.9789,0.014704,0.95012
0.0075794,0.99534,0.020125,0.97879,0.01471,0.95014
0.0075823,0.99532,0.020133,0.97867,0.014715,0.95017
0.0075853,0.99529,0.020141,0.97856,0.014721,0.95019
0.0075882,0.99527,0.020149,0.97844,0.014727,0.95022
0.0075911,0.99524,0.020157,0.97833,0.014732,0.95025
0.007594,0.99522,0.020164,0.97822,0.014738,0.95027
0.007597,0.99519,0.020172,0.9781,0.014744,0.9503
0.0075999,0.99516,0.02018,0.97799,0.014749,0.95033
0.0076028,0.99514,0.020188,0.97787,0.014755,0.95035
0.0076058,0.99511,0.020195,0.97776,0.014761,0.95038
0.0076087,0.99509,0.020203,0.97764,0.014766,0.95041
0.0076116,0.99506,0.020211,0.97752,0.014772,0.95044
0.0076146,0.99503,0.020219,0.97741,0.014778,0.95047
0.0076175,0.99501,0.020227,0.97729,0.014783,0.95049
0.0076204,0.99498,0.020234,0.97718,0.014789,0.95052
0.0076233,0.99495,0.020242,0.97706,0.014795,0.95055
0.0076263,0.99493,0.02025,0.97694,0.014801,0.95058
0.0076292,0.9949,0.020258,0.97683,0.014806,0.95061
0.0076321,0.99487,0.020265,0.97671,0.014812,0.95064
0.0076351,0.99485,0.020273,0.97659,0.014818,0.95067
0.007638,0.99482,0.020281,0.97647,0.014823,0.9507
0.0076409,0.99479,0.020289,0.97636,0.014829,0.95073
0.0076439,0.99477,0.020297,0.97624,0.014835,0.95076
0.0076468,0.99474,0.020304,0.97612,0.01484,0.95079
0.0076497,0.99471,0.020312,0.976,0.014846,0.95082
0.0076526,0.99468,0.02032,0.97589,0.014852,0.95086
0.0076556,0.99465,0.020328,0.97577,0.014857,0.95089
0.0076585,0.99462,0.020335,0.97565,0.014863,0.95092
0.0076614,0.9946,0.020343,0.97553,0.014869,0.95095
0.0076644,0.99457,0.020351,0.97541,0.014874,0.95098
0.0076673,0.99454,0.020359,0.9753,0.01488,0.95101
0.0076702,0.99451,0.020367,0.97518,0.014886,0.95105
0.0076732,0.99448,0.020374,0.97506,0.014892,0.95108
0.0076761,0.99445,0.020382,0.97494,0.014897,0.95111
0.007679,0.99442,0.02039,0.97482,0.014903,0.95115
0.0076819,0.99439,0.020398,0.97471,0.014909,0.95118
0.0076849,0.99436,0.020405,0.97459,0.014914,0.95121
0.0076878,0.99433,0.020413,0.97447,0.01492,0.95125
0.0076907,0.9943,0.020421,0.97435,0.014926,0.95128
0.0076937,0.99428,0.020429,0.97423,0.014931,0.95131
0.0076966,0.99425,0.020437,0.97411,0.014937,0.95135
0.0076995,0.99422,0.020444,0.974,0.014943,0.95138
0.0077024,0.99419,0.020452,0.97388,0.014948,0.95142
0.0077054,0.99415,0.02046,0.97376,0.014954,0.95145
0.0077083,0.99412,0.020468,0.97364,0.01496,0.95149
0.0077112,0.99409,0.020475,0.97352,0.014965,0.95152
0.0077142,0.99406,0.020483,0.9734,0.014971,0.95156
0.0077171,0.99403,0.020491,0.97328,0.014977,0.9516
0.00772,0.994,0.020499,0.97316,0.014982,0.95163
0.007723,0.99397,0.020507,0.97304,0.014988,0.95167
0.0077259,0.99394,0.020514,0.97292,0.014994,0.9517
0.0077288,0.99391,0.020522,0.9728,0.015,0.95174
0.0077317,0.99388,0.02053,0.97268,0.015005,0.95178
0.0077347,0.99385,0.020538,0.97256,0.015011,0.95181
0.0077376,0.99382,0.020545,0.97244,0.015017,0.95185
0.0077405,0.99379,0.020553,0.97232,0.015022,0.95189
0.0077435,0.99376,0.020561,0.9722,0.015028,0.95193
0.0077464,0.99373,0.020569,0.97208,0.015034,0.95196
0.0077493,0.99369,0.020577,0.97196,0.015039,0.952
0.0077523,0.99366,0.020584,0.97184,0.015045,0.95204
0.0077552,0.99363,0.020592,0.97172,0.015051,0.95208
0.0077581,0.9936,0.0206,0.9716,0.015056,0.95212
0.007761,0.99357,0.020608,0.97148,0.015062,0.95215
0.007764,0.99354,0.020616,0.97136,0.015068,0.95219
0.0077669,0.9935,0.020623,0.97124,0.015073,0.95223
0.0077698,0.99347,0.020631,0.97112,0.015079,0.95227
0.0077728,0.99344,0.020639,0.971,0.015085,0.95231
0.0077757,0.99341,0.020647,0.97088,0.015091,0.95235
0.0077786,0.99337,0.020654,0.97076,0.015096,0.95239
0.0077816,0.99334,0.020662,0.97064,0.015102,0.95243
0.0077845,0.99331,0.02067,0.97052,0.015108,0.95247
0.0077874,0.99327,0.020678,0.97041,0.015113,0.95251
0.0077903,0.99324,0.020686,0.97029,0.015119,0.95255
0.0077933,0.99321,0.020693,0.97017,0.015125,0.95259
0.0077962,0.99317,0.020701,0.97005,0.01513,0.95263
0.0077991,0.99314,0.020709,0.96993,0.015136,0.95267
0.0078021,0.99311,0.020717,0.96981,0.015142,0.95272
0.007805,0.99307,0.020724,0.96969,0.015147,0.95276
0.0078079,0.99304,0.020732,0.96957,0.015153,0.9528
0.0078109,0.993,0.02074,0.96945,0.015159,0.95284
0.0078138,0.99297,0.020748,0.96934,0.015164,0.95288
0.0078167,0.99294,0.020756,0.96922,0.01517,0.95293
0.0078196,0.9929,0.020763,0.9691,0.015176,0.95297
0.0078226,0.99287,0.020771,0.96898,0.015181,0.95301
0.0078255,0.99283,0.020779,0.96886,0.015187,0.95305
0.0078284,0.9928,0.020787,0.96874,0.015193,0.9531
0.0078314,0.99276,0.020794,0.96862,0.015199,0.95314
0.0078343,0.99273,0.020802,0.9685,0.015204,0.95318
0.0078372,0.9927,0.02081,0.96838,0.01521,0.95322
0.0078402,0.99266,0.020818,0.96826,0.015216,0.95327
0.0078431,0.99263,0.020826,0.96814,0.015221,0.95331
0.007846,0.99259,0.020833,0.96803,0.015227,0.95336
0.0078489,0.99256,0.020841,0.96791,0.015233,0.9534
0.0078519,0.99252,0.020849,0.96779,0.015238,0.95344
0.0078548,0.99248,0.020857,0.96767,0.015244,0.95349
0.0078577,0.99245,0.020864,0.96756,0.01525,0.95353
0.0078607,0.99241,0.020872,0.96744,0.015255,0.95358
0.0078636,0.99238,0.02088,0.96732,0.015261,0.95362
0.0078665,0.99234,0.020888,0.9672,0.015267,0.95367
0.0078694,0.9923,0.020896,0.96709,0.015272,0.95371
0.0078724,0.99227,0.020903,0.96697,0.015278,0.95376
0.0078753,0.99223,0.020911,0.96686,0.015284,0.9538
0.0078782,0.99219,0.020919,0.96674,0.01529,0.95385
0.0078812,0.99216,0.020927,0.96663,0.015295,0.95389
0.0078841,0.99212,0.020934,0.96651,0.015301,0.95394
0.007887,0.99209,0.020942,0.96639,0.015307,0.95398
0.00789,0.99205,0.02095,0.96628,0.015312,0.95403
0.0078929,0.99201,0.020958,0.96616,0.015318,0.95407
0.0078958,0.99197,0.020966,0.96605,0.015324,0.95412
0.0078987,0.99194,0.020973,0.96593,0.015329,0.95417
0.0079017,0.9919,0.020981,0.96582,0.015335,0.95421
0.0079046,0.99186,0.020989,0.9657,0.015341,0.95426
0.0079075,0.99183,0.020997,0.96559,0.015346,0.9543
0.0079105,0.99179,0.021004,0.96547,0.015352,0.95435
0.0079134,0.99175,0.021012,0.96536,0.015358,0.9544
0.0079163,0.99172,0.02102,0.96525,0.015363,0.95444
0.0079193,0.99168,0.021028,0.96513,0.015369,0.95449
0.0079222,0.99164,0.021036,0.96502,0.015375,0.95454
0.0079251,0.99161,0.021043,0.9649,0.015381,0.95458
0.007928,0.99157,0.021051,0.96479,0.015386,0.95463
0.007931,0.99153,0.021059,0.96468,0.015392,0.95468
0.0079339,0.99149,0.021067,0.96456,0.015398,0.95472
0.0079368,0.99146,0.021074,0.96445,0.015403,0.95477
0.0079398,0.99142,0.021082,0.96434,0.015409,0.95482
0.0079427,0.99138,0.02109,0.96423,0.015415,0.95487
0.0079456,0.99135,0.021098,0.96412,0.01542,0.95492
0.0079486,0.99131,0.021106,0.96401,0.015426,0.95496
0.0079515,0.99127,0.021113,0.9639,0.015432,0.95501
0.0079544,0.99123,0.021121,0.96379,0.015437,0.95506
0.0079573,0.9912,0.021129,0.96368,0.015443,0.95511
0.0079603,0.99116,0.021137,0.96357,0.015449,0.95516
0.0079632,0.99112,0.021145,0.96346,0.015454,0.95521
0.0079661,0.99108,0.021152,0.96335,0.01546,0.95525
0.0079691,0.99104,0.02116,0.96324,0.015466,0.9553
0.007972,0.99101,0.021168,0.96313,0.015471,0.95535
0.0079749,0.99097,0.021176,0.96302,0.015477,0.9554
0.0079779,0.99093,0.021183,0.96291,0.015483,0.95545
0.0079808,0.99089,0.021191,0.96281,0.015489,0.9555
0.0079837,0.99086,0.021199,0.9627,0.015494,0.95555
0.0079866,0.99082,0.021207,0.96259,0.0155,0.9556
0.0079896,0.99078,0.021215,0.96249,0.015506,0.95565
0.0079925,0.99074,0.021222,0.96238,0.015511,0.9557
0.0079954,0.9907,0.02123,0.96227,0.015517,0.95575
0.0079984,0.99067,0.021238,0.96217,0.015523,0.9558
0.0080013,0.99063,0.021246,0.96206,0.015528,0.95585
0.0080042,0.99059,0.021253,0.96196,0.015534,0.9559
0.0080071,0.99055,0.021261,0.96186,0.01554,0.95595
0.0080101,0.99051,0.021269,0.96175,0.015545,0.956
0.008013,0.99047,0.021277,0.96165,0.015551,0.95605
0.0080159,0.99044,0.021285,0.96154,0.015557,0.9561
0.0080189,0.9904,0.021292,0.96144,0.015562,0.95615
0.0080218,0.99036,0.0213,0.96134,0.015568,0.9562
0.0080247,0.99032,0.021308,0.96124,0.015574,0.95625
0.0080277,0.99028,0.021316,0.96113,0.01558,0.9563
0.0080306,0.99024,0.021323,0.96103,0.015585,0.95636
0.0080335,0.9902,0.021331,0.96093,0.015591,0.95641
0.0080364,0.99016,0.021339,0.96083,0.015597,0.95646
0.0080394,0.99012,0.021347,0.96073,0.015602,0.95651
0.0080423,0.99009,0.021355,0.96063,0.015608,0.95656
0.0080452,0.99005,0.021362,0.96053,0.015614,0.95661
0.0080482,0.99001,0.02137,0.96043,0.015619,0.95667
0.0080511,0.98997,0.021378,0.96033,0.015625,0.95672
0.008054,0.98993,0.021386,0.96023,0.015631,0.95677
0.008057,0.98989,0.021393,0.96014,0.015636,0.95682
0.0080599,0.98985,0.021401,0.96004,0.015642,0.95688
0.0080628,0.98981,0.021409,0.95994,0.015648,0.95693
0.0080657,0.98977,0.021417,0.95985,0.015653,0.95698
0.0080687,0.98974,0.021425,0.95975,0.015659,0.95704
0.0080716,0.9897,0.021432,0.95965,0.015665,0.95709
0.0080745,0.98966,0.02144,0.95956,0.01567,0.95714
0.0080775,0.98962,0.021448,0.95947,0.015676,0.9572
0.0080804,0.98958,0.021456,0.95937,0.015682,0.95725
0.0080833,0.98954,0.021463,0.95928,0.015688,0.95731
0.0080863,0.9895,0.021471,0.95919,0.015693,0.95736
0.0080892,0.98946,0.021479,0.95909,0.015699,0.95742
0.0080921,0.98943,0.021487,0.959,0.015705,0.95747
0.008095,0.98939,0.021495,0.95891,0.01571,0.95753
0.008098,0.98935,0.021502,0.95882,0.015716,0.95758
0.0081009,0.98931,0.02151,0.95873,0.015722,0.95764
0.0081038,0.98927,0.021518,0.95864,0.015727,0.95769
0.0081068,0.98923,0.021526,0.95855,0.015733,0.95775
0.0081097,0.98919,0.021533,0.95846,0.015739,0.9578
0.0081126,0.98915,0.021541,0.95837,0.015744,0.95786
0.0081156,0.98911,0.021549,0.95828,0.01575,0.95792
0.0081185,0.98907,0.021557,0.95819,0.015756,0.95797
0.0081214,0.98903,0.021565,0.9581,0.015761,0.95803
0.0081243,0.98899,0.021572,0.95802,0.015767,0.95809
0.0081273,0.98895,0.02158,0.95793,0.015773,0.95814
0.0081302,0.98891,0.021588,0.95784,0.015779,0.9582
0.0081331,0.98887,0.021596,0.95776,0.015784,0.95826
0.0081361,0.98883,0.021603,0.95767,0.01579,0.95832
0.008139,0.98879,0.021611,0.95759,0.015796,0.95837
0.0081419,0.98875,0.021619,0.9575,0.015801,0.95843
0.0081448,0.98871,0.021627,0.95742,0.015807,0.95849
0.0081478,0.98867,0.021635,0.95733,0.015813,0.95855
0.0081507,0.98863,0.021642,0.95725,0.015818,0.95861
0.0081536,0.98859,0.02165,0.95717,0.015824,0.95867
0.0081566,0.98855,0.021658,0.95709,0.01583,0.95873
0.0081595,0.98851,0.021666,0.957,0.015835,0.95879
0.0081624,0.98847,0.021674,0.95692,0.015841,0.95885
0.0081654,0.98843,0.021681,0.95684,0.015847,0.95891
0.0081683,0.98839,0.021689,0.95676,0.015852,0.95897
0.0081712,0.98835,0.021697,0.95668,0.015858,0.95903
0.0081741,0.9883,0.021705,0.9566,0.015864,0.95909
0.0081771,0.98826,0.021712,0.95652,0.015869,0.95915
0.00818,0.98822,0.02172,0.95644,0.015875,0.95921
0.0081829,0.98818,0.021728,0.95637,0.015881,0.95927
0.0081859,0.98814,0.021736,0.95629,0.015887,0.95933
0.0081888,0.9881,0.021744,0.95621,0.015892,0.95939
0.0081917,0.98806,0.021751,0.95614,0.015898,0.95945
0.0081947,0.98802,0.021759,0.95606,0.015904,0.95951
0.0081976,0.98798,0.021767,0.95599,0.015909,0.95957
0.0082005,0.98794,0.021775,0.95591,0.015915,0.95964
0.0082034,0.9879,0.021782,0.95584,0.015921,0.9597
0.0082064,0.98785,0.02179,0.95577,0.015926,0.95976
0.0082093,0.98781,0.021798,0.95569,0.015932,0.95982
0.0082122,0.98777,0.021806,0.95562,0.015938,0.95989
0.0082152,0.98773,0.021814,0.95555,0.015943,0.95995
0.0082181,0.98769,0.021821,0.95548,0.015949,0.96001
0.008221,0.98765,0.021829,0.95541,0.015955,0.96008
0.008224,0.98761,0.021837,0.95534,0.01596,0.96014
0.0082269,0.98756,0.021845,0.95527,0.015966,0.9602
0.0082298,0.98752,0.021852,0.9552,0.015972,0.96027
0.0082327,0.98748,0.02186,0.95514,0.015978,0.96033
0.0082357,0.98744,0.021868,0.95507,0.015983,0.9604
0.0082386,0.9874,0.021876,0.955,0.015989,0.96046
0.0082415,0.98736,0.021884,0.95494,0.015995,0.96053
0.0082445,0.98731,0.021891,0.95487,0.016,0.96059
0.0082474,0.98727,0.021899,0.95481,0.016006,0.96066
0.0082503,0.98723,0.021907,0.95474,0.016012,0.96072
0.0082533,0.98719,0.021915,0.95468,0.016017,0.96079
0.0082562,0.98715,0.021922,0.95462,0.016023,0.96086
0.0082591,0.9871,0.02193,0.95456,0.016029,0.96092
0.008262,0.98706,0.021938,0.9545,0.016034,0.96099
0.008265,0.98702,0.021946,0.95444,0.01604,0.96106
0.0082679,0.98698,0.021954,0.95438,0.016046,0.96113
0.0082708,0.98693,0.021961,0.95432,0.016051,0.96119
0.0082738,0.98689,0.021969,0.95426,0.016057,0.96126
0.0082767,0.98685,0.021977,0.9542,0.016063,0.96133
0.0082796,0.98681,0.021985,0.95414,0.016069,0.9614
0.0082826,0.98677,0.021992,0.95408,0.016074,0.96147
0.0082855,0.98672,0.022,0.95403,0.01608,0.96153
0.0082884,0.98668,0.022008,0.95397,0.016086,0.9616
0.0082913,0.98664,0.022016,0.95391,0.016091,0.96167
0.0082943,0.98659,0.022024,0.95386,0.016097,0.96174
0.0082972,0.98655,0.022031,0.9538,0.016103,0.96181
0.0083001,0.98651,0.022039,0.95375,0.016108,0.96188
0.0083031,0.98647,0.022047,0.95369,0.016114,0.96195
0.008306,0.98642,0.022055,0.95364,0.01612,0.96202
0.0083089,0.98638,0.022062,0.95358,0.016125,0.96209
0.0083118,0.98634,0.02207,0.95353,0.016131,0.96216
0.0083148,0.98629,0.022078,0.95348,0.016137,0.96223
0.0083177,0.98625,0.022086,0.95343,0.016142,0.96229
0.0083206,0.98621,0.022094,0.95338,0.016148,0.96236
0.0083236,0.98616,0.022101,0.95333,0.016154,0.96243
0.0083265,0.98612,0.022109,0.95328,0.016159,0.9625
0.0083294,0.98608,0.022117,0.95323,0.016165,0.96257
0.0083324,0.98603,0.022125,0.95318,0.016171,0.96264
0.0083353,0.98599,0.022132,0.95313,0.016177,0.96271
0.0083382,0.98595,0.02214,0.95309,0.016182,0.96279
0.0083411,0.9859,0.022148,0.95304,0.016188,0.96286
0.0083441,0.98586,0.022156,0.95299,0.016194,0.96293
0.008347,0.98581,0.022164,0.95295,0.016199,0.963
0.0083499,0.98577,0.022171,0.9529,0.016205,0.96307
0.0083529,0.98573,0.022179,0.95286,0.016211,0.96314
0.0083558,0.98568,0.022187,0.95281,0.016216,0.96321
0.0083587,0.98564,0.022195,0.95277,0.016222,0.96328
0.0083617,0.9856,0.022203,0.95273,0.016228,0.96335
0.0083646,0.98555,0.02221,0.95269,0.016233,0.96342
0.0083675,0.98551,0.022218,0.95265,0.016239,0.9635
0.0083704,0.98546,0.022226,0.95261,0.016245,0.96357
0.0083734,0.98542,0.022234,0.95257,0.01625,0.96364
0.0083763,0.98537,0.022241,0.95253,0.016256,0.96371
0.0083792,0.98533,0.022249,0.95249,0.016262,0.96379
0.0083822,0.98528,0.022257,0.95245,0.016268,0.96386
0.0083851,0.98524,0.022265,0.95241,0.016273,0.96393
0.008388,0.98519,0.022273,0.95238,0.016279,0.964
0.008391,0.98515,0.02228,0.95234,0.016285,0.96408
0.0083939,0.98511,0.022288,0.95231,0.01629,0.96415
0.0083968,0.98506,0.022296,0.95227,0.016296,0.96422
0.0083997,0.98502,0.022304,0.95224,0.016302,0.9643
0.0084027,0.98497,0.022311,0.9522,0.016307,0.96437
0.0084056,0.98493,0.022319,0.95217,0.016313,0.96444
0.0084085,0.98488,0.022327,0.95214,0.016319,0.96452
0.0084115,0.98484,0.022335,0.95211,0.016324,0.96459
0.0084144,0.98479,0.022343,0.95208,0.01633,0.96466
0.0084173,0.98475,0.02235,0.95205,0.016336,0.96474
0.0084203,0.9847,0.022358,0.95202,0.016341,0.96481
0.0084232,0.98466,0.022366,0.95199,0.016347,0.96488
0.0084261,0.98461,0.022374,0.95196,0.016353,0.96496
0.008429,0.98457,0.022381,0.95193,0.016358,0.96503
0.008432,0.98452,0.022389,0.95191,0.016364,0.96511
0.0084349,0.98447,0.022397,0.95188,0.01637,0.96518
0.0084378,0.98443,0.022405,0.95185,0.016376,0.96526
0.0084408,0.98438,0.022413,0.95183,0.016381,0.96533
0.0084437,0.98434,0.02242,0.9518,0.016387,0.96541
0.0084466,0.98429,0.022428,0.95178,0.016393,0.96548
0.0084495,0.98425,0.022436,0.95176,0.016398,0.96556
0.0084525,0.9842,0.022444,0.95173,0.016404,0.96563
0.0084554,0.98415,0.022451,0.95171,0.01641,0.96571
0.0084583,0.98411,0.022459,0.95169,0.016415,0.96579
0.0084613,0.98406,0.022467,0.95167,0.016421,0.96586
0.0084642,0.98402,0.022475,0.95165,0.016427,0.96594
0.0084671,0.98397,0.022483,0.95163,0.016432,0.96602
0.0084701,0.98393,0.02249,0.95161,0.016438,0.96609
0.008473,0.98388,0.022498,0.95159,0.016444,0.96617
0.0084759,0.98383,0.022506,0.95157,0.016449,0.96625
0.0084788,0.98379,0.022514,0.95156,0.016455,0.96633
0.0084818,0.98374,0.022521,0.95154,0.016461,0.96641
0.0084847,0.9837,0.022529,0.95153,0.016467,0.96648
0.0084876,0.98365,0.022537,0.95151,0.016472,0.96656
0.0084906,0.98361,0.022545,0.9515,0.016478,0.96664
0.0084935,0.98356,0.022553,0.95148,0.016484,0.96672
0.0084964,0.98351,0.02256,0.95147,0.016489,0.9668
0.0084994,0.98347,0.022568,0.95146,0.016495,0.96688
0.0085023,0.98342,0.022576,0.95144,0.016501,0.96696
0.0085052,0.98338,0.022584,0.95143,0.016506,0.96704
0.0085081,0.98333,0.022591,0.95142,0.016512,0.96712
0.0085111,0.98328,0.022599,0.95141,0.016518,0.9672
0.008514,0.98324,0.022607,0.9514,0.016523,0.96728
0.0085169,0.98319,0.022615,0.95139,0.016529,0.96736
0.0085199,0.98315,0.022623,0.95139,0.016535,0.96744
0.0085228,0.9831,0.02263,0.95138,0.01654,0.96752
0.0085257,0.98306,0.022638,0.95137,0.016546,0.9676
0.0085287,0.98301,0.022646,0.95136,0.016552,0.96768
0.0085316,0.98296,0.022654,0.95136,0.016557,0.96776
0.0085345,0.98292,0.022662,0.95135,0.016563,0.96784
0.0085374,0.98287,0.022669,0.95135,0.016569,0.96792
0.0085404,0.98283,0.022677,0.95135,0.016575,0.96801
0.0085433,0.98278,0.022685,0.95134,0.01658,0.96809
0.0085462,0.98273,0.022693,0.95134,0.016586,0.96817
0.0085492,0.98269,0.0227,0.95134,0.016592,0.96825
0.0085521,0.98264,0.022708,0.95134,0.016597,0.96834
0.008555,0.98259,0.022716,0.95134,0.016603,0.96842
0.008558,0.98255,0.022724,0.95134,0.016609,0.9685
0.0085609,0.9825,0.022732,0.95134,0.016614,0.96859
0.0085638,0.98245,0.022739,0.95134,0.01662,0.96867
0.0085667,0.98241,0.022747,0.95134,0.016626,0.96875
0.0085697,0.98236,0.022755,0.95134,0.016631,0.96884
0.0085726,0.98231,0.022763,0.95135,0.016637,0.96892
0.0085755,0.98227,0.02277,0.95135,0.016643,0.96901
0.0085785,0.98222,0.022778,0.95135,0.016648,0.9691
0.0085814,0.98217,0.022786,0.95136,0.016654,0.96918
0.0085843,0.98213,0.022794,0.95136,0.01666,0.96927
0.0085872,0.98208,0.022802,0.95137,0.016666,0.96935
0.0085902,0.98203,0.022809,0.95138,0.016671,0.96944
0.0085931,0.98199,0.022817,0.95138,0.016677,0.96953
0.008596,0.98194,0.022825,0.95139,0.016683,0.96961
0.008599,0.98189,0.022833,0.9514,0.016688,0.9697
0.0086019,0.98184,0.02284,0.95141,0.016694,0.96978
0.0086048,0.9818,0.022848,0.95142,0.0167,0.96987
0.0086078,0.98175,0.022856,0.95143,0.016705,0.96995
0.0086107,0.9817,0.022864,0.95144,0.016711,0.97004
0.0086136,0.98165,0.022872,0.95145,0.016717,0.97012
0.0086165,0.98161,0.022879,0.95146,0.016722,0.97021
0.0086195,0.98156,0.022887,0.95147,0.016728,0.97029
0.0086224,0.98151,0.022895,0.95148,0.016734,0.97038
0.0086253,0.98147,0.022903,0.9515,0.016739,0.97047
0.0086283,0.98142,0.02291,0.95151,0.016745,0.97055
0.0086312,0.98137,0.022918,0.95153,0.016751,0.97064
0.0086341,0.98132,0.022926,0.95154,0.016757,0.97072
0.0086371,0.98128,0.022934,0.95156,0.016762,0.97081
0.00864,0.98123,0.022942,0.95157,0.016768,0.97089
0.0086429,0.98118,0.022949,0.95159,0.016774,0.97098
0.0086458,0.98113,0.022957,0.95161,0.016779,0.97107
0.0086488,0.98108,0.022965,0.95162,0.016785,0.97115
0.0086517,0.98104,0.022973,0.95164,0.016791,0.97124
0.0086546,0.98099,0.02298,0.95166,0.016796,0.97133
0.0086576,0.98094,0.022988,0.95168,0.016802,0.97141
0.0086605,0.98089,0.022996,0.9517,0.016808,0.9715
0.0086634,0.98085,0.023004,0.95172,0.016813,0.97158
0.0086664,0.9808,0.023012,0.95174,0.016819,0.97167
0.0086693,0.98075,0.023019,0.95176,0.016825,0.97176
0.0086722,0.9807,0.023027,0.95179,0.01683,0.97184
0.0086751,0.98065,0.023035,0.95181,0.016836,0.97193
0.0086781,0.98061,0.023043,0.95183,0.016842,0.97202
0.008681,0.98056,0.02305,0.95186,0.016847,0.9721
0.0086839,0.98051,0.023058,0.95188,0.016853,0.97219
0.0086869,0.98046,0.023066,0.95191,0.016859,0.97228
0.0086898,0.98041,0.023074,0.95193,0.016865,0.97236
0.0086927,0.98036,0.023082,0.95196,0.01687,0.97245
0.0086957,0.98032,0.023089,0.95198,0.016876,0.97254
0.0086986,0.98027,0.023097,0.95201,0.016882,0.97262
0.0087015,0.98022,0.023105,0.95204,0.016887,0.97271
0.0087044,0.98017,0.023113,0.95207,0.016893,0.9728
0.0087074,0.98012,0.02312,0.9521,0.016899,0.97288
0.0087103,0.98007,0.023128,0.95213,0.016904,0.97297
0.0087132,0.98002,0.023136,0.95216,0.01691,0.97306
0.0087162,0.97997,0.023144,0.95219,0.016916,0.97315
0.0087191,0.97992,0.023152,0.95222,0.016921,0.97323
0.008722,0.97987,0.023159,0.95225,0.016927,0.97332
0.008725,0.97983,0.023167,0.95228,0.016933,0.97341
0.0087279,0.97978,0.023175,0.95231,0.016938,0.9735
0.0087308,0.97973,0.023183,0.95235,0.016944,0.97358
0.0087337,0.97968,0.023191,0.95238,0.01695,0.97367
0.0087367,0.97963,0.023198,0.95242,0.016956,0.97376
0.0087396,0.97958,0.023206,0.95245,0.016961,0.97385
0.0087425,0.97953,0.023214,0.95249,0.016967,0.97393
0.0087455,0.97948,0.023222,0.95252,0.016973,0.97402
0.0087484,0.97942,0.023229,0.95256,0.016978,0.97411
0.0087513,0.97937,0.023237,0.9526,0.016984,0.9742
0.0087542,0.97932,0.023245,0.95263,0.01699,0.97429
0.0087572,0.97927,0.023253,0.95267,0.016995,0.97438
0.0087601,0.97922,0.023261,0.95271,0.017001,0.97446
0.008763,0.97917,0.023268,0.95275,0.017007,0.97455
0.008766,0.97912,0.023276,0.95279,0.017012,0.97464
0.0087689,0.97907,0.023284,0.95283,0.017018,0.97473
0.0087718,0.97902,0.023292,0.95287,0.017024,0.97482
0.0087748,0.97897,0.023299,0.95291,0.017029,0.97491
0.0087777,0.97892,0.023307,0.95295,0.017035,0.975
0.0087806,0.97887,0.023315,0.953,0.017041,0.97509
0.0087835,0.97882,0.023323,0.95304,0.017046,0.97518
0.0087865,0.97877,0.023331,0.95308,0.017052,0.97527
0.0087894,0.97871,0.023338,0.95313,0.017058,0.97536
0.0087923,0.97866,0.023346,0.95317,0.017064,0.97545
0.0087953,0.97861,0.023354,0.95322,0.017069,0.97554
0.0087982,0.97856,0.023362,0.95327,0.017075,0.97563
0.0088011,0.97851,0.023369,0.95331,0.017081,0.97573
0.0088041,0.97846,0.023377,0.95336,0.017086,0.97582
0.008807,0.97841,0.023385,0.95341,0.017092,0.97591
0.0088099,0.97835,0.023393,0.95345,0.017098,0.976
0.0088128,0.9783,0.023401,0.9535,0.017103,0.97609
0.0088158,0.97825,0.023408,0.95355,0.017109,0.97619
0.0088187,0.9782,0.023416,0.9536,0.017115,0.97628
0.0088216,0.97814,0.023424,0.95365,0.01712,0.97637
0.0088246,0.97809,0.023432,0.9537,0.017126,0.97646
0.0088275,0.97804,0.023439,0.95375,0.017132,0.97655
0.0088304,0.97799,0.023447,0.9538,0.017137,0.97665
0.0088334,0.97793,0.023455,0.95386,0.017143,0.97674
0.0088363,0.97788,0.023463,0.95391,0.017149,0.97683
0.0088392,0.97783,0.023471,0.95396,0.017155,0.97692
0.0088421,0.97778,0.023478,0.95401,0.01716,0.97702
0.0088451,0.97772,0.023486,0.95407,0.017166,0.97711
0.008848,0.97767,0.023494,0.95412,0.017172,0.9772
0.0088509,0.97762,0.023502,0.95418,0.017177,0.97729
0.0088539,0.97756,0.023509,0.95423,0.017183,0.97738
0.0088568,0.97751,0.023517,0.95429,0.017189,0.97747
0.0088597,0.97746,0.023525,0.95435,0.017194,0.97756
0.0088627,0.9774,0.023533,0.9544,0.0172,0.97765
0.0088656,0.97735,0.023541,0.95446,0.017206,0.97774
0.0088685,0.9773,0.023548,0.95452,0.017211,0.97783
0.0088714,0.97724,0.023556,0.95457,0.017217,0.97792
0.0088744,0.97719,0.023564,0.95463,0.017223,0.97801
0.0088773,0.97713,0.023572,0.95469,0.017228,0.9781
0.0088802,0.97708,0.023579,0.95475,0.017234,0.97819
0.0088832,0.97703,0.023587,0.95481,0.01724,0.97828
0.0088861,0.97697,0.023595,0.95487,0.017245,0.97837
0.008889,0.97692,0.023603,0.95493,0.017251,0.97846
0.0088919,0.97686,0.023611,0.955,0.017257,0.97855
0.0088949,0.97681,0.023618,0.95506,0.017263,0.97864
0.0088978,0.97675,0.023626,0.95512,0.017268,0.97873
0.0089007,0.9767,0.023634,0.95518,0.017274,0.97882
0.0089037,0.97665,0.023642,0.95525,0.01728,0.97891
0.0089066,0.97659,0.023649,0.95531,0.017285,0.979
0.0089095,0.97654,0.023657,0.95538,0.017291,0.97909
0.0089125,0.97648,0.023665,0.95544,0.017297,0.97917
0.0089154,0.97643,0.023673,0.95551,0.017302,0.97926
0.0089183,0.97637,0.023681,0.95557,0.017308,0.97935
0.0089212,0.97632,0.023688,0.95564,0.017314,0.97944
0.0089242,0.97626,0.023696,0.95571,0.017319,0.97953
0.0089271,0.97621,0.023704,0.95577,0.017325,0.97962
0.00893,0.97615,0.023712,0.95584,0.017331,0.97971
0.008933,0.9761,0.02372,0.95591,0.017336,0.97979
0.0089359,0.97604,0.023727,0.95598,0.017342,0.97988
0.0089388,0.97599,0.023735,0.95605,0.017348,0.97997
0.0089418,0.97593,0.023743,0.95612,0.017354,0.98006
0.0089447,0.97588,0.023751,0.95619,0.017359,0.98015
0.0089476,0.97582,0.023758,0.95626,0.017365,0.98023
0.0089505,0.97576,0.023766,0.95633,0.017371,0.98032
0.0089535,0.97571,0.023774,0.9564,0.017376,0.98041
0.0089564,0.97565,0.023782,0.95647,0.017382,0.9805
0.0089593,0.9756,0.02379,0.95655,0.017388,0.98058
0.0089623,0.97554,0.023797,0.95662,0.017393,0.98067
0.0089652,0.97549,0.023805,0.95669,0.017399,0.98075
0.0089681,0.97543,0.023813,0.95677,0.017405,0.98084
0.0089711,0.97538,0.023821,0.95684,0.01741,0.98093
0.008974,0.97532,0.023828,0.95692,0.017416,0.98101
0.0089769,0.97526,0.023836,0.95699,0.017422,0.9811
0.0089798,0.97521,0.023844,0.95707,0.017427,0.98118
0.0089828,0.97515,0.023852,0.95714,0.017433,0.98127
0.0089857,0.9751,0.02386,0.95722,0.017439,0.98135
0.0089886,0.97504,0.023867,0.9573,0.017445,0.98144
0.0089916,0.97499,0.023875,0.95738,0.01745,0.98152
0.0089945,0.97493,0.023883,0.95746,0.017456,0.98161
0.0089974,0.97488,0.023891,0.95753,0.017462,0.98169
0.0090004,0.97482,0.023898,0.95761,0.017467,0.98178
0.0090033,0.97476,0.023906,0.95769,0.017473,0.98186
0.0090062,0.97471,0.023914,0.95777,0.017479,0.98195
0.0090091,0.97465,0.023922,0.95785,0.017484,0.98203
0.0090121,0.9746,0.02393,0.95793,0.01749,0.98212
0.009015,0.97454,0.023937,0.95801,0.017496,0.9822
0.0090179,0.97448,0.023945,0.9581,0.017501,0.98229
0.0090209,0.97443,0.023953,0.95818,0.017507,0.98237
0.0090238,0.97437,0.023961,0.95826,0.017513,0.98246
0.0090267,0.97432,0.023968,0.95834,0.017518,0.98254
0.0090296,0.97426,0.023976,0.95842,0.017524,0.98263
0.0090326,0.9742,0.023984,0.95851,0.01753,0.98271
0.0090355,0.97415,0.023992,0.95859,0.017535,0.9828
0.0090384,0.97409,0.024,0.95868,0.017541,0.98288
0.0090414,0.97404,0.024007,0.95876,0.017547,0.98296
0.0090443,0.97398,0.024015,0.95885,0.017553,0.98305
0.0090472,0.97392,0.024023,0.95893,0.017558,0.98313
0.0090502,0.97387,0.024031,0.95902,0.017564,0.98322
0.0090531,0.97381,0.024038,0.9591,0.01757,0.9833
0.009056,0.97376,0.024046,0.95919,0.017575,0.98338
0.0090589,0.9737,0.024054,0.95928,0.017581,0.98347
0.0090619,0.97364,0.024062,0.95936,0.017587,0.98355
0.0090648,0.97359,0.02407,0.95945,0.017592,0.98363
0.0090677,0.97353,0.024077,0.95954,0.017598,0.98372
0.0090707,0.97348,0.024085,0.95963,0.017604,0.9838
0.0090736,0.97342,0.024093,0.95972,0.017609,0.98388
0.0090765,0.97336,0.024101,0.9598,0.017615,0.98397
0.0090795,0.97331,0.024108,0.95989,0.017621,0.98405
0.0090824,0.97325,0.024116,0.95998,0.017626,0.98413
0.0090853,0.9732,0.024124,0.96007,0.017632,0.98421
0.0090882,0.97314,0.024132,0.96016,0.017638,0.9843
0.0090912,0.97308,0.02414,0.96026,0.017644,0.98438
0.0090941,0.97303,0.024147,0.96035,0.017649,0.98446
0.009097,0.97297,0.024155,0.96044,0.017655,0.98454
0.0091,0.97291,0.024163,0.96053,0.017661,0.98463
0.0091029,0.97286,0.024171,0.96062,0.017666,0.98471
0.0091058,0.9728,0.024178,0.96072,0.017672,0.98479
0.0091088,0.97274,0.024186,0.96081,0.017678,0.98487
0.0091117,0.97269,0.024194,0.9609,0.017683,0.98495
0.0091146,0.97263,0.024202,0.961,0.017689,0.98503
0.0091175,0.97257,0.02421,0.96109,0.017695,0.98511
0.0091205,0.97252,0.024217,0.96119,0.0177,0.98519
0.0091234,0.97246,0.024225,0.96128,0.017706,0.98527
0.0091263,0.9724,0.024233,0.96138,0.017712,0.98535
0.0091293,0.97235,0.024241,0.96148,0.017717,0.98543
0.0091322,0.97229,0.024249,0.96157,0.017723,0.98551
0.0091351,0.97223,0.024256,0.96167,0.017729,0.98559
0.0091381,0.97218,0.024264,0.96177,0.017734,0.98566
0.009141,0.97212,0.024272,0.96186,0.01774,0.98574
0.0091439,0.97206,0.02428,0.96196,0.017746,0.98582
0.0091468,0.972,0.024287,0.96206,0.017752,0.9859
0.0091498,0.97194,0.024295,0.96216,0.017757,0.98597
0.0091527,0.97189,0.024303,0.96225,0.017763,0.98605
0.0091556,0.97183,0.024311,0.96235,0.017769,0.98612
0.0091586,0.97177,0.024319,0.96245,0.017774,0.9862
0.0091615,0.97172,0.024326,0.96255,0.01778,0.98628
0.0091644,0.97166,0.024334,0.96265,0.017786,0.98635
0.0091674,0.9716,0.024342,0.96275,0.017791,0.98642
0.0091703,0.97154,0.02435,0.96285,0.017797,0.9865
0.0091732,0.97148,0.024357,0.96295,0.017803,0.98657
0.0091761,0.97143,0.024365,0.96305,0.017808,0.98665
0.0091791,0.97137,0.024373,0.96315,0.017814,0.98672
0.009182,0.97131,0.024381,0.96325,0.01782,0.98679
0.0091849,0.97125,0.024389,0.96335,0.017825,0.98686
0.0091879,0.97119,0.024396,0.96345,0.017831,0.98694
0.0091908,0.97113,0.024404,0.96356,0.017837,0.98701
0.0091937,0.97107,0.024412,0.96366,0.017843,0.98708
0.0091966,0.97101,0.02442,0.96376,0.017848,0.98715
0.0091996,0.97096,0.024427,0.96387,0.017854,0.98722
0.0092025,0.9709,0.024435,0.96397,0.01786,0.98729
0.0092054,0.97084,0.024443,0.96407,0.017865,0.98736
0.0092084,0.97078,0.024451,0.96418,0.017871,0.98743
0.0092113,0.97072,0.024459,0.96428,0.017877,0.9875
0.0092142,0.97066,0.024466,0.96439,0.017882,0.98757
0.0092172,0.9706,0.024474,0.96449,0.017888,0.98764
0.0092201,0.97054,0.024482,0.9646,0.017894,0.98771
0.009223,0.97048,0.02449,0.9647,0.017899,0.98778
0.0092259,0.97042,0.024497,0.96481,0.017905,0.98785
0.0092289,0.97036,0.024505,0.96491,0.017911,0.98791
0.0092318,0.9703,0.024513,0.96502,0.017916,0.98798
0.0092347,0.97024,0.024521,0.96513,0.017922,0.98805
0.0092377,0.97018,0.024529,0.96524,0.017928,0.98812
0.0092406,0.97012,0.024536,0.96534,0.017933,0.98818
0.0092435,0.97006,0.024544,0.96545,0.017939,0.98825
0.0092465,0.97,0.024552,0.96556,0.017945,0.98832
0.0092494,0.96994,0.02456,0.96567,0.017951,0.98838
0.0092523,0.96988,0.024567,0.96577,0.017956,0.98845
0.0092552,0.96982,0.024575,0.96588,0.017962,0.98851
0.0092582,0.96976,0.024583,0.96599,0.017968,0.98858
0.0092611,0.9697,0.024591,0.9661,0.017973,0.98864
0.009264,0.96964,0.024599,0.96621,0.017979,0.98871
0.009267,0.96958,0.024606,0.96632,0.017985,0.98877
0.0092699,0.96952,0.024614,0.96643,0.01799,0.98884
0.0092728,0.96946,0.024622,0.96654,0.017996,0.9889
0.0092758,0.9694,0.02463,0.96665,0.018002,0.98897
0.0092787,0.96934,0.024637,0.96676,0.018007,0.98903
0.0092816,0.96928,0.024645,0.96687,0.018013,0.98909
0.0092845,0.96922,0.024653,0.96698,0.018019,0.98915
0.0092875,0.96916,0.024661,0.96709,0.018024,0.98921
0.0092904,0.9691,0.024669,0.9672,0.01803,0.98927
0.0092933,0.96904,0.024676,0.96731,0.018036,0.98933
0.0092963,0.96898,0.024684,0.96742,0.018042,0.98939
0.0092992,0.96892,0.024692,0.96753,0.018047,0.98945
0.0093021,0.96886,0.0247,0.96764,0.018053,0.98951
0.0093051,0.96879,0.024707,0.96775,0.018059,0.98957
0.009308,0.96873,0.024715,0.96787,0.018064,0.98963
0.0093109,0.96867,0.024723,0.96798,0.01807,0.98969
0.0093138,0.96861,0.024731,0.96809,0.018076,0.98975
0.0093168,0.96855,0.024739,0.9682,0.018081,0.98981
0.0093197,0.96849,0.024746,0.96832,0.018087,0.98987
0.0093226,0.96843,0.024754,0.96843,0.018093,0.98993
0.0093256,0.96837,0.024762,0.96854,0.018098,0.98998
0.0093285,0.96831,0.02477,0.96866,0.018104,0.99004
0.0093314,0.96825,0.024778,0.96877,0.01811,0.9901
0.0093343,0.96819,0.024785,0.96889,0.018115,0.99015
0.0093373,0.96813,0.024793,0.969,0.018121,0.99021
0.0093402,0.96807,0.024801,0.96912,0.018127,0.99027
0.0093431,0.96801,0.024809,0.96923,0.018133,0.99032
0.0093461,0.96795,0.024816,0.96935,0.018138,0.99038
0.009349,0.96789,0.024824,0.96946,0.018144,0.99043
0.0093519,0.96783,0.024832,0.96958,0.01815,0.99049
0.0093549,0.96777,0.02484,0.96969,0.018155,0.99054
0.0093578,0.96771,0.024848,0.96981,0.018161,0.9906
0.0093607,0.96765,0.024855,0.96992,0.018167,0.99065
0.0093636,0.96759,0.024863,0.97004,0.018172,0.9907
0.0093666,0.96753,0.024871,0.97015,0.018178,0.99076
0.0093695,0.96747,0.024879,0.97027,0.018184,0.99081
0.0093724,0.96741,0.024886,0.97038,0.018189,0.99086
0.0093754,0.96735,0.024894,0.9705,0.018195,0.99092
0.0093783,0.96729,0.024902,0.97061,0.018201,0.99097
0.0093812,0.96723,0.02491,0.97073,0.018206,0.99102
0.0093842,0.96717,0.024918,0.97084,0.018212,0.99107
0.0093871,0.96711,0.024925,0.97096,0.018218,0.99112
0.00939,0.96705,0.024933,0.97108,0.018223,0.99118
0.0093929,0.96699,0.024941,0.97119,0.018229,0.99123
0.0093959,0.96694,0.024949,0.97131,0.018235,0.99128
0.0093988,0.96688,0.024956,0.97142,0.018241,0.99133
0.0094017,0.96682,0.024964,0.97154,0.018246,0.99138
0.0094047,0.96676,0.024972,0.97166,0.018252,0.99143
0.0094076,0.9667,0.02498,0.97177,0.018258,0.99148
0.0094105,0.96664,0.024988,0.97189,0.018263,0.99153
0.0094135,0.96658,0.024995,0.97201,0.018269,0.99158
0.0094164,0.96652,0.025003,0.97213,0.018275,0.99162
0.0094193,0.96646,0.025011,0.97224,0.01828,0.99167
0.0094222,0.9664,0.025019,0.97236,0.018286,0.99172
0.0094252,0.96634,0.025026,0.97248,0.018292,0.99177
0.0094281,0.96628,0.025034,0.97259,0.018297,0.99181
0.009431,0.96623,0.025042,0.97271,0.018303,0.99186
0.009434,0.96617,0.02505,0.97283,0.018309,0.99191
0.0094369,0.96611,0.025058,0.97295,0.018314,0.99195
0.0094398,0.96605,0.025065,0.97307,0.01832,0.992
0.0094428,0.96599,0.025073,0.97318,0.018326,0.99204
0.0094457,0.96593,0.025081,0.9733,0.018332,0.99209
0.0094486,0.96587,0.025089,0.97342,0.018337,0.99213
0.0094515,0.96581,0.025096,0.97354,0.018343,0.99218
0.0094545,0.96575,0.025104,0.97365,0.018349,0.99222
0.0094574,0.96569,0.025112,0.97377,0.018354,0.99226
0.0094603,0.96563,0.02512,0.97389,0.01836,0.99231
0.0094633,0.96557,0.025128,0.974,0.018366,0.99235
0.0094662,0.96551,0.025135,0.97412,0.018371,0.99239
0.0094691,0.96546,0.025143,0.97424,0.018377,0.99244
0.009472,0.9654,0.025151,0.97435,0.018383,0.99248
0.009475,0.96534,0.025159,0.97447,0.018388,0.99252
0.0094779,0.96528,0.025166,0.97459,0.018394,0.99256
0.0094808,0.96522,0.025174,0.9747,0.0184,0.9926
0.0094838,0.96516,0.025182,0.97482,0.018405,0.99264
0.0094867,0.96511,0.02519,0.97494,0.018411,0.99268
0.0094896,0.96505,0.025198,0.97505,0.018417,0.99272
0.0094926,0.96499,0.025205,0.97517,0.018422,0.99276
0.0094955,0.96493,0.025213,0.97529,0.018428,0.9928
0.0094984,0.96487,0.025221,0.9754,0.018434,0.99284
0.0095013,0.96481,0.025229,0.97552,0.01844,0.99287
0.0095043,0.96475,0.025236,0.97563,0.018445,0.99291
0.0095072,0.9647,0.025244,0.97575,0.018451,0.99295
0.0095101,0.96464,0.025252,0.97587,0.018457,0.99299
0.0095131,0.96458,0.02526,0.97598,0.018462,0.99302
0.009516,0.96452,0.025268,0.9761,0.018468,0.99306
0.0095189,0.96446,0.025275,0.97622,0.018474,0.9931
0.0095219,0.9644,0.025283,0.97633,0.018479,0.99313
0.0095248,0.96435,0.025291,0.97645,0.018485,0.99317
0.0095277,0.96429,0.025299,0.97657,0.018491,0.9932
0.0095306,0.96423,0.025307,0.97668,0.018496,0.99324
0.0095336,0.96417,0.025314,0.9768,0.018502,0.99327
0.0095365,0.96411,0.025322,0.97691,0.018508,0.9933
0.0095394,0.96405,0.02533,0.97703,0.018513,0.99334
0.0095424,0.964,0.025338,0.97715,0.018519,0.99337
0.0095453,0.96394,0.025345,0.97726,0.018525,0.9934
0.0095482,0.96388,0.025353,0.97738,0.018531,0.99343
0.0095512,0.96382,0.025361,0.97749,0.018536,0.99347
0.0095541,0.96376,0.025369,0.97761,0.018542,0.9935
0.009557,0.96371,0.025377,0.97772,0.018548,0.99353
0.0095599,0.96365,0.025384,0.97784,0.018553,0.99356
0.0095629,0.96359,0.025392,0.97795,0.018559,0.99359
0.0095658,0.96353,0.0254,0.97806,0.018565,0.99362
0.0095687,0.96347,0.025408,0.97818,0.01857,0.99364
0.0095717,0.96341,0.025415,0.97829,0.018576,0.99367
0.0095746,0.96336,0.025423,0.9784,0.018582,0.9937
0.0095775,0.9633,0.025431,0.97852,0.018587,0.99373
0.0095805,0.96324,0.025439,0.97863,0.018593,0.99376
0.0095834,0.96318,0.025447,0.97874,0.018599,0.99378
0.0095863,0.96312,0.025454,0.97886,0.018604,0.99381
0.0095892,0.96306,0.025462,0.97897,0.01861,0.99384
0.0095922,0.96301,0.02547,0.97908,0.018616,0.99386
0.0095951,0.96295,0.025478,0.97919,0.018621,0.99389
0.009598,0.96289,0.025485,0.97931,0.018627,0.99391
0.009601,0.96283,0.025493,0.97942,0.018633,0.99394
0.0096039,0.96277,0.025501,0.97953,0.018639,0.99396
0.0096068,0.96271,0.025509,0.97964,0.018644,0.99399
0.0096098,0.96266,0.025517,0.97975,0.01865,0.99401
0.0096127,0.9626,0.025524,0.97986,0.018656,0.99403
0.0096156,0.96254,0.025532,0.97997,0.018661,0.99406
0.0096185,0.96248,0.02554,0.98008,0.018667,0.99408
0.0096215,0.96242,0.025548,0.9802,0.018673,0.9941
0.0096244,0.96236,0.025555,0.98031,0.018678,0.99412
0.0096273,0.96231,0.025563,0.98042,0.018684,0.99414
0.0096303,0.96225,0.025571,0.98053,0.01869,0.99417
0.0096332,0.96219,0.025579,0.98064,0.018695,0.99419
0.0096361,0.96213,0.025587,0.98074,0.018701,0.99421
0.009639,0.96207,0.025594,0.98085,0.018707,0.99423
0.009642,0.96202,0.025602,0.98096,0.018712,0.99425
0.0096449,0.96196,0.02561,0.98107,0.018718,0.99426
0.0096478,0.9619,0.025618,0.98118,0.018724,0.99428
0.0096508,0.96184,0.025625,0.98129,0.01873,0.9943
0.0096537,0.96178,0.025633,0.98139,0.018735,0.99432
0.0096566,0.96173,0.025641,0.9815,0.018741,0.99434
0.0096596,0.96167,0.025649,0.98161,0.018747,0.99435
0.0096625,0.96161,0.025657,0.98171,0.018752,0.99437
0.0096654,0.96155,0.025664,0.98182,0.018758,0.99439
0.0096683,0.96149,0.025672,0.98193,0.018764,0.9944
0.0096713,0.96143,0.02568,0.98203,0.018769,0.99442
0.0096742,0.96138,0.025688,0.98214,0.018775,0.99443
0.0096771,0.96132,0.025695,0.98224,0.018781,0.99445
0.0096801,0.96126,0.025703,0.98235,0.018786,0.99446
0.009683,0.9612,0.025711,0.98245,0.018792,0.99448
0.0096859,0.96114,0.025719,0.98256,0.018798,0.99449
0.0096889,0.96108,0.025727,0.98266,0.018803,0.99451
0.0096918,0.96103,0.025734,0.98276,0.018809,0.99452
0.0096947,0.96097,0.025742,0.98287,0.018815,0.99453
0.0096976,0.96091,0.02575,0.98297,0.018821,0.99454
0.0097006,0.96085,0.025758,0.98307,0.018826,0.99456
0.0097035,0.96079,0.025765,0.98317,0.018832,0.99457
0.0097064,0.96074,0.025773,0.98328,0.018838,0.99458
0.0097094,0.96068,0.025781,0.98338,0.018843,0.99459
0.0097123,0.96062,0.025789,0.98348,0.018849,0.9946
0.0097152,0.96057,0.025797,0.98358,0.018855,0.99461
0.0097182,0.96051,0.025804,0.98368,0.01886,0.99462
0.0097211,0.96045,0.025812,0.98378,0.018866,0.99463
0.009724,0.96039,0.02582,0.98388,0.018872,0.99464
0.0097269,0.96034,0.025828,0.98399,0.018877,0.99465
0.0097299,0.96028,0.025836,0.98409,0.018883,0.99466
0.0097328,0.96022,0.025843,0.98418,0.018889,0.99466
0.0097357,0.96017,0.025851,0.98428,0.018894,0.99467
0.0097387,0.96011,0.025859,0.98438,0.0189,0.99468
0.0097416,0.96006,0.025867,0.98448,0.018906,0.99469
0.0097445,0.96,0.025874,0.98458,0.018911,0.99469
0.0097475,0.95994,0.025882,0.98468,0.018917,0.9947
0.0097504,0.95989,0.02589,0.98478,0.018923,0.99471
0.0097533,0.95983,0.025898,0.98487,0.018929,0.99471
0.0097562,0.95978,0.025906,0.98497,0.018934,0.99472
0.0097592,0.95972,0.025913,0.98507,0.01894,0.99472
0.0097621,0.95967,0.025921,0.98516,0.018946,0.99473
0.009765,0.95961,0.025929,0.98526,0.018951,0.99473
0.009768,0.95956,0.025937,0.98535,0.018957,0.99474
0.0097709,0.9595,0.025944,0.98545,0.018963,0.99474
0.0097738,0.95945,0.025952,0.98554,0.018968,0.99474
0.0097767,0.9594,0.02596,0.98564,0.018974,0.99475
0.0097797,0.95934,0.025968,0.98573,0.01898,0.99475
0.0097826,0.95929,0.025976,0.98582,0.018985,0.99475
0.0097855,0.95923,0.025983,0.98591,0.018991,0.99475
0.0097885,0.95918,0.025991,0.98601,0.018997,0.99476
0.0097914,0.95913,0.025999,0.9861,0.019002,0.99476
0.0097943,0.95907,0.026007,0.98619,0.019008,0.99476
0.0097973,0.95902,0.026014,0.98628,0.019014,0.99476
0.0098002,0.95897,0.026022,0.98637,0.01902,0.99476
0.0098031,0.95891,0.02603,0.98646,0.019025,0.99476
0.009806,0.95886,0.026038,0.98655,0.019031,0.99476
0.009809,0.95881,0.026046,0.98664,0.019037,0.99476
0.0098119,0.95875,0.026053,0.98673,0.019042,0.99476
0.0098148,0.9587,0.026061,0.98682,0.019048,0.99476
0.0098178,0.95865,0.026069,0.9869,0.019054,0.99476
0.0098207,0.95859,0.026077,0.98699,0.019059,0.99476
0.0098236,0.95854,0.026084,0.98708,0.019065,0.99475
0.0098266,0.95849,0.026092,0.98716,0.019071,0.99475
0.0098295,0.95843,0.0261,0.98725,0.019076,0.99475
0.0098324,0.95838,0.026108,0.98734,0.019082,0.99475
0.0098353,0.95833,0.026116,0.98742,0.019088,0.99474
0.0098383,0.95828,0.026123,0.98751,0.019093,0.99474
0.0098412,0.95822,0.026131,0.98759,0.019099,0.99474
0.0098441,0.95817,0.026139,0.98767,0.019105,0.99473
0.0098471,0.95812,0.026147,0.98776,0.01911,0.99473
0.00985,0.95807,0.026154,0.98784,0.019116,0.99472
0.0098529,0.95802,0.026162,0.98792,0.019122,0.99472
0.0098559,0.95797,0.02617,0.988,0.019128,0.99471
0.0098588,0.95791,0.026178,0.98809,0.019133,0.99471
0.0098617,0.95786,0.026186,0.98817,0.019139,0.9947
0.0098646,0.95781,0.026193,0.98825,0.019145,0.9947
0.0098676,0.95776,0.026201,0.98833,0.01915,0.99469
0.0098705,0.95771,0.026209,0.98841,0.019156,0.99468
0.0098734,0.95766,0.026217,0.98849,0.019162,0.99468
0.0098764,0.95761,0.026224,0.98857,0.019167,0.99467
0.0098793,0.95756,0.026232,0.98865,0.019173,0.99466
0.0098822,0.95751,0.02624,0.98872,0.019179,0.99465
0.0098852,0.95745,0.026248,0.9888,0.019184,0.99465
0.0098881,0.9574,0.026256,0.98888,0.01919,0.99464
0.009891,0.95735,0.026263,0.98895,0.019196,0.99463
0.0098939,0.9573,0.026271,0.98903,0.019201,0.99462
0.0098969,0.95725,0.026279,0.9891,0.019207,0.99461
0.0098998,0.9572,0.026287,0.98918,0.019213,0.9946
0.0099027,0.95715,0.026294,0.98925,0.019219,0.99459
0.0099057,0.9571,0.026302,0.98933,0.019224,0.99458
0.0099086,0.95705,0.02631,0.9894,0.01923,0.99457
0.0099115,0.957,0.026318,0.98947,0.019236,0.99456
0.0099144,0.95695,0.026326,0.98954,0.019241,0.99455
0.0099174,0.95691,0.026333,0.98962,0.019247,0.99454
0.0099203,0.95686,0.026341,0.98969,0.019253,0.99453
0.0099232,0.95681,0.026349,0.98976,0.019258,0.99452
0.0099262,0.95676,0.026357,0.98983,0.019264,0.9945
0.0099291,0.95671,0.026365,0.98989,0.01927,0.99449
0.009932,0.95666,0.026372,0.98996,0.019275,0.99448
0.009935,0.95661,0.02638,0.99003,0.019281,0.99447
0.0099379,0.95656,0.026388,0.9901,0.019287,0.99445
0.0099408,0.95652,0.026396,0.99017,0.019292,0.99444
0.0099437,0.95647,0.026403,0.99023,0.019298,0.99443
0.0099467,0.95642,0.026411,0.9903,0.019304,0.99441
0.0099496,0.95637,0.026419,0.99036,0.019309,0.9944
0.0099525,0.95632,0.026427,0.99043,0.019315,0.99438
0.0099555,0.95628,0.026435,0.99049,0.019321,0.99437
0.0099584,0.95623,0.026442,0.99055,0.019327,0.99436
0.0099613,0.95618,0.02645,0.99062,0.019332,0.99434
0.0099643,0.95613,0.026458,0.99068,0.019338,0.99432
0.0099672,0.95608,0.026466,0.99074,0.019344,0.99431
0.0099701,0.95604,0.026473,0.9908,0.019349,0.99429
0.009973,0.95599,0.026481,0.99086,0.019355,0.99428
0.009976,0.95594,0.026489,0.99092,0.019361,0.99426
0.0099789,0.9559,0.026497,0.99098,0.019366,0.99424
0.0099818,0.95585,0.026505,0.99104,0.019372,0.99423
0.0099848,0.9558,0.026512,0.9911,0.019378,0.99421
0.0099877,0.95575,0.02652,0.99116,0.019383,0.99419
0.0099906,0.95571,0.026528,0.99122,0.019389,0.99418
0.0099936,0.95566,0.026536,0.99127,0.019395,0.99416
0.0099965,0.95562,0.026543,0.99133,0.0194,0.99414
0.0099994,0.95557,0.026551,0.99139,0.019406,0.99412
0.010002,0.95552,0.026559,0.99144,0.019412,0.9941
0.010005,0.95548,0.026567,0.9915,0.019418,0.99408
0.010008,0.95543,0.026575,0.99155,0.019423,0.99407
0.010011,0.95538,0.026582,0.9916,0.019429,0.99405
0.010014,0.95534,0.02659,0.99166,0.019435,0.99403
0.010017,0.95529,0.026598,0.99171,0.01944,0.99401
0.01002,0.95525,0.026606,0.99176,0.019446,0.99399
0.010023,0.9552,0.026613,0.99181,0.019452,0.99397
0.010026,0.95515,0.026621,0.99186,0.019457,0.99395
0.010029,0.95511,0.026629,0.99191,0.019463,0.99393
0.010032,0.95506,0.026637,0.99196,0.019469,0.9939
0.010035,0.95502,0.026645,0.99201,0.019474,0.99388
0.010038,0.95497,0.026652,0.99206,0.01948,0.99386
0.01004,0.95493,0.02666,0.99211,0.019486,0.99384
0.010043,0.95488,0.026668,0.99216,0.019491,0.99382
0.010046,0.95484,0.026676,0.9922,0.019497,0.9938
0.010049,0.9548,0.026683,0.99225,0.019503,0.99377
0.010052,0.95475,0.026691,0.9923,0.019509,0.99375
0.010055,0.95471,0.026699,0.99234,0.019514,0.99373
0.010058,0.95466,0.026707,0.99239,0.01952,0.9937
0.010061,0.95462,0.026715,0.99243,0.019526,0.99368
0.010064,0.95458,0.026722,0.99247,0.019531,0.99366
0.010067,0.95453,0.02673,0.99252,0.019537,0.99363
0.01007,0.95449,0.026738,0.99256,0.019543,0.99361
0.010073,0.95445,0.026746,0.9926,0.019548,0.99359
0.010076,0.95441,0.026753,0.99264,0.019554,0.99356
0.010079,0.95436,0.026761,0.99268,0.01956,0.99354
0.010081,0.95432,0.026769,0.99272,0.019565,0.99351
0.010084,0.95428,0.026777,0.99276,0.019571,0.99349
0.010087,0.95424,0.026785,0.9928,0.019577,0.99346
0.01009,0.95419,0.026792,0.99284,0.019582,0.99344
0.010093,0.95415,0.0268,0.99288,0.019588,0.99341
0.010096,0.95411,0.026808,0.99292,0.019594,0.99338
0.010099,0.95407,0.026816,0.99295,0.019599,0.99336
0.010102,0.95403,0.026824,0.99299,0.019605,0.99333
0.010105,0.95398,0.026831,0.99302,0.019611,0.99331
0.010108,0.95394,0.026839,0.99306,0.019617,0.99328
0.010111,0.9539,0.026847,0.99309,0.019622,0.99325
0.010114,0.95386,0.026855,0.99313,0.019628,0.99322
0.010117,0.95382,0.026862,0.99316,0.019634,0.9932
0.01012,0.95378,0.02687,0.99319,0.019639,0.99317
0.010122,0.95374,0.026878,0.99322,0.019645,0.99314
0.010125,0.9537,0.026886,0.99325,0.019651,0.99311
0.010128,0.95366,0.026894,0.99328,0.019656,0.99309
0.010131,0.95362,0.026901,0.99331,0.019662,0.99306
0.010134,0.95358,0.026909,0.99334,0.019668,0.99303
0.010137,0.95354,0.026917,0.99337,0.019673,0.993
0.01014,0.9535,0.026925,0.9934,0.019679,0.99297
0.010143,0.95346,0.026932,0.99343,0.019685,0.99294
0.010146,0.95342,0.02694,0.99345,0.01969,0.99291
0.010149,0.95338,0.026948,0.99348,0.019696,0.99288
0.010152,0.95334,0.026956,0.99351,0.019702,0.99285
0.010155,0.9533,0.026964,0.99353,0.019708,0.99282
0.010158,0.95327,0.026971,0.99356,0.019713,0.99279
0.010161,0.95323,0.026979,0.99358,0.019719,0.99276
0.010163,0.95319,0.026987,0.9936,0.019725,0.99273
0.010166,0.95315,0.026995,0.99363,0.01973,0.9927
0.010169,0.95311,0.027002,0.99365,0.019736,0.99267
0.010172,0.95307,0.02701,0.99367,0.019742,0.99264
0.010175,0.95304,0.027018,0.99369,0.019747,0.99261
0.010178,0.953,0.027026,0.99371,0.019753,0.99257
0.010181,0.95296,0.027034,0.99373,0.019759,0.99254
0.010184,0.95292,0.027041,0.99375,0.019764,0.99251
0.010187,0.95289,0.027049,0.99377,0.01977,0.99247
0.01019,0.95285,0.027057,0.99379,0.019776,0.99244
0.010193,0.95281,0.027065,0.99381,0.019781,0.99241
0.010196,0.95278,0.027072,0.99382,0.019787,0.99237
0.010199,0.95274,0.02708,0.99384,0.019793,0.99234
0.010202,0.9527,0.027088,0.99386,0.019798,0.9923
0.010205,0.95267,0.027096,0.99387,0.019804,0.99227
0.010207,0.95263,0.027104,0.99389,0.01981,0.99224
0.01021,0.9526,0.027111,0.9939,0.019816,0.9922
0.010213,0.95256,0.027119,0.99391,0.019821,0.99217
0.010216,0.95253,0.027127,0.99392,0.019827,0.99213
0.010219,0.95249,0.027135,0.99394,0.019833,0.9921
0.010222,0.95246,0.027142,0.99395,0.019838,0.99206
0.010225,0.95242,0.02715,0.99396,0.019844,0.99202
0.010228,0.95239,0.027158,0.99396,0.01985,0.99199
0.010231,0.95236,0.027166,0.99397,0.019855,0.99195
0.010234,0.95232,0.027174,0.99398,0.019861,0.99192
0.010237,0.95229,0.027181,0.99399,0.019867,0.99188
0.01024,0.95226,0.027189,0.994,0.019872,0.99184
0.010243,0.95222,0.027197,0.994,0.019878,0.9918
0.010246,0.95219,0.027205,0.99401,0.019884,0.99177
0.010248,0.95216,0.027212,0.99402,0.019889,0.99173
0.010251,0.95213,0.02722,0.99402,0.019895,0.99169
0.010254,0.95209,0.027228,0.99402,0.019901,0.99165
0.010257,0.95206,0.027236,0.99403,0.019907,0.99162
0.01026,0.95203,0.027244,0.99403,0.019912,0.99158
0.010263,0.952,0.027251,0.99403,0.019918,0.99154
0.010266,0.95197,0.027259,0.99404,0.019924,0.9915
0.010269,0.95193,0.027267,0.99404,0.019929,0.99146
0.010272,0.9519,0.027275,0.99404,0.019935,0.99142
0.010275,0.95187,0.027282,0.99404,0.019941,0.99139
0.010278,0.95184,0.02729,0.99404,0.019946,0.99135
0.010281,0.95181,0.027298,0.99404,0.019952,0.99131
0.010284,0.95178,0.027306,0.99403,0.019958,0.99127
0.010287,0.95175,0.027314,0.99403,0.019963,0.99123
0.010289,0.95172,0.027321,0.99403,0.019969,0.99119
0.010292,0.95169,0.027329,0.99403,0.019975,0.99115
0.010295,0.95166,0.027337,0.99402,0.01998,0.99111
0.010298,0.95163,0.027345,0.99402,0.019986,0.99107
0.010301,0.9516,0.027353,0.99401,0.019992,0.99103
0.010304,0.95157,0.02736,0.99401,0.019997,0.99099
0.010307,0.95154,0.027368,0.994,0.020003,0.99094
0.01031,0.95151,0.027376,0.99399,0.020009,0.9909
0.010313,0.95148,0.027384,0.99399,0.020015,0.99086
0.010316,0.95146,0.027391,0.99398,0.02002,0.99082
0.010319,0.95143,0.027399,0.99397,0.020026,0.99078
0.010322,0.9514,0.027407,0.99396,0.020032,0.99074
0.010325,0.95137,0.027415,0.99395,0.020037,0.9907
0.010328,0.95134,0.027423,0.99394,0.020043,0.99065
0.01033,0.95132,0.02743,0.99393,0.020049,0.99061
0.010333,0.95129,0.027438,0.99392,0.020054,0.99057
0.010336,0.95126,0.027446,0.99391,0.02006,0.99053
0.010339,0.95123,0.027454,0.9939,0.020066,0.99048
0.010342,0.95121,0.027461,0.99389,0.020071,0.99044
0.010345,0.95118,0.027469,0.99388,0.020077,0.9904
0.010348,0.95116,0.027477,0.99386,0.020083,0.99036
0.010351,0.95113,0.027485,0.99385,0.020088,0.99031
0.010354,0.9511,0.027493,0.99383,0.020094,0.99027
0.010357,0.95108,0.0275,0.99382,0.0201,0.99022
0.01036,0.95105,0.027508,0.9938,0.020106,0.99018
0.010363,0.95103,0.027516,0.99379,0.020111,0.99014
0.010366,0.951,0.027524,0.99377,0.020117,0.99009
0.010369,0.95098,0.027531,0.99375,0.020123,0.99005
0.010371,0.95095,0.027539,0.99373,0.020128,0.99
0.010374,0.95093,0.027547,0.99371,0.020134,0.98996
0.010377,0.9509,0.027555,0.9937,0.02014,0.98991
0.01038,0.95088,0.027563,0.99368,0.020145,0.98987
0.010383,0.95085,0.02757,0.99366,0.020151,0.98982
0.010386,0.95083,0.027578,0.99363,0.020157,0.98977
0.010389,0.95081,0.027586,0.99361,0.020162,0.98973
0.010392,0.95078,0.027594,0.99359,0.020168,0.98968
0.010395,0.95076,0.027601,0.99357,0.020174,0.98964
0.010398,0.95074,0.027609,0.99354,0.020179,0.98959
0.010401,0.95071,0.027617,0.99352,0.020185,0.98954
0.010404,0.95069,0.027625,0.9935,0.020191,0.9895
0.010407,0.95067,0.027633,0.99347,0.020197,0.98945
0.01041,0.95064,0.02764,0.99345,0.020202,0.9894
0.010413,0.95062,0.027648,0.99342,0.020208,0.98936
0.010415,0.9506,0.027656,0.99339,0.020214,0.98931
0.010418,0.95058,0.027664,0.99337,0.020219,0.98926
0.010421,0.95056,0.027671,0.99334,0.020225,0.98921
0.010424,0.95053,0.027679,0.99331,0.020231,0.98916
0.010427,0.95051,0.027687,0.99328,0.020236,0.98912
0.01043,0.95049,0.027695,0.99325,0.020242,0.98907
0.010433,0.95047,0.027703,0.99322,0.020248,0.98902
0.010436,0.95045,0.02771,0.99319,0.020253,0.98897
0.010439,0.95043,0.027718,0.99316,0.020259,0.98892
0.010442,0.95041,0.027726,0.99313,0.020265,0.98887
0.010445,0.95039,0.027734,0.9931,0.02027,0.98882
0.010448,0.95037,0.027741,0.99307,0.020276,0.98877
0.010451,0.95035,0.027749,0.99303,0.020282,0.98872
0.010454,0.95033,0.027757,0.993,0.020287,0.98867
0.010456,0.95031,0.027765,0.99297,0.020293,0.98862
0.010459,0.95029,0.027773,0.99293,0.020299,0.98857
0.010462,0.95027,0.02778,0.9929,0.020305,0.98852
0.010465,0.95025,0.027788,0.99286,0.02031,0.98847
0.010468,0.95023,0.027796,0.99282,0.020316,0.98841
0.010471,0.95021,0.027804,0.99279,0.020322,0.98836
0.010474,0.95019,0.027811,0.99275,0.020327,0.98831
0.010477,0.95018,0.027819,0.99271,0.020333,0.98826
0.01048,0.95016,0.027827,0.99267,0.020339,0.98821
0.010483,0.95014,0.027835,0.99263,0.020344,0.98815
0.010486,0.95012,0.027843,0.99259,0.02035,0.9881
0.010489,0.9501,0.02785,0.99255,0.020356,0.98805
0.010492,0.95009,0.027858,0.99251,0.020361,0.98799
0.010495,0.95007,0.027866,0.99247,0.020367,0.98794
0.010497,0.95005,0.027874,0.99243,0.020373,0.98789
0.0105,0.95004,0.027882,0.99239,0.020378,0.98784
0.010503,0.95002,0.027889,0.99234,0.020384,0.98778
0.010506,0.95,0.027897,0.9923,0.02039,0.98773
0.010509,0.94999,0.027905,0.99225,0.020396,0.98767
0.010512,0.94997,0.027913,0.99221,0.020401,0.98762
0.010515,0.94996,0.02792,0.99216,0.020407,0.98757
0.010518,0.94994,0.027928,0.99212,0.020413,0.98751
0.010521,0.94992,0.027936,0.99207,0.020418,0.98746
0.010524,0.94991,0.027944,0.99202,0.020424,0.9874
0.010527,0.94989,0.027952,0.99198,0.02043,0.98735
0.01053,0.94988,0.027959,0.99193,0.020435,0.98729
0.010533,0.94987,0.027967,0.99188,0.020441,0.98724
0.010536,0.94985,0.027975,0.99183,0.020447,0.98718
0.010538,0.94984,0.027983,0.99178,0.020452,0.98712
0.010541,0.94982,0.02799,0.99173,0.020458,0.98707
0.010544,0.94981,0.027998,0.99168,0.020464,0.98701
0.010547,0.9498,0.028006,0.99163,0.020469,0.98695
0.01055,0.94978,0.028014,0.99158,0.020475,0.9869
0.010553,0.94977,0.028022,0.99153,0.020481,0.98684
0.010556,0.94976,0.028029,0.99147,0.020486,0.98679
0.010559,0.94974,0.028037,0.99142,0.020492,0.98673
0.010562,0.94973,0.028045,0.99137,0.020498,0.98667
0.010565,0.94972,0.028053,0.99131,0.020504,0.98661
0.010568,0.94971,0.02806,0.99126,0.020509,0.98656
0.010571,0.94969,0.028068,0.99121,0.020515,0.9865
0.010574,0.94968,0.028076,0.99115,0.020521,0.98644
0.010577,0.94967,0.028084,0.99109,0.020526,0.98638
0.01058,0.94966,0.028092,0.99104,0.020532,0.98632
0.010582,0.94965,0.028099,0.99098,0.020538,0.98626
0.010585,0.94964,0.028107,0.99092,0.020543,0.9862
0.010588,0.94962,0.028115,0.99086,0.020549,0.98614
0.010591,0.94961,0.028123,0.99081,0.020555,0.98609
0.010594,0.9496,0.02813,0.99075,0.02056,0.98603
0.010597,0.94959,0.028138,0.99069,0.020566,0.98596
0.0106,0.94958,0.028146,0.99063,0.020572,0.98591
0.010603,0.94957,0.028154,0.99057,0.020577,0.98585
0.010606,0.94956,0.028162,0.9905,0.020583,0.98578
0.010609,0.94955,0.028169,0.99044,0.020589,0.98572
0.010612,0.94954,0.028177,0.99038,0.020595,0.98566
0.010615,0.94953,0.028185,0.99032,0.0206,0.9856
0.010618,0.94952,0.028193,0.99026,0.020606,0.98554
0.010621,0.94951,0.0282,0.99019,0.020612,0.98547
0.010623,0.94951,0.028208,0.99013,0.020617,0.98541
0.010626,0.9495,0.028216,0.99006,0.020623,0.98535
0.010629,0.94949,0.028224,0.99,0.020629,0.98528
0.010632,0.94948,0.028232,0.98993,0.020634,0.98522
0.010635,0.94947,0.028239,0.98987,0.02064,0.98516
0.010638,0.94947,0.028247,0.9898,0.020646,0.98509
0.010641,0.94946,0.028255,0.98974,0.020651,0.98503
0.010644,0.94945,0.028263,0.98967,0.020657,0.98497
0.010647,0.94944,0.02827,0.9896,0.020663,0.9849
0.01065,0.94944,0.028278,0.98953,0.020668,0.98484
0.010653,0.94943,0.028286,0.98946,0.020674,0.98477
0.010656,0.94942,0.028294,0.98939,0.02068,0.98471
0.010659,0.94942,0.028302,0.98932,0.020685,0.98464
0.010662,0.94941,0.028309,0.98925,0.020691,0.98458
0.010664,0.9494,0.028317,0.98918,0.020697,0.98451
0.010667,0.9494,0.028325,0.98911,0.020703,0.98445
0.01067,0.94939,0.028333,0.98904,0.020708,0.98438
0.010673,0.94938,0.02834,0.98897,0.020714,0.98431
0.010676,0.94938,0.028348,0.9889,0.02072,0.98425
0.010679,0.94937,0.028356,0.98883,0.020725,0.98418
0.010682,0.94937,0.028364,0.98875,0.020731,0.98412
0.010685,0.94936,0.028372,0.98868,0.020737,0.98405
0.010688,0.94936,0.028379,0.98861,0.020742,0.98398
0.010691,0.94935,0.028387,0.98853,0.020748,0.98392
0.010694,0.94935,0.028395,0.98846,0.020754,0.98385
0.010697,0.94934,0.028403,0.98838,0.020759,0.98378
0.0107,0.94934,0.028411,0.9883,0.020765,0.98371
0.010703,0.94933,0.028418,0.98823,0.020771,0.98364
0.010705,0.94933,0.028426,0.98815,0.020776,0.98358
0.010708,0.94932,0.028434,0.98807,0.020782,0.98351
0.010711,0.94932,0.028442,0.98799,0.020788,0.98344
0.010714,0.94932,0.028449,0.98792,0.020794,0.98337
0.010717,0.94931,0.028457,0.98784,0.020799,0.9833
0.01072,0.94931,0.028465,0.98776,0.020805,0.98324
0.010723,0.94931,0.028473,0.98768,0.020811,0.98317
0.010726,0.9493,0.028481,0.9876,0.020816,0.9831
0.010729,0.9493,0.028488,0.98752,0.020822,0.98303
0.010732,0.9493,0.028496,0.98744,0.020828,0.98296
0.010735,0.94929,0.028504,0.98736,0.020833,0.98289
0.010738,0.94929,0.028512,0.98728,0.020839,0.98283
0.010741,0.94929,0.028519,0.9872,0.020845,0.98276
0.010744,0.94929,0.028527,0.98712,0.02085,0.98269
0.010747,0.94929,0.028535,0.98703,0.020856,0.98262
0.010749,0.94928,0.028543,0.98695,0.020862,0.98255
0.010752,0.94928,0.028551,0.98687,0.020867,0.98248
0.010755,0.94928,0.028558,0.98678,0.020873,0.98241
0.010758,0.94928,0.028566,0.9867,0.020879,0.98234
0.010761,0.94928,0.028574,0.98662,0.020885,0.98227
0.010764,0.94928,0.028582,0.98653,0.02089,0.9822
0.010767,0.94928,0.028589,0.98645,0.020896,0.98213
0.01077,0.94928,0.028597,0.98636,0.020902,0.98206
0.010773,0.94928,0.028605,0.98628,0.020907,0.98199
0.010776,0.94928,0.028613,0.98619,0.020913,0.98191
0.010779,0.94928,0.028621,0.9861,0.020919,0.98184
0.010782,0.94928,0.028628,0.98602,0.020924,0.98177
0.010785,0.94928,0.028636,0.98593,0.02093,0.9817
0.010788,0.94928,0.028644,0.98584,0.020936,0.98163
0.01079,0.94928,0.028652,0.98575,0.020941,0.98156
0.010793,0.94928,0.028659,0.98567,0.020947,0.98148
0.010796,0.94928,0.028667,0.98558,0.020953,0.98141
0.010799,0.94928,0.028675,0.98549,0.020958,0.98134
0.010802,0.94928,0.028683,0.9854,0.020964,0.98127
0.010805,0.94929,0.028691,0.98531,0.02097,0.9812
0.010808,0.94929,0.028698,0.98522,0.020975,0.98112
0.010811,0.94929,0.028706,0.98513,0.020981,0.98105
0.010814,0.94929,0.028714,0.98504,0.020987,0.98098
0.010817,0.94929,0.028722,0.98495,0.020993,0.9809
0.01082,0.9493,0.028729,0.98485,0.020998,0.98083
0.010823,0.9493,0.028737,0.98476,0.021004,0.98076
0.010826,0.9493,0.028745,0.98467,0.02101,0.98068
0.010829,0.94931,0.028753,0.98457,0.021015,0.98061
0.010831,0.94931,0.028761,0.98448,0.021021,0.98053
0.010834,0.94931,0.028768,0.98438,0.021027,0.98046
0.010837,0.94932,0.028776,0.98429,0.021032,0.98039
0.01084,0.94932,0.028784,0.9842,0.021038,0.98031
0.010843,0.94932,0.028792,0.9841,0.021044,0.98024
0.010846,0.94933,0.028799,0.98401,0.021049,0.98016
0.010849,0.94933,0.028807,0.98391,0.021055,0.98009
0.010852,0.94934,0.028815,0.98381,0.021061,0.98001
0.010855,0.94934,0.028823,0.98372,0.021066,0.97994
0.010858,0.94934,0.028831,0.98362,0.021072,0.97986
0.010861,0.94935,0.028838,0.98352,0.021078,0.97979
0.010864,0.94935,0.028846,0.98342,0.021084,0.97971
0.010867,0.94936,0.028854,0.98333,0.021089,0.97964
0.01087,0.94936,0.028862,0.98323,0.021095,0.97956
0.010872,0.94937,0.028869,0.98313,0.021101,0.97948
0.010875,0.94938,0.028877,0.98303,0.021106,0.9794
0.010878,0.94938,0.028885,0.98293,0.021112,0.97933
0.010881,0.94939,0.028893,0.98283,0.021118,0.97925
0.010884,0.94939,0.028901,0.98273,0.021123,0.97917
0.010887,0.9494,0.028908,0.98263,0.021129,0.97909
0.01089,0.94941,0.028916,0.98253,0.021135,0.97901
0.010893,0.94941,0.028924,0.98243,0.02114,0.97893
0.010896,0.94942,0.028932,0.98233,0.021146,0.97886
0.010899,0.94943,0.02894,0.98223,0.021152,0.97878
0.010902,0.94943,0.028947,0.98213,0.021157,0.9787
0.010905,0.94944,0.028955,0.98203,0.021163,0.97862
0.010908,0.94945,0.028963,0.98193,0.021169,0.97854
0.010911,0.94945,0.028971,0.98182,0.021174,0.97846
0.010914,0.94946,0.028978,0.98172,0.02118,0.97837
0.010916,0.94947,0.028986,0.98162,0.021186,0.97829
0.010919,0.94948,0.028994,0.98152,0.021192,0.97821
0.010922,0.94949,0.029002,0.98141,0.021197,0.97813
0.010925,0.94949,0.02901,0.98131,0.021203,0.97805
0.010928,0.9495,0.029017,0.98121,0.021209,0.97797
0.010931,0.94951,0.029025,0.9811,0.021214,0.97789
0.010934,0.94952,0.029033,0.981,0.02122,0.97781
0.010937,0.94953,0.029041,0.98089,0.021226,0.97772
0.01094,0.94954,0.029048,0.98079,0.021231,0.97764
0.010943,0.94955,0.029056,0.98068,0.021237,0.97756
0.010946,0.94955,0.029064,0.98057,0.021243,0.97748
0.010949,0.94956,0.029072,0.98047,0.021248,0.97739
0.010952,0.94957,0.02908,0.98036,0.021254,0.97731
0.010955,0.94958,0.029087,0.98026,0.02126,0.97723
0.010957,0.94959,0.029095,0.98015,0.021265,0.97714
0.01096,0.9496,0.029103,0.98004,0.021271,0.97706
0.010963,0.94961,0.029111,0.97993,0.021277,0.97697
0.010966,0.94962,0.029118,0.97983,0.021283,0.97689
0.010969,0.94963,0.029126,0.97972,0.021288,0.9768
0.010972,0.94964,0.029134,0.97961,0.021294,0.97672
0.010975,0.94966,0.029142,0.9795,0.0213,0.97663
0.010978,0.94967,0.02915,0.9794,0.021305,0.97655
0.010981,0.94968,0.029157,0.97929,0.021311,0.97646
0.010984,0.94969,0.029165,0.97918,0.021317,0.97638
0.010987,0.9497,0.029173,0.97907,0.021322,0.97629
0.01099,0.94971,0.029181,0.97896,0.021328,0.97621
0.010993,0.94972,0.029188,0.97885,0.021334,0.97612
0.010996,0.94973,0.029196,0.97874,0.021339,0.97604
0.010998,0.94975,0.029204,0.97864,0.021345,0.97596
0.011001,0.94976,0.029212,0.97853,0.021351,0.97587
0.011004,0.94977,0.02922,0.97842,0.021356,0.97579
0.011007,0.94978,0.029227,0.97831,0.021362,0.9757
0.01101,0.9498,0.029235,0.9782,0.021368,0.97562
0.011013,0.94981,0.029243,0.97809,0.021373,0.97553
0.011016,0.94982,0.029251,0.97798,0.021379,0.97545
0.011019,0.94983,0.029258,0.97787,0.021385,0.97536
0.011022,0.94985,0.029266,0.97776,0.021391,0.97528
0.011025,0.94986,0.029274,0.97765,0.021396,0.97519
0.011028,0.94987,0.029282,0.97754,0.021402,0.97511
0.011031,0.94989,0.02929,0.97743,0.021408,0.97502
0.011034,0.9499,0.029297,0.97731,0.021413,0.97493
0.011037,0.94992,0.029305,0.9772,0.021419,0.97485
0.011039,0.94993,0.029313,0.97709,0.021425,0.97476
0.011042,0.94994,0.029321,0.97698,0.02143,0.97468
0.011045,0.94996,0.029328,0.97687,0.021436,0.97459
0.011048,0.94997,0.029336,0.97676,0.021442,0.9745
0.011051,0.94999,0.029344,0.97665,0.021447,0.97442
0.011054,0.95,0.029352,0.97653,0.021453,0.97433
0.011057,0.95002,0.02936,0.97642,0.021459,0.97424
0.01106,0.95003,0.029367,0.97631,0.021464,0.97416
0.011063,0.95005,0.029375,0.97619,0.02147,0.97407
0.011066,0.95006,0.029383,0.97608,0.021476,0.97399
0.011069,0.95008,0.029391,0.97597,0.021482,0.9739
0.011072,0.95009,0.029398,0.97586,0.021487,0.97381
0.011075,0.95011,0.029406,0.97574,0.021493,0.97372
0.011078,0.95012,0.029414,0.97563,0.021499,0.97364
0.011081,0.95014,0.029422,0.97552,0.021504,0.97355
0.011083,0.95016,0.02943,0.97541,0.02151,0.97346
0.011086,0.95017,0.029437,0.97529,0.021516,0.97338
0.011089,0.95019,0.029445,0.97518,0.021521,0.97329
0.011092,0.95021,0.029453,0.97507,0.021527,0.9732
0.011095,0.95022,0.029461,0.97496,0.021533,0.97312
0.011098,0.95024,0.029469,0.97484,0.021538,0.97303
0.011101,0.95026,0.029476,0.97473,0.021544,0.97295
0.011104,0.95027,0.029484,0.97462,0.02155,0.97286
0.011107,0.95029,0.029492,0.9745,0.021555,0.97277
0.01111,0.95031,0.0295,0.97439,0.021561,0.97269
0.011113,0.95032,0.029507,0.97428,0.021567,0.9726
0.011116,0.95034,0.029515,0.97416,0.021573,0.97251
0.011119,0.95036,0.029523,0.97405,0.021578,0.97242
0.011122,0.95038,0.029531,0.97394,0.021584,0.97234
0.011124,0.95039,0.029539,0.97382,0.02159,0.97225
0.011127,0.95041,0.029546,0.97371,0.021595,0.97216
0.01113,0.95043,0.029554,0.9736,0.021601,0.97207
0.011133,0.95045,0.029562,0.97348,0.021607,0.97199
0.011136,0.95047,0.02957,0.97337,0.021612,0.9719
0.011139,0.95049,0.029577,0.97325,0.021618,0.97181
0.011142,0.9505,0.029585,0.97314,0.021624,0.97172
0.011145,0.95052,0.029593,0.97302,0.021629,0.97163
0.011148,0.95054,0.029601,0.97291,0.021635,0.97154
0.011151,0.95056,0.029609,0.97279,0.021641,0.97146
0.011154,0.95058,0.029616,0.97268,0.021646,0.97137
0.011157,0.9506,0.029624,0.97256,0.021652,0.97128
0.01116,0.95062,0.029632,0.97245,0.021658,0.97119
0.011163,0.95064,0.02964,0.97233,0.021663,0.9711
0.011165,0.95066,0.029647,0.97222,0.021669,0.97101
0.011168,0.95068,0.029655,0.97211,0.021675,0.97092
0.011171,0.9507,0.029663,0.97199,0.021681,0.97083
0.011174,0.95072,0.029671,0.97188,0.021686,0.97074
0.011177,0.95074,0.029679,0.97177,0.021692,0.97065
0.01118,0.95076,0.029686,0.97165,0.021698,0.97056
0.011183,0.95078,0.029694,0.97154,0.021703,0.97047
0.011186,0.9508,0.029702,0.97142,0.021709,0.97038
0.011189,0.95082,0.02971,0.97131,0.021715,0.97029
0.011192,0.95084,0.029717,0.9712,0.02172,0.9702
0.011195,0.95086,0.029725,0.97108,0.021726,0.97011
0.011198,0.95088,0.029733,0.97097,0.021732,0.97001
0.011201,0.9509,0.029741,0.97086,0.021737,0.96992
0.011204,0.95092,0.029749,0.97074,0.021743,0.96983
0.011206,0.95094,0.029756,0.97063,0.021749,0.96974
0.011209,0.95096,0.029764,0.97052,0.021754,0.96964
0.011212,0.95098,0.029772,0.9704,0.02176,0.96955
0.011215,0.951,0.02978,0.97029,0.021766,0.96946
0.011218,0.95102,0.029787,0.97018,0.021772,0.96937
0.011221,0.95105,0.029795,0.97007,0.021777,0.96928
0.011224,0.95107,0.029803,0.96995,0.021783,0.96918
0.011227,0.95109,0.029811,0.96984,0.021789,0.96909
0.01123,0.95111,0.029819,0.96973,0.021794,0.969
0.011233,0.95113,0.029826,0.96962,0.0218,0.96891
0.011236,0.95115,0.029834,0.9695,0.021806,0.96881
0.011239,0.95118,0.029842,0.96939,0.021811,0.96872
0.011242,0.9512,0.02985,0.96928,0.021817,0.96863
0.011245,0.95122,0.029857,0.96916,0.021823,0.96854
0.011248,0.95124,0.029865,0.96905,0.021828,0.96845
0.01125,0.95127,0.029873,0.96894,0.021834,0.96836
0.011253,0.95129,0.029881,0.96882,0.02184,0.96827
0.011256,0.95131,0.029889,0.96871,0.021845,0.96818
0.011259,0.95134,0.029896,0.9686,0.021851,0.96809
0.011262,0.95136,0.029904,0.96849,0.021857,0.968
0.011265,0.95138,0.029912,0.96838,0.021862,0.96791
0.011268,0.9514,0.02992,0.96826,0.021868,0.96782
0.011271,0.95143,0.029927,0.96815,0.021874,0.96773
0.011274,0.95145,0.029935,0.96804,0.02188,0.96764
0.011277,0.95148,0.029943,0.96793,0.021885,0.96755
0.01128,0.9515,0.029951,0.96782,0.021891,0.96746
0.011283,0.95152,0.029959,0.96771,0.021897,0.96737
0.011286,0.95155,0.029966,0.9676,0.021902,0.96728
0.011289,0.95157,0.029974,0.96749,0.021908,0.96719
0.011291,0.95159,0.029982,0.96738,0.021914,0.9671
0.011294,0.95162,0.02999,0.96727,0.021919,0.96701
0.011297,0.95164,0.029998,0.96716,0.021925,0.96692
0.0113,0.95167,0.030005,0.96705,0.021931,0.96684
0.011303,0.95169,0.030013,0.96694,0.021936,0.96675
0.011306,0.95172,0.030021,0.96683,0.021942,0.96666
0.011309,0.95174,0.030029,0.96672,0.021948,0.96657
0.011312,0.95177,0.030036,0.96661,0.021953,0.96649
0.011315,0.95179,0.030044,0.9665,0.021959,0.9664
0.011318,0.95182,0.030052,0.9664,0.021965,0.96631
0.011321,0.95184,0.03006,0.96629,0.021971,0.96623
0.011324,0.95187,0.030068,0.96618,0.021976,0.96614
0.011327,0.95189,0.030075,0.96607,0.021982,0.96605
0.01133,0.95192,0.030083,0.96596,0.021988,0.96596
0.011332,0.95194,0.030091,0.96586,0.021993,0.96588
0.011335,0.95197,0.030099,0.96575,0.021999,0.96579
0.011338,0.95199,0.030106,0.96564,0.022005,0.9657
0.011341,0.95202,0.030114,0.96553,0.02201,0.96561
0.011344,0.95205,0.030122,0.96543,0.022016,0.96553
0.011347,0.95207,0.03013,0.96532,0.022022,0.96544
0.01135,0.9521,0.030138,0.96521,0.022027,0.96536
0.011353,0.95212,0.030145,0.96511,0.022033,0.96527
0.011356,0.95215,0.030153,0.965,0.022039,0.96518
0.011359,0.95218,0.030161,0.96489,0.022044,0.9651
0.011362,0.9522,0.030169,0.96479,0.02205,0.96501
0.011365,0.95223,0.030176,0.96468,0.022056,0.96492
0.011368,0.95226,0.030184,0.96457,0.022061,0.96484
0.011371,0.95228,0.030192,0.96447,0.022067,0.96475
0.011373,0.95231,0.0302,0.96436,0.022073,0.96467
0.011376,0.95234,0.030208,0.96426,0.022079,0.96458
0.011379,0.95236,0.030215,0.96416,0.022084,0.96449
0.011382,0.95239,0.030223,0.96405,0.02209,0.96441
0.011385,0.95242,0.030231,0.96395,0.022096,0.96432
0.011388,0.95245,0.030239,0.96385,0.022101,0.96424
0.011391,0.95247,0.030246,0.96374,0.022107,0.96416
0.011394,0.9525,0.030254,0.96364,0.022113,0.96407
0.011397,0.95253,0.030262,0.96354,0.022118,0.96399
0.0114,0.95256,0.03027,0.96344,0.022124,0.9639
0.011403,0.95259,0.030278,0.96333,0.02213,0.96382
0.011406,0.95261,0.030285,0.96323,0.022135,0.96373
0.011409,0.95264,0.030293,0.96313,0.022141,0.96365
0.011412,0.95267,0.030301,0.96303,0.022147,0.96357
0.011415,0.9527,0.030309,0.96293,0.022152,0.96348
0.011417,0.95273,0.030316,0.96283,0.022158,0.9634
0.01142,0.95275,0.030324,0.96273,0.022164,0.96331
0.011423,0.95278,0.030332,0.96263,0.02217,0.96323
0.011426,0.95281,0.03034,0.96253,0.022175,0.96314
0.011429,0.95284,0.030348,0.96244,0.022181,0.96306
0.011432,0.95287,0.030355,0.96234,0.022187,0.96297
0.011435,0.9529,0.030363,0.96224,0.022192,0.96289
0.011438,0.95293,0.030371,0.96214,0.022198,0.96281
0.011441,0.95296,0.030379,0.96205,0.022204,0.96272
0.011444,0.95299,0.030386,0.96195,0.022209,0.96264
0.011447,0.95301,0.030394,0.96185,0.022215,0.96255
0.01145,0.95304,0.030402,0.96176,0.022221,0.96247
0.011453,0.95307,0.03041,0.96166,0.022226,0.96239
0.011456,0.9531,0.030418,0.96156,0.022232,0.9623
0.011458,0.95313,0.030425,0.96147,0.022238,0.96222
0.011461,0.95316,0.030433,0.96137,0.022243,0.96214
0.011464,0.95319,0.030441,0.96128,0.022249,0.96205
0.011467,0.95322,0.030449,0.96118,0.022255,0.96197
0.01147,0.95325,0.030456,0.96109,0.022261,0.96189
0.011473,0.95328,0.030464,0.961,0.022266,0.9618
0.011476,0.95331,0.030472,0.9609,0.022272,0.96172
0.011479,0.95335,0.03048,0.96081,0.022278,0.96164
0.011482,0.95338,0.030488,0.96072,0.022283,0.96155
0.011485,0.95341,0.030495,0.96063,0.022289,0.96147
0.011488,0.95344,0.030503,0.96053,0.022295,0.96138
0.011491,0.95347,0.030511,0.96044,0.0223,0.9613
0.011494,0.9535,0.030519,0.96035,0.022306,0.96122
0.011497,0.95353,0.030527,0.96026,0.022312,0.96113
0.011499,0.95356,0.030534,0.96017,0.022317,0.96105
0.011502,0.95359,0.030542,0.96009,0.022323,0.96097
0.011505,0.95362,0.03055,0.96,0.022329,0.96088
0.011508,0.95365,0.030558,0.95991,0.022334,0.9608
0.011511,0.95368,0.030565,0.95982,0.02234,0.96072
0.011514,0.95371,0.030573,0.95973,0.022346,0.96064
0.011517,0.95374,0.030581,0.95965,0.022351,0.96055
0.01152,0.95378,0.030589,0.95956,0.022357,0.96047
0.011523,0.95381,0.030597,0.95947,0.022363,0.96039
0.011526,0.95384,0.030604,0.95939,0.022369,0.96031
0.011529,0.95387,0.030612,0.9593,0.022374,0.96023
0.011532,0.9539,0.03062,0.95922,0.02238,0.96015
0.011535,0.95393,0.030628,0.95913,0.022386,0.96007
0.011538,0.95396,0.030635,0.95905,0.022391,0.96
0.01154,0.95399,0.030643,0.95897,0.022397,0.95992
0.011543,0.95403,0.030651,0.95888,0.022403,0.95984
0.011546,0.95406,0.030659,0.9588,0.022408,0.95976
0.011549,0.95409,0.030667,0.95872,0.022414,0.95968
0.011552,0.95412,0.030674,0.95864,0.02242,0.9596
0.011555,0.95415,0.030682,0.95856,0.022425,0.95953
0.011558,0.95419,0.03069,0.95848,0.022431,0.95945
0.011561,0.95422,0.030698,0.9584,0.022437,0.95937
0.011564,0.95425,0.030705,0.95832,0.022442,0.9593
0.011567,0.95428,0.030713,0.95824,0.022448,0.95922
0.01157,0.95431,0.030721,0.95816,0.022454,0.95914
0.011573,0.95435,0.030729,0.95808,0.02246,0.95907
0.011576,0.95438,0.030737,0.958,0.022465,0.95899
0.011579,0.95441,0.030744,0.95792,0.022471,0.95892
0.011582,0.95444,0.030752,0.95784,0.022477,0.95884
0.011584,0.95447,0.03076,0.95777,0.022482,0.95877
0.011587,0.95451,0.030768,0.95769,0.022488,0.9587
0.01159,0.95454,0.030775,0.95761,0.022494,0.95862
0.011593,0.95457,0.030783,0.95754,0.022499,0.95855
0.011596,0.9546,0.030791,0.95746,0.022505,0.95847
0.011599,0.95464,0.030799,0.95739,0.022511,0.9584
0.011602,0.95467,0.030807,0.95731,0.022516,0.95833
0.011605,0.9547,0.030814,0.95724,0.022522,0.95826
0.011608,0.95474,0.030822,0.95717,0.022528,0.95818
0.011611,0.95477,0.03083,0.95709,0.022533,0.95811
0.011614,0.9548,0.030838,0.95702,0.022539,0.95804
0.011617,0.95483,0.030845,0.95695,0.022545,0.95796
0.01162,0.95487,0.030853,0.95688,0.02255,0.95789
0.011623,0.9549,0.030861,0.9568,0.022556,0.95782
0.011625,0.95493,0.030869,0.95673,0.022562,0.95775
0.011628,0.95497,0.030877,0.95666,0.022568,0.95768
0.011631,0.955,0.030884,0.95659,0.022573,0.95761
0.011634,0.95503,0.030892,0.95653,0.022579,0.95754
0.011637,0.95507,0.0309,0.95646,0.022585,0.95747
0.01164,0.9551,0.030908,0.95639,0.02259,0.9574
0.011643,0.95513,0.030915,0.95632,0.022596,0.95733
0.011646,0.95517,0.030923,0.95626,0.022602,0.95726
0.011649,0.9552,0.030931,0.95619,0.022607,0.95719
0.011652,0.95523,0.030939,0.95612,0.022613,0.95712
0.011655,0.95527,0.030947,0.95606,0.022619,0.95705
0.011658,0.9553,0.030954,0.95599,0.022624,0.95698
0.011661,0.95534,0.030962,0.95593,0.02263,0.95691
0.011664,0.95537,0.03097,0.95587,0.022636,0.95684
0.011666,0.95541,0.030978,0.9558,0.022641,0.95678
0.011669,0.95544,0.030985,0.95574,0.022647,0.95671
0.011672,0.95547,0.030993,0.95568,0.022653,0.95664
0.011675,0.95551,0.031001,0.95562,0.022659,0.95657
0.011678,0.95554,0.031009,0.95556,0.022664,0.95651
0.011681,0.95558,0.031017,0.95549,0.02267,0.95644
0.011684,0.95561,0.031024,0.95544,0.022676,0.95637
0.011687,0.95564,0.031032,0.95538,0.022681,0.95631
0.01169,0.95568,0.03104,0.95532,0.022687,0.95624
0.011693,0.95571,0.031048,0.95526,0.022693,0.95618
0.011696,0.95575,0.031056,0.9552,0.022698,0.95611
0.011699,0.95578,0.031063,0.95514,0.022704,0.95605
0.011702,0.95582,0.031071,0.95509,0.02271,0.95598
0.011705,0.95585,0.031079,0.95503,0.022715,0.95592
0.011707,0.95589,0.031087,0.95498,0.022721,0.95585
0.01171,0.95592,0.031094,0.95492,0.022727,0.95579
0.011713,0.95596,0.031102,0.95487,0.022732,0.95572
0.011716,0.95599,0.03111,0.95482,0.022738,0.95566
0.011719,0.95603,0.031118,0.95476,0.022744,0.9556
0.011722,0.95606,0.031126,0.95471,0.022749,0.95553
0.011725,0.9561,0.031133,0.95466,0.022755,0.95547
0.011728,0.95613,0.031141,0.95461,0.022761,0.95541
0.011731,0.95617,0.031149,0.95456,0.022767,0.95534
0.011734,0.9562,0.031157,0.95451,0.022772,0.95528
0.011737,0.95624,0.031164,0.95446,0.022778,0.95522
0.01174,0.95627,0.031172,0.95441,0.022784,0.95516
0.011743,0.95631,0.03118,0.95436,0.022789,0.95509
0.011746,0.95634,0.031188,0.95431,0.022795,0.95503
0.011749,0.95638,0.031196,0.95427,0.022801,0.95497
0.011751,0.95641,0.031203,0.95422,0.022806,0.95491
0.011754,0.95645,0.031211,0.95417,0.022812,0.95485
0.011757,0.95649,0.031219,0.95413,0.022818,0.95479
0.01176,0.95652,0.031227,0.95408,0.022823,0.95473
0.011763,0.95656,0.031234,0.95404,0.022829,0.95467
0.011766,0.95659,0.031242,0.95399,0.022835,0.95461
0.011769,0.95663,0.03125,0.95395,0.02284,0.95455
0.011772,0.95666,0.031258,0.9539,0.022846,0.95449
0.011775,0.9567,0.031266,0.95386,0.022852,0.95443
0.011778,0.95674,0.031273,0.95381,0.022858,0.95437
0.011781,0.95677,0.031281,0.95377,0.022863,0.95431
0.011784,0.95681,0.031289,0.95373,0.022869,0.95426
0.011787,0.95684,0.031297,0.95369,0.022875,0.9542
0.01179,0.95688,0.031304,0.95365,0.02288,0.95414
0.011792,0.95692,0.031312,0.9536,0.022886,0.95408
0.011795,0.95695,0.03132,0.95356,0.022892,0.95403
0.011798,0.95699,0.031328,0.95353,0.022897,0.95397
0.011801,0.95703,0.031336,0.95349,0.022903,0.95392
0.011804,0.95706,0.031343,0.95345,0.022909,0.95386
0.011807,0.9571,0.031351,0.95341,0.022914,0.9538
0.01181,0.95714,0.031359,0.95337,0.02292,0.95375
0.011813,0.95717,0.031367,0.95334,0.022926,0.95369
0.011816,0.95721,0.031374,0.9533,0.022931,0.95364
0.011819,0.95725,0.031382,0.95327,0.022937,0.95359
0.011822,0.95728,0.03139,0.95323,0.022943,0.95353
0.011825,0.95732,0.031398,0.9532,0.022949,0.95348
0.011828,0.95736,0.031406,0.95316,0.022954,0.95342
0.011831,0.9574,0.031413,0.95313,0.02296,0.95337
0.011833,0.95743,0.031421,0.9531,0.022966,0.95332
0.011836,0.95747,0.031429,0.95306,0.022971,0.95327
0.011839,0.95751,0.031437,0.95303,0.022977,0.95322
0.011842,0.95755,0.031444,0.953,0.022983,0.95317
0.011845,0.95758,0.031452,0.95297,0.022988,0.95311
0.011848,0.95762,0.03146,0.95294,0.022994,0.95306
0.011851,0.95766,0.031468,0.95291,0.023,0.95301
0.011854,0.9577,0.031476,0.95288,0.023005,0.95296
0.011857,0.95774,0.031483,0.95285,0.023011,0.95292
0.01186,0.95778,0.031491,0.95283,0.023017,0.95287
0.011863,0.95781,0.031499,0.9528,0.023022,0.95282
0.011866,0.95785,0.031507,0.95277,0.023028,0.95277
0.011869,0.95789,0.031515,0.95275,0.023034,0.95272
0.011872,0.95793,0.031522,0.95272,0.023039,0.95267
0.011874,0.95797,0.03153,0.9527,0.023045,0.95263
0.011877,0.95801,0.031538,0.95267,0.023051,0.95258
0.01188,0.95805,0.031546,0.95265,0.023057,0.95253
0.011883,0.95809,0.031553,0.95263,0.023062,0.95249
0.011886,0.95812,0.031561,0.95261,0.023068,0.95244
0.011889,0.95816,0.031569,0.95258,0.023074,0.9524
0.011892,0.9582,0.031577,0.95256,0.023079,0.95235
0.011895,0.95824,0.031585,0.95254,0.023085,0.95231
0.011898,0.95828,0.031592,0.95252,0.023091,0.95226
0.011901,0.95832,0.0316,0.9525,0.023096,0.95222
0.011904,0.95836,0.031608,0.95248,0.023102,0.95217
0.011907,0.9584,0.031616,0.95247,0.023108,0.95213
0.01191,0.95844,0.031623,0.95245,0.023113,0.95209
0.011913,0.95848,0.031631,0.95243,0.023119,0.95205
0.011916,0.95852,0.031639,0.95242,0.023125,0.952
0.011918,0.95856,0.031647,0.9524,0.02313,0.95196
0.011921,0.9586,0.031655,0.95239,0.023136,0.95192
0.011924,0.95864,0.031662,0.95237,0.023142,0.95188
0.011927,0.95868,0.03167,0.95236,0.023148,0.95184
0.01193,0.95872,0.031678,0.95234,0.023153,0.9518
0.011933,0.95876,0.031686,0.95233,0.023159,0.95176
0.011936,0.9588,0.031693,0.95232,0.023165,0.95172
0.011939,0.95884,0.031701,0.95231,0.02317,0.95168
0.011942,0.95888,0.031709,0.9523,0.023176,0.95164
0.011945,0.95892,0.031717,0.95229,0.023182,0.9516
0.011948,0.95896,0.031725,0.95228,0.023187,0.95156
0.011951,0.959,0.031732,0.95227,0.023193,0.95152
0.011954,0.95904,0.03174,0.95226,0.023199,0.95148
0.011957,0.95908,0.031748,0.95225,0.023204,0.95144
0.011959,0.95912,0.031756,0.95224,0.02321,0.95141
0.011962,0.95916,0.031763,0.95224,0.023216,0.95137
0.011965,0.95921,0.031771,0.95223,0.023221,0.95133
0.011968,0.95925,0.031779,0.95223,0.023227,0.9513
0.011971,0.95929,0.031787,0.95222,0.023233,0.95126
0.011974,0.95933,0.031795,0.95222,0.023238,0.95123
0.011977,0.95937,0.031802,0.95221,0.023244,0.95119
0.01198,0.95941,0.03181,0.95221,0.02325,0.95116
0.011983,0.95946,0.031818,0.9522,0.023256,0.95112
0.011986,0.9595,0.031826,0.9522,0.023261,0.95109
0.011989,0.95954,0.031833,0.9522,0.023267,0.95106
0.011992,0.95958,0.031841,0.9522,0.023273,0.95102
0.011995,0.95962,0.031849,0.9522,0.023278,0.95099
0.011998,0.95966,0.031857,0.9522,0.023284,0.95096
0.012,0.95971,0.031865,0.9522,0.02329,0.95092
0.012003,0.95975,0.031872,0.9522,0.023295,0.95089
0.012006,0.95979,0.03188,0.9522,0.023301,0.95086
0.012009,0.95983,0.031888,0.9522,0.023307,0.95083
0.012012,0.95988,0.031896,0.95221,0.023312,0.9508
0.012015,0.95992,0.031903,0.95221,0.023318,0.95077
0.012018,0.95996,0.031911,0.95221,0.023324,0.95074
0.012021,0.96,0.031919,0.95222,0.023329,0.95071
0.012024,0.96005,0.031927,0.95222,0.023335,0.95068
0.012027,0.96009,0.031935,0.95223,0.023341,0.95065
0.01203,0.96013,0.031942,0.95223,0.023347,0.95062
0.012033,0.96017,0.03195,0.95224,0.023352,0.95059
0.012036,0.96022,0.031958,0.95225,0.023358,0.95056
0.012039,0.96026,0.031966,0.95225,0.023364,0.95053
0.012041,0.9603,0.031973,0.95226,0.023369,0.9505
0.012044,0.96035,0.031981,0.95227,0.023375,0.95047
0.012047,0.96039,0.031989,0.95228,0.023381,0.95045
0.01205,0.96044,0.031997,0.95229,0.023386,0.95042
0.012053,0.96048,0.032005,0.9523,0.023392,0.95039
0.012056,0.96052,0.032012,0.95231,0.023398,0.95037
0.012059,0.96057,0.03202,0.95232,0.023403,0.95034
0.012062,0.96061,0.032028,0.95234,0.023409,0.95031
0.012065,0.96066,0.032036,0.95235,0.023415,0.95029
0.012068,0.9607,0.032044,0.95236,0.02342,0.95026
0.012071,0.96075,0.032051,0.95237,0.023426,0.95024
0.012074,0.96079,0.032059,0.95239,0.023432,0.95021
0.012077,0.96083,0.032067,0.9524,0.023438,0.95019
0.01208,0.96088,0.032075,0.95242,0.023443,0.95016
0.012083,0.96092,0.032082,0.95243,0.023449,0.95014
0.012085,0.96097,0.03209,0.95245,0.023455,0.95012
0.012088,0.96102,0.032098,0.95247,0.02346,0.95009
0.012091,0.96106,0.032106,0.95249,0.023466,0.95007
0.012094,0.96111,0.032114,0.9525,0.023472,0.95005
0.012097,0.96115,0.032121,0.95252,0.023477,0.95002
0.0121,0.9612,0.032129,0.95254,0.023483,0.95
0.012103,0.96124,0.032137,0.95256,0.023489,0.94998
0.012106,0.96129,0.032145,0.95258,0.023494,0.94996
0.012109,0.96133,0.032152,0.9526,0.0235,0.94994
0.012112,0.96138,0.03216,0.95262,0.023506,0.94992
0.012115,0.96142,0.032168,0.95265,0.023511,0.9499
0.012118,0.96147,0.032176,0.95267,0.023517,0.94988
0.012121,0.96152,0.032184,0.95269,0.023523,0.94986
0.012124,0.96156,0.032191,0.95272,0.023528,0.94984
0.012126,0.96161,0.032199,0.95274,0.023534,0.94982
0.012129,0.96165,0.032207,0.95276,0.02354,0.9498
0.012132,0.9617,0.032215,0.95279,0.023546,0.94978
0.012135,0.96174,0.032222,0.95282,0.023551,0.94976
0.012138,0.96179,0.03223,0.95284,0.023557,0.94975
0.012141,0.96184,0.032238,0.95287,0.023563,0.94973
0.012144,0.96188,0.032246,0.9529,0.023568,0.94971
0.012147,0.96193,0.032254,0.95292,0.023574,0.94969
0.01215,0.96197,0.032261,0.95295,0.02358,0.94968
0.012153,0.96202,0.032269,0.95298,0.023585,0.94966
0.012156,0.96207,0.032277,0.95301,0.023591,0.94965
0.012159,0.96211,0.032285,0.95304,0.023597,0.94963
0.012162,0.96216,0.032292,0.95307,0.023602,0.94961
0.012165,0.96221,0.0323,0.9531,0.023608,0.9496
0.012167,0.96225,0.032308,0.95314,0.023614,0.94958
0.01217,0.9623,0.032316,0.95317,0.023619,0.94957
0.012173,0.96235,0.032324,0.9532,0.023625,0.94956
0.012176,0.96239,0.032331,0.95323,0.023631,0.94954
0.012179,0.96244,0.032339,0.95327,0.023637,0.94953
0.012182,0.96249,0.032347,0.9533,0.023642,0.94951
0.012185,0.96253,0.032355,0.95334,0.023648,0.9495
0.012188,0.96258,0.032362,0.95337,0.023654,0.94949
0.012191,0.96263,0.03237,0.95341,0.023659,0.94948
0.012194,0.96267,0.032378,0.95344,0.023665,0.94946
0.012197,0.96272,0.032386,0.95348,0.023671,0.94945
0.0122,0.96277,0.032394,0.95352,0.023676,0.94944
0.012203,0.96282,0.032401,0.95356,0.023682,0.94943
0.012206,0.96286,0.032409,0.9536,0.023688,0.94942
0.012208,0.96291,0.032417,0.95363,0.023693,0.94941
0.012211,0.96296,0.032425,0.95367,0.023699,0.9494
0.012214,0.963,0.032432,0.95371,0.023705,0.94939
0.012217,0.96305,0.03244,0.95375,0.02371,0.94938
0.01222,0.9631,0.032448,0.9538,0.023716,0.94937
0.012223,0.96314,0.032456,0.95384,0.023722,0.94936
0.012226,0.96319,0.032464,0.95388,0.023727,0.94935
0.012229,0.96324,0.032471,0.95392,0.023733,0.94934
0.012232,0.96329,0.032479,0.95396,0.023739,0.94933
0.012235,0.96333,0.032487,0.95401,0.023745,0.94932
0.012238,0.96338,0.032495,0.95405,0.02375,0.94932
0.012241,0.96343,0.032502,0.9541,0.023756,0.94931
0.012244,0.96348,0.03251,0.95414,0.023762,0.9493
0.012247,0.96352,0.032518,0.95419,0.023767,0.94929
0.01225,0.96357,0.032526,0.95423,0.023773,0.94929
0.012252,0.96362,0.032534,0.95428,0.023779,0.94928
0.012255,0.96367,0.032541,0.95433,0.023784,0.94927
0.012258,0.96372,0.032549,0.95437,0.02379,0.94927
0.012261,0.96376,0.032557,0.95442,0.023796,0.94926
0.012264,0.96381,0.032565,0.95447,0.023801,0.94926
0.012267,0.96386,0.032573,0.95452,0.023807,0.94925
0.01227,0.96391,0.03258,0.95457,0.023813,0.94925
0.012273,0.96396,0.032588,0.95462,0.023818,0.94924
0.012276,0.964,0.032596,0.95467,0.023824,0.94924
0.012279,0.96405,0.032604,0.95472,0.02383,0.94924
0.012282,0.9641,0.032611,0.95477,0.023836,0.94923
0.012285,0.96415,0.032619,0.95483,0.023841,0.94923
0.012288,0.9642,0.032627,0.95488,0.023847,0.94923
0.012291,0.96425,0.032635,0.95493,0.023853,0.94922
0.012293,0.9643,0.032643,0.95499,0.023858,0.94922
0.012296,0.96434,0.03265,0.95504,0.023864,0.94922
0.012299,0.96439,0.032658,0.95509,0.02387,0.94922
0.012302,0.96444,0.032666,0.95515,0.023875,0.94922
0.012305,0.96449,0.032674,0.95521,0.023881,0.94922
0.012308,0.96454,0.032681,0.95526,0.023887,0.94922
0.012311,0.96459,0.032689,0.95532,0.023892,0.94921
0.012314,0.96464,0.032697,0.95538,0.023898,0.94921
0.012317,0.96469,0.032705,0.95543,0.023904,0.94921
0.01232,0.96473,0.032713,0.95549,0.023909,0.94921
0.012323,0.96478,0.03272,0.95555,0.023915,0.94921
0.012326,0.96483,0.032728,0.95561,0.023921,0.94921
0.012329,0.96488,0.032736,0.95567,0.023926,0.94921
0.012332,0.96493,0.032744,0.95573,0.023932,0.94921
0.012334,0.96498,0.032751,0.95579,0.023938,0.94921
0.012337,0.96503,0.032759,0.95585,0.023944,0.94921
0.01234,0.96508,0.032767,0.95591,0.023949,0.94922
0.012343,0.96513,0.032775,0.95597,0.023955,0.94922
0.012346,0.96518,0.032783,0.95604,0.023961,0.94922
0.012349,0.96523,0.03279,0.9561,0.023966,0.94922
0.012352,0.96528,0.032798,0.95616,0.023972,0.94922
0.012355,0.96532,0.032806,0.95623,0.023978,0.94923
0.012358,0.96537,0.032814,0.95629,0.023983,0.94923
0.012361,0.96542,0.032821,0.95635,0.023989,0.94923
0.012364,0.96547,0.032829,0.95642,0.023995,0.94924
0.012367,0.96552,0.032837,0.95649,0.024,0.94924
0.01237,0.96557,0.032845,0.95655,0.024006,0.94924
0.012373,0.96562,0.032853,0.95662,0.024012,0.94925
0.012375,0.96567,0.03286,0.95669,0.024017,0.94925
0.012378,0.96572,0.032868,0.95675,0.024023,0.94926
0.012381,0.96577,0.032876,0.95682,0.024029,0.94926
0.012384,0.96582,0.032884,0.95689,0.024035,0.94927
0.012387,0.96588,0.032891,0.95696,0.02404,0.94927
0.01239,0.96593,0.032899,0.95703,0.024046,0.94928
0.012393,0.96598,0.032907,0.9571,0.024052,0.94929
0.012396,0.96603,0.032915,0.95717,0.024057,0.94929
0.012399,0.96608,0.032923,0.95724,0.024063,0.9493
0.012402,0.96613,0.03293,0.95732,0.024069,0.94931
0.012405,0.96618,0.032938,0.95739,0.024074,0.94931
0.012408,0.96623,0.032946,0.95746,0.02408,0.94932
0.012411,0.96628,0.032954,0.95753,0.024086,0.94933
0.012414,0.96633,0.032961,0.95761,0.024091,0.94934
0.012417,0.96639,0.032969,0.95768,0.024097,0.94935
0.012419,0.96644,0.032977,0.95775,0.024103,0.94935
0.012422,0.96649,0.032985,0.95783,0.024108,0.94936
0.012425,0.96654,0.032993,0.9579,0.024114,0.94937
0.012428,0.96659,0.033,0.95798,0.02412,0.94938
0.012431,0.96664,0.033008,0.95805,0.024126,0.94939
0.012434,0.96669,0.033016,0.95813,0.024131,0.9494
0.012437,0.96675,0.033024,0.9582,0.024137,0.94941
0.01244,0.9668,0.033031,0.95828,0.024143,0.94942
0.012443,0.96685,0.033039,0.95836,0.024148,0.94943
0.012446,0.9669,0.033047,0.95844,0.024154,0.94944
0.012449,0.96696,0.033055,0.95852,0.02416,0.94945
0.012452,0.96701,0.033063,0.95859,0.024165,0.94947
0.012455,0.96706,0.03307,0.95867,0.024171,0.94948
0.012458,0.96711,0.033078,0.95875,0.024177,0.94949
0.01246,0.96717,0.033086,0.95883,0.024182,0.9495
0.012463,0.96722,0.033094,0.95891,0.024188,0.94951
0.012466,0.96727,0.033102,0.95899,0.024194,0.94953
0.012469,0.96733,0.033109,0.95907,0.024199,0.94954
0.012472,0.96738,0.033117,0.95915,0.024205,0.94955
0.012475,0.96743,0.033125,0.95923,0.024211,0.94957
0.012478,0.96749,0.033133,0.95932,0.024216,0.94958
0.012481,0.96754,0.03314,0.9594,0.024222,0.94959
0.012484,0.96759,0.033148,0.95948,0.024228,0.94961
0.012487,0.96765,0.033156,0.95956,0.024234,0.94962
0.01249,0.9677,0.033164,0.95965,0.024239,0.94964
0.012493,0.96775,0.033172,0.95973,0.024245,0.94965
0.012496,0.96781,0.033179,0.95982,0.024251,0.94967
0.012499,0.96786,0.033187,0.9599,0.024256,0.94968
0.012501,0.96792,0.033195,0.95999,0.024262,0.9497
0.012504,0.96797,0.033203,0.96007,0.024268,0.94971
0.012507,0.96802,0.03321,0.96016,0.024273,0.94973
0.01251,0.96808,0.033218,0.96024,0.024279,0.94975
0.012513,0.96813,0.033226,0.96033,0.024285,0.94976
0.012516,0.96819,0.033234,0.96042,0.02429,0.94978
0.012519,0.96824,0.033242,0.9605,0.024296,0.9498
0.012522,0.9683,0.033249,0.96059,0.024302,0.94981
0.012525,0.96835,0.033257,0.96068,0.024307,0.94983
0.012528,0.9684,0.033265,0.96077,0.024313,0.94985
0.012531,0.96846,0.033273,0.96086,0.024319,0.94987
0.012534,0.96851,0.03328,0.96095,0.024325,0.94989
0.012537,0.96857,0.033288,0.96104,0.02433,0.9499
0.01254,0.96862,0.033296,0.96113,0.024336,0.94992
0.012542,0.96868,0.033304,0.96122,0.024342,0.94994
0.012545,0.96874,0.033312,0.96131,0.024347,0.94996
0.012548,0.96879,0.033319,0.9614,0.024353,0.94998
0.012551,0.96885,0.033327,0.9615,0.024359,0.95
0.012554,0.9689,0.033335,0.96159,0.024364,0.95002
0.012557,0.96896,0.033343,0.96168,0.02437,0.95004
0.01256,0.96902,0.03335,0.96177,0.024376,0.95006
0.012563,0.96907,0.033358,0.96186,0.024381,0.95008
0.012566,0.96913,0.033366,0.96196,0.024387,0.9501
0.012569,0.96918,0.033374,0.96205,0.024393,0.95013
0.012572,0.96924,0.033382,0.96214,0.024398,0.95015
0.012575,0.9693,0.033389,0.96224,0.024404,0.95017
0.012578,0.96935,0.033397,0.96233,0.02441,0.95019
0.012581,0.96941,0.033405,0.96243,0.024415,0.95021
0.012583,0.96946,0.033413,0.96252,0.024421,0.95024
0.012586,0.96952,0.03342,0.96262,0.024427,0.95026
0.012589,0.96958,0.033428,0.96271,0.024433,0.95028
0.012592,0.96963,0.033436,0.96281,0.024438,0.95031
0.012595,0.96969,0.033444,0.9629,0.024444,0.95033
0.012598,0.96975,0.033452,0.963,0.02445,0.95035
0.012601,0.9698,0.033459,0.9631,0.024455,0.95038
0.012604,0.96986,0.033467,0.96319,0.024461,0.9504
0.012607,0.96991,0.033475,0.96329,0.024467,0.95043
0.01261,0.96997,0.033483,0.96339,0.024472,0.95045
0.012613,0.97003,0.03349,0.96348,0.024478,0.95048
0.012616,0.97008,0.033498,0.96358,0.024484,0.9505
0.012619,0.97014,0.033506,0.96368,0.024489,0.95053
0.012622,0.9702,0.033514,0.96378,0.024495,0.95055
0.012625,0.97025,0.033522,0.96388,0.024501,0.95058
0.012627,0.97031,0.033529,0.96398,0.024506,0.95061
0.01263,0.97036,0.033537,0.96408,0.024512,0.95063
0.012633,0.97042,0.033545,0.96418,0.024518,0.95066
0.012636,0.97048,0.033553,0.96428,0.024524,0.95069
0.012639,0.97053,0.03356,0.96438,0.024529,0.95071
0.012642,0.97059,0.033568,0.96448,0.024535,0.95074
0.012645,0.97065,0.033576,0.96458,0.024541,0.95077
0.012648,0.9707,0.033584,0.96468,0.024546,0.9508
0.012651,0.97076,0.033592,0.96478,0.024552,0.95083
0.012654,0.97081,0.033599,0.96488,0.024558,0.95085
0.012657,0.97087,0.033607,0.96499,0.024563,0.95088
0.01266,0.97093,0.033615,0.96509,0.024569,0.95091
0.012663,0.97098,0.033623,0.96519,0.024575,0.95094
0.012666,0.97104,0.033631,0.96529,0.02458,0.95097
0.012668,0.9711,0.033638,0.9654,0.024586,0.951
0.012671,0.97115,0.033646,0.9655,0.024592,0.95103
0.012674,0.97121,0.033654,0.9656,0.024597,0.95106
0.012677,0.97127,0.033662,0.96571,0.024603,0.95109
0.01268,0.97132,0.033669,0.96581,0.024609,0.95112
0.012683,0.97138,0.033677,0.96591,0.024614,0.95115
0.012686,0.97144,0.033685,0.96602,0.02462,0.95118
0.012689,0.97149,0.033693,0.96612,0.024626,0.95121
0.012692,0.97155,0.033701,0.96623,0.024632,0.95124
0.012695,0.97161,0.033708,0.96633,0.024637,0.95127
0.012698,0.97166,0.033716,0.96643,0.024643,0.95131
0.012701,0.97172,0.033724,0.96654,0.024649,0.95134
0.012704,0.97178,0.033732,0.96664,0.024654,0.95137
0.012707,0.97183,0.033739,0.96675,0.02466,0.9514
0.012709,0.97189,0.033747,0.96685,0.024666,0.95143
0.012712,0.97195,0.033755,0.96696,0.024671,0.95147
0.012715,0.972,0.033763,0.96707,0.024677,0.9515
0.012718,0.97206,0.033771,0.96717,0.024683,0.95153
0.012721,0.97212,0.033778,0.96728,0.024688,0.95157
0.012724,0.97217,0.033786,0.96738,0.024694,0.9516
0.012727,0.97223,0.033794,0.96749,0.0247,0.95163
0.01273,0.97229,0.033802,0.9676,0.024705,0.95167
0.012733,0.97234,0.033809,0.9677,0.024711,0.9517
0.012736,0.9724,0.033817,0.96781,0.024717,0.95174
0.012739,0.97246,0.033825,0.96792,0.024723,0.95177
0.012742,0.97251,0.033833,0.96803,0.024728,0.95181
0.012745,0.97257,0.033841,0.96813,0.024734,0.95184
0.012748,0.97263,0.033848,0.96824,0.02474,0.95188
0.01275,0.97269,0.033856,0.96835,0.024745,0.95191
0.012753,0.97274,0.033864,0.96846,0.024751,0.95195
0.012756,0.9728,0.033872,0.96857,0.024757,0.95198
0.012759,0.97286,0.033879,0.96867,0.024762,0.95202
0.012762,0.97291,0.033887,0.96878,0.024768,0.95206
0.012765,0.97297,0.033895,0.96889,0.024774,0.95209
0.012768,0.97303,0.033903,0.969,0.024779,0.95213
0.012771,0.97308,0.033911,0.96911,0.024785,0.95217
0.012774,0.97314,0.033918,0.96922,0.024791,0.95221
0.012777,0.9732,0.033926,0.96933,0.024796,0.95224
0.01278,0.97325,0.033934,0.96944,0.024802,0.95228
0.012783,0.97331,0.033942,0.96955,0.024808,0.95232
0.012786,0.97337,0.033949,0.96966,0.024814,0.95236
0.012789,0.97342,0.033957,0.96977,0.024819,0.9524
0.012792,0.97348,0.033965,0.96988,0.024825,0.95243
0.012794,0.97354,0.033973,0.96999,0.024831,0.95247
0.012797,0.9736,0.033981,0.9701,0.024836,0.95251
0.0128,0.97365,0.033988,0.97021,0.024842,0.95255
0.012803,0.97371,0.033996,0.97032,0.024848,0.95259
0.012806,0.97377,0.034004,0.97043,0.024853,0.95263
0.012809,0.97383,0.034012,0.97054,0.024859,0.95267
0.012812,0.97388,0.034019,0.97065,0.024865,0.95271
0.012815,0.97394,0.034027,0.97076,0.02487,0.95276
0.012818,0.974,0.034035,0.97087,0.024876,0.9528
0.012821,0.97406,0.034043,0.97098,0.024882,0.95284
0.012824,0.97411,0.034051,0.97109,0.024887,0.95288
0.012827,0.97417,0.034058,0.9712,0.024893,0.95292
0.01283,0.97423,0.034066,0.97131,0.024899,0.95296
0.012833,0.97429,0.034074,0.97142,0.024904,0.95301
0.012835,0.97434,0.034082,0.97153,0.02491,0.95305
0.012838,0.9744,0.034089,0.97164,0.024916,0.95309
0.012841,0.97446,0.034097,0.97175,0.024922,0.95313
0.012844,0.97452,0.034105,0.97187,0.024927,0.95318
0.012847,0.97458,0.034113,0.97198,0.024933,0.95322
0.01285,0.97463,0.034121,0.97209,0.024939,0.95326
0.012853,0.97469,0.034128,0.9722,0.024944,0.95331
0.012856,0.97475,0.034136,0.97231,0.02495,0.95335
0.012859,0.97481,0.034144,0.97242,0.024956,0.9534
0.012862,0.97487,0.034152,0.97253,0.024961,0.95344
0.012865,0.97493,0.03416,0.97265,0.024967,0.95349
0.012868,0.97499,0.034167,0.97276,0.024973,0.95353
0.012871,0.97504,0.034175,0.97287,0.024978,0.95358
0.012874,0.9751,0.034183,0.97298,0.024984,0.95362
0.012876,0.97516,0.034191,0.97309,0.02499,0.95367
0.012879,0.97522,0.034198,0.9732,0.024995,0.95372
0.012882,0.97528,0.034206,0.97332,0.025001,0.95376
0.012885,0.97534,0.034214,0.97343,0.025007,0.95381
0.012888,0.9754,0.034222,0.97354,0.025013,0.95385
0.012891,0.97546,0.03423,0.97365,0.025018,0.9539
0.012894,0.97552,0.034237,0.97376,0.025024,0.95395
0.012897,0.97558,0.034245,0.97387,0.02503,0.95399
0.0129,0.97564,0.034253,0.97398,0.025035,0.95404
0.012903,0.97569,0.034261,0.97409,0.025041,0.95409
0.012906,0.97575,0.034268,0.9742,0.025047,0.95413
0.012909,0.97581,0.034276,0.97431,0.025052,0.95418
0.012912,0.97587,0.034284,0.97443,0.025058,0.95423
0.012915,0.97593,0.034292,0.97454,0.025064,0.95428
0.012917,0.97599,0.0343,0.97465,0.025069,0.95433
0.01292,0.97605,0.034307,0.97476,0.025075,0.95437
0.012923,0.97611,0.034315,0.97487,0.025081,0.95442
0.012926,0.97617,0.034323,0.97498,0.025086,0.95447
0.012929,0.97623,0.034331,0.97509,0.025092,0.95452
0.012932,0.9763,0.034338,0.9752,0.025098,0.95457
0.012935,0.97636,0.034346,0.97531,0.025103,0.95462
0.012938,0.97642,0.034354,0.97542,0.025109,0.95467
0.012941,0.97648,0.034362,0.97553,0.025115,0.95472
0.012944,0.97654,0.03437,0.97564,0.025121,0.95477
0.012947,0.9766,0.034377,0.97575,0.025126,0.95482
0.01295,0.97666,0.034385,0.97586,0.025132,0.95487
0.012953,0.97672,0.034393,0.97597,0.025138,0.95492
0.012956,0.97678,0.034401,0.97608,0.025143,0.95497
0.012959,0.97684,0.034408,0.97619,0.025149,0.95502
0.012961,0.9769,0.034416,0.9763,0.025155,0.95507
0.012964,0.97696,0.034424,0.97641,0.02516,0.95512
0.012967,0.97703,0.034432,0.97652,0.025166,0.95517
0.01297,0.97709,0.03444,0.97663,0.025172,0.95522
0.012973,0.97715,0.034447,0.97673,0.025177,0.95528
0.012976,0.97721,0.034455,0.97684,0.025183,0.95533
0.012979,0.97727,0.034463,0.97695,0.025189,0.95538
0.012982,0.97733,0.034471,0.97706,0.025194,0.95543
0.012985,0.97738,0.034478,0.97717,0.0252,0.95549
0.012988,0.97744,0.034486,0.97728,0.025206,0.95554
0.012991,0.9775,0.034494,0.97739,0.025212,0.95559
0.012994,0.97756,0.034502,0.9775,0.025217,0.95564
0.012997,0.97762,0.03451,0.9776,0.025223,0.9557
0.013,0.97768,0.034517,0.97771,0.025229,0.95575
0.013002,0.97774,0.034525,0.97782,0.025234,0.95581
0.013005,0.9778,0.034533,0.97792,0.02524,0.95586
0.013008,0.97786,0.034541,0.97803,0.025246,0.95592
0.013011,0.97792,0.034548,0.97814,0.025251,0.95597
0.013014,0.97798,0.034556,0.97824,0.025257,0.95602
0.013017,0.97804,0.034564,0.97835,0.025263,0.95608
0.01302,0.9781,0.034572,0.97846,0.025268,0.95613
0.013023,0.97816,0.03458,0.97856,0.025274,0.95619
0.013026,0.97821,0.034587,0.97867,0.02528,0.95624
0.013029,0.97827,0.034595,0.97877,0.025285,0.9563
0.013032,0.97833,0.034603,0.97888,0.025291,0.95635
0.013035,0.97839,0.034611,0.97898,0.025297,0.95641
0.013038,0.97845,0.034618,0.97909,0.025302,0.95647
0.013041,0.97851,0.034626,0.97919,0.025308,0.95652
0.013043,0.97857,0.034634,0.97929,0.025314,0.95658
0.013046,0.97863,0.034642,0.9794,0.02532,0.95664
0.013049,0.97868,0.03465,0.9795,0.025325,0.95669
0.013052,0.97874,0.034657,0.97961,0.025331,0.95675
0.013055,0.9788,0.034665,0.97971,0.025337,0.95681
0.013058,0.97886,0.034673,0.97981,0.025342,0.95686
0.013061,0.97892,0.034681,0.97992,0.025348,0.95692
0.013064,0.97898,0.034689,0.98002,0.025354,0.95698
0.013067,0.97903,0.034696,0.98012,0.025359,0.95704
0.01307,0.97909,0.034704,0.98022,0.025365,0.9571
0.013073,0.97915,0.034712,0.98033,0.025371,0.95716
0.013076,0.97921,0.03472,0.98043,0.025376,0.95722
0.013079,0.97927,0.034727,0.98053,0.025382,0.95728
0.013082,0.97932,0.034735,0.98063,0.025388,0.95734
0.013084,0.97938,0.034743,0.98073,0.025393,0.9574
0.013087,0.97944,0.034751,0.98083,0.025399,0.95746
0.01309,0.9795,0.034759,0.98093,0.025405,0.95752
0.013093,0.97955,0.034766,0.98103,0.025411,0.95758
0.013096,0.97961,0.034774,0.98113,0.025416,0.95764
0.013099,0.97967,,,0.025422,0.9577
0.013102,0.97973,,,0.025428,0.95776
0.013105,0.97979,,,0.025433,0.95782
0.013108,0.97984,,,0.025439,0.95788
0.013111,0.9799,,,0.025445,0.95794
0.013114,0.97996,,,0.02545,0.958
0.013117,0.98002,,,0.025456,0.95807
0.01312,0.98007,,,0.025462,0.95813
0.013123,0.98013,,,0.025467,0.95819
0.013126,0.98019,,,0.025473,0.95825
0.013128,0.98025,,,0.025479,0.95832
0.013131,0.9803,,,0.025484,0.95838
0.013134,0.98036,,,0.02549,0.95845
0.013137,0.98042,,,0.025496,0.95851
0.01314,0.98047,,,0.025502,0.95858
0.013143,0.98053,,,0.025507,0.95864
0.013146,0.98059,,,0.025513,0.95871
0.013149,0.98065,,,0.025519,0.95877
0.013152,0.9807,,,0.025524,0.95884
0.013155,0.98076,,,0.02553,0.9589
0.013158,0.98082,,,0.025536,0.95897
0.013161,0.98087,,,0.025541,0.95903
0.013164,0.98093,,,0.025547,0.9591
0.013167,0.98099,,,0.025553,0.95916
0.013169,0.98104,,,0.025558,0.95923
0.013172,0.9811,,,0.025564,0.9593
0.013175,0.98116,,,0.02557,0.95936
0.013178,0.98121,,,0.025575,0.95943
0.013181,0.98127,,,0.025581,0.9595
0.013184,0.98132,,,0.025587,0.95956
0.013187,0.98138,,,0.025592,0.95963
0.01319,0.98144,,,0.025598,0.9597
0.013193,0.98149,,,0.025604,0.95977
0.013196,0.98155,,,0.02561,0.95984
0.013199,0.98161,,,0.025615,0.95991
0.013202,0.98166,,,0.025621,0.95998
0.013205,0.98172,,,0.025627,0.96004
0.013208,0.98177,,,0.025632,0.96011
0.01321,0.98183,,,0.025638,0.96018
0.013213,0.98189,,,0.025644,0.96025
0.013216,0.98194,,,0.025649,0.96033
0.013219,0.982,,,0.025655,0.9604
0.013222,0.98205,,,0.025661,0.96047
0.013225,0.98211,,,0.025666,0.96054
0.013228,0.98216,,,0.025672,0.96061
0.013231,0.98222,,,0.025678,0.96068
0.013234,0.98228,,,0.025683,0.96075
0.013237,0.98233,,,0.025689,0.96082
0.01324,0.98239,,,0.025695,0.9609
0.013243,0.98244,,,0.025701,0.96097
0.013246,0.9825,,,0.025706,0.96104
0.013249,0.98255,,,0.025712,0.96112
0.013251,0.98261,,,0.025718,0.96119
0.013254,0.98267,,,0.025723,0.96126
0.013257,0.98272,,,0.025729,0.96134
0.01326,0.98278,,,0.025735,0.96141
0.013263,0.98283,,,0.02574,0.96148
0.013266,0.98289,,,0.025746,0.96156
0.013269,0.98294,,,0.025752,0.96163
0.013272,0.983,,,0.025757,0.96171
0.013275,0.98305,,,0.025763,0.96178
0.013278,0.98311,,,0.025769,0.96186
0.013281,0.98316,,,0.025774,0.96193
0.013284,0.98322,,,0.02578,0.96201
0.013287,0.98327,,,0.025786,0.96208
0.01329,0.98333,,,0.025791,0.96216
0.013293,0.98338,,,0.025797,0.96223
0.013295,0.98344,,,0.025803,0.96231
0.013298,0.98349,,,0.025809,0.96238
0.013301,0.98355,,,0.025814,0.96246
0.013304,0.9836,,,0.02582,0.96253
0.013307,0.98366,,,0.025826,0.96261
0.01331,0.98371,,,0.025831,0.96269
0.013313,0.98377,,,0.025837,0.96276
0.013316,0.98382,,,0.025843,0.96284
0.013319,0.98388,,,0.025848,0.96291
0.013322,0.98393,,,0.025854,0.96299
0.013325,0.98399,,,0.02586,0.96307
0.013328,0.98404,,,0.025865,0.96314
0.013331,0.9841,,,0.025871,0.96322
0.013334,0.98415,,,0.025877,0.96329
0.013336,0.9842,,,0.025882,0.96337
0.013339,0.98426,,,0.025888,0.96345
0.013342,0.98431,,,0.025894,0.96353
0.013345,0.98437,,,0.0259,0.9636
0.013348,0.98442,,,0.025905,0.96368
0.013351,0.98448,,,0.025911,0.96376
0.013354,0.98453,,,0.025917,0.96384
0.013357,0.98458,,,0.025922,0.96391
0.01336,0.98464,,,0.025928,0.96399
0.013363,0.98469,,,0.025934,0.96407
0.013366,0.98475,,,0.025939,0.96415
0.013369,0.9848,,,0.025945,0.96423
0.013372,0.98485,,,0.025951,0.9643
0.013375,0.98491,,,0.025956,0.96438
0.013377,0.98496,,,0.025962,0.96446
0.01338,0.98501,,,0.025968,0.96454
0.013383,0.98506,,,0.025973,0.96462
0.013386,0.98512,,,0.025979,0.9647
0.013389,0.98517,,,0.025985,0.96477
0.013392,0.98522,,,0.02599,0.96485
0.013395,0.98527,,,0.025996,0.96493
0.013398,0.98533,,,0.026002,0.96501
0.013401,0.98538,,,0.026008,0.96509
0.013404,0.98543,,,0.026013,0.96517
0.013407,0.98548,,,0.026019,0.96524
0.01341,0.98553,,,0.026025,0.96532
0.013413,0.98558,,,0.02603,0.9654
0.013416,0.98563,,,0.026036,0.96548
0.013418,0.98569,,,0.026042,0.96556
0.013421,0.98574,,,0.026047,0.96564
0.013424,0.98579,,,0.026053,0.96572
0.013427,0.98584,,,0.026059,0.9658
0.01343,0.98589,,,0.026064,0.96588
0.013433,0.98594,,,0.02607,0.96596
0.013436,0.98599,,,0.026076,0.96605
0.013439,0.98604,,,0.026081,0.96613
0.013442,0.98609,,,0.026087,0.96621
0.013445,0.98614,,,0.026093,0.96629
0.013448,0.98619,,,0.026099,0.96637
0.013451,0.98624,,,0.026104,0.96645
0.013454,0.98629,,,0.02611,0.96654
0.013457,0.98634,,,0.026116,0.96662
0.01346,0.98639,,,0.026121,0.9667
0.013462,0.98644,,,0.026127,0.96678
0.013465,0.98648,,,0.026133,0.96687
0.013468,0.98653,,,0.026138,0.96695
0.013471,0.98658,,,0.026144,0.96703
0.013474,0.98663,,,0.02615,0.96711
0.013477,0.98668,,,0.026155,0.9672
0.01348,0.98673,,,0.026161,0.96728
0.013483,0.98677,,,0.026167,0.96736
0.013486,0.98682,,,0.026172,0.96745
0.013489,0.98687,,,0.026178,0.96753
0.013492,0.98692,,,0.026184,0.96761
0.013495,0.98696,,,0.02619,0.9677
0.013498,0.98701,,,0.026195,0.96778
0.013501,0.98706,,,0.026201,0.96787
0.013503,0.98711,,,0.026207,0.96795
0.013506,0.98715,,,0.026212,0.96803
0.013509,0.9872,,,0.026218,0.96812
0.013512,0.98725,,,0.026224,0.9682
0.013515,0.98729,,,0.026229,0.96829
0.013518,0.98734,,,0.026235,0.96838
0.013521,0.98738,,,0.026241,0.96846
0.013524,0.98743,,,0.026246,0.96855
0.013527,0.98748,,,0.026252,0.96863
0.01353,0.98752,,,0.026258,0.96872
0.013533,0.98757,,,0.026263,0.96881
0.013536,0.98761,,,0.026269,0.96889
0.013539,0.98766,,,0.026275,0.96898
0.013542,0.9877,,,0.02628,0.96907
0.013544,0.98775,,,0.026286,0.96915
0.013547,0.98779,,,0.026292,0.96924
0.01355,0.98784,,,0.026298,0.96933
0.013553,0.98788,,,0.026303,0.96942
0.013556,0.98793,,,0.026309,0.9695
0.013559,0.98797,,,0.026315,0.96959
0.013562,0.98802,,,0.02632,0.96968
0.013565,0.98806,,,0.026326,0.96976
0.013568,0.98811,,,0.026332,0.96985
0.013571,0.98815,,,0.026337,0.96994
0.013574,0.9882,,,0.026343,0.97002
0.013577,0.98824,,,0.026349,0.97011
0.01358,0.98828,,,0.026354,0.9702
0.013583,0.98833,,,0.02636,0.97028
0.013585,0.98837,,,0.026366,0.97037
0.013588,0.98841,,,0.026371,0.97046
0.013591,0.98846,,,0.026377,0.97054
0.013594,0.9885,,,0.026383,0.97063
0.013597,0.98854,,,0.026389,0.97071
0.0136,0.98858,,,0.026394,0.9708
0.013603,0.98863,,,0.0264,0.97088
0.013606,0.98867,,,0.026406,0.97097
0.013609,0.98871,,,0.026411,0.97106
0.013612,0.98875,,,0.026417,0.97114
0.013615,0.9888,,,0.026423,0.97123
0.013618,0.98884,,,0.026428,0.97131
0.013621,0.98888,,,0.026434,0.9714
0.013624,0.98892,,,0.02644,0.97149
0.013627,0.98896,,,0.026445,0.97157
0.013629,0.98901,,,0.026451,0.97166
0.013632,0.98905,,,0.026457,0.97174
0.013635,0.98909,,,0.026462,0.97183
0.013638,0.98913,,,0.026468,0.97192
0.013641,0.98917,,,0.026474,0.972
0.013644,0.98921,,,0.026479,0.97209
0.013647,0.98925,,,0.026485,0.97217
0.01365,0.98929,,,0.026491,0.97226
0.013653,0.98933,,,0.026497,0.97235
0.013656,0.98937,,,0.026502,0.97243
0.013659,0.98941,,,0.026508,0.97252
0.013662,0.98945,,,0.026514,0.9726
0.013665,0.98949,,,0.026519,0.97269
0.013668,0.98953,,,0.026525,0.97277
0.01367,0.98957,,,0.026531,0.97286
0.013673,0.98961,,,0.026536,0.97295
0.013676,0.98965,,,0.026542,0.97303
0.013679,0.98969,,,0.026548,0.97312
0.013682,0.98972,,,0.026553,0.9732
0.013685,0.98976,,,0.026559,0.97329
0.013688,0.9898,,,0.026565,0.97337
0.013691,0.98984,,,0.02657,0.97346
0.013694,0.98988,,,0.026576,0.97354
0.013697,0.98991,,,0.026582,0.97363
0.0137,0.98995,,,0.026588,0.97371
0.013703,0.98999,,,0.026593,0.9738
0.013706,0.99003,,,0.026599,0.97388
0.013709,0.99007,,,0.026605,0.97397
0.013711,0.9901,,,0.02661,0.97405
0.013714,0.99014,,,0.026616,0.97414
0.013717,0.99018,,,0.026622,0.97422
0.01372,0.99021,,,0.026627,0.97431
0.013723,0.99025,,,0.026633,0.97439
0.013726,0.99029,,,0.026639,0.97448
0.013729,0.99032,,,0.026644,0.97457
0.013732,0.99036,,,0.02665,0.97465
0.013735,0.9904,,,0.026656,0.97474
0.013738,0.99043,,,0.026661,0.97483
0.013741,0.99047,,,0.026667,0.97491
0.013744,0.99051,,,0.026673,0.975
0.013747,0.99054,,,0.026678,0.97508
0.01375,0.99058,,,0.026684,0.97517
0.013752,0.99061,,,0.02669,0.97525
0.013755,0.99065,,,0.026696,0.97534
0.013758,0.99069,,,0.026701,0.97543
0.013761,0.99072,,,0.026707,0.97551
0.013764,0.99076,,,0.026713,0.9756
0.013767,0.99079,,,0.026718,0.97569
0.01377,0.99082,,,0.026724,0.97577
0.013773,0.99086,,,0.02673,0.97586
0.013776,0.99089,,,0.026735,0.97595
0.013779,0.99093,,,0.026741,0.97603
0.013782,0.99096,,,0.026747,0.97612
0.013785,0.991,,,0.026752,0.97621
0.013788,0.99103,,,0.026758,0.9763
0.013791,0.99106,,,0.026764,0.97638
0.013794,0.9911,,,0.026769,0.97647
0.013796,0.99113,,,0.026775,0.97656
0.013799,0.99117,,,0.026781,0.97664
0.013802,0.9912,,,0.026787,0.97673
0.013805,0.99123,,,0.026792,0.97682
0.013808,0.99127,,,0.026798,0.9769
0.013811,0.9913,,,0.026804,0.97699
0.013814,0.99133,,,0.026809,0.97708
0.013817,0.99136,,,0.026815,0.97716
0.01382,0.9914,,,0.026821,0.97725
0.013823,0.99143,,,0.026826,0.97733
0.013826,0.99146,,,0.026832,0.97742
0.013829,0.99149,,,0.026838,0.9775
0.013832,0.99153,,,0.026843,0.97759
0.013835,0.99156,,,0.026849,0.97767
0.013837,0.99159,,,0.026855,0.97776
0.01384,0.99162,,,0.02686,0.97784
0.013843,0.99165,,,0.026866,0.97792
0.013846,0.99168,,,0.026872,0.97801
0.013849,0.99171,,,0.026878,0.97809
0.013852,0.99175,,,0.026883,0.97817
0.013855,0.99178,,,0.026889,0.97826
0.013858,0.99181,,,0.026895,0.97834
0.013861,0.99184,,,0.0269,0.97842
0.013864,0.99187,,,0.026906,0.97851
0.013867,0.9919,,,0.026912,0.97859
0.01387,0.99193,,,0.026917,0.97867
0.013873,0.99196,,,0.026923,0.97875
0.013876,0.99199,,,0.026929,0.97883
0.013878,0.99202,,,0.026934,0.97891
0.013881,0.99205,,,0.02694,0.97899
0.013884,0.99208,,,0.026946,0.97907
0.013887,0.99211,,,0.026951,0.97915
0.01389,0.99214,,,0.026957,0.97924
0.013893,0.99217,,,0.026963,0.97932
0.013896,0.99219,,,0.026968,0.9794
0.013899,0.99222,,,0.026974,0.97948
0.013902,0.99225,,,0.02698,0.97956
0.013905,0.99228,,,0.026986,0.97964
0.013908,0.99231,,,0.026991,0.97972
0.013911,0.99233,,,0.026997,0.9798
0.013914,0.99236,,,0.027003,0.97988
0.013917,0.99239,,,0.027008,0.97996
0.013919,0.99242,,,0.027014,0.98003
0.013922,0.99244,,,0.02702,0.98011
0.013925,0.99247,,,0.027025,0.98019
0.013928,0.9925,,,0.027031,0.98027
0.013931,0.99252,,,0.027037,0.98035
0.013934,0.99255,,,0.027042,0.98043
0.013937,0.99258,,,0.027048,0.98051
0.01394,0.9926,,,0.027054,0.98058
0.013943,0.99263,,,0.027059,0.98066
0.013946,0.99266,,,0.027065,0.98074
0.013949,0.99268,,,0.027071,0.98081
0.013952,0.99271,,,0.027077,0.98089
0.013955,0.99273,,,0.027082,0.98097
0.013958,0.99276,,,0.027088,0.98104
0.013961,0.99278,,,0.027094,0.98112
0.013963,0.99281,,,0.027099,0.98119
0.013966,0.99283,,,0.027105,0.98127
0.013969,0.99285,,,0.027111,0.98134
0.013972,0.99288,,,0.027116,0.98142
0.013975,0.9929,,,0.027122,0.98149
0.013978,0.99293,,,0.027128,0.98157
0.013981,0.99295,,,0.027133,0.98164
0.013984,0.99297,,,0.027139,0.98172
0.013987,0.993,,,0.027145,0.98179
0.01399,0.99302,,,0.02715,0.98187
0.013993,0.99304,,,0.027156,0.98194
0.013996,0.99307,,,0.027162,0.98201
0.013999,0.99309,,,0.027167,0.98209
0.014002,0.99311,,,0.027173,0.98216
0.014004,0.99313,,,0.027179,0.98223
0.014007,0.99315,,,0.027185,0.98231
0.01401,0.99318,,,0.02719,0.98238
0.014013,0.9932,,,0.027196,0.98245
0.014016,0.99322,,,0.027202,0.98253
0.014019,0.99324,,,0.027207,0.9826
0.014022,0.99326,,,0.027213,0.98267
0.014025,0.99328,,,0.027219,0.98274
0.014028,0.9933,,,0.027224,0.98282
0.014031,0.99332,,,0.02723,0.98289
0.014034,0.99334,,,0.027236,0.98296
0.014037,0.99336,,,0.027241,0.98303
0.01404,0.99339,,,0.027247,0.9831
0.014043,0.99341,,,0.027253,0.98317
0.014045,0.99343,,,0.027258,0.98325
0.014048,0.99344,,,0.027264,0.98332
0.014051,0.99346,,,0.02727,0.98339
0.014054,0.99348,,,0.027276,0.98346
0.014057,0.9935,,,0.027281,0.98353
0.01406,0.99352,,,0.027287,0.9836
0.014063,0.99354,,,0.027293,0.98367
0.014066,0.99356,,,0.027298,0.98374
0.014069,0.99358,,,0.027304,0.98381
0.014072,0.99359,,,0.02731,0.98388
0.014075,0.99361,,,0.027315,0.98395
0.014078,0.99363,,,0.027321,0.98402
0.014081,0.99365,,,0.027327,0.98409
0.014084,0.99367,,,0.027332,0.98416
0.014086,0.99368,,,0.027338,0.98423
0.014089,0.9937,,,0.027344,0.9843
0.014092,0.99372,,,0.027349,0.98437
0.014095,0.99373,,,0.027355,0.98443
0.014098,0.99375,,,0.027361,0.9845
0.014101,0.99377,,,0.027366,0.98457
0.014104,0.99378,,,0.027372,0.98464
0.014107,0.9938,,,0.027378,0.98471
0.01411,0.99381,,,0.027384,0.98477
0.014113,0.99383,,,0.027389,0.98484
0.014116,0.99385,,,0.027395,0.98491
0.014119,0.99386,,,0.027401,0.98498
0.014122,0.99388,,,0.027406,0.98504
0.014125,0.99389,,,0.027412,0.98511
0.014128,0.99391,,,0.027418,0.98517
0.01413,0.99392,,,0.027423,0.98524
0.014133,0.99394,,,0.027429,0.9853
0.014136,0.99395,,,0.027435,0.98537
0.014139,0.99396,,,0.02744,0.98543
0.014142,0.99398,,,0.027446,0.98549
0.014145,0.99399,,,0.027452,0.98556
0.014148,0.994,,,0.027457,0.98562
0.014151,0.99402,,,0.027463,0.98568
0.014154,0.99403,,,0.027469,0.98575
0.014157,0.99404,,,0.027475,0.98581
0.01416,0.99406,,,0.02748,0.98587
0.014163,0.99407,,,0.027486,0.98593
0.014166,0.99408,,,0.027492,0.98599
0.014169,0.99409,,,0.027497,0.98605
0.014171,0.9941,,,0.027503,0.98611
0.014174,0.99412,,,0.027509,0.98617
0.014177,0.99413,,,0.027514,0.98623
0.01418,0.99414,,,0.02752,0.98629
0.014183,0.99415,,,0.027526,0.98635
0.014186,0.99416,,,0.027531,0.98641
0.014189,0.99417,,,0.027537,0.98647
0.014192,0.99418,,,0.027543,0.98652
0.014195,0.99419,,,0.027548,0.98658
0.014198,0.9942,,,0.027554,0.98664
0.014201,0.99421,,,0.02756,0.9867
0.014204,0.99422,,,0.027566,0.98675
0.014207,0.99423,,,0.027571,0.98681
0.01421,0.99424,,,0.027577,0.98687
0.014212,0.99425,,,0.027583,0.98692
0.014215,0.99426,,,0.027588,0.98698
0.014218,0.99427,,,0.027594,0.98703
0.014221,0.99428,,,0.0276,0.98709
0.014224,0.99429,,,0.027605,0.98714
0.014227,0.9943,,,0.027611,0.98719
0.01423,0.99431,,,0.027617,0.98725
0.014233,0.99432,,,0.027622,0.9873
0.014236,0.99433,,,0.027628,0.98736
0.014239,0.99433,,,0.027634,0.98741
0.014242,0.99434,,,0.027639,0.98746
0.014245,0.99435,,,0.027645,0.98752
0.014248,0.99436,,,0.027651,0.98757
0.014251,0.99436,,,0.027656,0.98762
0.014253,0.99437,,,0.027662,0.98767
0.014256,0.99438,,,0.027668,0.98772
0.014259,0.99439,,,0.027674,0.98778
0.014262,0.99439,,,0.027679,0.98783
0.014265,0.9944,,,0.027685,0.98788
0.014268,0.99441,,,0.027691,0.98793
0.014271,0.99441,,,0.027696,0.98798
0.014274,0.99442,,,0.027702,0.98803
0.014277,0.99443,,,0.027708,0.98808
0.01428,0.99443,,,0.027713,0.98813
0.014283,0.99444,,,0.027719,0.98818
0.014286,0.99444,,,0.027725,0.98823
0.014289,0.99445,,,0.02773,0.98828
0.014292,0.99445,,,0.027736,0.98832
0.014295,0.99446,,,0.027742,0.98837
0.014297,0.99446,,,0.027747,0.98842
0.0143,0.99447,,,0.027753,0.98847
0.014303,0.99447,,,0.027759,0.98852
0.014306,0.99448,,,0.027765,0.98857
0.014309,0.99448,,,0.02777,0.98861
0.014312,0.99449,,,0.027776,0.98866
0.014315,0.99449,,,0.027782,0.98871
0.014318,0.99449,,,0.027787,0.98875
0.014321,0.9945,,,0.027793,0.9888
0.014324,0.9945,,,0.027799,0.98884
0.014327,0.9945,,,0.027804,0.98889
0.01433,0.99451,,,0.02781,0.98893
0.014333,0.99451,,,0.027816,0.98898
0.014336,0.99451,,,0.027821,0.98902
0.014338,0.99451,,,0.027827,0.98906
0.014341,0.99452,,,0.027833,0.98911
0.014344,0.99452,,,0.027838,0.98915
0.014347,0.99452,,,0.027844,0.98919
0.01435,0.99452,,,0.02785,0.98924
0.014353,0.99453,,,0.027855,0.98928
0.014356,0.99453,,,0.027861,0.98932
0.014359,0.99453,,,0.027867,0.98936
0.014362,0.99453,,,0.027873,0.98941
0.014365,0.99453,,,0.027878,0.98945
0.014368,0.99453,,,0.027884,0.98949
0.014371,0.99454,,,0.02789,0.98953
0.014374,0.99454,,,0.027895,0.98957
0.014377,0.99454,,,0.027901,0.98961
0.014379,0.99454,,,0.027907,0.98965
0.014382,0.99454,,,0.027912,0.98969
0.014385,0.99454,,,0.027918,0.98973
0.014388,0.99454,,,0.027924,0.98977
0.014391,0.99454,,,0.027929,0.98981
0.014394,0.99454,,,0.027935,0.98985
0.014397,0.99454,,,0.027941,0.98989
0.0144,0.99454,,,0.027946,0.98993
0.014403,0.99454,,,0.027952,0.98997
0.014406,0.99454,,,0.027958,0.99001
0.014409,0.99454,,,0.027964,0.99004
0.014412,0.99454,,,0.027969,0.99008
0.014415,0.99454,,,0.027975,0.99012
0.014418,0.99453,,,0.027981,0.99015
0.01442,0.99453,,,0.027986,0.99019
0.014423,0.99453,,,0.027992,0.99023
0.014426,0.99453,,,0.027998,0.99026
0.014429,0.99453,,,0.028003,0.9903
0.014432,0.99453,,,0.028009,0.99034
0.014435,0.99452,,,0.028015,0.99037
0.014438,0.99452,,,0.02802,0.99041
0.014441,0.99452,,,0.028026,0.99044
0.014444,0.99452,,,0.028032,0.99048
0.014447,0.99451,,,0.028037,0.99051
0.01445,0.99451,,,0.028043,0.99054
0.014453,0.99451,,,0.028049,0.99058
0.014456,0.9945,,,0.028054,0.99061
0.014459,0.9945,,,0.02806,0.99065
0.014462,0.9945,,,0.028066,0.99068
0.014464,0.99449,,,0.028072,0.99071
0.014467,0.99449,,,0.028077,0.99074
0.01447,0.99449,,,0.028083,0.99078
0.014473,0.99448,,,0.028089,0.99081
0.014476,0.99448,,,0.028094,0.99084
0.014479,0.99447,,,0.0281,0.99087
0.014482,0.99447,,,0.028106,0.9909
0.014485,0.99446,,,0.028111,0.99093
0.014488,0.99446,,,0.028117,0.99096
0.014491,0.99445,,,0.028123,0.99099
0.014494,0.99445,,,0.028128,0.99102
0.014497,0.99444,,,0.028134,0.99105
0.0145,0.99444,,,0.02814,0.99108
0.014503,0.99443,,,0.028145,0.99111
0.014505,0.99443,,,0.028151,0.99114
0.014508,0.99442,,,0.028157,0.99116
0.014511,0.99442,,,0.028163,0.99119
0.014514,0.99441,,,0.028168,0.99122
0.014517,0.9944,,,0.028174,0.99125
0.01452,0.9944,,,0.02818,0.99128
0.014523,0.99439,,,0.028185,0.9913
0.014526,0.99438,,,0.028191,0.99133
0.014529,0.99438,,,0.028197,0.99136
0.014532,0.99437,,,0.028202,0.99138
0.014535,0.99436,,,0.028208,0.99141
0.014538,0.99436,,,0.028214,0.99143
0.014541,0.99435,,,0.028219,0.99146
0.014544,0.99434,,,0.028225,0.99148
0.014546,0.99434,,,0.028231,0.9915
0.014549,0.99433,,,0.028236,0.99153
0.014552,0.99432,,,0.028242,0.99155
0.014555,0.99431,,,0.028248,0.99157
0.014558,0.9943,,,0.028254,0.9916
0.014561,0.9943,,,0.028259,0.99162
0.014564,0.99429,,,0.028265,0.99164
0.014567,0.99428,,,0.028271,0.99166
0.01457,0.99427,,,0.028276,0.99168
0.014573,0.99426,,,0.028282,0.9917
0.014576,0.99425,,,0.028288,0.99173
0.014579,0.99424,,,0.028293,0.99175
0.014582,0.99423,,,0.028299,0.99177
0.014585,0.99423,,,0.028305,0.99179
0.014587,0.99422,,,0.02831,0.99181
0.01459,0.99421,,,0.028316,0.99183
0.014593,0.9942,,,0.028322,0.99184
0.014596,0.99419,,,0.028327,0.99186
0.014599,0.99418,,,0.028333,0.99188
0.014602,0.99417,,,0.028339,0.9919
0.014605,0.99416,,,0.028344,0.99192
0.014608,0.99415,,,0.02835,0.99194
0.014611,0.99414,,,0.028356,0.99195
0.014614,0.99413,,,0.028362,0.99197
0.014617,0.99412,,,0.028367,0.99199
0.01462,0.99411,,,0.028373,0.992
0.014623,0.9941,,,0.028379,0.99202
0.014626,0.99409,,,0.028384,0.99204
0.014629,0.99407,,,0.02839,0.99205
0.014631,0.99406,,,0.028396,0.99207
0.014634,0.99405,,,0.028401,0.99208
0.014637,0.99404,,,0.028407,0.9921
0.01464,0.99403,,,0.028413,0.99211
0.014643,0.99402,,,0.028418,0.99212
0.014646,0.99401,,,0.028424,0.99214
0.014649,0.99399,,,0.02843,0.99215
0.014652,0.99398,,,0.028435,0.99217
0.014655,0.99397,,,0.028441,0.99218
0.014658,0.99396,,,0.028447,0.99219
0.014661,0.99394,,,0.028453,0.9922
0.014664,0.99393,,,0.028458,0.99222
0.014667,0.99392,,,0.028464,0.99223
0.01467,0.99391,,,0.02847,0.99224
0.014672,0.99389,,,0.028475,0.99225
0.014675,0.99388,,,0.028481,0.99226
0.014678,0.99387,,,0.028487,0.99227
0.014681,0.99385,,,0.028492,0.99228
0.014684,0.99384,,,0.028498,0.9923
0.014687,0.99383,,,0.028504,0.99231
0.01469,0.99381,,,0.028509,0.99232
0.014693,0.9938,,,0.028515,0.99232
0.014696,0.99379,,,0.028521,0.99233
0.014699,0.99377,,,0.028526,0.99234
0.014702,0.99376,,,0.028532,0.99235
0.014705,0.99374,,,0.028538,0.99236
0.014708,0.99373,,,0.028543,0.99237
0.014711,0.99372,,,0.028549,0.99238
0.014713,0.9937,,,0.028555,0.99238
0.014716,0.99369,,,0.028561,0.99239
0.014719,0.99367,,,0.028566,0.9924
0.014722,0.99366,,,0.028572,0.9924
0.014725,0.99364,,,0.028578,0.99241
0.014728,0.99363,,,0.028583,0.99242
0.014731,0.99361,,,0.028589,0.99242
0.014734,0.9936,,,0.028595,0.99243
0.014737,0.99358,,,0.0286,0.99243
0.01474,0.99357,,,0.028606,0.99244
0.014743,0.99355,,,0.028612,0.99244
0.014746,0.99353,,,0.028617,0.99245
0.014749,0.99352,,,0.028623,0.99245
0.014752,0.9935,,,0.028629,0.99245
0.014754,0.99349,,,0.028634,0.99246
0.014757,0.99347,,,0.02864,0.99246
0.01476,0.99346,,,0.028646,0.99246
0.014763,0.99344,,,0.028652,0.99246
0.014766,0.99342,,,0.028657,0.99247
0.014769,0.99341,,,0.028663,0.99247
0.014772,0.99339,,,0.028669,0.99247
0.014775,0.99337,,,0.028674,0.99247
0.014778,0.99336,,,0.02868,0.99247
0.014781,0.99334,,,0.028686,0.99247
0.014784,0.99332,,,0.028691,0.99248
0.014787,0.9933,,,0.028697,0.99248
0.01479,0.99329,,,0.028703,0.99248
0.014793,0.99327,,,0.028708,0.99248
0.014795,0.99325,,,0.028714,0.99248
0.014798,0.99323,,,0.02872,0.99248
0.014801,0.99321,,,0.028725,0.99247
0.014804,0.9932,,,0.028731,0.99247
0.014807,0.99318,,,0.028737,0.99247
0.01481,0.99316,,,0.028742,0.99247
0.014813,0.99314,,,0.028748,0.99247
0.014816,0.99312,,,0.028754,0.99247
0.014819,0.9931,,,0.02876,0.99246
0.014822,0.99309,,,0.028765,0.99246
0.014825,0.99307,,,0.028771,0.99246
0.014828,0.99305,,,0.028777,0.99245
0.014831,0.99303,,,0.028782,0.99245
0.014834,0.99301,,,0.028788,0.99245
0.014837,0.99299,,,0.028794,0.99244
0.014839,0.99297,,,0.028799,0.99244
0.014842,0.99295,,,0.028805,0.99243
0.014845,0.99294,,,0.028811,0.99243
0.014848,0.99292,,,0.028816,0.99242
0.014851,0.9929,,,0.028822,0.99242
0.014854,0.99288,,,0.028828,0.99241
0.014857,0.99286,,,0.028833,0.9924
0.01486,0.99284,,,0.028839,0.9924
0.014863,0.99282,,,0.028845,0.99239
0.014866,0.9928,,,0.028851,0.99238
0.014869,0.99278,,,0.028856,0.99238
0.014872,0.99276,,,0.028862,0.99237
0.014875,0.99274,,,0.028868,0.99236
0.014878,0.99272,,,0.028873,0.99235
0.01488,0.9927,,,0.028879,0.99234
0.014883,0.99267,,,0.028885,0.99234
0.014886,0.99265,,,0.02889,0.99233
0.014889,0.99263,,,0.028896,0.99232
0.014892,0.99261,,,0.028902,0.99231
0.014895,0.99259,,,0.028907,0.9923
0.014898,0.99257,,,0.028913,0.99229
0.014901,0.99255,,,0.028919,0.99228
0.014904,0.99253,,,0.028924,0.99227
0.014907,0.9925,,,0.02893,0.99226
0.01491,0.99248,,,0.028936,0.99225
0.014913,0.99246,,,0.028942,0.99224
0.014916,0.99244,,,0.028947,0.99222
0.014919,0.99241,,,0.028953,0.99221
0.014921,0.99239,,,0.028959,0.9922
0.014924,0.99237,,,0.028964,0.99219
0.014927,0.99234,,,0.02897,0.99218
0.01493,0.99232,,,0.028976,0.99216
0.014933,0.9923,,,0.028981,0.99215
0.014936,0.99228,,,0.028987,0.99214
0.014939,0.99225,,,0.028993,0.99213
0.014942,0.99223,,,0.028998,0.99211
0.014945,0.99221,,,0.029004,0.9921
0.014948,0.99218,,,0.02901,0.99208
0.014951,0.99216,,,0.029015,0.99207
0.014954,0.99213,,,0.029021,0.99206
0.014957,0.99211,,,0.029027,0.99204
0.01496,0.99209,,,0.029032,0.99203
0.014962,0.99206,,,0.029038,0.99201
0.014965,0.99204,,,0.029044,0.992
0.014968,0.99202,,,0.02905,0.99198
0.014971,0.99199,,,0.029055,0.99196
0.014974,0.99197,,,0.029061,0.99195
0.014977,0.99194,,,0.029067,0.99193
0.01498,0.99192,,,0.029072,0.99192
0.014983,0.99189,,,0.029078,0.9919
0.014986,0.99187,,,0.029084,0.99188
0.014989,0.99184,,,0.029089,0.99186
0.014992,0.99182,,,0.029095,0.99185
0.014995,0.99179,,,0.029101,0.99183
0.014998,0.99177,,,0.029106,0.99181
0.015001,0.99174,,,0.029112,0.99179
0.015004,0.99172,,,0.029118,0.99178
0.015006,0.99169,,,0.029123,0.99176
0.015009,0.99167,,,0.029129,0.99174
0.015012,0.99164,,,0.029135,0.99172
0.015015,0.99162,,,0.029141,0.9917
0.015018,0.99159,,,0.029146,0.99168
0.015021,0.99157,,,0.029152,0.99166
0.015024,0.99154,,,0.029158,0.99164
0.015027,0.99151,,,0.029163,0.99162
0.01503,0.99149,,,0.029169,0.9916
0.015033,0.99146,,,0.029175,0.99158
0.015036,0.99144,,,0.02918,0.99156
0.015039,0.99141,,,0.029186,0.99154
0.015042,0.99138,,,0.029192,0.99152
0.015045,0.99136,,,0.029197,0.99149
0.015047,0.99133,,,0.029203,0.99147
0.01505,0.9913,,,0.029209,0.99145
0.015053,0.99128,,,0.029214,0.99143
0.015056,0.99125,,,0.02922,0.99141
0.015059,0.99122,,,0.029226,0.99138
0.015062,0.9912,,,0.029231,0.99136
0.015065,0.99117,,,0.029237,0.99134
0.015068,0.99114,,,0.029243,0.99131
0.015071,0.99112,,,0.029249,0.99129
0.015074,0.99109,,,0.029254,0.99127
0.015077,0.99106,,,0.02926,0.99124
0.01508,0.99104,,,0.029266,0.99122
0.015083,0.99101,,,0.029271,0.99119
0.015086,0.99098,,,0.029277,0.99117
0.015088,0.99095,,,0.029283,0.99114
0.015091,0.99093,,,0.029288,0.99112
0.015094,0.9909,,,0.029294,0.99109
0.015097,0.99087,,,0.0293,0.99107
0.0151,0.99084,,,0.029305,0.99104
0.015103,0.99081,,,0.029311,0.99101
0.015106,0.99079,,,0.029317,0.99099
0.015109,0.99076,,,0.029322,0.99096
0.015112,0.99073,,,0.029328,0.99093
0.015115,0.9907,,,0.029334,0.9909
0.015118,0.99067,,,0.02934,0.99088
0.015121,0.99064,,,0.029345,0.99085
0.015124,0.99061,,,0.029351,0.99082
0.015127,0.99059,,,0.029357,0.99079
0.015129,0.99056,,,0.029362,0.99076
0.015132,0.99053,,,0.029368,0.99074
0.015135,0.9905,,,0.029374,0.99071
0.015138,0.99047,,,0.029379,0.99068
0.015141,0.99044,,,0.029385,0.99065
0.015144,0.99041,,,0.029391,0.99062
0.015147,0.99038,,,0.029396,0.99059
0.01515,0.99035,,,0.029402,0.99056
0.015153,0.99032,,,0.029408,0.99053
0.015156,0.99029,,,0.029413,0.9905
0.015159,0.99026,,,0.029419,0.99047
0.015162,0.99024,,,0.029425,0.99044
0.015165,0.99021,,,0.02943,0.99041
0.015168,0.99018,,,0.029436,0.99038
0.015171,0.99015,,,0.029442,0.99035
0.015173,0.99012,,,0.029448,0.99031
0.015176,0.99009,,,0.029453,0.99028
0.015179,0.99006,,,0.029459,0.99025
0.015182,0.99003,,,0.029465,0.99021
0.015185,0.99,,,0.02947,0.99018
0.015188,0.98997,,,0.029476,0.99015
0.015191,0.98994,,,0.029482,0.99011
0.015194,0.98991,,,0.029487,0.99008
0.015197,0.98988,,,0.029493,0.99004
0.0152,0.98984,,,0.029499,0.99001
0.015203,0.98981,,,0.029504,0.98997
0.015206,0.98978,,,0.02951,0.98994
0.015209,0.98975,,,0.029516,0.9899
0.015212,0.98972,,,0.029521,0.98987
0.015214,0.98969,,,0.029527,0.98983
0.015217,0.98966,,,0.029533,0.98979
0.01522,0.98963,,,0.029539,0.98976
0.015223,0.9896,,,0.029544,0.98972
0.015226,0.98956,,,0.02955,0.98968
0.015229,0.98953,,,0.029556,0.98965
0.015232,0.9895,,,0.029561,0.98961
0.015235,0.98947,,,0.029567,0.98957
0.015238,0.98944,,,0.029573,0.98953
0.015241,0.98941,,,0.029578,0.9895
0.015244,0.98937,,,0.029584,0.98946
0.015247,0.98934,,,0.02959,0.98942
0.01525,0.98931,,,0.029595,0.98938
0.015253,0.98928,,,0.029601,0.98934
0.015255,0.98924,,,0.029607,0.9893
0.015258,0.98921,,,0.029612,0.98926
0.015261,0.98918,,,0.029618,0.98922
0.015264,0.98915,,,0.029624,0.98918
0.015267,0.98911,,,0.02963,0.98914
0.01527,0.98908,,,0.029635,0.9891
0.015273,0.98905,,,0.029641,0.98906
0.015276,0.98901,,,0.029647,0.98902
0.015279,0.98898,,,0.029652,0.98898
0.015282,0.98895,,,0.029658,0.98894
0.015285,0.98891,,,0.029664,0.9889
0.015288,0.98888,,,0.029669,0.98886
0.015291,0.98885,,,0.029675,0.98881
0.015294,0.98881,,,0.029681,0.98877
0.015296,0.98878,,,0.029686,0.98873
0.015299,0.98874,,,0.029692,0.98869
0.015302,0.98871,,,0.029698,0.98864
0.015305,0.98868,,,0.029703,0.9886
0.015308,0.98864,,,0.029709,0.98856
0.015311,0.98861,,,0.029715,0.98851
0.015314,0.98857,,,0.02972,0.98847
0.015317,0.98854,,,0.029726,0.98843
0.01532,0.98851,,,0.029732,0.98838
0.015323,0.98847,,,0.029738,0.98834
0.015326,0.98844,,,0.029743,0.98829
0.015329,0.9884,,,0.029749,0.98825
0.015332,0.98837,,,0.029755,0.9882
0.015335,0.98833,,,0.02976,0.98816
0.015338,0.9883,,,0.029766,0.98811
0.01534,0.98826,,,0.029772,0.98806
0.015343,0.98823,,,0.029777,0.98802
0.015346,0.98819,,,0.029783,0.98797
0.015349,0.98816,,,0.029789,0.98792
0.015352,0.98812,,,0.029794,0.98788
0.015355,0.98809,,,0.0298,0.98783
0.015358,0.98805,,,0.029806,0.98778
0.015361,0.98802,,,0.029811,0.98774
0.015364,0.98798,,,0.029817,0.98769
0.015367,0.98795,,,0.029823,0.98764
0.01537,0.98791,,,0.029829,0.98759
0.015373,0.98787,,,0.029834,0.98755
0.015376,0.98784,,,0.02984,0.9875
0.015379,0.9878,,,0.029846,0.98745
0.015381,0.98776,,,0.029851,0.9874
0.015384,0.98773,,,0.029857,0.98735
0.015387,0.98769,,,0.029863,0.9873
0.01539,0.98766,,,0.029868,0.98725
0.015393,0.98762,,,0.029874,0.9872
0.015396,0.98758,,,0.02988,0.98715
0.015399,0.98755,,,0.029885,0.9871
0.015402,0.98751,,,0.029891,0.98704
0.015405,0.98747,,,0.029897,0.98699
0.015408,0.98744,,,0.029902,0.98694
0.015411,0.9874,,,0.029908,0.98689
0.015414,0.98736,,,0.029914,0.98684
0.015417,0.98733,,,0.029919,0.98679
0.01542,0.98729,,,0.029925,0.98674
0.015422,0.98725,,,0.029931,0.98668
0.015425,0.98721,,,0.029937,0.98663
0.015428,0.98718,,,0.029942,0.98658
0.015431,0.98714,,,0.029948,0.98652
0.015434,0.9871,,,0.029954,0.98647
0.015437,0.98706,,,0.029959,0.98641
0.01544,0.98703,,,0.029965,0.98636
0.015443,0.98699,,,0.029971,0.9863
0.015446,0.98695,,,0.029976,0.98625
0.015449,0.98691,,,0.029982,0.98619
0.015452,0.98687,,,0.029988,0.98614
0.015455,0.98684,,,0.029993,0.98608
0.015458,0.9868,,,0.029999,0.98603
0.015461,0.98676,,,0.030005,0.98597
0.015463,0.98672,,,0.03001,0.98592
0.015466,0.98668,,,0.030016,0.98586
0.015469,0.98664,,,0.030022,0.9858
0.015472,0.9866,,,0.030028,0.98574
0.015475,0.98657,,,0.030033,0.98569
0.015478,0.98653,,,0.030039,0.98563
0.015481,0.98649,,,0.030045,0.98557
0.015484,0.98645,,,0.03005,0.98551
0.015487,0.98641,,,0.030056,0.98545
0.01549,0.98637,,,0.030062,0.98539
0.015493,0.98633,,,0.030067,0.98533
0.015496,0.98629,,,0.030073,0.98527
0.015499,0.98625,,,0.030079,0.98521
0.015502,0.98621,,,0.030084,0.98515
0.015505,0.98617,,,0.03009,0.98509
0.015507,0.98613,,,0.030096,0.98503
0.01551,0.98609,,,0.030101,0.98497
0.015513,0.98605,,,0.030107,0.98491
0.015516,0.98601,,,0.030113,0.98485
0.015519,0.98597,,,0.030118,0.98478
0.015522,0.98593,,,0.030124,0.98472
0.015525,0.98589,,,0.03013,0.98466
0.015528,0.98585,,,0.030136,0.9846
0.015531,0.98581,,,0.030141,0.98453
0.015534,0.98577,,,0.030147,0.98447
0.015537,0.98572,,,0.030153,0.98441
0.01554,0.98568,,,0.030158,0.98434
0.015543,0.98564,,,0.030164,0.98428
0.015546,0.9856,,,0.03017,0.98421
0.015548,0.98556,,,0.030175,0.98415
0.015551,0.98552,,,0.030181,0.98409
0.015554,0.98548,,,0.030187,0.98402
0.015557,0.98544,,,0.030192,0.98396
0.01556,0.98539,,,0.030198,0.98389
0.015563,0.98535,,,0.030204,0.98383
0.015566,0.98531,,,0.030209,0.98376
0.015569,0.98527,,,0.030215,0.9837
0.015572,0.98523,,,0.030221,0.98363
0.015575,0.98519,,,0.030227,0.98357
0.015578,0.98514,,,0.030232,0.9835
0.015581,0.9851,,,0.030238,0.98344
0.015584,0.98506,,,0.030244,0.98337
0.015587,0.98502,,,0.030249,0.98331
0.015589,0.98497,,,0.030255,0.98324
0.015592,0.98493,,,0.030261,0.98318
0.015595,0.98489,,,0.030266,0.98311
0.015598,0.98485,,,0.030272,0.98305
0.015601,0.9848,,,0.030278,0.98298
0.015604,0.98476,,,0.030283,0.98291
0.015607,0.98472,,,0.030289,0.98285
0.01561,0.98467,,,0.030295,0.98278
0.015613,0.98463,,,0.0303,0.98272
0.015616,0.98459,,,0.030306,0.98265
0.015619,0.98454,,,0.030312,0.98258
0.015622,0.9845,,,0.030318,0.98252
0.015625,0.98445,,,0.030323,0.98245
0.015628,0.98441,,,0.030329,0.98238
0.01563,0.98437,,,0.030335,0.98231
0.015633,0.98432,,,0.03034,0.98225
0.015636,0.98428,,,0.030346,0.98218
0.015639,0.98423,,,0.030352,0.98211
0.015642,0.98419,,,0.030357,0.98204
0.015645,0.98415,,,0.030363,0.98197
0.015648,0.9841,,,0.030369,0.9819
0.015651,0.98406,,,0.030374,0.98183
0.015654,0.98401,,,0.03038,0.98176
0.015657,0.98397,,,0.030386,0.98169
0.01566,0.98392,,,0.030391,0.98162
0.015663,0.98388,,,0.030397,0.98156
0.015666,0.98383,,,0.030403,0.98149
0.015669,0.98379,,,0.030408,0.98142
0.015672,0.98374,,,0.030414,0.98135
0.015674,0.9837,,,0.03042,0.98128
0.015677,0.98366,,,0.030426,0.98121
0.01568,0.98361,,,0.030431,0.98114
0.015683,0.98357,,,0.030437,0.98106
0.015686,0.98352,,,0.030443,0.98099
0.015689,0.98348,,,0.030448,0.98092
0.015692,0.98343,,,0.030454,0.98085
0.015695,0.98339,,,0.03046,0.98078
0.015698,0.98334,,,0.030465,0.98071
0.015701,0.9833,,,0.030471,0.98063
0.015704,0.98325,,,0.030477,0.98056
0.015707,0.98321,,,0.030482,0.98049
0.01571,0.98316,,,0.030488,0.98042
0.015713,0.98312,,,0.030494,0.98034
0.015715,0.98307,,,0.030499,0.98027
0.015718,0.98302,,,0.030505,0.9802
0.015721,0.98298,,,0.030511,0.98013
0.015724,0.98293,,,0.030517,0.98006
0.015727,0.98289,,,0.030522,0.97998
0.01573,0.98284,,,0.030528,0.97991
0.015733,0.9828,,,0.030534,0.97984
0.015736,0.98275,,,0.030539,0.97976
0.015739,0.9827,,,0.030545,0.97969
0.015742,0.98266,,,0.030551,0.97961
0.015745,0.98261,,,0.030556,0.97954
0.015748,0.98257,,,0.030562,0.97946
0.015751,0.98252,,,0.030568,0.97938
0.015754,0.98247,,,0.030573,0.97931
0.015756,0.98243,,,0.030579,0.97923
0.015759,0.98238,,,0.030585,0.97916
0.015762,0.98233,,,0.03059,0.97908
0.015765,0.98229,,,0.030596,0.979
0.015768,0.98224,,,0.030602,0.97893
0.015771,0.98219,,,0.030607,0.97885
0.015774,0.98215,,,0.030613,0.97877
0.015777,0.9821,,,0.030619,0.97869
0.01578,0.98205,,,0.030625,0.97862
0.015783,0.98201,,,0.03063,0.97854
0.015786,0.98196,,,0.030636,0.97846
0.015789,0.98191,,,0.030642,0.97838
0.015792,0.98187,,,0.030647,0.9783
0.015795,0.98182,,,0.030653,0.97822
0.015797,0.98177,,,0.030659,0.97814
0.0158,0.98173,,,0.030664,0.97806
0.015803,0.98168,,,0.03067,0.97799
0.015806,0.98163,,,0.030676,0.97791
0.015809,0.98158,,,0.030681,0.97783
0.015812,0.98154,,,0.030687,0.97775
0.015815,0.98149,,,0.030693,0.97767
0.015818,0.98144,,,0.030698,0.97759
0.015821,0.9814,,,0.030704,0.97751
0.015824,0.98135,,,0.03071,0.97743
0.015827,0.9813,,,0.030716,0.97735
0.01583,0.98125,,,0.030721,0.97727
0.015833,0.9812,,,0.030727,0.97718
0.015836,0.98116,,,0.030733,0.9771
0.015839,0.98111,,,0.030738,0.97702
0.015841,0.98106,,,0.030744,0.97694
0.015844,0.98101,,,0.03075,0.97686
0.015847,0.98097,,,0.030755,0.97677
0.01585,0.98092,,,0.030761,0.97669
0.015853,0.98087,,,0.030767,0.97661
0.015856,0.98082,,,0.030772,0.97652
0.015859,0.98078,,,0.030778,0.97644
0.015862,0.98073,,,0.030784,0.97636
0.015865,0.98068,,,0.030789,0.97627
0.015868,0.98063,,,0.030795,0.97619
0.015871,0.98058,,,0.030801,0.97611
0.015874,0.98053,,,0.030806,0.97603
0.015877,0.98049,,,0.030812,0.97595
0.01588,0.98044,,,0.030818,0.97586
0.015882,0.98039,,,0.030824,0.97578
0.015885,0.98034,,,0.030829,0.9757
0.015888,0.98029,,,0.030835,0.97562
0.015891,0.98024,,,0.030841,0.97554
0.015894,0.98019,,,0.030846,0.97545
0.015897,0.98014,,,0.030852,0.97537
0.0159,0.98009,,,0.030858,0.97529
0.015903,0.98004,,,0.030863,0.9752
0.015906,0.97999,,,0.030869,0.97512
0.015909,0.97994,,,0.030875,0.97504
0.015912,0.97989,,,0.03088,0.97495
0.015915,0.97984,,,0.030886,0.97487
0.015918,0.97979,,,0.030892,0.97478
0.015921,0.97974,,,0.030897,0.9747
0.015923,0.97969,,,0.030903,0.97462
0.015926,0.97964,,,0.030909,0.97453
0.015929,0.97959,,,0.030915,0.97445
0.015932,0.97954,,,0.03092,0.97436
0.015935,0.97949,,,0.030926,0.97428
0.015938,0.97944,,,0.030932,0.9742
0.015941,0.97939,,,0.030937,0.97411
0.015944,0.97933,,,0.030943,0.97403
0.015947,0.97928,,,0.030949,0.97395
0.01595,0.97923,,,0.030954,0.97386
0.015953,0.97918,,,0.03096,0.97378
0.015956,0.97913,,,0.030966,0.97369
0.015959,0.97908,,,0.030971,0.97361
0.015962,0.97903,,,0.030977,0.97352
0.015964,0.97897,,,0.030983,0.97344
0.015967,0.97892,,,0.030988,0.97336
0.01597,0.97887,,,0.030994,0.97327
0.015973,0.97882,,,0.031,0.97319
0.015976,0.97877,,,0.031006,0.97311
0.015979,0.97872,,,0.031011,0.97302
0.015982,0.97867,,,0.031017,0.97294
0.015985,0.97861,,,0.031023,0.97286
0.015988,0.97856,,,0.031028,0.97277
0.015991,0.97851,,,0.031034,0.97269
0.015994,0.97846,,,0.03104,0.97261
0.015997,0.9784,,,0.031045,0.97252
0.016,0.97835,,,0.031051,0.97244
0.016003,0.9783,,,0.031057,0.97235
0.016006,0.97825,,,0.031062,0.97227
0.016008,0.97819,,,0.031068,0.97218
0.016011,0.97814,,,0.031074,0.9721
0.016014,0.97809,,,0.031079,0.97201
0.016017,0.97803,,,0.031085,0.97193
0.01602,0.97798,,,0.031091,0.97184
0.016023,0.97793,,,0.031096,0.97176
0.016026,0.97787,,,0.031102,0.97167
0.016029,0.97782,,,0.031108,0.97159
0.016032,0.97777,,,0.031114,0.9715
0.016035,0.97771,,,0.031119,0.97142
0.016038,0.97766,,,0.031125,0.97133
0.016041,0.97761,,,0.031131,0.97124
0.016044,0.97755,,,0.031136,0.97116
0.016047,0.9775,,,0.031142,0.97107
0.016049,0.97744,,,0.031148,0.97099
0.016052,0.97739,,,0.031153,0.9709
0.016055,0.97734,,,0.031159,0.97082
0.016058,0.97728,,,0.031165,0.97073
0.016061,0.97723,,,0.03117,0.97065
0.016064,0.97717,,,0.031176,0.97056
0.016067,0.97712,,,0.031182,0.97047
0.01607,0.97706,,,0.031187,0.97038
0.016073,0.97701,,,0.031193,0.9703
0.016076,0.97695,,,0.031199,0.97021
0.016079,0.9769,,,0.031205,0.97012
0.016082,0.97684,,,0.03121,0.97003
0.016085,0.97679,,,0.031216,0.96994
0.016088,0.97673,,,0.031222,0.96985
0.01609,0.97668,,,0.031227,0.96976
0.016093,0.97662,,,0.031233,0.96968
0.016096,0.97656,,,0.031239,0.96959
0.016099,0.97651,,,0.031244,0.9695
0.016102,0.97645,,,0.03125,0.96941
0.016105,0.9764,,,0.031256,0.96932
0.016108,0.97634,,,0.031261,0.96924
0.016111,0.97629,,,0.031267,0.96915
0.016114,0.97623,,,0.031273,0.96906
0.016117,0.97618,,,0.031278,0.96897
0.01612,0.97612,,,0.031284,0.96888
0.016123,0.97606,,,0.03129,0.9688
0.016126,0.97601,,,0.031295,0.96871
0.016129,0.97595,,,0.031301,0.96862
0.016131,0.9759,,,0.031307,0.96854
0.016134,0.97584,,,0.031313,0.96845
0.016137,0.97578,,,0.031318,0.96836
0.01614,0.97573,,,0.031324,0.96828
0.016143,0.97567,,,0.03133,0.96819
0.016146,0.97562,,,0.031335,0.9681
0.016149,0.97556,,,0.031341,0.96802
0.016152,0.9755,,,0.031347,0.96793
0.016155,0.97545,,,0.031352,0.96784
0.016158,0.97539,,,0.031358,0.96776
0.016161,0.97533,,,0.031364,0.96767
0.016164,0.97528,,,0.031369,0.96759
0.016167,0.97522,,,0.031375,0.9675
0.01617,0.97517,,,0.031381,0.96742
0.016173,0.97511,,,0.031386,0.96733
0.016175,0.97505,,,0.031392,0.96725
0.016178,0.975,,,0.031398,0.96716
0.016181,0.97494,,,0.031404,0.96708
0.016184,0.97488,,,0.031409,0.96699
0.016187,0.97483,,,0.031415,0.96691
0.01619,0.97477,,,0.031421,0.96683
0.016193,0.97472,,,0.031426,0.96674
0.016196,0.97466,,,0.031432,0.96666
0.016199,0.9746,,,0.031438,0.96658
0.016202,0.97455,,,0.031443,0.96649
0.016205,0.97449,,,0.031449,0.96641
0.016208,0.97444,,,0.031455,0.96633
0.016211,0.97438,,,0.03146,0.96624
0.016214,0.97432,,,0.031466,0.96616
0.016216,0.97427,,,0.031472,0.96608
0.016219,0.97421,,,0.031477,0.96599
0.016222,0.97415,,,0.031483,0.96591
0.016225,0.9741,,,0.031489,0.96583
0.016228,0.97404,,,0.031494,0.96575
0.016231,0.97398,,,0.0315,0.96566
0.016234,0.97393,,,0.031506,0.96558
0.016237,0.97387,,,0.031512,0.9655
0.01624,0.97381,,,0.031517,0.96542
0.016243,0.97376,,,0.031523,0.96534
0.016246,0.9737,,,0.031529,0.96525
0.016249,0.97364,,,0.031534,0.96517
0.016252,0.97359,,,0.03154,0.96509
0.016255,0.97353,,,0.031546,0.96501
0.016257,0.97347,,,0.031551,0.96493
0.01626,0.97342,,,0.031557,0.96485
0.016263,0.97336,,,0.031563,0.96476
0.016266,0.97331,,,0.031568,0.96468
0.016269,0.97325,,,0.031574,0.9646
0.016272,0.97319,,,0.03158,0.96452
0.016275,0.97314,,,0.031585,0.96444
0.016278,0.97308,,,0.031591,0.96436
0.016281,0.97302,,,0.031597,0.96428
0.016284,0.97297,,,0.031603,0.9642
0.016287,0.97291,,,0.031608,0.96412
0.01629,0.97285,,,0.031614,0.96404
0.016293,0.9728,,,0.03162,0.96396
0.016296,0.97274,,,0.031625,0.96388
0.016298,0.97268,,,0.031631,0.9638
0.016301,0.97263,,,0.031637,0.96372
0.016304,0.97257,,,0.031642,0.96364
0.016307,0.97251,,,0.031648,0.96356
0.01631,0.97246,,,0.031654,0.96348
0.016313,0.9724,,,0.031659,0.9634
0.016316,0.97234,,,0.031665,0.96332
0.016319,0.97228,,,0.031671,0.96325
0.016322,0.97223,,,0.031676,0.96317
0.016325,0.97217,,,0.031682,0.96309
0.016328,0.97211,,,0.031688,0.96301
0.016331,0.97205,,,0.031694,0.96293
0.016334,0.972,,,0.031699,0.96285
0.016337,0.97194,,,0.031705,0.96277
0.01634,0.97188,,,0.031711,0.96269
0.016342,0.97182,,,0.031716,0.96261
0.016345,0.97177,,,0.031722,0.96253
0.016348,0.97171,,,0.031728,0.96246
0.016351,0.97165,,,0.031733,0.96238
0.016354,0.97159,,,0.031739,0.9623
0.016357,0.97153,,,0.031745,0.96222
0.01636,0.97148,,,0.03175,0.96214
0.016363,0.97142,,,0.031756,0.96207
0.016366,0.97136,,,0.031762,0.96199
0.016369,0.9713,,,0.031767,0.96191
0.016372,0.97124,,,0.031773,0.96183
0.016375,0.97118,,,0.031779,0.96175
0.016378,0.97113,,,0.031784,0.96168
0.016381,0.97107,,,0.03179,0.9616
0.016383,0.97101,,,0.031796,0.96152
0.016386,0.97095,,,0.031802,0.96144
0.016389,0.97089,,,0.031807,0.96136
0.016392,0.97083,,,0.031813,0.96129
0.016395,0.97077,,,0.031819,0.96121
0.016398,0.97071,,,0.031824,0.96113
0.016401,0.97065,,,0.03183,0.96105
0.016404,0.97059,,,0.031836,0.96097
0.016407,0.97053,,,0.031841,0.9609
0.01641,0.97047,,,0.031847,0.96082
0.016413,0.97041,,,0.031853,0.96074
0.016416,0.97035,,,0.031858,0.96067
0.016419,0.9703,,,0.031864,0.96059
0.016422,0.97024,,,0.03187,0.96052
0.016424,0.97018,,,0.031875,0.96044
0.016427,0.97012,,,0.031881,0.96037
0.01643,0.97006,,,0.031887,0.96029
0.016433,0.97,,,0.031893,0.96022
0.016436,0.96994,,,0.031898,0.96014
0.016439,0.96988,,,0.031904,0.96007
0.016442,0.96982,,,0.03191,0.96
0.016445,0.96976,,,0.031915,0.95992
0.016448,0.9697,,,0.031921,0.95985
0.016451,0.96964,,,0.031927,0.95978
0.016454,0.96958,,,0.031932,0.9597
0.016457,0.96952,,,0.031938,0.95963
0.01646,0.96946,,,0.031944,0.95956
0.016463,0.9694,,,0.031949,0.95949
0.016465,0.96934,,,0.031955,0.95942
0.016468,0.96928,,,0.031961,0.95934
0.016471,0.96922,,,0.031966,0.95927
0.016474,0.96916,,,0.031972,0.9592
0.016477,0.9691,,,0.031978,0.95913
0.01648,0.96904,,,0.031983,0.95906
0.016483,0.96898,,,0.031989,0.95899
0.016486,0.96892,,,0.031995,0.95892
0.016489,0.96886,,,0.032001,0.95885
0.016492,0.9688,,,0.032006,0.95878
0.016495,0.96874,,,0.032012,0.95872
0.016498,0.96868,,,0.032018,0.95865
0.016501,0.96862,,,0.032023,0.95858
0.016504,0.96856,,,0.032029,0.95851
0.016507,0.9685,,,0.032035,0.95844
0.016509,0.96844,,,0.03204,0.95837
0.016512,0.96839,,,0.032046,0.9583
0.016515,0.96833,,,0.032052,0.95824
0.016518,0.96827,,,0.032057,0.95817
0.016521,0.96821,,,0.032063,0.9581
0.016524,0.96815,,,0.032069,0.95803
0.016527,0.96809,,,0.032074,0.95797
0.01653,0.96803,,,0.03208,0.9579
0.016533,0.96797,,,0.032086,0.95783
0.016536,0.96791,,,0.032092,0.95776
0.016539,0.96785,,,0.032097,0.9577
0.016542,0.96779,,,0.032103,0.95763
0.016545,0.96773,,,0.032109,0.95756
0.016548,0.96768,,,0.032114,0.9575
0.01655,0.96762,,,0.03212,0.95743
0.016553,0.96756,,,0.032126,0.95737
0.016556,0.9675,,,0.032131,0.9573
0.016559,0.96744,,,0.032137,0.95724
0.016562,0.96738,,,0.032143,0.95717
0.016565,0.96733,,,0.032148,0.95711
0.016568,0.96727,,,0.032154,0.95705
0.016571,0.96721,,,0.03216,0.95698
0.016574,0.96715,,,0.032165,0.95692
0.016577,0.96709,,,0.032171,0.95685
0.01658,0.96704,,,0.032177,0.95679
0.016583,0.96698,,,0.032182,0.95672
0.016586,0.96692,,,0.032188,0.95666
0.016589,0.96686,,,0.032194,0.9566
0.016591,0.96681,,,0.0322,0.95654
0.016594,0.96675,,,0.032205,0.95647
0.016597,0.96669,,,0.032211,0.95641
0.0166,0.96663,,,0.032217,0.95635
0.016603,0.96658,,,0.032222,0.95629
0.016606,0.96652,,,0.032228,0.95623
0.016609,0.96646,,,0.032234,0.95617
0.016612,0.9664,,,0.032239,0.95611
0.016615,0.96635,,,0.032245,0.95605
0.016618,0.96629,,,0.032251,0.95599
0.016621,0.96623,,,0.032256,0.95592
0.016624,0.96617,,,0.032262,0.95586
0.016627,0.96612,,,0.032268,0.9558
0.01663,0.96606,,,0.032273,0.95575
0.016632,0.966,,,0.032279,0.95569
0.016635,0.96594,,,0.032285,0.95563
0.016638,0.96589,,,0.032291,0.95557
0.016641,0.96583,,,0.032296,0.95551
0.016644,0.96577,,,0.032302,0.95545
0.016647,0.96571,,,0.032308,0.95539
0.01665,0.96566,,,0.032313,0.95533
0.016653,0.9656,,,0.032319,0.95527
0.016656,0.96554,,,0.032325,0.95521
0.016659,0.96549,,,0.03233,0.95515
0.016662,0.96543,,,0.032336,0.9551
0.016665,0.96537,,,0.032342,0.95504
0.016668,0.96532,,,0.032347,0.95498
0.016671,0.96526,,,0.032353,0.95493
0.016674,0.9652,,,0.032359,0.95487
0.016676,0.96515,,,0.032364,0.95481
0.016679,0.96509,,,0.03237,0.95475
0.016682,0.96504,,,0.032376,0.9547
0.016685,0.96498,,,0.032382,0.95464
0.016688,0.96492,,,0.032387,0.95458
0.016691,0.96487,,,0.032393,0.95453
0.016694,0.96481,,,0.032399,0.95447
0.016697,0.96475,,,0.032404,0.95442
0.0167,0.9647,,,0.03241,0.95436
0.016703,0.96464,,,0.032416,0.95431
0.016706,0.96459,,,0.032421,0.95425
0.016709,0.96453,,,0.032427,0.9542
0.016712,0.96448,,,0.032433,0.95414
0.016715,0.96442,,,0.032438,0.95409
0.016717,0.96436,,,0.032444,0.95404
0.01672,0.96431,,,0.03245,0.95398
0.016723,0.96425,,,0.032455,0.95393
0.016726,0.9642,,,0.032461,0.95388
0.016729,0.96414,,,0.032467,0.95383
0.016732,0.96409,,,0.032472,0.95378
0.016735,0.96403,,,0.032478,0.95372
0.016738,0.96397,,,0.032484,0.95367
0.016741,0.96392,,,0.03249,0.95362
0.016744,0.96386,,,0.032495,0.95357
0.016747,0.96381,,,0.032501,0.95352
0.01675,0.96375,,,0.032507,0.95347
0.016753,0.9637,,,0.032512,0.95342
0.016756,0.96364,,,0.032518,0.95337
0.016758,0.96359,,,0.032524,0.95332
0.016761,0.96353,,,0.032529,0.95327
0.016764,0.96348,,,0.032535,0.95322
0.016767,0.96342,,,0.032541,0.95317
0.01677,0.96337,,,0.032546,0.95312
0.016773,0.96331,,,0.032552,0.95307
0.016776,0.96325,,,0.032558,0.95303
0.016779,0.9632,,,0.032563,0.95298
0.016782,0.96315,,,0.032569,0.95293
0.016785,0.96309,,,0.032575,0.95289
0.016788,0.96304,,,0.032581,0.95284
0.016791,0.96298,,,0.032586,0.95279
0.016794,0.96293,,,0.032592,0.95275
0.016797,0.96287,,,0.032598,0.9527
0.016799,0.96281,,,0.032603,0.95266
0.016802,0.96276,,,0.032609,0.95261
0.016805,0.9627,,,0.032615,0.95257
0.016808,0.96265,,,0.03262,0.95252
0.016811,0.96259,,,0.032626,0.95248
0.016814,0.96254,,,0.032632,0.95243
0.016817,0.96248,,,0.032637,0.95239
0.01682,0.96243,,,0.032643,0.95235
0.016823,0.96238,,,0.032649,0.9523
0.016826,0.96232,,,0.032654,0.95226
0.016829,0.96227,,,0.03266,0.95222
0.016832,0.96221,,,0.032666,0.95217
0.016835,0.96216,,,0.032671,0.95213
0.016838,0.9621,,,0.032677,0.95209
0.016841,0.96205,,,0.032683,0.95205
0.016843,0.96199,,,0.032689,0.95201
0.016846,0.96194,,,0.032694,0.95197
0.016849,0.96189,,,0.0327,0.95193
0.016852,0.96183,,,0.032706,0.95189
0.016855,0.96178,,,0.032711,0.95185
0.016858,0.96172,,,0.032717,0.95181
0.016861,0.96167,,,0.032723,0.95177
0.016864,0.96161,,,0.032728,0.95173
0.016867,0.96156,,,0.032734,0.95169
0.01687,0.9615,,,0.03274,0.95165
0.016873,0.96145,,,0.032745,0.95161
0.016876,0.9614,,,0.032751,0.95157
0.016879,0.96134,,,0.032757,0.95153
0.016882,0.96129,,,0.032762,0.9515
0.016884,0.96123,,,0.032768,0.95146
0.016887,0.96118,,,0.032774,0.95142
0.01689,0.96112,,,0.03278,0.95139
0.016893,0.96107,,,0.032785,0.95135
0.016896,0.96102,,,0.032791,0.95131
0.016899,0.96096,,,0.032797,0.95128
0.016902,0.96091,,,0.032802,0.95124
0.016905,0.96085,,,0.032808,0.95121
0.016908,0.9608,,,0.032814,0.95117
0.016911,0.96075,,,0.032819,0.95114
0.016914,0.96069,,,0.032825,0.95111
0.016917,0.96064,,,0.032831,0.95107
0.01692,0.96059,,,0.032836,0.95104
0.016923,0.96054,,,0.032842,0.95101
0.016925,0.96048,,,0.032848,0.95097
0.016928,0.96043,,,0.032853,0.95094
0.016931,0.96038,,,0.032859,0.95091
0.016934,0.96032,,,0.032865,0.95088
0.016937,0.96027,,,0.03287,0.95084
0.01694,0.96022,,,0.032876,0.95081
0.016943,0.96017,,,0.032882,0.95078
0.016946,0.96012,,,0.032888,0.95075
0.016949,0.96006,,,0.032893,0.95072
0.016952,0.96001,,,0.032899,0.95069
0.016955,0.95996,,,0.032905,0.95066
0.016958,0.95991,,,0.03291,0.95062
0.016961,0.95986,,,0.032916,0.95059
0.016964,0.95981,,,0.032922,0.95056
0.016966,0.95976,,,0.032927,0.95054
0.016969,0.95971,,,0.032933,0.95051
0.016972,0.95966,,,0.032939,0.95048
0.016975,0.95961,,,0.032944,0.95045
0.016978,0.95956,,,0.03295,0.95042
0.016981,0.95951,,,0.032956,0.95039
0.016984,0.95946,,,0.032961,0.95036
0.016987,0.95941,,,0.032967,0.95034
0.01699,0.95936,,,0.032973,0.95031
0.016993,0.95931,,,0.032979,0.95028
0.016996,0.95926,,,0.032984,0.95025
0.016999,0.95921,,,0.03299,0.95023
0.017002,0.95916,,,0.032996,0.9502
0.017005,0.95911,,,0.033001,0.95017
0.017008,0.95906,,,0.033007,0.95015
0.01701,0.95901,,,0.033013,0.95012
0.017013,0.95896,,,0.033018,0.9501
0.017016,0.95891,,,0.033024,0.95007
0.017019,0.95887,,,0.03303,0.95005
0.017022,0.95882,,,0.033035,0.95002
0.017025,0.95877,,,0.033041,0.95
0.017028,0.95872,,,0.033047,0.94998
0.017031,0.95867,,,0.033052,0.94996
0.017034,0.95862,,,0.033058,0.94993
0.017037,0.95857,,,0.033064,0.94991
0.01704,0.95852,,,0.03307,0.94989
0.017043,0.95848,,,0.033075,0.94986
0.017046,0.95843,,,0.033081,0.94984
0.017049,0.95838,,,0.033087,0.94982
0.017051,0.95833,,,0.033092,0.9498
0.017054,0.95829,,,0.033098,0.94978
0.017057,0.95824,,,0.033104,0.94976
0.01706,0.95819,,,0.033109,0.94973
0.017063,0.95814,,,0.033115,0.94971
0.017066,0.9581,,,0.033121,0.94969
0.017069,0.95805,,,0.033126,0.94967
0.017072,0.958,,,0.033132,0.94965
0.017075,0.95796,,,0.033138,0.94963
0.017078,0.95791,,,0.033143,0.94961
0.017081,0.95786,,,0.033149,0.9496
0.017084,0.95782,,,0.033155,0.94958
0.017087,0.95777,,,0.03316,0.94956
0.01709,0.95773,,,0.033166,0.94954
0.017092,0.95768,,,0.033172,0.94952
0.017095,0.95763,,,0.033178,0.9495
0.017098,0.95759,,,0.033183,0.94949
0.017101,0.95754,,,0.033189,0.94947
0.017104,0.9575,,,0.033195,0.94945
0.017107,0.95745,,,0.0332,0.94943
0.01711,0.9574,,,0.033206,0.94942
0.017113,0.95736,,,0.033212,0.9494
0.017116,0.95731,,,0.033217,0.94939
0.017119,0.95727,,,0.033223,0.94937
0.017122,0.95722,,,0.033229,0.94935
0.017125,0.95718,,,0.033234,0.94934
0.017128,0.95713,,,0.03324,0.94932
0.017131,0.95709,,,0.033246,0.94931
0.017133,0.95705,,,0.033251,0.9493
0.017136,0.957,,,0.033257,0.94928
0.017139,0.95696,,,0.033263,0.94927
0.017142,0.95691,,,0.033269,0.94925
0.017145,0.95687,,,0.033274,0.94924
0.017148,0.95683,,,0.03328,0.94923
0.017151,0.95678,,,0.033286,0.94921
0.017154,0.95674,,,0.033291,0.9492
0.017157,0.9567,,,0.033297,0.94919
0.01716,0.95665,,,0.033303,0.94918
0.017163,0.95661,,,0.033308,0.94916
0.017166,0.95657,,,0.033314,0.94915
0.017169,0.95652,,,0.03332,0.94914
0.017172,0.95648,,,0.033325,0.94913
0.017174,0.95644,,,0.033331,0.94912
0.017177,0.95639,,,0.033337,0.94911
0.01718,0.95635,,,0.033342,0.9491
0.017183,0.95631,,,0.033348,0.94909
0.017186,0.95627,,,0.033354,0.94908
0.017189,0.95622,,,0.033359,0.94907
0.017192,0.95618,,,0.033365,0.94907
0.017195,0.95614,,,0.033371,0.94906
0.017198,0.9561,,,0.033377,0.94905
0.017201,0.95606,,,0.033382,0.94904
0.017204,0.95601,,,0.033388,0.94903
0.017207,0.95597,,,0.033394,0.94902
0.01721,0.95593,,,0.033399,0.94901
0.017213,0.95589,,,0.033405,0.94901
0.017216,0.95585,,,0.033411,0.949
0.017218,0.95581,,,0.033416,0.94899
0.017221,0.95576,,,0.033422,0.94898
0.017224,0.95572,,,0.033428,0.94898
0.017227,0.95568,,,0.033433,0.94897
0.01723,0.95564,,,0.033439,0.94897
0.017233,0.9556,,,0.033445,0.94896
0.017236,0.95556,,,0.03345,0.94895
0.017239,0.95552,,,0.033456,0.94895
0.017242,0.95548,,,0.033462,0.94894
0.017245,0.95544,,,0.033468,0.94894
0.017248,0.9554,,,0.033473,0.94894
0.017251,0.95536,,,0.033479,0.94893
0.017254,0.95532,,,0.033485,0.94893
0.017257,0.95528,,,0.03349,0.94892
0.017259,0.95524,,,0.033496,0.94892
0.017262,0.9552,,,0.033502,0.94892
0.017265,0.95516,,,0.033507,0.94892
0.017268,0.95512,,,0.033513,0.94891
0.017271,0.95508,,,0.033519,0.94891
0.017274,0.95504,,,0.033524,0.94891
0.017277,0.955,,,0.03353,0.94891
0.01728,0.95496,,,0.033536,0.9489
0.017283,0.95492,,,0.033541,0.9489
0.017286,0.95488,,,0.033547,0.9489
0.017289,0.95485,,,0.033553,0.9489
0.017292,0.95481,,,0.033558,0.9489
0.017295,0.95477,,,0.033564,0.9489
0.017298,0.95473,,,0.03357,0.9489
0.0173,0.9547,,,0.033576,0.9489
0.017303,0.95466,,,0.033581,0.9489
0.017306,0.95462,,,0.033587,0.9489
0.017309,0.95458,,,0.033593,0.9489
0.017312,0.95455,,,0.033598,0.94891
0.017315,0.95451,,,0.033604,0.94891
0.017318,0.95447,,,0.03361,0.94891
0.017321,0.95444,,,0.033615,0.94891
0.017324,0.9544,,,0.033621,0.94891
0.017327,0.95436,,,0.033627,0.94892
0.01733,0.95433,,,0.033632,0.94892
0.017333,0.95429,,,0.033638,0.94892
0.017336,0.95425,,,0.033644,0.94892
0.017339,0.95422,,,0.033649,0.94893
0.017341,0.95418,,,0.033655,0.94893
0.017344,0.95415,,,0.033661,0.94894
0.017347,0.95411,,,0.033667,0.94894
0.01735,0.95408,,,0.033672,0.94894
0.017353,0.95404,,,0.033678,0.94895
0.017356,0.95401,,,0.033684,0.94895
0.017359,0.95397,,,0.033689,0.94896
0.017362,0.95394,,,0.033695,0.94896
0.017365,0.9539,,,0.033701,0.94897
0.017368,0.95387,,,0.033706,0.94898
0.017371,0.95384,,,0.033712,0.94898
0.017374,0.9538,,,0.033718,0.94899
0.017377,0.95377,,,0.033723,0.949
0.01738,0.95374,,,0.033729,0.949
0.017383,0.9537,,,0.033735,0.94901
0.017385,0.95367,,,0.03374,0.94902
0.017388,0.95364,,,0.033746,0.94903
0.017391,0.9536,,,0.033752,0.94903
0.017394,0.95357,,,0.033758,0.94904
0.017397,0.95354,,,0.033763,0.94905
0.0174,0.9535,,,0.033769,0.94906
0.017403,0.95347,,,0.033775,0.94907
0.017406,0.95344,,,0.03378,0.94908
0.017409,0.9534,,,0.033786,0.94909
0.017412,0.95337,,,0.033792,0.9491
0.017415,0.95334,,,0.033797,0.94911
0.017418,0.95331,,,0.033803,0.94912
0.017421,0.95328,,,0.033809,0.94913
0.017424,0.95324,,,0.033814,0.94914
0.017426,0.95321,,,0.03382,0.94915
0.017429,0.95318,,,0.033826,0.94917
0.017432,0.95315,,,0.033831,0.94918
0.017435,0.95312,,,0.033837,0.94919
0.017438,0.95308,,,0.033843,0.9492
0.017441,0.95305,,,0.033848,0.94921
0.017444,0.95302,,,0.033854,0.94923
0.017447,0.95299,,,0.03386,0.94924
0.01745,0.95296,,,0.033866,0.94925
0.017453,0.95293,,,0.033871,0.94927
0.017456,0.9529,,,0.033877,0.94928
0.017459,0.95287,,,0.033883,0.9493
0.017462,0.95284,,,0.033888,0.94931
0.017465,0.95281,,,0.033894,0.94933
0.017467,0.95278,,,0.0339,0.94934
0.01747,0.95275,,,0.033905,0.94936
0.017473,0.95273,,,0.033911,0.94937
0.017476,0.9527,,,0.033917,0.94939
0.017479,0.95267,,,0.033922,0.9494
0.017482,0.95264,,,0.033928,0.94942
0.017485,0.95261,,,0.033934,0.94944
0.017488,0.95258,,,0.033939,0.94945
0.017491,0.95255,,,0.033945,0.94947
0.017494,0.95253,,,0.033951,0.94949
0.017497,0.9525,,,0.033957,0.94951
0.0175,0.95247,,,0.033962,0.94953
0.017503,0.95244,,,0.033968,0.94954
0.017506,0.95242,,,0.033974,0.94956
0.017508,0.95239,,,0.033979,0.94958
0.017511,0.95236,,,0.033985,0.9496
0.017514,0.95233,,,0.033991,0.94962
0.017517,0.95231,,,0.033996,0.94964
0.01752,0.95228,,,0.034002,0.94966
0.017523,0.95225,,,0.034008,0.94968
0.017526,0.95223,,,0.034013,0.9497
0.017529,0.9522,,,0.034019,0.94972
0.017532,0.95218,,,0.034025,0.94974
0.017535,0.95215,,,0.03403,0.94976
0.017538,0.95212,,,0.034036,0.94978
0.017541,0.9521,,,0.034042,0.9498
0.017544,0.95207,,,0.034047,0.94983
0.017547,0.95205,,,0.034053,0.94985
0.01755,0.95202,,,0.034059,0.94987
0.017552,0.952,,,0.034065,0.94989
0.017555,0.95197,,,0.03407,0.94992
0.017558,0.95195,,,0.034076,0.94994
0.017561,0.95193,,,0.034082,0.94996
0.017564,0.9519,,,0.034087,0.94999
0.017567,0.95188,,,0.034093,0.95001
0.01757,0.95185,,,0.034099,0.95003
0.017573,0.95183,,,0.034104,0.95006
0.017576,0.95181,,,0.03411,0.95008
0.017579,0.95178,,,0.034116,0.95011
0.017582,0.95176,,,0.034121,0.95013
0.017585,0.95174,,,0.034127,0.95016
0.017588,0.95171,,,0.034133,0.95018
0.017591,0.95169,,,0.034138,0.95021
0.017593,0.95167,,,0.034144,0.95024
0.017596,0.95165,,,0.03415,0.95026
0.017599,0.95162,,,0.034156,0.95029
0.017602,0.9516,,,0.034161,0.95032
0.017605,0.95158,,,0.034167,0.95034
0.017608,0.95156,,,0.034173,0.95037
0.017611,0.95154,,,0.034178,0.9504
0.017614,0.95152,,,0.034184,0.95043
0.017617,0.95149,,,0.03419,0.95046
0.01762,0.95147,,,0.034195,0.95048
0.017623,0.95145,,,0.034201,0.95051
0.017626,0.95143,,,0.034207,0.95054
0.017629,0.95141,,,0.034212,0.95057
0.017632,0.95139,,,0.034218,0.9506
0.017634,0.95137,,,0.034224,0.95063
0.017637,0.95135,,,0.034229,0.95066
0.01764,0.95133,,,0.034235,0.95069
0.017643,0.95131,,,0.034241,0.95072
0.017646,0.95129,,,0.034246,0.95075
0.017649,0.95127,,,0.034252,0.95078
0.017652,0.95125,,,0.034258,0.95082
0.017655,0.95123,,,0.034264,0.95085
0.017658,0.95121,,,0.034269,0.95088
0.017661,0.95119,,,0.034275,0.95091
0.017664,0.95117,,,0.034281,0.95094
0.017667,0.95115,,,0.034286,0.95098
0.01767,0.95114,,,0.034292,0.95101
0.017673,0.95112,,,0.034298,0.95104
0.017675,0.9511,,,0.034303,0.95108
0.017678,0.95108,,,0.034309,0.95111
0.017681,0.95106,,,0.034315,0.95114
0.017684,0.95104,,,0.03432,0.95118
0.017687,0.95102,,,0.034326,0.95121
0.01769,0.95101,,,0.034332,0.95125
0.017693,0.95099,,,0.034337,0.95128
0.017696,0.95097,,,0.034343,0.95132
0.017699,0.95095,,,0.034349,0.95135
0.017702,0.95094,,,0.034355,0.95139
0.017705,0.95092,,,0.03436,0.95142
0.017708,0.9509,,,0.034366,0.95146
0.017711,0.95089,,,0.034372,0.9515
0.017714,0.95087,,,0.034377,0.95153
0.017717,0.95085,,,0.034383,0.95157
0.017719,0.95084,,,0.034389,0.95161
0.017722,0.95082,,,0.034394,0.95164
0.017725,0.9508,,,0.0344,0.95168
0.017728,0.95079,,,0.034406,0.95172
0.017731,0.95077,,,0.034411,0.95176
0.017734,0.95076,,,0.034417,0.9518
0.017737,0.95074,,,0.034423,0.95184
0.01774,0.95072,,,0.034428,0.95188
0.017743,0.95071,,,0.034434,0.95191
0.017746,0.95069,,,0.03444,0.95195
0.017749,0.95068,,,0.034446,0.95199
0.017752,0.95066,,,0.034451,0.95204
0.017755,0.95065,,,0.034457,0.95208
0.017758,0.95064,,,0.034463,0.95212
0.01776,0.95062,,,0.034468,0.95216
0.017763,0.95061,,,0.034474,0.9522
0.017766,0.95059,,,0.03448,0.95224
0.017769,0.95058,,,0.034485,0.95228
0.017772,0.95057,,,0.034491,0.95233
0.017775,0.95055,,,0.034497,0.95237
0.017778,0.95054,,,0.034502,0.95241
0.017781,0.95053,,,0.034508,0.95245
0.017784,0.95051,,,0.034514,0.9525
0.017787,0.9505,,,0.034519,0.95254
0.01779,0.95049,,,0.034525,0.95259
0.017793,0.95048,,,0.034531,0.95263
0.017796,0.95046,,,0.034536,0.95268
0.017799,0.95045,,,0.034542,0.95272
0.017801,0.95044,,,0.034548,0.95277
0.017804,0.95043,,,0.034554,0.95281
0.017807,0.95041,,,0.034559,0.95286
0.01781,0.9504,,,0.034565,0.9529
0.017813,0.95039,,,0.034571,0.95295
0.017816,0.95038,,,0.034576,0.953
0.017819,0.95037,,,0.034582,0.95304
0.017822,0.95036,,,0.034588,0.95309
0.017825,0.95035,,,0.034593,0.95314
0.017828,0.95033,,,0.034599,0.95319
0.017831,0.95032,,,0.034605,0.95323
0.017834,0.95031,,,0.03461,0.95328
0.017837,0.9503,,,0.034616,0.95333
0.01784,0.95029,,,0.034622,0.95338
0.017842,0.95028,,,0.034627,0.95343
0.017845,0.95027,,,0.034633,0.95348
0.017848,0.95026,,,0.034639,0.95353
0.017851,0.95025,,,0.034645,0.95358
0.017854,0.95024,,,0.03465,0.95363
0.017857,0.95023,,,0.034656,0.95368
0.01786,0.95022,,,0.034662,0.95373
0.017863,0.95021,,,0.034667,0.95378
0.017866,0.95021,,,0.034673,0.95383
0.017869,0.9502,,,0.034679,0.95388
0.017872,0.95019,,,0.034684,0.95393
0.017875,0.95018,,,0.03469,0.95399
0.017878,0.95017,,,0.034696,0.95404
0.017881,0.95016,,,0.034701,0.95409
0.017884,0.95015,,,0.034707,0.95414
0.017886,0.95015,,,0.034713,0.95419
0.017889,0.95014,,,0.034718,0.95425
0.017892,0.95013,,,0.034724,0.9543
0.017895,0.95012,,,0.03473,0.95435
0.017898,0.95011,,,0.034735,0.9544
0.017901,0.95011,,,0.034741,0.95446
0.017904,0.9501,,,0.034747,0.95451
0.017907,0.95009,,,0.034753,0.95457
0.01791,0.95009,,,0.034758,0.95462
0.017913,0.95008,,,0.034764,0.95467
0.017916,0.95007,,,0.03477,0.95473
0.017919,0.95006,,,0.034775,0.95478
0.017922,0.95006,,,0.034781,0.95484
0.017925,0.95005,,,0.034787,0.95489
0.017927,0.95005,,,0.034792,0.95495
0.01793,0.95004,,,0.034798,0.955
0.017933,0.95003,,,0.034804,0.95506
0.017936,0.95003,,,0.034809,0.95511
0.017939,0.95002,,,0.034815,0.95517
0.017942,0.95002,,,0.034821,0.95522
0.017945,0.95001,,,0.034826,0.95528
0.017948,0.95001,,,0.034832,0.95534
0.017951,0.95,,,0.034838,0.95539
0.017954,0.95,,,0.034844,0.95545
0.017957,0.94999,,,0.034849,0.95551
0.01796,0.94999,,,0.034855,0.95557
0.017963,0.94998,,,0.034861,0.95562
0.017966,0.94998,,,0.034866,0.95568
0.017968,0.94997,,,0.034872,0.95574
0.017971,0.94997,,,0.034878,0.9558
0.017974,0.94997,,,0.034883,0.95586
0.017977,0.94996,,,0.034889,0.95591
0.01798,0.94996,,,0.034895,0.95597
0.017983,0.94995,,,0.0349,0.95603
0.017986,0.94995,,,0.034906,0.95609
0.017989,0.94995,,,0.034912,0.95615
0.017992,0.94994,,,0.034917,0.95621
0.017995,0.94994,,,0.034923,0.95627
0.017998,0.94994,,,0.034929,0.95633
0.018001,0.94994,,,0.034934,0.95639
0.018004,0.94993,,,0.03494,0.95645
0.018007,0.94993,,,0.034946,0.95651
0.018009,0.94993,,,0.034952,0.95657
0.018012,0.94993,,,0.034957,0.95663
0.018015,0.94992,,,0.034963,0.95669
0.018018,0.94992,,,0.034969,0.95675
0.018021,0.94992,,,0.034974,0.95681
0.018024,0.94992,,,0.03498,0.95687
0.018027,0.94992,,,0.034986,0.95694
0.01803,0.94992,,,0.034991,0.957
0.018033,0.94991,,,0.034997,0.95706
0.018036,0.94991,,,0.035003,0.95712
0.018039,0.94991,,,0.035008,0.95719
0.018042,0.94991,,,0.035014,0.95725
0.018045,0.94991,,,0.03502,0.95731
0.018048,0.94991,,,0.035025,0.95738
0.018051,0.94991,,,0.035031,0.95744
0.018053,0.94991,,,0.035037,0.95751
0.018056,0.94991,,,0.035043,0.95757
0.018059,0.94991,,,0.035048,0.95764
0.018062,0.94991,,,0.035054,0.9577
0.018065,0.94991,,,0.03506,0.95776
0.018068,0.94991,,,0.035065,0.95783
0.018071,0.94991,,,0.035071,0.95789
0.018074,0.94991,,,0.035077,0.95796
0.018077,0.94991,,,0.035082,0.95802
0.01808,0.94991,,,0.035088,0.95809
0.018083,0.94991,,,0.035094,0.95816
0.018086,0.94991,,,0.035099,0.95822
0.018089,0.94991,,,0.035105,0.95829
0.018092,0.94991,,,0.035111,0.95836
0.018094,0.94992,,,0.035116,0.95842
0.018097,0.94992,,,0.035122,0.95849
0.0181,0.94992,,,0.035128,0.95856
0.018103,0.94992,,,0.035134,0.95862
0.018106,0.94992,,,0.035139,0.95869
0.018109,0.94992,,,0.035145,0.95876
0.018112,0.94993,,,0.035151,0.95883
0.018115,0.94993,,,0.035156,0.9589
0.018118,0.94993,,,0.035162,0.95897
0.018121,0.94993,,,0.035168,0.95904
0.018124,0.94993,,,0.035173,0.9591
0.018127,0.94994,,,0.035179,0.95917
0.01813,0.94994,,,0.035185,0.95924
0.018133,0.94994,,,0.03519,0.95931
0.018135,0.94995,,,0.035196,0.95938
0.018138,0.94995,,,0.035202,0.95945
0.018141,0.94995,,,0.035207,0.95952
0.018144,0.94996,,,0.035213,0.95959
0.018147,0.94996,,,0.035219,0.95966
0.01815,0.94996,,,0.035224,0.95973
0.018153,0.94997,,,0.03523,0.9598
0.018156,0.94997,,,0.035236,0.95987
0.018159,0.94998,,,0.035242,0.95995
0.018162,0.94998,,,0.035247,0.96002
0.018165,0.94998,,,0.035253,0.96009
0.018168,0.94999,,,0.035259,0.96016
0.018171,0.94999,,,0.035264,0.96023
0.018174,0.95,,,0.03527,0.96031
0.018176,0.95,,,0.035276,0.96038
0.018179,0.95001,,,0.035281,0.96045
0.018182,0.95001,,,0.035287,0.96053
0.018185,0.95002,,,0.035293,0.9606
0.018188,0.95002,,,0.035298,0.96067
0.018191,0.95003,,,0.035304,0.96075
0.018194,0.95003,,,0.03531,0.96082
0.018197,0.95004,,,0.035315,0.96089
0.0182,0.95005,,,0.035321,0.96097
0.018203,0.95005,,,0.035327,0.96104
0.018206,0.95006,,,0.035333,0.96112
0.018209,0.95006,,,0.035338,0.96119
0.018212,0.95007,,,0.035344,0.96127
0.018215,0.95008,,,0.03535,0.96134
0.018218,0.95008,,,0.035355,0.96142
0.01822,0.95009,,,0.035361,0.9615
0.018223,0.9501,,,0.035367,0.96157
0.018226,0.9501,,,0.035372,0.96165
0.018229,0.95011,,,0.035378,0.96172
0.018232,0.95012,,,0.035384,0.9618
0.018235,0.95012,,,0.035389,0.96188
0.018238,0.95013,,,0.035395,0.96195
0.018241,0.95014,,,0.035401,0.96203
0.018244,0.95015,,,0.035406,0.96211
0.018247,0.95015,,,0.035412,0.96218
0.01825,0.95016,,,0.035418,0.96226
0.018253,0.95017,,,0.035423,0.96234
0.018256,0.95018,,,0.035429,0.96241
0.018259,0.95019,,,0.035435,0.96249
0.018261,0.9502,,,0.035441,0.96256
0.018264,0.9502,,,0.035446,0.96264
0.018267,0.95021,,,0.035452,0.96272
0.01827,0.95022,,,0.035458,0.96279
0.018273,0.95023,,,0.035463,0.96287
0.018276,0.95024,,,0.035469,0.96295
0.018279,0.95025,,,0.035475,0.96302
0.018282,0.95026,,,0.03548,0.9631
0.018285,0.95027,,,0.035486,0.96318
0.018288,0.95028,,,0.035492,0.96325
0.018291,0.95028,,,0.035497,0.96333
0.018294,0.95029,,,0.035503,0.96341
0.018297,0.9503,,,0.035509,0.96348
0.0183,0.95031,,,0.035514,0.96356
0.018302,0.95032,,,0.03552,0.96364
0.018305,0.95033,,,0.035526,0.96372
0.018308,0.95034,,,0.035532,0.96379
0.018311,0.95035,,,0.035537,0.96387
0.018314,0.95036,,,0.035543,0.96395
0.018317,0.95037,,,0.035549,0.96403
0.01832,0.95039,,,0.035554,0.96411
0.018323,0.9504,,,0.03556,0.96418
0.018326,0.95041,,,0.035566,0.96426
0.018329,0.95042,,,0.035571,0.96434
0.018332,0.95043,,,0.035577,0.96442
0.018335,0.95044,,,0.035583,0.9645
0.018338,0.95045,,,0.035588,0.96458
0.018341,0.95046,,,0.035594,0.96465
0.018343,0.95047,,,0.0356,0.96473
0.018346,0.95049,,,0.035605,0.96481
0.018349,0.9505,,,0.035611,0.96489
0.018352,0.95051,,,0.035617,0.96497
0.018355,0.95052,,,0.035622,0.96504
0.018358,0.95053,,,0.035628,0.96512
0.018361,0.95055,,,0.035634,0.9652
0.018364,0.95056,,,0.03564,0.96528
0.018367,0.95057,,,0.035645,0.96536
0.01837,0.95058,,,0.035651,0.96544
0.018373,0.9506,,,0.035657,0.96551
0.018376,0.95061,,,0.035662,0.96559
0.018379,0.95062,,,0.035668,0.96567
0.018382,0.95064,,,0.035674,0.96575
0.018385,0.95065,,,0.035679,0.96583
0.018387,0.95066,,,0.035685,0.96591
0.01839,0.95068,,,0.035691,0.96599
0.018393,0.95069,,,0.035696,0.96607
0.018396,0.9507,,,0.035702,0.96615
0.018399,0.95072,,,0.035708,0.96623
0.018402,0.95073,,,0.035713,0.96631
0.018405,0.95074,,,0.035719,0.96639
0.018408,0.95076,,,0.035725,0.96647
0.018411,0.95077,,,0.035731,0.96655
0.018414,0.95079,,,0.035736,0.96663
0.018417,0.9508,,,0.035742,0.96671
0.01842,0.95082,,,0.035748,0.9668
0.018423,0.95083,,,0.035753,0.96688
0.018426,0.95084,,,0.035759,0.96696
0.018428,0.95086,,,0.035765,0.96704
0.018431,0.95087,,,0.03577,0.96712
0.018434,0.95089,,,0.035776,0.9672
0.018437,0.95091,,,0.035782,0.96728
0.01844,0.95092,,,0.035787,0.96736
0.018443,0.95094,,,0.035793,0.96745
0.018446,0.95095,,,0.035799,0.96753
0.018449,0.95097,,,0.035804,0.96761
0.018452,0.95098,,,0.03581,0.96769
0.018455,0.951,,,0.035816,0.96777
0.018458,0.95101,,,0.035822,0.96786
0.018461,0.95103,,,0.035827,0.96794
0.018464,0.95105,,,0.035833,0.96802
0.018467,0.95106,,,0.035839,0.9681
0.018469,0.95108,,,0.035844,0.96818
0.018472,0.9511,,,0.03585,0.96827
0.018475,0.95111,,,0.035856,0.96835
0.018478,0.95113,,,0.035861,0.96843
0.018481,0.95115,,,0.035867,0.96852
0.018484,0.95116,,,0.035873,0.9686
0.018487,0.95118,,,0.035878,0.96868
0.01849,0.9512,,,0.035884,0.96877
0.018493,0.95122,,,0.03589,0.96885
0.018496,0.95123,,,0.035895,0.96893
0.018499,0.95125,,,0.035901,0.96902
0.018502,0.95127,,,0.035907,0.9691
0.018505,0.95129,,,0.035912,0.96919
0.018508,0.9513,,,0.035918,0.96927
0.01851,0.95132,,,0.035924,0.96935
0.018513,0.95134,,,0.03593,0.96944
0.018516,0.95136,,,0.035935,0.96952
0.018519,0.95138,,,0.035941,0.96961
0.018522,0.95139,,,0.035947,0.96969
0.018525,0.95141,,,0.035952,0.96977
0.018528,0.95143,,,0.035958,0.96986
0.018531,0.95145,,,0.035964,0.96994
0.018534,0.95147,,,0.035969,0.97002
0.018537,0.95149,,,0.035975,0.9701
0.01854,0.95151,,,0.035981,0.97019
0.018543,0.95153,,,0.035986,0.97027
0.018546,0.95155,,,0.035992,0.97035
0.018549,0.95157,,,0.035998,0.97043
0.018552,0.95159,,,0.036003,0.97052
0.018554,0.95161,,,0.036009,0.9706
0.018557,0.95163,,,0.036015,0.97068
0.01856,0.95165,,,0.036021,0.97076
0.018563,0.95167,,,0.036026,0.97084
0.018566,0.95169,,,0.036032,0.97093
0.018569,0.95171,,,0.036038,0.97101
0.018572,0.95173,,,0.036043,0.97109
0.018575,0.95175,,,0.036049,0.97117
0.018578,0.95177,,,0.036055,0.97125
0.018581,0.95179,,,0.03606,0.97133
0.018584,0.95181,,,0.036066,0.97141
0.018587,0.95183,,,0.036072,0.97149
0.01859,0.95185,,,0.036077,0.97157
0.018593,0.95187,,,0.036083,0.97165
0.018595,0.95189,,,0.036089,0.97174
0.018598,0.95191,,,0.036094,0.97182
0.018601,0.95194,,,0.0361,0.9719
0.018604,0.95196,,,0.036106,0.97198
0.018607,0.95198,,,0.036111,0.97206
0.01861,0.952,,,0.036117,0.97214
0.018613,0.95202,,,0.036123,0.97222
0.018616,0.95204,,,0.036129,0.9723
0.018619,0.95207,,,0.036134,0.97238
0.018622,0.95209,,,0.03614,0.97247
0.018625,0.95211,,,0.036146,0.97255
0.018628,0.95213,,,0.036151,0.97263
0.018631,0.95216,,,0.036157,0.97271
0.018634,0.95218,,,0.036163,0.97279
0.018636,0.9522,,,0.036168,0.97287
0.018639,0.95222,,,0.036174,0.97295
0.018642,0.95225,,,0.03618,0.97303
0.018645,0.95227,,,0.036185,0.97311
0.018648,0.95229,,,0.036191,0.97319
0.018651,0.95232,,,0.036197,0.97327
0.018654,0.95234,,,0.036202,0.97335
0.018657,0.95236,,,0.036208,0.97342
0.01866,0.95239,,,0.036214,0.9735
0.018663,0.95241,,,0.03622,0.97358
0.018666,0.95243,,,0.036225,0.97366
0.018669,0.95246,,,0.036231,0.97374
0.018672,0.95248,,,0.036237,0.97382
0.018675,0.95251,,,0.036242,0.9739
0.018677,0.95253,,,0.036248,0.97398
0.01868,0.95256,,,0.036254,0.97406
0.018683,0.95258,,,0.036259,0.97414
0.018686,0.9526,,,0.036265,0.97421
0.018689,0.95263,,,0.036271,0.97429
0.018692,0.95265,,,0.036276,0.97437
0.018695,0.95268,,,0.036282,0.97445
0.018698,0.9527,,,0.036288,0.97453
0.018701,0.95273,,,0.036293,0.97461
0.018704,0.95275,,,0.036299,0.97469
0.018707,0.95278,,,0.036305,0.97477
0.01871,0.9528,,,0.03631,0.97485
0.018713,0.95283,,,0.036316,0.97493
0.018716,0.95286,,,0.036322,0.97501
0.018719,0.95288,,,0.036328,0.97509
0.018721,0.95291,,,0.036333,0.97516
0.018724,0.95293,,,0.036339,0.97524
0.018727,0.95296,,,0.036345,0.97532
0.01873,0.95298,,,0.03635,0.9754
0.018733,0.95301,,,0.036356,0.97548
0.018736,0.95304,,,0.036362,0.97556
0.018739,0.95306,,,0.036367,0.97564
0.018742,0.95309,,,0.036373,0.97572
0.018745,0.95312,,,0.036379,0.9758
0.018748,0.95314,,,0.036384,0.97588
0.018751,0.95317,,,0.03639,0.97596
0.018754,0.9532,,,0.036396,0.97604
0.018757,0.95322,,,0.036401,0.97611
0.01876,0.95325,,,0.036407,0.97619
0.018762,0.95328,,,0.036413,0.97627
0.018765,0.95331,,,0.036419,0.97635
0.018768,0.95333,,,0.036424,0.97643
0.018771,0.95336,,,0.03643,0.97651
0.018774,0.95339,,,0.036436,0.97659
0.018777,0.95342,,,0.036441,0.97667
0.01878,0.95344,,,0.036447,0.97674
0.018783,0.95347,,,0.036453,0.97682
0.018786,0.9535,,,0.036458,0.9769
0.018789,0.95353,,,0.036464,0.97698
0.018792,0.95356,,,0.03647,0.97706
0.018795,0.95358,,,0.036475,0.97713
0.018798,0.95361,,,0.036481,0.97721
0.018801,0.95364,,,0.036487,0.97729
0.018803,0.95367,,,0.036492,0.97737
0.018806,0.9537,,,0.036498,0.97744
0.018809,0.95372,,,0.036504,0.97752
0.018812,0.95375,,,0.03651,0.97759
0.018815,0.95378,,,0.036515,0.97767
0.018818,0.95381,,,0.036521,0.97774
0.018821,0.95384,,,0.036527,0.97782
0.018824,0.95387,,,0.036532,0.97789
0.018827,0.9539,,,0.036538,0.97797
0.01883,0.95393,,,0.036544,0.97804
0.018833,0.95396,,,0.036549,0.97812
0.018836,0.95398,,,0.036555,0.97819
0.018839,0.95401,,,0.036561,0.97827
0.018842,0.95404,,,0.036566,0.97834
0.018844,0.95407,,,0.036572,0.97841
0.018847,0.9541,,,0.036578,0.97849
0.01885,0.95413,,,0.036583,0.97856
0.018853,0.95416,,,0.036589,0.97863
0.018856,0.95419,,,0.036595,0.97871
0.018859,0.95422,,,0.0366,0.97878
0.018862,0.95425,,,0.036606,0.97885
0.018865,0.95428,,,0.036612,0.97892
0.018868,0.95431,,,0.036618,0.97899
0.018871,0.95434,,,0.036623,0.97907
0.018874,0.95437,,,0.036629,0.97914
0.018877,0.9544,,,0.036635,0.97921
0.01888,0.95443,,,0.03664,0.97928
0.018883,0.95446,,,0.036646,0.97935
0.018886,0.95449,,,0.036652,0.97942
0.018888,0.95452,,,0.036657,0.97949
0.018891,0.95455,,,0.036663,0.97956
0.018894,0.95459,,,0.036669,0.97963
0.018897,0.95462,,,0.036674,0.9797
0.0189,0.95465,,,0.03668,0.97977
0.018903,0.95468,,,0.036686,0.97984
0.018906,0.95471,,,0.036691,0.97991
0.018909,0.95474,,,0.036697,0.97998
0.018912,0.95477,,,0.036703,0.98005
0.018915,0.9548,,,0.036709,0.98012
0.018918,0.95483,,,0.036714,0.98019
0.018921,0.95487,,,0.03672,0.98026
0.018924,0.9549,,,0.036726,0.98033
0.018927,0.95493,,,0.036731,0.9804
0.018929,0.95496,,,0.036737,0.98046
0.018932,0.95499,,,0.036743,0.98053
0.018935,0.95503,,,0.036748,0.9806
0.018938,0.95506,,,0.036754,0.98067
0.018941,0.95509,,,0.03676,0.98073
0.018944,0.95512,,,0.036765,0.9808
0.018947,0.95516,,,0.036771,0.98086
0.01895,0.95519,,,0.036777,0.98093
0.018953,0.95522,,,0.036782,0.981
0.018956,0.95525,,,0.036788,0.98106
0.018959,0.95529,,,0.036794,0.98113
0.018962,0.95532,,,0.036799,0.98119
0.018965,0.95535,,,0.036805,0.98126
0.018968,0.95539,,,0.036811,0.98132
0.01897,0.95542,,,0.036817,0.98139
0.018973,0.95545,,,0.036822,0.98145
0.018976,0.95549,,,0.036828,0.98152
0.018979,0.95552,,,0.036834,0.98158
0.018982,0.95555,,,0.036839,0.98165
0.018985,0.95559,,,0.036845,0.98171
0.018988,0.95562,,,0.036851,0.98178
0.018991,0.95565,,,0.036856,0.98184
0.018994,0.95569,,,0.036862,0.9819
0.018997,0.95572,,,0.036868,0.98197
0.019,0.95575,,,0.036873,0.98203
0.019003,0.95579,,,0.036879,0.98209
0.019006,0.95582,,,0.036885,0.98216
0.019009,0.95586,,,0.03689,0.98222
0.019011,0.95589,,,0.036896,0.98228
0.019014,0.95593,,,0.036902,0.98234
0.019017,0.95596,,,0.036908,0.98241
0.01902,0.95599,,,0.036913,0.98247
0.019023,0.95603,,,0.036919,0.98253
0.019026,0.95606,,,0.036925,0.98259
0.019029,0.9561,,,0.03693,0.98266
0.019032,0.95613,,,0.036936,0.98272
0.019035,0.95617,,,0.036942,0.98278
0.019038,0.9562,,,0.036947,0.98284
0.019041,0.95624,,,0.036953,0.9829
0.019044,0.95627,,,0.036959,0.98296
0.019047,0.95631,,,0.036964,0.98302
0.01905,0.95635,,,0.03697,0.98308
0.019053,0.95638,,,0.036976,0.98314
0.019055,0.95642,,,0.036981,0.9832
0.019058,0.95645,,,0.036987,0.98326
0.019061,0.95649,,,0.036993,0.98332
0.019064,0.95652,,,0.036998,0.98338
0.019067,0.95656,,,0.037004,0.98344
0.01907,0.95659,,,0.03701,0.9835
0.019073,0.95663,,,0.037016,0.98356
0.019076,0.95667,,,0.037021,0.98362
0.019079,0.9567,,,0.037027,0.98367
0.019082,0.95674,,,0.037033,0.98373
0.019085,0.95678,,,0.037038,0.98379
0.019088,0.95681,,,0.037044,0.98385
0.019091,0.95685,,,0.03705,0.98391
0.019094,0.95689,,,0.037055,0.98397
0.019096,0.95692,,,0.037061,0.98402
0.019099,0.95696,,,0.037067,0.98408
0.019102,0.957,,,0.037072,0.98414
0.019105,0.95703,,,0.037078,0.98419
0.019108,0.95707,,,0.037084,0.98425
0.019111,0.95711,,,0.037089,0.98431
0.019114,0.95714,,,0.037095,0.98436
0.019117,0.95718,,,0.037101,0.98442
0.01912,0.95722,,,0.037107,0.98448
0.019123,0.95726,,,0.037112,0.98453
0.019126,0.95729,,,0.037118,0.98459
0.019129,0.95733,,,0.037124,0.98464
0.019132,0.95737,,,0.037129,0.9847
0.019135,0.95741,,,0.037135,0.98475
0.019137,0.95745,,,0.037141,0.98481
0.01914,0.95748,,,0.037146,0.98486
0.019143,0.95752,,,0.037152,0.98492
0.019146,0.95756,,,0.037158,0.98497
0.019149,0.9576,,,0.037163,0.98503
0.019152,0.95764,,,0.037169,0.98508
0.019155,0.95768,,,0.037175,0.98513
0.019158,0.95772,,,0.03718,0.98518
0.019161,0.95776,,,0.037186,0.98524
0.019164,0.9578,,,0.037192,0.98529
0.019167,0.95784,,,0.037198,0.98534
0.01917,0.95787,,,0.037203,0.98539
0.019173,0.95791,,,0.037209,0.98545
0.019176,0.95795,,,0.037215,0.9855
0.019178,0.95799,,,0.03722,0.98555
0.019181,0.95803,,,0.037226,0.9856
0.019184,0.95807,,,0.037232,0.98565
0.019187,0.95811,,,0.037237,0.9857
0.01919,0.95815,,,0.037243,0.98575
0.019193,0.95819,,,0.037249,0.9858
0.019196,0.95823,,,0.037254,0.98585
0.019199,0.95827,,,0.03726,0.98589
0.019202,0.95831,,,0.037266,0.98594
0.019205,0.95835,,,0.037271,0.98599
0.019208,0.95839,,,0.037277,0.98604
0.019211,0.95843,,,0.037283,0.98609
0.019214,0.95848,,,0.037288,0.98614
0.019217,0.95852,,,0.037294,0.98618
0.01922,0.95856,,,0.0373,0.98623
0.019222,0.9586,,,0.037306,0.98628
0.019225,0.95864,,,0.037311,0.98633
0.019228,0.95868,,,0.037317,0.98637
0.019231,0.95872,,,0.037323,0.98642
0.019234,0.95876,,,0.037328,0.98646
0.019237,0.95881,,,0.037334,0.98651
0.01924,0.95885,,,0.03734,0.98655
0.019243,0.95889,,,0.037345,0.9866
0.019246,0.95893,,,0.037351,0.98665
0.019249,0.95897,,,0.037357,0.98669
0.019252,0.95902,,,0.037362,0.98674
0.019255,0.95906,,,0.037368,0.98678
0.019258,0.9591,,,0.037374,0.98682
0.019261,0.95915,,,0.037379,0.98687
0.019263,0.95919,,,0.037385,0.98691
0.019266,0.95923,,,0.037391,0.98695
0.019269,0.95927,,,0.037397,0.987
0.019272,0.95932,,,0.037402,0.98704
0.019275,0.95936,,,0.037408,0.98708
0.019278,0.9594,,,0.037414,0.98712
0.019281,0.95945,,,0.037419,0.98717
0.019284,0.95949,,,0.037425,0.98721
0.019287,0.95953,,,0.037431,0.98725
0.01929,0.95958,,,0.037436,0.98729
0.019293,0.95962,,,0.037442,0.98733
0.019296,0.95966,,,0.037448,0.98737
0.019299,0.95971,,,0.037453,0.98742
0.019302,0.95975,,,0.037459,0.98746
0.019304,0.95979,,,0.037465,0.9875
0.019307,0.95984,,,0.03747,0.98754
0.01931,0.95988,,,0.037476,0.98758
0.019313,0.95993,,,0.037482,0.98762
0.019316,0.95997,,,0.037487,0.98765
0.019319,0.96001,,,0.037493,0.98769
0.019322,0.96006,,,0.037499,0.98773
0.019325,0.9601,,,0.037505,0.98777
0.019328,0.96015,,,0.03751,0.98781
0.019331,0.96019,,,0.037516,0.98785
0.019334,0.96024,,,0.037522,0.98788
0.019337,0.96028,,,0.037527,0.98792
0.01934,0.96033,,,0.037533,0.98796
0.019343,0.96037,,,0.037539,0.988
0.019345,0.96042,,,0.037544,0.98803
0.019348,0.96047,,,0.03755,0.98807
0.019351,0.96051,,,0.037556,0.98811
0.019354,0.96056,,,0.037561,0.98814
0.019357,0.9606,,,0.037567,0.98818
0.01936,0.96065,,,0.037573,0.98821
0.019363,0.9607,,,0.037578,0.98825
0.019366,0.96074,,,0.037584,0.98829
0.019369,0.96079,,,0.03759,0.98832
0.019372,0.96084,,,0.037596,0.98836
0.019375,0.96088,,,0.037601,0.98839
0.019378,0.96093,,,0.037607,0.98842
0.019381,0.96098,,,0.037613,0.98846
0.019384,0.96102,,,0.037618,0.98849
0.019386,0.96107,,,0.037624,0.98852
0.019389,0.96112,,,0.03763,0.98856
0.019392,0.96117,,,0.037635,0.98859
0.019395,0.96121,,,0.037641,0.98862
0.019398,0.96126,,,0.037647,0.98865
0.019401,0.96131,,,0.037652,0.98868
0.019404,0.96136,,,0.037658,0.98871
0.019407,0.9614,,,0.037664,0.98874
0.01941,0.96145,,,0.037669,0.98877
0.019413,0.9615,,,0.037675,0.9888
0.019416,0.96155,,,0.037681,0.98883
0.019419,0.9616,,,0.037686,0.98886
0.019422,0.96164,,,0.037692,0.98889
0.019425,0.96169,,,0.037698,0.98892
0.019428,0.96174,,,0.037704,0.98895
0.01943,0.96179,,,0.037709,0.98898
0.019433,0.96183,,,0.037715,0.98901
0.019436,0.96188,,,0.037721,0.98904
0.019439,0.96193,,,0.037726,0.98906
0.019442,0.96198,,,0.037732,0.98909
0.019445,0.96203,,,0.037738,0.98912
0.019448,0.96208,,,0.037743,0.98915
0.019451,0.96213,,,0.037749,0.98918
0.019454,0.96217,,,0.037755,0.9892
0.019457,0.96222,,,0.03776,0.98923
0.01946,0.96227,,,0.037766,0.98926
0.019463,0.96232,,,0.037772,0.98928
0.019466,0.96237,,,0.037777,0.98931
0.019469,0.96242,,,0.037783,0.98933
0.019471,0.96247,,,0.037789,0.98936
0.019474,0.96252,,,0.037795,0.98938
0.019477,0.96257,,,0.0378,0.98941
0.01948,0.96261,,,0.037806,0.98943
0.019483,0.96266,,,0.037812,0.98946
0.019486,0.96271,,,0.037817,0.98948
0.019489,0.96276,,,0.037823,0.98951
0.019492,0.96281,,,0.037829,0.98953
0.019495,0.96286,,,0.037834,0.98955
0.019498,0.96291,,,0.03784,0.98958
0.019501,0.96296,,,0.037846,0.9896
0.019504,0.96301,,,0.037851,0.98962
0.019507,0.96306,,,0.037857,0.98965
0.01951,0.96311,,,0.037863,0.98967
0.019512,0.96315,,,0.037868,0.98969
0.019515,0.9632,,,0.037874,0.98971
0.019518,0.96325,,,0.03788,0.98973
0.019521,0.9633,,,0.037886,0.98976
0.019524,0.96335,,,0.037891,0.98978
0.019527,0.9634,,,0.037897,0.9898
0.01953,0.96345,,,0.037903,0.98982
0.019533,0.9635,,,0.037908,0.98983
0.019536,0.96355,,,0.037914,0.98985
0.019539,0.9636,,,0.03792,0.98987
0.019542,0.96365,,,0.037925,0.98989
0.019545,0.9637,,,0.037931,0.98991
0.019548,0.96375,,,0.037937,0.98993
0.019551,0.9638,,,0.037942,0.98995
0.019553,0.96385,,,0.037948,0.98996
0.019556,0.9639,,,0.037954,0.98998
0.019559,0.96395,,,0.037959,0.99
0.019562,0.964,,,0.037965,0.99002
0.019565,0.96406,,,0.037971,0.99003
0.019568,0.96411,,,0.037976,0.99005
0.019571,0.96416,,,0.037982,0.99007
0.019574,0.96421,,,0.037988,0.99008
0.019577,0.96426,,,0.037994,0.9901
0.01958,0.96431,,,0.037999,0.99011
0.019583,0.96436,,,0.038005,0.99013
0.019586,0.96441,,,0.038011,0.99014
0.019589,0.96446,,,0.038016,0.99016
0.019592,0.96451,,,0.038022,0.99017
0.019595,0.96456,,,0.038028,0.99019
0.019597,0.96461,,,0.038033,0.9902
0.0196,0.96467,,,0.038039,0.99021
0.019603,0.96472,,,0.038045,0.99023
0.019606,0.96477,,,0.03805,0.99024
0.019609,0.96482,,,0.038056,0.99025
0.019612,0.96487,,,0.038062,0.99026
0.019615,0.96492,,,0.038067,0.99028
0.019618,0.96497,,,0.038073,0.99029
0.019621,0.96502,,,0.038079,0.9903
0.019624,0.96507,,,0.038085,0.99031
0.019627,0.96513,,,0.03809,0.99032
0.01963,0.96518,,,0.038096,0.99033
0.019633,0.96523,,,0.038102,0.99035
0.019636,0.96528,,,0.038107,0.99036
0.019638,0.96533,,,0.038113,0.99037
0.019641,0.96538,,,0.038119,0.99038
0.019644,0.96543,,,0.038124,0.99039
0.019647,0.96549,,,0.03813,0.9904
0.01965,0.96554,,,0.038136,0.9904
0.019653,0.96559,,,0.038141,0.99041
0.019656,0.96564,,,0.038147,0.99042
0.019659,0.96569,,,0.038153,0.99043
0.019662,0.96575,,,0.038158,0.99044
0.019665,0.9658,,,0.038164,0.99045
0.019668,0.96585,,,0.03817,0.99045
0.019671,0.9659,,,0.038175,0.99046
0.019674,0.96595,,,0.038181,0.99047
0.019677,0.96601,,,0.038187,0.99047
0.019679,0.96606,,,0.038193,0.99048
0.019682,0.96611,,,0.038198,0.99049
0.019685,0.96616,,,0.038204,0.99049
0.019688,0.96622,,,0.03821,0.9905
0.019691,0.96627,,,0.038215,0.9905
0.019694,0.96632,,,0.038221,0.99051
0.019697,0.96638,,,0.038227,0.99051
0.0197,0.96643,,,0.038232,0.99052
0.019703,0.96648,,,0.038238,0.99052
0.019706,0.96654,,,0.038244,0.99053
0.019709,0.96659,,,0.038249,0.99053
0.019712,0.96664,,,0.038255,0.99053
0.019715,0.9667,,,0.038261,0.99054
0.019718,0.96675,,,0.038266,0.99054
0.01972,0.9668,,,0.038272,0.99054
0.019723,0.96686,,,0.038278,0.99055
0.019726,0.96691,,,0.038284,0.99055
0.019729,0.96696,,,0.038289,0.99055
0.019732,0.96702,,,0.038295,0.99055
0.019735,0.96707,,,0.038301,0.99055
0.019738,0.96713,,,0.038306,0.99055
0.019741,0.96718,,,0.038312,0.99055
0.019744,0.96724,,,0.038318,0.99055
0.019747,0.96729,,,0.038323,0.99056
0.01975,0.96734,,,0.038329,0.99056
0.019753,0.9674,,,0.038335,0.99055
0.019756,0.96745,,,0.03834,0.99055
0.019759,0.96751,,,0.038346,0.99055
0.019762,0.96756,,,0.038352,0.99055
0.019764,0.96762,,,0.038357,0.99055
0.019767,0.96767,,,0.038363,0.99055
0.01977,0.96773,,,0.038369,0.99055
0.019773,0.96778,,,0.038374,0.99054
0.019776,0.96784,,,0.03838,0.99054
0.019779,0.96789,,,0.038386,0.99054
0.019782,0.96795,,,0.038392,0.99054
0.019785,0.968,,,0.038397,0.99053
0.019788,0.96806,,,0.038403,0.99053
0.019791,0.96811,,,0.038409,0.99053
0.019794,0.96817,,,0.038414,0.99052
0.019797,0.96822,,,0.03842,0.99052
0.0198,0.96828,,,0.038426,0.99051
0.019803,0.96833,,,0.038431,0.99051
0.019805,0.96839,,,0.038437,0.9905
0.019808,0.96844,,,0.038443,0.9905
0.019811,0.9685,,,0.038448,0.99049
0.019814,0.96856,,,0.038454,0.99049
0.019817,0.96861,,,0.03846,0.99048
0.01982,0.96867,,,0.038465,0.99047
0.019823,0.96872,,,0.038471,0.99047
0.019826,0.96878,,,0.038477,0.99046
0.019829,0.96884,,,0.038483,0.99045
0.019832,0.96889,,,0.038488,0.99045
0.019835,0.96895,,,0.038494,0.99044
0.019838,0.96901,,,0.0385,0.99043
0.019841,0.96906,,,0.038505,0.99042
0.019844,0.96912,,,0.038511,0.99042
0.019846,0.96918,,,0.038517,0.99041
0.019849,0.96923,,,0.038522,0.9904
0.019852,0.96929,,,0.038528,0.99039
0.019855,0.96935,,,0.038534,0.99038
0.019858,0.9694,,,0.038539,0.99037
0.019861,0.96946,,,0.038545,0.99036
0.019864,0.96952,,,0.038551,0.99035
0.019867,0.96957,,,0.038556,0.99034
0.01987,0.96963,,,0.038562,0.99033
0.019873,0.96968,,,0.038568,0.99032
0.019876,0.96974,,,0.038574,0.99031
0.019879,0.9698,,,0.038579,0.9903
0.019882,0.96985,,,0.038585,0.99028
0.019885,0.96991,,,0.038591,0.99027
0.019887,0.96997,,,0.038596,0.99026
0.01989,0.97002,,,0.038602,0.99025
0.019893,0.97008,,,0.038608,0.99024
0.019896,0.97014,,,0.038613,0.99022
0.019899,0.97019,,,0.038619,0.99021
0.019902,0.97025,,,0.038625,0.9902
0.019905,0.97031,,,0.03863,0.99018
0.019908,0.97036,,,0.038636,0.99017
0.019911,0.97042,,,0.038642,0.99016
0.019914,0.97047,,,0.038647,0.99014
0.019917,0.97053,,,0.038653,0.99013
0.01992,0.97059,,,0.038659,0.99011
0.019923,0.97064,,,0.038664,0.9901
0.019926,0.9707,,,0.03867,0.99008
0.019929,0.97075,,,0.038676,0.99007
0.019931,0.97081,,,0.038682,0.99005
0.019934,0.97087,,,0.038687,0.99003
0.019937,0.97092,,,0.038693,0.99002
0.01994,0.97098,,,0.038699,0.99
0.019943,0.97104,,,0.038704,0.98998
0.019946,0.97109,,,0.03871,0.98997
0.019949,0.97115,,,0.038716,0.98995
0.019952,0.9712,,,0.038721,0.98993
0.019955,0.97126,,,0.038727,0.98991
0.019958,0.97132,,,0.038733,0.98989
0.019961,0.97137,,,0.038738,0.98988
0.019964,0.97143,,,0.038744,0.98986
0.019967,0.97149,,,0.03875,0.98984
0.01997,0.97154,,,0.038755,0.98982
0.019972,0.9716,,,0.038761,0.9898
0.019975,0.97165,,,0.038767,0.98978
0.019978,0.97171,,,0.038773,0.98976
0.019981,0.97177,,,0.038778,0.98974
0.019984,0.97182,,,0.038784,0.98972
0.019987,0.97188,,,0.03879,0.9897
0.01999,0.97194,,,0.038795,0.98967
0.019993,0.97199,,,0.038801,0.98965
0.019996,0.97205,,,0.038807,0.98963
0.019999,0.9721,,,0.038812,0.98961
0.020002,0.97216,,,0.038818,0.98959
0.020005,0.97222,,,0.038824,0.98956
0.020008,0.97227,,,0.038829,0.98954
0.020011,0.97233,,,0.038835,0.98952
0.020013,0.97238,,,0.038841,0.98949
0.020016,0.97244,,,0.038846,0.98947
0.020019,0.9725,,,0.038852,0.98945
0.020022,0.97255,,,0.038858,0.98942
0.020025,0.97261,,,0.038863,0.9894
0.020028,0.97267,,,0.038869,0.98937
0.020031,0.97272,,,0.038875,0.98935
0.020034,0.97278,,,0.038881,0.98932
0.020037,0.97284,,,0.038886,0.9893
0.02004,0.97289,,,0.038892,0.98927
0.020043,0.97295,,,0.038898,0.98924
0.020046,0.973,,,0.038903,0.98922
0.020049,0.97306,,,0.038909,0.98919
0.020052,0.97311,,,0.038915,0.98916
0.020054,0.97317,,,0.03892,0.98914
0.020057,0.97323,,,0.038926,0.98911
0.02006,0.97328,,,0.038932,0.98908
0.020063,0.97334,,,0.038937,0.98905
0.020066,0.97339,,,0.038943,0.98903
0.020069,0.97345,,,0.038949,0.989
0.020072,0.97351,,,0.038954,0.98897
0.020075,0.97356,,,0.03896,0.98894
0.020078,0.97362,,,0.038966,0.98891
0.020081,0.97367,,,0.038972,0.98888
0.020084,0.97373,,,0.038977,0.98885
0.020087,0.97379,,,0.038983,0.98882
0.02009,0.97384,,,0.038989,0.98879
0.020093,0.9739,,,0.038994,0.98876
0.020096,0.97395,,,0.039,0.98872
0.020098,0.97401,,,0.039006,0.98869
0.020101,0.97407,,,0.039011,0.98866
0.020104,0.97412,,,0.039017,0.98863
0.020107,0.97418,,,0.039023,0.9886
0.02011,0.97423,,,0.039028,0.98856
0.020113,0.97429,,,0.039034,0.98853
0.020116,0.97435,,,0.03904,0.9885
0.020119,0.9744,,,0.039045,0.98846
0.020122,0.97446,,,0.039051,0.98843
0.020125,0.97451,,,0.039057,0.9884
0.020128,0.97457,,,0.039063,0.98836
0.020131,0.97463,,,0.039068,0.98833
0.020134,0.97468,,,0.039074,0.98829
0.020137,0.97474,,,0.03908,0.98826
0.020139,0.9748,,,0.039085,0.98822
0.020142,0.97485,,,0.039091,0.98819
0.020145,0.97491,,,0.039097,0.98815
0.020148,0.97497,,,0.039102,0.98812
0.020151,0.97502,,,0.039108,0.98808
0.020154,0.97508,,,0.039114,0.98804
0.020157,0.97514,,,0.039119,0.98801
0.02016,0.97519,,,0.039125,0.98797
0.020163,0.97525,,,0.039131,0.98793
0.020166,0.97531,,,0.039136,0.98789
0.020169,0.97536,,,0.039142,0.98786
0.020172,0.97542,,,0.039148,0.98782
0.020175,0.97548,,,0.039153,0.98778
0.020178,0.97553,,,0.039159,0.98774
0.02018,0.97559,,,0.039165,0.98771
0.020183,0.97565,,,0.039171,0.98767
0.020186,0.9757,,,0.039176,0.98763
0.020189,0.97576,,,0.039182,0.98759
0.020192,0.97582,,,0.039188,0.98755
0.020195,0.97587,,,0.039193,0.98751
0.020198,0.97593,,,0.039199,0.98747
0.020201,0.97599,,,0.039205,0.98743
0.020204,0.97605,,,0.03921,0.98738
0.020207,0.9761,,,0.039216,0.98734
0.02021,0.97616,,,0.039222,0.9873
0.020213,0.97622,,,0.039227,0.98726
0.020216,0.97627,,,0.039233,0.98722
0.020219,0.97633,,,0.039239,0.98718
0.020221,0.97639,,,0.039244,0.98713
0.020224,0.97645,,,0.03925,0.98709
0.020227,0.9765,,,0.039256,0.98705
0.02023,0.97656,,,0.039262,0.987
0.020233,0.97662,,,0.039267,0.98696
0.020236,0.97668,,,0.039273,0.98692
0.020239,0.97674,,,0.039279,0.98687
0.020242,0.97679,,,0.039284,0.98683
0.020245,0.97685,,,0.03929,0.98679
0.020248,0.97691,,,0.039296,0.98674
0.020251,0.97697,,,0.039301,0.9867
0.020254,0.97702,,,0.039307,0.98665
0.020257,0.97708,,,0.039313,0.9866
0.02026,0.97714,,,0.039318,0.98656
0.020263,0.97719,,,0.039324,0.98651
0.020265,0.97725,,,0.03933,0.98646
0.020268,0.9773,,,0.039335,0.98642
0.020271,0.97736,,,0.039341,0.98637
0.020274,0.97742,,,0.039347,0.98632
0.020277,0.97747,,,0.039352,0.98628
0.02028,0.97753,,,0.039358,0.98623
0.020283,0.97758,,,0.039364,0.98618
0.020286,0.97764,,,0.03937,0.98613
0.020289,0.97769,,,0.039375,0.98608
0.020292,0.97775,,,0.039381,0.98604
0.020295,0.97781,,,0.039387,0.98599
0.020298,0.97786,,,0.039392,0.98593
0.020301,0.97792,,,0.039398,0.98588
0.020304,0.97797,,,0.039404,0.98583
0.020306,0.97803,,,0.039409,0.98578
0.020309,0.97808,,,0.039415,0.98573
0.020312,0.97814,,,0.039421,0.98568
0.020315,0.97819,,,0.039426,0.98562
0.020318,0.97824,,,0.039432,0.98557
0.020321,0.9783,,,0.039438,0.98552
0.020324,0.97835,,,0.039443,0.98547
0.020327,0.97841,,,0.039449,0.98541
0.02033,0.97846,,,0.039455,0.98536
0.020333,0.97852,,,0.039461,0.98531
0.020336,0.97857,,,0.039466,0.98525
0.020339,0.97863,,,0.039472,0.9852
0.020342,0.97868,,,0.039478,0.98515
0.020345,0.97873,,,0.039483,0.98509
0.020347,0.97879,,,0.039489,0.98504
0.02035,0.97884,,,0.039495,0.98498
0.020353,0.97889,,,0.0395,0.98493
0.020356,0.97895,,,0.039506,0.98487
0.020359,0.979,,,0.039512,0.98482
0.020362,0.97905,,,0.039517,0.98476
0.020365,0.97911,,,0.039523,0.9847
0.020368,0.97916,,,0.039529,0.98465
0.020371,0.97921,,,0.039534,0.98459
0.020374,0.97927,,,0.03954,0.98453
0.020377,0.97932,,,0.039546,0.98448
0.02038,0.97937,,,0.039551,0.98442
0.020383,0.97942,,,0.039557,0.98436
0.020386,0.97948,,,0.039563,0.9843
0.020388,0.97953,,,0.039569,0.98424
0.020391,0.97958,,,0.039574,0.98419
0.020394,0.97964,,,0.03958,0.98413
0.020397,0.97969,,,0.039586,0.98407
0.0204,0.97974,,,0.039591,0.98401
0.020403,0.97979,,,0.039597,0.98395
0.020406,0.97984,,,0.039603,0.98389
0.020409,0.9799,,,0.039608,0.98383
0.020412,0.97995,,,0.039614,0.98378
0.020415,0.98,,,0.03962,0.98372
0.020418,0.98005,,,0.039625,0.98366
0.020421,0.98011,,,0.039631,0.9836
0.020424,0.98016,,,0.039637,0.98354
0.020427,0.98021,,,0.039642,0.98348
0.02043,0.98026,,,0.039648,0.98342
0.020432,0.98031,,,0.039654,0.98336
0.020435,0.98037,,,0.03966,0.9833
0.020438,0.98042,,,0.039665,0.98324
0.020441,0.98047,,,0.039671,0.98318
0.020444,0.98052,,,0.039677,0.98312
0.020447,0.98057,,,0.039682,0.98306
0.02045,0.98062,,,0.039688,0.983
0.020453,0.98067,,,0.039694,0.98294
0.020456,0.98072,,,0.039699,0.98288
0.020459,0.98078,,,0.039705,0.98282
0.020462,0.98083,,,0.039711,0.98275
0.020465,0.98088,,,0.039716,0.98269
0.020468,0.98093,,,0.039722,0.98263
0.020471,0.98098,,,0.039728,0.98257
0.020473,0.98103,,,0.039733,0.9825
0.020476,0.98108,,,0.039739,0.98244
0.020479,0.98113,,,0.039745,0.98238
0.020482,0.98118,,,0.039751,0.98231
0.020485,0.98123,,,0.039756,0.98225
0.020488,0.98128,,,0.039762,0.98219
0.020491,0.98133,,,0.039768,0.98212
0.020494,0.98138,,,0.039773,0.98206
0.020497,0.98143,,,0.039779,0.982
0.0205,0.98148,,,0.039785,0.98193
0.020503,0.98153,,,0.03979,0.98187
0.020506,0.98158,,,0.039796,0.9818
0.020509,0.98162,,,0.039802,0.98174
0.020512,0.98167,,,0.039807,0.98167
0.020514,0.98172,,,0.039813,0.98161
0.020517,0.98177,,,0.039819,0.98154
0.02052,0.98182,,,0.039824,0.98148
0.020523,0.98187,,,0.03983,0.98141
0.020526,0.98192,,,0.039836,0.98135
0.020529,0.98197,,,0.039841,0.98128
0.020532,0.98202,,,0.039847,0.98122
0.020535,0.98207,,,0.039853,0.98115
0.020538,0.98211,,,0.039859,0.98108
0.020541,0.98216,,,0.039864,0.98102
0.020544,0.98221,,,0.03987,0.98095
0.020547,0.98226,,,0.039876,0.98088
0.02055,0.98231,,,0.039881,0.98082
0.020553,0.98236,,,0.039887,0.98075
0.020555,0.98241,,,0.039893,0.98068
0.020558,0.98245,,,0.039898,0.98062
0.020561,0.9825,,,0.039904,0.98055
0.020564,0.98255,,,0.03991,0.98048
0.020567,0.9826,,,0.039915,0.98041
0.02057,0.98265,,,0.039921,0.98035
0.020573,0.98269,,,0.039927,0.98028
0.020576,0.98274,,,0.039932,0.98021
0.020579,0.98279,,,0.039938,0.98014
0.020582,0.98284,,,0.039944,0.98007
0.020585,0.98289,,,0.03995,0.98001
0.020588,0.98293,,,0.039955,0.97994
0.020591,0.98298,,,0.039961,0.97987
0.020594,0.98303,,,0.039967,0.9798
0.020597,0.98308,,,0.039972,0.97973
0.020599,0.98312,,,0.039978,0.97966
0.020602,0.98317,,,0.039984,0.97959
0.020605,0.98322,,,0.039989,0.97952
0.020608,0.98327,,,0.039995,0.97944
0.020611,0.98331,,,0.040001,0.97937
0.020614,0.98336,,,0.040006,0.9793
0.020617,0.98341,,,0.040012,0.97923
0.02062,0.98346,,,0.040018,0.97916
0.020623,0.9835,,,0.040023,0.97909
0.020626,0.98355,,,0.040029,0.97901
0.020629,0.9836,,,0.040035,0.97894
0.020632,0.98364,,,0.04004,0.97887
0.020635,0.98369,,,0.040046,0.9788
0.020638,0.98373,,,0.040052,0.97872
0.02064,0.98378,,,0.040058,0.97865
0.020643,0.98383,,,0.040063,0.97858
0.020646,0.98387,,,0.040069,0.9785
0.020649,0.98392,,,0.040075,0.97843
0.020652,0.98397,,,0.04008,0.97836
0.020655,0.98401,,,0.040086,0.97828
0.020658,0.98406,,,0.040092,0.97821
0.020661,0.9841,,,0.040097,0.97814
0.020664,0.98415,,,0.040103,0.97806
0.020667,0.98419,,,0.040109,0.97799
0.02067,0.98424,,,0.040114,0.97792
0.020673,0.98429,,,0.04012,0.97784
0.020676,0.98433,,,0.040126,0.97777
0.020679,0.98438,,,0.040131,0.97769
0.020681,0.98442,,,0.040137,0.97762
0.020684,0.98447,,,0.040143,0.97754
0.020687,0.98451,,,0.040149,0.97746
0.02069,0.98456,,,0.040154,0.97739
0.020693,0.9846,,,0.04016,0.97731
0.020696,0.98465,,,0.040166,0.97724
0.020699,0.98469,,,0.040171,0.97716
0.020702,0.98474,,,0.040177,0.97708
0.020705,0.98478,,,0.040183,0.977
0.020708,0.98483,,,0.040188,0.97693
0.020711,0.98487,,,0.040194,0.97685
0.020714,0.98492,,,0.0402,0.97677
0.020717,0.98496,,,0.040205,0.97669
0.02072,0.985,,,0.040211,0.97661
0.020722,0.98505,,,0.040217,0.97653
0.020725,0.98509,,,0.040222,0.97645
0.020728,0.98513,,,0.040228,0.97638
0.020731,0.98518,,,0.040234,0.9763
0.020734,0.98522,,,0.040239,0.97622
0.020737,0.98526,,,0.040245,0.97614
0.02074,0.98531,,,0.040251,0.97607
0.020743,0.98535,,,0.040257,0.97599
0.020746,0.98539,,,0.040262,0.97591
0.020749,0.98543,,,0.040268,0.97583
0.020752,0.98548,,,0.040274,0.97576
0.020755,0.98552,,,0.040279,0.97568
0.020758,0.98556,,,0.040285,0.9756
0.020761,0.9856,,,0.040291,0.97552
0.020764,0.98564,,,0.040296,0.97544
0.020766,0.98569,,,0.040302,0.97536
0.020769,0.98573,,,0.040308,0.97528
0.020772,0.98577,,,0.040313,0.97521
0.020775,0.98581,,,0.040319,0.97513
0.020778,0.98585,,,0.040325,0.97505
0.020781,0.98589,,,0.04033,0.97497
0.020784,0.98593,,,0.040336,0.97489
0.020787,0.98597,,,0.040342,0.97481
0.02079,0.98601,,,0.040348,0.97473
0.020793,0.98605,,,0.040353,0.97465
0.020796,0.98609,,,0.040359,0.97457
0.020799,0.98613,,,0.040365,0.97449
0.020802,0.98617,,,0.04037,0.97441
0.020805,0.98621,,,0.040376,0.97433
0.020807,0.98625,,,0.040382,0.97426
0.02081,0.98629,,,0.040387,0.97418
0.020813,0.98633,,,0.040393,0.9741
0.020816,0.98637,,,0.040399,0.97402
0.020819,0.98641,,,0.040404,0.97394
0.020822,0.98645,,,0.04041,0.97386
0.020825,0.98648,,,0.040416,0.97378
0.020828,0.98652,,,0.040421,0.9737
0.020831,0.98656,,,0.040427,0.97362
0.020834,0.9866,,,0.040433,0.97354
0.020837,0.98664,,,0.040439,0.97346
0.02084,0.98668,,,0.040444,0.97338
0.020843,0.98671,,,0.04045,0.97331
0.020846,0.98675,,,0.040456,0.97323
0.020848,0.98679,,,0.040461,0.97315
0.020851,0.98683,,,0.040467,0.97307
0.020854,0.98686,,,0.040473,0.97299
0.020857,0.9869,,,0.040478,0.97291
0.02086,0.98694,,,0.040484,0.97283
0.020863,0.98697,,,0.04049,0.97275
0.020866,0.98701,,,0.040495,0.97267
0.020869,0.98705,,,0.040501,0.9726
0.020872,0.98708,,,0.040507,0.97252
0.020875,0.98712,,,0.040512,0.97244
0.020878,0.98716,,,0.040518,0.97236
0.020881,0.98719,,,0.040524,0.97228
0.020884,0.98723,,,0.040529,0.9722
0.020887,0.98726,,,0.040535,0.97212
0.020889,0.9873,,,0.040541,0.97204
0.020892,0.98734,,,0.040547,0.97196
0.020895,0.98737,,,0.040552,0.97188
0.020898,0.98741,,,0.040558,0.9718
0.020901,0.98744,,,0.040564,0.97171
0.020904,0.98748,,,0.040569,0.97163
0.020907,0.98751,,,0.040575,0.97155
0.02091,0.98755,,,0.040581,0.97147
0.020913,0.98758,,,0.040586,0.97139
0.020916,0.98761,,,0.040592,0.97131
0.020919,0.98765,,,0.040598,0.97123
0.020922,0.98768,,,0.040603,0.97115
0.020925,0.98772,,,0.040609,0.97107
0.020928,0.98775,,,0.040615,0.97099
0.020931,0.98779,,,0.04062,0.97091
0.020933,0.98782,,,0.040626,0.97082
0.020936,0.98785,,,0.040632,0.97074
0.020939,0.98789,,,0.040638,0.97066
0.020942,0.98792,,,0.040643,0.97058
0.020945,0.98796,,,0.040649,0.9705
0.020948,0.98799,,,0.040655,0.97041
0.020951,0.98802,,,0.04066,0.97033
0.020954,0.98806,,,0.040666,0.97025
0.020957,0.98809,,,0.040672,0.97016
0.02096,0.98812,,,0.040677,0.97008
0.020963,0.98815,,,0.040683,0.97
0.020966,0.98819,,,0.040689,0.96991
0.020969,0.98822,,,0.040694,0.96983
0.020972,0.98825,,,0.0407,0.96974
0.020974,0.98828,,,0.040706,0.96966
0.020977,0.98831,,,0.040711,0.96958
0.02098,0.98835,,,0.040717,0.96949
0.020983,0.98838,,,0.040723,0.96941
0.020986,0.98841,,,0.040728,0.96933
0.020989,0.98844,,,0.040734,0.96924
0.020992,0.98847,,,0.04074,0.96916
0.020995,0.9885,,,0.040746,0.96908
0.020998,0.98854,,,0.040751,0.96899
0.021001,0.98857,,,0.040757,0.96891
0.021004,0.9886,,,0.040763,0.96883
0.021007,0.98863,,,0.040768,0.96874
0.02101,0.98866,,,0.040774,0.96866
0.021013,0.98869,,,0.04078,0.96858
0.021015,0.98872,,,0.040785,0.9685
0.021018,0.98875,,,0.040791,0.96842
0.021021,0.98878,,,0.040797,0.96833
0.021024,0.98881,,,0.040802,0.96825
0.021027,0.98884,,,0.040808,0.96817
0.02103,0.98887,,,0.040814,0.96809
0.021033,0.9889,,,0.040819,0.968
0.021036,0.98893,,,0.040825,0.96792
0.021039,0.98896,,,0.040831,0.96784
0.021042,0.98899,,,0.040837,0.96776
0.021045,0.98902,,,0.040842,0.96768
0.021048,0.98905,,,0.040848,0.9676
0.021051,0.98908,,,0.040854,0.96751
0.021054,0.98911,,,0.040859,0.96743
0.021056,0.98913,,,0.040865,0.96735
0.021059,0.98916,,,0.040871,0.96727
0.021062,0.98919,,,0.040876,0.96719
0.021065,0.98922,,,0.040882,0.96711
0.021068,0.98925,,,0.040888,0.96703
0.021071,0.98927,,,0.040893,0.96695
0.021074,0.9893,,,0.040899,0.96688
0.021077,0.98933,,,0.040905,0.9668
0.02108,0.98936,,,0.04091,0.96672
0.021083,0.98938,,,0.040916,0.96664
0.021086,0.98941,,,0.040922,0.96656
0.021089,0.98944,,,0.040927,0.96648
0.021092,0.98946,,,0.040933,0.9664
0.021095,0.98949,,,0.040939,0.96632
0.021098,0.98952,,,0.040945,0.96624
0.0211,0.98954,,,0.04095,0.96616
0.021103,0.98957,,,0.040956,0.96609
0.021106,0.98959,,,0.040962,0.96601
0.021109,0.98962,,,0.040967,0.96593
0.021112,0.98965,,,0.040973,0.96585
0.021115,0.98967,,,0.040979,0.96577
0.021118,0.9897,,,0.040984,0.96569
0.021121,0.98972,,,0.04099,0.96562
0.021124,0.98975,,,0.040996,0.96554
0.021127,0.98978,,,0.041001,0.96546
0.02113,0.9898,,,0.041007,0.96538
0.021133,0.98983,,,0.041013,0.9653
0.021136,0.98985,,,0.041018,0.96523
0.021139,0.98988,,,0.041024,0.96515
0.021141,0.9899,,,0.04103,0.96507
0.021144,0.98993,,,0.041036,0.965
0.021147,0.98995,,,0.041041,0.96492
0.02115,0.98997,,,0.041047,0.96484
0.021153,0.99,,,0.041053,0.96476
0.021156,0.99002,,,0.041058,0.96469
0.021159,0.99005,,,0.041064,0.96461
0.021162,0.99007,,,0.04107,0.96453
0.021165,0.9901,,,0.041075,0.96446
0.021168,0.99012,,,0.041081,0.96438
0.021171,0.99014,,,0.041087,0.9643
0.021174,0.99017,,,0.041092,0.96423
0.021177,0.99019,,,0.041098,0.96415
0.02118,0.99021,,,0.041104,0.96408
0.021182,0.99024,,,0.041109,0.964
0.021185,0.99026,,,0.041115,0.96392
0.021188,0.99028,,,0.041121,0.96385
0.021191,0.99031,,,0.041127,0.96377
0.021194,0.99033,,,0.041132,0.9637
0.021197,0.99035,,,0.041138,0.96362
0.0212,0.99037,,,0.041144,0.96354
0.021203,0.9904,,,0.041149,0.96347
0.021206,0.99042,,,0.041155,0.96339
0.021209,0.99044,,,0.041161,0.96331
0.021212,0.99046,,,0.041166,0.96324
0.021215,0.99048,,,0.041172,0.96316
0.021218,0.9905,,,0.041178,0.96309
0.021221,0.99052,,,0.041183,0.96301
0.021223,0.99055,,,0.041189,0.96294
0.021226,0.99057,,,0.041195,0.96286
0.021229,0.99059,,,0.0412,0.96279
0.021232,0.99061,,,0.041206,0.96271
0.021235,0.99063,,,0.041212,0.96264
0.021238,0.99065,,,0.041217,0.96256
0.021241,0.99067,,,0.041223,0.96248
0.021244,0.99069,,,0.041229,0.96241
0.021247,0.99071,,,0.041235,0.96233
0.02125,0.99073,,,0.04124,0.96226
0.021253,0.99075,,,0.041246,0.96219
0.021256,0.99077,,,0.041252,0.96211
0.021259,0.99079,,,0.041257,0.96204
0.021262,0.99081,,,0.041263,0.96196
0.021265,0.99083,,,0.041269,0.96189
0.021267,0.99085,,,0.041274,0.96181
0.02127,0.99087,,,0.04128,0.96174
0.021273,0.99088,,,0.041286,0.96166
0.021276,0.9909,,,0.041291,0.96159
0.021279,0.99092,,,0.041297,0.96152
0.021282,0.99094,,,0.041303,0.96144
0.021285,0.99096,,,0.041308,0.96137
0.021288,0.99098,,,0.041314,0.96129
0.021291,0.991,,,0.04132,0.96122
0.021294,0.99101,,,0.041326,0.96114
0.021297,0.99103,,,0.041331,0.96107
0.0213,0.99105,,,0.041337,0.96099
0.021303,0.99107,,,0.041343,0.96092
0.021306,0.99108,,,0.041348,0.96085
0.021308,0.9911,,,0.041354,0.96077
0.021311,0.99112,,,0.04136,0.9607
0.021314,0.99114,,,0.041365,0.96063
0.021317,0.99115,,,0.041371,0.96056
0.02132,0.99117,,,0.041377,0.96048
0.021323,0.99119,,,0.041382,0.96041
0.021326,0.9912,,,0.041388,0.96034
0.021329,0.99122,,,0.041394,0.96027
0.021332,0.99124,,,0.041399,0.9602
0.021335,0.99125,,,0.041405,0.96013
0.021338,0.99127,,,0.041411,0.96006
0.021341,0.99128,,,0.041416,0.95999
0.021344,0.9913,,,0.041422,0.95992
0.021347,0.99132,,,0.041428,0.95985
0.021349,0.99133,,,0.041434,0.95978
0.021352,0.99135,,,0.041439,0.95971
0.021355,0.99136,,,0.041445,0.95964
0.021358,0.99138,,,0.041451,0.95957
0.021361,0.99139,,,0.041456,0.9595
0.021364,0.99141,,,0.041462,0.95944
0.021367,0.99142,,,0.041468,0.95937
0.02137,0.99143,,,0.041473,0.9593
0.021373,0.99145,,,0.041479,0.95923
0.021376,0.99146,,,0.041485,0.95917
0.021379,0.99148,,,0.04149,0.9591
0.021382,0.99149,,,0.041496,0.95903
0.021385,0.9915,,,0.041502,0.95897
0.021388,0.99152,,,0.041507,0.9589
0.02139,0.99153,,,0.041513,0.95883
0.021393,0.99155,,,0.041519,0.95877
0.021396,0.99156,,,0.041525,0.9587
0.021399,0.99157,,,0.04153,0.95864
0.021402,0.99158,,,0.041536,0.95857
0.021405,0.9916,,,0.041542,0.95851
0.021408,0.99161,,,0.041547,0.95844
0.021411,0.99162,,,0.041553,0.95837
0.021414,0.99164,,,0.041559,0.95831
0.021417,0.99165,,,0.041564,0.95824
0.02142,0.99166,,,0.04157,0.95818
0.021423,0.99167,,,0.041576,0.95811
0.021426,0.99168,,,0.041581,0.95805
0.021429,0.9917,,,0.041587,0.95798
0.021432,0.99171,,,0.041593,0.95792
0.021434,0.99172,,,0.041598,0.95785
0.021437,0.99173,,,0.041604,0.95779
0.02144,0.99174,,,0.04161,0.95772
0.021443,0.99175,,,0.041615,0.95766
0.021446,0.99176,,,0.041621,0.9576
0.021449,0.99178,,,0.041627,0.95753
0.021452,0.99179,,,0.041633,0.95747
0.021455,0.9918,,,0.041638,0.95741
0.021458,0.99181,,,0.041644,0.95734
0.021461,0.99182,,,0.04165,0.95728
0.021464,0.99183,,,0.041655,0.95722
0.021467,0.99184,,,0.041661,0.95716
0.02147,0.99185,,,0.041667,0.95709
0.021473,0.99186,,,0.041672,0.95703
0.021475,0.99187,,,0.041678,0.95697
0.021478,0.99188,,,0.041684,0.95691
0.021481,0.99189,,,0.041689,0.95684
0.021484,0.9919,,,0.041695,0.95678
0.021487,0.9919,,,0.041701,0.95672
0.02149,0.99191,,,0.041706,0.95666
0.021493,0.99192,,,0.041712,0.9566
0.021496,0.99193,,,0.041718,0.95654
0.021499,0.99194,,,0.041724,0.95648
0.021502,0.99195,,,0.041729,0.95642
0.021505,0.99195,,,0.041735,0.95636
0.021508,0.99196,,,0.041741,0.9563
0.021511,0.99197,,,0.041746,0.95624
0.021514,0.99198,,,0.041752,0.95618
0.021516,0.99199,,,0.041758,0.95612
0.021519,0.99199,,,0.041763,0.95607
0.021522,0.992,,,0.041769,0.95601
0.021525,0.99201,,,0.041775,0.95595
0.021528,0.99201,,,0.04178,0.95589
0.021531,0.99202,,,0.041786,0.95583
0.021534,0.99203,,,0.041792,0.95577
0.021537,0.99203,,,0.041797,0.95571
0.02154,0.99204,,,0.041803,0.95566
0.021543,0.99205,,,0.041809,0.9556
0.021546,0.99205,,,0.041815,0.95554
0.021549,0.99206,,,0.04182,0.95548
0.021552,0.99207,,,0.041826,0.95542
0.021555,0.99207,,,0.041832,0.95537
0.021557,0.99208,,,0.041837,0.95531
0.02156,0.99208,,,0.041843,0.95525
0.021563,0.99209,,,0.041849,0.9552
0.021566,0.99209,,,0.041854,0.95514
0.021569,0.9921,,,0.04186,0.95508
0.021572,0.9921,,,0.041866,0.95503
0.021575,0.99211,,,0.041871,0.95497
0.021578,0.99211,,,0.041877,0.95492
0.021581,0.99212,,,0.041883,0.95486
0.021584,0.99212,,,0.041888,0.9548
0.021587,0.99213,,,0.041894,0.95475
0.02159,0.99213,,,0.0419,0.95469
0.021593,0.99214,,,0.041905,0.95464
0.021596,0.99214,,,0.041911,0.95458
0.021598,0.99214,,,0.041917,0.95452
0.021601,0.99215,,,0.041923,0.95447
0.021604,0.99215,,,0.041928,0.95442
0.021607,0.99215,,,0.041934,0.95436
0.02161,0.99216,,,0.04194,0.95431
0.021613,0.99216,,,0.041945,0.95425
0.021616,0.99216,,,0.041951,0.9542
0.021619,0.99217,,,0.041957,0.95415
0.021622,0.99217,,,0.041962,0.95409
0.021625,0.99217,,,0.041968,0.95404
0.021628,0.99218,,,0.041974,0.95399
0.021631,0.99218,,,0.041979,0.95394
0.021634,0.99218,,,0.041985,0.95388
0.021637,0.99218,,,0.041991,0.95383
0.02164,0.99218,,,0.041996,0.95378
0.021642,0.99219,,,0.042002,0.95373
0.021645,0.99219,,,0.042008,0.95368
0.021648,0.99219,,,0.042014,0.95362
0.021651,0.99219,,,0.042019,0.95357
0.021654,0.99219,,,0.042025,0.95352
0.021657,0.99219,,,0.042031,0.95347
0.02166,0.9922,,,0.042036,0.95342
0.021663,0.9922,,,0.042042,0.95337
0.021666,0.9922,,,0.042048,0.95332
0.021669,0.9922,,,0.042053,0.95327
0.021672,0.9922,,,0.042059,0.95322
0.021675,0.9922,,,0.042065,0.95317
0.021678,0.9922,,,0.04207,0.95313
0.021681,0.9922,,,0.042076,0.95308
0.021683,0.9922,,,0.042082,0.95303
0.021686,0.9922,,,0.042087,0.95298
0.021689,0.9922,,,0.042093,0.95293
0.021692,0.9922,,,0.042099,0.95289
0.021695,0.9922,,,0.042104,0.95284
0.021698,0.9922,,,0.04211,0.95279
0.021701,0.9922,,,0.042116,0.95275
0.021704,0.9922,,,0.042122,0.9527
0.021707,0.9922,,,0.042127,0.95265
0.02171,0.9922,,,0.042133,0.95261
0.021713,0.9922,,,0.042139,0.95256
0.021716,0.99219,,,0.042144,0.95251
0.021719,0.99219,,,0.04215,0.95247
0.021722,0.99219,,,0.042156,0.95242
0.021724,0.99219,,,0.042161,0.95238
0.021727,0.99219,,,0.042167,0.95233
0.02173,0.99219,,,0.042173,0.95229
0.021733,0.99218,,,0.042178,0.95224
0.021736,0.99218,,,0.042184,0.9522
0.021739,0.99218,,,0.04219,0.95216
0.021742,0.99218,,,0.042195,0.95211
0.021745,0.99218,,,0.042201,0.95207
0.021748,0.99217,,,0.042207,0.95203
0.021751,0.99217,,,0.042213,0.95199
0.021754,0.99217,,,0.042218,0.95194
0.021757,0.99216,,,0.042224,0.9519
0.02176,0.99216,,,0.04223,0.95186
0.021763,0.99216,,,0.042235,0.95182
0.021765,0.99215,,,0.042241,0.95178
0.021768,0.99215,,,0.042247,0.95173
0.021771,0.99215,,,0.042252,0.95169
0.021774,0.99214,,,0.042258,0.95165
0.021777,0.99214,,,0.042264,0.95161
0.02178,0.99214,,,0.042269,0.95157
0.021783,0.99213,,,0.042275,0.95153
0.021786,0.99213,,,0.042281,0.95149
0.021789,0.99212,,,0.042286,0.95146
0.021792,0.99212,,,0.042292,0.95142
0.021795,0.99211,,,0.042298,0.95138
0.021798,0.99211,,,0.042303,0.95134
0.021801,0.9921,,,0.042309,0.9513
0.021804,0.9921,,,0.042315,0.95127
0.021807,0.99209,,,0.042321,0.95123
0.021809,0.99209,,,0.042326,0.95119
0.021812,0.99208,,,0.042332,0.95116
0.021815,0.99208,,,0.042338,0.95112
0.021818,0.99207,,,0.042343,0.95109
0.021821,0.99207,,,0.042349,0.95105
0.021824,0.99206,,,0.042355,0.95101
0.021827,0.99206,,,0.04236,0.95098
0.02183,0.99205,,,0.042366,0.95094
0.021833,0.99204,,,0.042372,0.95091
0.021836,0.99204,,,0.042377,0.95087
0.021839,0.99203,,,0.042383,0.95084
0.021842,0.99202,,,0.042389,0.9508
0.021845,0.99202,,,0.042394,0.95077
0.021848,0.99201,,,0.0424,0.95074
0.02185,0.992,,,0.042406,0.9507
0.021853,0.992,,,0.042412,0.95067
0.021856,0.99199,,,0.042417,0.95063
0.021859,0.99198,,,0.042423,0.9506
0.021862,0.99198,,,0.042429,0.95057
0.021865,0.99197,,,0.042434,0.95053
0.021868,0.99196,,,0.04244,0.9505
0.021871,0.99195,,,0.042446,0.95047
0.021874,0.99195,,,0.042451,0.95044
0.021877,0.99194,,,0.042457,0.9504
0.02188,0.99193,,,0.042463,0.95037
0.021883,0.99192,,,0.042468,0.95034
0.021886,0.99191,,,0.042474,0.95031
0.021889,0.99191,,,0.04248,0.95028
0.021891,0.9919,,,0.042485,0.95025
0.021894,0.99189,,,0.042491,0.95022
0.021897,0.99188,,,0.042497,0.95019
0.0219,0.99187,,,0.042503,0.95016
0.021903,0.99186,,,0.042508,0.95013
0.021906,0.99185,,,0.042514,0.9501
0.021909,0.99184,,,0.04252,0.95007
0.021912,0.99183,,,0.042525,0.95004
0.021915,0.99183,,,0.042531,0.95001
0.021918,0.99182,,,0.042537,0.94998
0.021921,0.99181,,,0.042542,0.94996
0.021924,0.9918,,,0.042548,0.94993
0.021927,0.99179,,,0.042554,0.9499
0.02193,0.99178,,,0.042559,0.94987
0.021932,0.99177,,,0.042565,0.94985
0.021935,0.99176,,,0.042571,0.94982
0.021938,0.99175,,,0.042576,0.94979
0.021941,0.99174,,,0.042582,0.94977
0.021944,0.99173,,,0.042588,0.94974
0.021947,0.99172,,,0.042593,0.94972
0.02195,0.99171,,,0.042599,0.94969
0.021953,0.9917,,,0.042605,0.94967
0.021956,0.99168,,,0.042611,0.94964
0.021959,0.99167,,,0.042616,0.94962
0.021962,0.99166,,,0.042622,0.94959
0.021965,0.99165,,,0.042628,0.94957
0.021968,0.99164,,,0.042633,0.94954
0.021971,0.99163,,,0.042639,0.94952
0.021974,0.99162,,,0.042645,0.9495
0.021976,0.99161,,,0.04265,0.94947
0.021979,0.99159,,,0.042656,0.94945
0.021982,0.99158,,,0.042662,0.94943
0.021985,0.99157,,,0.042667,0.94941
0.021988,0.99156,,,0.042673,0.94938
0.021991,0.99155,,,0.042679,0.94936
0.021994,0.99153,,,0.042684,0.94934
0.021997,0.99152,,,0.04269,0.94932
0.022,0.99151,,,0.042696,0.9493
0.022003,0.9915,,,0.042702,0.94928
0.022006,0.99148,,,0.042707,0.94926
0.022009,0.99147,,,0.042713,0.94924
0.022012,0.99146,,,0.042719,0.94922
0.022015,0.99145,,,0.042724,0.9492
0.022017,0.99143,,,0.04273,0.94918
0.02202,0.99142,,,0.042736,0.94916
0.022023,0.99141,,,0.042741,0.94914
0.022026,0.99139,,,0.042747,0.94912
0.022029,0.99138,,,0.042753,0.9491
0.022032,0.99136,,,0.042758,0.94908
0.022035,0.99135,,,0.042764,0.94906
0.022038,0.99134,,,0.04277,0.94905
0.022041,0.99132,,,0.042775,0.94903
0.022044,0.99131,,,0.042781,0.94901
0.022047,0.99129,,,0.042787,0.949
0.02205,0.99128,,,0.042792,0.94898
0.022053,0.99127,,,0.042798,0.94896
0.022056,0.99125,,,0.042804,0.94895
0.022058,0.99124,,,0.04281,0.94893
0.022061,0.99122,,,0.042815,0.94892
0.022064,0.99121,,,0.042821,0.9489
0.022067,0.99119,,,0.042827,0.94888
0.02207,0.99118,,,0.042832,0.94887
0.022073,0.99116,,,0.042838,0.94885
0.022076,0.99115,,,0.042844,0.94884
0.022079,0.99113,,,0.042849,0.94883
0.022082,0.99112,,,0.042855,0.94881
0.022085,0.9911,,,0.042861,0.9488
0.022088,0.99109,,,0.042866,0.94879
0.022091,0.99107,,,0.042872,0.94877
0.022094,0.99106,,,0.042878,0.94876
0.022097,0.99104,,,0.042883,0.94875
0.022099,0.99102,,,0.042889,0.94873
0.022102,0.99101,,,0.042895,0.94872
0.022105,0.99099,,,0.042901,0.94871
0.022108,0.99097,,,0.042906,0.9487
0.022111,0.99096,,,0.042912,0.94869
0.022114,0.99094,,,0.042918,0.94867
0.022117,0.99092,,,0.042923,0.94866
0.02212,0.99091,,,0.042929,0.94865
0.022123,0.99089,,,0.042935,0.94864
0.022126,0.99087,,,0.04294,0.94863
0.022129,0.99085,,,0.042946,0.94862
0.022132,0.99084,,,0.042952,0.94861
0.022135,0.99082,,,0.042957,0.9486
0.022138,0.9908,,,0.042963,0.94859
0.022141,0.99078,,,0.042969,0.94858
0.022143,0.99077,,,0.042974,0.94857
0.022146,0.99075,,,0.04298,0.94856
0.022149,0.99073,,,0.042986,0.94856
0.022152,0.99071,,,0.042991,0.94855
0.022155,0.99069,,,0.042997,0.94854
0.022158,0.99067,,,0.043003,0.94853
0.022161,0.99066,,,0.043009,0.94853
0.022164,0.99064,,,0.043014,0.94852
0.022167,0.99062,,,0.04302,0.94851
0.02217,0.9906,,,0.043026,0.9485
0.022173,0.99058,,,0.043031,0.9485
0.022176,0.99056,,,0.043037,0.94849
0.022179,0.99054,,,0.043043,0.94849
0.022182,0.99052,,,0.043048,0.94848
0.022184,0.9905,,,0.043054,0.94848
0.022187,0.99049,,,0.04306,0.94847
0.02219,0.99047,,,0.043065,0.94847
0.022193,0.99045,,,0.043071,0.94846
0.022196,0.99043,,,0.043077,0.94846
0.022199,0.99041,,,0.043082,0.94845
0.022202,0.99039,,,0.043088,0.94845
0.022205,0.99037,,,0.043094,0.94845
0.022208,0.99035,,,0.0431,0.94844
0.022211,0.99033,,,0.043105,0.94844
0.022214,0.99031,,,0.043111,0.94844
0.022217,0.99028,,,0.043117,0.94844
0.02222,0.99026,,,0.043122,0.94844
0.022223,0.99024,,,0.043128,0.94843
0.022225,0.99022,,,0.043134,0.94843
0.022228,0.9902,,,0.043139,0.94843
0.022231,0.99018,,,0.043145,0.94843
0.022234,0.99016,,,0.043151,0.94843
0.022237,0.99014,,,0.043156,0.94843
0.02224,0.99012,,,0.043162,0.94843
0.022243,0.9901,,,0.043168,0.94843
0.022246,0.99007,,,0.043173,0.94843
0.022249,0.99005,,,0.043179,0.94843
0.022252,0.99003,,,0.043185,0.94843
0.022255,0.99001,,,0.043191,0.94844
0.022258,0.98999,,,0.043196,0.94844
0.022261,0.98996,,,0.043202,0.94844
0.022264,0.98994,,,0.043208,0.94844
0.022266,0.98992,,,0.043213,0.94845
0.022269,0.9899,,,0.043219,0.94845
0.022272,0.98987,,,0.043225,0.94845
0.022275,0.98985,,,0.04323,0.94846
0.022278,0.98983,,,0.043236,0.94846
0.022281,0.98981,,,0.043242,0.94846
0.022284,0.98978,,,0.043247,0.94847
0.022287,0.98976,,,0.043253,0.94847
0.02229,0.98974,,,0.043259,0.94848
0.022293,0.98971,,,0.043264,0.94848
0.022296,0.98969,,,0.04327,0.94849
0.022299,0.98967,,,0.043276,0.94849
0.022302,0.98964,,,0.043281,0.9485
0.022305,0.98962,,,0.043287,0.94851
0.022308,0.98959,,,0.043293,0.94851
0.02231,0.98957,,,0.043299,0.94852
0.022313,0.98955,,,0.043304,0.94853
0.022316,0.98952,,,0.04331,0.94854
0.022319,0.9895,,,0.043316,0.94854
0.022322,0.98947,,,0.043321,0.94855
0.022325,0.98945,,,0.043327,0.94856
0.022328,0.98943,,,0.043333,0.94857
0.022331,0.9894,,,0.043338,0.94858
0.022334,0.98938,,,0.043344,0.94859
0.022337,0.98935,,,0.04335,0.9486
0.02234,0.98933,,,0.043355,0.9486
0.022343,0.9893,,,0.043361,0.94861
0.022346,0.98928,,,0.043367,0.94862
0.022349,0.98925,,,0.043372,0.94864
0.022351,0.98922,,,0.043378,0.94865
0.022354,0.9892,,,0.043384,0.94866
0.022357,0.98917,,,0.04339,0.94867
0.02236,0.98915,,,0.043395,0.94868
0.022363,0.98912,,,0.043401,0.94869
0.022366,0.98909,,,0.043407,0.9487
0.022369,0.98907,,,0.043412,0.94872
0.022372,0.98904,,,0.043418,0.94873
0.022375,0.98902,,,0.043424,0.94874
0.022378,0.98899,,,0.043429,0.94876
0.022381,0.98896,,,0.043435,0.94877
0.022384,0.98894,,,0.043441,0.94878
0.022387,0.98891,,,0.043446,0.9488
0.02239,0.98888,,,0.043452,0.94881
0.022392,0.98886,,,0.043458,0.94883
0.022395,0.98883,,,0.043463,0.94884
0.022398,0.9888,,,0.043469,0.94885
0.022401,0.98877,,,0.043475,0.94887
0.022404,0.98875,,,0.04348,0.94889
0.022407,0.98872,,,0.043486,0.9489
0.02241,0.98869,,,0.043492,0.94892
0.022413,0.98866,,,0.043498,0.94893
0.022416,0.98864,,,0.043503,0.94895
0.022419,0.98861,,,0.043509,0.94897
0.022422,0.98858,,,0.043515,0.94899
0.022425,0.98855,,,0.04352,0.949
0.022428,0.98852,,,0.043526,0.94902
0.022431,0.9885,,,0.043532,0.94904
0.022433,0.98847,,,0.043537,0.94906
0.022436,0.98844,,,0.043543,0.94908
0.022439,0.98841,,,0.043549,0.94909
0.022442,0.98838,,,0.043554,0.94911
0.022445,0.98835,,,0.04356,0.94913
0.022448,0.98832,,,0.043566,0.94915
0.022451,0.9883,,,0.043571,0.94917
0.022454,0.98827,,,0.043577,0.94919
0.022457,0.98824,,,0.043583,0.94921
0.02246,0.98821,,,0.043589,0.94923
0.022463,0.98818,,,0.043594,0.94926
0.022466,0.98815,,,0.0436,0.94928
0.022469,0.98812,,,0.043606,0.9493
0.022472,0.98809,,,0.043611,0.94932
0.022475,0.98806,,,0.043617,0.94934
0.022477,0.98803,,,0.043623,0.94936
0.02248,0.988,,,0.043628,0.94939
0.022483,0.98797,,,0.043634,0.94941
0.022486,0.98794,,,0.04364,0.94943
0.022489,0.98791,,,0.043645,0.94946
0.022492,0.98788,,,0.043651,0.94948
0.022495,0.98785,,,0.043657,0.9495
0.022498,0.98782,,,0.043662,0.94953
0.022501,0.98779,,,0.043668,0.94955
0.022504,0.98776,,,0.043674,0.94958
0.022507,0.98772,,,0.043679,0.9496
0.02251,0.98769,,,0.043685,0.94963
0.022513,0.98766,,,0.043691,0.94965
0.022516,0.98763,,,0.043697,0.94968
0.022518,0.9876,,,0.043702,0.94971
0.022521,0.98757,,,0.043708,0.94973
0.022524,0.98754,,,0.043714,0.94976
0.022527,0.9875,,,0.043719,0.94978
0.02253,0.98747,,,0.043725,0.94981
0.022533,0.98744,,,0.043731,0.94984
0.022536,0.98741,,,0.043736,0.94987
0.022539,0.98738,,,0.043742,0.94989
0.022542,0.98735,,,0.043748,0.94992
0.022545,0.98731,,,0.043753,0.94995
0.022548,0.98728,,,0.043759,0.94998
0.022551,0.98725,,,0.043765,0.95001
0.022554,0.98722,,,0.04377,0.95004
0.022557,0.98718,,,0.043776,0.95007
0.022559,0.98715,,,0.043782,0.9501
0.022562,0.98712,,,0.043788,0.95013
0.022565,0.98708,,,0.043793,0.95016
0.022568,0.98705,,,0.043799,0.95019
0.022571,0.98702,,,0.043805,0.95022
0.022574,0.98698,,,0.04381,0.95025
0.022577,0.98695,,,0.043816,0.95028
0.02258,0.98692,,,0.043822,0.95031
0.022583,0.98688,,,0.043827,0.95035
0.022586,0.98685,,,0.043833,0.95038
0.022589,0.98682,,,0.043839,0.95041
0.022592,0.98678,,,0.043844,0.95044
0.022595,0.98675,,,0.04385,0.95048
0.022598,0.98672,,,0.043856,0.95051
0.0226,0.98668,,,0.043861,0.95054
0.022603,0.98665,,,0.043867,0.95058
0.022606,0.98661,,,0.043873,0.95061
0.022609,0.98658,,,0.043879,0.95064
0.022612,0.98654,,,0.043884,0.95068
0.022615,0.98651,,,0.04389,0.95071
0.022618,0.98647,,,0.043896,0.95075
0.022621,0.98644,,,0.043901,0.95078
0.022624,0.9864,,,0.043907,0.95082
0.022627,0.98637,,,0.043913,0.95086
0.02263,0.98633,,,0.043918,0.95089
0.022633,0.9863,,,0.043924,0.95093
0.022636,0.98626,,,0.04393,0.95097
0.022639,0.98622,,,0.043935,0.951
0.022642,0.98619,,,0.043941,0.95104
0.022644,0.98615,,,0.043947,0.95108
0.022647,0.98611,,,0.043952,0.95112
0.02265,0.98608,,,0.043958,0.95116
0.022653,0.98604,,,0.043964,0.95119
0.022656,0.986,,,0.043969,0.95123
0.022659,0.98596,,,0.043975,0.95127
0.022662,0.98593,,,0.043981,0.95131
0.022665,0.98589,,,0.043987,0.95135
0.022668,0.98585,,,0.043992,0.95139
0.022671,0.98582,,,0.043998,0.95143
0.022674,0.98578,,,0.044004,0.95147
0.022677,0.98574,,,0.044009,0.95151
0.02268,0.9857,,,0.044015,0.95155
0.022683,0.98567,,,0.044021,0.95159
0.022685,0.98563,,,0.044026,0.95163
0.022688,0.98559,,,0.044032,0.95167
0.022691,0.98555,,,0.044038,0.95172
0.022694,0.98552,,,0.044043,0.95176
0.022697,0.98548,,,0.044049,0.9518
0.0227,0.98544,,,0.044055,0.95184
0.022703,0.9854,,,0.04406,0.95189
0.022706,0.98536,,,0.044066,0.95193
0.022709,0.98532,,,0.044072,0.95197
0.022712,0.98528,,,0.044078,0.95202
0.022715,0.98525,,,0.044083,0.95206
0.022718,0.98521,,,0.044089,0.95211
0.022721,0.98517,,,0.044095,0.95215
0.022724,0.98513,,,0.0441,0.9522
0.022726,0.98509,,,0.044106,0.95224
0.022729,0.98505,,,0.044112,0.95229
0.022732,0.98501,,,0.044117,0.95233
0.022735,0.98497,,,0.044123,0.95238
0.022738,0.98493,,,0.044129,0.95243
0.022741,0.98489,,,0.044134,0.95247
0.022744,0.98485,,,0.04414,0.95252
0.022747,0.98481,,,0.044146,0.95257
0.02275,0.98477,,,0.044151,0.95261
0.022753,0.98473,,,0.044157,0.95266
0.022756,0.98469,,,0.044163,0.95271
0.022759,0.98465,,,0.044168,0.95276
0.022762,0.98461,,,0.044174,0.95281
0.022765,0.98457,,,0.04418,0.95286
0.022767,0.98452,,,0.044186,0.95291
0.02277,0.98448,,,0.044191,0.95296
0.022773,0.98444,,,0.044197,0.95301
0.022776,0.9844,,,0.044203,0.95306
0.022779,0.98436,,,0.044208,0.95311
0.022782,0.98432,,,0.044214,0.95316
0.022785,0.98427,,,0.04422,0.95321
0.022788,0.98423,,,0.044225,0.95326
0.022791,0.98419,,,0.044231,0.95331
0.022794,0.98415,,,0.044237,0.95336
0.022797,0.98411,,,0.044242,0.95342
0.0228,0.98407,,,0.044248,0.95347
0.022803,0.98403,,,0.044254,0.95352
0.022806,0.98398,,,0.044259,0.95357
0.022809,0.98394,,,0.044265,0.95363
0.022811,0.9839,,,0.044271,0.95368
0.022814,0.98386,,,0.044277,0.95373
0.022817,0.98382,,,0.044282,0.95379
0.02282,0.98377,,,0.044288,0.95384
0.022823,0.98373,,,0.044294,0.95389
0.022826,0.98369,,,0.044299,0.95395
0.022829,0.98365,,,0.044305,0.954
0.022832,0.9836,,,0.044311,0.95406
0.022835,0.98356,,,0.044316,0.95411
0.022838,0.98352,,,0.044322,0.95417
0.022841,0.98348,,,0.044328,0.95422
0.022844,0.98343,,,0.044333,0.95428
0.022847,0.98339,,,0.044339,0.95433
0.02285,0.98335,,,0.044345,0.95439
0.022852,0.98331,,,0.04435,0.95445
0.022855,0.98326,,,0.044356,0.9545
0.022858,0.98322,,,0.044362,0.95456
0.022861,0.98318,,,0.044367,0.95461
0.022864,0.98313,,,0.044373,0.95467
0.022867,0.98309,,,0.044379,0.95473
0.02287,0.98305,,,0.044385,0.95478
0.022873,0.983,,,0.04439,0.95484
0.022876,0.98296,,,0.044396,0.9549
0.022879,0.98292,,,0.044402,0.95496
0.022882,0.98287,,,0.044407,0.95501
0.022885,0.98283,,,0.044413,0.95507
0.022888,0.98279,,,0.044419,0.95513
0.022891,0.98274,,,0.044424,0.95519
0.022893,0.9827,,,0.04443,0.95524
0.022896,0.98265,,,0.044436,0.9553
0.022899,0.98261,,,0.044441,0.95536
0.022902,0.98257,,,0.044447,0.95542
0.022905,0.98252,,,0.044453,0.95548
0.022908,0.98248,,,0.044458,0.95554
0.022911,0.98243,,,0.044464,0.9556
0.022914,0.98239,,,0.04447,0.95566
0.022917,0.98235,,,0.044476,0.95571
0.02292,0.9823,,,0.044481,0.95577
0.022923,0.98226,,,0.044487,0.95583
0.022926,0.98221,,,0.044493,0.95589
0.022929,0.98217,,,0.044498,0.95595
0.022932,0.98212,,,0.044504,0.95601
0.022934,0.98208,,,0.04451,0.95607
0.022937,0.98204,,,0.044515,0.95614
0.02294,0.98199,,,0.044521,0.9562
0.022943,0.98195,,,0.044527,0.95626
0.022946,0.9819,,,0.044532,0.95632
0.022949,0.98186,,,0.044538,0.95638
0.022952,0.98181,,,0.044544,0.95644
0.022955,0.98177,,,0.044549,0.9565
0.022958,0.98172,,,0.044555,0.95657
0.022961,0.98168,,,0.044561,0.95663
0.022964,0.98163,,,0.044567,0.95669
0.022967,0.98158,,,0.044572,0.95675
0.02297,0.98154,,,0.044578,0.95681
0.022973,0.98149,,,0.044584,0.95687
0.022976,0.98145,,,0.044589,0.95694
0.022978,0.9814,,,0.044595,0.957
0.022981,0.98136,,,0.044601,0.95706
0.022984,0.98131,,,0.044606,0.95713
0.022987,0.98127,,,0.044612,0.95719
0.02299,0.98122,,,0.044618,0.95725
0.022993,0.98117,,,0.044623,0.95732
0.022996,0.98113,,,0.044629,0.95738
0.022999,0.98108,,,0.044635,0.95745
0.023002,0.98104,,,0.04464,0.95751
0.023005,0.98099,,,0.044646,0.95758
0.023008,0.98094,,,0.044652,0.95764
0.023011,0.9809,,,0.044657,0.95771
0.023014,0.98085,,,0.044663,0.95777
0.023017,0.98081,,,0.044669,0.95784
0.023019,0.98076,,,0.044675,0.9579
0.023022,0.98071,,,0.04468,0.95797
0.023025,0.98067,,,0.044686,0.95803
0.023028,0.98062,,,0.044692,0.9581
0.023031,0.98057,,,0.044697,0.95817
0.023034,0.98053,,,0.044703,0.95823
0.023037,0.98048,,,0.044709,0.9583
0.02304,0.98043,,,0.044714,0.95837
0.023043,0.98038,,,0.04472,0.95843
0.023046,0.98034,,,0.044726,0.9585
0.023049,0.98029,,,0.044731,0.95857
0.023052,0.98024,,,0.044737,0.95864
0.023055,0.98019,,,0.044743,0.95871
0.023058,0.98014,,,0.044748,0.95877
0.02306,0.9801,,,0.044754,0.95884
0.023063,0.98005,,,0.04476,0.95891
0.023066,0.98,,,0.044766,0.95898
0.023069,0.97995,,,0.044771,0.95905
0.023072,0.9799,,,0.044777,0.95912
0.023075,0.97985,,,0.044783,0.95919
0.023078,0.97981,,,0.044788,0.95926
0.023081,0.97976,,,0.044794,0.95932
0.023084,0.97971,,,0.0448,0.95939
0.023087,0.97966,,,0.044805,0.95946
0.02309,0.97961,,,0.044811,0.95953
0.023093,0.97956,,,0.044817,0.9596
0.023096,0.97951,,,0.044822,0.95967
0.023099,0.97946,,,0.044828,0.95974
0.023101,0.97941,,,0.044834,0.95981
0.023104,0.97936,,,0.044839,0.95989
0.023107,0.97931,,,0.044845,0.95996
0.02311,0.97926,,,0.044851,0.96003
0.023113,0.97921,,,0.044856,0.9601
0.023116,0.97916,,,0.044862,0.96017
0.023119,0.97911,,,0.044868,0.96024
0.023122,0.97906,,,0.044874,0.96031
0.023125,0.97901,,,0.044879,0.96039
0.023128,0.97896,,,0.044885,0.96046
0.023131,0.97891,,,0.044891,0.96053
0.023134,0.97886,,,0.044896,0.9606
0.023137,0.97881,,,0.044902,0.96067
0.02314,0.97876,,,0.044908,0.96075
0.023143,0.97871,,,0.044913,0.96082
0.023145,0.97866,,,0.044919,0.96089
0.023148,0.97861,,,0.044925,0.96097
0.023151,0.97856,,,0.04493,0.96104
0.023154,0.97851,,,0.044936,0.96111
0.023157,0.97846,,,0.044942,0.96119
0.02316,0.97841,,,0.044947,0.96126
0.023163,0.97836,,,0.044953,0.96134
0.023166,0.97831,,,0.044959,0.96141
0.023169,0.97826,,,0.044965,0.96148
0.023172,0.97821,,,0.04497,0.96156
0.023175,0.97815,,,0.044976,0.96163
0.023178,0.9781,,,0.044982,0.96171
0.023181,0.97805,,,0.044987,0.96178
0.023184,0.978,,,0.044993,0.96186
0.023186,0.97795,,,0.044999,0.96193
0.023189,0.9779,,,0.045004,0.96201
0.023192,0.97784,,,0.04501,0.96208
0.023195,0.97779,,,0.045016,0.96216
0.023198,0.97774,,,0.045021,0.96223
0.023201,0.97769,,,0.045027,0.96231
0.023204,0.97764,,,0.045033,0.96238
0.023207,0.97758,,,0.045038,0.96245
0.02321,0.97753,,,0.045044,0.96253
0.023213,0.97748,,,0.04505,0.9626
0.023216,0.97743,,,0.045055,0.96268
0.023219,0.97737,,,0.045061,0.96275
0.023222,0.97732,,,0.045067,0.96283
0.023225,0.97727,,,0.045073,0.9629
0.023227,0.97722,,,0.045078,0.96298
0.02323,0.97716,,,0.045084,0.96305
0.023233,0.97711,,,0.04509,0.96313
0.023236,0.97706,,,0.045095,0.9632
0.023239,0.977,,,0.045101,0.96328
0.023242,0.97695,,,0.045107,0.96335
0.023245,0.97689,,,0.045112,0.96343
0.023248,0.97684,,,0.045118,0.9635
0.023251,0.97679,,,0.045124,0.96358
0.023254,0.97673,,,0.045129,0.96365
0.023257,0.97668,,,0.045135,0.96373
0.02326,0.97663,,,0.045141,0.9638
0.023263,0.97657,,,0.045146,0.96388
0.023266,0.97652,,,0.045152,0.96395
0.023268,0.97647,,,0.045158,0.96403
0.023271,0.97641,,,0.045164,0.9641
0.023274,0.97636,,,0.045169,0.96418
0.023277,0.9763,,,0.045175,0.96425
0.02328,0.97625,,,0.045181,0.96433
0.023283,0.9762,,,0.045186,0.96441
0.023286,0.97614,,,0.045192,0.96448
0.023289,0.97609,,,0.045198,0.96456
0.023292,0.97603,,,0.045203,0.96463
0.023295,0.97598,,,0.045209,0.96471
0.023298,0.97593,,,0.045215,0.96478
0.023301,0.97587,,,0.04522,0.96486
0.023304,0.97582,,,0.045226,0.96494
0.023307,0.97576,,,0.045232,0.96501
0.02331,0.97571,,,0.045237,0.96509
0.023312,0.97565,,,0.045243,0.96516
0.023315,0.9756,,,0.045249,0.96524
0.023318,0.97555,,,0.045255,0.96531
0.023321,0.97549,,,0.04526,0.96539
0.023324,0.97544,,,0.045266,0.96546
0.023327,0.97538,,,0.045272,0.96554
0.02333,0.97533,,,0.045277,0.96562
0.023333,0.97527,,,0.045283,0.96569
0.023336,0.97522,,,0.045289,0.96577
0.023339,0.97516,,,0.045294,0.96584
0.023342,0.97511,,,0.0453,0.96592
0.023345,0.97506,,,0.045306,0.966
0.023348,0.975,,,0.045311,0.96607
0.023351,0.97495,,,0.045317,0.96615
0.023353,0.97489,,,0.045323,0.96623
0.023356,0.97484,,,0.045328,0.9663
0.023359,0.97478,,,0.045334,0.96638
0.023362,0.97473,,,0.04534,0.96646
0.023365,0.97468,,,0.045345,0.96653
0.023368,0.97462,,,0.045351,0.96661
0.023371,0.97457,,,0.045357,0.96669
0.023374,0.97451,,,0.045363,0.96676
0.023377,0.97446,,,0.045368,0.96684
0.02338,0.9744,,,0.045374,0.96692
0.023383,0.97435,,,0.04538,0.967
0.023386,0.97429,,,0.045385,0.96707
0.023389,0.97424,,,0.045391,0.96715
0.023392,0.97418,,,0.045397,0.96723
0.023394,0.97413,,,0.045402,0.96731
0.023397,0.97407,,,0.045408,0.96738
0.0234,0.97402,,,0.045414,0.96746
0.023403,0.97397,,,0.045419,0.96754
0.023406,0.97391,,,0.045425,0.96762
0.023409,0.97386,,,0.045431,0.96769
0.023412,0.9738,,,0.045436,0.96777
0.023415,0.97375,,,0.045442,0.96785
0.023418,0.97369,,,0.045448,0.96793
0.023421,0.97364,,,0.045454,0.96801
0.023424,0.97358,,,0.045459,0.96808
0.023427,0.97353,,,0.045465,0.96816
0.02343,0.97347,,,0.045471,0.96824
0.023433,0.97342,,,0.045476,0.96832
0.023435,0.97337,,,0.045482,0.9684
0.023438,0.97331,,,0.045488,0.96848
0.023441,0.97326,,,0.045493,0.96856
0.023444,0.9732,,,0.045499,0.96863
0.023447,0.97315,,,0.045505,0.96871
0.02345,0.9731,,,0.04551,0.96879
0.023453,0.97304,,,0.045516,0.96887
0.023456,0.97299,,,0.045522,0.96895
0.023459,0.97293,,,0.045527,0.96903
0.023462,0.97288,,,0.045533,0.96911
0.023465,0.97282,,,0.045539,0.96919
0.023468,0.97277,,,0.045544,0.96927
0.023471,0.97271,,,0.04555,0.96935
0.023474,0.97266,,,0.045556,0.96943
0.023477,0.9726,,,0.045562,0.96951
0.023479,0.97255,,,0.045567,0.96959
0.023482,0.97249,,,0.045573,0.96966
0.023485,0.97244,,,0.045579,0.96974
0.023488,0.97238,,,0.045584,0.96982
0.023491,0.97233,,,0.04559,0.9699
0.023494,0.97227,,,0.045596,0.96998
0.023497,0.97222,,,0.045601,0.97006
0.0235,0.97216,,,0.045607,0.97013
0.023503,0.97211,,,0.045613,0.97021
0.023506,0.97205,,,0.045618,0.97029
0.023509,0.972,,,0.045624,0.97036
0.023512,0.97194,,,0.04563,0.97044
0.023515,0.97188,,,0.045635,0.97052
0.023518,0.97183,,,0.045641,0.9706
0.02352,0.97177,,,0.045647,0.97067
0.023523,0.97172,,,0.045653,0.97075
0.023526,0.97166,,,0.045658,0.97083
0.023529,0.97161,,,0.045664,0.9709
0.023532,0.97155,,,0.04567,0.97098
0.023535,0.9715,,,0.045675,0.97105
0.023538,0.97144,,,0.045681,0.97113
0.023541,0.97139,,,0.045687,0.97121
0.023544,0.97133,,,0.045692,0.97128
0.023547,0.97127,,,0.045698,0.97136
0.02355,0.97122,,,0.045704,0.97143
0.023553,0.97116,,,0.045709,0.97151
0.023556,0.97111,,,0.045715,0.97158
0.023559,0.97105,,,0.045721,0.97166
0.023561,0.97099,,,0.045726,0.97173
0.023564,0.97094,,,0.045732,0.97181
0.023567,0.97088,,,0.045738,0.97188
0.02357,0.97082,,,0.045743,0.97196
0.023573,0.97077,,,0.045749,0.97204
0.023576,0.97071,,,0.045755,0.97211
0.023579,0.97065,,,0.045761,0.97219
0.023582,0.9706,,,0.045766,0.97226
0.023585,0.97054,,,0.045772,0.97234
0.023588,0.97048,,,0.045778,0.97241
0.023591,0.97043,,,0.045783,0.97249
0.023594,0.97037,,,0.045789,0.97256
0.023597,0.97031,,,0.045795,0.97264
0.0236,0.97026,,,0.0458,0.97271
0.023602,0.9702,,,0.045806,0.97279
0.023605,0.97014,,,0.045812,0.97286
0.023608,0.97008,,,0.045817,0.97294
0.023611,0.97003,,,0.045823,0.97301
0.023614,0.96997,,,0.045829,0.97308
0.023617,0.96992,,,0.045834,0.97316
0.02362,0.96986,,,0.04584,0.97323
0.023623,0.9698,,,0.045846,0.9733
0.023626,0.96975,,,0.045852,0.97338
0.023629,0.96969,,,0.045857,0.97345
0.023632,0.96963,,,0.045863,0.97352
0.023635,0.96957,,,0.045869,0.97359
0.023638,0.96952,,,0.045874,0.97367
0.023641,0.96946,,,0.04588,0.97374
0.023644,0.9694,,,0.045886,0.97381
0.023646,0.96935,,,0.045891,0.97389
0.023649,0.96929,,,0.045897,0.97396
0.023652,0.96923,,,0.045903,0.97403
0.023655,0.96918,,,0.045908,0.9741
0.023658,0.96912,,,0.045914,0.97418
0.023661,0.96906,,,0.04592,0.97425
0.023664,0.969,,,0.045925,0.97432
0.023667,0.96895,,,0.045931,0.9744
0.02367,0.96889,,,0.045937,0.97447
0.023673,0.96883,,,0.045943,0.97454
0.023676,0.96878,,,0.045948,0.97461
0.023679,0.96872,,,0.045954,0.97469
0.023682,0.96866,,,0.04596,0.97476
0.023685,0.96861,,,0.045965,0.97483
0.023687,0.96855,,,0.045971,0.9749
0.02369,0.96849,,,0.045977,0.97498
0.023693,0.96844,,,0.045982,0.97505
0.023696,0.96838,,,0.045988,0.97512
0.023699,0.96832,,,0.045994,0.97519
0.023702,0.96827,,,0.045999,0.97527
0.023705,0.96821,,,0.046005,0.97534
0.023708,0.96815,,,0.046011,0.97541
0.023711,0.9681,,,0.046016,0.97548
0.023714,0.96804,,,0.046022,0.97556
0.023717,0.96798,,,0.046028,0.97563
0.02372,0.96793,,,0.046033,0.9757
0.023723,0.96787,,,0.046039,0.97577
0.023726,0.96782,,,0.046045,0.97584
0.023728,0.96776,,,0.046051,0.97592
0.023731,0.96771,,,0.046056,0.97599
0.023734,0.96765,,,0.046062,0.97606
0.023737,0.96759,,,0.046068,0.97613
0.02374,0.96754,,,0.046073,0.97621
0.023743,0.96748,,,0.046079,0.97628
0.023746,0.96743,,,0.046085,0.97635
0.023749,0.96737,,,0.04609,0.97642
0.023752,0.96732,,,0.046096,0.97649
0.023755,0.96726,,,0.046102,0.97656
0.023758,0.96721,,,0.046107,0.97663
0.023761,0.96715,,,0.046113,0.9767
0.023764,0.9671,,,0.046119,0.97678
0.023767,0.96704,,,0.046124,0.97685
0.023769,0.96699,,,0.04613,0.97692
0.023772,0.96694,,,0.046136,0.97699
0.023775,0.96688,,,0.046142,0.97706
0.023778,0.96683,,,0.046147,0.97713
0.023781,0.96677,,,0.046153,0.9772
0.023784,0.96672,,,0.046159,0.97727
0.023787,0.96666,,,0.046164,0.97734
0.02379,0.96661,,,0.04617,0.9774
0.023793,0.96656,,,0.046176,0.97747
0.023796,0.9665,,,0.046181,0.97754
0.023799,0.96645,,,0.046187,0.97761
0.023802,0.96639,,,0.046193,0.97768
0.023805,0.96634,,,0.046198,0.97775
0.023808,0.96628,,,0.046204,0.97781
0.023811,0.96623,,,0.04621,0.97788
0.023813,0.96617,,,0.046215,0.97795
0.023816,0.96612,,,0.046221,0.97802
0.023819,0.96607,,,0.046227,0.97808
0.023822,0.96601,,,0.046232,0.97815
0.023825,0.96596,,,0.046238,0.97822
0.023828,0.9659,,,0.046244,0.97828
0.023831,0.96585,,,0.04625,0.97835
0.023834,0.96579,,,0.046255,0.97841
0.023837,0.96574,,,0.046261,0.97848
0.02384,0.96569,,,0.046267,0.97854
0.023843,0.96563,,,0.046272,0.97861
0.023846,0.96558,,,0.046278,0.97867
0.023849,0.96553,,,0.046284,0.97874
0.023852,0.96547,,,0.046289,0.9788
0.023854,0.96542,,,0.046295,0.97887
0.023857,0.96537,,,0.046301,0.97893
0.02386,0.96532,,,0.046306,0.979
0.023863,0.96526,,,0.046312,0.97906
0.023866,0.96521,,,0.046318,0.97913
0.023869,0.96516,,,0.046323,0.97919
0.023872,0.9651,,,0.046329,0.97925
0.023875,0.96505,,,0.046335,0.97932
0.023878,0.965,,,0.046341,0.97938
0.023881,0.96495,,,0.046346,0.97944
0.023884,0.96489,,,0.046352,0.97951
0.023887,0.96484,,,0.046358,0.97957
0.02389,0.96479,,,0.046363,0.97963
0.023893,0.96474,,,0.046369,0.97969
0.023895,0.96468,,,0.046375,0.97976
0.023898,0.96463,,,0.04638,0.97982
0.023901,0.96458,,,0.046386,0.97988
0.023904,0.96453,,,0.046392,0.97994
0.023907,0.96447,,,0.046397,0.98
0.02391,0.96442,,,0.046403,0.98007
0.023913,0.96437,,,0.046409,0.98013
0.023916,0.96432,,,0.046414,0.98019
0.023919,0.96426,,,0.04642,0.98025
0.023922,0.96421,,,0.046426,0.98031
0.023925,0.96416,,,0.046431,0.98037
0.023928,0.96411,,,0.046437,0.98043
0.023931,0.96406,,,0.046443,0.98049
0.023934,0.96401,,,0.046449,0.98055
0.023936,0.96395,,,0.046454,0.98061
0.023939,0.9639,,,0.04646,0.98066
0.023942,0.96385,,,0.046466,0.98072
0.023945,0.9638,,,0.046471,0.98078
0.023948,0.96375,,,0.046477,0.98084
0.023951,0.96369,,,0.046483,0.9809
0.023954,0.96364,,,0.046488,0.98095
0.023957,0.96359,,,0.046494,0.98101
0.02396,0.96354,,,0.0465,0.98107
0.023963,0.96349,,,0.046505,0.98113
0.023966,0.96344,,,0.046511,0.98118
0.023969,0.96338,,,0.046517,0.98124
0.023972,0.96333,,,0.046522,0.9813
0.023975,0.96328,,,0.046528,0.98135
0.023977,0.96323,,,0.046534,0.98141
0.02398,0.96318,,,0.04654,0.98147
0.023983,0.96313,,,0.046545,0.98152
0.023986,0.96308,,,0.046551,0.98158
0.023989,0.96302,,,0.046557,0.98164
0.023992,0.96297,,,0.046562,0.98169
0.023995,0.96292,,,0.046568,0.98175
0.023998,0.96287,,,0.046574,0.9818
0.024001,0.96282,,,0.046579,0.98186
0.024004,0.96277,,,0.046585,0.98191
0.024007,0.96272,,,0.046591,0.98197
0.02401,0.96266,,,0.046596,0.98202
0.024013,0.96261,,,0.046602,0.98208
0.024016,0.96256,,,0.046608,0.98213
0.024019,0.96251,,,0.046613,0.98219
0.024021,0.96246,,,0.046619,0.98224
0.024024,0.96241,,,0.046625,0.9823
0.024027,0.96236,,,0.046631,0.98235
0.02403,0.96231,,,0.046636,0.9824
0.024033,0.96226,,,0.046642,0.98246
0.024036,0.96221,,,0.046648,0.98251
0.024039,0.96216,,,0.046653,0.98256
0.024042,0.96211,,,0.046659,0.98262
0.024045,0.96206,,,0.046665,0.98267
0.024048,0.962,,,0.04667,0.98272
0.024051,0.96195,,,0.046676,0.98278
0.024054,0.9619,,,0.046682,0.98283
0.024057,0.96185,,,0.046687,0.98288
0.02406,0.9618,,,0.046693,0.98293
0.024062,0.96175,,,0.046699,0.98298
0.024065,0.9617,,,0.046704,0.98304
0.024068,0.96165,,,0.04671,0.98309
0.024071,0.9616,,,0.046716,0.98314
0.024074,0.96155,,,0.046721,0.98319
0.024077,0.9615,,,0.046727,0.98324
0.02408,0.96145,,,0.046733,0.98329
0.024083,0.9614,,,0.046739,0.98334
0.024086,0.96135,,,0.046744,0.98339
0.024089,0.9613,,,0.04675,0.98345
0.024092,0.96125,,,0.046756,0.9835
0.024095,0.9612,,,0.046761,0.98355
0.024098,0.96115,,,0.046767,0.9836
0.024101,0.9611,,,0.046773,0.98365
0.024103,0.96105,,,0.046778,0.9837
0.024106,0.961,,,0.046784,0.98375
0.024109,0.96095,,,0.04679,0.9838
0.024112,0.9609,,,0.046795,0.98385
0.024115,0.96085,,,0.046801,0.9839
0.024118,0.9608,,,0.046807,0.98395
0.024121,0.96075,,,0.046812,0.98399
0.024124,0.9607,,,0.046818,0.98404
0.024127,0.96065,,,0.046824,0.98409
0.02413,0.9606,,,0.04683,0.98414
0.024133,0.96056,,,0.046835,0.98419
0.024136,0.96051,,,0.046841,0.98424
0.024139,0.96046,,,0.046847,0.98428
0.024142,0.96041,,,0.046852,0.98433
0.024144,0.96036,,,0.046858,0.98438
0.024147,0.96031,,,0.046864,0.98443
0.02415,0.96026,,,0.046869,0.98447
0.024153,0.96022,,,0.046875,0.98452
0.024156,0.96017,,,0.046881,0.98457
0.024159,0.96012,,,0.046886,0.98461
0.024162,0.96007,,,0.046892,0.98466
0.024165,0.96003,,,0.046898,0.98471
0.024168,0.95998,,,0.046903,0.98475
0.024171,0.95993,,,0.046909,0.9848
0.024174,0.95989,,,0.046915,0.98485
0.024177,0.95984,,,0.04692,0.98489
0.02418,0.95979,,,0.046926,0.98494
0.024183,0.95975,,,0.046932,0.98498
0.024186,0.9597,,,0.046938,0.98503
0.024188,0.95965,,,0.046943,0.98507
0.024191,0.95961,,,0.046949,0.98511
0.024194,0.95956,,,0.046955,0.98516
0.024197,0.95952,,,0.04696,0.9852
0.0242,0.95947,,,0.046966,0.98525
0.024203,0.95942,,,0.046972,0.98529
0.024206,0.95938,,,0.046977,0.98533
0.024209,0.95933,,,0.046983,0.98537
0.024212,0.95929,,,0.046989,0.98542
0.024215,0.95924,,,0.046994,0.98546
0.024218,0.9592,,,0.047,0.9855
0.024221,0.95915,,,0.047006,0.98554
0.024224,0.95911,,,0.047011,0.98558
0.024227,0.95906,,,0.047017,0.98562
0.024229,0.95902,,,0.047023,0.98566
0.024232,0.95897,,,0.047029,0.9857
0.024235,0.95893,,,0.047034,0.98574
0.024238,0.95888,,,0.04704,0.98578
0.024241,0.95884,,,0.047046,0.98582
0.024244,0.95879,,,0.047051,0.98586
0.024247,0.95875,,,0.047057,0.9859
0.02425,0.9587,,,0.047063,0.98594
0.024253,0.95866,,,0.047068,0.98598
0.024256,0.95862,,,0.047074,0.98602
0.024259,0.95857,,,0.04708,0.98605
0.024262,0.95853,,,0.047085,0.98609
0.024265,0.95848,,,0.047091,0.98613
0.024268,0.95844,,,0.047097,0.98617
0.02427,0.9584,,,0.047102,0.9862
0.024273,0.95835,,,0.047108,0.98624
0.024276,0.95831,,,0.047114,0.98628
0.024279,0.95827,,,0.047119,0.98631
0.024282,0.95822,,,0.047125,0.98635
0.024285,0.95818,,,0.047131,0.98638
0.024288,0.95814,,,0.047137,0.98642
0.024291,0.95809,,,0.047142,0.98646
0.024294,0.95805,,,0.047148,0.98649
0.024297,0.95801,,,0.047154,0.98653
0.0243,0.95797,,,0.047159,0.98656
0.024303,0.95792,,,0.047165,0.98659
0.024306,0.95788,,,0.047171,0.98663
0.024309,0.95784,,,0.047176,0.98666
0.024311,0.9578,,,0.047182,0.9867
0.024314,0.95776,,,0.047188,0.98673
0.024317,0.95771,,,0.047193,0.98676
0.02432,0.95767,,,0.047199,0.98679
0.024323,0.95763,,,0.047205,0.98682
0.024326,0.95759,,,0.04721,0.98686
0.024329,0.95755,,,0.047216,0.98689
0.024332,0.9575,,,0.047222,0.98692
0.024335,0.95746,,,0.047228,0.98695
0.024338,0.95742,,,0.047233,0.98698
0.024341,0.95738,,,0.047239,0.98701
0.024344,0.95734,,,0.047245,0.98704
0.024347,0.9573,,,0.04725,0.98707
0.02435,0.95725,,,0.047256,0.9871
0.024353,0.95721,,,0.047262,0.98713
0.024355,0.95717,,,0.047267,0.98716
0.024358,0.95713,,,0.047273,0.98719
0.024361,0.95709,,,0.047279,0.98722
0.024364,0.95705,,,0.047284,0.98725
0.024367,0.95701,,,0.04729,0.98728
0.02437,0.95697,,,0.047296,0.98731
0.024373,0.95693,,,0.047301,0.98733
0.024376,0.95689,,,0.047307,0.98736
0.024379,0.95685,,,0.047313,0.98739
0.024382,0.95681,,,0.047319,0.98742
0.024385,0.95678,,,0.047324,0.98744
0.024388,0.95674,,,0.04733,0.98747
0.024391,0.9567,,,0.047336,0.98749
0.024394,0.95666,,,0.047341,0.98752
0.024396,0.95662,,,0.047347,0.98755
0.024399,0.95658,,,0.047353,0.98757
0.024402,0.95654,,,0.047358,0.98759
0.024405,0.9565,,,0.047364,0.98762
0.024408,0.95646,,,0.04737,0.98764
0.024411,0.95642,,,0.047375,0.98767
0.024414,0.95638,,,0.047381,0.98769
0.024417,0.95634,,,0.047387,0.98772
0.02442,0.95631,,,0.047392,0.98774
0.024423,0.95627,,,0.047398,0.98776
0.024426,0.95623,,,0.047404,0.98779
0.024429,0.95619,,,0.047409,0.98781
0.024432,0.95615,,,0.047415,0.98783
0.024435,0.95612,,,0.047421,0.98785
0.024437,0.95608,,,0.047427,0.98788
0.02444,0.95604,,,0.047432,0.9879
0.024443,0.956,,,0.047438,0.98792
0.024446,0.95596,,,0.047444,0.98794
0.024449,0.95593,,,0.047449,0.98796
0.024452,0.95589,,,0.047455,0.98798
0.024455,0.95585,,,0.047461,0.988
0.024458,0.95581,,,0.047466,0.98802
0.024461,0.95578,,,0.047472,0.98804
0.024464,0.95574,,,0.047478,0.98806
0.024467,0.9557,,,0.047483,0.98808
0.02447,0.95567,,,0.047489,0.9881
0.024473,0.95563,,,0.047495,0.98812
0.024476,0.95559,,,0.0475,0.98814
0.024478,0.95556,,,0.047506,0.98816
0.024481,0.95552,,,0.047512,0.98818
0.024484,0.95548,,,0.047518,0.98819
0.024487,0.95545,,,0.047523,0.98821
0.02449,0.95541,,,0.047529,0.98823
0.024493,0.95538,,,0.047535,0.98824
0.024496,0.95534,,,0.04754,0.98826
0.024499,0.9553,,,0.047546,0.98828
0.024502,0.95527,,,0.047552,0.98829
0.024505,0.95523,,,0.047557,0.98831
0.024508,0.95519,,,0.047563,0.98832
0.024511,0.95516,,,0.047569,0.98834
0.024514,0.95512,,,0.047574,0.98835
0.024517,0.95509,,,0.04758,0.98837
0.02452,0.95505,,,0.047586,0.98838
0.024522,0.95502,,,0.047591,0.9884
0.024525,0.95498,,,0.047597,0.98841
0.024528,0.95495,,,0.047603,0.98842
0.024531,0.95491,,,0.047608,0.98844
0.024534,0.95488,,,0.047614,0.98845
0.024537,0.95484,,,0.04762,0.98846
0.02454,0.95481,,,0.047626,0.98847
0.024543,0.95478,,,0.047631,0.98848
0.024546,0.95474,,,0.047637,0.9885
0.024549,0.95471,,,0.047643,0.98851
0.024552,0.95467,,,0.047648,0.98852
0.024555,0.95464,,,0.047654,0.98853
0.024558,0.95461,,,0.04766,0.98854
0.024561,0.95457,,,0.047665,0.98855
0.024563,0.95454,,,0.047671,0.98856
0.024566,0.95451,,,0.047677,0.98857
0.024569,0.95447,,,0.047682,0.98858
0.024572,0.95444,,,0.047688,0.98859
0.024575,0.95441,,,0.047694,0.9886
0.024578,0.95437,,,0.047699,0.98861
0.024581,0.95434,,,0.047705,0.98862
0.024584,0.95431,,,0.047711,0.98863
0.024587,0.95428,,,0.047717,0.98864
0.02459,0.95425,,,0.047722,0.98864
0.024593,0.95421,,,0.047728,0.98865
0.024596,0.95418,,,0.047734,0.98866
0.024599,0.95415,,,0.047739,0.98867
0.024602,0.95412,,,0.047745,0.98867
0.024604,0.95409,,,0.047751,0.98868
0.024607,0.95406,,,0.047756,0.98869
0.02461,0.95403,,,0.047762,0.98869
0.024613,0.95399,,,0.047768,0.9887
0.024616,0.95396,,,0.047773,0.9887
0.024619,0.95393,,,0.047779,0.98871
0.024622,0.9539,,,0.047785,0.98872
0.024625,0.95387,,,0.04779,0.98872
0.024628,0.95384,,,0.047796,0.98872
0.024631,0.95381,,,0.047802,0.98873
0.024634,0.95378,,,0.047807,0.98873
0.024637,0.95375,,,0.047813,0.98874
0.02464,0.95372,,,0.047819,0.98874
0.024643,0.95369,,,0.047825,0.98874
0.024645,0.95366,,,0.04783,0.98875
0.024648,0.95363,,,0.047836,0.98875
0.024651,0.9536,,,0.047842,0.98875
0.024654,0.95357,,,0.047847,0.98875
0.024657,0.95354,,,0.047853,0.98876
0.02466,0.95351,,,0.047859,0.98876
0.024663,0.95348,,,0.047864,0.98876
0.024666,0.95345,,,0.04787,0.98876
0.024669,0.95342,,,0.047876,0.98876
0.024672,0.95339,,,0.047881,0.98876
0.024675,0.95336,,,0.047887,0.98876
0.024678,0.95334,,,0.047893,0.98876
0.024681,0.95331,,,0.047898,0.98876
0.024684,0.95328,,,0.047904,0.98876
0.024687,0.95325,,,0.04791,0.98876
0.024689,0.95322,,,0.047916,0.98876
0.024692,0.95319,,,0.047921,0.98876
0.024695,0.95316,,,0.047927,0.98876
0.024698,0.95314,,,0.047933,0.98875
0.024701,0.95311,,,0.047938,0.98875
0.024704,0.95308,,,0.047944,0.98875
0.024707,0.95305,,,0.04795,0.98875
0.02471,0.95303,,,0.047955,0.98874
0.024713,0.953,,,0.047961,0.98874
0.024716,0.95297,,,0.047967,0.98874
0.024719,0.95295,,,0.047972,0.98873
0.024722,0.95292,,,0.047978,0.98873
0.024725,0.95289,,,0.047984,0.98873
0.024728,0.95287,,,0.047989,0.98872
0.02473,0.95284,,,0.047995,0.98872
0.024733,0.95281,,,0.048001,0.98871
0.024736,0.95279,,,0.048007,0.98871
0.024739,0.95276,,,0.048012,0.9887
0.024742,0.95274,,,0.048018,0.9887
0.024745,0.95271,,,0.048024,0.98869
0.024748,0.95269,,,0.048029,0.98868
0.024751,0.95266,,,0.048035,0.98868
0.024754,0.95263,,,0.048041,0.98867
0.024757,0.95261,,,0.048046,0.98866
0.02476,0.95258,,,0.048052,0.98866
0.024763,0.95256,,,0.048058,0.98865
0.024766,0.95253,,,0.048063,0.98864
0.024769,0.95251,,,0.048069,0.98863
0.024771,0.95249,,,0.048075,0.98863
0.024774,0.95246,,,0.04808,0.98862
0.024777,0.95244,,,0.048086,0.98861
0.02478,0.95241,,,0.048092,0.9886
0.024783,0.95239,,,0.048097,0.98859
0.024786,0.95236,,,0.048103,0.98858
0.024789,0.95234,,,0.048109,0.98857
0.024792,0.95232,,,0.048115,0.98856
0.024795,0.95229,,,0.04812,0.98855
0.024798,0.95227,,,0.048126,0.98854
0.024801,0.95225,,,0.048132,0.98853
0.024804,0.95222,,,0.048137,0.98852
0.024807,0.9522,,,0.048143,0.9885
0.02481,0.95218,,,0.048149,0.98849
0.024812,0.95216,,,0.048154,0.98848
0.024815,0.95213,,,0.04816,0.98847
0.024818,0.95211,,,0.048166,0.98846
0.024821,0.95209,,,0.048171,0.98844
0.024824,0.95207,,,0.048177,0.98843
0.024827,0.95204,,,0.048183,0.98841
0.02483,0.95202,,,0.048188,0.9884
0.024833,0.952,,,0.048194,0.98839
0.024836,0.95198,,,0.0482,0.98837
0.024839,0.95196,,,0.048206,0.98836
0.024842,0.95194,,,0.048211,0.98834
0.024845,0.95191,,,0.048217,0.98833
0.024848,0.95189,,,0.048223,0.98831
0.024851,0.95187,,,0.048228,0.9883
0.024854,0.95185,,,0.048234,0.98828
0.024856,0.95183,,,0.04824,0.98826
0.024859,0.95181,,,0.048245,0.98825
0.024862,0.95179,,,0.048251,0.98823
0.024865,0.95177,,,0.048257,0.98821
0.024868,0.95175,,,0.048262,0.98819
0.024871,0.95173,,,0.048268,0.98818
0.024874,0.95171,,,0.048274,0.98816
0.024877,0.95169,,,0.048279,0.98814
0.02488,0.95167,,,0.048285,0.98812
0.024883,0.95165,,,0.048291,0.9881
0.024886,0.95163,,,0.048296,0.98808
0.024889,0.95162,,,0.048302,0.98806
0.024892,0.9516,,,0.048308,0.98804
0.024895,0.95158,,,0.048314,0.98802
0.024897,0.95156,,,0.048319,0.988
0.0249,0.95154,,,0.048325,0.98798
0.024903,0.95152,,,0.048331,0.98796
0.024906,0.9515,,,0.048336,0.98794
0.024909,0.95148,,,0.048342,0.98792
0.024912,0.95146,,,0.048348,0.9879
0.024915,0.95145,,,0.048353,0.98788
0.024918,0.95143,,,0.048359,0.98786
0.024921,0.95141,,,0.048365,0.98783
0.024924,0.95139,,,0.04837,0.98781
0.024927,0.95138,,,0.048376,0.98779
0.02493,0.95136,,,0.048382,0.98776
0.024933,0.95134,,,0.048387,0.98774
0.024936,0.95132,,,0.048393,0.98772
0.024938,0.95131,,,0.048399,0.98769
0.024941,0.95129,,,0.048405,0.98767
0.024944,0.95127,,,0.04841,0.98764
0.024947,0.95125,,,0.048416,0.98762
0.02495,0.95124,,,0.048422,0.98759
0.024953,0.95122,,,0.048427,0.98756
0.024956,0.9512,,,0.048433,0.98754
0.024959,0.95119,,,0.048439,0.98751
0.024962,0.95117,,,0.048444,0.98749
0.024965,0.95116,,,0.04845,0.98746
0.024968,0.95114,,,0.048456,0.98743
0.024971,0.95112,,,0.048461,0.9874
0.024974,0.95111,,,0.048467,0.98738
0.024977,0.95109,,,0.048473,0.98735
0.024979,0.95108,,,0.048478,0.98732
0.024982,0.95106,,,0.048484,0.98729
0.024985,0.95105,,,0.04849,0.98726
0.024988,0.95103,,,0.048495,0.98723
0.024991,0.95102,,,0.048501,0.98721
0.024994,0.951,,,0.048507,0.98718
0.024997,0.95099,,,0.048513,0.98715
0.025,0.95097,,,0.048518,0.98712
0.025003,0.95096,,,0.048524,0.98709
0.025006,0.95094,,,0.04853,0.98706
0.025009,0.95093,,,0.048535,0.98702
0.025012,0.95091,,,0.048541,0.98699
0.025015,0.9509,,,0.048547,0.98696
0.025018,0.95089,,,0.048552,0.98693
0.025021,0.95087,,,0.048558,0.9869
0.025023,0.95086,,,0.048564,0.98687
0.025026,0.95085,,,0.048569,0.98683
0.025029,0.95083,,,0.048575,0.9868
0.025032,0.95082,,,0.048581,0.98677
0.025035,0.9508,,,0.048586,0.98674
0.025038,0.95079,,,0.048592,0.9867
0.025041,0.95078,,,0.048598,0.98667
0.025044,0.95077,,,0.048604,0.98663
0.025047,0.95075,,,0.048609,0.9866
0.02505,0.95074,,,0.048615,0.98657
0.025053,0.95073,,,0.048621,0.98653
0.025056,0.95072,,,0.048626,0.9865
0.025059,0.9507,,,0.048632,0.98646
0.025062,0.95069,,,0.048638,0.98642
0.025064,0.95068,,,0.048643,0.98639
0.025067,0.95067,,,0.048649,0.98635
0.02507,0.95066,,,0.048655,0.98631
0.025073,0.95064,,,0.04866,0.98628
0.025076,0.95063,,,0.048666,0.98624
0.025079,0.95062,,,0.048672,0.9862
0.025082,0.95061,,,0.048677,0.98616
0.025085,0.9506,,,0.048683,0.98613
0.025088,0.95059,,,0.048689,0.98609
0.025091,0.95058,,,0.048695,0.98605
0.025094,0.95057,,,0.0487,0.98601
0.025097,0.95055,,,0.048706,0.98597
0.0251,0.95054,,,0.048712,0.98593
0.025103,0.95053,,,0.048717,0.98589
0.025105,0.95052,,,0.048723,0.98585
0.025108,0.95051,,,0.048729,0.98581
0.025111,0.9505,,,0.048734,0.98577
0.025114,0.95049,,,0.04874,0.98572
0.025117,0.95048,,,0.048746,0.98568
0.02512,0.95047,,,0.048751,0.98564
0.025123,0.95046,,,0.048757,0.9856
0.025126,0.95046,,,0.048763,0.98555
0.025129,0.95045,,,0.048768,0.98551
0.025132,0.95044,,,0.048774,0.98547
0.025135,0.95043,,,0.04878,0.98543
0.025138,0.95042,,,0.048785,0.98538
0.025141,0.95041,,,0.048791,0.98534
0.025144,0.9504,,,0.048797,0.98529
0.025146,0.95039,,,0.048803,0.98525
0.025149,0.95038,,,0.048808,0.98521
0.025152,0.95038,,,0.048814,0.98516
0.025155,0.95037,,,0.04882,0.98512
0.025158,0.95036,,,0.048825,0.98507
0.025161,0.95035,,,0.048831,0.98502
0.025164,0.95034,,,0.048837,0.98498
0.025167,0.95034,,,0.048842,0.98493
0.02517,0.95033,,,0.048848,0.98489
0.025173,0.95032,,,0.048854,0.98484
0.025176,0.95031,,,0.048859,0.98479
0.025179,0.95031,,,0.048865,0.98475
0.025182,0.9503,,,0.048871,0.9847
0.025185,0.95029,,,0.048876,0.98465
0.025188,0.95029,,,0.048882,0.9846
0.02519,0.95028,,,0.048888,0.98456
0.025193,0.95027,,,0.048894,0.98451
0.025196,0.95027,,,0.048899,0.98446
0.025199,0.95026,,,0.048905,0.98441
0.025202,0.95025,,,0.048911,0.98436
0.025205,0.95025,,,0.048916,0.98431
0.025208,0.95024,,,0.048922,0.98426
0.025211,0.95024,,,0.048928,0.98421
0.025214,0.95023,,,0.048933,0.98417
0.025217,0.95022,,,0.048939,0.98412
0.02522,0.95022,,,0.048945,0.98407
0.025223,0.95021,,,0.04895,0.98402
0.025226,0.95021,,,0.048956,0.98396
0.025229,0.9502,,,0.048962,0.98391
0.025231,0.9502,,,0.048967,0.98386
0.025234,0.95019,,,0.048973,0.98381
0.025237,0.95019,,,0.048979,0.98376
0.02524,0.95018,,,0.048984,0.98371
0.025243,0.95018,,,0.04899,0.98366
0.025246,0.95017,,,0.048996,0.98361
0.025249,0.95017,,,0.049002,0.98355
0.025252,0.95017,,,0.049007,0.9835
0.025255,0.95016,,,0.049013,0.98345
0.025258,0.95016,,,0.049019,0.9834
0.025261,0.95015,,,0.049024,0.98335
0.025264,0.95015,,,0.04903,0.98329
0.025267,0.95015,,,0.049036,0.98324
0.02527,0.95014,,,0.049041,0.98319
0.025272,0.95014,,,0.049047,0.98314
0.025275,0.95014,,,0.049053,0.98308
0.025278,0.95013,,,0.049058,0.98303
0.025281,0.95013,,,0.049064,0.98297
0.025284,0.95013,,,0.04907,0.98292
0.025287,0.95013,,,0.049075,0.98287
0.02529,0.95012,,,0.049081,0.98281
0.025293,0.95012,,,0.049087,0.98276
0.025296,0.95012,,,0.049093,0.9827
0.025299,0.95012,,,0.049098,0.98264
0.025302,0.95011,,,0.049104,0.98259
0.025305,0.95011,,,0.04911,0.98253
0.025308,0.95011,,,0.049115,0.98248
0.025311,0.95011,,,0.049121,0.98242
0.025313,0.95011,,,0.049127,0.98237
0.025316,0.95011,,,0.049132,0.98231
0.025319,0.95011,,,0.049138,0.98225
0.025322,0.9501,,,0.049144,0.9822
0.025325,0.9501,,,0.049149,0.98214
0.025328,0.9501,,,0.049155,0.98208
0.025331,0.9501,,,0.049161,0.98202
0.025334,0.9501,,,0.049166,0.98197
0.025337,0.9501,,,0.049172,0.98191
0.02534,0.9501,,,0.049178,0.98185
0.025343,0.9501,,,0.049183,0.98179
0.025346,0.9501,,,0.049189,0.98173
0.025349,0.9501,,,0.049195,0.98168
0.025352,0.9501,,,0.049201,0.98162
0.025355,0.9501,,,0.049206,0.98156
0.025357,0.9501,,,0.049212,0.9815
0.02536,0.9501,,,0.049218,0.98144
0.025363,0.9501,,,0.049223,0.98138
0.025366,0.9501,,,0.049229,0.98132
0.025369,0.9501,,,0.049235,0.98126
0.025372,0.9501,,,0.04924,0.9812
0.025375,0.9501,,,0.049246,0.98114
0.025378,0.9501,,,0.049252,0.98108
0.025381,0.9501,,,0.049257,0.98102
0.025384,0.9501,,,0.049263,0.98096
0.025387,0.95011,,,0.049269,0.9809
0.02539,0.95011,,,0.049274,0.98084
0.025393,0.95011,,,0.04928,0.98078
0.025396,0.95011,,,0.049286,0.98072
0.025398,0.95011,,,0.049292,0.98066
0.025401,0.95011,,,0.049297,0.9806
0.025404,0.95012,,,0.049303,0.98054
0.025407,0.95012,,,0.049309,0.98048
0.02541,0.95012,,,0.049314,0.98042
0.025413,0.95012,,,0.04932,0.98036
0.025416,0.95012,,,0.049326,0.98029
0.025419,0.95013,,,0.049331,0.98023
0.025422,0.95013,,,0.049337,0.98017
0.025425,0.95013,,,0.049343,0.98011
0.025428,0.95014,,,0.049348,0.98004
0.025431,0.95014,,,0.049354,0.97998
0.025434,0.95014,,,0.04936,0.97992
0.025437,0.95014,,,0.049365,0.97985
0.025439,0.95015,,,0.049371,0.97979
0.025442,0.95015,,,0.049377,0.97973
0.025445,0.95015,,,0.049383,0.97966
0.025448,0.95016,,,0.049388,0.9796
0.025451,0.95016,,,0.049394,0.97953
0.025454,0.95017,,,0.0494,0.97947
0.025457,0.95017,,,0.049405,0.9794
0.02546,0.95017,,,0.049411,0.97934
0.025463,0.95018,,,0.049417,0.97927
0.025466,0.95018,,,0.049422,0.97921
0.025469,0.95019,,,0.049428,0.97914
0.025472,0.95019,,,0.049434,0.97907
0.025475,0.9502,,,0.049439,0.97901
0.025478,0.9502,,,0.049445,0.97894
0.02548,0.95021,,,0.049451,0.97888
0.025483,0.95021,,,0.049456,0.97881
0.025486,0.95022,,,0.049462,0.97874
0.025489,0.95022,,,0.049468,0.97867
0.025492,0.95023,,,0.049473,0.97861
0.025495,0.95023,,,0.049479,0.97854
0.025498,0.95024,,,0.049485,0.97847
0.025501,0.95024,,,0.049491,0.9784
0.025504,0.95025,,,0.049496,0.97834
0.025507,0.95026,,,0.049502,0.97827
0.02551,0.95026,,,0.049508,0.9782
0.025513,0.95027,,,0.049513,0.97813
0.025516,0.95027,,,0.049519,0.97807
0.025519,0.95028,,,0.049525,0.978
0.025522,0.95029,,,0.04953,0.97793
0.025524,0.95029,,,0.049536,0.97786
0.025527,0.9503,,,0.049542,0.97779
0.02553,0.95031,,,0.049547,0.97772
0.025533,0.95031,,,0.049553,0.97765
0.025536,0.95032,,,0.049559,0.97758
0.025539,0.95033,,,0.049564,0.97751
0.025542,0.95034,,,0.04957,0.97744
0.025545,0.95034,,,0.049576,0.97737
0.025548,0.95035,,,0.049582,0.9773
0.025551,0.95036,,,0.049587,0.97723
0.025554,0.95037,,,0.049593,0.97716
0.025557,0.95038,,,0.049599,0.97709
0.02556,0.95038,,,0.049604,0.97701
0.025563,0.95039,,,0.04961,0.97694
0.025565,0.9504,,,0.049616,0.97687
0.025568,0.95041,,,0.049621,0.9768
0.025571,0.95042,,,0.049627,0.97672
0.025574,0.95043,,,0.049633,0.97665
0.025577,0.95043,,,0.049638,0.97658
0.02558,0.95044,,,0.049644,0.9765
0.025583,0.95045,,,0.04965,0.97643
0.025586,0.95046,,,0.049655,0.97636
0.025589,0.95047,,,0.049661,0.97629
0.025592,0.95048,,,0.049667,0.97622
0.025595,0.95049,,,0.049672,0.97614
0.025598,0.9505,,,0.049678,0.97607
0.025601,0.95051,,,0.049684,0.976
0.025604,0.95052,,,0.04969,0.97593
0.025606,0.95053,,,0.049695,0.97586
0.025609,0.95054,,,0.049701,0.97578
0.025612,0.95055,,,0.049707,0.97571
0.025615,0.95056,,,0.049712,0.97564
0.025618,0.95057,,,0.049718,0.97556
0.025621,0.95058,,,0.049724,0.97549
0.025624,0.95059,,,0.049729,0.97542
0.025627,0.9506,,,0.049735,0.97534
0.02563,0.95061,,,0.049741,0.97527
0.025633,0.95063,,,0.049746,0.9752
0.025636,0.95064,,,0.049752,0.97512
0.025639,0.95065,,,0.049758,0.97505
0.025642,0.95066,,,0.049763,0.97497
0.025645,0.95067,,,0.049769,0.9749
0.025647,0.95068,,,0.049775,0.97483
0.02565,0.95069,,,0.049781,0.97475
0.025653,0.95071,,,0.049786,0.97468
0.025656,0.95072,,,0.049792,0.9746
0.025659,0.95073,,,0.049798,0.97453
0.025662,0.95074,,,0.049803,0.97446
0.025665,0.95075,,,0.049809,0.97438
0.025668,0.95077,,,0.049815,0.97431
0.025671,0.95078,,,0.04982,0.97424
0.025674,0.95079,,,0.049826,0.97416
0.025677,0.95081,,,0.049832,0.97409
0.02568,0.95082,,,0.049837,0.97401
0.025683,0.95083,,,0.049843,0.97394
0.025686,0.95084,,,0.049849,0.97387
0.025689,0.95086,,,0.049854,0.97379
0.025691,0.95087,,,0.04986,0.97372
0.025694,0.95089,,,0.049866,0.97364
0.025697,0.9509,,,0.049871,0.97357
0.0257,0.95091,,,0.049877,0.9735
0.025703,0.95093,,,0.049883,0.97342
0.025706,0.95094,,,0.049889,0.97335
0.025709,0.95095,,,0.049894,0.97327
0.025712,0.95097,,,0.0499,0.9732
0.025715,0.95098,,,0.049906,0.97312
0.025718,0.951,,,0.049911,0.97305
0.025721,0.95101,,,0.049917,0.97298
0.025724,0.95103,,,0.049923,0.9729
0.025727,0.95104,,,0.049928,0.97283
0.02573,0.95106,,,0.049934,0.97275
0.025732,0.95107,,,0.04994,0.97268
0.025735,0.95109,,,0.049945,0.97261
0.025738,0.9511,,,0.049951,0.97253
0.025741,0.95112,,,0.049957,0.97246
0.025744,0.95113,,,0.049962,0.97238
0.025747,0.95115,,,0.049968,0.97231
0.02575,0.95116,,,0.049974,0.97223
0.025753,0.95118,,,0.04998,0.97215
0.025756,0.9512,,,0.049985,0.97208
0.025759,0.95121,,,0.049991,0.972
0.025762,0.95123,,,0.049997,0.97193
0.025765,0.95124,,,0.050002,0.97185
0.025768,0.95126,,,0.050008,0.97178
0.025771,0.95128,,,0.050014,0.9717
0.025773,0.95129,,,0.050019,0.97163
0.025776,0.95131,,,0.050025,0.97155
0.025779,0.95133,,,0.050031,0.97147
0.025782,0.95134,,,0.050036,0.9714
0.025785,0.95136,,,0.050042,0.97132
0.025788,0.95138,,,0.050048,0.97124
0.025791,0.9514,,,0.050053,0.97117
0.025794,0.95141,,,0.050059,0.97109
0.025797,0.95143,,,0.050065,0.97102
0.0258,0.95145,,,0.050071,0.97094
0.025803,0.95147,,,0.050076,0.97086
0.025806,0.95148,,,0.050082,0.97079
0.025809,0.9515,,,0.050088,0.97071
0.025812,0.95152,,,0.050093,0.97063
0.025814,0.95154,,,0.050099,0.97055
0.025817,0.95156,,,0.050105,0.97048
0.02582,0.95158,,,0.05011,0.9704
0.025823,0.95159,,,0.050116,0.97032
0.025826,0.95161,,,0.050122,0.97024
0.025829,0.95163,,,0.050127,0.97016
0.025832,0.95165,,,0.050133,0.97008
0.025835,0.95167,,,0.050139,0.97
0.025838,0.95169,,,0.050144,0.96992
0.025841,0.95171,,,0.05015,0.96984
0.025844,0.95173,,,0.050156,0.96977
0.025847,0.95175,,,0.050161,0.96969
0.02585,0.95177,,,0.050167,0.96961
0.025853,0.95179,,,0.050173,0.96953
0.025856,0.95181,,,0.050179,0.96945
0.025858,0.95183,,,0.050184,0.96937
0.025861,0.95185,,,0.05019,0.96929
0.025864,0.95187,,,0.050196,0.96921
0.025867,0.95189,,,0.050201,0.96914
0.02587,0.95191,,,0.050207,0.96906
0.025873,0.95193,,,0.050213,0.96898
0.025876,0.95195,,,0.050218,0.9689
0.025879,0.95197,,,0.050224,0.96882
0.025882,0.95199,,,0.05023,0.96874
0.025885,0.95201,,,0.050235,0.96867
0.025888,0.95203,,,0.050241,0.96859
0.025891,0.95205,,,0.050247,0.96851
0.025894,0.95208,,,0.050252,0.96843
0.025897,0.9521,,,0.050258,0.96835
0.025899,0.95212,,,0.050264,0.96827
0.025902,0.95214,,,0.05027,0.9682
0.025905,0.95216,,,0.050275,0.96812
0.025908,0.95218,,,0.050281,0.96804
0.025911,0.95221,,,0.050287,0.96796
0.025914,0.95223,,,0.050292,0.96789
0.025917,0.95225,,,0.050298,0.96781
0.02592,0.95227,,,0.050304,0.96773
0.025923,0.9523,,,0.050309,0.96765
0.025926,0.95232,,,0.050315,0.96758
0.025929,0.95234,,,0.050321,0.9675
0.025932,0.95236,,,0.050326,0.96742
0.025935,0.95239,,,0.050332,0.96735
0.025938,0.95241,,,0.050338,0.96727
0.02594,0.95243,,,0.050343,0.9672
0.025943,0.95246,,,0.050349,0.96712
0.025946,0.95248,,,0.050355,0.96704
0.025949,0.9525,,,0.05036,0.96697
0.025952,0.95253,,,0.050366,0.96689
0.025955,0.95255,,,0.050372,0.96682
0.025958,0.95258,,,0.050378,0.96674
0.025961,0.9526,,,0.050383,0.96667
0.025964,0.95262,,,0.050389,0.96659
0.025967,0.95265,,,0.050395,0.96652
0.02597,0.95267,,,0.0504,0.96644
0.025973,0.9527,,,0.050406,0.96636
0.025976,0.95272,,,0.050412,0.96629
0.025979,0.95275,,,0.050417,0.96621
0.025981,0.95277,,,0.050423,0.96614
0.025984,0.9528,,,0.050429,0.96606
0.025987,0.95282,,,0.050434,0.96599
0.02599,0.95285,,,0.05044,0.96591
0.025993,0.95287,,,0.050446,0.96584
0.025996,0.9529,,,0.050451,0.96576
0.025999,0.95293,,,0.050457,0.96569
0.026002,0.95295,,,0.050463,0.96561
0.026005,0.95298,,,0.050469,0.96554
0.026008,0.953,,,0.050474,0.96546
0.026011,0.95303,,,0.05048,0.96539
0.026014,0.95306,,,0.050486,0.96532
0.026017,0.95308,,,0.050491,0.96524
0.02602,0.95311,,,0.050497,0.96517
0.026023,0.95314,,,0.050503,0.96509
0.026025,0.95316,,,0.050508,0.96502
0.026028,0.95319,,,0.050514,0.96495
0.026031,0.95322,,,0.05052,0.96487
0.026034,0.95325,,,0.050525,0.9648
0.026037,0.95327,,,0.050531,0.96472
0.02604,0.9533,,,0.050537,0.96465
0.026043,0.95333,,,0.050542,0.96457
0.026046,0.95336,,,0.050548,0.9645
0.026049,0.95338,,,0.050554,0.96443
0.026052,0.95341,,,0.050559,0.96435
0.026055,0.95344,,,0.050565,0.96428
0.026058,0.95347,,,0.050571,0.96421
0.026061,0.9535,,,0.050577,0.96414
0.026064,0.95352,,,0.050582,0.96406
0.026066,0.95355,,,0.050588,0.96399
0.026069,0.95358,,,0.050594,0.96392
0.026072,0.95361,,,0.050599,0.96384
0.026075,0.95364,,,0.050605,0.96377
0.026078,0.95366,,,0.050611,0.96369
0.026081,0.95369,,,0.050616,0.96362
0.026084,0.95372,,,0.050622,0.96355
0.026087,0.95375,,,0.050628,0.96347
0.02609,0.95378,,,0.050633,0.9634
0.026093,0.95381,,,0.050639,0.96333
0.026096,0.95384,,,0.050645,0.96325
0.026099,0.95387,,,0.05065,0.96318
0.026102,0.9539,,,0.050656,0.96311
0.026105,0.95393,,,0.050662,0.96304
0.026107,0.95396,,,0.050668,0.96296
0.02611,0.95399,,,0.050673,0.96289
0.026113,0.95402,,,0.050679,0.96282
0.026116,0.95405,,,0.050685,0.96274
0.026119,0.95408,,,0.05069,0.96267
0.026122,0.95411,,,0.050696,0.9626
0.026125,0.95414,,,0.050702,0.96252
0.026128,0.95417,,,0.050707,0.96245
0.026131,0.9542,,,0.050713,0.96238
0.026134,0.95423,,,0.050719,0.96231
0.026137,0.95426,,,0.050724,0.96224
0.02614,0.95429,,,0.05073,0.96216
0.026143,0.95432,,,0.050736,0.96209
0.026146,0.95435,,,0.050741,0.96202
0.026148,0.95438,,,0.050747,0.96195
0.026151,0.95441,,,0.050753,0.96187
0.026154,0.95444,,,0.050759,0.9618
0.026157,0.95448,,,0.050764,0.96173
0.02616,0.95451,,,0.05077,0.96166
0.026163,0.95454,,,0.050776,0.96159
0.026166,0.95457,,,0.050781,0.96151
0.026169,0.9546,,,0.050787,0.96144
0.026172,0.95463,,,0.050793,0.96137
0.026175,0.95466,,,0.050798,0.96129
0.026178,0.9547,,,0.050804,0.96122
0.026181,0.95473,,,0.05081,0.96115
0.026184,0.95476,,,0.050815,0.96108
0.026187,0.95479,,,0.050821,0.961
0.026189,0.95483,,,0.050827,0.96093
0.026192,0.95486,,,0.050832,0.96086
0.026195,0.95489,,,0.050838,0.96079
0.026198,0.95492,,,0.050844,0.96072
0.026201,0.95496,,,0.050849,0.96065
0.026204,0.95499,,,0.050855,0.96057
0.026207,0.95502,,,0.050861,0.9605
0.02621,0.95505,,,0.050867,0.96043
0.026213,0.95509,,,0.050872,0.96036
0.026216,0.95512,,,0.050878,0.96029
0.026219,0.95515,,,0.050884,0.96023
0.026222,0.95519,,,0.050889,0.96016
0.026225,0.95522,,,0.050895,0.96009
0.026228,0.95525,,,0.050901,0.96002
0.026231,0.95529,,,0.050906,0.95995
0.026233,0.95532,,,0.050912,0.95988
0.026236,0.95536,,,0.050918,0.95982
0.026239,0.95539,,,0.050923,0.95975
0.026242,0.95542,,,0.050929,0.95968
0.026245,0.95546,,,0.050935,0.95961
0.026248,0.95549,,,0.05094,0.95955
0.026251,0.95553,,,0.050946,0.95948
0.026254,0.95556,,,0.050952,0.95941
0.026257,0.9556,,,0.050958,0.95935
0.02626,0.95563,,,0.050963,0.95928
0.026263,0.95567,,,0.050969,0.95921
0.026266,0.9557,,,0.050975,0.95915
0.026269,0.95573,,,0.05098,0.95908
0.026272,0.95577,,,0.050986,0.95902
0.026274,0.9558,,,0.050992,0.95895
0.026277,0.95584,,,0.050997,0.95888
0.02628,0.95587,,,0.051003,0.95882
0.026283,0.95591,,,0.051009,0.95875
0.026286,0.95595,,,0.051014,0.95869
0.026289,0.95598,,,0.05102,0.95862
0.026292,0.95602,,,0.051026,0.95856
0.026295,0.95605,,,0.051031,0.95849
0.026298,0.95609,,,0.051037,0.95843
0.026301,0.95612,,,0.051043,0.95836
0.026304,0.95616,,,0.051048,0.9583
0.026307,0.95619,,,0.051054,0.95823
0.02631,0.95623,,,0.05106,0.95817
0.026313,0.95627,,,0.051066,0.95811
0.026315,0.9563,,,0.051071,0.95804
0.026318,0.95634,,,0.051077,0.95798
0.026321,0.95638,,,0.051083,0.95791
0.026324,0.95641,,,0.051088,0.95785
0.026327,0.95645,,,0.051094,0.95779
0.02633,0.95649,,,0.0511,0.95772
0.026333,0.95652,,,0.051105,0.95766
0.026336,0.95656,,,0.051111,0.9576
0.026339,0.9566,,,0.051117,0.95754
0.026342,0.95663,,,0.051122,0.95748
0.026345,0.95667,,,0.051128,0.95741
0.026348,0.95671,,,0.051134,0.95735
0.026351,0.95674,,,0.051139,0.95729
0.026354,0.95678,,,0.051145,0.95723
0.026356,0.95682,,,0.051151,0.95717
0.026359,0.95686,,,0.051157,0.95711
0.026362,0.95689,,,0.051162,0.95704
0.026365,0.95693,,,0.051168,0.95698
0.026368,0.95697,,,0.051174,0.95692
0.026371,0.95701,,,0.051179,0.95686
0.026374,0.95705,,,0.051185,0.9568
0.026377,0.95708,,,0.051191,0.95674
0.02638,0.95712,,,0.051196,0.95668
0.026383,0.95716,,,0.051202,0.95662
0.026386,0.9572,,,0.051208,0.95656
0.026389,0.95724,,,0.051213,0.9565
0.026392,0.95728,,,0.051219,0.95644
0.026395,0.95731,,,0.051225,0.95639
0.026398,0.95735,,,0.05123,0.95633
0.0264,0.95739,,,0.051236,0.95627
0.026403,0.95743,,,0.051242,0.95621
0.026406,0.95747,,,0.051247,0.95615
0.026409,0.95751,,,0.051253,0.95609
0.026412,0.95755,,,0.051259,0.95603
0.026415,0.95759,,,0.051265,0.95597
0.026418,0.95763,,,0.05127,0.95591
0.026421,0.95767,,,0.051276,0.95586
0.026424,0.95771,,,0.051282,0.9558
0.026427,0.95775,,,0.051287,0.95574
0.02643,0.95779,,,0.051293,0.95568
0.026433,0.95783,,,0.051299,0.95562
0.026436,0.95787,,,0.051304,0.95557
0.026439,0.95791,,,0.05131,0.95551
0.026441,0.95795,,,0.051316,0.95545
0.026444,0.95799,,,0.051321,0.95539
0.026447,0.95803,,,0.051327,0.95534
0.02645,0.95807,,,0.051333,0.95528
0.026453,0.95811,,,0.051338,0.95522
0.026456,0.95815,,,0.051344,0.95517
0.026459,0.95819,,,0.05135,0.95511
0.026462,0.95824,,,0.051356,0.95506
0.026465,0.95828,,,0.051361,0.955
0.026468,0.95832,,,0.051367,0.95494
0.026471,0.95836,,,0.051373,0.95489
0.026474,0.9584,,,0.051378,0.95483
0.026477,0.95844,,,0.051384,0.95477
0.02648,0.95848,,,0.05139,0.95472
0.026482,0.95852,,,0.051395,0.95466
0.026485,0.95857,,,0.051401,0.95461
0.026488,0.95861,,,0.051407,0.95455
0.026491,0.95865,,,0.051412,0.95449
0.026494,0.95869,,,0.051418,0.95444
0.026497,0.95874,,,0.051424,0.95438
0.0265,0.95878,,,0.051429,0.95433
0.026503,0.95882,,,0.051435,0.95427
0.026506,0.95886,,,0.051441,0.95422
0.026509,0.95891,,,0.051447,0.95417
0.026512,0.95895,,,0.051452,0.95411
0.026515,0.95899,,,0.051458,0.95406
0.026518,0.95904,,,0.051464,0.95401
0.026521,0.95908,,,0.051469,0.95395
0.026523,0.95912,,,0.051475,0.9539
0.026526,0.95917,,,0.051481,0.95385
0.026529,0.95921,,,0.051486,0.95379
0.026532,0.95926,,,0.051492,0.95374
0.026535,0.9593,,,0.051498,0.95369
0.026538,0.95934,,,0.051503,0.95364
0.026541,0.95939,,,0.051509,0.95358
0.026544,0.95943,,,0.051515,0.95353
0.026547,0.95948,,,0.05152,0.95348
0.02655,0.95952,,,0.051526,0.95343
0.026553,0.95956,,,0.051532,0.95338
0.026556,0.95961,,,0.051537,0.95333
0.026559,0.95965,,,0.051543,0.95328
0.026562,0.9597,,,0.051549,0.95323
0.026565,0.95974,,,0.051555,0.95318
0.026567,0.95979,,,0.05156,0.95313
0.02657,0.95983,,,0.051566,0.95308
0.026573,0.95988,,,0.051572,0.95303
0.026576,0.95992,,,0.051577,0.95298
0.026579,0.95997,,,0.051583,0.95293
0.026582,0.96001,,,0.051589,0.95288
0.026585,0.96006,,,0.051594,0.95283
0.026588,0.9601,,,0.0516,0.95279
0.026591,0.96015,,,0.051606,0.95274
0.026594,0.96019,,,0.051611,0.95269
0.026597,0.96024,,,0.051617,0.95264
0.0266,0.96028,,,0.051623,0.95259
0.026603,0.96033,,,0.051628,0.95255
0.026606,0.96038,,,0.051634,0.9525
0.026608,0.96042,,,0.05164,0.95245
0.026611,0.96047,,,0.051646,0.9524
0.026614,0.96052,,,0.051651,0.95236
0.026617,0.96056,,,0.051657,0.95231
0.02662,0.96061,,,0.051663,0.95227
0.026623,0.96066,,,0.051668,0.95222
0.026626,0.9607,,,0.051674,0.95217
0.026629,0.96075,,,0.05168,0.95213
0.026632,0.9608,,,0.051685,0.95208
0.026635,0.96085,,,0.051691,0.95204
0.026638,0.96089,,,0.051697,0.95199
0.026641,0.96094,,,0.051702,0.95195
0.026644,0.96099,,,0.051708,0.9519
0.026647,0.96104,,,0.051714,0.95186
0.026649,0.96108,,,0.051719,0.95182
0.026652,0.96113,,,0.051725,0.95177
0.026655,0.96118,,,0.051731,0.95173
0.026658,0.96123,,,0.051736,0.95169
0.026661,0.96128,,,0.051742,0.95164
0.026664,0.96132,,,0.051748,0.9516
0.026667,0.96137,,,0.051754,0.95156
0.02667,0.96142,,,0.051759,0.95152
0.026673,0.96147,,,0.051765,0.95148
0.026676,0.96152,,,0.051771,0.95144
0.026679,0.96156,,,0.051776,0.95139
0.026682,0.96161,,,0.051782,0.95135
0.026685,0.96166,,,0.051788,0.95131
0.026688,0.96171,,,0.051793,0.95127
0.02669,0.96176,,,0.051799,0.95123
0.026693,0.9618,,,0.051805,0.95119
0.026696,0.96185,,,0.05181,0.95116
0.026699,0.9619,,,0.051816,0.95112
0.026702,0.96195,,,0.051822,0.95108
0.026705,0.962,,,0.051827,0.95104
0.026708,0.96205,,,0.051833,0.951
0.026711,0.96209,,,0.051839,0.95096
0.026714,0.96214,,,0.051845,0.95092
0.026717,0.96219,,,0.05185,0.95088
0.02672,0.96224,,,0.051856,0.95085
0.026723,0.96229,,,0.051862,0.95081
0.026726,0.96234,,,0.051867,0.95077
0.026729,0.96239,,,0.051873,0.95073
0.026732,0.96244,,,0.051879,0.9507
0.026734,0.96249,,,0.051884,0.95066
0.026737,0.96254,,,0.05189,0.95062
0.02674,0.96258,,,0.051896,0.95058
0.026743,0.96263,,,0.051901,0.95055
0.026746,0.96268,,,0.051907,0.95051
0.026749,0.96273,,,0.051913,0.95048
0.026752,0.96278,,,0.051918,0.95044
0.026755,0.96283,,,0.051924,0.95041
0.026758,0.96288,,,0.05193,0.95037
0.026761,0.96293,,,0.051935,0.95034
0.026764,0.96298,,,0.051941,0.9503
0.026767,0.96302,,,0.051947,0.95027
0.02677,0.96307,,,0.051953,0.95023
0.026773,0.96312,,,0.051958,0.9502
0.026775,0.96317,,,0.051964,0.95017
0.026778,0.96322,,,0.05197,0.95013
0.026781,0.96327,,,0.051975,0.9501
0.026784,0.96332,,,0.051981,0.95007
0.026787,0.96337,,,0.051987,0.95004
0.02679,0.96342,,,0.051992,0.95001
0.026793,0.96347,,,0.051998,0.94997
0.026796,0.96352,,,0.052004,0.94994
0.026799,0.96357,,,0.052009,0.94991
0.026802,0.96362,,,0.052015,0.94988
0.026805,0.96367,,,0.052021,0.94985
0.026808,0.96372,,,0.052026,0.94982
0.026811,0.96377,,,0.052032,0.94979
0.026814,0.96382,,,0.052038,0.94976
0.026816,0.96386,,,0.052044,0.94973
0.026819,0.96391,,,0.052049,0.9497
0.026822,0.96396,,,0.052055,0.94967
0.026825,0.96401,,,0.052061,0.94964
0.026828,0.96406,,,0.052066,0.94962
0.026831,0.96411,,,0.052072,0.94959
0.026834,0.96416,,,0.052078,0.94956
0.026837,0.96421,,,0.052083,0.94953
0.02684,0.96426,,,0.052089,0.9495
0.026843,0.96431,,,0.052095,0.94948
0.026846,0.96436,,,0.0521,0.94945
0.026849,0.96442,,,0.052106,0.94942
0.026852,0.96447,,,0.052112,0.94939
0.026855,0.96452,,,0.052117,0.94937
0.026857,0.96457,,,0.052123,0.94934
0.02686,0.96462,,,0.052129,0.94932
0.026863,0.96467,,,0.052135,0.94929
0.026866,0.96472,,,0.05214,0.94926
0.026869,0.96477,,,0.052146,0.94924
0.026872,0.96482,,,0.052152,0.94921
0.026875,0.96487,,,0.052157,0.94919
0.026878,0.96492,,,0.052163,0.94916
0.026881,0.96497,,,0.052169,0.94914
0.026884,0.96502,,,0.052174,0.94911
0.026887,0.96507,,,0.05218,0.94909
0.02689,0.96512,,,0.052186,0.94907
0.026893,0.96517,,,0.052191,0.94904
0.026896,0.96522,,,0.052197,0.94902
0.026899,0.96527,,,0.052203,0.949
0.026901,0.96532,,,0.052208,0.94898
0.026904,0.96537,,,0.052214,0.94895
0.026907,0.96542,,,0.05222,0.94893
0.02691,0.96547,,,0.052225,0.94891
0.026913,0.96552,,,0.052231,0.94889
0.026916,0.96558,,,0.052237,0.94887
0.026919,0.96563,,,0.052243,0.94885
0.026922,0.96568,,,0.052248,0.94883
0.026925,0.96573,,,0.052254,0.94881
0.026928,0.96578,,,0.05226,0.94879
0.026931,0.96583,,,0.052265,0.94877
0.026934,0.96588,,,0.052271,0.94875
0.026937,0.96593,,,0.052277,0.94873
0.02694,0.96599,,,0.052282,0.94871
0.026942,0.96604,,,0.052288,0.94869
0.026945,0.96609,,,0.052294,0.94867
0.026948,0.96614,,,0.052299,0.94865
0.026951,0.96619,,,0.052305,0.94863
0.026954,0.96624,,,0.052311,0.94861
0.026957,0.9663,,,0.052316,0.9486
0.02696,0.96635,,,0.052322,0.94858
0.026963,0.9664,,,0.052328,0.94856
0.026966,0.96645,,,0.052334,0.94854
0.026969,0.9665,,,0.052339,0.94853
0.026972,0.96656,,,0.052345,0.94851
0.026975,0.96661,,,0.052351,0.94849
0.026978,0.96666,,,0.052356,0.94848
0.026981,0.96671,,,0.052362,0.94846
0.026983,0.96677,,,0.052368,0.94844
0.026986,0.96682,,,0.052373,0.94843
0.026989,0.96687,,,0.052379,0.94841
0.026992,0.96692,,,0.052385,0.9484
0.026995,0.96698,,,0.05239,0.94838
0.026998,0.96703,,,0.052396,0.94837
0.027001,0.96708,,,0.052402,0.94835
0.027004,0.96714,,,0.052407,0.94834
0.027007,0.96719,,,0.052413,0.94833
0.02701,0.96724,,,0.052419,0.94831
0.027013,0.96729,,,0.052424,0.9483
0.027016,0.96735,,,0.05243,0.94829
0.027019,0.9674,,,0.052436,0.94827
0.027022,0.96745,,,0.052442,0.94826
0.027024,0.96751,,,0.052447,0.94825
0.027027,0.96756,,,0.052453,0.94824
0.02703,0.96761,,,0.052459,0.94823
0.027033,0.96767,,,0.052464,0.94822
0.027036,0.96772,,,0.05247,0.9482
0.027039,0.96777,,,0.052476,0.94819
0.027042,0.96783,,,0.052481,0.94818
0.027045,0.96788,,,0.052487,0.94817
0.027048,0.96793,,,0.052493,0.94816
0.027051,0.96799,,,0.052498,0.94815
0.027054,0.96804,,,0.052504,0.94814
0.027057,0.96809,,,0.05251,0.94814
0.02706,0.96815,,,0.052515,0.94813
0.027063,0.9682,,,0.052521,0.94812
0.027066,0.96826,,,0.052527,0.94811
0.027068,0.96831,,,0.052533,0.9481
0.027071,0.96836,,,0.052538,0.9481
0.027074,0.96842,,,0.052544,0.94809
0.027077,0.96847,,,0.05255,0.94808
0.02708,0.96852,,,0.052555,0.94808
0.027083,0.96858,,,0.052561,0.94807
0.027086,0.96863,,,0.052567,0.94806
0.027089,0.96869,,,0.052572,0.94806
0.027092,0.96874,,,0.052578,0.94805
0.027095,0.9688,,,0.052584,0.94805
0.027098,0.96885,,,0.052589,0.94804
0.027101,0.96891,,,0.052595,0.94804
0.027104,0.96896,,,0.052601,0.94803
0.027107,0.96902,,,0.052606,0.94803
0.027109,0.96907,,,0.052612,0.94802
0.027112,0.96913,,,0.052618,0.94802
0.027115,0.96918,,,0.052623,0.94801
0.027118,0.96923,,,0.052629,0.94801
0.027121,0.96929,,,0.052635,0.94801
0.027124,0.96934,,,0.052641,0.94801
0.027127,0.9694,,,0.052646,0.948
0.02713,0.96945,,,0.052652,0.948
0.027133,0.96951,,,0.052658,0.948
0.027136,0.96956,,,0.052663,0.948
0.027139,0.96962,,,0.052669,0.948
0.027142,0.96967,,,0.052675,0.94799
0.027145,0.96972,,,0.05268,0.94799
0.027148,0.96978,,,0.052686,0.94799
0.02715,0.96983,,,0.052692,0.94799
0.027153,0.96989,,,0.052697,0.94799
0.027156,0.96994,,,0.052703,0.94799
0.027159,0.96999,,,0.052709,0.94799
0.027162,0.97005,,,0.052714,0.948
0.027165,0.9701,,,0.05272,0.948
0.027168,0.97016,,,0.052726,0.948
0.027171,0.97021,,,0.052732,0.948
0.027174,0.97026,,,0.052737,0.948
0.027177,0.97032,,,0.052743,0.948
0.02718,0.97037,,,0.052749,0.94801
0.027183,0.97043,,,0.052754,0.94801
0.027186,0.97048,,,0.05276,0.94801
0.027189,0.97053,,,0.052766,0.94802
0.027191,0.97059,,,0.052771,0.94802
0.027194,0.97064,,,0.052777,0.94803
0.027197,0.97069,,,0.052783,0.94803
0.0272,0.97075,,,0.052788,0.94803
0.027203,0.9708,,,0.052794,0.94804
0.027206,0.97085,,,0.0528,0.94804
0.027209,0.97091,,,0.052805,0.94805
0.027212,0.97096,,,0.052811,0.94806
0.027215,0.97101,,,0.052817,0.94806
0.027218,0.97107,,,0.052823,0.94807
0.027221,0.97112,,,0.052828,0.94807
0.027224,0.97117,,,0.052834,0.94808
0.027227,0.97123,,,0.05284,0.94809
0.02723,0.97128,,,0.052845,0.9481
0.027233,0.97133,,,0.052851,0.9481
0.027235,0.97139,,,0.052857,0.94811
0.027238,0.97144,,,0.052862,0.94812
0.027241,0.97149,,,0.052868,0.94813
0.027244,0.97155,,,0.052874,0.94814
0.027247,0.9716,,,0.052879,0.94815
0.02725,0.97165,,,0.052885,0.94816
0.027253,0.97171,,,0.052891,0.94817
0.027256,0.97176,,,0.052896,0.94818
0.027259,0.97181,,,0.052902,0.94819
0.027262,0.97186,,,0.052908,0.9482
0.027265,0.97192,,,0.052913,0.94821
0.027268,0.97197,,,0.052919,0.94822
0.027271,0.97202,,,0.052925,0.94823
0.027274,0.97208,,,0.052931,0.94824
0.027276,0.97213,,,0.052936,0.94825
0.027279,0.97218,,,0.052942,0.94826
0.027282,0.97224,,,0.052948,0.94828
0.027285,0.97229,,,0.052953,0.94829
0.027288,0.97234,,,0.052959,0.9483
0.027291,0.9724,,,0.052965,0.94831
0.027294,0.97245,,,0.05297,0.94833
0.027297,0.9725,,,0.052976,0.94834
0.0273,0.97255,,,0.052982,0.94836
0.027303,0.97261,,,0.052987,0.94837
0.027306,0.97266,,,0.052993,0.94838
0.027309,0.97271,,,0.052999,0.9484
0.027312,0.97277,,,0.053004,0.94841
0.027315,0.97282,,,0.05301,0.94843
0.027317,0.97287,,,0.053016,0.94844
0.02732,0.97292,,,0.053022,0.94846
0.027323,0.97298,,,0.053027,0.94848
0.027326,0.97303,,,0.053033,0.94849
0.027329,0.97308,,,0.053039,0.94851
0.027332,0.97313,,,0.053044,0.94853
0.027335,0.97318,,,0.05305,0.94854
0.027338,0.97324,,,0.053056,0.94856
0.027341,0.97329,,,0.053061,0.94858
0.027344,0.97334,,,0.053067,0.9486
0.027347,0.97339,,,0.053073,0.94861
0.02735,0.97345,,,0.053078,0.94863
0.027353,0.9735,,,0.053084,0.94865
0.027356,0.97355,,,0.05309,0.94867
0.027358,0.9736,,,0.053095,0.94869
0.027361,0.97366,,,0.053101,0.94871
0.027364,0.97371,,,0.053107,0.94873
0.027367,0.97376,,,0.053112,0.94875
0.02737,0.97381,,,0.053118,0.94877
0.027373,0.97386,,,0.053124,0.94879
0.027376,0.97392,,,0.05313,0.94881
0.027379,0.97397,,,0.053135,0.94883
0.027382,0.97402,,,0.053141,0.94885
0.027385,0.97407,,,0.053147,0.94887
0.027388,0.97412,,,0.053152,0.9489
0.027391,0.97418,,,0.053158,0.94892
0.027394,0.97423,,,0.053164,0.94894
0.027397,0.97428,,,0.053169,0.94896
0.0274,0.97433,,,0.053175,0.94899
0.027402,0.97438,,,0.053181,0.94901
0.027405,0.97443,,,0.053186,0.94903
0.027408,0.97449,,,0.053192,0.94906
0.027411,0.97454,,,0.053198,0.94908
0.027414,0.97459,,,0.053203,0.94911
0.027417,0.97464,,,0.053209,0.94913
0.02742,0.97469,,,0.053215,0.94916
0.027423,0.97475,,,0.053221,0.94918
0.027426,0.9748,,,0.053226,0.94921
0.027429,0.97485,,,0.053232,0.94923
0.027432,0.9749,,,0.053238,0.94926
0.027435,0.97496,,,0.053243,0.94928
0.027438,0.97501,,,0.053249,0.94931
0.027441,0.97506,,,0.053255,0.94934
0.027443,0.97511,,,0.05326,0.94936
0.027446,0.97516,,,0.053266,0.94939
0.027449,0.97522,,,0.053272,0.94942
0.027452,0.97527,,,0.053277,0.94944
0.027455,0.97532,,,0.053283,0.94947
0.027458,0.97537,,,0.053289,0.9495
0.027461,0.97542,,,0.053294,0.94953
0.027464,0.97547,,,0.0533,0.94956
0.027467,0.97553,,,0.053306,0.94959
0.02747,0.97558,,,0.053311,0.94962
0.027473,0.97563,,,0.053317,0.94965
0.027476,0.97568,,,0.053323,0.94967
0.027479,0.97573,,,0.053329,0.9497
0.027482,0.97579,,,0.053334,0.94973
0.027484,0.97584,,,0.05334,0.94976
0.027487,0.97589,,,0.053346,0.9498
0.02749,0.97594,,,0.053351,0.94983
0.027493,0.97599,,,0.053357,0.94986
0.027496,0.97605,,,0.053363,0.94989
0.027499,0.9761,,,0.053368,0.94992
0.027502,0.97615,,,0.053374,0.94995
0.027505,0.9762,,,0.05338,0.94998
0.027508,0.97626,,,0.053385,0.95002
0.027511,0.97631,,,0.053391,0.95005
0.027514,0.97636,,,0.053397,0.95008
0.027517,0.97641,,,0.053402,0.95012
0.02752,0.97647,,,0.053408,0.95015
0.027523,0.97652,,,0.053414,0.95019
0.027525,0.97657,,,0.05342,0.95022
0.027528,0.97662,,,0.053425,0.95025
0.027531,0.97668,,,0.053431,0.95029
0.027534,0.97673,,,0.053437,0.95032
0.027537,0.97678,,,0.053442,0.95036
0.02754,0.97683,,,0.053448,0.95039
0.027543,0.97688,,,0.053454,0.95043
0.027546,0.97694,,,0.053459,0.95047
0.027549,0.97699,,,0.053465,0.9505
0.027552,0.97704,,,0.053471,0.95054
0.027555,0.97709,,,0.053476,0.95057
0.027558,0.97714,,,0.053482,0.95061
0.027561,0.97719,,,0.053488,0.95065
0.027564,0.97724,,,0.053493,0.95069
0.027567,0.97729,,,0.053499,0.95072
0.027569,0.97734,,,0.053505,0.95076
0.027572,0.97739,,,0.053511,0.9508
0.027575,0.97744,,,0.053516,0.95084
0.027578,0.97749,,,0.053522,0.95088
0.027581,0.97754,,,0.053528,0.95092
0.027584,0.97759,,,0.053533,0.95096
0.027587,0.97764,,,0.053539,0.951
0.02759,0.97769,,,0.053545,0.95104
0.027593,0.97774,,,0.05355,0.95108
0.027596,0.97779,,,0.053556,0.95112
0.027599,0.97784,,,0.053562,0.95116
0.027602,0.97789,,,0.053567,0.9512
0.027605,0.97794,,,0.053573,0.95124
0.027608,0.97799,,,0.053579,0.95128
0.02761,0.97804,,,0.053584,0.95133
0.027613,0.97809,,,0.05359,0.95137
0.027616,0.97814,,,0.053596,0.95141
0.027619,0.97819,,,0.053601,0.95145
0.027622,0.97824,,,0.053607,0.9515
0.027625,0.97829,,,0.053613,0.95154
0.027628,0.97833,,,0.053619,0.95158
0.027631,0.97838,,,0.053624,0.95163
0.027634,0.97843,,,0.05363,0.95167
0.027637,0.97848,,,0.053636,0.95172
0.02764,0.97853,,,0.053641,0.95176
0.027643,0.97858,,,0.053647,0.95181
0.027646,0.97863,,,0.053653,0.95185
0.027649,0.97867,,,0.053658,0.9519
0.027651,0.97872,,,0.053664,0.95194
0.027654,0.97877,,,0.05367,0.95199
0.027657,0.97882,,,0.053675,0.95203
0.02766,0.97886,,,0.053681,0.95208
0.027663,0.97891,,,0.053687,0.95213
0.027666,0.97896,,,0.053692,0.95217
0.027669,0.979,,,0.053698,0.95222
0.027672,0.97905,,,0.053704,0.95227
0.027675,0.9791,,,0.05371,0.95231
0.027678,0.97915,,,0.053715,0.95236
0.027681,0.97919,,,0.053721,0.95241
0.027684,0.97924,,,0.053727,0.95246
0.027687,0.97929,,,0.053732,0.95251
0.02769,0.97933,,,0.053738,0.95256
0.027692,0.97938,,,0.053744,0.9526
0.027695,0.97943,,,0.053749,0.95265
0.027698,0.97947,,,0.053755,0.9527
0.027701,0.97952,,,0.053761,0.95275
0.027704,0.97957,,,0.053766,0.9528
0.027707,0.97961,,,0.053772,0.95286
0.02771,0.97966,,,0.053778,0.95291
0.027713,0.97971,,,0.053783,0.95296
0.027716,0.97975,,,0.053789,0.95301
0.027719,0.9798,,,0.053795,0.95306
0.027722,0.97984,,,0.0538,0.95311
0.027725,0.97989,,,0.053806,0.95317
0.027728,0.97994,,,0.053812,0.95322
0.027731,0.97998,,,0.053818,0.95327
0.027734,0.98003,,,0.053823,0.95332
0.027736,0.98007,,,0.053829,0.95338
0.027739,0.98012,,,0.053835,0.95343
0.027742,0.98017,,,0.05384,0.95348
0.027745,0.98021,,,0.053846,0.95354
0.027748,0.98026,,,0.053852,0.95359
0.027751,0.9803,,,0.053857,0.95364
0.027754,0.98035,,,0.053863,0.9537
0.027757,0.98039,,,0.053869,0.95375
0.02776,0.98044,,,0.053874,0.95381
0.027763,0.98048,,,0.05388,0.95386
0.027766,0.98053,,,0.053886,0.95392
0.027769,0.98057,,,0.053891,0.95397
0.027772,0.98062,,,0.053897,0.95403
0.027775,0.98066,,,0.053903,0.95408
0.027777,0.98071,,,0.053909,0.95414
0.02778,0.98075,,,0.053914,0.95419
0.027783,0.9808,,,0.05392,0.95425
0.027786,0.98084,,,0.053926,0.9543
0.027789,0.98088,,,0.053931,0.95436
0.027792,0.98093,,,0.053937,0.95442
0.027795,0.98097,,,0.053943,0.95447
0.027798,0.98101,,,0.053948,0.95453
0.027801,0.98106,,,0.053954,0.95458
0.027804,0.9811,,,0.05396,0.95464
0.027807,0.98114,,,0.053965,0.9547
0.02781,0.98119,,,0.053971,0.95476
0.027813,0.98123,,,0.053977,0.95481
0.027816,0.98127,,,0.053982,0.95487
0.027818,0.98132,,,0.053988,0.95493
0.027821,0.98136,,,0.053994,0.95498
0.027824,0.9814,,,0.053999,0.95504
0.027827,0.98145,,,0.054005,0.9551
0.02783,0.98149,,,0.054011,0.95516
0.027833,0.98153,,,0.054017,0.95522
0.027836,0.98157,,,0.054022,0.95527
0.027839,0.98162,,,0.054028,0.95533
0.027842,0.98166,,,0.054034,0.95539
0.027845,0.9817,,,0.054039,0.95545
0.027848,0.98174,,,0.054045,0.95551
0.027851,0.98179,,,0.054051,0.95557
0.027854,0.98183,,,0.054056,0.95563
0.027857,0.98187,,,0.054062,0.95569
0.027859,0.98191,,,0.054068,0.95574
0.027862,0.98195,,,0.054073,0.9558
0.027865,0.982,,,0.054079,0.95586
0.027868,0.98204,,,0.054085,0.95592
0.027871,0.98208,,,0.05409,0.95598
0.027874,0.98212,,,0.054096,0.95604
0.027877,0.98216,,,0.054102,0.9561
0.02788,0.9822,,,0.054108,0.95616
0.027883,0.98225,,,0.054113,0.95622
0.027886,0.98229,,,0.054119,0.95629
0.027889,0.98233,,,0.054125,0.95635
0.027892,0.98237,,,0.05413,0.95641
0.027895,0.98241,,,0.054136,0.95647
0.027898,0.98245,,,0.054142,0.95653
0.027901,0.98249,,,0.054147,0.95659
0.027903,0.98253,,,0.054153,0.95665
0.027906,0.98258,,,0.054159,0.95671
0.027909,0.98262,,,0.054164,0.95677
0.027912,0.98266,,,0.05417,0.95683
0.027915,0.9827,,,0.054176,0.9569
0.027918,0.98274,,,0.054181,0.95696
0.027921,0.98278,,,0.054187,0.95702
0.027924,0.98282,,,0.054193,0.95708
0.027927,0.98286,,,0.054199,0.95714
0.02793,0.9829,,,0.054204,0.95721
0.027933,0.98294,,,0.05421,0.95727
0.027936,0.98298,,,0.054216,0.95733
0.027939,0.98302,,,0.054221,0.9574
0.027942,0.98306,,,0.054227,0.95746
0.027944,0.9831,,,0.054233,0.95752
0.027947,0.98314,,,0.054238,0.95759
0.02795,0.98318,,,0.054244,0.95765
0.027953,0.98322,,,0.05425,0.95772
0.027956,0.98326,,,0.054255,0.95778
0.027959,0.9833,,,0.054261,0.95784
0.027962,0.98334,,,0.054267,0.95791
0.027965,0.98338,,,0.054272,0.95797
0.027968,0.98342,,,0.054278,0.95804
0.027971,0.98346,,,0.054284,0.9581
0.027974,0.9835,,,0.054289,0.95817
0.027977,0.98353,,,0.054295,0.95823
0.02798,0.98357,,,0.054301,0.9583
0.027983,0.98361,,,0.054307,0.95836
0.027985,0.98365,,,0.054312,0.95843
0.027988,0.98369,,,0.054318,0.9585
0.027991,0.98373,,,0.054324,0.95856
0.027994,0.98377,,,0.054329,0.95863
0.027997,0.9838,,,0.054335,0.9587
0.028,0.98384,,,0.054341,0.95876
0.028003,0.98388,,,0.054346,0.95883
0.028006,0.98392,,,0.054352,0.9589
0.028009,0.98396,,,0.054358,0.95896
0.028012,0.98399,,,0.054363,0.95903
0.028015,0.98403,,,0.054369,0.9591
0.028018,0.98407,,,0.054375,0.95916
0.028021,0.98411,,,0.05438,0.95923
0.028024,0.98415,,,0.054386,0.9593
0.028026,0.98418,,,0.054392,0.95937
0.028029,0.98422,,,0.054398,0.95943
0.028032,0.98426,,,0.054403,0.9595
0.028035,0.98429,,,0.054409,0.95957
0.028038,0.98433,,,0.054415,0.95964
0.028041,0.98437,,,0.05442,0.95971
0.028044,0.98441,,,0.054426,0.95978
0.028047,0.98444,,,0.054432,0.95985
0.02805,0.98448,,,0.054437,0.95991
0.028053,0.98452,,,0.054443,0.95998
0.028056,0.98455,,,0.054449,0.96005
0.028059,0.98459,,,0.054454,0.96012
0.028062,0.98463,,,0.05446,0.96019
0.028065,0.98466,,,0.054466,0.96026
0.028068,0.9847,,,0.054471,0.96033
0.02807,0.98474,,,0.054477,0.9604
0.028073,0.98477,,,0.054483,0.96047
0.028076,0.98481,,,0.054488,0.96054
0.028079,0.98484,,,0.054494,0.96061
0.028082,0.98488,,,0.0545,0.96068
0.028085,0.98492,,,0.054506,0.96075
0.028088,0.98495,,,0.054511,0.96082
0.028091,0.98499,,,0.054517,0.9609
0.028094,0.98502,,,0.054523,0.96097
0.028097,0.98506,,,0.054528,0.96104
0.0281,0.98509,,,0.054534,0.96111
0.028103,0.98513,,,0.05454,0.96118
0.028106,0.98516,,,0.054545,0.96125
0.028109,0.9852,,,0.054551,0.96133
0.028111,0.98523,,,0.054557,0.9614
0.028114,0.98526,,,0.054562,0.96147
0.028117,0.9853,,,0.054568,0.96154
0.02812,0.98533,,,0.054574,0.96161
0.028123,0.98537,,,0.054579,0.96169
0.028126,0.9854,,,0.054585,0.96176
0.028129,0.98543,,,0.054591,0.96183
0.028132,0.98547,,,0.054597,0.9619
0.028135,0.9855,,,0.054602,0.96198
0.028138,0.98554,,,0.054608,0.96205
0.028141,0.98557,,,0.054614,0.96212
0.028144,0.9856,,,0.054619,0.96219
0.028147,0.98564,,,0.054625,0.96226
0.02815,0.98567,,,0.054631,0.96234
0.028152,0.9857,,,0.054636,0.96241
0.028155,0.98573,,,0.054642,0.96248
0.028158,0.98577,,,0.054648,0.96255
0.028161,0.9858,,,0.054653,0.96262
0.028164,0.98583,,,0.054659,0.96269
0.028167,0.98586,,,0.054665,0.96277
0.02817,0.9859,,,0.05467,0.96284
0.028173,0.98593,,,0.054676,0.96291
0.028176,0.98596,,,0.054682,0.96298
0.028179,0.98599,,,0.054688,0.96305
0.028182,0.98602,,,0.054693,0.96313
0.028185,0.98605,,,0.054699,0.9632
0.028188,0.98609,,,0.054705,0.96327
0.028191,0.98612,,,0.05471,0.96334
0.028193,0.98615,,,0.054716,0.96341
0.028196,0.98618,,,0.054722,0.96349
0.028199,0.98621,,,0.054727,0.96356
0.028202,0.98624,,,0.054733,0.96363
0.028205,0.98627,,,0.054739,0.9637
0.028208,0.9863,,,0.054744,0.96377
0.028211,0.98633,,,0.05475,0.96385
0.028214,0.98636,,,0.054756,0.96392
0.028217,0.98639,,,0.054761,0.96399
0.02822,0.98642,,,0.054767,0.96406
0.028223,0.98645,,,0.054773,0.96414
0.028226,0.98648,,,0.054778,0.96421
0.028229,0.98651,,,0.054784,0.96428
0.028232,0.98654,,,0.05479,0.96435
0.028235,0.98657,,,0.054796,0.96443
0.028237,0.9866,,,0.054801,0.9645
0.02824,0.98663,,,0.054807,0.96457
0.028243,0.98666,,,0.054813,0.96464
0.028246,0.98669,,,0.054818,0.96471
0.028249,0.98672,,,0.054824,0.96479
0.028252,0.98675,,,0.05483,0.96486
0.028255,0.98678,,,0.054835,0.96493
0.028258,0.9868,,,0.054841,0.965
0.028261,0.98683,,,0.054847,0.96508
0.028264,0.98686,,,0.054852,0.96515
0.028267,0.98689,,,0.054858,0.96522
0.02827,0.98692,,,0.054864,0.96529
0.028273,0.98695,,,0.054869,0.96537
0.028276,0.98697,,,0.054875,0.96544
0.028278,0.987,,,0.054881,0.96551
0.028281,0.98703,,,0.054887,0.96558
0.028284,0.98706,,,0.054892,0.96565
0.028287,0.98708,,,0.054898,0.96573
0.02829,0.98711,,,0.054904,0.9658
0.028293,0.98714,,,0.054909,0.96587
0.028296,0.98717,,,0.054915,0.96595
0.028299,0.98719,,,0.054921,0.96602
0.028302,0.98722,,,0.054926,0.96609
0.028305,0.98725,,,0.054932,0.96616
0.028308,0.98728,,,0.054938,0.96624
0.028311,0.9873,,,0.054943,0.96631
0.028314,0.98733,,,0.054949,0.96638
0.028317,0.98736,,,0.054955,0.96646
0.028319,0.98738,,,0.05496,0.96653
0.028322,0.98741,,,0.054966,0.96661
0.028325,0.98743,,,0.054972,0.96668
0.028328,0.98746,,,0.054977,0.96675
0.028331,0.98748,,,0.054983,0.96683
0.028334,0.98751,,,0.054989,0.9669
0.028337,0.98754,,,0.054995,0.96697
0.02834,0.98756,,,0.055,0.96705
0.028343,0.98759,,,0.055006,0.96712
0.028346,0.98761,,,0.055012,0.96719
0.028349,0.98764,,,0.055017,0.96727
0.028352,0.98766,,,0.055023,0.96734
0.028355,0.98769,,,0.055029,0.96742
0.028358,0.98771,,,0.055034,0.96749
0.02836,0.98774,,,0.05504,0.96756
0.028363,0.98776,,,0.055046,0.96764
0.028366,0.98779,,,0.055051,0.96771
0.028369,0.98781,,,0.055057,0.96778
0.028372,0.98784,,,0.055063,0.96786
0.028375,0.98786,,,0.055068,0.96793
0.028378,0.98788,,,0.055074,0.96801
0.028381,0.98791,,,0.05508,0.96808
0.028384,0.98793,,,0.055086,0.96815
0.028387,0.98796,,,0.055091,0.96823
0.02839,0.98798,,,0.055097,0.9683
0.028393,0.988,,,0.055103,0.96838
0.028396,0.98803,,,0.055108,0.96845
0.028399,0.98805,,,0.055114,0.96853
0.028402,0.98807,,,0.05512,0.9686
0.028404,0.9881,,,0.055125,0.96868
0.028407,0.98812,,,0.055131,0.96875
0.02841,0.98814,,,0.055137,0.96883
0.028413,0.98816,,,0.055142,0.9689
0.028416,0.98818,,,0.055148,0.96898
0.028419,0.98821,,,0.055154,0.96905
0.028422,0.98823,,,0.055159,0.96913
0.028425,0.98825,,,0.055165,0.9692
0.028428,0.98827,,,0.055171,0.96928
0.028431,0.98829,,,0.055176,0.96935
0.028434,0.98832,,,0.055182,0.96943
0.028437,0.98834,,,0.055188,0.9695
0.02844,0.98836,,,0.055194,0.96958
0.028443,0.98838,,,0.055199,0.96965
0.028445,0.9884,,,0.055205,0.96972
0.028448,0.98842,,,0.055211,0.9698
0.028451,0.98844,,,0.055216,0.96987
0.028454,0.98846,,,0.055222,0.96994
0.028457,0.98848,,,0.055228,0.97002
0.02846,0.98851,,,0.055233,0.97009
0.028463,0.98853,,,0.055239,0.97016
0.028466,0.98855,,,0.055245,0.97024
0.028469,0.98857,,,0.05525,0.97031
0.028472,0.98859,,,0.055256,0.97038
0.028475,0.98861,,,0.055262,0.97045
0.028478,0.98863,,,0.055267,0.97053
0.028481,0.98865,,,0.055273,0.9706
0.028484,0.98867,,,0.055279,0.97067
0.028486,0.98869,,,0.055285,0.97074
0.028489,0.98871,,,0.05529,0.97082
0.028492,0.98872,,,0.055296,0.97089
0.028495,0.98874,,,0.055302,0.97096
0.028498,0.98876,,,0.055307,0.97103
0.028501,0.98878,,,0.055313,0.9711
0.028504,0.9888,,,0.055319,0.97117
0.028507,0.98882,,,0.055324,0.97124
0.02851,0.98884,,,0.05533,0.97131
0.028513,0.98885,,,0.055336,0.97139
0.028516,0.98887,,,0.055341,0.97146
0.028519,0.98889,,,0.055347,0.97153
0.028522,0.98891,,,0.055353,0.9716
0.028525,0.98893,,,0.055358,0.97167
0.028527,0.98894,,,0.055364,0.97174
0.02853,0.98896,,,0.05537,0.97181
0.028533,0.98898,,,0.055376,0.97188
0.028536,0.989,,,0.055381,0.97195
0.028539,0.98901,,,0.055387,0.97202
0.028542,0.98903,,,0.055393,0.97209
0.028545,0.98905,,,0.055398,0.97216
0.028548,0.98906,,,0.055404,0.97223
0.028551,0.98908,,,0.05541,0.9723
0.028554,0.9891,,,0.055415,0.97237
0.028557,0.98911,,,0.055421,0.97244
0.02856,0.98913,,,0.055427,0.97251
0.028563,0.98914,,,0.055432,0.97258
0.028566,0.98916,,,0.055438,0.97265
0.028568,0.98918,,,0.055444,0.97272
0.028571,0.98919,,,0.055449,0.97279
0.028574,0.98921,,,0.055455,0.97286
0.028577,0.98922,,,0.055461,0.97293
0.02858,0.98924,,,0.055466,0.973
0.028583,0.98925,,,0.055472,0.97307
0.028586,0.98927,,,0.055478,0.97314
0.028589,0.98928,,,0.055484,0.9732
0.028592,0.9893,,,0.055489,0.97327
0.028595,0.98931,,,0.055495,0.97334
0.028598,0.98933,,,0.055501,0.97341
0.028601,0.98934,,,0.055506,0.97348
0.028604,0.98936,,,0.055512,0.97354
0.028607,0.98937,,,0.055518,0.97361
0.02861,0.98939,,,0.055523,0.97368
0.028612,0.9894,,,0.055529,0.97375
0.028615,0.98941,,,0.055535,0.97381
0.028618,0.98943,,,0.05554,0.97388
0.028621,0.98944,,,0.055546,0.97395
0.028624,0.98946,,,0.055552,0.97402
0.028627,0.98947,,,0.055557,0.97408
0.02863,0.98948,,,0.055563,0.97415
0.028633,0.9895,,,0.055569,0.97422
0.028636,0.98951,,,0.055575,0.97429
0.028639,0.98952,,,0.05558,0.97436
0.028642,0.98954,,,0.055586,0.97442
0.028645,0.98955,,,0.055592,0.97449
0.028648,0.98956,,,0.055597,0.97456
0.028651,0.98958,,,0.055603,0.97463
0.028653,0.98959,,,0.055609,0.97469
0.028656,0.9896,,,0.055614,0.97476
0.028659,0.98961,,,0.05562,0.97483
0.028662,0.98963,,,0.055626,0.97489
0.028665,0.98964,,,0.055631,0.97496
0.028668,0.98965,,,0.055637,0.97503
0.028671,0.98966,,,0.055643,0.97509
0.028674,0.98968,,,0.055648,0.97516
0.028677,0.98969,,,0.055654,0.97523
0.02868,0.9897,,,0.05566,0.9753
0.028683,0.98971,,,0.055665,0.97536
0.028686,0.98972,,,0.055671,0.97543
0.028689,0.98973,,,0.055677,0.9755
0.028692,0.98974,,,0.055683,0.97556
0.028694,0.98976,,,0.055688,0.97563
0.028697,0.98977,,,0.055694,0.9757
0.0287,0.98978,,,0.0557,0.97576
0.028703,0.98979,,,0.055705,0.97583
0.028706,0.9898,,,0.055711,0.9759
0.028709,0.98981,,,0.055717,0.97596
0.028712,0.98982,,,0.055722,0.97603
0.028715,0.98983,,,0.055728,0.97609
0.028718,0.98984,,,0.055734,0.97616
0.028721,0.98985,,,0.055739,0.97623
0.028724,0.98986,,,0.055745,0.97629
0.028727,0.98987,,,0.055751,0.97636
0.02873,0.98988,,,0.055756,0.97642
0.028733,0.98989,,,0.055762,0.97649
0.028735,0.9899,,,0.055768,0.97655
0.028738,0.98991,,,0.055774,0.97662
0.028741,0.98992,,,0.055779,0.97668
0.028744,0.98992,,,0.055785,0.97675
0.028747,0.98993,,,0.055791,0.97681
0.02875,0.98994,,,0.055796,0.97688
0.028753,0.98995,,,0.055802,0.97694
0.028756,0.98996,,,0.055808,0.97701
0.028759,0.98997,,,0.055813,0.97707
0.028762,0.98998,,,0.055819,0.97714
,,,,0.055825,0.9772
,,,,0.05583,0.97726
,,,,0.055836,0.97733
,,,,0.055842,0.97739
,,,,0.055847,0.97745
,,,,0.055853,0.97752
,,,,0.055859,0.97758
,,,,0.055864,0.97764
,,,,0.05587,0.9777
,,,,0.055876,0.97776
,,,,0.055882,0.97783
,,,,0.055887,0.97789
,,,,0.055893,0.97795
,,,,0.055899,0.97801
,,,,0.055904,0.97807
,,,,0.05591,0.97813
,,,,0.055916,0.97819
,,,,0.055921,0.97825
,,,,0.055927,0.97831
,,,,0.055933,0.97837
,,,,0.055938,0.97843
,,,,0.055944,0.97849
,,,,0.05595,0.97855
,,,,0.055955,0.97861
,,,,0.055961,0.97867
,,,,0.055967,0.97873
,,,,0.055973,0.97878
,,,,0.055978,0.97884
,,,,0.055984,0.9789
,,,,0.05599,0.97896
,,,,0.055995,0.97902
,,,,0.056001,0.97907
,,,,0.056007,0.97913
,,,,0.056012,0.97919
,,,,0.056018,0.97925
,,,,0.056024,0.9793
,,,,0.056029,0.97936
,,,,0.056035,0.97942
,,,,0.056041,0.97947
,,,,0.056046,0.97953
,,,,0.056052,0.97959
,,,,0.056058,0.97964
,,,,0.056064,0.9797
,,,,0.056069,0.97976
,,,,0.056075,0.97981
,,,,0.056081,0.97987
,,,,0.056086,0.97992
,,,,0.056092,0.97998
,,,,0.056098,0.98003
,,,,0.056103,0.98009
,,,,0.056109,0.98014
,,,,0.056115,0.9802
,,,,0.05612,0.98025
,,,,0.056126,0.9803
,,,,0.056132,0.98036


==> Data/timeConvergence,lvl-10-8,physicalTime.csv <==
time_dt_1e-5,amp_dt_1e-5,time_dt_2e-5,amp_dt_2e-5
0,0.99987,0,0.9998
1.1022E-05,0.9998,2.2044E-05,0.9997
2.2044E-05,0.99975,4.4089E-05,0.99962
3.3067E-05,0.9997,6.6133E-05,0.99954
4.4089E-05,0.99966,8.8178E-05,0.99945
5.5111E-05,0.99962,0.00011022,0.99935
6.6133E-05,0.99958,0.00013227,0.99925
7.7155E-05,0.99954,0.00015431,0.99914
8.8178E-05,0.99949,0.00017636,0.99901
9.92E-05,0.99945,0.0001984,0.99888
0.00011022,0.9994,0.00022044,0.99874
0.00012124,0.99935,0.00024249,0.99858
0.00013227,0.9993,0.00026453,0.99842
0.00014329,0.99925,0.00028658,0.99824
0.00015431,0.99919,0.00030862,0.99805
0.00016533,0.99914,0.00033067,0.99785
0.00017636,0.99908,0.00035271,0.99764
0.00018738,0.99901,0.00037475,0.99742
0.0001984,0.99895,0.0003968,0.99719
0.00020942,0.99888,0.00041884,0.99694
0.00022044,0.99881,0.00044089,0.99669
0.00023147,0.99874,0.00046293,0.99643
0.00024249,0.99866,0.00048498,0.99616
0.00025351,0.99858,0.00050702,0.99588
0.00026453,0.9985,0.00052907,0.9956
0.00027555,0.99842,0.00055111,0.9953
0.00028658,0.99833,0.00057315,0.995
0.0002976,0.99824,0.0005952,0.99469
0.00030862,0.99815,0.00061724,0.99438
0.00031964,0.99805,0.00063929,0.99406
0.00033067,0.99795,0.00066133,0.99373
0.00034169,0.99785,0.00068338,0.9934
0.00035271,0.99775,0.00070542,0.99306
0.00036373,0.99764,0.00072747,0.99271
0.00037475,0.99753,0.00074951,0.99236
0.00038578,0.99742,0.00077155,0.992
0.0003968,0.99731,0.0007936,0.99164
0.00040782,0.99719,0.00081564,0.99128
0.00041884,0.99707,0.00083769,0.99091
0.00042987,0.99695,0.00085973,0.99055
0.00044089,0.99682,0.00088178,0.99018
0.00045191,0.99669,0.00090382,0.98981
0.00046293,0.99656,0.00092586,0.98944
0.00047395,0.99643,0.00094791,0.98907
0.00048498,0.9963,0.00096995,0.98869
0.000496,0.99616,0.000992,0.98832
0.00050702,0.99603,0.001014,0.98793
0.00051804,0.99589,0.0010361,0.98755
0.00052907,0.99575,0.0010581,0.98716
0.00054009,0.9956,0.0010802,0.98677
0.00055111,0.99546,0.0011022,0.98638
0.00056213,0.99531,0.0011243,0.98599
0.00057315,0.99516,0.0011463,0.98559
0.00058418,0.99501,0.0011684,0.98519
0.0005952,0.99486,0.0011904,0.98479
0.00060622,0.9947,0.0012124,0.98438
0.00061724,0.99455,0.0012345,0.98397
0.00062827,0.99439,0.0012565,0.98357
0.00063929,0.99423,0.0012786,0.98316
0.00065031,0.99407,0.0013006,0.98276
0.00066133,0.99391,0.0013227,0.98235
0.00067235,0.99374,0.0013447,0.98195
0.00068338,0.99358,0.0013668,0.98155
0.0006944,0.99341,0.0013888,0.98115
0.00070542,0.99324,0.0014108,0.98075
0.00071644,0.99307,0.0014329,0.98035
0.00072747,0.9929,0.0014549,0.97995
0.00073849,0.99272,0.001477,0.97955
0.00074951,0.99255,0.001499,0.97915
0.00076053,0.99237,0.0015211,0.97874
0.00077155,0.99219,0.0015431,0.97834
0.00078258,0.99201,0.0015652,0.97793
0.0007936,0.99183,0.0015872,0.97752
0.00080462,0.99165,0.0016092,0.97711
0.00081564,0.99147,0.0016313,0.9767
0.00082666,0.99129,0.0016533,0.97628
0.00083769,0.99111,0.0016754,0.97587
0.00084871,0.99093,0.0016974,0.97546
0.00085973,0.99074,0.0017195,0.97505
0.00087075,0.99056,0.0017415,0.97464
0.00088178,0.99038,0.0017636,0.97423
0.0008928,0.9902,0.0017856,0.97382
0.00090382,0.99001,0.0018076,0.97341
0.00091484,0.98983,0.0018297,0.973
0.00092586,0.98964,0.0018517,0.97259
0.00093689,0.98946,0.0018738,0.97219
0.00094791,0.98927,0.0018958,0.97177
0.00095893,0.98909,0.0019179,0.97135
0.00096995,0.9889,0.0019399,0.97093
0.00098098,0.98871,0.001962,0.97051
0.000992,0.98852,0.001984,0.97009
0.001003,0.98833,0.002006,0.96967
0.001014,0.98814,0.0020281,0.96924
0.0010251,0.98795,0.0020501,0.9688
0.0010361,0.98776,0.0020722,0.96837
0.0010471,0.98757,0.0020942,0.96794
0.0010581,0.98738,0.0021163,0.96752
0.0010692,0.98718,0.0021383,0.96709
0.0010802,0.98699,0.0021604,0.96667
0.0010912,0.98679,0.0021824,0.96624
0.0011022,0.9866,0.0022044,0.96582
0.0011132,0.9864,0.0022265,0.9654
0.0011243,0.9862,0.0022485,0.96498
0.0011353,0.98601,0.0022706,0.96456
0.0011463,0.98581,0.0022926,0.96414
0.0011573,0.98561,0.0023147,0.96371
0.0011684,0.98541,0.0023367,0.96329
0.0011794,0.98521,0.0023588,0.96287
0.0011904,0.98501,0.0023808,0.96245
0.0012014,0.98481,0.0024028,0.96203
0.0012124,0.9846,0.0024249,0.9616
0.0012235,0.9844,0.0024469,0.96118
0.0012345,0.9842,0.002469,0.96076
0.0012455,0.98399,0.002491,0.96034
0.0012565,0.98379,0.0025131,0.95993
0.0012676,0.98359,0.0025351,0.95952
0.0012786,0.98339,0.0025572,0.95912
0.0012896,0.98318,0.0025792,0.95872
0.0013006,0.98298,0.0026012,0.95833
0.0013116,0.98278,0.0026233,0.95794
0.0013227,0.98258,0.0026453,0.95756
0.0013337,0.98238,0.0026674,0.95718
0.0013447,0.98218,0.0026894,0.95681
0.0013557,0.98197,0.0027115,0.95644
0.0013668,0.98177,0.0027335,0.95607
0.0013778,0.98157,0.0027555,0.95571
0.0013888,0.98138,0.0027776,0.95536
0.0013998,0.98118,0.0027996,0.95501
0.0014108,0.98098,0.0028217,0.95466
0.0014219,0.98078,0.0028437,0.95433
0.0014329,0.98058,0.0028658,0.954
0.0014439,0.98038,0.0028878,0.95368
0.0014549,0.98018,0.0029099,0.95337
0.001466,0.97997,0.0029319,0.95306
0.001477,0.97977,0.0029539,0.95277
0.001488,0.97957,0.002976,0.95248
0.001499,0.97937,0.002998,0.95221
0.00151,0.97917,0.0030201,0.95195
0.0015211,0.97897,0.0030421,0.9517
0.0015321,0.97877,0.0030642,0.95146
0.0015431,0.97857,0.0030862,0.95123
0.0015541,0.97836,0.0031083,0.95101
0.0015652,0.97816,0.0031303,0.95081
0.0015762,0.97795,0.0031523,0.95061
0.0015872,0.97775,0.0031744,0.95042
0.0015982,0.97755,0.0031964,0.95025
0.0016092,0.97734,0.0032185,0.95009
0.0016203,0.97714,0.0032405,0.94993
0.0016313,0.97693,0.0032626,0.9498
0.0016423,0.97673,0.0032846,0.94967
0.0016533,0.97652,0.0033067,0.94955
0.0016644,0.97631,0.0033287,0.94944
0.0016754,0.9761,0.0033507,0.94934
0.0016864,0.9759,0.0033728,0.94926
0.0016974,0.97569,0.0033948,0.94919
0.0017084,0.97548,0.0034169,0.94912
0.0017195,0.97528,0.0034389,0.94907
0.0017305,0.97507,0.003461,0.94904
0.0017415,0.97487,0.003483,0.94901
0.0017525,0.97466,0.0035051,0.94899
0.0017636,0.97446,0.0035271,0.94899
0.0017746,0.97426,0.0035491,0.94899
0.0017856,0.97405,0.0035712,0.94901
0.0017966,0.97385,0.0035932,0.94904
0.0018076,0.97364,0.0036153,0.94907
0.0018187,0.97344,0.0036373,0.94912
0.0018297,0.97323,0.0036594,0.94918
0.0018407,0.97303,0.0036814,0.94925
0.0018517,0.97283,0.0037035,0.94934
0.0018628,0.97262,0.0037255,0.94943
0.0018738,0.97242,0.0037475,0.94953
0.0018848,0.97221,0.0037696,0.94964
0.0018958,0.972,0.0037916,0.94976
0.0019068,0.9718,0.0038137,0.94989
0.0019179,0.97159,0.0038357,0.95003
0.0019289,0.97138,0.0038578,0.95018
0.0019399,0.97117,0.0038798,0.95033
0.0019509,0.97096,0.0039019,0.9505
0.001962,0.97075,0.0039239,0.95068
0.001973,0.97054,0.0039459,0.95086
0.001984,0.97033,0.003968,0.95105
0.001995,0.97012,0.00399,0.95125
0.002006,0.9699,0.0040121,0.95146
0.0020171,0.96969,0.0040341,0.95168
0.0020281,0.96948,0.0040562,0.9519
0.0020391,0.96926,0.0040782,0.95213
0.0020501,0.96904,0.0041003,0.95237
0.0020612,0.96883,0.0041223,0.95262
0.0020722,0.96861,0.0041443,0.95288
0.0020832,0.9684,0.0041664,0.95314
0.0020942,0.96818,0.0041884,0.95341
0.0021052,0.96797,0.0042105,0.95369
0.0021163,0.96775,0.0042325,0.95397
0.0021273,0.96754,0.0042546,0.95425
0.0021383,0.96733,0.0042766,0.95454
0.0021493,0.96712,0.0042987,0.95483
0.0021604,0.9669,0.0043207,0.95513
0.0021714,0.96669,0.0043427,0.95542
0.0021824,0.96648,0.0043648,0.95573
0.0021934,0.96626,0.0043868,0.95603
0.0022044,0.96605,0.0044089,0.95634
0.0022155,0.96584,0.0044309,0.95665
0.0022265,0.96563,0.004453,0.95697
0.0022375,0.96542,0.004475,0.95729
0.0022485,0.96521,0.0044971,0.95761
0.0022596,0.965,0.0045191,0.95794
0.0022706,0.96479,0.0045411,0.95827
0.0022816,0.96458,0.0045632,0.9586
0.0022926,0.96437,0.0045852,0.95894
0.0023036,0.96416,0.0046073,0.95928
0.0023147,0.96395,0.0046293,0.95963
0.0023257,0.96374,0.0046514,0.95998
0.0023367,0.96352,0.0046734,0.96033
0.0023477,0.96331,0.0046955,0.96069
0.0023588,0.9631,0.0047175,0.96106
0.0023698,0.96289,0.0047395,0.96142
0.0023808,0.96268,0.0047616,0.96179
0.0023918,0.96247,0.0047836,0.96215
0.0024028,0.96226,0.0048057,0.96252
0.0024139,0.96205,0.0048277,0.96288
0.0024249,0.96183,0.0048498,0.96325
0.0024359,0.96162,0.0048718,0.96362
0.0024469,0.96141,0.0048939,0.96399
0.002458,0.9612,0.0049159,0.96436
0.002469,0.96099,0.0049379,0.96474
0.00248,0.96078,0.00496,0.96511
0.002491,0.96057,0.004982,0.96549
0.002502,0.96036,0.0050041,0.96586
0.0025131,0.96015,0.0050261,0.96624
0.0025241,0.95995,0.0050482,0.96663
0.0025351,0.95975,0.0050702,0.96701
0.0025461,0.95954,0.0050923,0.9674
0.0025572,0.95934,0.0051143,0.96779
0.0025682,0.95914,0.0051363,0.96819
0.0025792,0.95894,0.0051584,0.96859
0.0025902,0.95874,0.0051804,0.96899
0.0026012,0.95855,0.0052025,0.9694
0.0026123,0.95835,0.0052245,0.9698
0.0026233,0.95815,0.0052466,0.9702
0.0026343,0.95796,0.0052686,0.9706
0.0026453,0.95777,0.0052907,0.97101
0.0026563,0.95758,0.0053127,0.97141
0.0026674,0.95739,0.0053347,0.97182
0.0026784,0.9572,0.0053568,0.97222
0.0026894,0.95701,0.0053788,0.97263
0.0027004,0.95683,0.0054009,0.97304
0.0027115,0.95664,0.0054229,0.97345
0.0027225,0.95646,0.005445,0.97386
0.0027335,0.95627,0.005467,0.97427
0.0027445,0.95609,0.0054891,0.97468
0.0027555,0.95591,0.0055111,0.9751
0.0027666,0.95573,0.0055331,0.97552
0.0027776,0.95555,0.0055552,0.97595
0.0027886,0.95537,0.0055772,0.97638
0.0027996,0.9552,0.0055993,0.97682
0.0028107,0.95502,0.0056213,0.97725
0.0028217,0.95485,0.0056434,0.97769
0.0028327,0.95468,0.0056654,0.97812
0.0028437,0.95451,0.0056875,0.97854
0.0028547,0.95435,0.0057095,0.97897
0.0028658,0.95418,0.0057315,0.9794
0.0028768,0.95402,0.0057536,0.97982
0.0028878,0.95386,0.0057756,0.98025
0.0028988,0.9537,0.0057977,0.98067
0.0029099,0.95354,0.0058197,0.98109
0.0029209,0.95339,0.0058418,0.98152
0.0029319,0.95323,0.0058638,0.98194
0.0029429,0.95308,0.0058859,0.98236
0.0029539,0.95293,0.0059079,0.98278
0.002965,0.95278,0.0059299,0.9832
0.002976,0.95264,0.005952,0.98362
0.002987,0.9525,0.005974,0.98405
0.002998,0.95236,0.0059961,0.98447
0.0030091,0.95223,0.0060181,0.98488
0.0030201,0.9521,0.0060402,0.98529
0.0030311,0.95197,0.0060622,0.9857
0.0030421,0.95184,0.0060843,0.9861
0.0030531,0.95172,0.0061063,0.98649
0.0030642,0.95159,0.0061283,0.98688
0.0030752,0.95148,0.0061504,0.98726
0.0030862,0.95136,0.0061724,0.98764
0.0030972,0.95125,0.0061945,0.98801
0.0031083,0.95114,0.0062165,0.98837
0.0031193,0.95103,0.0062386,0.98874
0.0031303,0.95092,0.0062606,0.98909
0.0031413,0.95082,0.0062827,0.98944
0.0031523,0.95072,0.0063047,0.98979
0.0031634,0.95062,0.0063267,0.99012
0.0031744,0.95053,0.0063488,0.99045
0.0031854,0.95044,0.0063708,0.99078
0.0031964,0.95035,0.0063929,0.9911
0.0032075,0.95026,0.0064149,0.99141
0.0032185,0.95018,0.006437,0.99171
0.0032295,0.9501,0.006459,0.99201
0.0032405,0.95002,0.0064811,0.99231
0.0032515,0.94995,0.0065031,0.9926
0.0032626,0.94987,0.0065251,0.99288
0.0032736,0.94981,0.0065472,0.99315
0.0032846,0.94974,0.0065692,0.99341
0.0032956,0.94968,0.0065913,0.99366
0.0033067,0.94962,0.0066133,0.9939
0.0033177,0.94956,0.0066354,0.99413
0.0033287,0.9495,0.0066574,0.99435
0.0033397,0.94945,0.0066795,0.99456
0.0033507,0.9494,0.0067015,0.99476
0.0033618,0.94935,0.0067235,0.99495
0.0033728,0.94931,0.0067456,0.99513
0.0033838,0.94927,0.0067676,0.9953
0.0033948,0.94923,0.0067897,0.99546
0.0034059,0.94919,0.0068117,0.99561
0.0034169,0.94916,0.0068338,0.99575
0.0034279,0.94913,0.0068558,0.99588
0.0034389,0.9491,0.0068779,0.996
0.0034499,0.94908,0.0068999,0.99611
0.003461,0.94906,0.0069219,0.99621
0.003472,0.94904,0.006944,0.9963
0.003483,0.94902,0.006966,0.99638
0.003494,0.94901,0.0069881,0.99645
0.0035051,0.949,0.0070101,0.99651
0.0035161,0.94899,0.0070322,0.99656
0.0035271,0.94899,0.0070542,0.9966
0.0035381,0.94899,0.0070763,0.99662
0.0035491,0.94899,0.0070983,0.99664
0.0035602,0.94899,0.0071203,0.99665
0.0035712,0.949,0.0071424,0.99664
0.0035822,0.94901,0.0071644,0.99663
0.0035932,0.94902,0.0071865,0.99661
0.0036043,0.94904,0.0072085,0.99658
0.0036153,0.94905,0.0072306,0.99654
0.0036263,0.94907,0.0072526,0.99649
0.0036373,0.9491,0.0072747,0.99643
0.0036483,0.94912,0.0072967,0.99636
0.0036594,0.94915,0.0073187,0.99628
0.0036704,0.94918,0.0073408,0.9962
0.0036814,0.94921,0.0073628,0.9961
0.0036924,0.94925,0.0073849,0.996
0.0037035,0.94929,0.0074069,0.99588
0.0037145,0.94933,0.007429,0.99577
0.0037255,0.94937,0.007451,0.99564
0.0037365,0.94942,0.0074731,0.9955
0.0037475,0.94947,0.0074951,0.99536
0.0037586,0.94952,0.0075171,0.9952
0.0037696,0.94958,0.0075392,0.99505
0.0037806,0.94963,0.0075612,0.99488
0.0037916,0.94969,0.0075833,0.99471
0.0038027,0.94975,0.0076053,0.99452
0.0038137,0.94982,0.0076274,0.99433
0.0038247,0.94988,0.0076494,0.99414
0.0038357,0.94995,0.0076715,0.99393
0.0038467,0.95002,0.0076935,0.99372
0.0038578,0.95009,0.0077155,0.9935
0.0038688,0.95017,0.0077376,0.99328
0.0038798,0.95024,0.0077596,0.99305
0.0038908,0.95032,0.0077817,0.99281
0.0039019,0.9504,0.0078037,0.99256
0.0039129,0.95049,0.0078258,0.99231
0.0039239,0.95057,0.0078478,0.99205
0.0039349,0.95066,0.0078698,0.99179
0.0039459,0.95075,0.0078919,0.99153
0.003957,0.95085,0.0079139,0.99126
0.003968,0.95094,0.007936,0.99098
0.003979,0.95104,0.007958,0.99071
0.00399,0.95114,0.0079801,0.99043
0.0040011,0.95124,0.0080021,0.99014
0.0040121,0.95134,0.0080242,0.98985
0.0040231,0.95145,0.0080462,0.98956
0.0040341,0.95155,0.0080682,0.98926
0.0040451,0.95166,0.0080903,0.98896
0.0040562,0.95177,0.0081123,0.98866
0.0040672,0.95188,0.0081344,0.98835
0.0040782,0.952,0.0081564,0.98804
0.0040892,0.95211,0.0081785,0.98772
0.0041003,0.95223,0.0082005,0.9874
0.0041113,0.95235,0.0082226,0.98708
0.0041223,0.95247,0.0082446,0.98676
0.0041333,0.9526,0.0082666,0.98642
0.0041443,0.95272,0.0082887,0.98609
0.0041554,0.95285,0.0083107,0.98575
0.0041664,0.95298,0.0083328,0.98541
0.0041774,0.95311,0.0083548,0.98506
0.0041884,0.95325,0.0083769,0.98471
0.0041995,0.95338,0.0083989,0.98435
0.0042105,0.95352,0.008421,0.98399
0.0042215,0.95366,0.008443,0.98363
0.0042325,0.9538,0.008465,0.98327
0.0042435,0.95394,0.0084871,0.9829
0.0042546,0.95408,0.0085091,0.98254
0.0042656,0.95422,0.0085312,0.98217
0.0042766,0.95437,0.0085532,0.9818
0.0042876,0.95451,0.0085753,0.98143
0.0042987,0.95465,0.0085973,0.98106
0.0043097,0.9548,0.0086194,0.98069
0.0043207,0.95495,0.0086414,0.98031
0.0043317,0.9551,0.0086634,0.97993
0.0043427,0.95524,0.0086855,0.97954
0.0043538,0.95539,0.0087075,0.97916
0.0043648,0.95554,0.0087296,0.97877
0.0043758,0.9557,0.0087516,0.97837
0.0043868,0.95585,0.0087737,0.97797
0.0043979,0.956,0.0087957,0.97757
0.0044089,0.95615,0.0088178,0.97717
0.0044199,0.95631,0.0088398,0.97676
0.0044309,0.95646,0.0088618,0.97634
0.0044419,0.95662,0.0088839,0.97593
0.004453,0.95678,0.0089059,0.97551
0.004464,0.95694,0.008928,0.9751
0.004475,0.9571,0.00895,0.97468
0.004486,0.95726,0.0089721,0.97427
0.0044971,0.95742,0.0089941,0.97386
0.0045081,0.95758,0.0090162,0.97344
0.0045191,0.95774,0.0090382,0.97303
0.0045301,0.9579,0.0090602,0.97262
0.0045411,0.95807,0.0090823,0.9722
0.0045522,0.95823,0.0091043,0.97179
0.0045632,0.9584,0.0091264,0.97136
0.0045742,0.95857,0.0091484,0.97094
0.0045852,0.95873,0.0091705,0.97051
0.0045963,0.9589,0.0091925,0.97009
0.0046073,0.95907,0.0092146,0.96966
0.0046183,0.95924,0.0092366,0.96923
0.0046293,0.95942,0.0092586,0.9688
0.0046403,0.95959,0.0092807,0.96837
0.0046514,0.95976,0.0093027,0.96795
0.0046624,0.95994,0.0093248,0.96753
0.0046734,0.96012,0.0093468,0.96711
0.0046844,0.96029,0.0093689,0.96669
0.0046955,0.96047,0.0093909,0.96627
0.0047065,0.96065,0.009413,0.96586
0.0047175,0.96083,0.009435,0.96545
0.0047285,0.96101,0.009457,0.96504
0.0047395,0.9612,0.0094791,0.96463
0.0047506,0.96138,0.0095011,0.96423
0.0047616,0.96156,0.0095232,0.96382
0.0047726,0.96174,0.0095452,0.96342
0.0047836,0.96193,0.0095673,0.96302
0.0047947,0.96211,0.0095893,0.96262
0.0048057,0.96229,0.0096114,0.96223
0.0048167,0.96247,0.0096334,0.96183
0.0048277,0.96266,0.0096554,0.96144
0.0048387,0.96284,0.0096775,0.96105
0.0048498,0.96303,0.0096995,0.96066
0.0048608,0.96321,0.0097216,0.96028
0.0048718,0.9634,0.0097436,0.95991
0.0048828,0.96358,0.0097657,0.95955
0.0048939,0.96376,0.0097877,0.95919
0.0049049,0.96395,0.0098098,0.95883
0.0049159,0.96413,0.0098318,0.95849
0.0049269,0.96432,0.0098538,0.95815
0.0049379,0.96451,0.0098759,0.95781
0.004949,0.96469,0.0098979,0.95748
0.00496,0.96488,0.00992,0.95716
0.004971,0.96507,0.009942,0.95685
0.004982,0.96525,0.0099641,0.95654
0.0049931,0.96544,0.0099861,0.95623
0.0050041,0.96563,0.010008,0.95594
0.0050151,0.96582,0.01003,0.95564
0.0050261,0.96601,0.010052,0.95536
0.0050371,0.9662,0.010074,0.95508
0.0050482,0.96639,0.010096,0.95481
0.0050592,0.96658,0.010118,0.95455
0.0050702,0.96677,0.01014,0.9543
0.0050812,0.96697,0.010162,0.95405
0.0050923,0.96716,0.010185,0.95382
0.0051033,0.96736,0.010207,0.95358
0.0051143,0.96755,0.010229,0.95336
0.0051253,0.96775,0.010251,0.95315
0.0051363,0.96795,0.010273,0.95294
0.0051474,0.96815,0.010295,0.95275
0.0051584,0.96834,0.010317,0.95256
0.0051694,0.96855,0.010339,0.95239
0.0051804,0.96875,0.010361,0.95222
0.0051915,0.96895,0.010383,0.95206
0.0052025,0.96915,0.010405,0.95192
0.0052135,0.96935,0.010427,0.95178
0.0052245,0.96955,0.010449,0.95165
0.0052355,0.96975,0.010471,0.95153
0.0052466,0.96996,0.010493,0.95142
0.0052576,0.97016,0.010515,0.95131
0.0052686,0.97036,0.010537,0.95122
0.0052796,0.97056,0.010559,0.95114
0.0052907,0.97076,0.010581,0.95106
0.0053017,0.97096,0.010603,0.951
0.0053127,0.97117,0.010625,0.95094
0.0053237,0.97137,0.010647,0.95089
0.0053347,0.97157,0.010669,0.95085
0.0053458,0.97177,0.010692,0.95082
0.0053568,0.97198,0.010714,0.9508
0.0053678,0.97218,0.010736,0.95079
0.0053788,0.97238,0.010758,0.95078
0.0053899,0.97259,0.01078,0.95078
0.0054009,0.97279,0.010802,0.9508
0.0054119,0.973,0.010824,0.95082
0.0054229,0.9732,0.010846,0.95085
0.0054339,0.9734,0.010868,0.95089
0.005445,0.97361,0.01089,0.95093
0.005456,0.97381,0.010912,0.95099
0.005467,0.97402,0.010934,0.95105
0.005478,0.97422,0.010956,0.95112
0.0054891,0.97443,0.010978,0.9512
0.0055001,0.97464,0.011,0.95129
0.0055111,0.97485,0.011022,0.95138
0.0055221,0.97506,0.011044,0.95148
0.0055331,0.97527,0.011066,0.95159
0.0055442,0.97548,0.011088,0.95171
0.0055552,0.97569,0.01111,0.95183
0.0055662,0.9759,0.011132,0.95197
0.0055772,0.97612,0.011154,0.95211
0.0055883,0.97633,0.011177,0.95225
0.0055993,0.97655,0.011199,0.95241
0.0056103,0.97677,0.011221,0.95257
0.0056213,0.97699,0.011243,0.95274
0.0056323,0.97721,0.011265,0.95291
0.0056434,0.97742,0.011287,0.95309
0.0056544,0.97764,0.011309,0.95328
0.0056654,0.97786,0.011331,0.95347
0.0056764,0.97807,0.011353,0.95367
0.0056875,0.97828,0.011375,0.95388
0.0056985,0.9785,0.011397,0.95408
0.0057095,0.97871,0.011419,0.9543
0.0057205,0.97893,0.011441,0.95451
0.0057315,0.97914,0.011463,0.95474
0.0057426,0.97935,0.011485,0.95497
0.0057536,0.97957,0.011507,0.9552
0.0057646,0.97978,0.011529,0.95544
0.0057756,0.97999,0.011551,0.95568
0.0057867,0.9802,0.011573,0.95592
0.0057977,0.98041,0.011595,0.95617
0.0058087,0.98063,0.011617,0.95643
0.0058197,0.98084,0.011639,0.95669
0.0058307,0.98105,0.011661,0.95695
0.0058418,0.98126,0.011684,0.95722
0.0058528,0.98147,0.011706,0.9575
0.0058638,0.98168,0.011728,0.95777
0.0058748,0.98189,0.01175,0.95806
0.0058859,0.9821,0.011772,0.95835
0.0058969,0.98231,0.011794,0.95864
0.0059079,0.98252,0.011816,0.95894
0.0059189,0.98274,0.011838,0.95924
0.0059299,0.98295,0.01186,0.95955
0.005941,0.98316,0.011882,0.95986
0.005952,0.98337,0.011904,0.96018
0.005963,0.98358,0.011926,0.9605
0.005974,0.98379,0.011948,0.96083
0.0059851,0.984,0.01197,0.96116
0.0059961,0.98421,0.011992,0.9615
0.0060071,0.98442,0.012014,0.96184
0.0060181,0.98463,0.012036,0.96218
0.0060291,0.98484,0.012058,0.96252
0.0060402,0.98505,0.01208,0.96287
0.0060512,0.98525,0.012102,0.96322
0.0060622,0.98545,0.012124,0.96357
0.0060732,0.98566,0.012146,0.96392
0.0060843,0.98586,0.012169,0.96428
0.0060953,0.98606,0.012191,0.96464
0.0061063,0.98625,0.012213,0.965
0.0061173,0.98645,0.012235,0.96537
0.0061283,0.98665,0.012257,0.96573
0.0061394,0.98684,0.012279,0.96611
0.0061504,0.98703,0.012301,0.96648
0.0061614,0.98722,0.012323,0.96686
0.0061724,0.98741,0.012345,0.96724
0.0061835,0.9876,0.012367,0.96763
0.0061945,0.98779,0.012389,0.96803
0.0062055,0.98797,0.012411,0.96842
0.0062165,0.98816,0.012433,0.96882
0.0062275,0.98834,0.012455,0.96923
0.0062386,0.98852,0.012477,0.96963
0.0062496,0.9887,0.012499,0.97003
0.0062606,0.98888,0.012521,0.97043
0.0062716,0.98906,0.012543,0.97083
0.0062827,0.98924,0.012565,0.97123
0.0062937,0.98941,0.012587,0.97163
0.0063047,0.98958,0.012609,0.97204
0.0063157,0.98975,0.012631,0.97244
0.0063267,0.98993,0.012653,0.97284
0.0063378,0.99009,0.012676,0.97324
0.0063488,0.99026,0.012698,0.97365
0.0063598,0.99042,0.01272,0.97405
0.0063708,0.99059,0.012742,0.97446
0.0063819,0.99075,0.012764,0.97486
0.0063929,0.99091,0.012786,0.97527
0.0064039,0.99107,0.012808,0.97569
0.0064149,0.99122,0.01283,0.9761
0.0064259,0.99138,0.012852,0.97652
0.006437,0.99153,0.012874,0.97694
0.006448,0.99169,0.012896,0.97736
0.006459,0.99184,0.012918,0.97778
0.00647,0.99199,0.01294,0.97819
0.0064811,0.99214,0.012962,0.97859
0.0064921,0.99228,0.012984,0.979
0.0065031,0.99243,0.013006,0.9794
0.0065141,0.99257,0.013028,0.9798
0.0065251,0.99272,0.01305,0.98019
0.0065362,0.99285,0.013072,0.98058
0.0065472,0.99299,0.013094,0.98097
0.0065582,0.99312,0.013116,0.98136
0.0065692,0.99326,0.013138,0.98175
0.0065803,0.99339,0.013161,0.98213
0.0065913,0.99351,0.013183,0.98251
0.0066023,0.99364,0.013205,0.98289
0.0066133,0.99376,0.013227,0.98327
0.0066243,0.99388,0.013249,0.98364
0.0066354,0.99399,0.013271,0.98402
0.0066464,0.99411,0.013293,0.98438
0.0066574,0.99422,0.013315,0.98474
0.0066684,0.99433,0.013337,0.9851
0.0066795,0.99444,0.013359,0.98545
0.0066905,0.99454,0.013381,0.98579
0.0067015,0.99465,0.013403,0.98613
0.0067125,0.99475,0.013425,0.98646
0.0067235,0.99484,0.013447,0.98678
0.0067346,0.99494,0.013469,0.9871
0.0067456,0.99503,0.013491,0.98741
0.0067566,0.99512,0.013513,0.98771
0.0067676,0.99521,0.013535,0.988
0.0067787,0.99529,0.013557,0.98829
0.0067897,0.99537,0.013579,0.98858
0.0068007,0.99545,0.013601,0.98886
0.0068117,0.99553,0.013623,0.98913
0.0068227,0.99561,0.013645,0.9894
0.0068338,0.99568,0.013668,0.98966
0.0068448,0.99575,0.01369,0.98991
0.0068558,0.99581,0.013712,0.99015
0.0068668,0.99588,0.013734,0.99038
0.0068779,0.99594,0.013756,0.99061
0.0068889,0.996,0.013778,0.99084
0.0068999,0.99606,0.0138,0.99106
0.0069109,0.99611,0.013822,0.99126
0.0069219,0.99616,0.013844,0.99147
0.006933,0.99621,0.013866,0.99166
0.006944,0.99626,0.013888,0.99185
0.006955,0.9963,0.01391,0.99203
0.006966,0.99634,0.013932,0.9922
0.0069771,0.99638,0.013954,0.99237
0.0069881,0.99642,0.013976,0.99253
0.0069991,0.99645,0.013998,0.99267
0.0070101,0.99648,0.01402,0.99281
0.0070211,0.99651,0.014042,0.99294
0.0070322,0.99654,0.014064,0.99306
0.0070432,0.99657,0.014086,0.99317
0.0070542,0.99659,0.014108,0.99327
0.0070652,0.99661,0.01413,0.99337
0.0070763,0.99662,0.014153,0.99346
0.0070873,0.99663,0.014175,0.99353
0.0070983,0.99664,0.014197,0.9936
0.0071093,0.99665,0.014219,0.99367
0.0071203,0.99666,0.014241,0.99372
0.0071314,0.99666,0.014263,0.99376
0.0071424,0.99666,0.014285,0.9938
0.0071534,0.99666,0.014307,0.99383
0.0071644,0.99665,0.014329,0.99385
0.0071755,0.99665,0.014351,0.99386
0.0071865,0.99664,0.014373,0.99387
0.0071975,0.99663,0.014395,0.99386
0.0072085,0.99661,0.014417,0.99385
0.0072195,0.9966,0.014439,0.99383
0.0072306,0.99658,0.014461,0.9938
0.0072416,0.99656,0.014483,0.99377
0.0072526,0.99654,0.014505,0.99372
0.0072636,0.99651,0.014527,0.99367
0.0072747,0.99648,0.014549,0.99361
0.0072857,0.99645,0.014571,0.99355
0.0072967,0.99642,0.014593,0.99347
0.0073077,0.99639,0.014615,0.99339
0.0073187,0.99635,0.014637,0.99331
0.0073298,0.99631,0.01466,0.99321
0.0073408,0.99627,0.014682,0.99311
0.0073518,0.99623,0.014704,0.99301
0.0073628,0.99618,0.014726,0.99289
0.0073739,0.99613,0.014748,0.99277
0.0073849,0.99608,0.01477,0.99264
0.0073959,0.99603,0.014792,0.99251
0.0074069,0.99598,0.014814,0.99236
0.0074179,0.99592,0.014836,0.99221
0.007429,0.99586,0.014858,0.99206
0.00744,0.9958,0.01488,0.9919
0.007451,0.99574,0.014902,0.99173
0.007462,0.99568,0.014924,0.99156
0.0074731,0.99561,0.014946,0.99138
0.0074841,0.99554,0.014968,0.9912
0.0074951,0.99547,0.01499,0.99101
0.0075061,0.9954,0.015012,0.99082
0.0075171,0.99532,0.015034,0.99061
0.0075282,0.99525,0.015056,0.99041
0.0075392,0.99517,0.015078,0.9902
0.0075502,0.99509,0.0151,0.98998
0.0075612,0.99501,0.015122,0.98976
0.0075723,0.99493,0.015145,0.98953
0.0075833,0.99484,0.015167,0.9893
0.0075943,0.99475,0.015189,0.98906
0.0076053,0.99466,0.015211,0.98882
0.0076163,0.99457,0.015233,0.98857
0.0076274,0.99448,0.015255,0.98832
0.0076384,0.99438,0.015277,0.98806
0.0076494,0.99429,0.015299,0.9878
0.0076604,0.99419,0.015321,0.98753
0.0076715,0.99409,0.015343,0.98726
0.0076825,0.99399,0.015365,0.98698
0.0076935,0.99388,0.015387,0.9867
0.0077045,0.99378,0.015409,0.98641
0.0077155,0.99367,0.015431,0.98612
0.0077266,0.99356,0.015453,0.98582
0.0077376,0.99345,0.015475,0.98552
0.0077486,0.99334,0.015497,0.98521
0.0077596,0.99322,0.015519,0.98489
0.0077707,0.99311,0.015541,0.98457
0.0077817,0.99299,0.015563,0.98425
0.0077927,0.99287,0.015585,0.98392
0.0078037,0.99275,0.015607,0.98359
0.0078147,0.99263,0.015629,0.98325
0.0078258,0.9925,0.015652,0.98292
0.0078368,0.99238,0.015674,0.98258
0.0078478,0.99225,0.015696,0.98224
0.0078588,0.99212,0.015718,0.9819
0.0078698,0.99199,0.01574,0.98155
0.0078809,0.99186,0.015762,0.98121
0.0078919,0.99173,0.015784,0.98086
0.0079029,0.99159,0.015806,0.9805
0.0079139,0.99146,0.015828,0.98015
0.007925,0.99132,0.01585,0.97978
0.007936,0.99119,0.015872,0.97942
0.007947,0.99105,0.015894,0.97905
0.007958,0.99091,0.015916,0.97868
0.007969,0.99077,0.015938,0.9783
0.0079801,0.99063,0.01596,0.97792
0.0079911,0.99049,0.015982,0.97754
0.0080021,0.99035,0.016004,0.97715
0.0080131,0.99021,0.016026,0.97676
0.0080242,0.99007,0.016048,0.97636
0.0080352,0.98992,0.01607,0.97596
0.0080462,0.98978,0.016092,0.97556
0.0080572,0.98963,0.016114,0.97517
0.0080682,0.98948,0.016136,0.97477
0.0080793,0.98934,0.016159,0.97437
0.0080903,0.98919,0.016181,0.97398
0.0081013,0.98903,0.016203,0.97359
0.0081123,0.98888,0.016225,0.9732
0.0081234,0.98873,0.016247,0.9728
0.0081344,0.98858,0.016269,0.97241
0.0081454,0.98843,0.016291,0.97201
0.0081564,0.98827,0.016313,0.97161
0.0081674,0.98811,0.016335,0.97121
0.0081785,0.98796,0.016357,0.97081
0.0081895,0.9878,0.016379,0.97041
0.0082005,0.98764,0.016401,0.97
0.0082115,0.98748,0.016423,0.9696
0.0082226,0.98732,0.016445,0.9692
0.0082336,0.98716,0.016467,0.96879
0.0082446,0.987,0.016489,0.96839
0.0082556,0.98684,0.016511,0.96799
0.0082666,0.98667,0.016533,0.9676
0.0082777,0.9865,0.016555,0.9672
0.0082887,0.98634,0.016577,0.96682
0.0082997,0.98617,0.016599,0.96643
0.0083107,0.986,0.016621,0.96604
0.0083218,0.98583,0.016644,0.96566
0.0083328,0.98566,0.016666,0.96529
0.0083438,0.98549,0.016688,0.96492
0.0083548,0.98532,0.01671,0.96454
0.0083658,0.98514,0.016732,0.96418
0.0083769,0.98497,0.016754,0.96381
0.0083879,0.98479,0.016776,0.96344
0.0083989,0.98461,0.016798,0.96308
0.0084099,0.98443,0.01682,0.96272
0.008421,0.98425,0.016842,0.96237
0.008432,0.98407,0.016864,0.96201
0.008443,0.98389,0.016886,0.96166
0.008454,0.98371,0.016908,0.96131
0.008465,0.98353,0.01693,0.96097
0.0084761,0.98335,0.016952,0.96063
0.0084871,0.98317,0.016974,0.96029
0.0084981,0.98299,0.016996,0.95997
0.0085091,0.9828,0.017018,0.95965
0.0085202,0.98262,0.01704,0.95934
0.0085312,0.98244,0.017062,0.95903
0.0085422,0.98225,0.017084,0.95873
0.0085532,0.98207,0.017106,0.95843
0.0085642,0.98188,0.017128,0.95815
0.0085753,0.9817,0.017151,0.95787
0.0085863,0.98152,0.017173,0.95759
0.0085973,0.98133,0.017195,0.95732
0.0086083,0.98115,0.017217,0.95706
0.0086194,0.98096,0.017239,0.95681
0.0086304,0.98077,0.017261,0.95656
0.0086414,0.98059,0.017283,0.95631
0.0086524,0.9804,0.017305,0.95607
0.0086634,0.98021,0.017327,0.95584
0.0086745,0.98002,0.017349,0.95562
0.0086855,0.97982,0.017371,0.9554
0.0086965,0.97963,0.017393,0.95519
0.0087075,0.97944,0.017415,0.95498
0.0087186,0.97925,0.017437,0.95479
0.0087296,0.97905,0.017459,0.9546
0.0087406,0.97886,0.017481,0.95442
0.0087516,0.97866,0.017503,0.95424
0.0087626,0.97846,0.017525,0.95407
0.0087737,0.97826,0.017547,0.95391
0.0087847,0.97807,0.017569,0.95376
0.0087957,0.97787,0.017591,0.95361
0.0088067,0.97766,0.017613,0.95347
0.0088178,0.97746,0.017636,0.95333
0.0088288,0.97726,0.017658,0.95321
0.0088398,0.97706,0.01768,0.95309
0.0088508,0.97685,0.017702,0.95298
0.0088618,0.97664,0.017724,0.95288
0.0088729,0.97644,0.017746,0.95278
0.0088839,0.97623,0.017768,0.9527
0.0088949,0.97602,0.01779,0.95262
0.0089059,0.97581,0.017812,0.95255
0.008917,0.9756,0.017834,0.95249
0.008928,0.9754,0.017856,0.95243
0.008939,0.97519,0.017878,0.95238
0.00895,0.97498,0.0179,0.95234
0.008961,0.97477,0.017922,0.9523
0.0089721,0.97457,0.017944,0.95228
0.0089831,0.97436,0.017966,0.95226
0.0089941,0.97415,0.017988,0.95224
0.0090051,0.97395,0.01801,0.95224
0.0090162,0.97374,0.018032,0.95224
0.0090272,0.97354,0.018054,0.95225
0.0090382,0.97333,0.018076,0.95227
0.0090492,0.97312,0.018098,0.95229
0.0090602,0.97292,0.01812,0.95232
0.0090713,0.97271,0.018143,0.95236
0.0090823,0.9725,0.018165,0.9524
0.0090933,0.97229,0.018187,0.95245
0.0091043,0.97209,0.018209,0.95251
0.0091154,0.97188,0.018231,0.95258
0.0091264,0.97167,0.018253,0.95265
0.0091374,0.97146,0.018275,0.95273
0.0091484,0.97124,0.018297,0.95282
0.0091594,0.97103,0.018319,0.95292
0.0091705,0.97082,0.018341,0.95302
0.0091815,0.97061,0.018363,0.95312
0.0091925,0.97039,0.018385,0.95324
0.0092035,0.97018,0.018407,0.95336
0.0092146,0.96997,0.018429,0.95349
0.0092256,0.96976,0.018451,0.95362
0.0092366,0.96954,0.018473,0.95376
0.0092476,0.96933,0.018495,0.95391
0.0092586,0.96911,0.018517,0.95406
0.0092697,0.9689,0.018539,0.95421
0.0092807,0.96868,0.018561,0.95438
0.0092917,0.96847,0.018583,0.95454
0.0093027,0.96825,0.018605,0.95472
0.0093138,0.96804,0.018628,0.9549
0.0093248,0.96783,0.01865,0.95508
0.0093358,0.96762,0.018672,0.95527
0.0093468,0.96741,0.018694,0.95546
0.0093578,0.9672,0.018716,0.95567
0.0093689,0.96699,0.018738,0.95587
0.0093799,0.96678,0.01876,0.95608
0.0093909,0.96657,0.018782,0.9563
0.0094019,0.96636,0.018804,0.95652
0.009413,0.96615,0.018826,0.95674
0.009424,0.96594,0.018848,0.95697
0.009435,0.96574,0.01887,0.95721
0.009446,0.96553,0.018892,0.95745
0.009457,0.96533,0.018914,0.9577
0.0094681,0.96513,0.018936,0.95795
0.0094791,0.96492,0.018958,0.95821
0.0094901,0.96472,0.01898,0.95847
0.0095011,0.96452,0.019002,0.95874
0.0095122,0.96431,0.019024,0.95901
0.0095232,0.96411,0.019046,0.95929
0.0095342,0.96391,0.019068,0.95957
0.0095452,0.96371,0.01909,0.95986
0.0095562,0.96351,0.019112,0.96016
0.0095673,0.96331,0.019135,0.96045
0.0095783,0.96311,0.019157,0.96076
0.0095893,0.96291,0.019179,0.96107
0.0096003,0.96271,0.019201,0.96139
0.0096114,0.96251,0.019223,0.96171
0.0096224,0.96231,0.019245,0.96203
0.0096334,0.96211,0.019267,0.96235
0.0096444,0.96191,0.019289,0.96268
0.0096554,0.96172,0.019311,0.96301
0.0096665,0.96152,0.019333,0.96334
0.0096775,0.96132,0.019355,0.96367
0.0096885,0.96113,0.019377,0.96401
0.0096995,0.96093,0.019399,0.96435
0.0097106,0.96074,0.019421,0.9647
0.0097216,0.96055,0.019443,0.96504
0.0097326,0.96036,0.019465,0.96539
0.0097436,0.96017,0.019487,0.96574
0.0097546,0.95999,0.019509,0.9661
0.0097657,0.9598,0.019531,0.96646
0.0097767,0.95962,0.019553,0.96682
0.0097877,0.95944,0.019575,0.96718
0.0097987,0.95926,0.019597,0.96755
0.0098098,0.95908,0.01962,0.96793
0.0098208,0.9589,0.019642,0.9683
0.0098318,0.95873,0.019664,0.96868
0.0098428,0.95856,0.019686,0.96906
0.0098538,0.95838,0.019708,0.96945
0.0098649,0.95821,0.01973,0.96983
0.0098759,0.95805,0.019752,0.97021
0.0098869,0.95788,0.019774,0.97059
0.0098979,0.95771,0.019796,0.97097
0.009909,0.95755,0.019818,0.97135
0.00992,0.95739,0.01984,0.97173
0.009931,0.95723,0.019862,0.97211
0.009942,0.95707,0.019884,0.97249
0.009953,0.95691,0.019906,0.97287
0.0099641,0.95676,0.019928,0.97325
0.0099751,0.9566,0.01995,0.97362
0.0099861,0.95645,0.019972,0.974
0.0099971,0.9563,0.019994,0.97438
0.010008,0.95615,0.020016,0.97476
0.010019,0.956,0.020038,0.97514
0.01003,0.95585,0.02006,0.97552
0.010041,0.9557,0.020082,0.97591
0.010052,0.95556,0.020104,0.97629
0.010063,0.95542,0.020127,0.97668
0.010074,0.95527,0.020149,0.97706
0.010085,0.95514,0.020171,0.97744
0.010096,0.955,0.020193,0.97782
0.010107,0.95487,0.020215,0.97819
0.010118,0.95473,0.020237,0.97856
0.010129,0.9546,0.020259,0.97893
0.01014,0.95448,0.020281,0.97929
0.010151,0.95435,0.020303,0.97964
0.010162,0.95423,0.020325,0.97999
0.010173,0.9541,0.020347,0.98034
0.010185,0.95398,0.020369,0.98069
0.010196,0.95386,0.020391,0.98103
0.010207,0.95375,0.020413,0.98137
0.010218,0.95363,0.020435,0.9817
0.010229,0.95352,0.020457,0.98204
0.01024,0.95341,0.020479,0.98236
0.010251,0.9533,0.020501,0.98269
0.010262,0.95319,0.020523,0.98302
0.010273,0.95308,0.020545,0.98334
0.010284,0.95298,0.020567,0.98365
0.010295,0.95288,0.020589,0.98397
0.010306,0.95278,0.020612,0.98427
0.010317,0.95269,0.020634,0.98458
0.010328,0.9526,0.020656,0.98488
0.010339,0.95251,0.020678,0.98517
0.01035,0.95242,0.0207,0.98545
0.010361,0.95233,0.020722,0.98573
0.010372,0.95225,0.020744,0.986
0.010383,0.95217,0.020766,0.98627
0.010394,0.95209,0.020788,0.98653
0.010405,0.95202,0.02081,0.98678
0.010416,0.95194,0.020832,0.98702
0.010427,0.95187,0.020854,0.98726
0.010438,0.9518,0.020876,0.9875
0.010449,0.95173,0.020898,0.98772
0.01046,0.95167,0.02092,0.98795
0.010471,0.95161,0.020942,0.98816
0.010482,0.95155,0.020964,0.98837
0.010493,0.95149,0.020986,0.98858
0.010504,0.95143,0.021008,0.98878
0.010515,0.95138,0.02103,0.98897
0.010526,0.95133,0.021052,0.98915
0.010537,0.95128,0.021074,0.98933
0.010548,0.95123,0.021096,0.9895
0.010559,0.95119,0.021119,0.98966
0.01057,0.95115,0.021141,0.98981
0.010581,0.95111,0.021163,0.98996
0.010592,0.95107,0.021185,0.99011
0.010603,0.95103,0.021207,0.99024
0.010614,0.951,0.021229,0.99038
0.010625,0.95097,0.021251,0.9905
0.010636,0.95094,0.021273,0.99062
0.010647,0.95092,0.021295,0.99073
0.010658,0.95089,0.021317,0.99083
0.010669,0.95087,0.021339,0.99093
0.010681,0.95085,0.021361,0.99102
0.010692,0.95083,0.021383,0.9911
0.010703,0.95082,0.021405,0.99117
0.010714,0.9508,0.021427,0.99124
0.010725,0.95079,0.021449,0.99131
0.010736,0.95078,0.021471,0.99136
0.010747,0.95078,0.021493,0.99141
0.010758,0.95077,0.021515,0.99145
0.010769,0.95077,0.021537,0.99148
0.01078,0.95077,0.021559,0.99151
0.010791,0.95077,0.021581,0.99153
0.010802,0.95077,0.021604,0.99154
0.010813,0.95078,0.021626,0.99155
0.010824,0.95079,0.021648,0.99154
0.010835,0.9508,0.02167,0.99154
0.010846,0.95081,0.021692,0.99152
0.010857,0.95083,0.021714,0.9915
0.010868,0.95084,0.021736,0.99147
0.010879,0.95086,0.021758,0.99143
0.01089,0.95088,0.02178,0.99139
0.010901,0.95091,0.021802,0.99134
0.010912,0.95093,0.021824,0.99128
0.010923,0.95096,0.021846,0.99122
0.010934,0.95099,0.021868,0.99115
0.010945,0.95102,0.02189,0.99107
0.010956,0.95105,0.021912,0.99099
0.010967,0.95109,0.021934,0.9909
0.010978,0.95113,0.021956,0.9908
0.010989,0.95116,0.021978,0.9907
0.011,0.95121,0.022,0.99059
0.011011,0.95125,0.022022,0.99048
0.011022,0.95129,0.022044,0.99036
0.011033,0.95134,0.022066,0.99024
0.011044,0.95139,0.022088,0.99011
0.011055,0.95144,0.022111,0.98997
0.011066,0.95149,0.022133,0.98982
0.011077,0.95155,0.022155,0.98967
0.011088,0.95161,0.022177,0.98952
0.011099,0.95166,0.022199,0.98936
0.01111,0.95173,0.022221,0.98919
0.011121,0.95179,0.022243,0.98902
0.011132,0.95185,0.022265,0.98884
0.011143,0.95192,0.022287,0.98866
0.011154,0.95199,0.022309,0.98847
0.011165,0.95206,0.022331,0.98827
0.011177,0.95213,0.022353,0.98807
0.011188,0.9522,0.022375,0.98787
0.011199,0.95228,0.022397,0.98766
0.01121,0.95235,0.022419,0.98744
0.011221,0.95243,0.022441,0.98722
0.011232,0.95251,0.022463,0.98699
0.011243,0.95259,0.022485,0.98675
0.011254,0.95268,0.022507,0.98651
0.011265,0.95276,0.022529,0.98627
0.011276,0.95285,0.022551,0.98601
0.011287,0.95294,0.022573,0.98576
0.011298,0.95303,0.022596,0.98549
0.011309,0.95312,0.022618,0.98523
0.01132,0.95321,0.02264,0.98495
0.011331,0.95331,0.022662,0.98467
0.011342,0.95341,0.022684,0.98439
0.011353,0.9535,0.022706,0.9841
0.011364,0.9536,0.022728,0.98381
0.011375,0.9537,0.02275,0.98351
0.011386,0.95381,0.022772,0.98321
0.011397,0.95391,0.022794,0.98291
0.011408,0.95401,0.022816,0.98261
0.011419,0.95412,0.022838,0.9823
0.01143,0.95423,0.02286,0.98199
0.011441,0.95433,0.022882,0.98168
0.011452,0.95444,0.022904,0.98136
0.011463,0.95455,0.022926,0.98104
0.011474,0.95466,0.022948,0.98072
0.011485,0.95478,0.02297,0.98039
0.011496,0.95489,0.022992,0.98006
0.011507,0.95501,0.023014,0.97972
0.011518,0.95512,0.023036,0.97938
0.011529,0.95524,0.023058,0.97904
0.01154,0.95536,0.02308,0.9787
0.011551,0.95548,0.023103,0.97835
0.011562,0.9556,0.023125,0.978
0.011573,0.95572,0.023147,0.97764
0.011584,0.95584,0.023169,0.97728
0.011595,0.95597,0.023191,0.97692
0.011606,0.95609,0.023213,0.97655
0.011617,0.95622,0.023235,0.97618
0.011628,0.95635,0.023257,0.97581
0.011639,0.95648,0.023279,0.97545
0.01165,0.9566,0.023301,0.97508
0.011661,0.95674,0.023323,0.97471
0.011673,0.95687,0.023345,0.97434
0.011684,0.957,0.023367,0.97398
0.011695,0.95714,0.023389,0.97362
0.011706,0.95727,0.023411,0.97326
0.011717,0.95741,0.023433,0.97289
0.011728,0.95755,0.023455,0.97252
0.011739,0.95768,0.023477,0.97216
0.01175,0.95782,0.023499,0.97179
0.011761,0.95797,0.023521,0.97142
0.011772,0.95811,0.023543,0.97105
0.011783,0.95825,0.023565,0.97067
0.011794,0.9584,0.023588,0.9703
0.011805,0.95855,0.02361,0.96993
0.011816,0.95869,0.023632,0.96956
0.011827,0.95884,0.023654,0.96919
0.011838,0.95899,0.023676,0.96882
0.011849,0.95914,0.023698,0.96845
0.01186,0.95929,0.02372,0.96808
0.011871,0.95945,0.023742,0.96772
0.011882,0.9596,0.023764,0.96736
0.011893,0.95976,0.023786,0.967
0.011904,0.95992,0.023808,0.96665
0.011915,0.96008,0.02383,0.9663
0.011926,0.96024,0.023852,0.96595
0.011937,0.9604,0.023874,0.96561
0.011948,0.96056,0.023896,0.96527
0.011959,0.96073,0.023918,0.96493
0.01197,0.96089,0.02394,0.96459
0.011981,0.96106,0.023962,0.96426
0.011992,0.96123,0.023984,0.96393
0.012003,0.9614,0.024006,0.9636
0.012014,0.96157,0.024028,0.96328
0.012025,0.96174,0.02405,0.96296
0.012036,0.9619,0.024072,0.96264
0.012047,0.96208,0.024095,0.96232
0.012058,0.96225,0.024117,0.96201
0.012069,0.96242,0.024139,0.9617
0.01208,0.96259,0.024161,0.96139
0.012091,0.96277,0.024183,0.96109
0.012102,0.96294,0.024205,0.96079
0.012113,0.96312,0.024227,0.9605
0.012124,0.96329,0.024249,0.96021
0.012135,0.96347,0.024271,0.95993
0.012146,0.96364,0.024293,0.95965
0.012157,0.96382,0.024315,0.95938
0.012169,0.964,0.024337,0.95912
0.01218,0.96417,0.024359,0.95886
0.012191,0.96435,0.024381,0.95861
0.012202,0.96453,0.024403,0.95836
0.012213,0.96471,0.024425,0.95812
0.012224,0.96489,0.024447,0.95788
0.012235,0.96508,0.024469,0.95765
0.012246,0.96526,0.024491,0.95743
0.012257,0.96544,0.024513,0.95721
0.012268,0.96563,0.024535,0.957
0.012279,0.96581,0.024557,0.95679
0.01229,0.966,0.02458,0.95659
0.012301,0.96618,0.024602,0.9564
0.012312,0.96637,0.024624,0.95621
0.012323,0.96656,0.024646,0.95602
0.012334,0.96675,0.024668,0.95584
0.012345,0.96694,0.02469,0.95567
0.012356,0.96713,0.024712,0.9555
0.012367,0.96732,0.024734,0.95534
0.012378,0.96752,0.024756,0.95519
0.012389,0.96771,0.024778,0.95504
0.0124,0.96791,0.0248,0.9549
0.012411,0.96811,0.024822,0.95477
0.012422,0.9683,0.024844,0.95464
0.012433,0.9685,0.024866,0.95452
0.012444,0.9687,0.024888,0.95441
0.012455,0.9689,0.02491,0.95429
0.012466,0.96911,0.024932,0.95419
0.012477,0.96931,0.024954,0.95409
0.012488,0.96951,0.024976,0.954
0.012499,0.96971,0.024998,0.95392
0.01251,0.96991,0.02502,0.95384
0.012521,0.97011,0.025042,0.95377
0.012532,0.97031,0.025064,0.95371
0.012543,0.97051,0.025087,0.95365
0.012554,0.97071,0.025109,0.9536
0.012565,0.97091,0.025131,0.95356
0.012576,0.97111,0.025153,0.95352
0.012587,0.97131,0.025175,0.95349
0.012598,0.97151,0.025197,0.95347
0.012609,0.97171,0.025219,0.95345
0.01262,0.97192,0.025241,0.95344
0.012631,0.97212,0.025263,0.95344
0.012642,0.97232,0.025285,0.95344
0.012653,0.97252,0.025307,0.95345
0.012665,0.97272,0.025329,0.95346
0.012676,0.97292,0.025351,0.95349
0.012687,0.97312,0.025373,0.95352
0.012698,0.97333,0.025395,0.95355
0.012709,0.97353,0.025417,0.95359
0.01272,0.97373,0.025439,0.95364
0.012731,0.97393,0.025461,0.9537
0.012742,0.97413,0.025483,0.95376
0.012753,0.97434,0.025505,0.95383
0.012764,0.97454,0.025527,0.9539
0.012775,0.97474,0.025549,0.95398
0.012786,0.97495,0.025572,0.95407
0.012797,0.97515,0.025594,0.95416
0.012808,0.97536,0.025616,0.95426
0.012819,0.97557,0.025638,0.95437
0.01283,0.97577,0.02566,0.95448
0.012841,0.97598,0.025682,0.9546
0.012852,0.97619,0.025704,0.95472
0.012863,0.9764,0.025726,0.95485
0.012874,0.97661,0.025748,0.95499
0.012885,0.97682,0.02577,0.95513
0.012896,0.97703,0.025792,0.95527
0.012907,0.97724,0.025814,0.95542
0.012918,0.97745,0.025836,0.95558
0.012929,0.97766,0.025858,0.95574
0.01294,0.97787,0.02588,0.95591
0.012951,0.97807,0.025902,0.95609
0.012962,0.97828,0.025924,0.95627
0.012973,0.97848,0.025946,0.95645
0.012984,0.97868,0.025968,0.95664
0.012995,0.97888,0.02599,0.95684
0.013006,0.97909,0.026012,0.95703
0.013017,0.97929,0.026034,0.95724
0.013028,0.97949,0.026056,0.95745
0.013039,0.97968,0.026079,0.95767
0.01305,0.97988,0.026101,0.95789
0.013061,0.98008,0.026123,0.95811
0.013072,0.98028,0.026145,0.95835
0.013083,0.98047,0.026167,0.95858
0.013094,0.98067,0.026189,0.95883
0.013105,0.98087,0.026211,0.95908
0.013116,0.98106,0.026233,0.95933
0.013127,0.98126,0.026255,0.95959
0.013138,0.98145,0.026277,0.95985
0.013149,0.98164,0.026299,0.96012
0.013161,0.98183,0.026321,0.96039
0.013172,0.98203,0.026343,0.96067
0.013183,0.98222,0.026365,0.96096
0.013194,0.98241,0.026387,0.96125
0.013205,0.9826,0.026409,0.96154
0.013216,0.98279,0.026431,0.96184
0.013227,0.98298,0.026453,0.96214
0.013238,0.98316,0.026475,0.96244
0.013249,0.98335,0.026497,0.96275
0.01326,0.98354,0.026519,0.96305
0.013271,0.98373,0.026541,0.96336
0.013282,0.98391,0.026563,0.96367
0.013293,0.9841,0.026586,0.96399
0.013304,0.98428,0.026608,0.96431
0.013315,0.98447,0.02663,0.96463
0.013326,0.98465,0.026652,0.96495
0.013337,0.98483,0.026674,0.96527
0.013348,0.985,0.026696,0.9656
0.013359,0.98518,0.026718,0.96593
0.01337,0.98535,0.02674,0.96626
0.013381,0.98553,0.026762,0.9666
0.013392,0.9857,0.026784,0.96693
0.013403,0.98587,0.026806,0.96728
0.013414,0.98604,0.026828,0.96762
0.013425,0.9862,0.02685,0.96797
0.013436,0.98637,0.026872,0.96832
0.013447,0.98653,0.026894,0.96867
0.013458,0.98669,0.026916,0.96903
0.013469,0.98685,0.026938,0.96938
0.01348,0.98701,0.02696,0.96974
0.013491,0.98717,0.026982,0.97009
0.013502,0.98732,0.027004,0.97044
0.013513,0.98748,0.027026,0.9708
0.013524,0.98763,0.027048,0.97115
0.013535,0.98778,0.027071,0.9715
0.013546,0.98793,0.027093,0.97185
0.013557,0.98807,0.027115,0.9722
0.013568,0.98822,0.027137,0.97255
0.013579,0.98836,0.027159,0.9729
0.01359,0.98851,0.027181,0.97325
0.013601,0.98865,0.027203,0.97359
0.013612,0.98879,0.027225,0.97393
0.013623,0.98893,0.027247,0.97428
0.013634,0.98906,0.027269,0.97462
0.013645,0.9892,0.027291,0.97497
0.013657,0.98933,0.027313,0.97532
0.013668,0.98946,0.027335,0.97566
0.013679,0.98959,0.027357,0.97601
0.01369,0.98972,0.027379,0.97635
0.013701,0.98984,0.027401,0.9767
0.013712,0.98997,0.027423,0.97705
0.013723,0.99009,0.027445,0.97739
0.013734,0.99021,0.027467,0.97773
0.013745,0.99033,0.027489,0.97806
0.013756,0.99044,0.027511,0.97839
0.013767,0.99056,0.027533,0.97871
0.013778,0.99067,0.027555,0.97903
0.013789,0.99079,0.027578,0.97935
0.0138,0.9909,0.0276,0.97966
0.013811,0.99101,0.027622,0.97997
0.013822,0.99111,0.027644,0.98027
0.013833,0.99122,0.027666,0.98057
0.013844,0.99132,0.027688,0.98087
0.013855,0.99142,0.02771,0.98117
0.013866,0.99152,0.027732,0.98146
0.013877,0.99162,0.027754,0.98175
0.013888,0.99172,0.027776,0.98203
0.013899,0.99181,0.027798,0.98231
0.01391,0.9919,0.02782,0.98259
0.013921,0.99199,0.027842,0.98287
0.013932,0.99208,0.027864,0.98314
0.013943,0.99217,0.027886,0.98341
0.013954,0.99226,0.027908,0.98367
0.013965,0.99234,0.02793,0.98393
0.013976,0.99242,0.027952,0.98418
0.013987,0.9925,0.027974,0.98443
0.013998,0.99257,0.027996,0.98467
0.014009,0.99265,0.028018,0.98491
0.01402,0.99272,0.02804,0.98514
0.014031,0.99279,0.028063,0.98537
0.014042,0.99286,0.028085,0.98559
0.014053,0.99292,0.028107,0.9858
0.014064,0.99298,0.028129,0.98601
0.014075,0.99304,0.028151,0.98622
0.014086,0.9931,0.028173,0.98642
0.014097,0.99316,0.028195,0.98661
0.014108,0.99321,0.028217,0.98679
0.014119,0.99326,0.028239,0.98698
0.01413,0.99331,0.028261,0.98715
0.014141,0.99336,0.028283,0.98732
0.014153,0.99341,0.028305,0.98748
0.014164,0.99345,0.028327,0.98764
0.014175,0.99349,0.028349,0.98779
0.014186,0.99353,0.028371,0.98794
0.014197,0.99357,0.028393,0.98808
0.014208,0.99361,0.028415,0.98821
0.014219,0.99364,0.028437,0.98834
0.01423,0.99367,0.028459,0.98846
0.014241,0.9937,0.028481,0.98857
0.014252,0.99373,0.028503,0.98868
0.014263,0.99375,0.028525,0.98878
0.014274,0.99377,0.028547,0.98888
0.014285,0.99379,0.02857,0.98897
0.014296,0.99381,0.028592,0.98905
0.014307,0.99383,0.028614,0.98913
0.014318,0.99384,0.028636,0.9892
0.014329,0.99386,0.028658,0.98926
0.01434,0.99387,0.02868,0.98932
0.014351,0.99388,0.028702,0.98937
0.014362,0.99388,0.028724,0.98942
0.014373,0.99389,0.028746,0.98946
0.014384,0.99389,0.028768,0.98949
0.014395,0.99389,0.02879,0.98952
0.014406,0.99389,0.028812,0.98954
0.014417,0.99388,0.028834,0.98955
0.014428,0.99388,0.028856,0.98956
0.014439,0.99387,0.028878,0.98956
0.01445,0.99386,0.0289,0.98956
0.014461,0.99385,0.028922,0.98955
0.014472,0.99383,0.028944,0.98953
0.014483,0.99382,0.028966,0.98951
0.014494,0.9938,0.028988,0.98948
0.014505,0.99378,0.02901,0.98944
0.014516,0.99376,0.029032,0.9894
0.014527,0.99374,0.029055,0.98935
0.014538,0.99371,0.029077,0.9893
0.014549,0.99369,0.029099,0.98924
0.01456,0.99366,0.029121,0.98917
0.014571,0.99363,0.029143,0.9891
0.014582,0.99359,0.029165,0.98902
0.014593,0.99356,0.029187,0.98894
0.014604,0.99352,0.029209,0.98884
0.014615,0.99349,0.029231,0.98874
0.014626,0.99345,0.029253,0.98864
0.014637,0.99341,0.029275,0.98853
0.014649,0.99336,0.029297,0.98842
0.01466,0.99332,0.029319,0.98829
0.014671,0.99327,0.029341,0.98817
0.014682,0.99322,0.029363,0.98804
0.014693,0.99317,0.029385,0.9879
0.014704,0.99312,0.029407,0.98776
0.014715,0.99307,0.029429,0.98761
0.014726,0.99301,0.029451,0.98745
0.014737,0.99296,0.029473,0.98729
0.014748,0.9929,0.029495,0.98712
0.014759,0.99284,0.029517,0.98695
0.01477,0.99277,0.029539,0.98677
0.014781,0.99271,0.029562,0.98658
0.014792,0.99264,0.029584,0.98639
0.014803,0.99258,0.029606,0.9862
0.014814,0.99251,0.029628,0.986
0.014825,0.99244,0.02965,0.98579
0.014836,0.99236,0.029672,0.98558
0.014847,0.99229,0.029694,0.98536
0.014858,0.99221,0.029716,0.98514
0.014869,0.99214,0.029738,0.98491
0.01488,0.99206,0.02976,0.98467
0.014891,0.99198,0.029782,0.98443
0.014902,0.9919,0.029804,0.98419
0.014913,0.99181,0.029826,0.98394
0.014924,0.99173,0.029848,0.98368
0.014935,0.99164,0.02987,0.98342
0.014946,0.99156,0.029892,0.98316
0.014957,0.99147,0.029914,0.9829
0.014968,0.99138,0.029936,0.98263
0.014979,0.99129,0.029958,0.98237
0.01499,0.99119,0.02998,0.98209
0.015001,0.9911,0.030002,0.98182
0.015012,0.991,0.030024,0.98154
0.015023,0.99091,0.030047,0.98126
0.015034,0.99081,0.030069,0.98097
0.015045,0.99071,0.030091,0.98068
0.015056,0.99061,0.030113,0.98038
0.015067,0.9905,0.030135,0.98008
0.015078,0.9904,0.030157,0.97978
0.015089,0.99029,0.030179,0.97948
0.0151,0.99019,0.030201,0.97917
0.015111,0.99008,0.030223,0.97886
0.015122,0.98997,0.030245,0.97855
0.015133,0.98986,0.030267,0.97823
0.015145,0.98975,0.030289,0.97791
0.015156,0.98963,0.030311,0.97759
0.015167,0.98952,0.030333,0.97726
0.015178,0.9894,0.030355,0.97693
0.015189,0.98928,0.030377,0.97659
0.0152,0.98917,0.030399,0.97625
0.015211,0.98905,0.030421,0.97592
0.015222,0.98892,0.030443,0.97558
0.015233,0.9888,0.030465,0.97525
0.015244,0.98868,0.030487,0.97491
0.015255,0.98856,0.030509,0.97457
0.015266,0.98843,0.030531,0.97424
0.015277,0.9883,0.030554,0.97391
0.015288,0.98817,0.030576,0.97358
0.015299,0.98804,0.030598,0.97324
0.01531,0.98791,0.03062,0.97291
0.015321,0.98778,0.030642,0.97257
0.015332,0.98765,0.030664,0.97223
0.015343,0.98751,0.030686,0.9719
0.015354,0.98738,0.030708,0.97156
0.015365,0.98724,0.03073,0.97122
0.015376,0.9871,0.030752,0.97087
0.015387,0.98696,0.030774,0.97053
0.015398,0.98682,0.030796,0.97019
0.015409,0.98668,0.030818,0.96985
0.01542,0.98653,0.03084,0.96951
0.015431,0.98639,0.030862,0.96917
0.015442,0.98624,0.030884,0.96883
0.015453,0.98609,0.030906,0.96849
0.015464,0.98595,0.030928,0.96816
0.015475,0.9858,0.03095,0.96783
0.015486,0.98565,0.030972,0.9675
0.015497,0.98549,0.030994,0.96717
0.015508,0.98534,0.031016,0.96684
0.015519,0.98518,0.031039,0.96652
0.01553,0.98503,0.031061,0.96621
0.015541,0.98487,0.031083,0.96589
0.015552,0.98471,0.031105,0.96558
0.015563,0.98455,0.031127,0.96527
0.015574,0.98438,0.031149,0.96497
0.015585,0.98422,0.031171,0.96466
0.015596,0.98406,0.031193,0.96436
0.015607,0.98389,0.031215,0.96406
0.015618,0.98373,0.031237,0.96377
0.015629,0.98356,0.031259,0.96347
0.01564,0.98339,0.031281,0.96318
0.015652,0.98323,0.031303,0.96289
0.015663,0.98306,0.031325,0.96261
0.015674,0.98289,0.031347,0.96233
0.015685,0.98272,0.031369,0.96205
0.015696,0.98255,0.031391,0.96177
0.015707,0.98238,0.031413,0.9615
0.015718,0.98221,0.031435,0.96123
0.015729,0.98204,0.031457,0.96096
0.01574,0.98186,0.031479,0.9607
0.015751,0.98169,0.031501,0.96044
0.015762,0.98152,0.031523,0.96019
0.015773,0.98135,0.031546,0.95994
0.015784,0.98118,0.031568,0.9597
0.015795,0.981,0.03159,0.95947
0.015806,0.98083,0.031612,0.95924
0.015817,0.98065,0.031634,0.95901
0.015828,0.98047,0.031656,0.95879
0.015839,0.98029,0.031678,0.95857
0.01585,0.98011,0.0317,0.95836
0.015861,0.97993,0.031722,0.95816
0.015872,0.97975,0.031744,0.95796
0.015883,0.97956,0.031766,0.95776
0.015894,0.97938,0.031788,0.95757
0.015905,0.9792,0.03181,0.95739
0.015916,0.97901,0.031832,0.95721
0.015927,0.97883,0.031854,0.95704
0.015938,0.97864,0.031876,0.95687
0.015949,0.97845,0.031898,0.95671
0.01596,0.97826,0.03192,0.95655
0.015971,0.97807,0.031942,0.9564
0.015982,0.97788,0.031964,0.95625
0.015993,0.97769,0.031986,0.95611
0.016004,0.9775,0.032008,0.95598
0.016015,0.9773,0.032031,0.95585
0.016026,0.97711,0.032053,0.95572
0.016037,0.97691,0.032075,0.9556
0.016048,0.97671,0.032097,0.95549
0.016059,0.97651,0.032119,0.95538
0.01607,0.97631,0.032141,0.95528
0.016081,0.97612,0.032163,0.95519
0.016092,0.97592,0.032185,0.9551
0.016103,0.97572,0.032207,0.95502
0.016114,0.97552,0.032229,0.95494
0.016125,0.97532,0.032251,0.95487
0.016136,0.97512,0.032273,0.9548
0.016148,0.97493,0.032295,0.95474
0.016159,0.97473,0.032317,0.95469
0.01617,0.97453,0.032339,0.95464
0.016181,0.97433,0.032361,0.9546
0.016192,0.97413,0.032383,0.95457
0.016203,0.97394,0.032405,0.95454
0.016214,0.97374,0.032427,0.95451
0.016225,0.97355,0.032449,0.9545
0.016236,0.97335,0.032471,0.95449
0.016247,0.97315,0.032493,0.95448
0.016258,0.97296,0.032515,0.95448
0.016269,0.97276,0.032538,0.95449
0.01628,0.97256,0.03256,0.9545
0.016291,0.97236,0.032582,0.95452
0.016302,0.97216,0.032604,0.95455
0.016313,0.97197,0.032626,0.95458
0.016324,0.97177,0.032648,0.95462
0.016335,0.97157,0.03267,0.95467
0.016346,0.97137,0.032692,0.95472
0.016357,0.97116,0.032714,0.95478
0.016368,0.97096,0.032736,0.95484
0.016379,0.97076,0.032758,0.95491
0.01639,0.97056,0.03278,0.95499
0.016401,0.97036,0.032802,0.95507
0.016412,0.97016,0.032824,0.95515
0.016423,0.96996,0.032846,0.95525
0.016434,0.96976,0.032868,0.95534
0.016445,0.96956,0.03289,0.95545
0.016456,0.96935,0.032912,0.95556
0.016467,0.96915,0.032934,0.95567
0.016478,0.96895,0.032956,0.95579
0.016489,0.96875,0.032978,0.95592
0.0165,0.96854,0.033,0.95605
0.016511,0.96834,0.033023,0.95619
0.016522,0.96814,0.033045,0.95633
0.016533,0.96795,0.033067,0.95647
0.016544,0.96775,0.033089,0.95663
0.016555,0.96755,0.033111,0.95679
0.016566,0.96735,0.033133,0.95695
0.016577,0.96716,0.033155,0.95711
0.016588,0.96696,0.033177,0.95729
0.016599,0.96677,0.033199,0.95747
0.01661,0.96657,0.033221,0.95765
0.016621,0.96638,0.033243,0.95784
0.016632,0.96619,0.033265,0.95804
0.016644,0.966,0.033287,0.95824
0.016655,0.96581,0.033309,0.95844
0.016666,0.96562,0.033331,0.95865
0.016677,0.96543,0.033353,0.95887
0.016688,0.96524,0.033375,0.95909
0.016699,0.96506,0.033397,0.95931
0.01671,0.96487,0.033419,0.95954
0.016721,0.96468,0.033441,0.95978
0.016732,0.9645,0.033463,0.96002
0.016743,0.96431,0.033485,0.96026
0.016754,0.96413,0.033507,0.96051
0.016765,0.96395,0.03353,0.96077
0.016776,0.96376,0.033552,0.96103
0.016787,0.96358,0.033574,0.96129
0.016798,0.9634,0.033596,0.96156
0.016809,0.96322,0.033618,0.96183
0.01682,0.96304,0.03364,0.9621
0.016831,0.96286,0.033662,0.96238
0.016842,0.96268,0.033684,0.96266
0.016853,0.9625,0.033706,0.96294
0.016864,0.96232,0.033728,0.96322
0.016875,0.96214,0.03375,0.9635
0.016886,0.96196,0.033772,0.96379
0.016897,0.96179,0.033794,0.96408
0.016908,0.96161,0.033816,0.96437
0.016919,0.96144,0.033838,0.96466
0.01693,0.96127,0.03386,0.96496
0.016941,0.96109,0.033882,0.96526
0.016952,0.96092,0.033904,0.96556
0.016963,0.96075,0.033926,0.96586
0.016974,0.96058,0.033948,0.96617
0.016985,0.96042,0.03397,0.96648
0.016996,0.96025,0.033992,0.96679
0.017007,0.96009,0.034015,0.9671
0.017018,0.95992,0.034037,0.96742
0.017029,0.95977,0.034059,0.96774
0.01704,0.95961,0.034081,0.96806
0.017051,0.95945,0.034103,0.96838
0.017062,0.95929,0.034125,0.96871
0.017073,0.95914,0.034147,0.96904
0.017084,0.95899,0.034169,0.96936
0.017095,0.95884,0.034191,0.96969
0.017106,0.95869,0.034213,0.97002
0.017117,0.95854,0.034235,0.97034
0.017128,0.95839,0.034257,0.97066
0.01714,0.95825,0.034279,0.97099
0.017151,0.95811,0.034301,0.97131
0.017162,0.95797,0.034323,0.97163
0.017173,0.95783,0.034345,0.97195
0.017184,0.95769,0.034367,0.97227
0.017195,0.95755,0.034389,0.97259
0.017206,0.95742,0.034411,0.9729
0.017217,0.95729,0.034433,0.97322
0.017228,0.95716,0.034455,0.97353
0.017239,0.95702,0.034477,0.97384
0.01725,0.9569,0.034499,0.97416
0.017261,0.95677,0.034522,0.97447
0.017272,0.95664,0.034544,0.97478
0.017283,0.95652,0.034566,0.97509
0.017294,0.9564,0.034588,0.97541
0.017305,0.95627,0.03461,0.97572
0.017316,0.95616,0.034632,0.97603
0.017327,0.95604,0.034654,0.97634
0.017338,0.95592,0.034676,0.97665
0.017349,0.95581,0.034698,0.97696
0.01736,0.95569,0.03472,0.97727
0.017371,0.95558,0.034742,0.97757
0.017382,0.95547,0.034764,0.97786
0.017393,0.95536,0.034786,0.97816
0.017404,0.95526,0.034808,0.97845
0.017415,0.95515,0.03483,0.97873
0.017426,0.95505,0.034852,0.97902
0.017437,0.95495,0.034874,0.97929
0.017448,0.95485,0.034896,0.97957
0.017459,0.95475,0.034918,0.97984
0.01747,0.95466,0.03494,0.9801
0.017481,0.95457,0.034962,0.98037
0.017492,0.95448,0.034984,0.98063
0.017503,0.95438,0.035007,0.98089
0.017514,0.9543,0,0
0.017525,0.95421,0,0
0.017536,0.95412,0,0
0.017547,0.95404,0,0
0.017558,0.95396,0,0
0.017569,0.95388,0,0
0.01758,0.9538,0,0
0.017591,0.95372,0,0
0.017602,0.95365,0,0
0.017613,0.95358,0,0
0.017624,0.95351,0,0
0.017636,0.95344,0,0
0.017647,0.95337,0,0
0.017658,0.9533,0,0
0.017669,0.95324,0,0
0.01768,0.95318,0,0
0.017691,0.95312,0,0
0.017702,0.95306,0,0
0.017713,0.953,0,0
0.017724,0.95295,0,0
0.017735,0.9529,0,0
0.017746,0.95285,0,0
0.017757,0.9528,0,0
0.017768,0.95275,0,0
0.017779,0.95271,0,0
0.01779,0.95267,0,0
0.017801,0.95263,0,0
0.017812,0.95259,0,0
0.017823,0.95256,0,0
0.017834,0.95252,0,0
0.017845,0.95249,0,0
0.017856,0.95246,0,0
0.017867,0.95243,0,0
0.017878,0.9524,0,0
0.017889,0.95238,0,0
0.0179,0.95235,0,0
0.017911,0.95233,0,0
0.017922,0.95231,0,0
0.017933,0.95229,0,0
0.017944,0.95228,0,0
0.017955,0.95226,0,0
0.017966,0.95225,0,0
0.017977,0.95224,0,0
0.017988,0.95223,0,0
0.017999,0.95222,0,0
0.01801,0.95222,0,0
0.018021,0.95222,0,0
0.018032,0.95221,0,0
0.018043,0.95221,0,0
0.018054,0.95222,0,0
0.018065,0.95222,0,0
0.018076,0.95223,0,0
0.018087,0.95223,0,0
0.018098,0.95224,0,0
0.018109,0.95225,0,0
0.01812,0.95227,0,0
0.018132,0.95228,0,0
0.018143,0.9523,0,0
0.018154,0.95231,0,0
0.018165,0.95233,0,0
0.018176,0.95236,0,0
0.018187,0.95238,0,0
0.018198,0.95241,0,0
0.018209,0.95243,0,0
0.01822,0.95246,0,0
0.018231,0.95249,0,0
0.018242,0.95252,0,0
0.018253,0.95256,0,0
0.018264,0.9526,0,0
0.018275,0.95263,0,0
0.018286,0.95267,0,0
0.018297,0.95271,0,0
0.018308,0.95276,0,0
0.018319,0.9528,0,0
0.01833,0.95285,0,0
0.018341,0.9529,0,0
0.018352,0.95295,0,0
0.018363,0.953,0,0
0.018374,0.95305,0,0
0.018385,0.95311,0,0
0.018396,0.95316,0,0
0.018407,0.95322,0,0
0.018418,0.95328,0,0
0.018429,0.95334,0,0
0.01844,0.95341,0,0
0.018451,0.95347,0,0
0.018462,0.95354,0,0
0.018473,0.9536,0,0
0.018484,0.95367,0,0
0.018495,0.95374,0,0
0.018506,0.95382,0,0
0.018517,0.95389,0,0
0.018528,0.95396,0,0
0.018539,0.95404,0,0
0.01855,0.95412,0,0
0.018561,0.9542,0,0
0.018572,0.95428,0,0
0.018583,0.95436,0,0
0.018594,0.95444,0,0
0.018605,0.95453,0,0
0.018616,0.95462,0,0
0.018628,0.9547,0,0
0.018639,0.95479,0,0
0.01865,0.95488,0,0
0.018661,0.95497,0,0
0.018672,0.95507,0,0
0.018683,0.95516,0,0
0.018694,0.95526,0,0
0.018705,0.95535,0,0
0.018716,0.95545,0,0
0.018727,0.95555,0,0
0.018738,0.95565,0,0
0.018749,0.95575,0,0
0.01876,0.95586,0,0
0.018771,0.95596,0,0
0.018782,0.95607,0,0
0.018793,0.95618,0,0
0.018804,0.95629,0,0
0.018815,0.9564,0,0
0.018826,0.95651,0,0
0.018837,0.95662,0,0
0.018848,0.95673,0,0
0.018859,0.95685,0,0
0.01887,0.95696,0,0
0.018881,0.95708,0,0
0.018892,0.9572,0,0
0.018903,0.95732,0,0
0.018914,0.95744,0,0
0.018925,0.95756,0,0
0.018936,0.95769,0,0
0.018947,0.95781,0,0
0.018958,0.95794,0,0
0.018969,0.95807,0,0
0.01898,0.9582,0,0
0.018991,0.95833,0,0
0.019002,0.95846,0,0
0.019013,0.95859,0,0
0.019024,0.95873,0,0
0.019035,0.95886,0,0
0.019046,0.959,0,0
0.019057,0.95914,0,0
0.019068,0.95928,0,0
0.019079,0.95942,0,0
0.01909,0.95957,0,0
0.019101,0.95971,0,0
0.019112,0.95986,0,0
0.019124,0.96,0,0
0.019135,0.96015,0,0
0.019146,0.9603,0,0
0.019157,0.96045,0,0
0.019168,0.9606,0,0
0.019179,0.96076,0,0
0.01919,0.96091,0,0
0.019201,0.96107,0,0
0.019212,0.96123,0,0
0.019223,0.96138,0,0
0.019234,0.96154,0,0
0.019245,0.9617,0,0
0.019256,0.96186,0,0
0.019267,0.96202,0,0
0.019278,0.96219,0,0
0.019289,0.96235,0,0
0.0193,0.96251,0,0
0.019311,0.96268,0,0
0.019322,0.96284,0,0
0.019333,0.96301,0,0
0.019344,0.96317,0,0
0.019355,0.96334,0,0
0.019366,0.96351,0,0
0.019377,0.96367,0,0
0.019388,0.96384,0,0
0.019399,0.96401,0,0
0.01941,0.96418,0,0
0.019421,0.96435,0,0
0.019432,0.96453,0,0
0.019443,0.9647,0,0
0.019454,0.96487,0,0
0.019465,0.96504,0,0
0.019476,0.96522,0,0
0.019487,0.96539,0,0
0.019498,0.96557,0,0
0.019509,0.96575,0,0
0.01952,0.96592,0,0
0.019531,0.9661,0,0
0.019542,0.96628,0,0
0.019553,0.96646,0,0
0.019564,0.96664,0,0
0.019575,0.96682,0,0
0.019586,0.967,0,0
0.019597,0.96719,0,0
0.019608,0.96737,0,0
0.01962,0.96756,0,0
0.019631,0.96774,0,0
0.019642,0.96793,0,0
0.019653,0.96812,0,0
0.019664,0.96831,0,0
0.019675,0.9685,0,0
0.019686,0.96869,0,0
0.019697,0.96888,0,0
0.019708,0.96907,0,0
0.019719,0.96926,0,0
0.01973,0.96945,0,0
0.019741,0.96964,0,0
0.019752,0.96983,0,0
0.019763,0.97002,0,0
0.019774,0.97022,0,0
0.019785,0.97041,0,0
0.019796,0.9706,0,0
0.019807,0.97079,0,0
0.019818,0.97098,0,0
0.019829,0.97117,0,0
0.01984,0.97136,0,0
0.019851,0.97155,0,0
0.019862,0.97174,0,0
0.019873,0.97193,0,0
0.019884,0.97212,0,0
0.019895,0.97231,0,0
0.019906,0.9725,0,0
0.019917,0.97269,0,0
0.019928,0.97288,0,0
0.019939,0.97307,0,0
0.01995,0.97326,0,0
0.019961,0.97345,0,0
0.019972,0.97363,0,0
0.019983,0.97382,0,0
0.019994,0.97401,0,0
0.020005,0.9742,0,0
0.020016,0.97439,0,0
0.020027,0.97458,0,0
0.020038,0.97477,0,0
0.020049,0.97496,0,0
0.02006,0.97515,0,0
0.020071,0.97534,0,0
0.020082,0.97554,0,0
0.020093,0.97573,0,0
0.020104,0.97592,0,0
0.020116,0.97611,0,0
0.020127,0.9763,0,0
0.020138,0.97649,0,0
0.020149,0.97669,0,0
0.02016,0.97688,0,0
0.020171,0.97708,0,0
0.020182,0.97727,0,0
0.020193,0.97746,0,0
0.020204,0.97765,0,0
0.020215,0.97783,0,0
0.020226,0.97802,0,0
0.020237,0.97821,0,0
0.020248,0.97839,0,0
0.020259,0.97857,0,0
0.02027,0.97876,0,0
0.020281,0.97894,0,0
0.020292,0.97912,0,0
0.020303,0.9793,0,0
0.020314,0.97948,0,0
0.020325,0.97966,0,0
0.020336,0.97983,0,0
0.020347,0.98001,0,0
0.020358,0.98018,0,0
0.020369,0.98036,0,0
0.02038,0.98053,0,0
0.020391,0.9807,0,0
0.020402,0.98088,0,0
0.020413,0.98105,0,0
0.020424,0.98122,0,0
0.020435,0.98139,0,0
0.020446,0.98155,0,0
0.020457,0.98172,0,0
0.020468,0.98189,0,0
0.020479,0.98205,0,0
0.02049,0.98222,0,0
0.020501,0.98238,0,0
0.020512,0.98254,0,0
0.020523,0.98271,0,0
0.020534,0.98287,0,0
0.020545,0.98303,0,0
0.020556,0.98319,0,0
0.020567,0.98335,0,0
0.020578,0.98351,0,0
0.020589,0.98367,0,0
0.0206,0.98383,0,0
0.020612,0.98398,0,0
0.020623,0.98414,0,0
0.020634,0.98429,0,0
0.020645,0.98445,0,0
0.020656,0.9846,0,0
0.020667,0.98475,0,0
0.020678,0.98489,0,0
0.020689,0.98504,0,0
0.0207,0.98519,0,0
0.020711,0.98533,0,0
0.020722,0.98547,0,0
0.020733,0.98561,0,0
0.020744,0.98575,0,0
0.020755,0.98589,0,0
0.020766,0.98602,0,0
0.020777,0.98615,0,0
0.020788,0.98629,0,0
0.020799,0.98642,0,0
0.02081,0.98655,0,0
0.020821,0.98667,0,0
0.020832,0.9868,0,0
0.020843,0.98692,0,0
0.020854,0.98704,0,0
0.020865,0.98716,0,0
0.020876,0.98728,0,0
0.020887,0.9874,0,0
0.020898,0.98752,0,0
0.020909,0.98763,0,0
0.02092,0.98775,0,0
0.020931,0.98786,0,0
0.020942,0.98797,0,0
0.020953,0.98808,0,0
0.020964,0.98818,0,0
0.020975,0.98829,0,0
0.020986,0.9884,0,0
0.020997,0.9885,0,0
0.021008,0.9886,0,0
0.021019,0.9887,0,0
0.02103,0.9888,0,0
0.021041,0.98889,0,0
0.021052,0.98899,0,0
0.021063,0.98908,0,0
0.021074,0.98917,0,0
0.021085,0.98926,0,0
0.021096,0.98935,0,0
0.021108,0.98944,0,0
0.021119,0.98952,0,0
0.02113,0.9896,0,0
0.021141,0.98968,0,0
0.021152,0.98976,0,0
0.021163,0.98984,0,0
0.021174,0.98991,0,0
0.021185,0.98999,0,0
0.021196,0.99006,0,0
0.021207,0.99013,0,0
0.021218,0.9902,0,0
0.021229,0.99027,0,0
0.02124,0.99034,0,0
0.021251,0.9904,0,0
0.021262,0.99047,0,0
0.021273,0.99053,0,0
0.021284,0.99059,0,0
0.021295,0.99064,0,0
0.021306,0.9907,0,0
0.021317,0.99076,0,0
0.021328,0.99081,0,0
0.021339,0.99086,0,0
0.02135,0.99091,0,0
0.021361,0.99096,0,0
0.021372,0.991,0,0
0.021383,0.99104,0,0
0.021394,0.99109,0,0
0.021405,0.99113,0,0
0.021416,0.99117,0,0
0.021427,0.9912,0,0
0.021438,0.99124,0,0
0.021449,0.99127,0,0
0.02146,0.99131,0,0
0.021471,0.99134,0,0
0.021482,0.99137,0,0
0.021493,0.99139,0,0
0.021504,0.99142,0,0
0.021515,0.99144,0,0
0.021526,0.99146,0,0
0.021537,0.99148,0,0
0.021548,0.9915,0,0
0.021559,0.99151,0,0
0.02157,0.99153,0,0
0.021581,0.99154,0,0
0.021592,0.99155,0,0
0.021604,0.99156,0,0
0.021615,0.99157,0,0
0.021626,0.99157,0,0
0.021637,0.99157,0,0
0.021648,0.99158,0,0
0.021659,0.99158,0,0
0.02167,0.99157,0,0
0.021681,0.99157,0,0
0.021692,0.99157,0,0
0.021703,0.99156,0,0
0.021714,0.99155,0,0
0.021725,0.99154,0,0
0.021736,0.99153,0,0
0.021747,0.99151,0,0
0.021758,0.9915,0,0
0.021769,0.99148,0,0
0.02178,0.99146,0,0
0.021791,0.99144,0,0
0.021802,0.99142,0,0
0.021813,0.9914,0,0
0.021824,0.99137,0,0
0.021835,0.99134,0,0
0.021846,0.99131,0,0
0.021857,0.99128,0,0
0.021868,0.99125,0,0
0.021879,0.99122,0,0
0.02189,0.99118,0,0
0.021901,0.99114,0,0
0.021912,0.9911,0,0
0.021923,0.99106,0,0
0.021934,0.99102,0,0
0.021945,0.99098,0,0
0.021956,0.99093,0,0
0.021967,0.99089,0,0
0.021978,0.99084,0,0
0.021989,0.99079,0,0
0.022,0.99074,0,0
0.022011,0.99068,0,0
0.022022,0.99063,0,0
0.022033,0.99057,0,0
0.022044,0.99051,0,0
0.022055,0.99046,0,0
0.022066,0.99039,0,0
0.022077,0.99033,0,0
0.022088,0.99027,0,0
0.0221,0.9902,0,0
0.022111,0.99014,0,0
0.022122,0.99007,0,0
0.022133,0.99,0,0
0.022144,0.98993,0,0
0.022155,0.98986,0,0
0.022166,0.98978,0,0
0.022177,0.98971,0,0
0.022188,0.98963,0,0
0.022199,0.98955,0,0
0.02221,0.98947,0,0
0.022221,0.98939,0,0
0.022232,0.98931,0,0
0.022243,0.98923,0,0
0.022254,0.98914,0,0
0.022265,0.98905,0,0
0.022276,0.98897,0,0
0.022287,0.98888,0,0
0.022298,0.98879,0,0
0.022309,0.98869,0,0
0.02232,0.9886,0,0
0.022331,0.9885,0,0
0.022342,0.98841,0,0
0.022353,0.98831,0,0
0.022364,0.98821,0,0
0.022375,0.98811,0,0
0.022386,0.98801,0,0
0.022397,0.9879,0,0
0.022408,0.9878,0,0
0.022419,0.98769,0,0
0.02243,0.98758,0,0
0.022441,0.98747,0,0
0.022452,0.98737,0,0
0.022463,0.98725,0,0
0.022474,0.98714,0,0
0.022485,0.98702,0,0
0.022496,0.98691,0,0
0.022507,0.98679,0,0
0.022518,0.98667,0,0
0.022529,0.98655,0,0
0.02254,0.98642,0,0
0.022551,0.9863,0,0
0.022562,0.98618,0,0
0.022573,0.98605,0,0
0.022584,0.98592,0,0
0.022596,0.98579,0,0
0.022607,0.98566,0,0
0.022618,0.98553,0,0
0.022629,0.9854,0,0
0.02264,0.98526,0,0
0.022651,0.98513,0,0
0.022662,0.98499,0,0
0.022673,0.98485,0,0
0.022684,0.98471,0,0
0.022695,0.98457,0,0
0.022706,0.98442,0,0
0.022717,0.98428,0,0
0.022728,0.98414,0,0
0.022739,0.98399,0,0
0.02275,0.98384,0,0
0.022761,0.98369,0,0
0.022772,0.98355,0,0
0.022783,0.9834,0,0
0.022794,0.98325,0,0
0.022805,0.9831,0,0
0.022816,0.98294,0,0
0.022827,0.98279,0,0
0.022838,0.98264,0,0
0.022849,0.98249,0,0
0.02286,0.98233,0,0
0.022871,0.98218,0,0
0.022882,0.98202,0,0
0.022893,0.98186,0,0
0.022904,0.98171,0,0
0.022915,0.98155,0,0
0.022926,0.9814,0,0
0.022937,0.98124,0,0
0.022948,0.98108,0,0
0.022959,0.98092,0,0
0.02297,0.98075,0,0
0.022981,0.98059,0,0
0.022992,0.98042,0,0
0.023003,0.98026,0,0
0.023014,0.98009,0,0
0.023025,0.97992,0,0
0.023036,0.97975,0,0
0.023047,0.97959,0,0
0.023058,0.97942,0,0
0.023069,0.97925,0,0
0.02308,0.97907,0,0
0.023092,0.9789,0,0
0.023103,0.97873,0,0
0.023114,0.97856,0,0
0.023125,0.97838,0,0
0.023136,0.97821,0,0
0.023147,0.97803,0,0
0.023158,0.97785,0,0
0.023169,0.97767,0,0
0.02318,0.9775,0,0
0.023191,0.97732,0,0
0.023202,0.97714,0,0
0.023213,0.97695,0,0
0.023224,0.97677,0,0
0.023235,0.97658,0,0
0.023246,0.9764,0,0
0.023257,0.97621,0,0
0.023268,0.97603,0,0
0.023279,0.97584,0,0
0.02329,0.97566,0,0
0.023301,0.97547,0,0
0.023312,0.97529,0,0
0.023323,0.97511,0,0
0.023334,0.97492,0,0
0.023345,0.97474,0,0
0.023356,0.97456,0,0
0.023367,0.97437,0,0
0.023378,0.97419,0,0
0.023389,0.97401,0,0
0.0234,0.97383,0,0
0.023411,0.97365,0,0
0.023422,0.97346,0,0
0.023433,0.97328,0,0
0.023444,0.9731,0,0
0.023455,0.97292,0,0
0.023466,0.97273,0,0
0.023477,0.97255,0,0
0.023488,0.97236,0,0
0.023499,0.97218,0,0
0.02351,0.972,0,0
0.023521,0.97181,0,0
0.023532,0.97163,0,0
0.023543,0.97144,0,0
0.023554,0.97126,0,0
0.023565,0.97107,0,0
0.023576,0.97088,0,0
0.023588,0.9707,0,0
0.023599,0.97051,0,0
0.02361,0.97033,0,0
0.023621,0.97014,0,0
0.023632,0.96996,0,0
0.023643,0.96977,0,0
0.023654,0.96959,0,0
0.023665,0.9694,0,0
0.023676,0.96921,0,0
0.023687,0.96903,0,0
0.023698,0.96884,0,0
0.023709,0.96866,0,0
0.02372,0.96847,0,0
0.023731,0.96829,0,0
0.023742,0.9681,0,0
0.023753,0.96792,0,0
0.023764,0.96774,0,0
0.023775,0.96756,0,0
0.023786,0.96738,0,0
0.023797,0.9672,0,0
0.023808,0.96702,0,0
0.023819,0.96684,0,0
0.02383,0.96667,0,0
0.023841,0.96649,0,0
0.023852,0.96632,0,0
0.023863,0.96614,0,0
0.023874,0.96597,0,0
0.023885,0.9658,0,0
0.023896,0.96563,0,0
0.023907,0.96546,0,0
0.023918,0.96529,0,0
0.023929,0.96512,0,0
0.02394,0.96495,0,0
0.023951,0.96478,0,0
0.023962,0.96461,0,0
0.023973,0.96444,0,0
0.023984,0.96428,0,0
0.023995,0.96411,0,0
0.024006,0.96395,0,0
0.024017,0.96378,0,0
0.024028,0.96362,0,0
0.024039,0.96345,0,0
0.02405,0.96329,0,0
0.024061,0.96313,0,0
0.024072,0.96297,0,0
0.024084,0.96281,0,0
0.024095,0.96265,0,0
0.024106,0.96249,0,0
0.024117,0.96233,0,0
0.024128,0.96217,0,0
0.024139,0.96202,0,0
0.02415,0.96186,0,0
0.024161,0.96171,0,0
0.024172,0.96155,0,0
0.024183,0.9614,0,0
0.024194,0.96125,0,0
0.024205,0.9611,0,0
0.024216,0.96094,0,0
0.024227,0.9608,0,0
0.024238,0.96065,0,0
0.024249,0.9605,0,0
0.02426,0.96036,0,0
0.024271,0.96021,0,0
0.024282,0.96007,0,0
0.024293,0.95993,0,0
0.024304,0.95979,0,0
0.024315,0.95965,0,0
0.024326,0.95952,0,0
0.024337,0.95938,0,0
0.024348,0.95925,0,0
0.024359,0.95912,0,0
0.02437,0.95899,0,0
0.024381,0.95886,0,0
0.024392,0.95873,0,0
0.024403,0.9586,0,0
0.024414,0.95848,0,0
0.024425,0.95836,0,0
0.024436,0.95824,0,0
0.024447,0.95812,0,0
0.024458,0.958,0,0
0.024469,0.95788,0,0
0.02448,0.95776,0,0
0.024491,0.95765,0,0
0.024502,0.95754,0,0
0.024513,0.95743,0,0
0.024524,0.95732,0,0
0.024535,0.95721,0,0
0.024546,0.9571,0,0
0.024557,0.95699,0,0
0.024568,0.95689,0,0
0.02458,0.95678,0,0
0.024591,0.95668,0,0
0.024602,0.95658,0,0
0.024613,0.95648,0,0
0.024624,0.95639,0,0
0.024635,0.95629,0,0
0.024646,0.9562,0,0
0.024657,0.95611,0,0
0.024668,0.95601,0,0
0.024679,0.95592,0,0
0.02469,0.95583,0,0
0.024701,0.95574,0,0
0.024712,0.95566,0,0
0.024723,0.95557,0,0
0.024734,0.95549,0,0
0.024745,0.95541,0,0
0.024756,0.95533,0,0
0.024767,0.95525,0,0
0.024778,0.95518,0,0
0.024789,0.9551,0,0
0.0248,0.95503,0,0
0.024811,0.95496,0,0
0.024822,0.95489,0,0
0.024833,0.95482,0,0
0.024844,0.95475,0,0
0.024855,0.95469,0,0
0.024866,0.95463,0,0
0.024877,0.95456,0,0
0.024888,0.9545,0,0
0.024899,0.95444,0,0
0.02491,0.95439,0,0
0.024921,0.95433,0,0
0.024932,0.95427,0,0
0.024943,0.95422,0,0
0.024954,0.95417,0,0
0.024965,0.95412,0,0
0.024976,0.95407,0,0
0.024987,0.95402,0,0
0.024998,0.95398,0,0
0.025009,0.95394,0,0
0.02502,0.95389,0,0
0.025031,0.95385,0,0
0.025042,0.95382,0,0
0.025053,0.95378,0,0
0.025064,0.95374,0,0
0.025076,0.95371,0,0
0.025087,0.95368,0,0
0.025098,0.95365,0,0
0.025109,0.95362,0,0
0.02512,0.9536,0,0
0.025131,0.95357,0,0
0.025142,0.95355,0,0
0.025153,0.95353,0,0
0.025164,0.95351,0,0
0.025175,0.95349,0,0
0.025186,0.95347,0,0
0.025197,0.95346,0,0
0.025208,0.95344,0,0
0.025219,0.95343,0,0
0.02523,0.95342,0,0
0.025241,0.95342,0,0
0.025252,0.95341,0,0
0.025263,0.95341,0,0
0.025274,0.9534,0,0
0.025285,0.9534,0,0
0.025296,0.9534,0,0
0.025307,0.9534,0,0
0.025318,0.95341,0,0
0.025329,0.95341,0,0
0.02534,0.95342,0,0
0.025351,0.95343,0,0
0.025362,0.95344,0,0
0.025373,0.95345,0,0
0.025384,0.95346,0,0
0.025395,0.95348,0,0
0.025406,0.95349,0,0
0.025417,0.95351,0,0
0.025428,0.95353,0,0
0.025439,0.95355,0,0
0.02545,0.95358,0,0
0.025461,0.9536,0,0
0.025472,0.95363,0,0
0.025483,0.95366,0,0
0.025494,0.95369,0,0
0.025505,0.95372,0,0
0.025516,0.95375,0,0
0.025527,0.95379,0,0
0.025538,0.95382,0,0
0.025549,0.95386,0,0
0.02556,0.9539,0,0
0.025572,0.95394,0,0
0.025583,0.95398,0,0
0.025594,0.95403,0,0
0.025605,0.95407,0,0
0.025616,0.95412,0,0
0.025627,0.95417,0,0
0.025638,0.95422,0,0
0.025649,0.95427,0,0
0.02566,0.95432,0,0
0.025671,0.95438,0,0
0.025682,0.95444,0,0
0.025693,0.95449,0,0
0.025704,0.95455,0,0
0.025715,0.95461,0,0
0.025726,0.95467,0,0
0.025737,0.95474,0,0
0.025748,0.9548,0,0
0.025759,0.95487,0,0
0.02577,0.95494,0,0
0.025781,0.95501,0,0
0.025792,0.95508,0,0
0.025803,0.95515,0,0
0.025814,0.95522,0,0
0.025825,0.9553,0,0
0.025836,0.95537,0,0
0.025847,0.95545,0,0
0.025858,0.95553,0,0
0.025869,0.95561,0,0
0.02588,0.95569,0,0
0.025891,0.95578,0,0
0.025902,0.95586,0,0
0.025913,0.95595,0,0
0.025924,0.95604,0,0
0.025935,0.95612,0,0
0.025946,0.95621,0,0
0.025957,0.95631,0,0
0.025968,0.9564,0,0
0.025979,0.95649,0,0
0.02599,0.95659,0,0
0.026001,0.95668,0,0
0.026012,0.95678,0,0
0.026023,0.95688,0,0
0.026034,0.95698,0,0
0.026045,0.95708,0,0
0.026056,0.95718,0,0
0.026067,0.95729,0,0
0.026079,0.95739,0,0
0.02609,0.9575,0,0
0.026101,0.95761,0,0
0.026112,0.95772,0,0
0.026123,0.95783,0,0
0.026134,0.95794,0,0
0.026145,0.95806,0,0
0.026156,0.95817,0,0
0.026167,0.95829,0,0
0.026178,0.95841,0,0
0.026189,0.95853,0,0
0.0262,0.95865,0,0
0.026211,0.95877,0,0
0.026222,0.95889,0,0
0.026233,0.95902,0,0
0.026244,0.95914,0,0
0.026255,0.95927,0,0
0.026266,0.9594,0,0
0.026277,0.95953,0,0
0.026288,0.95966,0,0
0.026299,0.95979,0,0
0.02631,0.95993,0,0
0.026321,0.96006,0,0
0.026332,0.9602,0,0
0.026343,0.96034,0,0
0.026354,0.96047,0,0
0.026365,0.96061,0,0
0.026376,0.96076,0,0
0.026387,0.9609,0,0
0.026398,0.96104,0,0
0.026409,0.96119,0,0
0.02642,0.96134,0,0
0.026431,0.96148,0,0
0.026442,0.96163,0,0
0.026453,0.96178,0,0
0.026464,0.96193,0,0
0.026475,0.96208,0,0
0.026486,0.96223,0,0
0.026497,0.96238,0,0
0.026508,0.96253,0,0
0.026519,0.96269,0,0
0.02653,0.96284,0,0
0.026541,0.96299,0,0
0.026552,0.96315,0,0
0.026563,0.96331,0,0
0.026575,0.96346,0,0
0.026586,0.96362,0,0
0.026597,0.96377,0,0
0.026608,0.96393,0,0
0.026619,0.96409,0,0
0.02663,0.96425,0,0
0.026641,0.96441,0,0
0.026652,0.96457,0,0
0.026663,0.96473,0,0
0.026674,0.96489,0,0
0.026685,0.96505,0,0
0.026696,0.96522,0,0
0.026707,0.96538,0,0
0.026718,0.96554,0,0
0.026729,0.96571,0,0
0.02674,0.96587,0,0
0.026751,0.96604,0,0
0.026762,0.9662,0,0
0.026773,0.96637,0,0
0.026784,0.96654,0,0
0.026795,0.96671,0,0
0.026806,0.96688,0,0
0.026817,0.96705,0,0
0.026828,0.96722,0,0
0.026839,0.96739,0,0
0.02685,0.96756,0,0
0.026861,0.96774,0,0
0.026872,0.96791,0,0
0.026883,0.96809,0,0
0.026894,0.96826,0,0
0.026905,0.96844,0,0
0.026916,0.96861,0,0
0.026927,0.96879,0,0
0.026938,0.96897,0,0
0.026949,0.96915,0,0
0.02696,0.96933,0,0
0.026971,0.9695,0,0
0.026982,0.96968,0,0
0.026993,0.96986,0,0
0.027004,0.97003,0,0
0.027015,0.97021,0,0
0.027026,0.97039,0,0
0.027037,0.97056,0,0
0.027048,0.97074,0,0
0.027059,0.97092,0,0
0.027071,0.97109,0,0
0.027082,0.97127,0,0
0.027093,0.97144,0,0
0.027104,0.97162,0,0
0.027115,0.97179,0,0
0.027126,0.97197,0,0
0.027137,0.97214,0,0
0.027148,0.97232,0,0
0.027159,0.9725,0,0
0.02717,0.97267,0,0
0.027181,0.97284,0,0
0.027192,0.97302,0,0
0.027203,0.97319,0,0
0.027214,0.97337,0,0
0.027225,0.97354,0,0
0.027236,0.97371,0,0
0.027247,0.97388,0,0
0.027258,0.97406,0,0
0.027269,0.97423,0,0
0.02728,0.9744,0,0
0.027291,0.97457,0,0
0.027302,0.97475,0,0
0.027313,0.97492,0,0
0.027324,0.97509,0,0
0.027335,0.97527,0,0
0.027346,0.97544,0,0
0.027357,0.97561,0,0
0.027368,0.97579,0,0
0.027379,0.97596,0,0
0.02739,0.97613,0,0
0.027401,0.97631,0,0
0.027412,0.97648,0,0
0.027423,0.97665,0,0
0.027434,0.97683,0,0
0.027445,0.977,0,0
0.027456,0.97717,0,0
0.027467,0.97735,0,0
0.027478,0.97752,0,0
0.027489,0.97768,0,0
0.0275,0.97785,0,0
0.027511,0.97802,0,0
0.027522,0.97818,0,0
0.027533,0.97835,0,0
0.027544,0.97851,0,0
0.027555,0.97867,0,0
0.027567,0.97883,0,0
0.027578,0.97899,0,0
0.027589,0.97915,0,0
0.0276,0.97931,0,0
0.027611,0.97947,0,0
0.027622,0.97962,0,0
0.027633,0.97978,0,0
0.027644,0.97993,0,0
0.027655,0.98008,0,0
0.027666,0.98024,0,0
0.027677,0.98039,0,0
0.027688,0.98054,0,0
0.027699,0.98069,0,0
0.02771,0.98084,0,0
0.027721,0.98099,0,0
0.027732,0.98114,0,0
0.027743,0.98128,0,0
0.027754,0.98143,0,0
0.027765,0.98157,0,0
0.027776,0.98172,0,0
0.027787,0.98186,0,0
0.027798,0.982,0,0
0.027809,0.98214,0,0
0.02782,0.98228,0,0
0.027831,0.98242,0,0
0.027842,0.98256,0,0
0.027853,0.9827,0,0
0.027864,0.98284,0,0
0.027875,0.98298,0,0
0.027886,0.98311,0,0
0.027897,0.98325,0,0
0.027908,0.98338,0,0
0.027919,0.98352,0,0
0.02793,0.98365,0,0
0.027941,0.98378,0,0
0.027952,0.98391,0,0
0.027963,0.98403,0,0
0.027974,0.98416,0,0
0.027985,0.98428,0,0
0.027996,0.98441,0,0
0.028007,0.98453,0,0
0.028018,0.98465,0,0
0.028029,0.98478,0,0
0.02804,0.98489,0,0
0.028051,0.98501,0,0
0.028063,0.98513,0,0
0.028074,0.98524,0,0
0.028085,0.98535,0,0
0.028096,0.98547,0,0
0.028107,0.98558,0,0
0.028118,0.98569,0,0
0.028129,0.98579,0,0
0.02814,0.9859,0,0
0.028151,0.986,0,0
0.028162,0.98611,0,0
0.028173,0.98621,0,0
0.028184,0.98631,0,0
0.028195,0.98641,0,0
0.028206,0.98651,0,0
0.028217,0.9866,0,0
0.028228,0.9867,0,0
0.028239,0.98679,0,0
0.02825,0.98688,0,0
0.028261,0.98697,0,0
0.028272,0.98706,0,0
0.028283,0.98715,0,0
0.028294,0.98724,0,0
0.028305,0.98732,0,0
0.028316,0.9874,0,0
0.028327,0.98748,0,0
0.028338,0.98756,0,0
0.028349,0.98764,0,0
0.02836,0.98772,0,0
0.028371,0.9878,0,0
0.028382,0.98787,0,0
0.028393,0.98795,0,0
0.028404,0.98802,0,0
0.028415,0.98809,0,0
0.028426,0.98816,0,0
0.028437,0.98822,0,0
0.028448,0.98829,0,0
0.028459,0.98835,0,0
0.02847,0.98841,0,0
0.028481,0.98847,0,0
0.028492,0.98853,0,0
0.028503,0.98859,0,0
0.028514,0.98864,0,0
0.028525,0.9887,0,0
0.028536,0.98875,0,0
0.028547,0.9888,0,0
0.028559,0.98885,0,0
0.02857,0.9889,0,0
0.028581,0.98894,0,0
0.028592,0.98899,0,0
0.028603,0.98903,0,0
0.028614,0.98907,0,0
0.028625,0.98911,0,0
0.028636,0.98915,0,0
0.028647,0.98919,0,0
0.028658,0.98922,0,0
0.028669,0.98925,0,0
0.02868,0.98929,0,0
0.028691,0.98932,0,0
0.028702,0.98935,0,0
0.028713,0.98937,0,0
0.028724,0.9894,0,0
0.028735,0.98942,0,0
0.028746,0.98945,0,0
0.028757,0.98947,0,0
0.028768,0.98949,0,0
0.028779,0.9895,0,0
0.02879,0.98952,0,0
0.028801,0.98954,0,0
0.028812,0.98955,0,0
0.028823,0.98956,0,0
0.028834,0.98957,0,0
0.028845,0.98958,0,0
0.028856,0.98959,0,0
0.028867,0.9896,0,0
0.028878,0.9896,0,0
0.028889,0.9896,0,0
0.0289,0.9896,0,0
0.028911,0.9896,0,0
0.028922,0.9896,0,0
0.028933,0.9896,0,0
0.028944,0.98959,0,0
0.028955,0.98958,0,0
0.028966,0.98957,0,0
0.028977,0.98956,0,0
0.028988,0.98955,0,0
0.028999,0.98954,0,0
0.02901,0.98952,0,0
0.029021,0.98951,0,0
0.029032,0.98949,0,0
0.029043,0.98947,0,0
0.029055,0.98945,0,0
0.029066,0.98943,0,0
0.029077,0.9894,0,0
0.029088,0.98938,0,0
0.029099,0.98935,0,0
0.02911,0.98932,0,0
0.029121,0.98929,0,0
0.029132,0.98926,0,0
0.029143,0.98922,0,0
0.029154,0.98919,0,0
0.029165,0.98915,0,0
0.029176,0.98911,0,0
0.029187,0.98907,0,0
0.029198,0.98903,0,0
0.029209,0.98899,0,0
0.02922,0.98895,0,0
0.029231,0.9889,0,0
0.029242,0.98885,0,0
0.029253,0.9888,0,0
0.029264,0.98875,0,0
0.029275,0.9887,0,0
0.029286,0.98865,0,0
0.029297,0.98859,0,0
0.029308,0.98853,0,0
0.029319,0.98848,0,0
0.02933,0.98842,0,0
0.029341,0.98836,0,0
0.029352,0.98829,0,0
0.029363,0.98823,0,0
0.029374,0.98817,0,0
0.029385,0.9881,0,0
0.029396,0.98803,0,0
0.029407,0.98796,0,0
0.029418,0.98789,0,0
0.029429,0.98782,0,0
0.02944,0.98775,0,0
0.029451,0.98768,0,0
0.029462,0.9876,0,0
0.029473,0.98752,0,0
0.029484,0.98744,0,0
0.029495,0.98736,0,0
0.029506,0.98728,0,0
0.029517,0.98719,0,0
0.029528,0.98711,0,0
0.029539,0.98702,0,0
0.029551,0.98693,0,0
0.029562,0.98684,0,0
0.029573,0.98675,0,0
0.029584,0.98666,0,0
0.029595,0.98656,0,0
0.029606,0.98647,0,0
0.029617,0.98637,0,0
0.029628,0.98627,0,0
0.029639,0.98617,0,0
0.02965,0.98607,0,0
0.029661,0.98597,0,0
0.029672,0.98587,0,0
0.029683,0.98576,0,0
0.029694,0.98565,0,0
0.029705,0.98555,0,0
0.029716,0.98544,0,0
0.029727,0.98533,0,0
0.029738,0.98522,0,0
0.029749,0.9851,0,0
0.02976,0.98499,0,0
0.029771,0.98487,0,0
0.029782,0.98475,0,0
0.029793,0.98463,0,0
0.029804,0.98451,0,0
0.029815,0.98439,0,0
0.029826,0.98427,0,0
0.029837,0.98414,0,0
0.029848,0.98402,0,0
0.029859,0.98389,0,0
0.02987,0.98377,0,0
0.029881,0.98364,0,0
0.029892,0.98351,0,0
0.029903,0.98338,0,0
0.029914,0.98325,0,0
0.029925,0.98312,0,0
0.029936,0.98299,0,0
0.029947,0.98285,0,0
0.029958,0.98272,0,0
0.029969,0.98258,0,0
0.02998,0.98245,0,0
0.029991,0.98231,0,0
0.030002,0.98218,0,0
0.030013,0.98204,0,0
0.030024,0.9819,0,0
0.030035,0.98176,0,0
0.030047,0.98163,0,0
0.030058,0.98149,0,0
0.030069,0.98135,0,0
0.03008,0.9812,0,0
0.030091,0.98106,0,0
0.030102,0.98091,0,0
0.030113,0.98077,0,0
0.030124,0.98062,0,0
0.030135,0.98047,0,0
0.030146,0.98032,0,0
0.030157,0.98017,0,0
0.030168,0.98002,0,0
0.030179,0.97987,0,0
0.03019,0.97972,0,0
0.030201,0.97957,0,0
0.030212,0.97941,0,0
0.030223,0.97926,0,0
0.030234,0.97911,0,0
0.030245,0.97895,0,0
0.030256,0.9788,0,0
0.030267,0.97864,0,0
0.030278,0.97848,0,0
0.030289,0.97832,0,0
0.0303,0.97816,0,0
0.030311,0.978,0,0
0.030322,0.97784,0,0
0.030333,0.97768,0,0
0.030344,0.97752,0,0
0.030355,0.97735,0,0
0.030366,0.97719,0,0
0.030377,0.97702,0,0
0.030388,0.97685,0,0
0.030399,0.97669,0,0
0.03041,0.97651,0,0
0.030421,0.97635,0,0
0.030432,0.97618,0,0
0.030443,0.97601,0,0
0.030454,0.97584,0,0
0.030465,0.97567,0,0
0.030476,0.9755,0,0
0.030487,0.97533,0,0
0.030498,0.97517,0,0
0.030509,0.975,0,0
0.03052,0.97483,0,0
0.030531,0.97466,0,0
0.030543,0.97449,0,0
0.030554,0.97433,0,0
0.030565,0.97416,0,0
0.030576,0.974,0,0
0.030587,0.97383,0,0
0.030598,0.97366,0,0
0.030609,0.97349,0,0
0.03062,0.97333,0,0
0.030631,0.97316,0,0
0.030642,0.97299,0,0
0.030653,0.97282,0,0
0.030664,0.97265,0,0
0.030675,0.97248,0,0
0.030686,0.97232,0,0
0.030697,0.97215,0,0
0.030708,0.97198,0,0
0.030719,0.97181,0,0
0.03073,0.97164,0,0
0.030741,0.97147,0,0
0.030752,0.9713,0,0
0.030763,0.97113,0,0
0.030774,0.97096,0,0
0.030785,0.97079,0,0
0.030796,0.97062,0,0
0.030807,0.97045,0,0
0.030818,0.97028,0,0
0.030829,0.97011,0,0
0.03084,0.96994,0,0
0.030851,0.96977,0,0
0.030862,0.9696,0,0
0.030873,0.96942,0,0
0.030884,0.96925,0,0
0.030895,0.96908,0,0
0.030906,0.96891,0,0
0.030917,0.96874,0,0
0.030928,0.96857,0,0
0.030939,0.9684,0,0
0.03095,0.96824,0,0
0.030961,0.96807,0,0
0.030972,0.9679,0,0
0.030983,0.96774,0,0
0.030994,0.96757,0,0
0.031005,0.96741,0,0
0.031016,0.96724,0,0
0.031027,0.96708,0,0
0.031039,0.96692,0,0
0.03105,0.96676,0,0
0.031061,0.96659,0,0
0.031072,0.96644,0,0
0.031083,0.96628,0,0
0.031094,0.96612,0,0
0.031105,0.96596,0,0
0.031116,0.96581,0,0
0.031127,0.96565,0,0
0.031138,0.9655,0,0
0.031149,0.96534,0,0
0.03116,0.96519,0,0
0.031171,0.96503,0,0
0.031182,0.96488,0,0
0.031193,0.96473,0,0
0.031204,0.96457,0,0
0.031215,0.96442,0,0
0.031226,0.96427,0,0
0.031237,0.96412,0,0
0.031248,0.96397,0,0
0.031259,0.96383,0,0
0.03127,0.96368,0,0
0.031281,0.96353,0,0
0.031292,0.96339,0,0
0.031303,0.96324,0,0
0.031314,0.9631,0,0
0.031325,0.96295,0,0
0.031336,0.96281,0,0
0.031347,0.96267,0,0
0.031358,0.96252,0,0
0.031369,0.96238,0,0
0.03138,0.96224,0,0
0.031391,0.9621,0,0
0.031402,0.96196,0,0
0.031413,0.96182,0,0
0.031424,0.96169,0,0
0.031435,0.96155,0,0
0.031446,0.96141,0,0
0.031457,0.96128,0,0
0.031468,0.96114,0,0
0.031479,0.96101,0,0
0.03149,0.96088,0,0
0.031501,0.96075,0,0
0.031512,0.96062,0,0
0.031523,0.96049,0,0
0.031535,0.96036,0,0
0.031546,0.96023,0,0
0.031557,0.96011,0,0
0.031568,0.95998,0,0
0.031579,0.95986,0,0
0.03159,0.95974,0,0
0.031601,0.95962,0,0
0.031612,0.9595,0,0
0.031623,0.95939,0,0
0.031634,0.95927,0,0
0.031645,0.95916,0,0
0.031656,0.95904,0,0
0.031667,0.95893,0,0
0.031678,0.95882,0,0
0.031689,0.95871,0,0
0.0317,0.9586,0,0
0.031711,0.9585,0,0
0.031722,0.95839,0,0
0.031733,0.95829,0,0
0.031744,0.95818,0,0
0.031755,0.95808,0,0
0.031766,0.95798,0,0
0.031777,0.95788,0,0
0.031788,0.95778,0,0
0.031799,0.95769,0,0
0.03181,0.9576,0,0
0.031821,0.9575,0,0
0.031832,0.95741,0,0
0.031843,0.95732,0,0
0.031854,0.95723,0,0
0.031865,0.95714,0,0
0.031876,0.95705,0,0
0.031887,0.95697,0,0
0.031898,0.95688,0,0
0.031909,0.9568,0,0
0.03192,0.95672,0,0
0.031931,0.95664,0,0
0.031942,0.95656,0,0
0.031953,0.95648,0,0
0.031964,0.95641,0,0
0.031975,0.95633,0,0
0.031986,0.95626,0,0
0.031997,0.95619,0,0
0.032008,0.95612,0,0
0.032019,0.95605,0,0
0.032031,0.95598,0,0
0.032042,0.95591,0,0
0.032053,0.95585,0,0
0.032064,0.95578,0,0
0.032075,0.95572,0,0
0.032086,0.95566,0,0
0.032097,0.9556,0,0
0.032108,0.95554,0,0
0.032119,0.95548,0,0
0.03213,0.95543,0,0
0.032141,0.95538,0,0
0.032152,0.95532,0,0
0.032163,0.95527,0,0
0.032174,0.95522,0,0
0.032185,0.95518,0,0
0.032196,0.95513,0,0
0.032207,0.95509,0,0
0.032218,0.95505,0,0
0.032229,0.95501,0,0
0.03224,0.95497,0,0
0.032251,0.95493,0,0
0.032262,0.95489,0,0
0.032273,0.95485,0,0
0.032284,0.95482,0,0
0.032295,0.95478,0,0
0.032306,0.95475,0,0
0.032317,0.95472,0,0
0.032328,0.95469,0,0
0.032339,0.95467,0,0
0.03235,0.95464,0,0
0.032361,0.95462,0,0


==> Data/timeConvergence_linear,lvl-10-8.csv <==
time_dt_1e-5,amp_dt_1e-5,time_dt_2e-5,amp_dt_2e-5
0,0.99987,0,0.9998
0.0004,0.9998,0.0008,0.9997
0.0008,0.99975,0.0016,0.99962
0.0012,0.9997,0.0024,0.99954
0.0016,0.99966,0.0032,0.99945
0.002,0.99962,0.004,0.99935
0.0024,0.99958,0.0048,0.99925
0.0028,0.99954,0.0056,0.99914
0.0032,0.99949,0.0064,0.99901
0.0036,0.99945,0.0072,0.99888
0.004,0.9994,0.008,0.99874
0.0044,0.99935,0.0088,0.99858
0.0048,0.9993,0.0096,0.99842
0.0052,0.99925,0.0104,0.99824
0.0056,0.99919,0.0112,0.99805
0.006,0.99914,0.012,0.99785
0.0064,0.99908,0.0128,0.99764
0.0068,0.99901,0.0136,0.99742
0.0072,0.99895,0.0144,0.99719
0.0076,0.99888,0.0152,0.99694
0.008,0.99881,0.016,0.99669
0.0084,0.99874,0.0168,0.99643
0.0088,0.99866,0.0176,0.99616
0.0092,0.99858,0.0184,0.99588
0.0096,0.9985,0.0192,0.9956
0.01,0.99842,0.02,0.9953
0.0104,0.99833,0.0208,0.995
0.0108,0.99824,0.0216,0.99469
0.0112,0.99815,0.0224,0.99438
0.0116,0.99805,0.0232,0.99406
0.012,0.99795,0.024,0.99373
0.0124,0.99785,0.0248,0.9934
0.0128,0.99775,0.0256,0.99306
0.0132,0.99764,0.0264,0.99271
0.0136,0.99753,0.0272,0.99236
0.014,0.99742,0.028,0.992
0.0144,0.99731,0.0288,0.99164
0.0148,0.99719,0.0296,0.99128
0.0152,0.99707,0.0304,0.99091
0.0156,0.99695,0.0312,0.99055
0.016,0.99682,0.032,0.99018
0.0164,0.99669,0.0328,0.98981
0.0168,0.99656,0.0336,0.98944
0.0172,0.99643,0.0344,0.98907
0.0176,0.9963,0.0352,0.98869
0.018,0.99616,0.036,0.98832
0.0184,0.99603,0.0368,0.98793
0.0188,0.99589,0.0376,0.98755
0.0192,0.99575,0.0384,0.98716
0.0196,0.9956,0.0392,0.98677
0.02,0.99546,0.04,0.98638
0.0204,0.99531,0.0408,0.98599
0.0208,0.99516,0.0416,0.98559
0.0212,0.99501,0.0424,0.98519
0.0216,0.99486,0.0432,0.98479
0.022,0.9947,0.044,0.98438
0.0224,0.99455,0.0448,0.98397
0.0228,0.99439,0.0456,0.98357
0.0232,0.99423,0.0464,0.98316
0.0236,0.99407,0.0472,0.98276
0.024,0.99391,0.048,0.98235
0.0244,0.99374,0.0488,0.98195
0.0248,0.99358,0.0496,0.98155
0.0252,0.99341,0.0504,0.98115
0.0256,0.99324,0.0512,0.98075
0.026,0.99307,0.052,0.98035
0.0264,0.9929,0.0528,0.97995
0.0268,0.99272,0.0536,0.97955
0.0272,0.99255,0.0544,0.97915
0.0276,0.99237,0.0552,0.97874
0.028,0.99219,0.056,0.97834
0.0284,0.99201,0.0568,0.97793
0.0288,0.99183,0.0576,0.97752
0.0292,0.99165,0.0584,0.97711
0.0296,0.99147,0.0592,0.9767
0.03,0.99129,0.06,0.97628
0.0304,0.99111,0.0608,0.97587
0.0308,0.99093,0.0616,0.97546
0.0312,0.99074,0.0624,0.97505
0.0316,0.99056,0.0632,0.97464
0.032,0.99038,0.064,0.97423
0.0324,0.9902,0.0648,0.97382
0.0328,0.99001,0.0656,0.97341
0.0332,0.98983,0.0664,0.973
0.0336,0.98964,0.0672,0.97259
0.034,0.98946,0.068,0.97219
0.0344,0.98927,0.0688,0.97177
0.0348,0.98909,0.0696,0.97135
0.0352,0.9889,0.0704,0.97093
0.0356,0.98871,0.0712,0.97051
0.036,0.98852,0.072,0.97009
0.0364,0.98833,0.0728,0.96967
0.0368,0.98814,0.0736,0.96924
0.0372,0.98795,0.0744,0.9688
0.0376,0.98776,0.0752,0.96837
0.038,0.98757,0.076,0.96794
0.0384,0.98738,0.0768,0.96752
0.0388,0.98718,0.0776,0.96709
0.0392,0.98699,0.0784,0.96667
0.0396,0.98679,0.0792,0.96624
0.04,0.9866,0.08,0.96582
0.0404,0.9864,0.0808,0.9654
0.0408,0.9862,0.0816,0.96498
0.0412,0.98601,0.0824,0.96456
0.0416,0.98581,0.0832,0.96414
0.042,0.98561,0.084,0.96371
0.0424,0.98541,0.0848,0.96329
0.0428,0.98521,0.0856,0.96287
0.0432,0.98501,0.0864,0.96245
0.0436,0.98481,0.0872,0.96203
0.044,0.9846,0.088,0.9616
0.0444,0.9844,0.0888,0.96118
0.0448,0.9842,0.0896,0.96076
0.0452,0.98399,0.0904,0.96034
0.0456,0.98379,0.0912,0.95993
0.046,0.98359,0.092,0.95952
0.0464,0.98339,0.0928,0.95912
0.0468,0.98318,0.0936,0.95872
0.0472,0.98298,0.0944,0.95833
0.0476,0.98278,0.0952,0.95794
0.048,0.98258,0.096,0.95756
0.0484,0.98238,0.0968,0.95718
0.0488,0.98218,0.0976,0.95681
0.0492,0.98197,0.0984,0.95644
0.0496,0.98177,0.0992,0.95607
0.05,0.98157,0.1,0.95571
0.0504,0.98138,0.1008,0.95536
0.0508,0.98118,0.1016,0.95501
0.0512,0.98098,0.1024,0.95466
0.0516,0.98078,0.1032,0.95433
0.052,0.98058,0.104,0.954
0.0524,0.98038,0.1048,0.95368
0.0528,0.98018,0.1056,0.95337
0.0532,0.97997,0.1064,0.95306
0.0536,0.97977,0.1072,0.95277
0.054,0.97957,0.108,0.95248
0.0544,0.97937,0.1088,0.95221
0.0548,0.97917,0.1096,0.95195
0.0552,0.97897,0.1104,0.9517
0.0556,0.97877,0.1112,0.95146
0.056,0.97857,0.112,0.95123
0.0564,0.97836,0.1128,0.95101
0.0568,0.97816,0.1136,0.95081
0.0572,0.97795,0.1144,0.95061
0.0576,0.97775,0.1152,0.95042
0.058,0.97755,0.116,0.95025
0.0584,0.97734,0.1168,0.95009
0.0588,0.97714,0.1176,0.94993
0.0592,0.97693,0.1184,0.9498
0.0596,0.97673,0.1192,0.94967
0.06,0.97652,0.12,0.94955
0.0604,0.97631,0.1208,0.94944
0.0608,0.9761,0.1216,0.94934
0.0612,0.9759,0.1224,0.94926
0.0616,0.97569,0.1232,0.94919
0.062,0.97548,0.124,0.94912
0.0624,0.97528,0.1248,0.94907
0.0628,0.97507,0.1256,0.94904
0.0632,0.97487,0.1264,0.94901
0.0636,0.97466,0.1272,0.94899
0.064,0.97446,0.128,0.94899
0.0644,0.97426,0.1288,0.94899
0.0648,0.97405,0.1296,0.94901
0.0652,0.97385,0.1304,0.94904
0.0656,0.97364,0.1312,0.94907
0.066,0.97344,0.132,0.94912
0.0664,0.97323,0.1328,0.94918
0.0668,0.97303,0.1336,0.94925
0.0672,0.97283,0.1344,0.94934
0.0676,0.97262,0.1352,0.94943
0.068,0.97242,0.136,0.94953
0.0684,0.97221,0.1368,0.94964
0.0688,0.972,0.1376,0.94976
0.0692,0.9718,0.1384,0.94989
0.0696,0.97159,0.1392,0.95003
0.07,0.97138,0.14,0.95018
0.0704,0.97117,0.1408,0.95033
0.0708,0.97096,0.1416,0.9505
0.0712,0.97075,0.1424,0.95068
0.0716,0.97054,0.1432,0.95086
0.072,0.97033,0.144,0.95105
0.0724,0.97012,0.1448,0.95125
0.0728,0.9699,0.1456,0.95146
0.0732,0.96969,0.1464,0.95168
0.0736,0.96948,0.1472,0.9519
0.074,0.96926,0.148,0.95213
0.0744,0.96904,0.1488,0.95237
0.0748,0.96883,0.1496,0.95262
0.0752,0.96861,0.1504,0.95288
0.0756,0.9684,0.1512,0.95314
0.076,0.96818,0.152,0.95341
0.0764,0.96797,0.1528,0.95369
0.0768,0.96775,0.1536,0.95397
0.0772,0.96754,0.1544,0.95425
0.0776,0.96733,0.1552,0.95454
0.078,0.96712,0.156,0.95483
0.0784,0.9669,0.1568,0.95513
0.0788,0.96669,0.1576,0.95542
0.0792,0.96648,0.1584,0.95573
0.0796,0.96626,0.1592,0.95603
0.08,0.96605,0.16,0.95634
0.0804,0.96584,0.1608,0.95665
0.0808,0.96563,0.1616,0.95697
0.0812,0.96542,0.1624,0.95729
0.0816,0.96521,0.1632,0.95761
0.082,0.965,0.164,0.95794
0.0824,0.96479,0.1648,0.95827
0.0828,0.96458,0.1656,0.9586
0.0832,0.96437,0.1664,0.95894
0.0836,0.96416,0.1672,0.95928
0.084,0.96395,0.168,0.95963
0.0844,0.96374,0.1688,0.95998
0.0848,0.96352,0.1696,0.96033
0.0852,0.96331,0.1704,0.96069
0.0856,0.9631,0.1712,0.96106
0.086,0.96289,0.172,0.96142
0.0864,0.96268,0.1728,0.96179
0.0868,0.96247,0.1736,0.96215
0.0872,0.96226,0.1744,0.96252
0.0876,0.96205,0.1752,0.96288
0.088,0.96183,0.176,0.96325
0.0884,0.96162,0.1768,0.96362
0.0888,0.96141,0.1776,0.96399
0.0892,0.9612,0.1784,0.96436
0.0896,0.96099,0.1792,0.96474
0.09,0.96078,0.18,0.96511
0.0904,0.96057,0.1808,0.96549
0.0908,0.96036,0.1816,0.96586
0.0912,0.96015,0.1824,0.96624
0.0916,0.95995,0.1832,0.96663
0.092,0.95975,0.184,0.96701
0.0924,0.95954,0.1848,0.9674
0.0928,0.95934,0.1856,0.96779
0.0932,0.95914,0.1864,0.96819
0.0936,0.95894,0.1872,0.96859
0.094,0.95874,0.188,0.96899
0.0944,0.95855,0.1888,0.9694
0.0948,0.95835,0.1896,0.9698
0.0952,0.95815,0.1904,0.9702
0.0956,0.95796,0.1912,0.9706
0.096,0.95777,0.192,0.97101
0.0964,0.95758,0.1928,0.97141
0.0968,0.95739,0.1936,0.97182
0.0972,0.9572,0.1944,0.97222
0.0976,0.95701,0.1952,0.97263
0.098,0.95683,0.196,0.97304
0.0984,0.95664,0.1968,0.97345
0.0988,0.95646,0.1976,0.97386
0.0992,0.95627,0.1984,0.97427
0.0996,0.95609,0.1992,0.97468
0.1,0.95591,0.2,0.9751
0.1004,0.95573,0.2008,0.97552
0.1008,0.95555,0.2016,0.97595
0.1012,0.95537,0.2024,0.97638
0.1016,0.9552,0.2032,0.97682
0.102,0.95502,0.204,0.97725
0.1024,0.95485,0.2048,0.97769
0.1028,0.95468,0.2056,0.97812
0.1032,0.95451,0.2064,0.97854
0.1036,0.95435,0.2072,0.97897
0.104,0.95418,0.208,0.9794
0.1044,0.95402,0.2088,0.97982
0.1048,0.95386,0.2096,0.98025
0.1052,0.9537,0.2104,0.98067
0.1056,0.95354,0.2112,0.98109
0.106,0.95339,0.212,0.98152
0.1064,0.95323,0.2128,0.98194
0.1068,0.95308,0.2136,0.98236
0.1072,0.95293,0.2144,0.98278
0.1076,0.95278,0.2152,0.9832
0.108,0.95264,0.216,0.98362
0.1084,0.9525,0.2168,0.98405
0.1088,0.95236,0.2176,0.98447
0.1092,0.95223,0.2184,0.98488
0.1096,0.9521,0.2192,0.98529
0.11,0.95197,0.22,0.9857
0.1104,0.95184,0.2208,0.9861
0.1108,0.95172,0.2216,0.98649
0.1112,0.95159,0.2224,0.98688
0.1116,0.95148,0.2232,0.98726
0.112,0.95136,0.224,0.98764
0.1124,0.95125,0.2248,0.98801
0.1128,0.95114,0.2256,0.98837
0.1132,0.95103,0.2264,0.98874
0.1136,0.95092,0.2272,0.98909
0.114,0.95082,0.228,0.98944
0.1144,0.95072,0.2288,0.98979
0.1148,0.95062,0.2296,0.99012
0.1152,0.95053,0.2304,0.99045
0.1156,0.95044,0.2312,0.99078
0.116,0.95035,0.232,0.9911
0.1164,0.95026,0.2328,0.99141
0.1168,0.95018,0.2336,0.99171
0.1172,0.9501,0.2344,0.99201
0.1176,0.95002,0.2352,0.99231
0.118,0.94995,0.236,0.9926
0.1184,0.94987,0.2368,0.99288
0.1188,0.94981,0.2376,0.99315
0.1192,0.94974,0.2384,0.99341
0.1196,0.94968,0.2392,0.99366
0.12,0.94962,0.24,0.9939
0.1204,0.94956,0.2408,0.99413
0.1208,0.9495,0.2416,0.99435
0.1212,0.94945,0.2424,0.99456
0.1216,0.9494,0.2432,0.99476
0.122,0.94935,0.244,0.99495
0.1224,0.94931,0.2448,0.99513
0.1228,0.94927,0.2456,0.9953
0.1232,0.94923,0.2464,0.99546
0.1236,0.94919,0.2472,0.99561
0.124,0.94916,0.248,0.99575
0.1244,0.94913,0.2488,0.99588
0.1248,0.9491,0.2496,0.996
0.1252,0.94908,0.2504,0.99611
0.1256,0.94906,0.2512,0.99621
0.126,0.94904,0.252,0.9963
0.1264,0.94902,0.2528,0.99638
0.1268,0.94901,0.2536,0.99645
0.1272,0.949,0.2544,0.99651
0.1276,0.94899,0.2552,0.99656
0.128,0.94899,0.256,0.9966
0.1284,0.94899,0.2568,0.99662
0.1288,0.94899,0.2576,0.99664
0.1292,0.94899,0.2584,0.99665
0.1296,0.949,0.2592,0.99664
0.13,0.94901,0.26,0.99663
0.1304,0.94902,0.2608,0.99661
0.1308,0.94904,0.2616,0.99658
0.1312,0.94905,0.2624,0.99654
0.1316,0.94907,0.2632,0.99649
0.132,0.9491,0.264,0.99643
0.1324,0.94912,0.2648,0.99636
0.1328,0.94915,0.2656,0.99628
0.1332,0.94918,0.2664,0.9962
0.1336,0.94921,0.2672,0.9961
0.134,0.94925,0.268,0.996
0.1344,0.94929,0.2688,0.99588
0.1348,0.94933,0.2696,0.99577
0.1352,0.94937,0.2704,0.99564
0.1356,0.94942,0.2712,0.9955
0.136,0.94947,0.272,0.99536
0.1364,0.94952,0.2728,0.9952
0.1368,0.94958,0.2736,0.99505
0.1372,0.94963,0.2744,0.99488
0.1376,0.94969,0.2752,0.99471
0.138,0.94975,0.276,0.99452
0.1384,0.94982,0.2768,0.99433
0.1388,0.94988,0.2776,0.99414
0.1392,0.94995,0.2784,0.99393
0.1396,0.95002,0.2792,0.99372
0.14,0.95009,0.28,0.9935
0.1404,0.95017,0.2808,0.99328
0.1408,0.95024,0.2816,0.99305
0.1412,0.95032,0.2824,0.99281
0.1416,0.9504,0.2832,0.99256
0.142,0.95049,0.284,0.99231
0.1424,0.95057,0.2848,0.99205
0.1428,0.95066,0.2856,0.99179
0.1432,0.95075,0.2864,0.99153
0.1436,0.95085,0.2872,0.99126
0.144,0.95094,0.288,0.99098
0.1444,0.95104,0.2888,0.99071
0.1448,0.95114,0.2896,0.99043
0.1452,0.95124,0.2904,0.99014
0.1456,0.95134,0.2912,0.98985
0.146,0.95145,0.292,0.98956
0.1464,0.95155,0.2928,0.98926
0.1468,0.95166,0.2936,0.98896
0.1472,0.95177,0.2944,0.98866
0.1476,0.95188,0.2952,0.98835
0.148,0.952,0.296,0.98804
0.1484,0.95211,0.2968,0.98772
0.1488,0.95223,0.2976,0.9874
0.1492,0.95235,0.2984,0.98708
0.1496,0.95247,0.2992,0.98676
0.15,0.9526,0.3,0.98642
0.1504,0.95272,0.3008,0.98609
0.1508,0.95285,0.3016,0.98575
0.1512,0.95298,0.3024,0.98541
0.1516,0.95311,0.3032,0.98506
0.152,0.95325,0.304,0.98471
0.1524,0.95338,0.3048,0.98435
0.1528,0.95352,0.3056,0.98399
0.1532,0.95366,0.3064,0.98363
0.1536,0.9538,0.3072,0.98327
0.154,0.95394,0.308,0.9829
0.1544,0.95408,0.3088,0.98254
0.1548,0.95422,0.3096,0.98217
0.1552,0.95437,0.3104,0.9818
0.1556,0.95451,0.3112,0.98143
0.156,0.95465,0.312,0.98106
0.1564,0.9548,0.3128,0.98069
0.1568,0.95495,0.3136,0.98031
0.1572,0.9551,0.3144,0.97993
0.1576,0.95524,0.3152,0.97954
0.158,0.95539,0.316,0.97916
0.1584,0.95554,0.3168,0.97877
0.1588,0.9557,0.3176,0.97837
0.1592,0.95585,0.3184,0.97797
0.1596,0.956,0.3192,0.97757
0.16,0.95615,0.32,0.97717
0.1604,0.95631,0.3208,0.97676
0.1608,0.95646,0.3216,0.97634
0.1612,0.95662,0.3224,0.97593
0.1616,0.95678,0.3232,0.97551
0.162,0.95694,0.324,0.9751
0.1624,0.9571,0.3248,0.97468
0.1628,0.95726,0.3256,0.97427
0.1632,0.95742,0.3264,0.97386
0.1636,0.95758,0.3272,0.97344
0.164,0.95774,0.328,0.97303
0.1644,0.9579,0.3288,0.97262
0.1648,0.95807,0.3296,0.9722
0.1652,0.95823,0.3304,0.97179
0.1656,0.9584,0.3312,0.97136
0.166,0.95857,0.332,0.97094
0.1664,0.95873,0.3328,0.97051
0.1668,0.9589,0.3336,0.97009
0.1672,0.95907,0.3344,0.96966
0.1676,0.95924,0.3352,0.96923
0.168,0.95942,0.336,0.9688
0.1684,0.95959,0.3368,0.96837
0.1688,0.95976,0.3376,0.96795
0.1692,0.95994,0.3384,0.96753
0.1696,0.96012,0.3392,0.96711
0.17,0.96029,0.34,0.96669
0.1704,0.96047,0.3408,0.96627
0.1708,0.96065,0.3416,0.96586
0.1712,0.96083,0.3424,0.96545
0.1716,0.96101,0.3432,0.96504
0.172,0.9612,0.344,0.96463
0.1724,0.96138,0.3448,0.96423
0.1728,0.96156,0.3456,0.96382
0.1732,0.96174,0.3464,0.96342
0.1736,0.96193,0.3472,0.96302
0.174,0.96211,0.348,0.96262
0.1744,0.96229,0.3488,0.96223
0.1748,0.96247,0.3496,0.96183
0.1752,0.96266,0.3504,0.96144
0.1756,0.96284,0.3512,0.96105
0.176,0.96303,0.352,0.96066
0.1764,0.96321,0.3528,0.96028
0.1768,0.9634,0.3536,0.95991
0.1772,0.96358,0.3544,0.95955
0.1776,0.96376,0.3552,0.95919
0.178,0.96395,0.356,0.95883
0.1784,0.96413,0.3568,0.95849
0.1788,0.96432,0.3576,0.95815
0.1792,0.96451,0.3584,0.95781
0.1796,0.96469,0.3592,0.95748
0.18,0.96488,0.36,0.95716
0.1804,0.96507,0.3608,0.95685
0.1808,0.96525,0.3616,0.95654
0.1812,0.96544,0.3624,0.95623
0.1816,0.96563,0.3632,0.95594
0.182,0.96582,0.364,0.95564
0.1824,0.96601,0.3648,0.95536
0.1828,0.9662,0.3656,0.95508
0.1832,0.96639,0.3664,0.95481
0.1836,0.96658,0.3672,0.95455
0.184,0.96677,0.368,0.9543
0.1844,0.96697,0.3688,0.95405
0.1848,0.96716,0.3696,0.95382
0.1852,0.96736,0.3704,0.95358
0.1856,0.96755,0.3712,0.95336
0.186,0.96775,0.372,0.95315
0.1864,0.96795,0.3728,0.95294
0.1868,0.96815,0.3736,0.95275
0.1872,0.96834,0.3744,0.95256
0.1876,0.96855,0.3752,0.95239
0.188,0.96875,0.376,0.95222
0.1884,0.96895,0.3768,0.95206
0.1888,0.96915,0.3776,0.95192
0.1892,0.96935,0.3784,0.95178
0.1896,0.96955,0.3792,0.95165
0.19,0.96975,0.38,0.95153
0.1904,0.96996,0.3808,0.95142
0.1908,0.97016,0.3816,0.95131
0.1912,0.97036,0.3824,0.95122
0.1916,0.97056,0.3832,0.95114
0.192,0.97076,0.384,0.95106
0.1924,0.97096,0.3848,0.951
0.1928,0.97117,0.3856,0.95094
0.1932,0.97137,0.3864,0.95089
0.1936,0.97157,0.3872,0.95085
0.194,0.97177,0.388,0.95082
0.1944,0.97198,0.3888,0.9508
0.1948,0.97218,0.3896,0.95079
0.1952,0.97238,0.3904,0.95078
0.1956,0.97259,0.3912,0.95078
0.196,0.97279,0.392,0.9508
0.1964,0.973,0.3928,0.95082
0.1968,0.9732,0.3936,0.95085
0.1972,0.9734,0.3944,0.95089
0.1976,0.97361,0.3952,0.95093
0.198,0.97381,0.396,0.95099
0.1984,0.97402,0.3968,0.95105
0.1988,0.97422,0.3976,0.95112
0.1992,0.97443,0.3984,0.9512
0.1996,0.97464,0.3992,0.95129
0.2,0.97485,0.4,0.95138
0.2004,0.97506,0.4008,0.95148
0.2008,0.97527,0.4016,0.95159
0.2012,0.97548,0.4024,0.95171
0.2016,0.97569,0.4032,0.95183
0.202,0.9759,0.404,0.95197
0.2024,0.97612,0.4048,0.95211
0.2028,0.97633,0.4056,0.95225
0.2032,0.97655,0.4064,0.95241
0.2036,0.97677,0.4072,0.95257
0.204,0.97699,0.408,0.95274
0.2044,0.97721,0.4088,0.95291
0.2048,0.97742,0.4096,0.95309
0.2052,0.97764,0.4104,0.95328
0.2056,0.97786,0.4112,0.95347
0.206,0.97807,0.412,0.95367
0.2064,0.97828,0.4128,0.95388
0.2068,0.9785,0.4136,0.95408
0.2072,0.97871,0.4144,0.9543
0.2076,0.97893,0.4152,0.95451
0.208,0.97914,0.416,0.95474
0.2084,0.97935,0.4168,0.95497
0.2088,0.97957,0.4176,0.9552
0.2092,0.97978,0.4184,0.95544
0.2096,0.97999,0.4192,0.95568
0.21,0.9802,0.42,0.95592
0.2104,0.98041,0.4208,0.95617
0.2108,0.98063,0.4216,0.95643
0.2112,0.98084,0.4224,0.95669
0.2116,0.98105,0.4232,0.95695
0.212,0.98126,0.424,0.95722
0.2124,0.98147,0.4248,0.9575
0.2128,0.98168,0.4256,0.95777
0.2132,0.98189,0.4264,0.95806
0.2136,0.9821,0.4272,0.95835
0.214,0.98231,0.428,0.95864
0.2144,0.98252,0.4288,0.95894
0.2148,0.98274,0.4296,0.95924
0.2152,0.98295,0.4304,0.95955
0.2156,0.98316,0.4312,0.95986
0.216,0.98337,0.432,0.96018
0.2164,0.98358,0.4328,0.9605
0.2168,0.98379,0.4336,0.96083
0.2172,0.984,0.4344,0.96116
0.2176,0.98421,0.4352,0.9615
0.218,0.98442,0.436,0.96184
0.2184,0.98463,0.4368,0.96218
0.2188,0.98484,0.4376,0.96252
0.2192,0.98505,0.4384,0.96287
0.2196,0.98525,0.4392,0.96322
0.22,0.98545,0.44,0.96357
0.2204,0.98566,0.4408,0.96392
0.2208,0.98586,0.4416,0.96428
0.2212,0.98606,0.4424,0.96464
0.2216,0.98625,0.4432,0.965
0.222,0.98645,0.444,0.96537
0.2224,0.98665,0.4448,0.96573
0.2228,0.98684,0.4456,0.96611
0.2232,0.98703,0.4464,0.96648
0.2236,0.98722,0.4472,0.96686
0.224,0.98741,0.448,0.96724
0.2244,0.9876,0.4488,0.96763
0.2248,0.98779,0.4496,0.96803
0.2252,0.98797,0.4504,0.96842
0.2256,0.98816,0.4512,0.96882
0.226,0.98834,0.452,0.96923
0.2264,0.98852,0.4528,0.96963
0.2268,0.9887,0.4536,0.97003
0.2272,0.98888,0.4544,0.97043
0.2276,0.98906,0.4552,0.97083
0.228,0.98924,0.456,0.97123
0.2284,0.98941,0.4568,0.97163
0.2288,0.98958,0.4576,0.97204
0.2292,0.98975,0.4584,0.97244
0.2296,0.98993,0.4592,0.97284
0.23,0.99009,0.46,0.97324
0.2304,0.99026,0.4608,0.97365
0.2308,0.99042,0.4616,0.97405
0.2312,0.99059,0.4624,0.97446
0.2316,0.99075,0.4632,0.97486
0.232,0.99091,0.464,0.97527
0.2324,0.99107,0.4648,0.97569
0.2328,0.99122,0.4656,0.9761
0.2332,0.99138,0.4664,0.97652
0.2336,0.99153,0.4672,0.97694
0.234,0.99169,0.468,0.97736
0.2344,0.99184,0.4688,0.97778
0.2348,0.99199,0.4696,0.97819
0.2352,0.99214,0.4704,0.97859
0.2356,0.99228,0.4712,0.979
0.236,0.99243,0.472,0.9794
0.2364,0.99257,0.4728,0.9798
0.2368,0.99272,0.4736,0.98019
0.2372,0.99285,0.4744,0.98058
0.2376,0.99299,0.4752,0.98097
0.238,0.99312,0.476,0.98136
0.2384,0.99326,0.4768,0.98175
0.2388,0.99339,0.4776,0.98213
0.2392,0.99351,0.4784,0.98251
0.2396,0.99364,0.4792,0.98289
0.24,0.99376,0.48,0.98327
0.2404,0.99388,0.4808,0.98364
0.2408,0.99399,0.4816,0.98402
0.2412,0.99411,0.4824,0.98438
0.2416,0.99422,0.4832,0.98474
0.242,0.99433,0.484,0.9851
0.2424,0.99444,0.4848,0.98545
0.2428,0.99454,0.4856,0.98579
0.2432,0.99465,0.4864,0.98613
0.2436,0.99475,0.4872,0.98646
0.244,0.99484,0.488,0.98678
0.2444,0.99494,0.4888,0.9871
0.2448,0.99503,0.4896,0.98741
0.2452,0.99512,0.4904,0.98771
0.2456,0.99521,0.4912,0.988
0.246,0.99529,0.492,0.98829
0.2464,0.99537,0.4928,0.98858
0.2468,0.99545,0.4936,0.98886
0.2472,0.99553,0.4944,0.98913
0.2476,0.99561,0.4952,0.9894
0.248,0.99568,0.496,0.98966
0.2484,0.99575,0.4968,0.98991
0.2488,0.99581,0.4976,0.99015
0.2492,0.99588,0.4984,0.99038
0.2496,0.99594,0.4992,0.99061
0.25,0.996,0.5,0.99084
0.2504,0.99606,0.5008,0.99106
0.2508,0.99611,0.5016,0.99126
0.2512,0.99616,0.5024,0.99147
0.2516,0.99621,0.5032,0.99166
0.252,0.99626,0.504,0.99185
0.2524,0.9963,0.5048,0.99203
0.2528,0.99634,0.5056,0.9922
0.2532,0.99638,0.5064,0.99237
0.2536,0.99642,0.5072,0.99253
0.254,0.99645,0.508,0.99267
0.2544,0.99648,0.5088,0.99281
0.2548,0.99651,0.5096,0.99294
0.2552,0.99654,0.5104,0.99306
0.2556,0.99657,0.5112,0.99317
0.256,0.99659,0.512,0.99327
0.2564,0.99661,0.5128,0.99337
0.2568,0.99662,0.5136,0.99346
0.2572,0.99663,0.5144,0.99353
0.2576,0.99664,0.5152,0.9936
0.258,0.99665,0.516,0.99367
0.2584,0.99666,0.5168,0.99372
0.2588,0.99666,0.5176,0.99376
0.2592,0.99666,0.5184,0.9938
0.2596,0.99666,0.5192,0.99383
0.26,0.99665,0.52,0.99385
0.2604,0.99665,0.5208,0.99386
0.2608,0.99664,0.5216,0.99387
0.2612,0.99663,0.5224,0.99386
0.2616,0.99661,0.5232,0.99385
0.262,0.9966,0.524,0.99383
0.2624,0.99658,0.5248,0.9938
0.2628,0.99656,0.5256,0.99377
0.2632,0.99654,0.5264,0.99372
0.2636,0.99651,0.5272,0.99367
0.264,0.99648,0.528,0.99361
0.2644,0.99645,0.5288,0.99355
0.2648,0.99642,0.5296,0.99347
0.2652,0.99639,0.5304,0.99339
0.2656,0.99635,0.5312,0.99331
0.266,0.99631,0.532,0.99321
0.2664,0.99627,0.5328,0.99311
0.2668,0.99623,0.5336,0.99301
0.2672,0.99618,0.5344,0.99289
0.2676,0.99613,0.5352,0.99277
0.268,0.99608,0.536,0.99264
0.2684,0.99603,0.5368,0.99251
0.2688,0.99598,0.5376,0.99236
0.2692,0.99592,0.5384,0.99221
0.2696,0.99586,0.5392,0.99206
0.27,0.9958,0.54,0.9919
0.2704,0.99574,0.5408,0.99173
0.2708,0.99568,0.5416,0.99156
0.2712,0.99561,0.5424,0.99138
0.2716,0.99554,0.5432,0.9912
0.272,0.99547,0.544,0.99101
0.2724,0.9954,0.5448,0.99082
0.2728,0.99532,0.5456,0.99061
0.2732,0.99525,0.5464,0.99041
0.2736,0.99517,0.5472,0.9902
0.274,0.99509,0.548,0.98998
0.2744,0.99501,0.5488,0.98976
0.2748,0.99493,0.5496,0.98953
0.2752,0.99484,0.5504,0.9893
0.2756,0.99475,0.5512,0.98906
0.276,0.99466,0.552,0.98882
0.2764,0.99457,0.5528,0.98857
0.2768,0.99448,0.5536,0.98832
0.2772,0.99438,0.5544,0.98806
0.2776,0.99429,0.5552,0.9878
0.278,0.99419,0.556,0.98753
0.2784,0.99409,0.5568,0.98726
0.2788,0.99399,0.5576,0.98698
0.2792,0.99388,0.5584,0.9867
0.2796,0.99378,0.5592,0.98641
0.28,0.99367,0.56,0.98612
0.2804,0.99356,0.5608,0.98582
0.2808,0.99345,0.5616,0.98552
0.2812,0.99334,0.5624,0.98521
0.2816,0.99322,0.5632,0.98489
0.282,0.99311,0.564,0.98457
0.2824,0.99299,0.5648,0.98425
0.2828,0.99287,0.5656,0.98392
0.2832,0.99275,0.5664,0.98359
0.2836,0.99263,0.5672,0.98325
0.284,0.9925,0.568,0.98292
0.2844,0.99238,0.5688,0.98258
0.2848,0.99225,0.5696,0.98224
0.2852,0.99212,0.5704,0.9819
0.2856,0.99199,0.5712,0.98155
0.286,0.99186,0.572,0.98121
0.2864,0.99173,0.5728,0.98086
0.2868,0.99159,0.5736,0.9805
0.2872,0.99146,0.5744,0.98015
0.2876,0.99132,0.5752,0.97978
0.288,0.99119,0.576,0.97942
0.2884,0.99105,0.5768,0.97905
0.2888,0.99091,0.5776,0.97868
0.2892,0.99077,0.5784,0.9783
0.2896,0.99063,0.5792,0.97792
0.29,0.99049,0.58,0.97754
0.2904,0.99035,0.5808,0.97715
0.2908,0.99021,0.5816,0.97676
0.2912,0.99007,0.5824,0.97636
0.2916,0.98992,0.5832,0.97596
0.292,0.98978,0.584,0.97556
0.2924,0.98963,0.5848,0.97517
0.2928,0.98948,0.5856,0.97477
0.2932,0.98934,0.5864,0.97437
0.2936,0.98919,0.5872,0.97398
0.294,0.98903,0.588,0.97359
0.2944,0.98888,0.5888,0.9732
0.2948,0.98873,0.5896,0.9728
0.2952,0.98858,0.5904,0.97241
0.2956,0.98843,0.5912,0.97201
0.296,0.98827,0.592,0.97161
0.2964,0.98811,0.5928,0.97121
0.2968,0.98796,0.5936,0.97081
0.2972,0.9878,0.5944,0.97041
0.2976,0.98764,0.5952,0.97
0.298,0.98748,0.596,0.9696
0.2984,0.98732,0.5968,0.9692
0.2988,0.98716,0.5976,0.96879
0.2992,0.987,0.5984,0.96839
0.2996,0.98684,0.5992,0.96799
0.3,0.98667,0.6,0.9676
0.3004,0.9865,0.6008,0.9672
0.3008,0.98634,0.6016,0.96682
0.3012,0.98617,0.6024,0.96643
0.3016,0.986,0.6032,0.96604
0.302,0.98583,0.604,0.96566
0.3024,0.98566,0.6048,0.96529
0.3028,0.98549,0.6056,0.96492
0.3032,0.98532,0.6064,0.96454
0.3036,0.98514,0.6072,0.96418
0.304,0.98497,0.608,0.96381
0.3044,0.98479,0.6088,0.96344
0.3048,0.98461,0.6096,0.96308
0.3052,0.98443,0.6104,0.96272
0.3056,0.98425,0.6112,0.96237
0.306,0.98407,0.612,0.96201
0.3064,0.98389,0.6128,0.96166
0.3068,0.98371,0.6136,0.96131
0.3072,0.98353,0.6144,0.96097
0.3076,0.98335,0.6152,0.96063
0.308,0.98317,0.616,0.96029
0.3084,0.98299,0.6168,0.95997
0.3088,0.9828,0.6176,0.95965
0.3092,0.98262,0.6184,0.95934
0.3096,0.98244,0.6192,0.95903
0.31,0.98225,0.62,0.95873
0.3104,0.98207,0.6208,0.95843
0.3108,0.98188,0.6216,0.95815
0.3112,0.9817,0.6224,0.95787
0.3116,0.98152,0.6232,0.95759
0.312,0.98133,0.624,0.95732
0.3124,0.98115,0.6248,0.95706
0.3128,0.98096,0.6256,0.95681
0.3132,0.98077,0.6264,0.95656
0.3136,0.98059,0.6272,0.95631
0.314,0.9804,0.628,0.95607
0.3144,0.98021,0.6288,0.95584
0.3148,0.98002,0.6296,0.95562
0.3152,0.97982,0.6304,0.9554
0.3156,0.97963,0.6312,0.95519
0.316,0.97944,0.632,0.95498
0.3164,0.97925,0.6328,0.95479
0.3168,0.97905,0.6336,0.9546
0.3172,0.97886,0.6344,0.95442
0.3176,0.97866,0.6352,0.95424
0.318,0.97846,0.636,0.95407
0.3184,0.97826,0.6368,0.95391
0.3188,0.97807,0.6376,0.95376
0.3192,0.97787,0.6384,0.95361
0.3196,0.97766,0.6392,0.95347
0.32,0.97746,0.64,0.95333
0.3204,0.97726,0.6408,0.95321
0.3208,0.97706,0.6416,0.95309
0.3212,0.97685,0.6424,0.95298
0.3216,0.97664,0.6432,0.95288
0.322,0.97644,0.644,0.95278
0.3224,0.97623,0.6448,0.9527
0.3228,0.97602,0.6456,0.95262
0.3232,0.97581,0.6464,0.95255
0.3236,0.9756,0.6472,0.95249
0.324,0.9754,0.648,0.95243
0.3244,0.97519,0.6488,0.95238
0.3248,0.97498,0.6496,0.95234
0.3252,0.97477,0.6504,0.9523
0.3256,0.97457,0.6512,0.95228
0.326,0.97436,0.652,0.95226
0.3264,0.97415,0.6528,0.95224
0.3268,0.97395,0.6536,0.95224
0.3272,0.97374,0.6544,0.95224
0.3276,0.97354,0.6552,0.95225
0.328,0.97333,0.656,0.95227
0.3284,0.97312,0.6568,0.95229
0.3288,0.97292,0.6576,0.95232
0.3292,0.97271,0.6584,0.95236
0.3296,0.9725,0.6592,0.9524
0.33,0.97229,0.66,0.95245
0.3304,0.97209,0.6608,0.95251
0.3308,0.97188,0.6616,0.95258
0.3312,0.97167,0.6624,0.95265
0.3316,0.97146,0.6632,0.95273
0.332,0.97124,0.664,0.95282
0.3324,0.97103,0.6648,0.95292
0.3328,0.97082,0.6656,0.95302
0.3332,0.97061,0.6664,0.95312
0.3336,0.97039,0.6672,0.95324
0.334,0.97018,0.668,0.95336
0.3344,0.96997,0.6688,0.95349
0.3348,0.96976,0.6696,0.95362
0.3352,0.96954,0.6704,0.95376
0.3356,0.96933,0.6712,0.95391
0.336,0.96911,0.672,0.95406
0.3364,0.9689,0.6728,0.95421
0.3368,0.96868,0.6736,0.95438
0.3372,0.96847,0.6744,0.95454
0.3376,0.96825,0.6752,0.95472
0.338,0.96804,0.676,0.9549
0.3384,0.96783,0.6768,0.95508
0.3388,0.96762,0.6776,0.95527
0.3392,0.96741,0.6784,0.95546
0.3396,0.9672,0.6792,0.95567
0.34,0.96699,0.68,0.95587
0.3404,0.96678,0.6808,0.95608
0.3408,0.96657,0.6816,0.9563
0.3412,0.96636,0.6824,0.95652
0.3416,0.96615,0.6832,0.95674
0.342,0.96594,0.684,0.95697
0.3424,0.96574,0.6848,0.95721
0.3428,0.96553,0.6856,0.95745
0.3432,0.96533,0.6864,0.9577
0.3436,0.96513,0.6872,0.95795
0.344,0.96492,0.688,0.95821
0.3444,0.96472,0.6888,0.95847
0.3448,0.96452,0.6896,0.95874
0.3452,0.96431,0.6904,0.95901
0.3456,0.96411,0.6912,0.95929
0.346,0.96391,0.692,0.95957
0.3464,0.96371,0.6928,0.95986
0.3468,0.96351,0.6936,0.96016
0.3472,0.96331,0.6944,0.96045
0.3476,0.96311,0.6952,0.96076
0.348,0.96291,0.696,0.96107
0.3484,0.96271,0.6968,0.96139
0.3488,0.96251,0.6976,0.96171
0.3492,0.96231,0.6984,0.96203
0.3496,0.96211,0.6992,0.96235
0.35,0.96191,0.7,0.96268
0.3504,0.96172,0.7008,0.96301
0.3508,0.96152,0.7016,0.96334
0.3512,0.96132,0.7024,0.96367
0.3516,0.96113,0.7032,0.96401
0.352,0.96093,0.704,0.96435
0.3524,0.96074,0.7048,0.9647
0.3528,0.96055,0.7056,0.96504
0.3532,0.96036,0.7064,0.96539
0.3536,0.96017,0.7072,0.96574
0.354,0.95999,0.708,0.9661
0.3544,0.9598,0.7088,0.96646
0.3548,0.95962,0.7096,0.96682
0.3552,0.95944,0.7104,0.96718
0.3556,0.95926,0.7112,0.96755
0.356,0.95908,0.712,0.96793
0.3564,0.9589,0.7128,0.9683
0.3568,0.95873,0.7136,0.96868
0.3572,0.95856,0.7144,0.96906
0.3576,0.95838,0.7152,0.96945
0.358,0.95821,0.716,0.96983
0.3584,0.95805,0.7168,0.97021
0.3588,0.95788,0.7176,0.97059
0.3592,0.95771,0.7184,0.97097
0.3596,0.95755,0.7192,0.97135
0.36,0.95739,0.72,0.97173
0.3604,0.95723,0.7208,0.97211
0.3608,0.95707,0.7216,0.97249
0.3612,0.95691,0.7224,0.97287
0.3616,0.95676,0.7232,0.97325
0.362,0.9566,0.724,0.97362
0.3624,0.95645,0.7248,0.974
0.3628,0.9563,0.7256,0.97438
0.3632,0.95615,0.7264,0.97476
0.3636,0.956,0.7272,0.97514
0.364,0.95585,0.728,0.97552
0.3644,0.9557,0.7288,0.97591
0.3648,0.95556,0.7296,0.97629
0.3652,0.95542,0.7304,0.97668
0.3656,0.95527,0.7312,0.97706
0.366,0.95514,0.732,0.97744
0.3664,0.955,0.7328,0.97782
0.3668,0.95487,0.7336,0.97819
0.3672,0.95473,0.7344,0.97856
0.3676,0.9546,0.7352,0.97893
0.368,0.95448,0.736,0.97929
0.3684,0.95435,0.7368,0.97964
0.3688,0.95423,0.7376,0.97999
0.3692,0.9541,0.7384,0.98034
0.3696,0.95398,0.7392,0.98069
0.37,0.95386,0.74,0.98103
0.3704,0.95375,0.7408,0.98137
0.3708,0.95363,0.7416,0.9817
0.3712,0.95352,0.7424,0.98204
0.3716,0.95341,0.7432,0.98236
0.372,0.9533,0.744,0.98269
0.3724,0.95319,0.7448,0.98302
0.3728,0.95308,0.7456,0.98334
0.3732,0.95298,0.7464,0.98365
0.3736,0.95288,0.7472,0.98397
0.374,0.95278,0.748,0.98427
0.3744,0.95269,0.7488,0.98458
0.3748,0.9526,0.7496,0.98488
0.3752,0.95251,0.7504,0.98517
0.3756,0.95242,0.7512,0.98545
0.376,0.95233,0.752,0.98573
0.3764,0.95225,0.7528,0.986
0.3768,0.95217,0.7536,0.98627
0.3772,0.95209,0.7544,0.98653
0.3776,0.95202,0.7552,0.98678
0.378,0.95194,0.756,0.98702
0.3784,0.95187,0.7568,0.98726
0.3788,0.9518,0.7576,0.9875
0.3792,0.95173,0.7584,0.98772
0.3796,0.95167,0.7592,0.98795
0.38,0.95161,0.76,0.98816
0.3804,0.95155,0.7608,0.98837
0.3808,0.95149,0.7616,0.98858
0.3812,0.95143,0.7624,0.98878
0.3816,0.95138,0.7632,0.98897
0.382,0.95133,0.764,0.98915
0.3824,0.95128,0.7648,0.98933
0.3828,0.95123,0.7656,0.9895
0.3832,0.95119,0.7664,0.98966
0.3836,0.95115,0.7672,0.98981
0.384,0.95111,0.768,0.98996
0.3844,0.95107,0.7688,0.99011
0.3848,0.95103,0.7696,0.99024
0.3852,0.951,0.7704,0.99038
0.3856,0.95097,0.7712,0.9905
0.386,0.95094,0.772,0.99062
0.3864,0.95092,0.7728,0.99073
0.3868,0.95089,0.7736,0.99083
0.3872,0.95087,0.7744,0.99093
0.3876,0.95085,0.7752,0.99102
0.388,0.95083,0.776,0.9911
0.3884,0.95082,0.7768,0.99117
0.3888,0.9508,0.7776,0.99124
0.3892,0.95079,0.7784,0.99131
0.3896,0.95078,0.7792,0.99136
0.39,0.95078,0.78,0.99141
0.3904,0.95077,0.7808,0.99145
0.3908,0.95077,0.7816,0.99148
0.3912,0.95077,0.7824,0.99151
0.3916,0.95077,0.7832,0.99153
0.392,0.95077,0.784,0.99154
0.3924,0.95078,0.7848,0.99155
0.3928,0.95079,0.7856,0.99154
0.3932,0.9508,0.7864,0.99154
0.3936,0.95081,0.7872,0.99152
0.394,0.95083,0.788,0.9915
0.3944,0.95084,0.7888,0.99147
0.3948,0.95086,0.7896,0.99143
0.3952,0.95088,0.7904,0.99139
0.3956,0.95091,0.7912,0.99134
0.396,0.95093,0.792,0.99128
0.3964,0.95096,0.7928,0.99122
0.3968,0.95099,0.7936,0.99115
0.3972,0.95102,0.7944,0.99107
0.3976,0.95105,0.7952,0.99099
0.398,0.95109,0.796,0.9909
0.3984,0.95113,0.7968,0.9908
0.3988,0.95116,0.7976,0.9907
0.3992,0.95121,0.7984,0.99059
0.3996,0.95125,0.7992,0.99048
0.4,0.95129,0.8,0.99036
0.4004,0.95134,0.8008,0.99024
0.4008,0.95139,0.8016,0.99011
0.4012,0.95144,0.8024,0.98997
0.4016,0.95149,0.8032,0.98982
0.402,0.95155,0.804,0.98967
0.4024,0.95161,0.8048,0.98952
0.4028,0.95166,0.8056,0.98936
0.4032,0.95173,0.8064,0.98919
0.4036,0.95179,0.8072,0.98902
0.404,0.95185,0.808,0.98884
0.4044,0.95192,0.8088,0.98866
0.4048,0.95199,0.8096,0.98847
0.4052,0.95206,0.8104,0.98827
0.4056,0.95213,0.8112,0.98807
0.406,0.9522,0.812,0.98787
0.4064,0.95228,0.8128,0.98766
0.4068,0.95235,0.8136,0.98744
0.4072,0.95243,0.8144,0.98722
0.4076,0.95251,0.8152,0.98699
0.408,0.95259,0.816,0.98675
0.4084,0.95268,0.8168,0.98651
0.4088,0.95276,0.8176,0.98627
0.4092,0.95285,0.8184,0.98601
0.4096,0.95294,0.8192,0.98576
0.41,0.95303,0.82,0.98549
0.4104,0.95312,0.8208,0.98523
0.4108,0.95321,0.8216,0.98495
0.4112,0.95331,0.8224,0.98467
0.4116,0.95341,0.8232,0.98439
0.412,0.9535,0.824,0.9841
0.4124,0.9536,0.8248,0.98381
0.4128,0.9537,0.8256,0.98351
0.4132,0.95381,0.8264,0.98321
0.4136,0.95391,0.8272,0.98291
0.414,0.95401,0.828,0.98261
0.4144,0.95412,0.8288,0.9823
0.4148,0.95423,0.8296,0.98199
0.4152,0.95433,0.8304,0.98168
0.4156,0.95444,0.8312,0.98136
0.416,0.95455,0.832,0.98104
0.4164,0.95466,0.8328,0.98072
0.4168,0.95478,0.8336,0.98039
0.4172,0.95489,0.8344,0.98006
0.4176,0.95501,0.8352,0.97972
0.418,0.95512,0.836,0.97938
0.4184,0.95524,0.8368,0.97904
0.4188,0.95536,0.8376,0.9787
0.4192,0.95548,0.8384,0.97835
0.4196,0.9556,0.8392,0.978
0.42,0.95572,0.84,0.97764
0.4204,0.95584,0.8408,0.97728
0.4208,0.95597,0.8416,0.97692
0.4212,0.95609,0.8424,0.97655
0.4216,0.95622,0.8432,0.97618
0.422,0.95635,0.844,0.97581
0.4224,0.95648,0.8448,0.97545
0.4228,0.9566,0.8456,0.97508
0.4232,0.95674,0.8464,0.97471
0.4236,0.95687,0.8472,0.97434
0.424,0.957,0.848,0.97398
0.4244,0.95714,0.8488,0.97362
0.4248,0.95727,0.8496,0.97326
0.4252,0.95741,0.8504,0.97289
0.4256,0.95755,0.8512,0.97252
0.426,0.95768,0.852,0.97216
0.4264,0.95782,0.8528,0.97179
0.4268,0.95797,0.8536,0.97142
0.4272,0.95811,0.8544,0.97105
0.4276,0.95825,0.8552,0.97067
0.428,0.9584,0.856,0.9703
0.4284,0.95855,0.8568,0.96993
0.4288,0.95869,0.8576,0.96956
0.4292,0.95884,0.8584,0.96919
0.4296,0.95899,0.8592,0.96882
0.43,0.95914,0.86,0.96845
0.4304,0.95929,0.8608,0.96808
0.4308,0.95945,0.8616,0.96772
0.4312,0.9596,0.8624,0.96736
0.4316,0.95976,0.8632,0.967
0.432,0.95992,0.864,0.96665
0.4324,0.96008,0.8648,0.9663
0.4328,0.96024,0.8656,0.96595
0.4332,0.9604,0.8664,0.96561
0.4336,0.96056,0.8672,0.96527
0.434,0.96073,0.868,0.96493
0.4344,0.96089,0.8688,0.96459
0.4348,0.96106,0.8696,0.96426
0.4352,0.96123,0.8704,0.96393
0.4356,0.9614,0.8712,0.9636
0.436,0.96157,0.872,0.96328
0.4364,0.96174,0.8728,0.96296
0.4368,0.9619,0.8736,0.96264
0.4372,0.96208,0.8744,0.96232
0.4376,0.96225,0.8752,0.96201
0.438,0.96242,0.876,0.9617
0.4384,0.96259,0.8768,0.96139
0.4388,0.96277,0.8776,0.96109
0.4392,0.96294,0.8784,0.96079
0.4396,0.96312,0.8792,0.9605
0.44,0.96329,0.88,0.96021
0.4404,0.96347,0.8808,0.95993
0.4408,0.96364,0.8816,0.95965
0.4412,0.96382,0.8824,0.95938
0.4416,0.964,0.8832,0.95912
0.442,0.96417,0.884,0.95886
0.4424,0.96435,0.8848,0.95861
0.4428,0.96453,0.8856,0.95836
0.4432,0.96471,0.8864,0.95812
0.4436,0.96489,0.8872,0.95788
0.444,0.96508,0.888,0.95765
0.4444,0.96526,0.8888,0.95743
0.4448,0.96544,0.8896,0.95721
0.4452,0.96563,0.8904,0.957
0.4456,0.96581,0.8912,0.95679
0.446,0.966,0.892,0.95659
0.4464,0.96618,0.8928,0.9564
0.4468,0.96637,0.8936,0.95621
0.4472,0.96656,0.8944,0.95602
0.4476,0.96675,0.8952,0.95584
0.448,0.96694,0.896,0.95567
0.4484,0.96713,0.8968,0.9555
0.4488,0.96732,0.8976,0.95534
0.4492,0.96752,0.8984,0.95519
0.4496,0.96771,0.8992,0.95504
0.45,0.96791,0.9,0.9549
0.4504,0.96811,0.9008,0.95477
0.4508,0.9683,0.9016,0.95464
0.4512,0.9685,0.9024,0.95452
0.4516,0.9687,0.9032,0.95441
0.452,0.9689,0.904,0.95429
0.4524,0.96911,0.9048,0.95419
0.4528,0.96931,0.9056,0.95409
0.4532,0.96951,0.9064,0.954
0.4536,0.96971,0.9072,0.95392
0.454,0.96991,0.908,0.95384
0.4544,0.97011,0.9088,0.95377
0.4548,0.97031,0.9096,0.95371
0.4552,0.97051,0.9104,0.95365
0.4556,0.97071,0.9112,0.9536
0.456,0.97091,0.912,0.95356
0.4564,0.97111,0.9128,0.95352
0.4568,0.97131,0.9136,0.95349
0.4572,0.97151,0.9144,0.95347
0.4576,0.97171,0.9152,0.95345
0.458,0.97192,0.916,0.95344
0.4584,0.97212,0.9168,0.95344
0.4588,0.97232,0.9176,0.95344
0.4592,0.97252,0.9184,0.95345
0.4596,0.97272,0.9192,0.95346
0.46,0.97292,0.92,0.95349
0.4604,0.97312,0.9208,0.95352
0.4608,0.97333,0.9216,0.95355
0.4612,0.97353,0.9224,0.95359
0.4616,0.97373,0.9232,0.95364
0.462,0.97393,0.924,0.9537
0.4624,0.97413,0.9248,0.95376
0.4628,0.97434,0.9256,0.95383
0.4632,0.97454,0.9264,0.9539
0.4636,0.97474,0.9272,0.95398
0.464,0.97495,0.928,0.95407
0.4644,0.97515,0.9288,0.95416
0.4648,0.97536,0.9296,0.95426
0.4652,0.97557,0.9304,0.95437
0.4656,0.97577,0.9312,0.95448
0.466,0.97598,0.932,0.9546
0.4664,0.97619,0.9328,0.95472
0.4668,0.9764,0.9336,0.95485
0.4672,0.97661,0.9344,0.95499
0.4676,0.97682,0.9352,0.95513
0.468,0.97703,0.936,0.95527
0.4684,0.97724,0.9368,0.95542
0.4688,0.97745,0.9376,0.95558
0.4692,0.97766,0.9384,0.95574
0.4696,0.97787,0.9392,0.95591
0.47,0.97807,0.94,0.95609
0.4704,0.97828,0.9408,0.95627
0.4708,0.97848,0.9416,0.95645
0.4712,0.97868,0.9424,0.95664
0.4716,0.97888,0.9432,0.95684
0.472,0.97909,0.944,0.95703
0.4724,0.97929,0.9448,0.95724
0.4728,0.97949,0.9456,0.95745
0.4732,0.97968,0.9464,0.95767
0.4736,0.97988,0.9472,0.95789
0.474,0.98008,0.948,0.95811
0.4744,0.98028,0.9488,0.95835
0.4748,0.98047,0.9496,0.95858
0.4752,0.98067,0.9504,0.95883
0.4756,0.98087,0.9512,0.95908
0.476,0.98106,0.952,0.95933
0.4764,0.98126,0.9528,0.95959
0.4768,0.98145,0.9536,0.95985
0.4772,0.98164,0.9544,0.96012
0.4776,0.98183,0.9552,0.96039
0.478,0.98203,0.956,0.96067
0.4784,0.98222,0.9568,0.96096
0.4788,0.98241,0.9576,0.96125
0.4792,0.9826,0.9584,0.96154
0.4796,0.98279,0.9592,0.96184
0.48,0.98298,0.96,0.96214
0.4804,0.98316,0.9608,0.96244
0.4808,0.98335,0.9616,0.96275
0.4812,0.98354,0.9624,0.96305
0.4816,0.98373,0.9632,0.96336
0.482,0.98391,0.964,0.96367
0.4824,0.9841,0.9648,0.96399
0.4828,0.98428,0.9656,0.96431
0.4832,0.98447,0.9664,0.96463
0.4836,0.98465,0.9672,0.96495
0.484,0.98483,0.968,0.96527
0.4844,0.985,0.9688,0.9656
0.4848,0.98518,0.9696,0.96593
0.4852,0.98535,0.9704,0.96626
0.4856,0.98553,0.9712,0.9666
0.486,0.9857,0.972,0.96693
0.4864,0.98587,0.9728,0.96728
0.4868,0.98604,0.9736,0.96762
0.4872,0.9862,0.9744,0.96797
0.4876,0.98637,0.9752,0.96832
0.488,0.98653,0.976,0.96867
0.4884,0.98669,0.9768,0.96903
0.4888,0.98685,0.9776,0.96938
0.4892,0.98701,0.9784,0.96974
0.4896,0.98717,0.9792,0.97009
0.49,0.98732,0.98,0.97044
0.4904,0.98748,0.9808,0.9708
0.4908,0.98763,0.9816,0.97115
0.4912,0.98778,0.9824,0.9715
0.4916,0.98793,0.9832,0.97185
0.492,0.98807,0.984,0.9722
0.4924,0.98822,0.9848,0.97255
0.4928,0.98836,0.9856,0.9729
0.4932,0.98851,0.9864,0.97325
0.4936,0.98865,0.9872,0.97359
0.494,0.98879,0.988,0.97393
0.4944,0.98893,0.9888,0.97428
0.4948,0.98906,0.9896,0.97462
0.4952,0.9892,0.9904,0.97497
0.4956,0.98933,0.9912,0.97532
0.496,0.98946,0.992,0.97566
0.4964,0.98959,0.9928,0.97601
0.4968,0.98972,0.9936,0.97635
0.4972,0.98984,0.9944,0.9767
0.4976,0.98997,0.9952,0.97705
0.498,0.99009,0.996,0.97739
0.4984,0.99021,0.9968,0.97773
0.4988,0.99033,0.9976,0.97806
0.4992,0.99044,0.9984,0.97839
0.4996,0.99056,0.9992,0.97871
0.5,0.99067,1,0.97903
0.5004,0.99079,1.0008,0.97935
0.5008,0.9909,1.0016,0.97966
0.5012,0.99101,1.0024,0.97997
0.5016,0.99111,1.0032,0.98027
0.502,0.99122,1.004,0.98057
0.5024,0.99132,1.0048,0.98087
0.5028,0.99142,1.0056,0.98117
0.5032,0.99152,1.0064,0.98146
0.5036,0.99162,1.0072,0.98175
0.504,0.99172,1.008,0.98203
0.5044,0.99181,1.0088,0.98231
0.5048,0.9919,1.0096,0.98259
0.5052,0.99199,1.0104,0.98287
0.5056,0.99208,1.0112,0.98314
0.506,0.99217,1.012,0.98341
0.5064,0.99226,1.0128,0.98367
0.5068,0.99234,1.0136,0.98393
0.5072,0.99242,1.0144,0.98418
0.5076,0.9925,1.0152,0.98443
0.508,0.99257,1.016,0.98467
0.5084,0.99265,1.0168,0.98491
0.5088,0.99272,1.0176,0.98514
0.5092,0.99279,1.0184,0.98537
0.5096,0.99286,1.0192,0.98559
0.51,0.99292,1.02,0.9858
0.5104,0.99298,1.0208,0.98601
0.5108,0.99304,1.0216,0.98622
0.5112,0.9931,1.0224,0.98642
0.5116,0.99316,1.0232,0.98661
0.512,0.99321,1.024,0.98679
0.5124,0.99326,1.0248,0.98698
0.5128,0.99331,1.0256,0.98715
0.5132,0.99336,1.0264,0.98732
0.5136,0.99341,1.0272,0.98748
0.514,0.99345,1.028,0.98764
0.5144,0.99349,1.0288,0.98779
0.5148,0.99353,1.0296,0.98794
0.5152,0.99357,1.0304,0.98808
0.5156,0.99361,1.0312,0.98821
0.516,0.99364,1.032,0.98834
0.5164,0.99367,1.0328,0.98846
0.5168,0.9937,1.0336,0.98857
0.5172,0.99373,1.0344,0.98868
0.5176,0.99375,1.0352,0.98878
0.518,0.99377,1.036,0.98888
0.5184,0.99379,1.0368,0.98897
0.5188,0.99381,1.0376,0.98905
0.5192,0.99383,1.0384,0.98913
0.5196,0.99384,1.0392,0.9892
0.52,0.99386,1.04,0.98926
0.5204,0.99387,1.0408,0.98932
0.5208,0.99388,1.0416,0.98937
0.5212,0.99388,1.0424,0.98942
0.5216,0.99389,1.0432,0.98946
0.522,0.99389,1.044,0.98949
0.5224,0.99389,1.0448,0.98952
0.5228,0.99389,1.0456,0.98954
0.5232,0.99388,1.0464,0.98955
0.5236,0.99388,1.0472,0.98956
0.524,0.99387,1.048,0.98956
0.5244,0.99386,1.0488,0.98956
0.5248,0.99385,1.0496,0.98955
0.5252,0.99383,1.0504,0.98953
0.5256,0.99382,1.0512,0.98951
0.526,0.9938,1.052,0.98948
0.5264,0.99378,1.0528,0.98944
0.5268,0.99376,1.0536,0.9894
0.5272,0.99374,1.0544,0.98935
0.5276,0.99371,1.0552,0.9893
0.528,0.99369,1.056,0.98924
0.5284,0.99366,1.0568,0.98917
0.5288,0.99363,1.0576,0.9891
0.5292,0.99359,1.0584,0.98902
0.5296,0.99356,1.0592,0.98894
0.53,0.99352,1.06,0.98884
0.5304,0.99349,1.0608,0.98874
0.5308,0.99345,1.0616,0.98864
0.5312,0.99341,1.0624,0.98853
0.5316,0.99336,1.0632,0.98842
0.532,0.99332,1.064,0.98829
0.5324,0.99327,1.0648,0.98817
0.5328,0.99322,1.0656,0.98804
0.5332,0.99317,1.0664,0.9879
0.5336,0.99312,1.0672,0.98776
0.534,0.99307,1.068,0.98761
0.5344,0.99301,1.0688,0.98745
0.5348,0.99296,1.0696,0.98729
0.5352,0.9929,1.0704,0.98712
0.5356,0.99284,1.0712,0.98695
0.536,0.99277,1.072,0.98677
0.5364,0.99271,1.0728,0.98658
0.5368,0.99264,1.0736,0.98639
0.5372,0.99258,1.0744,0.9862
0.5376,0.99251,1.0752,0.986
0.538,0.99244,1.076,0.98579
0.5384,0.99236,1.0768,0.98558
0.5388,0.99229,1.0776,0.98536
0.5392,0.99221,1.0784,0.98514
0.5396,0.99214,1.0792,0.98491
0.54,0.99206,1.08,0.98467
0.5404,0.99198,1.0808,0.98443
0.5408,0.9919,1.0816,0.98419
0.5412,0.99181,1.0824,0.98394
0.5416,0.99173,1.0832,0.98368
0.542,0.99164,1.084,0.98342
0.5424,0.99156,1.0848,0.98316
0.5428,0.99147,1.0856,0.9829
0.5432,0.99138,1.0864,0.98263
0.5436,0.99129,1.0872,0.98237
0.544,0.99119,1.088,0.98209
0.5444,0.9911,1.0888,0.98182
0.5448,0.991,1.0896,0.98154
0.5452,0.99091,1.0904,0.98126
0.5456,0.99081,1.0912,0.98097
0.546,0.99071,1.092,0.98068
0.5464,0.99061,1.0928,0.98038
0.5468,0.9905,1.0936,0.98008
0.5472,0.9904,1.0944,0.97978
0.5476,0.99029,1.0952,0.97948
0.548,0.99019,1.096,0.97917
0.5484,0.99008,1.0968,0.97886
0.5488,0.98997,1.0976,0.97855
0.5492,0.98986,1.0984,0.97823
0.5496,0.98975,1.0992,0.97791
0.55,0.98963,1.1,0.97759
0.5504,0.98952,1.1008,0.97726
0.5508,0.9894,1.1016,0.97693
0.5512,0.98928,1.1024,0.97659
0.5516,0.98917,1.1032,0.97625
0.552,0.98905,1.104,0.97592
0.5524,0.98892,1.1048,0.97558
0.5528,0.9888,1.1056,0.97525
0.5532,0.98868,1.1064,0.97491
0.5536,0.98856,1.1072,0.97457
0.554,0.98843,1.108,0.97424
0.5544,0.9883,1.1088,0.97391
0.5548,0.98817,1.1096,0.97358
0.5552,0.98804,1.1104,0.97324
0.5556,0.98791,1.1112,0.97291
0.556,0.98778,1.112,0.97257
0.5564,0.98765,1.1128,0.97223
0.5568,0.98751,1.1136,0.9719
0.5572,0.98738,1.1144,0.97156
0.5576,0.98724,1.1152,0.97122
0.558,0.9871,1.116,0.97087
0.5584,0.98696,1.1168,0.97053
0.5588,0.98682,1.1176,0.97019
0.5592,0.98668,1.1184,0.96985
0.5596,0.98653,1.1192,0.96951
0.56,0.98639,1.12,0.96917
0.5604,0.98624,1.1208,0.96883
0.5608,0.98609,1.1216,0.96849
0.5612,0.98595,1.1224,0.96816
0.5616,0.9858,1.1232,0.96783
0.562,0.98565,1.124,0.9675
0.5624,0.98549,1.1248,0.96717
0.5628,0.98534,1.1256,0.96684
0.5632,0.98518,1.1264,0.96652
0.5636,0.98503,1.1272,0.96621
0.564,0.98487,1.128,0.96589
0.5644,0.98471,1.1288,0.96558
0.5648,0.98455,1.1296,0.96527
0.5652,0.98438,1.1304,0.96497
0.5656,0.98422,1.1312,0.96466
0.566,0.98406,1.132,0.96436
0.5664,0.98389,1.1328,0.96406
0.5668,0.98373,1.1336,0.96377
0.5672,0.98356,1.1344,0.96347
0.5676,0.98339,1.1352,0.96318
0.568,0.98323,1.136,0.96289
0.5684,0.98306,1.1368,0.96261
0.5688,0.98289,1.1376,0.96233
0.5692,0.98272,1.1384,0.96205
0.5696,0.98255,1.1392,0.96177
0.57,0.98238,1.14,0.9615
0.5704,0.98221,1.1408,0.96123
0.5708,0.98204,1.1416,0.96096
0.5712,0.98186,1.1424,0.9607
0.5716,0.98169,1.1432,0.96044
0.572,0.98152,1.144,0.96019
0.5724,0.98135,1.1448,0.95994
0.5728,0.98118,1.1456,0.9597
0.5732,0.981,1.1464,0.95947
0.5736,0.98083,1.1472,0.95924
0.574,0.98065,1.148,0.95901
0.5744,0.98047,1.1488,0.95879
0.5748,0.98029,1.1496,0.95857
0.5752,0.98011,1.1504,0.95836
0.5756,0.97993,1.1512,0.95816
0.576,0.97975,1.152,0.95796
0.5764,0.97956,1.1528,0.95776
0.5768,0.97938,1.1536,0.95757
0.5772,0.9792,1.1544,0.95739
0.5776,0.97901,1.1552,0.95721
0.578,0.97883,1.156,0.95704
0.5784,0.97864,1.1568,0.95687
0.5788,0.97845,1.1576,0.95671
0.5792,0.97826,1.1584,0.95655
0.5796,0.97807,1.1592,0.9564
0.58,0.97788,1.16,0.95625
0.5804,0.97769,1.1608,0.95611
0.5808,0.9775,1.1616,0.95598
0.5812,0.9773,1.1624,0.95585
0.5816,0.97711,1.1632,0.95572
0.582,0.97691,1.164,0.9556
0.5824,0.97671,1.1648,0.95549
0.5828,0.97651,1.1656,0.95538
0.5832,0.97631,1.1664,0.95528
0.5836,0.97612,1.1672,0.95519
0.584,0.97592,1.168,0.9551
0.5844,0.97572,1.1688,0.95502
0.5848,0.97552,1.1696,0.95494
0.5852,0.97532,1.1704,0.95487
0.5856,0.97512,1.1712,0.9548
0.586,0.97493,1.172,0.95474
0.5864,0.97473,1.1728,0.95469
0.5868,0.97453,1.1736,0.95464
0.5872,0.97433,1.1744,0.9546
0.5876,0.97413,1.1752,0.95457
0.588,0.97394,1.176,0.95454
0.5884,0.97374,1.1768,0.95451
0.5888,0.97355,1.1776,0.9545
0.5892,0.97335,1.1784,0.95449
0.5896,0.97315,1.1792,0.95448
0.59,0.97296,1.18,0.95448
0.5904,0.97276,1.1808,0.95449
0.5908,0.97256,1.1816,0.9545
0.5912,0.97236,1.1824,0.95452
0.5916,0.97216,1.1832,0.95455
0.592,0.97197,1.184,0.95458
0.5924,0.97177,1.1848,0.95462
0.5928,0.97157,1.1856,0.95467
0.5932,0.97137,1.1864,0.95472
0.5936,0.97116,1.1872,0.95478
0.594,0.97096,1.188,0.95484
0.5944,0.97076,1.1888,0.95491
0.5948,0.97056,1.1896,0.95499
0.5952,0.97036,1.1904,0.95507
0.5956,0.97016,1.1912,0.95515
0.596,0.96996,1.192,0.95525
0.5964,0.96976,1.1928,0.95534
0.5968,0.96956,1.1936,0.95545
0.5972,0.96935,1.1944,0.95556
0.5976,0.96915,1.1952,0.95567
0.598,0.96895,1.196,0.95579
0.5984,0.96875,1.1968,0.95592
0.5988,0.96854,1.1976,0.95605
0.5992,0.96834,1.1984,0.95619
0.5996,0.96814,1.1992,0.95633
0.6,0.96795,1.2,0.95647
0.6004,0.96775,1.2008,0.95663
0.6008,0.96755,1.2016,0.95679
0.6012,0.96735,1.2024,0.95695
0.6016,0.96716,1.2032,0.95711
0.602,0.96696,1.204,0.95729
0.6024,0.96677,1.2048,0.95747
0.6028,0.96657,1.2056,0.95765
0.6032,0.96638,1.2064,0.95784
0.6036,0.96619,1.2072,0.95804
0.604,0.966,1.208,0.95824
0.6044,0.96581,1.2088,0.95844
0.6048,0.96562,1.2096,0.95865
0.6052,0.96543,1.2104,0.95887
0.6056,0.96524,1.2112,0.95909
0.606,0.96506,1.212,0.95931
0.6064,0.96487,1.2128,0.95954
0.6068,0.96468,1.2136,0.95978
0.6072,0.9645,1.2144,0.96002
0.6076,0.96431,1.2152,0.96026
0.608,0.96413,1.216,0.96051
0.6084,0.96395,1.2168,0.96077
0.6088,0.96376,1.2176,0.96103
0.6092,0.96358,1.2184,0.96129
0.6096,0.9634,1.2192,0.96156
0.61,0.96322,1.22,0.96183
0.6104,0.96304,1.2208,0.9621
0.6108,0.96286,1.2216,0.96238
0.6112,0.96268,1.2224,0.96266
0.6116,0.9625,1.2232,0.96294
0.612,0.96232,1.224,0.96322
0.6124,0.96214,1.2248,0.9635
0.6128,0.96196,1.2256,0.96379
0.6132,0.96179,1.2264,0.96408
0.6136,0.96161,1.2272,0.96437
0.614,0.96144,1.228,0.96466
0.6144,0.96127,1.2288,0.96496
0.6148,0.96109,1.2296,0.96526
0.6152,0.96092,1.2304,0.96556
0.6156,0.96075,1.2312,0.96586
0.616,0.96058,1.232,0.96617
0.6164,0.96042,1.2328,0.96648
0.6168,0.96025,1.2336,0.96679
0.6172,0.96009,1.2344,0.9671
0.6176,0.95992,1.2352,0.96742
0.618,0.95977,1.236,0.96774
0.6184,0.95961,1.2368,0.96806
0.6188,0.95945,1.2376,0.96838
0.6192,0.95929,1.2384,0.96871
0.6196,0.95914,1.2392,0.96904
0.62,0.95899,1.24,0.96936
0.6204,0.95884,1.2408,0.96969
0.6208,0.95869,1.2416,0.97002
0.6212,0.95854,1.2424,0.97034
0.6216,0.95839,1.2432,0.97066
0.622,0.95825,1.244,0.97099
0.6224,0.95811,1.2448,0.97131
0.6228,0.95797,1.2456,0.97163
0.6232,0.95783,1.2464,0.97195
0.6236,0.95769,1.2472,0.97227
0.624,0.95755,1.248,0.97259
0.6244,0.95742,1.2488,0.9729
0.6248,0.95729,1.2496,0.97322
0.6252,0.95716,1.2504,0.97353
0.6256,0.95702,1.2512,0.97384
0.626,0.9569,1.252,0.97416
0.6264,0.95677,1.2528,0.97447
0.6268,0.95664,1.2536,0.97478
0.6272,0.95652,1.2544,0.97509
0.6276,0.9564,1.2552,0.97541
0.628,0.95627,1.256,0.97572
0.6284,0.95616,1.2568,0.97603
0.6288,0.95604,1.2576,0.97634
0.6292,0.95592,1.2584,0.97665
0.6296,0.95581,1.2592,0.97696
0.63,0.95569,1.26,0.97727
0.6304,0.95558,1.2608,0.97757
0.6308,0.95547,1.2616,0.97786
0.6312,0.95536,1.2624,0.97816
0.6316,0.95526,1.2632,0.97845
0.632,0.95515,1.264,0.97873
0.6324,0.95505,1.2648,0.97902
0.6328,0.95495,1.2656,0.97929
0.6332,0.95485,1.2664,0.97957
0.6336,0.95475,1.2672,0.97984
0.634,0.95466,1.268,0.9801
0.6344,0.95457,1.2688,0.98037
0.6348,0.95448,1.2696,0.98063
0.6352,0.95438,1.2704,0.98089
0.6356,0.9543,,
0.636,0.95421,,
0.6364,0.95412,,
0.6368,0.95404,,
0.6372,0.95396,,
0.6376,0.95388,,
0.638,0.9538,,
0.6384,0.95372,,
0.6388,0.95365,,
0.6392,0.95358,,
0.6396,0.95351,,
0.64,0.95344,,
0.6404,0.95337,,
0.6408,0.9533,,
0.6412,0.95324,,
0.6416,0.95318,,
0.642,0.95312,,
0.6424,0.95306,,
0.6428,0.953,,
0.6432,0.95295,,
0.6436,0.9529,,
0.644,0.95285,,
0.6444,0.9528,,
0.6448,0.95275,,
0.6452,0.95271,,
0.6456,0.95267,,
0.646,0.95263,,
0.6464,0.95259,,
0.6468,0.95256,,
0.6472,0.95252,,
0.6476,0.95249,,
0.648,0.95246,,
0.6484,0.95243,,
0.6488,0.9524,,
0.6492,0.95238,,
0.6496,0.95235,,
0.65,0.95233,,
0.6504,0.95231,,
0.6508,0.95229,,
0.6512,0.95228,,
0.6516,0.95226,,
0.652,0.95225,,
0.6524,0.95224,,
0.6528,0.95223,,
0.6532,0.95222,,
0.6536,0.95222,,
0.654,0.95222,,
0.6544,0.95221,,
0.6548,0.95221,,
0.6552,0.95222,,
0.6556,0.95222,,
0.656,0.95223,,
0.6564,0.95223,,
0.6568,0.95224,,
0.6572,0.95225,,
0.6576,0.95227,,
0.658,0.95228,,
0.6584,0.9523,,
0.6588,0.95231,,
0.6592,0.95233,,
0.6596,0.95236,,
0.66,0.95238,,
0.6604,0.95241,,
0.6608,0.95243,,
0.6612,0.95246,,
0.6616,0.95249,,
0.662,0.95252,,
0.6624,0.95256,,
0.6628,0.9526,,
0.6632,0.95263,,
0.6636,0.95267,,
0.664,0.95271,,
0.6644,0.95276,,
0.6648,0.9528,,
0.6652,0.95285,,
0.6656,0.9529,,
0.666,0.95295,,
0.6664,0.953,,
0.6668,0.95305,,
0.6672,0.95311,,
0.6676,0.95316,,
0.668,0.95322,,
0.6684,0.95328,,
0.6688,0.95334,,
0.6692,0.95341,,
0.6696,0.95347,,
0.67,0.95354,,
0.6704,0.9536,,
0.6708,0.95367,,
0.6712,0.95374,,
0.6716,0.95382,,
0.672,0.95389,,
0.6724,0.95396,,
0.6728,0.95404,,
0.6732,0.95412,,
0.6736,0.9542,,
0.674,0.95428,,
0.6744,0.95436,,
0.6748,0.95444,,
0.6752,0.95453,,
0.6756,0.95462,,
0.676,0.9547,,
0.6764,0.95479,,
0.6768,0.95488,,
0.6772,0.95497,,
0.6776,0.95507,,
0.678,0.95516,,
0.6784,0.95526,,
0.6788,0.95535,,
0.6792,0.95545,,
0.6796,0.95555,,
0.68,0.95565,,
0.6804,0.95575,,
0.6808,0.95586,,
0.6812,0.95596,,
0.6816,0.95607,,
0.682,0.95618,,
0.6824,0.95629,,
0.6828,0.9564,,
0.6832,0.95651,,
0.6836,0.95662,,
0.684,0.95673,,
0.6844,0.95685,,
0.6848,0.95696,,
0.6852,0.95708,,
0.6856,0.9572,,
0.686,0.95732,,
0.6864,0.95744,,
0.6868,0.95756,,
0.6872,0.95769,,
0.6876,0.95781,,
0.688,0.95794,,
0.6884,0.95807,,
0.6888,0.9582,,
0.6892,0.95833,,
0.6896,0.95846,,
0.69,0.95859,,
0.6904,0.95873,,
0.6908,0.95886,,
0.6912,0.959,,
0.6916,0.95914,,
0.692,0.95928,,
0.6924,0.95942,,
0.6928,0.95957,,
0.6932,0.95971,,
0.6936,0.95986,,
0.694,0.96,,
0.6944,0.96015,,
0.6948,0.9603,,
0.6952,0.96045,,
0.6956,0.9606,,
0.696,0.96076,,
0.6964,0.96091,,
0.6968,0.96107,,
0.6972,0.96123,,
0.6976,0.96138,,
0.698,0.96154,,
0.6984,0.9617,,
0.6988,0.96186,,
0.6992,0.96202,,
0.6996,0.96219,,
0.7,0.96235,,
0.7004,0.96251,,
0.7008,0.96268,,
0.7012,0.96284,,
0.7016,0.96301,,
0.702,0.96317,,
0.7024,0.96334,,
0.7028,0.96351,,
0.7032,0.96367,,
0.7036,0.96384,,
0.704,0.96401,,
0.7044,0.96418,,
0.7048,0.96435,,
0.7052,0.96453,,
0.7056,0.9647,,
0.706,0.96487,,
0.7064,0.96504,,
0.7068,0.96522,,
0.7072,0.96539,,
0.7076,0.96557,,
0.708,0.96575,,
0.7084,0.96592,,
0.7088,0.9661,,
0.7092,0.96628,,
0.7096,0.96646,,
0.71,0.96664,,
0.7104,0.96682,,
0.7108,0.967,,
0.7112,0.96719,,
0.7116,0.96737,,
0.712,0.96756,,
0.7124,0.96774,,
0.7128,0.96793,,
0.7132,0.96812,,
0.7136,0.96831,,
0.714,0.9685,,
0.7144,0.96869,,
0.7148,0.96888,,
0.7152,0.96907,,
0.7156,0.96926,,
0.716,0.96945,,
0.7164,0.96964,,
0.7168,0.96983,,
0.7172,0.97002,,
0.7176,0.97022,,
0.718,0.97041,,
0.7184,0.9706,,
0.7188,0.97079,,
0.7192,0.97098,,
0.7196,0.97117,,
0.72,0.97136,,
0.7204,0.97155,,
0.7208,0.97174,,
0.7212,0.97193,,
0.7216,0.97212,,
0.722,0.97231,,
0.7224,0.9725,,
0.7228,0.97269,,
0.7232,0.97288,,
0.7236,0.97307,,
0.724,0.97326,,
0.7244,0.97345,,
0.7248,0.97363,,
0.7252,0.97382,,
0.7256,0.97401,,
0.726,0.9742,,
0.7264,0.97439,,
0.7268,0.97458,,
0.7272,0.97477,,
0.7276,0.97496,,
0.728,0.97515,,
0.7284,0.97534,,
0.7288,0.97554,,
0.7292,0.97573,,
0.7296,0.97592,,
0.73,0.97611,,
0.7304,0.9763,,
0.7308,0.97649,,
0.7312,0.97669,,
0.7316,0.97688,,
0.732,0.97708,,
0.7324,0.97727,,
0.7328,0.97746,,
0.7332,0.97765,,
0.7336,0.97783,,
0.734,0.97802,,
0.7344,0.97821,,
0.7348,0.97839,,
0.7352,0.97857,,
0.7356,0.97876,,
0.736,0.97894,,
0.7364,0.97912,,
0.7368,0.9793,,
0.7372,0.97948,,
0.7376,0.97966,,
0.738,0.97983,,
0.7384,0.98001,,
0.7388,0.98018,,
0.7392,0.98036,,
0.7396,0.98053,,
0.74,0.9807,,
0.7404,0.98088,,
0.7408,0.98105,,
0.7412,0.98122,,
0.7416,0.98139,,
0.742,0.98155,,
0.7424,0.98172,,
0.7428,0.98189,,
0.7432,0.98205,,
0.7436,0.98222,,
0.744,0.98238,,
0.7444,0.98254,,
0.7448,0.98271,,
0.7452,0.98287,,
0.7456,0.98303,,
0.746,0.98319,,
0.7464,0.98335,,
0.7468,0.98351,,
0.7472,0.98367,,
0.7476,0.98383,,
0.748,0.98398,,
0.7484,0.98414,,
0.7488,0.98429,,
0.7492,0.98445,,
0.7496,0.9846,,
0.75,0.98475,,
0.7504,0.98489,,
0.7508,0.98504,,
0.7512,0.98519,,
0.7516,0.98533,,
0.752,0.98547,,
0.7524,0.98561,,
0.7528,0.98575,,
0.7532,0.98589,,
0.7536,0.98602,,
0.754,0.98615,,
0.7544,0.98629,,
0.7548,0.98642,,
0.7552,0.98655,,
0.7556,0.98667,,
0.756,0.9868,,
0.7564,0.98692,,
0.7568,0.98704,,
0.7572,0.98716,,
0.7576,0.98728,,
0.758,0.9874,,
0.7584,0.98752,,
0.7588,0.98763,,
0.7592,0.98775,,
0.7596,0.98786,,
0.76,0.98797,,
0.7604,0.98808,,
0.7608,0.98818,,
0.7612,0.98829,,
0.7616,0.9884,,
0.762,0.9885,,
0.7624,0.9886,,
0.7628,0.9887,,
0.7632,0.9888,,
0.7636,0.98889,,
0.764,0.98899,,
0.7644,0.98908,,
0.7648,0.98917,,
0.7652,0.98926,,
0.7656,0.98935,,
0.766,0.98944,,
0.7664,0.98952,,
0.7668,0.9896,,
0.7672,0.98968,,
0.7676,0.98976,,
0.768,0.98984,,
0.7684,0.98991,,
0.7688,0.98999,,
0.7692,0.99006,,
0.7696,0.99013,,
0.77,0.9902,,
0.7704,0.99027,,
0.7708,0.99034,,
0.7712,0.9904,,
0.7716,0.99047,,
0.772,0.99053,,
0.7724,0.99059,,
0.7728,0.99064,,
0.7732,0.9907,,
0.7736,0.99076,,
0.774,0.99081,,
0.7744,0.99086,,
0.7748,0.99091,,
0.7752,0.99096,,
0.7756,0.991,,
0.776,0.99104,,
0.7764,0.99109,,
0.7768,0.99113,,
0.7772,0.99117,,
0.7776,0.9912,,
0.778,0.99124,,
0.7784,0.99127,,
0.7788,0.99131,,
0.7792,0.99134,,
0.7796,0.99137,,
0.78,0.99139,,
0.7804,0.99142,,
0.7808,0.99144,,
0.7812,0.99146,,
0.7816,0.99148,,
0.782,0.9915,,
0.7824,0.99151,,
0.7828,0.99153,,
0.7832,0.99154,,
0.7836,0.99155,,
0.784,0.99156,,
0.7844,0.99157,,
0.7848,0.99157,,
0.7852,0.99157,,
0.7856,0.99158,,
0.786,0.99158,,
0.7864,0.99157,,
0.7868,0.99157,,
0.7872,0.99157,,
0.7876,0.99156,,
0.788,0.99155,,
0.7884,0.99154,,
0.7888,0.99153,,
0.7892,0.99151,,
0.7896,0.9915,,
0.79,0.99148,,
0.7904,0.99146,,
0.7908,0.99144,,
0.7912,0.99142,,
0.7916,0.9914,,
0.792,0.99137,,
0.7924,0.99134,,
0.7928,0.99131,,
0.7932,0.99128,,
0.7936,0.99125,,
0.794,0.99122,,
0.7944,0.99118,,
0.7948,0.99114,,
0.7952,0.9911,,
0.7956,0.99106,,
0.796,0.99102,,
0.7964,0.99098,,
0.7968,0.99093,,
0.7972,0.99089,,
0.7976,0.99084,,
0.798,0.99079,,
0.7984,0.99074,,
0.7988,0.99068,,
0.7992,0.99063,,
0.7996,0.99057,,
0.8,0.99051,,
0.8004,0.99046,,
0.8008,0.99039,,
0.8012,0.99033,,
0.8016,0.99027,,
0.802,0.9902,,
0.8024,0.99014,,
0.8028,0.99007,,
0.8032,0.99,,
0.8036,0.98993,,
0.804,0.98986,,
0.8044,0.98978,,
0.8048,0.98971,,
0.8052,0.98963,,
0.8056,0.98955,,
0.806,0.98947,,
0.8064,0.98939,,
0.8068,0.98931,,
0.8072,0.98923,,
0.8076,0.98914,,
0.808,0.98905,,
0.8084,0.98897,,
0.8088,0.98888,,
0.8092,0.98879,,
0.8096,0.98869,,
0.81,0.9886,,
0.8104,0.9885,,
0.8108,0.98841,,
0.8112,0.98831,,
0.8116,0.98821,,
0.812,0.98811,,
0.8124,0.98801,,
0.8128,0.9879,,
0.8132,0.9878,,
0.8136,0.98769,,
0.814,0.98758,,
0.8144,0.98747,,
0.8148,0.98737,,
0.8152,0.98725,,
0.8156,0.98714,,
0.816,0.98702,,
0.8164,0.98691,,
0.8168,0.98679,,
0.8172,0.98667,,
0.8176,0.98655,,
0.818,0.98642,,
0.8184,0.9863,,
0.8188,0.98618,,
0.8192,0.98605,,
0.8196,0.98592,,
0.82,0.98579,,
0.8204,0.98566,,
0.8208,0.98553,,
0.8212,0.9854,,
0.8216,0.98526,,
0.822,0.98513,,
0.8224,0.98499,,
0.8228,0.98485,,
0.8232,0.98471,,
0.8236,0.98457,,
0.824,0.98442,,
0.8244,0.98428,,
0.8248,0.98414,,
0.8252,0.98399,,
0.8256,0.98384,,
0.826,0.98369,,
0.8264,0.98355,,
0.8268,0.9834,,
0.8272,0.98325,,
0.8276,0.9831,,
0.828,0.98294,,
0.8284,0.98279,,
0.8288,0.98264,,
0.8292,0.98249,,
0.8296,0.98233,,
0.83,0.98218,,
0.8304,0.98202,,
0.8308,0.98186,,
0.8312,0.98171,,
0.8316,0.98155,,
0.832,0.9814,,
0.8324,0.98124,,
0.8328,0.98108,,
0.8332,0.98092,,
0.8336,0.98075,,
0.834,0.98059,,
0.8344,0.98042,,
0.8348,0.98026,,
0.8352,0.98009,,
0.8356,0.97992,,
0.836,0.97975,,
0.8364,0.97959,,
0.8368,0.97942,,
0.8372,0.97925,,
0.8376,0.97907,,
0.838,0.9789,,
0.8384,0.97873,,
0.8388,0.97856,,
0.8392,0.97838,,
0.8396,0.97821,,
0.84,0.97803,,
0.8404,0.97785,,
0.8408,0.97767,,
0.8412,0.9775,,
0.8416,0.97732,,
0.842,0.97714,,
0.8424,0.97695,,
0.8428,0.97677,,
0.8432,0.97658,,
0.8436,0.9764,,
0.844,0.97621,,
0.8444,0.97603,,
0.8448,0.97584,,
0.8452,0.97566,,
0.8456,0.97547,,
0.846,0.97529,,
0.8464,0.97511,,
0.8468,0.97492,,
0.8472,0.97474,,
0.8476,0.97456,,
0.848,0.97437,,
0.8484,0.97419,,
0.8488,0.97401,,
0.8492,0.97383,,
0.8496,0.97365,,
0.85,0.97346,,
0.8504,0.97328,,
0.8508,0.9731,,
0.8512,0.97292,,
0.8516,0.97273,,
0.852,0.97255,,
0.8524,0.97236,,
0.8528,0.97218,,
0.8532,0.972,,
0.8536,0.97181,,
0.854,0.97163,,
0.8544,0.97144,,
0.8548,0.97126,,
0.8552,0.97107,,
0.8556,0.97088,,
0.856,0.9707,,
0.8564,0.97051,,
0.8568,0.97033,,
0.8572,0.97014,,
0.8576,0.96996,,
0.858,0.96977,,
0.8584,0.96959,,
0.8588,0.9694,,
0.8592,0.96921,,
0.8596,0.96903,,
0.86,0.96884,,
0.8604,0.96866,,
0.8608,0.96847,,
0.8612,0.96829,,
0.8616,0.9681,,
0.862,0.96792,,
0.8624,0.96774,,
0.8628,0.96756,,
0.8632,0.96738,,
0.8636,0.9672,,
0.864,0.96702,,
0.8644,0.96684,,
0.8648,0.96667,,
0.8652,0.96649,,
0.8656,0.96632,,
0.866,0.96614,,
0.8664,0.96597,,
0.8668,0.9658,,
0.8672,0.96563,,
0.8676,0.96546,,
0.868,0.96529,,
0.8684,0.96512,,
0.8688,0.96495,,
0.8692,0.96478,,
0.8696,0.96461,,
0.87,0.96444,,
0.8704,0.96428,,
0.8708,0.96411,,
0.8712,0.96395,,
0.8716,0.96378,,
0.872,0.96362,,
0.8724,0.96345,,
0.8728,0.96329,,
0.8732,0.96313,,
0.8736,0.96297,,
0.874,0.96281,,
0.8744,0.96265,,
0.8748,0.96249,,
0.8752,0.96233,,
0.8756,0.96217,,
0.876,0.96202,,
0.8764,0.96186,,
0.8768,0.96171,,
0.8772,0.96155,,
0.8776,0.9614,,
0.878,0.96125,,
0.8784,0.9611,,
0.8788,0.96094,,
0.8792,0.9608,,
0.8796,0.96065,,
0.88,0.9605,,
0.8804,0.96036,,
0.8808,0.96021,,
0.8812,0.96007,,
0.8816,0.95993,,
0.882,0.95979,,
0.8824,0.95965,,
0.8828,0.95952,,
0.8832,0.95938,,
0.8836,0.95925,,
0.884,0.95912,,
0.8844,0.95899,,
0.8848,0.95886,,
0.8852,0.95873,,
0.8856,0.9586,,
0.886,0.95848,,
0.8864,0.95836,,
0.8868,0.95824,,
0.8872,0.95812,,
0.8876,0.958,,
0.888,0.95788,,
0.8884,0.95776,,
0.8888,0.95765,,
0.8892,0.95754,,
0.8896,0.95743,,
0.89,0.95732,,
0.8904,0.95721,,
0.8908,0.9571,,
0.8912,0.95699,,
0.8916,0.95689,,
0.892,0.95678,,
0.8924,0.95668,,
0.8928,0.95658,,
0.8932,0.95648,,
0.8936,0.95639,,
0.894,0.95629,,
0.8944,0.9562,,
0.8948,0.95611,,
0.8952,0.95601,,
0.8956,0.95592,,
0.896,0.95583,,
0.8964,0.95574,,
0.8968,0.95566,,
0.8972,0.95557,,
0.8976,0.95549,,
0.898,0.95541,,
0.8984,0.95533,,
0.8988,0.95525,,
0.8992,0.95518,,
0.8996,0.9551,,
0.9,0.95503,,
0.9004,0.95496,,
0.9008,0.95489,,
0.9012,0.95482,,
0.9016,0.95475,,
0.902,0.95469,,
0.9024,0.95463,,
0.9028,0.95456,,
0.9032,0.9545,,
0.9036,0.95444,,
0.904,0.95439,,
0.9044,0.95433,,
0.9048,0.95427,,
0.9052,0.95422,,
0.9056,0.95417,,
0.906,0.95412,,
0.9064,0.95407,,
0.9068,0.95402,,
0.9072,0.95398,,
0.9076,0.95394,,
0.908,0.95389,,
0.9084,0.95385,,
0.9088,0.95382,,
0.9092,0.95378,,
0.9096,0.95374,,
0.91,0.95371,,
0.9104,0.95368,,
0.9108,0.95365,,
0.9112,0.95362,,
0.9116,0.9536,,
0.912,0.95357,,
0.9124,0.95355,,
0.9128,0.95353,,
0.9132,0.95351,,
0.9136,0.95349,,
0.914,0.95347,,
0.9144,0.95346,,
0.9148,0.95344,,
0.9152,0.95343,,
0.9156,0.95342,,
0.916,0.95342,,
0.9164,0.95341,,
0.9168,0.95341,,
0.9172,0.9534,,
0.9176,0.9534,,
0.918,0.9534,,
0.9184,0.9534,,
0.9188,0.95341,,
0.9192,0.95341,,
0.9196,0.95342,,
0.92,0.95343,,
0.9204,0.95344,,
0.9208,0.95345,,
0.9212,0.95346,,
0.9216,0.95348,,
0.922,0.95349,,
0.9224,0.95351,,
0.9228,0.95353,,
0.9232,0.95355,,
0.9236,0.95358,,
0.924,0.9536,,
0.9244,0.95363,,
0.9248,0.95366,,
0.9252,0.95369,,
0.9256,0.95372,,
0.926,0.95375,,
0.9264,0.95379,,
0.9268,0.95382,,
0.9272,0.95386,,
0.9276,0.9539,,
0.928,0.95394,,
0.9284,0.95398,,
0.9288,0.95403,,
0.9292,0.95407,,
0.9296,0.95412,,
0.93,0.95417,,
0.9304,0.95422,,
0.9308,0.95427,,
0.9312,0.95432,,
0.9316,0.95438,,
0.932,0.95444,,
0.9324,0.95449,,
0.9328,0.95455,,
0.9332,0.95461,,
0.9336,0.95467,,
0.934,0.95474,,
0.9344,0.9548,,
0.9348,0.95487,,
0.9352,0.95494,,
0.9356,0.95501,,
0.936,0.95508,,
0.9364,0.95515,,
0.9368,0.95522,,
0.9372,0.9553,,
0.9376,0.95537,,
0.938,0.95545,,
0.9384,0.95553,,
0.9388,0.95561,,
0.9392,0.95569,,
0.9396,0.95578,,
0.94,0.95586,,
0.9404,0.95595,,
0.9408,0.95604,,
0.9412,0.95612,,
0.9416,0.95621,,
0.942,0.95631,,
0.9424,0.9564,,
0.9428,0.95649,,
0.9432,0.95659,,
0.9436,0.95668,,
0.944,0.95678,,
0.9444,0.95688,,
0.9448,0.95698,,
0.9452,0.95708,,
0.9456,0.95718,,
0.946,0.95729,,
0.9464,0.95739,,
0.9468,0.9575,,
0.9472,0.95761,,
0.9476,0.95772,,
0.948,0.95783,,
0.9484,0.95794,,
0.9488,0.95806,,
0.9492,0.95817,,
0.9496,0.95829,,
0.95,0.95841,,
0.9504,0.95853,,
0.9508,0.95865,,
0.9512,0.95877,,
0.9516,0.95889,,
0.952,0.95902,,
0.9524,0.95914,,
0.9528,0.95927,,
0.9532,0.9594,,
0.9536,0.95953,,
0.954,0.95966,,
0.9544,0.95979,,
0.9548,0.95993,,
0.9552,0.96006,,
0.9556,0.9602,,
0.956,0.96034,,
0.9564,0.96047,,
0.9568,0.96061,,
0.9572,0.96076,,
0.9576,0.9609,,
0.958,0.96104,,
0.9584,0.96119,,
0.9588,0.96134,,
0.9592,0.96148,,
0.9596,0.96163,,
0.96,0.96178,,
0.9604,0.96193,,
0.9608,0.96208,,
0.9612,0.96223,,
0.9616,0.96238,,
0.962,0.96253,,
0.9624,0.96269,,
0.9628,0.96284,,
0.9632,0.96299,,
0.9636,0.96315,,
0.964,0.96331,,
0.9644,0.96346,,
0.9648,0.96362,,
0.9652,0.96377,,
0.9656,0.96393,,
0.966,0.96409,,
0.9664,0.96425,,
0.9668,0.96441,,
0.9672,0.96457,,
0.9676,0.96473,,
0.968,0.96489,,
0.9684,0.96505,,
0.9688,0.96522,,
0.9692,0.96538,,
0.9696,0.96554,,
0.97,0.96571,,
0.9704,0.96587,,
0.9708,0.96604,,
0.9712,0.9662,,
0.9716,0.96637,,
0.972,0.96654,,
0.9724,0.96671,,
0.9728,0.96688,,
0.9732,0.96705,,
0.9736,0.96722,,
0.974,0.96739,,
0.9744,0.96756,,
0.9748,0.96774,,
0.9752,0.96791,,
0.9756,0.96809,,
0.976,0.96826,,
0.9764,0.96844,,
0.9768,0.96861,,
0.9772,0.96879,,
0.9776,0.96897,,
0.978,0.96915,,
0.9784,0.96933,,
0.9788,0.9695,,
0.9792,0.96968,,
0.9796,0.96986,,
0.98,0.97003,,
0.9804,0.97021,,
0.9808,0.97039,,
0.9812,0.97056,,
0.9816,0.97074,,
0.982,0.97092,,
0.9824,0.97109,,
0.9828,0.97127,,
0.9832,0.97144,,
0.9836,0.97162,,
0.984,0.97179,,
0.9844,0.97197,,
0.9848,0.97214,,
0.9852,0.97232,,
0.9856,0.9725,,
0.986,0.97267,,
0.9864,0.97284,,
0.9868,0.97302,,
0.9872,0.97319,,
0.9876,0.97337,,
0.988,0.97354,,
0.9884,0.97371,,
0.9888,0.97388,,
0.9892,0.97406,,
0.9896,0.97423,,
0.99,0.9744,,
0.9904,0.97457,,
0.9908,0.97475,,
0.9912,0.97492,,
0.9916,0.97509,,
0.992,0.97527,,
0.9924,0.97544,,
0.9928,0.97561,,
0.9932,0.97579,,
0.9936,0.97596,,
0.994,0.97613,,
0.9944,0.97631,,
0.9948,0.97648,,
0.9952,0.97665,,
0.9956,0.97683,,
0.996,0.977,,
0.9964,0.97717,,
0.9968,0.97735,,
0.9972,0.97752,,
0.9976,0.97768,,
0.998,0.97785,,
0.9984,0.97802,,
0.9988,0.97818,,
0.9992,0.97835,,
0.9996,0.97851,,
1,0.97867,,
1.0004,0.97883,,
1.0008,0.97899,,
1.0012,0.97915,,
1.0016,0.97931,,
1.002,0.97947,,
1.0024,0.97962,,
1.0028,0.97978,,
1.0032,0.97993,,
1.0036,0.98008,,
1.004,0.98024,,
1.0044,0.98039,,
1.0048,0.98054,,
1.0052,0.98069,,
1.0056,0.98084,,
1.006,0.98099,,
1.0064,0.98114,,
1.0068,0.98128,,
1.0072,0.98143,,
1.0076,0.98157,,
1.008,0.98172,,
1.0084,0.98186,,
1.0088,0.982,,
1.0092,0.98214,,
1.0096,0.98228,,
1.01,0.98242,,
1.0104,0.98256,,
1.0108,0.9827,,
1.0112,0.98284,,
1.0116,0.98298,,
1.012,0.98311,,
1.0124,0.98325,,
1.0128,0.98338,,
1.0132,0.98352,,
1.0136,0.98365,,
1.014,0.98378,,
1.0144,0.98391,,
1.0148,0.98403,,
1.0152,0.98416,,
1.0156,0.98428,,
1.016,0.98441,,
1.0164,0.98453,,
1.0168,0.98465,,
1.0172,0.98478,,
1.0176,0.98489,,
1.018,0.98501,,
1.0184,0.98513,,
1.0188,0.98524,,
1.0192,0.98535,,
1.0196,0.98547,,
1.02,0.98558,,
1.0204,0.98569,,
1.0208,0.98579,,
1.0212,0.9859,,
1.0216,0.986,,
1.022,0.98611,,
1.0224,0.98621,,
1.0228,0.98631,,
1.0232,0.98641,,
1.0236,0.98651,,
1.024,0.9866,,
1.0244,0.9867,,
1.0248,0.98679,,
1.0252,0.98688,,
1.0256,0.98697,,
1.026,0.98706,,
1.0264,0.98715,,
1.0268,0.98724,,
1.0272,0.98732,,
1.0276,0.9874,,
1.028,0.98748,,
1.0284,0.98756,,
1.0288,0.98764,,
1.0292,0.98772,,
1.0296,0.9878,,
1.03,0.98787,,
1.0304,0.98795,,
1.0308,0.98802,,
1.0312,0.98809,,
1.0316,0.98816,,
1.032,0.98822,,
1.0324,0.98829,,
1.0328,0.98835,,
1.0332,0.98841,,
1.0336,0.98847,,
1.034,0.98853,,
1.0344,0.98859,,
1.0348,0.98864,,
1.0352,0.9887,,
1.0356,0.98875,,
1.036,0.9888,,
1.0364,0.98885,,
1.0368,0.9889,,
1.0372,0.98894,,
1.0376,0.98899,,
1.038,0.98903,,
1.0384,0.98907,,
1.0388,0.98911,,
1.0392,0.98915,,
1.0396,0.98919,,
1.04,0.98922,,
1.0404,0.98925,,
1.0408,0.98929,,
1.0412,0.98932,,
1.0416,0.98935,,
1.042,0.98937,,
1.0424,0.9894,,
1.0428,0.98942,,
1.0432,0.98945,,
1.0436,0.98947,,
1.044,0.98949,,
1.0444,0.9895,,
1.0448,0.98952,,
1.0452,0.98954,,
1.0456,0.98955,,
1.046,0.98956,,
1.0464,0.98957,,
1.0468,0.98958,,
1.0472,0.98959,,
1.0476,0.9896,,
1.048,0.9896,,
1.0484,0.9896,,
1.0488,0.9896,,
1.0492,0.9896,,
1.0496,0.9896,,
1.05,0.9896,,
1.0504,0.98959,,
1.0508,0.98958,,
1.0512,0.98957,,
1.0516,0.98956,,
1.052,0.98955,,
1.0524,0.98954,,
1.0528,0.98952,,
1.0532,0.98951,,
1.0536,0.98949,,
1.054,0.98947,,
1.0544,0.98945,,
1.0548,0.98943,,
1.0552,0.9894,,
1.0556,0.98938,,
1.056,0.98935,,
1.0564,0.98932,,
1.0568,0.98929,,
1.0572,0.98926,,
1.0576,0.98922,,
1.058,0.98919,,
1.0584,0.98915,,
1.0588,0.98911,,
1.0592,0.98907,,
1.0596,0.98903,,
1.06,0.98899,,
1.0604,0.98895,,
1.0608,0.9889,,
1.0612,0.98885,,
1.0616,0.9888,,
1.062,0.98875,,
1.0624,0.9887,,
1.0628,0.98865,,
1.0632,0.98859,,
1.0636,0.98853,,
1.064,0.98848,,
1.0644,0.98842,,
1.0648,0.98836,,
1.0652,0.98829,,
1.0656,0.98823,,
1.066,0.98817,,
1.0664,0.9881,,
1.0668,0.98803,,
1.0672,0.98796,,
1.0676,0.98789,,
1.068,0.98782,,
1.0684,0.98775,,
1.0688,0.98768,,
1.0692,0.9876,,
1.0696,0.98752,,
1.07,0.98744,,
1.0704,0.98736,,
1.0708,0.98728,,
1.0712,0.98719,,
1.0716,0.98711,,
1.072,0.98702,,
1.0724,0.98693,,
1.0728,0.98684,,
1.0732,0.98675,,
1.0736,0.98666,,
1.074,0.98656,,
1.0744,0.98647,,
1.0748,0.98637,,
1.0752,0.98627,,
1.0756,0.98617,,
1.076,0.98607,,
1.0764,0.98597,,
1.0768,0.98587,,
1.0772,0.98576,,
1.0776,0.98565,,
1.078,0.98555,,
1.0784,0.98544,,
1.0788,0.98533,,
1.0792,0.98522,,
1.0796,0.9851,,
1.08,0.98499,,
1.0804,0.98487,,
1.0808,0.98475,,
1.0812,0.98463,,
1.0816,0.98451,,
1.082,0.98439,,
1.0824,0.98427,,
1.0828,0.98414,,
1.0832,0.98402,,
1.0836,0.98389,,
1.084,0.98377,,
1.0844,0.98364,,
1.0848,0.98351,,
1.0852,0.98338,,
1.0856,0.98325,,
1.086,0.98312,,
1.0864,0.98299,,
1.0868,0.98285,,
1.0872,0.98272,,
1.0876,0.98258,,
1.088,0.98245,,
1.0884,0.98231,,
1.0888,0.98218,,
1.0892,0.98204,,
1.0896,0.9819,,
1.09,0.98176,,
1.0904,0.98163,,
1.0908,0.98149,,
1.0912,0.98135,,
1.0916,0.9812,,
1.092,0.98106,,
1.0924,0.98091,,
1.0928,0.98077,,
1.0932,0.98062,,
1.0936,0.98047,,
1.094,0.98032,,
1.0944,0.98017,,
1.0948,0.98002,,
1.0952,0.97987,,
1.0956,0.97972,,
1.096,0.97957,,
1.0964,0.97941,,
1.0968,0.97926,,
1.0972,0.97911,,
1.0976,0.97895,,
1.098,0.9788,,
1.0984,0.97864,,
1.0988,0.97848,,
1.0992,0.97832,,
1.0996,0.97816,,
1.1,0.978,,
1.1004,0.97784,,
1.1008,0.97768,,
1.1012,0.97752,,
1.1016,0.97735,,
1.102,0.97719,,
1.1024,0.97702,,
1.1028,0.97685,,
1.1032,0.97669,,
1.1036,0.97651,,
1.104,0.97635,,
1.1044,0.97618,,
1.1048,0.97601,,
1.1052,0.97584,,
1.1056,0.97567,,
1.106,0.9755,,
1.1064,0.97533,,
1.1068,0.97517,,
1.1072,0.975,,
1.1076,0.97483,,
1.108,0.97466,,
1.1084,0.97449,,
1.1088,0.97433,,
1.1092,0.97416,,
1.1096,0.974,,
1.11,0.97383,,
1.1104,0.97366,,
1.1108,0.97349,,
1.1112,0.97333,,
1.1116,0.97316,,
1.112,0.97299,,
1.1124,0.97282,,
1.1128,0.97265,,
1.1132,0.97248,,
1.1136,0.97232,,
1.114,0.97215,,
1.1144,0.97198,,
1.1148,0.97181,,
1.1152,0.97164,,
1.1156,0.97147,,
1.116,0.9713,,
1.1164,0.97113,,
1.1168,0.97096,,
1.1172,0.97079,,
1.1176,0.97062,,
1.118,0.97045,,
1.1184,0.97028,,
1.1188,0.97011,,
1.1192,0.96994,,
1.1196,0.96977,,
1.12,0.9696,,
1.1204,0.96942,,
1.1208,0.96925,,
1.1212,0.96908,,
1.1216,0.96891,,
1.122,0.96874,,
1.1224,0.96857,,
1.1228,0.9684,,
1.1232,0.96824,,
1.1236,0.96807,,
1.124,0.9679,,
1.1244,0.96774,,
1.1248,0.96757,,
1.1252,0.96741,,
1.1256,0.96724,,
1.126,0.96708,,
1.1264,0.96692,,
1.1268,0.96676,,
1.1272,0.96659,,
1.1276,0.96644,,
1.128,0.96628,,
1.1284,0.96612,,
1.1288,0.96596,,
1.1292,0.96581,,
1.1296,0.96565,,
1.13,0.9655,,
1.1304,0.96534,,
1.1308,0.96519,,
1.1312,0.96503,,
1.1316,0.96488,,
1.132,0.96473,,
1.1324,0.96457,,
1.1328,0.96442,,
1.1332,0.96427,,
1.1336,0.96412,,
1.134,0.96397,,
1.1344,0.96383,,
1.1348,0.96368,,
1.1352,0.96353,,
1.1356,0.96339,,
1.136,0.96324,,
1.1364,0.9631,,
1.1368,0.96295,,
1.1372,0.96281,,
1.1376,0.96267,,
1.138,0.96252,,
1.1384,0.96238,,
1.1388,0.96224,,
1.1392,0.9621,,
1.1396,0.96196,,
1.14,0.96182,,
1.1404,0.96169,,
1.1408,0.96155,,
1.1412,0.96141,,
1.1416,0.96128,,
1.142,0.96114,,
1.1424,0.96101,,
1.1428,0.96088,,
1.1432,0.96075,,
1.1436,0.96062,,
1.144,0.96049,,
1.1444,0.96036,,
1.1448,0.96023,,
1.1452,0.96011,,
1.1456,0.95998,,
1.146,0.95986,,
1.1464,0.95974,,
1.1468,0.95962,,
1.1472,0.9595,,
1.1476,0.95939,,
1.148,0.95927,,
1.1484,0.95916,,
1.1488,0.95904,,
1.1492,0.95893,,
1.1496,0.95882,,
1.15,0.95871,,
1.1504,0.9586,,
1.1508,0.9585,,
1.1512,0.95839,,
1.1516,0.95829,,
1.152,0.95818,,
1.1524,0.95808,,
1.1528,0.95798,,
1.1532,0.95788,,
1.1536,0.95778,,
1.154,0.95769,,
1.1544,0.9576,,
1.1548,0.9575,,
1.1552,0.95741,,
1.1556,0.95732,,
1.156,0.95723,,
1.1564,0.95714,,
1.1568,0.95705,,
1.1572,0.95697,,
1.1576,0.95688,,
1.158,0.9568,,
1.1584,0.95672,,
1.1588,0.95664,,
1.1592,0.95656,,
1.1596,0.95648,,
1.16,0.95641,,
1.1604,0.95633,,
1.1608,0.95626,,
1.1612,0.95619,,
1.1616,0.95612,,
1.162,0.95605,,
1.1624,0.95598,,
1.1628,0.95591,,
1.1632,0.95585,,
1.1636,0.95578,,
1.164,0.95572,,
1.1644,0.95566,,
1.1648,0.9556,,
1.1652,0.95554,,
1.1656,0.95548,,
1.166,0.95543,,
1.1664,0.95538,,
1.1668,0.95532,,
1.1672,0.95527,,
1.1676,0.95522,,
1.168,0.95518,,
1.1684,0.95513,,
1.1688,0.95509,,
1.1692,0.95505,,
1.1696,0.95501,,
1.17,0.95497,,
1.1704,0.95493,,
1.1708,0.95489,,
1.1712,0.95485,,
1.1716,0.95482,,
1.172,0.95478,,
1.1724,0.95475,,
1.1728,0.95472,,
1.1732,0.95469,,
1.1736,0.95467,,
1.174,0.95464,,
1.1744,0.95462,,


==> proj_vs_stuning_newComaprisonPlot/ZrHe,projection,We=1,Cn=1e-2,dt=2e-5,lvl_10_8.csv <==
0,0.99979
0.001,0.99971
0.002,0.99965
0.003,0.9996
0.004,0.99956
0.005,0.99952
0.006,0.99949
0.007,0.99945
0.008,0.99942
0.009,0.99939
0.01,0.99935
0.011,0.99932
0.012,0.99929
0.013,0.99925
0.014,0.99922
0.015,0.99918
0.016,0.99915
0.017,0.99911
0.018,0.99907
0.019,0.99903
0.02,0.99899
0.021,0.99895
0.022,0.99891
0.023,0.99887
0.024,0.99883
0.025,0.99879
0.026,0.99874
0.027,0.99869
0.028,0.99865
0.029,0.9986
0.03,0.99855
0.031,0.9985
0.032,0.99845
0.033,0.99839
0.034,0.99834
0.035,0.99828
0.036,0.99823
0.037,0.99817
0.038,0.99811
0.039,0.99805
0.04,0.99799
0.041,0.99792
0.042,0.99786
0.043,0.99779
0.044,0.99773
0.045,0.99766
0.046,0.99759
0.047,0.99751
0.048,0.99744
0.049,0.99737
0.05,0.99729
0.051,0.99722
0.052,0.99714
0.053,0.99706
0.054,0.99698
0.055,0.9969
0.056,0.99681
0.057,0.99673
0.058,0.99664
0.059,0.99656
0.06,0.99647
0.061,0.99638
0.062,0.99629
0.063,0.9962
0.064,0.99611
0.065,0.99601
0.066,0.99592
0.067,0.99582
0.068,0.99572
0.069,0.99563
0.07,0.99553
0.071,0.99543
0.072,0.99533
0.073,0.99522
0.074,0.99512
0.075,0.99501
0.076,0.99491
0.077,0.9948
0.078,0.99469
0.079,0.99458
0.08,0.99447
0.081,0.99436
0.082,0.99425
0.083,0.99414
0.084,0.99403
0.085,0.99391
0.086,0.9938
0.087,0.99368
0.088,0.99356
0.089,0.99344
0.09,0.99332
0.091,0.9932
0.092,0.99308
0.093,0.99296
0.094,0.99283
0.095,0.99271
0.096,0.99258
0.097,0.99245
0.098,0.99232
0.099,0.99219
0.1,0.99206
0.101,0.99193
0.102,0.9918
0.103,0.99167
0.104,0.99154
0.105,0.9914
0.106,0.99127
0.107,0.99114
0.108,0.99101
0.109,0.99087
0.11,0.99074
0.111,0.99061
0.112,0.99047
0.113,0.99034
0.114,0.9902
0.115,0.99006
0.116,0.98993
0.117,0.98979
0.118,0.98965
0.119,0.98952
0.12,0.98938
0.121,0.98924
0.122,0.9891
0.123,0.98896
0.124,0.98882
0.125,0.98868
0.126,0.98854
0.127,0.98839
0.128,0.98825
0.129,0.98811
0.13,0.98796
0.131,0.98782
0.132,0.98767
0.133,0.98753
0.134,0.98738
0.135,0.98724
0.136,0.98709
0.137,0.98694
0.138,0.98679
0.139,0.98664
0.14,0.98649
0.141,0.98634
0.142,0.98619
0.143,0.98604
0.144,0.98589
0.145,0.98573
0.146,0.98558
0.147,0.98543
0.148,0.98527
0.149,0.98512
0.15,0.98496
0.151,0.9848
0.152,0.98464
0.153,0.98449
0.154,0.98433
0.155,0.98417
0.156,0.98401
0.157,0.98385
0.158,0.98369
0.159,0.98353
0.16,0.98337
0.161,0.98321
0.162,0.98305
0.163,0.98289
0.164,0.98273
0.165,0.98257
0.166,0.98241
0.167,0.98225
0.168,0.9821
0.169,0.98194
0.17,0.98178
0.171,0.98162
0.172,0.98146
0.173,0.9813
0.174,0.98114
0.175,0.98098
0.176,0.98082
0.177,0.98066
0.178,0.9805
0.179,0.98034
0.18,0.98018
0.181,0.98002
0.182,0.97986
0.183,0.9797
0.184,0.97954
0.185,0.97938
0.186,0.97921
0.187,0.97905
0.188,0.97889
0.189,0.97873
0.19,0.97856
0.191,0.9784
0.192,0.97824
0.193,0.97808
0.194,0.97792
0.195,0.97775
0.196,0.97759
0.197,0.97743
0.198,0.97726
0.199,0.9771
0.2,0.97693
0.201,0.97677
0.202,0.9766
0.203,0.97643
0.204,0.97627
0.205,0.9761
0.206,0.97594
0.207,0.97578
0.208,0.97561
0.209,0.97545
0.21,0.97529
0.211,0.97512
0.212,0.97496
0.213,0.9748
0.214,0.97464
0.215,0.97448
0.216,0.97432
0.217,0.97416
0.218,0.974
0.219,0.97384
0.22,0.97368
0.221,0.97352
0.222,0.97337
0.223,0.97321
0.224,0.97305
0.225,0.97289
0.226,0.97273
0.227,0.97258
0.228,0.97242
0.229,0.97226
0.23,0.9721
0.231,0.97194
0.232,0.97178
0.233,0.97162
0.234,0.97146
0.235,0.9713
0.236,0.97115
0.237,0.97099
0.238,0.97083
0.239,0.97067
0.24,0.97052
0.241,0.97036
0.242,0.9702
0.243,0.97004
0.244,0.96988
0.245,0.96972
0.246,0.96956
0.247,0.9694
0.248,0.96924
0.249,0.96908
0.25,0.96892
0.251,0.96876
0.252,0.96861
0.253,0.96845
0.254,0.96829
0.255,0.96813
0.256,0.96797
0.257,0.96782
0.258,0.96766
0.259,0.96751
0.26,0.96735
0.261,0.9672
0.262,0.96704
0.263,0.96689
0.264,0.96673
0.265,0.96658
0.266,0.96643
0.267,0.96627
0.268,0.96612
0.269,0.96597
0.27,0.96582
0.271,0.96567
0.272,0.96551
0.273,0.96536
0.274,0.96521
0.275,0.96506
0.276,0.96491
0.277,0.96476
0.278,0.96461
0.279,0.96446
0.28,0.96431
0.281,0.96416
0.282,0.96401
0.283,0.96386
0.284,0.96371
0.285,0.96356
0.286,0.96341
0.287,0.96326
0.288,0.96312
0.289,0.96297
0.29,0.96282
0.291,0.96267
0.292,0.96252
0.293,0.96237
0.294,0.96222
0.295,0.96208
0.296,0.96193
0.297,0.96178
0.298,0.96163
0.299,0.96148
0.3,0.96134
0.301,0.96119
0.302,0.96104
0.303,0.96089
0.304,0.96075
0.305,0.9606
0.306,0.96045
0.307,0.96031
0.308,0.96017
0.309,0.96002
0.31,0.95988
0.311,0.95974
0.312,0.9596
0.313,0.95946
0.314,0.95932
0.315,0.95918
0.316,0.95904
0.317,0.9589
0.318,0.95876
0.319,0.95863
0.32,0.95849
0.321,0.95835
0.322,0.95822
0.323,0.95808
0.324,0.95795
0.325,0.95782
0.326,0.95768
0.327,0.95755
0.328,0.95742
0.329,0.95729
0.33,0.95716
0.331,0.95703
0.332,0.9569
0.333,0.95677
0.334,0.95664
0.335,0.95651
0.336,0.95639
0.337,0.95626
0.338,0.95613
0.339,0.956
0.34,0.95588
0.341,0.95575
0.342,0.95563
0.343,0.9555
0.344,0.95538
0.345,0.95526
0.346,0.95514
0.347,0.95502
0.348,0.9549
0.349,0.95478
0.35,0.95466
0.351,0.95454
0.352,0.95442
0.353,0.9543
0.354,0.95419
0.355,0.95407
0.356,0.95395
0.357,0.95384
0.358,0.95372
0.359,0.95361
0.36,0.9535
0.361,0.95338
0.362,0.95327
0.363,0.95316
0.364,0.95305
0.365,0.95294
0.366,0.95283
0.367,0.95273
0.368,0.95262
0.369,0.95252
0.37,0.95241
0.371,0.95231
0.372,0.95221
0.373,0.95211
0.374,0.95201
0.375,0.95191
0.376,0.95182
0.377,0.95172
0.378,0.95163
0.379,0.95153
0.38,0.95144
0.381,0.95135
0.382,0.95126
0.383,0.95117
0.384,0.95108
0.385,0.951
0.386,0.95091
0.387,0.95083
0.388,0.95074
0.389,0.95066
0.39,0.95058
0.391,0.9505
0.392,0.95043
0.393,0.95035
0.394,0.95027
0.395,0.9502
0.396,0.95013
0.397,0.95006
0.398,0.94998
0.399,0.94991
0.4,0.94985
0.401,0.94978
0.402,0.94971
0.403,0.94965
0.404,0.94958
0.405,0.94952
0.406,0.94946
0.407,0.9494
0.408,0.94934
0.409,0.94929
0.41,0.94923
0.411,0.94918
0.412,0.94912
0.413,0.94907
0.414,0.94902
0.415,0.94897
0.416,0.94892
0.417,0.94888
0.418,0.94883
0.419,0.94879
0.42,0.94874
0.421,0.9487
0.422,0.94866
0.423,0.94862
0.424,0.94859
0.425,0.94855
0.426,0.94851
0.427,0.94848
0.428,0.94845
0.429,0.94842
0.43,0.94839
0.431,0.94836
0.432,0.94834
0.433,0.94831
0.434,0.94829
0.435,0.94827
0.436,0.94824
0.437,0.94822
0.438,0.9482
0.439,0.94819
0.44,0.94817
0.441,0.94816
0.442,0.94814
0.443,0.94813
0.444,0.94812
0.445,0.94811
0.446,0.9481
0.447,0.9481
0.448,0.94809
0.449,0.94809
0.45,0.94809
0.451,0.94809
0.452,0.94809
0.453,0.94809
0.454,0.94809
0.455,0.9481
0.456,0.9481
0.457,0.94811
0.458,0.94812
0.459,0.94813
0.46,0.94814
0.461,0.94815
0.462,0.94817
0.463,0.94818
0.464,0.9482
0.465,0.94822
0.466,0.94824
0.467,0.94826
0.468,0.94828
0.469,0.94831
0.47,0.94833
0.471,0.94836
0.472,0.94839
0.473,0.94842
0.474,0.94845
0.475,0.94848
0.476,0.94851
0.477,0.94855
0.478,0.94858
0.479,0.94862
0.48,0.94866
0.481,0.9487
0.482,0.94874
0.483,0.94878
0.484,0.94882
0.485,0.94886
0.486,0.94891
0.487,0.94896
0.488,0.94901
0.489,0.94905
0.49,0.9491
0.491,0.94916
0.492,0.94921
0.493,0.94926
0.494,0.94932
0.495,0.94937
0.496,0.94943
0.497,0.94949
0.498,0.94955
0.499,0.94961
0.5,0.94967
0.501,0.94973
0.502,0.9498
0.503,0.94986
0.504,0.94993
0.505,0.95
0.506,0.95007
0.507,0.95014
0.508,0.95021
0.509,0.95028
0.51,0.95036
0.511,0.95043
0.512,0.95051
0.513,0.95058
0.514,0.95066
0.515,0.95074
0.516,0.95082
0.517,0.9509
0.518,0.95098
0.519,0.95107
0.52,0.95115
0.521,0.95124
0.522,0.95133
0.523,0.95142
0.524,0.95151
0.525,0.9516
0.526,0.95169
0.527,0.95178
0.528,0.95187
0.529,0.95197
0.53,0.95206
0.531,0.95216
0.532,0.95225
0.533,0.95235
0.534,0.95245
0.535,0.95255
0.536,0.95266
0.537,0.95276
0.538,0.95286
0.539,0.95297
0.54,0.95308
0.541,0.95319
0.542,0.95329
0.543,0.9534
0.544,0.95352
0.545,0.95363
0.546,0.95374
0.547,0.95385
0.548,0.95396
0.549,0.95408
0.55,0.95419
0.551,0.95431
0.552,0.95442
0.553,0.95454
0.554,0.95465
0.555,0.95477
0.556,0.95489
0.557,0.95501
0.558,0.95513
0.559,0.95525
0.56,0.95536
0.561,0.95549
0.562,0.95561
0.563,0.95573
0.564,0.95585
0.565,0.95597
0.566,0.95609
0.567,0.95622
0.568,0.95634
0.569,0.95646
0.57,0.95659
0.571,0.95671
0.572,0.95684
0.573,0.95697
0.574,0.95709
0.575,0.95722
0.576,0.95735
0.577,0.95748
0.578,0.95761
0.579,0.95774
0.58,0.95787
0.581,0.958
0.582,0.95813
0.583,0.95826
0.584,0.95839
0.585,0.95853
0.586,0.95866
0.587,0.9588
0.588,0.95893
0.589,0.95907
0.59,0.95921
0.591,0.95934
0.592,0.95948
0.593,0.95962
0.594,0.95976
0.595,0.9599
0.596,0.96004
0.597,0.96018
0.598,0.96033
0.599,0.96047
0.6,0.96061
0.601,0.96076
0.602,0.9609
0.603,0.96105
0.604,0.96119
0.605,0.96134
0.606,0.96148
0.607,0.96163
0.608,0.96177
0.609,0.96192
0.61,0.96206
0.611,0.96221
0.612,0.96235
0.613,0.9625
0.614,0.96264
0.615,0.96279
0.616,0.96294
0.617,0.96308
0.618,0.96323
0.619,0.96338
0.62,0.96352
0.621,0.96367
0.622,0.96381
0.623,0.96396
0.624,0.96411
0.625,0.96425
0.626,0.9644
0.627,0.96455
0.628,0.96469
0.629,0.96484
0.63,0.96499
0.631,0.96513
0.632,0.96528
0.633,0.96543
0.634,0.96558
0.635,0.96572
0.636,0.96587
0.637,0.96602
0.638,0.96617
0.639,0.96632
0.64,0.96647
0.641,0.96662
0.642,0.96677
0.643,0.96692
0.644,0.96707
0.645,0.96722
0.646,0.96737
0.647,0.96752
0.648,0.96768
0.649,0.96783
0.65,0.96798
0.651,0.96814
0.652,0.96829
0.653,0.96845
0.654,0.9686
0.655,0.96876
0.656,0.96891
0.657,0.96907
0.658,0.96922
0.659,0.96938
0.66,0.96953
0.661,0.96969
0.662,0.96984
0.663,0.97
0.664,0.97015
0.665,0.9703
0.666,0.97046
0.667,0.97061
0.668,0.97076
0.669,0.97092
0.67,0.97107
0.671,0.97122
0.672,0.97137
0.673,0.97153
0.674,0.97168
0.675,0.97183
0.676,0.97198
0.677,0.97214
0.678,0.97229
0.679,0.97244
0.68,0.97259
0.681,0.97275
0.682,0.9729
0.683,0.97305
0.684,0.9732
0.685,0.97335
0.686,0.97351
0.687,0.97366
0.688,0.97381
0.689,0.97396
0.69,0.97411
0.691,0.97426
0.692,0.97441
0.693,0.97457
0.694,0.97472
0.695,0.97487
0.696,0.97503
0.697,0.97518
0.698,0.97534
0.699,0.97549
0.7,0.97565
0.701,0.97581
0.702,0.97596
0.703,0.97612
0.704,0.97627
0.705,0.97643
0.706,0.97659
0.707,0.97675
0.708,0.9769
0.709,0.97706
0.71,0.97722
0.711,0.97738
0.712,0.97753
0.713,0.97769
0.714,0.97784
0.715,0.978
0.716,0.97815
0.717,0.9783
0.718,0.97845
0.719,0.97861
0.72,0.97876
0.721,0.97891
0.722,0.97906
0.723,0.97921
0.724,0.97936
0.725,0.97951
0.726,0.97966
0.727,0.97981
0.728,0.97996
0.729,0.98011
0.73,0.98026
0.731,0.98041
0.732,0.98056
0.733,0.98071
0.734,0.98086
0.735,0.98101
0.736,0.98115
0.737,0.9813
0.738,0.98145
0.739,0.9816
0.74,0.98175
0.741,0.98189
0.742,0.98204
0.743,0.98219
0.744,0.98233
0.745,0.98248
0.746,0.98263
0.747,0.98277
0.748,0.98292
0.749,0.98307
0.75,0.98321
0.751,0.98336
0.752,0.9835
0.753,0.98365
0.754,0.98379
0.755,0.98394
0.756,0.98408
0.757,0.98423
0.758,0.98437
0.759,0.98452
0.76,0.98466
0.761,0.9848
0.762,0.98494
0.763,0.98508
0.764,0.98522
0.765,0.98536
0.766,0.9855
0.767,0.98564
0.768,0.98578
0.769,0.98592
0.77,0.98605
0.771,0.98619
0.772,0.98632
0.773,0.98645
0.774,0.98659
0.775,0.98672
0.776,0.98685
0.777,0.98698
0.778,0.98711
0.779,0.98724
0.78,0.98737
0.781,0.98749
0.782,0.98762
0.783,0.98775
0.784,0.98787
0.785,0.988
0.786,0.98812
0.787,0.98824
0.788,0.98836
0.789,0.98849
0.79,0.98861
0.791,0.98873
0.792,0.98884
0.793,0.98896
0.794,0.98908
0.795,0.9892
0.796,0.98931
0.797,0.98943
0.798,0.98954
0.799,0.98966
0.8,0.98977
0.801,0.98988
0.802,0.98999
0.803,0.9901
0.804,0.99021
0.805,0.99032
0.806,0.99043
0.807,0.99054
0.808,0.99064
0.809,0.99075
0.81,0.99085
0.811,0.99096
0.812,0.99106
0.813,0.99117
0.814,0.99127
0.815,0.99137
0.816,0.99148
0.817,0.99158
0.818,0.99168
0.819,0.99177
0.82,0.99187
0.821,0.99197
0.822,0.99207
0.823,0.99216
0.824,0.99226
0.825,0.99235
0.826,0.99244
0.827,0.99254
0.828,0.99263
0.829,0.99272
0.83,0.9928
0.831,0.99289
0.832,0.99298
0.833,0.99306
0.834,0.99314
0.835,0.99322
0.836,0.9933
0.837,0.99338
0.838,0.99346
0.839,0.99354
0.84,0.99361
0.841,0.99369
0.842,0.99376
0.843,0.99383
0.844,0.9939
0.845,0.99397
0.846,0.99404
0.847,0.99411
0.848,0.99417
0.849,0.99424
0.85,0.9943
0.851,0.99436
0.852,0.99443
0.853,0.99449
0.854,0.99454
0.855,0.9946
0.856,0.99466
0.857,0.99471
0.858,0.99476
0.859,0.99482
0.86,0.99487
0.861,0.99491
0.862,0.99496
0.863,0.99501
0.864,0.99505
0.865,0.9951
0.866,0.99514
0.867,0.99518
0.868,0.99522
0.869,0.99526
0.87,0.9953
0.871,0.99533
0.872,0.99537
0.873,0.9954
0.874,0.99544
0.875,0.99547
0.876,0.9955
0.877,0.99553
0.878,0.99556
0.879,0.99558
0.88,0.99561
0.881,0.99563
0.882,0.99566
0.883,0.99568
0.884,0.9957
0.885,0.99572
0.886,0.99574
0.887,0.99575
0.888,0.99577
0.889,0.99578
0.89,0.99579
0.891,0.9958
0.892,0.99581
0.893,0.99582
0.894,0.99583
0.895,0.99584
0.896,0.99584
0.897,0.99585
0.898,0.99585
0.899,0.99585
0.9,0.99585
0.901,0.99585
0.902,0.99584
0.903,0.99584
0.904,0.99583
0.905,0.99583
0.906,0.99582
0.907,0.99581
0.908,0.9958
0.909,0.99579
0.91,0.99578
0.911,0.99576
0.912,0.99575
0.913,0.99573
0.914,0.99571
0.915,0.99569
0.916,0.99567
0.917,0.99565
0.918,0.99563
0.919,0.99561
0.92,0.99558
0.921,0.99556
0.922,0.99553
0.923,0.9955
0.924,0.99547
0.925,0.99544
0.926,0.99541
0.927,0.99537
0.928,0.99534
0.929,0.9953
0.93,0.99526
0.931,0.99523
0.932,0.99519
0.933,0.99515
0.934,0.9951
0.935,0.99506
0.936,0.99502
0.937,0.99497
0.938,0.99492
0.939,0.99488
0.94,0.99483
0.941,0.99478
0.942,0.99472
0.943,0.99467
0.944,0.99462
0.945,0.99456
0.946,0.99451
0.947,0.99445
0.948,0.99439
0.949,0.99433
0.95,0.99427
0.951,0.99421
0.952,0.99415
0.953,0.99408
0.954,0.99402
0.955,0.99395
0.956,0.99388
0.957,0.99382
0.958,0.99375
0.959,0.99367
0.96,0.9936
0.961,0.99353
0.962,0.99346
0.963,0.99338
0.964,0.99331
0.965,0.99323
0.966,0.99315
0.967,0.99307
0.968,0.99299
0.969,0.9929
0.97,0.99282
0.971,0.99274
0.972,0.99265
0.973,0.99256
0.974,0.99248
0.975,0.99239
0.976,0.9923
0.977,0.99221
0.978,0.99212
0.979,0.99202
0.98,0.99193
0.981,0.99184
0.982,0.99174
0.983,0.99165
0.984,0.99155
0.985,0.99146
0.986,0.99136
0.987,0.99126
0.988,0.99116
0.989,0.99106
0.99,0.99096
0.991,0.99086
0.992,0.99076
0.993,0.99066
0.994,0.99056
0.995,0.99045
0.996,0.99035
0.997,0.99024
0.998,0.99014
0.999,0.99003
1,0.98992
1.001,0.98982
1.002,0.98971
1.003,0.9896
1.004,0.98949
1.005,0.98938
1.006,0.98927
1.007,0.98916
1.008,0.98905
1.009,0.98893
1.01,0.98882
1.011,0.98871
1.012,0.98859
1.013,0.98848
1.014,0.98836
1.015,0.98825
1.016,0.98813
1.017,0.98801
1.018,0.98789
1.019,0.98777
1.02,0.98765
1.021,0.98754
1.022,0.98741
1.023,0.98729
1.024,0.98717
1.025,0.98705
1.026,0.98692
1.027,0.9868
1.028,0.98667
1.029,0.98655
1.03,0.98642
1.031,0.9863
1.032,0.98617
1.033,0.98604
1.034,0.98591
1.035,0.98579
1.036,0.98566
1.037,0.98553
1.038,0.9854
1.039,0.98527
1.04,0.98513
1.041,0.985
1.042,0.98487
1.043,0.98473
1.044,0.9846
1.045,0.98446
1.046,0.98433
1.047,0.98419
1.048,0.98405
1.049,0.98392
1.05,0.98378
1.051,0.98364
1.052,0.98351
1.053,0.98337
1.054,0.98323
1.055,0.98309
1.056,0.98296
1.057,0.98282
1.058,0.98268
1.059,0.98254
1.06,0.9824
1.061,0.98226
1.062,0.98212
1.063,0.98199
1.064,0.98185
1.065,0.98171
1.066,0.98157
1.067,0.98143
1.068,0.98129
1.069,0.98115
1.07,0.98101
1.071,0.98086
1.072,0.98072
1.073,0.98058
1.074,0.98044
1.075,0.98029
1.076,0.98015
1.077,0.98001
1.078,0.97986
1.079,0.97972
1.08,0.97958
1.081,0.97943
1.082,0.97929
1.083,0.97914
1.084,0.97899
1.085,0.97885
1.086,0.9787
1.087,0.97855
1.088,0.97841
1.089,0.97826
1.09,0.97811
1.091,0.97796
1.092,0.97781
1.093,0.97766
1.094,0.97751
1.095,0.97736
1.096,0.97721
1.097,0.97705
1.098,0.9769
1.099,0.97675
1.1,0.97659
1.101,0.97643
1.102,0.97628
1.103,0.97613
1.104,0.97597
1.105,0.97582
1.106,0.97566
1.107,0.97551
1.108,0.97536
1.109,0.9752
1.11,0.97505
1.111,0.97489
1.112,0.97474
1.113,0.97459
1.114,0.97444
1.115,0.97428
1.116,0.97413
1.117,0.97398
1.118,0.97382
1.119,0.97367
1.12,0.97352
1.121,0.97337
1.122,0.97321
1.123,0.97306
1.124,0.97291
1.125,0.97276
1.126,0.9726
1.127,0.97245
1.128,0.9723
1.129,0.97214
1.13,0.97199
1.131,0.97183
1.132,0.97168
1.133,0.97152
1.134,0.97136
1.135,0.97121
1.136,0.97105
1.137,0.9709
1.138,0.97074
1.139,0.97059
1.14,0.97043
1.141,0.97028
1.142,0.97012
1.143,0.96996
1.144,0.96981
1.145,0.96965
1.146,0.96949
1.147,0.96933
1.148,0.96918
1.149,0.96902
1.15,0.96886
1.151,0.9687
1.152,0.96855
1.153,0.96839
1.154,0.96823
1.155,0.96808
1.156,0.96792
1.157,0.96776
1.158,0.96761
1.159,0.96745
1.16,0.9673
1.161,0.96715
1.162,0.96699
1.163,0.96684
1.164,0.96668
1.165,0.96653
1.166,0.96638
1.167,0.96623
1.168,0.96608
1.169,0.96592
1.17,0.96577
1.171,0.96562
1.172,0.96547
1.173,0.96532
1.174,0.96517
1.175,0.96502
1.176,0.96487
1.177,0.96472
1.178,0.96457
1.179,0.96442
1.18,0.96427
1.181,0.96412
1.182,0.96398
1.183,0.96383
1.184,0.96368
1.185,0.96353
1.186,0.96338
1.187,0.96323
1.188,0.96308
1.189,0.96294
1.19,0.96279
1.191,0.96264
1.192,0.96249
1.193,0.96234
1.194,0.9622
1.195,0.96205
1.196,0.9619
1.197,0.96176
1.198,0.96161
1.199,0.96146
1.2,0.96132
1.201,0.96117
1.202,0.96102
1.203,0.96087
1.204,0.96073
1.205,0.96058
1.206,0.96044
1.207,0.9603
1.208,0.96015
1.209,0.96001
1.21,0.95987
1.211,0.95973
1.212,0.95959
1.213,0.95945
1.214,0.95931
1.215,0.95918
1.216,0.95904
1.217,0.95891
1.218,0.95877
1.219,0.95864
1.22,0.9585
1.221,0.95837
1.222,0.95824
1.223,0.95811
1.224,0.95798
1.225,0.95785
1.226,0.95772
1.227,0.95759
1.228,0.95746
1.229,0.95734
1.23,0.95721
1.231,0.95709
1.232,0.95696
1.233,0.95684
1.234,0.95671
1.235,0.95659
1.236,0.95646
1.237,0.95634
1.238,0.95622
1.239,0.9561
1.24,0.95598
1.241,0.95586
1.242,0.95574
1.243,0.95562
1.244,0.9555
1.245,0.95539
1.246,0.95527
1.247,0.95516
1.248,0.95504
1.249,0.95493
1.25,0.95482
1.251,0.95471
1.252,0.9546
1.253,0.95448
1.254,0.95437
1.255,0.95427
1.256,0.95416
1.257,0.95405
1.258,0.95394
1.259,0.95384
1.26,0.95373
1.261,0.95363
1.262,0.95352
1.263,0.95342
1.264,0.95332
1.265,0.95322
1.266,0.95312
1.267,0.95302
1.268,0.95292
1.269,0.95282
1.27,0.95273
1.271,0.95263
1.272,0.95254
1.273,0.95245
1.274,0.95235
1.275,0.95226
1.276,0.95218
1.277,0.95209
1.278,0.952
1.279,0.95192
1.28,0.95183
1.281,0.95175
1.282,0.95167
1.283,0.95158
1.284,0.9515
1.285,0.95142
1.286,0.95135
1.287,0.95127
1.288,0.95119
1.289,0.95112
1.29,0.95105
1.291,0.95097
1.292,0.9509
1.293,0.95083
1.294,0.95076
1.295,0.9507
1.296,0.95063
1.297,0.95057
1.298,0.9505
1.299,0.95044
1.3,0.95038
1.301,0.95032
1.302,0.95026
1.303,0.9502
1.304,0.95014
1.305,0.95009
1.306,0.95003
1.307,0.94998
1.308,0.94993
1.309,0.94988
1.31,0.94983
1.311,0.94978
1.312,0.94973
1.313,0.94968
1.314,0.94964
1.315,0.94959
1.316,0.94955
1.317,0.94951
1.318,0.94947
1.319,0.94943
1.32,0.94939
1.321,0.94935
1.322,0.94931
1.323,0.94928
1.324,0.94925
1.325,0.94921
1.326,0.94918
1.327,0.94915
1.328,0.94912
1.329,0.94909
1.33,0.94907
1.331,0.94904
1.332,0.94902
1.333,0.949
1.334,0.94897
1.335,0.94895
1.336,0.94893
1.337,0.94892
1.338,0.9489
1.339,0.94888
1.34,0.94887
1.341,0.94885
1.342,0.94884
1.343,0.94883
1.344,0.94882
1.345,0.94881
1.346,0.9488
1.347,0.94879
1.348,0.94879
1.349,0.94878
1.35,0.94878
1.351,0.94878
1.352,0.94878
1.353,0.94878
1.354,0.94878
1.355,0.94878
1.356,0.94879
1.357,0.94879
1.358,0.9488
1.359,0.94881
1.36,0.94881
1.361,0.94882
1.362,0.94884
1.363,0.94885
1.364,0.94886
1.365,0.94888
1.366,0.94889
1.367,0.94891
1.368,0.94893
1.369,0.94895
1.37,0.94897
1.371,0.94899
1.372,0.94901
1.373,0.94903
1.374,0.94906
1.375,0.94909
1.376,0.94911
1.377,0.94914
1.378,0.94917
1.379,0.9492
1.38,0.94923
1.381,0.94926
1.382,0.9493
1.383,0.94933
1.384,0.94937
1.385,0.94941
1.386,0.94944
1.387,0.94948
1.388,0.94952
1.389,0.94957
1.39,0.94961
1.391,0.94965
1.392,0.9497
1.393,0.94974
1.394,0.94979
1.395,0.94983
1.396,0.94988
1.397,0.94993
1.398,0.94998
1.399,0.95003
1.4,0.95009
1.401,0.95014
1.402,0.95019
1.403,0.95025
1.404,0.95031
1.405,0.95036
1.406,0.95042
1.407,0.95048
1.408,0.95054
1.409,0.9506
1.41,0.95066
1.411,0.95073
1.412,0.95079
1.413,0.95086
1.414,0.95092
1.415,0.95099
1.416,0.95106
1.417,0.95113
1.418,0.95119
1.419,0.95127
1.42,0.95134
1.421,0.95141
1.422,0.95148
1.423,0.95156
1.424,0.95163
1.425,0.95171
1.426,0.95179
1.427,0.95186
1.428,0.95194
1.429,0.95202
1.43,0.9521
1.431,0.95218
1.432,0.95226
1.433,0.95234
1.434,0.95243
1.435,0.95251
1.436,0.9526
1.437,0.95269
1.438,0.95277
1.439,0.95286
1.44,0.95295
1.441,0.95304
1.442,0.95313
1.443,0.95323
1.444,0.95332
1.445,0.95341
1.446,0.95351
1.447,0.9536
1.448,0.9537
1.449,0.95379
1.45,0.95389
1.451,0.95399
1.452,0.95409
1.453,0.95419
1.454,0.95428
1.455,0.95438
1.456,0.95448
1.457,0.95458
1.458,0.95469
1.459,0.95479
1.46,0.95489
1.461,0.95499
1.462,0.9551
1.463,0.9552
1.464,0.95531
1.465,0.95541
1.466,0.95552
1.467,0.95562
1.468,0.95573
1.469,0.95584
1.47,0.95595
1.471,0.95605
1.472,0.95616
1.473,0.95627
1.474,0.95638
1.475,0.95649
1.476,0.95661
1.477,0.95672
1.478,0.95683
1.479,0.95694
1.48,0.95706
1.481,0.95717
1.482,0.95729
1.483,0.9574
1.484,0.95752
1.485,0.95764
1.486,0.95775
1.487,0.95787
1.488,0.95799
1.489,0.95811
1.49,0.95823
1.491,0.95835
1.492,0.95847
1.493,0.95859
1.494,0.95872
1.495,0.95884
1.496,0.95896
1.497,0.95909
1.498,0.95921
1.499,0.95934
1.5,0.95947
1.501,0.95959
1.502,0.95972
1.503,0.95985
1.504,0.95998
1.505,0.96011
1.506,0.96024
1.507,0.96038
1.508,0.96051
1.509,0.96064
1.51,0.96077
1.511,0.96091
1.512,0.96104
1.513,0.96118
1.514,0.96131
1.515,0.96145
1.516,0.96158
1.517,0.96172
1.518,0.96185
1.519,0.96199
1.52,0.96213
1.521,0.96226
1.522,0.9624
1.523,0.96253
1.524,0.96267
1.525,0.96281
1.526,0.96295
1.527,0.96309
1.528,0.96322
1.529,0.96336
1.53,0.9635
1.531,0.96364
1.532,0.96378
1.533,0.96392
1.534,0.96405
1.535,0.96419
1.536,0.96433
1.537,0.96447
1.538,0.96461
1.539,0.96475
1.54,0.96489
1.541,0.96504
1.542,0.96518
1.543,0.96532
1.544,0.96546
1.545,0.9656
1.546,0.96574
1.547,0.96589
1.548,0.96603
1.549,0.96617
1.55,0.96632
1.551,0.96646
1.552,0.96661
1.553,0.96675
1.554,0.9669
1.555,0.96704
1.556,0.96719
1.557,0.96734
1.558,0.96748
1.559,0.96763
1.56,0.96778
1.561,0.96793
1.562,0.96808
1.563,0.96823
1.564,0.96838
1.565,0.96853
1.566,0.96868
1.567,0.96884
1.568,0.96899
1.569,0.96914
1.57,0.96929
1.571,0.96944
1.572,0.9696
1.573,0.96975
1.574,0.9699
1.575,0.97005
1.576,0.9702
1.577,0.97035
1.578,0.9705
1.579,0.97065
1.58,0.9708
1.581,0.97095
1.582,0.9711
1.583,0.97125
1.584,0.9714
1.585,0.97155
1.586,0.9717
1.587,0.97186
1.588,0.97201
1.589,0.97216
1.59,0.97231
1.591,0.97246
1.592,0.97261
1.593,0.97276
1.594,0.97291
1.595,0.97306
1.596,0.97321
1.597,0.97336
1.598,0.97351
1.599,0.97366
1.6,0.97381
1.601,0.97395
1.602,0.9741
1.603,0.97425
1.604,0.9744
1.605,0.97456
1.606,0.97471
1.607,0.97486
1.608,0.97501
1.609,0.97516
1.61,0.97531
1.611,0.97546
1.612,0.97562
1.613,0.97577
1.614,0.97592
1.615,0.97608
1.616,0.97623
1.617,0.97638
1.618,0.97654
1.619,0.97669
1.62,0.97684
1.621,0.977
1.622,0.97715
1.623,0.9773
1.624,0.97746
1.625,0.97761
1.626,0.97776
1.627,0.97791
1.628,0.97806
1.629,0.9782
1.63,0.97835
1.631,0.9785
1.632,0.97864
1.633,0.97879
1.634,0.97894
1.635,0.97908
1.636,0.97923
1.637,0.97937
1.638,0.97951
1.639,0.97966
1.64,0.9798
1.641,0.97994
1.642,0.98008
1.643,0.98022
1.644,0.98036
1.645,0.9805
1.646,0.98065
1.647,0.98079
1.648,0.98093
1.649,0.98107
1.65,0.9812
1.651,0.98134
1.652,0.98148
1.653,0.98162
1.654,0.98176
1.655,0.98189
1.656,0.98203
1.657,0.98217
1.658,0.9823
1.659,0.98244
1.66,0.98257
1.661,0.98271
1.662,0.98284
1.663,0.98298
1.664,0.98311
1.665,0.98325
1.666,0.98338
1.667,0.98351
1.668,0.98364
1.669,0.98378
1.67,0.98391
1.671,0.98404
1.672,0.98417
1.673,0.9843
1.674,0.98443
1.675,0.98456
1.676,0.98468
1.677,0.98481
1.678,0.98494
1.679,0.98506
1.68,0.98519
1.681,0.98531
1.682,0.98543
1.683,0.98555
1.684,0.98567
1.685,0.98579
1.686,0.98591
1.687,0.98603
1.688,0.98615
1.689,0.98626
1.69,0.98638
1.691,0.98649
1.692,0.98661
1.693,0.98672
1.694,0.98683
1.695,0.98694
1.696,0.98705
1.697,0.98716
1.698,0.98727
1.699,0.98738
1.7,0.98749
1.701,0.98759
1.702,0.9877
1.703,0.9878
1.704,0.9879
1.705,0.98801
1.706,0.98811
1.707,0.98821
1.708,0.98831
1.709,0.98841
1.71,0.98851
1.711,0.98861
1.712,0.9887
1.713,0.9888
1.714,0.9889
1.715,0.98899
1.716,0.98908
1.717,0.98918
1.718,0.98927
1.719,0.98936
1.72,0.98944
1.721,0.98953
1.722,0.98962
1.723,0.98971
1.724,0.98979
1.725,0.98988
1.726,0.98996
1.727,0.99004
1.728,0.99012
1.729,0.9902
1.73,0.99028
1.731,0.99036
1.732,0.99043
1.733,0.99051
1.734,0.99059
1.735,0.99066
1.736,0.99073
1.737,0.99081
1.738,0.99088
1.739,0.99095
1.74,0.99102
1.741,0.99109
1.742,0.99116
1.743,0.99123
1.744,0.99129
1.745,0.99136
1.746,0.99142
1.747,0.99148
1.748,0.99154
1.749,0.9916
1.75,0.99166
1.751,0.99172
1.752,0.99178
1.753,0.99184
1.754,0.99189
1.755,0.99194
1.756,0.992
1.757,0.99205
1.758,0.9921
1.759,0.99215
1.76,0.9922
1.761,0.99225
1.762,0.99229
1.763,0.99234
1.764,0.99238
1.765,0.99242
1.766,0.99247
1.767,0.99251
1.768,0.99255
1.769,0.99258
1.77,0.99262
1.771,0.99266
1.772,0.99269
1.773,0.99272
1.774,0.99276
1.775,0.99279
1.776,0.99282
1.777,0.99285
1.778,0.99287
1.779,0.9929
1.78,0.99292
1.781,0.99295
1.782,0.99297
1.783,0.99299
1.784,0.99301
1.785,0.99303
1.786,0.99305
1.787,0.99307
1.788,0.99308
1.789,0.9931
1.79,0.99311
1.791,0.99312
1.792,0.99314
1.793,0.99315
1.794,0.99316
1.795,0.99316
1.796,0.99317
1.797,0.99318
1.798,0.99318
1.799,0.99319
1.8,0.99319
1.801,0.99319
1.802,0.99319
1.803,0.99319
1.804,0.99319
1.805,0.99319
1.806,0.99318
1.807,0.99318
1.808,0.99317
1.809,0.99316
1.81,0.99316
1.811,0.99315
1.812,0.99314
1.813,0.99312
1.814,0.99311
1.815,0.9931
1.816,0.99308
1.817,0.99307
1.818,0.99305
1.819,0.99303
1.82,0.99301
1.821,0.99299
1.822,0.99297
1.823,0.99295
1.824,0.99292
1.825,0.9929
1.826,0.99287
1.827,0.99285
1.828,0.99282
1.829,0.99279
1.83,0.99276
1.831,0.99273
1.832,0.9927
1.833,0.99267
1.834,0.99263
1.835,0.9926
1.836,0.99256
1.837,0.99252
1.838,0.99249
1.839,0.99245
1.84,0.99241
1.841,0.99237
1.842,0.99232
1.843,0.99228
1.844,0.99224
1.845,0.99219
1.846,0.99215
1.847,0.9921
1.848,0.99205
1.849,0.992
1.85,0.99195
1.851,0.9919
1.852,0.99185
1.853,0.99179
1.854,0.99174
1.855,0.99169
1.856,0.99163
1.857,0.99157
1.858,0.99152
1.859,0.99146
1.86,0.9914
1.861,0.99134
1.862,0.99128
1.863,0.99121
1.864,0.99115
1.865,0.99109
1.866,0.99102
1.867,0.99096
1.868,0.99089
1.869,0.99082
1.87,0.99076
1.871,0.99069
1.872,0.99062
1.873,0.99055
1.874,0.99048
1.875,0.99041
1.876,0.99033
1.877,0.99026
1.878,0.99019
1.879,0.99011
1.88,0.99003
1.881,0.98996
1.882,0.98988
1.883,0.9898
1.884,0.98972
1.885,0.98964
1.886,0.98956
1.887,0.98948
1.888,0.9894
1.889,0.98932
1.89,0.98923
1.891,0.98915
1.892,0.98906
1.893,0.98898
1.894,0.98889
1.895,0.98881
1.896,0.98872
1.897,0.98863
1.898,0.98854
1.899,0.98845
1.9,0.98836
1.901,0.98827
1.902,0.98817
1.903,0.98808
1.904,0.98799
1.905,0.98789
1.906,0.9878
1.907,0.9877
1.908,0.98761
1.909,0.98751
1.91,0.98741
1.911,0.98731
1.912,0.98721
1.913,0.98711
1.914,0.987
1.915,0.9869
1.916,0.9868
1.917,0.9867
1.918,0.98659
1.919,0.98649
1.92,0.98638
1.921,0.98628
1.922,0.98617
1.923,0.98606
1.924,0.98595
1.925,0.98584
1.926,0.98573
1.927,0.98562
1.928,0.98551
1.929,0.9854
1.93,0.98528
1.931,0.98517
1.932,0.98506
1.933,0.98494
1.934,0.98482
1.935,0.98471
1.936,0.98459
1.937,0.98447
1.938,0.98435
1.939,0.98423
1.94,0.98411
1.941,0.98399
1.942,0.98387
1.943,0.98375
1.944,0.98363
1.945,0.9835
1.946,0.98338
1.947,0.98326
1.948,0.98314
1.949,0.98301
1.95,0.98289
1.951,0.98277
1.952,0.98264
1.953,0.98252
1.954,0.98239
1.955,0.98227
1.956,0.98215
1.957,0.98202
1.958,0.98189
1.959,0.98177
1.96,0.98164
1.961,0.98151
1.962,0.98139
1.963,0.98126
1.964,0.98113
1.965,0.981
1.966,0.98087
1.967,0.98074
1.968,0.98061
1.969,0.98048
1.97,0.98034
1.971,0.98021
1.972,0.98008
1.973,0.97995
1.974,0.97981
1.975,0.97968
1.976,0.97954
1.977,0.97941
1.978,0.97927
1.979,0.97914
1.98,0.979
1.981,0.97887
1.982,0.97873
1.983,0.97859
1.984,0.97845
1.985,0.97832
1.986,0.97818
1.987,0.97804
1.988,0.9779
1.989,0.97776
1.99,0.97762
1.991,0.97747
1.992,0.97733
1.993,0.97719
1.994,0.97704
1.995,0.97689
1.996,0.97675
1.997,0.9766
1.998,0.97645
1.999,0.97631


==> proj_vs_stuning_newComaprisonPlot/ZrHe,stuning,1200x1200,dt=5e-4_physicalTime.csv <==
0,0.99983
3.9813e-06,0.9998
7.9625e-06,0.99974
1.1944e-05,0.99971
1.5925e-05,0.99968
1.9906e-05,0.99965
2.3888e-05,0.99963
2.7869e-05,0.99961
3.185e-05,0.99958
3.5831e-05,0.99957
3.9813e-05,0.99955
4.3794e-05,0.99953
4.7775e-05,0.99951
5.1757e-05,0.99949
5.5738e-05,0.99947
5.9719e-05,0.99946
6.37e-05,0.99944
6.7682e-05,0.99943
7.1663e-05,0.99941
7.5644e-05,0.99939
7.9625e-05,0.99937
8.3607e-05,0.99936
8.7588e-05,0.99934
9.1569e-05,0.99932
9.5551e-05,0.99931
9.9532e-05,0.99929
0.00010351,0.99927
0.00010749,0.99926
0.00011148,0.99924
0.00011546,0.99922
0.00011944,0.9992
0.00012342,0.99919
0.0001274,0.99917
0.00013138,0.99915
0.00013536,0.99913
0.00013934,0.99911
0.00014333,0.99909
0.00014731,0.99907
0.00015129,0.99906
0.00015527,0.99904
0.00015925,0.99902
0.00016323,0.999
0.00016721,0.99898
0.00017119,0.99896
0.00017518,0.99893
0.00017916,0.99891
0.00018314,0.99889
0.00018712,0.99887
0.0001911,0.99885
0.00019508,0.99883
0.00019906,0.9988
0.00020304,0.99878
0.00020703,0.99876
0.00021101,0.99874
0.00021499,0.99871
0.00021897,0.99869
0.00022295,0.99867
0.00022693,0.99864
0.00023091,0.99862
0.0002349,0.99859
0.00023888,0.99857
0.00024286,0.99854
0.00024684,0.99852
0.00025082,0.99849
0.0002548,0.99846
0.00025878,0.99844
0.00026276,0.99841
0.00026675,0.99838
0.00027073,0.99835
0.00027471,0.99833
0.00027869,0.9983
0.00028267,0.99827
0.00028665,0.99824
0.00029063,0.99821
0.00029461,0.99818
0.0002986,0.99815
0.00030258,0.99812
0.00030656,0.99809
0.00031054,0.99806
0.00031452,0.99803
0.0003185,0.998
0.00032248,0.99797
0.00032646,0.99794
0.00033045,0.99791
0.00033443,0.99787
0.00033841,0.99784
0.00034239,0.99781
0.00034637,0.99778
0.00035035,0.99774
0.00035433,0.99771
0.00035831,0.99767
0.0003623,0.99764
0.00036628,0.9976
0.00037026,0.99757
0.00037424,0.99753
0.00037822,0.9975
0.0003822,0.99746
0.00038618,0.99743
0.00039016,0.99739
0.00039415,0.99735
0.00039813,0.99731
0.00040211,0.99728
0.00040609,0.99724
0.00041007,0.9972
0.00041405,0.99716
0.00041803,0.99712
0.00042201,0.99708
0.000426,0.99704
0.00042998,0.997
0.00043396,0.99696
0.00043794,0.99692
0.00044192,0.99688
0.0004459,0.99684
0.00044988,0.9968
0.00045387,0.99676
0.00045785,0.99672
0.00046183,0.99668
0.00046581,0.99663
0.00046979,0.99659
0.00047377,0.99655
0.00047775,0.9965
0.00048173,0.99646
0.00048572,0.99642
0.0004897,0.99637
0.00049368,0.99633
0.00049766,0.99628
0.00050164,0.99624
0.00050562,0.99619
0.0005096,0.99615
0.00051358,0.9961
0.00051757,0.99606
0.00052155,0.99601
0.00052553,0.99596
0.00052951,0.99592
0.00053349,0.99587
0.00053747,0.99582
0.00054145,0.99577
0.00054543,0.99572
0.00054942,0.99568
0.0005534,0.99563
0.00055738,0.99558
0.00056136,0.99553
0.00056534,0.99548
0.00056932,0.99543
0.0005733,0.99538
0.00057728,0.99533
0.00058127,0.99528
0.00058525,0.99523
0.00058923,0.99518
0.00059321,0.99512
0.00059719,0.99507
0.00060117,0.99502
0.00060515,0.99497
0.00060913,0.99492
0.00061312,0.99486
0.0006171,0.99481
0.00062108,0.99476
0.00062506,0.9947
0.00062904,0.99465
0.00063302,0.99459
0.000637,0.99454
0.00064098,0.99448
0.00064497,0.99443
0.00064895,0.99437
0.00065293,0.99432
0.00065691,0.99426
0.00066089,0.99421
0.00066487,0.99415
0.00066885,0.99409
0.00067283,0.99404
0.00067682,0.99398
0.0006808,0.99392
0.00068478,0.99386
0.00068876,0.99381
0.00069274,0.99375
0.00069672,0.99369
0.0007007,0.99363
0.00070469,0.99357
0.00070867,0.99351
0.00071265,0.99345
0.00071663,0.99339
0.00072061,0.99333
0.00072459,0.99327
0.00072857,0.99321
0.00073255,0.99315
0.00073654,0.99309
0.00074052,0.99303
0.0007445,0.99297
0.00074848,0.99291
0.00075246,0.99284
0.00075644,0.99278
0.00076042,0.99272
0.0007644,0.99266
0.00076839,0.9926
0.00077237,0.99253
0.00077635,0.99247
0.00078033,0.99241
0.00078431,0.99235
0.00078829,0.99228
0.00079227,0.99222
0.00079625,0.99216
0.00080024,0.99209
0.00080422,0.99203
0.0008082,0.99197
0.00081218,0.9919
0.00081616,0.99184
0.00082014,0.99178
0.00082412,0.99171
0.0008281,0.99165
0.00083209,0.99158
0.00083607,0.99152
0.00084005,0.99145
0.00084403,0.99139
0.00084801,0.99132
0.00085199,0.99126
0.00085597,0.99119
0.00085995,0.99113
0.00086394,0.99106
0.00086792,0.991
0.0008719,0.99093
0.00087588,0.99086
0.00087986,0.9908
0.00088384,0.99073
0.00088782,0.99066
0.0008918,0.9906
0.00089579,0.99053
0.00089977,0.99046
0.00090375,0.9904
0.00090773,0.99033
0.00091171,0.99026
0.00091569,0.99019
0.00091967,0.99013
0.00092366,0.99006
0.00092764,0.98999
0.00093162,0.98992
0.0009356,0.98985
0.00093958,0.98979
0.00094356,0.98972
0.00094754,0.98965
0.00095152,0.98958
0.00095551,0.98951
0.00095949,0.98944
0.00096347,0.98937
0.00096745,0.9893
0.00097143,0.98923
0.00097541,0.98916
0.00097939,0.98909
0.00098337,0.98902
0.00098736,0.98895
0.00099134,0.98888
0.00099532,0.98881
0.0009993,0.98874
0.0010033,0.98867
0.0010073,0.9886
0.0010112,0.98852
0.0010152,0.98845
0.0010192,0.98838
0.0010232,0.98831
0.0010272,0.98824
0.0010311,0.98816
0.0010351,0.98809
0.0010391,0.98802
0.0010431,0.98795
0.0010471,0.98787
0.0010511,0.9878
0.001055,0.98773
0.001059,0.98765
0.001063,0.98758
0.001067,0.9875
0.001071,0.98743
0.0010749,0.98736
0.0010789,0.98728
0.0010829,0.98721
0.0010869,0.98713
0.0010909,0.98705
0.0010948,0.98698
0.0010988,0.9869
0.0011028,0.98683
0.0011068,0.98675
0.0011108,0.98668
0.0011148,0.9866
0.0011187,0.98652
0.0011227,0.98645
0.0011267,0.98637
0.0011307,0.98629
0.0011347,0.98622
0.0011386,0.98614
0.0011426,0.98607
0.0011466,0.98599
0.0011506,0.98591
0.0011546,0.98584
0.0011586,0.98576
0.0011625,0.98568
0.0011665,0.98561
0.0011705,0.98553
0.0011745,0.98545
0.0011785,0.98538
0.0011824,0.9853
0.0011864,0.98522
0.0011904,0.98515
0.0011944,0.98507
0.0011984,0.98499
0.0012023,0.98492
0.0012063,0.98484
0.0012103,0.98476
0.0012143,0.98468
0.0012183,0.98461
0.0012223,0.98453
0.0012262,0.98445
0.0012302,0.98437
0.0012342,0.9843
0.0012382,0.98422
0.0012422,0.98414
0.0012461,0.98406
0.0012501,0.98399
0.0012541,0.98391
0.0012581,0.98383
0.0012621,0.98375
0.001266,0.98367
0.00127,0.9836
0.001274,0.98352
0.001278,0.98344
0.001282,0.98336
0.001286,0.98328
0.0012899,0.98321
0.0012939,0.98313
0.0012979,0.98305
0.0013019,0.98297
0.0013059,0.98289
0.0013098,0.98281
0.0013138,0.98273
0.0013178,0.98265
0.0013218,0.98257
0.0013258,0.9825
0.0013297,0.98242
0.0013337,0.98234
0.0013377,0.98226
0.0013417,0.98218
0.0013457,0.9821
0.0013497,0.98202
0.0013536,0.98194
0.0013576,0.98186
0.0013616,0.98178
0.0013656,0.9817
0.0013696,0.98162
0.0013735,0.98154
0.0013775,0.98146
0.0013815,0.98138
0.0013855,0.9813
0.0013895,0.98121
0.0013934,0.98113
0.0013974,0.98105
0.0014014,0.98097
0.0014054,0.98089
0.0014094,0.98081
0.0014134,0.98073
0.0014173,0.98064
0.0014213,0.98056
0.0014253,0.98048
0.0014293,0.9804
0.0014333,0.98032
0.0014372,0.98023
0.0014412,0.98015
0.0014452,0.98007
0.0014492,0.97999
0.0014532,0.9799
0.0014571,0.97982
0.0014611,0.97974
0.0014651,0.97966
0.0014691,0.97957
0.0014731,0.97949
0.0014771,0.97941
0.001481,0.97933
0.001485,0.97924
0.001489,0.97916
0.001493,0.97908
0.001497,0.979
0.0015009,0.97892
0.0015049,0.97883
0.0015089,0.97875
0.0015129,0.97867
0.0015169,0.97859
0.0015208,0.97851
0.0015248,0.97843
0.0015288,0.97834
0.0015328,0.97826
0.0015368,0.97818
0.0015408,0.9781
0.0015447,0.97802
0.0015487,0.97794
0.0015527,0.97786
0.0015567,0.97777
0.0015607,0.97769
0.0015646,0.97761
0.0015686,0.97753
0.0015726,0.97745
0.0015766,0.97737
0.0015806,0.97729
0.0015845,0.97721
0.0015885,0.97712
0.0015925,0.97704
0.0015965,0.97696
0.0016005,0.97688
0.0016045,0.9768
0.0016084,0.97672
0.0016124,0.97664
0.0016164,0.97656
0.0016204,0.97648
0.0016244,0.97639
0.0016283,0.97631
0.0016323,0.97623
0.0016363,0.97615
0.0016403,0.97607
0.0016443,0.97599
0.0016482,0.97591
0.0016522,0.97583
0.0016562,0.97574
0.0016602,0.97566
0.0016642,0.97558
0.0016682,0.9755
0.0016721,0.97542
0.0016761,0.97534
0.0016801,0.97526
0.0016841,0.97517
0.0016881,0.97509
0.001692,0.97501
0.001696,0.97493
0.0017,0.97485
0.001704,0.97477
0.001708,0.97469
0.0017119,0.9746
0.0017159,0.97452
0.0017199,0.97444
0.0017239,0.97436
0.0017279,0.97428
0.0017319,0.97419
0.0017358,0.97411
0.0017398,0.97403
0.0017438,0.97395
0.0017478,0.97386
0.0017518,0.97378
0.0017557,0.9737
0.0017597,0.97362
0.0017637,0.97353
0.0017677,0.97345
0.0017717,0.97337
0.0017756,0.97329
0.0017796,0.9732
0.0017836,0.97312
0.0017876,0.97304
0.0017916,0.97295
0.0017956,0.97287
0.0017995,0.97279
0.0018035,0.97271
0.0018075,0.97263
0.0018115,0.97254
0.0018155,0.97246
0.0018194,0.97238
0.0018234,0.9723
0.0018274,0.97222
0.0018314,0.97214
0.0018354,0.97205
0.0018393,0.97197
0.0018433,0.97189
0.0018473,0.97181
0.0018513,0.97173
0.0018553,0.97165
0.0018593,0.97157
0.0018632,0.97149
0.0018672,0.97141
0.0018712,0.97133
0.0018752,0.97124
0.0018792,0.97116
0.0018831,0.97108
0.0018871,0.971
0.0018911,0.97092
0.0018951,0.97084
0.0018991,0.97076
0.001903,0.97068
0.001907,0.9706
0.001911,0.97052
0.001915,0.97044
0.001919,0.97036
0.001923,0.97028
0.0019269,0.9702
0.0019309,0.97012
0.0019349,0.97004
0.0019389,0.96996
0.0019429,0.96988
0.0019468,0.9698
0.0019508,0.96972
0.0019548,0.96964
0.0019588,0.96956
0.0019628,0.96948
0.0019667,0.9694
0.0019707,0.96932
0.0019747,0.96925
0.0019787,0.96917
0.0019827,0.96909
0.0019867,0.96901
0.0019906,0.96893
0.0019946,0.96885
0.0019986,0.96877
0.0020026,0.96869
0.0020066,0.96861
0.0020105,0.96853
0.0020145,0.96845
0.0020185,0.96837
0.0020225,0.96829
0.0020265,0.96821
0.0020304,0.96813
0.0020344,0.96805
0.0020384,0.96797
0.0020424,0.96789
0.0020464,0.96781
0.0020504,0.96773
0.0020543,0.96765
0.0020583,0.96757
0.0020623,0.96749
0.0020663,0.96741
0.0020703,0.96733
0.0020742,0.96725
0.0020782,0.96717
0.0020822,0.96709
0.0020862,0.96701
0.0020902,0.96693
0.0020941,0.96685
0.0020981,0.96677
0.0021021,0.96669
0.0021061,0.96661
0.0021101,0.96653
0.0021141,0.96645
0.002118,0.96637
0.002122,0.96629
0.002126,0.96621
0.00213,0.96613
0.002134,0.96605
0.0021379,0.96597
0.0021419,0.96589
0.0021459,0.96581
0.0021499,0.96574
0.0021539,0.96566
0.0021578,0.96558
0.0021618,0.9655
0.0021658,0.96542
0.0021698,0.96534
0.0021738,0.96527
0.0021778,0.96519
0.0021817,0.96511
0.0021857,0.96503
0.0021897,0.96496
0.0021937,0.96488
0.0021977,0.9648
0.0022016,0.96473
0.0022056,0.96465
0.0022096,0.96457
0.0022136,0.96449
0.0022176,0.96442
0.0022215,0.96434
0.0022255,0.96426
0.0022295,0.96419
0.0022335,0.96411
0.0022375,0.96404
0.0022415,0.96396
0.0022454,0.96388
0.0022494,0.96381
0.0022534,0.96373
0.0022574,0.96366
0.0022614,0.96358
0.0022653,0.9635
0.0022693,0.96343
0.0022733,0.96335
0.0022773,0.96328
0.0022813,0.9632
0.0022853,0.96313
0.0022892,0.96305
0.0022932,0.96298
0.0022972,0.9629
0.0023012,0.96283
0.0023052,0.96275
0.0023091,0.96268
0.0023131,0.9626
0.0023171,0.96253
0.0023211,0.96245
0.0023251,0.96238
0.002329,0.9623
0.002333,0.96223
0.002337,0.96216
0.002341,0.96208
0.002345,0.96201
0.002349,0.96193
0.0023529,0.96186
0.0023569,0.96178
0.0023609,0.96171
0.0023649,0.96164
0.0023689,0.96156
0.0023728,0.96149
0.0023768,0.96141
0.0023808,0.96134
0.0023848,0.96127
0.0023888,0.96119
0.0023927,0.96112
0.0023967,0.96104
0.0024007,0.96097
0.0024047,0.9609
0.0024087,0.96082
0.0024127,0.96075
0.0024166,0.96068
0.0024206,0.9606
0.0024246,0.96053
0.0024286,0.96046
0.0024326,0.96038
0.0024365,0.96031
0.0024405,0.96024
0.0024445,0.96016
0.0024485,0.96009
0.0024525,0.96002
0.0024564,0.95994
0.0024604,0.95987
0.0024644,0.9598
0.0024684,0.95972
0.0024724,0.95965
0.0024764,0.95958
0.0024803,0.95951
0.0024843,0.95944
0.0024883,0.95936
0.0024923,0.95929
0.0024963,0.95922
0.0025002,0.95915
0.0025042,0.95908
0.0025082,0.95901
0.0025122,0.95894
0.0025162,0.95887
0.0025201,0.9588
0.0025241,0.95873
0.0025281,0.95866
0.0025321,0.95859
0.0025361,0.95852
0.0025401,0.95845
0.002544,0.95838
0.002548,0.95831
0.002552,0.95825
0.002556,0.95818
0.00256,0.95811
0.0025639,0.95804
0.0025679,0.95797
0.0025719,0.9579
0.0025759,0.95784
0.0025799,0.95777
0.0025838,0.9577
0.0025878,0.95763
0.0025918,0.95757
0.0025958,0.9575
0.0025998,0.95743
0.0026038,0.95737
0.0026077,0.9573
0.0026117,0.95723
0.0026157,0.95717
0.0026197,0.9571
0.0026237,0.95704
0.0026276,0.95697
0.0026316,0.95691
0.0026356,0.95684
0.0026396,0.95678
0.0026436,0.95671
0.0026475,0.95665
0.0026515,0.95658
0.0026555,0.95652
0.0026595,0.95645
0.0026635,0.95639
0.0026675,0.95632
0.0026714,0.95626
0.0026754,0.9562
0.0026794,0.95613
0.0026834,0.95607
0.0026874,0.95601
0.0026913,0.95594
0.0026953,0.95588
0.0026993,0.95582
0.0027033,0.95575
0.0027073,0.95569
0.0027112,0.95563
0.0027152,0.95557
0.0027192,0.9555
0.0027232,0.95544
0.0027272,0.95538
0.0027312,0.95532
0.0027351,0.95526
0.0027391,0.9552
0.0027431,0.95514
0.0027471,0.95507
0.0027511,0.95501
0.002755,0.95495
0.002759,0.95489
0.002763,0.95483
0.002767,0.95477
0.002771,0.95471
0.0027749,0.95465
0.0027789,0.95459
0.0027829,0.95453
0.0027869,0.95447
0.0027909,0.95441
0.0027949,0.95435
0.0027988,0.95429
0.0028028,0.95424
0.0028068,0.95418
0.0028108,0.95412
0.0028148,0.95406
0.0028187,0.954
0.0028227,0.95394
0.0028267,0.95389
0.0028307,0.95383
0.0028347,0.95377
0.0028386,0.95371
0.0028426,0.95366
0.0028466,0.9536
0.0028506,0.95354
0.0028546,0.95349
0.0028586,0.95343
0.0028625,0.95337
0.0028665,0.95332
0.0028705,0.95326
0.0028745,0.9532
0.0028785,0.95315
0.0028824,0.95309
0.0028864,0.95304
0.0028904,0.95298
0.0028944,0.95293
0.0028984,0.95288
0.0029023,0.95282
0.0029063,0.95277
0.0029103,0.95272
0.0029143,0.95266
0.0029183,0.95261
0.0029223,0.95256
0.0029262,0.95251
0.0029302,0.95245
0.0029342,0.9524
0.0029382,0.95235
0.0029422,0.9523
0.0029461,0.95225
0.0029501,0.9522
0.0029541,0.95215
0.0029581,0.9521
0.0029621,0.95205
0.002966,0.952
0.00297,0.95195
0.002974,0.9519
0.002978,0.95185
0.002982,0.9518
0.002986,0.95176
0.0029899,0.95171
0.0029939,0.95166
0.0029979,0.95161
0.0030019,0.95157
0.0030059,0.95152
0.0030098,0.95147
0.0030138,0.95143
0.0030178,0.95138
0.0030218,0.95134
0.0030258,0.95129
0.0030297,0.95125
0.0030337,0.9512
0.0030377,0.95116
0.0030417,0.95111
0.0030457,0.95107
0.0030497,0.95103
0.0030536,0.95098
0.0030576,0.95094
0.0030616,0.9509
0.0030656,0.95086
0.0030696,0.95081
0.0030735,0.95077
0.0030775,0.95073
0.0030815,0.95069
0.0030855,0.95065
0.0030895,0.95061
0.0030934,0.95057
0.0030974,0.95053
0.0031014,0.95049
0.0031054,0.95045
0.0031094,0.95041
0.0031134,0.95037
0.0031173,0.95033
0.0031213,0.9503
0.0031253,0.95026
0.0031293,0.95022
0.0031333,0.95018
0.0031372,0.95015
0.0031412,0.95011
0.0031452,0.95007
0.0031492,0.95004
0.0031532,0.95
0.0031571,0.94997
0.0031611,0.94993
0.0031651,0.9499
0.0031691,0.94986
0.0031731,0.94983
0.0031771,0.94979
0.003181,0.94976
0.003185,0.94973
0.003189,0.94969
0.003193,0.94966
0.003197,0.94963
0.0032009,0.9496
0.0032049,0.94956
0.0032089,0.94953
0.0032129,0.9495
0.0032169,0.94947
0.0032208,0.94944
0.0032248,0.94941
0.0032288,0.94938
0.0032328,0.94935
0.0032368,0.94932
0.0032408,0.94929
0.0032447,0.94926
0.0032487,0.94924
0.0032527,0.94921
0.0032567,0.94918
0.0032607,0.94915
0.0032646,0.94913
0.0032686,0.9491
0.0032726,0.94907
0.0032766,0.94905
0.0032806,0.94902
0.0032845,0.94899
0.0032885,0.94897
0.0032925,0.94895
0.0032965,0.94892
0.0033005,0.9489
0.0033045,0.94887
0.0033084,0.94885
0.0033124,0.94883
0.0033164,0.9488
0.0033204,0.94878
0.0033244,0.94876
0.0033283,0.94874
0.0033323,0.94872
0.0033363,0.94869
0.0033403,0.94867
0.0033443,0.94865
0.0033482,0.94863
0.0033522,0.94861
0.0033562,0.94859
0.0033602,0.94858
0.0033642,0.94856
0.0033682,0.94854
0.0033721,0.94852
0.0033761,0.9485
0.0033801,0.94848
0.0033841,0.94847
0.0033881,0.94845
0.003392,0.94843
0.003396,0.94842
0.0034,0.9484
0.003404,0.94839
0.003408,0.94837
0.003412,0.94836
0.0034159,0.94834
0.0034199,0.94833
0.0034239,0.94831
0.0034279,0.9483
0.0034319,0.94829
0.0034358,0.94828
0.0034398,0.94826
0.0034438,0.94825
0.0034478,0.94824
0.0034518,0.94823
0.0034557,0.94822
0.0034597,0.94821
0.0034637,0.9482
0.0034677,0.94819
0.0034717,0.94818
0.0034757,0.94817
0.0034796,0.94816
0.0034836,0.94815
0.0034876,0.94814
0.0034916,0.94813
0.0034956,0.94813
0.0034995,0.94812
0.0035035,0.94811
0.0035075,0.9481
0.0035115,0.9481
0.0035155,0.94809
0.0035194,0.94809
0.0035234,0.94808
0.0035274,0.94808
0.0035314,0.94807
0.0035354,0.94807
0.0035394,0.94806
0.0035433,0.94806
0.0035473,0.94806
0.0035513,0.94806
0.0035553,0.94805
0.0035593,0.94805
0.0035632,0.94805
0.0035672,0.94805
0.0035712,0.94805
0.0035752,0.94805
0.0035792,0.94804
0.0035831,0.94804
0.0035871,0.94804
0.0035911,0.94805
0.0035951,0.94805
0.0035991,0.94805
0.0036031,0.94805
0.003607,0.94805
0.003611,0.94805
0.003615,0.94806
0.003619,0.94806
0.003623,0.94806
0.0036269,0.94807
0.0036309,0.94807
0.0036349,0.94807
0.0036389,0.94808
0.0036429,0.94808
0.0036468,0.94809
0.0036508,0.94809
0.0036548,0.9481
0.0036588,0.94811
0.0036628,0.94811
0.0036668,0.94812
0.0036707,0.94813
0.0036747,0.94814
0.0036787,0.94814
0.0036827,0.94815
0.0036867,0.94816
0.0036906,0.94817
0.0036946,0.94818
0.0036986,0.94819
0.0037026,0.9482
0.0037066,0.94821
0.0037105,0.94822
0.0037145,0.94823
0.0037185,0.94824
0.0037225,0.94825
0.0037265,0.94826
0.0037305,0.94828
0.0037344,0.94829
0.0037384,0.9483
0.0037424,0.94832
0.0037464,0.94833
0.0037504,0.94834
0.0037543,0.94836
0.0037583,0.94837
0.0037623,0.94839
0.0037663,0.9484
0.0037703,0.94842
0.0037742,0.94843
0.0037782,0.94845
0.0037822,0.94847
0.0037862,0.94848
0.0037902,0.9485
0.0037942,0.94852
0.0037981,0.94853
0.0038021,0.94855
0.0038061,0.94857
0.0038101,0.94859
0.0038141,0.94861
0.003818,0.94863
0.003822,0.94865
0.003826,0.94867
0.00383,0.94869
0.003834,0.94871
0.0038379,0.94873
0.0038419,0.94875
0.0038459,0.94877
0.0038499,0.94879
0.0038539,0.94882
0.0038579,0.94884
0.0038618,0.94886
0.0038658,0.94888
0.0038698,0.94891
0.0038738,0.94893
0.0038778,0.94895
0.0038817,0.94898
0.0038857,0.949
0.0038897,0.94903
0.0038937,0.94905
0.0038977,0.94908
0.0039016,0.9491
0.0039056,0.94913
0.0039096,0.94916
0.0039136,0.94918
0.0039176,0.94921
0.0039216,0.94924
0.0039255,0.94927
0.0039295,0.94929
0.0039335,0.94932
0.0039375,0.94935
0.0039415,0.94938
0.0039454,0.94941
0.0039494,0.94944
0.0039534,0.94947
0.0039574,0.9495
0.0039614,0.94953
0.0039653,0.94956
0.0039693,0.94959
0.0039733,0.94962
0.0039773,0.94965
0.0039813,0.94968
0.0039853,0.94971
0.0039892,0.94975
0.0039932,0.94978
0.0039972,0.94981
0.0040012,0.94984
0.0040052,0.94988
0.0040091,0.94991
0.0040131,0.94995
0.0040171,0.94998
0.0040211,0.95001
0.0040251,0.95005
0.004029,0.95008
0.004033,0.95012
0.004037,0.95015
0.004041,0.95019
0.004045,0.95023
0.004049,0.95026
0.0040529,0.9503
0.0040569,0.95034
0.0040609,0.95037
0.0040649,0.95041
0.0040689,0.95045
0.0040728,0.95049
0.0040768,0.95053
0.0040808,0.95056
0.0040848,0.9506
0.0040888,0.95064
0.0040927,0.95068
0.0040967,0.95072
0.0041007,0.95076
0.0041047,0.9508
0.0041087,0.95084
0.0041127,0.95088
0.0041166,0.95092
0.0041206,0.95097
0.0041246,0.95101
0.0041286,0.95105
0.0041326,0.95109
0.0041365,0.95113
0.0041405,0.95118
0.0041445,0.95122
0.0041485,0.95126
0.0041525,0.95131
0.0041564,0.95135
0.0041604,0.95139
0.0041644,0.95144
0.0041684,0.95148
0.0041724,0.95153
0.0041764,0.95157
0.0041803,0.95162
0.0041843,0.95166
0.0041883,0.95171
0.0041923,0.95176
0.0041963,0.9518
0.0042002,0.95185
0.0042042,0.9519
0.0042082,0.95194
0.0042122,0.95199
0.0042162,0.95204
0.0042201,0.95209
0.0042241,0.95213
0.0042281,0.95218
0.0042321,0.95223
0.0042361,0.95228
0.0042401,0.95233
0.004244,0.95238
0.004248,0.95243
0.004252,0.95248
0.004256,0.95253
0.00426,0.95258
0.0042639,0.95263
0.0042679,0.95268
0.0042719,0.95273
0.0042759,0.95278
0.0042799,0.95284
0.0042838,0.95289
0.0042878,0.95294
0.0042918,0.95299
0.0042958,0.95304
0.0042998,0.9531
0.0043038,0.95315
0.0043077,0.9532
0.0043117,0.95326
0.0043157,0.95331
0.0043197,0.95337
0.0043237,0.95342
0.0043276,0.95348
0.0043316,0.95353
0.0043356,0.95359
0.0043396,0.95364
0.0043436,0.9537
0.0043475,0.95375
0.0043515,0.95381
0.0043555,0.95386
0.0043595,0.95392
0.0043635,0.95398
0.0043675,0.95403
0.0043714,0.95409
0.0043754,0.95414
0.0043794,0.9542
0.0043834,0.95426
0.0043874,0.95432
0.0043913,0.95437
0.0043953,0.95443
0.0043993,0.95449
0.0044033,0.95455
0.0044073,0.9546
0.0044112,0.95466
0.0044152,0.95472
0.0044192,0.95478
0.0044232,0.95484
0.0044272,0.95489
0.0044312,0.95495
0.0044351,0.95501
0.0044391,0.95507
0.0044431,0.95513
0.0044471,0.95519
0.0044511,0.95525
0.004455,0.95531
0.004459,0.95537
0.004463,0.95543
0.004467,0.95549
0.004471,0.95555
0.0044749,0.95561
0.0044789,0.95567
0.0044829,0.95573
0.0044869,0.95579
0.0044909,0.95585
0.0044949,0.95591
0.0044988,0.95597
0.0045028,0.95603
0.0045068,0.9561
0.0045108,0.95616
0.0045148,0.95622
0.0045187,0.95628
0.0045227,0.95634
0.0045267,0.9564
0.0045307,0.95647
0.0045347,0.95653
0.0045387,0.95659
0.0045426,0.95665
0.0045466,0.95672
0.0045506,0.95678
0.0045546,0.95684
0.0045586,0.95691
0.0045625,0.95697
0.0045665,0.95703
0.0045705,0.9571
0.0045745,0.95716
0.0045785,0.95723
0.0045824,0.95729
0.0045864,0.95735
0.0045904,0.95742
0.0045944,0.95748
0.0045984,0.95755
0.0046024,0.95761
0.0046063,0.95768
0.0046103,0.95774
0.0046143,0.95781
0.0046183,0.95788
0.0046223,0.95794
0.0046262,0.95801
0.0046302,0.95807
0.0046342,0.95814
0.0046382,0.95821
0.0046422,0.95827
0.0046461,0.95834
0.0046501,0.95841
0.0046541,0.95847
0.0046581,0.95854
0.0046621,0.95861
0.0046661,0.95868
0.00467,0.95874
0.004674,0.95881
0.004678,0.95888
0.004682,0.95895
0.004686,0.95902
0.0046899,0.95908
0.0046939,0.95915
0.0046979,0.95922
0.0047019,0.95929
0.0047059,0.95936
0.0047098,0.95943
0.0047138,0.9595
0.0047178,0.95957
0.0047218,0.95964
0.0047258,0.95971
0.0047298,0.95978
0.0047337,0.95985
0.0047377,0.95992
0.0047417,0.95999
0.0047457,0.96006
0.0047497,0.96013
0.0047536,0.9602
0.0047576,0.96028
0.0047616,0.96035
0.0047656,0.96042
0.0047696,0.96049
0.0047735,0.96056
0.0047775,0.96063
0.0047815,0.9607
0.0047855,0.96077
0.0047895,0.96085
0.0047935,0.96092
0.0047974,0.96099
0.0048014,0.96106
0.0048054,0.96113
0.0048094,0.9612
0.0048134,0.96128
0.0048173,0.96135
0.0048213,0.96142
0.0048253,0.96149
0.0048293,0.96156
0.0048333,0.96163
0.0048372,0.96171
0.0048412,0.96178
0.0048452,0.96185
0.0048492,0.96192
0.0048532,0.96199
0.0048572,0.96207
0.0048611,0.96214
0.0048651,0.96221
0.0048691,0.96228
0.0048731,0.96236
0.0048771,0.96243
0.004881,0.9625
0.004885,0.96257
0.004889,0.96265
0.004893,0.96272
0.004897,0.96279
0.0049009,0.96286
0.0049049,0.96294
0.0049089,0.96301
0.0049129,0.96308
0.0049169,0.96316
0.0049209,0.96323
0.0049248,0.9633
0.0049288,0.96337
0.0049328,0.96345
0.0049368,0.96352
0.0049408,0.96359
0.0049447,0.96367
0.0049487,0.96374
0.0049527,0.96382
0.0049567,0.96389
0.0049607,0.96396
0.0049646,0.96404
0.0049686,0.96411
0.0049726,0.96418
0.0049766,0.96426
0.0049806,0.96433
0.0049846,0.96441
0.0049885,0.96448
0.0049925,0.96456
0.0049965,0.96463
0.0050005,0.96471
0.0050045,0.96478
0.0050084,0.96485
0.0050124,0.96493
0.0050164,0.965
0.0050204,0.96508
0.0050244,0.96516
0.0050283,0.96523
0.0050323,0.96531
0.0050363,0.96538
0.0050403,0.96546
0.0050443,0.96553
0.0050483,0.96561
0.0050522,0.96568
0.0050562,0.96576
0.0050602,0.96584
0.0050642,0.96591
0.0050682,0.96599
0.0050721,0.96607
0.0050761,0.96614
0.0050801,0.96622
0.0050841,0.9663
0.0050881,0.96637
0.005092,0.96645
0.005096,0.96653
0.0051,0.96661
0.005104,0.96668
0.005108,0.96676
0.005112,0.96684
0.0051159,0.96692
0.0051199,0.967
0.0051239,0.96707
0.0051279,0.96715
0.0051319,0.96723
0.0051358,0.96731
0.0051398,0.96738
0.0051438,0.96746
0.0051478,0.96754
0.0051518,0.96762
0.0051557,0.9677
0.0051597,0.96777
0.0051637,0.96785
0.0051677,0.96793
0.0051717,0.96801
0.0051757,0.96808
0.0051796,0.96816
0.0051836,0.96824
0.0051876,0.96831
0.0051916,0.96839
0.0051956,0.96847
0.0051995,0.96855
0.0052035,0.96862
0.0052075,0.9687
0.0052115,0.96878
0.0052155,0.96886
0.0052194,0.96893
0.0052234,0.96901
0.0052274,0.96909
0.0052314,0.96916
0.0052354,0.96924
0.0052394,0.96932
0.0052433,0.9694
0.0052473,0.96947
0.0052513,0.96955
0.0052553,0.96963
0.0052593,0.96971
0.0052632,0.96978
0.0052672,0.96986
0.0052712,0.96994
0.0052752,0.97001
0.0052792,0.97009
0.0052831,0.97017
0.0052871,0.97025
0.0052911,0.97032
0.0052951,0.9704
0.0052991,0.97048
0.0053031,0.97056
0.005307,0.97063
0.005311,0.97071
0.005315,0.97079
0.005319,0.97087
0.005323,0.97094
0.0053269,0.97102
0.0053309,0.9711
0.0053349,0.97118
0.0053389,0.97126
0.0053429,0.97133
0.0053468,0.97141
0.0053508,0.97149
0.0053548,0.97157
0.0053588,0.97165
0.0053628,0.97172
0.0053668,0.9718
0.0053707,0.97188
0.0053747,0.97196
0.0053787,0.97204
0.0053827,0.97212
0.0053867,0.9722
0.0053906,0.97227
0.0053946,0.97235
0.0053986,0.97243
0.0054026,0.97251
0.0054066,0.97259
0.0054105,0.97267
0.0054145,0.97275
0.0054185,0.97283
0.0054225,0.97291
0.0054265,0.97299
0.0054305,0.97307
0.0054344,0.97315
0.0054384,0.97322
0.0054424,0.9733
0.0054464,0.97338
0.0054504,0.97346
0.0054543,0.97354
0.0054583,0.97362
0.0054623,0.9737
0.0054663,0.97378
0.0054703,0.97386
0.0054742,0.97394
0.0054782,0.97402
0.0054822,0.9741
0.0054862,0.97418
0.0054902,0.97426
0.0054942,0.97434
0.0054981,0.97441
0.0055021,0.97449
0.0055061,0.97457
0.0055101,0.97465
0.0055141,0.97473
0.005518,0.97481
0.005522,0.97489
0.005526,0.97496
0.00553,0.97504
0.005534,0.97512
0.0055379,0.9752
0.0055419,0.97528
0.0055459,0.97535
0.0055499,0.97543
0.0055539,0.97551
0.0055579,0.97559
0.0055618,0.97567
0.0055658,0.97574
0.0055698,0.97582
0.0055738,0.9759
0.0055778,0.97598
0.0055817,0.97605
0.0055857,0.97613
0.0055897,0.97621
0.0055937,0.97629
0.0055977,0.97636
0.0056016,0.97644
0.0056056,0.97652
0.0056096,0.9766
0.0056136,0.97667
0.0056176,0.97675
0.0056216,0.97683
0.0056255,0.97691
0.0056295,0.97698
0.0056335,0.97706
0.0056375,0.97714
0.0056415,0.97721
0.0056454,0.97729
0.0056494,0.97737
0.0056534,0.97745
0.0056574,0.97752
0.0056614,0.9776
0.0056654,0.97768
0.0056693,0.97775
0.0056733,0.97783
0.0056773,0.97791
0.0056813,0.97799
0.0056853,0.97806
0.0056892,0.97814
0.0056932,0.97822
0.0056972,0.97829
0.0057012,0.97837
0.0057052,0.97845
0.0057091,0.97852
0.0057131,0.9786
0.0057171,0.97868
0.0057211,0.97876
0.0057251,0.97883
0.0057291,0.97891
0.005733,0.97899
0.005737,0.97907
0.005741,0.97914
0.005745,0.97922
0.005749,0.9793
0.0057529,0.97937
0.0057569,0.97945
0.0057609,0.97953
0.0057649,0.97961
0.0057689,0.97968
0.0057728,0.97976
0.0057768,0.97984
0.0057808,0.97992
0.0057848,0.97999
0.0057888,0.98007
0.0057928,0.98015
0.0057967,0.98023
0.0058007,0.9803
0.0058047,0.98038
0.0058087,0.98046
0.0058127,0.98053
0.0058166,0.98061
0.0058206,0.98069
0.0058246,0.98076
0.0058286,0.98084
0.0058326,0.98092
0.0058365,0.98099
0.0058405,0.98107
0.0058445,0.98114
0.0058485,0.98122
0.0058525,0.98129
0.0058565,0.98137
0.0058604,0.98145
0.0058644,0.98152
0.0058684,0.9816
0.0058724,0.98167
0.0058764,0.98174
0.0058803,0.98182
0.0058843,0.98189
0.0058883,0.98197
0.0058923,0.98204
0.0058963,0.98212
0.0059002,0.98219
0.0059042,0.98226
0.0059082,0.98234
0.0059122,0.98241
0.0059162,0.98248
0.0059202,0.98256
0.0059241,0.98263
0.0059281,0.9827
0.0059321,0.98278
0.0059361,0.98285
0.0059401,0.98292
0.005944,0.98299
0.005948,0.98307
0.005952,0.98314
0.005956,0.98321
0.00596,0.98328
0.0059639,0.98336
0.0059679,0.98343
0.0059719,0.9835
0.0059759,0.98357
0.0059799,0.98364
0.0059839,0.98371
0.0059878,0.98379
0.0059918,0.98386
0.0059958,0.98393
0.0059998,0.984
0.0060038,0.98407
0.0060077,0.98414
0.0060117,0.98421
0.0060157,0.98428
0.0060197,0.98435
0.0060237,0.98442
0.0060276,0.98449
0.0060316,0.98456
0.0060356,0.98464
0.0060396,0.98471
0.0060436,0.98478
0.0060476,0.98485
0.0060515,0.98492
0.0060555,0.98499
0.0060595,0.98505
0.0060635,0.98512
0.0060675,0.98519
0.0060714,0.98526
0.0060754,0.98533
0.0060794,0.9854
0.0060834,0.98547
0.0060874,0.98554
0.0060913,0.98561
0.0060953,0.98568
0.0060993,0.98575
0.0061033,0.98582
0.0061073,0.98588
0.0061113,0.98595
0.0061152,0.98602
0.0061192,0.98609
0.0061232,0.98616
0.0061272,0.98623
0.0061312,0.98629
0.0061351,0.98636
0.0061391,0.98643
0.0061431,0.9865
0.0061471,0.98657
0.0061511,0.98663
0.006155,0.9867
0.006159,0.98677
0.006163,0.98684
0.006167,0.9869
0.006171,0.98697
0.006175,0.98704
0.0061789,0.9871
0.0061829,0.98717
0.0061869,0.98724
0.0061909,0.9873
0.0061949,0.98737
0.0061988,0.98743
0.0062028,0.9875
0.0062068,0.98756
0.0062108,0.98763
0.0062148,0.98769
0.0062187,0.98776
0.0062227,0.98782
0.0062267,0.98788
0.0062307,0.98795
0.0062347,0.98801
0.0062387,0.98807
0.0062426,0.98814
0.0062466,0.9882
0.0062506,0.98826
0.0062546,0.98832
0.0062586,0.98839
0.0062625,0.98845
0.0062665,0.98851
0.0062705,0.98857
0.0062745,0.98863
0.0062785,0.98869
0.0062824,0.98875
0.0062864,0.98881
0.0062904,0.98887
0.0062944,0.98893
0.0062984,0.98899
0.0063024,0.98905
0.0063063,0.98911
0.0063103,0.98917
0.0063143,0.98923
0.0063183,0.98929
0.0063223,0.98935
0.0063262,0.98941
0.0063302,0.98947
0.0063342,0.98952
0.0063382,0.98958
0.0063422,0.98964
0.0063461,0.9897
0.0063501,0.98975
0.0063541,0.98981
0.0063581,0.98987
0.0063621,0.98992
0.0063661,0.98998
0.00637,0.99003
0.006374,0.99009
0.006378,0.99015
0.006382,0.9902
0.006386,0.99026
0.0063899,0.99031
0.0063939,0.99037
0.0063979,0.99042
0.0064019,0.99047
0.0064059,0.99053
0.0064098,0.99058
0.0064138,0.99064
0.0064178,0.99069
0.0064218,0.99074
0.0064258,0.99079
0.0064298,0.99085
0.0064337,0.9909
0.0064377,0.99095
0.0064417,0.991
0.0064457,0.99106
0.0064497,0.99111
0.0064536,0.99116
0.0064576,0.99121
0.0064616,0.99126
0.0064656,0.99131
0.0064696,0.99136
0.0064735,0.99141
0.0064775,0.99146
0.0064815,0.99151
0.0064855,0.99156
0.0064895,0.99161
0.0064935,0.99166
0.0064974,0.99171
0.0065014,0.99176
0.0065054,0.9918
0.0065094,0.99185
0.0065134,0.9919
0.0065173,0.99195
0.0065213,0.992
0.0065253,0.99204
0.0065293,0.99209
0.0065333,0.99214
0.0065372,0.99218
0.0065412,0.99223
0.0065452,0.99228
0.0065492,0.99232
0.0065532,0.99237
0.0065572,0.99241
0.0065611,0.99246
0.0065651,0.9925
0.0065691,0.99255
0.0065731,0.99259
0.0065771,0.99263
0.006581,0.99268
0.006585,0.99272
0.006589,0.99277
0.006593,0.99281
0.006597,0.99285
0.0066009,0.99289
0.0066049,0.99294
0.0066089,0.99298
0.0066129,0.99302
0.0066169,0.99306
0.0066209,0.9931
0.0066248,0.99314
0.0066288,0.99319
0.0066328,0.99323
0.0066368,0.99327
0.0066408,0.99331
0.0066447,0.99335
0.0066487,0.99339
0.0066527,0.99342
0.0066567,0.99346
0.0066607,0.9935
0.0066646,0.99354
0.0066686,0.99358
0.0066726,0.99362
0.0066766,0.99365
0.0066806,0.99369
0.0066846,0.99373
0.0066885,0.99376
0.0066925,0.9938
0.0066965,0.99383
0.0067005,0.99387
0.0067045,0.99391
0.0067084,0.99394
0.0067124,0.99397
0.0067164,0.99401
0.0067204,0.99404
0.0067244,0.99408
0.0067283,0.99411
0.0067323,0.99414
0.0067363,0.99418
0.0067403,0.99421
0.0067443,0.99424
0.0067483,0.99427
0.0067522,0.9943
0.0067562,0.99433
0.0067602,0.99436
0.0067642,0.99439
0.0067682,0.99443
0.0067721,0.99445
0.0067761,0.99448
0.0067801,0.99451
0.0067841,0.99454
0.0067881,0.99457
0.0067921,0.9946
0.006796,0.99463
0.0068,0.99466
0.006804,0.99468
0.006808,0.99471
0.006812,0.99474
0.0068159,0.99476
0.0068199,0.99479
0.0068239,0.99481
0.0068279,0.99484
0.0068319,0.99486
0.0068358,0.99489
0.0068398,0.99491
0.0068438,0.99494
0.0068478,0.99496
0.0068518,0.99499
0.0068558,0.99501
0.0068597,0.99503
0.0068637,0.99505
0.0068677,0.99508
0.0068717,0.9951
0.0068757,0.99512
0.0068796,0.99514
0.0068836,0.99516
0.0068876,0.99518
0.0068916,0.9952
0.0068956,0.99522
0.0068995,0.99524
0.0069035,0.99526
0.0069075,0.99528
0.0069115,0.9953
0.0069155,0.99532
0.0069195,0.99534
0.0069234,0.99536
0.0069274,0.99537
0.0069314,0.99539
0.0069354,0.99541
0.0069394,0.99542
0.0069433,0.99544
0.0069473,0.99546
0.0069513,0.99547
0.0069553,0.99549
0.0069593,0.9955
0.0069632,0.99552
0.0069672,0.99553
0.0069712,0.99555
0.0069752,0.99556
0.0069792,0.99557
0.0069832,0.99559
0.0069871,0.9956
0.0069911,0.99561
0.0069951,0.99562
0.0069991,0.99563
0.0070031,0.99565
0.007007,0.99566
0.007011,0.99567
0.007015,0.99568
0.007019,0.99569
0.007023,0.9957
0.0070269,0.99571
0.0070309,0.99572
0.0070349,0.99573
0.0070389,0.99574
0.0070429,0.99574
0.0070469,0.99575
0.0070508,0.99576
0.0070548,0.99577
0.0070588,0.99577
0.0070628,0.99578
0.0070668,0.99579
0.0070707,0.99579
0.0070747,0.9958
0.0070787,0.9958
0.0070827,0.99581
0.0070867,0.99581
0.0070906,0.99582
0.0070946,0.99582
0.0070986,0.99583
0.0071026,0.99583
0.0071066,0.99583
0.0071106,0.99584
0.0071145,0.99584
0.0071185,0.99584
0.0071225,0.99584
0.0071265,0.99584
0.0071305,0.99585
0.0071344,0.99585
0.0071384,0.99585
0.0071424,0.99585
0.0071464,0.99585
0.0071504,0.99585
0.0071543,0.99585
0.0071583,0.99585
0.0071623,0.99584
0.0071663,0.99584
0.0071703,0.99584
0.0071743,0.99584
0.0071782,0.99584
0.0071822,0.99583
0.0071862,0.99583
0.0071902,0.99583
0.0071942,0.99582
0.0071981,0.99582
0.0072021,0.99581
0.0072061,0.99581
0.0072101,0.9958
0.0072141,0.9958
0.007218,0.99579
0.007222,0.99579
0.007226,0.99578
0.00723,0.99577
0.007234,0.99577
0.007238,0.99576
0.0072419,0.99575
0.0072459,0.99575
0.0072499,0.99574
0.0072539,0.99573
0.0072579,0.99572
0.0072618,0.99571
0.0072658,0.9957
0.0072698,0.99569
0.0072738,0.99568
0.0072778,0.99567
0.0072817,0.99566
0.0072857,0.99565
0.0072897,0.99564
0.0072937,0.99563
0.0072977,0.99561
0.0073017,0.9956
0.0073056,0.99559
0.0073096,0.99558
0.0073136,0.99556
0.0073176,0.99555
0.0073216,0.99554
0.0073255,0.99552
0.0073295,0.99551
0.0073335,0.99549
0.0073375,0.99548
0.0073415,0.99546
0.0073454,0.99545
0.0073494,0.99543
0.0073534,0.99542
0.0073574,0.9954
0.0073614,0.99538
0.0073654,0.99537
0.0073693,0.99535
0.0073733,0.99533
0.0073773,0.99531
0.0073813,0.99529
0.0073853,0.99528
0.0073892,0.99526
0.0073932,0.99524
0.0073972,0.99522
0.0074012,0.9952
0.0074052,0.99518
0.0074091,0.99516
0.0074131,0.99514
0.0074171,0.99512
0.0074211,0.99509
0.0074251,0.99507
0.0074291,0.99505
0.007433,0.99503
0.007437,0.99501
0.007441,0.99498
0.007445,0.99496
0.007449,0.99494
0.0074529,0.99491
0.0074569,0.99489
0.0074609,0.99487
0.0074649,0.99484
0.0074689,0.99482
0.0074728,0.99479
0.0074768,0.99477
0.0074808,0.99474
0.0074848,0.99471
0.0074888,0.99469
0.0074928,0.99466
0.0074967,0.99463
0.0075007,0.99461
0.0075047,0.99458
0.0075087,0.99455
0.0075127,0.99452
0.0075166,0.9945
0.0075206,0.99447
0.0075246,0.99444
0.0075286,0.99441
0.0075326,0.99438
0.0075365,0.99435
0.0075405,0.99432
0.0075445,0.99429
0.0075485,0.99426
0.0075525,0.99423
0.0075565,0.9942
0.0075604,0.99417
0.0075644,0.99413
0.0075684,0.9941
0.0075724,0.99407
0.0075764,0.99404
0.0075803,0.994
0.0075843,0.99397
0.0075883,0.99394
0.0075923,0.9939
0.0075963,0.99387
0.0076002,0.99384
0.0076042,0.9938
0.0076082,0.99377
0.0076122,0.99373
0.0076162,0.9937
0.0076202,0.99366
0.0076241,0.99362
0.0076281,0.99359
0.0076321,0.99355
0.0076361,0.99351
0.0076401,0.99348
0.007644,0.99344
0.007648,0.9934
0.007652,0.99336
0.007656,0.99333
0.00766,0.99329
0.0076639,0.99325
0.0076679,0.99321
0.0076719,0.99317
0.0076759,0.99313
0.0076799,0.99309
0.0076839,0.99305
0.0076878,0.99301
0.0076918,0.99297
0.0076958,0.99293
0.0076998,0.99289
0.0077038,0.99285
0.0077077,0.99281
0.0077117,0.99277
0.0077157,0.99272
0.0077197,0.99268
0.0077237,0.99264
0.0077276,0.9926
0.0077316,0.99256
0.0077356,0.99251
0.0077396,0.99247
0.0077436,0.99243
0.0077476,0.99238
0.0077515,0.99234
0.0077555,0.9923
0.0077595,0.99225
0.0077635,0.99221
0.0077675,0.99216
0.0077714,0.99212
0.0077754,0.99207
0.0077794,0.99203
0.0077834,0.99198
0.0077874,0.99194
0.0077913,0.99189
0.0077953,0.99185
0.0077993,0.9918
0.0078033,0.99175
0.0078073,0.99171
0.0078113,0.99166
0.0078152,0.99161
0.0078192,0.99157
0.0078232,0.99152
0.0078272,0.99147
0.0078312,0.99143
0.0078351,0.99138
0.0078391,0.99133
0.0078431,0.99128
0.0078471,0.99123
0.0078511,0.99118
0.007855,0.99114
0.007859,0.99109
0.007863,0.99104
0.007867,0.99099
0.007871,0.99094
0.007875,0.99089
0.0078789,0.99084
0.0078829,0.99079
0.0078869,0.99074
0.0078909,0.99069
0.0078949,0.99064
0.0078988,0.99059
0.0079028,0.99053
0.0079068,0.99048
0.0079108,0.99043
0.0079148,0.99038
0.0079188,0.99033
0.0079227,0.99028
0.0079267,0.99022
0.0079307,0.99017
0.0079347,0.99012
0.0079387,0.99007
0.0079426,0.99001
0.0079466,0.98996
0.0079506,0.98991
0.0079546,0.98985
0.0079586,0.9898
0.0079625,0.98974
0.0079665,0.98969
0.0079705,0.98964
0.0079745,0.98958
0.0079785,0.98953
0.0079825,0.98947
0.0079864,0.98942
0.0079904,0.98936
0.0079944,0.98931
0.0079984,0.98925
0.0080024,0.98919
0.0080063,0.98914
0.0080103,0.98908
0.0080143,0.98903
0.0080183,0.98897
0.0080223,0.98891
0.0080262,0.98886
0.0080302,0.9888
0.0080342,0.98874
0.0080382,0.98868
0.0080422,0.98863
0.0080462,0.98857
0.0080501,0.98851
0.0080541,0.98845
0.0080581,0.98839
0.0080621,0.98833
0.0080661,0.98828
0.00807,0.98822
0.008074,0.98816
0.008078,0.9881
0.008082,0.98804
0.008086,0.98798
0.0080899,0.98792
0.0080939,0.98786
0.0080979,0.9878
0.0081019,0.98774
0.0081059,0.98768
0.0081099,0.98762
0.0081138,0.98755
0.0081178,0.98749
0.0081218,0.98743
0.0081258,0.98737
0.0081298,0.98731
0.0081337,0.98724
0.0081377,0.98718
0.0081417,0.98712
0.0081457,0.98706
0.0081497,0.98699
0.0081536,0.98693
0.0081576,0.98687
0.0081616,0.9868
0.0081656,0.98674
0.0081696,0.98668
0.0081736,0.98661
0.0081775,0.98655
0.0081815,0.98648
0.0081855,0.98642
0.0081895,0.98636
0.0081935,0.98629
0.0081974,0.98623
0.0082014,0.98616
0.0082054,0.9861
0.0082094,0.98603
0.0082134,0.98597
0.0082173,0.9859
0.0082213,0.98584
0.0082253,0.98577
0.0082293,0.98571
0.0082333,0.98564
0.0082373,0.98558
0.0082412,0.98551
0.0082452,0.98545
0.0082492,0.98538
0.0082532,0.98532
0.0082572,0.98525
0.0082611,0.98518
0.0082651,0.98512
0.0082691,0.98505
0.0082731,0.98499
0.0082771,0.98492
0.008281,0.98485
0.008285,0.98479
0.008289,0.98472
0.008293,0.98466
0.008297,0.98459
0.008301,0.98452
0.0083049,0.98446
0.0083089,0.98439
0.0083129,0.98432
0.0083169,0.98425
0.0083209,0.98419
0.0083248,0.98412
0.0083288,0.98405
0.0083328,0.98399
0.0083368,0.98392
0.0083408,0.98385
0.0083447,0.98378
0.0083487,0.98371
0.0083527,0.98365
0.0083567,0.98358
0.0083607,0.98351
0.0083647,0.98344
0.0083686,0.98337
0.0083726,0.98331
0.0083766,0.98324
0.0083806,0.98317
0.0083846,0.9831
0.0083885,0.98303
0.0083925,0.98296
0.0083965,0.98289
0.0084005,0.98282
0.0084045,0.98275
0.0084084,0.98268
0.0084124,0.98261
0.0084164,0.98254
0.0084204,0.98248
0.0084244,0.98241
0.0084284,0.98233
0.0084323,0.98226
0.0084363,0.98219
0.0084403,0.98212
0.0084443,0.98205
0.0084483,0.98198
0.0084522,0.98191
0.0084562,0.98184
0.0084602,0.98177
0.0084642,0.9817
0.0084682,0.98163
0.0084721,0.98156
0.0084761,0.98148
0.0084801,0.98141
0.0084841,0.98134
0.0084881,0.98127
0.0084921,0.9812
0.008496,0.98112
0.0085,0.98105
0.008504,0.98098
0.008508,0.9809
0.008512,0.98083
0.0085159,0.98076
0.0085199,0.98069
0.0085239,0.98061
0.0085279,0.98054
0.0085319,0.98046
0.0085358,0.98039
0.0085398,0.98032
0.0085438,0.98024
0.0085478,0.98017
0.0085518,0.98009
0.0085558,0.98002
0.0085597,0.97994
0.0085637,0.97987
0.0085677,0.97979
0.0085717,0.97972
0.0085757,0.97964
0.0085796,0.97957
0.0085836,0.97949
0.0085876,0.97942
0.0085916,0.97934
0.0085956,0.97927
0.0085995,0.9792
0.0086035,0.97912
0.0086075,0.97905
0.0086115,0.97897
0.0086155,0.9789
0.0086195,0.97882
0.0086234,0.97875
0.0086274,0.97867
0.0086314,0.9786
0.0086354,0.97852
0.0086394,0.97845
0.0086433,0.97837
0.0086473,0.9783
0.0086513,0.97822
0.0086553,0.97815
0.0086593,0.97807
0.0086632,0.978
0.0086672,0.97792
0.0086712,0.97785
0.0086752,0.97777
0.0086792,0.9777
0.0086832,0.97762
0.0086871,0.97755
0.0086911,0.97747
0.0086951,0.97739
0.0086991,0.97732
0.0087031,0.97724
0.008707,0.97717
0.008711,0.97709
0.008715,0.97702
0.008719,0.97694
0.008723,0.97687
0.0087269,0.97679
0.0087309,0.97671
0.0087349,0.97664
0.0087389,0.97656
0.0087429,0.97649
0.0087469,0.97641
0.0087508,0.97633
0.0087548,0.97626
0.0087588,0.97618
0.0087628,0.97611
0.0087668,0.97603
0.0087707,0.97595
0.0087747,0.97588
0.0087787,0.9758
0.0087827,0.97572
0.0087867,0.97565
0.0087906,0.97557
0.0087946,0.97549
0.0087986,0.97542
0.0088026,0.97534
0.0088066,0.97526
0.0088106,0.97518
0.0088145,0.97511
0.0088185,0.97503
0.0088225,0.97495
0.0088265,0.97487
0.0088305,0.9748
0.0088344,0.97472
0.0088384,0.97464
0.0088424,0.97456
0.0088464,0.97448
0.0088504,0.97441
0.0088543,0.97433
0.0088583,0.97425
0.0088623,0.97417
0.0088663,0.97409
0.0088703,0.97401
0.0088743,0.97393
0.0088782,0.97386
0.0088822,0.97378
0.0088862,0.9737
0.0088902,0.97362
0.0088942,0.97354
0.0088981,0.97346
0.0089021,0.97338
0.0089061,0.9733
0.0089101,0.97322
0.0089141,0.97314
0.008918,0.97306
0.008922,0.97298
0.008926,0.9729
0.00893,0.97282
0.008934,0.97274
0.008938,0.97266
0.0089419,0.97258
0.0089459,0.9725
0.0089499,0.97242
0.0089539,0.97234
0.0089579,0.97227
0.0089618,0.97219
0.0089658,0.97211
0.0089698,0.97203
0.0089738,0.97195
0.0089778,0.97187
0.0089817,0.97179
0.0089857,0.97171
0.0089897,0.97163
0.0089937,0.97156
0.0089977,0.97148
0.0090017,0.9714
0.0090056,0.97132
0.0090096,0.97124
0.0090136,0.97116
0.0090176,0.97108
0.0090216,0.971
0.0090255,0.97093
0.0090295,0.97085
0.0090335,0.97077
0.0090375,0.97069
0.0090415,0.97061
0.0090455,0.97053
0.0090494,0.97046
0.0090534,0.97038
0.0090574,0.9703
0.0090614,0.97022
0.0090654,0.97014
0.0090693,0.97006
0.0090733,0.96998
0.0090773,0.96991
0.0090813,0.96983
0.0090853,0.96975
0.0090892,0.96967
0.0090932,0.96959
0.0090972,0.96951
0.0091012,0.96944
0.0091052,0.96936
0.0091092,0.96928
0.0091131,0.9692
0.0091171,0.96912
0.0091211,0.96904
0.0091251,0.96896
0.0091291,0.96889
0.009133,0.96881
0.009137,0.96873
0.009141,0.96865
0.009145,0.96857
0.009149,0.96849
0.0091529,0.96841
0.0091569,0.96833
0.0091609,0.96826
0.0091649,0.96818
0.0091689,0.9681
0.0091729,0.96802
0.0091768,0.96794
0.0091808,0.96786
0.0091848,0.96778
0.0091888,0.9677
0.0091928,0.96762
0.0091967,0.96755
0.0092007,0.96747
0.0092047,0.96739
0.0092087,0.96731
0.0092127,0.96723
0.0092166,0.96715
0.0092206,0.96707
0.0092246,0.96699
0.0092286,0.96691
0.0092326,0.96683
0.0092366,0.96675
0.0092405,0.96667
0.0092445,0.96659
0.0092485,0.96651
0.0092525,0.96643
0.0092565,0.96635
0.0092604,0.96628
0.0092644,0.9662
0.0092684,0.96612
0.0092724,0.96604
0.0092764,0.96596
0.0092803,0.96588
0.0092843,0.96581
0.0092883,0.96573
0.0092923,0.96565
0.0092963,0.96557
0.0093003,0.96549
0.0093042,0.96542
0.0093082,0.96534
0.0093122,0.96526
0.0093162,0.96519
0.0093202,0.96511
0.0093241,0.96503
0.0093281,0.96495
0.0093321,0.96488
0.0093361,0.9648
0.0093401,0.96473
0.009344,0.96465
0.009348,0.96457
0.009352,0.9645
0.009356,0.96442
0.00936,0.96434
0.009364,0.96427
0.0093679,0.96419
0.0093719,0.96412
0.0093759,0.96404
0.0093799,0.96397
0.0093839,0.96389
0.0093878,0.96381
0.0093918,0.96374
0.0093958,0.96366
0.0093998,0.96359
0.0094038,0.96351
0.0094077,0.96344
0.0094117,0.96336
0.0094157,0.96329
0.0094197,0.96321
0.0094237,0.96314
0.0094277,0.96307
0.0094316,0.96299
0.0094356,0.96292
0.0094396,0.96284
0.0094436,0.96277
0.0094476,0.96269
0.0094515,0.96262
0.0094555,0.96255
0.0094595,0.96247
0.0094635,0.9624
0.0094675,0.96232
0.0094714,0.96225
0.0094754,0.96218
0.0094794,0.9621
0.0094834,0.96203
0.0094874,0.96196
0.0094914,0.96188
0.0094953,0.96181
0.0094993,0.96174
0.0095033,0.96166
0.0095073,0.96159
0.0095113,0.96152
0.0095152,0.96144
0.0095192,0.96137
0.0095232,0.9613
0.0095272,0.96122
0.0095312,0.96115
0.0095351,0.96108
0.0095391,0.961
0.0095431,0.96093
0.0095471,0.96086
0.0095511,0.96079
0.0095551,0.96071
0.009559,0.96064
0.009563,0.96057
0.009567,0.9605
0.009571,0.96042
0.009575,0.96035
0.0095789,0.96028
0.0095829,0.96021
0.0095869,0.96013
0.0095909,0.96006
0.0095949,0.95999
0.0095988,0.95992
0.0096028,0.95985
0.0096068,0.95978
0.0096108,0.9597
0.0096148,0.95963
0.0096188,0.95956
0.0096227,0.95949
0.0096267,0.95942
0.0096307,0.95935
0.0096347,0.95928
0.0096387,0.95921
0.0096426,0.95914
0.0096466,0.95907
0.0096506,0.959
0.0096546,0.95893
0.0096586,0.95887
0.0096625,0.9588
0.0096665,0.95873
0.0096705,0.95866
0.0096745,0.95859
0.0096785,0.95852
0.0096825,0.95846
0.0096864,0.95839
0.0096904,0.95832
0.0096944,0.95825
0.0096984,0.95819
0.0097024,0.95812
0.0097063,0.95805
0.0097103,0.95799
0.0097143,0.95792
0.0097183,0.95786
0.0097223,0.95779
0.0097262,0.95773
0.0097302,0.95766
0.0097342,0.95759
0.0097382,0.95753
0.0097422,0.95746
0.0097462,0.9574
0.0097501,0.95734
0.0097541,0.95727
0.0097581,0.95721
0.0097621,0.95714
0.0097661,0.95708
0.00977,0.95702
0.009774,0.95695
0.009778,0.95689
0.009782,0.95683
0.009786,0.95676
0.0097899,0.9567
0.0097939,0.95664
0.0097979,0.95658
0.0098019,0.95651
0.0098059,0.95645
0.0098099,0.95639
0.0098138,0.95633
0.0098178,0.95627
0.0098218,0.9562
0.0098258,0.95614
0.0098298,0.95608
0.0098337,0.95602
0.0098377,0.95596
0.0098417,0.9559
0.0098457,0.95584
0.0098497,0.95578
0.0098536,0.95572
0.0098576,0.95566
0.0098616,0.9556
0.0098656,0.95554
0.0098696,0.95548
0.0098736,0.95542
0.0098775,0.95537
0.0098815,0.95531
0.0098855,0.95525
0.0098895,0.95519
0.0098935,0.95513
0.0098974,0.95507
0.0099014,0.95502
0.0099054,0.95496
0.0099094,0.9549
0.0099134,0.95484
0.0099173,0.95479
0.0099213,0.95473
0.0099253,0.95467
0.0099293,0.95462
0.0099333,0.95456
0.0099373,0.9545
0.0099412,0.95445
0.0099452,0.95439
0.0099492,0.95434
0.0099532,0.95428
0.0099572,0.95423
0.0099611,0.95417
0.0099651,0.95412
0.0099691,0.95406
0.0099731,0.95401
0.0099771,0.95395
0.009981,0.9539
0.009985,0.95384
0.009989,0.95379
0.009993,0.95374
0.009997,0.95368
0.010001,0.95363
0.010005,0.95358
0.010009,0.95352
0.010013,0.95347
0.010017,0.95342
0.010021,0.95337
0.010025,0.95332
0.010029,0.95326
0.010033,0.95321
0.010037,0.95316
0.010041,0.95311
0.010045,0.95306
0.010049,0.95301
0.010053,0.95296
0.010057,0.95291
0.010061,0.95286
0.010065,0.95281
0.010069,0.95276
0.010073,0.95271
0.010077,0.95266
0.010081,0.95262
0.010085,0.95257
0.010089,0.95252
0.010093,0.95247
0.010097,0.95243
0.0101,0.95238
0.010104,0.95233
0.010108,0.95229
0.010112,0.95224
0.010116,0.9522
0.01012,0.95215
0.010124,0.95211
0.010128,0.95206
0.010132,0.95202
0.010136,0.95197
0.01014,0.95193
0.010144,0.95188
0.010148,0.95184
0.010152,0.9518
0.010156,0.95176
0.01016,0.95171
0.010164,0.95167
0.010168,0.95163
0.010172,0.95159
0.010176,0.95155
0.01018,0.9515
0.010184,0.95146
0.010188,0.95142
0.010192,0.95138
0.010196,0.95134
0.0102,0.9513
0.010204,0.95126
0.010208,0.95122
0.010212,0.95119
0.010216,0.95115
0.01022,0.95111
0.010224,0.95107
0.010228,0.95103
0.010232,0.95099
0.010236,0.95096
0.01024,0.95092
0.010244,0.95088
0.010248,0.95085
0.010252,0.95081
0.010256,0.95078
0.01026,0.95074
0.010264,0.9507
0.010268,0.95067
0.010272,0.95063
0.010276,0.9506
0.01028,0.95057
0.010284,0.95053
0.010288,0.9505
0.010292,0.95047
0.010296,0.95043
0.0103,0.9504
0.010304,0.95037
0.010308,0.95033
0.010311,0.9503
0.010315,0.95027
0.010319,0.95024
0.010323,0.95021
0.010327,0.95018
0.010331,0.95015
0.010335,0.95012
0.010339,0.95009
0.010343,0.95006
0.010347,0.95003
0.010351,0.95
0.010355,0.94997
0.010359,0.94994
0.010363,0.94991
0.010367,0.94989
0.010371,0.94986
0.010375,0.94983
0.010379,0.9498
0.010383,0.94978
0.010387,0.94975
0.010391,0.94973
0.010395,0.9497
0.010399,0.94967
0.010403,0.94965
0.010407,0.94962
0.010411,0.9496
0.010415,0.94957
0.010419,0.94955
0.010423,0.94953
0.010427,0.9495
0.010431,0.94948
0.010435,0.94946
0.010439,0.94943
0.010443,0.94941
0.010447,0.94939
0.010451,0.94937
0.010455,0.94935
0.010459,0.94933
0.010463,0.9493
0.010467,0.94928
0.010471,0.94926
0.010475,0.94924
0.010479,0.94922
0.010483,0.9492
0.010487,0.94919
0.010491,0.94917
0.010495,0.94915
0.010499,0.94913
0.010503,0.94911
0.010507,0.94909
0.010511,0.94908
0.010515,0.94906
0.010519,0.94904
0.010523,0.94903
0.010526,0.94901
0.01053,0.949
0.010534,0.94898
0.010538,0.94896
0.010542,0.94895
0.010546,0.94894
0.01055,0.94892
0.010554,0.94891
0.010558,0.94889
0.010562,0.94888
0.010566,0.94887
0.01057,0.94885
0.010574,0.94884
0.010578,0.94883
0.010582,0.94882
0.010586,0.94881
0.01059,0.94879
0.010594,0.94878
0.010598,0.94877
0.010602,0.94876
0.010606,0.94875
0.01061,0.94874
0.010614,0.94873
0.010618,0.94872
0.010622,0.94871
0.010626,0.94871
0.01063,0.9487
0.010634,0.94869
0.010638,0.94868
0.010642,0.94867
0.010646,0.94867
0.01065,0.94866
0.010654,0.94865
0.010658,0.94865
0.010662,0.94864
0.010666,0.94864
0.01067,0.94863
0.010674,0.94863
0.010678,0.94862
0.010682,0.94862
0.010686,0.94861
0.01069,0.94861
0.010694,0.9486
0.010698,0.9486
0.010702,0.9486
0.010706,0.9486
0.01071,0.94859
0.010714,0.94859
0.010718,0.94859
0.010722,0.94859
0.010726,0.94859
0.01073,0.94859
0.010734,0.94859
0.010737,0.94859
0.010741,0.94859
0.010745,0.94859
0.010749,0.94859
0.010753,0.94859
0.010757,0.94859
0.010761,0.94859
0.010765,0.94859
0.010769,0.94859
0.010773,0.9486
0.010777,0.9486
0.010781,0.9486
0.010785,0.9486
0.010789,0.94861
0.010793,0.94861
0.010797,0.94862
0.010801,0.94862
0.010805,0.94863
0.010809,0.94863
0.010813,0.94864
0.010817,0.94864
0.010821,0.94865
0.010825,0.94865
0.010829,0.94866
0.010833,0.94867
0.010837,0.94867
0.010841,0.94868
0.010845,0.94869
0.010849,0.9487
0.010853,0.9487
0.010857,0.94871
0.010861,0.94872
0.010865,0.94873
0.010869,0.94874
0.010873,0.94875
0.010877,0.94876
0.010881,0.94877
0.010885,0.94878
0.010889,0.94879
0.010893,0.9488
0.010897,0.94881
0.010901,0.94883
0.010905,0.94884
0.010909,0.94885
0.010913,0.94886
0.010917,0.94887
0.010921,0.94889
0.010925,0.9489
0.010929,0.94891
0.010933,0.94893
0.010937,0.94894
0.010941,0.94896
0.010945,0.94897
0.010948,0.94899
0.010952,0.949
0.010956,0.94902
0.01096,0.94903
0.010964,0.94905
0.010968,0.94906
0.010972,0.94908
0.010976,0.9491
0.01098,0.94911
0.010984,0.94913
0.010988,0.94915
0.010992,0.94917
0.010996,0.94919
0.011,0.9492
0.011004,0.94922
0.011008,0.94924
0.011012,0.94926
0.011016,0.94928
0.01102,0.9493
0.011024,0.94932
0.011028,0.94934
0.011032,0.94936
0.011036,0.94938
0.01104,0.9494
0.011044,0.94942
0.011048,0.94945
0.011052,0.94947
0.011056,0.94949
0.01106,0.94951
0.011064,0.94953
0.011068,0.94956
0.011072,0.94958
0.011076,0.9496
0.01108,0.94963
0.011084,0.94965
0.011088,0.94968
0.011092,0.9497
0.011096,0.94972
0.0111,0.94975
0.011104,0.94977
0.011108,0.9498
0.011112,0.94983
0.011116,0.94985
0.01112,0.94988
0.011124,0.9499
0.011128,0.94993
0.011132,0.94996
0.011136,0.94998
0.01114,0.95001
0.011144,0.95004
0.011148,0.95007
0.011152,0.9501
0.011156,0.95012
0.01116,0.95015
0.011163,0.95018
0.011167,0.95021
0.011171,0.95024
0.011175,0.95027
0.011179,0.9503
0.011183,0.95033
0.011187,0.95036
0.011191,0.95039
0.011195,0.95042
0.011199,0.95045
0.011203,0.95048
0.011207,0.95051
0.011211,0.95055
0.011215,0.95058
0.011219,0.95061
0.011223,0.95064
0.011227,0.95068
0.011231,0.95071
0.011235,0.95074
0.011239,0.95078
0.011243,0.95081
0.011247,0.95084
0.011251,0.95088
0.011255,0.95091
0.011259,0.95095
0.011263,0.95098
0.011267,0.95102
0.011271,0.95105
0.011275,0.95109
0.011279,0.95112
0.011283,0.95116
0.011287,0.95119
0.011291,0.95123
0.011295,0.95127
0.011299,0.9513
0.011303,0.95134
0.011307,0.95138
0.011311,0.95142
0.011315,0.95145
0.011319,0.95149
0.011323,0.95153
0.011327,0.95157
0.011331,0.95161
0.011335,0.95165
0.011339,0.95169
0.011343,0.95173
0.011347,0.95177
0.011351,0.95181
0.011355,0.95185
0.011359,0.95189
0.011363,0.95193
0.011367,0.95197
0.011371,0.95201
0.011374,0.95205
0.011378,0.95209
0.011382,0.95213
0.011386,0.95217
0.01139,0.95222
0.011394,0.95226
0.011398,0.9523
0.011402,0.95234
0.011406,0.95239
0.01141,0.95243
0.011414,0.95247
0.011418,0.95252
0.011422,0.95256
0.011426,0.95261
0.01143,0.95265
0.011434,0.9527
0.011438,0.95274
0.011442,0.95279
0.011446,0.95283
0.01145,0.95288
0.011454,0.95292
0.011458,0.95297
0.011462,0.95301
0.011466,0.95306
0.01147,0.95311
0.011474,0.95315
0.011478,0.9532
0.011482,0.95325
0.011486,0.9533
0.01149,0.95334
0.011494,0.95339
0.011498,0.95344
0.011502,0.95349
0.011506,0.95354
0.01151,0.95359
0.011514,0.95364
0.011518,0.95368
0.011522,0.95373
0.011526,0.95378
0.01153,0.95383
0.011534,0.95388
0.011538,0.95393
0.011542,0.95398
0.011546,0.95403
0.01155,0.95408
0.011554,0.95413
0.011558,0.95418
0.011562,0.95423
0.011566,0.95428
0.01157,0.95434
0.011574,0.95439
0.011578,0.95444
0.011582,0.95449
0.011586,0.95454
0.011589,0.95459
0.011593,0.95464
0.011597,0.9547
0.011601,0.95475
0.011605,0.9548
0.011609,0.95485
0.011613,0.95491
0.011617,0.95496
0.011621,0.95501
0.011625,0.95506
0.011629,0.95512
0.011633,0.95517
0.011637,0.95522
0.011641,0.95528
0.011645,0.95533
0.011649,0.95539
0.011653,0.95544
0.011657,0.95549
0.011661,0.95555
0.011665,0.9556
0.011669,0.95566
0.011673,0.95571
0.011677,0.95577
0.011681,0.95582
0.011685,0.95588
0.011689,0.95593
0.011693,0.95599
0.011697,0.95604
0.011701,0.9561
0.011705,0.95616
0.011709,0.95621
0.011713,0.95627
0.011717,0.95632
0.011721,0.95638
0.011725,0.95644
0.011729,0.95649
0.011733,0.95655
0.011737,0.95661
0.011741,0.95667
0.011745,0.95672
0.011749,0.95678
0.011753,0.95684
0.011757,0.9569
0.011761,0.95696
0.011765,0.95701
0.011769,0.95707
0.011773,0.95713
0.011777,0.95719
0.011781,0.95725
0.011785,0.95731
0.011789,0.95737
0.011793,0.95743
0.011797,0.95748
0.0118,0.95754
0.011804,0.9576
0.011808,0.95766
0.011812,0.95772
0.011816,0.95778
0.01182,0.95785
0.011824,0.95791
0.011828,0.95797
0.011832,0.95803
0.011836,0.95809
0.01184,0.95815
0.011844,0.95821
0.011848,0.95827
0.011852,0.95833
0.011856,0.9584
0.01186,0.95846
0.011864,0.95852
0.011868,0.95858
0.011872,0.95865
0.011876,0.95871
0.01188,0.95877
0.011884,0.95883
0.011888,0.9589
0.011892,0.95896
0.011896,0.95903
0.0119,0.95909
0.011904,0.95915
0.011908,0.95922
0.011912,0.95928
0.011916,0.95935
0.01192,0.95941
0.011924,0.95948
0.011928,0.95954
0.011932,0.95961
0.011936,0.95967
0.01194,0.95974
0.011944,0.9598
0.011948,0.95987
0.011952,0.95993
0.011956,0.96
0.01196,0.96007
0.011964,0.96013
0.011968,0.9602
0.011972,0.96027
0.011976,0.96034
0.01198,0.9604
0.011984,0.96047
0.011988,0.96054
0.011992,0.9606
0.011996,0.96067
0.012,0.96074
0.012004,0.96081
0.012008,0.96087
0.012011,0.96094
0.012015,0.96101
0.012019,0.96108
0.012023,0.96114
0.012027,0.96121
0.012031,0.96128
0.012035,0.96135
0.012039,0.96141
0.012043,0.96148
0.012047,0.96155
0.012051,0.96162
0.012055,0.96169
0.012059,0.96175
0.012063,0.96182
0.012067,0.96189
0.012071,0.96196
0.012075,0.96203
0.012079,0.9621
0.012083,0.96216
0.012087,0.96223
0.012091,0.9623
0.012095,0.96237
0.012099,0.96244
0.012103,0.96251
0.012107,0.96258
0.012111,0.96265
0.012115,0.96272
0.012119,0.96279
0.012123,0.96286
0.012127,0.96292
0.012131,0.96299
0.012135,0.96306
0.012139,0.96313
0.012143,0.9632
0.012147,0.96327
0.012151,0.96334
0.012155,0.96341
0.012159,0.96348
0.012163,0.96355
0.012167,0.96362
0.012171,0.96369
0.012175,0.96377
0.012179,0.96384
0.012183,0.96391
0.012187,0.96398
0.012191,0.96405
0.012195,0.96412
0.012199,0.96419
0.012203,0.96426
0.012207,0.96433
0.012211,0.96441
0.012215,0.96448
0.012219,0.96455
0.012223,0.96462
0.012226,0.96469
0.01223,0.96476
0.012234,0.96484
0.012238,0.96491
0.012242,0.96498
0.012246,0.96505
0.01225,0.96513
0.012254,0.9652
0.012258,0.96527
0.012262,0.96534
0.012266,0.96542
0.01227,0.96549
0.012274,0.96556
0.012278,0.96564
0.012282,0.96571
0.012286,0.96579
0.01229,0.96586
0.012294,0.96593
0.012298,0.96601
0.012302,0.96608
0.012306,0.96616
0.01231,0.96623
0.012314,0.96631
0.012318,0.96638
0.012322,0.96646
0.012326,0.96653
0.01233,0.96661
0.012334,0.96668
0.012338,0.96676
0.012342,0.96683
0.012346,0.96691
0.01235,0.96699
0.012354,0.96706
0.012358,0.96714
0.012362,0.96721
0.012366,0.96729
0.01237,0.96737
0.012374,0.96744
0.012378,0.96752
0.012382,0.96759
0.012386,0.96767
0.01239,0.96774
0.012394,0.96782
0.012398,0.9679
0.012402,0.96797
0.012406,0.96805
0.01241,0.96812
0.012414,0.9682
0.012418,0.96827
0.012422,0.96835
0.012426,0.96842
0.01243,0.9685
0.012434,0.96858
0.012437,0.96865
0.012441,0.96873
0.012445,0.9688
0.012449,0.96888
0.012453,0.96895
0.012457,0.96903
0.012461,0.96911
0.012465,0.96918
0.012469,0.96926
0.012473,0.96933
0.012477,0.96941
0.012481,0.96948
0.012485,0.96956
0.012489,0.96964
0.012493,0.96971
0.012497,0.96979
0.012501,0.96986
0.012505,0.96994
0.012509,0.97001
0.012513,0.97009
0.012517,0.97017
0.012521,0.97024
0.012525,0.97032
0.012529,0.97039
0.012533,0.97047
0.012537,0.97055
0.012541,0.97062
0.012545,0.9707
0.012549,0.97078
0.012553,0.97085
0.012557,0.97093
0.012561,0.971
0.012565,0.97108
0.012569,0.97116
0.012573,0.97123
0.012577,0.97131
0.012581,0.97139
0.012585,0.97146
0.012589,0.97154
0.012593,0.97162
0.012597,0.97169
0.012601,0.97177
0.012605,0.97185
0.012609,0.97193
0.012613,0.972
0.012617,0.97208
0.012621,0.97216
0.012625,0.97223
0.012629,0.97231
0.012633,0.97239
0.012637,0.97247
0.012641,0.97254
0.012645,0.97262
0.012649,0.9727
0.012652,0.97278
0.012656,0.97285
0.01266,0.97293
0.012664,0.97301
0.012668,0.97309
0.012672,0.97317
0.012676,0.97325
0.01268,0.97332
0.012684,0.9734
0.012688,0.97348
0.012692,0.97356
0.012696,0.97364
0.0127,0.97371
0.012704,0.97379
0.012708,0.97387
0.012712,0.97395
0.012716,0.97403
0.01272,0.9741
0.012724,0.97418
0.012728,0.97426
0.012732,0.97433
0.012736,0.97441
0.01274,0.97449
0.012744,0.97457
0.012748,0.97464
0.012752,0.97472
0.012756,0.9748
0.01276,0.97487
0.012764,0.97495
0.012768,0.97503
0.012772,0.9751
0.012776,0.97518
0.01278,0.97525
0.012784,0.97533
0.012788,0.97541
0.012792,0.97548
0.012796,0.97556
0.0128,0.97563
0.012804,0.97571
0.012808,0.97579
0.012812,0.97586
0.012816,0.97594
0.01282,0.97601
0.012824,0.97609
0.012828,0.97616
0.012832,0.97624
0.012836,0.97631
0.01284,0.97639
0.012844,0.97646
0.012848,0.97654
0.012852,0.97662
0.012856,0.97669
0.01286,0.97677
0.012863,0.97684
0.012867,0.97691
0.012871,0.97699
0.012875,0.97706
0.012879,0.97714
0.012883,0.97721
0.012887,0.97729
0.012891,0.97736
0.012895,0.97744
0.012899,0.97751
0.012903,0.97759
0.012907,0.97766
0.012911,0.97774
0.012915,0.97781
0.012919,0.97788
0.012923,0.97796
0.012927,0.97803
0.012931,0.97811
0.012935,0.97818
0.012939,0.97826
0.012943,0.97833
0.012947,0.9784
0.012951,0.97848
0.012955,0.97855
0.012959,0.97863
0.012963,0.9787
0.012967,0.97877
0.012971,0.97885
0.012975,0.97892
0.012979,0.979
0.012983,0.97907
0.012987,0.97914
0.012991,0.97922
0.012995,0.97929
0.012999,0.97937
0.013003,0.97944
0.013007,0.97951
0.013011,0.97959
0.013015,0.97966
0.013019,0.97973
0.013023,0.97981
0.013027,0.97988
0.013031,0.97996
0.013035,0.98003
0.013039,0.9801
0.013043,0.98018
0.013047,0.98025
0.013051,0.98032
0.013055,0.9804
0.013059,0.98047
0.013063,0.98054
0.013067,0.98061
0.013071,0.98069
0.013074,0.98076
0.013078,0.98083
0.013082,0.9809
0.013086,0.98097
0.01309,0.98104
0.013094,0.98112
0.013098,0.98119
0.013102,0.98126
0.013106,0.98133
0.01311,0.9814
0.013114,0.98147
0.013118,0.98154
0.013122,0.98161
0.013126,0.98168
0.01313,0.98175
0.013134,0.98182
0.013138,0.98189
0.013142,0.98196
0.013146,0.98203
0.01315,0.9821
0.013154,0.98216
0.013158,0.98223
0.013162,0.9823
0.013166,0.98237
0.01317,0.98244
0.013174,0.98251
0.013178,0.98257
0.013182,0.98264
0.013186,0.98271
0.01319,0.98278
0.013194,0.98284
0.013198,0.98291
0.013202,0.98298
0.013206,0.98304
0.01321,0.98311
0.013214,0.98318
0.013218,0.98324
0.013222,0.98331
0.013226,0.98338
0.01323,0.98344
0.013234,0.98351
0.013238,0.98357
0.013242,0.98364
0.013246,0.9837
0.01325,0.98377
0.013254,0.98383
0.013258,0.9839
0.013262,0.98396
0.013266,0.98403
0.01327,0.98409
0.013274,0.98416
0.013278,0.98422
0.013282,0.98429
0.013286,0.98435
0.013289,0.98441
0.013293,0.98448
0.013297,0.98454
0.013301,0.9846
0.013305,0.98467
0.013309,0.98473
0.013313,0.98479
0.013317,0.98486
0.013321,0.98492
0.013325,0.98498
0.013329,0.98504
0.013333,0.9851
0.013337,0.98517
0.013341,0.98523
0.013345,0.98529
0.013349,0.98535
0.013353,0.98541
0.013357,0.98547
0.013361,0.98554
0.013365,0.9856
0.013369,0.98566
0.013373,0.98572
0.013377,0.98578
0.013381,0.98584
0.013385,0.9859
0.013389,0.98596
0.013393,0.98602
0.013397,0.98608
0.013401,0.98614
0.013405,0.9862
0.013409,0.98626
0.013413,0.98632
0.013417,0.98638
0.013421,0.98644
0.013425,0.98649
0.013429,0.98655
0.013433,0.98661
0.013437,0.98667
0.013441,0.98673
0.013445,0.98679
0.013449,0.98685
0.013453,0.9869
0.013457,0.98696
0.013461,0.98702
0.013465,0.98707
0.013469,0.98713
0.013473,0.98719
0.013477,0.98724
0.013481,0.9873
0.013485,0.98736
0.013489,0.98741
0.013493,0.98747
0.013497,0.98752
0.0135,0.98758
0.013504,0.98763
0.013508,0.98768
0.013512,0.98774
0.013516,0.98779
0.01352,0.98785
0.013524,0.9879
0.013528,0.98795
0.013532,0.988
0.013536,0.98806
0.01354,0.98811
0.013544,0.98816
0.013548,0.98821
0.013552,0.98826
0.013556,0.98831
0.01356,0.98837
0.013564,0.98842
0.013568,0.98847
0.013572,0.98852
0.013576,0.98857
0.01358,0.98862
0.013584,0.98867
0.013588,0.98871
0.013592,0.98876
0.013596,0.98881
0.0136,0.98886
0.013604,0.98891
0.013608,0.98896
0.013612,0.989
0.013616,0.98905
0.01362,0.9891
0.013624,0.98915
0.013628,0.98919
0.013632,0.98924
0.013636,0.98929
0.01364,0.98933
0.013644,0.98938
0.013648,0.98942
0.013652,0.98947
0.013656,0.98951
0.01366,0.98956
0.013664,0.9896
0.013668,0.98965
0.013672,0.98969
0.013676,0.98973
0.01368,0.98978
0.013684,0.98982
0.013688,0.98986
0.013692,0.98991
0.013696,0.98995
0.0137,0.98999
0.013704,0.99003
0.013708,0.99007
0.013712,0.99012
0.013715,0.99016
0.013719,0.9902
0.013723,0.99024
0.013727,0.99028
0.013731,0.99032
0.013735,0.99036
0.013739,0.9904
0.013743,0.99044
0.013747,0.99048
0.013751,0.99052
0.013755,0.99056
0.013759,0.99059
0.013763,0.99063
0.013767,0.99067
0.013771,0.99071
0.013775,0.99075
0.013779,0.99078
0.013783,0.99082
0.013787,0.99086
0.013791,0.99089
0.013795,0.99093
0.013799,0.99096
0.013803,0.991
0.013807,0.99104
0.013811,0.99107
0.013815,0.99111
0.013819,0.99114
0.013823,0.99117
0.013827,0.99121
0.013831,0.99124
0.013835,0.99128
0.013839,0.99131
0.013843,0.99134
0.013847,0.99138
0.013851,0.99141
0.013855,0.99144
0.013859,0.99147
0.013863,0.9915
0.013867,0.99154
0.013871,0.99157
0.013875,0.9916
0.013879,0.99163
0.013883,0.99166
0.013887,0.99169
0.013891,0.99172
0.013895,0.99175
0.013899,0.99178
0.013903,0.99181
0.013907,0.99184
0.013911,0.99186
0.013915,0.99189
0.013919,0.99192
0.013923,0.99195
0.013926,0.99198
0.01393,0.992
0.013934,0.99203
0.013938,0.99206
0.013942,0.99208
0.013946,0.99211
0.01395,0.99214
0.013954,0.99216
0.013958,0.99219
0.013962,0.99221
0.013966,0.99224
0.01397,0.99226
0.013974,0.99228
0.013978,0.99231
0.013982,0.99233
0.013986,0.99236
0.01399,0.99238
0.013994,0.9924
0.013998,0.99242
0.014002,0.99245
0.014006,0.99247
0.01401,0.99249
0.014014,0.99251
0.014018,0.99253
0.014022,0.99255
0.014026,0.99257
0.01403,0.99259
0.014034,0.99261
0.014038,0.99263
0.014042,0.99265
0.014046,0.99267
0.01405,0.99269
0.014054,0.99271
0.014058,0.99273
0.014062,0.99275
0.014066,0.99277
0.01407,0.99278
0.014074,0.9928
0.014078,0.99282
0.014082,0.99283
0.014086,0.99285
0.01409,0.99287
0.014094,0.99288
0.014098,0.9929
0.014102,0.99291
0.014106,0.99293
0.01411,0.99294
0.014114,0.99296
0.014118,0.99297
0.014122,0.99299
0.014126,0.993
0.01413,0.99301
0.014134,0.99303
0.014137,0.99304
0.014141,0.99305
0.014145,0.99306
0.014149,0.99307
0.014153,0.99309
0.014157,0.9931
0.014161,0.99311
0.014165,0.99312
0.014169,0.99313
0.014173,0.99314
0.014177,0.99315
0.014181,0.99316
0.014185,0.99317
0.014189,0.99318
0.014193,0.99319
0.014197,0.9932
0.014201,0.9932
0.014205,0.99321
0.014209,0.99322
0.014213,0.99323
0.014217,0.99323
0.014221,0.99324
0.014225,0.99325
0.014229,0.99325
0.014233,0.99326
0.014237,0.99326
0.014241,0.99327
0.014245,0.99327
0.014249,0.99328
0.014253,0.99328
0.014257,0.99329
0.014261,0.99329
0.014265,0.9933
0.014269,0.9933
0.014273,0.9933
0.014277,0.9933
0.014281,0.99331
0.014285,0.99331
0.014289,0.99331
0.014293,0.99331
0.014297,0.99331
0.014301,0.99332
0.014305,0.99332
0.014309,0.99332
0.014313,0.99332
0.014317,0.99332
0.014321,0.99332
0.014325,0.99332
0.014329,0.99332
0.014333,0.99331
0.014337,0.99331
0.014341,0.99331
0.014345,0.99331
0.014349,0.99331
0.014352,0.9933
0.014356,0.9933
0.01436,0.9933
0.014364,0.99329
0.014368,0.99329
0.014372,0.99329
0.014376,0.99328
0.01438,0.99328
0.014384,0.99327
0.014388,0.99327
0.014392,0.99326
0.014396,0.99326
0.0144,0.99325
0.014404,0.99324
0.014408,0.99324
0.014412,0.99323
0.014416,0.99322
0.01442,0.99322
0.014424,0.99321
0.014428,0.9932
0.014432,0.99319
0.014436,0.99319
0.01444,0.99318
0.014444,0.99317
0.014448,0.99316
0.014452,0.99315
0.014456,0.99314
0.01446,0.99313
0.014464,0.99312
0.014468,0.99311
0.014472,0.9931
0.014476,0.99309
0.01448,0.99307
0.014484,0.99306
0.014488,0.99305
0.014492,0.99304
0.014496,0.99303
0.0145,0.99301
0.014504,0.993
0.014508,0.99299
0.014512,0.99297
0.014516,0.99296
0.01452,0.99295
0.014524,0.99293
0.014528,0.99292
0.014532,0.9929
0.014536,0.99289
0.01454,0.99287
0.014544,0.99286
0.014548,0.99284
0.014552,0.99282
0.014556,0.99281
0.01456,0.99279
0.014563,0.99277
0.014567,0.99276
0.014571,0.99274
0.014575,0.99272
0.014579,0.9927
0.014583,0.99269
0.014587,0.99267
0.014591,0.99265
0.014595,0.99263
0.014599,0.99261
0.014603,0.99259
0.014607,0.99257
0.014611,0.99255
0.014615,0.99253
0.014619,0.99251
0.014623,0.99249
0.014627,0.99247
0.014631,0.99245
0.014635,0.99243
0.014639,0.99241
0.014643,0.99238
0.014647,0.99236
0.014651,0.99234
0.014655,0.99232
0.014659,0.99229
0.014663,0.99227
0.014667,0.99225
0.014671,0.99222
0.014675,0.9922
0.014679,0.99218
0.014683,0.99215
0.014687,0.99213
0.014691,0.9921
0.014695,0.99208
0.014699,0.99205
0.014703,0.99203
0.014707,0.992
0.014711,0.99198
0.014715,0.99195
0.014719,0.99192
0.014723,0.9919
0.014727,0.99187
0.014731,0.99184
0.014735,0.99181
0.014739,0.99179
0.014743,0.99176
0.014747,0.99173
0.014751,0.9917
0.014755,0.99167
0.014759,0.99165
0.014763,0.99162
0.014767,0.99159
0.014771,0.99156
0.014775,0.99153
0.014778,0.9915
0.014782,0.99147
0.014786,0.99144
0.01479,0.99141
0.014794,0.99138
0.014798,0.99135
0.014802,0.99131
0.014806,0.99128
0.01481,0.99125
0.014814,0.99122
0.014818,0.99119
0.014822,0.99116
0.014826,0.99112
0.01483,0.99109
0.014834,0.99106
0.014838,0.99102
0.014842,0.99099
0.014846,0.99096
0.01485,0.99092
0.014854,0.99089
0.014858,0.99085
0.014862,0.99082
0.014866,0.99079
0.01487,0.99075
0.014874,0.99071
0.014878,0.99068
0.014882,0.99064
0.014886,0.99061
0.01489,0.99057
0.014894,0.99054
0.014898,0.9905
0.014902,0.99046
0.014906,0.99043
0.01491,0.99039
0.014914,0.99035
0.014918,0.99031
0.014922,0.99028
0.014926,0.99024
0.01493,0.9902
0.014934,0.99016
0.014938,0.99012
0.014942,0.99008
0.014946,0.99005
0.01495,0.99001
0.014954,0.98997
0.014958,0.98993
0.014962,0.98989
0.014966,0.98985
0.01497,0.98981
0.014974,0.98977
0.014978,0.98973
0.014982,0.98969
0.014986,0.98964
0.014989,0.9896
0.014993,0.98956
0.014997,0.98952
0.015001,0.98948
0.015005,0.98944
0.015009,0.98939
0.015013,0.98935
0.015017,0.98931
0.015021,0.98927
0.015025,0.98922
0.015029,0.98918
0.015033,0.98914
0.015037,0.98909
0.015041,0.98905
0.015045,0.989
0.015049,0.98896
0.015053,0.98891
0.015057,0.98887
0.015061,0.98882
0.015065,0.98878
0.015069,0.98873
0.015073,0.98869
0.015077,0.98864
0.015081,0.9886
0.015085,0.98855
0.015089,0.9885
0.015093,0.98846
0.015097,0.98841
0.015101,0.98836
0.015105,0.98832
0.015109,0.98827
0.015113,0.98822
0.015117,0.98817
0.015121,0.98812
0.015125,0.98808
0.015129,0.98803
0.015133,0.98798
0.015137,0.98793
0.015141,0.98788
0.015145,0.98783
0.015149,0.98778
0.015153,0.98773
0.015157,0.98768
0.015161,0.98763
0.015165,0.98758
0.015169,0.98753
0.015173,0.98748
0.015177,0.98743
0.015181,0.98738
0.015185,0.98733
0.015189,0.98727
0.015193,0.98722
0.015197,0.98717
0.0152,0.98712
0.015204,0.98707
0.015208,0.98701
0.015212,0.98696
0.015216,0.98691
0.01522,0.98685
0.015224,0.9868
0.015228,0.98675
0.015232,0.98669
0.015236,0.98664
0.01524,0.98658
0.015244,0.98653
0.015248,0.98647
0.015252,0.98642
0.015256,0.98636
0.01526,0.98631
0.015264,0.98625
0.015268,0.9862
0.015272,0.98614
0.015276,0.98609
0.01528,0.98603
0.015284,0.98598
0.015288,0.98592
0.015292,0.98587
0.015296,0.98581
0.0153,0.98575
0.015304,0.9857
0.015308,0.98564
0.015312,0.98559
0.015316,0.98553
0.01532,0.98547
0.015324,0.98542
0.015328,0.98536
0.015332,0.9853
0.015336,0.98524
0.01534,0.98519
0.015344,0.98513
0.015348,0.98507
0.015352,0.98501
0.015356,0.98496
0.01536,0.9849
0.015364,0.98484
0.015368,0.98478
0.015372,0.98472
0.015376,0.98466
0.01538,0.98461
0.015384,0.98455
0.015388,0.98449
0.015392,0.98443
0.015396,0.98437
0.0154,0.98431
0.015404,0.98425
0.015408,0.98419
0.015412,0.98413
0.015415,0.98407
0.015419,0.98401
0.015423,0.98395
0.015427,0.98389
0.015431,0.98383
0.015435,0.98377
0.015439,0.98371
0.015443,0.98365
0.015447,0.98359
0.015451,0.98353
0.015455,0.98347
0.015459,0.9834
0.015463,0.98334
0.015467,0.98328
0.015471,0.98322
0.015475,0.98316
0.015479,0.9831
0.015483,0.98303
0.015487,0.98297
0.015491,0.98291
0.015495,0.98285
0.015499,0.98278
0.015503,0.98272
0.015507,0.98266
0.015511,0.98259
0.015515,0.98253
0.015519,0.98247
0.015523,0.9824
0.015527,0.98234
0.015531,0.98228
0.015535,0.98221
0.015539,0.98215
0.015543,0.98208
0.015547,0.98202
0.015551,0.98195
0.015555,0.98189
0.015559,0.98183
0.015563,0.98176
0.015567,0.98169
0.015571,0.98163
0.015575,0.98156
0.015579,0.9815
0.015583,0.98143
0.015587,0.98137
0.015591,0.9813
0.015595,0.98123
0.015599,0.98117
0.015603,0.9811
0.015607,0.98103
0.015611,0.98097
0.015615,0.9809
0.015619,0.98083
0.015623,0.98076
0.015626,0.9807
0.01563,0.98063
0.015634,0.98056
0.015638,0.98049
0.015642,0.98042
0.015646,0.98035
0.01565,0.98028
0.015654,0.98022
0.015658,0.98015
0.015662,0.98008
0.015666,0.98001
0.01567,0.97994
0.015674,0.97987
0.015678,0.9798
0.015682,0.97973
0.015686,0.97966
0.01569,0.97959
0.015694,0.97952
0.015698,0.97945
0.015702,0.97938
0.015706,0.97931
0.01571,0.97924
0.015714,0.97917
0.015718,0.9791
0.015722,0.97903
0.015726,0.97896
0.01573,0.97889
0.015734,0.97882
0.015738,0.97875
0.015742,0.97868
0.015746,0.97861
0.01575,0.97854
0.015754,0.97847
0.015758,0.9784
0.015762,0.97833
0.015766,0.97826
0.01577,0.97819
0.015774,0.97811
0.015778,0.97804
0.015782,0.97797
0.015786,0.9779
0.01579,0.97783
0.015794,0.97776
0.015798,0.97769
0.015802,0.97762
0.015806,0.97755
0.01581,0.97748
0.015814,0.9774
0.015818,0.97733
0.015822,0.97726
0.015826,0.97719
0.01583,0.97712
0.015834,0.97705
0.015838,0.97697
0.015841,0.9769
0.015845,0.97683
0.015849,0.97676
0.015853,0.97669
0.015857,0.97662
0.015861,0.97654
0.015865,0.97647
0.015869,0.9764
0.015873,0.97633
0.015877,0.97625
0.015881,0.97618
0.015885,0.97611
0.015889,0.97604
0.015893,0.97596
0.015897,0.97589
0.015901,0.97582
0.015905,0.97574
0.015909,0.97567
0.015913,0.9756
0.015917,0.97552
0.015921,0.97545
0.015925,0.97538
0.015929,0.9753
0.015933,0.97523
0.015937,0.97516
0.015941,0.97508
0.015945,0.97501
0.015949,0.97493
0.015953,0.97486
0.015957,0.97478
0.015961,0.97471
0.015965,0.97464
0.015969,0.97456
0.015973,0.97449
0.015977,0.97441
0.015981,0.97434
0.015985,0.97426
0.015989,0.97419
0.015993,0.97411
0.015997,0.97403
0.016001,0.97396
0.016005,0.97388
0.016009,0.97381
0.016013,0.97373
0.016017,0.97365
0.016021,0.97358
0.016025,0.9735
0.016029,0.97342
0.016033,0.97335
0.016037,0.97327
0.016041,0.97319
0.016045,0.97312
0.016049,0.97304
0.016052,0.97296
0.016056,0.97289
0.01606,0.97281
0.016064,0.97274
0.016068,0.97266
0.016072,0.97258
0.016076,0.97251
0.01608,0.97243
0.016084,0.97235
0.016088,0.97228
0.016092,0.9722
0.016096,0.97212
0.0161,0.97205
0.016104,0.97197
0.016108,0.9719
0.016112,0.97182
0.016116,0.97174
0.01612,0.97167
0.016124,0.97159
0.016128,0.97152
0.016132,0.97144
0.016136,0.97136
0.01614,0.97129
0.016144,0.97121
0.016148,0.97114
0.016152,0.97106
0.016156,0.97099
0.01616,0.97091
0.016164,0.97083
0.016168,0.97076
0.016172,0.97068
0.016176,0.97061
0.01618,0.97053
0.016184,0.97045
0.016188,0.97038
0.016192,0.9703
0.016196,0.97023
0.0162,0.97015
0.016204,0.97008
0.016208,0.97
0.016212,0.96992
0.016216,0.96985
0.01622,0.96977
0.016224,0.9697
0.016228,0.96962
0.016232,0.96955
0.016236,0.96947
0.01624,0.96939
0.016244,0.96932
0.016248,0.96924
0.016252,0.96917
0.016256,0.96909
0.01626,0.96901
0.016263,0.96894
0.016267,0.96886
0.016271,0.96879
0.016275,0.96871
0.016279,0.96863
0.016283,0.96856
0.016287,0.96848
0.016291,0.96841
0.016295,0.96833
0.016299,0.96825
0.016303,0.96818
0.016307,0.9681
0.016311,0.96803
0.016315,0.96795
0.016319,0.96787
0.016323,0.9678
0.016327,0.96772
0.016331,0.96764
0.016335,0.96757
0.016339,0.96749
0.016343,0.96742
0.016347,0.96734
0.016351,0.96726
0.016355,0.96719
0.016359,0.96711
0.016363,0.96703
0.016367,0.96696
0.016371,0.96688
0.016375,0.9668
0.016379,0.96672
0.016383,0.96665
0.016387,0.96657
0.016391,0.96649
0.016395,0.96642
0.016399,0.96634
0.016403,0.96627
0.016407,0.96619
0.016411,0.96611
0.016415,0.96604
0.016419,0.96596
0.016423,0.96589
0.016427,0.96581
0.016431,0.96574
0.016435,0.96566
0.016439,0.96559
0.016443,0.96551
0.016447,0.96544
0.016451,0.96536
0.016455,0.96529
0.016459,0.96522
0.016463,0.96514
0.016467,0.96507
0.016471,0.96499
0.016475,0.96492
0.016478,0.96485
0.016482,0.96477
0.016486,0.9647
0.01649,0.96463
0.016494,0.96455
0.016498,0.96448
0.016502,0.96441
0.016506,0.96433
0.01651,0.96426
0.016514,0.96419
0.016518,0.96412
0.016522,0.96404
0.016526,0.96397
0.01653,0.9639
0.016534,0.96383
0.016538,0.96375
0.016542,0.96368
0.016546,0.96361
0.01655,0.96354
0.016554,0.96346
0.016558,0.96339
0.016562,0.96332
0.016566,0.96325
0.01657,0.96318
0.016574,0.96311
0.016578,0.96304
0.016582,0.96296
0.016586,0.96289
0.01659,0.96282
0.016594,0.96275
0.016598,0.96268
0.016602,0.96261
0.016606,0.96254
0.01661,0.96247
0.016614,0.9624
0.016618,0.96233
0.016622,0.96226
0.016626,0.96219
0.01663,0.96212
0.016634,0.96205
0.016638,0.96197
0.016642,0.9619
0.016646,0.96183
0.01665,0.96176
0.016654,0.96169
0.016658,0.96163
0.016662,0.96156
0.016666,0.96149
0.01667,0.96142
0.016674,0.96135
0.016678,0.96128
0.016682,0.96121
0.016686,0.96114
0.016689,0.96107
0.016693,0.961
0.016697,0.96093
0.016701,0.96086
0.016705,0.96079
0.016709,0.96072
0.016713,0.96066
0.016717,0.96059
0.016721,0.96052
0.016725,0.96045
0.016729,0.96038
0.016733,0.96031
0.016737,0.96024
0.016741,0.96017
0.016745,0.96011
0.016749,0.96004
0.016753,0.95997
0.016757,0.9599
0.016761,0.95983
0.016765,0.95977
0.016769,0.9597
0.016773,0.95963
0.016777,0.95957
0.016781,0.9595
0.016785,0.95943
0.016789,0.95937
0.016793,0.9593
0.016797,0.95924
0.016801,0.95917
0.016805,0.9591
0.016809,0.95904
0.016813,0.95897
0.016817,0.95891
0.016821,0.95885
0.016825,0.95878
0.016829,0.95872
0.016833,0.95865
0.016837,0.95859
0.016841,0.95853
0.016845,0.95846
0.016849,0.9584
0.016853,0.95834
0.016857,0.95827
0.016861,0.95821
0.016865,0.95815
0.016869,0.95809
0.016873,0.95802
0.016877,0.95796
0.016881,0.9579
0.016885,0.95784
0.016889,0.95778
0.016893,0.95772
0.016897,0.95766
0.016901,0.95759
0.016904,0.95753
0.016908,0.95747
0.016912,0.95741
0.016916,0.95735
0.01692,0.95729
0.016924,0.95723
0.016928,0.95717
0.016932,0.95712
0.016936,0.95706
0.01694,0.957
0.016944,0.95694
0.016948,0.95688
0.016952,0.95682
0.016956,0.95676
0.01696,0.95671
0.016964,0.95665
0.016968,0.95659
0.016972,0.95653
0.016976,0.95648
0.01698,0.95642
0.016984,0.95636
0.016988,0.95631
0.016992,0.95625
0.016996,0.95619
0.017,0.95614
0.017004,0.95608
0.017008,0.95603
0.017012,0.95597
0.017016,0.95591
0.01702,0.95586
0.017024,0.9558
0.017028,0.95575
0.017032,0.95569
0.017036,0.95564
0.01704,0.95559
0.017044,0.95553
0.017048,0.95548
0.017052,0.95542
0.017056,0.95537
0.01706,0.95532
0.017064,0.95526
0.017068,0.95521
0.017072,0.95516
0.017076,0.95511
0.01708,0.95505
0.017084,0.955
0.017088,0.95495
0.017092,0.9549
0.017096,0.95484
0.0171,0.95479
0.017104,0.95474
0.017108,0.95469
0.017112,0.95464
0.017115,0.95459
0.017119,0.95454
0.017123,0.95449
0.017127,0.95444
0.017131,0.95439
0.017135,0.95434
0.017139,0.95429
0.017143,0.95424
0.017147,0.95419
0.017151,0.95414
0.017155,0.95409
0.017159,0.95404
0.017163,0.95399
0.017167,0.95395
0.017171,0.9539
0.017175,0.95385
0.017179,0.9538
0.017183,0.95376
0.017187,0.95371
0.017191,0.95366
0.017195,0.95361
0.017199,0.95357
0.017203,0.95352
0.017207,0.95347
0.017211,0.95343
0.017215,0.95338
0.017219,0.95334
0.017223,0.95329
0.017227,0.95325
0.017231,0.9532
0.017235,0.95316
0.017239,0.95311
0.017243,0.95307
0.017247,0.95302
0.017251,0.95298
0.017255,0.95294
0.017259,0.95289
0.017263,0.95285
0.017267,0.95281
0.017271,0.95277
0.017275,0.95272
0.017279,0.95268
0.017283,0.95264
0.017287,0.9526
0.017291,0.95256
0.017295,0.95252
0.017299,0.95248
0.017303,0.95244
0.017307,0.9524
0.017311,0.95236
0.017315,0.95232
0.017319,0.95228
0.017323,0.95224
0.017326,0.9522
0.01733,0.95216
0.017334,0.95212
0.017338,0.95209
0.017342,0.95205
0.017346,0.95201
0.01735,0.95197
0.017354,0.95194
0.017358,0.9519
0.017362,0.95186
0.017366,0.95183
0.01737,0.95179
0.017374,0.95176
0.017378,0.95172
0.017382,0.95169
0.017386,0.95165
0.01739,0.95162
0.017394,0.95158
0.017398,0.95155
0.017402,0.95152
0.017406,0.95148
0.01741,0.95145
0.017414,0.95142
0.017418,0.95138
0.017422,0.95135
0.017426,0.95132
0.01743,0.95129
0.017434,0.95126
0.017438,0.95122
0.017442,0.95119
0.017446,0.95116
0.01745,0.95113
0.017454,0.9511
0.017458,0.95107
0.017462,0.95104
0.017466,0.95101
0.01747,0.95098
0.017474,0.95095
0.017478,0.95092
0.017482,0.9509
0.017486,0.95087
0.01749,0.95084
0.017494,0.95081
0.017498,0.95078
0.017502,0.95076
0.017506,0.95073
0.01751,0.9507
0.017514,0.95068
0.017518,0.95065
0.017522,0.95063
0.017526,0.9506
0.01753,0.95057
0.017534,0.95055
0.017538,0.95052
0.017541,0.9505
0.017545,0.95048
0.017549,0.95045
0.017553,0.95043
0.017557,0.9504
0.017561,0.95038
0.017565,0.95036
0.017569,0.95033
0.017573,0.95031
0.017577,0.95029
0.017581,0.95027
0.017585,0.95025
0.017589,0.95022
0.017593,0.9502
0.017597,0.95018
0.017601,0.95016
0.017605,0.95014
0.017609,0.95012
0.017613,0.9501
0.017617,0.95008
0.017621,0.95006
0.017625,0.95004
0.017629,0.95002
0.017633,0.95001
0.017637,0.94999
0.017641,0.94997
0.017645,0.94995
0.017649,0.94993
0.017653,0.94992
0.017657,0.9499
0.017661,0.94988
0.017665,0.94987
0.017669,0.94985
0.017673,0.94983
0.017677,0.94982
0.017681,0.9498
0.017685,0.94979
0.017689,0.94977
0.017693,0.94976
0.017697,0.94974
0.017701,0.94973
0.017705,0.94971
0.017709,0.9497
0.017713,0.94969
0.017717,0.94967
0.017721,0.94966
0.017725,0.94965
0.017729,0.94964
0.017733,0.94962
0.017737,0.94961
0.017741,0.9496
0.017745,0.94959
0.017749,0.94958
0.017752,0.94957
0.017756,0.94956
0.01776,0.94955
0.017764,0.94954
0.017768,0.94953
0.017772,0.94952
0.017776,0.94951
0.01778,0.9495
0.017784,0.94949
0.017788,0.94948
0.017792,0.94947
0.017796,0.94947
0.0178,0.94946
0.017804,0.94945
0.017808,0.94944
0.017812,0.94944
0.017816,0.94943
0.01782,0.94943
0.017824,0.94942
0.017828,0.94941
0.017832,0.94941
0.017836,0.9494
0.01784,0.9494
0.017844,0.94939
0.017848,0.94939
0.017852,0.94938
0.017856,0.94938
0.01786,0.94938
0.017864,0.94937
0.017868,0.94937
0.017872,0.94937
0.017876,0.94936
0.01788,0.94936
0.017884,0.94936
0.017888,0.94936
0.017892,0.94936
0.017896,0.94935
0.0179,0.94935
0.017904,0.94935
0.017908,0.94935
0.017912,0.94935
0.017916,0.94935
0.01792,0.94935
0.017924,0.94935
0.017928,0.94935
0.017932,0.94935
0.017936,0.94935
0.01794,0.94936
0.017944,0.94936
0.017948,0.94936
0.017952,0.94936
0.017956,0.94936
0.01796,0.94937
0.017963,0.94937
0.017967,0.94937
0.017971,0.94938
0.017975,0.94938
0.017979,0.94938
0.017983,0.94939
0.017987,0.94939
0.017991,0.9494
0.017995,0.9494
0.017999,0.94941
0.018003,0.94941
0.018007,0.94942
0.018011,0.94943
0.018015,0.94943
0.018019,0.94944
0.018023,0.94944
0.018027,0.94945
0.018031,0.94946
0.018035,0.94947
0.018039,0.94947
0.018043,0.94948
0.018047,0.94949
0.018051,0.9495
0.018055,0.94951
0.018059,0.94952
0.018063,0.94953
0.018067,0.94954
0.018071,0.94955
0.018075,0.94956
0.018079,0.94957
0.018083,0.94958
0.018087,0.94959
0.018091,0.9496
0.018095,0.94961
0.018099,0.94962
0.018103,0.94963
0.018107,0.94964
0.018111,0.94966
0.018115,0.94967
0.018119,0.94968
0.018123,0.94969
0.018127,0.94971
0.018131,0.94972
0.018135,0.94973
0.018139,0.94975
0.018143,0.94976
0.018147,0.94978
0.018151,0.94979
0.018155,0.94981
0.018159,0.94982
0.018163,0.94984
0.018167,0.94985
0.018171,0.94987
0.018175,0.94988
0.018178,0.9499
0.018182,0.94992
0.018186,0.94993
0.01819,0.94995
0.018194,0.94997
0.018198,0.94999
0.018202,0.95
0.018206,0.95002
0.01821,0.95004
0.018214,0.95006
0.018218,0.95008
0.018222,0.9501
0.018226,0.95012
0.01823,0.95013
0.018234,0.95015
0.018238,0.95017
0.018242,0.95019
0.018246,0.95021
0.01825,0.95024
0.018254,0.95026
0.018258,0.95028
0.018262,0.9503
0.018266,0.95032
0.01827,0.95034
0.018274,0.95036
0.018278,0.95039
0.018282,0.95041
0.018286,0.95043
0.01829,0.95045
0.018294,0.95048
0.018298,0.9505
0.018302,0.95052
0.018306,0.95055
0.01831,0.95057
0.018314,0.9506
0.018318,0.95062
0.018322,0.95065
0.018326,0.95067
0.01833,0.9507
0.018334,0.95072
0.018338,0.95075
0.018342,0.95077
0.018346,0.9508
0.01835,0.95082
0.018354,0.95085
0.018358,0.95088
0.018362,0.95091
0.018366,0.95093
0.01837,0.95096
0.018374,0.95099
0.018378,0.95102
0.018382,0.95104
0.018386,0.95107
0.018389,0.9511
0.018393,0.95113
0.018397,0.95116
0.018401,0.95119
0.018405,0.95122
0.018409,0.95125
0.018413,0.95128
0.018417,0.95131
0.018421,0.95134
0.018425,0.95137
0.018429,0.9514
0.018433,0.95143
0.018437,0.95146
0.018441,0.95149
0.018445,0.95152
0.018449,0.95156
0.018453,0.95159
0.018457,0.95162
0.018461,0.95165
0.018465,0.95169
0.018469,0.95172
0.018473,0.95175
0.018477,0.95179
0.018481,0.95182
0.018485,0.95185
0.018489,0.95189
0.018493,0.95192
0.018497,0.95196
0.018501,0.95199
0.018505,0.95203
0.018509,0.95206
0.018513,0.9521
0.018517,0.95213
0.018521,0.95217
0.018525,0.95221
0.018529,0.95224
0.018533,0.95228
0.018537,0.95232
0.018541,0.95235
0.018545,0.95239
0.018549,0.95243
0.018553,0.95247
0.018557,0.9525
0.018561,0.95254
0.018565,0.95258
0.018569,0.95262
0.018573,0.95266
0.018577,0.9527
0.018581,0.95274
0.018585,0.95278
0.018589,0.95282
0.018593,0.95286
0.018597,0.9529
0.018601,0.95294
0.018604,0.95298
0.018608,0.95302
0.018612,0.95306
0.018616,0.9531
0.01862,0.95314
0.018624,0.95318
0.018628,0.95323
0.018632,0.95327
0.018636,0.95331
0.01864,0.95335
0.018644,0.9534
0.018648,0.95344
0.018652,0.95348
0.018656,0.95353
0.01866,0.95357
0.018664,0.95361
0.018668,0.95366
0.018672,0.9537
0.018676,0.95374
0.01868,0.95379
0.018684,0.95383
0.018688,0.95388
0.018692,0.95392
0.018696,0.95397
0.0187,0.95401
0.018704,0.95406
0.018708,0.9541
0.018712,0.95415
0.018716,0.9542
0.01872,0.95424
0.018724,0.95429
0.018728,0.95433
0.018732,0.95438
0.018736,0.95443
0.01874,0.95447
0.018744,0.95452
0.018748,0.95457
0.018752,0.95462
0.018756,0.95466
0.01876,0.95471
0.018764,0.95476
0.018768,0.95481
0.018772,0.95485
0.018776,0.9549
0.01878,0.95495
0.018784,0.955
0.018788,0.95505
0.018792,0.9551
0.018796,0.95515
0.0188,0.9552
0.018804,0.95524
0.018808,0.95529
0.018812,0.95534
0.018815,0.95539
0.018819,0.95544
0.018823,0.95549
0.018827,0.95554
0.018831,0.95559
0.018835,0.95564
0.018839,0.9557
0.018843,0.95575
0.018847,0.9558
0.018851,0.95585
0.018855,0.9559
0.018859,0.95595
0.018863,0.956
0.018867,0.95606
0.018871,0.95611
0.018875,0.95616
0.018879,0.95621
0.018883,0.95626
0.018887,0.95632
0.018891,0.95637
0.018895,0.95642
0.018899,0.95648
0.018903,0.95653
0.018907,0.95658
0.018911,0.95664
0.018915,0.95669
0.018919,0.95674
0.018923,0.9568
0.018927,0.95685
0.018931,0.95691
0.018935,0.95696
0.018939,0.95702
0.018943,0.95707
0.018947,0.95713
0.018951,0.95718
0.018955,0.95724
0.018959,0.95729
0.018963,0.95735
0.018967,0.9574
0.018971,0.95746
0.018975,0.95752
0.018979,0.95757
0.018983,0.95763
0.018987,0.95769
0.018991,0.95774
0.018995,0.9578
0.018999,0.95786
0.019003,0.95791
0.019007,0.95797
0.019011,0.95803
0.019015,0.95809
0.019019,0.95815
0.019023,0.9582
0.019026,0.95826
0.01903,0.95832
0.019034,0.95838
0.019038,0.95844
0.019042,0.9585
0.019046,0.95856
0.01905,0.95862
0.019054,0.95868
0.019058,0.95874
0.019062,0.9588
0.019066,0.95886
0.01907,0.95892
0.019074,0.95898
0.019078,0.95904
0.019082,0.9591
0.019086,0.95916
0.01909,0.95922
0.019094,0.95928
0.019098,0.95934
0.019102,0.9594
0.019106,0.95947
0.01911,0.95953
0.019114,0.95959
0.019118,0.95965
0.019122,0.95972
0.019126,0.95978
0.01913,0.95984
0.019134,0.95991
0.019138,0.95997
0.019142,0.96003
0.019146,0.9601
0.01915,0.96016
0.019154,0.96023
0.019158,0.96029
0.019162,0.96035
0.019166,0.96042
0.01917,0.96048
0.019174,0.96055
0.019178,0.96061
0.019182,0.96068
0.019186,0.96074
0.01919,0.9608
0.019194,0.96087
0.019198,0.96093
0.019202,0.961
0.019206,0.96106
0.01921,0.96113
0.019214,0.96119
0.019218,0.96126
0.019222,0.96132
0.019226,0.96139
0.01923,0.96146
0.019234,0.96152
0.019238,0.96159
0.019241,0.96165
0.019245,0.96172
0.019249,0.96178
0.019253,0.96185
0.019257,0.96192
0.019261,0.96198
0.019265,0.96205
0.019269,0.96211
0.019273,0.96218
0.019277,0.96225
0.019281,0.96231
0.019285,0.96238
0.019289,0.96245
0.019293,0.96251
0.019297,0.96258
0.019301,0.96265
0.019305,0.96271
0.019309,0.96278
0.019313,0.96285
0.019317,0.96291
0.019321,0.96298
0.019325,0.96305
0.019329,0.96312
0.019333,0.96318
0.019337,0.96325
0.019341,0.96332
0.019345,0.96339
0.019349,0.96345
0.019353,0.96352
0.019357,0.96359
0.019361,0.96366
0.019365,0.96373
0.019369,0.9638
0.019373,0.96386
0.019377,0.96393
0.019381,0.964
0.019385,0.96407
0.019389,0.96414
0.019393,0.96421
0.019397,0.96428
0.019401,0.96435
0.019405,0.96441
0.019409,0.96448
0.019413,0.96455
0.019417,0.96462
0.019421,0.96469
0.019425,0.96476
0.019429,0.96483
0.019433,0.9649
0.019437,0.96497
0.019441,0.96504
0.019445,0.96511
0.019449,0.96518
0.019452,0.96525
0.019456,0.96533
0.01946,0.9654
0.019464,0.96547
0.019468,0.96554
0.019472,0.96561
0.019476,0.96568
0.01948,0.96575
0.019484,0.96582
0.019488,0.9659
0.019492,0.96597
0.019496,0.96604
0.0195,0.96611
0.019504,0.96618
0.019508,0.96626
0.019512,0.96633
0.019516,0.9664
0.01952,0.96647
0.019524,0.96655
0.019528,0.96662
0.019532,0.96669
0.019536,0.96677
0.01954,0.96684
0.019544,0.96691
0.019548,0.96699
0.019552,0.96706
0.019556,0.96714
0.01956,0.96721
0.019564,0.96728
0.019568,0.96736
0.019572,0.96743
0.019576,0.9675
0.01958,0.96758
0.019584,0.96765
0.019588,0.96772
0.019592,0.9678
0.019596,0.96787
0.0196,0.96794
0.019604,0.96802
0.019608,0.96809
0.019612,0.96816
0.019616,0.96824
0.01962,0.96831
0.019624,0.96838
0.019628,0.96845
0.019632,0.96853
0.019636,0.9686
0.01964,0.96867
0.019644,0.96875
0.019648,0.96882
0.019652,0.96889
0.019656,0.96897
0.01966,0.96904
0.019664,0.96911
0.019667,0.96919
0.019671,0.96926
0.019675,0.96933
0.019679,0.96941
0.019683,0.96948
0.019687,0.96955
0.019691,0.96963
0.019695,0.9697
0.019699,0.96977
0.019703,0.96984
0.019707,0.96992
0.019711,0.96999
0.019715,0.97006
0.019719,0.97014
0.019723,0.97021
0.019727,0.97028
0.019731,0.97036
0.019735,0.97043
0.019739,0.9705
0.019743,0.97058
0.019747,0.97065
0.019751,0.97072
0.019755,0.9708
0.019759,0.97087
0.019763,0.97094
0.019767,0.97102
0.019771,0.97109
0.019775,0.97117
0.019779,0.97124
0.019783,0.97131
0.019787,0.97139
0.019791,0.97146
0.019795,0.97153
0.019799,0.97161
0.019803,0.97168
0.019807,0.97175
0.019811,0.97183
0.019815,0.9719
0.019819,0.97198
0.019823,0.97205
0.019827,0.97212
0.019831,0.9722
0.019835,0.97227
0.019839,0.97235
0.019843,0.97242
0.019847,0.9725
0.019851,0.97257
0.019855,0.97264
0.019859,0.97272
0.019863,0.97279
0.019867,0.97287
0.019871,0.97294
0.019875,0.97302
0.019878,0.97309
0.019882,0.97317
0.019886,0.97324
0.01989,0.97332
0.019894,0.97339
0.019898,0.97346
0.019902,0.97354
0.019906,0.97361
0.01991,0.97369
0.019914,0.97376
0.019918,0.97384
0.019922,0.97391
0.019926,0.97398
0.01993,0.97406
0.019934,0.97413
0.019938,0.97421
0.019942,0.97428
0.019946,0.97435
0.01995,0.97443
0.019954,0.9745
0.019958,0.97457
0.019962,0.97464
0.019966,0.97472
0.01997,0.97479
0.019974,0.97486
0.019978,0.97493
0.019982,0.97501
0.019986,0.97508
0.01999,0.97515
0.019994,0.97522
0.019998,0.9753
0.020002,0.97537
0.020006,0.97544
0.02001,0.97551
0.020014,0.97558
0.020018,0.97565
0.020022,0.97573
0.020026,0.9758
0.02003,0.97587
0.020034,0.97594
0.020038,0.97601
0.020042,0.97608
0.020046,0.97615
0.02005,0.97622
0.020054,0.97629
0.020058,0.97637
0.020062,0.97644
0.020066,0.97651
0.02007,0.97658
0.020074,0.97665
0.020078,0.97672
0.020082,0.97679
0.020086,0.97686
0.020089,0.97693
0.020093,0.977
0.020097,0.97707
0.020101,0.97714
0.020105,0.97721
0.020109,0.97728
0.020113,0.97735
0.020117,0.97742
0.020121,0.97749
0.020125,0.97756
0.020129,0.97763
0.020133,0.97769
0.020137,0.97776
0.020141,0.97783
0.020145,0.9779
0.020149,0.97797
0.020153,0.97804
0.020157,0.97811
0.020161,0.97818
0.020165,0.97825
0.020169,0.97832
0.020173,0.97838
0.020177,0.97845
0.020181,0.97852
0.020185,0.97859
0.020189,0.97866
0.020193,0.97873
0.020197,0.9788
0.020201,0.97886
0.020205,0.97893
0.020209,0.979
0.020213,0.97907
0.020217,0.97914
0.020221,0.9792
0.020225,0.97927
0.020229,0.97934
0.020233,0.97941
0.020237,0.97948
0.020241,0.97954
0.020245,0.97961
0.020249,0.97968
0.020253,0.97975
0.020257,0.97981
0.020261,0.97988
0.020265,0.97995
0.020269,0.98002
0.020273,0.98008
0.020277,0.98015
0.020281,0.98022
0.020285,0.98028
0.020289,0.98035
0.020293,0.98042
0.020297,0.98048
0.020301,0.98055
0.020304,0.98061
0.020308,0.98068
0.020312,0.98075
0.020316,0.98081
0.02032,0.98088
0.020324,0.98094
0.020328,0.981
0.020332,0.98107
0.020336,0.98113
0.02034,0.9812
0.020344,0.98126
0.020348,0.98133
0.020352,0.98139
0.020356,0.98145
0.02036,0.98152
0.020364,0.98158
0.020368,0.98164
0.020372,0.9817
0.020376,0.98177
0.02038,0.98183
0.020384,0.98189
0.020388,0.98195
0.020392,0.98201
0.020396,0.98208
0.0204,0.98214
0.020404,0.9822
0.020408,0.98226
0.020412,0.98232
0.020416,0.98238
0.02042,0.98244
0.020424,0.9825
0.020428,0.98256
0.020432,0.98262
0.020436,0.98268
0.02044,0.98274
0.020444,0.9828
0.020448,0.98286
0.020452,0.98292
0.020456,0.98298
0.02046,0.98304
0.020464,0.9831
0.020468,0.98315
0.020472,0.98321
0.020476,0.98327
0.02048,0.98333
0.020484,0.98339
0.020488,0.98344
0.020492,0.9835
0.020496,0.98356
0.0205,0.98361
0.020504,0.98367
0.020508,0.98373
0.020512,0.98379
0.020515,0.98384
0.020519,0.9839
0.020523,0.98395
0.020527,0.98401
0.020531,0.98407
0.020535,0.98412
0.020539,0.98418
0.020543,0.98423
0.020547,0.98429
0.020551,0.98434
0.020555,0.9844
0.020559,0.98445
0.020563,0.98451
0.020567,0.98456
0.020571,0.98461
0.020575,0.98467
0.020579,0.98472
0.020583,0.98477
0.020587,0.98483
0.020591,0.98488
0.020595,0.98493
0.020599,0.98499
0.020603,0.98504
0.020607,0.98509
0.020611,0.98515
0.020615,0.9852
0.020619,0.98525
0.020623,0.9853
0.020627,0.98535
0.020631,0.9854
0.020635,0.98546
0.020639,0.98551
0.020643,0.98556
0.020647,0.98561
0.020651,0.98566
0.020655,0.98571
0.020659,0.98576
0.020663,0.98581
0.020667,0.98586
0.020671,0.98591
0.020675,0.98596
0.020679,0.98601
0.020683,0.98606
0.020687,0.98611
0.020691,0.98616
0.020695,0.98621
0.020699,0.98625
0.020703,0.9863
0.020707,0.98635
0.020711,0.9864
0.020715,0.98645
0.020719,0.98649
0.020723,0.98654
0.020727,0.98659
0.02073,0.98664
0.020734,0.98668
0.020738,0.98673
0.020742,0.98678
0.020746,0.98682
0.02075,0.98687
0.020754,0.98692
0.020758,0.98696
0.020762,0.98701
0.020766,0.98705
0.02077,0.9871
0.020774,0.98714
0.020778,0.98719
0.020782,0.98723
0.020786,0.98727
0.02079,0.98732
0.020794,0.98736
0.020798,0.98741
0.020802,0.98745
0.020806,0.98749
0.02081,0.98753
0.020814,0.98758
0.020818,0.98762
0.020822,0.98766
0.020826,0.9877
0.02083,0.98774
0.020834,0.98778
0.020838,0.98782
0.020842,0.98786
0.020846,0.9879
0.02085,0.98794
0.020854,0.98798
0.020858,0.98802
0.020862,0.98806
0.020866,0.9881
0.02087,0.98814
0.020874,0.98818
0.020878,0.98822
0.020882,0.98826
0.020886,0.98829
0.02089,0.98833
0.020894,0.98837
0.020898,0.98841
0.020902,0.98844
0.020906,0.98848
0.02091,0.98852
0.020914,0.98855
0.020918,0.98859
0.020922,0.98862
0.020926,0.98866
0.02093,0.98869
0.020934,0.98873
0.020938,0.98876
0.020941,0.9888
0.020945,0.98883
0.020949,0.98887
0.020953,0.9889
0.020957,0.98893
0.020961,0.98897
0.020965,0.989
0.020969,0.98903
0.020973,0.98907
0.020977,0.9891
0.020981,0.98913
0.020985,0.98916
0.020989,0.98919
0.020993,0.98922
0.020997,0.98925
0.021001,0.98929
0.021005,0.98932
0.021009,0.98935
0.021013,0.98938
0.021017,0.98941
0.021021,0.98944
0.021025,0.98947
0.021029,0.98949
0.021033,0.98952
0.021037,0.98955
0.021041,0.98958
0.021045,0.98961
0.021049,0.98964
0.021053,0.98966
0.021057,0.98969
0.021061,0.98972
0.021065,0.98975
0.021069,0.98977
0.021073,0.9898
0.021077,0.98982
0.021081,0.98985
0.021085,0.98988
0.021089,0.9899
0.021093,0.98993
0.021097,0.98995
0.021101,0.98998
0.021105,0.99
0.021109,0.99002
0.021113,0.99005
0.021117,0.99007
0.021121,0.9901
0.021125,0.99012
0.021129,0.99014
0.021133,0.99016
0.021137,0.99019
0.021141,0.99021
0.021145,0.99023
0.021149,0.99025
0.021152,0.99027
0.021156,0.9903
0.02116,0.99032
0.021164,0.99034
0.021168,0.99036
0.021172,0.99038
0.021176,0.9904
0.02118,0.99042
0.021184,0.99044
0.021188,0.99046
0.021192,0.99048
0.021196,0.9905
0.0212,0.99051
0.021204,0.99053
0.021208,0.99055
0.021212,0.99057
0.021216,0.99059
0.02122,0.9906
0.021224,0.99062
0.021228,0.99064
0.021232,0.99065
0.021236,0.99067
0.02124,0.99069
0.021244,0.9907
0.021248,0.99072
0.021252,0.99073
0.021256,0.99075
0.02126,0.99076
0.021264,0.99078
0.021268,0.99079
0.021272,0.9908
0.021276,0.99082
0.02128,0.99083
0.021284,0.99085
0.021288,0.99086
0.021292,0.99087
0.021296,0.99088
0.0213,0.9909
0.021304,0.99091
0.021308,0.99092
0.021312,0.99093
0.021316,0.99094
0.02132,0.99095
0.021324,0.99096
0.021328,0.99098
0.021332,0.99099
0.021336,0.991
0.02134,0.99101
0.021344,0.99102
0.021348,0.99102
0.021352,0.99103
0.021356,0.99104
0.02136,0.99105
0.021364,0.99106
0.021367,0.99107
0.021371,0.99108
0.021375,0.99108
0.021379,0.99109
0.021383,0.9911
0.021387,0.9911
0.021391,0.99111
0.021395,0.99112
0.021399,0.99112
0.021403,0.99113
0.021407,0.99113
0.021411,0.99114
0.021415,0.99115
0.021419,0.99115
0.021423,0.99115
0.021427,0.99116
0.021431,0.99116
0.021435,0.99117
0.021439,0.99117
0.021443,0.99117
0.021447,0.99118
0.021451,0.99118
0.021455,0.99118
0.021459,0.99118
0.021463,0.99119
0.021467,0.99119
0.021471,0.99119
0.021475,0.99119
0.021479,0.99119
0.021483,0.99119
0.021487,0.99119
0.021491,0.99119
0.021495,0.99119
0.021499,0.99119
0.021503,0.99119
0.021507,0.99119
0.021511,0.99119
0.021515,0.99119
0.021519,0.99119
0.021523,0.99119
0.021527,0.99119
0.021531,0.99118
0.021535,0.99118
0.021539,0.99118
0.021543,0.99118
0.021547,0.99117
0.021551,0.99117
0.021555,0.99117
0.021559,0.99116
0.021563,0.99116
0.021567,0.99115
0.021571,0.99115
0.021575,0.99115
0.021578,0.99114
0.021582,0.99113
0.021586,0.99113
0.02159,0.99112
0.021594,0.99112
0.021598,0.99111
0.021602,0.9911
0.021606,0.9911
0.02161,0.99109
0.021614,0.99108
0.021618,0.99108
0.021622,0.99107
0.021626,0.99106
0.02163,0.99105
0.021634,0.99104
0.021638,0.99104
0.021642,0.99103
0.021646,0.99102
0.02165,0.99101
0.021654,0.991
0.021658,0.99099
0.021662,0.99098
0.021666,0.99097
0.02167,0.99096
0.021674,0.99095
0.021678,0.99094
0.021682,0.99092
0.021686,0.99091
0.02169,0.9909
0.021694,0.99089
0.021698,0.99088
0.021702,0.99086
0.021706,0.99085
0.02171,0.99084
0.021714,0.99082
0.021718,0.99081
0.021722,0.9908
0.021726,0.99078
0.02173,0.99077
0.021734,0.99076
0.021738,0.99074
0.021742,0.99073
0.021746,0.99071
0.02175,0.9907
0.021754,0.99068
0.021758,0.99066
0.021762,0.99065
0.021766,0.99063
0.02177,0.99061
0.021774,0.9906
0.021778,0.99058
0.021782,0.99056
0.021786,0.99055
0.02179,0.99053
0.021793,0.99051
0.021797,0.99049
0.021801,0.99047
0.021805,0.99046
0.021809,0.99044
0.021813,0.99042
0.021817,0.9904
0.021821,0.99038
0.021825,0.99036
0.021829,0.99034
0.021833,0.99032
0.021837,0.9903
0.021841,0.99028
0.021845,0.99026
0.021849,0.99024
0.021853,0.99021
0.021857,0.99019
0.021861,0.99017
0.021865,0.99015
0.021869,0.99013
0.021873,0.9901
0.021877,0.99008
0.021881,0.99006
0.021885,0.99004
0.021889,0.99001
0.021893,0.98999
0.021897,0.98996
0.021901,0.98994
0.021905,0.98992
0.021909,0.98989
0.021913,0.98987
0.021917,0.98984
0.021921,0.98982
0.021925,0.98979
0.021929,0.98977
0.021933,0.98974
0.021937,0.98971
0.021941,0.98969
0.021945,0.98966
0.021949,0.98963
0.021953,0.98961
0.021957,0.98958
0.021961,0.98955
0.021965,0.98953
0.021969,0.9895
0.021973,0.98947
0.021977,0.98944
0.021981,0.98941
0.021985,0.98938
0.021989,0.98935
0.021993,0.98933
0.021997,0.9893
0.022001,0.98927
0.022004,0.98924
0.022008,0.98921
0.022012,0.98918
0.022016,0.98915
0.02202,0.98912
0.022024,0.98908
0.022028,0.98905
0.022032,0.98902
0.022036,0.98899
0.02204,0.98896
0.022044,0.98893
0.022048,0.98889
0.022052,0.98886
0.022056,0.98883
0.02206,0.9888
0.022064,0.98876
0.022068,0.98873
0.022072,0.9887
0.022076,0.98866
0.02208,0.98863
0.022084,0.98859
0.022088,0.98856
0.022092,0.98852
0.022096,0.98849
0.0221,0.98845
0.022104,0.98842
0.022108,0.98838
0.022112,0.98835
0.022116,0.98831
0.02212,0.98828
0.022124,0.98824
0.022128,0.9882
0.022132,0.98817
0.022136,0.98813
0.02214,0.98809
0.022144,0.98805
0.022148,0.98802
0.022152,0.98798
0.022156,0.98794
0.02216,0.9879
0.022164,0.98786
0.022168,0.98782
0.022172,0.98779
0.022176,0.98775
0.02218,0.98771
0.022184,0.98767
0.022188,0.98763
0.022192,0.98759
0.022196,0.98755
0.0222,0.98751
0.022204,0.98747
0.022208,0.98742
0.022212,0.98738
0.022215,0.98734
0.022219,0.9873
0.022223,0.98726
0.022227,0.98722
0.022231,0.98717
0.022235,0.98713
0.022239,0.98709
0.022243,0.98704
0.022247,0.987
0.022251,0.98696
0.022255,0.98691
0.022259,0.98687
0.022263,0.98683
0.022267,0.98678
0.022271,0.98674
0.022275,0.98669
0.022279,0.98665
0.022283,0.9866
0.022287,0.98656
0.022291,0.98651
0.022295,0.98647
0.022299,0.98642
0.022303,0.98637
0.022307,0.98633
0.022311,0.98628
0.022315,0.98624
0.022319,0.98619
0.022323,0.98614
0.022327,0.9861
0.022331,0.98605
0.022335,0.986
0.022339,0.98596
0.022343,0.98591
0.022347,0.98586
0.022351,0.98581
0.022355,0.98576
0.022359,0.98572
0.022363,0.98567
0.022367,0.98562
0.022371,0.98557
0.022375,0.98552
0.022379,0.98547
0.022383,0.98543
0.022387,0.98538
0.022391,0.98533
0.022395,0.98528
0.022399,0.98523
0.022403,0.98518
0.022407,0.98513
0.022411,0.98508
0.022415,0.98503
0.022419,0.98498
0.022423,0.98493
0.022427,0.98488
0.02243,0.98483
0.022434,0.98478
0.022438,0.98472
0.022442,0.98467
0.022446,0.98462
0.02245,0.98457
0.022454,0.98452
0.022458,0.98447
0.022462,0.98441
0.022466,0.98436
0.02247,0.98431
0.022474,0.98426
0.022478,0.9842
0.022482,0.98415
0.022486,0.9841
0.02249,0.98405
0.022494,0.98399
0.022498,0.98394
0.022502,0.98389
0.022506,0.98383
0.02251,0.98378
0.022514,0.98372
0.022518,0.98367
0.022522,0.98362
0.022526,0.98356
0.02253,0.98351
0.022534,0.98345
0.022538,0.9834
0.022542,0.98334
0.022546,0.98329
0.02255,0.98323
0.022554,0.98318
0.022558,0.98312
0.022562,0.98306
0.022566,0.98301
0.02257,0.98295
0.022574,0.9829
0.022578,0.98284
0.022582,0.98278
0.022586,0.98273
0.02259,0.98267
0.022594,0.98261
0.022598,0.98255
0.022602,0.9825
0.022606,0.98244
0.02261,0.98238
0.022614,0.98232
0.022618,0.98226
0.022622,0.98221
0.022626,0.98215
0.02263,0.98209
0.022634,0.98203
0.022638,0.98197
0.022641,0.98191
0.022645,0.98185
0.022649,0.98179
0.022653,0.98173
0.022657,0.98167
0.022661,0.98161
0.022665,0.98155
0.022669,0.98149
0.022673,0.98143
0.022677,0.98137
0.022681,0.98131
0.022685,0.98125
0.022689,0.98119
0.022693,0.98113
0.022697,0.98107
0.022701,0.98101
0.022705,0.98094
0.022709,0.98088
0.022713,0.98082
0.022717,0.98076
0.022721,0.98069
0.022725,0.98063
0.022729,0.98057
0.022733,0.98051
0.022737,0.98044
0.022741,0.98038
0.022745,0.98031
0.022749,0.98025
0.022753,0.98019
0.022757,0.98012
0.022761,0.98006
0.022765,0.97999
0.022769,0.97993
0.022773,0.97986
0.022777,0.9798
0.022781,0.97974
0.022785,0.97967
0.022789,0.97961
0.022793,0.97954
0.022797,0.97948
0.022801,0.97941
0.022805,0.97935
0.022809,0.97928
0.022813,0.97922
0.022817,0.97915
0.022821,0.97908
0.022825,0.97902
0.022829,0.97895
0.022833,0.97889
0.022837,0.97882
0.022841,0.97876
0.022845,0.97869
0.022849,0.97863
0.022853,0.97856
0.022856,0.97849
0.02286,0.97843
0.022864,0.97836
0.022868,0.9783
0.022872,0.97823
0.022876,0.97816
0.02288,0.9781
0.022884,0.97803
0.022888,0.97796
0.022892,0.9779
0.022896,0.97783
0.0229,0.97776
0.022904,0.9777
0.022908,0.97763
0.022912,0.97756
0.022916,0.9775
0.02292,0.97743
0.022924,0.97736
0.022928,0.9773
0.022932,0.97723
0.022936,0.97716
0.02294,0.97709
0.022944,0.97703
0.022948,0.97696
0.022952,0.97689
0.022956,0.97682
0.02296,0.97675
0.022964,0.97669
0.022968,0.97662
0.022972,0.97655
0.022976,0.97648
0.02298,0.97641
0.022984,0.97635
0.022988,0.97628
0.022992,0.97621
0.022996,0.97614
0.023,0.97607
0.023004,0.976
0.023008,0.97593
0.023012,0.97587
0.023016,0.9758
0.02302,0.97573
0.023024,0.97566
0.023028,0.97559
0.023032,0.97552
0.023036,0.97545
0.02304,0.97538
0.023044,0.97531
0.023048,0.97524
0.023052,0.97517
0.023056,0.9751
0.02306,0.97503
0.023064,0.97496
0.023067,0.97489
0.023071,0.97482
0.023075,0.97475
0.023079,0.97468
0.023083,0.97461
0.023087,0.97454
0.023091,0.97447
0.023095,0.97439
0.023099,0.97432
0.023103,0.97425
0.023107,0.97418
0.023111,0.97411
0.023115,0.97404
0.023119,0.97396
0.023123,0.97389
0.023127,0.97382
0.023131,0.97375
0.023135,0.97368
0.023139,0.9736
0.023143,0.97353
0.023147,0.97346
0.023151,0.97339
0.023155,0.97331
0.023159,0.97324
0.023163,0.97317
0.023167,0.97309
0.023171,0.97302
0.023175,0.97295
0.023179,0.97288
0.023183,0.9728
0.023187,0.97273
0.023191,0.97266
0.023195,0.97259
0.023199,0.97251
0.023203,0.97244
0.023207,0.97237
0.023211,0.9723
0.023215,0.97222
0.023219,0.97215
0.023223,0.97208
0.023227,0.97201
0.023231,0.97193
0.023235,0.97186
0.023239,0.97179
0.023243,0.97172
0.023247,0.97164
0.023251,0.97157
0.023255,0.9715
0.023259,0.97143
0.023263,0.97136
0.023267,0.97128
0.023271,0.97121
0.023275,0.97114
0.023278,0.97107
0.023282,0.97099
0.023286,0.97092
0.02329,0.97085
0.023294,0.97078
0.023298,0.97071
0.023302,0.97063
0.023306,0.97056
0.02331,0.97049
0.023314,0.97042
0.023318,0.97035
0.023322,0.97027
0.023326,0.9702
0.02333,0.97013
0.023334,0.97006
0.023338,0.96999
0.023342,0.96991
0.023346,0.96984
0.02335,0.96977
0.023354,0.9697
0.023358,0.96963
0.023362,0.96955
0.023366,0.96948
0.02337,0.96941
0.023374,0.96934
0.023378,0.96927
0.023382,0.96919
0.023386,0.96912
0.02339,0.96905
0.023394,0.96898
0.023398,0.96891
0.023402,0.96883
0.023406,0.96876
0.02341,0.96869
0.023414,0.96862
0.023418,0.96854
0.023422,0.96847
0.023426,0.9684
0.02343,0.96833
0.023434,0.96826
0.023438,0.96818
0.023442,0.96811
0.023446,0.96804
0.02345,0.96797
0.023454,0.96789
0.023458,0.96782
0.023462,0.96775
0.023466,0.96768
0.02347,0.9676
0.023474,0.96753
0.023478,0.96746
0.023482,0.96739
0.023486,0.96731
0.02349,0.96724
0.023493,0.96717
0.023497,0.9671
0.023501,0.96702
0.023505,0.96695
0.023509,0.96688
0.023513,0.96681
0.023517,0.96673
0.023521,0.96666
0.023525,0.96659
0.023529,0.96651
0.023533,0.96644
0.023537,0.96637
0.023541,0.9663
0.023545,0.96623
0.023549,0.96615
0.023553,0.96608
0.023557,0.96601
0.023561,0.96594
0.023565,0.96587
0.023569,0.9658
0.023573,0.96573
0.023577,0.96566
0.023581,0.96559
0.023585,0.96551
0.023589,0.96544
0.023593,0.96537
0.023597,0.9653
0.023601,0.96523
0.023605,0.96516
0.023609,0.96509
0.023613,0.96502
0.023617,0.96495
0.023621,0.96488
0.023625,0.96481
0.023629,0.96475
0.023633,0.96468
0.023637,0.96461
0.023641,0.96454
0.023645,0.96447
0.023649,0.9644
0.023653,0.96433
0.023657,0.96426
0.023661,0.96419
0.023665,0.96412
0.023669,0.96406
0.023673,0.96399
0.023677,0.96392
0.023681,0.96385
0.023685,0.96378
0.023689,0.96372
0.023693,0.96365
0.023697,0.96358
0.023701,0.96351
0.023704,0.96344
0.023708,0.96338
0.023712,0.96331
0.023716,0.96324
0.02372,0.96318
0.023724,0.96311
0.023728,0.96304
0.023732,0.96297
0.023736,0.96291
0.02374,0.96284
0.023744,0.96277
0.023748,0.96271
0.023752,0.96264
0.023756,0.96257
0.02376,0.96251
0.023764,0.96244
0.023768,0.96238
0.023772,0.96231
0.023776,0.96224
0.02378,0.96218
0.023784,0.96211
0.023788,0.96205
0.023792,0.96198
0.023796,0.96191
0.0238,0.96185
0.023804,0.96178
0.023808,0.96172
0.023812,0.96165
0.023816,0.96159
0.02382,0.96152
0.023824,0.96146
0.023828,0.96139
0.023832,0.96133
0.023836,0.96126
0.02384,0.9612
0.023844,0.96113
0.023848,0.96107
0.023852,0.961
0.023856,0.96094
0.02386,0.96087
0.023864,0.96081
0.023868,0.96075
0.023872,0.96068
0.023876,0.96062
0.02388,0.96055
0.023884,0.96049
0.023888,0.96043
0.023892,0.96036
0.023896,0.9603
0.0239,0.96023
0.023904,0.96017
0.023908,0.96011
0.023912,0.96004
0.023916,0.95998
0.023919,0.95992
0.023923,0.95985
0.023927,0.95979
0.023931,0.95973
0.023935,0.95967
0.023939,0.9596
0.023943,0.95954
0.023947,0.95948
0.023951,0.95942
0.023955,0.95936
0.023959,0.9593
0.023963,0.95924
0.023967,0.95918
0.023971,0.95912
0.023975,0.95905
0.023979,0.95899
0.023983,0.95893
0.023987,0.95888
0.023991,0.95882
0.023995,0.95876
0.023999,0.9587
0.024003,0.95864
0.024007,0.95858
0.024011,0.95852
0.024015,0.95846
0.024019,0.9584
0.024023,0.95835
0.024027,0.95829
0.024031,0.95823
0.024035,0.95817
0.024039,0.95812
0.024043,0.95806
0.024047,0.958
0.024051,0.95794
0.024055,0.95789
0.024059,0.95783
0.024063,0.95777
0.024067,0.95772
0.024071,0.95766
0.024075,0.95761
0.024079,0.95755
0.024083,0.9575
0.024087,0.95744
0.024091,0.95739
0.024095,0.95733
0.024099,0.95728
0.024103,0.95722
0.024107,0.95717
0.024111,0.95711
0.024115,0.95706
0.024119,0.95701
0.024123,0.95695
0.024127,0.9569
0.02413,0.95685
0.024134,0.95679
0.024138,0.95674
0.024142,0.95669
0.024146,0.95663
0.02415,0.95658
0.024154,0.95653
0.024158,0.95648
0.024162,0.95643
0.024166,0.95637
0.02417,0.95632
0.024174,0.95627
0.024178,0.95622
0.024182,0.95617
0.024186,0.95612
0.02419,0.95607
0.024194,0.95602
0.024198,0.95597
0.024202,0.95592
0.024206,0.95587
0.02421,0.95582
0.024214,0.95577
0.024218,0.95572
0.024222,0.95567
0.024226,0.95562
0.02423,0.95557
0.024234,0.95552
0.024238,0.95547
0.024242,0.95543
0.024246,0.95538
0.02425,0.95533
0.024254,0.95528
0.024258,0.95523
0.024262,0.95519
0.024266,0.95514
0.02427,0.95509
0.024274,0.95505
0.024278,0.955
0.024282,0.95495
0.024286,0.95491
0.02429,0.95486
0.024294,0.95481
0.024298,0.95477
0.024302,0.95472
0.024306,0.95468
0.02431,0.95463
0.024314,0.95459
0.024318,0.95454
0.024322,0.9545
0.024326,0.95445
0.02433,0.95441
0.024334,0.95436
0.024338,0.95432
0.024341,0.95428
0.024345,0.95423
0.024349,0.95419
0.024353,0.95415
0.024357,0.9541
0.024361,0.95406
0.024365,0.95402
0.024369,0.95397
0.024373,0.95393
0.024377,0.95389
0.024381,0.95385
0.024385,0.95381
0.024389,0.95376
0.024393,0.95372
0.024397,0.95368
0.024401,0.95364
0.024405,0.9536
0.024409,0.95356
0.024413,0.95352
0.024417,0.95348
0.024421,0.95344
0.024425,0.9534
0.024429,0.95336
0.024433,0.95332
0.024437,0.95328
0.024441,0.95324
0.024445,0.9532
0.024449,0.95316
0.024453,0.95312
0.024457,0.95309
0.024461,0.95305
0.024465,0.95301
0.024469,0.95297
0.024473,0.95294
0.024477,0.9529
0.024481,0.95286
0.024485,0.95283
0.024489,0.95279
0.024493,0.95275
0.024497,0.95272
0.024501,0.95268
0.024505,0.95265
0.024509,0.95261
0.024513,0.95258
0.024517,0.95254
0.024521,0.95251
0.024525,0.95248
0.024529,0.95244
0.024533,0.95241
0.024537,0.95238
0.024541,0.95234
0.024545,0.95231
0.024549,0.95228
0.024553,0.95224
0.024556,0.95221
0.02456,0.95218
0.024564,0.95215
0.024568,0.95212
0.024572,0.95209
0.024576,0.95206
0.02458,0.95202
0.024584,0.95199
0.024588,0.95196
0.024592,0.95193
0.024596,0.9519
0.0246,0.95187
0.024604,0.95185
0.024608,0.95182
0.024612,0.95179
0.024616,0.95176
0.02462,0.95173
0.024624,0.9517
0.024628,0.95167
0.024632,0.95165
0.024636,0.95162
0.02464,0.95159
0.024644,0.95157
0.024648,0.95154
0.024652,0.95151
0.024656,0.95149
0.02466,0.95146
0.024664,0.95143
0.024668,0.95141
0.024672,0.95138
0.024676,0.95136
0.02468,0.95133
0.024684,0.95131
0.024688,0.95129
0.024692,0.95126
0.024696,0.95124
0.0247,0.95121
0.024704,0.95119
0.024708,0.95117
0.024712,0.95114
0.024716,0.95112
0.02472,0.9511
0.024724,0.95108
0.024728,0.95106
0.024732,0.95103
0.024736,0.95101
0.02474,0.95099
0.024744,0.95097
0.024748,0.95095
0.024752,0.95093
0.024756,0.95091
0.02476,0.95089
0.024764,0.95087
0.024767,0.95085
0.024771,0.95083
0.024775,0.95081
0.024779,0.95079
0.024783,0.95077
0.024787,0.95075
0.024791,0.95074
0.024795,0.95072
0.024799,0.9507
0.024803,0.95068
0.024807,0.95067
0.024811,0.95065
0.024815,0.95063
0.024819,0.95062
0.024823,0.9506
0.024827,0.95058
0.024831,0.95057
0.024835,0.95055
0.024839,0.95054
0.024843,0.95052
0.024847,0.95051
0.024851,0.95049
0.024855,0.95048
0.024859,0.95046
0.024863,0.95045
0.024867,0.95044
0.024871,0.95042
0.024875,0.95041
0.024879,0.9504
0.024883,0.95038
0.024887,0.95037
0.024891,0.95036
0.024895,0.95035
0.024899,0.95033
0.024903,0.95032
0.024907,0.95031
0.024911,0.9503
0.024915,0.95029
0.024919,0.95028
0.024923,0.95027
0.024927,0.95026
0.024931,0.95025
0.024935,0.95024
0.024939,0.95023
0.024943,0.95022
0.024947,0.95021
0.024951,0.9502
0.024955,0.95019
0.024959,0.95019
0.024963,0.95018
0.024967,0.95017
0.024971,0.95016
0.024975,0.95016
0.024979,0.95015
0.024982,0.95014
0.024986,0.95013
0.02499,0.95013
0.024994,0.95012
0.024998,0.95012
0.025002,0.95011
0.025006,0.95011
0.02501,0.9501
0.025014,0.9501
0.025018,0.95009
0.025022,0.95009
0.025026,0.95008
0.02503,0.95008
0.025034,0.95007
0.025038,0.95007
0.025042,0.95007
0.025046,0.95006
0.02505,0.95006
0.025054,0.95006
0.025058,0.95006
0.025062,0.95005
0.025066,0.95005
0.02507,0.95005
0.025074,0.95005
0.025078,0.95005
0.025082,0.95005
0.025086,0.95005
0.02509,0.95005
0.025094,0.95005
0.025098,0.95005
0.025102,0.95005
0.025106,0.95005
0.02511,0.95005
0.025114,0.95005
0.025118,0.95005
0.025122,0.95005
0.025126,0.95005
0.02513,0.95005
0.025134,0.95006
0.025138,0.95006
0.025142,0.95006
0.025146,0.95006
0.02515,0.95007
0.025154,0.95007
0.025158,0.95007
0.025162,0.95008
0.025166,0.95008
0.02517,0.95009
0.025174,0.95009
0.025178,0.9501
0.025182,0.9501
0.025186,0.95011
0.02519,0.95011
0.025193,0.95012
0.025197,0.95012
0.025201,0.95013
0.025205,0.95014
0.025209,0.95014
0.025213,0.95015
0.025217,0.95016
0.025221,0.95016
0.025225,0.95017
0.025229,0.95018
0.025233,0.95019
0.025237,0.95019
0.025241,0.9502
0.025245,0.95021
0.025249,0.95022
0.025253,0.95023
0.025257,0.95024
0.025261,0.95025
0.025265,0.95026
0.025269,0.95027
0.025273,0.95028
0.025277,0.95029
0.025281,0.9503
0.025285,0.95031
0.025289,0.95032
0.025293,0.95033
0.025297,0.95035
0.025301,0.95036
0.025305,0.95037
0.025309,0.95038
0.025313,0.95039
0.025317,0.95041
0.025321,0.95042
0.025325,0.95043
0.025329,0.95045
0.025333,0.95046
0.025337,0.95047
0.025341,0.95049
0.025345,0.9505
0.025349,0.95052
0.025353,0.95053
0.025357,0.95055
0.025361,0.95056
0.025365,0.95058
0.025369,0.95059
0.025373,0.95061
0.025377,0.95063
0.025381,0.95064
0.025385,0.95066
0.025389,0.95068
0.025393,0.95069
0.025397,0.95071
0.025401,0.95073
0.025404,0.95075
0.025408,0.95076
0.025412,0.95078
0.025416,0.9508
0.02542,0.95082
0.025424,0.95084
0.025428,0.95086
0.025432,0.95088
0.025436,0.9509
0.02544,0.95092
0.025444,0.95094
0.025448,0.95096
0.025452,0.95098
0.025456,0.951
0.02546,0.95102
0.025464,0.95104
0.025468,0.95106
0.025472,0.95108
0.025476,0.95111
0.02548,0.95113
0.025484,0.95115
0.025488,0.95117
0.025492,0.9512
0.025496,0.95122
0.0255,0.95124
0.025504,0.95126
0.025508,0.95129
0.025512,0.95131
0.025516,0.95134
0.02552,0.95136
0.025524,0.95139
0.025528,0.95141
0.025532,0.95144
0.025536,0.95146
0.02554,0.95149
0.025544,0.95151
0.025548,0.95154
0.025552,0.95156
0.025556,0.95159
0.02556,0.95162
0.025564,0.95164
0.025568,0.95167
0.025572,0.9517
0.025576,0.95172
0.02558,0.95175
0.025584,0.95178
0.025588,0.95181
0.025592,0.95184
0.025596,0.95186
0.0256,0.95189
0.025604,0.95192
0.025608,0.95195
0.025612,0.95198
0.025616,0.95201
0.025619,0.95204
0.025623,0.95207
0.025627,0.9521
0.025631,0.95213
0.025635,0.95216
0.025639,0.95219
0.025643,0.95222
0.025647,0.95226
0.025651,0.95229
0.025655,0.95232
0.025659,0.95235
0.025663,0.95238
0.025667,0.95242
0.025671,0.95245
0.025675,0.95248
0.025679,0.95251
0.025683,0.95255
0.025687,0.95258
0.025691,0.95262
0.025695,0.95265
0.025699,0.95268
0.025703,0.95272
0.025707,0.95275
0.025711,0.95279
0.025715,0.95282
0.025719,0.95286
0.025723,0.95289
0.025727,0.95293
0.025731,0.95297
0.025735,0.953
0.025739,0.95304
0.025743,0.95308
0.025747,0.95311
0.025751,0.95315
0.025755,0.95319
0.025759,0.95322
0.025763,0.95326
0.025767,0.9533
0.025771,0.95334
0.025775,0.95338
0.025779,0.95342
0.025783,0.95345
0.025787,0.95349
0.025791,0.95353
0.025795,0.95357
0.025799,0.95361
0.025803,0.95365
0.025807,0.95369
0.025811,0.95373
0.025815,0.95377
0.025819,0.95381
0.025823,0.95385
0.025827,0.95389
0.02583,0.95393
0.025834,0.95398
0.025838,0.95402
0.025842,0.95406
0.025846,0.9541
0.02585,0.95414
0.025854,0.95418
0.025858,0.95423
0.025862,0.95427
0.025866,0.95431
0.02587,0.95435
0.025874,0.9544
0.025878,0.95444
0.025882,0.95448
0.025886,0.95453
0.02589,0.95457
0.025894,0.95461
0.025898,0.95466
0.025902,0.9547
0.025906,0.95474
0.02591,0.95479
0.025914,0.95483
0.025918,0.95488
0.025922,0.95492
0.025926,0.95497
0.02593,0.95501
0.025934,0.95506
0.025938,0.9551
0.025942,0.95515
0.025946,0.95519
0.02595,0.95524
0.025954,0.95529
0.025958,0.95533
0.025962,0.95538
0.025966,0.95543
0.02597,0.95547
0.025974,0.95552
0.025978,0.95557
0.025982,0.95561
0.025986,0.95566
0.02599,0.95571
0.025994,0.95576
0.025998,0.9558
0.026002,0.95585
0.026006,0.9559
0.02601,0.95595
0.026014,0.956
0.026018,0.95605
0.026022,0.95609
0.026026,0.95614
0.02603,0.95619
0.026034,0.95624
0.026038,0.95629
0.026042,0.95634
0.026045,0.95639
0.026049,0.95644
0.026053,0.95649
0.026057,0.95654
0.026061,0.95659
0.026065,0.95664
0.026069,0.95669
0.026073,0.95674
0.026077,0.95679
0.026081,0.95685
0.026085,0.9569
0.026089,0.95695
0.026093,0.957
0.026097,0.95705
0.026101,0.9571
0.026105,0.95716
0.026109,0.95721
0.026113,0.95726
0.026117,0.95731
0.026121,0.95737
0.026125,0.95742
0.026129,0.95747
0.026133,0.95753
0.026137,0.95758
0.026141,0.95763
0.026145,0.95769
0.026149,0.95774
0.026153,0.9578
0.026157,0.95785
0.026161,0.95791
0.026165,0.95796
0.026169,0.95801
0.026173,0.95807
0.026177,0.95812
0.026181,0.95818
0.026185,0.95824
0.026189,0.95829
0.026193,0.95835
0.026197,0.9584
0.026201,0.95846
0.026205,0.95852
0.026209,0.95857
0.026213,0.95863
0.026217,0.95869
0.026221,0.95874
0.026225,0.9588
0.026229,0.95886
0.026233,0.95892
0.026237,0.95897
0.026241,0.95903
0.026245,0.95909
0.026249,0.95915
0.026253,0.95921
0.026256,0.95926
0.02626,0.95932
0.026264,0.95938
0.026268,0.95944
0.026272,0.9595
0.026276,0.95956
0.02628,0.95962
0.026284,0.95968
0.026288,0.95974
0.026292,0.9598
0.026296,0.95986
0.0263,0.95992
0.026304,0.95998
0.026308,0.96004
0.026312,0.9601
0.026316,0.96017
0.02632,0.96023
0.026324,0.96029
0.026328,0.96035
0.026332,0.96041
0.026336,0.96047
0.02634,0.96053
0.026344,0.9606
0.026348,0.96066
0.026352,0.96072
0.026356,0.96078
0.02636,0.96084
0.026364,0.96091
0.026368,0.96097
0.026372,0.96103
0.026376,0.96109
0.02638,0.96115
0.026384,0.96122
0.026388,0.96128
0.026392,0.96134
0.026396,0.9614
0.0264,0.96147
0.026404,0.96153
0.026408,0.96159
0.026412,0.96166
0.026416,0.96172
0.02642,0.96178
0.026424,0.96184
0.026428,0.96191
0.026432,0.96197
0.026436,0.96203
0.02644,0.9621
0.026444,0.96216
0.026448,0.96223
0.026452,0.96229
0.026456,0.96235
0.02646,0.96242
0.026464,0.96248
0.026467,0.96254
0.026471,0.96261
0.026475,0.96267
0.026479,0.96274
0.026483,0.9628
0.026487,0.96286
0.026491,0.96293
0.026495,0.96299
0.026499,0.96306
0.026503,0.96312
0.026507,0.96319
0.026511,0.96325
0.026515,0.96332
0.026519,0.96338
0.026523,0.96345
0.026527,0.96351
0.026531,0.96358
0.026535,0.96364
0.026539,0.96371
0.026543,0.96377
0.026547,0.96384
0.026551,0.96391
0.026555,0.96397
0.026559,0.96404
0.026563,0.9641
0.026567,0.96417
0.026571,0.96423
0.026575,0.9643
0.026579,0.96437
0.026583,0.96443
0.026587,0.9645
0.026591,0.96457
0.026595,0.96463
0.026599,0.9647
0.026603,0.96477
0.026607,0.96483
0.026611,0.9649
0.026615,0.96497
0.026619,0.96504
0.026623,0.9651
0.026627,0.96517
0.026631,0.96524
0.026635,0.96531
0.026639,0.96537
0.026643,0.96544
0.026647,0.96551
0.026651,0.96558
0.026655,0.96565
0.026659,0.96571
0.026663,0.96578
0.026667,0.96585
0.026671,0.96592
0.026675,0.96599
0.026679,0.96606
0.026682,0.96613
0.026686,0.96619
0.02669,0.96626
0.026694,0.96633
0.026698,0.9664
0.026702,0.96647
0.026706,0.96654
0.02671,0.96661
0.026714,0.96668
0.026718,0.96675
0.026722,0.96682
0.026726,0.96689
0.02673,0.96696
0.026734,0.96703
0.026738,0.9671
0.026742,0.96717
0.026746,0.96724
0.02675,0.96731
0.026754,0.96738
0.026758,0.96745
0.026762,0.96752
0.026766,0.96759
0.02677,0.96766
0.026774,0.96773
0.026778,0.9678
0.026782,0.96787
0.026786,0.96794
0.02679,0.96801
0.026794,0.96808
0.026798,0.96815
0.026802,0.96822
0.026806,0.96829
0.02681,0.96836
0.026814,0.96843
0.026818,0.9685
0.026822,0.96857
0.026826,0.96864
0.02683,0.96871
0.026834,0.96878
0.026838,0.96885
0.026842,0.96892
0.026846,0.96898
0.02685,0.96905
0.026854,0.96912
0.026858,0.96919
0.026862,0.96926
0.026866,0.96933
0.02687,0.9694
0.026874,0.96947
0.026878,0.96954
0.026882,0.96961
0.026886,0.96968
0.02689,0.96975
0.026893,0.96982
0.026897,0.96989
0.026901,0.96996
0.026905,0.97002
0.026909,0.97009
0.026913,0.97016
0.026917,0.97023
0.026921,0.9703
0.026925,0.97037
0.026929,0.97044
0.026933,0.97051
0.026937,0.97058
0.026941,0.97065
0.026945,0.97072
0.026949,0.97079
0.026953,0.97086
0.026957,0.97093
0.026961,0.97099
0.026965,0.97106
0.026969,0.97113
0.026973,0.9712
0.026977,0.97127
0.026981,0.97134
0.026985,0.97141
0.026989,0.97148
0.026993,0.97155
0.026997,0.97162
0.027001,0.97169
0.027005,0.97176
0.027009,0.97183
0.027013,0.9719
0.027017,0.97197
0.027021,0.97204
0.027025,0.97211
0.027029,0.97217
0.027033,0.97224
0.027037,0.97231
0.027041,0.97238
0.027045,0.97245
0.027049,0.97252
0.027053,0.97259
0.027057,0.97266
0.027061,0.97273
0.027065,0.9728
0.027069,0.97287
0.027073,0.97294
0.027077,0.97301
0.027081,0.97308
0.027085,0.97315
0.027089,0.97322
0.027093,0.97329
0.027097,0.97336
0.027101,0.97343
0.027105,0.9735
0.027108,0.97357
0.027112,0.97364
0.027116,0.97371
0.02712,0.97378
0.027124,0.97385
0.027128,0.97392
0.027132,0.97398
0.027136,0.97405
0.02714,0.97412
0.027144,0.97419
0.027148,0.97426
0.027152,0.97433
0.027156,0.97439
0.02716,0.97446
0.027164,0.97453
0.027168,0.9746
0.027172,0.97467
0.027176,0.97473
0.02718,0.9748
0.027184,0.97487
0.027188,0.97494
0.027192,0.975
0.027196,0.97507
0.0272,0.97514
0.027204,0.9752
0.027208,0.97527
0.027212,0.97534
0.027216,0.9754
0.02722,0.97547
0.027224,0.97554
0.027228,0.9756
0.027232,0.97567
0.027236,0.97573
0.02724,0.9758
0.027244,0.97587
0.027248,0.97593
0.027252,0.976
0.027256,0.97606
0.02726,0.97613
0.027264,0.97619
0.027268,0.97626
0.027272,0.97632
0.027276,0.97639
0.02728,0.97645
0.027284,0.97652
0.027288,0.97658
0.027292,0.97665
0.027296,0.97671
0.0273,0.97678
0.027304,0.97684
0.027308,0.97691
0.027312,0.97697
0.027316,0.97703
0.027319,0.9771
0.027323,0.97716
0.027327,0.97723
0.027331,0.97729
0.027335,0.97735
0.027339,0.97742
0.027343,0.97748
0.027347,0.97754
0.027351,0.97761
0.027355,0.97767
0.027359,0.97773
0.027363,0.9778
0.027367,0.97786
0.027371,0.97792
0.027375,0.97798
0.027379,0.97805
0.027383,0.97811
0.027387,0.97817
0.027391,0.97823
0.027395,0.9783
0.027399,0.97836
0.027403,0.97842
0.027407,0.97848
0.027411,0.97855
0.027415,0.97861
0.027419,0.97867
0.027423,0.97873
0.027427,0.97879
0.027431,0.97886
0.027435,0.97892
0.027439,0.97898
0.027443,0.97904
0.027447,0.9791
0.027451,0.97916
0.027455,0.97922
0.027459,0.97928
0.027463,0.97935
0.027467,0.97941
0.027471,0.97947
0.027475,0.97953
0.027479,0.97959
0.027483,0.97965
0.027487,0.97971
0.027491,0.97977
0.027495,0.97983
0.027499,0.97989
0.027503,0.97995
0.027507,0.98001
0.027511,0.98007
0.027515,0.98013
0.027519,0.98019
0.027523,0.98025
0.027527,0.98031
0.02753,0.98037
0.027534,0.98043
0.027538,0.98049
0.027542,0.98055
0.027546,0.9806
0.02755,0.98066
0.027554,0.98072
0.027558,0.98078
0.027562,0.98084
0.027566,0.98089
0.02757,0.98095
0.027574,0.98101
0.027578,0.98107
0.027582,0.98112
0.027586,0.98118
0.02759,0.98123
0.027594,0.98129
0.027598,0.98135
0.027602,0.9814
0.027606,0.98146
0.02761,0.98151
0.027614,0.98157
0.027618,0.98162
0.027622,0.98168
0.027626,0.98173
0.02763,0.98179
0.027634,0.98184
0.027638,0.9819
0.027642,0.98195
0.027646,0.98201
0.02765,0.98206
0.027654,0.98211
0.027658,0.98217
0.027662,0.98222
0.027666,0.98227
0.02767,0.98232
0.027674,0.98238
0.027678,0.98243
0.027682,0.98248
0.027686,0.98253
0.02769,0.98259
0.027694,0.98264
0.027698,0.98269
0.027702,0.98274
0.027706,0.98279
0.02771,0.98284
0.027714,0.98289
0.027718,0.98294
0.027722,0.98299
0.027726,0.98305
0.02773,0.9831
0.027734,0.98315
0.027738,0.9832
0.027742,0.98324
0.027745,0.98329
0.027749,0.98334
0.027753,0.98339
0.027757,0.98344
0.027761,0.98349
0.027765,0.98354
0.027769,0.98359
0.027773,0.98364
0.027777,0.98368
0.027781,0.98373
0.027785,0.98378
0.027789,0.98383
0.027793,0.98387
0.027797,0.98392
0.027801,0.98397
0.027805,0.98402
0.027809,0.98406
0.027813,0.98411
0.027817,0.98416
0.027821,0.9842
0.027825,0.98425
0.027829,0.98429
0.027833,0.98434
0.027837,0.98438
0.027841,0.98443
0.027845,0.98448
0.027849,0.98452
0.027853,0.98456
0.027857,0.98461
0.027861,0.98465
0.027865,0.9847
0.027869,0.98474
0.027873,0.98479
0.027877,0.98483
0.027881,0.98487
0.027885,0.98492
0.027889,0.98496
0.027893,0.985
0.027897,0.98505
0.027901,0.98509
0.027905,0.98513
0.027909,0.98517
0.027913,0.98522
0.027917,0.98526
0.027921,0.9853
0.027925,0.98534
0.027929,0.98538
0.027933,0.98542
0.027937,0.98546
0.027941,0.98551
0.027945,0.98555
0.027949,0.98559
0.027953,0.98563
0.027956,0.98567
0.02796,0.98571
0.027964,0.98575
0.027968,0.98579
0.027972,0.98583
0.027976,0.98587
0.02798,0.9859
0.027984,0.98594
0.027988,0.98598
0.027992,0.98602
0.027996,0.98606
0.028,0.9861
0.028004,0.98614
0.028008,0.98617
0.028012,0.98621
0.028016,0.98625
0.02802,0.98629
0.028024,0.98632
0.028028,0.98636
0.028032,0.9864
0.028036,0.98643
0.02804,0.98647
0.028044,0.9865
0.028048,0.98654
0.028052,0.98658
0.028056,0.98661
0.02806,0.98665
0.028064,0.98668
0.028068,0.98672
0.028072,0.98675
0.028076,0.98679
0.02808,0.98682
0.028084,0.98685
0.028088,0.98689
0.028092,0.98692
0.028096,0.98696
0.0281,0.98699
0.028104,0.98702
0.028108,0.98705
0.028112,0.98709
0.028116,0.98712
0.02812,0.98715
0.028124,0.98718
0.028128,0.98721
0.028132,0.98725
0.028136,0.98728
0.02814,0.98731
0.028144,0.98734
0.028148,0.98737
0.028152,0.9874
0.028156,0.98743
0.02816,0.98746
0.028164,0.98749
0.028168,0.98752
0.028171,0.98755
0.028175,0.98758
0.028179,0.9876
0.028183,0.98763
0.028187,0.98766
0.028191,0.98769
0.028195,0.98772
0.028199,0.98774
0.028203,0.98777
0.028207,0.9878
0.028211,0.98782
0.028215,0.98785
0.028219,0.98788
0.028223,0.9879
0.028227,0.98793
0.028231,0.98795
0.028235,0.98798
0.028239,0.98801
0.028243,0.98803
0.028247,0.98805
0.028251,0.98808
0.028255,0.9881
0.028259,0.98813
0.028263,0.98815
0.028267,0.98817
0.028271,0.9882
0.028275,0.98822
0.028279,0.98824
0.028283,0.98827
0.028287,0.98829
0.028291,0.98831
0.028295,0.98833
0.028299,0.98835
0.028303,0.98838
0.028307,0.9884
0.028311,0.98842
0.028315,0.98844
0.028319,0.98846
0.028323,0.98848
0.028327,0.9885
0.028331,0.98852
0.028335,0.98854
0.028339,0.98856
0.028343,0.98858
0.028347,0.9886
0.028351,0.98862
0.028355,0.98863
0.028359,0.98865
0.028363,0.98867
0.028367,0.98869
0.028371,0.98871
0.028375,0.98872
0.028379,0.98874
0.028382,0.98876
0.028386,0.98877
0.02839,0.98879
0.028394,0.98881
0.028398,0.98882
0.028402,0.98884
0.028406,0.98885
0.02841,0.98887
0.028414,0.98888
0.028418,0.9889
0.028422,0.98891
0.028426,0.98893
0.02843,0.98894
0.028434,0.98895
0.028438,0.98897
0.028442,0.98898
0.028446,0.98899
0.02845,0.98901
0.028454,0.98902
0.028458,0.98903
0.028462,0.98905
0.028466,0.98906
0.02847,0.98907
0.028474,0.98908
0.028478,0.98909
0.028482,0.9891
0.028486,0.98911
0.02849,0.98912
0.028494,0.98913
0.028498,0.98914
0.028502,0.98915
0.028506,0.98916
0.02851,0.98917
0.028514,0.98918
0.028518,0.98919
0.028522,0.9892
0.028526,0.98921
0.02853,0.98922
0.028534,0.98923
0.028538,0.98923
0.028542,0.98924
0.028546,0.98925
0.02855,0.98926
0.028554,0.98926
0.028558,0.98927
0.028562,0.98928
0.028566,0.98928
0.02857,0.98929
0.028574,0.98929
0.028578,0.9893
0.028582,0.98931
0.028586,0.98931
0.02859,0.98932
0.028593,0.98932
0.028597,0.98932
0.028601,0.98933
0.028605,0.98933
0.028609,0.98934
0.028613,0.98934
0.028617,0.98934
0.028621,0.98935
0.028625,0.98935
0.028629,0.98935
0.028633,0.98935
0.028637,0.98936
0.028641,0.98936
0.028645,0.98936
0.028649,0.98936
0.028653,0.98936
0.028657,0.98936
0.028661,0.98936
0.028665,0.98936
0.028669,0.98936
0.028673,0.98936
0.028677,0.98936
0.028681,0.98936
0.028685,0.98936
0.028689,0.98936
0.028693,0.98936
0.028697,0.98936
0.028701,0.98936
0.028705,0.98936
0.028709,0.98935
0.028713,0.98935
0.028717,0.98935
0.028721,0.98935
0.028725,0.98934
0.028729,0.98934
0.028733,0.98934
0.028737,0.98933
0.028741,0.98933
0.028745,0.98932
0.028749,0.98932
0.028753,0.98932
0.028757,0.98931
0.028761,0.98931
0.028765,0.9893
0.028769,0.98929
0.028773,0.98929
0.028777,0.98928
0.028781,0.98928
0.028785,0.98927
0.028789,0.98926
0.028793,0.98926
0.028797,0.98925
0.028801,0.98924
0.028805,0.98923
0.028808,0.98923
0.028812,0.98922
0.028816,0.98921
0.02882,0.9892
0.028824,0.98919
0.028828,0.98918
0.028832,0.98917
0.028836,0.98917
0.02884,0.98916
0.028844,0.98915
0.028848,0.98914
0.028852,0.98913
0.028856,0.98911
0.02886,0.9891
0.028864,0.98909
0.028868,0.98908
0.028872,0.98907
0.028876,0.98906
0.02888,0.98905
0.028884,0.98903
0.028888,0.98902
0.028892,0.98901
0.028896,0.989
0.0289,0.98898
0.028904,0.98897
0.028908,0.98896
0.028912,0.98894
0.028916,0.98893
0.02892,0.98891
0.028924,0.9889
0.028928,0.98889
0.028932,0.98887
0.028936,0.98886
0.02894,0.98884
0.028944,0.98882
0.028948,0.98881
0.028952,0.98879
0.028956,0.98878
0.02896,0.98876
0.028964,0.98874
0.028968,0.98873
0.028972,0.98871
0.028976,0.98869
0.02898,0.98867
0.028984,0.98866
0.028988,0.98864
0.028992,0.98862
0.028996,0.9886
0.029,0.98858
0.029004,0.98856
0.029008,0.98854
0.029012,0.98852
0.029016,0.9885
0.029019,0.98848
0.029023,0.98846
0.029027,0.98844
0.029031,0.98842
0.029035,0.9884
0.029039,0.98838
0.029043,0.98836
0.029047,0.98834
0.029051,0.98832
0.029055,0.9883
0.029059,0.98827
0.029063,0.98825
0.029067,0.98823
0.029071,0.98821
0.029075,0.98818
0.029079,0.98816
0.029083,0.98814
0.029087,0.98811
0.029091,0.98809
0.029095,0.98806
0.029099,0.98804
0.029103,0.98802
0.029107,0.98799
0.029111,0.98797
0.029115,0.98794
0.029119,0.98792
0.029123,0.98789
0.029127,0.98786
0.029131,0.98784
0.029135,0.98781
0.029139,0.98778
0.029143,0.98776
0.029147,0.98773
0.029151,0.9877
0.029155,0.98768
0.029159,0.98765
0.029163,0.98762
0.029167,0.98759
0.029171,0.98756
0.029175,0.98753
0.029179,0.98751
0.029183,0.98748
0.029187,0.98745
0.029191,0.98742
0.029195,0.98739
0.029199,0.98736
0.029203,0.98733
0.029207,0.9873
0.029211,0.98727
0.029215,0.98724
0.029219,0.9872
0.029223,0.98717
0.029227,0.98714
0.02923,0.98711
0.029234,0.98708
0.029238,0.98705
0.029242,0.98701
0.029246,0.98698
0.02925,0.98695
0.029254,0.98691
0.029258,0.98688
0.029262,0.98685
0.029266,0.98681
0.02927,0.98678
0.029274,0.98675
0.029278,0.98671
0.029282,0.98668
0.029286,0.98664
0.02929,0.98661
0.029294,0.98657
0.029298,0.98654
0.029302,0.9865
0.029306,0.98647
0.02931,0.98643
0.029314,0.98639
0.029318,0.98636
0.029322,0.98632
0.029326,0.98628
0.02933,0.98625
0.029334,0.98621
0.029338,0.98617
0.029342,0.98614
0.029346,0.9861
0.02935,0.98606
0.029354,0.98602
0.029358,0.98598
0.029362,0.98595
0.029366,0.98591
0.02937,0.98587
0.029374,0.98583
0.029378,0.98579
0.029382,0.98575
0.029386,0.98571
0.02939,0.98567
0.029394,0.98563
0.029398,0.98559
0.029402,0.98555
0.029406,0.98551
0.02941,0.98547
0.029414,0.98543
0.029418,0.98539
0.029422,0.98535
0.029426,0.98531
0.02943,0.98527
0.029434,0.98523
0.029438,0.98519
0.029442,0.98515
0.029445,0.9851
0.029449,0.98506
0.029453,0.98502
0.029457,0.98498
0.029461,0.98493
0.029465,0.98489
0.029469,0.98485
0.029473,0.98481
0.029477,0.98476
0.029481,0.98472
0.029485,0.98468
0.029489,0.98463
0.029493,0.98459
0.029497,0.98454
0.029501,0.9845
0.029505,0.98445
0.029509,0.98441
0.029513,0.98437
0.029517,0.98432
0.029521,0.98428
0.029525,0.98423
0.029529,0.98418
0.029533,0.98414
0.029537,0.98409
0.029541,0.98405
0.029545,0.984
0.029549,0.98395
0.029553,0.98391
0.029557,0.98386
0.029561,0.98382
0.029565,0.98377
0.029569,0.98372
0.029573,0.98367
0.029577,0.98363
0.029581,0.98358
0.029585,0.98353
0.029589,0.98348
0.029593,0.98344
0.029597,0.98339
0.029601,0.98334
0.029605,0.98329
0.029609,0.98324
0.029613,0.98319
0.029617,0.98314
0.029621,0.98309
0.029625,0.98304
0.029629,0.98299
0.029633,0.98295
0.029637,0.9829
0.029641,0.98285
0.029645,0.98279
0.029649,0.98274
0.029653,0.98269
0.029656,0.98264
0.02966,0.98259
0.029664,0.98254
0.029668,0.98249
0.029672,0.98244
0.029676,0.98239
0.02968,0.98234
0.029684,0.98228
0.029688,0.98223
0.029692,0.98218
0.029696,0.98213
0.0297,0.98207
0.029704,0.98202
0.029708,0.98197
0.029712,0.98192
0.029716,0.98186
0.02972,0.98181
0.029724,0.98175
0.029728,0.9817
0.029732,0.98165
0.029736,0.98159
0.02974,0.98154
0.029744,0.98148
0.029748,0.98143
0.029752,0.98137
0.029756,0.98132
0.02976,0.98126
0.029764,0.98121
0.029768,0.98115
0.029772,0.9811
0.029776,0.98104
0.02978,0.98099
0.029784,0.98093
0.029788,0.98087
0.029792,0.98082
0.029796,0.98076
0.0298,0.9807
0.029804,0.98065
0.029808,0.98059
0.029812,0.98053
0.029816,0.98047
0.02982,0.98042
0.029824,0.98036
0.029828,0.9803
0.029832,0.98024
0.029836,0.98018
0.02984,0.98012
0.029844,0.98006
0.029848,0.98001
0.029852,0.97995
0.029856,0.97989
0.02986,0.97983
0.029864,0.97977
0.029868,0.97971
0.029871,0.97965
0.029875,0.97959
0.029879,0.97953
0.029883,0.97947
0.029887,0.97941
0.029891,0.97935
0.029895,0.97929
0.029899,0.97923
0.029903,0.97917
0.029907,0.97911
0.029911,0.97905
0.029915,0.97899
0.029919,0.97893
0.029923,0.97887
0.029927,0.97881
0.029931,0.97875
0.029935,0.97869
0.029939,0.97863
0.029943,0.97857
0.029947,0.97851
0.029951,0.97844
0.029955,0.97838
0.029959,0.97832
0.029963,0.97826
0.029967,0.9782
0.029971,0.97814
0.029975,0.97808
0.029979,0.97802
0.029983,0.97795
0.029987,0.97789
0.029991,0.97783
0.029995,0.97777
0.029999,0.97771
0.030003,0.97764
0.030007,0.97758
0.030011,0.97752
0.030015,0.97746
0.030019,0.9774
0.030023,0.97733
0.030027,0.97727
0.030031,0.97721
0.030035,0.97715
0.030039,0.97708
0.030043,0.97702
0.030047,0.97696
0.030051,0.97689
0.030055,0.97683
0.030059,0.97677
0.030063,0.97671
0.030067,0.97664
0.030071,0.97658
0.030075,0.97651
0.030079,0.97645
0.030082,0.97639
0.030086,0.97632
0.03009,0.97626
0.030094,0.9762
0.030098,0.97613
0.030102,0.97607
0.030106,0.976
0.03011,0.97594
0.030114,0.97588
0.030118,0.97581
0.030122,0.97575
0.030126,0.97568
0.03013,0.97562
0.030134,0.97555
0.030138,0.97549
0.030142,0.97542
0.030146,0.97536
0.03015,0.97529
0.030154,0.97523
0.030158,0.97516
0.030162,0.9751
0.030166,0.97503
0.03017,0.97496
0.030174,0.9749
0.030178,0.97483
0.030182,0.97477
0.030186,0.9747
0.03019,0.97463
0.030194,0.97457
0.030198,0.9745
0.030202,0.97443
0.030206,0.97437
0.03021,0.9743
0.030214,0.97423
0.030218,0.97417
0.030222,0.9741
0.030226,0.97403
0.03023,0.97397
0.030234,0.9739
0.030238,0.97383
0.030242,0.97376
0.030246,0.97369
0.03025,0.97363
0.030254,0.97356
0.030258,0.97349
0.030262,0.97342
0.030266,0.97335
0.03027,0.97329
0.030274,0.97322
0.030278,0.97315
0.030282,0.97308
0.030286,0.97301
0.03029,0.97294
0.030293,0.97288
0.030297,0.97281
0.030301,0.97274
0.030305,0.97267
0.030309,0.9726
0.030313,0.97253
0.030317,0.97247
0.030321,0.9724
0.030325,0.97233
0.030329,0.97226
0.030333,0.97219
0.030337,0.97213
0.030341,0.97206
0.030345,0.97199
0.030349,0.97192
0.030353,0.97185
0.030357,0.97179
0.030361,0.97172
0.030365,0.97165
0.030369,0.97158
0.030373,0.97151
0.030377,0.97145
0.030381,0.97138
0.030385,0.97131
0.030389,0.97124
0.030393,0.97117
0.030397,0.97111
0.030401,0.97104
0.030405,0.97097
0.030409,0.9709
0.030413,0.97084
0.030417,0.97077
0.030421,0.9707
0.030425,0.97063
0.030429,0.97056
0.030433,0.9705
0.030437,0.97043
0.030441,0.97036
0.030445,0.97029
0.030449,0.97023
0.030453,0.97016
0.030457,0.97009
0.030461,0.97002
0.030465,0.96996
0.030469,0.96989
0.030473,0.96982
0.030477,0.96975
0.030481,0.96968
0.030485,0.96962
0.030489,0.96955
0.030493,0.96948
0.030497,0.96941
0.030501,0.96935
0.030505,0.96928
0.030508,0.96921
0.030512,0.96914
0.030516,0.96907
0.03052,0.96901
0.030524,0.96894
0.030528,0.96887
0.030532,0.9688
0.030536,0.96874
0.03054,0.96867
0.030544,0.9686
0.030548,0.96853
0.030552,0.96846
0.030556,0.9684
0.03056,0.96833
0.030564,0.96826
0.030568,0.96819
0.030572,0.96812
0.030576,0.96806
0.03058,0.96799
0.030584,0.96792
0.030588,0.96785
0.030592,0.96778
0.030596,0.96772
0.0306,0.96765
0.030604,0.96758
0.030608,0.96751
0.030612,0.96744
0.030616,0.96737
0.03062,0.96731
0.030624,0.96724
0.030628,0.96717
0.030632,0.9671
0.030636,0.96703
0.03064,0.96696
0.030644,0.9669
0.030648,0.96683
0.030652,0.96676
0.030656,0.96669
0.03066,0.96662
0.030664,0.96655
0.030668,0.96649
0.030672,0.96642
0.030676,0.96635
0.03068,0.96628
0.030684,0.96622
0.030688,0.96615
0.030692,0.96608
0.030696,0.96601
0.0307,0.96595
0.030704,0.96588
0.030708,0.96581
0.030712,0.96575
0.030716,0.96568
0.030719,0.96561
0.030723,0.96555
0.030727,0.96548
0.030731,0.96542
0.030735,0.96535
0.030739,0.96528
0.030743,0.96522
0.030747,0.96515
0.030751,0.96509
0.030755,0.96502
0.030759,0.96496
0.030763,0.96489
0.030767,0.96482
0.030771,0.96476
0.030775,0.96469
0.030779,0.96463
0.030783,0.96456
0.030787,0.9645
0.030791,0.96444
0.030795,0.96437
0.030799,0.96431
0.030803,0.96424
0.030807,0.96418
0.030811,0.96411
0.030815,0.96405
0.030819,0.96399
0.030823,0.96392
0.030827,0.96386
0.030831,0.96379
0.030835,0.96373
0.030839,0.96367
0.030843,0.9636
0.030847,0.96354
0.030851,0.96348
0.030855,0.96341
0.030859,0.96335
0.030863,0.96329
0.030867,0.96322
0.030871,0.96316
0.030875,0.9631
0.030879,0.96304
0.030883,0.96297
0.030887,0.96291
0.030891,0.96285
0.030895,0.96279
0.030899,0.96272
0.030903,0.96266
0.030907,0.9626
0.030911,0.96254
0.030915,0.96247
0.030919,0.96241
0.030923,0.96235
0.030927,0.96229
0.030931,0.96223
0.030934,0.96217
0.030938,0.9621
0.030942,0.96204
0.030946,0.96198
0.03095,0.96192
0.030954,0.96186
0.030958,0.9618
0.030962,0.96174
0.030966,0.96168
0.03097,0.96162
0.030974,0.96155
0.030978,0.96149
0.030982,0.96143
0.030986,0.96137
0.03099,0.96131
0.030994,0.96125
0.030998,0.96119
0.031002,0.96113
0.031006,0.96107
0.03101,0.96101
0.031014,0.96095
0.031018,0.96089
0.031022,0.96083
0.031026,0.96077
0.03103,0.96071
0.031034,0.96065
0.031038,0.96059
0.031042,0.96053
0.031046,0.96047
0.03105,0.96041
0.031054,0.96035
0.031058,0.96029
0.031062,0.96023
0.031066,0.96018
0.03107,0.96012
0.031074,0.96006
0.031078,0.96
0.031082,0.95994
0.031086,0.95988
0.03109,0.95982
0.031094,0.95977
0.031098,0.95971
0.031102,0.95965
0.031106,0.95959
0.03111,0.95953
0.031114,0.95948
0.031118,0.95942
0.031122,0.95936
0.031126,0.95931
0.03113,0.95925
0.031134,0.95919
0.031138,0.95914
0.031142,0.95908
0.031145,0.95903
0.031149,0.95897
0.031153,0.95892
0.031157,0.95886
0.031161,0.95881
0.031165,0.95875
0.031169,0.9587
0.031173,0.95864
0.031177,0.95859
0.031181,0.95853
0.031185,0.95848
0.031189,0.95842
0.031193,0.95837
0.031197,0.95832
0.031201,0.95826
0.031205,0.95821
0.031209,0.95816
0.031213,0.9581
0.031217,0.95805
0.031221,0.958
0.031225,0.95795
0.031229,0.95789
0.031233,0.95784
0.031237,0.95779
0.031241,0.95774
0.031245,0.95769
0.031249,0.95764
0.031253,0.95759
0.031257,0.95753
0.031261,0.95748
0.031265,0.95743
0.031269,0.95738
0.031273,0.95733
0.031277,0.95728
0.031281,0.95723
0.031285,0.95718
0.031289,0.95713
0.031293,0.95708
0.031297,0.95703
0.031301,0.95698
0.031305,0.95693
0.031309,0.95689
0.031313,0.95684
0.031317,0.95679
0.031321,0.95674
0.031325,0.95669
0.031329,0.95664
0.031333,0.9566
0.031337,0.95655
0.031341,0.9565
0.031345,0.95645
0.031349,0.95641
0.031353,0.95636
0.031356,0.95631
0.03136,0.95626
0.031364,0.95622
0.031368,0.95617
0.031372,0.95613
0.031376,0.95608
0.03138,0.95603
0.031384,0.95599
0.031388,0.95594
0.031392,0.9559
0.031396,0.95585
0.0314,0.95581
0.031404,0.95576
0.031408,0.95572
0.031412,0.95567
0.031416,0.95563
0.03142,0.95558
0.031424,0.95554
0.031428,0.95549
0.031432,0.95545
0.031436,0.95541
0.03144,0.95536
0.031444,0.95532
0.031448,0.95528
0.031452,0.95523
0.031456,0.95519
0.03146,0.95515
0.031464,0.95511
0.031468,0.95506
0.031472,0.95502
0.031476,0.95498
0.03148,0.95494
0.031484,0.9549
0.031488,0.95485
0.031492,0.95481
0.031496,0.95477
0.0315,0.95473
0.031504,0.95469
0.031508,0.95465
0.031512,0.95461
0.031516,0.95457
0.03152,0.95453
0.031524,0.95449
0.031528,0.95445
0.031532,0.95441
0.031536,0.95437
0.03154,0.95433
0.031544,0.95429
0.031548,0.95425
0.031552,0.95421
0.031556,0.95417
0.03156,0.95414
0.031564,0.9541
0.031568,0.95406
0.031571,0.95402
0.031575,0.95398
0.031579,0.95395
0.031583,0.95391
0.031587,0.95387
0.031591,0.95384
0.031595,0.9538
0.031599,0.95376
0.031603,0.95373
0.031607,0.95369
0.031611,0.95365
0.031615,0.95362
0.031619,0.95358
0.031623,0.95355
0.031627,0.95351
0.031631,0.95348
0.031635,0.95344
0.031639,0.95341
0.031643,0.95337
0.031647,0.95334
0.031651,0.9533
0.031655,0.95327
0.031659,0.95323
0.031663,0.9532
0.031667,0.95317
0.031671,0.95313
0.031675,0.9531
0.031679,0.95307
0.031683,0.95304
0.031687,0.953
0.031691,0.95297
0.031695,0.95294
0.031699,0.95291
0.031703,0.95288
0.031707,0.95285
0.031711,0.95281
0.031715,0.95278
0.031719,0.95275
0.031723,0.95272
0.031727,0.95269
0.031731,0.95266
0.031735,0.95263
0.031739,0.9526
0.031743,0.95258
0.031747,0.95255
0.031751,0.95252
0.031755,0.95249
0.031759,0.95246
0.031763,0.95243
0.031767,0.9524
0.031771,0.95238
0.031775,0.95235
0.031779,0.95232
0.031782,0.9523
0.031786,0.95227
0.03179,0.95224
0.031794,0.95222
0.031798,0.95219
0.031802,0.95216
0.031806,0.95214
0.03181,0.95211
0.031814,0.95209
0.031818,0.95206
0.031822,0.95204
0.031826,0.95201
0.03183,0.95199
0.031834,0.95196
0.031838,0.95194
0.031842,0.95192
0.031846,0.95189
0.03185,0.95187
0.031854,0.95185
0.031858,0.95182
0.031862,0.9518
0.031866,0.95178
0.03187,0.95176
0.031874,0.95174
0.031878,0.95171
0.031882,0.95169
0.031886,0.95167
0.03189,0.95165
0.031894,0.95163
0.031898,0.95161
0.031902,0.95159
0.031906,0.95157
0.03191,0.95155
0.031914,0.95153
0.031918,0.95151
0.031922,0.95149
0.031926,0.95147
0.03193,0.95145
0.031934,0.95143
0.031938,0.95141
0.031942,0.9514
0.031946,0.95138
0.03195,0.95136
0.031954,0.95134
0.031958,0.95133
0.031962,0.95131
0.031966,0.95129
0.03197,0.95127
0.031974,0.95126
0.031978,0.95124
0.031982,0.95123
0.031986,0.95121
0.03199,0.95119
0.031994,0.95118
0.031997,0.95116
0.032001,0.95115
0.032005,0.95113
0.032009,0.95112
0.032013,0.95111
0.032017,0.95109
0.032021,0.95108
0.032025,0.95106
0.032029,0.95105
0.032033,0.95104
0.032037,0.95103
0.032041,0.95101
0.032045,0.951
0.032049,0.95099
0.032053,0.95098
0.032057,0.95096
0.032061,0.95095
0.032065,0.95094
0.032069,0.95093
0.032073,0.95092
0.032077,0.95091
0.032081,0.9509
0.032085,0.95089
0.032089,0.95088
0.032093,0.95087
0.032097,0.95086
0.032101,0.95085
0.032105,0.95084
0.032109,0.95083
0.032113,0.95082
0.032117,0.95081
0.032121,0.95081
0.032125,0.9508
0.032129,0.95079
0.032133,0.95078
0.032137,0.95077
0.032141,0.95077
0.032145,0.95076
0.032149,0.95075
0.032153,0.95075
0.032157,0.95074
0.032161,0.95074
0.032165,0.95073
0.032169,0.95072
0.032173,0.95072
0.032177,0.95071
0.032181,0.95071
0.032185,0.9507
0.032189,0.9507
0.032193,0.9507
0.032197,0.95069
0.032201,0.95069
0.032205,0.95068
0.032208,0.95068
0.032212,0.95068
0.032216,0.95068
0.03222,0.95067
0.032224,0.95067
0.032228,0.95067
0.032232,0.95067
0.032236,0.95066
0.03224,0.95066
0.032244,0.95066
0.032248,0.95066
0.032252,0.95066
0.032256,0.95066
0.03226,0.95066
0.032264,0.95066
0.032268,0.95066
0.032272,0.95066
0.032276,0.95066
0.03228,0.95066
0.032284,0.95066
0.032288,0.95066
0.032292,0.95066
0.032296,0.95066
0.0323,0.95067
0.032304,0.95067
0.032308,0.95067
0.032312,0.95067
0.032316,0.95068
0.03232,0.95068
0.032324,0.95068
0.032328,0.95069
0.032332,0.95069
0.032336,0.95069
0.03234,0.9507
0.032344,0.9507
0.032348,0.95071
0.032352,0.95071
0.032356,0.95072
0.03236,0.95072
0.032364,0.95073
0.032368,0.95073
0.032372,0.95074
0.032376,0.95074
0.03238,0.95075
0.032384,0.95076
0.032388,0.95076
0.032392,0.95077
0.032396,0.95078
0.0324,0.95079
0.032404,0.95079
0.032408,0.9508
0.032412,0.95081
0.032416,0.95082
0.032419,0.95083
0.032423,0.95083
0.032427,0.95084
0.032431,0.95085
0.032435,0.95086
0.032439,0.95087
0.032443,0.95088
0.032447,0.95089
0.032451,0.9509
0.032455,0.95091
0.032459,0.95092
0.032463,0.95093
0.032467,0.95095
0.032471,0.95096
0.032475,0.95097
0.032479,0.95098
0.032483,0.95099
0.032487,0.95101
0.032491,0.95102
0.032495,0.95103
0.032499,0.95104
0.032503,0.95106
0.032507,0.95107
0.032511,0.95108
0.032515,0.9511
0.032519,0.95111
0.032523,0.95113
0.032527,0.95114
0.032531,0.95116
0.032535,0.95117
0.032539,0.95119
0.032543,0.9512
0.032547,0.95122
0.032551,0.95123
0.032555,0.95125
0.032559,0.95126
0.032563,0.95128
0.032567,0.9513
0.032571,0.95131
0.032575,0.95133
0.032579,0.95135
0.032583,0.95137
0.032587,0.95138
0.032591,0.9514
0.032595,0.95142
0.032599,0.95144
0.032603,0.95146
0.032607,0.95148
0.032611,0.9515
0.032615,0.95152
0.032619,0.95154
0.032623,0.95155
0.032627,0.95157
0.032631,0.9516
0.032634,0.95162
0.032638,0.95164
0.032642,0.95166
0.032646,0.95168
0.03265,0.9517
0.032654,0.95172
0.032658,0.95174
0.032662,0.95176
0.032666,0.95179
0.03267,0.95181
0.032674,0.95183
0.032678,0.95185
0.032682,0.95188
0.032686,0.9519
0.03269,0.95192
0.032694,0.95195
0.032698,0.95197
0.032702,0.952
0.032706,0.95202
0.03271,0.95205
0.032714,0.95207
0.032718,0.9521
0.032722,0.95212
0.032726,0.95215
0.03273,0.95217
0.032734,0.9522
0.032738,0.95222
0.032742,0.95225
0.032746,0.95228
0.03275,0.9523
0.032754,0.95233
0.032758,0.95236
0.032762,0.95238
0.032766,0.95241
0.03277,0.95244
0.032774,0.95247
0.032778,0.9525
0.032782,0.95253
0.032786,0.95255
0.03279,0.95258
0.032794,0.95261
0.032798,0.95264
0.032802,0.95267
0.032806,0.9527
0.03281,0.95273
0.032814,0.95276
0.032818,0.95279
0.032822,0.95282
0.032826,0.95285
0.03283,0.95288
0.032834,0.95292
0.032838,0.95295
0.032842,0.95298
0.032845,0.95301
0.032849,0.95304
0.032853,0.95308
0.032857,0.95311
0.032861,0.95314
0.032865,0.95317
0.032869,0.95321
0.032873,0.95324
0.032877,0.95327
0.032881,0.95331
0.032885,0.95334
0.032889,0.95338
0.032893,0.95341
0.032897,0.95345
0.032901,0.95348
0.032905,0.95352
0.032909,0.95355
0.032913,0.95359
0.032917,0.95362
0.032921,0.95366
0.032925,0.95369
0.032929,0.95373
0.032933,0.95377
0.032937,0.9538
0.032941,0.95384
0.032945,0.95388
0.032949,0.95391
0.032953,0.95395
0.032957,0.95399
0.032961,0.95403
0.032965,0.95406
0.032969,0.9541
0.032973,0.95414
0.032977,0.95418
0.032981,0.95422
0.032985,0.95425
0.032989,0.95429
0.032993,0.95433
0.032997,0.95437
0.033001,0.95441
0.033005,0.95445
0.033009,0.95449
0.033013,0.95453
0.033017,0.95457
0.033021,0.95461
0.033025,0.95465
0.033029,0.95469
0.033033,0.95473
0.033037,0.95477
0.033041,0.95481
0.033045,0.95485
0.033049,0.95489
0.033053,0.95493
0.033057,0.95498
0.03306,0.95502
0.033064,0.95506
0.033068,0.9551
0.033072,0.95514
0.033076,0.95519
0.03308,0.95523
0.033084,0.95527
0.033088,0.95531
0.033092,0.95536
0.033096,0.9554
0.0331,0.95544
0.033104,0.95549
0.033108,0.95553
0.033112,0.95557
0.033116,0.95562
0.03312,0.95566
0.033124,0.95571
0.033128,0.95575
0.033132,0.9558
0.033136,0.95584
0.03314,0.95589
0.033144,0.95593
0.033148,0.95598
0.033152,0.95602
0.033156,0.95607
0.03316,0.95611
0.033164,0.95616
0.033168,0.9562
0.033172,0.95625
0.033176,0.9563
0.03318,0.95634
0.033184,0.95639
0.033188,0.95644
0.033192,0.95648
0.033196,0.95653
0.0332,0.95658
0.033204,0.95663
0.033208,0.95667
0.033212,0.95672
0.033216,0.95677
0.03322,0.95682
0.033224,0.95686
0.033228,0.95691
0.033232,0.95696
0.033236,0.95701
0.03324,0.95706
0.033244,0.95711
0.033248,0.95716
0.033252,0.95721
0.033256,0.95726
0.03326,0.95731
0.033264,0.95735
0.033268,0.9574
0.033271,0.95745
0.033275,0.95751
0.033279,0.95756
0.033283,0.95761
0.033287,0.95766
0.033291,0.95771
0.033295,0.95776
0.033299,0.95781
0.033303,0.95786
0.033307,0.95791
0.033311,0.95796
0.033315,0.95802
0.033319,0.95807
0.033323,0.95812
0.033327,0.95817
0.033331,0.95822
0.033335,0.95828
0.033339,0.95833
0.033343,0.95838
0.033347,0.95844
0.033351,0.95849
0.033355,0.95854
0.033359,0.9586
0.033363,0.95865
0.033367,0.9587
0.033371,0.95876
0.033375,0.95881
0.033379,0.95887
0.033383,0.95892
0.033387,0.95897
0.033391,0.95903
0.033395,0.95908
0.033399,0.95914
0.033403,0.95919
0.033407,0.95925
0.033411,0.95931
0.033415,0.95936
0.033419,0.95942
0.033423,0.95947
0.033427,0.95953
0.033431,0.95959
0.033435,0.95964
0.033439,0.9597
0.033443,0.95976
0.033447,0.95981
0.033451,0.95987
0.033455,0.95993
0.033459,0.95999
0.033463,0.96004
0.033467,0.9601
0.033471,0.96016
0.033475,0.96022
0.033479,0.96028
0.033482,0.96033
0.033486,0.96039
0.03349,0.96045
0.033494,0.96051
0.033498,0.96057
0.033502,0.96063
0.033506,0.96069
0.03351,0.96074
0.033514,0.9608
0.033518,0.96086
0.033522,0.96092
0.033526,0.96098
0.03353,0.96104
0.033534,0.9611
0.033538,0.96116
0.033542,0.96122
0.033546,0.96128
0.03355,0.96133
0.033554,0.96139
0.033558,0.96145
0.033562,0.96151
0.033566,0.96157
0.03357,0.96163
0.033574,0.96169
0.033578,0.96175
0.033582,0.96181
0.033586,0.96187
0.03359,0.96193
0.033594,0.96199
0.033598,0.96205
0.033602,0.96211
0.033606,0.96217
0.03361,0.96223
0.033614,0.96229
0.033618,0.96235
0.033622,0.96241
0.033626,0.96247
0.03363,0.96253
0.033634,0.9626
0.033638,0.96266
0.033642,0.96272
0.033646,0.96278
0.03365,0.96284
0.033654,0.9629
0.033658,0.96296
0.033662,0.96302
0.033666,0.96308
0.03367,0.96314
0.033674,0.96321
0.033678,0.96327
0.033682,0.96333
0.033686,0.96339
0.03369,0.96345
0.033694,0.96351
0.033697,0.96358
0.033701,0.96364
0.033705,0.9637
0.033709,0.96376
0.033713,0.96382
0.033717,0.96389
0.033721,0.96395
0.033725,0.96401
0.033729,0.96407
0.033733,0.96414
0.033737,0.9642
0.033741,0.96426
0.033745,0.96432
0.033749,0.96439
0.033753,0.96445
0.033757,0.96451
0.033761,0.96458
0.033765,0.96464
0.033769,0.9647
0.033773,0.96476
0.033777,0.96483
0.033781,0.96489
0.033785,0.96495
0.033789,0.96502
0.033793,0.96508
0.033797,0.96515
0.033801,0.96521
0.033805,0.96527
0.033809,0.96534
0.033813,0.9654
0.033817,0.96547
0.033821,0.96553
0.033825,0.96559
0.033829,0.96566
0.033833,0.96572
0.033837,0.96579
0.033841,0.96585
0.033845,0.96592
0.033849,0.96598
0.033853,0.96605
0.033857,0.96611
0.033861,0.96618
0.033865,0.96624
0.033869,0.96631
0.033873,0.96637
0.033877,0.96644
0.033881,0.96651
0.033885,0.96657
0.033889,0.96664
0.033893,0.9667
0.033897,0.96677
0.033901,0.96684
0.033905,0.9669
0.033908,0.96697
0.033912,0.96703
0.033916,0.9671
0.03392,0.96717
0.033924,0.96723
0.033928,0.9673
0.033932,0.96736
0.033936,0.96743
0.03394,0.9675
0.033944,0.96756
0.033948,0.96763
0.033952,0.96769
0.033956,0.96776
0.03396,0.96782
0.033964,0.96789
0.033968,0.96796
0.033972,0.96802
0.033976,0.96809
0.03398,0.96815
0.033984,0.96822
0.033988,0.96828
0.033992,0.96835
0.033996,0.96841
0.034,0.96848
0.034004,0.96855
0.034008,0.96861
0.034012,0.96868
0.034016,0.96874
0.03402,0.96881
0.034024,0.96887
0.034028,0.96894
0.034032,0.969
0.034036,0.96907
0.03404,0.96913
0.034044,0.9692
0.034048,0.96926
0.034052,0.96933
0.034056,0.96939
0.03406,0.96946
0.034064,0.96952
0.034068,0.96959
0.034072,0.96965
0.034076,0.96972
0.03408,0.96978
0.034084,0.96985
0.034088,0.96991
0.034092,0.96998
0.034096,0.97004
0.0341,0.97011
0.034104,0.97017
0.034108,0.97024
0.034112,0.9703
0.034116,0.97037
0.03412,0.97043
0.034123,0.9705
0.034127,0.97056
0.034131,0.97063
0.034135,0.97069
0.034139,0.97076
0.034143,0.97082
0.034147,0.97088
0.034151,0.97095
0.034155,0.97101
0.034159,0.97108
0.034163,0.97114
0.034167,0.97121
0.034171,0.97127
0.034175,0.97134
0.034179,0.9714
0.034183,0.97147
0.034187,0.97153
0.034191,0.9716
0.034195,0.97166
0.034199,0.97173
0.034203,0.97179
0.034207,0.97186
0.034211,0.97192
0.034215,0.97198
0.034219,0.97205
0.034223,0.97211
0.034227,0.97218
0.034231,0.97224
0.034235,0.97231
0.034239,0.97237
0.034243,0.97244
0.034247,0.9725
0.034251,0.97257
0.034255,0.97263
0.034259,0.9727
0.034263,0.97276
0.034267,0.97283
0.034271,0.97289
0.034275,0.97296
0.034279,0.97302
0.034283,0.97308
0.034287,0.97315
0.034291,0.97321
0.034295,0.97328
0.034299,0.97334
0.034303,0.97341
0.034307,0.97347
0.034311,0.97354
0.034315,0.9736
0.034319,0.97367
0.034323,0.97373
0.034327,0.97379
0.034331,0.97386
0.034334,0.97392
0.034338,0.97398
0.034342,0.97405
0.034346,0.97411
0.03435,0.97417
0.034354,0.97424
0.034358,0.9743
0.034362,0.97436
0.034366,0.97443
0.03437,0.97449
0.034374,0.97455
0.034378,0.97461
0.034382,0.97468
0.034386,0.97474
0.03439,0.9748
0.034394,0.97486
0.034398,0.97492
0.034402,0.97499
0.034406,0.97505
0.03441,0.97511
0.034414,0.97517
0.034418,0.97523
0.034422,0.97529
0.034426,0.97535
0.03443,0.97542
0.034434,0.97548
0.034438,0.97554
0.034442,0.9756
0.034446,0.97566
0.03445,0.97572
0.034454,0.97578
0.034458,0.97584
0.034462,0.9759
0.034466,0.97596
0.03447,0.97602
0.034474,0.97608
0.034478,0.97614
0.034482,0.9762
0.034486,0.97626
0.03449,0.97632
0.034494,0.97638
0.034498,0.97644
0.034502,0.9765
0.034506,0.97656
0.03451,0.97661
0.034514,0.97667
0.034518,0.97673
0.034522,0.97679
0.034526,0.97685
0.03453,0.97691
0.034534,0.97697
0.034538,0.97702
0.034542,0.97708
0.034545,0.97714
0.034549,0.9772
0.034553,0.97726
0.034557,0.97731
0.034561,0.97737
0.034565,0.97743
0.034569,0.97749
0.034573,0.97754
0.034577,0.9776
0.034581,0.97766
0.034585,0.97772
0.034589,0.97777
0.034593,0.97783
0.034597,0.97789
0.034601,0.97794
0.034605,0.978
0.034609,0.97806
0.034613,0.97811
0.034617,0.97817
0.034621,0.97823
0.034625,0.97828
0.034629,0.97834
0.034633,0.9784
0.034637,0.97845
0.034641,0.97851
0.034645,0.97856
0.034649,0.97862
0.034653,0.97867
0.034657,0.97873
0.034661,0.97879
0.034665,0.97884
0.034669,0.9789
0.034673,0.97895
0.034677,0.97901
0.034681,0.97906
0.034685,0.97912
0.034689,0.97917
0.034693,0.97923
0.034697,0.97928
0.034701,0.97933
0.034705,0.97939
0.034709,0.97944
0.034713,0.9795
0.034717,0.97955
0.034721,0.97961
0.034725,0.97966
0.034729,0.97971
0.034733,0.97977
0.034737,0.97982
0.034741,0.97987
0.034745,0.97993
0.034749,0.97998
0.034753,0.98003
0.034757,0.98009
0.03476,0.98014
0.034764,0.98019
0.034768,0.98025
0.034772,0.9803
0.034776,0.98035
0.03478,0.9804
0.034784,0.98046
0.034788,0.98051
0.034792,0.98056
0.034796,0.98061
0.0348,0.98066
0.034804,0.98071
0.034808,0.98076
0.034812,0.98081
0.034816,0.98086
0.03482,0.98091
0.034824,0.98096
0.034828,0.98101
0.034832,0.98106
0.034836,0.98111
0.03484,0.98116
0.034844,0.98121
0.034848,0.98126
0.034852,0.98131
0.034856,0.98136
0.03486,0.98141
0.034864,0.98146
0.034868,0.9815
0.034872,0.98155
0.034876,0.9816
0.03488,0.98165
0.034884,0.9817
0.034888,0.98174
0.034892,0.98179
0.034896,0.98184
0.0349,0.98188
0.034904,0.98193
0.034908,0.98198
0.034912,0.98202
0.034916,0.98207
0.03492,0.98212
0.034924,0.98216
0.034928,0.98221
0.034932,0.98225
0.034936,0.9823
0.03494,0.98234
0.034944,0.98239
0.034948,0.98243
0.034952,0.98248
0.034956,0.98252
0.03496,0.98257
0.034964,0.98261
0.034968,0.98265
0.034971,0.9827
0.034975,0.98274
0.034979,0.98278
0.034983,0.98283
0.034987,0.98287
0.034991,0.98291
0.034995,0.98296
0.034999,0.983
0.035003,0.98304
0.035007,0.98308
0.035011,0.98313
0.035015,0.98317
0.035019,0.98321
0.035023,0.98325
0.035027,0.98329
0.035031,0.98333
0.035035,0.98337
0.035039,0.98341
0.035043,0.98345
0.035047,0.9835
0.035051,0.98354
0.035055,0.98358
0.035059,0.98362
0.035063,0.98366
0.035067,0.98369
0.035071,0.98373
0.035075,0.98377
0.035079,0.98381
0.035083,0.98385
0.035087,0.98389
0.035091,0.98393
0.035095,0.98397
0.035099,0.984
0.035103,0.98404
0.035107,0.98408
0.035111,0.98412
0.035115,0.98416
0.035119,0.98419
0.035123,0.98423
0.035127,0.98427
0.035131,0.9843
0.035135,0.98434
0.035139,0.98438
0.035143,0.98441
0.035147,0.98445
0.035151,0.98448
0.035155,0.98452
0.035159,0.98456
0.035163,0.98459
0.035167,0.98463
0.035171,0.98466
0.035175,0.9847
0.035179,0.98473
0.035183,0.98477
0.035186,0.9848
0.03519,0.98483
0.035194,0.98487
0.035198,0.9849
0.035202,0.98493
0.035206,0.98497
0.03521,0.985
0.035214,0.98503
0.035218,0.98507
0.035222,0.9851
0.035226,0.98513
0.03523,0.98516
0.035234,0.9852
0.035238,0.98523
0.035242,0.98526
0.035246,0.98529
0.03525,0.98532
0.035254,0.98535
0.035258,0.98538
0.035262,0.98542
0.035266,0.98545
0.03527,0.98548
0.035274,0.98551
0.035278,0.98554
0.035282,0.98557
0.035286,0.9856
0.03529,0.98563
0.035294,0.98565
0.035298,0.98568
0.035302,0.98571
0.035306,0.98574
0.03531,0.98577
0.035314,0.9858
0.035318,0.98583
0.035322,0.98585
0.035326,0.98588
0.03533,0.98591
0.035334,0.98594
0.035338,0.98596
0.035342,0.98599
0.035346,0.98602
0.03535,0.98604
0.035354,0.98607
0.035358,0.9861
0.035362,0.98612
0.035366,0.98615
0.03537,0.98617
0.035374,0.9862
0.035378,0.98622
0.035382,0.98625
0.035386,0.98627
0.03539,0.9863
0.035394,0.98632
0.035397,0.98635
0.035401,0.98637
0.035405,0.98639
0.035409,0.98642
0.035413,0.98644
0.035417,0.98646
0.035421,0.98649
0.035425,0.98651
0.035429,0.98653
0.035433,0.98655
0.035437,0.98658
0.035441,0.9866
0.035445,0.98662
0.035449,0.98664
0.035453,0.98666
0.035457,0.98668
0.035461,0.98671
0.035465,0.98673
0.035469,0.98675
0.035473,0.98677
0.035477,0.98679
0.035481,0.98681
0.035485,0.98683
0.035489,0.98685
0.035493,0.98687
0.035497,0.98688
0.035501,0.9869
0.035505,0.98692
0.035509,0.98694
0.035513,0.98696
0.035517,0.98698
0.035521,0.98699
0.035525,0.98701
0.035529,0.98703
0.035533,0.98705
0.035537,0.98706
0.035541,0.98708
0.035545,0.98709
0.035549,0.98711
0.035553,0.98713
0.035557,0.98714
0.035561,0.98716
0.035565,0.98717
0.035569,0.98719
0.035573,0.9872
0.035577,0.98722
0.035581,0.98723
0.035585,0.98725
0.035589,0.98726
0.035593,0.98727
0.035597,0.98729
0.035601,0.9873
0.035605,0.98731
0.035608,0.98733
0.035612,0.98734
0.035616,0.98735
0.03562,0.98736
0.035624,0.98737
0.035628,0.98739
0.035632,0.9874
0.035636,0.98741
0.03564,0.98742
0.035644,0.98743
0.035648,0.98744
0.035652,0.98745
0.035656,0.98746
0.03566,0.98747
0.035664,0.98748
0.035668,0.98749
0.035672,0.9875
0.035676,0.98751
0.03568,0.98752
0.035684,0.98753
0.035688,0.98753
0.035692,0.98754
0.035696,0.98755
0.0357,0.98756
0.035704,0.98757
0.035708,0.98757
0.035712,0.98758
0.035716,0.98759
0.03572,0.98759
0.035724,0.9876
0.035728,0.9876
0.035732,0.98761
0.035736,0.98762
0.03574,0.98762
0.035744,0.98763
0.035748,0.98763
0.035752,0.98764
0.035756,0.98764
0.03576,0.98765
0.035764,0.98765
0.035768,0.98765
0.035772,0.98766
0.035776,0.98766
0.03578,0.98766
0.035784,0.98767
0.035788,0.98767
0.035792,0.98767
0.035796,0.98767
0.0358,0.98768
0.035804,0.98768
0.035808,0.98768
0.035812,0.98768
0.035816,0.98768
0.03582,0.98768
0.035823,0.98768
0.035827,0.98768
0.035831,0.98768
0.035835,0.98768
0.035839,0.98768
0.035843,0.98768
0.035847,0.98768
0.035851,0.98768
0.035855,0.98768
0.035859,0.98768
0.035863,0.98768
0.035867,0.98768
0.035871,0.98767
0.035875,0.98767
0.035879,0.98767
0.035883,0.98767
0.035887,0.98766
0.035891,0.98766
0.035895,0.98766
0.035899,0.98765
0.035903,0.98765
0.035907,0.98765
0.035911,0.98764
0.035915,0.98764
0.035919,0.98763
0.035923,0.98763
0.035927,0.98762
0.035931,0.98762
0.035935,0.98761
0.035939,0.98761
0.035943,0.9876
0.035947,0.98759
0.035951,0.98759
0.035955,0.98758
0.035959,0.98757
0.035963,0.98757
0.035967,0.98756
0.035971,0.98755
0.035975,0.98755
0.035979,0.98754
0.035983,0.98753
0.035987,0.98752
0.035991,0.98751
0.035995,0.9875
0.035999,0.98749
0.036003,0.98748
0.036007,0.98747
0.036011,0.98746
0.036015,0.98745
0.036019,0.98744
0.036023,0.98743
0.036027,0.98742
0.036031,0.98741
0.036034,0.9874
0.036038,0.98739
0.036042,0.98738
0.036046,0.98737
0.03605,0.98735
0.036054,0.98734
0.036058,0.98733
0.036062,0.98732
0.036066,0.9873
0.03607,0.98729
0.036074,0.98728
0.036078,0.98726
0.036082,0.98725
0.036086,0.98724
0.03609,0.98722
0.036094,0.98721
0.036098,0.98719
0.036102,0.98718
0.036106,0.98716
0.03611,0.98715
0.036114,0.98713
0.036118,0.98712
0.036122,0.9871
0.036126,0.98708
0.03613,0.98707
0.036134,0.98705
0.036138,0.98703
0.036142,0.98702
0.036146,0.987
0.03615,0.98698
0.036154,0.98696
0.036158,0.98695
0.036162,0.98693
0.036166,0.98691
0.03617,0.98689
0.036174,0.98687
0.036178,0.98685
0.036182,0.98683
0.036186,0.98681
0.03619,0.98679
0.036194,0.98677
0.036198,0.98675
0.036202,0.98673
0.036206,0.98671
0.03621,0.98669
0.036214,0.98667
0.036218,0.98665
0.036222,0.98663
0.036226,0.9866
0.03623,0.98658
0.036234,0.98656
0.036238,0.98654
0.036242,0.98651
0.036246,0.98649
0.036249,0.98647
0.036253,0.98645
0.036257,0.98642
0.036261,0.9864
0.036265,0.98638
0.036269,0.98635
0.036273,0.98633


==> proj_vs_stuning_newComaprisonPlot/projection,sTuning_linear,We=1,physicalTime.csv <==
time_projection,amp_projection,time_sTuning,amp_sTuning
0,0.99997,0,0.99983
3.9809E-07,0.99995,3.9809E-06,0.9998
7.9618E-07,0.99993,7.9618E-06,0.99974
1.1943E-06,0.99992,1.1943E-05,0.99971
1.5924E-06,0.99991,1.5924E-05,0.99968
1.9904E-06,0.99989,1.9904E-05,0.99965
2.3885E-06,0.99988,2.3885E-05,0.99963
2.7866E-06,0.99987,2.7866E-05,0.99961
3.1847E-06,0.99987,3.1847E-05,0.99958
3.5828E-06,0.99986,3.5828E-05,0.99957
3.9809E-06,0.99985,3.9809E-05,0.99955
4.379E-06,0.99984,4.379E-05,0.99953
4.7771E-06,0.99983,4.7771E-05,0.99951
5.1752E-06,0.99983,5.1752E-05,0.99949
5.5732E-06,0.99982,5.5732E-05,0.99947
5.9713E-06,0.99982,5.9713E-05,0.99946
6.3694E-06,0.99981,6.3694E-05,0.99944
6.7675E-06,0.9998,6.7675E-05,0.99943
7.1656E-06,0.9998,7.1656E-05,0.99941
7.5637E-06,0.99979,7.5637E-05,0.99939
7.9618E-06,0.99979,7.9618E-05,0.99937
8.3599E-06,0.99978,8.3599E-05,0.99936
8.758E-06,0.99978,8.758E-05,0.99934
9.1561E-06,0.99977,9.1561E-05,0.99932
9.5541E-06,0.99977,9.5541E-05,0.99931
9.9522E-06,0.99976,9.9522E-05,0.99929
1.035E-05,0.99976,0.0001035,0.99927
1.0748E-05,0.99976,0.00010748,0.99926
1.1146E-05,0.99975,0.00011146,0.99924
1.1545E-05,0.99975,0.00011545,0.99922
1.1943E-05,0.99974,0.00011943,0.9992
1.2341E-05,0.99974,0.00012341,0.99919
1.2739E-05,0.99974,0.00012739,0.99917
1.3137E-05,0.99973,0.00013137,0.99915
1.3535E-05,0.99973,0.00013535,0.99913
1.3933E-05,0.99973,0.00013933,0.99911
1.4331E-05,0.99972,0.00014331,0.99909
1.4729E-05,0.99972,0.00014729,0.99907
1.5127E-05,0.99972,0.00015127,0.99906
1.5525E-05,0.99971,0.00015525,0.99904
1.5924E-05,0.99971,0.00015924,0.99902
1.6322E-05,0.99971,0.00016322,0.999
1.672E-05,0.9997,0.0001672,0.99898
1.7118E-05,0.9997,0.00017118,0.99896
1.7516E-05,0.9997,0.00017516,0.99893
1.7914E-05,0.99969,0.00017914,0.99891
1.8312E-05,0.99969,0.00018312,0.99889
1.871E-05,0.99969,0.0001871,0.99887
1.9108E-05,0.99968,0.00019108,0.99885
1.9506E-05,0.99968,0.00019506,0.99883
1.9904E-05,0.99968,0.00019904,0.9988
2.0303E-05,0.99968,0.00020303,0.99878
2.0701E-05,0.99967,0.00020701,0.99876
2.1099E-05,0.99967,0.00021099,0.99874
2.1497E-05,0.99967,0.00021497,0.99871
2.1895E-05,0.99967,0.00021895,0.99869
2.2293E-05,0.99966,0.00022293,0.99867
2.2691E-05,0.99966,0.00022691,0.99864
2.3089E-05,0.99966,0.00023089,0.99862
2.3487E-05,0.99966,0.00023487,0.99859
2.3885E-05,0.99965,0.00023885,0.99857
2.4283E-05,0.99965,0.00024283,0.99854
2.4682E-05,0.99965,0.00024682,0.99852
2.508E-05,0.99965,0.0002508,0.99849
2.5478E-05,0.99964,0.00025478,0.99846
2.5876E-05,0.99964,0.00025876,0.99844
2.6274E-05,0.99964,0.00026274,0.99841
2.6672E-05,0.99964,0.00026672,0.99838
2.707E-05,0.99963,0.0002707,0.99835
2.7468E-05,0.99963,0.00027468,0.99833
2.7866E-05,0.99963,0.00027866,0.9983
2.8264E-05,0.99963,0.00028264,0.99827
2.8662E-05,0.99962,0.00028662,0.99824
2.9061E-05,0.99962,0.00029061,0.99821
2.9459E-05,0.99962,0.00029459,0.99818
2.9857E-05,0.99962,0.00029857,0.99815
3.0255E-05,0.99962,0.00030255,0.99812
3.0653E-05,0.99961,0.00030653,0.99809
3.1051E-05,0.99961,0.00031051,0.99806
3.1449E-05,0.99961,0.00031449,0.99803
3.1847E-05,0.99961,0.00031847,0.998
3.2245E-05,0.99961,0.00032245,0.99797
3.2643E-05,0.9996,0.00032643,0.99794
3.3041E-05,0.9996,0.00033041,0.99791
3.3439E-05,0.9996,0.00033439,0.99787
3.3838E-05,0.9996,0.00033838,0.99784
3.4236E-05,0.9996,0.00034236,0.99781
3.4634E-05,0.99959,0.00034634,0.99778
3.5032E-05,0.99959,0.00035032,0.99774
3.543E-05,0.99959,0.0003543,0.99771
3.5828E-05,0.99959,0.00035828,0.99767
3.6226E-05,0.99959,0.00036226,0.99764
3.6624E-05,0.99958,0.00036624,0.9976
3.7022E-05,0.99958,0.00037022,0.99757
3.742E-05,0.99958,0.0003742,0.99753
3.7818E-05,0.99958,0.00037818,0.9975
3.8217E-05,0.99958,0.00038217,0.99746
3.8615E-05,0.99957,0.00038615,0.99743
3.9013E-05,0.99957,0.00039013,0.99739
3.9411E-05,0.99957,0.00039411,0.99735
3.9809E-05,0.99957,0.00039809,0.99731
4.0207E-05,0.99957,0.00040207,0.99728
4.0605E-05,0.99956,0.00040605,0.99724
4.1003E-05,0.99956,0.00041003,0.9972
4.1401E-05,0.99956,0.00041401,0.99716
4.1799E-05,0.99956,0.00041799,0.99712
4.2197E-05,0.99956,0.00042197,0.99708
4.2596E-05,0.99955,0.00042596,0.99704
4.2994E-05,0.99955,0.00042994,0.997
4.3392E-05,0.99955,0.00043392,0.99696
4.379E-05,0.99955,0.0004379,0.99692
4.4188E-05,0.99955,0.00044188,0.99688
4.4586E-05,0.99955,0.00044586,0.99684
4.4984E-05,0.99954,0.00044984,0.9968
4.5382E-05,0.99954,0.00045382,0.99676
4.578E-05,0.99954,0.0004578,0.99672
4.6178E-05,0.99954,0.00046178,0.99668
4.6576E-05,0.99954,0.00046576,0.99663
4.6975E-05,0.99953,0.00046975,0.99659
4.7373E-05,0.99953,0.00047373,0.99655
4.7771E-05,0.99953,0.00047771,0.9965
4.8169E-05,0.99953,0.00048169,0.99646
4.8567E-05,0.99953,0.00048567,0.99642
4.8965E-05,0.99953,0.00048965,0.99637
4.9363E-05,0.99952,0.00049363,0.99633
4.9761E-05,0.99952,0.00049761,0.99628
5.0159E-05,0.99952,0.00050159,0.99624
5.0557E-05,0.99952,0.00050557,0.99619
5.0955E-05,0.99952,0.00050955,0.99615
5.1354E-05,0.99951,0.00051354,0.9961
5.1752E-05,0.99951,0.00051752,0.99606
5.215E-05,0.99951,0.0005215,0.99601
5.2548E-05,0.99951,0.00052548,0.99596
5.2946E-05,0.99951,0.00052946,0.99592
5.3344E-05,0.99951,0.00053344,0.99587
5.3742E-05,0.9995,0.00053742,0.99582
5.414E-05,0.9995,0.0005414,0.99577
5.4538E-05,0.9995,0.00054538,0.99572
5.4936E-05,0.9995,0.00054936,0.99568
5.5334E-05,0.9995,0.00055334,0.99563
5.5732E-05,0.9995,0.00055732,0.99558
5.6131E-05,0.99949,0.00056131,0.99553
5.6529E-05,0.99949,0.00056529,0.99548
5.6927E-05,0.99949,0.00056927,0.99543
5.7325E-05,0.99949,0.00057325,0.99538
5.7723E-05,0.99949,0.00057723,0.99533
5.8121E-05,0.99948,0.00058121,0.99528
5.8519E-05,0.99948,0.00058519,0.99523
5.8917E-05,0.99948,0.00058917,0.99518
5.9315E-05,0.99948,0.00059315,0.99512
5.9713E-05,0.99948,0.00059713,0.99507
6.0111E-05,0.99948,0.00060111,0.99502
6.051E-05,0.99947,0.0006051,0.99497
6.0908E-05,0.99947,0.00060908,0.99492
6.1306E-05,0.99947,0.00061306,0.99486
6.1704E-05,0.99947,0.00061704,0.99481
6.2102E-05,0.99947,0.00062102,0.99476
6.25E-05,0.99947,0.000625,0.9947
6.2898E-05,0.99946,0.00062898,0.99465
6.3296E-05,0.99946,0.00063296,0.99459
6.3694E-05,0.99946,0.00063694,0.99454
6.4092E-05,0.99946,0.00064092,0.99448
6.449E-05,0.99946,0.0006449,0.99443
6.4889E-05,0.99946,0.00064889,0.99437
6.5287E-05,0.99945,0.00065287,0.99432
6.5685E-05,0.99945,0.00065685,0.99426
6.6083E-05,0.99945,0.00066083,0.99421
6.6481E-05,0.99945,0.00066481,0.99415
6.6879E-05,0.99945,0.00066879,0.99409
6.7277E-05,0.99945,0.00067277,0.99404
6.7675E-05,0.99944,0.00067675,0.99398
6.8073E-05,0.99944,0.00068073,0.99392
6.8471E-05,0.99944,0.00068471,0.99386
6.8869E-05,0.99944,0.00068869,0.99381
6.9268E-05,0.99944,0.00069268,0.99375
6.9666E-05,0.99944,0.00069666,0.99369
7.0064E-05,0.99943,0.00070064,0.99363
7.0462E-05,0.99943,0.00070462,0.99357
7.086E-05,0.99943,0.0007086,0.99351
7.1258E-05,0.99943,0.00071258,0.99345
7.1656E-05,0.99943,0.00071656,0.99339
7.2054E-05,0.99943,0.00072054,0.99333
7.2452E-05,0.99942,0.00072452,0.99327
7.285E-05,0.99942,0.0007285,0.99321
7.3248E-05,0.99942,0.00073248,0.99315
7.3646E-05,0.99942,0.00073646,0.99309
7.4045E-05,0.99942,0.00074045,0.99303
7.4443E-05,0.99942,0.00074443,0.99297
7.4841E-05,0.99941,0.00074841,0.99291
7.5239E-05,0.99941,0.00075239,0.99284
7.5637E-05,0.99941,0.00075637,0.99278
7.6035E-05,0.99941,0.00076035,0.99272
7.6433E-05,0.99941,0.00076433,0.99266
7.6831E-05,0.99941,0.00076831,0.9926
7.7229E-05,0.9994,0.00077229,0.99253
7.7627E-05,0.9994,0.00077627,0.99247
7.8025E-05,0.9994,0.00078025,0.99241
7.8424E-05,0.9994,0.00078424,0.99235
7.8822E-05,0.9994,0.00078822,0.99228
7.922E-05,0.9994,0.0007922,0.99222
7.9618E-05,0.99939,0.00079618,0.99216
8.0016E-05,0.99939,0.00080016,0.99209
8.0414E-05,0.99939,0.00080414,0.99203
8.0812E-05,0.99939,0.00080812,0.99197
8.121E-05,0.99939,0.0008121,0.9919
8.1608E-05,0.99939,0.00081608,0.99184
8.2006E-05,0.99938,0.00082006,0.99178
8.2404E-05,0.99938,0.00082404,0.99171
8.2803E-05,0.99938,0.00082803,0.99165
8.3201E-05,0.99938,0.00083201,0.99158
8.3599E-05,0.99938,0.00083599,0.99152
8.3997E-05,0.99938,0.00083997,0.99145
8.4395E-05,0.99937,0.00084395,0.99139
8.4793E-05,0.99937,0.00084793,0.99132
8.5191E-05,0.99937,0.00085191,0.99126
8.5589E-05,0.99937,0.00085589,0.99119
8.5987E-05,0.99937,0.00085987,0.99113
8.6385E-05,0.99937,0.00086385,0.99106
8.6783E-05,0.99936,0.00086783,0.991
8.7182E-05,0.99936,0.00087182,0.99093
8.758E-05,0.99936,0.0008758,0.99086
8.7978E-05,0.99936,0.00087978,0.9908
8.8376E-05,0.99936,0.00088376,0.99073
8.8774E-05,0.99936,0.00088774,0.99066
8.9172E-05,0.99935,0.00089172,0.9906
8.957E-05,0.99935,0.0008957,0.99053
8.9968E-05,0.99935,0.00089968,0.99046
9.0366E-05,0.99935,0.00090366,0.9904
9.0764E-05,0.99935,0.00090764,0.99033
9.1162E-05,0.99935,0.00091162,0.99026
9.1561E-05,0.99934,0.00091561,0.99019
9.1959E-05,0.99934,0.00091959,0.99013
9.2357E-05,0.99934,0.00092357,0.99006
9.2755E-05,0.99934,0.00092755,0.98999
9.3153E-05,0.99934,0.00093153,0.98992
9.3551E-05,0.99934,0.00093551,0.98985
9.3949E-05,0.99933,0.00093949,0.98979
9.4347E-05,0.99933,0.00094347,0.98972
9.4745E-05,0.99933,0.00094745,0.98965
9.5143E-05,0.99933,0.00095143,0.98958
9.5541E-05,0.99933,0.00095541,0.98951
9.5939E-05,0.99933,0.00095939,0.98944
9.6338E-05,0.99932,0.00096338,0.98937
9.6736E-05,0.99932,0.00096736,0.9893
9.7134E-05,0.99932,0.00097134,0.98923
9.7532E-05,0.99932,0.00097532,0.98916
9.793E-05,0.99932,0.0009793,0.98909
9.8328E-05,0.99932,0.00098328,0.98902
9.8726E-05,0.99931,0.00098726,0.98895
9.9124E-05,0.99931,0.00099124,0.98888
9.9522E-05,0.99931,0.00099522,0.98881
9.992E-05,0.99931,0.0009992,0.98874
0.00010032,0.99931,0.0010032,0.98867
0.00010072,0.99931,0.0010072,0.9886
0.00010111,0.9993,0.0010111,0.98852
0.00010151,0.9993,0.0010151,0.98845
0.00010191,0.9993,0.0010191,0.98838
0.00010231,0.9993,0.0010231,0.98831
0.00010271,0.9993,0.0010271,0.98824
0.00010311,0.9993,0.0010311,0.98816
0.0001035,0.99929,0.001035,0.98809
0.0001039,0.99929,0.001039,0.98802
0.0001043,0.99929,0.001043,0.98795
0.0001047,0.99929,0.001047,0.98787
0.0001051,0.99929,0.001051,0.9878
0.00010549,0.99929,0.0010549,0.98773
0.00010589,0.99928,0.0010589,0.98765
0.00010629,0.99928,0.0010629,0.98758
0.00010669,0.99928,0.0010669,0.9875
0.00010709,0.99928,0.0010709,0.98743
0.00010748,0.99928,0.0010748,0.98736
0.00010788,0.99928,0.0010788,0.98728
0.00010828,0.99927,0.0010828,0.98721
0.00010868,0.99927,0.0010868,0.98713
0.00010908,0.99927,0.0010908,0.98705
0.00010947,0.99927,0.0010947,0.98698
0.00010987,0.99927,0.0010987,0.9869
0.00011027,0.99926,0.0011027,0.98683
0.00011067,0.99926,0.0011067,0.98675
0.00011107,0.99926,0.0011107,0.98668
0.00011146,0.99926,0.0011146,0.9866
0.00011186,0.99926,0.0011186,0.98652
0.00011226,0.99926,0.0011226,0.98645
0.00011266,0.99925,0.0011266,0.98637
0.00011306,0.99925,0.0011306,0.98629
0.00011346,0.99925,0.0011346,0.98622
0.00011385,0.99925,0.0011385,0.98614
0.00011425,0.99925,0.0011425,0.98607
0.00011465,0.99925,0.0011465,0.98599
0.00011505,0.99924,0.0011505,0.98591
0.00011545,0.99924,0.0011545,0.98584
0.00011584,0.99924,0.0011584,0.98576
0.00011624,0.99924,0.0011624,0.98568
0.00011664,0.99924,0.0011664,0.98561
0.00011704,0.99924,0.0011704,0.98553
0.00011744,0.99923,0.0011744,0.98545
0.00011783,0.99923,0.0011783,0.98538
0.00011823,0.99923,0.0011823,0.9853
0.00011863,0.99923,0.0011863,0.98522
0.00011903,0.99923,0.0011903,0.98515
0.00011943,0.99922,0.0011943,0.98507
0.00011982,0.99922,0.0011982,0.98499
0.00012022,0.99922,0.0012022,0.98492
0.00012062,0.99922,0.0012062,0.98484
0.00012102,0.99922,0.0012102,0.98476
0.00012142,0.99922,0.0012142,0.98468
0.00012182,0.99921,0.0012182,0.98461
0.00012221,0.99921,0.0012221,0.98453
0.00012261,0.99921,0.0012261,0.98445
0.00012301,0.99921,0.0012301,0.98437
0.00012341,0.99921,0.0012341,0.9843
0.00012381,0.99921,0.0012381,0.98422
0.0001242,0.9992,0.001242,0.98414
0.0001246,0.9992,0.001246,0.98406
0.000125,0.9992,0.00125,0.98399
0.0001254,0.9992,0.001254,0.98391
0.0001258,0.9992,0.001258,0.98383
0.00012619,0.99919,0.0012619,0.98375
0.00012659,0.99919,0.0012659,0.98367
0.00012699,0.99919,0.0012699,0.9836
0.00012739,0.99919,0.0012739,0.98352
0.00012779,0.99919,0.0012779,0.98344
0.00012818,0.99919,0.0012818,0.98336
0.00012858,0.99918,0.0012858,0.98328
0.00012898,0.99918,0.0012898,0.98321
0.00012938,0.99918,0.0012938,0.98313
0.00012978,0.99918,0.0012978,0.98305
0.00013018,0.99918,0.0013018,0.98297
0.00013057,0.99917,0.0013057,0.98289
0.00013097,0.99917,0.0013097,0.98281
0.00013137,0.99917,0.0013137,0.98273
0.00013177,0.99917,0.0013177,0.98265
0.00013217,0.99917,0.0013217,0.98257
0.00013256,0.99917,0.0013256,0.9825
0.00013296,0.99916,0.0013296,0.98242
0.00013336,0.99916,0.0013336,0.98234
0.00013376,0.99916,0.0013376,0.98226
0.00013416,0.99916,0.0013416,0.98218
0.00013455,0.99916,0.0013455,0.9821
0.00013495,0.99915,0.0013495,0.98202
0.00013535,0.99915,0.0013535,0.98194
0.00013575,0.99915,0.0013575,0.98186
0.00013615,0.99915,0.0013615,0.98178
0.00013654,0.99915,0.0013654,0.9817
0.00013694,0.99915,0.0013694,0.98162
0.00013734,0.99914,0.0013734,0.98154
0.00013774,0.99914,0.0013774,0.98146
0.00013814,0.99914,0.0013814,0.98138
0.00013854,0.99914,0.0013854,0.9813
0.00013893,0.99914,0.0013893,0.98121
0.00013933,0.99913,0.0013933,0.98113
0.00013973,0.99913,0.0013973,0.98105
0.00014013,0.99913,0.0014013,0.98097
0.00014053,0.99913,0.0014053,0.98089
0.00014092,0.99913,0.0014092,0.98081
0.00014132,0.99912,0.0014132,0.98073
0.00014172,0.99912,0.0014172,0.98064
0.00014212,0.99912,0.0014212,0.98056
0.00014252,0.99912,0.0014252,0.98048
0.00014291,0.99912,0.0014291,0.9804
0.00014331,0.99912,0.0014331,0.98032
0.00014371,0.99911,0.0014371,0.98023
0.00014411,0.99911,0.0014411,0.98015
0.00014451,0.99911,0.0014451,0.98007
0.0001449,0.99911,0.001449,0.97999
0.0001453,0.99911,0.001453,0.9799
0.0001457,0.9991,0.001457,0.97982
0.0001461,0.9991,0.001461,0.97974
0.0001465,0.9991,0.001465,0.97966
0.00014689,0.9991,0.0014689,0.97957
0.00014729,0.9991,0.0014729,0.97949
0.00014769,0.99909,0.0014769,0.97941
0.00014809,0.99909,0.0014809,0.97933
0.00014849,0.99909,0.0014849,0.97924
0.00014889,0.99909,0.0014889,0.97916
0.00014928,0.99909,0.0014928,0.97908
0.00014968,0.99908,0.0014968,0.979
0.00015008,0.99908,0.0015008,0.97892
0.00015048,0.99908,0.0015048,0.97883
0.00015088,0.99908,0.0015088,0.97875
0.00015127,0.99908,0.0015127,0.97867
0.00015167,0.99908,0.0015167,0.97859
0.00015207,0.99907,0.0015207,0.97851
0.00015247,0.99907,0.0015247,0.97843
0.00015287,0.99907,0.0015287,0.97834
0.00015326,0.99907,0.0015326,0.97826
0.00015366,0.99907,0.0015366,0.97818
0.00015406,0.99906,0.0015406,0.9781
0.00015446,0.99906,0.0015446,0.97802
0.00015486,0.99906,0.0015486,0.97794
0.00015525,0.99906,0.0015525,0.97786
0.00015565,0.99906,0.0015565,0.97777
0.00015605,0.99905,0.0015605,0.97769
0.00015645,0.99905,0.0015645,0.97761
0.00015685,0.99905,0.0015685,0.97753
0.00015725,0.99905,0.0015725,0.97745
0.00015764,0.99905,0.0015764,0.97737
0.00015804,0.99904,0.0015804,0.97729
0.00015844,0.99904,0.0015844,0.97721
0.00015884,0.99904,0.0015884,0.97712
0.00015924,0.99904,0.0015924,0.97704
0.00015963,0.99904,0.0015963,0.97696
0.00016003,0.99903,0.0016003,0.97688
0.00016043,0.99903,0.0016043,0.9768
0.00016083,0.99903,0.0016083,0.97672
0.00016123,0.99903,0.0016123,0.97664
0.00016162,0.99903,0.0016162,0.97656
0.00016202,0.99902,0.0016202,0.97648
0.00016242,0.99902,0.0016242,0.97639
0.00016282,0.99902,0.0016282,0.97631
0.00016322,0.99902,0.0016322,0.97623
0.00016361,0.99902,0.0016361,0.97615
0.00016401,0.99901,0.0016401,0.97607
0.00016441,0.99901,0.0016441,0.97599
0.00016481,0.99901,0.0016481,0.97591
0.00016521,0.99901,0.0016521,0.97583
0.00016561,0.99901,0.0016561,0.97574
0.000166,0.999,0.00166,0.97566
0.0001664,0.999,0.001664,0.97558
0.0001668,0.999,0.001668,0.9755
0.0001672,0.999,0.001672,0.97542
0.0001676,0.999,0.001676,0.97534
0.00016799,0.99899,0.0016799,0.97526
0.00016839,0.99899,0.0016839,0.97517
0.00016879,0.99899,0.0016879,0.97509
0.00016919,0.99899,0.0016919,0.97501
0.00016959,0.99899,0.0016959,0.97493
0.00016998,0.99898,0.0016998,0.97485
0.00017038,0.99898,0.0017038,0.97477
0.00017078,0.99898,0.0017078,0.97469
0.00017118,0.99898,0.0017118,0.9746
0.00017158,0.99898,0.0017158,0.97452
0.00017197,0.99897,0.0017197,0.97444
0.00017237,0.99897,0.0017237,0.97436
0.00017277,0.99897,0.0017277,0.97428
0.00017317,0.99897,0.0017317,0.97419
0.00017357,0.99897,0.0017357,0.97411
0.00017396,0.99896,0.0017396,0.97403
0.00017436,0.99896,0.0017436,0.97395
0.00017476,0.99896,0.0017476,0.97386
0.00017516,0.99896,0.0017516,0.97378
0.00017556,0.99895,0.0017556,0.9737
0.00017596,0.99895,0.0017596,0.97362
0.00017635,0.99895,0.0017635,0.97353
0.00017675,0.99895,0.0017675,0.97345
0.00017715,0.99895,0.0017715,0.97337
0.00017755,0.99894,0.0017755,0.97329
0.00017795,0.99894,0.0017795,0.9732
0.00017834,0.99894,0.0017834,0.97312
0.00017874,0.99894,0.0017874,0.97304
0.00017914,0.99894,0.0017914,0.97295
0.00017954,0.99893,0.0017954,0.97287
0.00017994,0.99893,0.0017994,0.97279
0.00018033,0.99893,0.0018033,0.97271
0.00018073,0.99893,0.0018073,0.97263
0.00018113,0.99893,0.0018113,0.97254
0.00018153,0.99892,0.0018153,0.97246
0.00018193,0.99892,0.0018193,0.97238
0.00018232,0.99892,0.0018232,0.9723
0.00018272,0.99892,0.0018272,0.97222
0.00018312,0.99891,0.0018312,0.97214
0.00018352,0.99891,0.0018352,0.97205
0.00018392,0.99891,0.0018392,0.97197
0.00018432,0.99891,0.0018432,0.97189
0.00018471,0.99891,0.0018471,0.97181
0.00018511,0.9989,0.0018511,0.97173
0.00018551,0.9989,0.0018551,0.97165
0.00018591,0.9989,0.0018591,0.97157
0.00018631,0.9989,0.0018631,0.97149
0.0001867,0.9989,0.001867,0.97141
0.0001871,0.99889,0.001871,0.97133
0.0001875,0.99889,0.001875,0.97124
0.0001879,0.99889,0.001879,0.97116
0.0001883,0.99889,0.001883,0.97108
0.00018869,0.99888,0.0018869,0.971
0.00018909,0.99888,0.0018909,0.97092
0.00018949,0.99888,0.0018949,0.97084
0.00018989,0.99888,0.0018989,0.97076
0.00019029,0.99888,0.0019029,0.97068
0.00019068,0.99887,0.0019068,0.9706
0.00019108,0.99887,0.0019108,0.97052
0.00019148,0.99887,0.0019148,0.97044
0.00019188,0.99887,0.0019188,0.97036
0.00019228,0.99887,0.0019228,0.97028
0.00019268,0.99886,0.0019268,0.9702
0.00019307,0.99886,0.0019307,0.97012
0.00019347,0.99886,0.0019347,0.97004
0.00019387,0.99886,0.0019387,0.96996
0.00019427,0.99885,0.0019427,0.96988
0.00019467,0.99885,0.0019467,0.9698
0.00019506,0.99885,0.0019506,0.96972
0.00019546,0.99885,0.0019546,0.96964
0.00019586,0.99885,0.0019586,0.96956
0.00019626,0.99884,0.0019626,0.96948
0.00019666,0.99884,0.0019666,0.9694
0.00019705,0.99884,0.0019705,0.96932
0.00019745,0.99884,0.0019745,0.96925
0.00019785,0.99883,0.0019785,0.96917
0.00019825,0.99883,0.0019825,0.96909
0.00019865,0.99883,0.0019865,0.96901
0.00019904,0.99883,0.0019904,0.96893
0.00019944,0.99883,0.0019944,0.96885
0.00019984,0.99882,0.0019984,0.96877
0.00020024,0.99882,0.0020024,0.96869
0.00020064,0.99882,0.0020064,0.96861
0.00020104,0.99882,0.0020104,0.96853
0.00020143,0.99881,0.0020143,0.96845
0.00020183,0.99881,0.0020183,0.96837
0.00020223,0.99881,0.0020223,0.96829
0.00020263,0.99881,0.0020263,0.96821
0.00020303,0.99881,0.0020303,0.96813
0.00020342,0.9988,0.0020342,0.96805
0.00020382,0.9988,0.0020382,0.96797
0.00020422,0.9988,0.0020422,0.96789
0.00020462,0.9988,0.0020462,0.96781
0.00020502,0.99879,0.0020502,0.96773
0.00020541,0.99879,0.0020541,0.96765
0.00020581,0.99879,0.0020581,0.96757
0.00020621,0.99879,0.0020621,0.96749
0.00020661,0.99878,0.0020661,0.96741
0.00020701,0.99878,0.0020701,0.96733
0.0002074,0.99878,0.002074,0.96725
0.0002078,0.99878,0.002078,0.96717
0.0002082,0.99878,0.002082,0.96709
0.0002086,0.99877,0.002086,0.96701
0.000209,0.99877,0.00209,0.96693
0.00020939,0.99877,0.0020939,0.96685
0.00020979,0.99877,0.0020979,0.96677
0.00021019,0.99876,0.0021019,0.96669
0.00021059,0.99876,0.0021059,0.96661
0.00021099,0.99876,0.0021099,0.96653
0.00021139,0.99876,0.0021139,0.96645
0.00021178,0.99876,0.0021178,0.96637
0.00021218,0.99875,0.0021218,0.96629
0.00021258,0.99875,0.0021258,0.96621
0.00021298,0.99875,0.0021298,0.96613
0.00021338,0.99875,0.0021338,0.96605
0.00021377,0.99874,0.0021377,0.96597
0.00021417,0.99874,0.0021417,0.96589
0.00021457,0.99874,0.0021457,0.96581
0.00021497,0.99874,0.0021497,0.96574
0.00021537,0.99873,0.0021537,0.96566
0.00021576,0.99873,0.0021576,0.96558
0.00021616,0.99873,0.0021616,0.9655
0.00021656,0.99873,0.0021656,0.96542
0.00021696,0.99872,0.0021696,0.96534
0.00021736,0.99872,0.0021736,0.96527
0.00021775,0.99872,0.0021775,0.96519
0.00021815,0.99872,0.0021815,0.96511
0.00021855,0.99872,0.0021855,0.96503
0.00021895,0.99871,0.0021895,0.96496
0.00021935,0.99871,0.0021935,0.96488
0.00021975,0.99871,0.0021975,0.9648
0.00022014,0.99871,0.0022014,0.96473
0.00022054,0.9987,0.0022054,0.96465
0.00022094,0.9987,0.0022094,0.96457
0.00022134,0.9987,0.0022134,0.96449
0.00022174,0.9987,0.0022174,0.96442
0.00022213,0.99869,0.0022213,0.96434
0.00022253,0.99869,0.0022253,0.96426
0.00022293,0.99869,0.0022293,0.96419
0.00022333,0.99869,0.0022333,0.96411
0.00022373,0.99868,0.0022373,0.96404
0.00022412,0.99868,0.0022412,0.96396
0.00022452,0.99868,0.0022452,0.96388
0.00022492,0.99868,0.0022492,0.96381
0.00022532,0.99867,0.0022532,0.96373
0.00022572,0.99867,0.0022572,0.96366
0.00022611,0.99867,0.0022611,0.96358
0.00022651,0.99867,0.0022651,0.9635
0.00022691,0.99867,0.0022691,0.96343
0.00022731,0.99866,0.0022731,0.96335
0.00022771,0.99866,0.0022771,0.96328
0.00022811,0.99866,0.0022811,0.9632
0.0002285,0.99866,0.002285,0.96313
0.0002289,0.99865,0.002289,0.96305
0.0002293,0.99865,0.002293,0.96298
0.0002297,0.99865,0.002297,0.9629
0.0002301,0.99865,0.002301,0.96283
0.00023049,0.99864,0.0023049,0.96275
0.00023089,0.99864,0.0023089,0.96268
0.00023129,0.99864,0.0023129,0.9626
0.00023169,0.99864,0.0023169,0.96253
0.00023209,0.99863,0.0023209,0.96245
0.00023248,0.99863,0.0023248,0.96238
0.00023288,0.99863,0.0023288,0.9623
0.00023328,0.99863,0.0023328,0.96223
0.00023368,0.99862,0.0023368,0.96216
0.00023408,0.99862,0.0023408,0.96208
0.00023447,0.99862,0.0023447,0.96201
0.00023487,0.99862,0.0023487,0.96193
0.00023527,0.99861,0.0023527,0.96186
0.00023567,0.99861,0.0023567,0.96178
0.00023607,0.99861,0.0023607,0.96171
0.00023646,0.99861,0.0023646,0.96164
0.00023686,0.9986,0.0023686,0.96156
0.00023726,0.9986,0.0023726,0.96149
0.00023766,0.9986,0.0023766,0.96141
0.00023806,0.9986,0.0023806,0.96134
0.00023846,0.99859,0.0023846,0.96127
0.00023885,0.99859,0.0023885,0.96119
0.00023925,0.99859,0.0023925,0.96112
0.00023965,0.99859,0.0023965,0.96104
0.00024005,0.99858,0.0024005,0.96097
0.00024045,0.99858,0.0024045,0.9609
0.00024084,0.99858,0.0024084,0.96082
0.00024124,0.99858,0.0024124,0.96075
0.00024164,0.99857,0.0024164,0.96068
0.00024204,0.99857,0.0024204,0.9606
0.00024244,0.99857,0.0024244,0.96053
0.00024283,0.99857,0.0024283,0.96046
0.00024323,0.99856,0.0024323,0.96038
0.00024363,0.99856,0.0024363,0.96031
0.00024403,0.99856,0.0024403,0.96024
0.00024443,0.99856,0.0024443,0.96016
0.00024482,0.99855,0.0024482,0.96009
0.00024522,0.99855,0.0024522,0.96002
0.00024562,0.99855,0.0024562,0.95994
0.00024602,0.99855,0.0024602,0.95987
0.00024642,0.99854,0.0024642,0.9598
0.00024682,0.99854,0.0024682,0.95972
0.00024721,0.99854,0.0024721,0.95965
0.00024761,0.99854,0.0024761,0.95958
0.00024801,0.99853,0.0024801,0.95951
0.00024841,0.99853,0.0024841,0.95944
0.00024881,0.99853,0.0024881,0.95936
0.0002492,0.99853,0.002492,0.95929
0.0002496,0.99852,0.002496,0.95922
0.00025,0.99852,0.0025,0.95915
0.0002504,0.99852,0.002504,0.95908
0.0002508,0.99852,0.002508,0.95901
0.00025119,0.99851,0.0025119,0.95894
0.00025159,0.99851,0.0025159,0.95887
0.00025199,0.99851,0.0025199,0.9588
0.00025239,0.9985,0.0025239,0.95873
0.00025279,0.9985,0.0025279,0.95866
0.00025318,0.9985,0.0025318,0.95859
0.00025358,0.9985,0.0025358,0.95852
0.00025398,0.99849,0.0025398,0.95845
0.00025438,0.99849,0.0025438,0.95838
0.00025478,0.99849,0.0025478,0.95831
0.00025518,0.99849,0.0025518,0.95825
0.00025557,0.99848,0.0025557,0.95818
0.00025597,0.99848,0.0025597,0.95811
0.00025637,0.99848,0.0025637,0.95804
0.00025677,0.99848,0.0025677,0.95797
0.00025717,0.99847,0.0025717,0.9579
0.00025756,0.99847,0.0025756,0.95784
0.00025796,0.99847,0.0025796,0.95777
0.00025836,0.99847,0.0025836,0.9577
0.00025876,0.99846,0.0025876,0.95763
0.00025916,0.99846,0.0025916,0.95757
0.00025955,0.99846,0.0025955,0.9575
0.00025995,0.99845,0.0025995,0.95743
0.00026035,0.99845,0.0026035,0.95737
0.00026075,0.99845,0.0026075,0.9573
0.00026115,0.99845,0.0026115,0.95723
0.00026154,0.99844,0.0026154,0.95717
0.00026194,0.99844,0.0026194,0.9571
0.00026234,0.99844,0.0026234,0.95704
0.00026274,0.99844,0.0026274,0.95697
0.00026314,0.99843,0.0026314,0.95691
0.00026354,0.99843,0.0026354,0.95684
0.00026393,0.99843,0.0026393,0.95678
0.00026433,0.99843,0.0026433,0.95671
0.00026473,0.99842,0.0026473,0.95665
0.00026513,0.99842,0.0026513,0.95658
0.00026553,0.99842,0.0026553,0.95652
0.00026592,0.99841,0.0026592,0.95645
0.00026632,0.99841,0.0026632,0.95639
0.00026672,0.99841,0.0026672,0.95632
0.00026712,0.99841,0.0026712,0.95626
0.00026752,0.9984,0.0026752,0.9562
0.00026791,0.9984,0.0026791,0.95613
0.00026831,0.9984,0.0026831,0.95607
0.00026871,0.9984,0.0026871,0.95601
0.00026911,0.99839,0.0026911,0.95594
0.00026951,0.99839,0.0026951,0.95588
0.0002699,0.99839,0.002699,0.95582
0.0002703,0.99839,0.002703,0.95575
0.0002707,0.99838,0.002707,0.95569
0.0002711,0.99838,0.002711,0.95563
0.0002715,0.99838,0.002715,0.95557
0.00027189,0.99837,0.0027189,0.9555
0.00027229,0.99837,0.0027229,0.95544
0.00027269,0.99837,0.0027269,0.95538
0.00027309,0.99837,0.0027309,0.95532
0.00027349,0.99836,0.0027349,0.95526
0.00027389,0.99836,0.0027389,0.9552
0.00027428,0.99836,0.0027428,0.95514
0.00027468,0.99835,0.0027468,0.95507
0.00027508,0.99835,0.0027508,0.95501
0.00027548,0.99835,0.0027548,0.95495
0.00027588,0.99835,0.0027588,0.95489
0.00027627,0.99834,0.0027627,0.95483
0.00027667,0.99834,0.0027667,0.95477
0.00027707,0.99834,0.0027707,0.95471
0.00027747,0.99834,0.0027747,0.95465
0.00027787,0.99833,0.0027787,0.95459
0.00027826,0.99833,0.0027826,0.95453
0.00027866,0.99833,0.0027866,0.95447
0.00027906,0.99832,0.0027906,0.95441
0.00027946,0.99832,0.0027946,0.95435
0.00027986,0.99832,0.0027986,0.95429
0.00028025,0.99832,0.0028025,0.95424
0.00028065,0.99831,0.0028065,0.95418
0.00028105,0.99831,0.0028105,0.95412
0.00028145,0.99831,0.0028145,0.95406
0.00028185,0.9983,0.0028185,0.954
0.00028225,0.9983,0.0028225,0.95394
0.00028264,0.9983,0.0028264,0.95389
0.00028304,0.9983,0.0028304,0.95383
0.00028344,0.99829,0.0028344,0.95377
0.00028384,0.99829,0.0028384,0.95371
0.00028424,0.99829,0.0028424,0.95366
0.00028463,0.99829,0.0028463,0.9536
0.00028503,0.99828,0.0028503,0.95354
0.00028543,0.99828,0.0028543,0.95349
0.00028583,0.99828,0.0028583,0.95343
0.00028623,0.99827,0.0028623,0.95337
0.00028662,0.99827,0.0028662,0.95332
0.00028702,0.99827,0.0028702,0.95326
0.00028742,0.99827,0.0028742,0.9532
0.00028782,0.99826,0.0028782,0.95315
0.00028822,0.99826,0.0028822,0.95309
0.00028861,0.99826,0.0028861,0.95304
0.00028901,0.99825,0.0028901,0.95298
0.00028941,0.99825,0.0028941,0.95293
0.00028981,0.99825,0.0028981,0.95288
0.00029021,0.99825,0.0029021,0.95282
0.00029061,0.99824,0.0029061,0.95277
0.000291,0.99824,0.00291,0.95272
0.0002914,0.99824,0.002914,0.95266
0.0002918,0.99823,0.002918,0.95261
0.0002922,0.99823,0.002922,0.95256
0.0002926,0.99823,0.002926,0.95251
0.00029299,0.99823,0.0029299,0.95245
0.00029339,0.99822,0.0029339,0.9524
0.00029379,0.99822,0.0029379,0.95235
0.00029419,0.99822,0.0029419,0.9523
0.00029459,0.99821,0.0029459,0.95225
0.00029498,0.99821,0.0029498,0.9522
0.00029538,0.99821,0.0029538,0.95215
0.00029578,0.99821,0.0029578,0.9521
0.00029618,0.9982,0.0029618,0.95205
0.00029658,0.9982,0.0029658,0.952
0.00029697,0.9982,0.0029697,0.95195
0.00029737,0.99819,0.0029737,0.9519
0.00029777,0.99819,0.0029777,0.95185
0.00029817,0.99819,0.0029817,0.9518
0.00029857,0.99818,0.0029857,0.95176
0.00029896,0.99818,0.0029896,0.95171
0.00029936,0.99818,0.0029936,0.95166
0.00029976,0.99818,0.0029976,0.95161
0.00030016,0.99817,0.0030016,0.95157
0.00030056,0.99817,0.0030056,0.95152
0.00030096,0.99817,0.0030096,0.95147
0.00030135,0.99816,0.0030135,0.95143
0.00030175,0.99816,0.0030175,0.95138
0.00030215,0.99816,0.0030215,0.95134
0.00030255,0.99816,0.0030255,0.95129
0.00030295,0.99815,0.0030295,0.95125
0.00030334,0.99815,0.0030334,0.9512
0.00030374,0.99815,0.0030374,0.95116
0.00030414,0.99814,0.0030414,0.95111
0.00030454,0.99814,0.0030454,0.95107
0.00030494,0.99814,0.0030494,0.95103
0.00030533,0.99813,0.0030533,0.95098
0.00030573,0.99813,0.0030573,0.95094
0.00030613,0.99813,0.0030613,0.9509
0.00030653,0.99813,0.0030653,0.95086
0.00030693,0.99812,0.0030693,0.95081
0.00030732,0.99812,0.0030732,0.95077
0.00030772,0.99812,0.0030772,0.95073
0.00030812,0.99811,0.0030812,0.95069
0.00030852,0.99811,0.0030852,0.95065
0.00030892,0.99811,0.0030892,0.95061
0.00030932,0.9981,0.0030932,0.95057
0.00030971,0.9981,0.0030971,0.95053
0.00031011,0.9981,0.0031011,0.95049
0.00031051,0.9981,0.0031051,0.95045
0.00031091,0.99809,0.0031091,0.95041
0.00031131,0.99809,0.0031131,0.95037
0.0003117,0.99809,0.003117,0.95033
0.0003121,0.99808,0.003121,0.9503
0.0003125,0.99808,0.003125,0.95026
0.0003129,0.99808,0.003129,0.95022
0.0003133,0.99807,0.003133,0.95018
0.00031369,0.99807,0.0031369,0.95015
0.00031409,0.99807,0.0031409,0.95011
0.00031449,0.99807,0.0031449,0.95007
0.00031489,0.99806,0.0031489,0.95004
0.00031529,0.99806,0.0031529,0.95
0.00031568,0.99806,0.0031568,0.94997
0.00031608,0.99805,0.0031608,0.94993
0.00031648,0.99805,0.0031648,0.9499
0.00031688,0.99805,0.0031688,0.94986
0.00031728,0.99804,0.0031728,0.94983
0.00031768,0.99804,0.0031768,0.94979
0.00031807,0.99804,0.0031807,0.94976
0.00031847,0.99804,0.0031847,0.94973
0.00031887,0.99803,0.0031887,0.94969
0.00031927,0.99803,0.0031927,0.94966
0.00031967,0.99803,0.0031967,0.94963
0.00032006,0.99802,0.0032006,0.9496
0.00032046,0.99802,0.0032046,0.94956
0.00032086,0.99802,0.0032086,0.94953
0.00032126,0.99801,0.0032126,0.9495
0.00032166,0.99801,0.0032166,0.94947
0.00032205,0.99801,0.0032205,0.94944
0.00032245,0.998,0.0032245,0.94941
0.00032285,0.998,0.0032285,0.94938
0.00032325,0.998,0.0032325,0.94935
0.00032365,0.998,0.0032365,0.94932
0.00032404,0.99799,0.0032404,0.94929
0.00032444,0.99799,0.0032444,0.94926
0.00032484,0.99799,0.0032484,0.94924
0.00032524,0.99798,0.0032524,0.94921
0.00032564,0.99798,0.0032564,0.94918
0.00032604,0.99798,0.0032604,0.94915
0.00032643,0.99797,0.0032643,0.94913
0.00032683,0.99797,0.0032683,0.9491
0.00032723,0.99797,0.0032723,0.94907
0.00032763,0.99796,0.0032763,0.94905
0.00032803,0.99796,0.0032803,0.94902
0.00032842,0.99796,0.0032842,0.94899
0.00032882,0.99795,0.0032882,0.94897
0.00032922,0.99795,0.0032922,0.94895
0.00032962,0.99795,0.0032962,0.94892
0.00033002,0.99795,0.0033002,0.9489
0.00033041,0.99794,0.0033041,0.94887
0.00033081,0.99794,0.0033081,0.94885
0.00033121,0.99794,0.0033121,0.94883
0.00033161,0.99793,0.0033161,0.9488
0.00033201,0.99793,0.0033201,0.94878
0.0003324,0.99793,0.003324,0.94876
0.0003328,0.99792,0.003328,0.94874
0.0003332,0.99792,0.003332,0.94872
0.0003336,0.99792,0.003336,0.94869
0.000334,0.99791,0.00334,0.94867
0.00033439,0.99791,0.0033439,0.94865
0.00033479,0.99791,0.0033479,0.94863
0.00033519,0.9979,0.0033519,0.94861
0.00033559,0.9979,0.0033559,0.94859
0.00033599,0.9979,0.0033599,0.94858
0.00033639,0.99789,0.0033639,0.94856
0.00033678,0.99789,0.0033678,0.94854
0.00033718,0.99789,0.0033718,0.94852
0.00033758,0.99788,0.0033758,0.9485
0.00033798,0.99788,0.0033798,0.94848
0.00033838,0.99788,0.0033838,0.94847
0.00033877,0.99788,0.0033877,0.94845
0.00033917,0.99787,0.0033917,0.94843
0.00033957,0.99787,0.0033957,0.94842
0.00033997,0.99787,0.0033997,0.9484
0.00034037,0.99786,0.0034037,0.94839
0.00034076,0.99786,0.0034076,0.94837
0.00034116,0.99786,0.0034116,0.94836
0.00034156,0.99785,0.0034156,0.94834
0.00034196,0.99785,0.0034196,0.94833
0.00034236,0.99785,0.0034236,0.94831
0.00034275,0.99784,0.0034275,0.9483
0.00034315,0.99784,0.0034315,0.94829
0.00034355,0.99784,0.0034355,0.94828
0.00034395,0.99783,0.0034395,0.94826
0.00034435,0.99783,0.0034435,0.94825
0.00034475,0.99783,0.0034475,0.94824
0.00034514,0.99782,0.0034514,0.94823
0.00034554,0.99782,0.0034554,0.94822
0.00034594,0.99782,0.0034594,0.94821
0.00034634,0.99781,0.0034634,0.9482
0.00034674,0.99781,0.0034674,0.94819
0.00034713,0.99781,0.0034713,0.94818
0.00034753,0.9978,0.0034753,0.94817
0.00034793,0.9978,0.0034793,0.94816
0.00034833,0.9978,0.0034833,0.94815
0.00034873,0.99779,0.0034873,0.94814
0.00034912,0.99779,0.0034912,0.94813
0.00034952,0.99779,0.0034952,0.94813
0.00034992,0.99778,0.0034992,0.94812
0.00035032,0.99778,0.0035032,0.94811
0.00035072,0.99778,0.0035072,0.9481
0.00035111,0.99777,0.0035111,0.9481
0.00035151,0.99777,0.0035151,0.94809
0.00035191,0.99777,0.0035191,0.94809
0.00035231,0.99776,0.0035231,0.94808
0.00035271,0.99776,0.0035271,0.94808
0.00035311,0.99776,0.0035311,0.94807
0.0003535,0.99775,0.003535,0.94807
0.0003539,0.99775,0.003539,0.94806
0.0003543,0.99775,0.003543,0.94806
0.0003547,0.99774,0.003547,0.94806
0.0003551,0.99774,0.003551,0.94806
0.00035549,0.99774,0.0035549,0.94805
0.00035589,0.99773,0.0035589,0.94805
0.00035629,0.99773,0.0035629,0.94805
0.00035669,0.99773,0.0035669,0.94805
0.00035709,0.99772,0.0035709,0.94805
0.00035748,0.99772,0.0035748,0.94805
0.00035788,0.99772,0.0035788,0.94804
0.00035828,0.99771,0.0035828,0.94804
0.00035868,0.99771,0.0035868,0.94804
0.00035908,0.99771,0.0035908,0.94805
0.00035947,0.9977,0.0035947,0.94805
0.00035987,0.9977,0.0035987,0.94805
0.00036027,0.9977,0.0036027,0.94805
0.00036067,0.99769,0.0036067,0.94805
0.00036107,0.99769,0.0036107,0.94805
0.00036146,0.99769,0.0036146,0.94806
0.00036186,0.99768,0.0036186,0.94806
0.00036226,0.99768,0.0036226,0.94806
0.00036266,0.99768,0.0036266,0.94807
0.00036306,0.99767,0.0036306,0.94807
0.00036346,0.99767,0.0036346,0.94807
0.00036385,0.99767,0.0036385,0.94808
0.00036425,0.99766,0.0036425,0.94808
0.00036465,0.99766,0.0036465,0.94809
0.00036505,0.99766,0.0036505,0.94809
0.00036545,0.99765,0.0036545,0.9481
0.00036584,0.99765,0.0036584,0.94811
0.00036624,0.99765,0.0036624,0.94811
0.00036664,0.99764,0.0036664,0.94812
0.00036704,0.99764,0.0036704,0.94813
0.00036744,0.99764,0.0036744,0.94814
0.00036783,0.99763,0.0036783,0.94814
0.00036823,0.99763,0.0036823,0.94815
0.00036863,0.99763,0.0036863,0.94816
0.00036903,0.99762,0.0036903,0.94817
0.00036943,0.99762,0.0036943,0.94818
0.00036982,0.99762,0.0036982,0.94819
0.00037022,0.99761,0.0037022,0.9482
0.00037062,0.99761,0.0037062,0.94821
0.00037102,0.99761,0.0037102,0.94822
0.00037142,0.9976,0.0037142,0.94823
0.00037182,0.9976,0.0037182,0.94824
0.00037221,0.9976,0.0037221,0.94825
0.00037261,0.99759,0.0037261,0.94826
0.00037301,0.99759,0.0037301,0.94828
0.00037341,0.99758,0.0037341,0.94829
0.00037381,0.99758,0.0037381,0.9483
0.0003742,0.99758,0.003742,0.94832
0.0003746,0.99757,0.003746,0.94833
0.000375,0.99757,0.00375,0.94834
0.0003754,0.99757,0.003754,0.94836
0.0003758,0.99756,0.003758,0.94837
0.00037619,0.99756,0.0037619,0.94839
0.00037659,0.99756,0.0037659,0.9484
0.00037699,0.99755,0.0037699,0.94842
0.00037739,0.99755,0.0037739,0.94843
0.00037779,0.99755,0.0037779,0.94845
0.00037818,0.99754,0.0037818,0.94847
0.00037858,0.99754,0.0037858,0.94848
0.00037898,0.99754,0.0037898,0.9485
0.00037938,0.99753,0.0037938,0.94852
0.00037978,0.99753,0.0037978,0.94853
0.00038018,0.99753,0.0038018,0.94855
0.00038057,0.99752,0.0038057,0.94857
0.00038097,0.99752,0.0038097,0.94859
0.00038137,0.99752,0.0038137,0.94861
0.00038177,0.99751,0.0038177,0.94863
0.00038217,0.99751,0.0038217,0.94865
0.00038256,0.9975,0.0038256,0.94867
0.00038296,0.9975,0.0038296,0.94869
0.00038336,0.9975,0.0038336,0.94871
0.00038376,0.99749,0.0038376,0.94873
0.00038416,0.99749,0.0038416,0.94875
0.00038455,0.99749,0.0038455,0.94877
0.00038495,0.99748,0.0038495,0.94879
0.00038535,0.99748,0.0038535,0.94882
0.00038575,0.99748,0.0038575,0.94884
0.00038615,0.99747,0.0038615,0.94886
0.00038654,0.99747,0.0038654,0.94888
0.00038694,0.99747,0.0038694,0.94891
0.00038734,0.99746,0.0038734,0.94893
0.00038774,0.99746,0.0038774,0.94895
0.00038814,0.99745,0.0038814,0.94898
0.00038854,0.99745,0.0038854,0.949
0.00038893,0.99745,0.0038893,0.94903
0.00038933,0.99744,0.0038933,0.94905
0.00038973,0.99744,0.0038973,0.94908
0.00039013,0.99744,0.0039013,0.9491
0.00039053,0.99743,0.0039053,0.94913
0.00039092,0.99743,0.0039092,0.94916
0.00039132,0.99743,0.0039132,0.94918
0.00039172,0.99742,0.0039172,0.94921
0.00039212,0.99742,0.0039212,0.94924
0.00039252,0.99742,0.0039252,0.94927
0.00039291,0.99741,0.0039291,0.94929
0.00039331,0.99741,0.0039331,0.94932
0.00039371,0.9974,0.0039371,0.94935
0.00039411,0.9974,0.0039411,0.94938
0.00039451,0.9974,0.0039451,0.94941
0.0003949,0.99739,0.003949,0.94944
0.0003953,0.99739,0.003953,0.94947
0.0003957,0.99739,0.003957,0.9495
0.0003961,0.99738,0.003961,0.94953
0.0003965,0.99738,0.003965,0.94956
0.00039689,0.99738,0.0039689,0.94959
0.00039729,0.99737,0.0039729,0.94962
0.00039769,0.99737,0.0039769,0.94965
0.00039809,0.99736,0.0039809,0.94968
0.00039849,0.99736,0.0039849,0.94971
0.00039889,0.99736,0.0039889,0.94975
0.00039928,0.99735,0.0039928,0.94978
0.00039968,0.99735,0.0039968,0.94981
0.00040008,0.99735,0.0040008,0.94984
0.00040048,0.99734,0.0040048,0.94988
0.00040088,0.99734,0.0040088,0.94991
0.00040127,0.99734,0.0040127,0.94995
0.00040167,0.99733,0.0040167,0.94998
0.00040207,0.99733,0.0040207,0.95001
0.00040247,0.99732,0.0040247,0.95005
0.00040287,0.99732,0.0040287,0.95008
0.00040326,0.99732,0.0040326,0.95012
0.00040366,0.99731,0.0040366,0.95015
0.00040406,0.99731,0.0040406,0.95019
0.00040446,0.99731,0.0040446,0.95023
0.00040486,0.9973,0.0040486,0.95026
0.00040525,0.9973,0.0040525,0.9503
0.00040565,0.99729,0.0040565,0.95034
0.00040605,0.99729,0.0040605,0.95037
0.00040645,0.99729,0.0040645,0.95041
0.00040685,0.99728,0.0040685,0.95045
0.00040725,0.99728,0.0040725,0.95049
0.00040764,0.99728,0.0040764,0.95053
0.00040804,0.99727,0.0040804,0.95056
0.00040844,0.99727,0.0040844,0.9506
0.00040884,0.99727,0.0040884,0.95064
0.00040924,0.99726,0.0040924,0.95068
0.00040963,0.99726,0.0040963,0.95072
0.00041003,0.99725,0.0041003,0.95076
0.00041043,0.99725,0.0041043,0.9508
0.00041083,0.99725,0.0041083,0.95084
0.00041123,0.99724,0.0041123,0.95088
0.00041162,0.99724,0.0041162,0.95092
0.00041202,0.99724,0.0041202,0.95097
0.00041242,0.99723,0.0041242,0.95101
0.00041282,0.99723,0.0041282,0.95105
0.00041322,0.99722,0.0041322,0.95109
0.00041361,0.99722,0.0041361,0.95113
0.00041401,0.99722,0.0041401,0.95118
0.00041441,0.99721,0.0041441,0.95122
0.00041481,0.99721,0.0041481,0.95126
0.00041521,0.99721,0.0041521,0.95131
0.00041561,0.9972,0.0041561,0.95135
0.000416,0.9972,0.00416,0.95139
0.0004164,0.99719,0.004164,0.95144
0.0004168,0.99719,0.004168,0.95148
0.0004172,0.99719,0.004172,0.95153
0.0004176,0.99718,0.004176,0.95157
0.00041799,0.99718,0.0041799,0.95162
0.00041839,0.99718,0.0041839,0.95166
0.00041879,0.99717,0.0041879,0.95171
0.00041919,0.99717,0.0041919,0.95176
0.00041959,0.99716,0.0041959,0.9518
0.00041998,0.99716,0.0041998,0.95185
0.00042038,0.99716,0.0042038,0.9519
0.00042078,0.99715,0.0042078,0.95194
0.00042118,0.99715,0.0042118,0.95199
0.00042158,0.99714,0.0042158,0.95204
0.00042197,0.99714,0.0042197,0.95209
0.00042237,0.99714,0.0042237,0.95213
0.00042277,0.99713,0.0042277,0.95218
0.00042317,0.99713,0.0042317,0.95223
0.00042357,0.99713,0.0042357,0.95228
0.00042396,0.99712,0.0042396,0.95233
0.00042436,0.99712,0.0042436,0.95238
0.00042476,0.99711,0.0042476,0.95243
0.00042516,0.99711,0.0042516,0.95248
0.00042556,0.99711,0.0042556,0.95253
0.00042596,0.9971,0.0042596,0.95258
0.00042635,0.9971,0.0042635,0.95263
0.00042675,0.99709,0.0042675,0.95268
0.00042715,0.99709,0.0042715,0.95273
0.00042755,0.99709,0.0042755,0.95278
0.00042795,0.99708,0.0042795,0.95284
0.00042834,0.99708,0.0042834,0.95289
0.00042874,0.99708,0.0042874,0.95294
0.00042914,0.99707,0.0042914,0.95299
0.00042954,0.99707,0.0042954,0.95304
0.00042994,0.99706,0.0042994,0.9531
0.00043033,0.99706,0.0043033,0.95315
0.00043073,0.99706,0.0043073,0.9532
0.00043113,0.99705,0.0043113,0.95326
0.00043153,0.99705,0.0043153,0.95331
0.00043193,0.99704,0.0043193,0.95337
0.00043232,0.99704,0.0043232,0.95342
0.00043272,0.99704,0.0043272,0.95348
0.00043312,0.99703,0.0043312,0.95353
0.00043352,0.99703,0.0043352,0.95359
0.00043392,0.99703,0.0043392,0.95364
0.00043432,0.99702,0.0043432,0.9537
0.00043471,0.99702,0.0043471,0.95375
0.00043511,0.99701,0.0043511,0.95381
0.00043551,0.99701,0.0043551,0.95386
0.00043591,0.99701,0.0043591,0.95392
0.00043631,0.997,0.0043631,0.95398
0.0004367,0.997,0.004367,0.95403
0.0004371,0.99699,0.004371,0.95409
0.0004375,0.99699,0.004375,0.95414
0.0004379,0.99699,0.004379,0.9542
0.0004383,0.99698,0.004383,0.95426
0.00043869,0.99698,0.0043869,0.95432
0.00043909,0.99697,0.0043909,0.95437
0.00043949,0.99697,0.0043949,0.95443
0.00043989,0.99697,0.0043989,0.95449
0.00044029,0.99696,0.0044029,0.95455
0.00044068,0.99696,0.0044068,0.9546
0.00044108,0.99695,0.0044108,0.95466
0.00044148,0.99695,0.0044148,0.95472
0.00044188,0.99695,0.0044188,0.95478
0.00044228,0.99694,0.0044228,0.95484
0.00044268,0.99694,0.0044268,0.95489
0.00044307,0.99693,0.0044307,0.95495
0.00044347,0.99693,0.0044347,0.95501
0.00044387,0.99693,0.0044387,0.95507
0.00044427,0.99692,0.0044427,0.95513
0.00044467,0.99692,0.0044467,0.95519
0.00044506,0.99691,0.0044506,0.95525
0.00044546,0.99691,0.0044546,0.95531
0.00044586,0.99691,0.0044586,0.95537
0.00044626,0.9969,0.0044626,0.95543
0.00044666,0.9969,0.0044666,0.95549
0.00044705,0.99689,0.0044705,0.95555
0.00044745,0.99689,0.0044745,0.95561
0.00044785,0.99689,0.0044785,0.95567
0.00044825,0.99688,0.0044825,0.95573
0.00044865,0.99688,0.0044865,0.95579
0.00044904,0.99687,0.0044904,0.95585
0.00044944,0.99687,0.0044944,0.95591
0.00044984,0.99687,0.0044984,0.95597
0.00045024,0.99686,0.0045024,0.95603
0.00045064,0.99686,0.0045064,0.9561
0.00045104,0.99685,0.0045104,0.95616
0.00045143,0.99685,0.0045143,0.95622
0.00045183,0.99685,0.0045183,0.95628
0.00045223,0.99684,0.0045223,0.95634
0.00045263,0.99684,0.0045263,0.9564
0.00045303,0.99683,0.0045303,0.95647
0.00045342,0.99683,0.0045342,0.95653
0.00045382,0.99683,0.0045382,0.95659
0.00045422,0.99682,0.0045422,0.95665
0.00045462,0.99682,0.0045462,0.95672
0.00045502,0.99681,0.0045502,0.95678
0.00045541,0.99681,0.0045541,0.95684
0.00045581,0.99681,0.0045581,0.95691
0.00045621,0.9968,0.0045621,0.95697
0.00045661,0.9968,0.0045661,0.95703
0.00045701,0.99679,0.0045701,0.9571
0.0004574,0.99679,0.004574,0.95716
0.0004578,0.99679,0.004578,0.95723
0.0004582,0.99678,0.004582,0.95729
0.0004586,0.99678,0.004586,0.95735
0.000459,0.99677,0.00459,0.95742
0.00045939,0.99677,0.0045939,0.95748
0.00045979,0.99677,0.0045979,0.95755
0.00046019,0.99676,0.0046019,0.95761
0.00046059,0.99676,0.0046059,0.95768
0.00046099,0.99675,0.0046099,0.95774
0.00046139,0.99675,0.0046139,0.95781
0.00046178,0.99674,0.0046178,0.95788
0.00046218,0.99674,0.0046218,0.95794
0.00046258,0.99674,0.0046258,0.95801
0.00046298,0.99673,0.0046298,0.95807
0.00046338,0.99673,0.0046338,0.95814
0.00046377,0.99672,0.0046377,0.95821
0.00046417,0.99672,0.0046417,0.95827
0.00046457,0.99672,0.0046457,0.95834
0.00046497,0.99671,0.0046497,0.95841
0.00046537,0.99671,0.0046537,0.95847
0.00046576,0.9967,0.0046576,0.95854
0.00046616,0.9967,0.0046616,0.95861
0.00046656,0.9967,0.0046656,0.95868
0.00046696,0.99669,0.0046696,0.95874
0.00046736,0.99669,0.0046736,0.95881
0.00046775,0.99668,0.0046775,0.95888
0.00046815,0.99668,0.0046815,0.95895
0.00046855,0.99667,0.0046855,0.95902
0.00046895,0.99667,0.0046895,0.95908
0.00046935,0.99667,0.0046935,0.95915
0.00046975,0.99666,0.0046975,0.95922
0.00047014,0.99666,0.0047014,0.95929
0.00047054,0.99665,0.0047054,0.95936
0.00047094,0.99665,0.0047094,0.95943
0.00047134,0.99665,0.0047134,0.9595
0.00047174,0.99664,0.0047174,0.95957
0.00047213,0.99664,0.0047213,0.95964
0.00047253,0.99663,0.0047253,0.95971
0.00047293,0.99663,0.0047293,0.95978
0.00047333,0.99663,0.0047333,0.95985
0.00047373,0.99662,0.0047373,0.95992
0.00047412,0.99662,0.0047412,0.95999
0.00047452,0.99661,0.0047452,0.96006
0.00047492,0.99661,0.0047492,0.96013
0.00047532,0.9966,0.0047532,0.9602
0.00047572,0.9966,0.0047572,0.96028
0.00047611,0.9966,0.0047611,0.96035
0.00047651,0.99659,0.0047651,0.96042
0.00047691,0.99659,0.0047691,0.96049
0.00047731,0.99658,0.0047731,0.96056
0.00047771,0.99658,0.0047771,0.96063
0.00047811,0.99657,0.0047811,0.9607
0.0004785,0.99657,0.004785,0.96077
0.0004789,0.99657,0.004789,0.96085
0.0004793,0.99656,0.004793,0.96092
0.0004797,0.99656,0.004797,0.96099
0.0004801,0.99655,0.004801,0.96106
0.00048049,0.99655,0.0048049,0.96113
0.00048089,0.99654,0.0048089,0.9612
0.00048129,0.99654,0.0048129,0.96128
0.00048169,0.99654,0.0048169,0.96135
0.00048209,0.99653,0.0048209,0.96142
0.00048248,0.99653,0.0048248,0.96149
0.00048288,0.99652,0.0048288,0.96156
0.00048328,0.99652,0.0048328,0.96163
0.00048368,0.99651,0.0048368,0.96171
0.00048408,0.99651,0.0048408,0.96178
0.00048447,0.99651,0.0048447,0.96185
0.00048487,0.9965,0.0048487,0.96192
0.00048527,0.9965,0.0048527,0.96199
0.00048567,0.99649,0.0048567,0.96207
0.00048607,0.99649,0.0048607,0.96214
0.00048646,0.99648,0.0048646,0.96221
0.00048686,0.99648,0.0048686,0.96228
0.00048726,0.99648,0.0048726,0.96236
0.00048766,0.99647,0.0048766,0.96243
0.00048806,0.99647,0.0048806,0.9625
0.00048846,0.99646,0.0048846,0.96257
0.00048885,0.99646,0.0048885,0.96265
0.00048925,0.99645,0.0048925,0.96272
0.00048965,0.99645,0.0048965,0.96279
0.00049005,0.99645,0.0049005,0.96286
0.00049045,0.99644,0.0049045,0.96294
0.00049084,0.99644,0.0049084,0.96301
0.00049124,0.99643,0.0049124,0.96308
0.00049164,0.99643,0.0049164,0.96316
0.00049204,0.99642,0.0049204,0.96323
0.00049244,0.99642,0.0049244,0.9633
0.00049283,0.99642,0.0049283,0.96337
0.00049323,0.99641,0.0049323,0.96345
0.00049363,0.99641,0.0049363,0.96352
0.00049403,0.9964,0.0049403,0.96359
0.00049443,0.9964,0.0049443,0.96367
0.00049482,0.99639,0.0049482,0.96374
0.00049522,0.99639,0.0049522,0.96382
0.00049562,0.99639,0.0049562,0.96389
0.00049602,0.99638,0.0049602,0.96396
0.00049642,0.99638,0.0049642,0.96404
0.00049682,0.99637,0.0049682,0.96411
0.00049721,0.99637,0.0049721,0.96418
0.00049761,0.99636,0.0049761,0.96426
0.00049801,0.99636,0.0049801,0.96433
0.00049841,0.99635,0.0049841,0.96441
0.00049881,0.99635,0.0049881,0.96448
0.0004992,0.99635,0.004992,0.96456
0.0004996,0.99634,0.004996,0.96463
0.0005,0.99634,0.005,0.96471
0.0005004,0.99633,0.005004,0.96478
0.0005008,0.99633,0.005008,0.96485
0.00050119,0.99632,0.0050119,0.96493
0.00050159,0.99632,0.0050159,0.965
0.00050199,0.99632,0.0050199,0.96508
0.00050239,0.99631,0.0050239,0.96516
0.00050279,0.99631,0.0050279,0.96523
0.00050318,0.9963,0.0050318,0.96531
0.00050358,0.9963,0.0050358,0.96538
0.00050398,0.99629,0.0050398,0.96546
0.00050438,0.99629,0.0050438,0.96553
0.00050478,0.99628,0.0050478,0.96561
0.00050518,0.99628,0.0050518,0.96568
0.00050557,0.99628,0.0050557,0.96576
0.00050597,0.99627,0.0050597,0.96584
0.00050637,0.99627,0.0050637,0.96591
0.00050677,0.99626,0.0050677,0.96599
0.00050717,0.99626,0.0050717,0.96607
0.00050756,0.99625,0.0050756,0.96614
0.00050796,0.99625,0.0050796,0.96622
0.00050836,0.99624,0.0050836,0.9663
0.00050876,0.99624,0.0050876,0.96637
0.00050916,0.99624,0.0050916,0.96645
0.00050955,0.99623,0.0050955,0.96653
0.00050995,0.99623,0.0050995,0.96661
0.00051035,0.99622,0.0051035,0.96668
0.00051075,0.99622,0.0051075,0.96676
0.00051115,0.99621,0.0051115,0.96684
0.00051154,0.99621,0.0051154,0.96692
0.00051194,0.9962,0.0051194,0.967
0.00051234,0.9962,0.0051234,0.96707
0.00051274,0.9962,0.0051274,0.96715
0.00051314,0.99619,0.0051314,0.96723
0.00051354,0.99619,0.0051354,0.96731
0.00051393,0.99618,0.0051393,0.96738
0.00051433,0.99618,0.0051433,0.96746
0.00051473,0.99617,0.0051473,0.96754
0.00051513,0.99617,0.0051513,0.96762
0.00051553,0.99616,0.0051553,0.9677
0.00051592,0.99616,0.0051592,0.96777
0.00051632,0.99615,0.0051632,0.96785
0.00051672,0.99615,0.0051672,0.96793
0.00051712,0.99615,0.0051712,0.96801
0.00051752,0.99614,0.0051752,0.96808
0.00051791,0.99614,0.0051791,0.96816
0.00051831,0.99613,0.0051831,0.96824
0.00051871,0.99613,0.0051871,0.96831
0.00051911,0.99612,0.0051911,0.96839
0.00051951,0.99612,0.0051951,0.96847
0.0005199,0.99611,0.005199,0.96855
0.0005203,0.99611,0.005203,0.96862
0.0005207,0.9961,0.005207,0.9687
0.0005211,0.9961,0.005211,0.96878
0.0005215,0.9961,0.005215,0.96886
0.00052189,0.99609,0.0052189,0.96893
0.00052229,0.99609,0.0052229,0.96901
0.00052269,0.99608,0.0052269,0.96909
0.00052309,0.99608,0.0052309,0.96916
0.00052349,0.99607,0.0052349,0.96924
0.00052389,0.99607,0.0052389,0.96932
0.00052428,0.99606,0.0052428,0.9694
0.00052468,0.99606,0.0052468,0.96947
0.00052508,0.99606,0.0052508,0.96955
0.00052548,0.99605,0.0052548,0.96963
0.00052588,0.99605,0.0052588,0.96971
0.00052627,0.99604,0.0052627,0.96978
0.00052667,0.99604,0.0052667,0.96986
0.00052707,0.99603,0.0052707,0.96994
0.00052747,0.99603,0.0052747,0.97001
0.00052787,0.99602,0.0052787,0.97009
0.00052826,0.99602,0.0052826,0.97017
0.00052866,0.99601,0.0052866,0.97025
0.00052906,0.99601,0.0052906,0.97032
0.00052946,0.996,0.0052946,0.9704
0.00052986,0.996,0.0052986,0.97048
0.00053025,0.996,0.0053025,0.97056
0.00053065,0.99599,0.0053065,0.97063
0.00053105,0.99599,0.0053105,0.97071
0.00053145,0.99598,0.0053145,0.97079
0.00053185,0.99598,0.0053185,0.97087
0.00053225,0.99597,0.0053225,0.97094
0.00053264,0.99597,0.0053264,0.97102
0.00053304,0.99596,0.0053304,0.9711
0.00053344,0.99596,0.0053344,0.97118
0.00053384,0.99595,0.0053384,0.97126
0.00053424,0.99595,0.0053424,0.97133
0.00053463,0.99594,0.0053463,0.97141
0.00053503,0.99594,0.0053503,0.97149
0.00053543,0.99594,0.0053543,0.97157
0.00053583,0.99593,0.0053583,0.97165
0.00053623,0.99593,0.0053623,0.97172
0.00053662,0.99592,0.0053662,0.9718
0.00053702,0.99592,0.0053702,0.97188
0.00053742,0.99591,0.0053742,0.97196
0.00053782,0.99591,0.0053782,0.97204
0.00053822,0.9959,0.0053822,0.97212
0.00053861,0.9959,0.0053861,0.9722
0.00053901,0.99589,0.0053901,0.97227
0.00053941,0.99589,0.0053941,0.97235
0.00053981,0.99588,0.0053981,0.97243
0.00054021,0.99588,0.0054021,0.97251
0.00054061,0.99587,0.0054061,0.97259
0.000541,0.99587,0.00541,0.97267
0.0005414,0.99587,0.005414,0.97275
0.0005418,0.99586,0.005418,0.97283
0.0005422,0.99586,0.005422,0.97291
0.0005426,0.99585,0.005426,0.97299
0.00054299,0.99585,0.0054299,0.97307
0.00054339,0.99584,0.0054339,0.97315
0.00054379,0.99584,0.0054379,0.97322
0.00054419,0.99583,0.0054419,0.9733
0.00054459,0.99583,0.0054459,0.97338
0.00054498,0.99582,0.0054498,0.97346
0.00054538,0.99582,0.0054538,0.97354
0.00054578,0.99581,0.0054578,0.97362
0.00054618,0.99581,0.0054618,0.9737
0.00054658,0.9958,0.0054658,0.97378
0.00054697,0.9958,0.0054697,0.97386
0.00054737,0.99579,0.0054737,0.97394
0.00054777,0.99579,0.0054777,0.97402
0.00054817,0.99579,0.0054817,0.9741
0.00054857,0.99578,0.0054857,0.97418
0.00054896,0.99578,0.0054896,0.97426
0.00054936,0.99577,0.0054936,0.97434
0.00054976,0.99577,0.0054976,0.97441
0.00055016,0.99576,0.0055016,0.97449
0.00055056,0.99576,0.0055056,0.97457
0.00055096,0.99575,0.0055096,0.97465
0.00055135,0.99575,0.0055135,0.97473
0.00055175,0.99574,0.0055175,0.97481
0.00055215,0.99574,0.0055215,0.97489
0.00055255,0.99573,0.0055255,0.97496
0.00055295,0.99573,0.0055295,0.97504
0.00055334,0.99572,0.0055334,0.97512
0.00055374,0.99572,0.0055374,0.9752
0.00055414,0.99571,0.0055414,0.97528
0.00055454,0.99571,0.0055454,0.97535
0.00055494,0.9957,0.0055494,0.97543
0.00055533,0.9957,0.0055533,0.97551
0.00055573,0.9957,0.0055573,0.97559
0.00055613,0.99569,0.0055613,0.97567
0.00055653,0.99569,0.0055653,0.97574
0.00055693,0.99568,0.0055693,0.97582
0.00055732,0.99568,0.0055732,0.9759
0.00055772,0.99567,0.0055772,0.97598
0.00055812,0.99567,0.0055812,0.97605
0.00055852,0.99566,0.0055852,0.97613
0.00055892,0.99566,0.0055892,0.97621
0.00055932,0.99565,0.0055932,0.97629
0.00055971,0.99565,0.0055971,0.97636
0.00056011,0.99564,0.0056011,0.97644
0.00056051,0.99564,0.0056051,0.97652
0.00056091,0.99563,0.0056091,0.9766
0.00056131,0.99563,0.0056131,0.97667
0.0005617,0.99562,0.005617,0.97675
0.0005621,0.99562,0.005621,0.97683
0.0005625,0.99561,0.005625,0.97691
0.0005629,0.99561,0.005629,0.97698
0.0005633,0.9956,0.005633,0.97706
0.00056369,0.9956,0.0056369,0.97714
0.00056409,0.99559,0.0056409,0.97721
0.00056449,0.99559,0.0056449,0.97729
0.00056489,0.99558,0.0056489,0.97737
0.00056529,0.99558,0.0056529,0.97745
0.00056568,0.99558,0.0056568,0.97752
0.00056608,0.99557,0.0056608,0.9776
0.00056648,0.99557,0.0056648,0.97768
0.00056688,0.99556,0.0056688,0.97775
0.00056728,0.99556,0.0056728,0.97783
0.00056768,0.99555,0.0056768,0.97791
0.00056807,0.99555,0.0056807,0.97799
0.00056847,0.99554,0.0056847,0.97806
0.00056887,0.99554,0.0056887,0.97814
0.00056927,0.99553,0.0056927,0.97822
0.00056967,0.99553,0.0056967,0.97829
0.00057006,0.99552,0.0057006,0.97837
0.00057046,0.99552,0.0057046,0.97845
0.00057086,0.99551,0.0057086,0.97852
0.00057126,0.99551,0.0057126,0.9786
0.00057166,0.9955,0.0057166,0.97868
0.00057205,0.9955,0.0057205,0.97876
0.00057245,0.99549,0.0057245,0.97883
0.00057285,0.99549,0.0057285,0.97891
0.00057325,0.99548,0.0057325,0.97899
0.00057365,0.99548,0.0057365,0.97907
0.00057404,0.99547,0.0057404,0.97914
0.00057444,0.99547,0.0057444,0.97922
0.00057484,0.99546,0.0057484,0.9793
0.00057524,0.99546,0.0057524,0.97937
0.00057564,0.99545,0.0057564,0.97945
0.00057604,0.99545,0.0057604,0.97953
0.00057643,0.99544,0.0057643,0.97961
0.00057683,0.99544,0.0057683,0.97968
0.00057723,0.99543,0.0057723,0.97976
0.00057763,0.99543,0.0057763,0.97984
0.00057803,0.99542,0.0057803,0.97992
0.00057842,0.99542,0.0057842,0.97999
0.00057882,0.99541,0.0057882,0.98007
0.00057922,0.99541,0.0057922,0.98015
0.00057962,0.99541,0.0057962,0.98023
0.00058002,0.9954,0.0058002,0.9803
0.00058041,0.9954,0.0058041,0.98038
0.00058081,0.99539,0.0058081,0.98046
0.00058121,0.99539,0.0058121,0.98053
0.00058161,0.99538,0.0058161,0.98061
0.00058201,0.99538,0.0058201,0.98069
0.0005824,0.99537,0.005824,0.98076
0.0005828,0.99537,0.005828,0.98084
0.0005832,0.99536,0.005832,0.98092
0.0005836,0.99536,0.005836,0.98099
0.000584,0.99535,0.00584,0.98107
0.00058439,0.99535,0.0058439,0.98114
0.00058479,0.99534,0.0058479,0.98122
0.00058519,0.99534,0.0058519,0.98129
0.00058559,0.99533,0.0058559,0.98137
0.00058599,0.99533,0.0058599,0.98145
0.00058639,0.99532,0.0058639,0.98152
0.00058678,0.99532,0.0058678,0.9816
0.00058718,0.99531,0.0058718,0.98167
0.00058758,0.99531,0.0058758,0.98174
0.00058798,0.9953,0.0058798,0.98182
0.00058838,0.9953,0.0058838,0.98189
0.00058877,0.99529,0.0058877,0.98197
0.00058917,0.99529,0.0058917,0.98204
0.00058957,0.99528,0.0058957,0.98212
0.00058997,0.99528,0.0058997,0.98219
0.00059037,0.99527,0.0059037,0.98226
0.00059076,0.99527,0.0059076,0.98234
0.00059116,0.99526,0.0059116,0.98241
0.00059156,0.99526,0.0059156,0.98248
0.00059196,0.99525,0.0059196,0.98256
0.00059236,0.99525,0.0059236,0.98263
0.00059275,0.99524,0.0059275,0.9827
0.00059315,0.99524,0.0059315,0.98278
0.00059355,0.99523,0.0059355,0.98285
0.00059395,0.99523,0.0059395,0.98292
0.00059435,0.99522,0.0059435,0.98299
0.00059475,0.99522,0.0059475,0.98307
0.00059514,0.99521,0.0059514,0.98314
0.00059554,0.99521,0.0059554,0.98321
0.00059594,0.9952,0.0059594,0.98328
0.00059634,0.9952,0.0059634,0.98336
0.00059674,0.99519,0.0059674,0.98343
0.00059713,0.99519,0.0059713,0.9835
0.00059753,0.99518,0.0059753,0.98357
0.00059793,0.99518,0.0059793,0.98364
0.00059833,0.99517,0.0059833,0.98371
0.00059873,0.99517,0.0059873,0.98379
0.00059912,0.99516,0.0059912,0.98386
0.00059952,0.99516,0.0059952,0.98393
0.00059992,0.99515,0.0059992,0.984
0.00060032,0.99515,0.0060032,0.98407
0.00060072,0.99514,0.0060072,0.98414
0.00060111,0.99514,0.0060111,0.98421
0.00060151,0.99513,0.0060151,0.98428
0.00060191,0.99513,0.0060191,0.98435
0.00060231,0.99512,0.0060231,0.98442
0.00060271,0.99512,0.0060271,0.98449
0.00060311,0.99511,0.0060311,0.98456
0.0006035,0.99511,0.006035,0.98464
0.0006039,0.9951,0.006039,0.98471
0.0006043,0.9951,0.006043,0.98478
0.0006047,0.99509,0.006047,0.98485
0.0006051,0.99509,0.006051,0.98492
0.00060549,0.99508,0.0060549,0.98499
0.00060589,0.99508,0.0060589,0.98505
0.00060629,0.99507,0.0060629,0.98512
0.00060669,0.99507,0.0060669,0.98519
0.00060709,0.99506,0.0060709,0.98526
0.00060748,0.99506,0.0060748,0.98533
0.00060788,0.99505,0.0060788,0.9854
0.00060828,0.99505,0.0060828,0.98547
0.00060868,0.99504,0.0060868,0.98554
0.00060908,0.99504,0.0060908,0.98561
0.00060947,0.99503,0.0060947,0.98568
0.00060987,0.99503,0.0060987,0.98575
0.00061027,0.99502,0.0061027,0.98582
0.00061067,0.99502,0.0061067,0.98588
0.00061107,0.99501,0.0061107,0.98595
0.00061146,0.99501,0.0061146,0.98602
0.00061186,0.995,0.0061186,0.98609
0.00061226,0.995,0.0061226,0.98616
0.00061266,0.99499,0.0061266,0.98623
0.00061306,0.99499,0.0061306,0.98629
0.00061346,0.99498,0.0061346,0.98636
0.00061385,0.99498,0.0061385,0.98643
0.00061425,0.99497,0.0061425,0.9865
0.00061465,0.99497,0.0061465,0.98657
0.00061505,0.99496,0.0061505,0.98663
0.00061545,0.99496,0.0061545,0.9867
0.00061584,0.99495,0.0061584,0.98677
0.00061624,0.99495,0.0061624,0.98684
0.00061664,0.99494,0.0061664,0.9869
0.00061704,0.99493,0.0061704,0.98697
0.00061744,0.99493,0.0061744,0.98704
0.00061783,0.99492,0.0061783,0.9871
0.00061823,0.99492,0.0061823,0.98717
0.00061863,0.99491,0.0061863,0.98724
0.00061903,0.99491,0.0061903,0.9873
0.00061943,0.9949,0.0061943,0.98737
0.00061982,0.9949,0.0061982,0.98743
0.00062022,0.99489,0.0062022,0.9875
0.00062062,0.99489,0.0062062,0.98756
0.00062102,0.99488,0.0062102,0.98763
0.00062142,0.99488,0.0062142,0.98769
0.00062182,0.99487,0.0062182,0.98776
0.00062221,0.99487,0.0062221,0.98782
0.00062261,0.99486,0.0062261,0.98788
0.00062301,0.99486,0.0062301,0.98795
0.00062341,0.99485,0.0062341,0.98801
0.00062381,0.99485,0.0062381,0.98807
0.0006242,0.99484,0.006242,0.98814
0.0006246,0.99484,0.006246,0.9882
0.000625,0.99483,0.00625,0.98826
0.0006254,0.99483,0.006254,0.98832
0.0006258,0.99482,0.006258,0.98839
0.00062619,0.99482,0.0062619,0.98845
0.00062659,0.99481,0.0062659,0.98851
0.00062699,0.99481,0.0062699,0.98857
0.00062739,0.9948,0.0062739,0.98863
0.00062779,0.9948,0.0062779,0.98869
0.00062818,0.99479,0.0062818,0.98875
0.00062858,0.99479,0.0062858,0.98881
0.00062898,0.99478,0.0062898,0.98887
0.00062938,0.99478,0.0062938,0.98893
0.00062978,0.99477,0.0062978,0.98899
0.00063018,0.99476,0.0063018,0.98905
0.00063057,0.99476,0.0063057,0.98911
0.00063097,0.99475,0.0063097,0.98917
0.00063137,0.99475,0.0063137,0.98923
0.00063177,0.99474,0.0063177,0.98929
0.00063217,0.99474,0.0063217,0.98935
0.00063256,0.99473,0.0063256,0.98941
0.00063296,0.99473,0.0063296,0.98947
0.00063336,0.99472,0.0063336,0.98952
0.00063376,0.99472,0.0063376,0.98958
0.00063416,0.99471,0.0063416,0.98964
0.00063455,0.99471,0.0063455,0.9897
0.00063495,0.9947,0.0063495,0.98975
0.00063535,0.9947,0.0063535,0.98981
0.00063575,0.99469,0.0063575,0.98987
0.00063615,0.99469,0.0063615,0.98992
0.00063654,0.99468,0.0063654,0.98998
0.00063694,0.99468,0.0063694,0.99003
0.00063734,0.99467,0.0063734,0.99009
0.00063774,0.99467,0.0063774,0.99015
0.00063814,0.99466,0.0063814,0.9902
0.00063854,0.99466,0.0063854,0.99026
0.00063893,0.99465,0.0063893,0.99031
0.00063933,0.99465,0.0063933,0.99037
0.00063973,0.99464,0.0063973,0.99042
0.00064013,0.99463,0.0064013,0.99047
0.00064053,0.99463,0.0064053,0.99053
0.00064092,0.99462,0.0064092,0.99058
0.00064132,0.99462,0.0064132,0.99064
0.00064172,0.99461,0.0064172,0.99069
0.00064212,0.99461,0.0064212,0.99074
0.00064252,0.9946,0.0064252,0.99079
0.00064291,0.9946,0.0064291,0.99085
0.00064331,0.99459,0.0064331,0.9909
0.00064371,0.99459,0.0064371,0.99095
0.00064411,0.99458,0.0064411,0.991
0.00064451,0.99458,0.0064451,0.99106
0.0006449,0.99457,0.006449,0.99111
0.0006453,0.99457,0.006453,0.99116
0.0006457,0.99456,0.006457,0.99121
0.0006461,0.99456,0.006461,0.99126
0.0006465,0.99455,0.006465,0.99131
0.00064689,0.99455,0.0064689,0.99136
0.00064729,0.99454,0.0064729,0.99141
0.00064769,0.99453,0.0064769,0.99146
0.00064809,0.99453,0.0064809,0.99151
0.00064849,0.99452,0.0064849,0.99156
0.00064889,0.99452,0.0064889,0.99161
0.00064928,0.99451,0.0064928,0.99166
0.00064968,0.99451,0.0064968,0.99171
0.00065008,0.9945,0.0065008,0.99176
0.00065048,0.9945,0.0065048,0.9918
0.00065088,0.99449,0.0065088,0.99185
0.00065127,0.99449,0.0065127,0.9919
0.00065167,0.99448,0.0065167,0.99195
0.00065207,0.99448,0.0065207,0.992
0.00065247,0.99447,0.0065247,0.99204
0.00065287,0.99447,0.0065287,0.99209
0.00065326,0.99446,0.0065326,0.99214
0.00065366,0.99446,0.0065366,0.99218
0.00065406,0.99445,0.0065406,0.99223
0.00065446,0.99444,0.0065446,0.99228
0.00065486,0.99444,0.0065486,0.99232
0.00065525,0.99443,0.0065525,0.99237
0.00065565,0.99443,0.0065565,0.99241
0.00065605,0.99442,0.0065605,0.99246
0.00065645,0.99442,0.0065645,0.9925
0.00065685,0.99441,0.0065685,0.99255
0.00065725,0.99441,0.0065725,0.99259
0.00065764,0.9944,0.0065764,0.99263
0.00065804,0.9944,0.0065804,0.99268
0.00065844,0.99439,0.0065844,0.99272
0.00065884,0.99439,0.0065884,0.99277
0.00065924,0.99438,0.0065924,0.99281
0.00065963,0.99438,0.0065963,0.99285
0.00066003,0.99437,0.0066003,0.99289
0.00066043,0.99436,0.0066043,0.99294
0.00066083,0.99436,0.0066083,0.99298
0.00066123,0.99435,0.0066123,0.99302
0.00066162,0.99435,0.0066162,0.99306
0.00066202,0.99434,0.0066202,0.9931
0.00066242,0.99434,0.0066242,0.99314
0.00066282,0.99433,0.0066282,0.99319
0.00066322,0.99433,0.0066322,0.99323
0.00066361,0.99432,0.0066361,0.99327
0.00066401,0.99432,0.0066401,0.99331
0.00066441,0.99431,0.0066441,0.99335
0.00066481,0.99431,0.0066481,0.99339
0.00066521,0.9943,0.0066521,0.99342
0.00066561,0.99429,0.0066561,0.99346
0.000666,0.99429,0.00666,0.9935
0.0006664,0.99428,0.006664,0.99354
0.0006668,0.99428,0.006668,0.99358
0.0006672,0.99427,0.006672,0.99362
0.0006676,0.99427,0.006676,0.99365
0.00066799,0.99426,0.0066799,0.99369
0.00066839,0.99426,0.0066839,0.99373
0.00066879,0.99425,0.0066879,0.99376
0.00066919,0.99425,0.0066919,0.9938
0.00066959,0.99424,0.0066959,0.99383
0.00066998,0.99424,0.0066998,0.99387
0.00067038,0.99423,0.0067038,0.99391
0.00067078,0.99422,0.0067078,0.99394
0.00067118,0.99422,0.0067118,0.99397
0.00067158,0.99421,0.0067158,0.99401
0.00067197,0.99421,0.0067197,0.99404
0.00067237,0.9942,0.0067237,0.99408
0.00067277,0.9942,0.0067277,0.99411
0.00067317,0.99419,0.0067317,0.99414
0.00067357,0.99419,0.0067357,0.99418
0.00067396,0.99418,0.0067396,0.99421
0.00067436,0.99418,0.0067436,0.99424
0.00067476,0.99417,0.0067476,0.99427
0.00067516,0.99416,0.0067516,0.9943
0.00067556,0.99416,0.0067556,0.99433
0.00067596,0.99415,0.0067596,0.99436
0.00067635,0.99415,0.0067635,0.99439
0.00067675,0.99414,0.0067675,0.99443
0.00067715,0.99414,0.0067715,0.99445
0.00067755,0.99413,0.0067755,0.99448
0.00067795,0.99413,0.0067795,0.99451
0.00067834,0.99412,0.0067834,0.99454
0.00067874,0.99412,0.0067874,0.99457
0.00067914,0.99411,0.0067914,0.9946
0.00067954,0.9941,0.0067954,0.99463
0.00067994,0.9941,0.0067994,0.99466
0.00068033,0.99409,0.0068033,0.99468
0.00068073,0.99409,0.0068073,0.99471
0.00068113,0.99408,0.0068113,0.99474
0.00068153,0.99408,0.0068153,0.99476
0.00068193,0.99407,0.0068193,0.99479
0.00068232,0.99407,0.0068232,0.99481
0.00068272,0.99406,0.0068272,0.99484
0.00068312,0.99406,0.0068312,0.99486
0.00068352,0.99405,0.0068352,0.99489
0.00068392,0.99404,0.0068392,0.99491
0.00068432,0.99404,0.0068432,0.99494
0.00068471,0.99403,0.0068471,0.99496
0.00068511,0.99403,0.0068511,0.99499
0.00068551,0.99402,0.0068551,0.99501
0.00068591,0.99402,0.0068591,0.99503
0.00068631,0.99401,0.0068631,0.99505
0.0006867,0.99401,0.006867,0.99508
0.0006871,0.994,0.006871,0.9951
0.0006875,0.99399,0.006875,0.99512
0.0006879,0.99399,0.006879,0.99514
0.0006883,0.99398,0.006883,0.99516
0.00068869,0.99398,0.0068869,0.99518
0.00068909,0.99397,0.0068909,0.9952
0.00068949,0.99397,0.0068949,0.99522
0.00068989,0.99396,0.0068989,0.99524
0.00069029,0.99396,0.0069029,0.99526
0.00069068,0.99395,0.0069068,0.99528
0.00069108,0.99394,0.0069108,0.9953
0.00069148,0.99394,0.0069148,0.99532
0.00069188,0.99393,0.0069188,0.99534
0.00069228,0.99393,0.0069228,0.99536
0.00069268,0.99392,0.0069268,0.99537
0.00069307,0.99392,0.0069307,0.99539
0.00069347,0.99391,0.0069347,0.99541
0.00069387,0.99391,0.0069387,0.99542
0.00069427,0.9939,0.0069427,0.99544
0.00069467,0.99389,0.0069467,0.99546
0.00069506,0.99389,0.0069506,0.99547
0.00069546,0.99388,0.0069546,0.99549
0.00069586,0.99388,0.0069586,0.9955
0.00069626,0.99387,0.0069626,0.99552
0.00069666,0.99387,0.0069666,0.99553
0.00069705,0.99386,0.0069705,0.99555
0.00069745,0.99386,0.0069745,0.99556
0.00069785,0.99385,0.0069785,0.99557
0.00069825,0.99384,0.0069825,0.99559
0.00069865,0.99384,0.0069865,0.9956
0.00069904,0.99383,0.0069904,0.99561
0.00069944,0.99383,0.0069944,0.99562
0.00069984,0.99382,0.0069984,0.99563
0.00070024,0.99382,0.0070024,0.99565
0.00070064,0.99381,0.0070064,0.99566
0.00070104,0.99381,0.0070104,0.99567
0.00070143,0.9938,0.0070143,0.99568
0.00070183,0.99379,0.0070183,0.99569
0.00070223,0.99379,0.0070223,0.9957
0.00070263,0.99378,0.0070263,0.99571
0.00070303,0.99378,0.0070303,0.99572
0.00070342,0.99377,0.0070342,0.99573
0.00070382,0.99377,0.0070382,0.99574
0.00070422,0.99376,0.0070422,0.99574
0.00070462,0.99376,0.0070462,0.99575
0.00070502,0.99375,0.0070502,0.99576
0.00070541,0.99374,0.0070541,0.99577
0.00070581,0.99374,0.0070581,0.99577
0.00070621,0.99373,0.0070621,0.99578
0.00070661,0.99373,0.0070661,0.99579
0.00070701,0.99372,0.0070701,0.99579
0.0007074,0.99372,0.007074,0.9958
0.0007078,0.99371,0.007078,0.9958
0.0007082,0.9937,0.007082,0.99581
0.0007086,0.9937,0.007086,0.99581
0.000709,0.99369,0.00709,0.99582
0.00070939,0.99369,0.0070939,0.99582
0.00070979,0.99368,0.0070979,0.99583
0.00071019,0.99368,0.0071019,0.99583
0.00071059,0.99367,0.0071059,0.99583
0.00071099,0.99366,0.0071099,0.99584
0.00071139,0.99366,0.0071139,0.99584
0.00071178,0.99365,0.0071178,0.99584
0.00071218,0.99365,0.0071218,0.99584
0.00071258,0.99364,0.0071258,0.99584
0.00071298,0.99364,0.0071298,0.99585
0.00071338,0.99363,0.0071338,0.99585
0.00071377,0.99363,0.0071377,0.99585
0.00071417,0.99362,0.0071417,0.99585
0.00071457,0.99361,0.0071457,0.99585
0.00071497,0.99361,0.0071497,0.99585
0.00071537,0.9936,0.0071537,0.99585
0.00071576,0.9936,0.0071576,0.99585
0.00071616,0.99359,0.0071616,0.99584
0.00071656,0.99359,0.0071656,0.99584
0.00071696,0.99358,0.0071696,0.99584
0.00071736,0.99357,0.0071736,0.99584
0.00071775,0.99357,0.0071775,0.99584
0.00071815,0.99356,0.0071815,0.99583
0.00071855,0.99356,0.0071855,0.99583
0.00071895,0.99355,0.0071895,0.99583
0.00071935,0.99355,0.0071935,0.99582
0.00071975,0.99354,0.0071975,0.99582
0.00072014,0.99353,0.0072014,0.99581
0.00072054,0.99353,0.0072054,0.99581
0.00072094,0.99352,0.0072094,0.9958
0.00072134,0.99352,0.0072134,0.9958
0.00072174,0.99351,0.0072174,0.99579
0.00072213,0.99351,0.0072213,0.99579
0.00072253,0.9935,0.0072253,0.99578
0.00072293,0.99349,0.0072293,0.99577
0.00072333,0.99349,0.0072333,0.99577
0.00072373,0.99348,0.0072373,0.99576
0.00072412,0.99348,0.0072412,0.99575
0.00072452,0.99347,0.0072452,0.99575
0.00072492,0.99347,0.0072492,0.99574
0.00072532,0.99346,0.0072532,0.99573
0.00072572,0.99345,0.0072572,0.99572
0.00072611,0.99345,0.0072611,0.99571
0.00072651,0.99344,0.0072651,0.9957
0.00072691,0.99344,0.0072691,0.99569
0.00072731,0.99343,0.0072731,0.99568
0.00072771,0.99343,0.0072771,0.99567
0.00072811,0.99342,0.0072811,0.99566
0.0007285,0.99341,0.007285,0.99565
0.0007289,0.99341,0.007289,0.99564
0.0007293,0.9934,0.007293,0.99563
0.0007297,0.9934,0.007297,0.99561
0.0007301,0.99339,0.007301,0.9956
0.00073049,0.99338,0.0073049,0.99559
0.00073089,0.99338,0.0073089,0.99558
0.00073129,0.99337,0.0073129,0.99556
0.00073169,0.99337,0.0073169,0.99555
0.00073209,0.99336,0.0073209,0.99554
0.00073248,0.99336,0.0073248,0.99552
0.00073288,0.99335,0.0073288,0.99551
0.00073328,0.99334,0.0073328,0.99549
0.00073368,0.99334,0.0073368,0.99548
0.00073408,0.99333,0.0073408,0.99546
0.00073447,0.99333,0.0073447,0.99545
0.00073487,0.99332,0.0073487,0.99543
0.00073527,0.99332,0.0073527,0.99542
0.00073567,0.99331,0.0073567,0.9954
0.00073607,0.9933,0.0073607,0.99538
0.00073646,0.9933,0.0073646,0.99537
0.00073686,0.99329,0.0073686,0.99535
0.00073726,0.99329,0.0073726,0.99533
0.00073766,0.99328,0.0073766,0.99531
0.00073806,0.99327,0.0073806,0.99529
0.00073846,0.99327,0.0073846,0.99528
0.00073885,0.99326,0.0073885,0.99526
0.00073925,0.99326,0.0073925,0.99524
0.00073965,0.99325,0.0073965,0.99522
0.00074005,0.99325,0.0074005,0.9952
0.00074045,0.99324,0.0074045,0.99518
0.00074084,0.99323,0.0074084,0.99516
0.00074124,0.99323,0.0074124,0.99514
0.00074164,0.99322,0.0074164,0.99512
0.00074204,0.99322,0.0074204,0.99509
0.00074244,0.99321,0.0074244,0.99507
0.00074283,0.9932,0.0074283,0.99505
0.00074323,0.9932,0.0074323,0.99503
0.00074363,0.99319,0.0074363,0.99501
0.00074403,0.99319,0.0074403,0.99498
0.00074443,0.99318,0.0074443,0.99496
0.00074482,0.99318,0.0074482,0.99494
0.00074522,0.99317,0.0074522,0.99491
0.00074562,0.99316,0.0074562,0.99489
0.00074602,0.99316,0.0074602,0.99487
0.00074642,0.99315,0.0074642,0.99484
0.00074682,0.99315,0.0074682,0.99482
0.00074721,0.99314,0.0074721,0.99479
0.00074761,0.99313,0.0074761,0.99477
0.00074801,0.99313,0.0074801,0.99474
0.00074841,0.99312,0.0074841,0.99471
0.00074881,0.99312,0.0074881,0.99469
0.0007492,0.99311,0.007492,0.99466
0.0007496,0.99311,0.007496,0.99463
0.00075,0.9931,0.0075,0.99461
0.0007504,0.99309,0.007504,0.99458
0.0007508,0.99309,0.007508,0.99455
0.00075119,0.99308,0.0075119,0.99452
0.00075159,0.99308,0.0075159,0.9945
0.00075199,0.99307,0.0075199,0.99447
0.00075239,0.99306,0.0075239,0.99444
0.00075279,0.99306,0.0075279,0.99441
0.00075318,0.99305,0.0075318,0.99438
0.00075358,0.99305,0.0075358,0.99435
0.00075398,0.99304,0.0075398,0.99432
0.00075438,0.99303,0.0075438,0.99429
0.00075478,0.99303,0.0075478,0.99426
0.00075518,0.99302,0.0075518,0.99423
0.00075557,0.99302,0.0075557,0.9942
0.00075597,0.99301,0.0075597,0.99417
0.00075637,0.993,0.0075637,0.99413
0.00075677,0.993,0.0075677,0.9941
0.00075717,0.99299,0.0075717,0.99407
0.00075756,0.99299,0.0075756,0.99404
0.00075796,0.99298,0.0075796,0.994
0.00075836,0.99298,0.0075836,0.99397
0.00075876,0.99297,0.0075876,0.99394
0.00075916,0.99296,0.0075916,0.9939
0.00075955,0.99296,0.0075955,0.99387
0.00075995,0.99295,0.0075995,0.99384
0.00076035,0.99295,0.0076035,0.9938
0.00076075,0.99294,0.0076075,0.99377
0.00076115,0.99293,0.0076115,0.99373
0.00076154,0.99293,0.0076154,0.9937
0.00076194,0.99292,0.0076194,0.99366
0.00076234,0.99292,0.0076234,0.99362
0.00076274,0.99291,0.0076274,0.99359
0.00076314,0.9929,0.0076314,0.99355
0.00076354,0.9929,0.0076354,0.99351
0.00076393,0.99289,0.0076393,0.99348
0.00076433,0.99289,0.0076433,0.99344
0.00076473,0.99288,0.0076473,0.9934
0.00076513,0.99287,0.0076513,0.99336
0.00076553,0.99287,0.0076553,0.99333
0.00076592,0.99286,0.0076592,0.99329
0.00076632,0.99286,0.0076632,0.99325
0.00076672,0.99285,0.0076672,0.99321
0.00076712,0.99284,0.0076712,0.99317
0.00076752,0.99284,0.0076752,0.99313
0.00076791,0.99283,0.0076791,0.99309
0.00076831,0.99283,0.0076831,0.99305
0.00076871,0.99282,0.0076871,0.99301
0.00076911,0.99281,0.0076911,0.99297
0.00076951,0.99281,0.0076951,0.99293
0.0007699,0.9928,0.007699,0.99289
0.0007703,0.9928,0.007703,0.99285
0.0007707,0.99279,0.007707,0.99281
0.0007711,0.99278,0.007711,0.99277
0.0007715,0.99278,0.007715,0.99272
0.00077189,0.99277,0.0077189,0.99268
0.00077229,0.99277,0.0077229,0.99264
0.00077269,0.99276,0.0077269,0.9926
0.00077309,0.99275,0.0077309,0.99256
0.00077349,0.99275,0.0077349,0.99251
0.00077389,0.99274,0.0077389,0.99247
0.00077428,0.99274,0.0077428,0.99243
0.00077468,0.99273,0.0077468,0.99238
0.00077508,0.99272,0.0077508,0.99234
0.00077548,0.99272,0.0077548,0.9923
0.00077588,0.99271,0.0077588,0.99225
0.00077627,0.99271,0.0077627,0.99221
0.00077667,0.9927,0.0077667,0.99216
0.00077707,0.99269,0.0077707,0.99212
0.00077747,0.99269,0.0077747,0.99207
0.00077787,0.99268,0.0077787,0.99203
0.00077826,0.99268,0.0077826,0.99198
0.00077866,0.99267,0.0077866,0.99194
0.00077906,0.99266,0.0077906,0.99189
0.00077946,0.99266,0.0077946,0.99185
0.00077986,0.99265,0.0077986,0.9918
0.00078025,0.99264,0.0078025,0.99175
0.00078065,0.99264,0.0078065,0.99171
0.00078105,0.99263,0.0078105,0.99166
0.00078145,0.99263,0.0078145,0.99161
0.00078185,0.99262,0.0078185,0.99157
0.00078225,0.99261,0.0078225,0.99152
0.00078264,0.99261,0.0078264,0.99147
0.00078304,0.9926,0.0078304,0.99143
0.00078344,0.9926,0.0078344,0.99138
0.00078384,0.99259,0.0078384,0.99133
0.00078424,0.99258,0.0078424,0.99128
0.00078463,0.99258,0.0078463,0.99123
0.00078503,0.99257,0.0078503,0.99118
0.00078543,0.99257,0.0078543,0.99114
0.00078583,0.99256,0.0078583,0.99109
0.00078623,0.99255,0.0078623,0.99104
0.00078662,0.99255,0.0078662,0.99099
0.00078702,0.99254,0.0078702,0.99094
0.00078742,0.99254,0.0078742,0.99089
0.00078782,0.99253,0.0078782,0.99084
0.00078822,0.99252,0.0078822,0.99079
0.00078861,0.99252,0.0078861,0.99074
0.00078901,0.99251,0.0078901,0.99069
0.00078941,0.9925,0.0078941,0.99064
0.00078981,0.9925,0.0078981,0.99059
0.00079021,0.99249,0.0079021,0.99053
0.00079061,0.99249,0.0079061,0.99048
0.000791,0.99248,0.00791,0.99043
0.0007914,0.99247,0.007914,0.99038
0.0007918,0.99247,0.007918,0.99033
0.0007922,0.99246,0.007922,0.99028
0.0007926,0.99246,0.007926,0.99022
0.00079299,0.99245,0.0079299,0.99017
0.00079339,0.99244,0.0079339,0.99012
0.00079379,0.99244,0.0079379,0.99007
0.00079419,0.99243,0.0079419,0.99001
0.00079459,0.99243,0.0079459,0.98996
0.00079498,0.99242,0.0079498,0.98991
0.00079538,0.99241,0.0079538,0.98985
0.00079578,0.99241,0.0079578,0.9898
0.00079618,0.9924,0.0079618,0.98974
0.00079658,0.99239,0.0079658,0.98969
0.00079697,0.99239,0.0079697,0.98964
0.00079737,0.99238,0.0079737,0.98958
0.00079777,0.99238,0.0079777,0.98953
0.00079817,0.99237,0.0079817,0.98947
0.00079857,0.99236,0.0079857,0.98942
0.00079896,0.99236,0.0079896,0.98936
0.00079936,0.99235,0.0079936,0.98931
0.00079976,0.99235,0.0079976,0.98925
0.00080016,0.99234,0.0080016,0.98919
0.00080056,0.99233,0.0080056,0.98914
0.00080096,0.99233,0.0080096,0.98908
0.00080135,0.99232,0.0080135,0.98903
0.00080175,0.99231,0.0080175,0.98897
0.00080215,0.99231,0.0080215,0.98891
0.00080255,0.9923,0.0080255,0.98886
0.00080295,0.9923,0.0080295,0.9888
0.00080334,0.99229,0.0080334,0.98874
0.00080374,0.99228,0.0080374,0.98868
0.00080414,0.99228,0.0080414,0.98863
0.00080454,0.99227,0.0080454,0.98857
0.00080494,0.99226,0.0080494,0.98851
0.00080533,0.99226,0.0080533,0.98845
0.00080573,0.99225,0.0080573,0.98839
0.00080613,0.99225,0.0080613,0.98833
0.00080653,0.99224,0.0080653,0.98828
0.00080693,0.99223,0.0080693,0.98822
0.00080732,0.99223,0.0080732,0.98816
0.00080772,0.99222,0.0080772,0.9881
0.00080812,0.99222,0.0080812,0.98804
0.00080852,0.99221,0.0080852,0.98798
0.00080892,0.9922,0.0080892,0.98792
0.00080932,0.9922,0.0080932,0.98786
0.00080971,0.99219,0.0080971,0.9878
0.00081011,0.99218,0.0081011,0.98774
0.00081051,0.99218,0.0081051,0.98768
0.00081091,0.99217,0.0081091,0.98762
0.00081131,0.99217,0.0081131,0.98755
0.0008117,0.99216,0.008117,0.98749
0.0008121,0.99215,0.008121,0.98743
0.0008125,0.99215,0.008125,0.98737
0.0008129,0.99214,0.008129,0.98731
0.0008133,0.99213,0.008133,0.98724
0.00081369,0.99213,0.0081369,0.98718
0.00081409,0.99212,0.0081409,0.98712
0.00081449,0.99212,0.0081449,0.98706
0.00081489,0.99211,0.0081489,0.98699
0.00081529,0.9921,0.0081529,0.98693
0.00081568,0.9921,0.0081568,0.98687
0.00081608,0.99209,0.0081608,0.9868
0.00081648,0.99208,0.0081648,0.98674
0.00081688,0.99208,0.0081688,0.98668
0.00081728,0.99207,0.0081728,0.98661
0.00081768,0.99207,0.0081768,0.98655
0.00081807,0.99206,0.0081807,0.98648
0.00081847,0.99205,0.0081847,0.98642
0.00081887,0.99205,0.0081887,0.98636
0.00081927,0.99204,0.0081927,0.98629
0.00081967,0.99203,0.0081967,0.98623
0.00082006,0.99203,0.0082006,0.98616
0.00082046,0.99202,0.0082046,0.9861
0.00082086,0.99202,0.0082086,0.98603
0.00082126,0.99201,0.0082126,0.98597
0.00082166,0.992,0.0082166,0.9859
0.00082205,0.992,0.0082205,0.98584
0.00082245,0.99199,0.0082245,0.98577
0.00082285,0.99198,0.0082285,0.98571
0.00082325,0.99198,0.0082325,0.98564
0.00082365,0.99197,0.0082365,0.98558
0.00082404,0.99197,0.0082404,0.98551
0.00082444,0.99196,0.0082444,0.98545
0.00082484,0.99195,0.0082484,0.98538
0.00082524,0.99195,0.0082524,0.98532
0.00082564,0.99194,0.0082564,0.98525
0.00082604,0.99193,0.0082604,0.98518
0.00082643,0.99193,0.0082643,0.98512
0.00082683,0.99192,0.0082683,0.98505
0.00082723,0.99191,0.0082723,0.98499
0.00082763,0.99191,0.0082763,0.98492
0.00082803,0.9919,0.0082803,0.98485
0.00082842,0.9919,0.0082842,0.98479
0.00082882,0.99189,0.0082882,0.98472
0.00082922,0.99188,0.0082922,0.98466
0.00082962,0.99188,0.0082962,0.98459
0.00083002,0.99187,0.0083002,0.98452
0.00083041,0.99186,0.0083041,0.98446
0.00083081,0.99186,0.0083081,0.98439
0.00083121,0.99185,0.0083121,0.98432
0.00083161,0.99185,0.0083161,0.98425
0.00083201,0.99184,0.0083201,0.98419
0.0008324,0.99183,0.008324,0.98412
0.0008328,0.99183,0.008328,0.98405
0.0008332,0.99182,0.008332,0.98399
0.0008336,0.99181,0.008336,0.98392
0.000834,0.99181,0.00834,0.98385
0.00083439,0.9918,0.0083439,0.98378
0.00083479,0.9918,0.0083479,0.98371
0.00083519,0.99179,0.0083519,0.98365
0.00083559,0.99178,0.0083559,0.98358
0.00083599,0.99178,0.0083599,0.98351
0.00083639,0.99177,0.0083639,0.98344
0.00083678,0.99176,0.0083678,0.98337
0.00083718,0.99176,0.0083718,0.98331
0.00083758,0.99175,0.0083758,0.98324
0.00083798,0.99174,0.0083798,0.98317
0.00083838,0.99174,0.0083838,0.9831
0.00083877,0.99173,0.0083877,0.98303
0.00083917,0.99173,0.0083917,0.98296
0.00083957,0.99172,0.0083957,0.98289
0.00083997,0.99171,0.0083997,0.98282
0.00084037,0.99171,0.0084037,0.98275
0.00084076,0.9917,0.0084076,0.98268
0.00084116,0.99169,0.0084116,0.98261
0.00084156,0.99169,0.0084156,0.98254
0.00084196,0.99168,0.0084196,0.98248
0.00084236,0.99167,0.0084236,0.98241
0.00084275,0.99167,0.0084275,0.98233
0.00084315,0.99166,0.0084315,0.98226
0.00084355,0.99166,0.0084355,0.98219
0.00084395,0.99165,0.0084395,0.98212
0.00084435,0.99164,0.0084435,0.98205
0.00084475,0.99164,0.0084475,0.98198
0.00084514,0.99163,0.0084514,0.98191
0.00084554,0.99162,0.0084554,0.98184
0.00084594,0.99162,0.0084594,0.98177
0.00084634,0.99161,0.0084634,0.9817
0.00084674,0.9916,0.0084674,0.98163
0.00084713,0.9916,0.0084713,0.98156
0.00084753,0.99159,0.0084753,0.98148
0.00084793,0.99159,0.0084793,0.98141
0.00084833,0.99158,0.0084833,0.98134
0.00084873,0.99157,0.0084873,0.98127
0.00084912,0.99157,0.0084912,0.9812
0.00084952,0.99156,0.0084952,0.98112
0.00084992,0.99155,0.0084992,0.98105
0.00085032,0.99155,0.0085032,0.98098
0.00085072,0.99154,0.0085072,0.9809
0.00085111,0.99153,0.0085111,0.98083
0.00085151,0.99153,0.0085151,0.98076
0.00085191,0.99152,0.0085191,0.98069
0.00085231,0.99151,0.0085231,0.98061
0.00085271,0.99151,0.0085271,0.98054
0.00085311,0.9915,0.0085311,0.98046
0.0008535,0.9915,0.008535,0.98039
0.0008539,0.99149,0.008539,0.98032
0.0008543,0.99148,0.008543,0.98024
0.0008547,0.99148,0.008547,0.98017
0.0008551,0.99147,0.008551,0.98009
0.00085549,0.99146,0.0085549,0.98002
0.00085589,0.99146,0.0085589,0.97994
0.00085629,0.99145,0.0085629,0.97987
0.00085669,0.99144,0.0085669,0.97979
0.00085709,0.99144,0.0085709,0.97972
0.00085748,0.99143,0.0085748,0.97964
0.00085788,0.99142,0.0085788,0.97957
0.00085828,0.99142,0.0085828,0.97949
0.00085868,0.99141,0.0085868,0.97942
0.00085908,0.99141,0.0085908,0.97934
0.00085947,0.9914,0.0085947,0.97927
0.00085987,0.99139,0.0085987,0.9792
0.00086027,0.99139,0.0086027,0.97912
0.00086067,0.99138,0.0086067,0.97905
0.00086107,0.99137,0.0086107,0.97897
0.00086146,0.99137,0.0086146,0.9789
0.00086186,0.99136,0.0086186,0.97882
0.00086226,0.99135,0.0086226,0.97875
0.00086266,0.99135,0.0086266,0.97867
0.00086306,0.99134,0.0086306,0.9786
0.00086346,0.99133,0.0086346,0.97852
0.00086385,0.99133,0.0086385,0.97845
0.00086425,0.99132,0.0086425,0.97837
0.00086465,0.99132,0.0086465,0.9783
0.00086505,0.99131,0.0086505,0.97822
0.00086545,0.9913,0.0086545,0.97815
0.00086584,0.9913,0.0086584,0.97807
0.00086624,0.99129,0.0086624,0.978
0.00086664,0.99128,0.0086664,0.97792
0.00086704,0.99128,0.0086704,0.97785
0.00086744,0.99127,0.0086744,0.97777
0.00086783,0.99126,0.0086783,0.9777
0.00086823,0.99126,0.0086823,0.97762
0.00086863,0.99125,0.0086863,0.97755
0.00086903,0.99124,0.0086903,0.97747
0.00086943,0.99124,0.0086943,0.97739
0.00086982,0.99123,0.0086982,0.97732
0.00087022,0.99122,0.0087022,0.97724
0.00087062,0.99122,0.0087062,0.97717
0.00087102,0.99121,0.0087102,0.97709
0.00087142,0.99121,0.0087142,0.97702
0.00087182,0.9912,0.0087182,0.97694
0.00087221,0.99119,0.0087221,0.97687
0.00087261,0.99119,0.0087261,0.97679
0.00087301,0.99118,0.0087301,0.97671
0.00087341,0.99117,0.0087341,0.97664
0.00087381,0.99117,0.0087381,0.97656
0.0008742,0.99116,0.008742,0.97649
0.0008746,0.99115,0.008746,0.97641
0.000875,0.99115,0.00875,0.97633
0.0008754,0.99114,0.008754,0.97626
0.0008758,0.99113,0.008758,0.97618
0.00087619,0.99113,0.0087619,0.97611
0.00087659,0.99112,0.0087659,0.97603
0.00087699,0.99111,0.0087699,0.97595
0.00087739,0.99111,0.0087739,0.97588
0.00087779,0.9911,0.0087779,0.9758
0.00087818,0.99109,0.0087818,0.97572
0.00087858,0.99109,0.0087858,0.97565
0.00087898,0.99108,0.0087898,0.97557
0.00087938,0.99107,0.0087938,0.97549
0.00087978,0.99107,0.0087978,0.97542
0.00088018,0.99106,0.0088018,0.97534
0.00088057,0.99106,0.0088057,0.97526
0.00088097,0.99105,0.0088097,0.97518
0.00088137,0.99104,0.0088137,0.97511
0.00088177,0.99104,0.0088177,0.97503
0.00088217,0.99103,0.0088217,0.97495
0.00088256,0.99102,0.0088256,0.97487
0.00088296,0.99102,0.0088296,0.9748
0.00088336,0.99101,0.0088336,0.97472
0.00088376,0.991,0.0088376,0.97464
0.00088416,0.991,0.0088416,0.97456
0.00088455,0.99099,0.0088455,0.97448
0.00088495,0.99098,0.0088495,0.97441
0.00088535,0.99098,0.0088535,0.97433
0.00088575,0.99097,0.0088575,0.97425
0.00088615,0.99096,0.0088615,0.97417
0.00088654,0.99096,0.0088654,0.97409
0.00088694,0.99095,0.0088694,0.97401
0.00088734,0.99094,0.0088734,0.97393
0.00088774,0.99094,0.0088774,0.97386
0.00088814,0.99093,0.0088814,0.97378
0.00088854,0.99092,0.0088854,0.9737
0.00088893,0.99092,0.0088893,0.97362
0.00088933,0.99091,0.0088933,0.97354
0.00088973,0.9909,0.0088973,0.97346
0.00089013,0.9909,0.0089013,0.97338
0.00089053,0.99089,0.0089053,0.9733
0.00089092,0.99089,0.0089092,0.97322
0.00089132,0.99088,0.0089132,0.97314
0.00089172,0.99087,0.0089172,0.97306
0.00089212,0.99087,0.0089212,0.97298
0.00089252,0.99086,0.0089252,0.9729
0.00089291,0.99085,0.0089291,0.97282
0.00089331,0.99085,0.0089331,0.97274
0.00089371,0.99084,0.0089371,0.97266
0.00089411,0.99083,0.0089411,0.97258
0.00089451,0.99083,0.0089451,0.9725
0.0008949,0.99082,0.008949,0.97242
0.0008953,0.99081,0.008953,0.97234
0.0008957,0.99081,0.008957,0.97227
0.0008961,0.9908,0.008961,0.97219
0.0008965,0.99079,0.008965,0.97211
0.00089689,0.99079,0.0089689,0.97203
0.00089729,0.99078,0.0089729,0.97195
0.00089769,0.99077,0.0089769,0.97187
0.00089809,0.99077,0.0089809,0.97179
0.00089849,0.99076,0.0089849,0.97171
0.00089889,0.99075,0.0089889,0.97163
0.00089928,0.99075,0.0089928,0.97156
0.00089968,0.99074,0.0089968,0.97148
0.00090008,0.99073,0.0090008,0.9714
0.00090048,0.99073,0.0090048,0.97132
0.00090088,0.99072,0.0090088,0.97124
0.00090127,0.99071,0.0090127,0.97116
0.00090167,0.99071,0.0090167,0.97108
0.00090207,0.9907,0.0090207,0.971
0.00090247,0.99069,0.0090247,0.97093
0.00090287,0.99069,0.0090287,0.97085
0.00090326,0.99068,0.0090326,0.97077
0.00090366,0.99067,0.0090366,0.97069
0.00090406,0.99067,0.0090406,0.97061
0.00090446,0.99066,0.0090446,0.97053
0.00090486,0.99065,0.0090486,0.97046
0.00090525,0.99065,0.0090525,0.97038
0.00090565,0.99064,0.0090565,0.9703
0.00090605,0.99063,0.0090605,0.97022
0.00090645,0.99063,0.0090645,0.97014
0.00090685,0.99062,0.0090685,0.97006
0.00090725,0.99061,0.0090725,0.96998
0.00090764,0.99061,0.0090764,0.96991
0.00090804,0.9906,0.0090804,0.96983
0.00090844,0.9906,0.0090844,0.96975
0.00090884,0.99059,0.0090884,0.96967
0.00090924,0.99058,0.0090924,0.96959
0.00090963,0.99058,0.0090963,0.96951
0.00091003,0.99057,0.0091003,0.96944
0.00091043,0.99056,0.0091043,0.96936
0.00091083,0.99056,0.0091083,0.96928
0.00091123,0.99055,0.0091123,0.9692
0.00091162,0.99054,0.0091162,0.96912
0.00091202,0.99054,0.0091202,0.96904
0.00091242,0.99053,0.0091242,0.96896
0.00091282,0.99052,0.0091282,0.96889
0.00091322,0.99052,0.0091322,0.96881
0.00091361,0.99051,0.0091361,0.96873
0.00091401,0.9905,0.0091401,0.96865
0.00091441,0.9905,0.0091441,0.96857
0.00091481,0.99049,0.0091481,0.96849
0.00091521,0.99048,0.0091521,0.96841
0.00091561,0.99048,0.0091561,0.96833
0.000916,0.99047,0.00916,0.96826
0.0009164,0.99046,0.009164,0.96818
0.0009168,0.99046,0.009168,0.9681
0.0009172,0.99045,0.009172,0.96802
0.0009176,0.99044,0.009176,0.96794
0.00091799,0.99044,0.0091799,0.96786
0.00091839,0.99043,0.0091839,0.96778
0.00091879,0.99042,0.0091879,0.9677
0.00091919,0.99042,0.0091919,0.96762
0.00091959,0.99041,0.0091959,0.96755
0.00091998,0.9904,0.0091998,0.96747
0.00092038,0.9904,0.0092038,0.96739
0.00092078,0.99039,0.0092078,0.96731
0.00092118,0.99038,0.0092118,0.96723
0.00092158,0.99038,0.0092158,0.96715
0.00092197,0.99037,0.0092197,0.96707
0.00092237,0.99036,0.0092237,0.96699
0.00092277,0.99036,0.0092277,0.96691
0.00092317,0.99035,0.0092317,0.96683
0.00092357,0.99034,0.0092357,0.96675
0.00092396,0.99034,0.0092396,0.96667
0.00092436,0.99033,0.0092436,0.96659
0.00092476,0.99032,0.0092476,0.96651
0.00092516,0.99032,0.0092516,0.96643
0.00092556,0.99031,0.0092556,0.96635
0.00092596,0.9903,0.0092596,0.96628
0.00092635,0.99029,0.0092635,0.9662
0.00092675,0.99029,0.0092675,0.96612
0.00092715,0.99028,0.0092715,0.96604
0.00092755,0.99027,0.0092755,0.96596
0.00092795,0.99027,0.0092795,0.96588
0.00092834,0.99026,0.0092834,0.96581
0.00092874,0.99025,0.0092874,0.96573
0.00092914,0.99025,0.0092914,0.96565
0.00092954,0.99024,0.0092954,0.96557
0.00092994,0.99023,0.0092994,0.96549
0.00093033,0.99023,0.0093033,0.96542
0.00093073,0.99022,0.0093073,0.96534
0.00093113,0.99021,0.0093113,0.96526
0.00093153,0.99021,0.0093153,0.96519
0.00093193,0.9902,0.0093193,0.96511
0.00093232,0.99019,0.0093232,0.96503
0.00093272,0.99019,0.0093272,0.96495
0.00093312,0.99018,0.0093312,0.96488
0.00093352,0.99017,0.0093352,0.9648
0.00093392,0.99017,0.0093392,0.96473
0.00093432,0.99016,0.0093432,0.96465
0.00093471,0.99015,0.0093471,0.96457
0.00093511,0.99015,0.0093511,0.9645
0.00093551,0.99014,0.0093551,0.96442
0.00093591,0.99013,0.0093591,0.96434
0.00093631,0.99013,0.0093631,0.96427
0.0009367,0.99012,0.009367,0.96419
0.0009371,0.99011,0.009371,0.96412
0.0009375,0.99011,0.009375,0.96404
0.0009379,0.9901,0.009379,0.96397
0.0009383,0.99009,0.009383,0.96389
0.00093869,0.99009,0.0093869,0.96381
0.00093909,0.99008,0.0093909,0.96374
0.00093949,0.99007,0.0093949,0.96366
0.00093989,0.99007,0.0093989,0.96359
0.00094029,0.99006,0.0094029,0.96351
0.00094068,0.99005,0.0094068,0.96344
0.00094108,0.99005,0.0094108,0.96336
0.00094148,0.99004,0.0094148,0.96329
0.00094188,0.99003,0.0094188,0.96321
0.00094228,0.99003,0.0094228,0.96314
0.00094268,0.99002,0.0094268,0.96307
0.00094307,0.99001,0.0094307,0.96299
0.00094347,0.99,0.0094347,0.96292
0.00094387,0.99,0.0094387,0.96284
0.00094427,0.98999,0.0094427,0.96277
0.00094467,0.98998,0.0094467,0.96269
0.00094506,0.98998,0.0094506,0.96262
0.00094546,0.98997,0.0094546,0.96255
0.00094586,0.98996,0.0094586,0.96247
0.00094626,0.98996,0.0094626,0.9624
0.00094666,0.98995,0.0094666,0.96232
0.00094705,0.98994,0.0094705,0.96225
0.00094745,0.98994,0.0094745,0.96218
0.00094785,0.98993,0.0094785,0.9621
0.00094825,0.98992,0.0094825,0.96203
0.00094865,0.98992,0.0094865,0.96196
0.00094904,0.98991,0.0094904,0.96188
0.00094944,0.9899,0.0094944,0.96181
0.00094984,0.9899,0.0094984,0.96174
0.00095024,0.98989,0.0095024,0.96166
0.00095064,0.98988,0.0095064,0.96159
0.00095104,0.98988,0.0095104,0.96152
0.00095143,0.98987,0.0095143,0.96144
0.00095183,0.98986,0.0095183,0.96137
0.00095223,0.98985,0.0095223,0.9613
0.00095263,0.98985,0.0095263,0.96122
0.00095303,0.98984,0.0095303,0.96115
0.00095342,0.98983,0.0095342,0.96108
0.00095382,0.98983,0.0095382,0.961
0.00095422,0.98982,0.0095422,0.96093
0.00095462,0.98981,0.0095462,0.96086
0.00095502,0.98981,0.0095502,0.96079
0.00095541,0.9898,0.0095541,0.96071
0.00095581,0.98979,0.0095581,0.96064
0.00095621,0.98979,0.0095621,0.96057
0.00095661,0.98978,0.0095661,0.9605
0.00095701,0.98977,0.0095701,0.96042
0.0009574,0.98977,0.009574,0.96035
0.0009578,0.98976,0.009578,0.96028
0.0009582,0.98975,0.009582,0.96021
0.0009586,0.98975,0.009586,0.96013
0.000959,0.98974,0.00959,0.96006
0.00095939,0.98973,0.0095939,0.95999
0.00095979,0.98972,0.0095979,0.95992
0.00096019,0.98972,0.0096019,0.95985
0.00096059,0.98971,0.0096059,0.95978
0.00096099,0.9897,0.0096099,0.9597
0.00096139,0.9897,0.0096139,0.95963
0.00096178,0.98969,0.0096178,0.95956
0.00096218,0.98968,0.0096218,0.95949
0.00096258,0.98968,0.0096258,0.95942
0.00096298,0.98967,0.0096298,0.95935
0.00096338,0.98966,0.0096338,0.95928
0.00096377,0.98966,0.0096377,0.95921
0.00096417,0.98965,0.0096417,0.95914
0.00096457,0.98964,0.0096457,0.95907
0.00096497,0.98964,0.0096497,0.959
0.00096537,0.98963,0.0096537,0.95893
0.00096576,0.98962,0.0096576,0.95887
0.00096616,0.98961,0.0096616,0.9588
0.00096656,0.98961,0.0096656,0.95873
0.00096696,0.9896,0.0096696,0.95866
0.00096736,0.98959,0.0096736,0.95859
0.00096775,0.98959,0.0096775,0.95852
0.00096815,0.98958,0.0096815,0.95846
0.00096855,0.98957,0.0096855,0.95839
0.00096895,0.98957,0.0096895,0.95832
0.00096935,0.98956,0.0096935,0.95825
0.00096975,0.98955,0.0096975,0.95819
0.00097014,0.98955,0.0097014,0.95812
0.00097054,0.98954,0.0097054,0.95805
0.00097094,0.98953,0.0097094,0.95799
0.00097134,0.98952,0.0097134,0.95792
0.00097174,0.98952,0.0097174,0.95786
0.00097213,0.98951,0.0097213,0.95779
0.00097253,0.9895,0.0097253,0.95773
0.00097293,0.9895,0.0097293,0.95766
0.00097333,0.98949,0.0097333,0.95759
0.00097373,0.98948,0.0097373,0.95753
0.00097412,0.98948,0.0097412,0.95746
0.00097452,0.98947,0.0097452,0.9574
0.00097492,0.98946,0.0097492,0.95734
0.00097532,0.98946,0.0097532,0.95727
0.00097572,0.98945,0.0097572,0.95721
0.00097611,0.98944,0.0097611,0.95714
0.00097651,0.98943,0.0097651,0.95708
0.00097691,0.98943,0.0097691,0.95702
0.00097731,0.98942,0.0097731,0.95695
0.00097771,0.98941,0.0097771,0.95689
0.00097811,0.98941,0.0097811,0.95683
0.0009785,0.9894,0.009785,0.95676
0.0009789,0.98939,0.009789,0.9567
0.0009793,0.98939,0.009793,0.95664
0.0009797,0.98938,0.009797,0.95658
0.0009801,0.98937,0.009801,0.95651
0.00098049,0.98937,0.0098049,0.95645
0.00098089,0.98936,0.0098089,0.95639
0.00098129,0.98935,0.0098129,0.95633
0.00098169,0.98934,0.0098169,0.95627
0.00098209,0.98934,0.0098209,0.9562
0.00098248,0.98933,0.0098248,0.95614
0.00098288,0.98932,0.0098288,0.95608
0.00098328,0.98932,0.0098328,0.95602
0.00098368,0.98931,0.0098368,0.95596
0.00098408,0.9893,0.0098408,0.9559
0.00098447,0.9893,0.0098447,0.95584
0.00098487,0.98929,0.0098487,0.95578
0.00098527,0.98928,0.0098527,0.95572
0.00098567,0.98927,0.0098567,0.95566
0.00098607,0.98927,0.0098607,0.9556
0.00098646,0.98926,0.0098646,0.95554
0.00098686,0.98925,0.0098686,0.95548
0.00098726,0.98925,0.0098726,0.95542
0.00098766,0.98924,0.0098766,0.95537
0.00098806,0.98923,0.0098806,0.95531
0.00098846,0.98923,0.0098846,0.95525
0.00098885,0.98922,0.0098885,0.95519
0.00098925,0.98921,0.0098925,0.95513
0.00098965,0.9892,0.0098965,0.95507
0.00099005,0.9892,0.0099005,0.95502
0.00099045,0.98919,0.0099045,0.95496
0.00099084,0.98918,0.0099084,0.9549
0.00099124,0.98918,0.0099124,0.95484
0.00099164,0.98917,0.0099164,0.95479
0.00099204,0.98916,0.0099204,0.95473
0.00099244,0.98916,0.0099244,0.95467
0.00099283,0.98915,0.0099283,0.95462
0.00099323,0.98914,0.0099323,0.95456
0.00099363,0.98913,0.0099363,0.9545
0.00099403,0.98913,0.0099403,0.95445
0.00099443,0.98912,0.0099443,0.95439
0.00099482,0.98911,0.0099482,0.95434
0.00099522,0.98911,0.0099522,0.95428
0.00099562,0.9891,0.0099562,0.95423
0.00099602,0.98909,0.0099602,0.95417
0.00099642,0.98909,0.0099642,0.95412
0.00099682,0.98908,0.0099682,0.95406
0.00099721,0.98907,0.0099721,0.95401
0.00099761,0.98906,0.0099761,0.95395
0.00099801,0.98906,0.0099801,0.9539
0.00099841,0.98905,0.0099841,0.95384
0.00099881,0.98904,0.0099881,0.95379
0.0009992,0.98904,0.009992,0.95374
0.0009996,0.98903,0.009996,0.95368
0.001,0.98902,0.01,0.95363
0.0010004,0.98902,0.010004,0.95358
0.0010008,0.98901,0.010008,0.95352
0.0010012,0.989,0.010012,0.95347
0.0010016,0.98899,0.010016,0.95342
0.001002,0.98899,0.01002,0.95337
0.0010024,0.98898,0.010024,0.95332
0.0010028,0.98897,0.010028,0.95326
0.0010032,0.98897,0.010032,0.95321
0.0010036,0.98896,0.010036,0.95316
0.001004,0.98895,0.01004,0.95311
0.0010044,0.98894,0.010044,0.95306
0.0010048,0.98894,0.010048,0.95301
0.0010052,0.98893,0.010052,0.95296
0.0010056,0.98892,0.010056,0.95291
0.001006,0.98892,0.01006,0.95286
0.0010064,0.98891,0.010064,0.95281
0.0010068,0.9889,0.010068,0.95276
0.0010072,0.98889,0.010072,0.95271
0.0010076,0.98889,0.010076,0.95266
0.001008,0.98888,0.01008,0.95262
0.0010084,0.98887,0.010084,0.95257
0.0010088,0.98887,0.010088,0.95252
0.0010092,0.98886,0.010092,0.95247
0.0010096,0.98885,0.010096,0.95243
0.00101,0.98885,0.0101,0.95238
0.0010104,0.98884,0.010104,0.95233
0.0010107,0.98883,0.010107,0.95229
0.0010111,0.98882,0.010111,0.95224
0.0010115,0.98882,0.010115,0.9522
0.0010119,0.98881,0.010119,0.95215
0.0010123,0.9888,0.010123,0.95211
0.0010127,0.9888,0.010127,0.95206
0.0010131,0.98879,0.010131,0.95202
0.0010135,0.98878,0.010135,0.95197
0.0010139,0.98877,0.010139,0.95193
0.0010143,0.98877,0.010143,0.95188
0.0010147,0.98876,0.010147,0.95184
0.0010151,0.98875,0.010151,0.9518
0.0010155,0.98875,0.010155,0.95176
0.0010159,0.98874,0.010159,0.95171
0.0010163,0.98873,0.010163,0.95167
0.0010167,0.98872,0.010167,0.95163
0.0010171,0.98872,0.010171,0.95159
0.0010175,0.98871,0.010175,0.95155
0.0010179,0.9887,0.010179,0.9515
0.0010183,0.9887,0.010183,0.95146
0.0010187,0.98869,0.010187,0.95142
0.0010191,0.98868,0.010191,0.95138
0.0010195,0.98867,0.010195,0.95134
0.0010199,0.98867,0.010199,0.9513
0.0010203,0.98866,0.010203,0.95126
0.0010207,0.98865,0.010207,0.95122
0.0010211,0.98865,0.010211,0.95119
0.0010215,0.98864,0.010215,0.95115
0.0010219,0.98863,0.010219,0.95111
0.0010223,0.98862,0.010223,0.95107
0.0010227,0.98862,0.010227,0.95103
0.0010231,0.98861,0.010231,0.95099
0.0010235,0.9886,0.010235,0.95096
0.0010239,0.9886,0.010239,0.95092
0.0010243,0.98859,0.010243,0.95088
0.0010247,0.98858,0.010247,0.95085
0.0010251,0.98857,0.010251,0.95081
0.0010255,0.98857,0.010255,0.95078
0.0010259,0.98856,0.010259,0.95074
0.0010263,0.98855,0.010263,0.9507
0.0010267,0.98855,0.010267,0.95067
0.0010271,0.98854,0.010271,0.95063
0.0010275,0.98853,0.010275,0.9506
0.0010279,0.98852,0.010279,0.95057
0.0010283,0.98852,0.010283,0.95053
0.0010287,0.98851,0.010287,0.9505
0.0010291,0.9885,0.010291,0.95047
0.0010295,0.9885,0.010295,0.95043
0.0010299,0.98849,0.010299,0.9504
0.0010303,0.98848,0.010303,0.95037
0.0010307,0.98847,0.010307,0.95033
0.0010311,0.98847,0.010311,0.9503
0.0010314,0.98846,0.010314,0.95027
0.0010318,0.98845,0.010318,0.95024
0.0010322,0.98844,0.010322,0.95021
0.0010326,0.98844,0.010326,0.95018
0.001033,0.98843,0.01033,0.95015
0.0010334,0.98842,0.010334,0.95012
0.0010338,0.98842,0.010338,0.95009
0.0010342,0.98841,0.010342,0.95006
0.0010346,0.9884,0.010346,0.95003
0.001035,0.98839,0.01035,0.95
0.0010354,0.98839,0.010354,0.94997
0.0010358,0.98838,0.010358,0.94994
0.0010362,0.98837,0.010362,0.94991
0.0010366,0.98837,0.010366,0.94989
0.001037,0.98836,0.01037,0.94986
0.0010374,0.98835,0.010374,0.94983
0.0010378,0.98834,0.010378,0.9498
0.0010382,0.98834,0.010382,0.94978
0.0010386,0.98833,0.010386,0.94975
0.001039,0.98832,0.01039,0.94973
0.0010394,0.98831,0.010394,0.9497
0.0010398,0.98831,0.010398,0.94967
0.0010402,0.9883,0.010402,0.94965
0.0010406,0.98829,0.010406,0.94962
0.001041,0.98829,0.01041,0.9496
0.0010414,0.98828,0.010414,0.94957
0.0010418,0.98827,0.010418,0.94955
0.0010422,0.98826,0.010422,0.94953
0.0010426,0.98826,0.010426,0.9495
0.001043,0.98825,0.01043,0.94948
0.0010434,0.98824,0.010434,0.94946
0.0010438,0.98824,0.010438,0.94943
0.0010442,0.98823,0.010442,0.94941
0.0010446,0.98822,0.010446,0.94939
0.001045,0.98821,0.01045,0.94937
0.0010454,0.98821,0.010454,0.94935
0.0010458,0.9882,0.010458,0.94933
0.0010462,0.98819,0.010462,0.9493
0.0010466,0.98818,0.010466,0.94928
0.001047,0.98818,0.01047,0.94926
0.0010474,0.98817,0.010474,0.94924
0.0010478,0.98816,0.010478,0.94922
0.0010482,0.98816,0.010482,0.9492
0.0010486,0.98815,0.010486,0.94919
0.001049,0.98814,0.01049,0.94917
0.0010494,0.98813,0.010494,0.94915
0.0010498,0.98813,0.010498,0.94913
0.0010502,0.98812,0.010502,0.94911
0.0010506,0.98811,0.010506,0.94909
0.001051,0.9881,0.01051,0.94908
0.0010514,0.9881,0.010514,0.94906
0.0010518,0.98809,0.010518,0.94904
0.0010521,0.98808,0.010521,0.94903
0.0010525,0.98808,0.010525,0.94901
0.0010529,0.98807,0.010529,0.949
0.0010533,0.98806,0.010533,0.94898
0.0010537,0.98805,0.010537,0.94896
0.0010541,0.98805,0.010541,0.94895
0.0010545,0.98804,0.010545,0.94894
0.0010549,0.98803,0.010549,0.94892
0.0010553,0.98802,0.010553,0.94891
0.0010557,0.98802,0.010557,0.94889
0.0010561,0.98801,0.010561,0.94888
0.0010565,0.988,0.010565,0.94887
0.0010569,0.988,0.010569,0.94885
0.0010573,0.98799,0.010573,0.94884
0.0010577,0.98798,0.010577,0.94883
0.0010581,0.98797,0.010581,0.94882
0.0010585,0.98797,0.010585,0.94881
0.0010589,0.98796,0.010589,0.94879
0.0010593,0.98795,0.010593,0.94878
0.0010597,0.98794,0.010597,0.94877
0.0010601,0.98794,0.010601,0.94876
0.0010605,0.98793,0.010605,0.94875
0.0010609,0.98792,0.010609,0.94874
0.0010613,0.98792,0.010613,0.94873
0.0010617,0.98791,0.010617,0.94872
0.0010621,0.9879,0.010621,0.94871
0.0010625,0.98789,0.010625,0.94871
0.0010629,0.98789,0.010629,0.9487
0.0010633,0.98788,0.010633,0.94869
0.0010637,0.98787,0.010637,0.94868
0.0010641,0.98786,0.010641,0.94867
0.0010645,0.98786,0.010645,0.94867
0.0010649,0.98785,0.010649,0.94866
0.0010653,0.98784,0.010653,0.94865
0.0010657,0.98784,0.010657,0.94865
0.0010661,0.98783,0.010661,0.94864
0.0010665,0.98782,0.010665,0.94864
0.0010669,0.98781,0.010669,0.94863
0.0010673,0.98781,0.010673,0.94863
0.0010677,0.9878,0.010677,0.94862
0.0010681,0.98779,0.010681,0.94862
0.0010685,0.98778,0.010685,0.94861
0.0010689,0.98778,0.010689,0.94861
0.0010693,0.98777,0.010693,0.9486
0.0010697,0.98776,0.010697,0.9486
0.0010701,0.98776,0.010701,0.9486
0.0010705,0.98775,0.010705,0.9486
0.0010709,0.98774,0.010709,0.94859
0.0010713,0.98773,0.010713,0.94859
0.0010717,0.98773,0.010717,0.94859
0.0010721,0.98772,0.010721,0.94859
0.0010725,0.98771,0.010725,0.94859
0.0010729,0.9877,0.010729,0.94859
0.0010732,0.9877,0.010732,0.94859
0.0010736,0.98769,0.010736,0.94859
0.001074,0.98768,0.01074,0.94859
0.0010744,0.98767,0.010744,0.94859
0.0010748,0.98767,0.010748,0.94859
0.0010752,0.98766,0.010752,0.94859
0.0010756,0.98765,0.010756,0.94859
0.001076,0.98765,0.01076,0.94859
0.0010764,0.98764,0.010764,0.94859
0.0010768,0.98763,0.010768,0.94859
0.0010772,0.98762,0.010772,0.9486
0.0010776,0.98762,0.010776,0.9486
0.001078,0.98761,0.01078,0.9486
0.0010784,0.9876,0.010784,0.9486
0.0010788,0.98759,0.010788,0.94861
0.0010792,0.98759,0.010792,0.94861
0.0010796,0.98758,0.010796,0.94862
0.00108,0.98757,0.0108,0.94862
0.0010804,0.98756,0.010804,0.94863
0.0010808,0.98756,0.010808,0.94863
0.0010812,0.98755,0.010812,0.94864
0.0010816,0.98754,0.010816,0.94864
0.001082,0.98754,0.01082,0.94865
0.0010824,0.98753,0.010824,0.94865
0.0010828,0.98752,0.010828,0.94866
0.0010832,0.98751,0.010832,0.94867
0.0010836,0.98751,0.010836,0.94867
0.001084,0.9875,0.01084,0.94868
0.0010844,0.98749,0.010844,0.94869
0.0010848,0.98748,0.010848,0.9487
0.0010852,0.98748,0.010852,0.9487
0.0010856,0.98747,0.010856,0.94871
0.001086,0.98746,0.01086,0.94872
0.0010864,0.98745,0.010864,0.94873
0.0010868,0.98745,0.010868,0.94874
0.0010872,0.98744,0.010872,0.94875
0.0010876,0.98743,0.010876,0.94876
0.001088,0.98742,0.01088,0.94877
0.0010884,0.98742,0.010884,0.94878
0.0010888,0.98741,0.010888,0.94879
0.0010892,0.9874,0.010892,0.9488
0.0010896,0.9874,0.010896,0.94881
0.00109,0.98739,0.0109,0.94883
0.0010904,0.98738,0.010904,0.94884
0.0010908,0.98737,0.010908,0.94885
0.0010912,0.98737,0.010912,0.94886
0.0010916,0.98736,0.010916,0.94887
0.001092,0.98735,0.01092,0.94889
0.0010924,0.98734,0.010924,0.9489
0.0010928,0.98734,0.010928,0.94891
0.0010932,0.98733,0.010932,0.94893
0.0010936,0.98732,0.010936,0.94894
0.0010939,0.98731,0.010939,0.94896
0.0010943,0.98731,0.010943,0.94897
0.0010947,0.9873,0.010947,0.94899
0.0010951,0.98729,0.010951,0.949
0.0010955,0.98728,0.010955,0.94902
0.0010959,0.98728,0.010959,0.94903
0.0010963,0.98727,0.010963,0.94905
0.0010967,0.98726,0.010967,0.94906
0.0010971,0.98726,0.010971,0.94908
0.0010975,0.98725,0.010975,0.9491
0.0010979,0.98724,0.010979,0.94911
0.0010983,0.98723,0.010983,0.94913
0.0010987,0.98723,0.010987,0.94915
0.0010991,0.98722,0.010991,0.94917
0.0010995,0.98721,0.010995,0.94919
0.0010999,0.9872,0.010999,0.9492
0.0011003,0.9872,0.011003,0.94922
0.0011007,0.98719,0.011007,0.94924
0.0011011,0.98718,0.011011,0.94926
0.0011015,0.98717,0.011015,0.94928
0.0011019,0.98717,0.011019,0.9493
0.0011023,0.98716,0.011023,0.94932
0.0011027,0.98715,0.011027,0.94934
0.0011031,0.98714,0.011031,0.94936
0.0011035,0.98714,0.011035,0.94938
0.0011039,0.98713,0.011039,0.9494
0.0011043,0.98712,0.011043,0.94942
0.0011047,0.98712,0.011047,0.94945
0.0011051,0.98711,0.011051,0.94947
0.0011055,0.9871,0.011055,0.94949
0.0011059,0.98709,0.011059,0.94951
0.0011063,0.98709,0.011063,0.94953
0.0011067,0.98708,0.011067,0.94956
0.0011071,0.98707,0.011071,0.94958
0.0011075,0.98706,0.011075,0.9496
0.0011079,0.98706,0.011079,0.94963
0.0011083,0.98705,0.011083,0.94965
0.0011087,0.98704,0.011087,0.94968
0.0011091,0.98703,0.011091,0.9497
0.0011095,0.98703,0.011095,0.94972
0.0011099,0.98702,0.011099,0.94975
0.0011103,0.98701,0.011103,0.94977
0.0011107,0.987,0.011107,0.9498
0.0011111,0.987,0.011111,0.94983
0.0011115,0.98699,0.011115,0.94985
0.0011119,0.98698,0.011119,0.94988
0.0011123,0.98697,0.011123,0.9499
0.0011127,0.98697,0.011127,0.94993
0.0011131,0.98696,0.011131,0.94996
0.0011135,0.98695,0.011135,0.94998
0.0011139,0.98694,0.011139,0.95001
0.0011143,0.98694,0.011143,0.95004
0.0011146,0.98693,0.011146,0.95007
0.001115,0.98692,0.01115,0.9501
0.0011154,0.98692,0.011154,0.95012
0.0011158,0.98691,0.011158,0.95015
0.0011162,0.9869,0.011162,0.95018
0.0011166,0.98689,0.011166,0.95021
0.001117,0.98689,0.01117,0.95024
0.0011174,0.98688,0.011174,0.95027
0.0011178,0.98687,0.011178,0.9503
0.0011182,0.98686,0.011182,0.95033
0.0011186,0.98686,0.011186,0.95036
0.001119,0.98685,0.01119,0.95039
0.0011194,0.98684,0.011194,0.95042
0.0011198,0.98683,0.011198,0.95045
0.0011202,0.98683,0.011202,0.95048
0.0011206,0.98682,0.011206,0.95051
0.001121,0.98681,0.01121,0.95055
0.0011214,0.9868,0.011214,0.95058
0.0011218,0.9868,0.011218,0.95061
0.0011222,0.98679,0.011222,0.95064
0.0011226,0.98678,0.011226,0.95068
0.001123,0.98677,0.01123,0.95071
0.0011234,0.98677,0.011234,0.95074
0.0011238,0.98676,0.011238,0.95078
0.0011242,0.98675,0.011242,0.95081
0.0011246,0.98674,0.011246,0.95084
0.001125,0.98674,0.01125,0.95088
0.0011254,0.98673,0.011254,0.95091
0.0011258,0.98672,0.011258,0.95095
0.0011262,0.98671,0.011262,0.95098
0.0011266,0.98671,0.011266,0.95102
0.001127,0.9867,0.01127,0.95105
0.0011274,0.98669,0.011274,0.95109
0.0011278,0.98668,0.011278,0.95112
0.0011282,0.98668,0.011282,0.95116
0.0011286,0.98667,0.011286,0.95119
0.001129,0.98666,0.01129,0.95123
0.0011294,0.98665,0.011294,0.95127
0.0011298,0.98665,0.011298,0.9513
0.0011302,0.98664,0.011302,0.95134
0.0011306,0.98663,0.011306,0.95138
0.001131,0.98662,0.01131,0.95142
0.0011314,0.98662,0.011314,0.95145
0.0011318,0.98661,0.011318,0.95149
0.0011322,0.9866,0.011322,0.95153
0.0011326,0.98659,0.011326,0.95157
0.001133,0.98659,0.01133,0.95161
0.0011334,0.98658,0.011334,0.95165
0.0011338,0.98657,0.011338,0.95169
0.0011342,0.98656,0.011342,0.95173
0.0011346,0.98656,0.011346,0.95177
0.001135,0.98655,0.01135,0.95181
0.0011354,0.98654,0.011354,0.95185
0.0011357,0.98653,0.011357,0.95189
0.0011361,0.98653,0.011361,0.95193
0.0011365,0.98652,0.011365,0.95197
0.0011369,0.98651,0.011369,0.95201
0.0011373,0.9865,0.011373,0.95205
0.0011377,0.9865,0.011377,0.95209
0.0011381,0.98649,0.011381,0.95213
0.0011385,0.98648,0.011385,0.95217
0.0011389,0.98647,0.011389,0.95222
0.0011393,0.98647,0.011393,0.95226
0.0011397,0.98646,0.011397,0.9523
0.0011401,0.98645,0.011401,0.95234
0.0011405,0.98644,0.011405,0.95239
0.0011409,0.98644,0.011409,0.95243
0.0011413,0.98643,0.011413,0.95247
0.0011417,0.98642,0.011417,0.95252
0.0011421,0.98641,0.011421,0.95256
0.0011425,0.98641,0.011425,0.95261
0.0011429,0.9864,0.011429,0.95265
0.0011433,0.98639,0.011433,0.9527
0.0011437,0.98638,0.011437,0.95274
0.0011441,0.98638,0.011441,0.95279
0.0011445,0.98637,0.011445,0.95283
0.0011449,0.98636,0.011449,0.95288
0.0011453,0.98635,0.011453,0.95292
0.0011457,0.98635,0.011457,0.95297
0.0011461,0.98634,0.011461,0.95301
0.0011465,0.98633,0.011465,0.95306
0.0011469,0.98632,0.011469,0.95311
0.0011473,0.98632,0.011473,0.95315
0.0011477,0.98631,0.011477,0.9532
0.0011481,0.9863,0.011481,0.95325
0.0011485,0.98629,0.011485,0.9533
0.0011489,0.98629,0.011489,0.95334
0.0011493,0.98628,0.011493,0.95339
0.0011497,0.98627,0.011497,0.95344
0.0011501,0.98626,0.011501,0.95349
0.0011505,0.98626,0.011505,0.95354
0.0011509,0.98625,0.011509,0.95359
0.0011513,0.98624,0.011513,0.95364
0.0011517,0.98623,0.011517,0.95368
0.0011521,0.98623,0.011521,0.95373
0.0011525,0.98622,0.011525,0.95378
0.0011529,0.98621,0.011529,0.95383
0.0011533,0.9862,0.011533,0.95388
0.0011537,0.9862,0.011537,0.95393
0.0011541,0.98619,0.011541,0.95398
0.0011545,0.98618,0.011545,0.95403
0.0011549,0.98617,0.011549,0.95408
0.0011553,0.98617,0.011553,0.95413
0.0011557,0.98616,0.011557,0.95418
0.0011561,0.98615,0.011561,0.95423
0.0011564,0.98614,0.011564,0.95428
0.0011568,0.98614,0.011568,0.95434
0.0011572,0.98613,0.011572,0.95439
0.0011576,0.98612,0.011576,0.95444
0.001158,0.98611,0.01158,0.95449
0.0011584,0.98611,0.011584,0.95454
0.0011588,0.9861,0.011588,0.95459
0.0011592,0.98609,0.011592,0.95464
0.0011596,0.98608,0.011596,0.9547
0.00116,0.98608,0.0116,0.95475
0.0011604,0.98607,0.011604,0.9548
0.0011608,0.98606,0.011608,0.95485
0.0011612,0.98605,0.011612,0.95491
0.0011616,0.98605,0.011616,0.95496
0.001162,0.98604,0.01162,0.95501
0.0011624,0.98603,0.011624,0.95506
0.0011628,0.98602,0.011628,0.95512
0.0011632,0.98602,0.011632,0.95517
0.0011636,0.98601,0.011636,0.95522
0.001164,0.986,0.01164,0.95528
0.0011644,0.98599,0.011644,0.95533
0.0011648,0.98599,0.011648,0.95539
0.0011652,0.98598,0.011652,0.95544
0.0011656,0.98597,0.011656,0.95549
0.001166,0.98596,0.01166,0.95555
0.0011664,0.98595,0.011664,0.9556
0.0011668,0.98595,0.011668,0.95566
0.0011672,0.98594,0.011672,0.95571
0.0011676,0.98593,0.011676,0.95577
0.001168,0.98592,0.01168,0.95582
0.0011684,0.98592,0.011684,0.95588
0.0011688,0.98591,0.011688,0.95593
0.0011692,0.9859,0.011692,0.95599
0.0011696,0.98589,0.011696,0.95604
0.00117,0.98589,0.0117,0.9561
0.0011704,0.98588,0.011704,0.95616
0.0011708,0.98587,0.011708,0.95621
0.0011712,0.98586,0.011712,0.95627
0.0011716,0.98586,0.011716,0.95632
0.001172,0.98585,0.01172,0.95638
0.0011724,0.98584,0.011724,0.95644
0.0011728,0.98583,0.011728,0.95649
0.0011732,0.98583,0.011732,0.95655
0.0011736,0.98582,0.011736,0.95661
0.001174,0.98581,0.01174,0.95667
0.0011744,0.9858,0.011744,0.95672
0.0011748,0.9858,0.011748,0.95678
0.0011752,0.98579,0.011752,0.95684
0.0011756,0.98578,0.011756,0.9569
0.001176,0.98577,0.01176,0.95696
0.0011764,0.98577,0.011764,0.95701
0.0011768,0.98576,0.011768,0.95707
0.0011771,0.98575,0.011771,0.95713
0.0011775,0.98574,0.011775,0.95719
0.0011779,0.98574,0.011779,0.95725
0.0011783,0.98573,0.011783,0.95731
0.0011787,0.98572,0.011787,0.95737
0.0011791,0.98571,0.011791,0.95743
0.0011795,0.98571,0.011795,0.95748
0.0011799,0.9857,0.011799,0.95754
0.0011803,0.98569,0.011803,0.9576
0.0011807,0.98568,0.011807,0.95766
0.0011811,0.98567,0.011811,0.95772
0.0011815,0.98567,0.011815,0.95778
0.0011819,0.98566,0.011819,0.95785
0.0011823,0.98565,0.011823,0.95791
0.0011827,0.98564,0.011827,0.95797
0.0011831,0.98564,0.011831,0.95803
0.0011835,0.98563,0.011835,0.95809
0.0011839,0.98562,0.011839,0.95815
0.0011843,0.98561,0.011843,0.95821
0.0011847,0.98561,0.011847,0.95827
0.0011851,0.9856,0.011851,0.95833
0.0011855,0.98559,0.011855,0.9584
0.0011859,0.98558,0.011859,0.95846
0.0011863,0.98558,0.011863,0.95852
0.0011867,0.98557,0.011867,0.95858
0.0011871,0.98556,0.011871,0.95865
0.0011875,0.98555,0.011875,0.95871
0.0011879,0.98555,0.011879,0.95877
0.0011883,0.98554,0.011883,0.95883
0.0011887,0.98553,0.011887,0.9589
0.0011891,0.98552,0.011891,0.95896
0.0011895,0.98551,0.011895,0.95903
0.0011899,0.98551,0.011899,0.95909
0.0011903,0.9855,0.011903,0.95915
0.0011907,0.98549,0.011907,0.95922
0.0011911,0.98548,0.011911,0.95928
0.0011915,0.98548,0.011915,0.95935
0.0011919,0.98547,0.011919,0.95941
0.0011923,0.98546,0.011923,0.95948
0.0011927,0.98545,0.011927,0.95954
0.0011931,0.98545,0.011931,0.95961
0.0011935,0.98544,0.011935,0.95967
0.0011939,0.98543,0.011939,0.95974
0.0011943,0.98542,0.011943,0.9598
0.0011947,0.98541,0.011947,0.95987
0.0011951,0.98541,0.011951,0.95993
0.0011955,0.9854,0.011955,0.96
0.0011959,0.98539,0.011959,0.96007
0.0011963,0.98538,0.011963,0.96013
0.0011967,0.98538,0.011967,0.9602
0.0011971,0.98537,0.011971,0.96027
0.0011975,0.98536,0.011975,0.96034
0.0011979,0.98535,0.011979,0.9604
0.0011982,0.98535,0.011982,0.96047
0.0011986,0.98534,0.011986,0.96054
0.001199,0.98533,0.01199,0.9606
0.0011994,0.98532,0.011994,0.96067
0.0011998,0.98531,0.011998,0.96074
0.0012002,0.98531,0.012002,0.96081
0.0012006,0.9853,0.012006,0.96087
0.001201,0.98529,0.01201,0.96094
0.0012014,0.98528,0.012014,0.96101
0.0012018,0.98528,0.012018,0.96108
0.0012022,0.98527,0.012022,0.96114
0.0012026,0.98526,0.012026,0.96121
0.001203,0.98525,0.01203,0.96128
0.0012034,0.98525,0.012034,0.96135
0.0012038,0.98524,0.012038,0.96141
0.0012042,0.98523,0.012042,0.96148
0.0012046,0.98522,0.012046,0.96155
0.001205,0.98521,0.01205,0.96162
0.0012054,0.98521,0.012054,0.96169
0.0012058,0.9852,0.012058,0.96175
0.0012062,0.98519,0.012062,0.96182
0.0012066,0.98518,0.012066,0.96189
0.001207,0.98518,0.01207,0.96196
0.0012074,0.98517,0.012074,0.96203
0.0012078,0.98516,0.012078,0.9621
0.0012082,0.98515,0.012082,0.96216
0.0012086,0.98514,0.012086,0.96223
0.001209,0.98514,0.01209,0.9623
0.0012094,0.98513,0.012094,0.96237
0.0012098,0.98512,0.012098,0.96244
0.0012102,0.98511,0.012102,0.96251
0.0012106,0.98511,0.012106,0.96258
0.001211,0.9851,0.01211,0.96265
0.0012114,0.98509,0.012114,0.96272
0.0012118,0.98508,0.012118,0.96279
0.0012122,0.98507,0.012122,0.96286
0.0012126,0.98507,0.012126,0.96292
0.001213,0.98506,0.01213,0.96299
0.0012134,0.98505,0.012134,0.96306
0.0012138,0.98504,0.012138,0.96313
0.0012142,0.98504,0.012142,0.9632
0.0012146,0.98503,0.012146,0.96327
0.001215,0.98502,0.01215,0.96334
0.0012154,0.98501,0.012154,0.96341
0.0012158,0.98501,0.012158,0.96348
0.0012162,0.985,0.012162,0.96355
0.0012166,0.98499,0.012166,0.96362
0.001217,0.98498,0.01217,0.96369
0.0012174,0.98497,0.012174,0.96377
0.0012178,0.98497,0.012178,0.96384
0.0012182,0.98496,0.012182,0.96391
0.0012186,0.98495,0.012186,0.96398
0.0012189,0.98494,0.012189,0.96405
0.0012193,0.98494,0.012193,0.96412
0.0012197,0.98493,0.012197,0.96419
0.0012201,0.98492,0.012201,0.96426
0.0012205,0.98491,0.012205,0.96433
0.0012209,0.9849,0.012209,0.96441
0.0012213,0.9849,0.012213,0.96448
0.0012217,0.98489,0.012217,0.96455
0.0012221,0.98488,0.012221,0.96462
0.0012225,0.98487,0.012225,0.96469
0.0012229,0.98487,0.012229,0.96476
0.0012233,0.98486,0.012233,0.96484
0.0012237,0.98485,0.012237,0.96491
0.0012241,0.98484,0.012241,0.96498
0.0012245,0.98483,0.012245,0.96505
0.0012249,0.98483,0.012249,0.96513
0.0012253,0.98482,0.012253,0.9652
0.0012257,0.98481,0.012257,0.96527
0.0012261,0.9848,0.012261,0.96534
0.0012265,0.98479,0.012265,0.96542
0.0012269,0.98479,0.012269,0.96549
0.0012273,0.98478,0.012273,0.96556
0.0012277,0.98477,0.012277,0.96564
0.0012281,0.98476,0.012281,0.96571
0.0012285,0.98476,0.012285,0.96579
0.0012289,0.98475,0.012289,0.96586
0.0012293,0.98474,0.012293,0.96593
0.0012297,0.98473,0.012297,0.96601
0.0012301,0.98472,0.012301,0.96608
0.0012305,0.98472,0.012305,0.96616
0.0012309,0.98471,0.012309,0.96623
0.0012313,0.9847,0.012313,0.96631
0.0012317,0.98469,0.012317,0.96638
0.0012321,0.98469,0.012321,0.96646
0.0012325,0.98468,0.012325,0.96653
0.0012329,0.98467,0.012329,0.96661
0.0012333,0.98466,0.012333,0.96668
0.0012337,0.98465,0.012337,0.96676
0.0012341,0.98465,0.012341,0.96683
0.0012345,0.98464,0.012345,0.96691
0.0012349,0.98463,0.012349,0.96699
0.0012353,0.98462,0.012353,0.96706
0.0012357,0.98461,0.012357,0.96714
0.0012361,0.98461,0.012361,0.96721
0.0012365,0.9846,0.012365,0.96729
0.0012369,0.98459,0.012369,0.96737
0.0012373,0.98458,0.012373,0.96744
0.0012377,0.98458,0.012377,0.96752
0.0012381,0.98457,0.012381,0.96759
0.0012385,0.98456,0.012385,0.96767
0.0012389,0.98455,0.012389,0.96774
0.0012393,0.98454,0.012393,0.96782
0.0012396,0.98454,0.012396,0.9679
0.00124,0.98453,0.0124,0.96797
0.0012404,0.98452,0.012404,0.96805
0.0012408,0.98451,0.012408,0.96812
0.0012412,0.9845,0.012412,0.9682
0.0012416,0.9845,0.012416,0.96827
0.001242,0.98449,0.01242,0.96835
0.0012424,0.98448,0.012424,0.96842
0.0012428,0.98447,0.012428,0.9685
0.0012432,0.98447,0.012432,0.96858
0.0012436,0.98446,0.012436,0.96865
0.001244,0.98445,0.01244,0.96873
0.0012444,0.98444,0.012444,0.9688
0.0012448,0.98443,0.012448,0.96888
0.0012452,0.98443,0.012452,0.96895
0.0012456,0.98442,0.012456,0.96903
0.001246,0.98441,0.01246,0.96911
0.0012464,0.9844,0.012464,0.96918
0.0012468,0.98439,0.012468,0.96926
0.0012472,0.98439,0.012472,0.96933
0.0012476,0.98438,0.012476,0.96941
0.001248,0.98437,0.01248,0.96948
0.0012484,0.98436,0.012484,0.96956
0.0012488,0.98436,0.012488,0.96964
0.0012492,0.98435,0.012492,0.96971
0.0012496,0.98434,0.012496,0.96979
0.00125,0.98433,0.0125,0.96986
0.0012504,0.98432,0.012504,0.96994
0.0012508,0.98432,0.012508,0.97001
0.0012512,0.98431,0.012512,0.97009
0.0012516,0.9843,0.012516,0.97017
0.001252,0.98429,0.01252,0.97024
0.0012524,0.98428,0.012524,0.97032
0.0012528,0.98428,0.012528,0.97039
0.0012532,0.98427,0.012532,0.97047
0.0012536,0.98426,0.012536,0.97055
0.001254,0.98425,0.01254,0.97062
0.0012544,0.98424,0.012544,0.9707
0.0012548,0.98424,0.012548,0.97078
0.0012552,0.98423,0.012552,0.97085
0.0012556,0.98422,0.012556,0.97093
0.001256,0.98421,0.01256,0.971
0.0012564,0.98421,0.012564,0.97108
0.0012568,0.9842,0.012568,0.97116
0.0012572,0.98419,0.012572,0.97123
0.0012576,0.98418,0.012576,0.97131
0.001258,0.98417,0.01258,0.97139
0.0012584,0.98417,0.012584,0.97146
0.0012588,0.98416,0.012588,0.97154
0.0012592,0.98415,0.012592,0.97162
0.0012596,0.98414,0.012596,0.97169
0.00126,0.98413,0.0126,0.97177
0.0012604,0.98413,0.012604,0.97185
0.0012607,0.98412,0.012607,0.97193
0.0012611,0.98411,0.012611,0.972
0.0012615,0.9841,0.012615,0.97208
0.0012619,0.98409,0.012619,0.97216
0.0012623,0.98409,0.012623,0.97223
0.0012627,0.98408,0.012627,0.97231
0.0012631,0.98407,0.012631,0.97239
0.0012635,0.98406,0.012635,0.97247
0.0012639,0.98406,0.012639,0.97254
0.0012643,0.98405,0.012643,0.97262
0.0012647,0.98404,0.012647,0.9727
0.0012651,0.98403,0.012651,0.97278
0.0012655,0.98402,0.012655,0.97285
0.0012659,0.98402,0.012659,0.97293
0.0012663,0.98401,0.012663,0.97301
0.0012667,0.984,0.012667,0.97309
0.0012671,0.98399,0.012671,0.97317
0.0012675,0.98398,0.012675,0.97325
0.0012679,0.98398,0.012679,0.97332
0.0012683,0.98397,0.012683,0.9734
0.0012687,0.98396,0.012687,0.97348
0.0012691,0.98395,0.012691,0.97356
0.0012695,0.98394,0.012695,0.97364
0.0012699,0.98394,0.012699,0.97371
0.0012703,0.98393,0.012703,0.97379
0.0012707,0.98392,0.012707,0.97387
0.0012711,0.98391,0.012711,0.97395
0.0012715,0.9839,0.012715,0.97403
0.0012719,0.9839,0.012719,0.9741
0.0012723,0.98389,0.012723,0.97418
0.0012727,0.98388,0.012727,0.97426
0.0012731,0.98387,0.012731,0.97433
0.0012735,0.98387,0.012735,0.97441
0.0012739,0.98386,0.012739,0.97449
0.0012743,0.98385,0.012743,0.97457
0.0012747,0.98384,0.012747,0.97464
0.0012751,0.98383,0.012751,0.97472
0.0012755,0.98383,0.012755,0.9748
0.0012759,0.98382,0.012759,0.97487
0.0012763,0.98381,0.012763,0.97495
0.0012767,0.9838,0.012767,0.97503
0.0012771,0.98379,0.012771,0.9751
0.0012775,0.98379,0.012775,0.97518
0.0012779,0.98378,0.012779,0.97525
0.0012783,0.98377,0.012783,0.97533
0.0012787,0.98376,0.012787,0.97541
0.0012791,0.98375,0.012791,0.97548
0.0012795,0.98375,0.012795,0.97556
0.0012799,0.98374,0.012799,0.97563
0.0012803,0.98373,0.012803,0.97571
0.0012807,0.98372,0.012807,0.97579
0.0012811,0.98371,0.012811,0.97586
0.0012814,0.98371,0.012814,0.97594
0.0012818,0.9837,0.012818,0.97601
0.0012822,0.98369,0.012822,0.97609
0.0012826,0.98368,0.012826,0.97616
0.001283,0.98368,0.01283,0.97624
0.0012834,0.98367,0.012834,0.97631
0.0012838,0.98366,0.012838,0.97639
0.0012842,0.98365,0.012842,0.97646
0.0012846,0.98364,0.012846,0.97654
0.001285,0.98364,0.01285,0.97662
0.0012854,0.98363,0.012854,0.97669
0.0012858,0.98362,0.012858,0.97677
0.0012862,0.98361,0.012862,0.97684
0.0012866,0.9836,0.012866,0.97691
0.001287,0.9836,0.01287,0.97699
0.0012874,0.98359,0.012874,0.97706
0.0012878,0.98358,0.012878,0.97714
0.0012882,0.98357,0.012882,0.97721
0.0012886,0.98356,0.012886,0.97729
0.001289,0.98356,0.01289,0.97736
0.0012894,0.98355,0.012894,0.97744
0.0012898,0.98354,0.012898,0.97751
0.0012902,0.98353,0.012902,0.97759
0.0012906,0.98352,0.012906,0.97766
0.001291,0.98352,0.01291,0.97774
0.0012914,0.98351,0.012914,0.97781
0.0012918,0.9835,0.012918,0.97788
0.0012922,0.98349,0.012922,0.97796
0.0012926,0.98348,0.012926,0.97803
0.001293,0.98348,0.01293,0.97811
0.0012934,0.98347,0.012934,0.97818
0.0012938,0.98346,0.012938,0.97826
0.0012942,0.98345,0.012942,0.97833
0.0012946,0.98344,0.012946,0.9784
0.001295,0.98344,0.01295,0.97848
0.0012954,0.98343,0.012954,0.97855
0.0012958,0.98342,0.012958,0.97863
0.0012962,0.98341,0.012962,0.9787
0.0012966,0.9834,0.012966,0.97877
0.001297,0.9834,0.01297,0.97885
0.0012974,0.98339,0.012974,0.97892
0.0012978,0.98338,0.012978,0.979
0.0012982,0.98337,0.012982,0.97907
0.0012986,0.98336,0.012986,0.97914
0.001299,0.98336,0.01299,0.97922
0.0012994,0.98335,0.012994,0.97929
0.0012998,0.98334,0.012998,0.97937
0.0013002,0.98333,0.013002,0.97944
0.0013006,0.98333,0.013006,0.97951
0.001301,0.98332,0.01301,0.97959
0.0013014,0.98331,0.013014,0.97966
0.0013018,0.9833,0.013018,0.97973
0.0013021,0.98329,0.013021,0.97981
0.0013025,0.98329,0.013025,0.97988
0.0013029,0.98328,0.013029,0.97996
0.0013033,0.98327,0.013033,0.98003
0.0013037,0.98326,0.013037,0.9801
0.0013041,0.98325,0.013041,0.98018
0.0013045,0.98325,0.013045,0.98025
0.0013049,0.98324,0.013049,0.98032
0.0013053,0.98323,0.013053,0.9804
0.0013057,0.98322,0.013057,0.98047
0.0013061,0.98321,0.013061,0.98054
0.0013065,0.98321,0.013065,0.98061
0.0013069,0.9832,0.013069,0.98069
0.0013073,0.98319,0.013073,0.98076
0.0013077,0.98318,0.013077,0.98083
0.0013081,0.98317,0.013081,0.9809
0.0013085,0.98317,0.013085,0.98097
0.0013089,0.98316,0.013089,0.98104
0.0013093,0.98315,0.013093,0.98112
0.0013097,0.98314,0.013097,0.98119
0.0013101,0.98313,0.013101,0.98126
0.0013105,0.98313,0.013105,0.98133
0.0013109,0.98312,0.013109,0.9814
0.0013113,0.98311,0.013113,0.98147
0.0013117,0.9831,0.013117,0.98154
0.0013121,0.98309,0.013121,0.98161
0.0013125,0.98309,0.013125,0.98168
0.0013129,0.98308,0.013129,0.98175
0.0013133,0.98307,0.013133,0.98182
0.0013137,0.98306,0.013137,0.98189
0.0013141,0.98305,0.013141,0.98196
0.0013145,0.98305,0.013145,0.98203
0.0013149,0.98304,0.013149,0.9821
0.0013153,0.98303,0.013153,0.98216
0.0013157,0.98302,0.013157,0.98223
0.0013161,0.98301,0.013161,0.9823
0.0013165,0.98301,0.013165,0.98237
0.0013169,0.983,0.013169,0.98244
0.0013173,0.98299,0.013173,0.98251
0.0013177,0.98298,0.013177,0.98257
0.0013181,0.98297,0.013181,0.98264
0.0013185,0.98297,0.013185,0.98271
0.0013189,0.98296,0.013189,0.98278
0.0013193,0.98295,0.013193,0.98284
0.0013197,0.98294,0.013197,0.98291
0.0013201,0.98293,0.013201,0.98298
0.0013205,0.98293,0.013205,0.98304
0.0013209,0.98292,0.013209,0.98311
0.0013213,0.98291,0.013213,0.98318
0.0013217,0.9829,0.013217,0.98324
0.0013221,0.98289,0.013221,0.98331
0.0013225,0.98289,0.013225,0.98338
0.0013229,0.98288,0.013229,0.98344
0.0013232,0.98287,0.013232,0.98351
0.0013236,0.98286,0.013236,0.98357
0.001324,0.98285,0.01324,0.98364
0.0013244,0.98285,0.013244,0.9837
0.0013248,0.98284,0.013248,0.98377
0.0013252,0.98283,0.013252,0.98383
0.0013256,0.98282,0.013256,0.9839
0.001326,0.98281,0.01326,0.98396
0.0013264,0.98281,0.013264,0.98403
0.0013268,0.9828,0.013268,0.98409
0.0013272,0.98279,0.013272,0.98416
0.0013276,0.98278,0.013276,0.98422
0.001328,0.98277,0.01328,0.98429
0.0013284,0.98277,0.013284,0.98435
0.0013288,0.98276,0.013288,0.98441
0.0013292,0.98275,0.013292,0.98448
0.0013296,0.98274,0.013296,0.98454
0.00133,0.98273,0.0133,0.9846
0.0013304,0.98273,0.013304,0.98467
0.0013308,0.98272,0.013308,0.98473
0.0013312,0.98271,0.013312,0.98479
0.0013316,0.9827,0.013316,0.98486
0.001332,0.98269,0.01332,0.98492
0.0013324,0.98269,0.013324,0.98498
0.0013328,0.98268,0.013328,0.98504
0.0013332,0.98267,0.013332,0.9851
0.0013336,0.98266,0.013336,0.98517
0.001334,0.98265,0.01334,0.98523
0.0013344,0.98265,0.013344,0.98529
0.0013348,0.98264,0.013348,0.98535
0.0013352,0.98263,0.013352,0.98541
0.0013356,0.98262,0.013356,0.98547
0.001336,0.98261,0.01336,0.98554
0.0013364,0.98261,0.013364,0.9856
0.0013368,0.9826,0.013368,0.98566
0.0013372,0.98259,0.013372,0.98572
0.0013376,0.98258,0.013376,0.98578
0.001338,0.98257,0.01338,0.98584
0.0013384,0.98256,0.013384,0.9859
0.0013388,0.98256,0.013388,0.98596
0.0013392,0.98255,0.013392,0.98602
0.0013396,0.98254,0.013396,0.98608
0.00134,0.98253,0.0134,0.98614
0.0013404,0.98252,0.013404,0.9862
0.0013408,0.98252,0.013408,0.98626
0.0013412,0.98251,0.013412,0.98632
0.0013416,0.9825,0.013416,0.98638
0.001342,0.98249,0.01342,0.98644
0.0013424,0.98248,0.013424,0.98649
0.0013428,0.98248,0.013428,0.98655
0.0013432,0.98247,0.013432,0.98661
0.0013436,0.98246,0.013436,0.98667
0.0013439,0.98245,0.013439,0.98673
0.0013443,0.98244,0.013443,0.98679
0.0013447,0.98244,0.013447,0.98685
0.0013451,0.98243,0.013451,0.9869
0.0013455,0.98242,0.013455,0.98696
0.0013459,0.98241,0.013459,0.98702
0.0013463,0.9824,0.013463,0.98707
0.0013467,0.9824,0.013467,0.98713
0.0013471,0.98239,0.013471,0.98719
0.0013475,0.98238,0.013475,0.98724
0.0013479,0.98237,0.013479,0.9873
0.0013483,0.98236,0.013483,0.98736
0.0013487,0.98236,0.013487,0.98741
0.0013491,0.98235,0.013491,0.98747
0.0013495,0.98234,0.013495,0.98752
0.0013499,0.98233,0.013499,0.98758
0.0013503,0.98232,0.013503,0.98763
0.0013507,0.98232,0.013507,0.98768
0.0013511,0.98231,0.013511,0.98774
0.0013515,0.9823,0.013515,0.98779
0.0013519,0.98229,0.013519,0.98785
0.0013523,0.98228,0.013523,0.9879
0.0013527,0.98228,0.013527,0.98795
0.0013531,0.98227,0.013531,0.988
0.0013535,0.98226,0.013535,0.98806
0.0013539,0.98225,0.013539,0.98811
0.0013543,0.98224,0.013543,0.98816
0.0013547,0.98223,0.013547,0.98821
0.0013551,0.98223,0.013551,0.98826
0.0013555,0.98222,0.013555,0.98831
0.0013559,0.98221,0.013559,0.98837
0.0013563,0.9822,0.013563,0.98842
0.0013567,0.98219,0.013567,0.98847
0.0013571,0.98219,0.013571,0.98852
0.0013575,0.98218,0.013575,0.98857
0.0013579,0.98217,0.013579,0.98862
0.0013583,0.98216,0.013583,0.98867
0.0013587,0.98215,0.013587,0.98871
0.0013591,0.98215,0.013591,0.98876
0.0013595,0.98214,0.013595,0.98881
0.0013599,0.98213,0.013599,0.98886
0.0013603,0.98212,0.013603,0.98891
0.0013607,0.98211,0.013607,0.98896
0.0013611,0.98211,0.013611,0.989
0.0013615,0.9821,0.013615,0.98905
0.0013619,0.98209,0.013619,0.9891
0.0013623,0.98208,0.013623,0.98915
0.0013627,0.98207,0.013627,0.98919
0.0013631,0.98207,0.013631,0.98924
0.0013635,0.98206,0.013635,0.98929
0.0013639,0.98205,0.013639,0.98933
0.0013643,0.98204,0.013643,0.98938
0.0013646,0.98203,0.013646,0.98942
0.001365,0.98203,0.01365,0.98947
0.0013654,0.98202,0.013654,0.98951
0.0013658,0.98201,0.013658,0.98956
0.0013662,0.982,0.013662,0.9896
0.0013666,0.98199,0.013666,0.98965
0.001367,0.98198,0.01367,0.98969
0.0013674,0.98198,0.013674,0.98973
0.0013678,0.98197,0.013678,0.98978
0.0013682,0.98196,0.013682,0.98982
0.0013686,0.98195,0.013686,0.98986
0.001369,0.98194,0.01369,0.98991
0.0013694,0.98194,0.013694,0.98995
0.0013698,0.98193,0.013698,0.98999
0.0013702,0.98192,0.013702,0.99003
0.0013706,0.98191,0.013706,0.99007
0.001371,0.9819,0.01371,0.99012
0.0013714,0.9819,0.013714,0.99016
0.0013718,0.98189,0.013718,0.9902
0.0013722,0.98188,0.013722,0.99024
0.0013726,0.98187,0.013726,0.99028
0.001373,0.98186,0.01373,0.99032
0.0013734,0.98185,0.013734,0.99036
0.0013738,0.98185,0.013738,0.9904
0.0013742,0.98184,0.013742,0.99044
0.0013746,0.98183,0.013746,0.99048
0.001375,0.98182,0.01375,0.99052
0.0013754,0.98181,0.013754,0.99056
0.0013758,0.98181,0.013758,0.99059
0.0013762,0.9818,0.013762,0.99063
0.0013766,0.98179,0.013766,0.99067
0.001377,0.98178,0.01377,0.99071
0.0013774,0.98177,0.013774,0.99075
0.0013778,0.98177,0.013778,0.99078
0.0013782,0.98176,0.013782,0.99082
0.0013786,0.98175,0.013786,0.99086
0.001379,0.98174,0.01379,0.99089
0.0013794,0.98173,0.013794,0.99093
0.0013798,0.98173,0.013798,0.99096
0.0013802,0.98172,0.013802,0.991
0.0013806,0.98171,0.013806,0.99104
0.001381,0.9817,0.01381,0.99107
0.0013814,0.98169,0.013814,0.99111
0.0013818,0.98168,0.013818,0.99114
0.0013822,0.98168,0.013822,0.99117
0.0013826,0.98167,0.013826,0.99121
0.001383,0.98166,0.01383,0.99124
0.0013834,0.98165,0.013834,0.99128
0.0013838,0.98164,0.013838,0.99131
0.0013842,0.98164,0.013842,0.99134
0.0013846,0.98163,0.013846,0.99138
0.001385,0.98162,0.01385,0.99141
0.0013854,0.98161,0.013854,0.99144
0.0013857,0.9816,0.013857,0.99147
0.0013861,0.9816,0.013861,0.9915
0.0013865,0.98159,0.013865,0.99154
0.0013869,0.98158,0.013869,0.99157
0.0013873,0.98157,0.013873,0.9916
0.0013877,0.98156,0.013877,0.99163
0.0013881,0.98156,0.013881,0.99166
0.0013885,0.98155,0.013885,0.99169
0.0013889,0.98154,0.013889,0.99172
0.0013893,0.98153,0.013893,0.99175
0.0013897,0.98152,0.013897,0.99178
0.0013901,0.98151,0.013901,0.99181
0.0013905,0.98151,0.013905,0.99184
0.0013909,0.9815,0.013909,0.99186
0.0013913,0.98149,0.013913,0.99189
0.0013917,0.98148,0.013917,0.99192
0.0013921,0.98147,0.013921,0.99195
0.0013925,0.98147,0.013925,0.99198
0.0013929,0.98146,0.013929,0.992
0.0013933,0.98145,0.013933,0.99203
0.0013937,0.98144,0.013937,0.99206
0.0013941,0.98143,0.013941,0.99208
0.0013945,0.98143,0.013945,0.99211
0.0013949,0.98142,0.013949,0.99214
0.0013953,0.98141,0.013953,0.99216
0.0013957,0.9814,0.013957,0.99219
0.0013961,0.98139,0.013961,0.99221
0.0013965,0.98138,0.013965,0.99224
0.0013969,0.98138,0.013969,0.99226
0.0013973,0.98137,0.013973,0.99228
0.0013977,0.98136,0.013977,0.99231
0.0013981,0.98135,0.013981,0.99233
0.0013985,0.98134,0.013985,0.99236
0.0013989,0.98134,0.013989,0.99238
0.0013993,0.98133,0.013993,0.9924
0.0013997,0.98132,0.013997,0.99242
0.0014001,0.98131,0.014001,0.99245
0.0014005,0.9813,0.014005,0.99247
0.0014009,0.98129,0.014009,0.99249
0.0014013,0.98129,0.014013,0.99251
0.0014017,0.98128,0.014017,0.99253
0.0014021,0.98127,0.014021,0.99255
0.0014025,0.98126,0.014025,0.99257
0.0014029,0.98125,0.014029,0.99259
0.0014033,0.98125,0.014033,0.99261
0.0014037,0.98124,0.014037,0.99263
0.0014041,0.98123,0.014041,0.99265
0.0014045,0.98122,0.014045,0.99267
0.0014049,0.98121,0.014049,0.99269
0.0014053,0.9812,0.014053,0.99271
0.0014057,0.9812,0.014057,0.99273
0.0014061,0.98119,0.014061,0.99275
0.0014064,0.98118,0.014064,0.99277
0.0014068,0.98117,0.014068,0.99278
0.0014072,0.98116,0.014072,0.9928
0.0014076,0.98116,0.014076,0.99282
0.001408,0.98115,0.01408,0.99283
0.0014084,0.98114,0.014084,0.99285
0.0014088,0.98113,0.014088,0.99287
0.0014092,0.98112,0.014092,0.99288
0.0014096,0.98111,0.014096,0.9929
0.00141,0.98111,0.0141,0.99291
0.0014104,0.9811,0.014104,0.99293
0.0014108,0.98109,0.014108,0.99294
0.0014112,0.98108,0.014112,0.99296
0.0014116,0.98107,0.014116,0.99297
0.001412,0.98107,0.01412,0.99299
0.0014124,0.98106,0.014124,0.993
0.0014128,0.98105,0.014128,0.99301
0.0014132,0.98104,0.014132,0.99303
0.0014136,0.98103,0.014136,0.99304
0.001414,0.98102,0.01414,0.99305
0.0014144,0.98102,0.014144,0.99306
0.0014148,0.98101,0.014148,0.99307
0.0014152,0.981,0.014152,0.99309
0.0014156,0.98099,0.014156,0.9931
0.001416,0.98098,0.01416,0.99311
0.0014164,0.98097,0.014164,0.99312
0.0014168,0.98097,0.014168,0.99313
0.0014172,0.98096,0.014172,0.99314
0.0014176,0.98095,0.014176,0.99315
0.001418,0.98094,0.01418,0.99316
0.0014184,0.98093,0.014184,0.99317
0.0014188,0.98093,0.014188,0.99318
0.0014192,0.98092,0.014192,0.99319
0.0014196,0.98091,0.014196,0.9932
0.00142,0.9809,0.0142,0.9932
0.0014204,0.98089,0.014204,0.99321
0.0014208,0.98088,0.014208,0.99322
0.0014212,0.98088,0.014212,0.99323
0.0014216,0.98087,0.014216,0.99323
0.001422,0.98086,0.01422,0.99324
0.0014224,0.98085,0.014224,0.99325
0.0014228,0.98084,0.014228,0.99325
0.0014232,0.98084,0.014232,0.99326
0.0014236,0.98083,0.014236,0.99326
0.001424,0.98082,0.01424,0.99327
0.0014244,0.98081,0.014244,0.99327
0.0014248,0.9808,0.014248,0.99328
0.0014252,0.98079,0.014252,0.99328
0.0014256,0.98079,0.014256,0.99329
0.001426,0.98078,0.01426,0.99329
0.0014264,0.98077,0.014264,0.9933
0.0014268,0.98076,0.014268,0.9933
0.0014271,0.98075,0.014271,0.9933
0.0014275,0.98074,0.014275,0.9933
0.0014279,0.98074,0.014279,0.99331
0.0014283,0.98073,0.014283,0.99331
0.0014287,0.98072,0.014287,0.99331
0.0014291,0.98071,0.014291,0.99331
0.0014295,0.9807,0.014295,0.99331
0.0014299,0.98069,0.014299,0.99332
0.0014303,0.98069,0.014303,0.99332
0.0014307,0.98068,0.014307,0.99332
0.0014311,0.98067,0.014311,0.99332
0.0014315,0.98066,0.014315,0.99332
0.0014319,0.98065,0.014319,0.99332
0.0014323,0.98065,0.014323,0.99332
0.0014327,0.98064,0.014327,0.99332
0.0014331,0.98063,0.014331,0.99331
0.0014335,0.98062,0.014335,0.99331
0.0014339,0.98061,0.014339,0.99331
0.0014343,0.9806,0.014343,0.99331
0.0014347,0.9806,0.014347,0.99331
0.0014351,0.98059,0.014351,0.9933
0.0014355,0.98058,0.014355,0.9933
0.0014359,0.98057,0.014359,0.9933
0.0014363,0.98056,0.014363,0.99329
0.0014367,0.98055,0.014367,0.99329
0.0014371,0.98055,0.014371,0.99329
0.0014375,0.98054,0.014375,0.99328
0.0014379,0.98053,0.014379,0.99328
0.0014383,0.98052,0.014383,0.99327
0.0014387,0.98051,0.014387,0.99327
0.0014391,0.9805,0.014391,0.99326
0.0014395,0.9805,0.014395,0.99326
0.0014399,0.98049,0.014399,0.99325
0.0014403,0.98048,0.014403,0.99324
0.0014407,0.98047,0.014407,0.99324
0.0014411,0.98046,0.014411,0.99323
0.0014415,0.98045,0.014415,0.99322
0.0014419,0.98045,0.014419,0.99322
0.0014423,0.98044,0.014423,0.99321
0.0014427,0.98043,0.014427,0.9932
0.0014431,0.98042,0.014431,0.99319
0.0014435,0.98041,0.014435,0.99319
0.0014439,0.9804,0.014439,0.99318
0.0014443,0.9804,0.014443,0.99317
0.0014447,0.98039,0.014447,0.99316
0.0014451,0.98038,0.014451,0.99315
0.0014455,0.98037,0.014455,0.99314
0.0014459,0.98036,0.014459,0.99313
0.0014463,0.98036,0.014463,0.99312
0.0014467,0.98035,0.014467,0.99311
0.0014471,0.98034,0.014471,0.9931
0.0014475,0.98033,0.014475,0.99309
0.0014479,0.98032,0.014479,0.99307
0.0014482,0.98031,0.014482,0.99306
0.0014486,0.98031,0.014486,0.99305
0.001449,0.9803,0.01449,0.99304
0.0014494,0.98029,0.014494,0.99303
0.0014498,0.98028,0.014498,0.99301
0.0014502,0.98027,0.014502,0.993
0.0014506,0.98026,0.014506,0.99299
0.001451,0.98026,0.01451,0.99297
0.0014514,0.98025,0.014514,0.99296
0.0014518,0.98024,0.014518,0.99295
0.0014522,0.98023,0.014522,0.99293
0.0014526,0.98022,0.014526,0.99292
0.001453,0.98021,0.01453,0.9929
0.0014534,0.98021,0.014534,0.99289
0.0014538,0.9802,0.014538,0.99287
0.0014542,0.98019,0.014542,0.99286
0.0014546,0.98018,0.014546,0.99284
0.001455,0.98017,0.01455,0.99282
0.0014554,0.98016,0.014554,0.99281
0.0014558,0.98016,0.014558,0.99279
0.0014562,0.98015,0.014562,0.99277
0.0014566,0.98014,0.014566,0.99276
0.001457,0.98013,0.01457,0.99274
0.0014574,0.98012,0.014574,0.99272
0.0014578,0.98012,0.014578,0.9927
0.0014582,0.98011,0.014582,0.99269
0.0014586,0.9801,0.014586,0.99267
0.001459,0.98009,0.01459,0.99265
0.0014594,0.98008,0.014594,0.99263
0.0014598,0.98007,0.014598,0.99261
0.0014602,0.98007,0.014602,0.99259
0.0014606,0.98006,0.014606,0.99257
0.001461,0.98005,0.01461,0.99255
0.0014614,0.98004,0.014614,0.99253
0.0014618,0.98003,0.014618,0.99251
0.0014622,0.98002,0.014622,0.99249
0.0014626,0.98002,0.014626,0.99247
0.001463,0.98001,0.01463,0.99245
0.0014634,0.98,0.014634,0.99243
0.0014638,0.97999,0.014638,0.99241
0.0014642,0.97998,0.014642,0.99238
0.0014646,0.97997,0.014646,0.99236
0.001465,0.97997,0.01465,0.99234
0.0014654,0.97996,0.014654,0.99232
0.0014658,0.97995,0.014658,0.99229
0.0014662,0.97994,0.014662,0.99227
0.0014666,0.97993,0.014666,0.99225
0.001467,0.97992,0.01467,0.99222
0.0014674,0.97992,0.014674,0.9922
0.0014678,0.97991,0.014678,0.99218
0.0014682,0.9799,0.014682,0.99215
0.0014686,0.97989,0.014686,0.99213
0.0014689,0.97988,0.014689,0.9921
0.0014693,0.97987,0.014693,0.99208
0.0014697,0.97987,0.014697,0.99205
0.0014701,0.97986,0.014701,0.99203
0.0014705,0.97985,0.014705,0.992
0.0014709,0.97984,0.014709,0.99198
0.0014713,0.97983,0.014713,0.99195
0.0014717,0.97982,0.014717,0.99192
0.0014721,0.97982,0.014721,0.9919
0.0014725,0.97981,0.014725,0.99187
0.0014729,0.9798,0.014729,0.99184
0.0014733,0.97979,0.014733,0.99181
0.0014737,0.97978,0.014737,0.99179
0.0014741,0.97977,0.014741,0.99176
0.0014745,0.97977,0.014745,0.99173
0.0014749,0.97976,0.014749,0.9917
0.0014753,0.97975,0.014753,0.99167
0.0014757,0.97974,0.014757,0.99165
0.0014761,0.97973,0.014761,0.99162
0.0014765,0.97973,0.014765,0.99159
0.0014769,0.97972,0.014769,0.99156
0.0014773,0.97971,0.014773,0.99153
0.0014777,0.9797,0.014777,0.9915
0.0014781,0.97969,0.014781,0.99147
0.0014785,0.97968,0.014785,0.99144
0.0014789,0.97968,0.014789,0.99141
0.0014793,0.97967,0.014793,0.99138
0.0014797,0.97966,0.014797,0.99135
0.0014801,0.97965,0.014801,0.99131
0.0014805,0.97964,0.014805,0.99128
0.0014809,0.97963,0.014809,0.99125
0.0014813,0.97963,0.014813,0.99122
0.0014817,0.97962,0.014817,0.99119
0.0014821,0.97961,0.014821,0.99116
0.0014825,0.9796,0.014825,0.99112
0.0014829,0.97959,0.014829,0.99109
0.0014833,0.97958,0.014833,0.99106
0.0014837,0.97958,0.014837,0.99102
0.0014841,0.97957,0.014841,0.99099
0.0014845,0.97956,0.014845,0.99096
0.0014849,0.97955,0.014849,0.99092
0.0014853,0.97954,0.014853,0.99089
0.0014857,0.97953,0.014857,0.99085
0.0014861,0.97953,0.014861,0.99082
0.0014865,0.97952,0.014865,0.99079
0.0014869,0.97951,0.014869,0.99075
0.0014873,0.9795,0.014873,0.99071
0.0014877,0.97949,0.014877,0.99068
0.0014881,0.97948,0.014881,0.99064
0.0014885,0.97948,0.014885,0.99061
0.0014889,0.97947,0.014889,0.99057
0.0014893,0.97946,0.014893,0.99054
0.0014896,0.97945,0.014896,0.9905
0.00149,0.97944,0.0149,0.99046
0.0014904,0.97944,0.014904,0.99043
0.0014908,0.97943,0.014908,0.99039
0.0014912,0.97942,0.014912,0.99035
0.0014916,0.97941,0.014916,0.99031
0.001492,0.9794,0.01492,0.99028
0.0014924,0.97939,0.014924,0.99024
0.0014928,0.97939,0.014928,0.9902
0.0014932,0.97938,0.014932,0.99016
0.0014936,0.97937,0.014936,0.99012
0.001494,0.97936,0.01494,0.99008
0.0014944,0.97935,0.014944,0.99005
0.0014948,0.97934,0.014948,0.99001
0.0014952,0.97934,0.014952,0.98997
0.0014956,0.97933,0.014956,0.98993
0.001496,0.97932,0.01496,0.98989
0.0014964,0.97931,0.014964,0.98985
0.0014968,0.9793,0.014968,0.98981
0.0014972,0.97929,0.014972,0.98977
0.0014976,0.97929,0.014976,0.98973
0.001498,0.97928,0.01498,0.98969
0.0014984,0.97927,0.014984,0.98964
0.0014988,0.97926,0.014988,0.9896
0.0014992,0.97925,0.014992,0.98956
0.0014996,0.97924,0.014996,0.98952
0.0015,0.97924,0.015,0.98948
0.0015004,0.97923,0.015004,0.98944
0.0015008,0.97922,0.015008,0.98939
0.0015012,0.97921,0.015012,0.98935
0.0015016,0.9792,0.015016,0.98931
0.001502,0.97919,0.01502,0.98927
0.0015024,0.97919,0.015024,0.98922
0.0015028,0.97918,0.015028,0.98918
0.0015032,0.97917,0.015032,0.98914
0.0015036,0.97916,0.015036,0.98909
0.001504,0.97915,0.01504,0.98905
0.0015044,0.97915,0.015044,0.989
0.0015048,0.97914,0.015048,0.98896
0.0015052,0.97913,0.015052,0.98891
0.0015056,0.97912,0.015056,0.98887
0.001506,0.97911,0.01506,0.98882
0.0015064,0.9791,0.015064,0.98878
0.0015068,0.9791,0.015068,0.98873
0.0015072,0.97909,0.015072,0.98869
0.0015076,0.97908,0.015076,0.98864
0.001508,0.97907,0.01508,0.9886
0.0015084,0.97906,0.015084,0.98855
0.0015088,0.97905,0.015088,0.9885
0.0015092,0.97905,0.015092,0.98846
0.0015096,0.97904,0.015096,0.98841
0.00151,0.97903,0.0151,0.98836
0.0015104,0.97902,0.015104,0.98832
0.0015107,0.97901,0.015107,0.98827
0.0015111,0.979,0.015111,0.98822
0.0015115,0.979,0.015115,0.98817
0.0015119,0.97899,0.015119,0.98812
0.0015123,0.97898,0.015123,0.98808
0.0015127,0.97897,0.015127,0.98803
0.0015131,0.97896,0.015131,0.98798
0.0015135,0.97895,0.015135,0.98793
0.0015139,0.97895,0.015139,0.98788
0.0015143,0.97894,0.015143,0.98783
0.0015147,0.97893,0.015147,0.98778
0.0015151,0.97892,0.015151,0.98773
0.0015155,0.97891,0.015155,0.98768
0.0015159,0.97891,0.015159,0.98763
0.0015163,0.9789,0.015163,0.98758
0.0015167,0.97889,0.015167,0.98753
0.0015171,0.97888,0.015171,0.98748
0.0015175,0.97887,0.015175,0.98743
0.0015179,0.97886,0.015179,0.98738
0.0015183,0.97886,0.015183,0.98733
0.0015187,0.97885,0.015187,0.98727
0.0015191,0.97884,0.015191,0.98722
0.0015195,0.97883,0.015195,0.98717
0.0015199,0.97882,0.015199,0.98712
0.0015203,0.97881,0.015203,0.98707
0.0015207,0.97881,0.015207,0.98701
0.0015211,0.9788,0.015211,0.98696
0.0015215,0.97879,0.015215,0.98691
0.0015219,0.97878,0.015219,0.98685
0.0015223,0.97877,0.015223,0.9868
0.0015227,0.97876,0.015227,0.98675
0.0015231,0.97876,0.015231,0.98669
0.0015235,0.97875,0.015235,0.98664
0.0015239,0.97874,0.015239,0.98658
0.0015243,0.97873,0.015243,0.98653
0.0015247,0.97872,0.015247,0.98647
0.0015251,0.97871,0.015251,0.98642
0.0015255,0.97871,0.015255,0.98636
0.0015259,0.9787,0.015259,0.98631
0.0015263,0.97869,0.015263,0.98625
0.0015267,0.97868,0.015267,0.9862
0.0015271,0.97867,0.015271,0.98614
0.0015275,0.97866,0.015275,0.98609
0.0015279,0.97866,0.015279,0.98603
0.0015283,0.97865,0.015283,0.98598
0.0015287,0.97864,0.015287,0.98592
0.0015291,0.97863,0.015291,0.98587
0.0015295,0.97862,0.015295,0.98581
0.0015299,0.97862,0.015299,0.98575
0.0015303,0.97861,0.015303,0.9857
0.0015307,0.9786,0.015307,0.98564
0.0015311,0.97859,0.015311,0.98559
0.0015314,0.97858,0.015314,0.98553
0.0015318,0.97857,0.015318,0.98547
0.0015322,0.97857,0.015322,0.98542
0.0015326,0.97856,0.015326,0.98536
0.001533,0.97855,0.01533,0.9853
0.0015334,0.97854,0.015334,0.98524
0.0015338,0.97853,0.015338,0.98519
0.0015342,0.97852,0.015342,0.98513
0.0015346,0.97852,0.015346,0.98507
0.001535,0.97851,0.01535,0.98501
0.0015354,0.9785,0.015354,0.98496
0.0015358,0.97849,0.015358,0.9849
0.0015362,0.97848,0.015362,0.98484
0.0015366,0.97847,0.015366,0.98478
0.001537,0.97847,0.01537,0.98472
0.0015374,0.97846,0.015374,0.98466
0.0015378,0.97845,0.015378,0.98461
0.0015382,0.97844,0.015382,0.98455
0.0015386,0.97843,0.015386,0.98449
0.001539,0.97842,0.01539,0.98443
0.0015394,0.97842,0.015394,0.98437
0.0015398,0.97841,0.015398,0.98431
0.0015402,0.9784,0.015402,0.98425
0.0015406,0.97839,0.015406,0.98419
0.001541,0.97838,0.01541,0.98413
0.0015414,0.97837,0.015414,0.98407
0.0015418,0.97837,0.015418,0.98401
0.0015422,0.97836,0.015422,0.98395
0.0015426,0.97835,0.015426,0.98389
0.001543,0.97834,0.01543,0.98383
0.0015434,0.97833,0.015434,0.98377
0.0015438,0.97832,0.015438,0.98371
0.0015442,0.97832,0.015442,0.98365
0.0015446,0.97831,0.015446,0.98359
0.001545,0.9783,0.01545,0.98353
0.0015454,0.97829,0.015454,0.98347
0.0015458,0.97828,0.015458,0.9834
0.0015462,0.97828,0.015462,0.98334
0.0015466,0.97827,0.015466,0.98328
0.001547,0.97826,0.01547,0.98322
0.0015474,0.97825,0.015474,0.98316
0.0015478,0.97824,0.015478,0.9831
0.0015482,0.97823,0.015482,0.98303
0.0015486,0.97823,0.015486,0.98297
0.001549,0.97822,0.01549,0.98291
0.0015494,0.97821,0.015494,0.98285
0.0015498,0.9782,0.015498,0.98278
0.0015502,0.97819,0.015502,0.98272
0.0015506,0.97818,0.015506,0.98266
0.001551,0.97818,0.01551,0.98259
0.0015514,0.97817,0.015514,0.98253
0.0015518,0.97816,0.015518,0.98247
0.0015521,0.97815,0.015521,0.9824
0.0015525,0.97814,0.015525,0.98234
0.0015529,0.97813,0.015529,0.98228
0.0015533,0.97813,0.015533,0.98221
0.0015537,0.97812,0.015537,0.98215
0.0015541,0.97811,0.015541,0.98208
0.0015545,0.9781,0.015545,0.98202
0.0015549,0.97809,0.015549,0.98195
0.0015553,0.97808,0.015553,0.98189
0.0015557,0.97808,0.015557,0.98183
0.0015561,0.97807,0.015561,0.98176
0.0015565,0.97806,0.015565,0.98169
0.0015569,0.97805,0.015569,0.98163
0.0015573,0.97804,0.015573,0.98156
0.0015577,0.97803,0.015577,0.9815
0.0015581,0.97803,0.015581,0.98143
0.0015585,0.97802,0.015585,0.98137
0.0015589,0.97801,0.015589,0.9813
0.0015593,0.978,0.015593,0.98123
0.0015597,0.97799,0.015597,0.98117
0.0015601,0.97798,0.015601,0.9811
0.0015605,0.97798,0.015605,0.98103
0.0015609,0.97797,0.015609,0.98097
0.0015613,0.97796,0.015613,0.9809
0.0015617,0.97795,0.015617,0.98083
0.0015621,0.97794,0.015621,0.98076
0.0015625,0.97793,0.015625,0.9807
0.0015629,0.97793,0.015629,0.98063
0.0015633,0.97792,0.015633,0.98056
0.0015637,0.97791,0.015637,0.98049
0.0015641,0.9779,0.015641,0.98042
0.0015645,0.97789,0.015645,0.98035
0.0015649,0.97788,0.015649,0.98028
0.0015653,0.97788,0.015653,0.98022
0.0015657,0.97787,0.015657,0.98015
0.0015661,0.97786,0.015661,0.98008
0.0015665,0.97785,0.015665,0.98001
0.0015669,0.97784,0.015669,0.97994
0.0015673,0.97783,0.015673,0.97987
0.0015677,0.97783,0.015677,0.9798
0.0015681,0.97782,0.015681,0.97973
0.0015685,0.97781,0.015685,0.97966
0.0015689,0.9778,0.015689,0.97959
0.0015693,0.97779,0.015693,0.97952
0.0015697,0.97778,0.015697,0.97945
0.0015701,0.97778,0.015701,0.97938
0.0015705,0.97777,0.015705,0.97931
0.0015709,0.97776,0.015709,0.97924
0.0015713,0.97775,0.015713,0.97917
0.0015717,0.97774,0.015717,0.9791
0.0015721,0.97773,0.015721,0.97903
0.0015725,0.97773,0.015725,0.97896
0.0015729,0.97772,0.015729,0.97889
0.0015732,0.97771,0.015732,0.97882
0.0015736,0.9777,0.015736,0.97875
0.001574,0.97769,0.01574,0.97868
0.0015744,0.97768,0.015744,0.97861
0.0015748,0.97768,0.015748,0.97854
0.0015752,0.97767,0.015752,0.97847
0.0015756,0.97766,0.015756,0.9784
0.001576,0.97765,0.01576,0.97833
0.0015764,0.97764,0.015764,0.97826
0.0015768,0.97763,0.015768,0.97819
0.0015772,0.97763,0.015772,0.97811
0.0015776,0.97762,0.015776,0.97804
0.001578,0.97761,0.01578,0.97797
0.0015784,0.9776,0.015784,0.9779
0.0015788,0.97759,0.015788,0.97783
0.0015792,0.97758,0.015792,0.97776
0.0015796,0.97758,0.015796,0.97769
0.00158,0.97757,0.0158,0.97762
0.0015804,0.97756,0.015804,0.97755
0.0015808,0.97755,0.015808,0.97748
0.0015812,0.97754,0.015812,0.9774
0.0015816,0.97753,0.015816,0.97733
0.001582,0.97753,0.01582,0.97726
0.0015824,0.97752,0.015824,0.97719
0.0015828,0.97751,0.015828,0.97712
0.0015832,0.9775,0.015832,0.97705
0.0015836,0.97749,0.015836,0.97697
0.001584,0.97748,0.01584,0.9769
0.0015844,0.97748,0.015844,0.97683
0.0015848,0.97747,0.015848,0.97676
0.0015852,0.97746,0.015852,0.97669
0.0015856,0.97745,0.015856,0.97662
0.001586,0.97744,0.01586,0.97654
0.0015864,0.97743,0.015864,0.97647
0.0015868,0.97743,0.015868,0.9764
0.0015872,0.97742,0.015872,0.97633
0.0015876,0.97741,0.015876,0.97625
0.001588,0.9774,0.01588,0.97618
0.0015884,0.97739,0.015884,0.97611
0.0015888,0.97738,0.015888,0.97604
0.0015892,0.97738,0.015892,0.97596
0.0015896,0.97737,0.015896,0.97589
0.00159,0.97736,0.0159,0.97582
0.0015904,0.97735,0.015904,0.97574
0.0015908,0.97734,0.015908,0.97567
0.0015912,0.97733,0.015912,0.9756
0.0015916,0.97733,0.015916,0.97552
0.001592,0.97732,0.01592,0.97545
0.0015924,0.97731,0.015924,0.97538
0.0015928,0.9773,0.015928,0.9753
0.0015932,0.97729,0.015932,0.97523
0.0015936,0.97728,0.015936,0.97516
0.0015939,0.97727,0.015939,0.97508
0.0015943,0.97727,0.015943,0.97501
0.0015947,0.97726,0.015947,0.97493
0.0015951,0.97725,0.015951,0.97486
0.0015955,0.97724,0.015955,0.97478
0.0015959,0.97723,0.015959,0.97471
0.0015963,0.97722,0.015963,0.97464
0.0015967,0.97722,0.015967,0.97456
0.0015971,0.97721,0.015971,0.97449
0.0015975,0.9772,0.015975,0.97441
0.0015979,0.97719,0.015979,0.97434
0.0015983,0.97718,0.015983,0.97426
0.0015987,0.97717,0.015987,0.97419
0.0015991,0.97717,0.015991,0.97411
0.0015995,0.97716,0.015995,0.97403
0.0015999,0.97715,0.015999,0.97396
0.0016003,0.97714,0.016003,0.97388
0.0016007,0.97713,0.016007,0.97381
0.0016011,0.97712,0.016011,0.97373
0.0016015,0.97712,0.016015,0.97365
0.0016019,0.97711,0.016019,0.97358
0.0016023,0.9771,0.016023,0.9735
0.0016027,0.97709,0.016027,0.97342
0.0016031,0.97708,0.016031,0.97335
0.0016035,0.97707,0.016035,0.97327
0.0016039,0.97706,0.016039,0.97319
0.0016043,0.97706,0.016043,0.97312
0.0016047,0.97705,0.016047,0.97304
0.0016051,0.97704,0.016051,0.97296
0.0016055,0.97703,0.016055,0.97289
0.0016059,0.97702,0.016059,0.97281
0.0016063,0.97701,0.016063,0.97274
0.0016067,0.97701,0.016067,0.97266
0.0016071,0.977,0.016071,0.97258
0.0016075,0.97699,0.016075,0.97251
0.0016079,0.97698,0.016079,0.97243
0.0016083,0.97697,0.016083,0.97235
0.0016087,0.97696,0.016087,0.97228
0.0016091,0.97696,0.016091,0.9722
0.0016095,0.97695,0.016095,0.97212
0.0016099,0.97694,0.016099,0.97205
0.0016103,0.97693,0.016103,0.97197
0.0016107,0.97692,0.016107,0.9719
0.0016111,0.97691,0.016111,0.97182
0.0016115,0.9769,0.016115,0.97174
0.0016119,0.9769,0.016119,0.97167
0.0016123,0.97689,0.016123,0.97159
0.0016127,0.97688,0.016127,0.97152
0.0016131,0.97687,0.016131,0.97144
0.0016135,0.97686,0.016135,0.97136
0.0016139,0.97685,0.016139,0.97129
0.0016143,0.97685,0.016143,0.97121
0.0016146,0.97684,0.016146,0.97114
0.001615,0.97683,0.01615,0.97106
0.0016154,0.97682,0.016154,0.97099
0.0016158,0.97681,0.016158,0.97091
0.0016162,0.9768,0.016162,0.97083
0.0016166,0.9768,0.016166,0.97076
0.001617,0.97679,0.01617,0.97068
0.0016174,0.97678,0.016174,0.97061
0.0016178,0.97677,0.016178,0.97053
0.0016182,0.97676,0.016182,0.97045
0.0016186,0.97675,0.016186,0.97038
0.001619,0.97674,0.01619,0.9703
0.0016194,0.97674,0.016194,0.97023
0.0016198,0.97673,0.016198,0.97015
0.0016202,0.97672,0.016202,0.97008
0.0016206,0.97671,0.016206,0.97
0.001621,0.9767,0.01621,0.96992
0.0016214,0.97669,0.016214,0.96985
0.0016218,0.97669,0.016218,0.96977
0.0016222,0.97668,0.016222,0.9697
0.0016226,0.97667,0.016226,0.96962
0.001623,0.97666,0.01623,0.96955
0.0016234,0.97665,0.016234,0.96947
0.0016238,0.97664,0.016238,0.96939
0.0016242,0.97663,0.016242,0.96932
0.0016246,0.97663,0.016246,0.96924
0.001625,0.97662,0.01625,0.96917
0.0016254,0.97661,0.016254,0.96909
0.0016258,0.9766,0.016258,0.96901
0.0016262,0.97659,0.016262,0.96894
0.0016266,0.97658,0.016266,0.96886
0.001627,0.97658,0.01627,0.96879
0.0016274,0.97657,0.016274,0.96871
0.0016278,0.97656,0.016278,0.96863
0.0016282,0.97655,0.016282,0.96856
0.0016286,0.97654,0.016286,0.96848
0.001629,0.97653,0.01629,0.96841
0.0016294,0.97652,0.016294,0.96833
0.0016298,0.97652,0.016298,0.96825
0.0016302,0.97651,0.016302,0.96818
0.0016306,0.9765,0.016306,0.9681
0.001631,0.97649,0.01631,0.96803
0.0016314,0.97648,0.016314,0.96795
0.0016318,0.97647,0.016318,0.96787
0.0016322,0.97647,0.016322,0.9678
0.0016326,0.97646,0.016326,0.96772
0.001633,0.97645,0.01633,0.96764
0.0016334,0.97644,0.016334,0.96757
0.0016338,0.97643,0.016338,0.96749
0.0016342,0.97642,0.016342,0.96742
0.0016346,0.97642,0.016346,0.96734
0.001635,0.97641,0.01635,0.96726
0.0016354,0.9764,0.016354,0.96719
0.0016357,0.97639,0.016357,0.96711
0.0016361,0.97638,0.016361,0.96703
0.0016365,0.97637,0.016365,0.96696
0.0016369,0.97636,0.016369,0.96688
0.0016373,0.97636,0.016373,0.9668
0.0016377,0.97635,0.016377,0.96672
0.0016381,0.97634,0.016381,0.96665
0.0016385,0.97633,0.016385,0.96657
0.0016389,0.97632,0.016389,0.96649
0.0016393,0.97631,0.016393,0.96642
0.0016397,0.97631,0.016397,0.96634
0.0016401,0.9763,0.016401,0.96627
0.0016405,0.97629,0.016405,0.96619
0.0016409,0.97628,0.016409,0.96611
0.0016413,0.97627,0.016413,0.96604
0.0016417,0.97626,0.016417,0.96596
0.0016421,0.97625,0.016421,0.96589
0.0016425,0.97625,0.016425,0.96581
0.0016429,0.97624,0.016429,0.96574
0.0016433,0.97623,0.016433,0.96566
0.0016437,0.97622,0.016437,0.96559
0.0016441,0.97621,0.016441,0.96551
0.0016445,0.9762,0.016445,0.96544
0.0016449,0.9762,0.016449,0.96536
0.0016453,0.97619,0.016453,0.96529
0.0016457,0.97618,0.016457,0.96522
0.0016461,0.97617,0.016461,0.96514
0.0016465,0.97616,0.016465,0.96507
0.0016469,0.97615,0.016469,0.96499
0.0016473,0.97615,0.016473,0.96492
0.0016477,0.97614,0.016477,0.96485
0.0016481,0.97613,0.016481,0.96477
0.0016485,0.97612,0.016485,0.9647
0.0016489,0.97611,0.016489,0.96463
0.0016493,0.9761,0.016493,0.96455
0.0016497,0.97609,0.016497,0.96448
0.0016501,0.97609,0.016501,0.96441
0.0016505,0.97608,0.016505,0.96433
0.0016509,0.97607,0.016509,0.96426
0.0016513,0.97606,0.016513,0.96419
0.0016517,0.97605,0.016517,0.96412
0.0016521,0.97604,0.016521,0.96404
0.0016525,0.97604,0.016525,0.96397
0.0016529,0.97603,0.016529,0.9639
0.0016533,0.97602,0.016533,0.96383
0.0016537,0.97601,0.016537,0.96375
0.0016541,0.976,0.016541,0.96368
0.0016545,0.97599,0.016545,0.96361
0.0016549,0.97599,0.016549,0.96354
0.0016553,0.97598,0.016553,0.96346
0.0016557,0.97597,0.016557,0.96339
0.0016561,0.97596,0.016561,0.96332
0.0016564,0.97595,0.016564,0.96325
0.0016568,0.97594,0.016568,0.96318
0.0016572,0.97593,0.016572,0.96311
0.0016576,0.97593,0.016576,0.96304
0.001658,0.97592,0.01658,0.96296
0.0016584,0.97591,0.016584,0.96289
0.0016588,0.9759,0.016588,0.96282
0.0016592,0.97589,0.016592,0.96275
0.0016596,0.97588,0.016596,0.96268
0.00166,0.97588,0.0166,0.96261
0.0016604,0.97587,0.016604,0.96254
0.0016608,0.97586,0.016608,0.96247
0.0016612,0.97585,0.016612,0.9624
0.0016616,0.97584,0.016616,0.96233
0.001662,0.97583,0.01662,0.96226
0.0016624,0.97583,0.016624,0.96219
0.0016628,0.97582,0.016628,0.96212
0.0016632,0.97581,0.016632,0.96205
0.0016636,0.9758,0.016636,0.96197
0.001664,0.97579,0.01664,0.9619
0.0016644,0.97578,0.016644,0.96183
0.0016648,0.97578,0.016648,0.96176
0.0016652,0.97577,0.016652,0.96169
0.0016656,0.97576,0.016656,0.96163
0.001666,0.97575,0.01666,0.96156
0.0016664,0.97574,0.016664,0.96149
0.0016668,0.97573,0.016668,0.96142
0.0016672,0.97572,0.016672,0.96135
0.0016676,0.97572,0.016676,0.96128
0.001668,0.97571,0.01668,0.96121
0.0016684,0.9757,0.016684,0.96114
0.0016688,0.97569,0.016688,0.96107
0.0016692,0.97568,0.016692,0.961
0.0016696,0.97567,0.016696,0.96093
0.00167,0.97567,0.0167,0.96086
0.0016704,0.97566,0.016704,0.96079
0.0016708,0.97565,0.016708,0.96072
0.0016712,0.97564,0.016712,0.96066
0.0016716,0.97563,0.016716,0.96059
0.001672,0.97562,0.01672,0.96052
0.0016724,0.97562,0.016724,0.96045
0.0016728,0.97561,0.016728,0.96038
0.0016732,0.9756,0.016732,0.96031
0.0016736,0.97559,0.016736,0.96024
0.001674,0.97558,0.01674,0.96017
0.0016744,0.97557,0.016744,0.96011
0.0016748,0.97557,0.016748,0.96004
0.0016752,0.97556,0.016752,0.95997
0.0016756,0.97555,0.016756,0.9599
0.001676,0.97554,0.01676,0.95983
0.0016764,0.97553,0.016764,0.95977
0.0016768,0.97552,0.016768,0.9597
0.0016771,0.97551,0.016771,0.95963
0.0016775,0.97551,0.016775,0.95957
0.0016779,0.9755,0.016779,0.9595
0.0016783,0.97549,0.016783,0.95943
0.0016787,0.97548,0.016787,0.95937
0.0016791,0.97547,0.016791,0.9593
0.0016795,0.97546,0.016795,0.95924
0.0016799,0.97546,0.016799,0.95917
0.0016803,0.97545,0.016803,0.9591
0.0016807,0.97544,0.016807,0.95904
0.0016811,0.97543,0.016811,0.95897
0.0016815,0.97542,0.016815,0.95891
0.0016819,0.97541,0.016819,0.95885
0.0016823,0.97541,0.016823,0.95878
0.0016827,0.9754,0.016827,0.95872
0.0016831,0.97539,0.016831,0.95865
0.0016835,0.97538,0.016835,0.95859
0.0016839,0.97537,0.016839,0.95853
0.0016843,0.97536,0.016843,0.95846
0.0016847,0.97536,0.016847,0.9584
0.0016851,0.97535,0.016851,0.95834
0.0016855,0.97534,0.016855,0.95827
0.0016859,0.97533,0.016859,0.95821
0.0016863,0.97532,0.016863,0.95815
0.0016867,0.97531,0.016867,0.95809
0.0016871,0.97531,0.016871,0.95802
0.0016875,0.9753,0.016875,0.95796
0.0016879,0.97529,0.016879,0.9579
0.0016883,0.97528,0.016883,0.95784
0.0016887,0.97527,0.016887,0.95778
0.0016891,0.97526,0.016891,0.95772
0.0016895,0.97525,0.016895,0.95766
0.0016899,0.97525,0.016899,0.95759
0.0016903,0.97524,0.016903,0.95753
0.0016907,0.97523,0.016907,0.95747
0.0016911,0.97522,0.016911,0.95741
0.0016915,0.97521,0.016915,0.95735
0.0016919,0.9752,0.016919,0.95729
0.0016923,0.9752,0.016923,0.95723
0.0016927,0.97519,0.016927,0.95717
0.0016931,0.97518,0.016931,0.95712
0.0016935,0.97517,0.016935,0.95706
0.0016939,0.97516,0.016939,0.957
0.0016943,0.97515,0.016943,0.95694
0.0016947,0.97515,0.016947,0.95688
0.0016951,0.97514,0.016951,0.95682
0.0016955,0.97513,0.016955,0.95676
0.0016959,0.97512,0.016959,0.95671
0.0016963,0.97511,0.016963,0.95665
0.0016967,0.9751,0.016967,0.95659
0.0016971,0.9751,0.016971,0.95653
0.0016975,0.97509,0.016975,0.95648
0.0016979,0.97508,0.016979,0.95642
0.0016982,0.97507,0.016982,0.95636
0.0016986,0.97506,0.016986,0.95631
0.001699,0.97505,0.01699,0.95625
0.0016994,0.97505,0.016994,0.95619
0.0016998,0.97504,0.016998,0.95614
0.0017002,0.97503,0.017002,0.95608
0.0017006,0.97502,0.017006,0.95603
0.001701,0.97501,0.01701,0.95597
0.0017014,0.975,0.017014,0.95591
0.0017018,0.97499,0.017018,0.95586
0.0017022,0.97499,0.017022,0.9558
0.0017026,0.97498,0.017026,0.95575
0.001703,0.97497,0.01703,0.95569
0.0017034,0.97496,0.017034,0.95564
0.0017038,0.97495,0.017038,0.95559
0.0017042,0.97494,0.017042,0.95553
0.0017046,0.97494,0.017046,0.95548
0.001705,0.97493,0.01705,0.95542
0.0017054,0.97492,0.017054,0.95537
0.0017058,0.97491,0.017058,0.95532
0.0017062,0.9749,0.017062,0.95526
0.0017066,0.97489,0.017066,0.95521
0.001707,0.97489,0.01707,0.95516
0.0017074,0.97488,0.017074,0.95511
0.0017078,0.97487,0.017078,0.95505
0.0017082,0.97486,0.017082,0.955
0.0017086,0.97485,0.017086,0.95495
0.001709,0.97484,0.01709,0.9549
0.0017094,0.97484,0.017094,0.95484
0.0017098,0.97483,0.017098,0.95479
0.0017102,0.97482,0.017102,0.95474
0.0017106,0.97481,0.017106,0.95469
0.001711,0.9748,0.01711,0.95464
0.0017114,0.97479,0.017114,0.95459
0.0017118,0.97479,0.017118,0.95454
0.0017122,0.97478,0.017122,0.95449
0.0017126,0.97477,0.017126,0.95444
0.001713,0.97476,0.01713,0.95439
0.0017134,0.97475,0.017134,0.95434
0.0017138,0.97474,0.017138,0.95429
0.0017142,0.97473,0.017142,0.95424
0.0017146,0.97473,0.017146,0.95419
0.001715,0.97472,0.01715,0.95414
0.0017154,0.97471,0.017154,0.95409
0.0017158,0.9747,0.017158,0.95404
0.0017162,0.97469,0.017162,0.95399
0.0017166,0.97468,0.017166,0.95395
0.001717,0.97468,0.01717,0.9539
0.0017174,0.97467,0.017174,0.95385
0.0017178,0.97466,0.017178,0.9538
0.0017182,0.97465,0.017182,0.95376
0.0017186,0.97464,0.017186,0.95371
0.0017189,0.97463,0.017189,0.95366
0.0017193,0.97463,0.017193,0.95361
0.0017197,0.97462,0.017197,0.95357
0.0017201,0.97461,0.017201,0.95352
0.0017205,0.9746,0.017205,0.95347
0.0017209,0.97459,0.017209,0.95343
0.0017213,0.97458,0.017213,0.95338
0.0017217,0.97458,0.017217,0.95334
0.0017221,0.97457,0.017221,0.95329
0.0017225,0.97456,0.017225,0.95325
0.0017229,0.97455,0.017229,0.9532
0.0017233,0.97454,0.017233,0.95316
0.0017237,0.97453,0.017237,0.95311
0.0017241,0.97453,0.017241,0.95307
0.0017245,0.97452,0.017245,0.95302
0.0017249,0.97451,0.017249,0.95298
0.0017253,0.9745,0.017253,0.95294
0.0017257,0.97449,0.017257,0.95289
0.0017261,0.97448,0.017261,0.95285
0.0017265,0.97447,0.017265,0.95281
0.0017269,0.97447,0.017269,0.95277
0.0017273,0.97446,0.017273,0.95272
0.0017277,0.97445,0.017277,0.95268
0.0017281,0.97444,0.017281,0.95264
0.0017285,0.97443,0.017285,0.9526
0.0017289,0.97442,0.017289,0.95256
0.0017293,0.97442,0.017293,0.95252
0.0017297,0.97441,0.017297,0.95248
0.0017301,0.9744,0.017301,0.95244
0.0017305,0.97439,0.017305,0.9524
0.0017309,0.97438,0.017309,0.95236
0.0017313,0.97437,0.017313,0.95232
0.0017317,0.97437,0.017317,0.95228
0.0017321,0.97436,0.017321,0.95224
0.0017325,0.97435,0.017325,0.9522
0.0017329,0.97434,0.017329,0.95216
0.0017333,0.97433,0.017333,0.95212
0.0017337,0.97432,0.017337,0.95209
0.0017341,0.97432,0.017341,0.95205
0.0017345,0.97431,0.017345,0.95201
0.0017349,0.9743,0.017349,0.95197
0.0017353,0.97429,0.017353,0.95194
0.0017357,0.97428,0.017357,0.9519
0.0017361,0.97427,0.017361,0.95186
0.0017365,0.97426,0.017365,0.95183
0.0017369,0.97426,0.017369,0.95179
0.0017373,0.97425,0.017373,0.95176
0.0017377,0.97424,0.017377,0.95172
0.0017381,0.97423,0.017381,0.95169
0.0017385,0.97422,0.017385,0.95165
0.0017389,0.97421,0.017389,0.95162
0.0017393,0.97421,0.017393,0.95158
0.0017396,0.9742,0.017396,0.95155
0.00174,0.97419,0.0174,0.95152
0.0017404,0.97418,0.017404,0.95148
0.0017408,0.97417,0.017408,0.95145
0.0017412,0.97416,0.017412,0.95142
0.0017416,0.97416,0.017416,0.95138
0.001742,0.97415,0.01742,0.95135
0.0017424,0.97414,0.017424,0.95132
0.0017428,0.97413,0.017428,0.95129
0.0017432,0.97412,0.017432,0.95126
0.0017436,0.97411,0.017436,0.95122
0.001744,0.97411,0.01744,0.95119
0.0017444,0.9741,0.017444,0.95116
0.0017448,0.97409,0.017448,0.95113
0.0017452,0.97408,0.017452,0.9511
0.0017456,0.97407,0.017456,0.95107
0.001746,0.97406,0.01746,0.95104
0.0017464,0.97405,0.017464,0.95101
0.0017468,0.97405,0.017468,0.95098
0.0017472,0.97404,0.017472,0.95095
0.0017476,0.97403,0.017476,0.95092
0.001748,0.97402,0.01748,0.9509
0.0017484,0.97401,0.017484,0.95087
0.0017488,0.974,0.017488,0.95084
0.0017492,0.974,0.017492,0.95081
0.0017496,0.97399,0.017496,0.95078
0.00175,0.97398,0.0175,0.95076
0.0017504,0.97397,0.017504,0.95073
0.0017508,0.97396,0.017508,0.9507
0.0017512,0.97395,0.017512,0.95068
0.0017516,0.97395,0.017516,0.95065
0.001752,0.97394,0.01752,0.95063
0.0017524,0.97393,0.017524,0.9506
0.0017528,0.97392,0.017528,0.95057
0.0017532,0.97391,0.017532,0.95055
0.0017536,0.9739,0.017536,0.95052
0.001754,0.9739,0.01754,0.9505
0.0017544,0.97389,0.017544,0.95048
0.0017548,0.97388,0.017548,0.95045
0.0017552,0.97387,0.017552,0.95043
0.0017556,0.97386,0.017556,0.9504
0.001756,0.97385,0.01756,0.95038
0.0017564,0.97384,0.017564,0.95036
0.0017568,0.97384,0.017568,0.95033
0.0017572,0.97383,0.017572,0.95031
0.0017576,0.97382,0.017576,0.95029
0.001758,0.97381,0.01758,0.95027
0.0017584,0.9738,0.017584,0.95025
0.0017588,0.97379,0.017588,0.95022
0.0017592,0.97379,0.017592,0.9502
0.0017596,0.97378,0.017596,0.95018
0.00176,0.97377,0.0176,0.95016
0.0017604,0.97376,0.017604,0.95014
0.0017607,0.97375,0.017607,0.95012
0.0017611,0.97374,0.017611,0.9501
0.0017615,0.97374,0.017615,0.95008
0.0017619,0.97373,0.017619,0.95006
0.0017623,0.97372,0.017623,0.95004
0.0017627,0.97371,0.017627,0.95002
0.0017631,0.9737,0.017631,0.95001
0.0017635,0.97369,0.017635,0.94999
0.0017639,0.97368,0.017639,0.94997
0.0017643,0.97368,0.017643,0.94995
0.0017647,0.97367,0.017647,0.94993
0.0017651,0.97366,0.017651,0.94992
0.0017655,0.97365,0.017655,0.9499
0.0017659,0.97364,0.017659,0.94988
0.0017663,0.97363,0.017663,0.94987
0.0017667,0.97363,0.017667,0.94985
0.0017671,0.97362,0.017671,0.94983
0.0017675,0.97361,0.017675,0.94982
0.0017679,0.9736,0.017679,0.9498
0.0017683,0.97359,0.017683,0.94979
0.0017687,0.97358,0.017687,0.94977
0.0017691,0.97358,0.017691,0.94976
0.0017695,0.97357,0.017695,0.94974
0.0017699,0.97356,0.017699,0.94973
0.0017703,0.97355,0.017703,0.94971
0.0017707,0.97354,0.017707,0.9497
0.0017711,0.97353,0.017711,0.94969
0.0017715,0.97353,0.017715,0.94967
0.0017719,0.97352,0.017719,0.94966
0.0017723,0.97351,0.017723,0.94965
0.0017727,0.9735,0.017727,0.94964
0.0017731,0.97349,0.017731,0.94962
0.0017735,0.97348,0.017735,0.94961
0.0017739,0.97347,0.017739,0.9496
0.0017743,0.97347,0.017743,0.94959
0.0017747,0.97346,0.017747,0.94958
0.0017751,0.97345,0.017751,0.94957
0.0017755,0.97344,0.017755,0.94956
0.0017759,0.97343,0.017759,0.94955
0.0017763,0.97342,0.017763,0.94954
0.0017767,0.97342,0.017767,0.94953
0.0017771,0.97341,0.017771,0.94952
0.0017775,0.9734,0.017775,0.94951
0.0017779,0.97339,0.017779,0.9495
0.0017783,0.97338,0.017783,0.94949
0.0017787,0.97337,0.017787,0.94948
0.0017791,0.97337,0.017791,0.94947
0.0017795,0.97336,0.017795,0.94947
0.0017799,0.97335,0.017799,0.94946
0.0017803,0.97334,0.017803,0.94945
0.0017807,0.97333,0.017807,0.94944
0.0017811,0.97332,0.017811,0.94944
0.0017814,0.97331,0.017814,0.94943
0.0017818,0.97331,0.017818,0.94943
0.0017822,0.9733,0.017822,0.94942
0.0017826,0.97329,0.017826,0.94941
0.001783,0.97328,0.01783,0.94941
0.0017834,0.97327,0.017834,0.9494
0.0017838,0.97326,0.017838,0.9494
0.0017842,0.97326,0.017842,0.94939
0.0017846,0.97325,0.017846,0.94939
0.001785,0.97324,0.01785,0.94938
0.0017854,0.97323,0.017854,0.94938
0.0017858,0.97322,0.017858,0.94938
0.0017862,0.97321,0.017862,0.94937
0.0017866,0.97321,0.017866,0.94937
0.001787,0.9732,0.01787,0.94937
0.0017874,0.97319,0.017874,0.94936
0.0017878,0.97318,0.017878,0.94936
0.0017882,0.97317,0.017882,0.94936
0.0017886,0.97316,0.017886,0.94936
0.001789,0.97315,0.01789,0.94936
0.0017894,0.97315,0.017894,0.94935
0.0017898,0.97314,0.017898,0.94935
0.0017902,0.97313,0.017902,0.94935
0.0017906,0.97312,0.017906,0.94935
0.001791,0.97311,0.01791,0.94935
0.0017914,0.9731,0.017914,0.94935
0.0017918,0.9731,0.017918,0.94935
0.0017922,0.97309,0.017922,0.94935
0.0017926,0.97308,0.017926,0.94935
0.001793,0.97307,0.01793,0.94935
0.0017934,0.97306,0.017934,0.94935
0.0017938,0.97305,0.017938,0.94936
0.0017942,0.97305,0.017942,0.94936
0.0017946,0.97304,0.017946,0.94936
0.001795,0.97303,0.01795,0.94936
0.0017954,0.97302,0.017954,0.94936
0.0017958,0.97301,0.017958,0.94937
0.0017962,0.973,0.017962,0.94937
0.0017966,0.97299,0.017966,0.94937
0.001797,0.97299,0.01797,0.94938
0.0017974,0.97298,0.017974,0.94938
0.0017978,0.97297,0.017978,0.94938
0.0017982,0.97296,0.017982,0.94939
0.0017986,0.97295,0.017986,0.94939
0.001799,0.97294,0.01799,0.9494
0.0017994,0.97294,0.017994,0.9494
0.0017998,0.97293,0.017998,0.94941
0.0018002,0.97292,0.018002,0.94941
0.0018006,0.97291,0.018006,0.94942
0.001801,0.9729,0.01801,0.94943
0.0018014,0.97289,0.018014,0.94943
0.0018018,0.97288,0.018018,0.94944
0.0018021,0.97288,0.018021,0.94944
0.0018025,0.97287,0.018025,0.94945
0.0018029,0.97286,0.018029,0.94946
0.0018033,0.97285,0.018033,0.94947
0.0018037,0.97284,0.018037,0.94947
0.0018041,0.97283,0.018041,0.94948
0.0018045,0.97283,0.018045,0.94949
0.0018049,0.97282,0.018049,0.9495
0.0018053,0.97281,0.018053,0.94951
0.0018057,0.9728,0.018057,0.94952
0.0018061,0.97279,0.018061,0.94953
0.0018065,0.97278,0.018065,0.94954
0.0018069,0.97277,0.018069,0.94955
0.0018073,0.97277,0.018073,0.94956
0.0018077,0.97276,0.018077,0.94957
0.0018081,0.97275,0.018081,0.94958
0.0018085,0.97274,0.018085,0.94959
0.0018089,0.97273,0.018089,0.9496
0.0018093,0.97272,0.018093,0.94961
0.0018097,0.97272,0.018097,0.94962
0.0018101,0.97271,0.018101,0.94963
0.0018105,0.9727,0.018105,0.94964
0.0018109,0.97269,0.018109,0.94966
0.0018113,0.97268,0.018113,0.94967
0.0018117,0.97267,0.018117,0.94968
0.0018121,0.97266,0.018121,0.94969
0.0018125,0.97266,0.018125,0.94971
0.0018129,0.97265,0.018129,0.94972
0.0018133,0.97264,0.018133,0.94973
0.0018137,0.97263,0.018137,0.94975
0.0018141,0.97262,0.018141,0.94976
0.0018145,0.97261,0.018145,0.94978
0.0018149,0.97261,0.018149,0.94979
0.0018153,0.9726,0.018153,0.94981
0.0018157,0.97259,0.018157,0.94982
0.0018161,0.97258,0.018161,0.94984
0.0018165,0.97257,0.018165,0.94985
0.0018169,0.97256,0.018169,0.94987
0.0018173,0.97255,0.018173,0.94988
0.0018177,0.97255,0.018177,0.9499
0.0018181,0.97254,0.018181,0.94992
0.0018185,0.97253,0.018185,0.94993
0.0018189,0.97252,0.018189,0.94995
0.0018193,0.97251,0.018193,0.94997
0.0018197,0.9725,0.018197,0.94999
0.0018201,0.9725,0.018201,0.95
0.0018205,0.97249,0.018205,0.95002
0.0018209,0.97248,0.018209,0.95004
0.0018213,0.97247,0.018213,0.95006
0.0018217,0.97246,0.018217,0.95008
0.0018221,0.97245,0.018221,0.9501
0.0018225,0.97245,0.018225,0.95012
0.0018229,0.97244,0.018229,0.95013
0.0018232,0.97243,0.018232,0.95015
0.0018236,0.97242,0.018236,0.95017
0.001824,0.97241,0.01824,0.95019
0.0018244,0.9724,0.018244,0.95021
0.0018248,0.97239,0.018248,0.95024
0.0018252,0.97239,0.018252,0.95026
0.0018256,0.97238,0.018256,0.95028
0.001826,0.97237,0.01826,0.9503
0.0018264,0.97236,0.018264,0.95032
0.0018268,0.97235,0.018268,0.95034
0.0018272,0.97234,0.018272,0.95036
0.0018276,0.97234,0.018276,0.95039
0.001828,0.97233,0.01828,0.95041
0.0018284,0.97232,0.018284,0.95043
0.0018288,0.97231,0.018288,0.95045
0.0018292,0.9723,0.018292,0.95048
0.0018296,0.97229,0.018296,0.9505
0.00183,0.97229,0.0183,0.95052
0.0018304,0.97228,0.018304,0.95055
0.0018308,0.97227,0.018308,0.95057
0.0018312,0.97226,0.018312,0.9506
0.0018316,0.97225,0.018316,0.95062
0.001832,0.97224,0.01832,0.95065
0.0018324,0.97224,0.018324,0.95067
0.0018328,0.97223,0.018328,0.9507
0.0018332,0.97222,0.018332,0.95072
0.0018336,0.97221,0.018336,0.95075
0.001834,0.9722,0.01834,0.95077
0.0018344,0.97219,0.018344,0.9508
0.0018348,0.97218,0.018348,0.95082
0.0018352,0.97218,0.018352,0.95085
0.0018356,0.97217,0.018356,0.95088
0.001836,0.97216,0.01836,0.95091
0.0018364,0.97215,0.018364,0.95093
0.0018368,0.97214,0.018368,0.95096
0.0018372,0.97213,0.018372,0.95099
0.0018376,0.97213,0.018376,0.95102
0.001838,0.97212,0.01838,0.95104
0.0018384,0.97211,0.018384,0.95107
0.0018388,0.9721,0.018388,0.9511
0.0018392,0.97209,0.018392,0.95113
0.0018396,0.97208,0.018396,0.95116
0.00184,0.97208,0.0184,0.95119
0.0018404,0.97207,0.018404,0.95122
0.0018408,0.97206,0.018408,0.95125
0.0018412,0.97205,0.018412,0.95128
0.0018416,0.97204,0.018416,0.95131
0.001842,0.97203,0.01842,0.95134
0.0018424,0.97203,0.018424,0.95137
0.0018428,0.97202,0.018428,0.9514
0.0018432,0.97201,0.018432,0.95143
0.0018436,0.972,0.018436,0.95146
0.0018439,0.97199,0.018439,0.95149
0.0018443,0.97198,0.018443,0.95152
0.0018447,0.97197,0.018447,0.95156
0.0018451,0.97197,0.018451,0.95159
0.0018455,0.97196,0.018455,0.95162
0.0018459,0.97195,0.018459,0.95165
0.0018463,0.97194,0.018463,0.95169
0.0018467,0.97193,0.018467,0.95172
0.0018471,0.97192,0.018471,0.95175
0.0018475,0.97192,0.018475,0.95179
0.0018479,0.97191,0.018479,0.95182
0.0018483,0.9719,0.018483,0.95185
0.0018487,0.97189,0.018487,0.95189
0.0018491,0.97188,0.018491,0.95192
0.0018495,0.97187,0.018495,0.95196
0.0018499,0.97187,0.018499,0.95199
0.0018503,0.97186,0.018503,0.95203
0.0018507,0.97185,0.018507,0.95206
0.0018511,0.97184,0.018511,0.9521
0.0018515,0.97183,0.018515,0.95213
0.0018519,0.97182,0.018519,0.95217
0.0018523,0.97182,0.018523,0.95221
0.0018527,0.97181,0.018527,0.95224
0.0018531,0.9718,0.018531,0.95228
0.0018535,0.97179,0.018535,0.95232
0.0018539,0.97178,0.018539,0.95235
0.0018543,0.97177,0.018543,0.95239
0.0018547,0.97177,0.018547,0.95243
0.0018551,0.97176,0.018551,0.95247
0.0018555,0.97175,0.018555,0.9525
0.0018559,0.97174,0.018559,0.95254
0.0018563,0.97173,0.018563,0.95258
0.0018567,0.97172,0.018567,0.95262
0.0018571,0.97172,0.018571,0.95266
0.0018575,0.97171,0.018575,0.9527
0.0018579,0.9717,0.018579,0.95274
0.0018583,0.97169,0.018583,0.95278
0.0018587,0.97168,0.018587,0.95282
0.0018591,0.97167,0.018591,0.95286
0.0018595,0.97167,0.018595,0.9529
0.0018599,0.97166,0.018599,0.95294
0.0018603,0.97165,0.018603,0.95298
0.0018607,0.97164,0.018607,0.95302
0.0018611,0.97163,0.018611,0.95306
0.0018615,0.97162,0.018615,0.9531
0.0018619,0.97162,0.018619,0.95314
0.0018623,0.97161,0.018623,0.95318
0.0018627,0.9716,0.018627,0.95323
0.0018631,0.97159,0.018631,0.95327
0.0018635,0.97158,0.018635,0.95331
0.0018639,0.97157,0.018639,0.95335
0.0018643,0.97156,0.018643,0.9534
0.0018646,0.97156,0.018646,0.95344
0.001865,0.97155,0.01865,0.95348
0.0018654,0.97154,0.018654,0.95353
0.0018658,0.97153,0.018658,0.95357
0.0018662,0.97152,0.018662,0.95361
0.0018666,0.97151,0.018666,0.95366
0.001867,0.97151,0.01867,0.9537
0.0018674,0.9715,0.018674,0.95374
0.0018678,0.97149,0.018678,0.95379
0.0018682,0.97148,0.018682,0.95383
0.0018686,0.97147,0.018686,0.95388
0.001869,0.97147,0.01869,0.95392
0.0018694,0.97146,0.018694,0.95397
0.0018698,0.97145,0.018698,0.95401
0.0018702,0.97144,0.018702,0.95406
0.0018706,0.97143,0.018706,0.9541
0.001871,0.97142,0.01871,0.95415
0.0018714,0.97142,0.018714,0.9542
0.0018718,0.97141,0.018718,0.95424
0.0018722,0.9714,0.018722,0.95429
0.0018726,0.97139,0.018726,0.95433
0.001873,0.97138,0.01873,0.95438
0.0018734,0.97137,0.018734,0.95443
0.0018738,0.97137,0.018738,0.95447
0.0018742,0.97136,0.018742,0.95452
0.0018746,0.97135,0.018746,0.95457
0.001875,0.97134,0.01875,0.95462
0.0018754,0.97133,0.018754,0.95466
0.0018758,0.97132,0.018758,0.95471
0.0018762,0.97132,0.018762,0.95476
0.0018766,0.97131,0.018766,0.95481
0.001877,0.9713,0.01877,0.95485
0.0018774,0.97129,0.018774,0.9549
0.0018778,0.97128,0.018778,0.95495
0.0018782,0.97127,0.018782,0.955
0.0018786,0.97127,0.018786,0.95505
0.001879,0.97126,0.01879,0.9551
0.0018794,0.97125,0.018794,0.95515
0.0018798,0.97124,0.018798,0.9552
0.0018802,0.97123,0.018802,0.95524
0.0018806,0.97122,0.018806,0.95529
0.001881,0.97122,0.01881,0.95534
0.0018814,0.97121,0.018814,0.95539
0.0018818,0.9712,0.018818,0.95544
0.0018822,0.97119,0.018822,0.95549
0.0018826,0.97118,0.018826,0.95554
0.001883,0.97117,0.01883,0.95559
0.0018834,0.97117,0.018834,0.95564
0.0018838,0.97116,0.018838,0.9557
0.0018842,0.97115,0.018842,0.95575
0.0018846,0.97114,0.018846,0.9558
0.001885,0.97113,0.01885,0.95585
0.0018854,0.97112,0.018854,0.9559
0.0018857,0.97112,0.018857,0.95595
0.0018861,0.97111,0.018861,0.956
0.0018865,0.9711,0.018865,0.95606
0.0018869,0.97109,0.018869,0.95611
0.0018873,0.97108,0.018873,0.95616
0.0018877,0.97107,0.018877,0.95621
0.0018881,0.97107,0.018881,0.95626
0.0018885,0.97106,0.018885,0.95632
0.0018889,0.97105,0.018889,0.95637
0.0018893,0.97104,0.018893,0.95642
0.0018897,0.97103,0.018897,0.95648
0.0018901,0.97102,0.018901,0.95653
0.0018905,0.97102,0.018905,0.95658
0.0018909,0.97101,0.018909,0.95664
0.0018913,0.971,0.018913,0.95669
0.0018917,0.97099,0.018917,0.95674
0.0018921,0.97098,0.018921,0.9568
0.0018925,0.97097,0.018925,0.95685
0.0018929,0.97097,0.018929,0.95691
0.0018933,0.97096,0.018933,0.95696
0.0018937,0.97095,0.018937,0.95702
0.0018941,0.97094,0.018941,0.95707
0.0018945,0.97093,0.018945,0.95713
0.0018949,0.97092,0.018949,0.95718
0.0018953,0.97092,0.018953,0.95724
0.0018957,0.97091,0.018957,0.95729
0.0018961,0.9709,0.018961,0.95735
0.0018965,0.97089,0.018965,0.9574
0.0018969,0.97088,0.018969,0.95746
0.0018973,0.97087,0.018973,0.95752
0.0018977,0.97087,0.018977,0.95757
0.0018981,0.97086,0.018981,0.95763
0.0018985,0.97085,0.018985,0.95769
0.0018989,0.97084,0.018989,0.95774
0.0018993,0.97083,0.018993,0.9578
0.0018997,0.97082,0.018997,0.95786
0.0019001,0.97082,0.019001,0.95791
0.0019005,0.97081,0.019005,0.95797
0.0019009,0.9708,0.019009,0.95803
0.0019013,0.97079,0.019013,0.95809
0.0019017,0.97078,0.019017,0.95815
0.0019021,0.97077,0.019021,0.9582
0.0019025,0.97077,0.019025,0.95826
0.0019029,0.97076,0.019029,0.95832
0.0019033,0.97075,0.019033,0.95838
0.0019037,0.97074,0.019037,0.95844
0.0019041,0.97073,0.019041,0.9585
0.0019045,0.97072,0.019045,0.95856
0.0019049,0.97072,0.019049,0.95862
0.0019053,0.97071,0.019053,0.95868
0.0019057,0.9707,0.019057,0.95874
0.0019061,0.97069,0.019061,0.9588
0.0019064,0.97068,0.019064,0.95886
0.0019068,0.97067,0.019068,0.95892
0.0019072,0.97067,0.019072,0.95898
0.0019076,0.97066,0.019076,0.95904
0.001908,0.97065,0.01908,0.9591
0.0019084,0.97064,0.019084,0.95916
0.0019088,0.97063,0.019088,0.95922
0.0019092,0.97062,0.019092,0.95928
0.0019096,0.97062,0.019096,0.95934
0.00191,0.97061,0.0191,0.9594
0.0019104,0.9706,0.019104,0.95947
0.0019108,0.97059,0.019108,0.95953
0.0019112,0.97058,0.019112,0.95959
0.0019116,0.97057,0.019116,0.95965
0.001912,0.97057,0.01912,0.95972
0.0019124,0.97056,0.019124,0.95978
0.0019128,0.97055,0.019128,0.95984
0.0019132,0.97054,0.019132,0.95991
0.0019136,0.97053,0.019136,0.95997
0.001914,0.97053,0.01914,0.96003
0.0019144,0.97052,0.019144,0.9601
0.0019148,0.97051,0.019148,0.96016
0.0019152,0.9705,0.019152,0.96023
0.0019156,0.97049,0.019156,0.96029
0.001916,0.97048,0.01916,0.96035
0.0019164,0.97048,0.019164,0.96042
0.0019168,0.97047,0.019168,0.96048
0.0019172,0.97046,0.019172,0.96055
0.0019176,0.97045,0.019176,0.96061
0.001918,0.97044,0.01918,0.96068
0.0019184,0.97043,0.019184,0.96074
0.0019188,0.97043,0.019188,0.9608
0.0019192,0.97042,0.019192,0.96087
0.0019196,0.97041,0.019196,0.96093
0.00192,0.9704,0.0192,0.961
0.0019204,0.97039,0.019204,0.96106
0.0019208,0.97038,0.019208,0.96113
0.0019212,0.97038,0.019212,0.96119
0.0019216,0.97037,0.019216,0.96126
0.001922,0.97036,0.01922,0.96132
0.0019224,0.97035,0.019224,0.96139
0.0019228,0.97034,0.019228,0.96146
0.0019232,0.97033,0.019232,0.96152
0.0019236,0.97033,0.019236,0.96159
0.001924,0.97032,0.01924,0.96165
0.0019244,0.97031,0.019244,0.96172
0.0019248,0.9703,0.019248,0.96178
0.0019252,0.97029,0.019252,0.96185
0.0019256,0.97028,0.019256,0.96192
0.001926,0.97028,0.01926,0.96198
0.0019264,0.97027,0.019264,0.96205
0.0019268,0.97026,0.019268,0.96211
0.0019271,0.97025,0.019271,0.96218
0.0019275,0.97024,0.019275,0.96225
0.0019279,0.97024,0.019279,0.96231
0.0019283,0.97023,0.019283,0.96238
0.0019287,0.97022,0.019287,0.96245
0.0019291,0.97021,0.019291,0.96251
0.0019295,0.9702,0.019295,0.96258
0.0019299,0.97019,0.019299,0.96265
0.0019303,0.97019,0.019303,0.96271
0.0019307,0.97018,0.019307,0.96278
0.0019311,0.97017,0.019311,0.96285
0.0019315,0.97016,0.019315,0.96291
0.0019319,0.97015,0.019319,0.96298
0.0019323,0.97014,0.019323,0.96305
0.0019327,0.97014,0.019327,0.96312
0.0019331,0.97013,0.019331,0.96318
0.0019335,0.97012,0.019335,0.96325
0.0019339,0.97011,0.019339,0.96332
0.0019343,0.9701,0.019343,0.96339
0.0019347,0.97009,0.019347,0.96345
0.0019351,0.97009,0.019351,0.96352
0.0019355,0.97008,0.019355,0.96359
0.0019359,0.97007,0.019359,0.96366
0.0019363,0.97006,0.019363,0.96373
0.0019367,0.97005,0.019367,0.9638
0.0019371,0.97004,0.019371,0.96386
0.0019375,0.97004,0.019375,0.96393
0.0019379,0.97003,0.019379,0.964
0.0019383,0.97002,0.019383,0.96407
0.0019387,0.97001,0.019387,0.96414
0.0019391,0.97,0.019391,0.96421
0.0019395,0.96999,0.019395,0.96428
0.0019399,0.96999,0.019399,0.96435
0.0019403,0.96998,0.019403,0.96441
0.0019407,0.96997,0.019407,0.96448
0.0019411,0.96996,0.019411,0.96455
0.0019415,0.96995,0.019415,0.96462
0.0019419,0.96994,0.019419,0.96469
0.0019423,0.96994,0.019423,0.96476
0.0019427,0.96993,0.019427,0.96483
0.0019431,0.96992,0.019431,0.9649
0.0019435,0.96991,0.019435,0.96497
0.0019439,0.9699,0.019439,0.96504
0.0019443,0.96989,0.019443,0.96511
0.0019447,0.96989,0.019447,0.96518
0.0019451,0.96988,0.019451,0.96525
0.0019455,0.96987,0.019455,0.96533
0.0019459,0.96986,0.019459,0.9654
0.0019463,0.96985,0.019463,0.96547
0.0019467,0.96984,0.019467,0.96554
0.0019471,0.96984,0.019471,0.96561
0.0019475,0.96983,0.019475,0.96568
0.0019479,0.96982,0.019479,0.96575
0.0019482,0.96981,0.019482,0.96582
0.0019486,0.9698,0.019486,0.9659
0.001949,0.96979,0.01949,0.96597
0.0019494,0.96979,0.019494,0.96604
0.0019498,0.96978,0.019498,0.96611
0.0019502,0.96977,0.019502,0.96618
0.0019506,0.96976,0.019506,0.96626
0.001951,0.96975,0.01951,0.96633
0.0019514,0.96974,0.019514,0.9664
0.0019518,0.96974,0.019518,0.96647
0.0019522,0.96973,0.019522,0.96655
0.0019526,0.96972,0.019526,0.96662
0.001953,0.96971,0.01953,0.96669
0.0019534,0.9697,0.019534,0.96677
0.0019538,0.96969,0.019538,0.96684
0.0019542,0.96969,0.019542,0.96691
0.0019546,0.96968,0.019546,0.96699
0.001955,0.96967,0.01955,0.96706
0.0019554,0.96966,0.019554,0.96714
0.0019558,0.96965,0.019558,0.96721
0.0019562,0.96964,0.019562,0.96728
0.0019566,0.96964,0.019566,0.96736
0.001957,0.96963,0.01957,0.96743
0.0019574,0.96962,0.019574,0.9675
0.0019578,0.96961,0.019578,0.96758
0.0019582,0.9696,0.019582,0.96765
0.0019586,0.96959,0.019586,0.96772
0.001959,0.96959,0.01959,0.9678
0.0019594,0.96958,0.019594,0.96787
0.0019598,0.96957,0.019598,0.96794
0.0019602,0.96956,0.019602,0.96802
0.0019606,0.96955,0.019606,0.96809
0.001961,0.96954,0.01961,0.96816
0.0019614,0.96954,0.019614,0.96824
0.0019618,0.96953,0.019618,0.96831
0.0019622,0.96952,0.019622,0.96838
0.0019626,0.96951,0.019626,0.96845
0.001963,0.9695,0.01963,0.96853
0.0019634,0.9695,0.019634,0.9686
0.0019638,0.96949,0.019638,0.96867
0.0019642,0.96948,0.019642,0.96875
0.0019646,0.96947,0.019646,0.96882
0.001965,0.96946,0.01965,0.96889
0.0019654,0.96945,0.019654,0.96897
0.0019658,0.96945,0.019658,0.96904
0.0019662,0.96944,0.019662,0.96911
0.0019666,0.96943,0.019666,0.96919
0.001967,0.96942,0.01967,0.96926
0.0019674,0.96941,0.019674,0.96933
0.0019678,0.9694,0.019678,0.96941
0.0019682,0.9694,0.019682,0.96948
0.0019686,0.96939,0.019686,0.96955
0.0019689,0.96938,0.019689,0.96963
0.0019693,0.96937,0.019693,0.9697
0.0019697,0.96936,0.019697,0.96977
0.0019701,0.96935,0.019701,0.96984
0.0019705,0.96935,0.019705,0.96992
0.0019709,0.96934,0.019709,0.96999
0.0019713,0.96933,0.019713,0.97006
0.0019717,0.96932,0.019717,0.97014
0.0019721,0.96931,0.019721,0.97021
0.0019725,0.9693,0.019725,0.97028
0.0019729,0.9693,0.019729,0.97036
0.0019733,0.96929,0.019733,0.97043
0.0019737,0.96928,0.019737,0.9705
0.0019741,0.96927,0.019741,0.97058
0.0019745,0.96926,0.019745,0.97065
0.0019749,0.96925,0.019749,0.97072
0.0019753,0.96925,0.019753,0.9708
0.0019757,0.96924,0.019757,0.97087
0.0019761,0.96923,0.019761,0.97094
0.0019765,0.96922,0.019765,0.97102
0.0019769,0.96921,0.019769,0.97109
0.0019773,0.9692,0.019773,0.97117
0.0019777,0.9692,0.019777,0.97124
0.0019781,0.96919,0.019781,0.97131
0.0019785,0.96918,0.019785,0.97139
0.0019789,0.96917,0.019789,0.97146
0.0019793,0.96916,0.019793,0.97153
0.0019797,0.96915,0.019797,0.97161
0.0019801,0.96915,0.019801,0.97168
0.0019805,0.96914,0.019805,0.97175
0.0019809,0.96913,0.019809,0.97183
0.0019813,0.96912,0.019813,0.9719
0.0019817,0.96911,0.019817,0.97198
0.0019821,0.9691,0.019821,0.97205
0.0019825,0.9691,0.019825,0.97212
0.0019829,0.96909,0.019829,0.9722
0.0019833,0.96908,0.019833,0.97227
0.0019837,0.96907,0.019837,0.97235
0.0019841,0.96906,0.019841,0.97242
0.0019845,0.96905,0.019845,0.9725
0.0019849,0.96905,0.019849,0.97257
0.0019853,0.96904,0.019853,0.97264
0.0019857,0.96903,0.019857,0.97272
0.0019861,0.96902,0.019861,0.97279
0.0019865,0.96901,0.019865,0.97287
0.0019869,0.969,0.019869,0.97294
0.0019873,0.969,0.019873,0.97302
0.0019877,0.96899,0.019877,0.97309
0.0019881,0.96898,0.019881,0.97317
0.0019885,0.96897,0.019885,0.97324
0.0019889,0.96896,0.019889,0.97332
0.0019893,0.96895,0.019893,0.97339
0.0019896,0.96895,0.019896,0.97346
0.00199,0.96894,0.0199,0.97354
0.0019904,0.96893,0.019904,0.97361
0.0019908,0.96892,0.019908,0.97369
0.0019912,0.96891,0.019912,0.97376
0.0019916,0.9689,0.019916,0.97384
0.001992,0.9689,0.01992,0.97391
0.0019924,0.96889,0.019924,0.97398
0.0019928,0.96888,0.019928,0.97406
0.0019932,0.96887,0.019932,0.97413
0.0019936,0.96886,0.019936,0.97421
0.001994,0.96885,0.01994,0.97428
0.0019944,0.96885,0.019944,0.97435
0.0019948,0.96884,0.019948,0.97443
0.0019952,0.96883,0.019952,0.9745
0.0019956,0.96882,0.019956,0.97457
0.001996,0.96881,0.01996,0.97464
0.0019964,0.9688,0.019964,0.97472
0.0019968,0.9688,0.019968,0.97479
0.0019972,0.96879,0.019972,0.97486
0.0019976,0.96878,0.019976,0.97493
0.001998,0.96877,0.01998,0.97501
0.0019984,0.96876,0.019984,0.97508
0.0019988,0.96875,0.019988,0.97515
0.0019992,0.96875,0.019992,0.97522
0.0019996,0.96874,0.019996,0.9753
0.002,0.96873,0.02,0.97537
0.0020004,0.96872,0.020004,0.97544
0.0020008,0.96871,0.020008,0.97551
0.0020012,0.9687,0.020012,0.97558
0.0020016,0.9687,0.020016,0.97565
0.002002,0.96869,0.02002,0.97573
0.0020024,0.96868,0.020024,0.9758
0.0020028,0.96867,0.020028,0.97587
0.0020032,0.96866,0.020032,0.97594
0.0020036,0.96866,0.020036,0.97601
0.002004,0.96865,0.02004,0.97608
0.0020044,0.96864,0.020044,0.97615
0.0020048,0.96863,0.020048,0.97622
0.0020052,0.96862,0.020052,0.97629
0.0020056,0.96861,0.020056,0.97637
0.002006,0.96861,0.02006,0.97644
0.0020064,0.9686,0.020064,0.97651
0.0020068,0.96859,0.020068,0.97658
0.0020072,0.96858,0.020072,0.97665
0.0020076,0.96857,0.020076,0.97672
0.002008,0.96856,0.02008,0.97679
0.0020084,0.96856,0.020084,0.97686
0.0020088,0.96855,0.020088,0.97693
0.0020092,0.96854,0.020092,0.977
0.0020096,0.96853,0.020096,0.97707
0.00201,0.96852,0.0201,0.97714
0.0020104,0.96851,0.020104,0.97721
0.0020107,0.96851,0.020107,0.97728
0.0020111,0.9685,0.020111,0.97735
0.0020115,0.96849,0.020115,0.97742
0.0020119,0.96848,0.020119,0.97749
0.0020123,0.96847,0.020123,0.97756
0.0020127,0.96846,0.020127,0.97763
0.0020131,0.96846,0.020131,0.97769
0.0020135,0.96845,0.020135,0.97776
0.0020139,0.96844,0.020139,0.97783
0.0020143,0.96843,0.020143,0.9779
0.0020147,0.96842,0.020147,0.97797
0.0020151,0.96841,0.020151,0.97804
0.0020155,0.96841,0.020155,0.97811
0.0020159,0.9684,0.020159,0.97818
0.0020163,0.96839,0.020163,0.97825
0.0020167,0.96838,0.020167,0.97832
0.0020171,0.96837,0.020171,0.97838
0.0020175,0.96837,0.020175,0.97845
0.0020179,0.96836,0.020179,0.97852
0.0020183,0.96835,0.020183,0.97859
0.0020187,0.96834,0.020187,0.97866
0.0020191,0.96833,0.020191,0.97873
0.0020195,0.96832,0.020195,0.9788
0.0020199,0.96832,0.020199,0.97886
0.0020203,0.96831,0.020203,0.97893
0.0020207,0.9683,0.020207,0.979
0.0020211,0.96829,0.020211,0.97907
0.0020215,0.96828,0.020215,0.97914
0.0020219,0.96827,0.020219,0.9792
0.0020223,0.96827,0.020223,0.97927
0.0020227,0.96826,0.020227,0.97934
0.0020231,0.96825,0.020231,0.97941
0.0020235,0.96824,0.020235,0.97948
0.0020239,0.96823,0.020239,0.97954
0.0020243,0.96822,0.020243,0.97961
0.0020247,0.96822,0.020247,0.97968
0.0020251,0.96821,0.020251,0.97975
0.0020255,0.9682,0.020255,0.97981
0.0020259,0.96819,0.020259,0.97988
0.0020263,0.96818,0.020263,0.97995
0.0020267,0.96818,0.020267,0.98002
0.0020271,0.96817,0.020271,0.98008
0.0020275,0.96816,0.020275,0.98015
0.0020279,0.96815,0.020279,0.98022
0.0020283,0.96814,0.020283,0.98028
0.0020287,0.96813,0.020287,0.98035
0.0020291,0.96813,0.020291,0.98042
0.0020295,0.96812,0.020295,0.98048
0.0020299,0.96811,0.020299,0.98055
0.0020303,0.9681,0.020303,0.98061
0.0020307,0.96809,0.020307,0.98068
0.0020311,0.96808,0.020311,0.98075
0.0020314,0.96808,0.020314,0.98081
0.0020318,0.96807,0.020318,0.98088
0.0020322,0.96806,0.020322,0.98094
0.0020326,0.96805,0.020326,0.981
0.002033,0.96804,0.02033,0.98107
0.0020334,0.96804,0.020334,0.98113
0.0020338,0.96803,0.020338,0.9812
0.0020342,0.96802,0.020342,0.98126
0.0020346,0.96801,0.020346,0.98133
0.002035,0.968,0.02035,0.98139
0.0020354,0.96799,0.020354,0.98145
0.0020358,0.96799,0.020358,0.98152
0.0020362,0.96798,0.020362,0.98158
0.0020366,0.96797,0.020366,0.98164
0.002037,0.96796,0.02037,0.9817
0.0020374,0.96795,0.020374,0.98177
0.0020378,0.96795,0.020378,0.98183
0.0020382,0.96794,0.020382,0.98189
0.0020386,0.96793,0.020386,0.98195
0.002039,0.96792,0.02039,0.98201
0.0020394,0.96791,0.020394,0.98208
0.0020398,0.9679,0.020398,0.98214
0.0020402,0.9679,0.020402,0.9822
0.0020406,0.96789,0.020406,0.98226
0.002041,0.96788,0.02041,0.98232
0.0020414,0.96787,0.020414,0.98238
0.0020418,0.96786,0.020418,0.98244
0.0020422,0.96785,0.020422,0.9825
0.0020426,0.96785,0.020426,0.98256
0.002043,0.96784,0.02043,0.98262
0.0020434,0.96783,0.020434,0.98268
0.0020438,0.96782,0.020438,0.98274
0.0020442,0.96781,0.020442,0.9828
0.0020446,0.96781,0.020446,0.98286
0.002045,0.9678,0.02045,0.98292
0.0020454,0.96779,0.020454,0.98298
0.0020458,0.96778,0.020458,0.98304
0.0020462,0.96777,0.020462,0.9831
0.0020466,0.96776,0.020466,0.98315
0.002047,0.96776,0.02047,0.98321
0.0020474,0.96775,0.020474,0.98327
0.0020478,0.96774,0.020478,0.98333
0.0020482,0.96773,0.020482,0.98339
0.0020486,0.96772,0.020486,0.98344
0.002049,0.96772,0.02049,0.9835
0.0020494,0.96771,0.020494,0.98356
0.0020498,0.9677,0.020498,0.98361
0.0020502,0.96769,0.020502,0.98367
0.0020506,0.96768,0.020506,0.98373
0.002051,0.96767,0.02051,0.98379
0.0020514,0.96767,0.020514,0.98384
0.0020518,0.96766,0.020518,0.9839
0.0020521,0.96765,0.020521,0.98395
0.0020525,0.96764,0.020525,0.98401
0.0020529,0.96763,0.020529,0.98407
0.0020533,0.96763,0.020533,0.98412
0.0020537,0.96762,0.020537,0.98418
0.0020541,0.96761,0.020541,0.98423
0.0020545,0.9676,0.020545,0.98429
0.0020549,0.96759,0.020549,0.98434
0.0020553,0.96758,0.020553,0.9844
0.0020557,0.96758,0.020557,0.98445
0.0020561,0.96757,0.020561,0.98451
0.0020565,0.96756,0.020565,0.98456
0.0020569,0.96755,0.020569,0.98461
0.0020573,0.96754,0.020573,0.98467
0.0020577,0.96754,0.020577,0.98472
0.0020581,0.96753,0.020581,0.98477
0.0020585,0.96752,0.020585,0.98483
0.0020589,0.96751,0.020589,0.98488
0.0020593,0.9675,0.020593,0.98493
0.0020597,0.96749,0.020597,0.98499
0.0020601,0.96749,0.020601,0.98504
0.0020605,0.96748,0.020605,0.98509
0.0020609,0.96747,0.020609,0.98515
0.0020613,0.96746,0.020613,0.9852
0.0020617,0.96745,0.020617,0.98525
0.0020621,0.96745,0.020621,0.9853
0.0020625,0.96744,0.020625,0.98535
0.0020629,0.96743,0.020629,0.9854
0.0020633,0.96742,0.020633,0.98546
0.0020637,0.96741,0.020637,0.98551
0.0020641,0.96741,0.020641,0.98556
0.0020645,0.9674,0.020645,0.98561
0.0020649,0.96739,0.020649,0.98566
0.0020653,0.96738,0.020653,0.98571
0.0020657,0.96737,0.020657,0.98576
0.0020661,0.96736,0.020661,0.98581
0.0020665,0.96736,0.020665,0.98586
0.0020669,0.96735,0.020669,0.98591
0.0020673,0.96734,0.020673,0.98596
0.0020677,0.96733,0.020677,0.98601
0.0020681,0.96732,0.020681,0.98606
0.0020685,0.96732,0.020685,0.98611
0.0020689,0.96731,0.020689,0.98616
0.0020693,0.9673,0.020693,0.98621
0.0020697,0.96729,0.020697,0.98625
0.0020701,0.96728,0.020701,0.9863
0.0020705,0.96727,0.020705,0.98635
0.0020709,0.96727,0.020709,0.9864
0.0020713,0.96726,0.020713,0.98645
0.0020717,0.96725,0.020717,0.98649
0.0020721,0.96724,0.020721,0.98654
0.0020725,0.96723,0.020725,0.98659
0.0020729,0.96723,0.020729,0.98664
0.0020732,0.96722,0.020732,0.98668
0.0020736,0.96721,0.020736,0.98673
0.002074,0.9672,0.02074,0.98678
0.0020744,0.96719,0.020744,0.98682
0.0020748,0.96719,0.020748,0.98687
0.0020752,0.96718,0.020752,0.98692
0.0020756,0.96717,0.020756,0.98696
0.002076,0.96716,0.02076,0.98701
0.0020764,0.96715,0.020764,0.98705
0.0020768,0.96714,0.020768,0.9871
0.0020772,0.96714,0.020772,0.98714
0.0020776,0.96713,0.020776,0.98719
0.002078,0.96712,0.02078,0.98723
0.0020784,0.96711,0.020784,0.98727
0.0020788,0.9671,0.020788,0.98732
0.0020792,0.9671,0.020792,0.98736
0.0020796,0.96709,0.020796,0.98741
0.00208,0.96708,0.0208,0.98745
0.0020804,0.96707,0.020804,0.98749
0.0020808,0.96706,0.020808,0.98753
0.0020812,0.96705,0.020812,0.98758
0.0020816,0.96705,0.020816,0.98762
0.002082,0.96704,0.02082,0.98766
0.0020824,0.96703,0.020824,0.9877
0.0020828,0.96702,0.020828,0.98774
0.0020832,0.96701,0.020832,0.98778
0.0020836,0.96701,0.020836,0.98782
0.002084,0.967,0.02084,0.98786
0.0020844,0.96699,0.020844,0.9879
0.0020848,0.96698,0.020848,0.98794
0.0020852,0.96697,0.020852,0.98798
0.0020856,0.96697,0.020856,0.98802
0.002086,0.96696,0.02086,0.98806
0.0020864,0.96695,0.020864,0.9881
0.0020868,0.96694,0.020868,0.98814
0.0020872,0.96693,0.020872,0.98818
0.0020876,0.96692,0.020876,0.98822
0.002088,0.96692,0.02088,0.98826
0.0020884,0.96691,0.020884,0.98829
0.0020888,0.9669,0.020888,0.98833
0.0020892,0.96689,0.020892,0.98837
0.0020896,0.96688,0.020896,0.98841
0.00209,0.96688,0.0209,0.98844
0.0020904,0.96687,0.020904,0.98848
0.0020908,0.96686,0.020908,0.98852
0.0020912,0.96685,0.020912,0.98855
0.0020916,0.96684,0.020916,0.98859
0.002092,0.96684,0.02092,0.98862
0.0020924,0.96683,0.020924,0.98866
0.0020928,0.96682,0.020928,0.98869
0.0020932,0.96681,0.020932,0.98873
0.0020936,0.9668,0.020936,0.98876
0.0020939,0.9668,0.020939,0.9888
0.0020943,0.96679,0.020943,0.98883
0.0020947,0.96678,0.020947,0.98887
0.0020951,0.96677,0.020951,0.9889
0.0020955,0.96676,0.020955,0.98893
0.0020959,0.96675,0.020959,0.98897
0.0020963,0.96675,0.020963,0.989
0.0020967,0.96674,0.020967,0.98903
0.0020971,0.96673,0.020971,0.98907
0.0020975,0.96672,0.020975,0.9891
0.0020979,0.96671,0.020979,0.98913
0.0020983,0.96671,0.020983,0.98916
0.0020987,0.9667,0.020987,0.98919
0.0020991,0.96669,0.020991,0.98922
0.0020995,0.96668,0.020995,0.98925
0.0020999,0.96667,0.020999,0.98929
0.0021003,0.96667,0.021003,0.98932
0.0021007,0.96666,0.021007,0.98935
0.0021011,0.96665,0.021011,0.98938
0.0021015,0.96664,0.021015,0.98941
0.0021019,0.96663,0.021019,0.98944
0.0021023,0.96663,0.021023,0.98947
0.0021027,0.96662,0.021027,0.98949
0.0021031,0.96661,0.021031,0.98952
0.0021035,0.9666,0.021035,0.98955
0.0021039,0.96659,0.021039,0.98958
0.0021043,0.96658,0.021043,0.98961
0.0021047,0.96658,0.021047,0.98964
0.0021051,0.96657,0.021051,0.98966
0.0021055,0.96656,0.021055,0.98969
0.0021059,0.96655,0.021059,0.98972
0.0021063,0.96654,0.021063,0.98975
0.0021067,0.96654,0.021067,0.98977
0.0021071,0.96653,0.021071,0.9898
0.0021075,0.96652,0.021075,0.98982
0.0021079,0.96651,0.021079,0.98985
0.0021083,0.9665,0.021083,0.98988
0.0021087,0.9665,0.021087,0.9899
0.0021091,0.96649,0.021091,0.98993
0.0021095,0.96648,0.021095,0.98995
0.0021099,0.96647,0.021099,0.98998
0.0021103,0.96646,0.021103,0.99
0.0021107,0.96646,0.021107,0.99002
0.0021111,0.96645,0.021111,0.99005
0.0021115,0.96644,0.021115,0.99007
0.0021119,0.96643,0.021119,0.9901
0.0021123,0.96642,0.021123,0.99012
0.0021127,0.96642,0.021127,0.99014
0.0021131,0.96641,0.021131,0.99016
0.0021135,0.9664,0.021135,0.99019
0.0021139,0.96639,0.021139,0.99021
0.0021143,0.96638,0.021143,0.99023
0.0021146,0.96638,0.021146,0.99025
0.002115,0.96637,0.02115,0.99027
0.0021154,0.96636,0.021154,0.9903
0.0021158,0.96635,0.021158,0.99032
0.0021162,0.96634,0.021162,0.99034
0.0021166,0.96633,0.021166,0.99036
0.002117,0.96633,0.02117,0.99038
0.0021174,0.96632,0.021174,0.9904
0.0021178,0.96631,0.021178,0.99042
0.0021182,0.9663,0.021182,0.99044
0.0021186,0.96629,0.021186,0.99046
0.002119,0.96629,0.02119,0.99048
0.0021194,0.96628,0.021194,0.9905
0.0021198,0.96627,0.021198,0.99051
0.0021202,0.96626,0.021202,0.99053
0.0021206,0.96625,0.021206,0.99055
0.002121,0.96625,0.02121,0.99057
0.0021214,0.96624,0.021214,0.99059
0.0021218,0.96623,0.021218,0.9906
0.0021222,0.96622,0.021222,0.99062
0.0021226,0.96621,0.021226,0.99064
0.002123,0.96621,0.02123,0.99065
0.0021234,0.9662,0.021234,0.99067
0.0021238,0.96619,0.021238,0.99069
0.0021242,0.96618,0.021242,0.9907
0.0021246,0.96617,0.021246,0.99072
0.002125,0.96617,0.02125,0.99073
0.0021254,0.96616,0.021254,0.99075
0.0021258,0.96615,0.021258,0.99076
0.0021262,0.96614,0.021262,0.99078
0.0021266,0.96613,0.021266,0.99079
0.002127,0.96613,0.02127,0.9908
0.0021274,0.96612,0.021274,0.99082
0.0021278,0.96611,0.021278,0.99083
0.0021282,0.9661,0.021282,0.99085
0.0021286,0.96609,0.021286,0.99086
0.002129,0.96608,0.02129,0.99087
0.0021294,0.96608,0.021294,0.99088
0.0021298,0.96607,0.021298,0.9909
0.0021302,0.96606,0.021302,0.99091
0.0021306,0.96605,0.021306,0.99092
0.002131,0.96604,0.02131,0.99093
0.0021314,0.96604,0.021314,0.99094
0.0021318,0.96603,0.021318,0.99095
0.0021322,0.96602,0.021322,0.99096
0.0021326,0.96601,0.021326,0.99098
0.002133,0.966,0.02133,0.99099
0.0021334,0.966,0.021334,0.991
0.0021338,0.96599,0.021338,0.99101
0.0021342,0.96598,0.021342,0.99102
0.0021346,0.96597,0.021346,0.99102
0.002135,0.96596,0.02135,0.99103
0.0021354,0.96596,0.021354,0.99104
0.0021357,0.96595,0.021357,0.99105
0.0021361,0.96594,0.021361,0.99106
0.0021365,0.96593,0.021365,0.99107
0.0021369,0.96592,0.021369,0.99108
0.0021373,0.96592,0.021373,0.99108
0.0021377,0.96591,0.021377,0.99109
0.0021381,0.9659,0.021381,0.9911
0.0021385,0.96589,0.021385,0.9911
0.0021389,0.96588,0.021389,0.99111
0.0021393,0.96588,0.021393,0.99112
0.0021397,0.96587,0.021397,0.99112
0.0021401,0.96586,0.021401,0.99113
0.0021405,0.96585,0.021405,0.99113
0.0021409,0.96584,0.021409,0.99114
0.0021413,0.96584,0.021413,0.99115
0.0021417,0.96583,0.021417,0.99115
0.0021421,0.96582,0.021421,0.99115
0.0021425,0.96581,0.021425,0.99116
0.0021429,0.9658,0.021429,0.99116
0.0021433,0.9658,0.021433,0.99117
0.0021437,0.96579,0.021437,0.99117
0.0021441,0.96578,0.021441,0.99117
0.0021445,0.96577,0.021445,0.99118
0.0021449,0.96576,0.021449,0.99118
0.0021453,0.96576,0.021453,0.99118
0.0021457,0.96575,0.021457,0.99118
0.0021461,0.96574,0.021461,0.99119
0.0021465,0.96573,0.021465,0.99119
0.0021469,0.96572,0.021469,0.99119
0.0021473,0.96571,0.021473,0.99119
0.0021477,0.96571,0.021477,0.99119
0.0021481,0.9657,0.021481,0.99119
0.0021485,0.96569,0.021485,0.99119
0.0021489,0.96568,0.021489,0.99119
0.0021493,0.96567,0.021493,0.99119
0.0021497,0.96567,0.021497,0.99119
0.0021501,0.96566,0.021501,0.99119
0.0021505,0.96565,0.021505,0.99119
0.0021509,0.96564,0.021509,0.99119
0.0021513,0.96563,0.021513,0.99119
0.0021517,0.96563,0.021517,0.99119
0.0021521,0.96562,0.021521,0.99119
0.0021525,0.96561,0.021525,0.99119
0.0021529,0.9656,0.021529,0.99118
0.0021533,0.96559,0.021533,0.99118
0.0021537,0.96559,0.021537,0.99118
0.0021541,0.96558,0.021541,0.99118
0.0021545,0.96557,0.021545,0.99117
0.0021549,0.96556,0.021549,0.99117
0.0021553,0.96555,0.021553,0.99117
0.0021557,0.96555,0.021557,0.99116
0.0021561,0.96554,0.021561,0.99116
0.0021564,0.96553,0.021564,0.99115
0.0021568,0.96552,0.021568,0.99115
0.0021572,0.96551,0.021572,0.99115
0.0021576,0.96551,0.021576,0.99114
0.002158,0.9655,0.02158,0.99113
0.0021584,0.96549,0.021584,0.99113
0.0021588,0.96548,0.021588,0.99112
0.0021592,0.96547,0.021592,0.99112
0.0021596,0.96547,0.021596,0.99111
0.00216,0.96546,0.0216,0.9911
0.0021604,0.96545,0.021604,0.9911
0.0021608,0.96544,0.021608,0.99109
0.0021612,0.96543,0.021612,0.99108
0.0021616,0.96543,0.021616,0.99108
0.002162,0.96542,0.02162,0.99107
0.0021624,0.96541,0.021624,0.99106
0.0021628,0.9654,0.021628,0.99105
0.0021632,0.96539,0.021632,0.99104
0.0021636,0.96539,0.021636,0.99104
0.002164,0.96538,0.02164,0.99103
0.0021644,0.96537,0.021644,0.99102
0.0021648,0.96536,0.021648,0.99101
0.0021652,0.96535,0.021652,0.991
0.0021656,0.96535,0.021656,0.99099
0.002166,0.96534,0.02166,0.99098
0.0021664,0.96533,0.021664,0.99097
0.0021668,0.96532,0.021668,0.99096
0.0021672,0.96531,0.021672,0.99095
0.0021676,0.96531,0.021676,0.99094
0.002168,0.9653,0.02168,0.99092
0.0021684,0.96529,0.021684,0.99091
0.0021688,0.96528,0.021688,0.9909
0.0021692,0.96527,0.021692,0.99089
0.0021696,0.96526,0.021696,0.99088
0.00217,0.96526,0.0217,0.99086
0.0021704,0.96525,0.021704,0.99085
0.0021708,0.96524,0.021708,0.99084
0.0021712,0.96523,0.021712,0.99082
0.0021716,0.96523,0.021716,0.99081
0.002172,0.96522,0.02172,0.9908
0.0021724,0.96521,0.021724,0.99078
0.0021728,0.9652,0.021728,0.99077
0.0021732,0.96519,0.021732,0.99076
0.0021736,0.96518,0.021736,0.99074
0.002174,0.96518,0.02174,0.99073
0.0021744,0.96517,0.021744,0.99071
0.0021748,0.96516,0.021748,0.9907
0.0021752,0.96515,0.021752,0.99068
0.0021756,0.96514,0.021756,0.99066
0.002176,0.96514,0.02176,0.99065
0.0021764,0.96513,0.021764,0.99063
0.0021768,0.96512,0.021768,0.99061
0.0021771,0.96511,0.021771,0.9906
0.0021775,0.9651,0.021775,0.99058
0.0021779,0.9651,0.021779,0.99056
0.0021783,0.96509,0.021783,0.99055
0.0021787,0.96508,0.021787,0.99053
0.0021791,0.96507,0.021791,0.99051
0.0021795,0.96506,0.021795,0.99049
0.0021799,0.96506,0.021799,0.99047
0.0021803,0.96505,0.021803,0.99046
0.0021807,0.96504,0.021807,0.99044
0.0021811,0.96503,0.021811,0.99042
0.0021815,0.96502,0.021815,0.9904
0.0021819,0.96502,0.021819,0.99038
0.0021823,0.96501,0.021823,0.99036
0.0021827,0.965,0.021827,0.99034
0.0021831,0.96499,0.021831,0.99032
0.0021835,0.96498,0.021835,0.9903
0.0021839,0.96498,0.021839,0.99028
0.0021843,0.96497,0.021843,0.99026
0.0021847,0.96496,0.021847,0.99024
0.0021851,0.96495,0.021851,0.99021
0.0021855,0.96494,0.021855,0.99019
0.0021859,0.96494,0.021859,0.99017
0.0021863,0.96493,0.021863,0.99015
0.0021867,0.96492,0.021867,0.99013
0.0021871,0.96491,0.021871,0.9901
0.0021875,0.9649,0.021875,0.99008
0.0021879,0.9649,0.021879,0.99006
0.0021883,0.96489,0.021883,0.99004
0.0021887,0.96488,0.021887,0.99001
0.0021891,0.96487,0.021891,0.98999
0.0021895,0.96486,0.021895,0.98996
0.0021899,0.96486,0.021899,0.98994
0.0021903,0.96485,0.021903,0.98992
0.0021907,0.96484,0.021907,0.98989
0.0021911,0.96483,0.021911,0.98987
0.0021915,0.96482,0.021915,0.98984
0.0021919,0.96482,0.021919,0.98982
0.0021923,0.96481,0.021923,0.98979
0.0021927,0.9648,0.021927,0.98977
0.0021931,0.96479,0.021931,0.98974
0.0021935,0.96478,0.021935,0.98971
0.0021939,0.96478,0.021939,0.98969
0.0021943,0.96477,0.021943,0.98966
0.0021947,0.96476,0.021947,0.98963
0.0021951,0.96475,0.021951,0.98961
0.0021955,0.96474,0.021955,0.98958
0.0021959,0.96474,0.021959,0.98955
0.0021963,0.96473,0.021963,0.98953
0.0021967,0.96472,0.021967,0.9895
0.0021971,0.96471,0.021971,0.98947
0.0021975,0.9647,0.021975,0.98944
0.0021979,0.9647,0.021979,0.98941
0.0021982,0.96469,0.021982,0.98938
0.0021986,0.96468,0.021986,0.98935
0.002199,0.96467,0.02199,0.98933
0.0021994,0.96466,0.021994,0.9893
0.0021998,0.96466,0.021998,0.98927
0.0022002,0.96465,0.022002,0.98924
0.0022006,0.96464,0.022006,0.98921
0.002201,0.96463,0.02201,0.98918
0.0022014,0.96462,0.022014,0.98915
0.0022018,0.96462,0.022018,0.98912
0.0022022,0.96461,0.022022,0.98908
0.0022026,0.9646,0.022026,0.98905
0.002203,0.96459,0.02203,0.98902
0.0022034,0.96458,0.022034,0.98899
0.0022038,0.96458,0.022038,0.98896
0.0022042,0.96457,0.022042,0.98893
0.0022046,0.96456,0.022046,0.98889
0.002205,0.96455,0.02205,0.98886
0.0022054,0.96454,0.022054,0.98883
0.0022058,0.96454,0.022058,0.9888
0.0022062,0.96453,0.022062,0.98876
0.0022066,0.96452,0.022066,0.98873
0.002207,0.96451,0.02207,0.9887
0.0022074,0.9645,0.022074,0.98866
0.0022078,0.9645,0.022078,0.98863
0.0022082,0.96449,0.022082,0.98859
0.0022086,0.96448,0.022086,0.98856
0.002209,0.96447,0.02209,0.98852
0.0022094,0.96446,0.022094,0.98849
0.0022098,0.96446,0.022098,0.98845
0.0022102,0.96445,0.022102,0.98842
0.0022106,0.96444,0.022106,0.98838
0.002211,0.96443,0.02211,0.98835
0.0022114,0.96442,0.022114,0.98831
0.0022118,0.96442,0.022118,0.98828
0.0022122,0.96441,0.022122,0.98824
0.0022126,0.9644,0.022126,0.9882
0.002213,0.96439,0.02213,0.98817
0.0022134,0.96438,0.022134,0.98813
0.0022138,0.96438,0.022138,0.98809
0.0022142,0.96437,0.022142,0.98805
0.0022146,0.96436,0.022146,0.98802
0.002215,0.96435,0.02215,0.98798
0.0022154,0.96434,0.022154,0.98794
0.0022158,0.96434,0.022158,0.9879
0.0022162,0.96433,0.022162,0.98786
0.0022166,0.96432,0.022166,0.98782
0.002217,0.96431,0.02217,0.98779
0.0022174,0.9643,0.022174,0.98775
0.0022178,0.9643,0.022178,0.98771
0.0022182,0.96429,0.022182,0.98767
0.0022186,0.96428,0.022186,0.98763
0.0022189,0.96427,0.022189,0.98759
0.0022193,0.96427,0.022193,0.98755
0.0022197,0.96426,0.022197,0.98751
0.0022201,0.96425,0.022201,0.98747
0.0022205,0.96424,0.022205,0.98742
0.0022209,0.96423,0.022209,0.98738
0.0022213,0.96423,0.022213,0.98734
0.0022217,0.96422,0.022217,0.9873
0.0022221,0.96421,0.022221,0.98726
0.0022225,0.9642,0.022225,0.98722
0.0022229,0.96419,0.022229,0.98717
0.0022233,0.96419,0.022233,0.98713
0.0022237,0.96418,0.022237,0.98709
0.0022241,0.96417,0.022241,0.98704
0.0022245,0.96416,0.022245,0.987
0.0022249,0.96415,0.022249,0.98696
0.0022253,0.96415,0.022253,0.98691
0.0022257,0.96414,0.022257,0.98687
0.0022261,0.96413,0.022261,0.98683
0.0022265,0.96412,0.022265,0.98678
0.0022269,0.96411,0.022269,0.98674
0.0022273,0.96411,0.022273,0.98669
0.0022277,0.9641,0.022277,0.98665
0.0022281,0.96409,0.022281,0.9866
0.0022285,0.96408,0.022285,0.98656
0.0022289,0.96407,0.022289,0.98651
0.0022293,0.96407,0.022293,0.98647
0.0022297,0.96406,0.022297,0.98642
0.0022301,0.96405,0.022301,0.98637
0.0022305,0.96404,0.022305,0.98633
0.0022309,0.96404,0.022309,0.98628
0.0022313,0.96403,0.022313,0.98624
0.0022317,0.96402,0.022317,0.98619
0.0022321,0.96401,0.022321,0.98614
0.0022325,0.964,0.022325,0.9861
0.0022329,0.964,0.022329,0.98605
0.0022333,0.96399,0.022333,0.986
0.0022337,0.96398,0.022337,0.98596
0.0022341,0.96397,0.022341,0.98591
0.0022345,0.96396,0.022345,0.98586
0.0022349,0.96396,0.022349,0.98581
0.0022353,0.96395,0.022353,0.98576
0.0022357,0.96394,0.022357,0.98572
0.0022361,0.96393,0.022361,0.98567
0.0022365,0.96392,0.022365,0.98562
0.0022369,0.96392,0.022369,0.98557
0.0022373,0.96391,0.022373,0.98552
0.0022377,0.9639,0.022377,0.98547
0.0022381,0.96389,0.022381,0.98543
0.0022385,0.96389,0.022385,0.98538
0.0022389,0.96388,0.022389,0.98533
0.0022393,0.96387,0.022393,0.98528
0.0022396,0.96386,0.022396,0.98523
0.00224,0.96385,0.0224,0.98518
0.0022404,0.96385,0.022404,0.98513
0.0022408,0.96384,0.022408,0.98508
0.0022412,0.96383,0.022412,0.98503
0.0022416,0.96382,0.022416,0.98498
0.002242,0.96381,0.02242,0.98493
0.0022424,0.96381,0.022424,0.98488
0.0022428,0.9638,0.022428,0.98483
0.0022432,0.96379,0.022432,0.98478
0.0022436,0.96378,0.022436,0.98472
0.002244,0.96378,0.02244,0.98467
0.0022444,0.96377,0.022444,0.98462
0.0022448,0.96376,0.022448,0.98457
0.0022452,0.96375,0.022452,0.98452
0.0022456,0.96374,0.022456,0.98447
0.002246,0.96374,0.02246,0.98441
0.0022464,0.96373,0.022464,0.98436
0.0022468,0.96372,0.022468,0.98431
0.0022472,0.96371,0.022472,0.98426
0.0022476,0.9637,0.022476,0.9842
0.002248,0.9637,0.02248,0.98415
0.0022484,0.96369,0.022484,0.9841
0.0022488,0.96368,0.022488,0.98405
0.0022492,0.96367,0.022492,0.98399
0.0022496,0.96367,0.022496,0.98394
0.00225,0.96366,0.0225,0.98389
0.0022504,0.96365,0.022504,0.98383
0.0022508,0.96364,0.022508,0.98378
0.0022512,0.96363,0.022512,0.98372
0.0022516,0.96363,0.022516,0.98367
0.002252,0.96362,0.02252,0.98362
0.0022524,0.96361,0.022524,0.98356
0.0022528,0.9636,0.022528,0.98351
0.0022532,0.9636,0.022532,0.98345
0.0022536,0.96359,0.022536,0.9834
0.002254,0.96358,0.02254,0.98334
0.0022544,0.96357,0.022544,0.98329
0.0022548,0.96356,0.022548,0.98323
0.0022552,0.96356,0.022552,0.98318
0.0022556,0.96355,0.022556,0.98312
0.002256,0.96354,0.02256,0.98306
0.0022564,0.96353,0.022564,0.98301
0.0022568,0.96352,0.022568,0.98295
0.0022572,0.96352,0.022572,0.9829
0.0022576,0.96351,0.022576,0.98284
0.002258,0.9635,0.02258,0.98278
0.0022584,0.96349,0.022584,0.98273
0.0022588,0.96349,0.022588,0.98267
0.0022592,0.96348,0.022592,0.98261
0.0022596,0.96347,0.022596,0.98255
0.00226,0.96346,0.0226,0.9825
0.0022604,0.96345,0.022604,0.98244
0.0022607,0.96345,0.022607,0.98238
0.0022611,0.96344,0.022611,0.98232
0.0022615,0.96343,0.022615,0.98226
0.0022619,0.96342,0.022619,0.98221
0.0022623,0.96342,0.022623,0.98215
0.0022627,0.96341,0.022627,0.98209
0.0022631,0.9634,0.022631,0.98203
0.0022635,0.96339,0.022635,0.98197
0.0022639,0.96338,0.022639,0.98191
0.0022643,0.96338,0.022643,0.98185
0.0022647,0.96337,0.022647,0.98179
0.0022651,0.96336,0.022651,0.98173
0.0022655,0.96335,0.022655,0.98167
0.0022659,0.96335,0.022659,0.98161
0.0022663,0.96334,0.022663,0.98155
0.0022667,0.96333,0.022667,0.98149
0.0022671,0.96332,0.022671,0.98143
0.0022675,0.96331,0.022675,0.98137
0.0022679,0.96331,0.022679,0.98131
0.0022683,0.9633,0.022683,0.98125
0.0022687,0.96329,0.022687,0.98119
0.0022691,0.96328,0.022691,0.98113
0.0022695,0.96328,0.022695,0.98107
0.0022699,0.96327,0.022699,0.98101
0.0022703,0.96326,0.022703,0.98094
0.0022707,0.96325,0.022707,0.98088
0.0022711,0.96324,0.022711,0.98082
0.0022715,0.96324,0.022715,0.98076
0.0022719,0.96323,0.022719,0.98069
0.0022723,0.96322,0.022723,0.98063
0.0022727,0.96321,0.022727,0.98057
0.0022731,0.96321,0.022731,0.98051
0.0022735,0.9632,0.022735,0.98044
0.0022739,0.96319,0.022739,0.98038
0.0022743,0.96318,0.022743,0.98031
0.0022747,0.96317,0.022747,0.98025
0.0022751,0.96317,0.022751,0.98019
0.0022755,0.96316,0.022755,0.98012
0.0022759,0.96315,0.022759,0.98006
0.0022763,0.96314,0.022763,0.97999
0.0022767,0.96314,0.022767,0.97993
0.0022771,0.96313,0.022771,0.97986
0.0022775,0.96312,0.022775,0.9798
0.0022779,0.96311,0.022779,0.97974
0.0022783,0.96311,0.022783,0.97967
0.0022787,0.9631,0.022787,0.97961
0.0022791,0.96309,0.022791,0.97954
0.0022795,0.96308,0.022795,0.97948
0.0022799,0.96307,0.022799,0.97941
0.0022803,0.96307,0.022803,0.97935
0.0022807,0.96306,0.022807,0.97928
0.0022811,0.96305,0.022811,0.97922
0.0022814,0.96304,0.022814,0.97915
0.0022818,0.96304,0.022818,0.97908
0.0022822,0.96303,0.022822,0.97902
0.0022826,0.96302,0.022826,0.97895
0.002283,0.96301,0.02283,0.97889
0.0022834,0.963,0.022834,0.97882
0.0022838,0.963,0.022838,0.97876
0.0022842,0.96299,0.022842,0.97869
0.0022846,0.96298,0.022846,0.97863
0.002285,0.96297,0.02285,0.97856
0.0022854,0.96297,0.022854,0.97849
0.0022858,0.96296,0.022858,0.97843
0.0022862,0.96295,0.022862,0.97836
0.0022866,0.96294,0.022866,0.9783
0.002287,0.96294,0.02287,0.97823
0.0022874,0.96293,0.022874,0.97816
0.0022878,0.96292,0.022878,0.9781
0.0022882,0.96291,0.022882,0.97803
0.0022886,0.9629,0.022886,0.97796
0.002289,0.9629,0.02289,0.9779
0.0022894,0.96289,0.022894,0.97783
0.0022898,0.96288,0.022898,0.97776
0.0022902,0.96287,0.022902,0.9777
0.0022906,0.96287,0.022906,0.97763
0.002291,0.96286,0.02291,0.97756
0.0022914,0.96285,0.022914,0.9775
0.0022918,0.96284,0.022918,0.97743
0.0022922,0.96283,0.022922,0.97736
0.0022926,0.96283,0.022926,0.9773
0.002293,0.96282,0.02293,0.97723
0.0022934,0.96281,0.022934,0.97716
0.0022938,0.9628,0.022938,0.97709
0.0022942,0.9628,0.022942,0.97703
0.0022946,0.96279,0.022946,0.97696
0.002295,0.96278,0.02295,0.97689
0.0022954,0.96277,0.022954,0.97682
0.0022958,0.96277,0.022958,0.97675
0.0022962,0.96276,0.022962,0.97669
0.0022966,0.96275,0.022966,0.97662
0.002297,0.96274,0.02297,0.97655
0.0022974,0.96273,0.022974,0.97648
0.0022978,0.96273,0.022978,0.97641
0.0022982,0.96272,0.022982,0.97635
0.0022986,0.96271,0.022986,0.97628
0.002299,0.9627,0.02299,0.97621
0.0022994,0.9627,0.022994,0.97614
0.0022998,0.96269,0.022998,0.97607
0.0023002,0.96268,0.023002,0.976
0.0023006,0.96267,0.023006,0.97593
0.002301,0.96267,0.02301,0.97587
0.0023014,0.96266,0.023014,0.9758
0.0023018,0.96265,0.023018,0.97573
0.0023021,0.96264,0.023021,0.97566
0.0023025,0.96263,0.023025,0.97559
0.0023029,0.96263,0.023029,0.97552
0.0023033,0.96262,0.023033,0.97545
0.0023037,0.96261,0.023037,0.97538
0.0023041,0.9626,0.023041,0.97531
0.0023045,0.9626,0.023045,0.97524
0.0023049,0.96259,0.023049,0.97517
0.0023053,0.96258,0.023053,0.9751
0.0023057,0.96257,0.023057,0.97503
0.0023061,0.96257,0.023061,0.97496
0.0023065,0.96256,0.023065,0.97489
0.0023069,0.96255,0.023069,0.97482
0.0023073,0.96254,0.023073,0.97475
0.0023077,0.96254,0.023077,0.97468
0.0023081,0.96253,0.023081,0.97461
0.0023085,0.96252,0.023085,0.97454
0.0023089,0.96251,0.023089,0.97447
0.0023093,0.9625,0.023093,0.97439
0.0023097,0.9625,0.023097,0.97432
0.0023101,0.96249,0.023101,0.97425
0.0023105,0.96248,0.023105,0.97418
0.0023109,0.96247,0.023109,0.97411
0.0023113,0.96247,0.023113,0.97404
0.0023117,0.96246,0.023117,0.97396
0.0023121,0.96245,0.023121,0.97389
0.0023125,0.96244,0.023125,0.97382
0.0023129,0.96244,0.023129,0.97375
0.0023133,0.96243,0.023133,0.97368
0.0023137,0.96242,0.023137,0.9736
0.0023141,0.96241,0.023141,0.97353
0.0023145,0.96241,0.023145,0.97346
0.0023149,0.9624,0.023149,0.97339
0.0023153,0.96239,0.023153,0.97331
0.0023157,0.96238,0.023157,0.97324
0.0023161,0.96237,0.023161,0.97317
0.0023165,0.96237,0.023165,0.97309
0.0023169,0.96236,0.023169,0.97302
0.0023173,0.96235,0.023173,0.97295
0.0023177,0.96234,0.023177,0.97288
0.0023181,0.96234,0.023181,0.9728
0.0023185,0.96233,0.023185,0.97273
0.0023189,0.96232,0.023189,0.97266
0.0023193,0.96231,0.023193,0.97259
0.0023197,0.96231,0.023197,0.97251
0.0023201,0.9623,0.023201,0.97244
0.0023205,0.96229,0.023205,0.97237
0.0023209,0.96228,0.023209,0.9723
0.0023213,0.96228,0.023213,0.97222
0.0023217,0.96227,0.023217,0.97215
0.0023221,0.96226,0.023221,0.97208
0.0023225,0.96225,0.023225,0.97201
0.0023229,0.96225,0.023229,0.97193
0.0023232,0.96224,0.023232,0.97186
0.0023236,0.96223,0.023236,0.97179
0.002324,0.96222,0.02324,0.97172
0.0023244,0.96221,0.023244,0.97164
0.0023248,0.96221,0.023248,0.97157
0.0023252,0.9622,0.023252,0.9715
0.0023256,0.96219,0.023256,0.97143
0.002326,0.96218,0.02326,0.97136
0.0023264,0.96218,0.023264,0.97128
0.0023268,0.96217,0.023268,0.97121
0.0023272,0.96216,0.023272,0.97114
0.0023276,0.96215,0.023276,0.97107
0.002328,0.96215,0.02328,0.97099
0.0023284,0.96214,0.023284,0.97092
0.0023288,0.96213,0.023288,0.97085
0.0023292,0.96212,0.023292,0.97078
0.0023296,0.96212,0.023296,0.97071
0.00233,0.96211,0.0233,0.97063
0.0023304,0.9621,0.023304,0.97056
0.0023308,0.96209,0.023308,0.97049
0.0023312,0.96209,0.023312,0.97042
0.0023316,0.96208,0.023316,0.97035
0.002332,0.96207,0.02332,0.97027
0.0023324,0.96206,0.023324,0.9702
0.0023328,0.96206,0.023328,0.97013
0.0023332,0.96205,0.023332,0.97006
0.0023336,0.96204,0.023336,0.96999
0.002334,0.96203,0.02334,0.96991
0.0023344,0.96203,0.023344,0.96984
0.0023348,0.96202,0.023348,0.96977
0.0023352,0.96201,0.023352,0.9697
0.0023356,0.962,0.023356,0.96963
0.002336,0.96199,0.02336,0.96955
0.0023364,0.96199,0.023364,0.96948
0.0023368,0.96198,0.023368,0.96941
0.0023372,0.96197,0.023372,0.96934
0.0023376,0.96196,0.023376,0.96927
0.002338,0.96196,0.02338,0.96919
0.0023384,0.96195,0.023384,0.96912
0.0023388,0.96194,0.023388,0.96905
0.0023392,0.96193,0.023392,0.96898
0.0023396,0.96193,0.023396,0.96891
0.00234,0.96192,0.0234,0.96883
0.0023404,0.96191,0.023404,0.96876
0.0023408,0.9619,0.023408,0.96869
0.0023412,0.9619,0.023412,0.96862
0.0023416,0.96189,0.023416,0.96854
0.002342,0.96188,0.02342,0.96847
0.0023424,0.96187,0.023424,0.9684
0.0023428,0.96187,0.023428,0.96833
0.0023432,0.96186,0.023432,0.96826
0.0023436,0.96185,0.023436,0.96818
0.0023439,0.96184,0.023439,0.96811
0.0023443,0.96184,0.023443,0.96804
0.0023447,0.96183,0.023447,0.96797
0.0023451,0.96182,0.023451,0.96789
0.0023455,0.96181,0.023455,0.96782
0.0023459,0.96181,0.023459,0.96775
0.0023463,0.9618,0.023463,0.96768
0.0023467,0.96179,0.023467,0.9676
0.0023471,0.96178,0.023471,0.96753
0.0023475,0.96178,0.023475,0.96746
0.0023479,0.96177,0.023479,0.96739
0.0023483,0.96176,0.023483,0.96731
0.0023487,0.96175,0.023487,0.96724
0.0023491,0.96174,0.023491,0.96717
0.0023495,0.96174,0.023495,0.9671
0.0023499,0.96173,0.023499,0.96702
0.0023503,0.96172,0.023503,0.96695
0.0023507,0.96171,0.023507,0.96688
0.0023511,0.96171,0.023511,0.96681
0.0023515,0.9617,0.023515,0.96673
0.0023519,0.96169,0.023519,0.96666
0.0023523,0.96168,0.023523,0.96659
0.0023527,0.96168,0.023527,0.96651
0.0023531,0.96167,0.023531,0.96644
0.0023535,0.96166,0.023535,0.96637
0.0023539,0.96165,0.023539,0.9663
0.0023543,0.96165,0.023543,0.96623
0.0023547,0.96164,0.023547,0.96615
0.0023551,0.96163,0.023551,0.96608
0.0023555,0.96162,0.023555,0.96601
0.0023559,0.96162,0.023559,0.96594
0.0023563,0.96161,0.023563,0.96587
0.0023567,0.9616,0.023567,0.9658
0.0023571,0.96159,0.023571,0.96573
0.0023575,0.96159,0.023575,0.96566
0.0023579,0.96158,0.023579,0.96559
0.0023583,0.96157,0.023583,0.96551
0.0023587,0.96156,0.023587,0.96544
0.0023591,0.96156,0.023591,0.96537
0.0023595,0.96155,0.023595,0.9653
0.0023599,0.96154,0.023599,0.96523
0.0023603,0.96153,0.023603,0.96516
0.0023607,0.96153,0.023607,0.96509
0.0023611,0.96152,0.023611,0.96502
0.0023615,0.96151,0.023615,0.96495
0.0023619,0.9615,0.023619,0.96488
0.0023623,0.9615,0.023623,0.96481
0.0023627,0.96149,0.023627,0.96475
0.0023631,0.96148,0.023631,0.96468
0.0023635,0.96147,0.023635,0.96461
0.0023639,0.96147,0.023639,0.96454
0.0023643,0.96146,0.023643,0.96447
0.0023646,0.96145,0.023646,0.9644
0.002365,0.96144,0.02365,0.96433
0.0023654,0.96144,0.023654,0.96426
0.0023658,0.96143,0.023658,0.96419
0.0023662,0.96142,0.023662,0.96412
0.0023666,0.96141,0.023666,0.96406
0.002367,0.96141,0.02367,0.96399
0.0023674,0.9614,0.023674,0.96392
0.0023678,0.96139,0.023678,0.96385
0.0023682,0.96138,0.023682,0.96378
0.0023686,0.96138,0.023686,0.96372
0.002369,0.96137,0.02369,0.96365
0.0023694,0.96136,0.023694,0.96358
0.0023698,0.96135,0.023698,0.96351
0.0023702,0.96135,0.023702,0.96344
0.0023706,0.96134,0.023706,0.96338
0.002371,0.96133,0.02371,0.96331
0.0023714,0.96132,0.023714,0.96324
0.0023718,0.96132,0.023718,0.96318
0.0023722,0.96131,0.023722,0.96311
0.0023726,0.9613,0.023726,0.96304
0.002373,0.96129,0.02373,0.96297
0.0023734,0.96129,0.023734,0.96291
0.0023738,0.96128,0.023738,0.96284
0.0023742,0.96127,0.023742,0.96277
0.0023746,0.96126,0.023746,0.96271
0.002375,0.96126,0.02375,0.96264
0.0023754,0.96125,0.023754,0.96257
0.0023758,0.96124,0.023758,0.96251
0.0023762,0.96123,0.023762,0.96244
0.0023766,0.96123,0.023766,0.96238
0.002377,0.96122,0.02377,0.96231
0.0023774,0.96121,0.023774,0.96224
0.0023778,0.9612,0.023778,0.96218
0.0023782,0.9612,0.023782,0.96211
0.0023786,0.96119,0.023786,0.96205
0.002379,0.96118,0.02379,0.96198
0.0023794,0.96117,0.023794,0.96191
0.0023798,0.96117,0.023798,0.96185
0.0023802,0.96116,0.023802,0.96178
0.0023806,0.96115,0.023806,0.96172
0.002381,0.96114,0.02381,0.96165
0.0023814,0.96114,0.023814,0.96159
0.0023818,0.96113,0.023818,0.96152
0.0023822,0.96112,0.023822,0.96146
0.0023826,0.96111,0.023826,0.96139
0.002383,0.96111,0.02383,0.96133
0.0023834,0.9611,0.023834,0.96126
0.0023838,0.96109,0.023838,0.9612
0.0023842,0.96108,0.023842,0.96113
0.0023846,0.96107,0.023846,0.96107
0.002385,0.96107,0.02385,0.961
0.0023854,0.96106,0.023854,0.96094
0.0023857,0.96105,0.023857,0.96087
0.0023861,0.96104,0.023861,0.96081
0.0023865,0.96104,0.023865,0.96075
0.0023869,0.96103,0.023869,0.96068
0.0023873,0.96102,0.023873,0.96062
0.0023877,0.96101,0.023877,0.96055
0.0023881,0.96101,0.023881,0.96049
0.0023885,0.961,0.023885,0.96043
0.0023889,0.96099,0.023889,0.96036
0.0023893,0.96099,0.023893,0.9603
0.0023897,0.96098,0.023897,0.96023
0.0023901,0.96097,0.023901,0.96017
0.0023905,0.96096,0.023905,0.96011
0.0023909,0.96096,0.023909,0.96004
0.0023913,0.96095,0.023913,0.95998
0.0023917,0.96094,0.023917,0.95992
0.0023921,0.96093,0.023921,0.95985
0.0023925,0.96093,0.023925,0.95979
0.0023929,0.96092,0.023929,0.95973
0.0023933,0.96091,0.023933,0.95967
0.0023937,0.9609,0.023937,0.9596
0.0023941,0.9609,0.023941,0.95954
0.0023945,0.96089,0.023945,0.95948
0.0023949,0.96088,0.023949,0.95942
0.0023953,0.96087,0.023953,0.95936
0.0023957,0.96087,0.023957,0.9593
0.0023961,0.96086,0.023961,0.95924
0.0023965,0.96085,0.023965,0.95918
0.0023969,0.96084,0.023969,0.95912
0.0023973,0.96084,0.023973,0.95905
0.0023977,0.96083,0.023977,0.95899
0.0023981,0.96082,0.023981,0.95893
0.0023985,0.96081,0.023985,0.95888
0.0023989,0.96081,0.023989,0.95882
0.0023993,0.9608,0.023993,0.95876
0.0023997,0.96079,0.023997,0.9587
0.0024001,0.96078,0.024001,0.95864
0.0024005,0.96078,0.024005,0.95858
0.0024009,0.96077,0.024009,0.95852
0.0024013,0.96076,0.024013,0.95846
0.0024017,0.96075,0.024017,0.9584
0.0024021,0.96075,0.024021,0.95835
0.0024025,0.96074,0.024025,0.95829
0.0024029,0.96073,0.024029,0.95823
0.0024033,0.96072,0.024033,0.95817
0.0024037,0.96072,0.024037,0.95812
0.0024041,0.96071,0.024041,0.95806
0.0024045,0.9607,0.024045,0.958
0.0024049,0.96069,0.024049,0.95794
0.0024053,0.96069,0.024053,0.95789
0.0024057,0.96068,0.024057,0.95783
0.0024061,0.96067,0.024061,0.95777
0.0024064,0.96066,0.024064,0.95772
0.0024068,0.96066,0.024068,0.95766
0.0024072,0.96065,0.024072,0.95761
0.0024076,0.96064,0.024076,0.95755
0.002408,0.96064,0.02408,0.9575
0.0024084,0.96063,0.024084,0.95744
0.0024088,0.96062,0.024088,0.95739
0.0024092,0.96061,0.024092,0.95733
0.0024096,0.96061,0.024096,0.95728
0.00241,0.9606,0.0241,0.95722
0.0024104,0.96059,0.024104,0.95717
0.0024108,0.96058,0.024108,0.95711
0.0024112,0.96058,0.024112,0.95706
0.0024116,0.96057,0.024116,0.95701
0.002412,0.96056,0.02412,0.95695
0.0024124,0.96055,0.024124,0.9569
0.0024128,0.96055,0.024128,0.95685
0.0024132,0.96054,0.024132,0.95679
0.0024136,0.96053,0.024136,0.95674
0.002414,0.96052,0.02414,0.95669
0.0024144,0.96052,0.024144,0.95663
0.0024148,0.96051,0.024148,0.95658
0.0024152,0.9605,0.024152,0.95653
0.0024156,0.9605,0.024156,0.95648
0.002416,0.96049,0.02416,0.95643
0.0024164,0.96048,0.024164,0.95637
0.0024168,0.96047,0.024168,0.95632
0.0024172,0.96047,0.024172,0.95627
0.0024176,0.96046,0.024176,0.95622
0.002418,0.96045,0.02418,0.95617
0.0024184,0.96044,0.024184,0.95612
0.0024188,0.96044,0.024188,0.95607
0.0024192,0.96043,0.024192,0.95602
0.0024196,0.96042,0.024196,0.95597
0.00242,0.96041,0.0242,0.95592
0.0024204,0.96041,0.024204,0.95587
0.0024208,0.9604,0.024208,0.95582
0.0024212,0.96039,0.024212,0.95577
0.0024216,0.96038,0.024216,0.95572
0.002422,0.96038,0.02422,0.95567
0.0024224,0.96037,0.024224,0.95562
0.0024228,0.96036,0.024228,0.95557
0.0024232,0.96036,0.024232,0.95552
0.0024236,0.96035,0.024236,0.95547
0.002424,0.96034,0.02424,0.95543
0.0024244,0.96033,0.024244,0.95538
0.0024248,0.96033,0.024248,0.95533
0.0024252,0.96032,0.024252,0.95528
0.0024256,0.96031,0.024256,0.95523
0.002426,0.9603,0.02426,0.95519
0.0024264,0.9603,0.024264,0.95514
0.0024268,0.96029,0.024268,0.95509
0.0024271,0.96028,0.024271,0.95505
0.0024275,0.96027,0.024275,0.955
0.0024279,0.96027,0.024279,0.95495
0.0024283,0.96026,0.024283,0.95491
0.0024287,0.96025,0.024287,0.95486
0.0024291,0.96025,0.024291,0.95481
0.0024295,0.96024,0.024295,0.95477
0.0024299,0.96023,0.024299,0.95472
0.0024303,0.96022,0.024303,0.95468
0.0024307,0.96022,0.024307,0.95463
0.0024311,0.96021,0.024311,0.95459
0.0024315,0.9602,0.024315,0.95454
0.0024319,0.96019,0.024319,0.9545
0.0024323,0.96019,0.024323,0.95445
0.0024327,0.96018,0.024327,0.95441
0.0024331,0.96017,0.024331,0.95436
0.0024335,0.96017,0.024335,0.95432
0.0024339,0.96016,0.024339,0.95428
0.0024343,0.96015,0.024343,0.95423
0.0024347,0.96014,0.024347,0.95419
0.0024351,0.96014,0.024351,0.95415
0.0024355,0.96013,0.024355,0.9541
0.0024359,0.96012,0.024359,0.95406
0.0024363,0.96011,0.024363,0.95402
0.0024367,0.96011,0.024367,0.95397
0.0024371,0.9601,0.024371,0.95393
0.0024375,0.96009,0.024375,0.95389
0.0024379,0.96009,0.024379,0.95385
0.0024383,0.96008,0.024383,0.95381
0.0024387,0.96007,0.024387,0.95376
0.0024391,0.96006,0.024391,0.95372
0.0024395,0.96006,0.024395,0.95368
0.0024399,0.96005,0.024399,0.95364
0.0024403,0.96004,0.024403,0.9536
0.0024407,0.96003,0.024407,0.95356
0.0024411,0.96003,0.024411,0.95352
0.0024415,0.96002,0.024415,0.95348
0.0024419,0.96001,0.024419,0.95344
0.0024423,0.96001,0.024423,0.9534
0.0024427,0.96,0.024427,0.95336
0.0024431,0.95999,0.024431,0.95332
0.0024435,0.95998,0.024435,0.95328
0.0024439,0.95998,0.024439,0.95324
0.0024443,0.95997,0.024443,0.9532
0.0024447,0.95996,0.024447,0.95316
0.0024451,0.95995,0.024451,0.95312
0.0024455,0.95995,0.024455,0.95309
0.0024459,0.95994,0.024459,0.95305
0.0024463,0.95993,0.024463,0.95301
0.0024467,0.95993,0.024467,0.95297
0.0024471,0.95992,0.024471,0.95294
0.0024475,0.95991,0.024475,0.9529
0.0024479,0.9599,0.024479,0.95286
0.0024482,0.9599,0.024482,0.95283
0.0024486,0.95989,0.024486,0.95279
0.002449,0.95988,0.02449,0.95275
0.0024494,0.95988,0.024494,0.95272
0.0024498,0.95987,0.024498,0.95268
0.0024502,0.95986,0.024502,0.95265
0.0024506,0.95985,0.024506,0.95261
0.002451,0.95985,0.02451,0.95258
0.0024514,0.95984,0.024514,0.95254
0.0024518,0.95983,0.024518,0.95251
0.0024522,0.95982,0.024522,0.95248
0.0024526,0.95982,0.024526,0.95244
0.002453,0.95981,0.02453,0.95241
0.0024534,0.9598,0.024534,0.95238
0.0024538,0.9598,0.024538,0.95234
0.0024542,0.95979,0.024542,0.95231
0.0024546,0.95978,0.024546,0.95228
0.002455,0.95977,0.02455,0.95224
0.0024554,0.95977,0.024554,0.95221
0.0024558,0.95976,0.024558,0.95218
0.0024562,0.95975,0.024562,0.95215
0.0024566,0.95975,0.024566,0.95212
0.002457,0.95974,0.02457,0.95209
0.0024574,0.95973,0.024574,0.95206
0.0024578,0.95972,0.024578,0.95202
0.0024582,0.95972,0.024582,0.95199
0.0024586,0.95971,0.024586,0.95196
0.002459,0.9597,0.02459,0.95193
0.0024594,0.9597,0.024594,0.9519
0.0024598,0.95969,0.024598,0.95187
0.0024602,0.95968,0.024602,0.95185
0.0024606,0.95967,0.024606,0.95182
0.002461,0.95967,0.02461,0.95179
0.0024614,0.95966,0.024614,0.95176
0.0024618,0.95965,0.024618,0.95173
0.0024622,0.95965,0.024622,0.9517
0.0024626,0.95964,0.024626,0.95167
0.002463,0.95963,0.02463,0.95165
0.0024634,0.95962,0.024634,0.95162
0.0024638,0.95962,0.024638,0.95159
0.0024642,0.95961,0.024642,0.95157
0.0024646,0.9596,0.024646,0.95154
0.002465,0.95959,0.02465,0.95151
0.0024654,0.95959,0.024654,0.95149
0.0024658,0.95958,0.024658,0.95146
0.0024662,0.95957,0.024662,0.95143
0.0024666,0.95957,0.024666,0.95141
0.002467,0.95956,0.02467,0.95138
0.0024674,0.95955,0.024674,0.95136
0.0024678,0.95954,0.024678,0.95133
0.0024682,0.95954,0.024682,0.95131
0.0024686,0.95953,0.024686,0.95129
0.0024689,0.95952,0.024689,0.95126
0.0024693,0.95952,0.024693,0.95124
0.0024697,0.95951,0.024697,0.95121
0.0024701,0.9595,0.024701,0.95119
0.0024705,0.95949,0.024705,0.95117
0.0024709,0.95949,0.024709,0.95114
0.0024713,0.95948,0.024713,0.95112
0.0024717,0.95947,0.024717,0.9511
0.0024721,0.95947,0.024721,0.95108
0.0024725,0.95946,0.024725,0.95106
0.0024729,0.95945,0.024729,0.95103
0.0024733,0.95944,0.024733,0.95101
0.0024737,0.95944,0.024737,0.95099
0.0024741,0.95943,0.024741,0.95097
0.0024745,0.95942,0.024745,0.95095
0.0024749,0.95942,0.024749,0.95093
0.0024753,0.95941,0.024753,0.95091
0.0024757,0.9594,0.024757,0.95089
0.0024761,0.9594,0.024761,0.95087
0.0024765,0.95939,0.024765,0.95085
0.0024769,0.95938,0.024769,0.95083
0.0024773,0.95937,0.024773,0.95081
0.0024777,0.95937,0.024777,0.95079
0.0024781,0.95936,0.024781,0.95077
0.0024785,0.95935,0.024785,0.95075
0.0024789,0.95935,0.024789,0.95074
0.0024793,0.95934,0.024793,0.95072
0.0024797,0.95933,0.024797,0.9507
0.0024801,0.95932,0.024801,0.95068
0.0024805,0.95932,0.024805,0.95067
0.0024809,0.95931,0.024809,0.95065
0.0024813,0.9593,0.024813,0.95063
0.0024817,0.9593,0.024817,0.95062
0.0024821,0.95929,0.024821,0.9506
0.0024825,0.95928,0.024825,0.95058
0.0024829,0.95927,0.024829,0.95057
0.0024833,0.95927,0.024833,0.95055
0.0024837,0.95926,0.024837,0.95054
0.0024841,0.95925,0.024841,0.95052
0.0024845,0.95925,0.024845,0.95051
0.0024849,0.95924,0.024849,0.95049
0.0024853,0.95923,0.024853,0.95048
0.0024857,0.95922,0.024857,0.95046
0.0024861,0.95922,0.024861,0.95045
0.0024865,0.95921,0.024865,0.95044
0.0024869,0.9592,0.024869,0.95042
0.0024873,0.9592,0.024873,0.95041
0.0024877,0.95919,0.024877,0.9504
0.0024881,0.95918,0.024881,0.95038
0.0024885,0.95918,0.024885,0.95037
0.0024889,0.95917,0.024889,0.95036
0.0024893,0.95916,0.024893,0.95035
0.0024896,0.95915,0.024896,0.95033
0.00249,0.95915,0.0249,0.95032
0.0024904,0.95914,0.024904,0.95031
0.0024908,0.95913,0.024908,0.9503
0.0024912,0.95913,0.024912,0.95029
0.0024916,0.95912,0.024916,0.95028
0.002492,0.95911,0.02492,0.95027
0.0024924,0.9591,0.024924,0.95026
0.0024928,0.9591,0.024928,0.95025
0.0024932,0.95909,0.024932,0.95024
0.0024936,0.95908,0.024936,0.95023
0.002494,0.95908,0.02494,0.95022
0.0024944,0.95907,0.024944,0.95021
0.0024948,0.95906,0.024948,0.9502
0.0024952,0.95906,0.024952,0.95019
0.0024956,0.95905,0.024956,0.95019
0.002496,0.95904,0.02496,0.95018
0.0024964,0.95903,0.024964,0.95017
0.0024968,0.95903,0.024968,0.95016
0.0024972,0.95902,0.024972,0.95016
0.0024976,0.95901,0.024976,0.95015
0.002498,0.95901,0.02498,0.95014
0.0024984,0.959,0.024984,0.95013
0.0024988,0.95899,0.024988,0.95013
0.0024992,0.95899,0.024992,0.95012
0.0024996,0.95898,0.024996,0.95012
0.0025,0.95897,0.025,0.95011
0.0025004,0.95896,0.025004,0.95011
0.0025008,0.95896,0.025008,0.9501
0.0025012,0.95895,0.025012,0.9501
0.0025016,0.95894,0.025016,0.95009
0.002502,0.95894,0.02502,0.95009
0.0025024,0.95893,0.025024,0.95008
0.0025028,0.95892,0.025028,0.95008
0.0025032,0.95891,0.025032,0.95007
0.0025036,0.95891,0.025036,0.95007
0.002504,0.9589,0.02504,0.95007
0.0025044,0.95889,0.025044,0.95006
0.0025048,0.95889,0.025048,0.95006
0.0025052,0.95888,0.025052,0.95006
0.0025056,0.95887,0.025056,0.95006
0.002506,0.95887,0.02506,0.95005
0.0025064,0.95886,0.025064,0.95005
0.0025068,0.95885,0.025068,0.95005
0.0025072,0.95884,0.025072,0.95005
0.0025076,0.95884,0.025076,0.95005
0.002508,0.95883,0.02508,0.95005
0.0025084,0.95882,0.025084,0.95005
0.0025088,0.95882,0.025088,0.95005
0.0025092,0.95881,0.025092,0.95005
0.0025096,0.9588,0.025096,0.95005
0.00251,0.9588,0.0251,0.95005
0.0025104,0.95879,0.025104,0.95005
0.0025107,0.95878,0.025107,0.95005
0.0025111,0.95878,0.025111,0.95005
0.0025115,0.95877,0.025115,0.95005
0.0025119,0.95876,0.025119,0.95005
0.0025123,0.95875,0.025123,0.95005
0.0025127,0.95875,0.025127,0.95005
0.0025131,0.95874,0.025131,0.95006
0.0025135,0.95873,0.025135,0.95006
0.0025139,0.95873,0.025139,0.95006
0.0025143,0.95872,0.025143,0.95006
0.0025147,0.95871,0.025147,0.95007
0.0025151,0.95871,0.025151,0.95007
0.0025155,0.9587,0.025155,0.95007
0.0025159,0.95869,0.025159,0.95008
0.0025163,0.95868,0.025163,0.95008
0.0025167,0.95868,0.025167,0.95009
0.0025171,0.95867,0.025171,0.95009
0.0025175,0.95866,0.025175,0.9501
0.0025179,0.95866,0.025179,0.9501
0.0025183,0.95865,0.025183,0.95011
0.0025187,0.95864,0.025187,0.95011
0.0025191,0.95864,0.025191,0.95012
0.0025195,0.95863,0.025195,0.95012
0.0025199,0.95862,0.025199,0.95013
0.0025203,0.95861,0.025203,0.95014
0.0025207,0.95861,0.025207,0.95014
0.0025211,0.9586,0.025211,0.95015
0.0025215,0.95859,0.025215,0.95016
0.0025219,0.95859,0.025219,0.95016
0.0025223,0.95858,0.025223,0.95017
0.0025227,0.95857,0.025227,0.95018
0.0025231,0.95857,0.025231,0.95019
0.0025235,0.95856,0.025235,0.95019
0.0025239,0.95855,0.025239,0.9502
0.0025243,0.95855,0.025243,0.95021
0.0025247,0.95854,0.025247,0.95022
0.0025251,0.95853,0.025251,0.95023
0.0025255,0.95852,0.025255,0.95024
0.0025259,0.95852,0.025259,0.95025
0.0025263,0.95851,0.025263,0.95026
0.0025267,0.9585,0.025267,0.95027
0.0025271,0.9585,0.025271,0.95028
0.0025275,0.95849,0.025275,0.95029
0.0025279,0.95848,0.025279,0.9503
0.0025283,0.95848,0.025283,0.95031
0.0025287,0.95847,0.025287,0.95032
0.0025291,0.95846,0.025291,0.95033
0.0025295,0.95846,0.025295,0.95035
0.0025299,0.95845,0.025299,0.95036
0.0025303,0.95844,0.025303,0.95037
0.0025307,0.95843,0.025307,0.95038
0.0025311,0.95843,0.025311,0.95039
0.0025314,0.95842,0.025314,0.95041
0.0025318,0.95841,0.025318,0.95042
0.0025322,0.95841,0.025322,0.95043
0.0025326,0.9584,0.025326,0.95045
0.002533,0.95839,0.02533,0.95046
0.0025334,0.95839,0.025334,0.95047
0.0025338,0.95838,0.025338,0.95049
0.0025342,0.95837,0.025342,0.9505
0.0025346,0.95837,0.025346,0.95052
0.002535,0.95836,0.02535,0.95053
0.0025354,0.95835,0.025354,0.95055
0.0025358,0.95834,0.025358,0.95056
0.0025362,0.95834,0.025362,0.95058
0.0025366,0.95833,0.025366,0.95059
0.002537,0.95832,0.02537,0.95061
0.0025374,0.95832,0.025374,0.95063
0.0025378,0.95831,0.025378,0.95064
0.0025382,0.9583,0.025382,0.95066
0.0025386,0.9583,0.025386,0.95068
0.002539,0.95829,0.02539,0.95069
0.0025394,0.95828,0.025394,0.95071
0.0025398,0.95828,0.025398,0.95073
0.0025402,0.95827,0.025402,0.95075
0.0025406,0.95826,0.025406,0.95076
0.002541,0.95825,0.02541,0.95078
0.0025414,0.95825,0.025414,0.9508
0.0025418,0.95824,0.025418,0.95082
0.0025422,0.95823,0.025422,0.95084
0.0025426,0.95823,0.025426,0.95086
0.002543,0.95822,0.02543,0.95088
0.0025434,0.95821,0.025434,0.9509
0.0025438,0.95821,0.025438,0.95092
0.0025442,0.9582,0.025442,0.95094
0.0025446,0.95819,0.025446,0.95096
0.002545,0.95819,0.02545,0.95098
0.0025454,0.95818,0.025454,0.951
0.0025458,0.95817,0.025458,0.95102
0.0025462,0.95817,0.025462,0.95104
0.0025466,0.95816,0.025466,0.95106
0.002547,0.95815,0.02547,0.95108
0.0025474,0.95814,0.025474,0.95111
0.0025478,0.95814,0.025478,0.95113
0.0025482,0.95813,0.025482,0.95115
0.0025486,0.95812,0.025486,0.95117
0.002549,0.95812,0.02549,0.9512
0.0025494,0.95811,0.025494,0.95122
0.0025498,0.9581,0.025498,0.95124
0.0025502,0.9581,0.025502,0.95126
0.0025506,0.95809,0.025506,0.95129
0.002551,0.95808,0.02551,0.95131
0.0025514,0.95808,0.025514,0.95134
0.0025518,0.95807,0.025518,0.95136
0.0025521,0.95806,0.025521,0.95139
0.0025525,0.95806,0.025525,0.95141
0.0025529,0.95805,0.025529,0.95144
0.0025533,0.95804,0.025533,0.95146
0.0025537,0.95803,0.025537,0.95149
0.0025541,0.95803,0.025541,0.95151
0.0025545,0.95802,0.025545,0.95154
0.0025549,0.95801,0.025549,0.95156
0.0025553,0.95801,0.025553,0.95159
0.0025557,0.958,0.025557,0.95162
0.0025561,0.95799,0.025561,0.95164
0.0025565,0.95799,0.025565,0.95167
0.0025569,0.95798,0.025569,0.9517
0.0025573,0.95797,0.025573,0.95172
0.0025577,0.95797,0.025577,0.95175
0.0025581,0.95796,0.025581,0.95178
0.0025585,0.95795,0.025585,0.95181
0.0025589,0.95795,0.025589,0.95184
0.0025593,0.95794,0.025593,0.95186
0.0025597,0.95793,0.025597,0.95189
0.0025601,0.95793,0.025601,0.95192
0.0025605,0.95792,0.025605,0.95195
0.0025609,0.95791,0.025609,0.95198
0.0025613,0.9579,0.025613,0.95201
0.0025617,0.9579,0.025617,0.95204
0.0025621,0.95789,0.025621,0.95207
0.0025625,0.95788,0.025625,0.9521
0.0025629,0.95788,0.025629,0.95213
0.0025633,0.95787,0.025633,0.95216
0.0025637,0.95786,0.025637,0.95219
0.0025641,0.95786,0.025641,0.95222
0.0025645,0.95785,0.025645,0.95226
0.0025649,0.95784,0.025649,0.95229
0.0025653,0.95784,0.025653,0.95232
0.0025657,0.95783,0.025657,0.95235
0.0025661,0.95782,0.025661,0.95238
0.0025665,0.95782,0.025665,0.95242
0.0025669,0.95781,0.025669,0.95245
0.0025673,0.9578,0.025673,0.95248
0.0025677,0.9578,0.025677,0.95251
0.0025681,0.95779,0.025681,0.95255
0.0025685,0.95778,0.025685,0.95258
0.0025689,0.95778,0.025689,0.95262
0.0025693,0.95777,0.025693,0.95265
0.0025697,0.95776,0.025697,0.95268
0.0025701,0.95775,0.025701,0.95272
0.0025705,0.95775,0.025705,0.95275
0.0025709,0.95774,0.025709,0.95279
0.0025713,0.95773,0.025713,0.95282
0.0025717,0.95773,0.025717,0.95286
0.0025721,0.95772,0.025721,0.95289
0.0025725,0.95771,0.025725,0.95293
0.0025729,0.95771,0.025729,0.95297
0.0025732,0.9577,0.025732,0.953
0.0025736,0.95769,0.025736,0.95304
0.002574,0.95769,0.02574,0.95308
0.0025744,0.95768,0.025744,0.95311
0.0025748,0.95767,0.025748,0.95315
0.0025752,0.95767,0.025752,0.95319
0.0025756,0.95766,0.025756,0.95322
0.002576,0.95765,0.02576,0.95326
0.0025764,0.95765,0.025764,0.9533
0.0025768,0.95764,0.025768,0.95334
0.0025772,0.95763,0.025772,0.95338
0.0025776,0.95763,0.025776,0.95342
0.002578,0.95762,0.02578,0.95345
0.0025784,0.95761,0.025784,0.95349
0.0025788,0.95761,0.025788,0.95353
0.0025792,0.9576,0.025792,0.95357
0.0025796,0.95759,0.025796,0.95361
0.00258,0.95759,0.0258,0.95365
0.0025804,0.95758,0.025804,0.95369
0.0025808,0.95757,0.025808,0.95373
0.0025812,0.95757,0.025812,0.95377
0.0025816,0.95756,0.025816,0.95381
0.002582,0.95755,0.02582,0.95385
0.0025824,0.95754,0.025824,0.95389
0.0025828,0.95754,0.025828,0.95393
0.0025832,0.95753,0.025832,0.95398
0.0025836,0.95752,0.025836,0.95402
0.002584,0.95752,0.02584,0.95406
0.0025844,0.95751,0.025844,0.9541
0.0025848,0.9575,0.025848,0.95414
0.0025852,0.9575,0.025852,0.95418
0.0025856,0.95749,0.025856,0.95423
0.002586,0.95748,0.02586,0.95427
0.0025864,0.95748,0.025864,0.95431
0.0025868,0.95747,0.025868,0.95435
0.0025872,0.95746,0.025872,0.9544
0.0025876,0.95746,0.025876,0.95444
0.002588,0.95745,0.02588,0.95448
0.0025884,0.95744,0.025884,0.95453
0.0025888,0.95744,0.025888,0.95457
0.0025892,0.95743,0.025892,0.95461
0.0025896,0.95742,0.025896,0.95466
0.00259,0.95742,0.0259,0.9547
0.0025904,0.95741,0.025904,0.95474
0.0025908,0.9574,0.025908,0.95479
0.0025912,0.9574,0.025912,0.95483
0.0025916,0.95739,0.025916,0.95488
0.002592,0.95738,0.02592,0.95492
0.0025924,0.95738,0.025924,0.95497
0.0025928,0.95737,0.025928,0.95501
0.0025932,0.95736,0.025932,0.95506
0.0025936,0.95736,0.025936,0.9551
0.0025939,0.95735,0.025939,0.95515
0.0025943,0.95734,0.025943,0.95519
0.0025947,0.95734,0.025947,0.95524
0.0025951,0.95733,0.025951,0.95529
0.0025955,0.95732,0.025955,0.95533
0.0025959,0.95732,0.025959,0.95538
0.0025963,0.95731,0.025963,0.95543
0.0025967,0.9573,0.025967,0.95547
0.0025971,0.9573,0.025971,0.95552
0.0025975,0.95729,0.025975,0.95557
0.0025979,0.95728,0.025979,0.95561
0.0025983,0.95728,0.025983,0.95566
0.0025987,0.95727,0.025987,0.95571
0.0025991,0.95726,0.025991,0.95576
0.0025995,0.95726,0.025995,0.9558
0.0025999,0.95725,0.025999,0.95585
0.0026003,0.95724,0.026003,0.9559
0.0026007,0.95724,0.026007,0.95595
0.0026011,0.95723,0.026011,0.956
0.0026015,0.95722,0.026015,0.95605
0.0026019,0.95722,0.026019,0.95609
0.0026023,0.95721,0.026023,0.95614
0.0026027,0.9572,0.026027,0.95619
0.0026031,0.9572,0.026031,0.95624
0.0026035,0.95719,0.026035,0.95629
0.0026039,0.95718,0.026039,0.95634
0.0026043,0.95718,0.026043,0.95639
0.0026047,0.95717,0.026047,0.95644
0.0026051,0.95716,0.026051,0.95649
0.0026055,0.95716,0.026055,0.95654
0.0026059,0.95715,0.026059,0.95659
0.0026063,0.95714,0.026063,0.95664
0.0026067,0.95714,0.026067,0.95669
0.0026071,0.95713,0.026071,0.95674
0.0026075,0.95712,0.026075,0.95679
0.0026079,0.95712,0.026079,0.95685
0.0026083,0.95711,0.026083,0.9569
0.0026087,0.9571,0.026087,0.95695
0.0026091,0.9571,0.026091,0.957
0.0026095,0.95709,0.026095,0.95705
0.0026099,0.95708,0.026099,0.9571
0.0026103,0.95708,0.026103,0.95716
0.0026107,0.95707,0.026107,0.95721
0.0026111,0.95706,0.026111,0.95726
0.0026115,0.95706,0.026115,0.95731
0.0026119,0.95705,0.026119,0.95737
0.0026123,0.95704,0.026123,0.95742
0.0026127,0.95704,0.026127,0.95747
0.0026131,0.95703,0.026131,0.95753
0.0026135,0.95702,0.026135,0.95758
0.0026139,0.95702,0.026139,0.95763
0.0026143,0.95701,0.026143,0.95769
0.0026146,0.957,0.026146,0.95774
0.002615,0.957,0.02615,0.9578
0.0026154,0.95699,0.026154,0.95785
0.0026158,0.95698,0.026158,0.95791
0.0026162,0.95698,0.026162,0.95796
0.0026166,0.95697,0.026166,0.95801
0.002617,0.95696,0.02617,0.95807
0.0026174,0.95696,0.026174,0.95812
0.0026178,0.95695,0.026178,0.95818
0.0026182,0.95694,0.026182,0.95824
0.0026186,0.95694,0.026186,0.95829
0.002619,0.95693,0.02619,0.95835
0.0026194,0.95692,0.026194,0.9584
0.0026198,0.95692,0.026198,0.95846
0.0026202,0.95691,0.026202,0.95852
0.0026206,0.9569,0.026206,0.95857
0.002621,0.9569,0.02621,0.95863
0.0026214,0.95689,0.026214,0.95869
0.0026218,0.95688,0.026218,0.95874
0.0026222,0.95688,0.026222,0.9588
0.0026226,0.95687,0.026226,0.95886
0.002623,0.95686,0.02623,0.95892
0.0026234,0.95686,0.026234,0.95897
0.0026238,0.95685,0.026238,0.95903
0.0026242,0.95684,0.026242,0.95909
0.0026246,0.95684,0.026246,0.95915
0.002625,0.95683,0.02625,0.95921
0.0026254,0.95682,0.026254,0.95926
0.0026258,0.95682,0.026258,0.95932
0.0026262,0.95681,0.026262,0.95938
0.0026266,0.9568,0.026266,0.95944
0.002627,0.9568,0.02627,0.9595
0.0026274,0.95679,0.026274,0.95956
0.0026278,0.95678,0.026278,0.95962
0.0026282,0.95678,0.026282,0.95968
0.0026286,0.95677,0.026286,0.95974
0.002629,0.95676,0.02629,0.9598
0.0026294,0.95676,0.026294,0.95986
0.0026298,0.95675,0.026298,0.95992
0.0026302,0.95674,0.026302,0.95998
0.0026306,0.95674,0.026306,0.96004
0.002631,0.95673,0.02631,0.9601
0.0026314,0.95673,0.026314,0.96017
0.0026318,0.95672,0.026318,0.96023
0.0026322,0.95671,0.026322,0.96029
0.0026326,0.95671,0.026326,0.96035
0.002633,0.9567,0.02633,0.96041
0.0026334,0.95669,0.026334,0.96047
0.0026338,0.95669,0.026338,0.96053
0.0026342,0.95668,0.026342,0.9606
0.0026346,0.95667,0.026346,0.96066
0.002635,0.95667,0.02635,0.96072
0.0026354,0.95666,0.026354,0.96078
0.0026357,0.95665,0.026357,0.96084
0.0026361,0.95665,0.026361,0.96091
0.0026365,0.95664,0.026365,0.96097
0.0026369,0.95663,0.026369,0.96103
0.0026373,0.95663,0.026373,0.96109
0.0026377,0.95662,0.026377,0.96115
0.0026381,0.95661,0.026381,0.96122
0.0026385,0.95661,0.026385,0.96128
0.0026389,0.9566,0.026389,0.96134
0.0026393,0.95659,0.026393,0.9614
0.0026397,0.95659,0.026397,0.96147
0.0026401,0.95658,0.026401,0.96153
0.0026405,0.95658,0.026405,0.96159
0.0026409,0.95657,0.026409,0.96166
0.0026413,0.95656,0.026413,0.96172
0.0026417,0.95656,0.026417,0.96178
0.0026421,0.95655,0.026421,0.96184
0.0026425,0.95654,0.026425,0.96191
0.0026429,0.95654,0.026429,0.96197
0.0026433,0.95653,0.026433,0.96203
0.0026437,0.95652,0.026437,0.9621
0.0026441,0.95652,0.026441,0.96216
0.0026445,0.95651,0.026445,0.96223
0.0026449,0.9565,0.026449,0.96229
0.0026453,0.9565,0.026453,0.96235
0.0026457,0.95649,0.026457,0.96242
0.0026461,0.95648,0.026461,0.96248
0.0026465,0.95648,0.026465,0.96254
0.0026469,0.95647,0.026469,0.96261
0.0026473,0.95647,0.026473,0.96267
0.0026477,0.95646,0.026477,0.96274
0.0026481,0.95645,0.026481,0.9628
0.0026485,0.95645,0.026485,0.96286
0.0026489,0.95644,0.026489,0.96293
0.0026493,0.95643,0.026493,0.96299
0.0026497,0.95643,0.026497,0.96306
0.0026501,0.95642,0.026501,0.96312
0.0026505,0.95641,0.026505,0.96319
0.0026509,0.95641,0.026509,0.96325
0.0026513,0.9564,0.026513,0.96332
0.0026517,0.95639,0.026517,0.96338
0.0026521,0.95639,0.026521,0.96345
0.0026525,0.95638,0.026525,0.96351
0.0026529,0.95637,0.026529,0.96358
0.0026533,0.95637,0.026533,0.96364
0.0026537,0.95636,0.026537,0.96371
0.0026541,0.95636,0.026541,0.96377
0.0026545,0.95635,0.026545,0.96384
0.0026549,0.95634,0.026549,0.96391
0.0026553,0.95634,0.026553,0.96397
0.0026557,0.95633,0.026557,0.96404
0.0026561,0.95632,0.026561,0.9641
0.0026564,0.95632,0.026564,0.96417
0.0026568,0.95631,0.026568,0.96423
0.0026572,0.9563,0.026572,0.9643
0.0026576,0.9563,0.026576,0.96437
0.002658,0.95629,0.02658,0.96443
0.0026584,0.95628,0.026584,0.9645
0.0026588,0.95628,0.026588,0.96457
0.0026592,0.95627,0.026592,0.96463
0.0026596,0.95627,0.026596,0.9647
0.00266,0.95626,0.0266,0.96477
0.0026604,0.95625,0.026604,0.96483
0.0026608,0.95625,0.026608,0.9649
0.0026612,0.95624,0.026612,0.96497
0.0026616,0.95623,0.026616,0.96504
0.002662,0.95623,0.02662,0.9651
0.0026624,0.95622,0.026624,0.96517
0.0026628,0.95621,0.026628,0.96524
0.0026632,0.95621,0.026632,0.96531
0.0026636,0.9562,0.026636,0.96537
0.002664,0.9562,0.02664,0.96544
0.0026644,0.95619,0.026644,0.96551
0.0026648,0.95618,0.026648,0.96558
0.0026652,0.95618,0.026652,0.96565
0.0026656,0.95617,0.026656,0.96571
0.002666,0.95616,0.02666,0.96578
0.0026664,0.95616,0.026664,0.96585
0.0026668,0.95615,0.026668,0.96592
0.0026672,0.95614,0.026672,0.96599
0.0026676,0.95614,0.026676,0.96606
0.002668,0.95613,0.02668,0.96613
0.0026684,0.95613,0.026684,0.96619
0.0026688,0.95612,0.026688,0.96626
0.0026692,0.95611,0.026692,0.96633
0.0026696,0.95611,0.026696,0.9664
0.00267,0.9561,0.0267,0.96647
0.0026704,0.95609,0.026704,0.96654
0.0026708,0.95609,0.026708,0.96661
0.0026712,0.95608,0.026712,0.96668
0.0026716,0.95607,0.026716,0.96675
0.002672,0.95607,0.02672,0.96682
0.0026724,0.95606,0.026724,0.96689
0.0026728,0.95606,0.026728,0.96696
0.0026732,0.95605,0.026732,0.96703
0.0026736,0.95604,0.026736,0.9671
0.002674,0.95604,0.02674,0.96717
0.0026744,0.95603,0.026744,0.96724
0.0026748,0.95602,0.026748,0.96731
0.0026752,0.95602,0.026752,0.96738
0.0026756,0.95601,0.026756,0.96745
0.002676,0.956,0.02676,0.96752
0.0026764,0.956,0.026764,0.96759
0.0026768,0.95599,0.026768,0.96766
0.0026771,0.95599,0.026771,0.96773
0.0026775,0.95598,0.026775,0.9678
0.0026779,0.95597,0.026779,0.96787
0.0026783,0.95597,0.026783,0.96794
0.0026787,0.95596,0.026787,0.96801
0.0026791,0.95595,0.026791,0.96808
0.0026795,0.95595,0.026795,0.96815
0.0026799,0.95594,0.026799,0.96822
0.0026803,0.95594,0.026803,0.96829
0.0026807,0.95593,0.026807,0.96836
0.0026811,0.95592,0.026811,0.96843
0.0026815,0.95592,0.026815,0.9685
0.0026819,0.95591,0.026819,0.96857
0.0026823,0.9559,0.026823,0.96864
0.0026827,0.9559,0.026827,0.96871
0.0026831,0.95589,0.026831,0.96878
0.0026835,0.95589,0.026835,0.96885
0.0026839,0.95588,0.026839,0.96892
0.0026843,0.95587,0.026843,0.96898
0.0026847,0.95587,0.026847,0.96905
0.0026851,0.95586,0.026851,0.96912
0.0026855,0.95585,0.026855,0.96919
0.0026859,0.95585,0.026859,0.96926
0.0026863,0.95584,0.026863,0.96933
0.0026867,0.95584,0.026867,0.9694
0.0026871,0.95583,0.026871,0.96947
0.0026875,0.95582,0.026875,0.96954
0.0026879,0.95582,0.026879,0.96961
0.0026883,0.95581,0.026883,0.96968
0.0026887,0.9558,0.026887,0.96975
0.0026891,0.9558,0.026891,0.96982
0.0026895,0.95579,0.026895,0.96989
0.0026899,0.95579,0.026899,0.96996
0.0026903,0.95578,0.026903,0.97002
0.0026907,0.95577,0.026907,0.97009
0.0026911,0.95577,0.026911,0.97016
0.0026915,0.95576,0.026915,0.97023
0.0026919,0.95575,0.026919,0.9703
0.0026923,0.95575,0.026923,0.97037
0.0026927,0.95574,0.026927,0.97044
0.0026931,0.95574,0.026931,0.97051
0.0026935,0.95573,0.026935,0.97058
0.0026939,0.95572,0.026939,0.97065
0.0026943,0.95572,0.026943,0.97072
0.0026947,0.95571,0.026947,0.97079
0.0026951,0.9557,0.026951,0.97086
0.0026955,0.9557,0.026955,0.97093
0.0026959,0.95569,0.026959,0.97099
0.0026963,0.95569,0.026963,0.97106
0.0026967,0.95568,0.026967,0.97113
0.0026971,0.95567,0.026971,0.9712
0.0026975,0.95567,0.026975,0.97127
0.0026979,0.95566,0.026979,0.97134
0.0026982,0.95566,0.026982,0.97141
0.0026986,0.95565,0.026986,0.97148
0.002699,0.95564,0.02699,0.97155
0.0026994,0.95564,0.026994,0.97162
0.0026998,0.95563,0.026998,0.97169
0.0027002,0.95562,0.027002,0.97176
0.0027006,0.95562,0.027006,0.97183
0.002701,0.95561,0.02701,0.9719
0.0027014,0.95561,0.027014,0.97197
0.0027018,0.9556,0.027018,0.97204
0.0027022,0.95559,0.027022,0.97211
0.0027026,0.95559,0.027026,0.97217
0.002703,0.95558,0.02703,0.97224
0.0027034,0.95557,0.027034,0.97231
0.0027038,0.95557,0.027038,0.97238
0.0027042,0.95556,0.027042,0.97245
0.0027046,0.95556,0.027046,0.97252
0.002705,0.95555,0.02705,0.97259
0.0027054,0.95554,0.027054,0.97266
0.0027058,0.95554,0.027058,0.97273
0.0027062,0.95553,0.027062,0.9728
0.0027066,0.95553,0.027066,0.97287
0.002707,0.95552,0.02707,0.97294
0.0027074,0.95551,0.027074,0.97301
0.0027078,0.95551,0.027078,0.97308
0.0027082,0.9555,0.027082,0.97315
0.0027086,0.9555,0.027086,0.97322
0.002709,0.95549,0.02709,0.97329
0.0027094,0.95548,0.027094,0.97336
0.0027098,0.95548,0.027098,0.97343
0.0027102,0.95547,0.027102,0.9735
0.0027106,0.95546,0.027106,0.97357
0.002711,0.95546,0.02711,0.97364
0.0027114,0.95545,0.027114,0.97371
0.0027118,0.95545,0.027118,0.97378
0.0027122,0.95544,0.027122,0.97385
0.0027126,0.95543,0.027126,0.97392
0.002713,0.95543,0.02713,0.97398
0.0027134,0.95542,0.027134,0.97405
0.0027138,0.95542,0.027138,0.97412
0.0027142,0.95541,0.027142,0.97419
0.0027146,0.9554,0.027146,0.97426
0.002715,0.9554,0.02715,0.97433
0.0027154,0.95539,0.027154,0.97439
0.0027158,0.95539,0.027158,0.97446
0.0027162,0.95538,0.027162,0.97453
0.0027166,0.95537,0.027166,0.9746
0.002717,0.95537,0.02717,0.97467
0.0027174,0.95536,0.027174,0.97473
0.0027178,0.95535,0.027178,0.9748
0.0027182,0.95535,0.027182,0.97487
0.0027186,0.95534,0.027186,0.97494
0.0027189,0.95534,0.027189,0.975
0.0027193,0.95533,0.027193,0.97507
0.0027197,0.95532,0.027197,0.97514
0.0027201,0.95532,0.027201,0.9752
0.0027205,0.95531,0.027205,0.97527
0.0027209,0.95531,0.027209,0.97534
0.0027213,0.9553,0.027213,0.9754
0.0027217,0.95529,0.027217,0.97547
0.0027221,0.95529,0.027221,0.97554
0.0027225,0.95528,0.027225,0.9756
0.0027229,0.95528,0.027229,0.97567
0.0027233,0.95527,0.027233,0.97573
0.0027237,0.95526,0.027237,0.9758
0.0027241,0.95526,0.027241,0.97587
0.0027245,0.95525,0.027245,0.97593
0.0027249,0.95525,0.027249,0.976
0.0027253,0.95524,0.027253,0.97606
0.0027257,0.95523,0.027257,0.97613
0.0027261,0.95523,0.027261,0.97619
0.0027265,0.95522,0.027265,0.97626
0.0027269,0.95522,0.027269,0.97632
0.0027273,0.95521,0.027273,0.97639
0.0027277,0.9552,0.027277,0.97645
0.0027281,0.9552,0.027281,0.97652
0.0027285,0.95519,0.027285,0.97658
0.0027289,0.95519,0.027289,0.97665
0.0027293,0.95518,0.027293,0.97671
0.0027297,0.95517,0.027297,0.97678
0.0027301,0.95517,0.027301,0.97684
0.0027305,0.95516,0.027305,0.97691
0.0027309,0.95516,0.027309,0.97697
0.0027313,0.95515,0.027313,0.97703
0.0027317,0.95514,0.027317,0.9771
0.0027321,0.95514,0.027321,0.97716
0.0027325,0.95513,0.027325,0.97723
0.0027329,0.95513,0.027329,0.97729
0.0027333,0.95512,0.027333,0.97735
0.0027337,0.95511,0.027337,0.97742
0.0027341,0.95511,0.027341,0.97748
0.0027345,0.9551,0.027345,0.97754
0.0027349,0.9551,0.027349,0.97761
0.0027353,0.95509,0.027353,0.97767
0.0027357,0.95508,0.027357,0.97773
0.0027361,0.95508,0.027361,0.9778
0.0027365,0.95507,0.027365,0.97786
0.0027369,0.95507,0.027369,0.97792
0.0027373,0.95506,0.027373,0.97798
0.0027377,0.95505,0.027377,0.97805
0.0027381,0.95505,0.027381,0.97811
0.0027385,0.95504,0.027385,0.97817
0.0027389,0.95504,0.027389,0.97823
0.0027393,0.95503,0.027393,0.9783
0.0027396,0.95502,0.027396,0.97836
0.00274,0.95502,0.0274,0.97842
0.0027404,0.95501,0.027404,0.97848
0.0027408,0.95501,0.027408,0.97855
0.0027412,0.955,0.027412,0.97861
0.0027416,0.955,0.027416,0.97867
0.002742,0.95499,0.02742,0.97873
0.0027424,0.95498,0.027424,0.97879
0.0027428,0.95498,0.027428,0.97886
0.0027432,0.95497,0.027432,0.97892
0.0027436,0.95497,0.027436,0.97898
0.002744,0.95496,0.02744,0.97904
0.0027444,0.95495,0.027444,0.9791
0.0027448,0.95495,0.027448,0.97916
0.0027452,0.95494,0.027452,0.97922
0.0027456,0.95494,0.027456,0.97928
0.002746,0.95493,0.02746,0.97935
0.0027464,0.95492,0.027464,0.97941
0.0027468,0.95492,0.027468,0.97947
0.0027472,0.95491,0.027472,0.97953
0.0027476,0.95491,0.027476,0.97959
0.002748,0.9549,0.02748,0.97965
0.0027484,0.95489,0.027484,0.97971
0.0027488,0.95489,0.027488,0.97977
0.0027492,0.95488,0.027492,0.97983
0.0027496,0.95488,0.027496,0.97989
0.00275,0.95487,0.0275,0.97995
0.0027504,0.95487,0.027504,0.98001
0.0027508,0.95486,0.027508,0.98007
0.0027512,0.95485,0.027512,0.98013
0.0027516,0.95485,0.027516,0.98019
0.002752,0.95484,0.02752,0.98025
0.0027524,0.95484,0.027524,0.98031
0.0027528,0.95483,0.027528,0.98037
0.0027532,0.95482,0.027532,0.98043
0.0027536,0.95482,0.027536,0.98049
0.002754,0.95481,0.02754,0.98055
0.0027544,0.95481,0.027544,0.9806
0.0027548,0.9548,0.027548,0.98066
0.0027552,0.95479,0.027552,0.98072
0.0027556,0.95479,0.027556,0.98078
0.002756,0.95478,0.02756,0.98084
0.0027564,0.95478,0.027564,0.98089
0.0027568,0.95477,0.027568,0.98095
0.0027572,0.95477,0.027572,0.98101
0.0027576,0.95476,0.027576,0.98107
0.002758,0.95475,0.02758,0.98112
0.0027584,0.95475,0.027584,0.98118
0.0027588,0.95474,0.027588,0.98123
0.0027592,0.95474,0.027592,0.98129
0.0027596,0.95473,0.027596,0.98135
0.00276,0.95472,0.0276,0.9814
0.0027604,0.95472,0.027604,0.98146
0.0027607,0.95471,0.027607,0.98151
0.0027611,0.95471,0.027611,0.98157
0.0027615,0.9547,0.027615,0.98162
0.0027619,0.9547,0.027619,0.98168
0.0027623,0.95469,0.027623,0.98173
0.0027627,0.95468,0.027627,0.98179
0.0027631,0.95468,0.027631,0.98184
0.0027635,0.95467,0.027635,0.9819
0.0027639,0.95467,0.027639,0.98195
0.0027643,0.95466,0.027643,0.98201
0.0027647,0.95466,0.027647,0.98206
0.0027651,0.95465,0.027651,0.98211
0.0027655,0.95464,0.027655,0.98217
0.0027659,0.95464,0.027659,0.98222
0.0027663,0.95463,0.027663,0.98227
0.0027667,0.95463,0.027667,0.98232
0.0027671,0.95462,0.027671,0.98238
0.0027675,0.95461,0.027675,0.98243
0.0027679,0.95461,0.027679,0.98248
0.0027683,0.9546,0.027683,0.98253
0.0027687,0.9546,0.027687,0.98259
0.0027691,0.95459,0.027691,0.98264
0.0027695,0.95459,0.027695,0.98269
0.0027699,0.95458,0.027699,0.98274
0.0027703,0.95457,0.027703,0.98279
0.0027707,0.95457,0.027707,0.98284
0.0027711,0.95456,0.027711,0.98289
0.0027715,0.95456,0.027715,0.98294
0.0027719,0.95455,0.027719,0.98299
0.0027723,0.95455,0.027723,0.98305
0.0027727,0.95454,0.027727,0.9831
0.0027731,0.95453,0.027731,0.98315
0.0027735,0.95453,0.027735,0.9832
0.0027739,0.95452,0.027739,0.98324
0.0027743,0.95452,0.027743,0.98329
0.0027747,0.95451,0.027747,0.98334
0.0027751,0.9545,0.027751,0.98339
0.0027755,0.9545,0.027755,0.98344
0.0027759,0.95449,0.027759,0.98349
0.0027763,0.95449,0.027763,0.98354
0.0027767,0.95448,0.027767,0.98359
0.0027771,0.95448,0.027771,0.98364
0.0027775,0.95447,0.027775,0.98368
0.0027779,0.95446,0.027779,0.98373
0.0027783,0.95446,0.027783,0.98378
0.0027787,0.95445,0.027787,0.98383
0.0027791,0.95445,0.027791,0.98387
0.0027795,0.95444,0.027795,0.98392
0.0027799,0.95444,0.027799,0.98397
0.0027803,0.95443,0.027803,0.98402
0.0027807,0.95442,0.027807,0.98406
0.0027811,0.95442,0.027811,0.98411
0.0027814,0.95441,0.027814,0.98416
0.0027818,0.95441,0.027818,0.9842
0.0027822,0.9544,0.027822,0.98425
0.0027826,0.9544,0.027826,0.98429
0.002783,0.95439,0.02783,0.98434
0.0027834,0.95438,0.027834,0.98438
0.0027838,0.95438,0.027838,0.98443
0.0027842,0.95437,0.027842,0.98448
0.0027846,0.95437,0.027846,0.98452
0.002785,0.95436,0.02785,0.98456
0.0027854,0.95436,0.027854,0.98461
0.0027858,0.95435,0.027858,0.98465
0.0027862,0.95434,0.027862,0.9847
0.0027866,0.95434,0.027866,0.98474
0.002787,0.95433,0.02787,0.98479
0.0027874,0.95433,0.027874,0.98483
0.0027878,0.95432,0.027878,0.98487
0.0027882,0.95431,0.027882,0.98492
0.0027886,0.95431,0.027886,0.98496
0.002789,0.9543,0.02789,0.985
0.0027894,0.9543,0.027894,0.98505
0.0027898,0.95429,0.027898,0.98509
0.0027902,0.95429,0.027902,0.98513
0.0027906,0.95428,0.027906,0.98517
0.002791,0.95427,0.02791,0.98522
0.0027914,0.95427,0.027914,0.98526
0.0027918,0.95426,0.027918,0.9853
0.0027922,0.95426,0.027922,0.98534
0.0027926,0.95425,0.027926,0.98538
0.002793,0.95425,0.02793,0.98542
0.0027934,0.95424,0.027934,0.98546
0.0027938,0.95423,0.027938,0.98551
0.0027942,0.95423,0.027942,0.98555
0.0027946,0.95422,0.027946,0.98559
0.002795,0.95422,0.02795,0.98563
0.0027954,0.95421,0.027954,0.98567
0.0027958,0.95421,0.027958,0.98571
0.0027962,0.9542,0.027962,0.98575
0.0027966,0.95419,0.027966,0.98579
0.002797,0.95419,0.02797,0.98583
0.0027974,0.95418,0.027974,0.98587
0.0027978,0.95418,0.027978,0.9859
0.0027982,0.95417,0.027982,0.98594
0.0027986,0.95417,0.027986,0.98598
0.002799,0.95416,0.02799,0.98602
0.0027994,0.95415,0.027994,0.98606
0.0027998,0.95415,0.027998,0.9861
0.0028002,0.95414,0.028002,0.98614
0.0028006,0.95414,0.028006,0.98617
0.002801,0.95413,0.02801,0.98621
0.0028014,0.95413,0.028014,0.98625
0.0028018,0.95412,0.028018,0.98629
0.0028021,0.95412,0.028021,0.98632
0.0028025,0.95411,0.028025,0.98636
0.0028029,0.9541,0.028029,0.9864
0.0028033,0.9541,0.028033,0.98643
0.0028037,0.95409,0.028037,0.98647
0.0028041,0.95409,0.028041,0.9865
0.0028045,0.95408,0.028045,0.98654
0.0028049,0.95408,0.028049,0.98658
0.0028053,0.95407,0.028053,0.98661
0.0028057,0.95406,0.028057,0.98665
0.0028061,0.95406,0.028061,0.98668
0.0028065,0.95405,0.028065,0.98672
0.0028069,0.95405,0.028069,0.98675
0.0028073,0.95404,0.028073,0.98679
0.0028077,0.95404,0.028077,0.98682
0.0028081,0.95403,0.028081,0.98685
0.0028085,0.95402,0.028085,0.98689
0.0028089,0.95402,0.028089,0.98692
0.0028093,0.95401,0.028093,0.98696
0.0028097,0.95401,0.028097,0.98699
0.0028101,0.954,0.028101,0.98702
0.0028105,0.954,0.028105,0.98705
0.0028109,0.95399,0.028109,0.98709
0.0028113,0.95399,0.028113,0.98712
0.0028117,0.95398,0.028117,0.98715
0.0028121,0.95397,0.028121,0.98718
0.0028125,0.95397,0.028125,0.98721
0.0028129,0.95396,0.028129,0.98725
0.0028133,0.95396,0.028133,0.98728
0.0028137,0.95395,0.028137,0.98731
0.0028141,0.95395,0.028141,0.98734
0.0028145,0.95394,0.028145,0.98737
0.0028149,0.95393,0.028149,0.9874
0.0028153,0.95393,0.028153,0.98743
0.0028157,0.95392,0.028157,0.98746
0.0028161,0.95392,0.028161,0.98749
0.0028165,0.95391,0.028165,0.98752
0.0028169,0.95391,0.028169,0.98755
0.0028173,0.9539,0.028173,0.98758
0.0028177,0.9539,0.028177,0.9876
0.0028181,0.95389,0.028181,0.98763
0.0028185,0.95388,0.028185,0.98766
0.0028189,0.95388,0.028189,0.98769
0.0028193,0.95387,0.028193,0.98772
0.0028197,0.95387,0.028197,0.98774
0.0028201,0.95386,0.028201,0.98777
0.0028205,0.95386,0.028205,0.9878
0.0028209,0.95385,0.028209,0.98782
0.0028213,0.95385,0.028213,0.98785
0.0028217,0.95384,0.028217,0.98788
0.0028221,0.95383,0.028221,0.9879
0.0028225,0.95383,0.028225,0.98793
0.0028229,0.95382,0.028229,0.98795
0.0028232,0.95382,0.028232,0.98798
0.0028236,0.95381,0.028236,0.98801
0.002824,0.95381,0.02824,0.98803
0.0028244,0.9538,0.028244,0.98805
0.0028248,0.9538,0.028248,0.98808
0.0028252,0.95379,0.028252,0.9881
0.0028256,0.95378,0.028256,0.98813
0.002826,0.95378,0.02826,0.98815
0.0028264,0.95377,0.028264,0.98817
0.0028268,0.95377,0.028268,0.9882
0.0028272,0.95376,0.028272,0.98822
0.0028276,0.95376,0.028276,0.98824
0.002828,0.95375,0.02828,0.98827
0.0028284,0.95375,0.028284,0.98829
0.0028288,0.95374,0.028288,0.98831
0.0028292,0.95373,0.028292,0.98833
0.0028296,0.95373,0.028296,0.98835
0.00283,0.95372,0.0283,0.98838
0.0028304,0.95372,0.028304,0.9884
0.0028308,0.95371,0.028308,0.98842
0.0028312,0.95371,0.028312,0.98844
0.0028316,0.9537,0.028316,0.98846
0.002832,0.9537,0.02832,0.98848
0.0028324,0.95369,0.028324,0.9885
0.0028328,0.95368,0.028328,0.98852
0.0028332,0.95368,0.028332,0.98854
0.0028336,0.95367,0.028336,0.98856
0.002834,0.95367,0.02834,0.98858
0.0028344,0.95366,0.028344,0.9886
0.0028348,0.95366,0.028348,0.98862
0.0028352,0.95365,0.028352,0.98863
0.0028356,0.95365,0.028356,0.98865
0.002836,0.95364,0.02836,0.98867
0.0028364,0.95363,0.028364,0.98869
0.0028368,0.95363,0.028368,0.98871
0.0028372,0.95362,0.028372,0.98872
0.0028376,0.95362,0.028376,0.98874
0.002838,0.95361,0.02838,0.98876
0.0028384,0.95361,0.028384,0.98877
0.0028388,0.9536,0.028388,0.98879
0.0028392,0.9536,0.028392,0.98881
0.0028396,0.95359,0.028396,0.98882
0.00284,0.95359,0.0284,0.98884
0.0028404,0.95358,0.028404,0.98885
0.0028408,0.95357,0.028408,0.98887
0.0028412,0.95357,0.028412,0.98888
0.0028416,0.95356,0.028416,0.9889
0.002842,0.95356,0.02842,0.98891
0.0028424,0.95355,0.028424,0.98893
0.0028428,0.95355,0.028428,0.98894
0.0028432,0.95354,0.028432,0.98895
0.0028436,0.95354,0.028436,0.98897
0.0028439,0.95353,0.028439,0.98898
0.0028443,0.95353,0.028443,0.98899
0.0028447,0.95352,0.028447,0.98901
0.0028451,0.95351,0.028451,0.98902
0.0028455,0.95351,0.028455,0.98903
0.0028459,0.9535,0.028459,0.98905
0.0028463,0.9535,0.028463,0.98906
0.0028467,0.95349,0.028467,0.98907
0.0028471,0.95349,0.028471,0.98908
0.0028475,0.95348,0.028475,0.98909
0.0028479,0.95348,0.028479,0.9891
0.0028483,0.95347,0.028483,0.98911
0.0028487,0.95347,0.028487,0.98912
0.0028491,0.95346,0.028491,0.98913
0.0028495,0.95345,0.028495,0.98914
0.0028499,0.95345,0.028499,0.98915
0.0028503,0.95344,0.028503,0.98916
0.0028507,0.95344,0.028507,0.98917
0.0028511,0.95343,0.028511,0.98918
0.0028515,0.95343,0.028515,0.98919
0.0028519,0.95342,0.028519,0.9892
0.0028523,0.95342,0.028523,0.98921
0.0028527,0.95341,0.028527,0.98922
0.0028531,0.95341,0.028531,0.98923
0.0028535,0.9534,0.028535,0.98923
0.0028539,0.9534,0.028539,0.98924
0.0028543,0.95339,0.028543,0.98925
0.0028547,0.95338,0.028547,0.98926
0.0028551,0.95338,0.028551,0.98926
0.0028555,0.95337,0.028555,0.98927
0.0028559,0.95337,0.028559,0.98928
0.0028563,0.95336,0.028563,0.98928
0.0028567,0.95336,0.028567,0.98929
0.0028571,0.95335,0.028571,0.98929
0.0028575,0.95335,0.028575,0.9893
0.0028579,0.95334,0.028579,0.98931
0.0028583,0.95334,0.028583,0.98931
0.0028587,0.95333,0.028587,0.98932
0.0028591,0.95333,0.028591,0.98932
0.0028595,0.95332,0.028595,0.98932
0.0028599,0.95331,0.028599,0.98933
0.0028603,0.95331,0.028603,0.98933
0.0028607,0.9533,0.028607,0.98934
0.0028611,0.9533,0.028611,0.98934
0.0028615,0.95329,0.028615,0.98934
0.0028619,0.95329,0.028619,0.98935
0.0028623,0.95328,0.028623,0.98935
0.0028627,0.95328,0.028627,0.98935
0.0028631,0.95327,0.028631,0.98935
0.0028635,0.95327,0.028635,0.98936
0.0028639,0.95326,0.028639,0.98936
0.0028643,0.95326,0.028643,0.98936
0.0028646,0.95325,0.028646,0.98936
0.002865,0.95324,0.02865,0.98936
0.0028654,0.95324,0.028654,0.98936
0.0028658,0.95323,0.028658,0.98936
0.0028662,0.95323,0.028662,0.98936
0.0028666,0.95322,0.028666,0.98936
0.002867,0.95322,0.02867,0.98936
0.0028674,0.95321,0.028674,0.98936
0.0028678,0.95321,0.028678,0.98936
0.0028682,0.9532,0.028682,0.98936
0.0028686,0.9532,0.028686,0.98936
0.002869,0.95319,0.02869,0.98936
0.0028694,0.95319,0.028694,0.98936
0.0028698,0.95318,0.028698,0.98936
0.0028702,0.95318,0.028702,0.98936
0.0028706,0.95317,0.028706,0.98935
0.002871,0.95316,0.02871,0.98935
0.0028714,0.95316,0.028714,0.98935
0.0028718,0.95315,0.028718,0.98935
0.0028722,0.95315,0.028722,0.98934
0.0028726,0.95314,0.028726,0.98934
0.002873,0.95314,0.02873,0.98934
0.0028734,0.95313,0.028734,0.98933
0.0028738,0.95313,0.028738,0.98933
0.0028742,0.95312,0.028742,0.98932
0.0028746,0.95312,0.028746,0.98932
0.002875,0.95311,0.02875,0.98932
0.0028754,0.95311,0.028754,0.98931
0.0028758,0.9531,0.028758,0.98931
0.0028762,0.9531,0.028762,0.9893
0.0028766,0.95309,0.028766,0.98929
0.002877,0.95309,0.02877,0.98929
0.0028774,0.95308,0.028774,0.98928
0.0028778,0.95307,0.028778,0.98928
0.0028782,0.95307,0.028782,0.98927
0.0028786,0.95306,0.028786,0.98926
0.002879,0.95306,0.02879,0.98926
0.0028794,0.95305,0.028794,0.98925
0.0028798,0.95305,0.028798,0.98924
0.0028802,0.95304,0.028802,0.98923
0.0028806,0.95304,0.028806,0.98923
0.002881,0.95303,0.02881,0.98922
0.0028814,0.95303,0.028814,0.98921
0.0028818,0.95302,0.028818,0.9892
0.0028822,0.95302,0.028822,0.98919
0.0028826,0.95301,0.028826,0.98918
0.002883,0.95301,0.02883,0.98917
0.0028834,0.953,0.028834,0.98917
0.0028838,0.953,0.028838,0.98916
0.0028842,0.95299,0.028842,0.98915
0.0028846,0.95299,0.028846,0.98914
0.002885,0.95298,0.02885,0.98913
0.0028854,0.95298,0.028854,0.98911
0.0028857,0.95297,0.028857,0.9891
0.0028861,0.95296,0.028861,0.98909
0.0028865,0.95296,0.028865,0.98908
0.0028869,0.95295,0.028869,0.98907
0.0028873,0.95295,0.028873,0.98906
0.0028877,0.95294,0.028877,0.98905
0.0028881,0.95294,0.028881,0.98903
0.0028885,0.95293,0.028885,0.98902
0.0028889,0.95293,0.028889,0.98901
0.0028893,0.95292,0.028893,0.989
0.0028897,0.95292,0.028897,0.98898
0.0028901,0.95291,0.028901,0.98897
0.0028905,0.95291,0.028905,0.98896
0.0028909,0.9529,0.028909,0.98894
0.0028913,0.9529,0.028913,0.98893
0.0028917,0.95289,0.028917,0.98891
0.0028921,0.95289,0.028921,0.9889
0.0028925,0.95288,0.028925,0.98889
0.0028929,0.95288,0.028929,0.98887
0.0028933,0.95287,0.028933,0.98886
0.0028937,0.95287,0.028937,0.98884
0.0028941,0.95286,0.028941,0.98882
0.0028945,0.95286,0.028945,0.98881
0.0028949,0.95285,0.028949,0.98879
0.0028953,0.95285,0.028953,0.98878
0.0028957,0.95284,0.028957,0.98876
0.0028961,0.95284,0.028961,0.98874
0.0028965,0.95283,0.028965,0.98873
0.0028969,0.95283,0.028969,0.98871
0.0028973,0.95282,0.028973,0.98869
0.0028977,0.95282,0.028977,0.98867
0.0028981,0.95281,0.028981,0.98866
0.0028985,0.9528,0.028985,0.98864
0.0028989,0.9528,0.028989,0.98862
0.0028993,0.95279,0.028993,0.9886
0.0028997,0.95279,0.028997,0.98858
0.0029001,0.95278,0.029001,0.98856
0.0029005,0.95278,0.029005,0.98854
0.0029009,0.95277,0.029009,0.98852
0.0029013,0.95277,0.029013,0.9885
0.0029017,0.95276,0.029017,0.98848
0.0029021,0.95276,0.029021,0.98846
0.0029025,0.95275,0.029025,0.98844
0.0029029,0.95275,0.029029,0.98842
0.0029033,0.95274,0.029033,0.9884
0.0029037,0.95274,0.029037,0.98838
0.0029041,0.95273,0.029041,0.98836
0.0029045,0.95273,0.029045,0.98834
0.0029049,0.95272,0.029049,0.98832
0.0029053,0.95272,0.029053,0.9883
0.0029057,0.95271,0.029057,0.98827
0.0029061,0.95271,0.029061,0.98825
0.0029064,0.9527,0.029064,0.98823
0.0029068,0.9527,0.029068,0.98821
0.0029072,0.95269,0.029072,0.98818
0.0029076,0.95269,0.029076,0.98816
0.002908,0.95268,0.02908,0.98814
0.0029084,0.95268,0.029084,0.98811
0.0029088,0.95267,0.029088,0.98809
0.0029092,0.95267,0.029092,0.98806
0.0029096,0.95266,0.029096,0.98804
0.00291,0.95266,0.0291,0.98802
0.0029104,0.95265,0.029104,0.98799
0.0029108,0.95265,0.029108,0.98797
0.0029112,0.95264,0.029112,0.98794
0.0029116,0.95264,0.029116,0.98792
0.002912,0.95263,0.02912,0.98789
0.0029124,0.95263,0.029124,0.98786
0.0029128,0.95262,0.029128,0.98784
0.0029132,0.95262,0.029132,0.98781
0.0029136,0.95261,0.029136,0.98778
0.002914,0.95261,0.02914,0.98776
0.0029144,0.9526,0.029144,0.98773
0.0029148,0.9526,0.029148,0.9877
0.0029152,0.95259,0.029152,0.98768
0.0029156,0.95259,0.029156,0.98765
0.002916,0.95258,0.02916,0.98762
0.0029164,0.95258,0.029164,0.98759
0.0029168,0.95257,0.029168,0.98756
0.0029172,0.95257,0.029172,0.98753
0.0029176,0.95256,0.029176,0.98751
0.002918,0.95256,0.02918,0.98748
0.0029184,0.95255,0.029184,0.98745
0.0029188,0.95255,0.029188,0.98742
0.0029192,0.95254,0.029192,0.98739
0.0029196,0.95254,0.029196,0.98736
0.00292,0.95253,0.0292,0.98733
0.0029204,0.95253,0.029204,0.9873
0.0029208,0.95252,0.029208,0.98727
0.0029212,0.95252,0.029212,0.98724
0.0029216,0.95251,0.029216,0.9872
0.002922,0.95251,0.02922,0.98717
0.0029224,0.9525,0.029224,0.98714
0.0029228,0.9525,0.029228,0.98711
0.0029232,0.95249,0.029232,0.98708
0.0029236,0.95249,0.029236,0.98705
0.002924,0.95248,0.02924,0.98701
0.0029244,0.95248,0.029244,0.98698
0.0029248,0.95247,0.029248,0.98695
0.0029252,0.95247,0.029252,0.98691
0.0029256,0.95246,0.029256,0.98688
0.002926,0.95246,0.02926,0.98685
0.0029264,0.95245,0.029264,0.98681
0.0029268,0.95245,0.029268,0.98678
0.0029271,0.95244,0.029271,0.98675
0.0029275,0.95244,0.029275,0.98671
0.0029279,0.95243,0.029279,0.98668
0.0029283,0.95243,0.029283,0.98664
0.0029287,0.95242,0.029287,0.98661
0.0029291,0.95242,0.029291,0.98657
0.0029295,0.95241,0.029295,0.98654
0.0029299,0.95241,0.029299,0.9865
0.0029303,0.9524,0.029303,0.98647
0.0029307,0.9524,0.029307,0.98643
0.0029311,0.95239,0.029311,0.98639
0.0029315,0.95239,0.029315,0.98636
0.0029319,0.95238,0.029319,0.98632
0.0029323,0.95238,0.029323,0.98628
0.0029327,0.95237,0.029327,0.98625
0.0029331,0.95237,0.029331,0.98621
0.0029335,0.95236,0.029335,0.98617
0.0029339,0.95236,0.029339,0.98614
0.0029343,0.95235,0.029343,0.9861
0.0029347,0.95235,0.029347,0.98606
0.0029351,0.95234,0.029351,0.98602
0.0029355,0.95234,0.029355,0.98598
0.0029359,0.95233,0.029359,0.98595
0.0029363,0.95233,0.029363,0.98591
0.0029367,0.95232,0.029367,0.98587
0.0029371,0.95232,0.029371,0.98583
0.0029375,0.95232,0.029375,0.98579
0.0029379,0.95231,0.029379,0.98575
0.0029383,0.95231,0.029383,0.98571
0.0029387,0.9523,0.029387,0.98567
0.0029391,0.9523,0.029391,0.98563
0.0029395,0.95229,0.029395,0.98559
0.0029399,0.95229,0.029399,0.98555
0.0029403,0.95228,0.029403,0.98551
0.0029407,0.95228,0.029407,0.98547
0.0029411,0.95227,0.029411,0.98543
0.0029415,0.95227,0.029415,0.98539
0.0029419,0.95226,0.029419,0.98535
0.0029423,0.95226,0.029423,0.98531
0.0029427,0.95225,0.029427,0.98527
0.0029431,0.95225,0.029431,0.98523
0.0029435,0.95224,0.029435,0.98519
0.0029439,0.95224,0.029439,0.98515
0.0029443,0.95223,0.029443,0.9851
0.0029447,0.95223,0.029447,0.98506
0.0029451,0.95222,0.029451,0.98502
0.0029455,0.95222,0.029455,0.98498
0.0029459,0.95221,0.029459,0.98493
0.0029463,0.95221,0.029463,0.98489
0.0029467,0.9522,0.029467,0.98485
0.0029471,0.9522,0.029471,0.98481
0.0029475,0.95219,0.029475,0.98476
0.0029479,0.95219,0.029479,0.98472
0.0029482,0.95218,0.029482,0.98468
0.0029486,0.95218,0.029486,0.98463
0.002949,0.95218,0.02949,0.98459
0.0029494,0.95217,0.029494,0.98454
0.0029498,0.95217,0.029498,0.9845
0.0029502,0.95216,0.029502,0.98445
0.0029506,0.95216,0.029506,0.98441
0.002951,0.95215,0.02951,0.98437
0.0029514,0.95215,0.029514,0.98432
0.0029518,0.95214,0.029518,0.98428
0.0029522,0.95214,0.029522,0.98423
0.0029526,0.95213,0.029526,0.98418
0.002953,0.95213,0.02953,0.98414
0.0029534,0.95212,0.029534,0.98409
0.0029538,0.95212,0.029538,0.98405
0.0029542,0.95211,0.029542,0.984
0.0029546,0.95211,0.029546,0.98395
0.002955,0.9521,0.02955,0.98391
0.0029554,0.9521,0.029554,0.98386
0.0029558,0.95209,0.029558,0.98382
0.0029562,0.95209,0.029562,0.98377
0.0029566,0.95208,0.029566,0.98372
0.002957,0.95208,0.02957,0.98367
0.0029574,0.95207,0.029574,0.98363
0.0029578,0.95207,0.029578,0.98358
0.0029582,0.95207,0.029582,0.98353
0.0029586,0.95206,0.029586,0.98348
0.002959,0.95206,0.02959,0.98344
0.0029594,0.95205,0.029594,0.98339
0.0029598,0.95205,0.029598,0.98334
0.0029602,0.95204,0.029602,0.98329
0.0029606,0.95204,0.029606,0.98324
0.002961,0.95203,0.02961,0.98319
0.0029614,0.95203,0.029614,0.98314
0.0029618,0.95202,0.029618,0.98309
0.0029622,0.95202,0.029622,0.98304
0.0029626,0.95201,0.029626,0.98299
0.002963,0.95201,0.02963,0.98295
0.0029634,0.952,0.029634,0.9829
0.0029638,0.952,0.029638,0.98285
0.0029642,0.95199,0.029642,0.98279
0.0029646,0.95199,0.029646,0.98274
0.002965,0.95199,0.02965,0.98269
0.0029654,0.95198,0.029654,0.98264
0.0029658,0.95198,0.029658,0.98259
0.0029662,0.95197,0.029662,0.98254
0.0029666,0.95197,0.029666,0.98249
0.002967,0.95196,0.02967,0.98244
0.0029674,0.95196,0.029674,0.98239
0.0029678,0.95195,0.029678,0.98234
0.0029682,0.95195,0.029682,0.98228
0.0029686,0.95194,0.029686,0.98223
0.0029689,0.95194,0.029689,0.98218
0.0029693,0.95193,0.029693,0.98213
0.0029697,0.95193,0.029697,0.98207
0.0029701,0.95192,0.029701,0.98202
0.0029705,0.95192,0.029705,0.98197
0.0029709,0.95192,0.029709,0.98192
0.0029713,0.95191,0.029713,0.98186
0.0029717,0.95191,0.029717,0.98181
0.0029721,0.9519,0.029721,0.98175
0.0029725,0.9519,0.029725,0.9817
0.0029729,0.95189,0.029729,0.98165
0.0029733,0.95189,0.029733,0.98159
0.0029737,0.95188,0.029737,0.98154
0.0029741,0.95188,0.029741,0.98148
0.0029745,0.95187,0.029745,0.98143
0.0029749,0.95187,0.029749,0.98137
0.0029753,0.95186,0.029753,0.98132
0.0029757,0.95186,0.029757,0.98126
0.0029761,0.95185,0.029761,0.98121
0.0029765,0.95185,0.029765,0.98115
0.0029769,0.95185,0.029769,0.9811
0.0029773,0.95184,0.029773,0.98104
0.0029777,0.95184,0.029777,0.98099
0.0029781,0.95183,0.029781,0.98093
0.0029785,0.95183,0.029785,0.98087
0.0029789,0.95182,0.029789,0.98082
0.0029793,0.95182,0.029793,0.98076
0.0029797,0.95181,0.029797,0.9807
0.0029801,0.95181,0.029801,0.98065
0.0029805,0.9518,0.029805,0.98059
0.0029809,0.9518,0.029809,0.98053
0.0029813,0.9518,0.029813,0.98047
0.0029817,0.95179,0.029817,0.98042
0.0029821,0.95179,0.029821,0.98036
0.0029825,0.95178,0.029825,0.9803
0.0029829,0.95178,0.029829,0.98024
0.0029833,0.95177,0.029833,0.98018
0.0029837,0.95177,0.029837,0.98012
0.0029841,0.95176,0.029841,0.98006
0.0029845,0.95176,0.029845,0.98001
0.0029849,0.95175,0.029849,0.97995
0.0029853,0.95175,0.029853,0.97989
0.0029857,0.95174,0.029857,0.97983
0.0029861,0.95174,0.029861,0.97977
0.0029865,0.95174,0.029865,0.97971
0.0029869,0.95173,0.029869,0.97965
0.0029873,0.95173,0.029873,0.97959
0.0029877,0.95172,0.029877,0.97953
0.0029881,0.95172,0.029881,0.97947
0.0029885,0.95171,0.029885,0.97941
0.0029889,0.95171,0.029889,0.97935
0.0029893,0.9517,0.029893,0.97929
0.0029896,0.9517,0.029896,0.97923
0.00299,0.95169,0.0299,0.97917
0.0029904,0.95169,0.029904,0.97911
0.0029908,0.95169,0.029908,0.97905
0.0029912,0.95168,0.029912,0.97899
0.0029916,0.95168,0.029916,0.97893
0.002992,0.95167,0.02992,0.97887
0.0029924,0.95167,0.029924,0.97881
0.0029928,0.95166,0.029928,0.97875
0.0029932,0.95166,0.029932,0.97869
0.0029936,0.95165,0.029936,0.97863
0.002994,0.95165,0.02994,0.97857
0.0029944,0.95165,0.029944,0.97851
0.0029948,0.95164,0.029948,0.97844
0.0029952,0.95164,0.029952,0.97838
0.0029956,0.95163,0.029956,0.97832
0.002996,0.95163,0.02996,0.97826
0.0029964,0.95162,0.029964,0.9782
0.0029968,0.95162,0.029968,0.97814
0.0029972,0.95161,0.029972,0.97808
0.0029976,0.95161,0.029976,0.97802
0.002998,0.9516,0.02998,0.97795
0.0029984,0.9516,0.029984,0.97789
0.0029988,0.9516,0.029988,0.97783
0.0029992,0.95159,0.029992,0.97777
0.0029996,0.95159,0.029996,0.97771
0.003,0.95158,0.03,0.97764
0.0030004,0.95158,0.030004,0.97758
0.0030008,0.95157,0.030008,0.97752
0.0030012,0.95157,0.030012,0.97746
0.0030016,0.95156,0.030016,0.9774
0.003002,0.95156,0.03002,0.97733
0.0030024,0.95156,0.030024,0.97727
0.0030028,0.95155,0.030028,0.97721
0.0030032,0.95155,0.030032,0.97715
0.0030036,0.95154,0.030036,0.97708
0.003004,0.95154,0.03004,0.97702
0.0030044,0.95153,0.030044,0.97696
0.0030048,0.95153,0.030048,0.97689
0.0030052,0.95152,0.030052,0.97683
0.0030056,0.95152,0.030056,0.97677
0.003006,0.95152,0.03006,0.97671
0.0030064,0.95151,0.030064,0.97664
0.0030068,0.95151,0.030068,0.97658
0.0030072,0.9515,0.030072,0.97651
0.0030076,0.9515,0.030076,0.97645
0.003008,0.95149,0.03008,0.97639
0.0030084,0.95149,0.030084,0.97632
0.0030088,0.95149,0.030088,0.97626
0.0030092,0.95148,0.030092,0.9762
0.0030096,0.95148,0.030096,0.97613
0.00301,0.95147,0.0301,0.97607
0.0030104,0.95147,0.030104,0.976
0.0030107,0.95146,0.030107,0.97594
0.0030111,0.95146,0.030111,0.97588
0.0030115,0.95145,0.030115,0.97581
0.0030119,0.95145,0.030119,0.97575
0.0030123,0.95145,0.030123,0.97568
0.0030127,0.95144,0.030127,0.97562
0.0030131,0.95144,0.030131,0.97555
0.0030135,0.95143,0.030135,0.97549
0.0030139,0.95143,0.030139,0.97542
0.0030143,0.95142,0.030143,0.97536
0.0030147,0.95142,0.030147,0.97529
0.0030151,0.95142,0.030151,0.97523
0.0030155,0.95141,0.030155,0.97516
0.0030159,0.95141,0.030159,0.9751
0.0030163,0.9514,0.030163,0.97503
0.0030167,0.9514,0.030167,0.97496
0.0030171,0.95139,0.030171,0.9749
0.0030175,0.95139,0.030175,0.97483
0.0030179,0.95138,0.030179,0.97477
0.0030183,0.95138,0.030183,0.9747
0.0030187,0.95138,0.030187,0.97463
0.0030191,0.95137,0.030191,0.97457
0.0030195,0.95137,0.030195,0.9745
0.0030199,0.95136,0.030199,0.97443
0.0030203,0.95136,0.030203,0.97437
0.0030207,0.95135,0.030207,0.9743
0.0030211,0.95135,0.030211,0.97423
0.0030215,0.95135,0.030215,0.97417
0.0030219,0.95134,0.030219,0.9741
0.0030223,0.95134,0.030223,0.97403
0.0030227,0.95133,0.030227,0.97397
0.0030231,0.95133,0.030231,0.9739
0.0030235,0.95132,0.030235,0.97383
0.0030239,0.95132,0.030239,0.97376
0.0030243,0.95132,0.030243,0.97369
0.0030247,0.95131,0.030247,0.97363
0.0030251,0.95131,0.030251,0.97356
0.0030255,0.9513,0.030255,0.97349
0.0030259,0.9513,0.030259,0.97342
0.0030263,0.95129,0.030263,0.97335
0.0030267,0.95129,0.030267,0.97329
0.0030271,0.95129,0.030271,0.97322
0.0030275,0.95128,0.030275,0.97315
0.0030279,0.95128,0.030279,0.97308
0.0030283,0.95127,0.030283,0.97301
0.0030287,0.95127,0.030287,0.97294
0.0030291,0.95126,0.030291,0.97288
0.0030295,0.95126,0.030295,0.97281
0.0030299,0.95126,0.030299,0.97274
0.0030303,0.95125,0.030303,0.97267
0.0030307,0.95125,0.030307,0.9726
0.0030311,0.95124,0.030311,0.97253
0.0030314,0.95124,0.030314,0.97247
0.0030318,0.95123,0.030318,0.9724
0.0030322,0.95123,0.030322,0.97233
0.0030326,0.95123,0.030326,0.97226
0.003033,0.95122,0.03033,0.97219
0.0030334,0.95122,0.030334,0.97213
0.0030338,0.95121,0.030338,0.97206
0.0030342,0.95121,0.030342,0.97199
0.0030346,0.95121,0.030346,0.97192
0.003035,0.9512,0.03035,0.97185
0.0030354,0.9512,0.030354,0.97179
0.0030358,0.95119,0.030358,0.97172
0.0030362,0.95119,0.030362,0.97165
0.0030366,0.95118,0.030366,0.97158
0.003037,0.95118,0.03037,0.97151
0.0030374,0.95118,0.030374,0.97145
0.0030378,0.95117,0.030378,0.97138
0.0030382,0.95117,0.030382,0.97131
0.0030386,0.95116,0.030386,0.97124
0.003039,0.95116,0.03039,0.97117
0.0030394,0.95115,0.030394,0.97111
0.0030398,0.95115,0.030398,0.97104
0.0030402,0.95115,0.030402,0.97097
0.0030406,0.95114,0.030406,0.9709
0.003041,0.95114,0.03041,0.97084
0.0030414,0.95113,0.030414,0.97077
0.0030418,0.95113,0.030418,0.9707
0.0030422,0.95113,0.030422,0.97063
0.0030426,0.95112,0.030426,0.97056
0.003043,0.95112,0.03043,0.9705
0.0030434,0.95111,0.030434,0.97043
0.0030438,0.95111,0.030438,0.97036
0.0030442,0.9511,0.030442,0.97029
0.0030446,0.9511,0.030446,0.97023
0.003045,0.9511,0.03045,0.97016
0.0030454,0.95109,0.030454,0.97009
0.0030458,0.95109,0.030458,0.97002
0.0030462,0.95108,0.030462,0.96996
0.0030466,0.95108,0.030466,0.96989
0.003047,0.95108,0.03047,0.96982
0.0030474,0.95107,0.030474,0.96975
0.0030478,0.95107,0.030478,0.96968
0.0030482,0.95106,0.030482,0.96962
0.0030486,0.95106,0.030486,0.96955
0.003049,0.95105,0.03049,0.96948
0.0030494,0.95105,0.030494,0.96941
0.0030498,0.95105,0.030498,0.96935
0.0030502,0.95104,0.030502,0.96928
0.0030506,0.95104,0.030506,0.96921
0.003051,0.95103,0.03051,0.96914
0.0030514,0.95103,0.030514,0.96907
0.0030518,0.95103,0.030518,0.96901
0.0030521,0.95102,0.030521,0.96894
0.0030525,0.95102,0.030525,0.96887
0.0030529,0.95101,0.030529,0.9688
0.0030533,0.95101,0.030533,0.96874
0.0030537,0.95101,0.030537,0.96867
0.0030541,0.951,0.030541,0.9686
0.0030545,0.951,0.030545,0.96853
0.0030549,0.95099,0.030549,0.96846
0.0030553,0.95099,0.030553,0.9684
0.0030557,0.95098,0.030557,0.96833
0.0030561,0.95098,0.030561,0.96826
0.0030565,0.95098,0.030565,0.96819
0.0030569,0.95097,0.030569,0.96812
0.0030573,0.95097,0.030573,0.96806
0.0030577,0.95096,0.030577,0.96799
0.0030581,0.95096,0.030581,0.96792
0.0030585,0.95096,0.030585,0.96785
0.0030589,0.95095,0.030589,0.96778
0.0030593,0.95095,0.030593,0.96772
0.0030597,0.95094,0.030597,0.96765
0.0030601,0.95094,0.030601,0.96758
0.0030605,0.95094,0.030605,0.96751
0.0030609,0.95093,0.030609,0.96744
0.0030613,0.95093,0.030613,0.96737
0.0030617,0.95092,0.030617,0.96731
0.0030621,0.95092,0.030621,0.96724
0.0030625,0.95092,0.030625,0.96717
0.0030629,0.95091,0.030629,0.9671
0.0030633,0.95091,0.030633,0.96703
0.0030637,0.9509,0.030637,0.96696
0.0030641,0.9509,0.030641,0.9669
0.0030645,0.9509,0.030645,0.96683
0.0030649,0.95089,0.030649,0.96676
0.0030653,0.95089,0.030653,0.96669
0.0030657,0.95088,0.030657,0.96662
0.0030661,0.95088,0.030661,0.96655
0.0030665,0.95088,0.030665,0.96649
0.0030669,0.95087,0.030669,0.96642
0.0030673,0.95087,0.030673,0.96635
0.0030677,0.95086,0.030677,0.96628
0.0030681,0.95086,0.030681,0.96622
0.0030685,0.95086,0.030685,0.96615
0.0030689,0.95085,0.030689,0.96608
0.0030693,0.95085,0.030693,0.96601
0.0030697,0.95084,0.030697,0.96595
0.0030701,0.95084,0.030701,0.96588
0.0030705,0.95084,0.030705,0.96581
0.0030709,0.95083,0.030709,0.96575
0.0030713,0.95083,0.030713,0.96568
0.0030717,0.95082,0.030717,0.96561
0.0030721,0.95082,0.030721,0.96555
0.0030725,0.95082,0.030725,0.96548
0.0030729,0.95081,0.030729,0.96542
0.0030732,0.95081,0.030732,0.96535
0.0030736,0.9508,0.030736,0.96528
0.003074,0.9508,0.03074,0.96522
0.0030744,0.9508,0.030744,0.96515
0.0030748,0.95079,0.030748,0.96509
0.0030752,0.95079,0.030752,0.96502
0.0030756,0.95078,0.030756,0.96496
0.003076,0.95078,0.03076,0.96489
0.0030764,0.95078,0.030764,0.96482
0.0030768,0.95077,0.030768,0.96476
0.0030772,0.95077,0.030772,0.96469
0.0030776,0.95077,0.030776,0.96463
0.003078,0.95076,0.03078,0.96456
0.0030784,0.95076,0.030784,0.9645
0.0030788,0.95075,0.030788,0.96444
0.0030792,0.95075,0.030792,0.96437
0.0030796,0.95075,0.030796,0.96431
0.00308,0.95074,0.0308,0.96424
0.0030804,0.95074,0.030804,0.96418
0.0030808,0.95073,0.030808,0.96411
0.0030812,0.95073,0.030812,0.96405
0.0030816,0.95073,0.030816,0.96399
0.003082,0.95072,0.03082,0.96392
0.0030824,0.95072,0.030824,0.96386
0.0030828,0.95071,0.030828,0.96379
0.0030832,0.95071,0.030832,0.96373
0.0030836,0.95071,0.030836,0.96367
0.003084,0.9507,0.03084,0.9636
0.0030844,0.9507,0.030844,0.96354
0.0030848,0.9507,0.030848,0.96348
0.0030852,0.95069,0.030852,0.96341
0.0030856,0.95069,0.030856,0.96335
0.003086,0.95068,0.03086,0.96329
0.0030864,0.95068,0.030864,0.96322
0.0030868,0.95068,0.030868,0.96316
0.0030872,0.95067,0.030872,0.9631
0.0030876,0.95067,0.030876,0.96304
0.003088,0.95066,0.03088,0.96297
0.0030884,0.95066,0.030884,0.96291
0.0030888,0.95066,0.030888,0.96285
0.0030892,0.95065,0.030892,0.96279
0.0030896,0.95065,0.030896,0.96272
0.00309,0.95065,0.0309,0.96266
0.0030904,0.95064,0.030904,0.9626
0.0030908,0.95064,0.030908,0.96254
0.0030912,0.95063,0.030912,0.96247
0.0030916,0.95063,0.030916,0.96241
0.003092,0.95063,0.03092,0.96235
0.0030924,0.95062,0.030924,0.96229
0.0030928,0.95062,0.030928,0.96223
0.0030932,0.95061,0.030932,0.96217
0.0030936,0.95061,0.030936,0.9621
0.0030939,0.95061,0.030939,0.96204
0.0030943,0.9506,0.030943,0.96198
0.0030947,0.9506,0.030947,0.96192
0.0030951,0.9506,0.030951,0.96186
0.0030955,0.95059,0.030955,0.9618
0.0030959,0.95059,0.030959,0.96174
0.0030963,0.95058,0.030963,0.96168
0.0030967,0.95058,0.030967,0.96162
0.0030971,0.95058,0.030971,0.96155
0.0030975,0.95057,0.030975,0.96149
0.0030979,0.95057,0.030979,0.96143
0.0030983,0.95057,0.030983,0.96137
0.0030987,0.95056,0.030987,0.96131
0.0030991,0.95056,0.030991,0.96125
0.0030995,0.95055,0.030995,0.96119
0.0030999,0.95055,0.030999,0.96113
0.0031003,0.95055,0.031003,0.96107
0.0031007,0.95054,0.031007,0.96101
0.0031011,0.95054,0.031011,0.96095
0.0031015,0.95054,0.031015,0.96089
0.0031019,0.95053,0.031019,0.96083
0.0031023,0.95053,0.031023,0.96077
0.0031027,0.95052,0.031027,0.96071
0.0031031,0.95052,0.031031,0.96065
0.0031035,0.95052,0.031035,0.96059
0.0031039,0.95051,0.031039,0.96053
0.0031043,0.95051,0.031043,0.96047
0.0031047,0.95051,0.031047,0.96041
0.0031051,0.9505,0.031051,0.96035
0.0031055,0.9505,0.031055,0.96029
0.0031059,0.95049,0.031059,0.96023
0.0031063,0.95049,0.031063,0.96018
0.0031067,0.95049,0.031067,0.96012
0.0031071,0.95048,0.031071,0.96006
0.0031075,0.95048,0.031075,0.96
0.0031079,0.95048,0.031079,0.95994
0.0031083,0.95047,0.031083,0.95988
0.0031087,0.95047,0.031087,0.95982
0.0031091,0.95046,0.031091,0.95977
0.0031095,0.95046,0.031095,0.95971
0.0031099,0.95046,0.031099,0.95965
0.0031103,0.95045,0.031103,0.95959
0.0031107,0.95045,0.031107,0.95953
0.0031111,0.95045,0.031111,0.95948
0.0031115,0.95044,0.031115,0.95942
0.0031119,0.95044,0.031119,0.95936
0.0031123,0.95044,0.031123,0.95931
0.0031127,0.95043,0.031127,0.95925
0.0031131,0.95043,0.031131,0.95919
0.0031135,0.95042,0.031135,0.95914
0.0031139,0.95042,0.031139,0.95908
0.0031143,0.95042,0.031143,0.95903
0.0031146,0.95041,0.031146,0.95897
0.003115,0.95041,0.03115,0.95892
0.0031154,0.95041,0.031154,0.95886
0.0031158,0.9504,0.031158,0.95881
0.0031162,0.9504,0.031162,0.95875
0.0031166,0.9504,0.031166,0.9587
0.003117,0.95039,0.03117,0.95864
0.0031174,0.95039,0.031174,0.95859
0.0031178,0.95038,0.031178,0.95853
0.0031182,0.95038,0.031182,0.95848
0.0031186,0.95038,0.031186,0.95842
0.003119,0.95037,0.03119,0.95837
0.0031194,0.95037,0.031194,0.95832
0.0031198,0.95037,0.031198,0.95826
0.0031202,0.95036,0.031202,0.95821
0.0031206,0.95036,0.031206,0.95816
0.003121,0.95036,0.03121,0.9581
0.0031214,0.95035,0.031214,0.95805
0.0031218,0.95035,0.031218,0.958
0.0031222,0.95035,0.031222,0.95795
0.0031226,0.95034,0.031226,0.95789
0.003123,0.95034,0.03123,0.95784
0.0031234,0.95033,0.031234,0.95779
0.0031238,0.95033,0.031238,0.95774
0.0031242,0.95033,0.031242,0.95769
0.0031246,0.95032,0.031246,0.95764
0.003125,0.95032,0.03125,0.95759
0.0031254,0.95032,0.031254,0.95753
0.0031258,0.95031,0.031258,0.95748
0.0031262,0.95031,0.031262,0.95743
0.0031266,0.95031,0.031266,0.95738
0.003127,0.9503,0.03127,0.95733
0.0031274,0.9503,0.031274,0.95728
0.0031278,0.9503,0.031278,0.95723
0.0031282,0.95029,0.031282,0.95718
0.0031286,0.95029,0.031286,0.95713
0.003129,0.95028,0.03129,0.95708
0.0031294,0.95028,0.031294,0.95703
0.0031298,0.95028,0.031298,0.95698
0.0031302,0.95027,0.031302,0.95693
0.0031306,0.95027,0.031306,0.95689
0.003131,0.95027,0.03131,0.95684
0.0031314,0.95026,0.031314,0.95679
0.0031318,0.95026,0.031318,0.95674
0.0031322,0.95026,0.031322,0.95669
0.0031326,0.95025,0.031326,0.95664
0.003133,0.95025,0.03133,0.9566
0.0031334,0.95025,0.031334,0.95655
0.0031338,0.95024,0.031338,0.9565
0.0031342,0.95024,0.031342,0.95645
0.0031346,0.95023,0.031346,0.95641
0.003135,0.95023,0.03135,0.95636
0.0031354,0.95023,0.031354,0.95631
0.0031357,0.95022,0.031357,0.95626
0.0031361,0.95022,0.031361,0.95622
0.0031365,0.95022,0.031365,0.95617
0.0031369,0.95021,0.031369,0.95613
0.0031373,0.95021,0.031373,0.95608
0.0031377,0.95021,0.031377,0.95603
0.0031381,0.9502,0.031381,0.95599
0.0031385,0.9502,0.031385,0.95594
0.0031389,0.9502,0.031389,0.9559
0.0031393,0.95019,0.031393,0.95585
0.0031397,0.95019,0.031397,0.95581
0.0031401,0.95019,0.031401,0.95576
0.0031405,0.95018,0.031405,0.95572
0.0031409,0.95018,0.031409,0.95567
0.0031413,0.95018,0.031413,0.95563
0.0031417,0.95017,0.031417,0.95558
0.0031421,0.95017,0.031421,0.95554
0.0031425,0.95016,0.031425,0.95549
0.0031429,0.95016,0.031429,0.95545
0.0031433,0.95016,0.031433,0.95541
0.0031437,0.95015,0.031437,0.95536
0.0031441,0.95015,0.031441,0.95532
0.0031445,0.95015,0.031445,0.95528
0.0031449,0.95014,0.031449,0.95523
0.0031453,0.95014,0.031453,0.95519
0.0031457,0.95014,0.031457,0.95515
0.0031461,0.95013,0.031461,0.95511
0.0031465,0.95013,0.031465,0.95506
0.0031469,0.95013,0.031469,0.95502
0.0031473,0.95012,0.031473,0.95498
0.0031477,0.95012,0.031477,0.95494
0.0031481,0.95012,0.031481,0.9549
0.0031485,0.95011,0.031485,0.95485
0.0031489,0.95011,0.031489,0.95481
0.0031493,0.95011,0.031493,0.95477
0.0031497,0.9501,0.031497,0.95473
0.0031501,0.9501,0.031501,0.95469
0.0031505,0.9501,0.031505,0.95465
0.0031509,0.95009,0.031509,0.95461
0.0031513,0.95009,0.031513,0.95457
0.0031517,0.95009,0.031517,0.95453
0.0031521,0.95008,0.031521,0.95449
0.0031525,0.95008,0.031525,0.95445
0.0031529,0.95008,0.031529,0.95441
0.0031533,0.95007,0.031533,0.95437
0.0031537,0.95007,0.031537,0.95433
0.0031541,0.95007,0.031541,0.95429
0.0031545,0.95006,0.031545,0.95425
0.0031549,0.95006,0.031549,0.95421
0.0031553,0.95006,0.031553,0.95417
0.0031557,0.95005,0.031557,0.95414
0.0031561,0.95005,0.031561,0.9541
0.0031564,0.95004,0.031564,0.95406
0.0031568,0.95004,0.031568,0.95402
0.0031572,0.95004,0.031572,0.95398
0.0031576,0.95003,0.031576,0.95395
0.003158,0.95003,0.03158,0.95391
0.0031584,0.95003,0.031584,0.95387
0.0031588,0.95002,0.031588,0.95384
0.0031592,0.95002,0.031592,0.9538
0.0031596,0.95002,0.031596,0.95376
0.00316,0.95001,0.0316,0.95373
0.0031604,0.95001,0.031604,0.95369
0.0031608,0.95001,0.031608,0.95365
0.0031612,0.95,0.031612,0.95362
0.0031616,0.95,0.031616,0.95358
0.003162,0.95,0.03162,0.95355
0.0031624,0.94999,0.031624,0.95351
0.0031628,0.94999,0.031628,0.95348
0.0031632,0.94999,0.031632,0.95344
0.0031636,0.94998,0.031636,0.95341
0.003164,0.94998,0.03164,0.95337
0.0031644,0.94998,0.031644,0.95334
0.0031648,0.94997,0.031648,0.9533
0.0031652,0.94997,0.031652,0.95327
0.0031656,0.94997,0.031656,0.95323
0.003166,0.94996,0.03166,0.9532
0.0031664,0.94996,0.031664,0.95317
0.0031668,0.94996,0.031668,0.95313
0.0031672,0.94996,0.031672,0.9531
0.0031676,0.94995,0.031676,0.95307
0.003168,0.94995,0.03168,0.95304
0.0031684,0.94995,0.031684,0.953
0.0031688,0.94994,0.031688,0.95297
0.0031692,0.94994,0.031692,0.95294
0.0031696,0.94994,0.031696,0.95291
0.00317,0.94993,0.0317,0.95288
0.0031704,0.94993,0.031704,0.95285
0.0031708,0.94993,0.031708,0.95281
0.0031712,0.94992,0.031712,0.95278
0.0031716,0.94992,0.031716,0.95275
0.003172,0.94992,0.03172,0.95272
0.0031724,0.94991,0.031724,0.95269
0.0031728,0.94991,0.031728,0.95266
0.0031732,0.94991,0.031732,0.95263
0.0031736,0.9499,0.031736,0.9526
0.003174,0.9499,0.03174,0.95258
0.0031744,0.9499,0.031744,0.95255
0.0031748,0.94989,0.031748,0.95252
0.0031752,0.94989,0.031752,0.95249
0.0031756,0.94989,0.031756,0.95246
0.003176,0.94988,0.03176,0.95243
0.0031764,0.94988,0.031764,0.9524
0.0031768,0.94988,0.031768,0.95238
0.0031771,0.94987,0.031771,0.95235
0.0031775,0.94987,0.031775,0.95232
0.0031779,0.94987,0.031779,0.9523
0.0031783,0.94986,0.031783,0.95227
0.0031787,0.94986,0.031787,0.95224
0.0031791,0.94986,0.031791,0.95222
0.0031795,0.94985,0.031795,0.95219
0.0031799,0.94985,0.031799,0.95216
0.0031803,0.94985,0.031803,0.95214
0.0031807,0.94985,0.031807,0.95211
0.0031811,0.94984,0.031811,0.95209
0.0031815,0.94984,0.031815,0.95206
0.0031819,0.94984,0.031819,0.95204
0.0031823,0.94983,0.031823,0.95201
0.0031827,0.94983,0.031827,0.95199
0.0031831,0.94983,0.031831,0.95196
0.0031835,0.94982,0.031835,0.95194
0.0031839,0.94982,0.031839,0.95192
0.0031843,0.94982,0.031843,0.95189
0.0031847,0.94981,0.031847,0.95187
0.0031851,0.94981,0.031851,0.95185
0.0031855,0.94981,0.031855,0.95182
0.0031859,0.9498,0.031859,0.9518
0.0031863,0.9498,0.031863,0.95178
0.0031867,0.9498,0.031867,0.95176
0.0031871,0.94979,0.031871,0.95174
0.0031875,0.94979,0.031875,0.95171
0.0031879,0.94979,0.031879,0.95169
0.0031883,0.94979,0.031883,0.95167
0.0031887,0.94978,0.031887,0.95165
0.0031891,0.94978,0.031891,0.95163
0.0031895,0.94978,0.031895,0.95161
0.0031899,0.94977,0.031899,0.95159
0.0031903,0.94977,0.031903,0.95157
0.0031907,0.94977,0.031907,0.95155
0.0031911,0.94976,0.031911,0.95153
0.0031915,0.94976,0.031915,0.95151
0.0031919,0.94976,0.031919,0.95149
0.0031923,0.94975,0.031923,0.95147
0.0031927,0.94975,0.031927,0.95145
0.0031931,0.94975,0.031931,0.95143
0.0031935,0.94974,0.031935,0.95141
0.0031939,0.94974,0.031939,0.9514
0.0031943,0.94974,0.031943,0.95138
0.0031947,0.94974,0.031947,0.95136
0.0031951,0.94973,0.031951,0.95134
0.0031955,0.94973,0.031955,0.95133
0.0031959,0.94973,0.031959,0.95131
0.0031963,0.94972,0.031963,0.95129
0.0031967,0.94972,0.031967,0.95127
0.0031971,0.94972,0.031971,0.95126
0.0031975,0.94971,0.031975,0.95124
0.0031979,0.94971,0.031979,0.95123
0.0031982,0.94971,0.031982,0.95121
0.0031986,0.9497,0.031986,0.95119
0.003199,0.9497,0.03199,0.95118
0.0031994,0.9497,0.031994,0.95116
0.0031998,0.9497,0.031998,0.95115
0.0032002,0.94969,0.032002,0.95113
0.0032006,0.94969,0.032006,0.95112
0.003201,0.94969,0.03201,0.95111
0.0032014,0.94968,0.032014,0.95109
0.0032018,0.94968,0.032018,0.95108
0.0032022,0.94968,0.032022,0.95106
0.0032026,0.94967,0.032026,0.95105
0.003203,0.94967,0.03203,0.95104
0.0032034,0.94967,0.032034,0.95103
0.0032038,0.94967,0.032038,0.95101
0.0032042,0.94966,0.032042,0.951
0.0032046,0.94966,0.032046,0.95099
0.003205,0.94966,0.03205,0.95098
0.0032054,0.94965,0.032054,0.95096
0.0032058,0.94965,0.032058,0.95095
0.0032062,0.94965,0.032062,0.95094
0.0032066,0.94964,0.032066,0.95093
0.003207,0.94964,0.03207,0.95092
0.0032074,0.94964,0.032074,0.95091
0.0032078,0.94964,0.032078,0.9509
0.0032082,0.94963,0.032082,0.95089
0.0032086,0.94963,0.032086,0.95088
0.003209,0.94963,0.03209,0.95087
0.0032094,0.94962,0.032094,0.95086
0.0032098,0.94962,0.032098,0.95085
0.0032102,0.94962,0.032102,0.95084
0.0032106,0.94962,0.032106,0.95083
0.003211,0.94961,0.03211,0.95082
0.0032114,0.94961,0.032114,0.95081
0.0032118,0.94961,0.032118,0.95081
0.0032122,0.9496,0.032122,0.9508
0.0032126,0.9496,0.032126,0.95079
0.003213,0.9496,0.03213,0.95078
0.0032134,0.94959,0.032134,0.95077
0.0032138,0.94959,0.032138,0.95077
0.0032142,0.94959,0.032142,0.95076
0.0032146,0.94959,0.032146,0.95075
0.003215,0.94958,0.03215,0.95075
0.0032154,0.94958,0.032154,0.95074
0.0032158,0.94958,0.032158,0.95074
0.0032162,0.94957,0.032162,0.95073
0.0032166,0.94957,0.032166,0.95072
0.003217,0.94957,0.03217,0.95072
0.0032174,0.94957,0.032174,0.95071
0.0032178,0.94956,0.032178,0.95071
0.0032182,0.94956,0.032182,0.9507
0.0032186,0.94956,0.032186,0.9507
0.0032189,0.94955,0.032189,0.9507
0.0032193,0.94955,0.032193,0.95069
0.0032197,0.94955,0.032197,0.95069
0.0032201,0.94954,0.032201,0.95068
0.0032205,0.94954,0.032205,0.95068
0.0032209,0.94954,0.032209,0.95068
0.0032213,0.94954,0.032213,0.95068
0.0032217,0.94953,0.032217,0.95067
0.0032221,0.94953,0.032221,0.95067
0.0032225,0.94953,0.032225,0.95067
0.0032229,0.94952,0.032229,0.95067
0.0032233,0.94952,0.032233,0.95066
0.0032237,0.94952,0.032237,0.95066
0.0032241,0.94952,0.032241,0.95066
0.0032245,0.94951,0.032245,0.95066
0.0032249,0.94951,0.032249,0.95066
0.0032253,0.94951,0.032253,0.95066
0.0032257,0.9495,0.032257,0.95066
0.0032261,0.9495,0.032261,0.95066
0.0032265,0.9495,0.032265,0.95066
0.0032269,0.9495,0.032269,0.95066
0.0032273,0.94949,0.032273,0.95066
0.0032277,0.94949,0.032277,0.95066
0.0032281,0.94949,0.032281,0.95066
0.0032285,0.94948,0.032285,0.95066
0.0032289,0.94948,0.032289,0.95066
0.0032293,0.94948,0.032293,0.95066
0.0032297,0.94948,0.032297,0.95067
0.0032301,0.94947,0.032301,0.95067
0.0032305,0.94947,0.032305,0.95067
0.0032309,0.94947,0.032309,0.95067
0.0032313,0.94947,0.032313,0.95068
0.0032317,0.94946,0.032317,0.95068
0.0032321,0.94946,0.032321,0.95068
0.0032325,0.94946,0.032325,0.95069
0.0032329,0.94945,0.032329,0.95069
0.0032333,0.94945,0.032333,0.95069
0.0032337,0.94945,0.032337,0.9507
0.0032341,0.94945,0.032341,0.9507
0.0032345,0.94944,0.032345,0.95071
0.0032349,0.94944,0.032349,0.95071
0.0032353,0.94944,0.032353,0.95072
0.0032357,0.94943,0.032357,0.95072
0.0032361,0.94943,0.032361,0.95073
0.0032365,0.94943,0.032365,0.95073
0.0032369,0.94943,0.032369,0.95074
0.0032373,0.94942,0.032373,0.95074
0.0032377,0.94942,0.032377,0.95075
0.0032381,0.94942,0.032381,0.95076
0.0032385,0.94942,0.032385,0.95076
0.0032389,0.94941,0.032389,0.95077
0.0032393,0.94941,0.032393,0.95078
0.0032396,0.94941,0.032396,0.95079
0.00324,0.9494,0.0324,0.95079
0.0032404,0.9494,0.032404,0.9508
0.0032408,0.9494,0.032408,0.95081
0.0032412,0.9494,0.032412,0.95082
0.0032416,0.94939,0.032416,0.95083
0.003242,0.94939,0.03242,0.95083
0.0032424,0.94939,0.032424,0.95084
0.0032428,0.94938,0.032428,0.95085
0.0032432,0.94938,0.032432,0.95086
0.0032436,0.94938,0.032436,0.95087
0.003244,0.94938,0.03244,0.95088
0.0032444,0.94937,0.032444,0.95089
0.0032448,0.94937,0.032448,0.9509
0.0032452,0.94937,0.032452,0.95091
0.0032456,0.94937,0.032456,0.95092
0.003246,0.94936,0.03246,0.95093
0.0032464,0.94936,0.032464,0.95095
0.0032468,0.94936,0.032468,0.95096
0.0032472,0.94936,0.032472,0.95097
0.0032476,0.94935,0.032476,0.95098
0.003248,0.94935,0.03248,0.95099
0.0032484,0.94935,0.032484,0.95101
0.0032488,0.94934,0.032488,0.95102
0.0032492,0.94934,0.032492,0.95103
0.0032496,0.94934,0.032496,0.95104
0.00325,0.94934,0.0325,0.95106
0.0032504,0.94933,0.032504,0.95107
0.0032508,0.94933,0.032508,0.95108
0.0032512,0.94933,0.032512,0.9511
0.0032516,0.94933,0.032516,0.95111
0.003252,0.94932,0.03252,0.95113
0.0032524,0.94932,0.032524,0.95114
0.0032528,0.94932,0.032528,0.95116
0.0032532,0.94932,0.032532,0.95117
0.0032536,0.94931,0.032536,0.95119
0.003254,0.94931,0.03254,0.9512
0.0032544,0.94931,0.032544,0.95122
0.0032548,0.9493,0.032548,0.95123
0.0032552,0.9493,0.032552,0.95125
0.0032556,0.9493,0.032556,0.95126
0.003256,0.9493,0.03256,0.95128
0.0032564,0.94929,0.032564,0.9513
0.0032568,0.94929,0.032568,0.95131
0.0032572,0.94929,0.032572,0.95133
0.0032576,0.94929,0.032576,0.95135
0.003258,0.94928,0.03258,0.95137
0.0032584,0.94928,0.032584,0.95138
0.0032588,0.94928,0.032588,0.9514
0.0032592,0.94928,0.032592,0.95142
0.0032596,0.94927,0.032596,0.95144
0.00326,0.94927,0.0326,0.95146
0.0032604,0.94927,0.032604,0.95148
0.0032607,0.94927,0.032607,0.9515
0.0032611,0.94926,0.032611,0.95152
0.0032615,0.94926,0.032615,0.95154
0.0032619,0.94926,0.032619,0.95155
0.0032623,0.94926,0.032623,0.95157
0.0032627,0.94925,0.032627,0.9516
0.0032631,0.94925,0.032631,0.95162
0.0032635,0.94925,0.032635,0.95164
0.0032639,0.94925,0.032639,0.95166
0.0032643,0.94924,0.032643,0.95168
0.0032647,0.94924,0.032647,0.9517
0.0032651,0.94924,0.032651,0.95172
0.0032655,0.94924,0.032655,0.95174
0.0032659,0.94923,0.032659,0.95176
0.0032663,0.94923,0.032663,0.95179
0.0032667,0.94923,0.032667,0.95181
0.0032671,0.94923,0.032671,0.95183
0.0032675,0.94922,0.032675,0.95185
0.0032679,0.94922,0.032679,0.95188
0.0032683,0.94922,0.032683,0.9519
0.0032687,0.94922,0.032687,0.95192
0.0032691,0.94921,0.032691,0.95195
0.0032695,0.94921,0.032695,0.95197
0.0032699,0.94921,0.032699,0.952
0.0032703,0.94921,0.032703,0.95202
0.0032707,0.9492,0.032707,0.95205
0.0032711,0.9492,0.032711,0.95207
0.0032715,0.9492,0.032715,0.9521
0.0032719,0.9492,0.032719,0.95212
0.0032723,0.94919,0.032723,0.95215
0.0032727,0.94919,0.032727,0.95217
0.0032731,0.94919,0.032731,0.9522
0.0032735,0.94919,0.032735,0.95222
0.0032739,0.94918,0.032739,0.95225
0.0032743,0.94918,0.032743,0.95228
0.0032747,0.94918,0.032747,0.9523
0.0032751,0.94918,0.032751,0.95233
0.0032755,0.94917,0.032755,0.95236
0.0032759,0.94917,0.032759,0.95238
0.0032763,0.94917,0.032763,0.95241
0.0032767,0.94917,0.032767,0.95244
0.0032771,0.94916,0.032771,0.95247
0.0032775,0.94916,0.032775,0.9525
0.0032779,0.94916,0.032779,0.95253
0.0032783,0.94916,0.032783,0.95255
0.0032787,0.94915,0.032787,0.95258
0.0032791,0.94915,0.032791,0.95261
0.0032795,0.94915,0.032795,0.95264
0.0032799,0.94915,0.032799,0.95267
0.0032803,0.94914,0.032803,0.9527
0.0032807,0.94914,0.032807,0.95273
0.0032811,0.94914,0.032811,0.95276
0.0032814,0.94914,0.032814,0.95279
0.0032818,0.94913,0.032818,0.95282
0.0032822,0.94913,0.032822,0.95285
0.0032826,0.94913,0.032826,0.95288
0.003283,0.94913,0.03283,0.95292
0.0032834,0.94912,0.032834,0.95295
0.0032838,0.94912,0.032838,0.95298
0.0032842,0.94912,0.032842,0.95301
0.0032846,0.94912,0.032846,0.95304
0.003285,0.94911,0.03285,0.95308
0.0032854,0.94911,0.032854,0.95311
0.0032858,0.94911,0.032858,0.95314
0.0032862,0.94911,0.032862,0.95317
0.0032866,0.94911,0.032866,0.95321
0.003287,0.9491,0.03287,0.95324
0.0032874,0.9491,0.032874,0.95327
0.0032878,0.9491,0.032878,0.95331
0.0032882,0.9491,0.032882,0.95334
0.0032886,0.94909,0.032886,0.95338
0.003289,0.94909,0.03289,0.95341
0.0032894,0.94909,0.032894,0.95345
0.0032898,0.94909,0.032898,0.95348
0.0032902,0.94908,0.032902,0.95352
0.0032906,0.94908,0.032906,0.95355
0.003291,0.94908,0.03291,0.95359
0.0032914,0.94908,0.032914,0.95362
0.0032918,0.94907,0.032918,0.95366
0.0032922,0.94907,0.032922,0.95369
0.0032926,0.94907,0.032926,0.95373
0.003293,0.94907,0.03293,0.95377
0.0032934,0.94907,0.032934,0.9538
0.0032938,0.94906,0.032938,0.95384
0.0032942,0.94906,0.032942,0.95388
0.0032946,0.94906,0.032946,0.95391
0.003295,0.94906,0.03295,0.95395
0.0032954,0.94905,0.032954,0.95399
0.0032958,0.94905,0.032958,0.95403
0.0032962,0.94905,0.032962,0.95406
0.0032966,0.94905,0.032966,0.9541
0.003297,0.94904,0.03297,0.95414
0.0032974,0.94904,0.032974,0.95418
0.0032978,0.94904,0.032978,0.95422
0.0032982,0.94904,0.032982,0.95425
0.0032986,0.94904,0.032986,0.95429
0.003299,0.94903,0.03299,0.95433
0.0032994,0.94903,0.032994,0.95437
0.0032998,0.94903,0.032998,0.95441
0.0033002,0.94903,0.033002,0.95445
0.0033006,0.94902,0.033006,0.95449
0.003301,0.94902,0.03301,0.95453
0.0033014,0.94902,0.033014,0.95457
0.0033018,0.94902,0.033018,0.95461
0.0033021,0.94901,0.033021,0.95465
0.0033025,0.94901,0.033025,0.95469
0.0033029,0.94901,0.033029,0.95473
0.0033033,0.94901,0.033033,0.95477
0.0033037,0.94901,0.033037,0.95481
0.0033041,0.949,0.033041,0.95485
0.0033045,0.949,0.033045,0.95489
0.0033049,0.949,0.033049,0.95493
0.0033053,0.949,0.033053,0.95498
0.0033057,0.94899,0.033057,0.95502
0.0033061,0.94899,0.033061,0.95506
0.0033065,0.94899,0.033065,0.9551
0.0033069,0.94899,0.033069,0.95514
0.0033073,0.94899,0.033073,0.95519
0.0033077,0.94898,0.033077,0.95523
0.0033081,0.94898,0.033081,0.95527
0.0033085,0.94898,0.033085,0.95531
0.0033089,0.94898,0.033089,0.95536
0.0033093,0.94898,0.033093,0.9554
0.0033097,0.94897,0.033097,0.95544
0.0033101,0.94897,0.033101,0.95549
0.0033105,0.94897,0.033105,0.95553
0.0033109,0.94897,0.033109,0.95557
0.0033113,0.94896,0.033113,0.95562
0.0033117,0.94896,0.033117,0.95566
0.0033121,0.94896,0.033121,0.95571
0.0033125,0.94896,0.033125,0.95575
0.0033129,0.94896,0.033129,0.9558
0.0033133,0.94895,0.033133,0.95584
0.0033137,0.94895,0.033137,0.95589
0.0033141,0.94895,0.033141,0.95593
0.0033145,0.94895,0.033145,0.95598
0.0033149,0.94894,0.033149,0.95602
0.0033153,0.94894,0.033153,0.95607
0.0033157,0.94894,0.033157,0.95611
0.0033161,0.94894,0.033161,0.95616
0.0033165,0.94894,0.033165,0.9562
0.0033169,0.94893,0.033169,0.95625
0.0033173,0.94893,0.033173,0.9563
0.0033177,0.94893,0.033177,0.95634
0.0033181,0.94893,0.033181,0.95639
0.0033185,0.94893,0.033185,0.95644
0.0033189,0.94892,0.033189,0.95648
0.0033193,0.94892,0.033193,0.95653
0.0033197,0.94892,0.033197,0.95658
0.0033201,0.94892,0.033201,0.95663
0.0033205,0.94892,0.033205,0.95667
0.0033209,0.94891,0.033209,0.95672
0.0033213,0.94891,0.033213,0.95677
0.0033217,0.94891,0.033217,0.95682
0.0033221,0.94891,0.033221,0.95686
0.0033225,0.9489,0.033225,0.95691
0.0033229,0.9489,0.033229,0.95696
0.0033232,0.9489,0.033232,0.95701
0.0033236,0.9489,0.033236,0.95706
0.003324,0.9489,0.03324,0.95711
0.0033244,0.94889,0.033244,0.95716
0.0033248,0.94889,0.033248,0.95721
0.0033252,0.94889,0.033252,0.95726
0.0033256,0.94889,0.033256,0.95731
0.003326,0.94889,0.03326,0.95735
0.0033264,0.94888,0.033264,0.9574
0.0033268,0.94888,0.033268,0.95745
0.0033272,0.94888,0.033272,0.95751
0.0033276,0.94888,0.033276,0.95756
0.003328,0.94888,0.03328,0.95761
0.0033284,0.94887,0.033284,0.95766
0.0033288,0.94887,0.033288,0.95771
0.0033292,0.94887,0.033292,0.95776
0.0033296,0.94887,0.033296,0.95781
0.00333,0.94887,0.0333,0.95786
0.0033304,0.94886,0.033304,0.95791
0.0033308,0.94886,0.033308,0.95796
0.0033312,0.94886,0.033312,0.95802
0.0033316,0.94886,0.033316,0.95807
0.003332,0.94886,0.03332,0.95812
0.0033324,0.94885,0.033324,0.95817
0.0033328,0.94885,0.033328,0.95822
0.0033332,0.94885,0.033332,0.95828
0.0033336,0.94885,0.033336,0.95833
0.003334,0.94885,0.03334,0.95838
0.0033344,0.94884,0.033344,0.95844
0.0033348,0.94884,0.033348,0.95849
0.0033352,0.94884,0.033352,0.95854
0.0033356,0.94884,0.033356,0.9586
0.003336,0.94884,0.03336,0.95865
0.0033364,0.94883,0.033364,0.9587
0.0033368,0.94883,0.033368,0.95876
0.0033372,0.94883,0.033372,0.95881
0.0033376,0.94883,0.033376,0.95887
0.003338,0.94883,0.03338,0.95892
0.0033384,0.94882,0.033384,0.95897
0.0033388,0.94882,0.033388,0.95903
0.0033392,0.94882,0.033392,0.95908
0.0033396,0.94882,0.033396,0.95914
0.00334,0.94882,0.0334,0.95919
0.0033404,0.94881,0.033404,0.95925
0.0033408,0.94881,0.033408,0.95931
0.0033412,0.94881,0.033412,0.95936
0.0033416,0.94881,0.033416,0.95942
0.003342,0.94881,0.03342,0.95947
0.0033424,0.9488,0.033424,0.95953
0.0033428,0.9488,0.033428,0.95959
0.0033432,0.9488,0.033432,0.95964
0.0033436,0.9488,0.033436,0.9597
0.0033439,0.9488,0.033439,0.95976
0.0033443,0.9488,0.033443,0.95981
0.0033447,0.94879,0.033447,0.95987
0.0033451,0.94879,0.033451,0.95993
0.0033455,0.94879,0.033455,0.95999
0.0033459,0.94879,0.033459,0.96004
0.0033463,0.94879,0.033463,0.9601
0.0033467,0.94878,0.033467,0.96016
0.0033471,0.94878,0.033471,0.96022
0.0033475,0.94878,0.033475,0.96028
0.0033479,0.94878,0.033479,0.96033
0.0033483,0.94878,0.033483,0.96039
0.0033487,0.94877,0.033487,0.96045
0.0033491,0.94877,0.033491,0.96051
0.0033495,0.94877,0.033495,0.96057
0.0033499,0.94877,0.033499,0.96063
0.0033503,0.94877,0.033503,0.96069
0.0033507,0.94877,0.033507,0.96074
0.0033511,0.94876,0.033511,0.9608
0.0033515,0.94876,0.033515,0.96086
0.0033519,0.94876,0.033519,0.96092
0.0033523,0.94876,0.033523,0.96098
0.0033527,0.94876,0.033527,0.96104
0.0033531,0.94875,0.033531,0.9611
0.0033535,0.94875,0.033535,0.96116
0.0033539,0.94875,0.033539,0.96122
0.0033543,0.94875,0.033543,0.96128
0.0033547,0.94875,0.033547,0.96133
0.0033551,0.94875,0.033551,0.96139
0.0033555,0.94874,0.033555,0.96145
0.0033559,0.94874,0.033559,0.96151
0.0033563,0.94874,0.033563,0.96157
0.0033567,0.94874,0.033567,0.96163
0.0033571,0.94874,0.033571,0.96169
0.0033575,0.94873,0.033575,0.96175
0.0033579,0.94873,0.033579,0.96181
0.0033583,0.94873,0.033583,0.96187
0.0033587,0.94873,0.033587,0.96193
0.0033591,0.94873,0.033591,0.96199
0.0033595,0.94873,0.033595,0.96205
0.0033599,0.94872,0.033599,0.96211
0.0033603,0.94872,0.033603,0.96217
0.0033607,0.94872,0.033607,0.96223
0.0033611,0.94872,0.033611,0.96229
0.0033615,0.94872,0.033615,0.96235
0.0033619,0.94871,0.033619,0.96241
0.0033623,0.94871,0.033623,0.96247
0.0033627,0.94871,0.033627,0.96253
0.0033631,0.94871,0.033631,0.9626
0.0033635,0.94871,0.033635,0.96266
0.0033639,0.94871,0.033639,0.96272
0.0033643,0.9487,0.033643,0.96278
0.0033646,0.9487,0.033646,0.96284
0.003365,0.9487,0.03365,0.9629
0.0033654,0.9487,0.033654,0.96296
0.0033658,0.9487,0.033658,0.96302
0.0033662,0.9487,0.033662,0.96308
0.0033666,0.94869,0.033666,0.96314
0.003367,0.94869,0.03367,0.96321
0.0033674,0.94869,0.033674,0.96327
0.0033678,0.94869,0.033678,0.96333
0.0033682,0.94869,0.033682,0.96339
0.0033686,0.94869,0.033686,0.96345
0.003369,0.94868,0.03369,0.96351
0.0033694,0.94868,0.033694,0.96358
0.0033698,0.94868,0.033698,0.96364
0.0033702,0.94868,0.033702,0.9637
0.0033706,0.94868,0.033706,0.96376
0.003371,0.94867,0.03371,0.96382
0.0033714,0.94867,0.033714,0.96389
0.0033718,0.94867,0.033718,0.96395
0.0033722,0.94867,0.033722,0.96401
0.0033726,0.94867,0.033726,0.96407
0.003373,0.94867,0.03373,0.96414
0.0033734,0.94866,0.033734,0.9642
0.0033738,0.94866,0.033738,0.96426
0.0033742,0.94866,0.033742,0.96432
0.0033746,0.94866,0.033746,0.96439
0.003375,0.94866,0.03375,0.96445
0.0033754,0.94866,0.033754,0.96451
0.0033758,0.94865,0.033758,0.96458
0.0033762,0.94865,0.033762,0.96464
0.0033766,0.94865,0.033766,0.9647
0.003377,0.94865,0.03377,0.96476
0.0033774,0.94865,0.033774,0.96483
0.0033778,0.94865,0.033778,0.96489
0.0033782,0.94865,0.033782,0.96495
0.0033786,0.94864,0.033786,0.96502
0.003379,0.94864,0.03379,0.96508
0.0033794,0.94864,0.033794,0.96515
0.0033798,0.94864,0.033798,0.96521
0.0033802,0.94864,0.033802,0.96527
0.0033806,0.94864,0.033806,0.96534
0.003381,0.94863,0.03381,0.9654
0.0033814,0.94863,0.033814,0.96547
0.0033818,0.94863,0.033818,0.96553
0.0033822,0.94863,0.033822,0.96559
0.0033826,0.94863,0.033826,0.96566
0.003383,0.94863,0.03383,0.96572
0.0033834,0.94862,0.033834,0.96579
0.0033838,0.94862,0.033838,0.96585
0.0033842,0.94862,0.033842,0.96592
0.0033846,0.94862,0.033846,0.96598
0.003385,0.94862,0.03385,0.96605
0.0033854,0.94862,0.033854,0.96611
0.0033857,0.94861,0.033857,0.96618
0.0033861,0.94861,0.033861,0.96624
0.0033865,0.94861,0.033865,0.96631
0.0033869,0.94861,0.033869,0.96637
0.0033873,0.94861,0.033873,0.96644
0.0033877,0.94861,0.033877,0.96651
0.0033881,0.94861,0.033881,0.96657
0.0033885,0.9486,0.033885,0.96664
0.0033889,0.9486,0.033889,0.9667
0.0033893,0.9486,0.033893,0.96677
0.0033897,0.9486,0.033897,0.96684
0.0033901,0.9486,0.033901,0.9669
0.0033905,0.9486,0.033905,0.96697
0.0033909,0.94859,0.033909,0.96703
0.0033913,0.94859,0.033913,0.9671
0.0033917,0.94859,0.033917,0.96717
0.0033921,0.94859,0.033921,0.96723
0.0033925,0.94859,0.033925,0.9673
0.0033929,0.94859,0.033929,0.96736
0.0033933,0.94859,0.033933,0.96743
0.0033937,0.94858,0.033937,0.9675
0.0033941,0.94858,0.033941,0.96756
0.0033945,0.94858,0.033945,0.96763
0.0033949,0.94858,0.033949,0.96769
0.0033953,0.94858,0.033953,0.96776
0.0033957,0.94858,0.033957,0.96782
0.0033961,0.94857,0.033961,0.96789
0.0033965,0.94857,0.033965,0.96796
0.0033969,0.94857,0.033969,0.96802
0.0033973,0.94857,0.033973,0.96809
0.0033977,0.94857,0.033977,0.96815
0.0033981,0.94857,0.033981,0.96822
0.0033985,0.94857,0.033985,0.96828
0.0033989,0.94856,0.033989,0.96835
0.0033993,0.94856,0.033993,0.96841
0.0033997,0.94856,0.033997,0.96848
0.0034001,0.94856,0.034001,0.96855
0.0034005,0.94856,0.034005,0.96861
0.0034009,0.94856,0.034009,0.96868
0.0034013,0.94856,0.034013,0.96874
0.0034017,0.94855,0.034017,0.96881
0.0034021,0.94855,0.034021,0.96887
0.0034025,0.94855,0.034025,0.96894
0.0034029,0.94855,0.034029,0.969
0.0034033,0.94855,0.034033,0.96907
0.0034037,0.94855,0.034037,0.96913
0.0034041,0.94855,0.034041,0.9692
0.0034045,0.94854,0.034045,0.96926
0.0034049,0.94854,0.034049,0.96933
0.0034053,0.94854,0.034053,0.96939
0.0034057,0.94854,0.034057,0.96946
0.0034061,0.94854,0.034061,0.96952
0.0034064,0.94854,0.034064,0.96959
0.0034068,0.94854,0.034068,0.96965
0.0034072,0.94853,0.034072,0.96972
0.0034076,0.94853,0.034076,0.96978
0.003408,0.94853,0.03408,0.96985
0.0034084,0.94853,0.034084,0.96991
0.0034088,0.94853,0.034088,0.96998
0.0034092,0.94853,0.034092,0.97004
0.0034096,0.94853,0.034096,0.97011
0.00341,0.94852,0.0341,0.97017
0.0034104,0.94852,0.034104,0.97024
0.0034108,0.94852,0.034108,0.9703
0.0034112,0.94852,0.034112,0.97037
0.0034116,0.94852,0.034116,0.97043
0.003412,0.94852,0.03412,0.9705
0.0034124,0.94852,0.034124,0.97056
0.0034128,0.94851,0.034128,0.97063
0.0034132,0.94851,0.034132,0.97069
0.0034136,0.94851,0.034136,0.97076
0.003414,0.94851,0.03414,0.97082
0.0034144,0.94851,0.034144,0.97088
0.0034148,0.94851,0.034148,0.97095
0.0034152,0.94851,0.034152,0.97101
0.0034156,0.94851,0.034156,0.97108
0.003416,0.9485,0.03416,0.97114
0.0034164,0.9485,0.034164,0.97121
0.0034168,0.9485,0.034168,0.97127
0.0034172,0.9485,0.034172,0.97134
0.0034176,0.9485,0.034176,0.9714
0.003418,0.9485,0.03418,0.97147
0.0034184,0.9485,0.034184,0.97153
0.0034188,0.94849,0.034188,0.9716
0.0034192,0.94849,0.034192,0.97166
0.0034196,0.94849,0.034196,0.97173
0.00342,0.94849,0.0342,0.97179
0.0034204,0.94849,0.034204,0.97186
0.0034208,0.94849,0.034208,0.97192
0.0034212,0.94849,0.034212,0.97198
0.0034216,0.94849,0.034216,0.97205
0.003422,0.94848,0.03422,0.97211
0.0034224,0.94848,0.034224,0.97218
0.0034228,0.94848,0.034228,0.97224
0.0034232,0.94848,0.034232,0.97231
0.0034236,0.94848,0.034236,0.97237
0.003424,0.94848,0.03424,0.97244
0.0034244,0.94848,0.034244,0.9725
0.0034248,0.94848,0.034248,0.97257
0.0034252,0.94847,0.034252,0.97263
0.0034256,0.94847,0.034256,0.9727
0.003426,0.94847,0.03426,0.97276
0.0034264,0.94847,0.034264,0.97283
0.0034268,0.94847,0.034268,0.97289
0.0034271,0.94847,0.034271,0.97296
0.0034275,0.94847,0.034275,0.97302
0.0034279,0.94847,0.034279,0.97308
0.0034283,0.94846,0.034283,0.97315
0.0034287,0.94846,0.034287,0.97321
0.0034291,0.94846,0.034291,0.97328
0.0034295,0.94846,0.034295,0.97334
0.0034299,0.94846,0.034299,0.97341
0.0034303,0.94846,0.034303,0.97347
0.0034307,0.94846,0.034307,0.97354
0.0034311,0.94846,0.034311,0.9736
0.0034315,0.94845,0.034315,0.97367
0.0034319,0.94845,0.034319,0.97373
0.0034323,0.94845,0.034323,0.97379
0.0034327,0.94845,0.034327,0.97386
0.0034331,0.94845,0.034331,0.97392
0.0034335,0.94845,0.034335,0.97398
0.0034339,0.94845,0.034339,0.97405
0.0034343,0.94845,0.034343,0.97411
0.0034347,0.94844,0.034347,0.97417
0.0034351,0.94844,0.034351,0.97424
0.0034355,0.94844,0.034355,0.9743
0.0034359,0.94844,0.034359,0.97436
0.0034363,0.94844,0.034363,0.97443
0.0034367,0.94844,0.034367,0.97449
0.0034371,0.94844,0.034371,0.97455
0.0034375,0.94844,0.034375,0.97461
0.0034379,0.94844,0.034379,0.97468
0.0034383,0.94843,0.034383,0.97474
0.0034387,0.94843,0.034387,0.9748
0.0034391,0.94843,0.034391,0.97486
0.0034395,0.94843,0.034395,0.97492
0.0034399,0.94843,0.034399,0.97499
0.0034403,0.94843,0.034403,0.97505
0.0034407,0.94843,0.034407,0.97511
0.0034411,0.94843,0.034411,0.97517
0.0034415,0.94843,0.034415,0.97523
0.0034419,0.94842,0.034419,0.97529
0.0034423,0.94842,0.034423,0.97535
0.0034427,0.94842,0.034427,0.97542
0.0034431,0.94842,0.034431,0.97548
0.0034435,0.94842,0.034435,0.97554
0.0034439,0.94842,0.034439,0.9756
0.0034443,0.94842,0.034443,0.97566
0.0034447,0.94842,0.034447,0.97572
0.0034451,0.94842,0.034451,0.97578
0.0034455,0.94841,0.034455,0.97584
0.0034459,0.94841,0.034459,0.9759
0.0034463,0.94841,0.034463,0.97596
0.0034467,0.94841,0.034467,0.97602
0.0034471,0.94841,0.034471,0.97608
0.0034475,0.94841,0.034475,0.97614
0.0034479,0.94841,0.034479,0.9762
0.0034482,0.94841,0.034482,0.97626
0.0034486,0.94841,0.034486,0.97632
0.003449,0.9484,0.03449,0.97638
0.0034494,0.9484,0.034494,0.97644
0.0034498,0.9484,0.034498,0.9765
0.0034502,0.9484,0.034502,0.97656
0.0034506,0.9484,0.034506,0.97661
0.003451,0.9484,0.03451,0.97667
0.0034514,0.9484,0.034514,0.97673
0.0034518,0.9484,0.034518,0.97679
0.0034522,0.9484,0.034522,0.97685
0.0034526,0.94839,0.034526,0.97691
0.003453,0.94839,0.03453,0.97697
0.0034534,0.94839,0.034534,0.97702
0.0034538,0.94839,0.034538,0.97708
0.0034542,0.94839,0.034542,0.97714
0.0034546,0.94839,0.034546,0.9772
0.003455,0.94839,0.03455,0.97726
0.0034554,0.94839,0.034554,0.97731
0.0034558,0.94839,0.034558,0.97737
0.0034562,0.94839,0.034562,0.97743
0.0034566,0.94838,0.034566,0.97749
0.003457,0.94838,0.03457,0.97754
0.0034574,0.94838,0.034574,0.9776
0.0034578,0.94838,0.034578,0.97766
0.0034582,0.94838,0.034582,0.97772
0.0034586,0.94838,0.034586,0.97777
0.003459,0.94838,0.03459,0.97783
0.0034594,0.94838,0.034594,0.97789
0.0034598,0.94838,0.034598,0.97794
0.0034602,0.94838,0.034602,0.978
0.0034606,0.94837,0.034606,0.97806
0.003461,0.94837,0.03461,0.97811
0.0034614,0.94837,0.034614,0.97817
0.0034618,0.94837,0.034618,0.97823
0.0034622,0.94837,0.034622,0.97828
0.0034626,0.94837,0.034626,0.97834
0.003463,0.94837,0.03463,0.9784
0.0034634,0.94837,0.034634,0.97845
0.0034638,0.94837,0.034638,0.97851
0.0034642,0.94837,0.034642,0.97856
0.0034646,0.94837,0.034646,0.97862
0.003465,0.94836,0.03465,0.97867
0.0034654,0.94836,0.034654,0.97873
0.0034658,0.94836,0.034658,0.97879
0.0034662,0.94836,0.034662,0.97884
0.0034666,0.94836,0.034666,0.9789
0.003467,0.94836,0.03467,0.97895
0.0034674,0.94836,0.034674,0.97901
0.0034678,0.94836,0.034678,0.97906
0.0034682,0.94836,0.034682,0.97912
0.0034686,0.94836,0.034686,0.97917
0.0034689,0.94836,0.034689,0.97923
0.0034693,0.94835,0.034693,0.97928
0.0034697,0.94835,0.034697,0.97933
0.0034701,0.94835,0.034701,0.97939
0.0034705,0.94835,0.034705,0.97944
0.0034709,0.94835,0.034709,0.9795
0.0034713,0.94835,0.034713,0.97955
0.0034717,0.94835,0.034717,0.97961
0.0034721,0.94835,0.034721,0.97966
0.0034725,0.94835,0.034725,0.97971
0.0034729,0.94835,0.034729,0.97977
0.0034733,0.94835,0.034733,0.97982
0.0034737,0.94834,0.034737,0.97987
0.0034741,0.94834,0.034741,0.97993
0.0034745,0.94834,0.034745,0.97998
0.0034749,0.94834,0.034749,0.98003
0.0034753,0.94834,0.034753,0.98009
0.0034757,0.94834,0.034757,0.98014
0.0034761,0.94834,0.034761,0.98019
0.0034765,0.94834,0.034765,0.98025
0.0034769,0.94834,0.034769,0.9803
0.0034773,0.94834,0.034773,0.98035
0.0034777,0.94834,0.034777,0.9804
0.0034781,0.94834,0.034781,0.98046
0.0034785,0.94833,0.034785,0.98051
0.0034789,0.94833,0.034789,0.98056
0.0034793,0.94833,0.034793,0.98061
0.0034797,0.94833,0.034797,0.98066
0.0034801,0.94833,0.034801,0.98071
0.0034805,0.94833,0.034805,0.98076
0.0034809,0.94833,0.034809,0.98081
0.0034813,0.94833,0.034813,0.98086
0.0034817,0.94833,0.034817,0.98091
0.0034821,0.94833,0.034821,0.98096
0.0034825,0.94833,0.034825,0.98101
0.0034829,0.94833,0.034829,0.98106
0.0034833,0.94832,0.034833,0.98111
0.0034837,0.94832,0.034837,0.98116
0.0034841,0.94832,0.034841,0.98121
0.0034845,0.94832,0.034845,0.98126
0.0034849,0.94832,0.034849,0.98131
0.0034853,0.94832,0.034853,0.98136
0.0034857,0.94832,0.034857,0.98141
0.0034861,0.94832,0.034861,0.98146
0.0034865,0.94832,0.034865,0.9815
0.0034869,0.94832,0.034869,0.98155
0.0034873,0.94832,0.034873,0.9816
0.0034877,0.94832,0.034877,0.98165
0.0034881,0.94832,0.034881,0.9817
0.0034885,0.94831,0.034885,0.98174
0.0034889,0.94831,0.034889,0.98179
0.0034893,0.94831,0.034893,0.98184
0.0034896,0.94831,0.034896,0.98188
0.00349,0.94831,0.0349,0.98193
0.0034904,0.94831,0.034904,0.98198
0.0034908,0.94831,0.034908,0.98202
0.0034912,0.94831,0.034912,0.98207
0.0034916,0.94831,0.034916,0.98212
0.003492,0.94831,0.03492,0.98216
0.0034924,0.94831,0.034924,0.98221
0.0034928,0.94831,0.034928,0.98225
0.0034932,0.94831,0.034932,0.9823
0.0034936,0.94831,0.034936,0.98234
0.003494,0.9483,0.03494,0.98239
0.0034944,0.9483,0.034944,0.98243
0.0034948,0.9483,0.034948,0.98248
0.0034952,0.9483,0.034952,0.98252
0.0034956,0.9483,0.034956,0.98257
0.003496,0.9483,0.03496,0.98261
0.0034964,0.9483,0.034964,0.98265
0.0034968,0.9483,0.034968,0.9827
0.0034972,0.9483,0.034972,0.98274
0.0034976,0.9483,0.034976,0.98278
0.003498,0.9483,0.03498,0.98283
0.0034984,0.9483,0.034984,0.98287
0.0034988,0.9483,0.034988,0.98291
0.0034992,0.9483,0.034992,0.98296
0.0034996,0.9483,0.034996,0.983
0.0035,0.94829,0.035,0.98304
0.0035004,0.94829,0.035004,0.98308
0.0035008,0.94829,0.035008,0.98313
0.0035012,0.94829,0.035012,0.98317
0.0035016,0.94829,0.035016,0.98321
0.003502,0.94829,0.03502,0.98325
0.0035024,0.94829,0.035024,0.98329
0.0035028,0.94829,0.035028,0.98333
0.0035032,0.94829,0.035032,0.98337
0.0035036,0.94829,0.035036,0.98341
0.003504,0.94829,0.03504,0.98345
0.0035044,0.94829,0.035044,0.9835
0.0035048,0.94829,0.035048,0.98354
0.0035052,0.94829,0.035052,0.98358
0.0035056,0.94829,0.035056,0.98362
0.003506,0.94829,0.03506,0.98366
0.0035064,0.94828,0.035064,0.98369
0.0035068,0.94828,0.035068,0.98373
0.0035072,0.94828,0.035072,0.98377
0.0035076,0.94828,0.035076,0.98381
0.003508,0.94828,0.03508,0.98385
0.0035084,0.94828,0.035084,0.98389
0.0035088,0.94828,0.035088,0.98393
0.0035092,0.94828,0.035092,0.98397
0.0035096,0.94828,0.035096,0.984
0.00351,0.94828,0.0351,0.98404
0.0035104,0.94828,0.035104,0.98408
0.0035107,0.94828,0.035107,0.98412
0.0035111,0.94828,0.035111,0.98416
0.0035115,0.94828,0.035115,0.98419
0.0035119,0.94828,0.035119,0.98423
0.0035123,0.94828,0.035123,0.98427
0.0035127,0.94828,0.035127,0.9843
0.0035131,0.94827,0.035131,0.98434
0.0035135,0.94827,0.035135,0.98438
0.0035139,0.94827,0.035139,0.98441
0.0035143,0.94827,0.035143,0.98445
0.0035147,0.94827,0.035147,0.98448
0.0035151,0.94827,0.035151,0.98452
0.0035155,0.94827,0.035155,0.98456
0.0035159,0.94827,0.035159,0.98459
0.0035163,0.94827,0.035163,0.98463
0.0035167,0.94827,0.035167,0.98466
0.0035171,0.94827,0.035171,0.9847
0.0035175,0.94827,0.035175,0.98473
0.0035179,0.94827,0.035179,0.98477
0.0035183,0.94827,0.035183,0.9848
0.0035187,0.94827,0.035187,0.98483
0.0035191,0.94827,0.035191,0.98487
0.0035195,0.94827,0.035195,0.9849
0.0035199,0.94827,0.035199,0.98493
0.0035203,0.94827,0.035203,0.98497
0.0035207,0.94827,0.035207,0.985
0.0035211,0.94826,0.035211,0.98503
0.0035215,0.94826,0.035215,0.98507
0.0035219,0.94826,0.035219,0.9851
0.0035223,0.94826,0.035223,0.98513
0.0035227,0.94826,0.035227,0.98516
0.0035231,0.94826,0.035231,0.9852
0.0035235,0.94826,0.035235,0.98523
0.0035239,0.94826,0.035239,0.98526
0.0035243,0.94826,0.035243,0.98529
0.0035247,0.94826,0.035247,0.98532
0.0035251,0.94826,0.035251,0.98535
0.0035255,0.94826,0.035255,0.98538
0.0035259,0.94826,0.035259,0.98542
0.0035263,0.94826,0.035263,0.98545
0.0035267,0.94826,0.035267,0.98548
0.0035271,0.94826,0.035271,0.98551
0.0035275,0.94826,0.035275,0.98554
0.0035279,0.94826,0.035279,0.98557
0.0035283,0.94826,0.035283,0.9856
0.0035287,0.94826,0.035287,0.98563
0.0035291,0.94826,0.035291,0.98565
0.0035295,0.94826,0.035295,0.98568
0.0035299,0.94825,0.035299,0.98571
0.0035303,0.94825,0.035303,0.98574
0.0035307,0.94825,0.035307,0.98577
0.0035311,0.94825,0.035311,0.9858
0.0035314,0.94825,0.035314,0.98583
0.0035318,0.94825,0.035318,0.98585
0.0035322,0.94825,0.035322,0.98588
0.0035326,0.94825,0.035326,0.98591
0.003533,0.94825,0.03533,0.98594
0.0035334,0.94825,0.035334,0.98596
0.0035338,0.94825,0.035338,0.98599
0.0035342,0.94825,0.035342,0.98602
0.0035346,0.94825,0.035346,0.98604
0.003535,0.94825,0.03535,0.98607
0.0035354,0.94825,0.035354,0.9861
0.0035358,0.94825,0.035358,0.98612
0.0035362,0.94825,0.035362,0.98615
0.0035366,0.94825,0.035366,0.98617
0.003537,0.94825,0.03537,0.9862
0.0035374,0.94825,0.035374,0.98622
0.0035378,0.94825,0.035378,0.98625
0.0035382,0.94825,0.035382,0.98627
0.0035386,0.94825,0.035386,0.9863
0.003539,0.94825,0.03539,0.98632
0.0035394,0.94825,0.035394,0.98635
0.0035398,0.94825,0.035398,0.98637
0.0035402,0.94825,0.035402,0.98639
0.0035406,0.94825,0.035406,0.98642
0.003541,0.94824,0.03541,0.98644
0.0035414,0.94824,0.035414,0.98646
0.0035418,0.94824,0.035418,0.98649
0.0035422,0.94824,0.035422,0.98651
0.0035426,0.94824,0.035426,0.98653
0.003543,0.94824,0.03543,0.98655
0.0035434,0.94824,0.035434,0.98658
0.0035438,0.94824,0.035438,0.9866
0.0035442,0.94824,0.035442,0.98662
0.0035446,0.94824,0.035446,0.98664
0.003545,0.94824,0.03545,0.98666
0.0035454,0.94824,0.035454,0.98668
0.0035458,0.94824,0.035458,0.98671
0.0035462,0.94824,0.035462,0.98673
0.0035466,0.94824,0.035466,0.98675
0.003547,0.94824,0.03547,0.98677
0.0035474,0.94824,0.035474,0.98679
0.0035478,0.94824,0.035478,0.98681
0.0035482,0.94824,0.035482,0.98683
0.0035486,0.94824,0.035486,0.98685
0.003549,0.94824,0.03549,0.98687
0.0035494,0.94824,0.035494,0.98688
0.0035498,0.94824,0.035498,0.9869
0.0035502,0.94824,0.035502,0.98692
0.0035506,0.94824,0.035506,0.98694
0.003551,0.94824,0.03551,0.98696
0.0035514,0.94824,0.035514,0.98698
0.0035518,0.94824,0.035518,0.98699
0.0035521,0.94824,0.035521,0.98701
0.0035525,0.94824,0.035525,0.98703
0.0035529,0.94824,0.035529,0.98705
0.0035533,0.94824,0.035533,0.98706
0.0035537,0.94824,0.035537,0.98708
0.0035541,0.94824,0.035541,0.98709
0.0035545,0.94824,0.035545,0.98711
0.0035549,0.94824,0.035549,0.98713
0.0035553,0.94824,0.035553,0.98714
0.0035557,0.94824,0.035557,0.98716
0.0035561,0.94824,0.035561,0.98717
0.0035565,0.94823,0.035565,0.98719
0.0035569,0.94823,0.035569,0.9872
0.0035573,0.94823,0.035573,0.98722
0.0035577,0.94823,0.035577,0.98723
0.0035581,0.94823,0.035581,0.98725
0.0035585,0.94823,0.035585,0.98726
0.0035589,0.94823,0.035589,0.98727
0.0035593,0.94823,0.035593,0.98729
0.0035597,0.94823,0.035597,0.9873
0.0035601,0.94823,0.035601,0.98731
0.0035605,0.94823,0.035605,0.98733
0.0035609,0.94823,0.035609,0.98734
0.0035613,0.94823,0.035613,0.98735
0.0035617,0.94823,0.035617,0.98736
0.0035621,0.94823,0.035621,0.98737
0.0035625,0.94823,0.035625,0.98739
0.0035629,0.94823,0.035629,0.9874
0.0035633,0.94823,0.035633,0.98741
0.0035637,0.94823,0.035637,0.98742
0.0035641,0.94823,0.035641,0.98743
0.0035645,0.94823,0.035645,0.98744
0.0035649,0.94823,0.035649,0.98745
0.0035653,0.94823,0.035653,0.98746
0.0035657,0.94823,0.035657,0.98747
0.0035661,0.94823,0.035661,0.98748
0.0035665,0.94823,0.035665,0.98749
0.0035669,0.94823,0.035669,0.9875
0.0035673,0.94823,0.035673,0.98751
0.0035677,0.94823,0.035677,0.98752
0.0035681,0.94823,0.035681,0.98753
0.0035685,0.94823,0.035685,0.98753
0.0035689,0.94823,0.035689,0.98754
0.0035693,0.94823,0.035693,0.98755
0.0035697,0.94823,0.035697,0.98756
0.0035701,0.94823,0.035701,0.98757
0.0035705,0.94823,0.035705,0.98757
0.0035709,0.94823,0.035709,0.98758
0.0035713,0.94823,0.035713,0.98759
0.0035717,0.94823,0.035717,0.98759
0.0035721,0.94823,0.035721,0.9876
0.0035725,0.94823,0.035725,0.9876
0.0035729,0.94823,0.035729,0.98761
0.0035732,0.94823,0.035732,0.98762
0.0035736,0.94823,0.035736,0.98762
0.003574,0.94823,0.03574,0.98763
0.0035744,0.94823,0.035744,0.98763
0.0035748,0.94823,0.035748,0.98764
0.0035752,0.94823,0.035752,0.98764
0.0035756,0.94823,0.035756,0.98765
0.003576,0.94823,0.03576,0.98765
0.0035764,0.94823,0.035764,0.98765
0.0035768,0.94823,0.035768,0.98766
0.0035772,0.94823,0.035772,0.98766
0.0035776,0.94823,0.035776,0.98766
0.003578,0.94823,0.03578,0.98767
0.0035784,0.94823,0.035784,0.98767
0.0035788,0.94823,0.035788,0.98767
0.0035792,0.94823,0.035792,0.98767
0.0035796,0.94823,0.035796,0.98768
0.00358,0.94823,0.0358,0.98768
0.0035804,0.94823,0.035804,0.98768
0.0035808,0.94823,0.035808,0.98768
0.0035812,0.94823,0.035812,0.98768
0.0035816,0.94823,0.035816,0.98768
0.003582,0.94823,0.03582,0.98768
0.0035824,0.94823,0.035824,0.98768
0.0035828,0.94823,0.035828,0.98768
0.0035832,0.94823,0.035832,0.98768
0.0035836,0.94823,0.035836,0.98768
0.003584,0.94823,0.03584,0.98768
0.0035844,0.94823,0.035844,0.98768
0.0035848,0.94823,0.035848,0.98768
0.0035852,0.94823,0.035852,0.98768
0.0035856,0.94823,0.035856,0.98768
0.003586,0.94823,0.03586,0.98768
0.0035864,0.94823,0.035864,0.98768
0.0035868,0.94823,0.035868,0.98767
0.0035872,0.94823,0.035872,0.98767
0.0035876,0.94823,0.035876,0.98767
0.003588,0.94823,0.03588,0.98767
0.0035884,0.94823,0.035884,0.98766
0.0035888,0.94823,0.035888,0.98766
0.0035892,0.94823,0.035892,0.98766
0.0035896,0.94823,0.035896,0.98765
0.00359,0.94823,0.0359,0.98765
0.0035904,0.94823,0.035904,0.98765
0.0035908,0.94823,0.035908,0.98764
0.0035912,0.94823,0.035912,0.98764
0.0035916,0.94823,0.035916,0.98763
0.003592,0.94823,0.03592,0.98763
0.0035924,0.94823,0.035924,0.98762
0.0035928,0.94823,0.035928,0.98762
0.0035932,0.94823,0.035932,0.98761
0.0035936,0.94823,0.035936,0.98761
0.0035939,0.94823,0.035939,0.9876
0.0035943,0.94823,0.035943,0.98759
0.0035947,0.94823,0.035947,0.98759
0.0035951,0.94823,0.035951,0.98758
0.0035955,0.94823,0.035955,0.98757
0.0035959,0.94823,0.035959,0.98757
0.0035963,0.94823,0.035963,0.98756
0.0035967,0.94823,0.035967,0.98755
0.0035971,0.94823,0.035971,0.98755
0.0035975,0.94823,0.035975,0.98754
0.0035979,0.94823,0.035979,0.98753
0.0035983,0.94823,0.035983,0.98752
0.0035987,0.94823,0.035987,0.98751
0.0035991,0.94823,0.035991,0.9875
0.0035995,0.94823,0.035995,0.98749
0.0035999,0.94823,0.035999,0.98748
0.0036003,0.94823,0.036003,0.98747
0.0036007,0.94823,0.036007,0.98746
0.0036011,0.94823,0.036011,0.98745
0.0036015,0.94823,0.036015,0.98744
0.0036019,0.94823,0.036019,0.98743
0.0036023,0.94823,0.036023,0.98742
0.0036027,0.94823,0.036027,0.98741
0.0036031,0.94823,0.036031,0.9874
0.0036035,0.94823,0.036035,0.98739
0.0036039,0.94823,0.036039,0.98738
0.0036043,0.94823,0.036043,0.98737
0.0036047,0.94824,0.036047,0.98735
0.0036051,0.94824,0.036051,0.98734
0.0036055,0.94824,0.036055,0.98733
0.0036059,0.94824,0.036059,0.98732
0.0036063,0.94824,0.036063,0.9873
0.0036067,0.94824,0.036067,0.98729
0.0036071,0.94824,0.036071,0.98728
0.0036075,0.94824,0.036075,0.98726
0.0036079,0.94824,0.036079,0.98725
0.0036083,0.94824,0.036083,0.98724
0.0036087,0.94824,0.036087,0.98722
0.0036091,0.94824,0.036091,0.98721
0.0036095,0.94824,0.036095,0.98719
0.0036099,0.94824,0.036099,0.98718
0.0036103,0.94824,0.036103,0.98716
0.0036107,0.94824,0.036107,0.98715
0.0036111,0.94824,0.036111,0.98713
0.0036115,0.94824,0.036115,0.98712
0.0036119,0.94824,0.036119,0.9871
0.0036123,0.94824,0.036123,0.98708
0.0036127,0.94824,0.036127,0.98707
0.0036131,0.94824,0.036131,0.98705
0.0036135,0.94824,0.036135,0.98703
0.0036139,0.94824,0.036139,0.98702
0.0036143,0.94824,0.036143,0.987
0.0036146,0.94824,0.036146,0.98698
0.003615,0.94824,0.03615,0.98696
0.0036154,0.94824,0.036154,0.98695
0.0036158,0.94824,0.036158,0.98693
0.0036162,0.94824,0.036162,0.98691
0.0036166,0.94824,0.036166,0.98689
0.003617,0.94824,0.03617,0.98687
0.0036174,0.94824,0.036174,0.98685
0.0036178,0.94824,0.036178,0.98683
0.0036182,0.94824,0.036182,0.98681
0.0036186,0.94824,0.036186,0.98679
0.003619,0.94824,0.03619,0.98677
0.0036194,0.94824,0.036194,0.98675
0.0036198,0.94824,0.036198,0.98673
0.0036202,0.94825,0.036202,0.98671
0.0036206,0.94825,0.036206,0.98669
0.003621,0.94825,0.03621,0.98667
0.0036214,0.94825,0.036214,0.98665
0.0036218,0.94825,0.036218,0.98663
0.0036222,0.94825,0.036222,0.9866
0.0036226,0.94825,0.036226,0.98658
0.003623,0.94825,0.03623,0.98656
0.0036234,0.94825,0.036234,0.98654
0.0036238,0.94825,0.036238,0.98651
0.0036242,0.94825,0.036242,0.98649
0.0036246,0.94825,0.036246,0.98647
0.003625,0.94825,0.03625,0.98645
0.0036254,0.94825,0.036254,0.98642
0.0036258,0.94825,0.036258,0.9864
0.0036262,0.94825,0.036262,0.98638
0.0036266,0.94825,0.036266,0.98635
0.003627,0.94825,0.03627,0.98633
0.0036274,0.94825,0,0
0.0036278,0.94825,0,0
0.0036282,0.94825,0,0
0.0036286,0.94825,0,0
0.003629,0.94825,0,0
0.0036294,0.94825,0,0
0.0036298,0.94825,0,0
0.0036302,0.94825,0,0
0.0036306,0.94825,0,0
0.003631,0.94825,0,0
0.0036314,0.94826,0,0
0.0036318,0.94826,0,0
0.0036322,0.94826,0,0
0.0036326,0.94826,0,0
0.003633,0.94826,0,0
0.0036334,0.94826,0,0
0.0036338,0.94826,0,0
0.0036342,0.94826,0,0
0.0036346,0.94826,0,0
0.003635,0.94826,0,0
0.0036354,0.94826,0,0
0.0036357,0.94826,0,0
0.0036361,0.94826,0,0
0.0036365,0.94826,0,0
0.0036369,0.94826,0,0
0.0036373,0.94826,0,0
0.0036377,0.94826,0,0
0.0036381,0.94826,0,0
0.0036385,0.94826,0,0
0.0036389,0.94826,0,0
0.0036393,0.94826,0,0
0.0036397,0.94826,0,0
0.0036401,0.94826,0,0
0.0036405,0.94827,0,0
0.0036409,0.94827,0,0
0.0036413,0.94827,0,0
0.0036417,0.94827,0,0
0.0036421,0.94827,0,0
0.0036425,0.94827,0,0
0.0036429,0.94827,0,0
0.0036433,0.94827,0,0
0.0036437,0.94827,0,0
0.0036441,0.94827,0,0
0.0036445,0.94827,0,0
0.0036449,0.94827,0,0
0.0036453,0.94827,0,0
0.0036457,0.94827,0,0
0.0036461,0.94827,0,0
0.0036465,0.94827,0,0
0.0036469,0.94827,0,0
0.0036473,0.94827,0,0
0.0036477,0.94827,0,0
0.0036481,0.94828,0,0
0.0036485,0.94828,0,0
0.0036489,0.94828,0,0
0.0036493,0.94828,0,0
0.0036497,0.94828,0,0
0.0036501,0.94828,0,0
0.0036505,0.94828,0,0
0.0036509,0.94828,0,0
0.0036513,0.94828,0,0
0.0036517,0.94828,0,0
0.0036521,0.94828,0,0
0.0036525,0.94828,0,0
0.0036529,0.94828,0,0
0.0036533,0.94828,0,0
0.0036537,0.94828,0,0
0.0036541,0.94828,0,0
0.0036545,0.94828,0,0
0.0036549,0.94828,0,0
0.0036553,0.94829,0,0
0.0036557,0.94829,0,0
0.0036561,0.94829,0,0
0.0036564,0.94829,0,0
0.0036568,0.94829,0,0
0.0036572,0.94829,0,0
0.0036576,0.94829,0,0
0.003658,0.94829,0,0
0.0036584,0.94829,0,0
0.0036588,0.94829,0,0
0.0036592,0.94829,0,0
0.0036596,0.94829,0,0
0.00366,0.94829,0,0
0.0036604,0.94829,0,0
0.0036608,0.94829,0,0
0.0036612,0.94829,0,0
0.0036616,0.9483,0,0
0.003662,0.9483,0,0
0.0036624,0.9483,0,0
0.0036628,0.9483,0,0
0.0036632,0.9483,0,0
0.0036636,0.9483,0,0
0.003664,0.9483,0,0
0.0036644,0.9483,0,0
0.0036648,0.9483,0,0
0.0036652,0.9483,0,0
0.0036656,0.9483,0,0
0.003666,0.9483,0,0
0.0036664,0.9483,0,0
0.0036668,0.9483,0,0
0.0036672,0.9483,0,0
0.0036676,0.94831,0,0
0.003668,0.94831,0,0
0.0036684,0.94831,0,0
0.0036688,0.94831,0,0
0.0036692,0.94831,0,0
0.0036696,0.94831,0,0
0.00367,0.94831,0,0
0.0036704,0.94831,0,0
0.0036708,0.94831,0,0
0.0036712,0.94831,0,0
0.0036716,0.94831,0,0
0.003672,0.94831,0,0
0.0036724,0.94831,0,0
0.0036728,0.94831,0,0
0.0036732,0.94832,0,0
0.0036736,0.94832,0,0
0.003674,0.94832,0,0
0.0036744,0.94832,0,0
0.0036748,0.94832,0,0
0.0036752,0.94832,0,0
0.0036756,0.94832,0,0
0.003676,0.94832,0,0
0.0036764,0.94832,0,0
0.0036768,0.94832,0,0
0.0036771,0.94832,0,0
0.0036775,0.94832,0,0
0.0036779,0.94832,0,0
0.0036783,0.94833,0,0
0.0036787,0.94833,0,0
0.0036791,0.94833,0,0
0.0036795,0.94833,0,0
0.0036799,0.94833,0,0
0.0036803,0.94833,0,0
0.0036807,0.94833,0,0
0.0036811,0.94833,0,0
0.0036815,0.94833,0,0
0.0036819,0.94833,0,0
0.0036823,0.94833,0,0
0.0036827,0.94833,0,0
0.0036831,0.94833,0,0
0.0036835,0.94834,0,0
0.0036839,0.94834,0,0
0.0036843,0.94834,0,0
0.0036847,0.94834,0,0
0.0036851,0.94834,0,0
0.0036855,0.94834,0,0
0.0036859,0.94834,0,0
0.0036863,0.94834,0,0
0.0036867,0.94834,0,0
0.0036871,0.94834,0,0
0.0036875,0.94834,0,0
0.0036879,0.94835,0,0
0.0036883,0.94835,0,0
0.0036887,0.94835,0,0
0.0036891,0.94835,0,0
0.0036895,0.94835,0,0
0.0036899,0.94835,0,0
0.0036903,0.94835,0,0
0.0036907,0.94835,0,0
0.0036911,0.94835,0,0
0.0036915,0.94835,0,0
0.0036919,0.94835,0,0
0.0036923,0.94835,0,0
0.0036927,0.94836,0,0
0.0036931,0.94836,0,0
0.0036935,0.94836,0,0
0.0036939,0.94836,0,0
0.0036943,0.94836,0,0
0.0036947,0.94836,0,0
0.0036951,0.94836,0,0
0.0036955,0.94836,0,0
0.0036959,0.94836,0,0
0.0036963,0.94836,0,0
0.0036967,0.94836,0,0
0.0036971,0.94837,0,0
0.0036975,0.94837,0,0
0.0036979,0.94837,0,0
0.0036982,0.94837,0,0
0.0036986,0.94837,0,0
0.003699,0.94837,0,0
0.0036994,0.94837,0,0
0.0036998,0.94837,0,0
0.0037002,0.94837,0,0
0.0037006,0.94837,0,0
0.003701,0.94837,0,0
0.0037014,0.94838,0,0
0.0037018,0.94838,0,0
0.0037022,0.94838,0,0
0.0037026,0.94838,0,0
0.003703,0.94838,0,0
0.0037034,0.94838,0,0
0.0037038,0.94838,0,0
0.0037042,0.94838,0,0
0.0037046,0.94838,0,0
0.003705,0.94838,0,0
0.0037054,0.94839,0,0
0.0037058,0.94839,0,0
0.0037062,0.94839,0,0
0.0037066,0.94839,0,0
0.003707,0.94839,0,0
0.0037074,0.94839,0,0
0.0037078,0.94839,0,0
0.0037082,0.94839,0,0
0.0037086,0.94839,0,0
0.003709,0.94839,0,0
0.0037094,0.9484,0,0
0.0037098,0.9484,0,0
0.0037102,0.9484,0,0
0.0037106,0.9484,0,0
0.003711,0.9484,0,0
0.0037114,0.9484,0,0
0.0037118,0.9484,0,0
0.0037122,0.9484,0,0
0.0037126,0.9484,0,0
0.003713,0.94841,0,0
0.0037134,0.94841,0,0
0.0037138,0.94841,0,0
0.0037142,0.94841,0,0
0.0037146,0.94841,0,0
0.003715,0.94841,0,0
0.0037154,0.94841,0,0
0.0037158,0.94841,0,0
0.0037162,0.94841,0,0
0.0037166,0.94841,0,0
0.003717,0.94842,0,0
0.0037174,0.94842,0,0
0.0037178,0.94842,0,0
0.0037182,0.94842,0,0
0.0037186,0.94842,0,0
0.0037189,0.94842,0,0
0.0037193,0.94842,0,0
0.0037197,0.94842,0,0
0.0037201,0.94842,0,0
0.0037205,0.94843,0,0
0.0037209,0.94843,0,0
0.0037213,0.94843,0,0
0.0037217,0.94843,0,0
0.0037221,0.94843,0,0
0.0037225,0.94843,0,0
0.0037229,0.94843,0,0
0.0037233,0.94843,0,0
0.0037237,0.94843,0,0
0.0037241,0.94844,0,0
0.0037245,0.94844,0,0
0.0037249,0.94844,0,0
0.0037253,0.94844,0,0
0.0037257,0.94844,0,0
0.0037261,0.94844,0,0
0.0037265,0.94844,0,0
0.0037269,0.94844,0,0
0.0037273,0.94844,0,0
0.0037277,0.94845,0,0
0.0037281,0.94845,0,0
0.0037285,0.94845,0,0
0.0037289,0.94845,0,0
0.0037293,0.94845,0,0
0.0037297,0.94845,0,0
0.0037301,0.94845,0,0
0.0037305,0.94845,0,0
0.0037309,0.94846,0,0
0.0037313,0.94846,0,0
0.0037317,0.94846,0,0
0.0037321,0.94846,0,0
0.0037325,0.94846,0,0
0.0037329,0.94846,0,0
0.0037333,0.94846,0,0
0.0037337,0.94846,0,0
0.0037341,0.94847,0,0
0.0037345,0.94847,0,0
0.0037349,0.94847,0,0
0.0037353,0.94847,0,0
0.0037357,0.94847,0,0
0.0037361,0.94847,0,0
0.0037365,0.94847,0,0
0.0037369,0.94847,0,0
0.0037373,0.94848,0,0
0.0037377,0.94848,0,0
0.0037381,0.94848,0,0
0.0037385,0.94848,0,0
0.0037389,0.94848,0,0
0.0037393,0.94848,0,0
0.0037396,0.94848,0,0
0.00374,0.94848,0,0
0.0037404,0.94849,0,0
0.0037408,0.94849,0,0
0.0037412,0.94849,0,0
0.0037416,0.94849,0,0
0.003742,0.94849,0,0
0.0037424,0.94849,0,0
0.0037428,0.94849,0,0
0.0037432,0.94849,0,0
0.0037436,0.9485,0,0
0.003744,0.9485,0,0
0.0037444,0.9485,0,0
0.0037448,0.9485,0,0
0.0037452,0.9485,0,0
0.0037456,0.9485,0,0
0.003746,0.9485,0,0
0.0037464,0.9485,0,0
0.0037468,0.94851,0,0
0.0037472,0.94851,0,0
0.0037476,0.94851,0,0
0.003748,0.94851,0,0
0.0037484,0.94851,0,0
0.0037488,0.94851,0,0
0.0037492,0.94851,0,0
0.0037496,0.94852,0,0
0.00375,0.94852,0,0
0.0037504,0.94852,0,0
0.0037508,0.94852,0,0
0.0037512,0.94852,0,0
0.0037516,0.94852,0,0
0.003752,0.94852,0,0
0.0037524,0.94852,0,0
0.0037528,0.94853,0,0
0.0037532,0.94853,0,0
0.0037536,0.94853,0,0
0.003754,0.94853,0,0
0.0037544,0.94853,0,0
0.0037548,0.94853,0,0
0.0037552,0.94853,0,0
0.0037556,0.94854,0,0
0.003756,0.94854,0,0
0.0037564,0.94854,0,0
0.0037568,0.94854,0,0
0.0037572,0.94854,0,0
0.0037576,0.94854,0,0
0.003758,0.94854,0,0
0.0037584,0.94855,0,0
0.0037588,0.94855,0,0
0.0037592,0.94855,0,0
0.0037596,0.94855,0,0
0.00376,0.94855,0,0
0.0037604,0.94855,0,0
0.0037607,0.94855,0,0
0.0037611,0.94856,0,0
0.0037615,0.94856,0,0
0.0037619,0.94856,0,0
0.0037623,0.94856,0,0
0.0037627,0.94856,0,0
0.0037631,0.94856,0,0
0.0037635,0.94856,0,0
0.0037639,0.94857,0,0
0.0037643,0.94857,0,0
0.0037647,0.94857,0,0
0.0037651,0.94857,0,0
0.0037655,0.94857,0,0
0.0037659,0.94857,0,0
0.0037663,0.94857,0,0
0.0037667,0.94858,0,0
0.0037671,0.94858,0,0
0.0037675,0.94858,0,0
0.0037679,0.94858,0,0
0.0037683,0.94858,0,0
0.0037687,0.94858,0,0
0.0037691,0.94858,0,0
0.0037695,0.94859,0,0
0.0037699,0.94859,0,0
0.0037703,0.94859,0,0
0.0037707,0.94859,0,0
0.0037711,0.94859,0,0
0.0037715,0.94859,0,0
0.0037719,0.94859,0,0
0.0037723,0.9486,0,0
0.0037727,0.9486,0,0
0.0037731,0.9486,0,0
0.0037735,0.9486,0,0
0.0037739,0.9486,0,0
0.0037743,0.9486,0,0
0.0037747,0.94861,0,0
0.0037751,0.94861,0,0
0.0037755,0.94861,0,0
0.0037759,0.94861,0,0
0.0037763,0.94861,0,0
0.0037767,0.94861,0,0
0.0037771,0.94861,0,0
0.0037775,0.94862,0,0
0.0037779,0.94862,0,0
0.0037783,0.94862,0,0
0.0037787,0.94862,0,0
0.0037791,0.94862,0,0
0.0037795,0.94862,0,0
0.0037799,0.94863,0,0
0.0037803,0.94863,0,0
0.0037807,0.94863,0,0
0.0037811,0.94863,0,0
0.0037814,0.94863,0,0
0.0037818,0.94863,0,0
0.0037822,0.94864,0,0
0.0037826,0.94864,0,0
0.003783,0.94864,0,0
0.0037834,0.94864,0,0
0.0037838,0.94864,0,0
0.0037842,0.94864,0,0
0.0037846,0.94864,0,0
0.003785,0.94865,0,0
0.0037854,0.94865,0,0
0.0037858,0.94865,0,0
0.0037862,0.94865,0,0
0.0037866,0.94865,0,0
0.003787,0.94865,0,0
0.0037874,0.94866,0,0
0.0037878,0.94866,0,0
0.0037882,0.94866,0,0
0.0037886,0.94866,0,0
0.003789,0.94866,0,0
0.0037894,0.94866,0,0
0.0037898,0.94867,0,0
0.0037902,0.94867,0,0
0.0037906,0.94867,0,0
0.003791,0.94867,0,0
0.0037914,0.94867,0,0
0.0037918,0.94867,0,0
0.0037922,0.94868,0,0
0.0037926,0.94868,0,0
0.003793,0.94868,0,0
0.0037934,0.94868,0,0
0.0037938,0.94868,0,0
0.0037942,0.94868,0,0
0.0037946,0.94869,0,0
0.003795,0.94869,0,0
0.0037954,0.94869,0,0
0.0037958,0.94869,0,0
0.0037962,0.94869,0,0
0.0037966,0.94869,0,0
0.003797,0.9487,0,0
0.0037974,0.9487,0,0
0.0037978,0.9487,0,0
0.0037982,0.9487,0,0
0.0037986,0.9487,0,0
0.003799,0.9487,0,0
0.0037994,0.94871,0,0
0.0037998,0.94871,0,0
0.0038002,0.94871,0,0
0.0038006,0.94871,0,0
0.003801,0.94871,0,0
0.0038014,0.94872,0,0
0.0038018,0.94872,0,0
0.0038021,0.94872,0,0
0.0038025,0.94872,0,0
0.0038029,0.94872,0,0
0.0038033,0.94872,0,0
0.0038037,0.94873,0,0
0.0038041,0.94873,0,0
0.0038045,0.94873,0,0
0.0038049,0.94873,0,0
0.0038053,0.94873,0,0
0.0038057,0.94873,0,0
0.0038061,0.94874,0,0
0.0038065,0.94874,0,0
0.0038069,0.94874,0,0
0.0038073,0.94874,0,0
0.0038077,0.94874,0,0
0.0038081,0.94875,0,0
0.0038085,0.94875,0,0
0.0038089,0.94875,0,0
0.0038093,0.94875,0,0
0.0038097,0.94875,0,0
0.0038101,0.94875,0,0
0.0038105,0.94876,0,0
0.0038109,0.94876,0,0
0.0038113,0.94876,0,0
0.0038117,0.94876,0,0
0.0038121,0.94876,0,0
0.0038125,0.94877,0,0
0.0038129,0.94877,0,0
0.0038133,0.94877,0,0
0.0038137,0.94877,0,0
0.0038141,0.94877,0,0
0.0038145,0.94877,0,0
0.0038149,0.94878,0,0
0.0038153,0.94878,0,0
0.0038157,0.94878,0,0
0.0038161,0.94878,0,0
0.0038165,0.94878,0,0
0.0038169,0.94879,0,0
0.0038173,0.94879,0,0
0.0038177,0.94879,0,0
0.0038181,0.94879,0,0
0.0038185,0.94879,0,0
0.0038189,0.94879,0,0
0.0038193,0.9488,0,0
0.0038197,0.9488,0,0
0.0038201,0.9488,0,0
0.0038205,0.9488,0,0
0.0038209,0.9488,0,0
0.0038213,0.94881,0,0
0.0038217,0.94881,0,0
0.0038221,0.94881,0,0
0.0038225,0.94881,0,0
0.0038229,0.94881,0,0
0.0038232,0.94882,0,0
0.0038236,0.94882,0,0
0.003824,0.94882,0,0
0.0038244,0.94882,0,0
0.0038248,0.94882,0,0
0.0038252,0.94883,0,0
0.0038256,0.94883,0,0
0.003826,0.94883,0,0
0.0038264,0.94883,0,0
0.0038268,0.94883,0,0
0.0038272,0.94883,0,0
0.0038276,0.94884,0,0
0.003828,0.94884,0,0
0.0038284,0.94884,0,0
0.0038288,0.94884,0,0
0.0038292,0.94884,0,0
0.0038296,0.94885,0,0
0.00383,0.94885,0,0
0.0038304,0.94885,0,0
0.0038308,0.94885,0,0
0.0038312,0.94885,0,0
0.0038316,0.94886,0,0
0.003832,0.94886,0,0
0.0038324,0.94886,0,0
0.0038328,0.94886,0,0
0.0038332,0.94886,0,0
0.0038336,0.94887,0,0
0.003834,0.94887,0,0
0.0038344,0.94887,0,0
0.0038348,0.94887,0,0
0.0038352,0.94887,0,0
0.0038356,0.94888,0,0
0.003836,0.94888,0,0
0.0038364,0.94888,0,0
0.0038368,0.94888,0,0
0.0038372,0.94888,0,0
0.0038376,0.94889,0,0
0.003838,0.94889,0,0
0.0038384,0.94889,0,0
0.0038388,0.94889,0,0
0.0038392,0.94889,0,0
0.0038396,0.9489,0,0
0.00384,0.9489,0,0
0.0038404,0.9489,0,0
0.0038408,0.9489,0,0
0.0038412,0.9489,0,0
0.0038416,0.94891,0,0
0.003842,0.94891,0,0
0.0038424,0.94891,0,0
0.0038428,0.94891,0,0
0.0038432,0.94891,0,0
0.0038436,0.94892,0,0
0.0038439,0.94892,0,0
0.0038443,0.94892,0,0
0.0038447,0.94892,0,0
0.0038451,0.94893,0,0
0.0038455,0.94893,0,0
0.0038459,0.94893,0,0
0.0038463,0.94893,0,0
0.0038467,0.94893,0,0
0.0038471,0.94894,0,0
0.0038475,0.94894,0,0
0.0038479,0.94894,0,0
0.0038483,0.94894,0,0
0.0038487,0.94894,0,0
0.0038491,0.94895,0,0
0.0038495,0.94895,0,0
0.0038499,0.94895,0,0
0.0038503,0.94895,0,0
0.0038507,0.94895,0,0
0.0038511,0.94896,0,0
0.0038515,0.94896,0,0
0.0038519,0.94896,0,0
0.0038523,0.94896,0,0
0.0038527,0.94897,0,0
0.0038531,0.94897,0,0
0.0038535,0.94897,0,0
0.0038539,0.94897,0,0
0.0038543,0.94897,0,0
0.0038547,0.94898,0,0
0.0038551,0.94898,0,0
0.0038555,0.94898,0,0
0.0038559,0.94898,0,0
0.0038563,0.94898,0,0
0.0038567,0.94899,0,0
0.0038571,0.94899,0,0
0.0038575,0.94899,0,0
0.0038579,0.94899,0,0
0.0038583,0.949,0,0
0.0038587,0.949,0,0
0.0038591,0.949,0,0
0.0038595,0.949,0,0
0.0038599,0.949,0,0
0.0038603,0.94901,0,0
0.0038607,0.94901,0,0
0.0038611,0.94901,0,0
0.0038615,0.94901,0,0
0.0038619,0.94901,0,0
0.0038623,0.94902,0,0
0.0038627,0.94902,0,0
0.0038631,0.94902,0,0
0.0038635,0.94902,0,0
0.0038639,0.94903,0,0
0.0038643,0.94903,0,0
0.0038646,0.94903,0,0
0.003865,0.94903,0,0
0.0038654,0.94903,0,0
0.0038658,0.94904,0,0
0.0038662,0.94904,0,0
0.0038666,0.94904,0,0
0.003867,0.94904,0,0
0.0038674,0.94905,0,0
0.0038678,0.94905,0,0
0.0038682,0.94905,0,0
0.0038686,0.94905,0,0
0.003869,0.94906,0,0
0.0038694,0.94906,0,0
0.0038698,0.94906,0,0
0.0038702,0.94906,0,0
0.0038706,0.94906,0,0
0.003871,0.94907,0,0
0.0038714,0.94907,0,0
0.0038718,0.94907,0,0
0.0038722,0.94907,0,0
0.0038726,0.94908,0,0
0.003873,0.94908,0,0
0.0038734,0.94908,0,0
0.0038738,0.94908,0,0
0.0038742,0.94908,0,0
0.0038746,0.94909,0,0
0.003875,0.94909,0,0
0.0038754,0.94909,0,0
0.0038758,0.94909,0,0
0.0038762,0.9491,0,0
0.0038766,0.9491,0,0
0.003877,0.9491,0,0
0.0038774,0.9491,0,0
0.0038778,0.94911,0,0
0.0038782,0.94911,0,0
0.0038786,0.94911,0,0
0.003879,0.94911,0,0
0.0038794,0.94911,0,0
0.0038798,0.94912,0,0
0.0038802,0.94912,0,0
0.0038806,0.94912,0,0
0.003881,0.94912,0,0
0.0038814,0.94913,0,0
0.0038818,0.94913,0,0
0.0038822,0.94913,0,0
0.0038826,0.94913,0,0
0.003883,0.94914,0,0
0.0038834,0.94914,0,0
0.0038838,0.94914,0,0
0.0038842,0.94914,0,0
0.0038846,0.94915,0,0
0.003885,0.94915,0,0
0.0038854,0.94915,0,0
0.0038857,0.94915,0,0
0.0038861,0.94915,0,0
0.0038865,0.94916,0,0
0.0038869,0.94916,0,0
0.0038873,0.94916,0,0
0.0038877,0.94916,0,0
0.0038881,0.94917,0,0
0.0038885,0.94917,0,0
0.0038889,0.94917,0,0
0.0038893,0.94917,0,0
0.0038897,0.94918,0,0
0.0038901,0.94918,0,0
0.0038905,0.94918,0,0
0.0038909,0.94918,0,0
0.0038913,0.94919,0,0
0.0038917,0.94919,0,0
0.0038921,0.94919,0,0
0.0038925,0.94919,0,0
0.0038929,0.9492,0,0
0.0038933,0.9492,0,0
0.0038937,0.9492,0,0
0.0038941,0.9492,0,0
0.0038945,0.94921,0,0
0.0038949,0.94921,0,0
0.0038953,0.94921,0,0
0.0038957,0.94921,0,0
0.0038961,0.94922,0,0
0.0038965,0.94922,0,0
0.0038969,0.94922,0,0
0.0038973,0.94922,0,0
0.0038977,0.94923,0,0
0.0038981,0.94923,0,0
0.0038985,0.94923,0,0
0.0038989,0.94923,0,0
0.0038993,0.94923,0,0
0.0038997,0.94924,0,0
0.0039001,0.94924,0,0
0.0039005,0.94924,0,0
0.0039009,0.94924,0,0
0.0039013,0.94925,0,0
0.0039017,0.94925,0,0
0.0039021,0.94925,0,0
0.0039025,0.94925,0,0
0.0039029,0.94926,0,0
0.0039033,0.94926,0,0
0.0039037,0.94926,0,0
0.0039041,0.94926,0,0
0.0039045,0.94927,0,0
0.0039049,0.94927,0,0
0.0039053,0.94927,0,0
0.0039057,0.94928,0,0
0.0039061,0.94928,0,0
0.0039064,0.94928,0,0
0.0039068,0.94928,0,0
0.0039072,0.94929,0,0
0.0039076,0.94929,0,0
0.003908,0.94929,0,0
0.0039084,0.94929,0,0
0.0039088,0.9493,0,0
0.0039092,0.9493,0,0
0.0039096,0.9493,0,0
0.00391,0.9493,0,0
0.0039104,0.94931,0,0
0.0039108,0.94931,0,0
0.0039112,0.94931,0,0
0.0039116,0.94931,0,0
0.003912,0.94932,0,0
0.0039124,0.94932,0,0
0.0039128,0.94932,0,0
0.0039132,0.94932,0,0
0.0039136,0.94933,0,0
0.003914,0.94933,0,0
0.0039144,0.94933,0,0
0.0039148,0.94933,0,0
0.0039152,0.94934,0,0
0.0039156,0.94934,0,0
0.003916,0.94934,0,0
0.0039164,0.94934,0,0
0.0039168,0.94935,0,0
0.0039172,0.94935,0,0
0.0039176,0.94935,0,0
0.003918,0.94935,0,0
0.0039184,0.94936,0,0
0.0039188,0.94936,0,0
0.0039192,0.94936,0,0
0.0039196,0.94937,0,0
0.00392,0.94937,0,0
0.0039204,0.94937,0,0
0.0039208,0.94937,0,0
0.0039212,0.94938,0,0
0.0039216,0.94938,0,0
0.003922,0.94938,0,0
0.0039224,0.94938,0,0
0.0039228,0.94939,0,0
0.0039232,0.94939,0,0
0.0039236,0.94939,0,0
0.003924,0.94939,0,0
0.0039244,0.9494,0,0
0.0039248,0.9494,0,0
0.0039252,0.9494,0,0
0.0039256,0.94941,0,0
0.003926,0.94941,0,0
0.0039264,0.94941,0,0
0.0039268,0.94941,0,0
0.0039271,0.94942,0,0
0.0039275,0.94942,0,0
0.0039279,0.94942,0,0
0.0039283,0.94942,0,0
0.0039287,0.94943,0,0
0.0039291,0.94943,0,0
0.0039295,0.94943,0,0
0.0039299,0.94943,0,0
0.0039303,0.94944,0,0
0.0039307,0.94944,0,0
0.0039311,0.94944,0,0
0.0039315,0.94944,0,0
0.0039319,0.94945,0,0
0.0039323,0.94945,0,0
0.0039327,0.94945,0,0
0.0039331,0.94946,0,0
0.0039335,0.94946,0,0
0.0039339,0.94946,0,0
0.0039343,0.94946,0,0
0.0039347,0.94947,0,0
0.0039351,0.94947,0,0
0.0039355,0.94947,0,0
0.0039359,0.94947,0,0
0.0039363,0.94948,0,0
0.0039367,0.94948,0,0
0.0039371,0.94948,0,0
0.0039375,0.94949,0,0
0.0039379,0.94949,0,0
0.0039383,0.94949,0,0
0.0039387,0.94949,0,0
0.0039391,0.9495,0,0
0.0039395,0.9495,0,0
0.0039399,0.9495,0,0
0.0039403,0.94951,0,0
0.0039407,0.94951,0,0
0.0039411,0.94951,0,0
0.0039415,0.94951,0,0
0.0039419,0.94952,0,0
0.0039423,0.94952,0,0
0.0039427,0.94952,0,0
0.0039431,0.94952,0,0
0.0039435,0.94953,0,0
0.0039439,0.94953,0,0
0.0039443,0.94953,0,0
0.0039447,0.94954,0,0
0.0039451,0.94954,0,0
0.0039455,0.94954,0,0
0.0039459,0.94954,0,0
0.0039463,0.94955,0,0
0.0039467,0.94955,0,0
0.0039471,0.94955,0,0
0.0039475,0.94956,0,0
0.0039479,0.94956,0,0
0.0039482,0.94956,0,0
0.0039486,0.94956,0,0
0.003949,0.94957,0,0
0.0039494,0.94957,0,0
0.0039498,0.94957,0,0
0.0039502,0.94958,0,0
0.0039506,0.94958,0,0
0.003951,0.94958,0,0
0.0039514,0.94958,0,0
0.0039518,0.94959,0,0
0.0039522,0.94959,0,0
0.0039526,0.94959,0,0
0.003953,0.9496,0,0
0.0039534,0.9496,0,0
0.0039538,0.9496,0,0
0.0039542,0.9496,0,0
0.0039546,0.94961,0,0
0.003955,0.94961,0,0
0.0039554,0.94961,0,0
0.0039558,0.94962,0,0
0.0039562,0.94962,0,0
0.0039566,0.94962,0,0
0.003957,0.94962,0,0
0.0039574,0.94963,0,0
0.0039578,0.94963,0,0
0.0039582,0.94963,0,0
0.0039586,0.94964,0,0
0.003959,0.94964,0,0
0.0039594,0.94964,0,0
0.0039598,0.94964,0,0
0.0039602,0.94965,0,0
0.0039606,0.94965,0,0
0.003961,0.94965,0,0
0.0039614,0.94966,0,0
0.0039618,0.94966,0,0
0.0039622,0.94966,0,0
0.0039626,0.94967,0,0
0.003963,0.94967,0,0
0.0039634,0.94967,0,0
0.0039638,0.94967,0,0
0.0039642,0.94968,0,0
0.0039646,0.94968,0,0
0.003965,0.94968,0,0
0.0039654,0.94969,0,0
0.0039658,0.94969,0,0
0.0039662,0.94969,0,0
0.0039666,0.94969,0,0
0.003967,0.9497,0,0
0.0039674,0.9497,0,0
0.0039678,0.9497,0,0
0.0039682,0.94971,0,0
0.0039686,0.94971,0,0
0.0039689,0.94971,0,0
0.0039693,0.94972,0,0
0.0039697,0.94972,0,0
0.0039701,0.94972,0,0
0.0039705,0.94972,0,0
0.0039709,0.94973,0,0
0.0039713,0.94973,0,0
0.0039717,0.94973,0,0
0.0039721,0.94974,0,0
0.0039725,0.94974,0,0
0.0039729,0.94974,0,0
0.0039733,0.94975,0,0
0.0039737,0.94975,0,0
0.0039741,0.94975,0,0
0.0039745,0.94975,0,0
0.0039749,0.94976,0,0
0.0039753,0.94976,0,0
0.0039757,0.94976,0,0
0.0039761,0.94977,0,0
0.0039765,0.94977,0,0
0.0039769,0.94977,0,0
0.0039773,0.94978,0,0
0.0039777,0.94978,0,0
0.0039781,0.94978,0,0
0.0039785,0.94978,0,0
0.0039789,0.94979,0,0
0.0039793,0.94979,0,0
0.0039797,0.94979,0,0
0.0039801,0.9498,0,0
0.0039805,0.9498,0,0
0.0039809,0.9498,0,0
0.0039813,0.94981,0,0
0.0039817,0.94981,0,0
0.0039821,0.94981,0,0
0.0039825,0.94982,0,0
0.0039829,0.94982,0,0
0.0039833,0.94982,0,0
0.0039837,0.94982,0,0
0.0039841,0.94983,0,0
0.0039845,0.94983,0,0
0.0039849,0.94983,0,0
0.0039853,0.94984,0,0
0.0039857,0.94984,0,0
0.0039861,0.94984,0,0
0.0039865,0.94985,0,0
0.0039869,0.94985,0,0
0.0039873,0.94985,0,0
0.0039877,0.94986,0,0
0.0039881,0.94986,0,0
0.0039885,0.94986,0,0
0.0039889,0.94987,0,0
0.0039893,0.94987,0,0
0.0039896,0.94987,0,0
0.00399,0.94987,0,0
0.0039904,0.94988,0,0
0.0039908,0.94988,0,0
0.0039912,0.94988,0,0
0.0039916,0.94989,0,0
0.003992,0.94989,0,0
0.0039924,0.94989,0,0
0.0039928,0.9499,0,0
0.0039932,0.9499,0,0
0.0039936,0.9499,0,0
0.003994,0.94991,0,0
0.0039944,0.94991,0,0
0.0039948,0.94991,0,0
0.0039952,0.94992,0,0
0.0039956,0.94992,0,0
0.003996,0.94992,0,0
0.0039964,0.94992,0,0
0.0039968,0.94993,0,0
0.0039972,0.94993,0,0
0.0039976,0.94993,0,0
0.003998,0.94994,0,0
0.0039984,0.94994,0,0
0.0039988,0.94994,0,0
0.0039992,0.94995,0,0
0.0039996,0.94995,0,0
0.004,0.94995,0,0
0.0040004,0.94996,0,0
0.0040008,0.94996,0,0
0.0040012,0.94996,0,0
0.0040016,0.94997,0,0
0.004002,0.94997,0,0
0.0040024,0.94997,0,0
0.0040028,0.94998,0,0
0.0040032,0.94998,0,0
0.0040036,0.94998,0,0
0.004004,0.94999,0,0
0.0040044,0.94999,0,0
0.0040048,0.94999,0,0
0.0040052,0.94999,0,0
0.0040056,0.95,0,0
0.004006,0.95,0,0
0.0040064,0.95,0,0
0.0040068,0.95001,0,0
0.0040072,0.95001,0,0
0.0040076,0.95001,0,0
0.004008,0.95002,0,0
0.0040084,0.95002,0,0
0.0040088,0.95002,0,0
0.0040092,0.95003,0,0
0.0040096,0.95003,0,0
0.00401,0.95003,0,0
0.0040104,0.95004,0,0
0.0040107,0.95004,0,0
0.0040111,0.95004,0,0
0.0040115,0.95005,0,0
0.0040119,0.95005,0,0
0.0040123,0.95005,0,0
0.0040127,0.95006,0,0
0.0040131,0.95006,0,0
0.0040135,0.95006,0,0
0.0040139,0.95007,0,0
0.0040143,0.95007,0,0
0.0040147,0.95007,0,0
0.0040151,0.95008,0,0
0.0040155,0.95008,0,0
0.0040159,0.95008,0,0
0.0040163,0.95009,0,0
0.0040167,0.95009,0,0
0.0040171,0.95009,0,0
0.0040175,0.9501,0,0
0.0040179,0.9501,0,0
0.0040183,0.9501,0,0
0.0040187,0.95011,0,0
0.0040191,0.95011,0,0
0.0040195,0.95011,0,0
0.0040199,0.95012,0,0
0.0040203,0.95012,0,0
0.0040207,0.95012,0,0
0.0040211,0.95013,0,0
0.0040215,0.95013,0,0
0.0040219,0.95013,0,0
0.0040223,0.95014,0,0
0.0040227,0.95014,0,0
0.0040231,0.95014,0,0
0.0040235,0.95015,0,0
0.0040239,0.95015,0,0
0.0040243,0.95015,0,0
0.0040247,0.95016,0,0
0.0040251,0.95016,0,0
0.0040255,0.95016,0,0
0.0040259,0.95017,0,0
0.0040263,0.95017,0,0
0.0040267,0.95017,0,0
0.0040271,0.95018,0,0
0.0040275,0.95018,0,0
0.0040279,0.95018,0,0
0.0040283,0.95019,0,0
0.0040287,0.95019,0,0
0.0040291,0.95019,0,0
0.0040295,0.9502,0,0
0.0040299,0.9502,0,0
0.0040303,0.9502,0,0
0.0040307,0.95021,0,0
0.0040311,0.95021,0,0
0.0040314,0.95021,0,0
0.0040318,0.95022,0,0
0.0040322,0.95022,0,0
0.0040326,0.95022,0,0
0.004033,0.95023,0,0
0.0040334,0.95023,0,0
0.0040338,0.95023,0,0
0.0040342,0.95024,0,0
0.0040346,0.95024,0,0
0.004035,0.95024,0,0
0.0040354,0.95025,0,0
0.0040358,0.95025,0,0
0.0040362,0.95025,0,0
0.0040366,0.95026,0,0
0.004037,0.95026,0,0
0.0040374,0.95027,0,0
0.0040378,0.95027,0,0
0.0040382,0.95027,0,0
0.0040386,0.95028,0,0
0.004039,0.95028,0,0
0.0040394,0.95028,0,0
0.0040398,0.95029,0,0
0.0040402,0.95029,0,0
0.0040406,0.95029,0,0
0.004041,0.9503,0,0
0.0040414,0.9503,0,0
0.0040418,0.9503,0,0
0.0040422,0.95031,0,0
0.0040426,0.95031,0,0
0.004043,0.95031,0,0
0.0040434,0.95032,0,0
0.0040438,0.95032,0,0
0.0040442,0.95032,0,0
0.0040446,0.95033,0,0
0.004045,0.95033,0,0
0.0040454,0.95033,0,0
0.0040458,0.95034,0,0
0.0040462,0.95034,0,0
0.0040466,0.95035,0,0
0.004047,0.95035,0,0
0.0040474,0.95035,0,0
0.0040478,0.95036,0,0
0.0040482,0.95036,0,0
0.0040486,0.95036,0,0
0.004049,0.95037,0,0
0.0040494,0.95037,0,0
0.0040498,0.95037,0,0
0.0040502,0.95038,0,0
0.0040506,0.95038,0,0
0.004051,0.95038,0,0
0.0040514,0.95039,0,0
0.0040518,0.95039,0,0
0.0040521,0.95039,0,0
0.0040525,0.9504,0,0
0.0040529,0.9504,0,0
0.0040533,0.95041,0,0
0.0040537,0.95041,0,0
0.0040541,0.95041,0,0
0.0040545,0.95042,0,0
0.0040549,0.95042,0,0
0.0040553,0.95042,0,0
0.0040557,0.95043,0,0
0.0040561,0.95043,0,0
0.0040565,0.95043,0,0
0.0040569,0.95044,0,0
0.0040573,0.95044,0,0
0.0040577,0.95044,0,0
0.0040581,0.95045,0,0
0.0040585,0.95045,0,0
0.0040589,0.95046,0,0
0.0040593,0.95046,0,0
0.0040597,0.95046,0,0
0.0040601,0.95047,0,0
0.0040605,0.95047,0,0
0.0040609,0.95047,0,0
0.0040613,0.95048,0,0
0.0040617,0.95048,0,0
0.0040621,0.95048,0,0
0.0040625,0.95049,0,0
0.0040629,0.95049,0,0
0.0040633,0.95049,0,0
0.0040637,0.9505,0,0
0.0040641,0.9505,0,0
0.0040645,0.95051,0,0
0.0040649,0.95051,0,0
0.0040653,0.95051,0,0
0.0040657,0.95052,0,0
0.0040661,0.95052,0,0
0.0040665,0.95052,0,0
0.0040669,0.95053,0,0
0.0040673,0.95053,0,0
0.0040677,0.95053,0,0
0.0040681,0.95054,0,0
0.0040685,0.95054,0,0
0.0040689,0.95055,0,0
0.0040693,0.95055,0,0
0.0040697,0.95055,0,0
0.0040701,0.95056,0,0
0.0040705,0.95056,0,0
0.0040709,0.95056,0,0
0.0040713,0.95057,0,0
0.0040717,0.95057,0,0
0.0040721,0.95057,0,0
0.0040725,0.95058,0,0
0.0040729,0.95058,0,0
0.0040732,0.95059,0,0
0.0040736,0.95059,0,0
0.004074,0.95059,0,0
0.0040744,0.9506,0,0
0.0040748,0.9506,0,0
0.0040752,0.9506,0,0
0.0040756,0.95061,0,0
0.004076,0.95061,0,0
0.0040764,0.95062,0,0
0.0040768,0.95062,0,0
0.0040772,0.95062,0,0
0.0040776,0.95063,0,0
0.004078,0.95063,0,0
0.0040784,0.95063,0,0
0.0040788,0.95064,0,0
0.0040792,0.95064,0,0
0.0040796,0.95065,0,0
0.00408,0.95065,0,0
0.0040804,0.95065,0,0
0.0040808,0.95066,0,0
0.0040812,0.95066,0,0
0.0040816,0.95066,0,0
0.004082,0.95067,0,0
0.0040824,0.95067,0,0
0.0040828,0.95068,0,0
0.0040832,0.95068,0,0
0.0040836,0.95068,0,0
0.004084,0.95069,0,0
0.0040844,0.95069,0,0
0.0040848,0.95069,0,0
0.0040852,0.9507,0,0
0.0040856,0.9507,0,0
0.004086,0.9507,0,0
0.0040864,0.95071,0,0
0.0040868,0.95071,0,0
0.0040872,0.95072,0,0
0.0040876,0.95072,0,0
0.004088,0.95072,0,0
0.0040884,0.95073,0,0
0.0040888,0.95073,0,0
0.0040892,0.95073,0,0
0.0040896,0.95074,0,0
0.00409,0.95074,0,0
0.0040904,0.95075,0,0
0.0040908,0.95075,0,0
0.0040912,0.95075,0,0
0.0040916,0.95076,0,0
0.004092,0.95076,0,0
0.0040924,0.95076,0,0
0.0040928,0.95077,0,0
0.0040932,0.95077,0,0
0.0040936,0.95078,0,0
0.0040939,0.95078,0,0
0.0040943,0.95078,0,0
0.0040947,0.95079,0,0
0.0040951,0.95079,0,0
0.0040955,0.95079,0,0
0.0040959,0.9508,0,0
0.0040963,0.9508,0,0
0.0040967,0.95081,0,0
0.0040971,0.95081,0,0
0.0040975,0.95081,0,0
0.0040979,0.95082,0,0
0.0040983,0.95082,0,0
0.0040987,0.95082,0,0
0.0040991,0.95083,0,0
0.0040995,0.95083,0,0
0.0040999,0.95084,0,0
0.0041003,0.95084,0,0
0.0041007,0.95084,0,0
0.0041011,0.95085,0,0
0.0041015,0.95085,0,0
0.0041019,0.95085,0,0
0.0041023,0.95086,0,0
0.0041027,0.95086,0,0
0.0041031,0.95087,0,0
0.0041035,0.95087,0,0
0.0041039,0.95087,0,0
0.0041043,0.95088,0,0
0.0041047,0.95088,0,0
0.0041051,0.95089,0,0
0.0041055,0.95089,0,0
0.0041059,0.95089,0,0
0.0041063,0.9509,0,0
0.0041067,0.9509,0,0
0.0041071,0.9509,0,0
0.0041075,0.95091,0,0
0.0041079,0.95091,0,0
0.0041083,0.95092,0,0
0.0041087,0.95092,0,0
0.0041091,0.95092,0,0
0.0041095,0.95093,0,0
0.0041099,0.95093,0,0
0.0041103,0.95094,0,0
0.0041107,0.95094,0,0
0.0041111,0.95094,0,0
0.0041115,0.95095,0,0
0.0041119,0.95095,0,0
0.0041123,0.95096,0,0
0.0041127,0.95096,0,0
0.0041131,0.95096,0,0
0.0041135,0.95097,0,0
0.0041139,0.95097,0,0
0.0041143,0.95097,0,0
0.0041146,0.95098,0,0
0.004115,0.95098,0,0
0.0041154,0.95099,0,0
0.0041158,0.95099,0,0
0.0041162,0.95099,0,0
0.0041166,0.951,0,0
0.004117,0.951,0,0
0.0041174,0.95101,0,0
0.0041178,0.95101,0,0
0.0041182,0.95101,0,0
0.0041186,0.95102,0,0
0.004119,0.95102,0,0
0.0041194,0.95103,0,0
0.0041198,0.95103,0,0
0.0041202,0.95103,0,0
0.0041206,0.95104,0,0
0.004121,0.95104,0,0
0.0041214,0.95105,0,0
0.0041218,0.95105,0,0
0.0041222,0.95105,0,0
0.0041226,0.95106,0,0
0.004123,0.95106,0,0
0.0041234,0.95107,0,0
0.0041238,0.95107,0,0
0.0041242,0.95107,0,0
0.0041246,0.95108,0,0
0.004125,0.95108,0,0
0.0041254,0.95109,0,0
0.0041258,0.95109,0,0
0.0041262,0.95109,0,0
0.0041266,0.9511,0,0
0.004127,0.9511,0,0
0.0041274,0.95111,0,0
0.0041278,0.95111,0,0
0.0041282,0.95111,0,0
0.0041286,0.95112,0,0
0.004129,0.95112,0,0
0.0041294,0.95113,0,0
0.0041298,0.95113,0,0
0.0041302,0.95113,0,0
0.0041306,0.95114,0,0
0.004131,0.95114,0,0
0.0041314,0.95115,0,0
0.0041318,0.95115,0,0
0.0041322,0.95115,0,0
0.0041326,0.95116,0,0
0.004133,0.95116,0,0
0.0041334,0.95117,0,0
0.0041338,0.95117,0,0
0.0041342,0.95118,0,0
0.0041346,0.95118,0,0
0.004135,0.95118,0,0
0.0041354,0.95119,0,0
0.0041357,0.95119,0,0
0.0041361,0.9512,0,0
0.0041365,0.9512,0,0
0.0041369,0.9512,0,0
0.0041373,0.95121,0,0
0.0041377,0.95121,0,0
0.0041381,0.95122,0,0
0.0041385,0.95122,0,0
0.0041389,0.95122,0,0
0.0041393,0.95123,0,0
0.0041397,0.95123,0,0
0.0041401,0.95124,0,0
0.0041405,0.95124,0,0
0.0041409,0.95124,0,0
0.0041413,0.95125,0,0
0.0041417,0.95125,0,0
0.0041421,0.95126,0,0
0.0041425,0.95126,0,0
0.0041429,0.95127,0,0
0.0041433,0.95127,0,0
0.0041437,0.95127,0,0
0.0041441,0.95128,0,0
0.0041445,0.95128,0,0
0.0041449,0.95129,0,0
0.0041453,0.95129,0,0
0.0041457,0.95129,0,0
0.0041461,0.9513,0,0
0.0041465,0.9513,0,0
0.0041469,0.95131,0,0
0.0041473,0.95131,0,0
0.0041477,0.95132,0,0
0.0041481,0.95132,0,0
0.0041485,0.95132,0,0
0.0041489,0.95133,0,0
0.0041493,0.95133,0,0
0.0041497,0.95134,0,0
0.0041501,0.95134,0,0
0.0041505,0.95134,0,0
0.0041509,0.95135,0,0
0.0041513,0.95135,0,0
0.0041517,0.95136,0,0
0.0041521,0.95136,0,0
0.0041525,0.95137,0,0
0.0041529,0.95137,0,0
0.0041533,0.95137,0,0
0.0041537,0.95138,0,0
0.0041541,0.95138,0,0
0.0041545,0.95139,0,0
0.0041549,0.95139,0,0
0.0041553,0.9514,0,0
0.0041557,0.9514,0,0
0.0041561,0.9514,0,0
0.0041564,0.95141,0,0
0.0041568,0.95141,0,0
0.0041572,0.95142,0,0
0.0041576,0.95142,0,0
0.004158,0.95142,0,0
0.0041584,0.95143,0,0
0.0041588,0.95143,0,0
0.0041592,0.95144,0,0
0.0041596,0.95144,0,0
0.00416,0.95145,0,0
0.0041604,0.95145,0,0
0.0041608,0.95145,0,0
0.0041612,0.95146,0,0
0.0041616,0.95146,0,0
0.004162,0.95147,0,0
0.0041624,0.95147,0,0
0.0041628,0.95148,0,0
0.0041632,0.95148,0,0
0.0041636,0.95148,0,0
0.004164,0.95149,0,0
0.0041644,0.95149,0,0
0.0041648,0.9515,0,0
0.0041652,0.9515,0,0
0.0041656,0.95151,0,0
0.004166,0.95151,0,0
0.0041664,0.95151,0,0
0.0041668,0.95152,0,0
0.0041672,0.95152,0,0
0.0041676,0.95153,0,0
0.004168,0.95153,0,0
0.0041684,0.95154,0,0
0.0041688,0.95154,0,0
0.0041692,0.95154,0,0
0.0041696,0.95155,0,0
0.00417,0.95155,0,0
0.0041704,0.95156,0,0
0.0041708,0.95156,0,0
0.0041712,0.95157,0,0
0.0041716,0.95157,0,0
0.004172,0.95157,0,0
0.0041724,0.95158,0,0
0.0041728,0.95158,0,0
0.0041732,0.95159,0,0
0.0041736,0.95159,0,0
0.004174,0.9516,0,0
0.0041744,0.9516,0,0
0.0041748,0.9516,0,0
0.0041752,0.95161,0,0
0.0041756,0.95161,0,0
0.004176,0.95162,0,0
0.0041764,0.95162,0,0
0.0041768,0.95163,0,0
0.0041771,0.95163,0,0
0.0041775,0.95164,0,0
0.0041779,0.95164,0,0
0.0041783,0.95164,0,0
0.0041787,0.95165,0,0
0.0041791,0.95165,0,0
0.0041795,0.95166,0,0
0.0041799,0.95166,0,0
0.0041803,0.95167,0,0
0.0041807,0.95167,0,0
0.0041811,0.95167,0,0
0.0041815,0.95168,0,0
0.0041819,0.95168,0,0
0.0041823,0.95169,0,0
0.0041827,0.95169,0,0
0.0041831,0.9517,0,0
0.0041835,0.9517,0,0
0.0041839,0.95171,0,0
0.0041843,0.95171,0,0
0.0041847,0.95171,0,0
0.0041851,0.95172,0,0
0.0041855,0.95172,0,0
0.0041859,0.95173,0,0
0.0041863,0.95173,0,0
0.0041867,0.95174,0,0
0.0041871,0.95174,0,0
0.0041875,0.95174,0,0
0.0041879,0.95175,0,0
0.0041883,0.95175,0,0
0.0041887,0.95176,0,0
0.0041891,0.95176,0,0
0.0041895,0.95177,0,0
0.0041899,0.95177,0,0
0.0041903,0.95178,0,0
0.0041907,0.95178,0,0
0.0041911,0.95178,0,0
0.0041915,0.95179,0,0
0.0041919,0.95179,0,0
0.0041923,0.9518,0,0
0.0041927,0.9518,0,0
0.0041931,0.95181,0,0
0.0041935,0.95181,0,0
0.0041939,0.95182,0,0
0.0041943,0.95182,0,0
0.0041947,0.95182,0,0
0.0041951,0.95183,0,0
0.0041955,0.95183,0,0
0.0041959,0.95184,0,0
0.0041963,0.95184,0,0
0.0041967,0.95185,0,0
0.0041971,0.95185,0,0
0.0041975,0.95186,0,0
0.0041979,0.95186,0,0
0.0041982,0.95186,0,0
0.0041986,0.95187,0,0
0.004199,0.95187,0,0
0.0041994,0.95188,0,0
0.0041998,0.95188,0,0
0.0042002,0.95189,0,0
0.0042006,0.95189,0,0
0.004201,0.9519,0,0
0.0042014,0.9519,0,0
0.0042018,0.95191,0,0
0.0042022,0.95191,0,0
0.0042026,0.95191,0,0
0.004203,0.95192,0,0
0.0042034,0.95192,0,0
0.0042038,0.95193,0,0
0.0042042,0.95193,0,0
0.0042046,0.95194,0,0
0.004205,0.95194,0,0
0.0042054,0.95195,0,0
0.0042058,0.95195,0,0
0.0042062,0.95195,0,0
0.0042066,0.95196,0,0
0.004207,0.95196,0,0
0.0042074,0.95197,0,0
0.0042078,0.95197,0,0
0.0042082,0.95198,0,0
0.0042086,0.95198,0,0
0.004209,0.95199,0,0
0.0042094,0.95199,0,0
0.0042098,0.952,0,0
0.0042102,0.952,0,0
0.0042106,0.952,0,0
0.004211,0.95201,0,0
0.0042114,0.95201,0,0
0.0042118,0.95202,0,0
0.0042122,0.95202,0,0
0.0042126,0.95203,0,0
0.004213,0.95203,0,0
0.0042134,0.95204,0,0
0.0042138,0.95204,0,0
0.0042142,0.95205,0,0
0.0042146,0.95205,0,0
0.004215,0.95206,0,0
0.0042154,0.95206,0,0
0.0042158,0.95206,0,0
0.0042162,0.95207,0,0
0.0042166,0.95207,0,0
0.004217,0.95208,0,0
0.0042174,0.95208,0,0
0.0042178,0.95209,0,0
0.0042182,0.95209,0,0
0.0042186,0.9521,0,0
0.0042189,0.9521,0,0
0.0042193,0.95211,0,0
0.0042197,0.95211,0,0
0.0042201,0.95211,0,0
0.0042205,0.95212,0,0
0.0042209,0.95212,0,0
0.0042213,0.95213,0,0
0.0042217,0.95213,0,0
0.0042221,0.95214,0,0
0.0042225,0.95214,0,0
0.0042229,0.95215,0,0
0.0042233,0.95215,0,0
0.0042237,0.95216,0,0
0.0042241,0.95216,0,0
0.0042245,0.95217,0,0
0.0042249,0.95217,0,0
0.0042253,0.95218,0,0
0.0042257,0.95218,0,0
0.0042261,0.95218,0,0
0.0042265,0.95219,0,0
0.0042269,0.95219,0,0
0.0042273,0.9522,0,0
0.0042277,0.9522,0,0
0.0042281,0.95221,0,0
0.0042285,0.95221,0,0
0.0042289,0.95222,0,0
0.0042293,0.95222,0,0
0.0042297,0.95223,0,0
0.0042301,0.95223,0,0
0.0042305,0.95224,0,0
0.0042309,0.95224,0,0
0.0042313,0.95225,0,0
0.0042317,0.95225,0,0
0.0042321,0.95225,0,0
0.0042325,0.95226,0,0
0.0042329,0.95226,0,0
0.0042333,0.95227,0,0
0.0042337,0.95227,0,0
0.0042341,0.95228,0,0
0.0042345,0.95228,0,0
0.0042349,0.95229,0,0
0.0042353,0.95229,0,0
0.0042357,0.9523,0,0
0.0042361,0.9523,0,0
0.0042365,0.95231,0,0
0.0042369,0.95231,0,0
0.0042373,0.95232,0,0
0.0042377,0.95232,0,0
0.0042381,0.95233,0,0
0.0042385,0.95233,0,0
0.0042389,0.95233,0,0
0.0042393,0.95234,0,0
0.0042396,0.95234,0,0
0.00424,0.95235,0,0
0.0042404,0.95235,0,0
0.0042408,0.95236,0,0
0.0042412,0.95236,0,0
0.0042416,0.95237,0,0
0.004242,0.95237,0,0
0.0042424,0.95238,0,0
0.0042428,0.95238,0,0
0.0042432,0.95239,0,0
0.0042436,0.95239,0,0
0.004244,0.9524,0,0
0.0042444,0.9524,0,0
0.0042448,0.95241,0,0
0.0042452,0.95241,0,0
0.0042456,0.95242,0,0
0.004246,0.95242,0,0
0.0042464,0.95243,0,0
0.0042468,0.95243,0,0
0.0042472,0.95243,0,0
0.0042476,0.95244,0,0
0.004248,0.95244,0,0
0.0042484,0.95245,0,0
0.0042488,0.95245,0,0
0.0042492,0.95246,0,0
0.0042496,0.95246,0,0
0.00425,0.95247,0,0
0.0042504,0.95247,0,0
0.0042508,0.95248,0,0
0.0042512,0.95248,0,0
0.0042516,0.95249,0,0
0.004252,0.95249,0,0
0.0042524,0.9525,0,0
0.0042528,0.9525,0,0
0.0042532,0.95251,0,0
0.0042536,0.95251,0,0
0.004254,0.95252,0,0
0.0042544,0.95252,0,0
0.0042548,0.95253,0,0
0.0042552,0.95253,0,0
0.0042556,0.95254,0,0
0.004256,0.95254,0,0
0.0042564,0.95255,0,0
0.0042568,0.95255,0,0
0.0042572,0.95256,0,0
0.0042576,0.95256,0,0
0.004258,0.95257,0,0
0.0042584,0.95257,0,0
0.0042588,0.95257,0,0
0.0042592,0.95258,0,0
0.0042596,0.95258,0,0
0.00426,0.95259,0,0
0.0042604,0.95259,0,0
0.0042607,0.9526,0,0
0.0042611,0.9526,0,0
0.0042615,0.95261,0,0
0.0042619,0.95261,0,0
0.0042623,0.95262,0,0
0.0042627,0.95262,0,0
0.0042631,0.95263,0,0
0.0042635,0.95263,0,0
0.0042639,0.95264,0,0
0.0042643,0.95264,0,0
0.0042647,0.95265,0,0
0.0042651,0.95265,0,0
0.0042655,0.95266,0,0
0.0042659,0.95266,0,0
0.0042663,0.95267,0,0
0.0042667,0.95267,0,0
0.0042671,0.95268,0,0
0.0042675,0.95268,0,0
0.0042679,0.95269,0,0
0.0042683,0.95269,0,0
0.0042687,0.9527,0,0
0.0042691,0.9527,0,0
0.0042695,0.95271,0,0
0.0042699,0.95271,0,0
0.0042703,0.95272,0,0
0.0042707,0.95272,0,0
0.0042711,0.95273,0,0
0.0042715,0.95273,0,0
0.0042719,0.95274,0,0
0.0042723,0.95274,0,0
0.0042727,0.95275,0,0
0.0042731,0.95275,0,0
0.0042735,0.95276,0,0
0.0042739,0.95276,0,0
0.0042743,0.95277,0,0
0.0042747,0.95277,0,0
0.0042751,0.95278,0,0
0.0042755,0.95278,0,0
0.0042759,0.95279,0,0
0.0042763,0.95279,0,0
0.0042767,0.9528,0,0
0.0042771,0.9528,0,0
0.0042775,0.95281,0,0
0.0042779,0.95281,0,0
0.0042783,0.95282,0,0
0.0042787,0.95282,0,0
0.0042791,0.95283,0,0
0.0042795,0.95283,0,0
0.0042799,0.95284,0,0
0.0042803,0.95284,0,0
0.0042807,0.95285,0,0
0.0042811,0.95285,0,0
0.0042814,0.95286,0,0
0.0042818,0.95286,0,0
0.0042822,0.95287,0,0
0.0042826,0.95287,0,0
0.004283,0.95288,0,0
0.0042834,0.95288,0,0
0.0042838,0.95289,0,0
0.0042842,0.95289,0,0
0.0042846,0.9529,0,0
0.004285,0.9529,0,0
0.0042854,0.95291,0,0
0.0042858,0.95291,0,0
0.0042862,0.95292,0,0
0.0042866,0.95292,0,0
0.004287,0.95293,0,0
0.0042874,0.95293,0,0
0.0042878,0.95294,0,0
0.0042882,0.95294,0,0
0.0042886,0.95295,0,0
0.004289,0.95295,0,0
0.0042894,0.95296,0,0
0.0042898,0.95296,0,0
0.0042902,0.95297,0,0
0.0042906,0.95297,0,0
0.004291,0.95298,0,0
0.0042914,0.95298,0,0
0.0042918,0.95299,0,0
0.0042922,0.95299,0,0
0.0042926,0.953,0,0
0.004293,0.953,0,0
0.0042934,0.95301,0,0
0.0042938,0.95301,0,0
0.0042942,0.95302,0,0
0.0042946,0.95302,0,0
0.004295,0.95303,0,0
0.0042954,0.95303,0,0
0.0042958,0.95304,0,0
0.0042962,0.95304,0,0
0.0042966,0.95305,0,0
0.004297,0.95305,0,0
0.0042974,0.95306,0,0
0.0042978,0.95306,0,0
0.0042982,0.95307,0,0
0.0042986,0.95307,0,0
0.004299,0.95308,0,0
0.0042994,0.95308,0,0
0.0042998,0.95309,0,0
0.0043002,0.95309,0,0
0.0043006,0.9531,0,0
0.004301,0.9531,0,0
0.0043014,0.95311,0,0
0.0043018,0.95311,0,0
0.0043021,0.95312,0,0
0.0043025,0.95312,0,0
0.0043029,0.95313,0,0
0.0043033,0.95314,0,0
0.0043037,0.95314,0,0
0.0043041,0.95315,0,0
0.0043045,0.95315,0,0
0.0043049,0.95316,0,0
0.0043053,0.95316,0,0
0.0043057,0.95317,0,0
0.0043061,0.95317,0,0
0.0043065,0.95318,0,0
0.0043069,0.95318,0,0
0.0043073,0.95319,0,0
0.0043077,0.95319,0,0
0.0043081,0.9532,0,0
0.0043085,0.9532,0,0
0.0043089,0.95321,0,0
0.0043093,0.95321,0,0
0.0043097,0.95322,0,0
0.0043101,0.95322,0,0
0.0043105,0.95323,0,0
0.0043109,0.95323,0,0
0.0043113,0.95324,0,0
0.0043117,0.95324,0,0
0.0043121,0.95325,0,0
0.0043125,0.95325,0,0
0.0043129,0.95326,0,0
0.0043133,0.95326,0,0
0.0043137,0.95327,0,0
0.0043141,0.95327,0,0
0.0043145,0.95328,0,0
0.0043149,0.95328,0,0
0.0043153,0.95329,0,0
0.0043157,0.95329,0,0
0.0043161,0.9533,0,0
0.0043165,0.95331,0,0
0.0043169,0.95331,0,0
0.0043173,0.95332,0,0
0.0043177,0.95332,0,0
0.0043181,0.95333,0,0
0.0043185,0.95333,0,0
0.0043189,0.95334,0,0
0.0043193,0.95334,0,0
0.0043197,0.95335,0,0
0.0043201,0.95335,0,0
0.0043205,0.95336,0,0
0.0043209,0.95336,0,0
0.0043213,0.95337,0,0
0.0043217,0.95337,0,0
0.0043221,0.95338,0,0
0.0043225,0.95338,0,0
0.0043229,0.95339,0,0
0.0043232,0.95339,0,0
0.0043236,0.9534,0,0
0.004324,0.9534,0,0
0.0043244,0.95341,0,0
0.0043248,0.95341,0,0
0.0043252,0.95342,0,0
0.0043256,0.95342,0,0
0.004326,0.95343,0,0
0.0043264,0.95344,0,0
0.0043268,0.95344,0,0
0.0043272,0.95345,0,0
0.0043276,0.95345,0,0
0.004328,0.95346,0,0
0.0043284,0.95346,0,0
0.0043288,0.95347,0,0
0.0043292,0.95347,0,0
0.0043296,0.95348,0,0
0.00433,0.95348,0,0
0.0043304,0.95349,0,0
0.0043308,0.95349,0,0
0.0043312,0.9535,0,0
0.0043316,0.9535,0,0
0.004332,0.95351,0,0
0.0043324,0.95351,0,0
0.0043328,0.95352,0,0
0.0043332,0.95352,0,0
0.0043336,0.95353,0,0
0.004334,0.95353,0,0
0.0043344,0.95354,0,0
0.0043348,0.95355,0,0
0.0043352,0.95355,0,0
0.0043356,0.95356,0,0
0.004336,0.95356,0,0
0.0043364,0.95357,0,0
0.0043368,0.95357,0,0
0.0043372,0.95358,0,0
0.0043376,0.95358,0,0
0.004338,0.95359,0,0
0.0043384,0.95359,0,0
0.0043388,0.9536,0,0
0.0043392,0.9536,0,0
0.0043396,0.95361,0,0
0.00434,0.95361,0,0
0.0043404,0.95362,0,0
0.0043408,0.95362,0,0
0.0043412,0.95363,0,0
0.0043416,0.95364,0,0
0.004342,0.95364,0,0
0.0043424,0.95365,0,0
0.0043428,0.95365,0,0
0.0043432,0.95366,0,0
0.0043436,0.95366,0,0
0.0043439,0.95367,0,0
0.0043443,0.95367,0,0
0.0043447,0.95368,0,0
0.0043451,0.95368,0,0
0.0043455,0.95369,0,0
0.0043459,0.95369,0,0
0.0043463,0.9537,0,0
0.0043467,0.9537,0,0
0.0043471,0.95371,0,0
0.0043475,0.95372,0,0
0.0043479,0.95372,0,0
0.0043483,0.95373,0,0
0.0043487,0.95373,0,0
0.0043491,0.95374,0,0
0.0043495,0.95374,0,0
0.0043499,0.95375,0,0
0.0043503,0.95375,0,0
0.0043507,0.95376,0,0
0.0043511,0.95376,0,0
0.0043515,0.95377,0,0
0.0043519,0.95377,0,0
0.0043523,0.95378,0,0
0.0043527,0.95379,0,0
0.0043531,0.95379,0,0
0.0043535,0.9538,0,0
0.0043539,0.9538,0,0
0.0043543,0.95381,0,0
0.0043547,0.95381,0,0
0.0043551,0.95382,0,0
0.0043555,0.95382,0,0
0.0043559,0.95383,0,0
0.0043563,0.95383,0,0
0.0043567,0.95384,0,0
0.0043571,0.95384,0,0
0.0043575,0.95385,0,0
0.0043579,0.95386,0,0
0.0043583,0.95386,0,0
0.0043587,0.95387,0,0
0.0043591,0.95387,0,0
0.0043595,0.95388,0,0
0.0043599,0.95388,0,0
0.0043603,0.95389,0,0
0.0043607,0.95389,0,0
0.0043611,0.9539,0,0
0.0043615,0.9539,0,0
0.0043619,0.95391,0,0
0.0043623,0.95391,0,0
0.0043627,0.95392,0,0
0.0043631,0.95393,0,0
0.0043635,0.95393,0,0
0.0043639,0.95394,0,0
0.0043643,0.95394,0,0
0.0043646,0.95395,0,0
0.004365,0.95395,0,0
0.0043654,0.95396,0,0
0.0043658,0.95396,0,0
0.0043662,0.95397,0,0
0.0043666,0.95397,0,0
0.004367,0.95398,0,0
0.0043674,0.95399,0,0
0.0043678,0.95399,0,0
0.0043682,0.954,0,0
0.0043686,0.954,0,0
0.004369,0.95401,0,0
0.0043694,0.95401,0,0
0.0043698,0.95402,0,0
0.0043702,0.95402,0,0
0.0043706,0.95403,0,0
0.004371,0.95403,0,0
0.0043714,0.95404,0,0
0.0043718,0.95405,0,0
0.0043722,0.95405,0,0
0.0043726,0.95406,0,0
0.004373,0.95406,0,0
0.0043734,0.95407,0,0
0.0043738,0.95407,0,0
0.0043742,0.95408,0,0
0.0043746,0.95408,0,0
0.004375,0.95409,0,0
0.0043754,0.95409,0,0
0.0043758,0.9541,0,0
0.0043762,0.95411,0,0
0.0043766,0.95411,0,0
0.004377,0.95412,0,0
0.0043774,0.95412,0,0
0.0043778,0.95413,0,0
0.0043782,0.95413,0,0
0.0043786,0.95414,0,0
0.004379,0.95414,0,0
0.0043794,0.95415,0,0
0.0043798,0.95415,0,0
0.0043802,0.95416,0,0
0.0043806,0.95417,0,0
0.004381,0.95417,0,0
0.0043814,0.95418,0,0
0.0043818,0.95418,0,0
0.0043822,0.95419,0,0
0.0043826,0.95419,0,0
0.004383,0.9542,0,0
0.0043834,0.9542,0,0
0.0043838,0.95421,0,0
0.0043842,0.95422,0,0
0.0043846,0.95422,0,0
0.004385,0.95423,0,0
0.0043854,0.95423,0,0
0.0043857,0.95424,0,0
0.0043861,0.95424,0,0
0.0043865,0.95425,0,0
0.0043869,0.95425,0,0
0.0043873,0.95426,0,0
0.0043877,0.95426,0,0
0.0043881,0.95427,0,0
0.0043885,0.95428,0,0
0.0043889,0.95428,0,0
0.0043893,0.95429,0,0
0.0043897,0.95429,0,0
0.0043901,0.9543,0,0
0.0043905,0.9543,0,0
0.0043909,0.95431,0,0
0.0043913,0.95431,0,0
0.0043917,0.95432,0,0
0.0043921,0.95433,0,0
0.0043925,0.95433,0,0
0.0043929,0.95434,0,0
0.0043933,0.95434,0,0
0.0043937,0.95435,0,0
0.0043941,0.95435,0,0
0.0043945,0.95436,0,0
0.0043949,0.95436,0,0
0.0043953,0.95437,0,0
0.0043957,0.95438,0,0
0.0043961,0.95438,0,0
0.0043965,0.95439,0,0
0.0043969,0.95439,0,0
0.0043973,0.9544,0,0
0.0043977,0.9544,0,0
0.0043981,0.95441,0,0
0.0043985,0.95441,0,0
0.0043989,0.95442,0,0
0.0043993,0.95443,0,0
0.0043997,0.95443,0,0
0.0044001,0.95444,0,0
0.0044005,0.95444,0,0
0.0044009,0.95445,0,0
0.0044013,0.95445,0,0
0.0044017,0.95446,0,0
0.0044021,0.95447,0,0
0.0044025,0.95447,0,0
0.0044029,0.95448,0,0
0.0044033,0.95448,0,0
0.0044037,0.95449,0,0
0.0044041,0.95449,0,0
0.0044045,0.9545,0,0
0.0044049,0.9545,0,0
0.0044053,0.95451,0,0
0.0044057,0.95452,0,0
0.0044061,0.95452,0,0
0.0044064,0.95453,0,0
0.0044068,0.95453,0,0
0.0044072,0.95454,0,0
0.0044076,0.95454,0,0
0.004408,0.95455,0,0
0.0044084,0.95456,0,0
0.0044088,0.95456,0,0
0.0044092,0.95457,0,0
0.0044096,0.95457,0,0
0.00441,0.95458,0,0
0.0044104,0.95458,0,0
0.0044108,0.95459,0,0
0.0044112,0.95459,0,0
0.0044116,0.9546,0,0
0.004412,0.95461,0,0
0.0044124,0.95461,0,0
0.0044128,0.95462,0,0
0.0044132,0.95462,0,0
0.0044136,0.95463,0,0
0.004414,0.95463,0,0
0.0044144,0.95464,0,0
0.0044148,0.95465,0,0
0.0044152,0.95465,0,0
0.0044156,0.95466,0,0
0.004416,0.95466,0,0
0.0044164,0.95467,0,0
0.0044168,0.95467,0,0
0.0044172,0.95468,0,0
0.0044176,0.95469,0,0
0.004418,0.95469,0,0
0.0044184,0.9547,0,0
0.0044188,0.9547,0,0
0.0044192,0.95471,0,0
0.0044196,0.95471,0,0
0.00442,0.95472,0,0
0.0044204,0.95473,0,0
0.0044208,0.95473,0,0
0.0044212,0.95474,0,0
0.0044216,0.95474,0,0
0.004422,0.95475,0,0
0.0044224,0.95475,0,0
0.0044228,0.95476,0,0
0.0044232,0.95476,0,0
0.0044236,0.95477,0,0
0.004424,0.95478,0,0
0.0044244,0.95478,0,0
0.0044248,0.95479,0,0
0.0044252,0.95479,0,0
0.0044256,0.9548,0,0
0.004426,0.9548,0,0
0.0044264,0.95481,0,0
0.0044268,0.95482,0,0
0.0044271,0.95482,0,0
0.0044275,0.95483,0,0
0.0044279,0.95483,0,0
0.0044283,0.95484,0,0
0.0044287,0.95484,0,0
0.0044291,0.95485,0,0
0.0044295,0.95486,0,0
0.0044299,0.95486,0,0
0.0044303,0.95487,0,0
0.0044307,0.95487,0,0
0.0044311,0.95488,0,0
0.0044315,0.95488,0,0
0.0044319,0.95489,0,0
0.0044323,0.9549,0,0
0.0044327,0.9549,0,0
0.0044331,0.95491,0,0
0.0044335,0.95491,0,0
0.0044339,0.95492,0,0
0.0044343,0.95492,0,0
0.0044347,0.95493,0,0
0.0044351,0.95494,0,0
0.0044355,0.95494,0,0
0.0044359,0.95495,0,0
0.0044363,0.95495,0,0
0.0044367,0.95496,0,0
0.0044371,0.95496,0,0
0.0044375,0.95497,0,0
0.0044379,0.95498,0,0
0.0044383,0.95498,0,0
0.0044387,0.95499,0,0
0.0044391,0.95499,0,0
0.0044395,0.955,0,0
0.0044399,0.955,0,0
0.0044403,0.95501,0,0
0.0044407,0.95502,0,0
0.0044411,0.95502,0,0
0.0044415,0.95503,0,0
0.0044419,0.95503,0,0
0.0044423,0.95504,0,0
0.0044427,0.95505,0,0
0.0044431,0.95505,0,0
0.0044435,0.95506,0,0
0.0044439,0.95506,0,0
0.0044443,0.95507,0,0
0.0044447,0.95507,0,0
0.0044451,0.95508,0,0
0.0044455,0.95509,0,0
0.0044459,0.95509,0,0
0.0044463,0.9551,0,0
0.0044467,0.9551,0,0
0.0044471,0.95511,0,0
0.0044475,0.95512,0,0
0.0044479,0.95512,0,0
0.0044482,0.95513,0,0
0.0044486,0.95513,0,0
0.004449,0.95514,0,0
0.0044494,0.95514,0,0
0.0044498,0.95515,0,0
0.0044502,0.95516,0,0
0.0044506,0.95516,0,0
0.004451,0.95517,0,0
0.0044514,0.95517,0,0
0.0044518,0.95518,0,0
0.0044522,0.95519,0,0
0.0044526,0.95519,0,0
0.004453,0.9552,0,0
0.0044534,0.9552,0,0
0.0044538,0.95521,0,0
0.0044542,0.95521,0,0
0.0044546,0.95522,0,0
0.004455,0.95523,0,0
0.0044554,0.95523,0,0
0.0044558,0.95524,0,0
0.0044562,0.95524,0,0
0.0044566,0.95525,0,0
0.004457,0.95526,0,0
0.0044574,0.95526,0,0
0.0044578,0.95527,0,0
0.0044582,0.95527,0,0
0.0044586,0.95528,0,0
0.004459,0.95529,0,0
0.0044594,0.95529,0,0
0.0044598,0.9553,0,0
0.0044602,0.9553,0,0
0.0044606,0.95531,0,0
0.004461,0.95531,0,0
0.0044614,0.95532,0,0
0.0044618,0.95533,0,0
0.0044622,0.95533,0,0
0.0044626,0.95534,0,0
0.004463,0.95534,0,0
0.0044634,0.95535,0,0
0.0044638,0.95536,0,0
0.0044642,0.95536,0,0
0.0044646,0.95537,0,0
0.004465,0.95537,0,0
0.0044654,0.95538,0,0
0.0044658,0.95539,0,0
0.0044662,0.95539,0,0
0.0044666,0.9554,0,0
0.004467,0.9554,0,0
0.0044674,0.95541,0,0
0.0044678,0.95542,0,0
0.0044682,0.95542,0,0
0.0044686,0.95543,0,0
0.0044689,0.95543,0,0
0.0044693,0.95544,0,0
0.0044697,0.95544,0,0
0.0044701,0.95545,0,0
0.0044705,0.95546,0,0
0.0044709,0.95546,0,0
0.0044713,0.95547,0,0
0.0044717,0.95547,0,0
0.0044721,0.95548,0,0
0.0044725,0.95549,0,0
0.0044729,0.95549,0,0
0.0044733,0.9555,0,0
0.0044737,0.9555,0,0
0.0044741,0.95551,0,0
0.0044745,0.95552,0,0
0.0044749,0.95552,0,0
0.0044753,0.95553,0,0
0.0044757,0.95553,0,0
0.0044761,0.95554,0,0
0.0044765,0.95555,0,0
0.0044769,0.95555,0,0
0.0044773,0.95556,0,0
0.0044777,0.95556,0,0
0.0044781,0.95557,0,0
0.0044785,0.95558,0,0
0.0044789,0.95558,0,0
0.0044793,0.95559,0,0
0.0044797,0.95559,0,0
0.0044801,0.9556,0,0
0.0044805,0.95561,0,0
0.0044809,0.95561,0,0
0.0044813,0.95562,0,0
0.0044817,0.95562,0,0
0.0044821,0.95563,0,0
0.0044825,0.95564,0,0
0.0044829,0.95564,0,0
0.0044833,0.95565,0,0
0.0044837,0.95565,0,0
0.0044841,0.95566,0,0
0.0044845,0.95567,0,0
0.0044849,0.95567,0,0
0.0044853,0.95568,0,0
0.0044857,0.95568,0,0
0.0044861,0.95569,0,0
0.0044865,0.9557,0,0
0.0044869,0.9557,0,0
0.0044873,0.95571,0,0
0.0044877,0.95571,0,0
0.0044881,0.95572,0,0
0.0044885,0.95573,0,0
0.0044889,0.95573,0,0
0.0044893,0.95574,0,0
0.0044896,0.95574,0,0
0.00449,0.95575,0,0
0.0044904,0.95576,0,0
0.0044908,0.95576,0,0
0.0044912,0.95577,0,0
0.0044916,0.95577,0,0
0.004492,0.95578,0,0
0.0044924,0.95579,0,0
0.0044928,0.95579,0,0
0.0044932,0.9558,0,0
0.0044936,0.9558,0,0
0.004494,0.95581,0,0
0.0044944,0.95582,0,0
0.0044948,0.95582,0,0
0.0044952,0.95583,0,0
0.0044956,0.95583,0,0
0.004496,0.95584,0,0
0.0044964,0.95585,0,0
0.0044968,0.95585,0,0
0.0044972,0.95586,0,0
0.0044976,0.95586,0,0
0.004498,0.95587,0,0
0.0044984,0.95588,0,0
0.0044988,0.95588,0,0
0.0044992,0.95589,0,0
0.0044996,0.95589,0,0
0.0045,0.9559,0,0
0.0045004,0.95591,0,0
0.0045008,0.95591,0,0
0.0045012,0.95592,0,0
0.0045016,0.95593,0,0
0.004502,0.95593,0,0
0.0045024,0.95594,0,0
0.0045028,0.95594,0,0
0.0045032,0.95595,0,0
0.0045036,0.95596,0,0
0.004504,0.95596,0,0
0.0045044,0.95597,0,0
0.0045048,0.95597,0,0
0.0045052,0.95598,0,0
0.0045056,0.95599,0,0
0.004506,0.95599,0,0
0.0045064,0.956,0,0
0.0045068,0.956,0,0
0.0045072,0.95601,0,0
0.0045076,0.95602,0,0
0.004508,0.95602,0,0
0.0045084,0.95603,0,0
0.0045088,0.95603,0,0
0.0045092,0.95604,0,0
0.0045096,0.95605,0,0
0.00451,0.95605,0,0
0.0045104,0.95606,0,0
0.0045107,0.95607,0,0
0.0045111,0.95607,0,0
0.0045115,0.95608,0,0
0.0045119,0.95608,0,0
0.0045123,0.95609,0,0
0.0045127,0.9561,0,0
0.0045131,0.9561,0,0
0.0045135,0.95611,0,0
0.0045139,0.95611,0,0
0.0045143,0.95612,0,0
0.0045147,0.95613,0,0
0.0045151,0.95613,0,0
0.0045155,0.95614,0,0
0.0045159,0.95615,0,0
0.0045163,0.95615,0,0
0.0045167,0.95616,0,0
0.0045171,0.95616,0,0
0.0045175,0.95617,0,0
0.0045179,0.95618,0,0
0.0045183,0.95618,0,0
0.0045187,0.95619,0,0
0.0045191,0.95619,0,0
0.0045195,0.9562,0,0
0.0045199,0.95621,0,0
0.0045203,0.95621,0,0
0.0045207,0.95622,0,0
0.0045211,0.95623,0,0
0.0045215,0.95623,0,0
0.0045219,0.95624,0,0
0.0045223,0.95624,0,0
0.0045227,0.95625,0,0
0.0045231,0.95626,0,0
0.0045235,0.95626,0,0
0.0045239,0.95627,0,0
0.0045243,0.95627,0,0
0.0045247,0.95628,0,0
0.0045251,0.95629,0,0
0.0045255,0.95629,0,0
0.0045259,0.9563,0,0
0.0045263,0.95631,0,0
0.0045267,0.95631,0,0
0.0045271,0.95632,0,0
0.0045275,0.95632,0,0
0.0045279,0.95633,0,0
0.0045283,0.95634,0,0
0.0045287,0.95634,0,0
0.0045291,0.95635,0,0
0.0045295,0.95636,0,0
0.0045299,0.95636,0,0
0.0045303,0.95637,0,0
0.0045307,0.95637,0,0
0.0045311,0.95638,0,0
0.0045314,0.95639,0,0
0.0045318,0.95639,0,0
0.0045322,0.9564,0,0
0.0045326,0.95641,0,0
0.004533,0.95641,0,0
0.0045334,0.95642,0,0
0.0045338,0.95642,0,0
0.0045342,0.95643,0,0
0.0045346,0.95644,0,0
0.004535,0.95644,0,0
0.0045354,0.95645,0,0
0.0045358,0.95646,0,0
0.0045362,0.95646,0,0
0.0045366,0.95647,0,0
0.004537,0.95647,0,0
0.0045374,0.95648,0,0
0.0045378,0.95649,0,0
0.0045382,0.95649,0,0
0.0045386,0.9565,0,0
0.004539,0.95651,0,0
0.0045394,0.95651,0,0
0.0045398,0.95652,0,0
0.0045402,0.95652,0,0
0.0045406,0.95653,0,0
0.004541,0.95654,0,0
0.0045414,0.95654,0,0
0.0045418,0.95655,0,0
0.0045422,0.95656,0,0
0.0045426,0.95656,0,0
0.004543,0.95657,0,0
0.0045434,0.95657,0,0
0.0045438,0.95658,0,0
0.0045442,0.95659,0,0
0.0045446,0.95659,0,0
0.004545,0.9566,0,0
0.0045454,0.95661,0,0
0.0045458,0.95661,0,0
0.0045462,0.95662,0,0
0.0045466,0.95662,0,0
0.004547,0.95663,0,0
0.0045474,0.95664,0,0
0.0045478,0.95664,0,0
0.0045482,0.95665,0,0
0.0045486,0.95666,0,0
0.004549,0.95666,0,0
0.0045494,0.95667,0,0
0.0045498,0.95667,0,0
0.0045502,0.95668,0,0
0.0045506,0.95669,0,0
0.004551,0.95669,0,0
0.0045514,0.9567,0,0
0.0045518,0.95671,0,0
0.0045521,0.95671,0,0
0.0045525,0.95672,0,0
0.0045529,0.95673,0,0
0.0045533,0.95673,0,0
0.0045537,0.95674,0,0
0.0045541,0.95674,0,0
0.0045545,0.95675,0,0
0.0045549,0.95676,0,0
0.0045553,0.95676,0,0
0.0045557,0.95677,0,0
0.0045561,0.95678,0,0
0.0045565,0.95678,0,0
0.0045569,0.95679,0,0
0.0045573,0.95679,0,0
0.0045577,0.9568,0,0
0.0045581,0.95681,0,0
0.0045585,0.95681,0,0
0.0045589,0.95682,0,0
0.0045593,0.95683,0,0
0.0045597,0.95683,0,0
0.0045601,0.95684,0,0
0.0045605,0.95685,0,0
0.0045609,0.95685,0,0
0.0045613,0.95686,0,0
0.0045617,0.95686,0,0
0.0045621,0.95687,0,0
0.0045625,0.95688,0,0
0.0045629,0.95688,0,0
0.0045633,0.95689,0,0
0.0045637,0.9569,0,0
0.0045641,0.9569,0,0
0.0045645,0.95691,0,0
0.0045649,0.95692,0,0
0.0045653,0.95692,0,0
0.0045657,0.95693,0,0
0.0045661,0.95693,0,0
0.0045665,0.95694,0,0
0.0045669,0.95695,0,0
0.0045673,0.95695,0,0
0.0045677,0.95696,0,0
0.0045681,0.95697,0,0
0.0045685,0.95697,0,0
0.0045689,0.95698,0,0
0.0045693,0.95699,0,0
0.0045697,0.95699,0,0
0.0045701,0.957,0,0
0.0045705,0.957,0,0
0.0045709,0.95701,0,0
0.0045713,0.95702,0,0
0.0045717,0.95702,0,0
0.0045721,0.95703,0,0
0.0045725,0.95704,0,0
0.0045729,0.95704,0,0
0.0045732,0.95705,0,0
0.0045736,0.95706,0,0
0.004574,0.95706,0,0
0.0045744,0.95707,0,0
0.0045748,0.95708,0,0
0.0045752,0.95708,0,0
0.0045756,0.95709,0,0
0.004576,0.95709,0,0
0.0045764,0.9571,0,0
0.0045768,0.95711,0,0
0.0045772,0.95711,0,0
0.0045776,0.95712,0,0
0.004578,0.95713,0,0
0.0045784,0.95713,0,0
0.0045788,0.95714,0,0
0.0045792,0.95715,0,0
0.0045796,0.95715,0,0
0.00458,0.95716,0,0
0.0045804,0.95716,0,0
0.0045808,0.95717,0,0
0.0045812,0.95718,0,0
0.0045816,0.95718,0,0
0.004582,0.95719,0,0
0.0045824,0.9572,0,0
0.0045828,0.9572,0,0
0.0045832,0.95721,0,0
0.0045836,0.95722,0,0
0.004584,0.95722,0,0
0.0045844,0.95723,0,0
0.0045848,0.95724,0,0
0.0045852,0.95724,0,0
0.0045856,0.95725,0,0
0.004586,0.95726,0,0
0.0045864,0.95726,0,0
0.0045868,0.95727,0,0
0.0045872,0.95727,0,0
0.0045876,0.95728,0,0
0.004588,0.95729,0,0
0.0045884,0.95729,0,0
0.0045888,0.9573,0,0
0.0045892,0.95731,0,0
0.0045896,0.95731,0,0
0.00459,0.95732,0,0
0.0045904,0.95733,0,0
0.0045908,0.95733,0,0
0.0045912,0.95734,0,0
0.0045916,0.95735,0,0
0.004592,0.95735,0,0
0.0045924,0.95736,0,0
0.0045928,0.95736,0,0
0.0045932,0.95737,0,0
0.0045936,0.95738,0,0
0.0045939,0.95738,0,0
0.0045943,0.95739,0,0
0.0045947,0.9574,0,0
0.0045951,0.9574,0,0
0.0045955,0.95741,0,0
0.0045959,0.95742,0,0
0.0045963,0.95742,0,0
0.0045967,0.95743,0,0
0.0045971,0.95744,0,0
0.0045975,0.95744,0,0
0.0045979,0.95745,0,0
0.0045983,0.95746,0,0
0.0045987,0.95746,0,0
0.0045991,0.95747,0,0
0.0045995,0.95748,0,0
0.0045999,0.95748,0,0
0.0046003,0.95749,0,0
0.0046007,0.95749,0,0
0.0046011,0.9575,0,0
0.0046015,0.95751,0,0
0.0046019,0.95751,0,0
0.0046023,0.95752,0,0
0.0046027,0.95753,0,0
0.0046031,0.95753,0,0
0.0046035,0.95754,0,0
0.0046039,0.95755,0,0
0.0046043,0.95755,0,0
0.0046047,0.95756,0,0
0.0046051,0.95757,0,0
0.0046055,0.95757,0,0
0.0046059,0.95758,0,0
0.0046063,0.95759,0,0
0.0046067,0.95759,0,0
0.0046071,0.9576,0,0
0.0046075,0.95761,0,0
0.0046079,0.95761,0,0
0.0046083,0.95762,0,0
0.0046087,0.95763,0,0
0.0046091,0.95763,0,0
0.0046095,0.95764,0,0
0.0046099,0.95764,0,0
0.0046103,0.95765,0,0
0.0046107,0.95766,0,0
0.0046111,0.95766,0,0
0.0046115,0.95767,0,0
0.0046119,0.95768,0,0
0.0046123,0.95768,0,0
0.0046127,0.95769,0,0
0.0046131,0.9577,0,0
0.0046135,0.9577,0,0
0.0046139,0.95771,0,0
0.0046143,0.95772,0,0
0.0046146,0.95772,0,0
0.004615,0.95773,0,0
0.0046154,0.95774,0,0
0.0046158,0.95774,0,0
0.0046162,0.95775,0,0
0.0046166,0.95776,0,0
0.004617,0.95776,0,0
0.0046174,0.95777,0,0
0.0046178,0.95778,0,0
0.0046182,0.95778,0,0
0.0046186,0.95779,0,0
0.004619,0.9578,0,0
0.0046194,0.9578,0,0
0.0046198,0.95781,0,0
0.0046202,0.95782,0,0
0.0046206,0.95782,0,0
0.004621,0.95783,0,0
0.0046214,0.95783,0,0
0.0046218,0.95784,0,0
0.0046222,0.95785,0,0
0.0046226,0.95785,0,0
0.004623,0.95786,0,0
0.0046234,0.95787,0,0
0.0046238,0.95787,0,0
0.0046242,0.95788,0,0
0.0046246,0.95789,0,0
0.004625,0.95789,0,0
0.0046254,0.9579,0,0
0.0046258,0.95791,0,0
0.0046262,0.95791,0,0
0.0046266,0.95792,0,0
0.004627,0.95793,0,0
0.0046274,0.95793,0,0
0.0046278,0.95794,0,0
0.0046282,0.95795,0,0
0.0046286,0.95795,0,0
0.004629,0.95796,0,0
0.0046294,0.95797,0,0
0.0046298,0.95797,0,0
0.0046302,0.95798,0,0
0.0046306,0.95799,0,0
0.004631,0.95799,0,0
0.0046314,0.958,0,0
0.0046318,0.95801,0,0
0.0046322,0.95801,0,0
0.0046326,0.95802,0,0
0.004633,0.95803,0,0
0.0046334,0.95803,0,0
0.0046338,0.95804,0,0
0.0046342,0.95805,0,0
0.0046346,0.95805,0,0
0.004635,0.95806,0,0
0.0046354,0.95807,0,0
0.0046357,0.95807,0,0
0.0046361,0.95808,0,0
0.0046365,0.95809,0,0
0.0046369,0.95809,0,0
0.0046373,0.9581,0,0
0.0046377,0.95811,0,0
0.0046381,0.95811,0,0
0.0046385,0.95812,0,0
0.0046389,0.95813,0,0
0.0046393,0.95813,0,0
0.0046397,0.95814,0,0
0.0046401,0.95815,0,0
0.0046405,0.95815,0,0
0.0046409,0.95816,0,0
0.0046413,0.95817,0,0
0.0046417,0.95817,0,0
0.0046421,0.95818,0,0
0.0046425,0.95819,0,0
0.0046429,0.95819,0,0
0.0046433,0.9582,0,0
0.0046437,0.95821,0,0
0.0046441,0.95821,0,0
0.0046445,0.95822,0,0
0.0046449,0.95823,0,0
0.0046453,0.95823,0,0
0.0046457,0.95824,0,0
0.0046461,0.95825,0,0
0.0046465,0.95825,0,0
0.0046469,0.95826,0,0
0.0046473,0.95827,0,0
0.0046477,0.95827,0,0
0.0046481,0.95828,0,0
0.0046485,0.95829,0,0
0.0046489,0.95829,0,0
0.0046493,0.9583,0,0
0.0046497,0.95831,0,0
0.0046501,0.95831,0,0
0.0046505,0.95832,0,0
0.0046509,0.95833,0,0
0.0046513,0.95833,0,0
0.0046517,0.95834,0,0
0.0046521,0.95835,0,0
0.0046525,0.95835,0,0
0.0046529,0.95836,0,0
0.0046533,0.95837,0,0
0.0046537,0.95837,0,0
0.0046541,0.95838,0,0
0.0046545,0.95839,0,0
0.0046549,0.95839,0,0
0.0046553,0.9584,0,0
0.0046557,0.95841,0,0
0.0046561,0.95841,0,0
0.0046564,0.95842,0,0
0.0046568,0.95843,0,0
0.0046572,0.95843,0,0
0.0046576,0.95844,0,0
0.004658,0.95845,0,0
0.0046584,0.95845,0,0
0.0046588,0.95846,0,0
0.0046592,0.95847,0,0
0.0046596,0.95847,0,0
0.00466,0.95848,0,0
0.0046604,0.95849,0,0
0.0046608,0.95849,0,0
0.0046612,0.9585,0,0
0.0046616,0.95851,0,0
0.004662,0.95851,0,0
0.0046624,0.95852,0,0
0.0046628,0.95853,0,0
0.0046632,0.95853,0,0
0.0046636,0.95854,0,0
0.004664,0.95855,0,0
0.0046644,0.95855,0,0
0.0046648,0.95856,0,0
0.0046652,0.95857,0,0
0.0046656,0.95857,0,0
0.004666,0.95858,0,0
0.0046664,0.95859,0,0
0.0046668,0.95859,0,0
0.0046672,0.9586,0,0
0.0046676,0.95861,0,0
0.004668,0.95861,0,0
0.0046684,0.95862,0,0
0.0046688,0.95863,0,0
0.0046692,0.95863,0,0
0.0046696,0.95864,0,0
0.00467,0.95865,0,0
0.0046704,0.95865,0,0
0.0046708,0.95866,0,0
0.0046712,0.95867,0,0
0.0046716,0.95867,0,0
0.004672,0.95868,0,0
0.0046724,0.95869,0,0
0.0046728,0.95869,0,0
0.0046732,0.9587,0,0
0.0046736,0.95871,0,0
0.004674,0.95871,0,0
0.0046744,0.95872,0,0
0.0046748,0.95873,0,0
0.0046752,0.95873,0,0
0.0046756,0.95874,0,0
0.004676,0.95875,0,0
0.0046764,0.95875,0,0
0.0046768,0.95876,0,0
0.0046771,0.95877,0,0
0.0046775,0.95878,0,0
0.0046779,0.95878,0,0
0.0046783,0.95879,0,0
0.0046787,0.9588,0,0
0.0046791,0.9588,0,0
0.0046795,0.95881,0,0
0.0046799,0.95882,0,0
0.0046803,0.95882,0,0
0.0046807,0.95883,0,0
0.0046811,0.95884,0,0
0.0046815,0.95884,0,0
0.0046819,0.95885,0,0
0.0046823,0.95886,0,0
0.0046827,0.95886,0,0
0.0046831,0.95887,0,0
0.0046835,0.95888,0,0
0.0046839,0.95888,0,0
0.0046843,0.95889,0,0
0.0046847,0.9589,0,0
0.0046851,0.9589,0,0
0.0046855,0.95891,0,0
0.0046859,0.95892,0,0
0.0046863,0.95892,0,0
0.0046867,0.95893,0,0
0.0046871,0.95894,0,0
0.0046875,0.95894,0,0
0.0046879,0.95895,0,0
0.0046883,0.95896,0,0
0.0046887,0.95897,0,0
0.0046891,0.95897,0,0
0.0046895,0.95898,0,0
0.0046899,0.95899,0,0
0.0046903,0.95899,0,0
0.0046907,0.959,0,0
0.0046911,0.95901,0,0
0.0046915,0.95901,0,0
0.0046919,0.95902,0,0
0.0046923,0.95903,0,0
0.0046927,0.95903,0,0
0.0046931,0.95904,0,0
0.0046935,0.95905,0,0
0.0046939,0.95905,0,0
0.0046943,0.95906,0,0
0.0046947,0.95907,0,0
0.0046951,0.95907,0,0
0.0046955,0.95908,0,0
0.0046959,0.95909,0,0
0.0046963,0.95909,0,0
0.0046967,0.9591,0,0
0.0046971,0.95911,0,0
0.0046975,0.95912,0,0
0.0046979,0.95912,0,0
0.0046982,0.95913,0,0
0.0046986,0.95914,0,0
0.004699,0.95914,0,0
0.0046994,0.95915,0,0
0.0046998,0.95916,0,0
0.0047002,0.95916,0,0
0.0047006,0.95917,0,0
0.004701,0.95918,0,0
0.0047014,0.95918,0,0
0.0047018,0.95919,0,0
0.0047022,0.9592,0,0
0.0047026,0.9592,0,0
0.004703,0.95921,0,0
0.0047034,0.95922,0,0
0.0047038,0.95922,0,0
0.0047042,0.95923,0,0
0.0047046,0.95924,0,0
0.004705,0.95924,0,0
0.0047054,0.95925,0,0
0.0047058,0.95926,0,0
0.0047062,0.95927,0,0
0.0047066,0.95927,0,0
0.004707,0.95928,0,0
0.0047074,0.95929,0,0
0.0047078,0.95929,0,0
0.0047082,0.9593,0,0
0.0047086,0.95931,0,0
0.004709,0.95931,0,0
0.0047094,0.95932,0,0
0.0047098,0.95933,0,0
0.0047102,0.95933,0,0
0.0047106,0.95934,0,0
0.004711,0.95935,0,0
0.0047114,0.95935,0,0
0.0047118,0.95936,0,0
0.0047122,0.95937,0,0
0.0047126,0.95938,0,0
0.004713,0.95938,0,0
0.0047134,0.95939,0,0
0.0047138,0.9594,0,0
0.0047142,0.9594,0,0
0.0047146,0.95941,0,0
0.004715,0.95942,0,0
0.0047154,0.95942,0,0
0.0047158,0.95943,0,0
0.0047162,0.95944,0,0
0.0047166,0.95944,0,0
0.004717,0.95945,0,0
0.0047174,0.95946,0,0
0.0047178,0.95946,0,0
0.0047182,0.95947,0,0
0.0047186,0.95948,0,0
0.0047189,0.95949,0,0
0.0047193,0.95949,0,0
0.0047197,0.9595,0,0
0.0047201,0.95951,0,0
0.0047205,0.95951,0,0
0.0047209,0.95952,0,0
0.0047213,0.95953,0,0
0.0047217,0.95953,0,0
0.0047221,0.95954,0,0
0.0047225,0.95955,0,0
0.0047229,0.95955,0,0
0.0047233,0.95956,0,0
0.0047237,0.95957,0,0
0.0047241,0.95958,0,0
0.0047245,0.95958,0,0
0.0047249,0.95959,0,0
0.0047253,0.9596,0,0
0.0047257,0.9596,0,0
0.0047261,0.95961,0,0
0.0047265,0.95962,0,0
0.0047269,0.95962,0,0
0.0047273,0.95963,0,0
0.0047277,0.95964,0,0
0.0047281,0.95964,0,0
0.0047285,0.95965,0,0
0.0047289,0.95966,0,0
0.0047293,0.95966,0,0
0.0047297,0.95967,0,0
0.0047301,0.95968,0,0
0.0047305,0.95969,0,0
0.0047309,0.95969,0,0
0.0047313,0.9597,0,0
0.0047317,0.95971,0,0
0.0047321,0.95971,0,0
0.0047325,0.95972,0,0
0.0047329,0.95973,0,0
0.0047333,0.95973,0,0
0.0047337,0.95974,0,0
0.0047341,0.95975,0,0
0.0047345,0.95976,0,0
0.0047349,0.95976,0,0
0.0047353,0.95977,0,0
0.0047357,0.95978,0,0
0.0047361,0.95978,0,0
0.0047365,0.95979,0,0
0.0047369,0.9598,0,0
0.0047373,0.9598,0,0
0.0047377,0.95981,0,0
0.0047381,0.95982,0,0
0.0047385,0.95982,0,0
0.0047389,0.95983,0,0
0.0047393,0.95984,0,0
0.0047396,0.95985,0,0
0.00474,0.95985,0,0
0.0047404,0.95986,0,0
0.0047408,0.95987,0,0
0.0047412,0.95987,0,0
0.0047416,0.95988,0,0
0.004742,0.95989,0,0
0.0047424,0.95989,0,0
0.0047428,0.9599,0,0
0.0047432,0.95991,0,0
0.0047436,0.95992,0,0
0.004744,0.95992,0,0
0.0047444,0.95993,0,0
0.0047448,0.95994,0,0
0.0047452,0.95994,0,0
0.0047456,0.95995,0,0
0.004746,0.95996,0,0
0.0047464,0.95996,0,0
0.0047468,0.95997,0,0
0.0047472,0.95998,0,0
0.0047476,0.95998,0,0
0.004748,0.95999,0,0
0.0047484,0.96,0,0
0.0047488,0.96001,0,0
0.0047492,0.96001,0,0
0.0047496,0.96002,0,0
0.00475,0.96003,0,0
0.0047504,0.96003,0,0
0.0047508,0.96004,0,0
0.0047512,0.96005,0,0
0.0047516,0.96005,0,0
0.004752,0.96006,0,0
0.0047524,0.96007,0,0
0.0047528,0.96008,0,0
0.0047532,0.96008,0,0
0.0047536,0.96009,0,0
0.004754,0.9601,0,0
0.0047544,0.9601,0,0
0.0047548,0.96011,0,0
0.0047552,0.96012,0,0
0.0047556,0.96012,0,0
0.004756,0.96013,0,0
0.0047564,0.96014,0,0
0.0047568,0.96015,0,0
0.0047572,0.96015,0,0
0.0047576,0.96016,0,0
0.004758,0.96017,0,0
0.0047584,0.96017,0,0
0.0047588,0.96018,0,0
0.0047592,0.96019,0,0
0.0047596,0.9602,0,0
0.00476,0.9602,0,0
0.0047604,0.96021,0,0
0.0047607,0.96022,0,0
0.0047611,0.96022,0,0
0.0047615,0.96023,0,0
0.0047619,0.96024,0,0
0.0047623,0.96024,0,0
0.0047627,0.96025,0,0
0.0047631,0.96026,0,0
0.0047635,0.96027,0,0
0.0047639,0.96027,0,0
0.0047643,0.96028,0,0
0.0047647,0.96029,0,0
0.0047651,0.96029,0,0
0.0047655,0.9603,0,0
0.0047659,0.96031,0,0
0.0047663,0.96031,0,0
0.0047667,0.96032,0,0
0.0047671,0.96033,0,0
0.0047675,0.96034,0,0
0.0047679,0.96034,0,0
0.0047683,0.96035,0,0
0.0047687,0.96036,0,0
0.0047691,0.96036,0,0
0.0047695,0.96037,0,0
0.0047699,0.96038,0,0
0.0047703,0.96039,0,0
0.0047707,0.96039,0,0
0.0047711,0.9604,0,0
0.0047715,0.96041,0,0
0.0047719,0.96041,0,0
0.0047723,0.96042,0,0
0.0047727,0.96043,0,0
0.0047731,0.96043,0,0
0.0047735,0.96044,0,0
0.0047739,0.96045,0,0
0.0047743,0.96046,0,0
0.0047747,0.96046,0,0
0.0047751,0.96047,0,0
0.0047755,0.96048,0,0
0.0047759,0.96048,0,0
0.0047763,0.96049,0,0
0.0047767,0.9605,0,0
0.0047771,0.96051,0,0
0.0047775,0.96051,0,0
0.0047779,0.96052,0,0
0.0047783,0.96053,0,0
0.0047787,0.96053,0,0
0.0047791,0.96054,0,0
0.0047795,0.96055,0,0
0.0047799,0.96056,0,0
0.0047803,0.96056,0,0
0.0047807,0.96057,0,0
0.0047811,0.96058,0,0
0.0047814,0.96058,0,0
0.0047818,0.96059,0,0
0.0047822,0.9606,0,0
0.0047826,0.96061,0,0
0.004783,0.96061,0,0
0.0047834,0.96062,0,0
0.0047838,0.96063,0,0
0.0047842,0.96063,0,0
0.0047846,0.96064,0,0
0.004785,0.96065,0,0
0.0047854,0.96066,0,0
0.0047858,0.96066,0,0
0.0047862,0.96067,0,0
0.0047866,0.96068,0,0
0.004787,0.96068,0,0
0.0047874,0.96069,0,0
0.0047878,0.9607,0,0
0.0047882,0.96071,0,0
0.0047886,0.96071,0,0
0.004789,0.96072,0,0
0.0047894,0.96073,0,0
0.0047898,0.96073,0,0
0.0047902,0.96074,0,0
0.0047906,0.96075,0,0
0.004791,0.96076,0,0
0.0047914,0.96076,0,0
0.0047918,0.96077,0,0
0.0047922,0.96078,0,0
0.0047926,0.96078,0,0
0.004793,0.96079,0,0
0.0047934,0.9608,0,0
0.0047938,0.96081,0,0
0.0047942,0.96081,0,0
0.0047946,0.96082,0,0
0.004795,0.96083,0,0
0.0047954,0.96083,0,0
0.0047958,0.96084,0,0
0.0047962,0.96085,0,0
0.0047966,0.96086,0,0
0.004797,0.96086,0,0
0.0047974,0.96087,0,0
0.0047978,0.96088,0,0
0.0047982,0.96088,0,0
0.0047986,0.96089,0,0
0.004799,0.9609,0,0
0.0047994,0.96091,0,0
0.0047998,0.96091,0,0
0.0048002,0.96092,0,0
0.0048006,0.96093,0,0
0.004801,0.96093,0,0
0.0048014,0.96094,0,0
0.0048018,0.96095,0,0
0.0048021,0.96096,0,0
0.0048025,0.96096,0,0
0.0048029,0.96097,0,0
0.0048033,0.96098,0,0
0.0048037,0.96099,0,0
0.0048041,0.96099,0,0
0.0048045,0.961,0,0
0.0048049,0.96101,0,0
0.0048053,0.96101,0,0
0.0048057,0.96102,0,0
0.0048061,0.96103,0,0
0.0048065,0.96104,0,0
0.0048069,0.96104,0,0
0.0048073,0.96105,0,0
0.0048077,0.96106,0,0
0.0048081,0.96106,0,0
0.0048085,0.96107,0,0
0.0048089,0.96108,0,0
0.0048093,0.96109,0,0
0.0048097,0.96109,0,0
0.0048101,0.9611,0,0
0.0048105,0.96111,0,0
0.0048109,0.96112,0,0
0.0048113,0.96112,0,0
0.0048117,0.96113,0,0
0.0048121,0.96114,0,0
0.0048125,0.96114,0,0
0.0048129,0.96115,0,0
0.0048133,0.96116,0,0
0.0048137,0.96117,0,0
0.0048141,0.96117,0,0
0.0048145,0.96118,0,0
0.0048149,0.96119,0,0
0.0048153,0.96119,0,0
0.0048157,0.9612,0,0
0.0048161,0.96121,0,0
0.0048165,0.96122,0,0
0.0048169,0.96122,0,0
0.0048173,0.96123,0,0
0.0048177,0.96124,0,0
0.0048181,0.96125,0,0
0.0048185,0.96125,0,0
0.0048189,0.96126,0,0
0.0048193,0.96127,0,0
0.0048197,0.96127,0,0
0.0048201,0.96128,0,0
0.0048205,0.96129,0,0
0.0048209,0.9613,0,0
0.0048213,0.9613,0,0
0.0048217,0.96131,0,0
0.0048221,0.96132,0,0
0.0048225,0.96132,0,0
0.0048229,0.96133,0,0
0.0048232,0.96134,0,0
0.0048236,0.96135,0,0
0.004824,0.96135,0,0
0.0048244,0.96136,0,0
0.0048248,0.96137,0,0
0.0048252,0.96138,0,0
0.0048256,0.96138,0,0
0.004826,0.96139,0,0
0.0048264,0.9614,0,0
0.0048268,0.9614,0,0
0.0048272,0.96141,0,0
0.0048276,0.96142,0,0
0.004828,0.96143,0,0
0.0048284,0.96143,0,0
0.0048288,0.96144,0,0
0.0048292,0.96145,0,0
0.0048296,0.96146,0,0
0.00483,0.96146,0,0
0.0048304,0.96147,0,0
0.0048308,0.96148,0,0
0.0048312,0.96148,0,0
0.0048316,0.96149,0,0
0.004832,0.9615,0,0
0.0048324,0.96151,0,0
0.0048328,0.96151,0,0
0.0048332,0.96152,0,0
0.0048336,0.96153,0,0
0.004834,0.96154,0,0
0.0048344,0.96154,0,0
0.0048348,0.96155,0,0
0.0048352,0.96156,0,0
0.0048356,0.96156,0,0
0.004836,0.96157,0,0
0.0048364,0.96158,0,0
0.0048368,0.96159,0,0
0.0048372,0.96159,0,0
0.0048376,0.9616,0,0
0.004838,0.96161,0,0
0.0048384,0.96161,0,0
0.0048388,0.96162,0,0
0.0048392,0.96163,0,0
0.0048396,0.96164,0,0
0.00484,0.96164,0,0
0.0048404,0.96165,0,0
0.0048408,0.96166,0,0
0.0048412,0.96167,0,0
0.0048416,0.96167,0,0
0.004842,0.96168,0,0
0.0048424,0.96169,0,0
0.0048428,0.96169,0,0
0.0048432,0.9617,0,0
0.0048436,0.96171,0,0
0.0048439,0.96172,0,0
0.0048443,0.96172,0,0
0.0048447,0.96173,0,0
0.0048451,0.96174,0,0
0.0048455,0.96175,0,0
0.0048459,0.96175,0,0
0.0048463,0.96176,0,0
0.0048467,0.96177,0,0
0.0048471,0.96177,0,0
0.0048475,0.96178,0,0
0.0048479,0.96179,0,0
0.0048483,0.9618,0,0
0.0048487,0.9618,0,0
0.0048491,0.96181,0,0
0.0048495,0.96182,0,0
0.0048499,0.96183,0,0
0.0048503,0.96183,0,0
0.0048507,0.96184,0,0
0.0048511,0.96185,0,0
0.0048515,0.96185,0,0
0.0048519,0.96186,0,0
0.0048523,0.96187,0,0
0.0048527,0.96188,0,0
0.0048531,0.96188,0,0
0.0048535,0.96189,0,0
0.0048539,0.9619,0,0
0.0048543,0.96191,0,0
0.0048547,0.96191,0,0
0.0048551,0.96192,0,0
0.0048555,0.96193,0,0
0.0048559,0.96194,0,0
0.0048563,0.96194,0,0
0.0048567,0.96195,0,0
0.0048571,0.96196,0,0
0.0048575,0.96196,0,0
0.0048579,0.96197,0,0
0.0048583,0.96198,0,0
0.0048587,0.96199,0,0
0.0048591,0.96199,0,0
0.0048595,0.962,0,0
0.0048599,0.96201,0,0
0.0048603,0.96202,0,0
0.0048607,0.96202,0,0
0.0048611,0.96203,0,0
0.0048615,0.96204,0,0
0.0048619,0.96204,0,0
0.0048623,0.96205,0,0
0.0048627,0.96206,0,0
0.0048631,0.96207,0,0
0.0048635,0.96207,0,0
0.0048639,0.96208,0,0
0.0048643,0.96209,0,0
0.0048646,0.9621,0,0
0.004865,0.9621,0,0
0.0048654,0.96211,0,0
0.0048658,0.96212,0,0
0.0048662,0.96212,0,0
0.0048666,0.96213,0,0
0.004867,0.96214,0,0
0.0048674,0.96215,0,0
0.0048678,0.96215,0,0
0.0048682,0.96216,0,0
0.0048686,0.96217,0,0
0.004869,0.96218,0,0
0.0048694,0.96218,0,0
0.0048698,0.96219,0,0
0.0048702,0.9622,0,0
0.0048706,0.96221,0,0
0.004871,0.96221,0,0
0.0048714,0.96222,0,0
0.0048718,0.96223,0,0
0.0048722,0.96223,0,0
0.0048726,0.96224,0,0
0.004873,0.96225,0,0
0.0048734,0.96226,0,0
0.0048738,0.96226,0,0
0.0048742,0.96227,0,0
0.0048746,0.96228,0,0
0.004875,0.96229,0,0
0.0048754,0.96229,0,0
0.0048758,0.9623,0,0
0.0048762,0.96231,0,0
0.0048766,0.96232,0,0
0.004877,0.96232,0,0
0.0048774,0.96233,0,0
0.0048778,0.96234,0,0
0.0048782,0.96234,0,0
0.0048786,0.96235,0,0
0.004879,0.96236,0,0
0.0048794,0.96237,0,0
0.0048798,0.96237,0,0
0.0048802,0.96238,0,0
0.0048806,0.96239,0,0
0.004881,0.9624,0,0
0.0048814,0.9624,0,0
0.0048818,0.96241,0,0
0.0048822,0.96242,0,0
0.0048826,0.96243,0,0
0.004883,0.96243,0,0
0.0048834,0.96244,0,0
0.0048838,0.96245,0,0
0.0048842,0.96246,0,0
0.0048846,0.96246,0,0
0.004885,0.96247,0,0
0.0048854,0.96248,0,0
0.0048857,0.96248,0,0
0.0048861,0.96249,0,0
0.0048865,0.9625,0,0
0.0048869,0.96251,0,0
0.0048873,0.96251,0,0
0.0048877,0.96252,0,0
0.0048881,0.96253,0,0
0.0048885,0.96254,0,0
0.0048889,0.96254,0,0
0.0048893,0.96255,0,0
0.0048897,0.96256,0,0
0.0048901,0.96257,0,0
0.0048905,0.96257,0,0
0.0048909,0.96258,0,0
0.0048913,0.96259,0,0
0.0048917,0.9626,0,0
0.0048921,0.9626,0,0
0.0048925,0.96261,0,0
0.0048929,0.96262,0,0
0.0048933,0.96262,0,0
0.0048937,0.96263,0,0
0.0048941,0.96264,0,0
0.0048945,0.96265,0,0
0.0048949,0.96265,0,0
0.0048953,0.96266,0,0
0.0048957,0.96267,0,0
0.0048961,0.96268,0,0
0.0048965,0.96268,0,0
0.0048969,0.96269,0,0
0.0048973,0.9627,0,0
0.0048977,0.96271,0,0
0.0048981,0.96271,0,0
0.0048985,0.96272,0,0
0.0048989,0.96273,0,0
0.0048993,0.96274,0,0
0.0048997,0.96274,0,0
0.0049001,0.96275,0,0
0.0049005,0.96276,0,0
0.0049009,0.96277,0,0
0.0049013,0.96277,0,0
0.0049017,0.96278,0,0
0.0049021,0.96279,0,0
0.0049025,0.96279,0,0
0.0049029,0.9628,0,0
0.0049033,0.96281,0,0
0.0049037,0.96282,0,0
0.0049041,0.96282,0,0
0.0049045,0.96283,0,0
0.0049049,0.96284,0,0
0.0049053,0.96285,0,0
0.0049057,0.96285,0,0
0.0049061,0.96286,0,0
0.0049064,0.96287,0,0
0.0049068,0.96288,0,0
0.0049072,0.96288,0,0
0.0049076,0.96289,0,0
0.004908,0.9629,0,0
0.0049084,0.96291,0,0
0.0049088,0.96291,0,0
0.0049092,0.96292,0,0
0.0049096,0.96293,0,0
0.00491,0.96294,0,0
0.0049104,0.96294,0,0
0.0049108,0.96295,0,0
0.0049112,0.96296,0,0
0.0049116,0.96297,0,0
0.004912,0.96297,0,0
0.0049124,0.96298,0,0
0.0049128,0.96299,0,0
0.0049132,0.963,0,0
0.0049136,0.963,0,0
0.004914,0.96301,0,0
0.0049144,0.96302,0,0
0.0049148,0.96302,0,0
0.0049152,0.96303,0,0
0.0049156,0.96304,0,0
0.004916,0.96305,0,0
0.0049164,0.96305,0,0
0.0049168,0.96306,0,0
0.0049172,0.96307,0,0
0.0049176,0.96308,0,0
0.004918,0.96308,0,0
0.0049184,0.96309,0,0
0.0049188,0.9631,0,0
0.0049192,0.96311,0,0
0.0049196,0.96311,0,0
0.00492,0.96312,0,0
0.0049204,0.96313,0,0
0.0049208,0.96314,0,0
0.0049212,0.96314,0,0
0.0049216,0.96315,0,0
0.004922,0.96316,0,0
0.0049224,0.96317,0,0
0.0049228,0.96317,0,0
0.0049232,0.96318,0,0
0.0049236,0.96319,0,0
0.004924,0.9632,0,0
0.0049244,0.9632,0,0
0.0049248,0.96321,0,0
0.0049252,0.96322,0,0
0.0049256,0.96323,0,0
0.004926,0.96323,0,0
0.0049264,0.96324,0,0
0.0049268,0.96325,0,0
0.0049271,0.96326,0,0
0.0049275,0.96326,0,0
0.0049279,0.96327,0,0
0.0049283,0.96328,0,0
0.0049287,0.96329,0,0
0.0049291,0.96329,0,0
0.0049295,0.9633,0,0
0.0049299,0.96331,0,0
0.0049303,0.96332,0,0
0.0049307,0.96332,0,0
0.0049311,0.96333,0,0
0.0049315,0.96334,0,0
0.0049319,0.96335,0,0
0.0049323,0.96335,0,0
0.0049327,0.96336,0,0
0.0049331,0.96337,0,0
0.0049335,0.96338,0,0
0.0049339,0.96338,0,0
0.0049343,0.96339,0,0
0.0049347,0.9634,0,0
0.0049351,0.96341,0,0
0.0049355,0.96341,0,0
0.0049359,0.96342,0,0
0.0049363,0.96343,0,0
0.0049367,0.96344,0,0
0.0049371,0.96344,0,0
0.0049375,0.96345,0,0
0.0049379,0.96346,0,0
0.0049383,0.96347,0,0
0.0049387,0.96347,0,0
0.0049391,0.96348,0,0
0.0049395,0.96349,0,0
0.0049399,0.9635,0,0
0.0049403,0.9635,0,0
0.0049407,0.96351,0,0
0.0049411,0.96352,0,0
0.0049415,0.96353,0,0
0.0049419,0.96353,0,0
0.0049423,0.96354,0,0
0.0049427,0.96355,0,0
0.0049431,0.96356,0,0
0.0049435,0.96356,0,0
0.0049439,0.96357,0,0
0.0049443,0.96358,0,0
0.0049447,0.96359,0,0
0.0049451,0.96359,0,0
0.0049455,0.9636,0,0
0.0049459,0.96361,0,0
0.0049463,0.96362,0,0
0.0049467,0.96362,0,0
0.0049471,0.96363,0,0
0.0049475,0.96364,0,0
0.0049479,0.96365,0,0
0.0049482,0.96365,0,0
0.0049486,0.96366,0,0
0.004949,0.96367,0,0
0.0049494,0.96368,0,0
0.0049498,0.96368,0,0
0.0049502,0.96369,0,0
0.0049506,0.9637,0,0
0.004951,0.96371,0,0
0.0049514,0.96371,0,0
0.0049518,0.96372,0,0
0.0049522,0.96373,0,0
0.0049526,0.96374,0,0
0.004953,0.96374,0,0
0.0049534,0.96375,0,0
0.0049538,0.96376,0,0
0.0049542,0.96377,0,0
0.0049546,0.96377,0,0
0.004955,0.96378,0,0
0.0049554,0.96379,0,0
0.0049558,0.9638,0,0
0.0049562,0.9638,0,0
0.0049566,0.96381,0,0
0.004957,0.96382,0,0
0.0049574,0.96383,0,0
0.0049578,0.96383,0,0
0.0049582,0.96384,0,0
0.0049586,0.96385,0,0
0.004959,0.96386,0,0
0.0049594,0.96386,0,0
0.0049598,0.96387,0,0
0.0049602,0.96388,0,0
0.0049606,0.96389,0,0
0.004961,0.96389,0,0
0.0049614,0.9639,0,0
0.0049618,0.96391,0,0
0.0049622,0.96392,0,0
0.0049626,0.96392,0,0
0.004963,0.96393,0,0
0.0049634,0.96394,0,0
0.0049638,0.96395,0,0
0.0049642,0.96395,0,0
0.0049646,0.96396,0,0
0.004965,0.96397,0,0
0.0049654,0.96398,0,0
0.0049658,0.96398,0,0
0.0049662,0.96399,0,0
0.0049666,0.964,0,0
0.004967,0.96401,0,0
0.0049674,0.96402,0,0
0.0049678,0.96402,0,0
0.0049682,0.96403,0,0
0.0049686,0.96404,0,0
0.0049689,0.96405,0,0
0.0049693,0.96405,0,0
0.0049697,0.96406,0,0
0.0049701,0.96407,0,0
0.0049705,0.96408,0,0
0.0049709,0.96408,0,0
0.0049713,0.96409,0,0
0.0049717,0.9641,0,0
0.0049721,0.96411,0,0
0.0049725,0.96411,0,0
0.0049729,0.96412,0,0
0.0049733,0.96413,0,0
0.0049737,0.96414,0,0
0.0049741,0.96414,0,0
0.0049745,0.96415,0,0
0.0049749,0.96416,0,0
0.0049753,0.96417,0,0
0.0049757,0.96417,0,0
0.0049761,0.96418,0,0
0.0049765,0.96419,0,0
0.0049769,0.9642,0,0
0.0049773,0.9642,0,0
0.0049777,0.96421,0,0
0.0049781,0.96422,0,0
0.0049785,0.96423,0,0
0.0049789,0.96424,0,0
0.0049793,0.96424,0,0
0.0049797,0.96425,0,0
0.0049801,0.96426,0,0
0.0049805,0.96427,0,0
0.0049809,0.96427,0,0
0.0049813,0.96428,0,0
0.0049817,0.96429,0,0
0.0049821,0.9643,0,0
0.0049825,0.9643,0,0
0.0049829,0.96431,0,0
0.0049833,0.96432,0,0
0.0049837,0.96433,0,0
0.0049841,0.96433,0,0
0.0049845,0.96434,0,0
0.0049849,0.96435,0,0
0.0049853,0.96436,0,0
0.0049857,0.96437,0,0
0.0049861,0.96437,0,0
0.0049865,0.96438,0,0
0.0049869,0.96439,0,0
0.0049873,0.9644,0,0
0.0049877,0.9644,0,0
0.0049881,0.96441,0,0
0.0049885,0.96442,0,0
0.0049889,0.96443,0,0
0.0049893,0.96443,0,0
0.0049896,0.96444,0,0
0.00499,0.96445,0,0
0.0049904,0.96446,0,0
0.0049908,0.96446,0,0
0.0049912,0.96447,0,0
0.0049916,0.96448,0,0
0.004992,0.96449,0,0
0.0049924,0.9645,0,0
0.0049928,0.9645,0,0
0.0049932,0.96451,0,0
0.0049936,0.96452,0,0
0.004994,0.96453,0,0
0.0049944,0.96453,0,0
0.0049948,0.96454,0,0
0.0049952,0.96455,0,0
0.0049956,0.96456,0,0
0.004996,0.96456,0,0
0.0049964,0.96457,0,0
0.0049968,0.96458,0,0
0.0049972,0.96459,0,0
0.0049976,0.96459,0,0
0.004998,0.9646,0,0
0.0049984,0.96461,0,0
0.0049988,0.96462,0,0
0.0049992,0.96463,0,0
0.0049996,0.96463,0,0
0.005,0.96464,0,0
0.0050004,0.96465,0,0
0.0050008,0.96466,0,0
0.0050012,0.96466,0,0
0.0050016,0.96467,0,0
0.005002,0.96468,0,0
0.0050024,0.96469,0,0
0.0050028,0.96469,0,0
0.0050032,0.9647,0,0
0.0050036,0.96471,0,0
0.005004,0.96472,0,0
0.0050044,0.96473,0,0
0.0050048,0.96473,0,0
0.0050052,0.96474,0,0
0.0050056,0.96475,0,0
0.005006,0.96476,0,0
0.0050064,0.96476,0,0
0.0050068,0.96477,0,0
0.0050072,0.96478,0,0
0.0050076,0.96479,0,0
0.005008,0.96479,0,0
0.0050084,0.9648,0,0
0.0050088,0.96481,0,0
0.0050092,0.96482,0,0
0.0050096,0.96483,0,0
0.00501,0.96483,0,0
0.0050104,0.96484,0,0
0.0050107,0.96485,0,0
0.0050111,0.96486,0,0
0.0050115,0.96486,0,0
0.0050119,0.96487,0,0
0.0050123,0.96488,0,0
0.0050127,0.96489,0,0
0.0050131,0.96489,0,0
0.0050135,0.9649,0,0
0.0050139,0.96491,0,0
0.0050143,0.96492,0,0
0.0050147,0.96493,0,0
0.0050151,0.96493,0,0
0.0050155,0.96494,0,0
0.0050159,0.96495,0,0
0.0050163,0.96496,0,0
0.0050167,0.96496,0,0
0.0050171,0.96497,0,0
0.0050175,0.96498,0,0
0.0050179,0.96499,0,0
0.0050183,0.96499,0,0
0.0050187,0.965,0,0
0.0050191,0.96501,0,0
0.0050195,0.96502,0,0
0.0050199,0.96503,0,0
0.0050203,0.96503,0,0
0.0050207,0.96504,0,0
0.0050211,0.96505,0,0
0.0050215,0.96506,0,0
0.0050219,0.96506,0,0
0.0050223,0.96507,0,0
0.0050227,0.96508,0,0
0.0050231,0.96509,0,0
0.0050235,0.9651,0,0
0.0050239,0.9651,0,0
0.0050243,0.96511,0,0
0.0050247,0.96512,0,0
0.0050251,0.96513,0,0
0.0050255,0.96513,0,0
0.0050259,0.96514,0,0
0.0050263,0.96515,0,0
0.0050267,0.96516,0,0
0.0050271,0.96516,0,0
0.0050275,0.96517,0,0
0.0050279,0.96518,0,0
0.0050283,0.96519,0,0
0.0050287,0.9652,0,0
0.0050291,0.9652,0,0
0.0050295,0.96521,0,0
0.0050299,0.96522,0,0
0.0050303,0.96523,0,0
0.0050307,0.96523,0,0
0.0050311,0.96524,0,0
0.0050314,0.96525,0,0
0.0050318,0.96526,0,0
0.0050322,0.96526,0,0
0.0050326,0.96527,0,0
0.005033,0.96528,0,0
0.0050334,0.96529,0,0
0.0050338,0.9653,0,0
0.0050342,0.9653,0,0
0.0050346,0.96531,0,0
0.005035,0.96532,0,0
0.0050354,0.96533,0,0
0.0050358,0.96533,0,0
0.0050362,0.96534,0,0
0.0050366,0.96535,0,0
0.005037,0.96536,0,0
0.0050374,0.96537,0,0
0.0050378,0.96537,0,0
0.0050382,0.96538,0,0
0.0050386,0.96539,0,0
0.005039,0.9654,0,0
0.0050394,0.9654,0,0
0.0050398,0.96541,0,0
0.0050402,0.96542,0,0
0.0050406,0.96543,0,0
0.005041,0.96543,0,0
0.0050414,0.96544,0,0
0.0050418,0.96545,0,0
0.0050422,0.96546,0,0
0.0050426,0.96547,0,0
0.005043,0.96547,0,0
0.0050434,0.96548,0,0
0.0050438,0.96549,0,0
0.0050442,0.9655,0,0
0.0050446,0.9655,0,0
0.005045,0.96551,0,0
0.0050454,0.96552,0,0
0.0050458,0.96553,0,0
0.0050462,0.96554,0,0
0.0050466,0.96554,0,0
0.005047,0.96555,0,0
0.0050474,0.96556,0,0
0.0050478,0.96557,0,0
0.0050482,0.96557,0,0
0.0050486,0.96558,0,0
0.005049,0.96559,0,0
0.0050494,0.9656,0,0
0.0050498,0.96561,0,0
0.0050502,0.96561,0,0
0.0050506,0.96562,0,0
0.005051,0.96563,0,0
0.0050514,0.96564,0,0
0.0050518,0.96564,0,0
0.0050521,0.96565,0,0
0.0050525,0.96566,0,0
0.0050529,0.96567,0,0
0.0050533,0.96567,0,0
0.0050537,0.96568,0,0
0.0050541,0.96569,0,0
0.0050545,0.9657,0,0
0.0050549,0.96571,0,0
0.0050553,0.96571,0,0
0.0050557,0.96572,0,0
0.0050561,0.96573,0,0
0.0050565,0.96574,0,0
0.0050569,0.96574,0,0
0.0050573,0.96575,0,0
0.0050577,0.96576,0,0
0.0050581,0.96577,0,0
0.0050585,0.96578,0,0
0.0050589,0.96578,0,0
0.0050593,0.96579,0,0
0.0050597,0.9658,0,0
0.0050601,0.96581,0,0
0.0050605,0.96581,0,0
0.0050609,0.96582,0,0
0.0050613,0.96583,0,0
0.0050617,0.96584,0,0
0.0050621,0.96585,0,0
0.0050625,0.96585,0,0
0.0050629,0.96586,0,0
0.0050633,0.96587,0,0
0.0050637,0.96588,0,0
0.0050641,0.96588,0,0
0.0050645,0.96589,0,0
0.0050649,0.9659,0,0
0.0050653,0.96591,0,0
0.0050657,0.96592,0,0
0.0050661,0.96592,0,0
0.0050665,0.96593,0,0
0.0050669,0.96594,0,0
0.0050673,0.96595,0,0
0.0050677,0.96595,0,0
0.0050681,0.96596,0,0
0.0050685,0.96597,0,0
0.0050689,0.96598,0,0
0.0050693,0.96599,0,0
0.0050697,0.96599,0,0
0.0050701,0.966,0,0
0.0050705,0.96601,0,0
0.0050709,0.96602,0,0
0.0050713,0.96602,0,0
0.0050717,0.96603,0,0
0.0050721,0.96604,0,0
0.0050725,0.96605,0,0
0.0050729,0.96606,0,0
0.0050732,0.96606,0,0
0.0050736,0.96607,0,0
0.005074,0.96608,0,0
0.0050744,0.96609,0,0
0.0050748,0.96609,0,0
0.0050752,0.9661,0,0
0.0050756,0.96611,0,0
0.005076,0.96612,0,0
0.0050764,0.96613,0,0
0.0050768,0.96613,0,0
0.0050772,0.96614,0,0
0.0050776,0.96615,0,0
0.005078,0.96616,0,0
0.0050784,0.96616,0,0
0.0050788,0.96617,0,0
0.0050792,0.96618,0,0
0.0050796,0.96619,0,0
0.00508,0.9662,0,0
0.0050804,0.9662,0,0
0.0050808,0.96621,0,0
0.0050812,0.96622,0,0
0.0050816,0.96623,0,0
0.005082,0.96623,0,0
0.0050824,0.96624,0,0
0.0050828,0.96625,0,0
0.0050832,0.96626,0,0
0.0050836,0.96627,0,0
0.005084,0.96627,0,0
0.0050844,0.96628,0,0
0.0050848,0.96629,0,0
0.0050852,0.9663,0,0
0.0050856,0.9663,0,0
0.005086,0.96631,0,0
0.0050864,0.96632,0,0
0.0050868,0.96633,0,0
0.0050872,0.96634,0,0
0.0050876,0.96634,0,0
0.005088,0.96635,0,0
0.0050884,0.96636,0,0
0.0050888,0.96637,0,0
0.0050892,0.96638,0,0
0.0050896,0.96638,0,0
0.00509,0.96639,0,0
0.0050904,0.9664,0,0
0.0050908,0.96641,0,0
0.0050912,0.96641,0,0
0.0050916,0.96642,0,0
0.005092,0.96643,0,0
0.0050924,0.96644,0,0
0.0050928,0.96645,0,0
0.0050932,0.96645,0,0
0.0050936,0.96646,0,0
0.0050939,0.96647,0,0
0.0050943,0.96648,0,0
0.0050947,0.96648,0,0
0.0050951,0.96649,0,0
0.0050955,0.9665,0,0
0.0050959,0.96651,0,0
0.0050963,0.96652,0,0
0.0050967,0.96652,0,0
0.0050971,0.96653,0,0
0.0050975,0.96654,0,0
0.0050979,0.96655,0,0
0.0050983,0.96655,0,0
0.0050987,0.96656,0,0
0.0050991,0.96657,0,0
0.0050995,0.96658,0,0
0.0050999,0.96659,0,0
0.0051003,0.96659,0,0
0.0051007,0.9666,0,0
0.0051011,0.96661,0,0
0.0051015,0.96662,0,0
0.0051019,0.96662,0,0
0.0051023,0.96663,0,0
0.0051027,0.96664,0,0
0.0051031,0.96665,0,0
0.0051035,0.96666,0,0
0.0051039,0.96666,0,0
0.0051043,0.96667,0,0
0.0051047,0.96668,0,0
0.0051051,0.96669,0,0
0.0051055,0.96669,0,0
0.0051059,0.9667,0,0
0.0051063,0.96671,0,0
0.0051067,0.96672,0,0
0.0051071,0.96673,0,0
0.0051075,0.96673,0,0
0.0051079,0.96674,0,0
0.0051083,0.96675,0,0
0.0051087,0.96676,0,0
0.0051091,0.96677,0,0
0.0051095,0.96677,0,0
0.0051099,0.96678,0,0
0.0051103,0.96679,0,0
0.0051107,0.9668,0,0
0.0051111,0.9668,0,0
0.0051115,0.96681,0,0
0.0051119,0.96682,0,0
0.0051123,0.96683,0,0
0.0051127,0.96684,0,0
0.0051131,0.96684,0,0
0.0051135,0.96685,0,0
0.0051139,0.96686,0,0
0.0051143,0.96687,0,0
0.0051146,0.96687,0,0
0.005115,0.96688,0,0
0.0051154,0.96689,0,0
0.0051158,0.9669,0,0
0.0051162,0.96691,0,0
0.0051166,0.96691,0,0
0.005117,0.96692,0,0
0.0051174,0.96693,0,0
0.0051178,0.96694,0,0
0.0051182,0.96695,0,0
0.0051186,0.96695,0,0
0.005119,0.96696,0,0
0.0051194,0.96697,0,0
0.0051198,0.96698,0,0
0.0051202,0.96698,0,0
0.0051206,0.96699,0,0
0.005121,0.967,0,0
0.0051214,0.96701,0,0
0.0051218,0.96702,0,0
0.0051222,0.96702,0,0
0.0051226,0.96703,0,0
0.005123,0.96704,0,0
0.0051234,0.96705,0,0
0.0051238,0.96706,0,0
0.0051242,0.96706,0,0
0.0051246,0.96707,0,0
0.005125,0.96708,0,0
0.0051254,0.96709,0,0
0.0051258,0.96709,0,0
0.0051262,0.9671,0,0
0.0051266,0.96711,0,0
0.005127,0.96712,0,0
0.0051274,0.96713,0,0
0.0051278,0.96713,0,0
0.0051282,0.96714,0,0
0.0051286,0.96715,0,0
0.005129,0.96716,0,0
0.0051294,0.96716,0,0
0.0051298,0.96717,0,0
0.0051302,0.96718,0,0
0.0051306,0.96719,0,0
0.005131,0.9672,0,0
0.0051314,0.9672,0,0
0.0051318,0.96721,0,0
0.0051322,0.96722,0,0
0.0051326,0.96723,0,0
0.005133,0.96724,0,0
0.0051334,0.96724,0,0
0.0051338,0.96725,0,0
0.0051342,0.96726,0,0
0.0051346,0.96727,0,0
0.005135,0.96727,0,0
0.0051354,0.96728,0,0
0.0051357,0.96729,0,0
0.0051361,0.9673,0,0
0.0051365,0.96731,0,0
0.0051369,0.96731,0,0
0.0051373,0.96732,0,0
0.0051377,0.96733,0,0
0.0051381,0.96734,0,0
0.0051385,0.96735,0,0
0.0051389,0.96735,0,0
0.0051393,0.96736,0,0
0.0051397,0.96737,0,0
0.0051401,0.96738,0,0
0.0051405,0.96738,0,0
0.0051409,0.96739,0,0
0.0051413,0.9674,0,0
0.0051417,0.96741,0,0
0.0051421,0.96742,0,0
0.0051425,0.96742,0,0
0.0051429,0.96743,0,0
0.0051433,0.96744,0,0
0.0051437,0.96745,0,0
0.0051441,0.96746,0,0
0.0051445,0.96746,0,0
0.0051449,0.96747,0,0
0.0051453,0.96748,0,0
0.0051457,0.96749,0,0
0.0051461,0.9675,0,0
0.0051465,0.9675,0,0
0.0051469,0.96751,0,0
0.0051473,0.96752,0,0
0.0051477,0.96753,0,0
0.0051481,0.96753,0,0
0.0051485,0.96754,0,0
0.0051489,0.96755,0,0
0.0051493,0.96756,0,0
0.0051497,0.96757,0,0
0.0051501,0.96757,0,0
0.0051505,0.96758,0,0
0.0051509,0.96759,0,0
0.0051513,0.9676,0,0
0.0051517,0.96761,0,0
0.0051521,0.96761,0,0
0.0051525,0.96762,0,0
0.0051529,0.96763,0,0
0.0051533,0.96764,0,0
0.0051537,0.96764,0,0
0.0051541,0.96765,0,0
0.0051545,0.96766,0,0
0.0051549,0.96767,0,0
0.0051553,0.96768,0,0
0.0051557,0.96768,0,0
0.0051561,0.96769,0,0
0.0051564,0.9677,0,0
0.0051568,0.96771,0,0
0.0051572,0.96772,0,0
0.0051576,0.96772,0,0
0.005158,0.96773,0,0
0.0051584,0.96774,0,0
0.0051588,0.96775,0,0
0.0051592,0.96775,0,0
0.0051596,0.96776,0,0
0.00516,0.96777,0,0
0.0051604,0.96778,0,0
0.0051608,0.96779,0,0
0.0051612,0.96779,0,0
0.0051616,0.9678,0,0
0.005162,0.96781,0,0
0.0051624,0.96782,0,0
0.0051628,0.96783,0,0
0.0051632,0.96783,0,0
0.0051636,0.96784,0,0
0.005164,0.96785,0,0
0.0051644,0.96786,0,0
0.0051648,0.96786,0,0
0.0051652,0.96787,0,0
0.0051656,0.96788,0,0
0.005166,0.96789,0,0
0.0051664,0.9679,0,0
0.0051668,0.9679,0,0
0.0051672,0.96791,0,0
0.0051676,0.96792,0,0
0.005168,0.96793,0,0
0.0051684,0.96794,0,0
0.0051688,0.96794,0,0
0.0051692,0.96795,0,0
0.0051696,0.96796,0,0
0.00517,0.96797,0,0
0.0051704,0.96798,0,0
0.0051708,0.96798,0,0
0.0051712,0.96799,0,0
0.0051716,0.968,0,0
0.005172,0.96801,0,0
0.0051724,0.96801,0,0
0.0051728,0.96802,0,0
0.0051732,0.96803,0,0
0.0051736,0.96804,0,0
0.005174,0.96805,0,0
0.0051744,0.96805,0,0
0.0051748,0.96806,0,0
0.0051752,0.96807,0,0
0.0051756,0.96808,0,0
0.005176,0.96809,0,0
0.0051764,0.96809,0,0
0.0051768,0.9681,0,0
0.0051771,0.96811,0,0
0.0051775,0.96812,0,0
0.0051779,0.96812,0,0
0.0051783,0.96813,0,0
0.0051787,0.96814,0,0
0.0051791,0.96815,0,0
0.0051795,0.96816,0,0
0.0051799,0.96816,0,0
0.0051803,0.96817,0,0
0.0051807,0.96818,0,0
0.0051811,0.96819,0,0
0.0051815,0.9682,0,0
0.0051819,0.9682,0,0
0.0051823,0.96821,0,0
0.0051827,0.96822,0,0
0.0051831,0.96823,0,0
0.0051835,0.96824,0,0
0.0051839,0.96824,0,0
0.0051843,0.96825,0,0
0.0051847,0.96826,0,0
0.0051851,0.96827,0,0
0.0051855,0.96828,0,0
0.0051859,0.96828,0,0
0.0051863,0.96829,0,0
0.0051867,0.9683,0,0
0.0051871,0.96831,0,0
0.0051875,0.96831,0,0
0.0051879,0.96832,0,0
0.0051883,0.96833,0,0
0.0051887,0.96834,0,0
0.0051891,0.96835,0,0
0.0051895,0.96835,0,0
0.0051899,0.96836,0,0
0.0051903,0.96837,0,0
0.0051907,0.96838,0,0
0.0051911,0.96839,0,0
0.0051915,0.96839,0,0
0.0051919,0.9684,0,0
0.0051923,0.96841,0,0
0.0051927,0.96842,0,0
0.0051931,0.96843,0,0
0.0051935,0.96843,0,0
0.0051939,0.96844,0,0
0.0051943,0.96845,0,0
0.0051947,0.96846,0,0
0.0051951,0.96847,0,0
0.0051955,0.96847,0,0
0.0051959,0.96848,0,0
0.0051963,0.96849,0,0
0.0051967,0.9685,0,0
0.0051971,0.96851,0,0
0.0051975,0.96851,0,0
0.0051979,0.96852,0,0
0.0051982,0.96853,0,0
0.0051986,0.96854,0,0
0.005199,0.96855,0,0
0.0051994,0.96855,0,0
0.0051998,0.96856,0,0
0.0052002,0.96857,0,0
0.0052006,0.96858,0,0
0.005201,0.96858,0,0
0.0052014,0.96859,0,0
0.0052018,0.9686,0,0
0.0052022,0.96861,0,0
0.0052026,0.96862,0,0
0.005203,0.96862,0,0
0.0052034,0.96863,0,0
0.0052038,0.96864,0,0
0.0052042,0.96865,0,0
0.0052046,0.96866,0,0
0.005205,0.96866,0,0
0.0052054,0.96867,0,0
0.0052058,0.96868,0,0
0.0052062,0.96869,0,0
0.0052066,0.9687,0,0
0.005207,0.9687,0,0
0.0052074,0.96871,0,0
0.0052078,0.96872,0,0
0.0052082,0.96873,0,0
0.0052086,0.96874,0,0
0.005209,0.96874,0,0
0.0052094,0.96875,0,0
0.0052098,0.96876,0,0
0.0052102,0.96877,0,0
0.0052106,0.96878,0,0
0.005211,0.96878,0,0
0.0052114,0.96879,0,0
0.0052118,0.9688,0,0
0.0052122,0.96881,0,0
0.0052126,0.96882,0,0
0.005213,0.96882,0,0
0.0052134,0.96883,0,0
0.0052138,0.96884,0,0
0.0052142,0.96885,0,0
0.0052146,0.96886,0,0
0.005215,0.96886,0,0
0.0052154,0.96887,0,0
0.0052158,0.96888,0,0
0.0052162,0.96889,0,0
0.0052166,0.9689,0,0
0.005217,0.9689,0,0
0.0052174,0.96891,0,0
0.0052178,0.96892,0,0
0.0052182,0.96893,0,0
0.0052186,0.96894,0,0
0.0052189,0.96894,0,0
0.0052193,0.96895,0,0
0.0052197,0.96896,0,0
0.0052201,0.96897,0,0
0.0052205,0.96898,0,0
0.0052209,0.96898,0,0
0.0052213,0.96899,0,0
0.0052217,0.969,0,0
0.0052221,0.96901,0,0
0.0052225,0.96902,0,0
0.0052229,0.96902,0,0
0.0052233,0.96903,0,0
0.0052237,0.96904,0,0
0.0052241,0.96905,0,0
0.0052245,0.96906,0,0
0.0052249,0.96906,0,0
0.0052253,0.96907,0,0
0.0052257,0.96908,0,0
0.0052261,0.96909,0,0
0.0052265,0.9691,0,0
0.0052269,0.9691,0,0
0.0052273,0.96911,0,0
0.0052277,0.96912,0,0
0.0052281,0.96913,0,0
0.0052285,0.96914,0,0
0.0052289,0.96914,0,0
0.0052293,0.96915,0,0
0.0052297,0.96916,0,0
0.0052301,0.96917,0,0
0.0052305,0.96918,0,0
0.0052309,0.96918,0,0
0.0052313,0.96919,0,0
0.0052317,0.9692,0,0
0.0052321,0.96921,0,0
0.0052325,0.96922,0,0
0.0052329,0.96922,0,0
0.0052333,0.96923,0,0
0.0052337,0.96924,0,0
0.0052341,0.96925,0,0
0.0052345,0.96926,0,0
0.0052349,0.96926,0,0
0.0052353,0.96927,0,0
0.0052357,0.96928,0,0
0.0052361,0.96929,0,0
0.0052365,0.9693,0,0
0.0052369,0.9693,0,0
0.0052373,0.96931,0,0
0.0052377,0.96932,0,0
0.0052381,0.96933,0,0
0.0052385,0.96934,0,0
0.0052389,0.96934,0,0
0.0052393,0.96935,0,0
0.0052396,0.96936,0,0
0.00524,0.96937,0,0
0.0052404,0.96937,0,0
0.0052408,0.96938,0,0
0.0052412,0.96939,0,0
0.0052416,0.9694,0,0
0.005242,0.96941,0,0
0.0052424,0.96941,0,0
0.0052428,0.96942,0,0
0.0052432,0.96943,0,0
0.0052436,0.96944,0,0
0.005244,0.96945,0,0
0.0052444,0.96945,0,0
0.0052448,0.96946,0,0
0.0052452,0.96947,0,0
0.0052456,0.96948,0,0
0.005246,0.96949,0,0
0.0052464,0.96949,0,0
0.0052468,0.9695,0,0
0.0052472,0.96951,0,0
0.0052476,0.96952,0,0
0.005248,0.96953,0,0
0.0052484,0.96953,0,0
0.0052488,0.96954,0,0
0.0052492,0.96955,0,0
0.0052496,0.96956,0,0
0.00525,0.96957,0,0
0.0052504,0.96957,0,0
0.0052508,0.96958,0,0
0.0052512,0.96959,0,0
0.0052516,0.9696,0,0
0.005252,0.96961,0,0
0.0052524,0.96961,0,0
0.0052528,0.96962,0,0
0.0052532,0.96963,0,0
0.0052536,0.96964,0,0
0.005254,0.96965,0,0
0.0052544,0.96965,0,0
0.0052548,0.96966,0,0
0.0052552,0.96967,0,0
0.0052556,0.96968,0,0
0.005256,0.96969,0,0
0.0052564,0.96969,0,0
0.0052568,0.9697,0,0
0.0052572,0.96971,0,0
0.0052576,0.96972,0,0
0.005258,0.96973,0,0
0.0052584,0.96973,0,0
0.0052588,0.96974,0,0
0.0052592,0.96975,0,0
0.0052596,0.96976,0,0
0.00526,0.96977,0,0
0.0052604,0.96977,0,0
0.0052607,0.96978,0,0
0.0052611,0.96979,0,0
0.0052615,0.9698,0,0
0.0052619,0.96981,0,0
0.0052623,0.96981,0,0
0.0052627,0.96982,0,0
0.0052631,0.96983,0,0
0.0052635,0.96984,0,0
0.0052639,0.96985,0,0
0.0052643,0.96985,0,0
0.0052647,0.96986,0,0
0.0052651,0.96987,0,0
0.0052655,0.96988,0,0
0.0052659,0.96989,0,0
0.0052663,0.96989,0,0
0.0052667,0.9699,0,0
0.0052671,0.96991,0,0
0.0052675,0.96992,0,0
0.0052679,0.96993,0,0
0.0052683,0.96993,0,0
0.0052687,0.96994,0,0
0.0052691,0.96995,0,0
0.0052695,0.96996,0,0
0.0052699,0.96997,0,0
0.0052703,0.96997,0,0
0.0052707,0.96998,0,0
0.0052711,0.96999,0,0
0.0052715,0.97,0,0
0.0052719,0.97001,0,0
0.0052723,0.97001,0,0
0.0052727,0.97002,0,0
0.0052731,0.97003,0,0
0.0052735,0.97004,0,0
0.0052739,0.97005,0,0
0.0052743,0.97005,0,0
0.0052747,0.97006,0,0
0.0052751,0.97007,0,0
0.0052755,0.97008,0,0
0.0052759,0.97009,0,0
0.0052763,0.97009,0,0
0.0052767,0.9701,0,0
0.0052771,0.97011,0,0
0.0052775,0.97012,0,0
0.0052779,0.97013,0,0
0.0052783,0.97013,0,0
0.0052787,0.97014,0,0
0.0052791,0.97015,0,0
0.0052795,0.97016,0,0
0.0052799,0.97017,0,0
0.0052803,0.97017,0,0
0.0052807,0.97018,0,0
0.0052811,0.97019,0,0
0.0052814,0.9702,0,0
0.0052818,0.97021,0,0
0.0052822,0.97021,0,0
0.0052826,0.97022,0,0
0.005283,0.97023,0,0
0.0052834,0.97024,0,0
0.0052838,0.97025,0,0
0.0052842,0.97025,0,0
0.0052846,0.97026,0,0
0.005285,0.97027,0,0
0.0052854,0.97028,0,0
0.0052858,0.97029,0,0
0.0052862,0.97029,0,0
0.0052866,0.9703,0,0
0.005287,0.97031,0,0
0.0052874,0.97032,0,0
0.0052878,0.97033,0,0
0.0052882,0.97033,0,0
0.0052886,0.97034,0,0
0.005289,0.97035,0,0
0.0052894,0.97036,0,0
0.0052898,0.97037,0,0
0.0052902,0.97037,0,0
0.0052906,0.97038,0,0
0.005291,0.97039,0,0
0.0052914,0.9704,0,0
0.0052918,0.97041,0,0
0.0052922,0.97041,0,0
0.0052926,0.97042,0,0
0.005293,0.97043,0,0
0.0052934,0.97044,0,0
0.0052938,0.97044,0,0
0.0052942,0.97045,0,0
0.0052946,0.97046,0,0
0.005295,0.97047,0,0
0.0052954,0.97048,0,0
0.0052958,0.97048,0,0
0.0052962,0.97049,0,0
0.0052966,0.9705,0,0
0.005297,0.97051,0,0
0.0052974,0.97052,0,0
0.0052978,0.97052,0,0
0.0052982,0.97053,0,0
0.0052986,0.97054,0,0
0.005299,0.97055,0,0
0.0052994,0.97056,0,0
0.0052998,0.97056,0,0
0.0053002,0.97057,0,0
0.0053006,0.97058,0,0
0.005301,0.97059,0,0
0.0053014,0.9706,0,0
0.0053018,0.9706,0,0
0.0053021,0.97061,0,0
0.0053025,0.97062,0,0
0.0053029,0.97063,0,0
0.0053033,0.97064,0,0
0.0053037,0.97064,0,0
0.0053041,0.97065,0,0
0.0053045,0.97066,0,0
0.0053049,0.97067,0,0
0.0053053,0.97068,0,0
0.0053057,0.97068,0,0
0.0053061,0.97069,0,0
0.0053065,0.9707,0,0
0.0053069,0.97071,0,0
0.0053073,0.97072,0,0
0.0053077,0.97073,0,0
0.0053081,0.97073,0,0
0.0053085,0.97074,0,0
0.0053089,0.97075,0,0
0.0053093,0.97076,0,0
0.0053097,0.97077,0,0
0.0053101,0.97077,0,0
0.0053105,0.97078,0,0
0.0053109,0.97079,0,0
0.0053113,0.9708,0,0
0.0053117,0.97081,0,0
0.0053121,0.97081,0,0
0.0053125,0.97082,0,0
0.0053129,0.97083,0,0
0.0053133,0.97084,0,0
0.0053137,0.97085,0,0
0.0053141,0.97085,0,0
0.0053145,0.97086,0,0
0.0053149,0.97087,0,0
0.0053153,0.97088,0,0
0.0053157,0.97089,0,0
0.0053161,0.97089,0,0
0.0053165,0.9709,0,0
0.0053169,0.97091,0,0
0.0053173,0.97092,0,0
0.0053177,0.97093,0,0
0.0053181,0.97093,0,0
0.0053185,0.97094,0,0
0.0053189,0.97095,0,0
0.0053193,0.97096,0,0
0.0053197,0.97097,0,0
0.0053201,0.97097,0,0
0.0053205,0.97098,0,0
0.0053209,0.97099,0,0
0.0053213,0.971,0,0
0.0053217,0.97101,0,0
0.0053221,0.97101,0,0
0.0053225,0.97102,0,0
0.0053229,0.97103,0,0
0.0053232,0.97104,0,0
0.0053236,0.97105,0,0
0.005324,0.97105,0,0
0.0053244,0.97106,0,0
0.0053248,0.97107,0,0
0.0053252,0.97108,0,0
0.0053256,0.97109,0,0
0.005326,0.97109,0,0
0.0053264,0.9711,0,0
0.0053268,0.97111,0,0
0.0053272,0.97112,0,0
0.0053276,0.97113,0,0
0.005328,0.97113,0,0
0.0053284,0.97114,0,0
0.0053288,0.97115,0,0
0.0053292,0.97116,0,0
0.0053296,0.97117,0,0
0.00533,0.97117,0,0
0.0053304,0.97118,0,0
0.0053308,0.97119,0,0
0.0053312,0.9712,0,0
0.0053316,0.97121,0,0
0.005332,0.97121,0,0
0.0053324,0.97122,0,0
0.0053328,0.97123,0,0
0.0053332,0.97124,0,0
0.0053336,0.97125,0,0
0.005334,0.97125,0,0
0.0053344,0.97126,0,0
0.0053348,0.97127,0,0
0.0053352,0.97128,0,0
0.0053356,0.97129,0,0
0.005336,0.97129,0,0
0.0053364,0.9713,0,0
0.0053368,0.97131,0,0
0.0053372,0.97132,0,0
0.0053376,0.97133,0,0
0.005338,0.97133,0,0
0.0053384,0.97134,0,0
0.0053388,0.97135,0,0
0.0053392,0.97136,0,0
0.0053396,0.97137,0,0
0.00534,0.97137,0,0
0.0053404,0.97138,0,0
0.0053408,0.97139,0,0
0.0053412,0.9714,0,0
0.0053416,0.97141,0,0
0.005342,0.97141,0,0
0.0053424,0.97142,0,0
0.0053428,0.97143,0,0
0.0053432,0.97144,0,0
0.0053436,0.97145,0,0
0.0053439,0.97145,0,0
0.0053443,0.97146,0,0
0.0053447,0.97147,0,0
0.0053451,0.97148,0,0
0.0053455,0.97149,0,0
0.0053459,0.97149,0,0
0.0053463,0.9715,0,0
0.0053467,0.97151,0,0
0.0053471,0.97152,0,0
0.0053475,0.97153,0,0
0.0053479,0.97153,0,0
0.0053483,0.97154,0,0
0.0053487,0.97155,0,0
0.0053491,0.97156,0,0
0.0053495,0.97157,0,0
0.0053499,0.97157,0,0
0.0053503,0.97158,0,0
0.0053507,0.97159,0,0
0.0053511,0.9716,0,0
0.0053515,0.97161,0,0
0.0053519,0.97161,0,0
0.0053523,0.97162,0,0
0.0053527,0.97163,0,0
0.0053531,0.97164,0,0
0.0053535,0.97165,0,0
0.0053539,0.97165,0,0
0.0053543,0.97166,0,0
0.0053547,0.97167,0,0
0.0053551,0.97168,0,0
0.0053555,0.97169,0,0
0.0053559,0.97169,0,0
0.0053563,0.9717,0,0
0.0053567,0.97171,0,0
0.0053571,0.97172,0,0
0.0053575,0.97173,0,0
0.0053579,0.97173,0,0
0.0053583,0.97174,0,0
0.0053587,0.97175,0,0
0.0053591,0.97176,0,0
0.0053595,0.97177,0,0
0.0053599,0.97178,0,0
0.0053603,0.97178,0,0
0.0053607,0.97179,0,0
0.0053611,0.9718,0,0
0.0053615,0.97181,0,0
0.0053619,0.97182,0,0
0.0053623,0.97182,0,0
0.0053627,0.97183,0,0
0.0053631,0.97184,0,0
0.0053635,0.97185,0,0
0.0053639,0.97186,0,0
0.0053643,0.97186,0,0
0.0053646,0.97187,0,0
0.005365,0.97188,0,0
0.0053654,0.97189,0,0
0.0053658,0.9719,0,0
0.0053662,0.9719,0,0
0.0053666,0.97191,0,0
0.005367,0.97192,0,0
0.0053674,0.97193,0,0
0.0053678,0.97194,0,0
0.0053682,0.97194,0,0
0.0053686,0.97195,0,0
0.005369,0.97196,0,0
0.0053694,0.97197,0,0
0.0053698,0.97198,0,0
0.0053702,0.97198,0,0
0.0053706,0.97199,0,0
0.005371,0.972,0,0
0.0053714,0.97201,0,0
0.0053718,0.97202,0,0
0.0053722,0.97202,0,0
0.0053726,0.97203,0,0
0.005373,0.97204,0,0
0.0053734,0.97205,0,0
0.0053738,0.97206,0,0
0.0053742,0.97206,0,0
0.0053746,0.97207,0,0
0.005375,0.97208,0,0
0.0053754,0.97209,0,0
0.0053758,0.9721,0,0
0.0053762,0.9721,0,0
0.0053766,0.97211,0,0
0.005377,0.97212,0,0
0.0053774,0.97213,0,0
0.0053778,0.97214,0,0
0.0053782,0.97215,0,0
0.0053786,0.97215,0,0
0.005379,0.97216,0,0
0.0053794,0.97217,0,0
0.0053798,0.97218,0,0
0.0053802,0.97219,0,0
0.0053806,0.97219,0,0
0.005381,0.9722,0,0
0.0053814,0.97221,0,0
0.0053818,0.97222,0,0
0.0053822,0.97223,0,0
0.0053826,0.97223,0,0
0.005383,0.97224,0,0
0.0053834,0.97225,0,0
0.0053838,0.97226,0,0
0.0053842,0.97227,0,0
0.0053846,0.97227,0,0
0.005385,0.97228,0,0
0.0053854,0.97229,0,0
0.0053857,0.9723,0,0
0.0053861,0.97231,0,0
0.0053865,0.97231,0,0
0.0053869,0.97232,0,0
0.0053873,0.97233,0,0
0.0053877,0.97234,0,0
0.0053881,0.97235,0,0
0.0053885,0.97235,0,0
0.0053889,0.97236,0,0
0.0053893,0.97237,0,0
0.0053897,0.97238,0,0
0.0053901,0.97239,0,0
0.0053905,0.9724,0,0
0.0053909,0.9724,0,0
0.0053913,0.97241,0,0
0.0053917,0.97242,0,0
0.0053921,0.97243,0,0
0.0053925,0.97244,0,0
0.0053929,0.97244,0,0
0.0053933,0.97245,0,0
0.0053937,0.97246,0,0
0.0053941,0.97247,0,0
0.0053945,0.97248,0,0
0.0053949,0.97248,0,0
0.0053953,0.97249,0,0
0.0053957,0.9725,0,0
0.0053961,0.97251,0,0
0.0053965,0.97252,0,0
0.0053969,0.97252,0,0
0.0053973,0.97253,0,0
0.0053977,0.97254,0,0
0.0053981,0.97255,0,0
0.0053985,0.97256,0,0
0.0053989,0.97256,0,0
0.0053993,0.97257,0,0
0.0053997,0.97258,0,0
0.0054001,0.97259,0,0
0.0054005,0.9726,0,0
0.0054009,0.97261,0,0
0.0054013,0.97261,0,0
0.0054017,0.97262,0,0
0.0054021,0.97263,0,0
0.0054025,0.97264,0,0
0.0054029,0.97265,0,0
0.0054033,0.97265,0,0
0.0054037,0.97266,0,0
0.0054041,0.97267,0,0
0.0054045,0.97268,0,0
0.0054049,0.97269,0,0
0.0054053,0.97269,0,0
0.0054057,0.9727,0,0
0.0054061,0.97271,0,0
0.0054064,0.97272,0,0
0.0054068,0.97273,0,0
0.0054072,0.97273,0,0
0.0054076,0.97274,0,0
0.005408,0.97275,0,0
0.0054084,0.97276,0,0
0.0054088,0.97277,0,0
0.0054092,0.97277,0,0
0.0054096,0.97278,0,0
0.00541,0.97279,0,0
0.0054104,0.9728,0,0
0.0054108,0.97281,0,0
0.0054112,0.97282,0,0
0.0054116,0.97282,0,0
0.005412,0.97283,0,0
0.0054124,0.97284,0,0
0.0054128,0.97285,0,0
0.0054132,0.97286,0,0
0.0054136,0.97286,0,0
0.005414,0.97287,0,0
0.0054144,0.97288,0,0
0.0054148,0.97289,0,0
0.0054152,0.9729,0,0
0.0054156,0.9729,0,0
0.005416,0.97291,0,0
0.0054164,0.97292,0,0
0.0054168,0.97293,0,0
0.0054172,0.97294,0,0
0.0054176,0.97294,0,0
0.005418,0.97295,0,0
0.0054184,0.97296,0,0
0.0054188,0.97297,0,0
0.0054192,0.97298,0,0
0.0054196,0.97298,0,0
0.00542,0.97299,0,0
0.0054204,0.973,0,0
0.0054208,0.97301,0,0
0.0054212,0.97302,0,0
0.0054216,0.97302,0,0
0.005422,0.97303,0,0
0.0054224,0.97304,0,0
0.0054228,0.97305,0,0
0.0054232,0.97306,0,0
0.0054236,0.97307,0,0
0.005424,0.97307,0,0
0.0054244,0.97308,0,0
0.0054248,0.97309,0,0
0.0054252,0.9731,0,0
0.0054256,0.97311,0,0
0.005426,0.97311,0,0
0.0054264,0.97312,0,0
0.0054268,0.97313,0,0
0.0054271,0.97314,0,0
0.0054275,0.97315,0,0
0.0054279,0.97315,0,0
0.0054283,0.97316,0,0
0.0054287,0.97317,0,0
0.0054291,0.97318,0,0
0.0054295,0.97319,0,0
0.0054299,0.97319,0,0
0.0054303,0.9732,0,0
0.0054307,0.97321,0,0
0.0054311,0.97322,0,0
0.0054315,0.97323,0,0
0.0054319,0.97323,0,0
0.0054323,0.97324,0,0
0.0054327,0.97325,0,0
0.0054331,0.97326,0,0
0.0054335,0.97327,0,0
0.0054339,0.97327,0,0
0.0054343,0.97328,0,0
0.0054347,0.97329,0,0
0.0054351,0.9733,0,0
0.0054355,0.97331,0,0
0.0054359,0.97331,0,0
0.0054363,0.97332,0,0
0.0054367,0.97333,0,0
0.0054371,0.97334,0,0
0.0054375,0.97335,0,0
0.0054379,0.97335,0,0
0.0054383,0.97336,0,0
0.0054387,0.97337,0,0
0.0054391,0.97338,0,0
0.0054395,0.97339,0,0
0.0054399,0.97339,0,0
0.0054403,0.9734,0,0
0.0054407,0.97341,0,0
0.0054411,0.97342,0,0
0.0054415,0.97343,0,0
0.0054419,0.97343,0,0
0.0054423,0.97344,0,0
0.0054427,0.97345,0,0
0.0054431,0.97346,0,0
0.0054435,0.97347,0,0
0.0054439,0.97347,0,0
0.0054443,0.97348,0,0
0.0054447,0.97349,0,0
0.0054451,0.9735,0,0
0.0054455,0.97351,0,0
0.0054459,0.97352,0,0
0.0054463,0.97352,0,0
0.0054467,0.97353,0,0
0.0054471,0.97354,0,0
0.0054475,0.97355,0,0
0.0054479,0.97356,0,0
0.0054482,0.97356,0,0
0.0054486,0.97357,0,0
0.005449,0.97358,0,0
0.0054494,0.97359,0,0
0.0054498,0.9736,0,0
0.0054502,0.9736,0,0
0.0054506,0.97361,0,0
0.005451,0.97362,0,0
0.0054514,0.97363,0,0
0.0054518,0.97364,0,0
0.0054522,0.97364,0,0
0.0054526,0.97365,0,0
0.005453,0.97366,0,0
0.0054534,0.97367,0,0
0.0054538,0.97368,0,0
0.0054542,0.97368,0,0
0.0054546,0.97369,0,0
0.005455,0.9737,0,0
0.0054554,0.97371,0,0
0.0054558,0.97372,0,0
0.0054562,0.97372,0,0
0.0054566,0.97373,0,0
0.005457,0.97374,0,0
0.0054574,0.97375,0,0
0.0054578,0.97376,0,0
0.0054582,0.97376,0,0
0.0054586,0.97377,0,0
0.005459,0.97378,0,0
0.0054594,0.97379,0,0
0.0054598,0.9738,0,0
0.0054602,0.9738,0,0
0.0054606,0.97381,0,0
0.005461,0.97382,0,0
0.0054614,0.97383,0,0
0.0054618,0.97384,0,0
0.0054622,0.97384,0,0
0.0054626,0.97385,0,0
0.005463,0.97386,0,0
0.0054634,0.97387,0,0
0.0054638,0.97388,0,0
0.0054642,0.97388,0,0
0.0054646,0.97389,0,0
0.005465,0.9739,0,0
0.0054654,0.97391,0,0
0.0054658,0.97392,0,0
0.0054662,0.97392,0,0
0.0054666,0.97393,0,0
0.005467,0.97394,0,0
0.0054674,0.97395,0,0
0.0054678,0.97396,0,0
0.0054682,0.97396,0,0
0.0054686,0.97397,0,0
0.0054689,0.97398,0,0
0.0054693,0.97399,0,0
0.0054697,0.974,0,0
0.0054701,0.974,0,0
0.0054705,0.97401,0,0
0.0054709,0.97402,0,0
0.0054713,0.97403,0,0
0.0054717,0.97404,0,0
0.0054721,0.97404,0,0
0.0054725,0.97405,0,0
0.0054729,0.97406,0,0
0.0054733,0.97407,0,0
0.0054737,0.97408,0,0
0.0054741,0.97408,0,0
0.0054745,0.97409,0,0
0.0054749,0.9741,0,0
0.0054753,0.97411,0,0
0.0054757,0.97412,0,0
0.0054761,0.97412,0,0
0.0054765,0.97413,0,0
0.0054769,0.97414,0,0
0.0054773,0.97415,0,0
0.0054777,0.97416,0,0
0.0054781,0.97416,0,0
0.0054785,0.97417,0,0
0.0054789,0.97418,0,0
0.0054793,0.97419,0,0
0.0054797,0.9742,0,0
0.0054801,0.9742,0,0
0.0054805,0.97421,0,0
0.0054809,0.97422,0,0
0.0054813,0.97423,0,0
0.0054817,0.97424,0,0
0.0054821,0.97424,0,0
0.0054825,0.97425,0,0
0.0054829,0.97426,0,0
0.0054833,0.97427,0,0
0.0054837,0.97428,0,0
0.0054841,0.97428,0,0
0.0054845,0.97429,0,0
0.0054849,0.9743,0,0
0.0054853,0.97431,0,0
0.0054857,0.97432,0,0
0.0054861,0.97432,0,0
0.0054865,0.97433,0,0
0.0054869,0.97434,0,0
0.0054873,0.97435,0,0
0.0054877,0.97436,0,0
0.0054881,0.97436,0,0
0.0054885,0.97437,0,0
0.0054889,0.97438,0,0
0.0054893,0.97439,0,0
0.0054896,0.9744,0,0
0.00549,0.9744,0,0
0.0054904,0.97441,0,0
0.0054908,0.97442,0,0
0.0054912,0.97443,0,0
0.0054916,0.97444,0,0
0.005492,0.97444,0,0
0.0054924,0.97445,0,0
0.0054928,0.97446,0,0
0.0054932,0.97447,0,0
0.0054936,0.97448,0,0
0.005494,0.97448,0,0
0.0054944,0.97449,0,0
0.0054948,0.9745,0,0
0.0054952,0.97451,0,0
0.0054956,0.97452,0,0
0.005496,0.97452,0,0
0.0054964,0.97453,0,0
0.0054968,0.97454,0,0
0.0054972,0.97455,0,0
0.0054976,0.97456,0,0
0.005498,0.97456,0,0
0.0054984,0.97457,0,0
0.0054988,0.97458,0,0
0.0054992,0.97459,0,0
0.0054996,0.9746,0,0
0.0055,0.9746,0,0
0.0055004,0.97461,0,0
0.0055008,0.97462,0,0
0.0055012,0.97463,0,0
0.0055016,0.97464,0,0
0.005502,0.97464,0,0
0.0055024,0.97465,0,0
0.0055028,0.97466,0,0
0.0055032,0.97467,0,0
0.0055036,0.97468,0,0
0.005504,0.97468,0,0
0.0055044,0.97469,0,0
0.0055048,0.9747,0,0
0.0055052,0.97471,0,0
0.0055056,0.97472,0,0
0.005506,0.97472,0,0
0.0055064,0.97473,0,0
0.0055068,0.97474,0,0
0.0055072,0.97475,0,0
0.0055076,0.97476,0,0
0.005508,0.97476,0,0
0.0055084,0.97477,0,0
0.0055088,0.97478,0,0
0.0055092,0.97479,0,0
0.0055096,0.9748,0,0
0.00551,0.9748,0,0
0.0055104,0.97481,0,0
0.0055107,0.97482,0,0
0.0055111,0.97483,0,0
0.0055115,0.97484,0,0
0.0055119,0.97484,0,0
0.0055123,0.97485,0,0
0.0055127,0.97486,0,0
0.0055131,0.97487,0,0
0.0055135,0.97488,0,0
0.0055139,0.97488,0,0
0.0055143,0.97489,0,0
0.0055147,0.9749,0,0
0.0055151,0.97491,0,0
0.0055155,0.97492,0,0
0.0055159,0.97492,0,0
0.0055163,0.97493,0,0
0.0055167,0.97494,0,0
0.0055171,0.97495,0,0
0.0055175,0.97496,0,0
0.0055179,0.97496,0,0
0.0055183,0.97497,0,0
0.0055187,0.97498,0,0
0.0055191,0.97499,0,0
0.0055195,0.975,0,0
0.0055199,0.975,0,0
0.0055203,0.97501,0,0
0.0055207,0.97502,0,0
0.0055211,0.97503,0,0
0.0055215,0.97504,0,0
0.0055219,0.97504,0,0
0.0055223,0.97505,0,0
0.0055227,0.97506,0,0
0.0055231,0.97507,0,0
0.0055235,0.97508,0,0
0.0055239,0.97508,0,0
0.0055243,0.97509,0,0
0.0055247,0.9751,0,0
0.0055251,0.97511,0,0
0.0055255,0.97512,0,0
0.0055259,0.97512,0,0
0.0055263,0.97513,0,0
0.0055267,0.97514,0,0
0.0055271,0.97515,0,0
0.0055275,0.97516,0,0
0.0055279,0.97516,0,0
0.0055283,0.97517,0,0
0.0055287,0.97518,0,0
0.0055291,0.97519,0,0
0.0055295,0.9752,0,0
0.0055299,0.9752,0,0
0.0055303,0.97521,0,0
0.0055307,0.97522,0,0
0.0055311,0.97523,0,0
0.0055314,0.97524,0,0
0.0055318,0.97524,0,0
0.0055322,0.97525,0,0
0.0055326,0.97526,0,0
0.005533,0.97527,0,0
0.0055334,0.97528,0,0
0.0055338,0.97528,0,0
0.0055342,0.97529,0,0
0.0055346,0.9753,0,0
0.005535,0.97531,0,0
0.0055354,0.97532,0,0
0.0055358,0.97532,0,0
0.0055362,0.97533,0,0
0.0055366,0.97534,0,0
0.005537,0.97535,0,0
0.0055374,0.97536,0,0
0.0055378,0.97536,0,0
0.0055382,0.97537,0,0
0.0055386,0.97538,0,0
0.005539,0.97539,0,0
0.0055394,0.9754,0,0
0.0055398,0.9754,0,0
0.0055402,0.97541,0,0
0.0055406,0.97542,0,0
0.005541,0.97543,0,0
0.0055414,0.97544,0,0
0.0055418,0.97544,0,0
0.0055422,0.97545,0,0
0.0055426,0.97546,0,0
0.005543,0.97547,0,0
0.0055434,0.97548,0,0
0.0055438,0.97548,0,0
0.0055442,0.97549,0,0
0.0055446,0.9755,0,0
0.005545,0.97551,0,0
0.0055454,0.97552,0,0
0.0055458,0.97552,0,0
0.0055462,0.97553,0,0
0.0055466,0.97554,0,0
0.005547,0.97555,0,0
0.0055474,0.97556,0,0
0.0055478,0.97556,0,0
0.0055482,0.97557,0,0
0.0055486,0.97558,0,0
0.005549,0.97559,0,0
0.0055494,0.9756,0,0
0.0055498,0.9756,0,0
0.0055502,0.97561,0,0
0.0055506,0.97562,0,0
0.005551,0.97563,0,0
0.0055514,0.97564,0,0
0.0055518,0.97564,0,0
0.0055521,0.97565,0,0
0.0055525,0.97566,0,0
0.0055529,0.97567,0,0
0.0055533,0.97567,0,0
0.0055537,0.97568,0,0
0.0055541,0.97569,0,0
0.0055545,0.9757,0,0
0.0055549,0.97571,0,0
0.0055553,0.97571,0,0
0.0055557,0.97572,0,0
0.0055561,0.97573,0,0
0.0055565,0.97574,0,0
0.0055569,0.97575,0,0
0.0055573,0.97575,0,0
0.0055577,0.97576,0,0
0.0055581,0.97577,0,0
0.0055585,0.97578,0,0
0.0055589,0.97579,0,0
0.0055593,0.97579,0,0
0.0055597,0.9758,0,0
0.0055601,0.97581,0,0
0.0055605,0.97582,0,0
0.0055609,0.97583,0,0
0.0055613,0.97583,0,0
0.0055617,0.97584,0,0
0.0055621,0.97585,0,0
0.0055625,0.97586,0,0
0.0055629,0.97587,0,0
0.0055633,0.97587,0,0
0.0055637,0.97588,0,0
0.0055641,0.97589,0,0
0.0055645,0.9759,0,0
0.0055649,0.97591,0,0
0.0055653,0.97591,0,0
0.0055657,0.97592,0,0
0.0055661,0.97593,0,0
0.0055665,0.97594,0,0
0.0055669,0.97595,0,0
0.0055673,0.97595,0,0
0.0055677,0.97596,0,0
0.0055681,0.97597,0,0
0.0055685,0.97598,0,0
0.0055689,0.97599,0,0
0.0055693,0.97599,0,0
0.0055697,0.976,0,0
0.0055701,0.97601,0,0
0.0055705,0.97602,0,0
0.0055709,0.97603,0,0
0.0055713,0.97603,0,0
0.0055717,0.97604,0,0
0.0055721,0.97605,0,0
0.0055725,0.97606,0,0
0.0055729,0.97607,0,0
0.0055732,0.97607,0,0
0.0055736,0.97608,0,0
0.005574,0.97609,0,0
0.0055744,0.9761,0,0
0.0055748,0.97611,0,0
0.0055752,0.97611,0,0
0.0055756,0.97612,0,0
0.005576,0.97613,0,0
0.0055764,0.97614,0,0
0.0055768,0.97615,0,0
0.0055772,0.97615,0,0
0.0055776,0.97616,0,0
0.005578,0.97617,0,0
0.0055784,0.97618,0,0
0.0055788,0.97618,0,0
0.0055792,0.97619,0,0
0.0055796,0.9762,0,0
0.00558,0.97621,0,0
0.0055804,0.97622,0,0
0.0055808,0.97622,0,0
0.0055812,0.97623,0,0
0.0055816,0.97624,0,0
0.005582,0.97625,0,0
0.0055824,0.97626,0,0
0.0055828,0.97626,0,0
0.0055832,0.97627,0,0
0.0055836,0.97628,0,0
0.005584,0.97629,0,0
0.0055844,0.9763,0,0
0.0055848,0.9763,0,0
0.0055852,0.97631,0,0
0.0055856,0.97632,0,0
0.005586,0.97633,0,0
0.0055864,0.97634,0,0
0.0055868,0.97634,0,0
0.0055872,0.97635,0,0
0.0055876,0.97636,0,0
0.005588,0.97637,0,0
0.0055884,0.97638,0,0
0.0055888,0.97638,0,0
0.0055892,0.97639,0,0
0.0055896,0.9764,0,0
0.00559,0.97641,0,0
0.0055904,0.97642,0,0
0.0055908,0.97642,0,0
0.0055912,0.97643,0,0
0.0055916,0.97644,0,0
0.005592,0.97645,0,0
0.0055924,0.97646,0,0
0.0055928,0.97646,0,0
0.0055932,0.97647,0,0
0.0055936,0.97648,0,0
0.0055939,0.97649,0,0
0.0055943,0.9765,0,0
0.0055947,0.9765,0,0
0.0055951,0.97651,0,0
0.0055955,0.97652,0,0
0.0055959,0.97653,0,0
0.0055963,0.97654,0,0
0.0055967,0.97654,0,0
0.0055971,0.97655,0,0
0.0055975,0.97656,0,0
0.0055979,0.97657,0,0
0.0055983,0.97658,0,0
0.0055987,0.97658,0,0
0.0055991,0.97659,0,0
0.0055995,0.9766,0,0
0.0055999,0.97661,0,0
0.0056003,0.97662,0,0
0.0056007,0.97662,0,0
0.0056011,0.97663,0,0
0.0056015,0.97664,0,0
0.0056019,0.97665,0,0
0.0056023,0.97666,0,0
0.0056027,0.97666,0,0
0.0056031,0.97667,0,0
0.0056035,0.97668,0,0
0.0056039,0.97669,0,0
0.0056043,0.9767,0,0
0.0056047,0.9767,0,0
0.0056051,0.97671,0,0
0.0056055,0.97672,0,0
0.0056059,0.97673,0,0
0.0056063,0.97674,0,0
0.0056067,0.97674,0,0
0.0056071,0.97675,0,0
0.0056075,0.97676,0,0
0.0056079,0.97677,0,0
0.0056083,0.97678,0,0
0.0056087,0.97678,0,0
0.0056091,0.97679,0,0
0.0056095,0.9768,0,0
0.0056099,0.97681,0,0
0.0056103,0.97682,0,0
0.0056107,0.97682,0,0
0.0056111,0.97683,0,0
0.0056115,0.97684,0,0
0.0056119,0.97685,0,0
0.0056123,0.97686,0,0
0.0056127,0.97686,0,0
0.0056131,0.97687,0,0
0.0056135,0.97688,0,0
0.0056139,0.97689,0,0
0.0056143,0.9769,0,0
0.0056146,0.9769,0,0
0.005615,0.97691,0,0
0.0056154,0.97692,0,0
0.0056158,0.97693,0,0
0.0056162,0.97694,0,0
0.0056166,0.97694,0,0
0.005617,0.97695,0,0
0.0056174,0.97696,0,0
0.0056178,0.97697,0,0
0.0056182,0.97698,0,0
0.0056186,0.97698,0,0
0.005619,0.97699,0,0
0.0056194,0.977,0,0
0.0056198,0.97701,0,0
0.0056202,0.97702,0,0
0.0056206,0.97702,0,0
0.005621,0.97703,0,0
0.0056214,0.97704,0,0
0.0056218,0.97705,0,0
0.0056222,0.97705,0,0
0.0056226,0.97706,0,0
0.005623,0.97707,0,0
0.0056234,0.97708,0,0
0.0056238,0.97709,0,0
0.0056242,0.97709,0,0
0.0056246,0.9771,0,0
0.005625,0.97711,0,0
0.0056254,0.97712,0,0
0.0056258,0.97713,0,0
0.0056262,0.97713,0,0
0.0056266,0.97714,0,0
0.005627,0.97715,0,0
0.0056274,0.97716,0,0
0.0056278,0.97717,0,0
0.0056282,0.97717,0,0
0.0056286,0.97718,0,0
0.005629,0.97719,0,0
0.0056294,0.9772,0,0
0.0056298,0.97721,0,0
0.0056302,0.97721,0,0
0.0056306,0.97722,0,0
0.005631,0.97723,0,0
0.0056314,0.97724,0,0
0.0056318,0.97725,0,0
0.0056322,0.97725,0,0
0.0056326,0.97726,0,0
0.005633,0.97727,0,0
0.0056334,0.97728,0,0
0.0056338,0.97729,0,0
0.0056342,0.97729,0,0
0.0056346,0.9773,0,0
0.005635,0.97731,0,0
0.0056354,0.97732,0,0
0.0056357,0.97732,0,0
0.0056361,0.97733,0,0
0.0056365,0.97734,0,0
0.0056369,0.97735,0,0
0.0056373,0.97736,0,0
0.0056377,0.97736,0,0
0.0056381,0.97737,0,0
0.0056385,0.97738,0,0
0.0056389,0.97739,0,0
0.0056393,0.9774,0,0
0.0056397,0.9774,0,0
0.0056401,0.97741,0,0
0.0056405,0.97742,0,0
0.0056409,0.97743,0,0
0.0056413,0.97744,0,0
0.0056417,0.97744,0,0
0.0056421,0.97745,0,0
0.0056425,0.97746,0,0
0.0056429,0.97747,0,0
0.0056433,0.97748,0,0
0.0056437,0.97748,0,0
0.0056441,0.97749,0,0
0.0056445,0.9775,0,0
0.0056449,0.97751,0,0
0.0056453,0.97751,0,0
0.0056457,0.97752,0,0
0.0056461,0.97753,0,0
0.0056465,0.97754,0,0
0.0056469,0.97755,0,0
0.0056473,0.97755,0,0
0.0056477,0.97756,0,0
0.0056481,0.97757,0,0
0.0056485,0.97758,0,0
0.0056489,0.97759,0,0
0.0056493,0.97759,0,0
0.0056497,0.9776,0,0
0.0056501,0.97761,0,0
0.0056505,0.97762,0,0
0.0056509,0.97763,0,0
0.0056513,0.97763,0,0
0.0056517,0.97764,0,0
0.0056521,0.97765,0,0
0.0056525,0.97766,0,0
0.0056529,0.97766,0,0
0.0056533,0.97767,0,0
0.0056537,0.97768,0,0
0.0056541,0.97769,0,0
0.0056545,0.9777,0,0
0.0056549,0.9777,0,0
0.0056553,0.97771,0,0
0.0056557,0.97772,0,0
0.0056561,0.97773,0,0
0.0056564,0.97774,0,0
0.0056568,0.97774,0,0
0.0056572,0.97775,0,0
0.0056576,0.97776,0,0
0.005658,0.97777,0,0
0.0056584,0.97778,0,0
0.0056588,0.97778,0,0
0.0056592,0.97779,0,0
0.0056596,0.9778,0,0
0.00566,0.97781,0,0
0.0056604,0.97781,0,0
0.0056608,0.97782,0,0
0.0056612,0.97783,0,0
0.0056616,0.97784,0,0
0.005662,0.97785,0,0
0.0056624,0.97785,0,0
0.0056628,0.97786,0,0
0.0056632,0.97787,0,0
0.0056636,0.97788,0,0
0.005664,0.97789,0,0
0.0056644,0.97789,0,0
0.0056648,0.9779,0,0
0.0056652,0.97791,0,0
0.0056656,0.97792,0,0
0.005666,0.97792,0,0
0.0056664,0.97793,0,0
0.0056668,0.97794,0,0
0.0056672,0.97795,0,0
0.0056676,0.97796,0,0
0.005668,0.97796,0,0
0.0056684,0.97797,0,0
0.0056688,0.97798,0,0
0.0056692,0.97799,0,0
0.0056696,0.978,0,0
0.00567,0.978,0,0
0.0056704,0.97801,0,0
0.0056708,0.97802,0,0
0.0056712,0.97803,0,0
0.0056716,0.97803,0,0
0.005672,0.97804,0,0
0.0056724,0.97805,0,0
0.0056728,0.97806,0,0
0.0056732,0.97807,0,0
0.0056736,0.97807,0,0
0.005674,0.97808,0,0
0.0056744,0.97809,0,0
0.0056748,0.9781,0,0
0.0056752,0.97811,0,0
0.0056756,0.97811,0,0
0.005676,0.97812,0,0
0.0056764,0.97813,0,0
0.0056768,0.97814,0,0
0.0056771,0.97814,0,0
0.0056775,0.97815,0,0
0.0056779,0.97816,0,0
0.0056783,0.97817,0,0
0.0056787,0.97818,0,0
0.0056791,0.97818,0,0
0.0056795,0.97819,0,0
0.0056799,0.9782,0,0
0.0056803,0.97821,0,0
0.0056807,0.97821,0,0
0.0056811,0.97822,0,0
0.0056815,0.97823,0,0
0.0056819,0.97824,0,0
0.0056823,0.97825,0,0
0.0056827,0.97825,0,0
0.0056831,0.97826,0,0
0.0056835,0.97827,0,0
0.0056839,0.97828,0,0
0.0056843,0.97829,0,0
0.0056847,0.97829,0,0
0.0056851,0.9783,0,0
0.0056855,0.97831,0,0
0.0056859,0.97832,0,0
0.0056863,0.97832,0,0
0.0056867,0.97833,0,0
0.0056871,0.97834,0,0
0.0056875,0.97835,0,0
0.0056879,0.97836,0,0
0.0056883,0.97836,0,0
0.0056887,0.97837,0,0
0.0056891,0.97838,0,0
0.0056895,0.97839,0,0
0.0056899,0.97839,0,0
0.0056903,0.9784,0,0
0.0056907,0.97841,0,0
0.0056911,0.97842,0,0
0.0056915,0.97843,0,0
0.0056919,0.97843,0,0
0.0056923,0.97844,0,0
0.0056927,0.97845,0,0
0.0056931,0.97846,0,0
0.0056935,0.97847,0,0
0.0056939,0.97847,0,0
0.0056943,0.97848,0,0
0.0056947,0.97849,0,0
0.0056951,0.9785,0,0
0.0056955,0.9785,0,0
0.0056959,0.97851,0,0
0.0056963,0.97852,0,0
0.0056967,0.97853,0,0
0.0056971,0.97854,0,0
0.0056975,0.97854,0,0
0.0056979,0.97855,0,0
0.0056982,0.97856,0,0
0.0056986,0.97857,0,0
0.005699,0.97857,0,0
0.0056994,0.97858,0,0
0.0056998,0.97859,0,0
0.0057002,0.9786,0,0
0.0057006,0.97861,0,0
0.005701,0.97861,0,0
0.0057014,0.97862,0,0
0.0057018,0.97863,0,0
0.0057022,0.97864,0,0
0.0057026,0.97864,0,0
0.005703,0.97865,0,0
0.0057034,0.97866,0,0
0.0057038,0.97867,0,0
0.0057042,0.97868,0,0
0.0057046,0.97868,0,0
0.005705,0.97869,0,0
0.0057054,0.9787,0,0
0.0057058,0.97871,0,0
0.0057062,0.97871,0,0
0.0057066,0.97872,0,0
0.005707,0.97873,0,0
0.0057074,0.97874,0,0
0.0057078,0.97875,0,0
0.0057082,0.97875,0,0
0.0057086,0.97876,0,0
0.005709,0.97877,0,0
0.0057094,0.97878,0,0
0.0057098,0.97878,0,0
0.0057102,0.97879,0,0
0.0057106,0.9788,0,0
0.005711,0.97881,0,0
0.0057114,0.97882,0,0
0.0057118,0.97882,0,0
0.0057122,0.97883,0,0
0.0057126,0.97884,0,0
0.005713,0.97885,0,0
0.0057134,0.97885,0,0
0.0057138,0.97886,0,0
0.0057142,0.97887,0,0
0.0057146,0.97888,0,0
0.005715,0.97889,0,0
0.0057154,0.97889,0,0
0.0057158,0.9789,0,0
0.0057162,0.97891,0,0
0.0057166,0.97892,0,0
0.005717,0.97892,0,0
0.0057174,0.97893,0,0
0.0057178,0.97894,0,0
0.0057182,0.97895,0,0
0.0057186,0.97896,0,0
0.0057189,0.97896,0,0
0.0057193,0.97897,0,0
0.0057197,0.97898,0,0
0.0057201,0.97899,0,0
0.0057205,0.97899,0,0
0.0057209,0.979,0,0
0.0057213,0.97901,0,0
0.0057217,0.97902,0,0
0.0057221,0.97903,0,0
0.0057225,0.97903,0,0
0.0057229,0.97904,0,0
0.0057233,0.97905,0,0
0.0057237,0.97906,0,0
0.0057241,0.97906,0,0
0.0057245,0.97907,0,0
0.0057249,0.97908,0,0
0.0057253,0.97909,0,0
0.0057257,0.9791,0,0
0.0057261,0.9791,0,0
0.0057265,0.97911,0,0
0.0057269,0.97912,0,0
0.0057273,0.97913,0,0
0.0057277,0.97913,0,0
0.0057281,0.97914,0,0
0.0057285,0.97915,0,0
0.0057289,0.97916,0,0
0.0057293,0.97917,0,0
0.0057297,0.97917,0,0
0.0057301,0.97918,0,0
0.0057305,0.97919,0,0
0.0057309,0.9792,0,0
0.0057313,0.9792,0,0
0.0057317,0.97921,0,0
0.0057321,0.97922,0,0
0.0057325,0.97923,0,0
0.0057329,0.97924,0,0
0.0057333,0.97924,0,0
0.0057337,0.97925,0,0
0.0057341,0.97926,0,0
0.0057345,0.97927,0,0
0.0057349,0.97927,0,0
0.0057353,0.97928,0,0
0.0057357,0.97929,0,0
0.0057361,0.9793,0,0
0.0057365,0.97931,0,0
0.0057369,0.97931,0,0
0.0057373,0.97932,0,0
0.0057377,0.97933,0,0
0.0057381,0.97934,0,0
0.0057385,0.97934,0,0
0.0057389,0.97935,0,0
0.0057393,0.97936,0,0
0.0057396,0.97937,0,0
0.00574,0.97938,0,0
0.0057404,0.97938,0,0
0.0057408,0.97939,0,0
0.0057412,0.9794,0,0
0.0057416,0.97941,0,0
0.005742,0.97941,0,0
0.0057424,0.97942,0,0
0.0057428,0.97943,0,0
0.0057432,0.97944,0,0
0.0057436,0.97944,0,0
0.005744,0.97945,0,0
0.0057444,0.97946,0,0
0.0057448,0.97947,0,0
0.0057452,0.97948,0,0
0.0057456,0.97948,0,0
0.005746,0.97949,0,0
0.0057464,0.9795,0,0
0.0057468,0.97951,0,0
0.0057472,0.97951,0,0
0.0057476,0.97952,0,0
0.005748,0.97953,0,0
0.0057484,0.97954,0,0
0.0057488,0.97955,0,0
0.0057492,0.97955,0,0
0.0057496,0.97956,0,0
0.00575,0.97957,0,0
0.0057504,0.97958,0,0
0.0057508,0.97958,0,0
0.0057512,0.97959,0,0
0.0057516,0.9796,0,0
0.005752,0.97961,0,0
0.0057524,0.97961,0,0
0.0057528,0.97962,0,0
0.0057532,0.97963,0,0
0.0057536,0.97964,0,0
0.005754,0.97965,0,0
0.0057544,0.97965,0,0
0.0057548,0.97966,0,0
0.0057552,0.97967,0,0
0.0057556,0.97968,0,0
0.005756,0.97968,0,0
0.0057564,0.97969,0,0
0.0057568,0.9797,0,0
0.0057572,0.97971,0,0
0.0057576,0.97972,0,0
0.005758,0.97972,0,0
0.0057584,0.97973,0,0
0.0057588,0.97974,0,0
0.0057592,0.97975,0,0
0.0057596,0.97975,0,0
0.00576,0.97976,0,0
0.0057604,0.97977,0,0
0.0057607,0.97978,0,0
0.0057611,0.97978,0,0
0.0057615,0.97979,0,0
0.0057619,0.9798,0,0
0.0057623,0.97981,0,0
0.0057627,0.97982,0,0
0.0057631,0.97982,0,0
0.0057635,0.97983,0,0
0.0057639,0.97984,0,0
0.0057643,0.97985,0,0
0.0057647,0.97985,0,0
0.0057651,0.97986,0,0
0.0057655,0.97987,0,0
0.0057659,0.97988,0,0
0.0057663,0.97989,0,0
0.0057667,0.97989,0,0
0.0057671,0.9799,0,0
0.0057675,0.97991,0,0
0.0057679,0.97992,0,0
0.0057683,0.97992,0,0
0.0057687,0.97993,0,0
0.0057691,0.97994,0,0
0.0057695,0.97995,0,0
0.0057699,0.97995,0,0
0.0057703,0.97996,0,0
0.0057707,0.97997,0,0
0.0057711,0.97998,0,0
0.0057715,0.97999,0,0
0.0057719,0.97999,0,0
0.0057723,0.98,0,0
0.0057727,0.98001,0,0
0.0057731,0.98002,0,0
0.0057735,0.98002,0,0
0.0057739,0.98003,0,0
0.0057743,0.98004,0,0
0.0057747,0.98005,0,0
0.0057751,0.98005,0,0
0.0057755,0.98006,0,0
0.0057759,0.98007,0,0
0.0057763,0.98008,0,0
0.0057767,0.98009,0,0
0.0057771,0.98009,0,0
0.0057775,0.9801,0,0
0.0057779,0.98011,0,0
0.0057783,0.98012,0,0
0.0057787,0.98012,0,0
0.0057791,0.98013,0,0
0.0057795,0.98014,0,0
0.0057799,0.98015,0,0
0.0057803,0.98015,0,0
0.0057807,0.98016,0,0
0.0057811,0.98017,0,0
0.0057814,0.98018,0,0
0.0057818,0.98019,0,0
0.0057822,0.98019,0,0
0.0057826,0.9802,0,0
0.005783,0.98021,0,0
0.0057834,0.98022,0,0
0.0057838,0.98022,0,0
0.0057842,0.98023,0,0
0.0057846,0.98024,0,0
0.005785,0.98025,0,0
0.0057854,0.98026,0,0
0.0057858,0.98026,0,0
0.0057862,0.98027,0,0
0.0057866,0.98028,0,0
0.005787,0.98029,0,0
0.0057874,0.98029,0,0
0.0057878,0.9803,0,0
0.0057882,0.98031,0,0
0.0057886,0.98032,0,0
0.005789,0.98032,0,0
0.0057894,0.98033,0,0
0.0057898,0.98034,0,0
0.0057902,0.98035,0,0
0.0057906,0.98036,0,0
0.005791,0.98036,0,0
0.0057914,0.98037,0,0
0.0057918,0.98038,0,0
0.0057922,0.98039,0,0
0.0057926,0.98039,0,0
0.005793,0.9804,0,0
0.0057934,0.98041,0,0
0.0057938,0.98042,0,0
0.0057942,0.98042,0,0
0.0057946,0.98043,0,0
0.005795,0.98044,0,0
0.0057954,0.98045,0,0
0.0057958,0.98046,0,0
0.0057962,0.98046,0,0
0.0057966,0.98047,0,0
0.005797,0.98048,0,0
0.0057974,0.98049,0,0
0.0057978,0.98049,0,0
0.0057982,0.9805,0,0
0.0057986,0.98051,0,0
0.005799,0.98052,0,0
0.0057994,0.98052,0,0
0.0057998,0.98053,0,0
0.0058002,0.98054,0,0
0.0058006,0.98055,0,0
0.005801,0.98056,0,0
0.0058014,0.98056,0,0
0.0058018,0.98057,0,0
0.0058021,0.98058,0,0
0.0058025,0.98059,0,0
0.0058029,0.98059,0,0
0.0058033,0.9806,0,0
0.0058037,0.98061,0,0
0.0058041,0.98062,0,0
0.0058045,0.98062,0,0
0.0058049,0.98063,0,0
0.0058053,0.98064,0,0
0.0058057,0.98065,0,0
0.0058061,0.98065,0,0
0.0058065,0.98066,0,0
0.0058069,0.98067,0,0
0.0058073,0.98068,0,0
0.0058077,0.98069,0,0
0.0058081,0.98069,0,0
0.0058085,0.9807,0,0
0.0058089,0.98071,0,0
0.0058093,0.98072,0,0
0.0058097,0.98072,0,0
0.0058101,0.98073,0,0
0.0058105,0.98074,0,0
0.0058109,0.98075,0,0
0.0058113,0.98075,0,0
0.0058117,0.98076,0,0
0.0058121,0.98077,0,0
0.0058125,0.98078,0,0
0.0058129,0.98078,0,0
0.0058133,0.98079,0,0
0.0058137,0.9808,0,0
0.0058141,0.98081,0,0
0.0058145,0.98081,0,0
0.0058149,0.98082,0,0
0.0058153,0.98083,0,0
0.0058157,0.98084,0,0
0.0058161,0.98085,0,0
0.0058165,0.98085,0,0
0.0058169,0.98086,0,0
0.0058173,0.98087,0,0
0.0058177,0.98088,0,0
0.0058181,0.98088,0,0
0.0058185,0.98089,0,0
0.0058189,0.9809,0,0
0.0058193,0.98091,0,0
0.0058197,0.98091,0,0
0.0058201,0.98092,0,0
0.0058205,0.98093,0,0
0.0058209,0.98094,0,0
0.0058213,0.98094,0,0
0.0058217,0.98095,0,0
0.0058221,0.98096,0,0
0.0058225,0.98097,0,0
0.0058229,0.98097,0,0
0.0058232,0.98098,0,0
0.0058236,0.98099,0,0
0.005824,0.981,0,0
0.0058244,0.981,0,0
0.0058248,0.98101,0,0
0.0058252,0.98102,0,0
0.0058256,0.98103,0,0
0.005826,0.98104,0,0
0.0058264,0.98104,0,0
0.0058268,0.98105,0,0
0.0058272,0.98106,0,0
0.0058276,0.98107,0,0
0.005828,0.98107,0,0
0.0058284,0.98108,0,0
0.0058288,0.98109,0,0
0.0058292,0.9811,0,0
0.0058296,0.9811,0,0
0.00583,0.98111,0,0
0.0058304,0.98112,0,0
0.0058308,0.98113,0,0
0.0058312,0.98113,0,0
0.0058316,0.98114,0,0
0.005832,0.98115,0,0
0.0058324,0.98116,0,0
0.0058328,0.98116,0,0
0.0058332,0.98117,0,0
0.0058336,0.98118,0,0
0.005834,0.98119,0,0
0.0058344,0.98119,0,0
0.0058348,0.9812,0,0
0.0058352,0.98121,0,0
0.0058356,0.98122,0,0
0.005836,0.98122,0,0
0.0058364,0.98123,0,0
0.0058368,0.98124,0,0
0.0058372,0.98125,0,0
0.0058376,0.98125,0,0
0.005838,0.98126,0,0
0.0058384,0.98127,0,0
0.0058388,0.98128,0,0
0.0058392,0.98129,0,0
0.0058396,0.98129,0,0
0.00584,0.9813,0,0
0.0058404,0.98131,0,0
0.0058408,0.98132,0,0
0.0058412,0.98132,0,0
0.0058416,0.98133,0,0
0.005842,0.98134,0,0
0.0058424,0.98135,0,0
0.0058428,0.98135,0,0
0.0058432,0.98136,0,0
0.0058436,0.98137,0,0
0.0058439,0.98138,0,0
0.0058443,0.98138,0,0
0.0058447,0.98139,0,0
0.0058451,0.9814,0,0
0.0058455,0.98141,0,0
0.0058459,0.98141,0,0
0.0058463,0.98142,0,0
0.0058467,0.98143,0,0
0.0058471,0.98144,0,0
0.0058475,0.98144,0,0
0.0058479,0.98145,0,0
0.0058483,0.98146,0,0
0.0058487,0.98147,0,0
0.0058491,0.98147,0,0
0.0058495,0.98148,0,0
0.0058499,0.98149,0,0
0.0058503,0.9815,0,0
0.0058507,0.9815,0,0
0.0058511,0.98151,0,0
0.0058515,0.98152,0,0
0.0058519,0.98153,0,0
0.0058523,0.98153,0,0
0.0058527,0.98154,0,0
0.0058531,0.98155,0,0
0.0058535,0.98156,0,0
0.0058539,0.98156,0,0
0.0058543,0.98157,0,0
0.0058547,0.98158,0,0
0.0058551,0.98159,0,0
0.0058555,0.98159,0,0
0.0058559,0.9816,0,0
0.0058563,0.98161,0,0
0.0058567,0.98162,0,0
0.0058571,0.98162,0,0
0.0058575,0.98163,0,0
0.0058579,0.98164,0,0
0.0058583,0.98165,0,0
0.0058587,0.98165,0,0
0.0058591,0.98166,0,0
0.0058595,0.98167,0,0
0.0058599,0.98168,0,0
0.0058603,0.98168,0,0
0.0058607,0.98169,0,0
0.0058611,0.9817,0,0
0.0058615,0.98171,0,0
0.0058619,0.98171,0,0
0.0058623,0.98172,0,0
0.0058627,0.98173,0,0
0.0058631,0.98174,0,0
0.0058635,0.98174,0,0
0.0058639,0.98175,0,0
0.0058643,0.98176,0,0
0.0058646,0.98177,0,0
0.005865,0.98177,0,0
0.0058654,0.98178,0,0
0.0058658,0.98179,0,0
0.0058662,0.9818,0,0
0.0058666,0.9818,0,0
0.005867,0.98181,0,0
0.0058674,0.98182,0,0
0.0058678,0.98183,0,0
0.0058682,0.98183,0,0
0.0058686,0.98184,0,0
0.005869,0.98185,0,0
0.0058694,0.98186,0,0
0.0058698,0.98186,0,0
0.0058702,0.98187,0,0
0.0058706,0.98188,0,0
0.005871,0.98189,0,0
0.0058714,0.98189,0,0
0.0058718,0.9819,0,0
0.0058722,0.98191,0,0
0.0058726,0.98192,0,0
0.005873,0.98192,0,0
0.0058734,0.98193,0,0
0.0058738,0.98194,0,0
0.0058742,0.98195,0,0
0.0058746,0.98195,0,0
0.005875,0.98196,0,0
0.0058754,0.98197,0,0
0.0058758,0.98197,0,0
0.0058762,0.98198,0,0
0.0058766,0.98199,0,0
0.005877,0.982,0,0
0.0058774,0.982,0,0
0.0058778,0.98201,0,0
0.0058782,0.98202,0,0
0.0058786,0.98203,0,0
0.005879,0.98203,0,0
0.0058794,0.98204,0,0
0.0058798,0.98205,0,0
0.0058802,0.98206,0,0
0.0058806,0.98206,0,0
0.005881,0.98207,0,0
0.0058814,0.98208,0,0
0.0058818,0.98209,0,0
0.0058822,0.98209,0,0
0.0058826,0.9821,0,0
0.005883,0.98211,0,0
0.0058834,0.98212,0,0
0.0058838,0.98212,0,0
0.0058842,0.98213,0,0
0.0058846,0.98214,0,0
0.005885,0.98215,0,0
0.0058854,0.98215,0,0
0.0058857,0.98216,0,0
0.0058861,0.98217,0,0
0.0058865,0.98218,0,0
0.0058869,0.98218,0,0
0.0058873,0.98219,0,0
0.0058877,0.9822,0,0
0.0058881,0.9822,0,0
0.0058885,0.98221,0,0
0.0058889,0.98222,0,0
0.0058893,0.98223,0,0
0.0058897,0.98223,0,0
0.0058901,0.98224,0,0
0.0058905,0.98225,0,0
0.0058909,0.98226,0,0
0.0058913,0.98226,0,0
0.0058917,0.98227,0,0
0.0058921,0.98228,0,0
0.0058925,0.98229,0,0
0.0058929,0.98229,0,0
0.0058933,0.9823,0,0
0.0058937,0.98231,0,0
0.0058941,0.98232,0,0
0.0058945,0.98232,0,0
0.0058949,0.98233,0,0
0.0058953,0.98234,0,0
0.0058957,0.98234,0,0
0.0058961,0.98235,0,0
0.0058965,0.98236,0,0
0.0058969,0.98237,0,0
0.0058973,0.98237,0,0
0.0058977,0.98238,0,0
0.0058981,0.98239,0,0
0.0058985,0.9824,0,0
0.0058989,0.9824,0,0
0.0058993,0.98241,0,0
0.0058997,0.98242,0,0
0.0059001,0.98243,0,0
0.0059005,0.98243,0,0
0.0059009,0.98244,0,0
0.0059013,0.98245,0,0
0.0059017,0.98245,0,0
0.0059021,0.98246,0,0
0.0059025,0.98247,0,0
0.0059029,0.98248,0,0
0.0059033,0.98248,0,0
0.0059037,0.98249,0,0
0.0059041,0.9825,0,0
0.0059045,0.98251,0,0
0.0059049,0.98251,0,0
0.0059053,0.98252,0,0
0.0059057,0.98253,0,0
0.0059061,0.98254,0,0
0.0059064,0.98254,0,0
0.0059068,0.98255,0,0
0.0059072,0.98256,0,0
0.0059076,0.98257,0,0
0.005908,0.98257,0,0
0.0059084,0.98258,0,0
0.0059088,0.98259,0,0
0.0059092,0.98259,0,0
0.0059096,0.9826,0,0
0.00591,0.98261,0,0
0.0059104,0.98262,0,0
0.0059108,0.98262,0,0
0.0059112,0.98263,0,0
0.0059116,0.98264,0,0
0.005912,0.98265,0,0
0.0059124,0.98265,0,0
0.0059128,0.98266,0,0
0.0059132,0.98267,0,0
0.0059136,0.98268,0,0
0.005914,0.98268,0,0
0.0059144,0.98269,0,0
0.0059148,0.9827,0,0
0.0059152,0.9827,0,0
0.0059156,0.98271,0,0
0.005916,0.98272,0,0
0.0059164,0.98273,0,0
0.0059168,0.98273,0,0
0.0059172,0.98274,0,0
0.0059176,0.98275,0,0
0.005918,0.98276,0,0
0.0059184,0.98276,0,0
0.0059188,0.98277,0,0
0.0059192,0.98278,0,0
0.0059196,0.98279,0,0
0.00592,0.98279,0,0
0.0059204,0.9828,0,0
0.0059208,0.98281,0,0
0.0059212,0.98282,0,0
0.0059216,0.98282,0,0
0.005922,0.98283,0,0
0.0059224,0.98284,0,0
0.0059228,0.98284,0,0
0.0059232,0.98285,0,0
0.0059236,0.98286,0,0
0.005924,0.98287,0,0
0.0059244,0.98287,0,0
0.0059248,0.98288,0,0
0.0059252,0.98289,0,0
0.0059256,0.9829,0,0
0.005926,0.9829,0,0
0.0059264,0.98291,0,0
0.0059268,0.98292,0,0
0.0059271,0.98293,0,0
0.0059275,0.98293,0,0
0.0059279,0.98294,0,0
0.0059283,0.98295,0,0
0.0059287,0.98295,0,0
0.0059291,0.98296,0,0
0.0059295,0.98297,0,0
0.0059299,0.98298,0,0
0.0059303,0.98298,0,0
0.0059307,0.98299,0,0
0.0059311,0.983,0,0
0.0059315,0.98301,0,0
0.0059319,0.98301,0,0
0.0059323,0.98302,0,0
0.0059327,0.98303,0,0
0.0059331,0.98303,0,0
0.0059335,0.98304,0,0
0.0059339,0.98305,0,0
0.0059343,0.98306,0,0
0.0059347,0.98306,0,0
0.0059351,0.98307,0,0
0.0059355,0.98308,0,0
0.0059359,0.98309,0,0
0.0059363,0.98309,0,0
0.0059367,0.9831,0,0
0.0059371,0.98311,0,0
0.0059375,0.98312,0,0
0.0059379,0.98312,0,0
0.0059383,0.98313,0,0
0.0059387,0.98314,0,0
0.0059391,0.98314,0,0
0.0059395,0.98315,0,0
0.0059399,0.98316,0,0
0.0059403,0.98317,0,0
0.0059407,0.98317,0,0
0.0059411,0.98318,0,0
0.0059415,0.98319,0,0
0.0059419,0.9832,0,0
0.0059423,0.9832,0,0
0.0059427,0.98321,0,0
0.0059431,0.98322,0,0
0.0059435,0.98322,0,0
0.0059439,0.98323,0,0
0.0059443,0.98324,0,0
0.0059447,0.98325,0,0
0.0059451,0.98325,0,0
0.0059455,0.98326,0,0
0.0059459,0.98327,0,0
0.0059463,0.98328,0,0
0.0059467,0.98328,0,0
0.0059471,0.98329,0,0
0.0059475,0.9833,0,0
0.0059479,0.9833,0,0
0.0059482,0.98331,0,0
0.0059486,0.98332,0,0
0.005949,0.98333,0,0
0.0059494,0.98333,0,0
0.0059498,0.98334,0,0
0.0059502,0.98335,0,0
0.0059506,0.98336,0,0
0.005951,0.98336,0,0
0.0059514,0.98337,0,0
0.0059518,0.98338,0,0
0.0059522,0.98338,0,0
0.0059526,0.98339,0,0
0.005953,0.9834,0,0
0.0059534,0.98341,0,0
0.0059538,0.98341,0,0
0.0059542,0.98342,0,0
0.0059546,0.98343,0,0
0.005955,0.98344,0,0
0.0059554,0.98344,0,0
0.0059558,0.98345,0,0
0.0059562,0.98346,0,0
0.0059566,0.98346,0,0
0.005957,0.98347,0,0
0.0059574,0.98348,0,0
0.0059578,0.98349,0,0
0.0059582,0.98349,0,0
0.0059586,0.9835,0,0
0.005959,0.98351,0,0
0.0059594,0.98352,0,0
0.0059598,0.98352,0,0
0.0059602,0.98353,0,0
0.0059606,0.98354,0,0
0.005961,0.98354,0,0
0.0059614,0.98355,0,0
0.0059618,0.98356,0,0
0.0059622,0.98357,0,0
0.0059626,0.98357,0,0
0.005963,0.98358,0,0
0.0059634,0.98359,0,0
0.0059638,0.9836,0,0
0.0059642,0.9836,0,0
0.0059646,0.98361,0,0
0.005965,0.98362,0,0
0.0059654,0.98362,0,0
0.0059658,0.98363,0,0
0.0059662,0.98364,0,0
0.0059666,0.98365,0,0
0.005967,0.98365,0,0
0.0059674,0.98366,0,0
0.0059678,0.98367,0,0
0.0059682,0.98367,0,0
0.0059686,0.98368,0,0
0.0059689,0.98369,0,0
0.0059693,0.9837,0,0
0.0059697,0.9837,0,0
0.0059701,0.98371,0,0
0.0059705,0.98372,0,0
0.0059709,0.98373,0,0
0.0059713,0.98373,0,0
0.0059717,0.98374,0,0
0.0059721,0.98375,0,0
0.0059725,0.98375,0,0
0.0059729,0.98376,0,0
0.0059733,0.98377,0,0
0.0059737,0.98378,0,0
0.0059741,0.98378,0,0
0.0059745,0.98379,0,0
0.0059749,0.9838,0,0
0.0059753,0.9838,0,0
0.0059757,0.98381,0,0
0.0059761,0.98382,0,0
0.0059765,0.98383,0,0
0.0059769,0.98383,0,0
0.0059773,0.98384,0,0
0.0059777,0.98385,0,0
0.0059781,0.98386,0,0
0.0059785,0.98386,0,0
0.0059789,0.98387,0,0
0.0059793,0.98388,0,0
0.0059797,0.98388,0,0
0.0059801,0.98389,0,0
0.0059805,0.9839,0,0
0.0059809,0.98391,0,0
0.0059813,0.98391,0,0
0.0059817,0.98392,0,0
0.0059821,0.98393,0,0
0.0059825,0.98393,0,0
0.0059829,0.98394,0,0
0.0059833,0.98395,0,0
0.0059837,0.98396,0,0
0.0059841,0.98396,0,0
0.0059845,0.98397,0,0
0.0059849,0.98398,0,0
0.0059853,0.98398,0,0
0.0059857,0.98399,0,0
0.0059861,0.984,0,0
0.0059865,0.98401,0,0
0.0059869,0.98401,0,0
0.0059873,0.98402,0,0
0.0059877,0.98403,0,0
0.0059881,0.98403,0,0
0.0059885,0.98404,0,0
0.0059889,0.98405,0,0
0.0059893,0.98406,0,0
0.0059896,0.98406,0,0
0.00599,0.98407,0,0
0.0059904,0.98408,0,0
0.0059908,0.98409,0,0
0.0059912,0.98409,0,0
0.0059916,0.9841,0,0
0.005992,0.98411,0,0
0.0059924,0.98411,0,0
0.0059928,0.98412,0,0
0.0059932,0.98413,0,0
0.0059936,0.98414,0,0
0.005994,0.98414,0,0
0.0059944,0.98415,0,0
0.0059948,0.98416,0,0
0.0059952,0.98416,0,0
0.0059956,0.98417,0,0
0.005996,0.98418,0,0
0.0059964,0.98419,0,0
0.0059968,0.98419,0,0
0.0059972,0.9842,0,0
0.0059976,0.98421,0,0
0.005998,0.98421,0,0
0.0059984,0.98422,0,0
0.0059988,0.98423,0,0
0.0059992,0.98424,0,0
0.0059996,0.98424,0,0
0.006,0.98425,0,0
0.0060004,0.98426,0,0
0.0060008,0.98426,0,0
0.0060012,0.98427,0,0
0.0060016,0.98428,0,0
0.006002,0.98429,0,0
0.0060024,0.98429,0,0
0.0060028,0.9843,0,0
0.0060032,0.98431,0,0
0.0060036,0.98431,0,0
0.006004,0.98432,0,0
0.0060044,0.98433,0,0
0.0060048,0.98434,0,0
0.0060052,0.98434,0,0
0.0060056,0.98435,0,0
0.006006,0.98436,0,0
0.0060064,0.98436,0,0
0.0060068,0.98437,0,0
0.0060072,0.98438,0,0
0.0060076,0.98439,0,0
0.006008,0.98439,0,0
0.0060084,0.9844,0,0
0.0060088,0.98441,0,0
0.0060092,0.98441,0,0
0.0060096,0.98442,0,0
0.00601,0.98443,0,0
0.0060104,0.98444,0,0
0.0060107,0.98444,0,0
0.0060111,0.98445,0,0
0.0060115,0.98446,0,0
0.0060119,0.98446,0,0
0.0060123,0.98447,0,0
0.0060127,0.98448,0,0
0.0060131,0.98448,0,0
0.0060135,0.98449,0,0
0.0060139,0.9845,0,0
0.0060143,0.98451,0,0
0.0060147,0.98451,0,0
0.0060151,0.98452,0,0
0.0060155,0.98453,0,0
0.0060159,0.98453,0,0
0.0060163,0.98454,0,0
0.0060167,0.98455,0,0
0.0060171,0.98456,0,0
0.0060175,0.98456,0,0
0.0060179,0.98457,0,0
0.0060183,0.98458,0,0
0.0060187,0.98458,0,0
0.0060191,0.98459,0,0
0.0060195,0.9846,0,0
0.0060199,0.98461,0,0
0.0060203,0.98461,0,0
0.0060207,0.98462,0,0
0.0060211,0.98463,0,0
0.0060215,0.98463,0,0
0.0060219,0.98464,0,0
0.0060223,0.98465,0,0
0.0060227,0.98465,0,0
0.0060231,0.98466,0,0
0.0060235,0.98467,0,0
0.0060239,0.98468,0,0
0.0060243,0.98468,0,0
0.0060247,0.98469,0,0
0.0060251,0.9847,0,0
0.0060255,0.9847,0,0
0.0060259,0.98471,0,0
0.0060263,0.98472,0,0
0.0060267,0.98472,0,0
0.0060271,0.98473,0,0
0.0060275,0.98474,0,0
0.0060279,0.98475,0,0
0.0060283,0.98475,0,0
0.0060287,0.98476,0,0
0.0060291,0.98477,0,0
0.0060295,0.98477,0,0
0.0060299,0.98478,0,0
0.0060303,0.98479,0,0
0.0060307,0.98479,0,0
0.0060311,0.9848,0,0
0.0060314,0.98481,0,0
0.0060318,0.98482,0,0
0.0060322,0.98482,0,0
0.0060326,0.98483,0,0
0.006033,0.98484,0,0
0.0060334,0.98484,0,0
0.0060338,0.98485,0,0
0.0060342,0.98486,0,0
0.0060346,0.98486,0,0
0.006035,0.98487,0,0
0.0060354,0.98488,0,0
0.0060358,0.98489,0,0
0.0060362,0.98489,0,0
0.0060366,0.9849,0,0
0.006037,0.98491,0,0
0.0060374,0.98491,0,0
0.0060378,0.98492,0,0
0.0060382,0.98493,0,0
0.0060386,0.98493,0,0
0.006039,0.98494,0,0
0.0060394,0.98495,0,0
0.0060398,0.98496,0,0
0.0060402,0.98496,0,0
0.0060406,0.98497,0,0
0.006041,0.98498,0,0
0.0060414,0.98498,0,0
0.0060418,0.98499,0,0
0.0060422,0.985,0,0
0.0060426,0.985,0,0
0.006043,0.98501,0,0
0.0060434,0.98502,0,0
0.0060438,0.98502,0,0
0.0060442,0.98503,0,0
0.0060446,0.98504,0,0
0.006045,0.98505,0,0
0.0060454,0.98505,0,0
0.0060458,0.98506,0,0
0.0060462,0.98507,0,0
0.0060466,0.98507,0,0
0.006047,0.98508,0,0
0.0060474,0.98509,0,0
0.0060478,0.98509,0,0
0.0060482,0.9851,0,0
0.0060486,0.98511,0,0
0.006049,0.98511,0,0
0.0060494,0.98512,0,0
0.0060498,0.98513,0,0
0.0060502,0.98514,0,0
0.0060506,0.98514,0,0
0.006051,0.98515,0,0
0.0060514,0.98516,0,0
0.0060518,0.98516,0,0
0.0060521,0.98517,0,0
0.0060525,0.98518,0,0
0.0060529,0.98518,0,0
0.0060533,0.98519,0,0
0.0060537,0.9852,0,0
0.0060541,0.9852,0,0
0.0060545,0.98521,0,0
0.0060549,0.98522,0,0
0.0060553,0.98522,0,0
0.0060557,0.98523,0,0
0.0060561,0.98524,0,0
0.0060565,0.98525,0,0
0.0060569,0.98525,0,0
0.0060573,0.98526,0,0
0.0060577,0.98527,0,0
0.0060581,0.98527,0,0
0.0060585,0.98528,0,0
0.0060589,0.98529,0,0
0.0060593,0.98529,0,0
0.0060597,0.9853,0,0
0.0060601,0.98531,0,0
0.0060605,0.98531,0,0
0.0060609,0.98532,0,0
0.0060613,0.98533,0,0
0.0060617,0.98533,0,0
0.0060621,0.98534,0,0
0.0060625,0.98535,0,0
0.0060629,0.98536,0,0
0.0060633,0.98536,0,0
0.0060637,0.98537,0,0
0.0060641,0.98538,0,0
0.0060645,0.98538,0,0
0.0060649,0.98539,0,0
0.0060653,0.9854,0,0
0.0060657,0.9854,0,0
0.0060661,0.98541,0,0
0.0060665,0.98542,0,0
0.0060669,0.98542,0,0
0.0060673,0.98543,0,0
0.0060677,0.98544,0,0
0.0060681,0.98544,0,0
0.0060685,0.98545,0,0
0.0060689,0.98546,0,0
0.0060693,0.98547,0,0
0.0060697,0.98547,0,0
0.0060701,0.98548,0,0
0.0060705,0.98549,0,0
0.0060709,0.98549,0,0
0.0060713,0.9855,0,0
0.0060717,0.98551,0,0
0.0060721,0.98551,0,0
0.0060725,0.98552,0,0
0.0060729,0.98553,0,0
0.0060732,0.98553,0,0
0.0060736,0.98554,0,0
0.006074,0.98555,0,0
0.0060744,0.98555,0,0
0.0060748,0.98556,0,0
0.0060752,0.98557,0,0
0.0060756,0.98557,0,0
0.006076,0.98558,0,0
0.0060764,0.98559,0,0
0.0060768,0.9856,0,0
0.0060772,0.9856,0,0
0.0060776,0.98561,0,0
0.006078,0.98562,0,0
0.0060784,0.98562,0,0
0.0060788,0.98563,0,0
0.0060792,0.98564,0,0
0.0060796,0.98564,0,0
0.00608,0.98565,0,0
0.0060804,0.98566,0,0
0.0060808,0.98566,0,0
0.0060812,0.98567,0,0
0.0060816,0.98568,0,0
0.006082,0.98568,0,0
0.0060824,0.98569,0,0
0.0060828,0.9857,0,0
0.0060832,0.9857,0,0
0.0060836,0.98571,0,0
0.006084,0.98572,0,0
0.0060844,0.98572,0,0
0.0060848,0.98573,0,0
0.0060852,0.98574,0,0
0.0060856,0.98575,0,0
0.006086,0.98575,0,0
0.0060864,0.98576,0,0
0.0060868,0.98577,0,0
0.0060872,0.98577,0,0
0.0060876,0.98578,0,0
0.006088,0.98579,0,0
0.0060884,0.98579,0,0
0.0060888,0.9858,0,0
0.0060892,0.98581,0,0
0.0060896,0.98581,0,0
0.00609,0.98582,0,0
0.0060904,0.98583,0,0
0.0060908,0.98583,0,0
0.0060912,0.98584,0,0
0.0060916,0.98585,0,0
0.006092,0.98585,0,0
0.0060924,0.98586,0,0
0.0060928,0.98587,0,0
0.0060932,0.98587,0,0
0.0060936,0.98588,0,0
0.0060939,0.98589,0,0
0.0060943,0.98589,0,0
0.0060947,0.9859,0,0
0.0060951,0.98591,0,0
0.0060955,0.98591,0,0
0.0060959,0.98592,0,0
0.0060963,0.98593,0,0
0.0060967,0.98593,0,0
0.0060971,0.98594,0,0
0.0060975,0.98595,0,0
0.0060979,0.98595,0,0
0.0060983,0.98596,0,0
0.0060987,0.98597,0,0
0.0060991,0.98598,0,0
0.0060995,0.98598,0,0
0.0060999,0.98599,0,0
0.0061003,0.986,0,0
0.0061007,0.986,0,0
0.0061011,0.98601,0,0
0.0061015,0.98602,0,0
0.0061019,0.98602,0,0
0.0061023,0.98603,0,0
0.0061027,0.98604,0,0
0.0061031,0.98604,0,0
0.0061035,0.98605,0,0
0.0061039,0.98606,0,0
0.0061043,0.98606,0,0
0.0061047,0.98607,0,0
0.0061051,0.98608,0,0
0.0061055,0.98608,0,0
0.0061059,0.98609,0,0
0.0061063,0.9861,0,0
0.0061067,0.9861,0,0
0.0061071,0.98611,0,0
0.0061075,0.98612,0,0
0.0061079,0.98612,0,0
0.0061083,0.98613,0,0
0.0061087,0.98614,0,0
0.0061091,0.98614,0,0
0.0061095,0.98615,0,0
0.0061099,0.98616,0,0
0.0061103,0.98616,0,0
0.0061107,0.98617,0,0
0.0061111,0.98618,0,0
0.0061115,0.98618,0,0
0.0061119,0.98619,0,0
0.0061123,0.9862,0,0
0.0061127,0.9862,0,0
0.0061131,0.98621,0,0
0.0061135,0.98622,0,0
0.0061139,0.98622,0,0
0.0061143,0.98623,0,0
0.0061146,0.98624,0,0
0.006115,0.98624,0,0
0.0061154,0.98625,0,0
0.0061158,0.98626,0,0
0.0061162,0.98626,0,0
0.0061166,0.98627,0,0
0.006117,0.98628,0,0
0.0061174,0.98628,0,0
0.0061178,0.98629,0,0
0.0061182,0.9863,0,0
0.0061186,0.9863,0,0
0.006119,0.98631,0,0
0.0061194,0.98632,0,0
0.0061198,0.98632,0,0
0.0061202,0.98633,0,0
0.0061206,0.98634,0,0
0.006121,0.98634,0,0
0.0061214,0.98635,0,0
0.0061218,0.98636,0,0
0.0061222,0.98636,0,0
0.0061226,0.98637,0,0
0.006123,0.98638,0,0
0.0061234,0.98638,0,0
0.0061238,0.98639,0,0
0.0061242,0.9864,0,0
0.0061246,0.9864,0,0
0.006125,0.98641,0,0
0.0061254,0.98642,0,0
0.0061258,0.98642,0,0
0.0061262,0.98643,0,0
0.0061266,0.98644,0,0
0.006127,0.98644,0,0
0.0061274,0.98645,0,0
0.0061278,0.98646,0,0
0.0061282,0.98646,0,0
0.0061286,0.98647,0,0
0.006129,0.98648,0,0
0.0061294,0.98648,0,0
0.0061298,0.98649,0,0
0.0061302,0.9865,0,0
0.0061306,0.9865,0,0
0.006131,0.98651,0,0
0.0061314,0.98652,0,0
0.0061318,0.98652,0,0
0.0061322,0.98653,0,0
0.0061326,0.98654,0,0
0.006133,0.98654,0,0
0.0061334,0.98655,0,0
0.0061338,0.98656,0,0
0.0061342,0.98656,0,0
0.0061346,0.98657,0,0
0.006135,0.98658,0,0
0.0061354,0.98658,0,0
0.0061357,0.98659,0,0
0.0061361,0.98659,0,0
0.0061365,0.9866,0,0
0.0061369,0.98661,0,0
0.0061373,0.98661,0,0
0.0061377,0.98662,0,0
0.0061381,0.98663,0,0
0.0061385,0.98663,0,0
0.0061389,0.98664,0,0
0.0061393,0.98665,0,0
0.0061397,0.98665,0,0
0.0061401,0.98666,0,0
0.0061405,0.98667,0,0
0.0061409,0.98667,0,0
0.0061413,0.98668,0,0
0.0061417,0.98669,0,0
0.0061421,0.98669,0,0
0.0061425,0.9867,0,0
0.0061429,0.98671,0,0
0.0061433,0.98671,0,0
0.0061437,0.98672,0,0
0.0061441,0.98673,0,0
0.0061445,0.98673,0,0
0.0061449,0.98674,0,0
0.0061453,0.98675,0,0
0.0061457,0.98675,0,0
0.0061461,0.98676,0,0
0.0061465,0.98677,0,0
0.0061469,0.98677,0,0
0.0061473,0.98678,0,0
0.0061477,0.98678,0,0
0.0061481,0.98679,0,0
0.0061485,0.9868,0,0
0.0061489,0.9868,0,0
0.0061493,0.98681,0,0
0.0061497,0.98682,0,0
0.0061501,0.98682,0,0
0.0061505,0.98683,0,0
0.0061509,0.98684,0,0
0.0061513,0.98684,0,0
0.0061517,0.98685,0,0
0.0061521,0.98686,0,0
0.0061525,0.98686,0,0
0.0061529,0.98687,0,0
0.0061533,0.98688,0,0
0.0061537,0.98688,0,0
0.0061541,0.98689,0,0
0.0061545,0.9869,0,0
0.0061549,0.9869,0,0
0.0061553,0.98691,0,0
0.0061557,0.98691,0,0
0.0061561,0.98692,0,0
0.0061564,0.98693,0,0
0.0061568,0.98693,0,0
0.0061572,0.98694,0,0
0.0061576,0.98695,0,0
0.006158,0.98695,0,0
0.0061584,0.98696,0,0
0.0061588,0.98697,0,0
0.0061592,0.98697,0,0
0.0061596,0.98698,0,0
0.00616,0.98699,0,0
0.0061604,0.98699,0,0
0.0061608,0.987,0,0
0.0061612,0.98701,0,0
0.0061616,0.98701,0,0
0.006162,0.98702,0,0
0.0061624,0.98702,0,0
0.0061628,0.98703,0,0
0.0061632,0.98704,0,0
0.0061636,0.98704,0,0
0.006164,0.98705,0,0
0.0061644,0.98706,0,0
0.0061648,0.98706,0,0
0.0061652,0.98707,0,0
0.0061656,0.98708,0,0
0.006166,0.98708,0,0
0.0061664,0.98709,0,0
0.0061668,0.9871,0,0
0.0061672,0.9871,0,0
0.0061676,0.98711,0,0
0.006168,0.98712,0,0
0.0061684,0.98712,0,0
0.0061688,0.98713,0,0
0.0061692,0.98713,0,0
0.0061696,0.98714,0,0
0.00617,0.98715,0,0
0.0061704,0.98715,0,0
0.0061708,0.98716,0,0
0.0061712,0.98717,0,0
0.0061716,0.98717,0,0
0.006172,0.98718,0,0
0.0061724,0.98719,0,0
0.0061728,0.98719,0,0
0.0061732,0.9872,0,0
0.0061736,0.98721,0,0
0.006174,0.98721,0,0
0.0061744,0.98722,0,0
0.0061748,0.98722,0,0
0.0061752,0.98723,0,0
0.0061756,0.98724,0,0
0.006176,0.98724,0,0
0.0061764,0.98725,0,0
0.0061768,0.98726,0,0
0.0061771,0.98726,0,0
0.0061775,0.98727,0,0
0.0061779,0.98728,0,0
0.0061783,0.98728,0,0
0.0061787,0.98729,0,0
0.0061791,0.9873,0,0
0.0061795,0.9873,0,0
0.0061799,0.98731,0,0
0.0061803,0.98731,0,0
0.0061807,0.98732,0,0
0.0061811,0.98733,0,0
0.0061815,0.98733,0,0
0.0061819,0.98734,0,0
0.0061823,0.98735,0,0
0.0061827,0.98735,0,0
0.0061831,0.98736,0,0
0.0061835,0.98737,0,0
0.0061839,0.98737,0,0
0.0061843,0.98738,0,0
0.0061847,0.98738,0,0
0.0061851,0.98739,0,0
0.0061855,0.9874,0,0
0.0061859,0.9874,0,0
0.0061863,0.98741,0,0
0.0061867,0.98742,0,0
0.0061871,0.98742,0,0
0.0061875,0.98743,0,0
0.0061879,0.98744,0,0
0.0061883,0.98744,0,0
0.0061887,0.98745,0,0
0.0061891,0.98746,0,0
0.0061895,0.98746,0,0
0.0061899,0.98747,0,0
0.0061903,0.98747,0,0
0.0061907,0.98748,0,0
0.0061911,0.98749,0,0
0.0061915,0.98749,0,0
0.0061919,0.9875,0,0
0.0061923,0.98751,0,0
0.0061927,0.98751,0,0
0.0061931,0.98752,0,0
0.0061935,0.98753,0,0
0.0061939,0.98753,0,0
0.0061943,0.98754,0,0
0.0061947,0.98754,0,0
0.0061951,0.98755,0,0
0.0061955,0.98756,0,0
0.0061959,0.98756,0,0
0.0061963,0.98757,0,0
0.0061967,0.98758,0,0
0.0061971,0.98758,0,0
0.0061975,0.98759,0,0
0.0061979,0.98759,0,0
0.0061982,0.9876,0,0
0.0061986,0.98761,0,0
0.006199,0.98761,0,0
0.0061994,0.98762,0,0
0.0061998,0.98763,0,0
0.0062002,0.98763,0,0
0.0062006,0.98764,0,0
0.006201,0.98765,0,0
0.0062014,0.98765,0,0
0.0062018,0.98766,0,0
0.0062022,0.98766,0,0
0.0062026,0.98767,0,0
0.006203,0.98768,0,0
0.0062034,0.98768,0,0
0.0062038,0.98769,0,0
0.0062042,0.9877,0,0
0.0062046,0.9877,0,0
0.006205,0.98771,0,0
0.0062054,0.98771,0,0
0.0062058,0.98772,0,0
0.0062062,0.98773,0,0
0.0062066,0.98773,0,0
0.006207,0.98774,0,0
0.0062074,0.98775,0,0
0.0062078,0.98775,0,0
0.0062082,0.98776,0,0
0.0062086,0.98776,0,0
0.006209,0.98777,0,0
0.0062094,0.98778,0,0
0.0062098,0.98778,0,0
0.0062102,0.98779,0,0
0.0062106,0.9878,0,0
0.006211,0.9878,0,0
0.0062114,0.98781,0,0
0.0062118,0.98782,0,0
0.0062122,0.98782,0,0
0.0062126,0.98783,0,0
0.006213,0.98783,0,0
0.0062134,0.98784,0,0
0.0062138,0.98785,0,0
0.0062142,0.98785,0,0
0.0062146,0.98786,0,0
0.006215,0.98787,0,0
0.0062154,0.98787,0,0
0.0062158,0.98788,0,0
0.0062162,0.98788,0,0
0.0062166,0.98789,0,0
0.006217,0.9879,0,0
0.0062174,0.9879,0,0
0.0062178,0.98791,0,0
0.0062182,0.98792,0,0
0.0062186,0.98792,0,0
0.0062189,0.98793,0,0
0.0062193,0.98793,0,0
0.0062197,0.98794,0,0
0.0062201,0.98795,0,0
0.0062205,0.98795,0,0
0.0062209,0.98796,0,0
0.0062213,0.98797,0,0
0.0062217,0.98797,0,0
0.0062221,0.98798,0,0
0.0062225,0.98798,0,0
0.0062229,0.98799,0,0
0.0062233,0.988,0,0
0.0062237,0.988,0,0
0.0062241,0.98801,0,0
0.0062245,0.98802,0,0
0.0062249,0.98802,0,0
0.0062253,0.98803,0,0
0.0062257,0.98803,0,0
0.0062261,0.98804,0,0
0.0062265,0.98805,0,0
0.0062269,0.98805,0,0
0.0062273,0.98806,0,0
0.0062277,0.98806,0,0
0.0062281,0.98807,0,0
0.0062285,0.98808,0,0
0.0062289,0.98808,0,0
0.0062293,0.98809,0,0
0.0062297,0.9881,0,0
0.0062301,0.9881,0,0
0.0062305,0.98811,0,0
0.0062309,0.98811,0,0
0.0062313,0.98812,0,0
0.0062317,0.98813,0,0
0.0062321,0.98813,0,0
0.0062325,0.98814,0,0
0.0062329,0.98815,0,0
0.0062333,0.98815,0,0
0.0062337,0.98816,0,0
0.0062341,0.98816,0,0
0.0062345,0.98817,0,0
0.0062349,0.98818,0,0
0.0062353,0.98818,0,0
0.0062357,0.98819,0,0
0.0062361,0.98819,0,0
0.0062365,0.9882,0,0
0.0062369,0.98821,0,0
0.0062373,0.98821,0,0
0.0062377,0.98822,0,0
0.0062381,0.98823,0,0
0.0062385,0.98823,0,0
0.0062389,0.98824,0,0
0.0062393,0.98824,0,0
0.0062396,0.98825,0,0
0.00624,0.98826,0,0
0.0062404,0.98826,0,0
0.0062408,0.98827,0,0
0.0062412,0.98827,0,0
0.0062416,0.98828,0,0
0.006242,0.98829,0,0
0.0062424,0.98829,0,0
0.0062428,0.9883,0,0
0.0062432,0.98831,0,0
0.0062436,0.98831,0,0
0.006244,0.98832,0,0
0.0062444,0.98832,0,0
0.0062448,0.98833,0,0
0.0062452,0.98834,0,0
0.0062456,0.98834,0,0
0.006246,0.98835,0,0
0.0062464,0.98835,0,0
0.0062468,0.98836,0,0
0.0062472,0.98837,0,0
0.0062476,0.98837,0,0
0.006248,0.98838,0,0
0.0062484,0.98839,0,0
0.0062488,0.98839,0,0
0.0062492,0.9884,0,0
0.0062496,0.9884,0,0
0.00625,0.98841,0,0
0.0062504,0.98842,0,0
0.0062508,0.98842,0,0
0.0062512,0.98843,0,0
0.0062516,0.98843,0,0
0.006252,0.98844,0,0
0.0062524,0.98845,0,0
0.0062528,0.98845,0,0
0.0062532,0.98846,0,0
0.0062536,0.98846,0,0
0.006254,0.98847,0,0
0.0062544,0.98848,0,0
0.0062548,0.98848,0,0
0.0062552,0.98849,0,0
0.0062556,0.98849,0,0
0.006256,0.9885,0,0
0.0062564,0.98851,0,0
0.0062568,0.98851,0,0
0.0062572,0.98852,0,0
0.0062576,0.98853,0,0
0.006258,0.98853,0,0
0.0062584,0.98854,0,0
0.0062588,0.98854,0,0
0.0062592,0.98855,0,0
0.0062596,0.98856,0,0
0.00626,0.98856,0,0
0.0062604,0.98857,0,0
0.0062607,0.98857,0,0
0.0062611,0.98858,0,0
0.0062615,0.98859,0,0
0.0062619,0.98859,0,0
0.0062623,0.9886,0,0
0.0062627,0.9886,0,0
0.0062631,0.98861,0,0
0.0062635,0.98862,0,0
0.0062639,0.98862,0,0
0.0062643,0.98863,0,0
0.0062647,0.98863,0,0
0.0062651,0.98864,0,0
0.0062655,0.98865,0,0
0.0062659,0.98865,0,0
0.0062663,0.98866,0,0
0.0062667,0.98866,0,0
0.0062671,0.98867,0,0
0.0062675,0.98868,0,0
0.0062679,0.98868,0,0
0.0062683,0.98869,0,0
0.0062687,0.98869,0,0
0.0062691,0.9887,0,0
0.0062695,0.98871,0,0
0.0062699,0.98871,0,0
0.0062703,0.98872,0,0
0.0062707,0.98872,0,0
0.0062711,0.98873,0,0
0.0062715,0.98874,0,0
0.0062719,0.98874,0,0
0.0062723,0.98875,0,0
0.0062727,0.98875,0,0
0.0062731,0.98876,0,0
0.0062735,0.98876,0,0
0.0062739,0.98877,0,0
0.0062743,0.98878,0,0
0.0062747,0.98878,0,0
0.0062751,0.98879,0,0
0.0062755,0.98879,0,0
0.0062759,0.9888,0,0
0.0062763,0.98881,0,0
0.0062767,0.98881,0,0
0.0062771,0.98882,0,0
0.0062775,0.98882,0,0
0.0062779,0.98883,0,0
0.0062783,0.98884,0,0
0.0062787,0.98884,0,0
0.0062791,0.98885,0,0
0.0062795,0.98885,0,0
0.0062799,0.98886,0,0
0.0062803,0.98887,0,0
0.0062807,0.98887,0,0
0.0062811,0.98888,0,0
0.0062814,0.98888,0,0
0.0062818,0.98889,0,0
0.0062822,0.9889,0,0
0.0062826,0.9889,0,0
0.006283,0.98891,0,0
0.0062834,0.98891,0,0
0.0062838,0.98892,0,0
0.0062842,0.98892,0,0
0.0062846,0.98893,0,0
0.006285,0.98894,0,0
0.0062854,0.98894,0,0
0.0062858,0.98895,0,0
0.0062862,0.98895,0,0
0.0062866,0.98896,0,0
0.006287,0.98897,0,0
0.0062874,0.98897,0,0
0.0062878,0.98898,0,0
0.0062882,0.98898,0,0
0.0062886,0.98899,0,0
0.006289,0.989,0,0
0.0062894,0.989,0,0
0.0062898,0.98901,0,0
0.0062902,0.98901,0,0
0.0062906,0.98902,0,0
0.006291,0.98902,0,0
0.0062914,0.98903,0,0
0.0062918,0.98904,0,0
0.0062922,0.98904,0,0
0.0062926,0.98905,0,0
0.006293,0.98905,0,0
0.0062934,0.98906,0,0
0.0062938,0.98907,0,0
0.0062942,0.98907,0,0
0.0062946,0.98908,0,0
0.006295,0.98908,0,0
0.0062954,0.98909,0,0
0.0062958,0.98909,0,0
0.0062962,0.9891,0,0
0.0062966,0.98911,0,0
0.006297,0.98911,0,0
0.0062974,0.98912,0,0
0.0062978,0.98912,0,0
0.0062982,0.98913,0,0
0.0062986,0.98914,0,0
0.006299,0.98914,0,0
0.0062994,0.98915,0,0
0.0062998,0.98915,0,0
0.0063002,0.98916,0,0
0.0063006,0.98916,0,0
0.006301,0.98917,0,0
0.0063014,0.98918,0,0
0.0063018,0.98918,0,0
0.0063021,0.98919,0,0
0.0063025,0.98919,0,0
0.0063029,0.9892,0,0
0.0063033,0.9892,0,0
0.0063037,0.98921,0,0
0.0063041,0.98922,0,0
0.0063045,0.98922,0,0
0.0063049,0.98923,0,0
0.0063053,0.98923,0,0
0.0063057,0.98924,0,0
0.0063061,0.98925,0,0
0.0063065,0.98925,0,0
0.0063069,0.98926,0,0
0.0063073,0.98926,0,0
0.0063077,0.98927,0,0
0.0063081,0.98927,0,0
0.0063085,0.98928,0,0
0.0063089,0.98929,0,0
0.0063093,0.98929,0,0
0.0063097,0.9893,0,0
0.0063101,0.9893,0,0
0.0063105,0.98931,0,0
0.0063109,0.98931,0,0
0.0063113,0.98932,0,0
0.0063117,0.98933,0,0
0.0063121,0.98933,0,0
0.0063125,0.98934,0,0
0.0063129,0.98934,0,0
0.0063133,0.98935,0,0
0.0063137,0.98935,0,0
0.0063141,0.98936,0,0
0.0063145,0.98937,0,0
0.0063149,0.98937,0,0
0.0063153,0.98938,0,0
0.0063157,0.98938,0,0
0.0063161,0.98939,0,0
0.0063165,0.98939,0,0
0.0063169,0.9894,0,0
0.0063173,0.98941,0,0
0.0063177,0.98941,0,0
0.0063181,0.98942,0,0
0.0063185,0.98942,0,0
0.0063189,0.98943,0,0
0.0063193,0.98943,0,0
0.0063197,0.98944,0,0
0.0063201,0.98945,0,0
0.0063205,0.98945,0,0
0.0063209,0.98946,0,0
0.0063213,0.98946,0,0
0.0063217,0.98947,0,0
0.0063221,0.98947,0,0
0.0063225,0.98948,0,0
0.0063229,0.98949,0,0
0.0063232,0.98949,0,0
0.0063236,0.9895,0,0
0.006324,0.9895,0,0
0.0063244,0.98951,0,0
0.0063248,0.98951,0,0
0.0063252,0.98952,0,0
0.0063256,0.98953,0,0
0.006326,0.98953,0,0
0.0063264,0.98954,0,0
0.0063268,0.98954,0,0
0.0063272,0.98955,0,0
0.0063276,0.98955,0,0
0.006328,0.98956,0,0
0.0063284,0.98957,0,0
0.0063288,0.98957,0,0
0.0063292,0.98958,0,0
0.0063296,0.98958,0,0
0.00633,0.98959,0,0
0.0063304,0.98959,0,0
0.0063308,0.9896,0,0
0.0063312,0.9896,0,0
0.0063316,0.98961,0,0
0.006332,0.98962,0,0
0.0063324,0.98962,0,0
0.0063328,0.98963,0,0
0.0063332,0.98963,0,0
0.0063336,0.98964,0,0
0.006334,0.98964,0,0
0.0063344,0.98965,0,0
0.0063348,0.98966,0,0
0.0063352,0.98966,0,0
0.0063356,0.98967,0,0
0.006336,0.98967,0,0
0.0063364,0.98968,0,0
0.0063368,0.98968,0,0
0.0063372,0.98969,0,0
0.0063376,0.98969,0,0
0.006338,0.9897,0,0
0.0063384,0.98971,0,0
0.0063388,0.98971,0,0
0.0063392,0.98972,0,0
0.0063396,0.98972,0,0
0.00634,0.98973,0,0
0.0063404,0.98973,0,0
0.0063408,0.98974,0,0
0.0063412,0.98975,0,0
0.0063416,0.98975,0,0
0.006342,0.98976,0,0
0.0063424,0.98976,0,0
0.0063428,0.98977,0,0
0.0063432,0.98977,0,0
0.0063436,0.98978,0,0
0.0063439,0.98978,0,0
0.0063443,0.98979,0,0
0.0063447,0.9898,0,0
0.0063451,0.9898,0,0
0.0063455,0.98981,0,0
0.0063459,0.98981,0,0
0.0063463,0.98982,0,0
0.0063467,0.98982,0,0
0.0063471,0.98983,0,0
0.0063475,0.98983,0,0
0.0063479,0.98984,0,0
0.0063483,0.98985,0,0
0.0063487,0.98985,0,0
0.0063491,0.98986,0,0
0.0063495,0.98986,0,0
0.0063499,0.98987,0,0
0.0063503,0.98987,0,0
0.0063507,0.98988,0,0
0.0063511,0.98988,0,0
0.0063515,0.98989,0,0
0.0063519,0.98989,0,0
0.0063523,0.9899,0,0
0.0063527,0.98991,0,0
0.0063531,0.98991,0,0
0.0063535,0.98992,0,0
0.0063539,0.98992,0,0
0.0063543,0.98993,0,0
0.0063547,0.98993,0,0
0.0063551,0.98994,0,0
0.0063555,0.98994,0,0
0.0063559,0.98995,0,0
0.0063563,0.98996,0,0
0.0063567,0.98996,0,0
0.0063571,0.98997,0,0
0.0063575,0.98997,0,0
0.0063579,0.98998,0,0
0.0063583,0.98998,0,0
0.0063587,0.98999,0,0
0.0063591,0.98999,0,0
0.0063595,0.99,0,0
0.0063599,0.99,0,0
0.0063603,0.99001,0,0
0.0063607,0.99002,0,0
0.0063611,0.99002,0,0
0.0063615,0.99003,0,0
0.0063619,0.99003,0,0
0.0063623,0.99004,0,0
0.0063627,0.99004,0,0
0.0063631,0.99005,0,0
0.0063635,0.99005,0,0
0.0063639,0.99006,0,0
0.0063643,0.99006,0,0
0.0063646,0.99007,0,0
0.006365,0.99008,0,0
0.0063654,0.99008,0,0
0.0063658,0.99009,0,0
0.0063662,0.99009,0,0
0.0063666,0.9901,0,0
0.006367,0.9901,0,0
0.0063674,0.99011,0,0
0.0063678,0.99011,0,0
0.0063682,0.99012,0,0
0.0063686,0.99012,0,0
0.006369,0.99013,0,0
0.0063694,0.99014,0,0
0.0063698,0.99014,0,0
0.0063702,0.99015,0,0
0.0063706,0.99015,0,0
0.006371,0.99016,0,0
0.0063714,0.99016,0,0
0.0063718,0.99017,0,0
0.0063722,0.99017,0,0
0.0063726,0.99018,0,0
0.006373,0.99018,0,0
0.0063734,0.99019,0,0
0.0063738,0.99019,0,0
0.0063742,0.9902,0,0
0.0063746,0.99021,0,0
0.006375,0.99021,0,0
0.0063754,0.99022,0,0
0.0063758,0.99022,0,0
0.0063762,0.99023,0,0
0.0063766,0.99023,0,0
0.006377,0.99024,0,0
0.0063774,0.99024,0,0
0.0063778,0.99025,0,0
0.0063782,0.99025,0,0
0.0063786,0.99026,0,0
0.006379,0.99026,0,0
0.0063794,0.99027,0,0
0.0063798,0.99028,0,0
0.0063802,0.99028,0,0
0.0063806,0.99029,0,0
0.006381,0.99029,0,0
0.0063814,0.9903,0,0
0.0063818,0.9903,0,0
0.0063822,0.99031,0,0
0.0063826,0.99031,0,0
0.006383,0.99032,0,0
0.0063834,0.99032,0,0
0.0063838,0.99033,0,0
0.0063842,0.99033,0,0
0.0063846,0.99034,0,0
0.006385,0.99035,0,0
0.0063854,0.99035,0,0
0.0063857,0.99036,0,0
0.0063861,0.99036,0,0
0.0063865,0.99037,0,0
0.0063869,0.99037,0,0
0.0063873,0.99038,0,0
0.0063877,0.99038,0,0
0.0063881,0.99039,0,0
0.0063885,0.99039,0,0
0.0063889,0.9904,0,0
0.0063893,0.9904,0,0
0.0063897,0.99041,0,0
0.0063901,0.99041,0,0
0.0063905,0.99042,0,0
0.0063909,0.99043,0,0
0.0063913,0.99043,0,0
0.0063917,0.99044,0,0
0.0063921,0.99044,0,0
0.0063925,0.99045,0,0
0.0063929,0.99045,0,0
0.0063933,0.99046,0,0
0.0063937,0.99046,0,0
0.0063941,0.99047,0,0
0.0063945,0.99047,0,0
0.0063949,0.99048,0,0
0.0063953,0.99048,0,0
0.0063957,0.99049,0,0
0.0063961,0.99049,0,0
0.0063965,0.9905,0,0
0.0063969,0.9905,0,0
0.0063973,0.99051,0,0
0.0063977,0.99051,0,0
0.0063981,0.99052,0,0
0.0063985,0.99053,0,0
0.0063989,0.99053,0,0
0.0063993,0.99054,0,0
0.0063997,0.99054,0,0
0.0064001,0.99055,0,0
0.0064005,0.99055,0,0
0.0064009,0.99056,0,0
0.0064013,0.99056,0,0
0.0064017,0.99057,0,0
0.0064021,0.99057,0,0
0.0064025,0.99058,0,0
0.0064029,0.99058,0,0
0.0064033,0.99059,0,0
0.0064037,0.99059,0,0
0.0064041,0.9906,0,0
0.0064045,0.9906,0,0
0.0064049,0.99061,0,0
0.0064053,0.99061,0,0
0.0064057,0.99062,0,0
0.0064061,0.99062,0,0
0.0064064,0.99063,0,0
0.0064068,0.99064,0,0
0.0064072,0.99064,0,0
0.0064076,0.99065,0,0
0.006408,0.99065,0,0
0.0064084,0.99066,0,0
0.0064088,0.99066,0,0
0.0064092,0.99067,0,0
0.0064096,0.99067,0,0
0.00641,0.99068,0,0
0.0064104,0.99068,0,0
0.0064108,0.99069,0,0
0.0064112,0.99069,0,0
0.0064116,0.9907,0,0
0.006412,0.9907,0,0
0.0064124,0.99071,0,0
0.0064128,0.99071,0,0
0.0064132,0.99072,0,0
0.0064136,0.99072,0,0
0.006414,0.99073,0,0
0.0064144,0.99073,0,0
0.0064148,0.99074,0,0
0.0064152,0.99074,0,0
0.0064156,0.99075,0,0
0.006416,0.99075,0,0
0.0064164,0.99076,0,0
0.0064168,0.99076,0,0
0.0064172,0.99077,0,0
0.0064176,0.99078,0,0
0.006418,0.99078,0,0
0.0064184,0.99079,0,0
0.0064188,0.99079,0,0
0.0064192,0.9908,0,0
0.0064196,0.9908,0,0
0.00642,0.99081,0,0
0.0064204,0.99081,0,0
0.0064208,0.99082,0,0
0.0064212,0.99082,0,0
0.0064216,0.99083,0,0
0.006422,0.99083,0,0
0.0064224,0.99084,0,0
0.0064228,0.99084,0,0
0.0064232,0.99085,0,0
0.0064236,0.99085,0,0
0.006424,0.99086,0,0
0.0064244,0.99086,0,0
0.0064248,0.99087,0,0
0.0064252,0.99087,0,0
0.0064256,0.99088,0,0
0.006426,0.99088,0,0
0.0064264,0.99089,0,0
0.0064268,0.99089,0,0
0.0064271,0.9909,0,0
0.0064275,0.9909,0,0
0.0064279,0.99091,0,0
0.0064283,0.99091,0,0
0.0064287,0.99092,0,0
0.0064291,0.99092,0,0
0.0064295,0.99093,0,0
0.0064299,0.99093,0,0
0.0064303,0.99094,0,0
0.0064307,0.99094,0,0
0.0064311,0.99095,0,0
0.0064315,0.99095,0,0
0.0064319,0.99096,0,0
0.0064323,0.99096,0,0
0.0064327,0.99097,0,0
0.0064331,0.99097,0,0
0.0064335,0.99098,0,0
0.0064339,0.99098,0,0
0.0064343,0.99099,0,0
0.0064347,0.99099,0,0
0.0064351,0.991,0,0
0.0064355,0.991,0,0
0.0064359,0.99101,0,0
0.0064363,0.99101,0,0
0.0064367,0.99102,0,0
0.0064371,0.99102,0,0
0.0064375,0.99103,0,0
0.0064379,0.99103,0,0
0.0064383,0.99104,0,0
0.0064387,0.99104,0,0
0.0064391,0.99105,0,0
0.0064395,0.99105,0,0
0.0064399,0.99106,0,0
0.0064403,0.99106,0,0
0.0064407,0.99107,0,0
0.0064411,0.99107,0,0
0.0064415,0.99108,0,0
0.0064419,0.99108,0,0
0.0064423,0.99109,0,0
0.0064427,0.99109,0,0
0.0064431,0.9911,0,0
0.0064435,0.9911,0,0
0.0064439,0.99111,0,0
0.0064443,0.99111,0,0
0.0064447,0.99112,0,0
0.0064451,0.99112,0,0
0.0064455,0.99113,0,0
0.0064459,0.99113,0,0
0.0064463,0.99114,0,0
0.0064467,0.99114,0,0
0.0064471,0.99115,0,0
0.0064475,0.99115,0,0
0.0064479,0.99116,0,0
0.0064482,0.99116,0,0
0.0064486,0.99117,0,0
0.006449,0.99117,0,0
0.0064494,0.99118,0,0
0.0064498,0.99118,0,0
0.0064502,0.99119,0,0
0.0064506,0.99119,0,0
0.006451,0.9912,0,0
0.0064514,0.9912,0,0
0.0064518,0.99121,0,0
0.0064522,0.99121,0,0
0.0064526,0.99122,0,0
0.006453,0.99122,0,0
0.0064534,0.99123,0,0
0.0064538,0.99123,0,0
0.0064542,0.99124,0,0
0.0064546,0.99124,0,0
0.006455,0.99125,0,0
0.0064554,0.99125,0,0
0.0064558,0.99126,0,0
0.0064562,0.99126,0,0
0.0064566,0.99127,0,0
0.006457,0.99127,0,0
0.0064574,0.99128,0,0
0.0064578,0.99128,0,0
0.0064582,0.99129,0,0
0.0064586,0.99129,0,0
0.006459,0.9913,0,0
0.0064594,0.9913,0,0
0.0064598,0.99131,0,0
0.0064602,0.99131,0,0
0.0064606,0.99132,0,0
0.006461,0.99132,0,0
0.0064614,0.99133,0,0
0.0064618,0.99133,0,0
0.0064622,0.99134,0,0
0.0064626,0.99134,0,0
0.006463,0.99135,0,0
0.0064634,0.99135,0,0
0.0064638,0.99136,0,0
0.0064642,0.99136,0,0
0.0064646,0.99137,0,0
0.006465,0.99137,0,0
0.0064654,0.99138,0,0
0.0064658,0.99138,0,0
0.0064662,0.99139,0,0
0.0064666,0.99139,0,0
0.006467,0.9914,0,0
0.0064674,0.9914,0,0
0.0064678,0.99141,0,0
0.0064682,0.99141,0,0
0.0064686,0.99142,0,0
0.0064689,0.99142,0,0
0.0064693,0.99142,0,0
0.0064697,0.99143,0,0
0.0064701,0.99143,0,0
0.0064705,0.99144,0,0
0.0064709,0.99144,0,0
0.0064713,0.99145,0,0
0.0064717,0.99145,0,0
0.0064721,0.99146,0,0
0.0064725,0.99146,0,0
0.0064729,0.99147,0,0
0.0064733,0.99147,0,0
0.0064737,0.99148,0,0
0.0064741,0.99148,0,0
0.0064745,0.99149,0,0
0.0064749,0.99149,0,0
0.0064753,0.9915,0,0
0.0064757,0.9915,0,0
0.0064761,0.99151,0,0
0.0064765,0.99151,0,0
0.0064769,0.99152,0,0
0.0064773,0.99152,0,0
0.0064777,0.99153,0,0
0.0064781,0.99153,0,0
0.0064785,0.99154,0,0
0.0064789,0.99154,0,0
0.0064793,0.99155,0,0
0.0064797,0.99155,0,0
0.0064801,0.99156,0,0
0.0064805,0.99156,0,0
0.0064809,0.99156,0,0
0.0064813,0.99157,0,0
0.0064817,0.99157,0,0
0.0064821,0.99158,0,0
0.0064825,0.99158,0,0
0.0064829,0.99159,0,0
0.0064833,0.99159,0,0
0.0064837,0.9916,0,0
0.0064841,0.9916,0,0
0.0064845,0.99161,0,0
0.0064849,0.99161,0,0
0.0064853,0.99162,0,0
0.0064857,0.99162,0,0
0.0064861,0.99163,0,0
0.0064865,0.99163,0,0
0.0064869,0.99164,0,0
0.0064873,0.99164,0,0
0.0064877,0.99165,0,0
0.0064881,0.99165,0,0
0.0064885,0.99166,0,0
0.0064889,0.99166,0,0
0.0064893,0.99166,0,0
0.0064896,0.99167,0,0
0.00649,0.99167,0,0
0.0064904,0.99168,0,0
0.0064908,0.99168,0,0
0.0064912,0.99169,0,0
0.0064916,0.99169,0,0
0.006492,0.9917,0,0
0.0064924,0.9917,0,0
0.0064928,0.99171,0,0
0.0064932,0.99171,0,0
0.0064936,0.99172,0,0
0.006494,0.99172,0,0
0.0064944,0.99173,0,0
0.0064948,0.99173,0,0
0.0064952,0.99174,0,0
0.0064956,0.99174,0,0
0.006496,0.99174,0,0
0.0064964,0.99175,0,0
0.0064968,0.99175,0,0
0.0064972,0.99176,0,0
0.0064976,0.99176,0,0
0.006498,0.99177,0,0
0.0064984,0.99177,0,0
0.0064988,0.99178,0,0
0.0064992,0.99178,0,0
0.0064996,0.99179,0,0
0.0065,0.99179,0,0
0.0065004,0.9918,0,0
0.0065008,0.9918,0,0
0.0065012,0.99181,0,0
0.0065016,0.99181,0,0
0.006502,0.99181,0,0
0.0065024,0.99182,0,0
0.0065028,0.99182,0,0
0.0065032,0.99183,0,0
0.0065036,0.99183,0,0
0.006504,0.99184,0,0
0.0065044,0.99184,0,0
0.0065048,0.99185,0,0
0.0065052,0.99185,0,0
0.0065056,0.99186,0,0
0.006506,0.99186,0,0
0.0065064,0.99187,0,0
0.0065068,0.99187,0,0
0.0065072,0.99187,0,0
0.0065076,0.99188,0,0
0.006508,0.99188,0,0
0.0065084,0.99189,0,0
0.0065088,0.99189,0,0
0.0065092,0.9919,0,0
0.0065096,0.9919,0,0
0.00651,0.99191,0,0
0.0065104,0.99191,0,0
0.0065107,0.99192,0,0
0.0065111,0.99192,0,0
0.0065115,0.99193,0,0
0.0065119,0.99193,0,0
0.0065123,0.99193,0,0
0.0065127,0.99194,0,0
0.0065131,0.99194,0,0
0.0065135,0.99195,0,0
0.0065139,0.99195,0,0
0.0065143,0.99196,0,0
0.0065147,0.99196,0,0
0.0065151,0.99197,0,0
0.0065155,0.99197,0,0
0.0065159,0.99198,0,0
0.0065163,0.99198,0,0
0.0065167,0.99199,0,0
0.0065171,0.99199,0,0
0.0065175,0.99199,0,0
0.0065179,0.992,0,0
0.0065183,0.992,0,0
0.0065187,0.99201,0,0
0.0065191,0.99201,0,0
0.0065195,0.99202,0,0
0.0065199,0.99202,0,0
0.0065203,0.99203,0,0
0.0065207,0.99203,0,0
0.0065211,0.99204,0,0
0.0065215,0.99204,0,0
0.0065219,0.99204,0,0
0.0065223,0.99205,0,0
0.0065227,0.99205,0,0
0.0065231,0.99206,0,0
0.0065235,0.99206,0,0
0.0065239,0.99207,0,0
0.0065243,0.99207,0,0
0.0065247,0.99208,0,0
0.0065251,0.99208,0,0
0.0065255,0.99209,0,0
0.0065259,0.99209,0,0
0.0065263,0.99209,0,0
0.0065267,0.9921,0,0
0.0065271,0.9921,0,0
0.0065275,0.99211,0,0
0.0065279,0.99211,0,0
0.0065283,0.99212,0,0
0.0065287,0.99212,0,0
0.0065291,0.99213,0,0
0.0065295,0.99213,0,0
0.0065299,0.99213,0,0
0.0065303,0.99214,0,0
0.0065307,0.99214,0,0
0.0065311,0.99215,0,0
0.0065314,0.99215,0,0
0.0065318,0.99216,0,0
0.0065322,0.99216,0,0
0.0065326,0.99217,0,0
0.006533,0.99217,0,0
0.0065334,0.99218,0,0
0.0065338,0.99218,0,0
0.0065342,0.99218,0,0
0.0065346,0.99219,0,0
0.006535,0.99219,0,0
0.0065354,0.9922,0,0
0.0065358,0.9922,0,0
0.0065362,0.99221,0,0
0.0065366,0.99221,0,0
0.006537,0.99222,0,0
0.0065374,0.99222,0,0
0.0065378,0.99222,0,0
0.0065382,0.99223,0,0
0.0065386,0.99223,0,0
0.006539,0.99224,0,0
0.0065394,0.99224,0,0
0.0065398,0.99225,0,0
0.0065402,0.99225,0,0
0.0065406,0.99226,0,0
0.006541,0.99226,0,0
0.0065414,0.99226,0,0
0.0065418,0.99227,0,0
0.0065422,0.99227,0,0
0.0065426,0.99228,0,0
0.006543,0.99228,0,0
0.0065434,0.99229,0,0
0.0065438,0.99229,0,0
0.0065442,0.99229,0,0
0.0065446,0.9923,0,0
0.006545,0.9923,0,0
0.0065454,0.99231,0,0
0.0065458,0.99231,0,0
0.0065462,0.99232,0,0
0.0065466,0.99232,0,0
0.006547,0.99233,0,0
0.0065474,0.99233,0,0
0.0065478,0.99233,0,0
0.0065482,0.99234,0,0
0.0065486,0.99234,0,0
0.006549,0.99235,0,0
0.0065494,0.99235,0,0
0.0065498,0.99236,0,0
0.0065502,0.99236,0,0
0.0065506,0.99236,0,0
0.006551,0.99237,0,0
0.0065514,0.99237,0,0
0.0065518,0.99238,0,0
0.0065521,0.99238,0,0
0.0065525,0.99239,0,0
0.0065529,0.99239,0,0
0.0065533,0.9924,0,0
0.0065537,0.9924,0,0
0.0065541,0.9924,0,0
0.0065545,0.99241,0,0
0.0065549,0.99241,0,0
0.0065553,0.99242,0,0
0.0065557,0.99242,0,0
0.0065561,0.99243,0,0
0.0065565,0.99243,0,0
0.0065569,0.99243,0,0
0.0065573,0.99244,0,0
0.0065577,0.99244,0,0
0.0065581,0.99245,0,0
0.0065585,0.99245,0,0
0.0065589,0.99246,0,0
0.0065593,0.99246,0,0
0.0065597,0.99246,0,0
0.0065601,0.99247,0,0
0.0065605,0.99247,0,0
0.0065609,0.99248,0,0
0.0065613,0.99248,0,0
0.0065617,0.99249,0,0
0.0065621,0.99249,0,0
0.0065625,0.99249,0,0
0.0065629,0.9925,0,0
0.0065633,0.9925,0,0
0.0065637,0.99251,0,0
0.0065641,0.99251,0,0
0.0065645,0.99252,0,0
0.0065649,0.99252,0,0
0.0065653,0.99252,0,0
0.0065657,0.99253,0,0
0.0065661,0.99253,0,0
0.0065665,0.99254,0,0
0.0065669,0.99254,0,0
0.0065673,0.99255,0,0
0.0065677,0.99255,0,0
0.0065681,0.99255,0,0
0.0065685,0.99256,0,0
0.0065689,0.99256,0,0
0.0065693,0.99257,0,0
0.0065697,0.99257,0,0
0.0065701,0.99258,0,0
0.0065705,0.99258,0,0
0.0065709,0.99258,0,0
0.0065713,0.99259,0,0
0.0065717,0.99259,0,0
0.0065721,0.9926,0,0
0.0065725,0.9926,0,0
0.0065729,0.9926,0,0
0.0065732,0.99261,0,0
0.0065736,0.99261,0,0
0.006574,0.99262,0,0
0.0065744,0.99262,0,0
0.0065748,0.99263,0,0
0.0065752,0.99263,0,0
0.0065756,0.99263,0,0
0.006576,0.99264,0,0
0.0065764,0.99264,0,0
0.0065768,0.99265,0,0
0.0065772,0.99265,0,0
0.0065776,0.99265,0,0
0.006578,0.99266,0,0
0.0065784,0.99266,0,0
0.0065788,0.99267,0,0
0.0065792,0.99267,0,0
0.0065796,0.99268,0,0
0.00658,0.99268,0,0
0.0065804,0.99268,0,0
0.0065808,0.99269,0,0
0.0065812,0.99269,0,0
0.0065816,0.9927,0,0
0.006582,0.9927,0,0
0.0065824,0.9927,0,0
0.0065828,0.99271,0,0
0.0065832,0.99271,0,0
0.0065836,0.99272,0,0
0.006584,0.99272,0,0
0.0065844,0.99273,0,0
0.0065848,0.99273,0,0
0.0065852,0.99273,0,0
0.0065856,0.99274,0,0
0.006586,0.99274,0,0
0.0065864,0.99275,0,0
0.0065868,0.99275,0,0
0.0065872,0.99275,0,0
0.0065876,0.99276,0,0
0.006588,0.99276,0,0
0.0065884,0.99277,0,0
0.0065888,0.99277,0,0
0.0065892,0.99277,0,0
0.0065896,0.99278,0,0
0.00659,0.99278,0,0
0.0065904,0.99279,0,0
0.0065908,0.99279,0,0
0.0065912,0.9928,0,0
0.0065916,0.9928,0,0
0.006592,0.9928,0,0
0.0065924,0.99281,0,0
0.0065928,0.99281,0,0
0.0065932,0.99282,0,0
0.0065936,0.99282,0,0
0.0065939,0.99282,0,0
0.0065943,0.99283,0,0
0.0065947,0.99283,0,0
0.0065951,0.99284,0,0
0.0065955,0.99284,0,0
0.0065959,0.99284,0,0
0.0065963,0.99285,0,0
0.0065967,0.99285,0,0
0.0065971,0.99286,0,0
0.0065975,0.99286,0,0
0.0065979,0.99286,0,0
0.0065983,0.99287,0,0
0.0065987,0.99287,0,0
0.0065991,0.99288,0,0
0.0065995,0.99288,0,0
0.0065999,0.99288,0,0
0.0066003,0.99289,0,0
0.0066007,0.99289,0,0
0.0066011,0.9929,0,0
0.0066015,0.9929,0,0
0.0066019,0.9929,0,0
0.0066023,0.99291,0,0
0.0066027,0.99291,0,0
0.0066031,0.99292,0,0
0.0066035,0.99292,0,0
0.0066039,0.99292,0,0
0.0066043,0.99293,0,0
0.0066047,0.99293,0,0
0.0066051,0.99294,0,0
0.0066055,0.99294,0,0
0.0066059,0.99294,0,0
0.0066063,0.99295,0,0
0.0066067,0.99295,0,0
0.0066071,0.99296,0,0
0.0066075,0.99296,0,0
0.0066079,0.99296,0,0
0.0066083,0.99297,0,0
0.0066087,0.99297,0,0
0.0066091,0.99298,0,0
0.0066095,0.99298,0,0
0.0066099,0.99298,0,0
0.0066103,0.99299,0,0
0.0066107,0.99299,0,0
0.0066111,0.993,0,0
0.0066115,0.993,0,0
0.0066119,0.993,0,0
0.0066123,0.99301,0,0
0.0066127,0.99301,0,0
0.0066131,0.99302,0,0
0.0066135,0.99302,0,0
0.0066139,0.99302,0,0
0.0066143,0.99303,0,0
0.0066146,0.99303,0,0
0.006615,0.99303,0,0
0.0066154,0.99304,0,0
0.0066158,0.99304,0,0
0.0066162,0.99305,0,0
0.0066166,0.99305,0,0
0.006617,0.99305,0,0
0.0066174,0.99306,0,0
0.0066178,0.99306,0,0
0.0066182,0.99307,0,0
0.0066186,0.99307,0,0
0.006619,0.99307,0,0
0.0066194,0.99308,0,0
0.0066198,0.99308,0,0
0.0066202,0.99309,0,0
0.0066206,0.99309,0,0
0.006621,0.99309,0,0
0.0066214,0.9931,0,0
0.0066218,0.9931,0,0
0.0066222,0.9931,0,0
0.0066226,0.99311,0,0
0.006623,0.99311,0,0
0.0066234,0.99312,0,0
0.0066238,0.99312,0,0
0.0066242,0.99312,0,0
0.0066246,0.99313,0,0
0.006625,0.99313,0,0
0.0066254,0.99314,0,0
0.0066258,0.99314,0,0
0.0066262,0.99314,0,0
0.0066266,0.99315,0,0
0.006627,0.99315,0,0
0.0066274,0.99315,0,0
0.0066278,0.99316,0,0
0.0066282,0.99316,0,0
0.0066286,0.99317,0,0
0.006629,0.99317,0,0
0.0066294,0.99317,0,0
0.0066298,0.99318,0,0
0.0066302,0.99318,0,0
0.0066306,0.99319,0,0
0.006631,0.99319,0,0
0.0066314,0.99319,0,0
0.0066318,0.9932,0,0
0.0066322,0.9932,0,0
0.0066326,0.9932,0,0
0.006633,0.99321,0,0
0.0066334,0.99321,0,0
0.0066338,0.99322,0,0
0.0066342,0.99322,0,0
0.0066346,0.99322,0,0
0.006635,0.99323,0,0
0.0066354,0.99323,0,0
0.0066357,0.99323,0,0
0.0066361,0.99324,0,0
0.0066365,0.99324,0,0
0.0066369,0.99325,0,0
0.0066373,0.99325,0,0
0.0066377,0.99325,0,0
0.0066381,0.99326,0,0
0.0066385,0.99326,0,0
0.0066389,0.99326,0,0
0.0066393,0.99327,0,0
0.0066397,0.99327,0,0
0.0066401,0.99328,0,0
0.0066405,0.99328,0,0
0.0066409,0.99328,0,0
0.0066413,0.99329,0,0
0.0066417,0.99329,0,0
0.0066421,0.99329,0,0
0.0066425,0.9933,0,0
0.0066429,0.9933,0,0
0.0066433,0.99331,0,0
0.0066437,0.99331,0,0
0.0066441,0.99331,0,0
0.0066445,0.99332,0,0
0.0066449,0.99332,0,0
0.0066453,0.99332,0,0
0.0066457,0.99333,0,0
0.0066461,0.99333,0,0
0.0066465,0.99334,0,0
0.0066469,0.99334,0,0
0.0066473,0.99334,0,0
0.0066477,0.99335,0,0
0.0066481,0.99335,0,0
0.0066485,0.99335,0,0
0.0066489,0.99336,0,0
0.0066493,0.99336,0,0
0.0066497,0.99336,0,0
0.0066501,0.99337,0,0
0.0066505,0.99337,0,0
0.0066509,0.99338,0,0
0.0066513,0.99338,0,0
0.0066517,0.99338,0,0
0.0066521,0.99339,0,0
0.0066525,0.99339,0,0
0.0066529,0.99339,0,0
0.0066533,0.9934,0,0
0.0066537,0.9934,0,0
0.0066541,0.99341,0,0
0.0066545,0.99341,0,0
0.0066549,0.99341,0,0
0.0066553,0.99342,0,0
0.0066557,0.99342,0,0
0.0066561,0.99342,0,0
0.0066564,0.99343,0,0
0.0066568,0.99343,0,0
0.0066572,0.99343,0,0
0.0066576,0.99344,0,0
0.006658,0.99344,0,0
0.0066584,0.99345,0,0
0.0066588,0.99345,0,0
0.0066592,0.99345,0,0
0.0066596,0.99346,0,0
0.00666,0.99346,0,0
0.0066604,0.99346,0,0
0.0066608,0.99347,0,0
0.0066612,0.99347,0,0
0.0066616,0.99347,0,0
0.006662,0.99348,0,0
0.0066624,0.99348,0,0
0.0066628,0.99348,0,0
0.0066632,0.99349,0,0
0.0066636,0.99349,0,0
0.006664,0.9935,0,0
0.0066644,0.9935,0,0
0.0066648,0.9935,0,0
0.0066652,0.99351,0,0
0.0066656,0.99351,0,0
0.006666,0.99351,0,0
0.0066664,0.99352,0,0
0.0066668,0.99352,0,0
0.0066672,0.99352,0,0
0.0066676,0.99353,0,0
0.006668,0.99353,0,0
0.0066684,0.99353,0,0
0.0066688,0.99354,0,0
0.0066692,0.99354,0,0
0.0066696,0.99354,0,0
0.00667,0.99355,0,0
0.0066704,0.99355,0,0
0.0066708,0.99356,0,0
0.0066712,0.99356,0,0
0.0066716,0.99356,0,0
0.006672,0.99357,0,0
0.0066724,0.99357,0,0
0.0066728,0.99357,0,0
0.0066732,0.99358,0,0
0.0066736,0.99358,0,0
0.006674,0.99358,0,0
0.0066744,0.99359,0,0
0.0066748,0.99359,0,0
0.0066752,0.99359,0,0
0.0066756,0.9936,0,0
0.006676,0.9936,0,0
0.0066764,0.9936,0,0
0.0066768,0.99361,0,0
0.0066771,0.99361,0,0
0.0066775,0.99361,0,0
0.0066779,0.99362,0,0
0.0066783,0.99362,0,0
0.0066787,0.99362,0,0
0.0066791,0.99363,0,0
0.0066795,0.99363,0,0
0.0066799,0.99364,0,0
0.0066803,0.99364,0,0
0.0066807,0.99364,0,0
0.0066811,0.99365,0,0
0.0066815,0.99365,0,0
0.0066819,0.99365,0,0
0.0066823,0.99366,0,0
0.0066827,0.99366,0,0
0.0066831,0.99366,0,0
0.0066835,0.99367,0,0
0.0066839,0.99367,0,0
0.0066843,0.99367,0,0
0.0066847,0.99368,0,0
0.0066851,0.99368,0,0
0.0066855,0.99368,0,0
0.0066859,0.99369,0,0
0.0066863,0.99369,0,0
0.0066867,0.99369,0,0
0.0066871,0.9937,0,0
0.0066875,0.9937,0,0
0.0066879,0.9937,0,0
0.0066883,0.99371,0,0
0.0066887,0.99371,0,0
0.0066891,0.99371,0,0
0.0066895,0.99372,0,0
0.0066899,0.99372,0,0
0.0066903,0.99372,0,0
0.0066907,0.99373,0,0
0.0066911,0.99373,0,0
0.0066915,0.99373,0,0
0.0066919,0.99374,0,0
0.0066923,0.99374,0,0
0.0066927,0.99374,0,0
0.0066931,0.99375,0,0
0.0066935,0.99375,0,0
0.0066939,0.99375,0,0
0.0066943,0.99376,0,0
0.0066947,0.99376,0,0
0.0066951,0.99376,0,0
0.0066955,0.99377,0,0
0.0066959,0.99377,0,0
0.0066963,0.99377,0,0
0.0066967,0.99378,0,0
0.0066971,0.99378,0,0
0.0066975,0.99378,0,0
0.0066979,0.99379,0,0
0.0066982,0.99379,0,0
0.0066986,0.99379,0,0
0.006699,0.9938,0,0
0.0066994,0.9938,0,0
0.0066998,0.9938,0,0
0.0067002,0.99381,0,0
0.0067006,0.99381,0,0
0.006701,0.99381,0,0
0.0067014,0.99382,0,0
0.0067018,0.99382,0,0
0.0067022,0.99382,0,0
0.0067026,0.99383,0,0
0.006703,0.99383,0,0
0.0067034,0.99383,0,0
0.0067038,0.99384,0,0
0.0067042,0.99384,0,0
0.0067046,0.99384,0,0
0.006705,0.99385,0,0
0.0067054,0.99385,0,0
0.0067058,0.99385,0,0
0.0067062,0.99386,0,0
0.0067066,0.99386,0,0
0.006707,0.99386,0,0
0.0067074,0.99387,0,0
0.0067078,0.99387,0,0
0.0067082,0.99387,0,0
0.0067086,0.99388,0,0
0.006709,0.99388,0,0
0.0067094,0.99388,0,0
0.0067098,0.99388,0,0
0.0067102,0.99389,0,0
0.0067106,0.99389,0,0
0.006711,0.99389,0,0
0.0067114,0.9939,0,0
0.0067118,0.9939,0,0
0.0067122,0.9939,0,0
0.0067126,0.99391,0,0
0.006713,0.99391,0,0
0.0067134,0.99391,0,0
0.0067138,0.99392,0,0
0.0067142,0.99392,0,0
0.0067146,0.99392,0,0
0.006715,0.99393,0,0
0.0067154,0.99393,0,0
0.0067158,0.99393,0,0
0.0067162,0.99394,0,0
0.0067166,0.99394,0,0
0.006717,0.99394,0,0
0.0067174,0.99395,0,0
0.0067178,0.99395,0,0
0.0067182,0.99395,0,0
0.0067186,0.99395,0,0
0.0067189,0.99396,0,0
0.0067193,0.99396,0,0
0.0067197,0.99396,0,0
0.0067201,0.99397,0,0
0.0067205,0.99397,0,0
0.0067209,0.99397,0,0
0.0067213,0.99398,0,0
0.0067217,0.99398,0,0
0.0067221,0.99398,0,0
0.0067225,0.99399,0,0
0.0067229,0.99399,0,0
0.0067233,0.99399,0,0
0.0067237,0.994,0,0
0.0067241,0.994,0,0
0.0067245,0.994,0,0
0.0067249,0.99401,0,0
0.0067253,0.99401,0,0
0.0067257,0.99401,0,0
0.0067261,0.99401,0,0
0.0067265,0.99402,0,0
0.0067269,0.99402,0,0
0.0067273,0.99402,0,0
0.0067277,0.99403,0,0
0.0067281,0.99403,0,0
0.0067285,0.99403,0,0
0.0067289,0.99404,0,0
0.0067293,0.99404,0,0
0.0067297,0.99404,0,0
0.0067301,0.99405,0,0
0.0067305,0.99405,0,0
0.0067309,0.99405,0,0
0.0067313,0.99406,0,0
0.0067317,0.99406,0,0
0.0067321,0.99406,0,0
0.0067325,0.99406,0,0
0.0067329,0.99407,0,0
0.0067333,0.99407,0,0
0.0067337,0.99407,0,0
0.0067341,0.99408,0,0
0.0067345,0.99408,0,0
0.0067349,0.99408,0,0
0.0067353,0.99409,0,0
0.0067357,0.99409,0,0
0.0067361,0.99409,0,0
0.0067365,0.99409,0,0
0.0067369,0.9941,0,0
0.0067373,0.9941,0,0
0.0067377,0.9941,0,0
0.0067381,0.99411,0,0
0.0067385,0.99411,0,0
0.0067389,0.99411,0,0
0.0067393,0.99412,0,0
0.0067396,0.99412,0,0
0.00674,0.99412,0,0
0.0067404,0.99413,0,0
0.0067408,0.99413,0,0
0.0067412,0.99413,0,0
0.0067416,0.99413,0,0
0.006742,0.99414,0,0
0.0067424,0.99414,0,0
0.0067428,0.99414,0,0
0.0067432,0.99415,0,0
0.0067436,0.99415,0,0
0.006744,0.99415,0,0
0.0067444,0.99416,0,0
0.0067448,0.99416,0,0
0.0067452,0.99416,0,0
0.0067456,0.99416,0,0
0.006746,0.99417,0,0
0.0067464,0.99417,0,0
0.0067468,0.99417,0,0
0.0067472,0.99418,0,0
0.0067476,0.99418,0,0
0.006748,0.99418,0,0
0.0067484,0.99419,0,0
0.0067488,0.99419,0,0
0.0067492,0.99419,0,0
0.0067496,0.99419,0,0
0.00675,0.9942,0,0
0.0067504,0.9942,0,0
0.0067508,0.9942,0,0
0.0067512,0.99421,0,0
0.0067516,0.99421,0,0
0.006752,0.99421,0,0
0.0067524,0.99421,0,0
0.0067528,0.99422,0,0
0.0067532,0.99422,0,0
0.0067536,0.99422,0,0
0.006754,0.99423,0,0
0.0067544,0.99423,0,0
0.0067548,0.99423,0,0
0.0067552,0.99424,0,0
0.0067556,0.99424,0,0
0.006756,0.99424,0,0
0.0067564,0.99424,0,0
0.0067568,0.99425,0,0
0.0067572,0.99425,0,0
0.0067576,0.99425,0,0
0.006758,0.99426,0,0
0.0067584,0.99426,0,0
0.0067588,0.99426,0,0
0.0067592,0.99426,0,0
0.0067596,0.99427,0,0
0.00676,0.99427,0,0
0.0067604,0.99427,0,0
0.0067607,0.99428,0,0
0.0067611,0.99428,0,0
0.0067615,0.99428,0,0
0.0067619,0.99428,0,0
0.0067623,0.99429,0,0
0.0067627,0.99429,0,0
0.0067631,0.99429,0,0
0.0067635,0.9943,0,0
0.0067639,0.9943,0,0
0.0067643,0.9943,0,0
0.0067647,0.9943,0,0
0.0067651,0.99431,0,0
0.0067655,0.99431,0,0
0.0067659,0.99431,0,0
0.0067663,0.99432,0,0
0.0067667,0.99432,0,0
0.0067671,0.99432,0,0
0.0067675,0.99432,0,0
0.0067679,0.99433,0,0
0.0067683,0.99433,0,0
0.0067687,0.99433,0,0
0.0067691,0.99434,0,0
0.0067695,0.99434,0,0
0.0067699,0.99434,0,0
0.0067703,0.99434,0,0
0.0067707,0.99435,0,0
0.0067711,0.99435,0,0
0.0067715,0.99435,0,0
0.0067719,0.99436,0,0
0.0067723,0.99436,0,0
0.0067727,0.99436,0,0
0.0067731,0.99436,0,0
0.0067735,0.99437,0,0
0.0067739,0.99437,0,0
0.0067743,0.99437,0,0
0.0067747,0.99438,0,0
0.0067751,0.99438,0,0
0.0067755,0.99438,0,0
0.0067759,0.99438,0,0
0.0067763,0.99439,0,0
0.0067767,0.99439,0,0
0.0067771,0.99439,0,0
0.0067775,0.99439,0,0
0.0067779,0.9944,0,0
0.0067783,0.9944,0,0
0.0067787,0.9944,0,0
0.0067791,0.99441,0,0
0.0067795,0.99441,0,0
0.0067799,0.99441,0,0
0.0067803,0.99441,0,0
0.0067807,0.99442,0,0
0.0067811,0.99442,0,0
0.0067814,0.99442,0,0
0.0067818,0.99443,0,0
0.0067822,0.99443,0,0
0.0067826,0.99443,0,0
0.006783,0.99443,0,0
0.0067834,0.99444,0,0
0.0067838,0.99444,0,0
0.0067842,0.99444,0,0
0.0067846,0.99444,0,0
0.006785,0.99445,0,0
0.0067854,0.99445,0,0
0.0067858,0.99445,0,0
0.0067862,0.99445,0,0
0.0067866,0.99446,0,0
0.006787,0.99446,0,0
0.0067874,0.99446,0,0
0.0067878,0.99447,0,0
0.0067882,0.99447,0,0
0.0067886,0.99447,0,0
0.006789,0.99447,0,0
0.0067894,0.99448,0,0
0.0067898,0.99448,0,0
0.0067902,0.99448,0,0
0.0067906,0.99448,0,0
0.006791,0.99449,0,0
0.0067914,0.99449,0,0
0.0067918,0.99449,0,0
0.0067922,0.9945,0,0
0.0067926,0.9945,0,0
0.006793,0.9945,0,0
0.0067934,0.9945,0,0
0.0067938,0.99451,0,0
0.0067942,0.99451,0,0
0.0067946,0.99451,0,0
0.006795,0.99451,0,0
0.0067954,0.99452,0,0
0.0067958,0.99452,0,0
0.0067962,0.99452,0,0
0.0067966,0.99452,0,0
0.006797,0.99453,0,0
0.0067974,0.99453,0,0
0.0067978,0.99453,0,0
0.0067982,0.99453,0,0
0.0067986,0.99454,0,0
0.006799,0.99454,0,0
0.0067994,0.99454,0,0
0.0067998,0.99455,0,0
0.0068002,0.99455,0,0
0.0068006,0.99455,0,0
0.006801,0.99455,0,0
0.0068014,0.99456,0,0
0.0068018,0.99456,0,0
0.0068021,0.99456,0,0
0.0068025,0.99456,0,0
0.0068029,0.99457,0,0
0.0068033,0.99457,0,0
0.0068037,0.99457,0,0
0.0068041,0.99457,0,0
0.0068045,0.99458,0,0
0.0068049,0.99458,0,0
0.0068053,0.99458,0,0
0.0068057,0.99458,0,0
0.0068061,0.99459,0,0
0.0068065,0.99459,0,0
0.0068069,0.99459,0,0
0.0068073,0.99459,0,0
0.0068077,0.9946,0,0
0.0068081,0.9946,0,0
0.0068085,0.9946,0,0
0.0068089,0.9946,0,0
0.0068093,0.99461,0,0
0.0068097,0.99461,0,0
0.0068101,0.99461,0,0
0.0068105,0.99461,0,0
0.0068109,0.99462,0,0
0.0068113,0.99462,0,0
0.0068117,0.99462,0,0
0.0068121,0.99462,0,0
0.0068125,0.99463,0,0
0.0068129,0.99463,0,0
0.0068133,0.99463,0,0
0.0068137,0.99463,0,0
0.0068141,0.99464,0,0
0.0068145,0.99464,0,0
0.0068149,0.99464,0,0
0.0068153,0.99464,0,0
0.0068157,0.99465,0,0
0.0068161,0.99465,0,0
0.0068165,0.99465,0,0
0.0068169,0.99465,0,0
0.0068173,0.99466,0,0
0.0068177,0.99466,0,0
0.0068181,0.99466,0,0
0.0068185,0.99466,0,0
0.0068189,0.99467,0,0
0.0068193,0.99467,0,0
0.0068197,0.99467,0,0
0.0068201,0.99467,0,0
0.0068205,0.99468,0,0
0.0068209,0.99468,0,0
0.0068213,0.99468,0,0
0.0068217,0.99468,0,0
0.0068221,0.99469,0,0
0.0068225,0.99469,0,0
0.0068229,0.99469,0,0
0.0068232,0.99469,0,0
0.0068236,0.9947,0,0
0.006824,0.9947,0,0
0.0068244,0.9947,0,0
0.0068248,0.9947,0,0
0.0068252,0.99471,0,0
0.0068256,0.99471,0,0
0.006826,0.99471,0,0
0.0068264,0.99471,0,0
0.0068268,0.99472,0,0
0.0068272,0.99472,0,0
0.0068276,0.99472,0,0
0.006828,0.99472,0,0
0.0068284,0.99472,0,0
0.0068288,0.99473,0,0
0.0068292,0.99473,0,0
0.0068296,0.99473,0,0
0.00683,0.99473,0,0
0.0068304,0.99474,0,0
0.0068308,0.99474,0,0
0.0068312,0.99474,0,0
0.0068316,0.99474,0,0
0.006832,0.99475,0,0
0.0068324,0.99475,0,0
0.0068328,0.99475,0,0
0.0068332,0.99475,0,0
0.0068336,0.99476,0,0
0.006834,0.99476,0,0
0.0068344,0.99476,0,0
0.0068348,0.99476,0,0
0.0068352,0.99476,0,0
0.0068356,0.99477,0,0
0.006836,0.99477,0,0
0.0068364,0.99477,0,0
0.0068368,0.99477,0,0
0.0068372,0.99478,0,0
0.0068376,0.99478,0,0
0.006838,0.99478,0,0
0.0068384,0.99478,0,0
0.0068388,0.99479,0,0
0.0068392,0.99479,0,0
0.0068396,0.99479,0,0
0.00684,0.99479,0,0
0.0068404,0.99479,0,0
0.0068408,0.9948,0,0
0.0068412,0.9948,0,0
0.0068416,0.9948,0,0
0.006842,0.9948,0,0
0.0068424,0.99481,0,0
0.0068428,0.99481,0,0
0.0068432,0.99481,0,0
0.0068436,0.99481,0,0
0.0068439,0.99482,0,0
0.0068443,0.99482,0,0
0.0068447,0.99482,0,0
0.0068451,0.99482,0,0
0.0068455,0.99482,0,0
0.0068459,0.99483,0,0
0.0068463,0.99483,0,0
0.0068467,0.99483,0,0
0.0068471,0.99483,0,0
0.0068475,0.99484,0,0
0.0068479,0.99484,0,0
0.0068483,0.99484,0,0
0.0068487,0.99484,0,0
0.0068491,0.99484,0,0
0.0068495,0.99485,0,0
0.0068499,0.99485,0,0
0.0068503,0.99485,0,0
0.0068507,0.99485,0,0
0.0068511,0.99486,0,0
0.0068515,0.99486,0,0
0.0068519,0.99486,0,0
0.0068523,0.99486,0,0
0.0068527,0.99486,0,0
0.0068531,0.99487,0,0
0.0068535,0.99487,0,0
0.0068539,0.99487,0,0
0.0068543,0.99487,0,0
0.0068547,0.99488,0,0
0.0068551,0.99488,0,0
0.0068555,0.99488,0,0
0.0068559,0.99488,0,0
0.0068563,0.99488,0,0
0.0068567,0.99489,0,0
0.0068571,0.99489,0,0
0.0068575,0.99489,0,0
0.0068579,0.99489,0,0
0.0068583,0.99489,0,0
0.0068587,0.9949,0,0
0.0068591,0.9949,0,0
0.0068595,0.9949,0,0
0.0068599,0.9949,0,0
0.0068603,0.99491,0,0
0.0068607,0.99491,0,0
0.0068611,0.99491,0,0
0.0068615,0.99491,0,0
0.0068619,0.99491,0,0
0.0068623,0.99492,0,0
0.0068627,0.99492,0,0
0.0068631,0.99492,0,0
0.0068635,0.99492,0,0
0.0068639,0.99492,0,0
0.0068643,0.99493,0,0
0.0068646,0.99493,0,0
0.006865,0.99493,0,0
0.0068654,0.99493,0,0
0.0068658,0.99494,0,0
0.0068662,0.99494,0,0
0.0068666,0.99494,0,0
0.006867,0.99494,0,0
0.0068674,0.99494,0,0
0.0068678,0.99495,0,0
0.0068682,0.99495,0,0
0.0068686,0.99495,0,0
0.006869,0.99495,0,0
0.0068694,0.99495,0,0
0.0068698,0.99496,0,0
0.0068702,0.99496,0,0
0.0068706,0.99496,0,0
0.006871,0.99496,0,0
0.0068714,0.99496,0,0
0.0068718,0.99497,0,0
0.0068722,0.99497,0,0
0.0068726,0.99497,0,0
0.006873,0.99497,0,0
0.0068734,0.99497,0,0
0.0068738,0.99498,0,0
0.0068742,0.99498,0,0
0.0068746,0.99498,0,0
0.006875,0.99498,0,0
0.0068754,0.99498,0,0
0.0068758,0.99499,0,0
0.0068762,0.99499,0,0
0.0068766,0.99499,0,0
0.006877,0.99499,0,0
0.0068774,0.995,0,0
0.0068778,0.995,0,0
0.0068782,0.995,0,0
0.0068786,0.995,0,0
0.006879,0.995,0,0
0.0068794,0.99501,0,0
0.0068798,0.99501,0,0
0.0068802,0.99501,0,0
0.0068806,0.99501,0,0
0.006881,0.99501,0,0
0.0068814,0.99502,0,0
0.0068818,0.99502,0,0
0.0068822,0.99502,0,0
0.0068826,0.99502,0,0
0.006883,0.99502,0,0
0.0068834,0.99502,0,0
0.0068838,0.99503,0,0
0.0068842,0.99503,0,0
0.0068846,0.99503,0,0
0.006885,0.99503,0,0
0.0068854,0.99503,0,0
0.0068857,0.99504,0,0
0.0068861,0.99504,0,0
0.0068865,0.99504,0,0
0.0068869,0.99504,0,0
0.0068873,0.99504,0,0
0.0068877,0.99505,0,0
0.0068881,0.99505,0,0
0.0068885,0.99505,0,0
0.0068889,0.99505,0,0
0.0068893,0.99505,0,0
0.0068897,0.99506,0,0
0.0068901,0.99506,0,0
0.0068905,0.99506,0,0
0.0068909,0.99506,0,0
0.0068913,0.99506,0,0
0.0068917,0.99507,0,0
0.0068921,0.99507,0,0
0.0068925,0.99507,0,0
0.0068929,0.99507,0,0
0.0068933,0.99507,0,0
0.0068937,0.99508,0,0
0.0068941,0.99508,0,0
0.0068945,0.99508,0,0
0.0068949,0.99508,0,0
0.0068953,0.99508,0,0
0.0068957,0.99508,0,0
0.0068961,0.99509,0,0
0.0068965,0.99509,0,0
0.0068969,0.99509,0,0
0.0068973,0.99509,0,0
0.0068977,0.99509,0,0
0.0068981,0.9951,0,0
0.0068985,0.9951,0,0
0.0068989,0.9951,0,0
0.0068993,0.9951,0,0
0.0068997,0.9951,0,0
0.0069001,0.99511,0,0
0.0069005,0.99511,0,0
0.0069009,0.99511,0,0
0.0069013,0.99511,0,0
0.0069017,0.99511,0,0
0.0069021,0.99511,0,0
0.0069025,0.99512,0,0
0.0069029,0.99512,0,0
0.0069033,0.99512,0,0
0.0069037,0.99512,0,0
0.0069041,0.99512,0,0
0.0069045,0.99513,0,0
0.0069049,0.99513,0,0
0.0069053,0.99513,0,0
0.0069057,0.99513,0,0
0.0069061,0.99513,0,0
0.0069064,0.99513,0,0
0.0069068,0.99514,0,0
0.0069072,0.99514,0,0
0.0069076,0.99514,0,0
0.006908,0.99514,0,0
0.0069084,0.99514,0,0
0.0069088,0.99515,0,0
0.0069092,0.99515,0,0
0.0069096,0.99515,0,0
0.00691,0.99515,0,0
0.0069104,0.99515,0,0
0.0069108,0.99515,0,0
0.0069112,0.99516,0,0
0.0069116,0.99516,0,0
0.006912,0.99516,0,0
0.0069124,0.99516,0,0
0.0069128,0.99516,0,0
0.0069132,0.99516,0,0
0.0069136,0.99517,0,0
0.006914,0.99517,0,0
0.0069144,0.99517,0,0
0.0069148,0.99517,0,0
0.0069152,0.99517,0,0
0.0069156,0.99517,0,0
0.006916,0.99518,0,0
0.0069164,0.99518,0,0
0.0069168,0.99518,0,0
0.0069172,0.99518,0,0
0.0069176,0.99518,0,0
0.006918,0.99519,0,0
0.0069184,0.99519,0,0
0.0069188,0.99519,0,0
0.0069192,0.99519,0,0
0.0069196,0.99519,0,0
0.00692,0.99519,0,0
0.0069204,0.9952,0,0
0.0069208,0.9952,0,0
0.0069212,0.9952,0,0
0.0069216,0.9952,0,0
0.006922,0.9952,0,0
0.0069224,0.9952,0,0
0.0069228,0.99521,0,0
0.0069232,0.99521,0,0
0.0069236,0.99521,0,0
0.006924,0.99521,0,0
0.0069244,0.99521,0,0
0.0069248,0.99521,0,0
0.0069252,0.99522,0,0
0.0069256,0.99522,0,0
0.006926,0.99522,0,0
0.0069264,0.99522,0,0
0.0069268,0.99522,0,0
0.0069271,0.99522,0,0
0.0069275,0.99523,0,0
0.0069279,0.99523,0,0
0.0069283,0.99523,0,0
0.0069287,0.99523,0,0
0.0069291,0.99523,0,0
0.0069295,0.99523,0,0
0.0069299,0.99524,0,0
0.0069303,0.99524,0,0
0.0069307,0.99524,0,0
0.0069311,0.99524,0,0
0.0069315,0.99524,0,0
0.0069319,0.99524,0,0
0.0069323,0.99525,0,0
0.0069327,0.99525,0,0
0.0069331,0.99525,0,0
0.0069335,0.99525,0,0
0.0069339,0.99525,0,0
0.0069343,0.99525,0,0
0.0069347,0.99525,0,0
0.0069351,0.99526,0,0
0.0069355,0.99526,0,0
0.0069359,0.99526,0,0
0.0069363,0.99526,0,0
0.0069367,0.99526,0,0
0.0069371,0.99526,0,0
0.0069375,0.99527,0,0
0.0069379,0.99527,0,0
0.0069383,0.99527,0,0
0.0069387,0.99527,0,0
0.0069391,0.99527,0,0
0.0069395,0.99527,0,0
0.0069399,0.99528,0,0
0.0069403,0.99528,0,0
0.0069407,0.99528,0,0
0.0069411,0.99528,0,0
0.0069415,0.99528,0,0
0.0069419,0.99528,0,0
0.0069423,0.99528,0,0
0.0069427,0.99529,0,0
0.0069431,0.99529,0,0
0.0069435,0.99529,0,0
0.0069439,0.99529,0,0
0.0069443,0.99529,0,0
0.0069447,0.99529,0,0
0.0069451,0.9953,0,0
0.0069455,0.9953,0,0
0.0069459,0.9953,0,0
0.0069463,0.9953,0,0
0.0069467,0.9953,0,0
0.0069471,0.9953,0,0
0.0069475,0.9953,0,0
0.0069479,0.99531,0,0
0.0069482,0.99531,0,0
0.0069486,0.99531,0,0
0.006949,0.99531,0,0
0.0069494,0.99531,0,0
0.0069498,0.99531,0,0
0.0069502,0.99531,0,0
0.0069506,0.99532,0,0
0.006951,0.99532,0,0
0.0069514,0.99532,0,0
0.0069518,0.99532,0,0
0.0069522,0.99532,0,0
0.0069526,0.99532,0,0
0.006953,0.99532,0,0
0.0069534,0.99533,0,0
0.0069538,0.99533,0,0
0.0069542,0.99533,0,0
0.0069546,0.99533,0,0
0.006955,0.99533,0,0
0.0069554,0.99533,0,0
0.0069558,0.99533,0,0
0.0069562,0.99534,0,0
0.0069566,0.99534,0,0
0.006957,0.99534,0,0
0.0069574,0.99534,0,0
0.0069578,0.99534,0,0
0.0069582,0.99534,0,0
0.0069586,0.99534,0,0
0.006959,0.99535,0,0
0.0069594,0.99535,0,0
0.0069598,0.99535,0,0
0.0069602,0.99535,0,0
0.0069606,0.99535,0,0
0.006961,0.99535,0,0
0.0069614,0.99535,0,0
0.0069618,0.99536,0,0
0.0069622,0.99536,0,0
0.0069626,0.99536,0,0
0.006963,0.99536,0,0
0.0069634,0.99536,0,0
0.0069638,0.99536,0,0
0.0069642,0.99536,0,0
0.0069646,0.99537,0,0
0.006965,0.99537,0,0
0.0069654,0.99537,0,0
0.0069658,0.99537,0,0
0.0069662,0.99537,0,0
0.0069666,0.99537,0,0
0.006967,0.99537,0,0
0.0069674,0.99538,0,0
0.0069678,0.99538,0,0
0.0069682,0.99538,0,0
0.0069686,0.99538,0,0
0.0069689,0.99538,0,0
0.0069693,0.99538,0,0
0.0069697,0.99538,0,0
0.0069701,0.99538,0,0
0.0069705,0.99539,0,0
0.0069709,0.99539,0,0
0.0069713,0.99539,0,0
0.0069717,0.99539,0,0
0.0069721,0.99539,0,0
0.0069725,0.99539,0,0
0.0069729,0.99539,0,0
0.0069733,0.99539,0,0
0.0069737,0.9954,0,0
0.0069741,0.9954,0,0
0.0069745,0.9954,0,0
0.0069749,0.9954,0,0
0.0069753,0.9954,0,0
0.0069757,0.9954,0,0
0.0069761,0.9954,0,0
0.0069765,0.99541,0,0
0.0069769,0.99541,0,0
0.0069773,0.99541,0,0
0.0069777,0.99541,0,0
0.0069781,0.99541,0,0
0.0069785,0.99541,0,0
0.0069789,0.99541,0,0
0.0069793,0.99541,0,0
0.0069797,0.99542,0,0
0.0069801,0.99542,0,0
0.0069805,0.99542,0,0
0.0069809,0.99542,0,0
0.0069813,0.99542,0,0
0.0069817,0.99542,0,0
0.0069821,0.99542,0,0
0.0069825,0.99542,0,0
0.0069829,0.99542,0,0
0.0069833,0.99543,0,0
0.0069837,0.99543,0,0
0.0069841,0.99543,0,0
0.0069845,0.99543,0,0
0.0069849,0.99543,0,0
0.0069853,0.99543,0,0
0.0069857,0.99543,0,0
0.0069861,0.99543,0,0
0.0069865,0.99544,0,0
0.0069869,0.99544,0,0
0.0069873,0.99544,0,0
0.0069877,0.99544,0,0
0.0069881,0.99544,0,0
0.0069885,0.99544,0,0
0.0069889,0.99544,0,0
0.0069893,0.99544,0,0
0.0069896,0.99545,0,0
0.00699,0.99545,0,0
0.0069904,0.99545,0,0
0.0069908,0.99545,0,0
0.0069912,0.99545,0,0
0.0069916,0.99545,0,0
0.006992,0.99545,0,0
0.0069924,0.99545,0,0
0.0069928,0.99545,0,0
0.0069932,0.99546,0,0
0.0069936,0.99546,0,0
0.006994,0.99546,0,0
0.0069944,0.99546,0,0
0.0069948,0.99546,0,0
0.0069952,0.99546,0,0
0.0069956,0.99546,0,0
0.006996,0.99546,0,0
0.0069964,0.99546,0,0
0.0069968,0.99547,0,0
0.0069972,0.99547,0,0
0.0069976,0.99547,0,0
0.006998,0.99547,0,0
0.0069984,0.99547,0,0
0.0069988,0.99547,0,0
0.0069992,0.99547,0,0
0.0069996,0.99547,0,0
0.007,0.99547,0,0
0.0070004,0.99548,0,0
0.0070008,0.99548,0,0
0.0070012,0.99548,0,0
0.0070016,0.99548,0,0
0.007002,0.99548,0,0
0.0070024,0.99548,0,0
0.0070028,0.99548,0,0
0.0070032,0.99548,0,0
0.0070036,0.99548,0,0
0.007004,0.99549,0,0
0.0070044,0.99549,0,0
0.0070048,0.99549,0,0
0.0070052,0.99549,0,0
0.0070056,0.99549,0,0
0.007006,0.99549,0,0
0.0070064,0.99549,0,0
0.0070068,0.99549,0,0
0.0070072,0.99549,0,0
0.0070076,0.99549,0,0
0.007008,0.9955,0,0
0.0070084,0.9955,0,0
0.0070088,0.9955,0,0
0.0070092,0.9955,0,0
0.0070096,0.9955,0,0
0.00701,0.9955,0,0
0.0070104,0.9955,0,0
0.0070107,0.9955,0,0
0.0070111,0.9955,0,0
0.0070115,0.9955,0,0
0.0070119,0.99551,0,0
0.0070123,0.99551,0,0
0.0070127,0.99551,0,0
0.0070131,0.99551,0,0
0.0070135,0.99551,0,0
0.0070139,0.99551,0,0
0.0070143,0.99551,0,0
0.0070147,0.99551,0,0
0.0070151,0.99551,0,0
0.0070155,0.99551,0,0
0.0070159,0.99552,0,0
0.0070163,0.99552,0,0
0.0070167,0.99552,0,0
0.0070171,0.99552,0,0
0.0070175,0.99552,0,0
0.0070179,0.99552,0,0
0.0070183,0.99552,0,0
0.0070187,0.99552,0,0
0.0070191,0.99552,0,0
0.0070195,0.99552,0,0
0.0070199,0.99552,0,0
0.0070203,0.99553,0,0
0.0070207,0.99553,0,0
0.0070211,0.99553,0,0
0.0070215,0.99553,0,0
0.0070219,0.99553,0,0
0.0070223,0.99553,0,0
0.0070227,0.99553,0,0
0.0070231,0.99553,0,0
0.0070235,0.99553,0,0
0.0070239,0.99553,0,0
0.0070243,0.99553,0,0
0.0070247,0.99554,0,0
0.0070251,0.99554,0,0
0.0070255,0.99554,0,0
0.0070259,0.99554,0,0
0.0070263,0.99554,0,0
0.0070267,0.99554,0,0
0.0070271,0.99554,0,0
0.0070275,0.99554,0,0
0.0070279,0.99554,0,0
0.0070283,0.99554,0,0
0.0070287,0.99554,0,0
0.0070291,0.99555,0,0
0.0070295,0.99555,0,0
0.0070299,0.99555,0,0
0.0070303,0.99555,0,0
0.0070307,0.99555,0,0
0.0070311,0.99555,0,0
0.0070314,0.99555,0,0
0.0070318,0.99555,0,0
0.0070322,0.99555,0,0
0.0070326,0.99555,0,0
0.007033,0.99555,0,0
0.0070334,0.99555,0,0
0.0070338,0.99556,0,0
0.0070342,0.99556,0,0
0.0070346,0.99556,0,0
0.007035,0.99556,0,0
0.0070354,0.99556,0,0
0.0070358,0.99556,0,0
0.0070362,0.99556,0,0
0.0070366,0.99556,0,0
0.007037,0.99556,0,0
0.0070374,0.99556,0,0
0.0070378,0.99556,0,0
0.0070382,0.99556,0,0
0.0070386,0.99557,0,0
0.007039,0.99557,0,0
0.0070394,0.99557,0,0
0.0070398,0.99557,0,0
0.0070402,0.99557,0,0
0.0070406,0.99557,0,0
0.007041,0.99557,0,0
0.0070414,0.99557,0,0
0.0070418,0.99557,0,0
0.0070422,0.99557,0,0
0.0070426,0.99557,0,0
0.007043,0.99557,0,0
0.0070434,0.99557,0,0
0.0070438,0.99558,0,0
0.0070442,0.99558,0,0
0.0070446,0.99558,0,0
0.007045,0.99558,0,0
0.0070454,0.99558,0,0
0.0070458,0.99558,0,0
0.0070462,0.99558,0,0
0.0070466,0.99558,0,0
0.007047,0.99558,0,0
0.0070474,0.99558,0,0
0.0070478,0.99558,0,0
0.0070482,0.99558,0,0
0.0070486,0.99558,0,0
0.007049,0.99558,0,0
0.0070494,0.99559,0,0
0.0070498,0.99559,0,0
0.0070502,0.99559,0,0
0.0070506,0.99559,0,0
0.007051,0.99559,0,0
0.0070514,0.99559,0,0
0.0070518,0.99559,0,0
0.0070521,0.99559,0,0
0.0070525,0.99559,0,0
0.0070529,0.99559,0,0
0.0070533,0.99559,0,0
0.0070537,0.99559,0,0
0.0070541,0.99559,0,0
0.0070545,0.99559,0,0
0.0070549,0.9956,0,0
0.0070553,0.9956,0,0
0.0070557,0.9956,0,0
0.0070561,0.9956,0,0
0.0070565,0.9956,0,0
0.0070569,0.9956,0,0
0.0070573,0.9956,0,0
0.0070577,0.9956,0,0
0.0070581,0.9956,0,0
0.0070585,0.9956,0,0
0.0070589,0.9956,0,0
0.0070593,0.9956,0,0
0.0070597,0.9956,0,0
0.0070601,0.9956,0,0
0.0070605,0.9956,0,0
0.0070609,0.9956,0,0
0.0070613,0.99561,0,0
0.0070617,0.99561,0,0
0.0070621,0.99561,0,0
0.0070625,0.99561,0,0
0.0070629,0.99561,0,0
0.0070633,0.99561,0,0
0.0070637,0.99561,0,0
0.0070641,0.99561,0,0
0.0070645,0.99561,0,0
0.0070649,0.99561,0,0
0.0070653,0.99561,0,0
0.0070657,0.99561,0,0
0.0070661,0.99561,0,0
0.0070665,0.99561,0,0
0.0070669,0.99561,0,0
0.0070673,0.99561,0,0
0.0070677,0.99561,0,0
0.0070681,0.99562,0,0
0.0070685,0.99562,0,0
0.0070689,0.99562,0,0
0.0070693,0.99562,0,0
0.0070697,0.99562,0,0
0.0070701,0.99562,0,0
0.0070705,0.99562,0,0
0.0070709,0.99562,0,0
0.0070713,0.99562,0,0
0.0070717,0.99562,0,0
0.0070721,0.99562,0,0
0.0070725,0.99562,0,0
0.0070729,0.99562,0,0
0.0070732,0.99562,0,0
0.0070736,0.99562,0,0
0.007074,0.99562,0,0
0.0070744,0.99562,0,0
0.0070748,0.99562,0,0
0.0070752,0.99562,0,0
0.0070756,0.99563,0,0
0.007076,0.99563,0,0
0.0070764,0.99563,0,0
0.0070768,0.99563,0,0
0.0070772,0.99563,0,0
0.0070776,0.99563,0,0
0.007078,0.99563,0,0
0.0070784,0.99563,0,0
0.0070788,0.99563,0,0
0.0070792,0.99563,0,0
0.0070796,0.99563,0,0
0.00708,0.99563,0,0
0.0070804,0.99563,0,0
0.0070808,0.99563,0,0
0.0070812,0.99563,0,0
0.0070816,0.99563,0,0
0.007082,0.99563,0,0
0.0070824,0.99563,0,0
0.0070828,0.99563,0,0
0.0070832,0.99563,0,0
0.0070836,0.99564,0,0
0.007084,0.99564,0,0
0.0070844,0.99564,0,0
0.0070848,0.99564,0,0
0.0070852,0.99564,0,0
0.0070856,0.99564,0,0
0.007086,0.99564,0,0
0.0070864,0.99564,0,0
0.0070868,0.99564,0,0
0.0070872,0.99564,0,0
0.0070876,0.99564,0,0
0.007088,0.99564,0,0
0.0070884,0.99564,0,0
0.0070888,0.99564,0,0
0.0070892,0.99564,0,0
0.0070896,0.99564,0,0
0.00709,0.99564,0,0
0.0070904,0.99564,0,0
0.0070908,0.99564,0,0
0.0070912,0.99564,0,0
0.0070916,0.99564,0,0
0.007092,0.99564,0,0
0.0070924,0.99564,0,0
0.0070928,0.99564,0,0
0.0070932,0.99564,0,0
0.0070936,0.99565,0,0
0.0070939,0.99565,0,0
0.0070943,0.99565,0,0
0.0070947,0.99565,0,0
0.0070951,0.99565,0,0
0.0070955,0.99565,0,0
0.0070959,0.99565,0,0
0.0070963,0.99565,0,0
0.0070967,0.99565,0,0
0.0070971,0.99565,0,0
0.0070975,0.99565,0,0
0.0070979,0.99565,0,0
0.0070983,0.99565,0,0
0.0070987,0.99565,0,0
0.0070991,0.99565,0,0
0.0070995,0.99565,0,0
0.0070999,0.99565,0,0
0.0071003,0.99565,0,0
0.0071007,0.99565,0,0
0.0071011,0.99565,0,0
0.0071015,0.99565,0,0
0.0071019,0.99565,0,0
0.0071023,0.99565,0,0
0.0071027,0.99565,0,0
0.0071031,0.99565,0,0
0.0071035,0.99565,0,0
0.0071039,0.99565,0,0
0.0071043,0.99565,0,0
0.0071047,0.99565,0,0
0.0071051,0.99565,0,0
0.0071055,0.99565,0,0
0.0071059,0.99566,0,0
0.0071063,0.99566,0,0
0.0071067,0.99566,0,0
0.0071071,0.99566,0,0
0.0071075,0.99566,0,0
0.0071079,0.99566,0,0
0.0071083,0.99566,0,0
0.0071087,0.99566,0,0
0.0071091,0.99566,0,0
0.0071095,0.99566,0,0
0.0071099,0.99566,0,0
0.0071103,0.99566,0,0
0.0071107,0.99566,0,0
0.0071111,0.99566,0,0
0.0071115,0.99566,0,0
0.0071119,0.99566,0,0
0.0071123,0.99566,0,0
0.0071127,0.99566,0,0
0.0071131,0.99566,0,0
0.0071135,0.99566,0,0
0.0071139,0.99566,0,0
0.0071143,0.99566,0,0
0.0071146,0.99566,0,0
0.007115,0.99566,0,0
0.0071154,0.99566,0,0
0.0071158,0.99566,0,0
0.0071162,0.99566,0,0
0.0071166,0.99566,0,0
0.007117,0.99566,0,0
0.0071174,0.99566,0,0
0.0071178,0.99566,0,0
0.0071182,0.99566,0,0
0.0071186,0.99566,0,0
0.007119,0.99566,0,0
0.0071194,0.99566,0,0
0.0071198,0.99566,0,0
0.0071202,0.99566,0,0
0.0071206,0.99566,0,0
0.007121,0.99566,0,0
0.0071214,0.99566,0,0
0.0071218,0.99566,0,0
0.0071222,0.99566,0,0
0.0071226,0.99566,0,0
0.007123,0.99566,0,0
0.0071234,0.99566,0,0
0.0071238,0.99566,0,0
0.0071242,0.99566,0,0
0.0071246,0.99566,0,0
0.007125,0.99566,0,0
0.0071254,0.99566,0,0
0.0071258,0.99566,0,0
0.0071262,0.99567,0,0
0.0071266,0.99567,0,0
0.007127,0.99567,0,0
0.0071274,0.99567,0,0
0.0071278,0.99567,0,0
0.0071282,0.99567,0,0
0.0071286,0.99567,0,0
0.007129,0.99567,0,0
0.0071294,0.99567,0,0
0.0071298,0.99567,0,0
0.0071302,0.99567,0,0
0.0071306,0.99567,0,0
0.007131,0.99567,0,0
0.0071314,0.99567,0,0
0.0071318,0.99567,0,0
0.0071322,0.99567,0,0
0.0071326,0.99567,0,0
0.007133,0.99567,0,0
0.0071334,0.99567,0,0
0.0071338,0.99567,0,0
0.0071342,0.99567,0,0
0.0071346,0.99567,0,0
0.007135,0.99567,0,0
0.0071354,0.99567,0,0
0.0071357,0.99567,0,0
0.0071361,0.99567,0,0
0.0071365,0.99567,0,0
0.0071369,0.99567,0,0
0.0071373,0.99567,0,0
0.0071377,0.99567,0,0
0.0071381,0.99567,0,0
0.0071385,0.99567,0,0
0.0071389,0.99567,0,0
0.0071393,0.99567,0,0
0.0071397,0.99567,0,0
0.0071401,0.99567,0,0
0.0071405,0.99567,0,0
0.0071409,0.99567,0,0
0.0071413,0.99567,0,0
0.0071417,0.99567,0,0
0.0071421,0.99567,0,0
0.0071425,0.99567,0,0
0.0071429,0.99567,0,0
0.0071433,0.99567,0,0
0.0071437,0.99567,0,0
0.0071441,0.99567,0,0
0.0071445,0.99567,0,0
0.0071449,0.99567,0,0
0.0071453,0.99567,0,0
0.0071457,0.99567,0,0
0.0071461,0.99567,0,0
0.0071465,0.99567,0,0
0.0071469,0.99567,0,0
0.0071473,0.99567,0,0
0.0071477,0.99567,0,0
0.0071481,0.99567,0,0
0.0071485,0.99567,0,0
0.0071489,0.99567,0,0
0.0071493,0.99567,0,0
0.0071497,0.99567,0,0
0.0071501,0.99567,0,0
0.0071505,0.99567,0,0
0.0071509,0.99567,0,0
0.0071513,0.99567,0,0
0.0071517,0.99567,0,0
0.0071521,0.99567,0,0
0.0071525,0.99567,0,0
0.0071529,0.99567,0,0
0.0071533,0.99567,0,0
0.0071537,0.99567,0,0
0.0071541,0.99567,0,0
0.0071545,0.99567,0,0
0.0071549,0.99567,0,0
0.0071553,0.99567,0,0
0.0071557,0.99566,0,0
0.0071561,0.99566,0,0
0.0071564,0.99566,0,0
0.0071568,0.99566,0,0
0.0071572,0.99566,0,0
0.0071576,0.99566,0,0
0.007158,0.99566,0,0
0.0071584,0.99566,0,0
0.0071588,0.99566,0,0
0.0071592,0.99566,0,0
0.0071596,0.99566,0,0
0.00716,0.99566,0,0
0.0071604,0.99566,0,0
0.0071608,0.99566,0,0
0.0071612,0.99566,0,0
0.0071616,0.99566,0,0
0.007162,0.99566,0,0
0.0071624,0.99566,0,0
0.0071628,0.99566,0,0
0.0071632,0.99566,0,0
0.0071636,0.99566,0,0
0.007164,0.99566,0,0
0.0071644,0.99566,0,0
0.0071648,0.99566,0,0
0.0071652,0.99566,0,0
0.0071656,0.99566,0,0
0.007166,0.99566,0,0
0.0071664,0.99566,0,0
0.0071668,0.99566,0,0
0.0071672,0.99566,0,0
0.0071676,0.99566,0,0
0.007168,0.99566,0,0
0.0071684,0.99566,0,0
0.0071688,0.99566,0,0
0.0071692,0.99566,0,0
0.0071696,0.99566,0,0
0.00717,0.99566,0,0
0.0071704,0.99566,0,0
0.0071708,0.99566,0,0
0.0071712,0.99566,0,0
0.0071716,0.99566,0,0
0.007172,0.99566,0,0
0.0071724,0.99566,0,0
0.0071728,0.99566,0,0
0.0071732,0.99566,0,0
0.0071736,0.99566,0,0
0.007174,0.99566,0,0
0.0071744,0.99566,0,0
0.0071748,0.99566,0,0
0.0071752,0.99566,0,0
0.0071756,0.99566,0,0
0.007176,0.99565,0,0
0.0071764,0.99565,0,0
0.0071768,0.99565,0,0
0.0071771,0.99565,0,0
0.0071775,0.99565,0,0
0.0071779,0.99565,0,0
0.0071783,0.99565,0,0
0.0071787,0.99565,0,0
0.0071791,0.99565,0,0
0.0071795,0.99565,0,0
0.0071799,0.99565,0,0
0.0071803,0.99565,0,0
0.0071807,0.99565,0,0
0.0071811,0.99565,0,0
0.0071815,0.99565,0,0
0.0071819,0.99565,0,0
0.0071823,0.99565,0,0
0.0071827,0.99565,0,0
0.0071831,0.99565,0,0
0.0071835,0.99565,0,0
0.0071839,0.99565,0,0
0.0071843,0.99565,0,0
0.0071847,0.99565,0,0
0.0071851,0.99565,0,0
0.0071855,0.99565,0,0
0.0071859,0.99565,0,0
0.0071863,0.99565,0,0
0.0071867,0.99565,0,0
0.0071871,0.99565,0,0
0.0071875,0.99565,0,0
0.0071879,0.99565,0,0
0.0071883,0.99564,0,0
0.0071887,0.99564,0,0
0.0071891,0.99564,0,0
0.0071895,0.99564,0,0
0.0071899,0.99564,0,0
0.0071903,0.99564,0,0
0.0071907,0.99564,0,0
0.0071911,0.99564,0,0
0.0071915,0.99564,0,0
0.0071919,0.99564,0,0
0.0071923,0.99564,0,0
0.0071927,0.99564,0,0
0.0071931,0.99564,0,0
0.0071935,0.99564,0,0
0.0071939,0.99564,0,0
0.0071943,0.99564,0,0
0.0071947,0.99564,0,0
0.0071951,0.99564,0,0
0.0071955,0.99564,0,0
0.0071959,0.99564,0,0
0.0071963,0.99564,0,0
0.0071967,0.99564,0,0
0.0071971,0.99564,0,0
0.0071975,0.99564,0,0
0.0071979,0.99564,0,0
0.0071982,0.99563,0,0
0.0071986,0.99563,0,0
0.007199,0.99563,0,0
0.0071994,0.99563,0,0
0.0071998,0.99563,0,0
0.0072002,0.99563,0,0
0.0072006,0.99563,0,0
0.007201,0.99563,0,0
0.0072014,0.99563,0,0
0.0072018,0.99563,0,0
0.0072022,0.99563,0,0
0.0072026,0.99563,0,0
0.007203,0.99563,0,0
0.0072034,0.99563,0,0
0.0072038,0.99563,0,0
0.0072042,0.99563,0,0
0.0072046,0.99563,0,0
0.007205,0.99563,0,0
0.0072054,0.99563,0,0
0.0072058,0.99563,0,0
0.0072062,0.99563,0,0
0.0072066,0.99562,0,0
0.007207,0.99562,0,0
0.0072074,0.99562,0,0
0.0072078,0.99562,0,0
0.0072082,0.99562,0,0
0.0072086,0.99562,0,0
0.007209,0.99562,0,0
0.0072094,0.99562,0,0
0.0072098,0.99562,0,0
0.0072102,0.99562,0,0
0.0072106,0.99562,0,0
0.007211,0.99562,0,0
0.0072114,0.99562,0,0
0.0072118,0.99562,0,0
0.0072122,0.99562,0,0
0.0072126,0.99562,0,0
0.007213,0.99562,0,0
0.0072134,0.99562,0,0
0.0072138,0.99562,0,0
0.0072142,0.99561,0,0
0.0072146,0.99561,0,0
0.007215,0.99561,0,0
0.0072154,0.99561,0,0
0.0072158,0.99561,0,0
0.0072162,0.99561,0,0
0.0072166,0.99561,0,0
0.007217,0.99561,0,0
0.0072174,0.99561,0,0
0.0072178,0.99561,0,0
0.0072182,0.99561,0,0
0.0072186,0.99561,0,0
0.0072189,0.99561,0,0
0.0072193,0.99561,0,0
0.0072197,0.99561,0,0
0.0072201,0.99561,0,0
0.0072205,0.9956,0,0
0.0072209,0.9956,0,0
0.0072213,0.9956,0,0
0.0072217,0.9956,0,0
0.0072221,0.9956,0,0
0.0072225,0.9956,0,0
0.0072229,0.9956,0,0
0.0072233,0.9956,0,0
0.0072237,0.9956,0,0
0.0072241,0.9956,0,0
0.0072245,0.9956,0,0
0.0072249,0.9956,0,0
0.0072253,0.9956,0,0
0.0072257,0.9956,0,0
0.0072261,0.9956,0,0
0.0072265,0.9956,0,0
0.0072269,0.99559,0,0
0.0072273,0.99559,0,0
0.0072277,0.99559,0,0
0.0072281,0.99559,0,0
0.0072285,0.99559,0,0
0.0072289,0.99559,0,0
0.0072293,0.99559,0,0
0.0072297,0.99559,0,0
0.0072301,0.99559,0,0
0.0072305,0.99559,0,0
0.0072309,0.99559,0,0
0.0072313,0.99559,0,0
0.0072317,0.99559,0,0
0.0072321,0.99559,0,0
0.0072325,0.99559,0,0
0.0072329,0.99558,0,0
0.0072333,0.99558,0,0
0.0072337,0.99558,0,0
0.0072341,0.99558,0,0
0.0072345,0.99558,0,0
0.0072349,0.99558,0,0
0.0072353,0.99558,0,0
0.0072357,0.99558,0,0
0.0072361,0.99558,0,0
0.0072365,0.99558,0,0
0.0072369,0.99558,0,0
0.0072373,0.99558,0,0
0.0072377,0.99558,0,0
0.0072381,0.99557,0,0
0.0072385,0.99557,0,0
0.0072389,0.99557,0,0
0.0072393,0.99557,0,0
0.0072396,0.99557,0,0
0.00724,0.99557,0,0
0.0072404,0.99557,0,0
0.0072408,0.99557,0,0
0.0072412,0.99557,0,0
0.0072416,0.99557,0,0
0.007242,0.99557,0,0
0.0072424,0.99557,0,0
0.0072428,0.99557,0,0
0.0072432,0.99556,0,0
0.0072436,0.99556,0,0
0.007244,0.99556,0,0
0.0072444,0.99556,0,0
0.0072448,0.99556,0,0
0.0072452,0.99556,0,0
0.0072456,0.99556,0,0
0.007246,0.99556,0,0
0.0072464,0.99556,0,0
0.0072468,0.99556,0,0
0.0072472,0.99556,0,0
0.0072476,0.99556,0,0
0.007248,0.99556,0,0
0.0072484,0.99555,0,0
0.0072488,0.99555,0,0
0.0072492,0.99555,0,0
0.0072496,0.99555,0,0
0.00725,0.99555,0,0
0.0072504,0.99555,0,0
0.0072508,0.99555,0,0
0.0072512,0.99555,0,0
0.0072516,0.99555,0,0
0.007252,0.99555,0,0
0.0072524,0.99555,0,0
0.0072528,0.99555,0,0
0.0072532,0.99554,0,0
0.0072536,0.99554,0,0
0.007254,0.99554,0,0
0.0072544,0.99554,0,0
0.0072548,0.99554,0,0
0.0072552,0.99554,0,0
0.0072556,0.99554,0,0
0.007256,0.99554,0,0
0.0072564,0.99554,0,0
0.0072568,0.99554,0,0
0.0072572,0.99554,0,0
0.0072576,0.99553,0,0
0.007258,0.99553,0,0
0.0072584,0.99553,0,0
0.0072588,0.99553,0,0
0.0072592,0.99553,0,0
0.0072596,0.99553,0,0
0.00726,0.99553,0,0
0.0072604,0.99553,0,0
0.0072607,0.99553,0,0
0.0072611,0.99553,0,0
0.0072615,0.99553,0,0
0.0072619,0.99552,0,0
0.0072623,0.99552,0,0
0.0072627,0.99552,0,0
0.0072631,0.99552,0,0
0.0072635,0.99552,0,0
0.0072639,0.99552,0,0
0.0072643,0.99552,0,0
0.0072647,0.99552,0,0
0.0072651,0.99552,0,0
0.0072655,0.99552,0,0
0.0072659,0.99552,0,0
0.0072663,0.99551,0,0
0.0072667,0.99551,0,0
0.0072671,0.99551,0,0
0.0072675,0.99551,0,0
0.0072679,0.99551,0,0
0.0072683,0.99551,0,0
0.0072687,0.99551,0,0
0.0072691,0.99551,0,0
0.0072695,0.99551,0,0
0.0072699,0.99551,0,0
0.0072703,0.9955,0,0
0.0072707,0.9955,0,0
0.0072711,0.9955,0,0
0.0072715,0.9955,0,0
0.0072719,0.9955,0,0
0.0072723,0.9955,0,0
0.0072727,0.9955,0,0
0.0072731,0.9955,0,0
0.0072735,0.9955,0,0
0.0072739,0.9955,0,0
0.0072743,0.99549,0,0
0.0072747,0.99549,0,0
0.0072751,0.99549,0,0
0.0072755,0.99549,0,0
0.0072759,0.99549,0,0
0.0072763,0.99549,0,0
0.0072767,0.99549,0,0
0.0072771,0.99549,0,0
0.0072775,0.99549,0,0
0.0072779,0.99549,0,0
0.0072783,0.99548,0,0
0.0072787,0.99548,0,0
0.0072791,0.99548,0,0
0.0072795,0.99548,0,0
0.0072799,0.99548,0,0
0.0072803,0.99548,0,0
0.0072807,0.99548,0,0
0.0072811,0.99548,0,0
0.0072814,0.99548,0,0
0.0072818,0.99547,0,0
0.0072822,0.99547,0,0
0.0072826,0.99547,0,0
0.007283,0.99547,0,0
0.0072834,0.99547,0,0
0.0072838,0.99547,0,0
0.0072842,0.99547,0,0
0.0072846,0.99547,0,0
0.007285,0.99547,0,0
0.0072854,0.99546,0,0
0.0072858,0.99546,0,0
0.0072862,0.99546,0,0
0.0072866,0.99546,0,0
0.007287,0.99546,0,0
0.0072874,0.99546,0,0
0.0072878,0.99546,0,0
0.0072882,0.99546,0,0
0.0072886,0.99546,0,0
0.007289,0.99545,0,0
0.0072894,0.99545,0,0
0.0072898,0.99545,0,0
0.0072902,0.99545,0,0
0.0072906,0.99545,0,0
0.007291,0.99545,0,0
0.0072914,0.99545,0,0
0.0072918,0.99545,0,0
0.0072922,0.99545,0,0
0.0072926,0.99544,0,0
0.007293,0.99544,0,0
0.0072934,0.99544,0,0
0.0072938,0.99544,0,0
0.0072942,0.99544,0,0
0.0072946,0.99544,0,0
0.007295,0.99544,0,0
0.0072954,0.99544,0,0
0.0072958,0.99543,0,0
0.0072962,0.99543,0,0
0.0072966,0.99543,0,0
0.007297,0.99543,0,0
0.0072974,0.99543,0,0
0.0072978,0.99543,0,0
0.0072982,0.99543,0,0
0.0072986,0.99543,0,0
0.007299,0.99543,0,0
0.0072994,0.99542,0,0
0.0072998,0.99542,0,0
0.0073002,0.99542,0,0
0.0073006,0.99542,0,0
0.007301,0.99542,0,0
0.0073014,0.99542,0,0
0.0073018,0.99542,0,0
0.0073021,0.99542,0,0
0.0073025,0.99541,0,0
0.0073029,0.99541,0,0
0.0073033,0.99541,0,0
0.0073037,0.99541,0,0
0.0073041,0.99541,0,0
0.0073045,0.99541,0,0
0.0073049,0.99541,0,0
0.0073053,0.99541,0,0
0.0073057,0.9954,0,0
0.0073061,0.9954,0,0
0.0073065,0.9954,0,0
0.0073069,0.9954,0,0
0.0073073,0.9954,0,0
0.0073077,0.9954,0,0
0.0073081,0.9954,0,0
0.0073085,0.9954,0,0
0.0073089,0.99539,0,0
0.0073093,0.99539,0,0
0.0073097,0.99539,0,0
0.0073101,0.99539,0,0
0.0073105,0.99539,0,0
0.0073109,0.99539,0,0
0.0073113,0.99539,0,0
0.0073117,0.99539,0,0
0.0073121,0.99538,0,0
0.0073125,0.99538,0,0
0.0073129,0.99538,0,0
0.0073133,0.99538,0,0
0.0073137,0.99538,0,0
0.0073141,0.99538,0,0
0.0073145,0.99538,0,0
0.0073149,0.99537,0,0
0.0073153,0.99537,0,0
0.0073157,0.99537,0,0
0.0073161,0.99537,0,0
0.0073165,0.99537,0,0
0.0073169,0.99537,0,0
0.0073173,0.99537,0,0
0.0073177,0.99537,0,0
0.0073181,0.99536,0,0
0.0073185,0.99536,0,0
0.0073189,0.99536,0,0
0.0073193,0.99536,0,0
0.0073197,0.99536,0,0
0.0073201,0.99536,0,0
0.0073205,0.99536,0,0
0.0073209,0.99535,0,0
0.0073213,0.99535,0,0
0.0073217,0.99535,0,0
0.0073221,0.99535,0,0
0.0073225,0.99535,0,0
0.0073229,0.99535,0,0
0.0073232,0.99535,0,0
0.0073236,0.99535,0,0
0.007324,0.99534,0,0
0.0073244,0.99534,0,0
0.0073248,0.99534,0,0
0.0073252,0.99534,0,0
0.0073256,0.99534,0,0
0.007326,0.99534,0,0
0.0073264,0.99534,0,0
0.0073268,0.99533,0,0
0.0073272,0.99533,0,0
0.0073276,0.99533,0,0
0.007328,0.99533,0,0
0.0073284,0.99533,0,0
0.0073288,0.99533,0,0
0.0073292,0.99533,0,0
0.0073296,0.99532,0,0
0.00733,0.99532,0,0
0.0073304,0.99532,0,0
0.0073308,0.99532,0,0
0.0073312,0.99532,0,0
0.0073316,0.99532,0,0
0.007332,0.99532,0,0
0.0073324,0.99531,0,0
0.0073328,0.99531,0,0
0.0073332,0.99531,0,0
0.0073336,0.99531,0,0
0.007334,0.99531,0,0
0.0073344,0.99531,0,0
0.0073348,0.99531,0,0
0.0073352,0.9953,0,0
0.0073356,0.9953,0,0
0.007336,0.9953,0,0
0.0073364,0.9953,0,0
0.0073368,0.9953,0,0
0.0073372,0.9953,0,0
0.0073376,0.99529,0,0
0.007338,0.99529,0,0
0.0073384,0.99529,0,0
0.0073388,0.99529,0,0
0.0073392,0.99529,0,0
0.0073396,0.99529,0,0
0.00734,0.99529,0,0
0.0073404,0.99528,0,0
0.0073408,0.99528,0,0
0.0073412,0.99528,0,0
0.0073416,0.99528,0,0
0.007342,0.99528,0,0
0.0073424,0.99528,0,0
0.0073428,0.99528,0,0
0.0073432,0.99527,0,0
0.0073436,0.99527,0,0
0.0073439,0.99527,0,0
0.0073443,0.99527,0,0
0.0073447,0.99527,0,0
0.0073451,0.99527,0,0
0.0073455,0.99526,0,0
0.0073459,0.99526,0,0
0.0073463,0.99526,0,0
0.0073467,0.99526,0,0
0.0073471,0.99526,0,0
0.0073475,0.99526,0,0
0.0073479,0.99526,0,0
0.0073483,0.99525,0,0
0.0073487,0.99525,0,0
0.0073491,0.99525,0,0
0.0073495,0.99525,0,0
0.0073499,0.99525,0,0
0.0073503,0.99525,0,0
0.0073507,0.99524,0,0
0.0073511,0.99524,0,0
0.0073515,0.99524,0,0
0.0073519,0.99524,0,0
0.0073523,0.99524,0,0
0.0073527,0.99524,0,0
0.0073531,0.99523,0,0
0.0073535,0.99523,0,0
0.0073539,0.99523,0,0
0.0073543,0.99523,0,0
0.0073547,0.99523,0,0
0.0073551,0.99523,0,0
0.0073555,0.99522,0,0
0.0073559,0.99522,0,0
0.0073563,0.99522,0,0
0.0073567,0.99522,0,0
0.0073571,0.99522,0,0
0.0073575,0.99522,0,0
0.0073579,0.99522,0,0
0.0073583,0.99521,0,0
0.0073587,0.99521,0,0
0.0073591,0.99521,0,0
0.0073595,0.99521,0,0
0.0073599,0.99521,0,0
0.0073603,0.99521,0,0
0.0073607,0.9952,0,0
0.0073611,0.9952,0,0
0.0073615,0.9952,0,0
0.0073619,0.9952,0,0
0.0073623,0.9952,0,0
0.0073627,0.9952,0,0
0.0073631,0.99519,0,0
0.0073635,0.99519,0,0
0.0073639,0.99519,0,0
0.0073643,0.99519,0,0
0.0073646,0.99519,0,0
0.007365,0.99519,0,0
0.0073654,0.99518,0,0
0.0073658,0.99518,0,0
0.0073662,0.99518,0,0
0.0073666,0.99518,0,0
0.007367,0.99518,0,0
0.0073674,0.99517,0,0
0.0073678,0.99517,0,0
0.0073682,0.99517,0,0
0.0073686,0.99517,0,0
0.007369,0.99517,0,0
0.0073694,0.99517,0,0
0.0073698,0.99516,0,0
0.0073702,0.99516,0,0
0.0073706,0.99516,0,0
0.007371,0.99516,0,0
0.0073714,0.99516,0,0
0.0073718,0.99516,0,0
0.0073722,0.99515,0,0
0.0073726,0.99515,0,0
0.007373,0.99515,0,0
0.0073734,0.99515,0,0
0.0073738,0.99515,0,0
0.0073742,0.99515,0,0
0.0073746,0.99514,0,0
0.007375,0.99514,0,0
0.0073754,0.99514,0,0
0.0073758,0.99514,0,0
0.0073762,0.99514,0,0
0.0073766,0.99513,0,0
0.007377,0.99513,0,0
0.0073774,0.99513,0,0
0.0073778,0.99513,0,0
0.0073782,0.99513,0,0
0.0073786,0.99513,0,0
0.007379,0.99512,0,0
0.0073794,0.99512,0,0
0.0073798,0.99512,0,0
0.0073802,0.99512,0,0
0.0073806,0.99512,0,0
0.007381,0.99512,0,0
0.0073814,0.99511,0,0
0.0073818,0.99511,0,0
0.0073822,0.99511,0,0
0.0073826,0.99511,0,0
0.007383,0.99511,0,0
0.0073834,0.9951,0,0
0.0073838,0.9951,0,0
0.0073842,0.9951,0,0
0.0073846,0.9951,0,0
0.007385,0.9951,0,0
0.0073854,0.9951,0,0
0.0073857,0.99509,0,0
0.0073861,0.99509,0,0
0.0073865,0.99509,0,0
0.0073869,0.99509,0,0
0.0073873,0.99509,0,0
0.0073877,0.99508,0,0
0.0073881,0.99508,0,0
0.0073885,0.99508,0,0
0.0073889,0.99508,0,0
0.0073893,0.99508,0,0
0.0073897,0.99507,0,0
0.0073901,0.99507,0,0
0.0073905,0.99507,0,0
0.0073909,0.99507,0,0
0.0073913,0.99507,0,0
0.0073917,0.99507,0,0
0.0073921,0.99506,0,0
0.0073925,0.99506,0,0
0.0073929,0.99506,0,0
0.0073933,0.99506,0,0
0.0073937,0.99506,0,0
0.0073941,0.99505,0,0
0.0073945,0.99505,0,0
0.0073949,0.99505,0,0
0.0073953,0.99505,0,0
0.0073957,0.99505,0,0
0.0073961,0.99504,0,0
0.0073965,0.99504,0,0
0.0073969,0.99504,0,0
0.0073973,0.99504,0,0
0.0073977,0.99504,0,0
0.0073981,0.99503,0,0
0.0073985,0.99503,0,0
0.0073989,0.99503,0,0
0.0073993,0.99503,0,0
0.0073997,0.99503,0,0
0.0074001,0.99503,0,0
0.0074005,0.99502,0,0
0.0074009,0.99502,0,0
0.0074013,0.99502,0,0
0.0074017,0.99502,0,0
0.0074021,0.99502,0,0
0.0074025,0.99501,0,0
0.0074029,0.99501,0,0
0.0074033,0.99501,0,0
0.0074037,0.99501,0,0
0.0074041,0.99501,0,0
0.0074045,0.995,0,0
0.0074049,0.995,0,0
0.0074053,0.995,0,0
0.0074057,0.995,0,0
0.0074061,0.995,0,0
0.0074064,0.99499,0,0
0.0074068,0.99499,0,0
0.0074072,0.99499,0,0
0.0074076,0.99499,0,0
0.007408,0.99499,0,0
0.0074084,0.99498,0,0
0.0074088,0.99498,0,0
0.0074092,0.99498,0,0
0.0074096,0.99498,0,0
0.00741,0.99498,0,0
0.0074104,0.99497,0,0
0.0074108,0.99497,0,0
0.0074112,0.99497,0,0
0.0074116,0.99497,0,0
0.007412,0.99497,0,0
0.0074124,0.99496,0,0
0.0074128,0.99496,0,0
0.0074132,0.99496,0,0
0.0074136,0.99496,0,0
0.007414,0.99496,0,0
0.0074144,0.99495,0,0
0.0074148,0.99495,0,0
0.0074152,0.99495,0,0
0.0074156,0.99495,0,0
0.007416,0.99495,0,0
0.0074164,0.99494,0,0
0.0074168,0.99494,0,0
0.0074172,0.99494,0,0
0.0074176,0.99494,0,0
0.007418,0.99493,0,0
0.0074184,0.99493,0,0
0.0074188,0.99493,0,0
0.0074192,0.99493,0,0
0.0074196,0.99493,0,0
0.00742,0.99492,0,0
0.0074204,0.99492,0,0
0.0074208,0.99492,0,0
0.0074212,0.99492,0,0
0.0074216,0.99492,0,0
0.007422,0.99491,0,0
0.0074224,0.99491,0,0
0.0074228,0.99491,0,0
0.0074232,0.99491,0,0
0.0074236,0.99491,0,0
0.007424,0.9949,0,0
0.0074244,0.9949,0,0
0.0074248,0.9949,0,0
0.0074252,0.9949,0,0
0.0074256,0.9949,0,0
0.007426,0.99489,0,0
0.0074264,0.99489,0,0
0.0074268,0.99489,0,0
0.0074271,0.99489,0,0
0.0074275,0.99488,0,0
0.0074279,0.99488,0,0
0.0074283,0.99488,0,0
0.0074287,0.99488,0,0
0.0074291,0.99488,0,0
0.0074295,0.99487,0,0
0.0074299,0.99487,0,0
0.0074303,0.99487,0,0
0.0074307,0.99487,0,0
0.0074311,0.99487,0,0
0.0074315,0.99486,0,0
0.0074319,0.99486,0,0
0.0074323,0.99486,0,0
0.0074327,0.99486,0,0
0.0074331,0.99485,0,0
0.0074335,0.99485,0,0
0.0074339,0.99485,0,0
0.0074343,0.99485,0,0
0.0074347,0.99485,0,0
0.0074351,0.99484,0,0
0.0074355,0.99484,0,0
0.0074359,0.99484,0,0
0.0074363,0.99484,0,0
0.0074367,0.99484,0,0
0.0074371,0.99483,0,0
0.0074375,0.99483,0,0
0.0074379,0.99483,0,0
0.0074383,0.99483,0,0
0.0074387,0.99482,0,0
0.0074391,0.99482,0,0
0.0074395,0.99482,0,0
0.0074399,0.99482,0,0
0.0074403,0.99482,0,0
0.0074407,0.99481,0,0
0.0074411,0.99481,0,0
0.0074415,0.99481,0,0
0.0074419,0.99481,0,0
0.0074423,0.9948,0,0
0.0074427,0.9948,0,0
0.0074431,0.9948,0,0
0.0074435,0.9948,0,0
0.0074439,0.9948,0,0
0.0074443,0.99479,0,0
0.0074447,0.99479,0,0
0.0074451,0.99479,0,0
0.0074455,0.99479,0,0
0.0074459,0.99478,0,0
0.0074463,0.99478,0,0
0.0074467,0.99478,0,0
0.0074471,0.99478,0,0
0.0074475,0.99477,0,0
0.0074479,0.99477,0,0
0.0074482,0.99477,0,0
0.0074486,0.99477,0,0
0.007449,0.99477,0,0
0.0074494,0.99476,0,0
0.0074498,0.99476,0,0
0.0074502,0.99476,0,0
0.0074506,0.99476,0,0
0.007451,0.99475,0,0
0.0074514,0.99475,0,0
0.0074518,0.99475,0,0
0.0074522,0.99475,0,0
0.0074526,0.99475,0,0
0.007453,0.99474,0,0
0.0074534,0.99474,0,0
0.0074538,0.99474,0,0
0.0074542,0.99474,0,0
0.0074546,0.99473,0,0
0.007455,0.99473,0,0
0.0074554,0.99473,0,0
0.0074558,0.99473,0,0
0.0074562,0.99472,0,0
0.0074566,0.99472,0,0
0.007457,0.99472,0,0
0.0074574,0.99472,0,0
0.0074578,0.99471,0,0
0.0074582,0.99471,0,0
0.0074586,0.99471,0,0
0.007459,0.99471,0,0
0.0074594,0.99471,0,0
0.0074598,0.9947,0,0
0.0074602,0.9947,0,0
0.0074606,0.9947,0,0
0.007461,0.9947,0,0
0.0074614,0.99469,0,0
0.0074618,0.99469,0,0
0.0074622,0.99469,0,0
0.0074626,0.99469,0,0
0.007463,0.99468,0,0
0.0074634,0.99468,0,0
0.0074638,0.99468,0,0
0.0074642,0.99468,0,0
0.0074646,0.99467,0,0
0.007465,0.99467,0,0
0.0074654,0.99467,0,0
0.0074658,0.99467,0,0
0.0074662,0.99467,0,0
0.0074666,0.99466,0,0
0.007467,0.99466,0,0
0.0074674,0.99466,0,0
0.0074678,0.99466,0,0
0.0074682,0.99465,0,0
0.0074686,0.99465,0,0
0.0074689,0.99465,0,0
0.0074693,0.99465,0,0
0.0074697,0.99464,0,0
0.0074701,0.99464,0,0
0.0074705,0.99464,0,0
0.0074709,0.99464,0,0
0.0074713,0.99463,0,0
0.0074717,0.99463,0,0
0.0074721,0.99463,0,0
0.0074725,0.99463,0,0
0.0074729,0.99462,0,0
0.0074733,0.99462,0,0
0.0074737,0.99462,0,0
0.0074741,0.99462,0,0
0.0074745,0.99461,0,0
0.0074749,0.99461,0,0
0.0074753,0.99461,0,0
0.0074757,0.99461,0,0
0.0074761,0.9946,0,0
0.0074765,0.9946,0,0
0.0074769,0.9946,0,0
0.0074773,0.9946,0,0
0.0074777,0.99459,0,0
0.0074781,0.99459,0,0
0.0074785,0.99459,0,0
0.0074789,0.99459,0,0
0.0074793,0.99458,0,0
0.0074797,0.99458,0,0
0.0074801,0.99458,0,0
0.0074805,0.99458,0,0
0.0074809,0.99457,0,0
0.0074813,0.99457,0,0
0.0074817,0.99457,0,0
0.0074821,0.99457,0,0
0.0074825,0.99456,0,0
0.0074829,0.99456,0,0
0.0074833,0.99456,0,0
0.0074837,0.99456,0,0
0.0074841,0.99455,0,0
0.0074845,0.99455,0,0
0.0074849,0.99455,0,0
0.0074853,0.99455,0,0
0.0074857,0.99454,0,0
0.0074861,0.99454,0,0
0.0074865,0.99454,0,0
0.0074869,0.99454,0,0
0.0074873,0.99453,0,0
0.0074877,0.99453,0,0
0.0074881,0.99453,0,0
0.0074885,0.99453,0,0
0.0074889,0.99452,0,0
0.0074893,0.99452,0,0
0.0074896,0.99452,0,0
0.00749,0.99452,0,0
0.0074904,0.99451,0,0
0.0074908,0.99451,0,0
0.0074912,0.99451,0,0
0.0074916,0.99451,0,0
0.007492,0.9945,0,0
0.0074924,0.9945,0,0
0.0074928,0.9945,0,0
0.0074932,0.99449,0,0
0.0074936,0.99449,0,0
0.007494,0.99449,0,0
0.0074944,0.99449,0,0
0.0074948,0.99448,0,0
0.0074952,0.99448,0,0
0.0074956,0.99448,0,0
0.007496,0.99448,0,0
0.0074964,0.99447,0,0
0.0074968,0.99447,0,0
0.0074972,0.99447,0,0
0.0074976,0.99447,0,0
0.007498,0.99446,0,0
0.0074984,0.99446,0,0
0.0074988,0.99446,0,0
0.0074992,0.99446,0,0
0.0074996,0.99445,0,0
0.0075,0.99445,0,0
0.0075004,0.99445,0,0
0.0075008,0.99445,0,0
0.0075012,0.99444,0,0
0.0075016,0.99444,0,0
0.007502,0.99444,0,0
0.0075024,0.99443,0,0
0.0075028,0.99443,0,0
0.0075032,0.99443,0,0
0.0075036,0.99443,0,0
0.007504,0.99442,0,0
0.0075044,0.99442,0,0
0.0075048,0.99442,0,0
0.0075052,0.99442,0,0
0.0075056,0.99441,0,0
0.007506,0.99441,0,0
0.0075064,0.99441,0,0
0.0075068,0.99441,0,0
0.0075072,0.9944,0,0
0.0075076,0.9944,0,0
0.007508,0.9944,0,0
0.0075084,0.99439,0,0
0.0075088,0.99439,0,0
0.0075092,0.99439,0,0
0.0075096,0.99439,0,0
0.00751,0.99438,0,0
0.0075104,0.99438,0,0
0.0075107,0.99438,0,0
0.0075111,0.99438,0,0
0.0075115,0.99437,0,0
0.0075119,0.99437,0,0
0.0075123,0.99437,0,0
0.0075127,0.99436,0,0
0.0075131,0.99436,0,0
0.0075135,0.99436,0,0
0.0075139,0.99436,0,0
0.0075143,0.99435,0,0
0.0075147,0.99435,0,0
0.0075151,0.99435,0,0
0.0075155,0.99435,0,0
0.0075159,0.99434,0,0
0.0075163,0.99434,0,0
0.0075167,0.99434,0,0
0.0075171,0.99433,0,0
0.0075175,0.99433,0,0
0.0075179,0.99433,0,0
0.0075183,0.99433,0,0
0.0075187,0.99432,0,0
0.0075191,0.99432,0,0
0.0075195,0.99432,0,0
0.0075199,0.99432,0,0
0.0075203,0.99431,0,0
0.0075207,0.99431,0,0
0.0075211,0.99431,0,0
0.0075215,0.9943,0,0
0.0075219,0.9943,0,0
0.0075223,0.9943,0,0
0.0075227,0.9943,0,0
0.0075231,0.99429,0,0
0.0075235,0.99429,0,0
0.0075239,0.99429,0,0
0.0075243,0.99428,0,0
0.0075247,0.99428,0,0
0.0075251,0.99428,0,0
0.0075255,0.99428,0,0
0.0075259,0.99427,0,0
0.0075263,0.99427,0,0
0.0075267,0.99427,0,0
0.0075271,0.99426,0,0
0.0075275,0.99426,0,0
0.0075279,0.99426,0,0
0.0075283,0.99426,0,0
0.0075287,0.99425,0,0
0.0075291,0.99425,0,0
0.0075295,0.99425,0,0
0.0075299,0.99424,0,0
0.0075303,0.99424,0,0
0.0075307,0.99424,0,0
0.0075311,0.99424,0,0
0.0075314,0.99423,0,0
0.0075318,0.99423,0,0
0.0075322,0.99423,0,0
0.0075326,0.99422,0,0
0.007533,0.99422,0,0
0.0075334,0.99422,0,0
0.0075338,0.99422,0,0
0.0075342,0.99421,0,0
0.0075346,0.99421,0,0
0.007535,0.99421,0,0
0.0075354,0.9942,0,0
0.0075358,0.9942,0,0
0.0075362,0.9942,0,0
0.0075366,0.9942,0,0
0.007537,0.99419,0,0
0.0075374,0.99419,0,0
0.0075378,0.99419,0,0
0.0075382,0.99418,0,0
0.0075386,0.99418,0,0
0.007539,0.99418,0,0
0.0075394,0.99418,0,0
0.0075398,0.99417,0,0
0.0075402,0.99417,0,0
0.0075406,0.99417,0,0
0.007541,0.99416,0,0
0.0075414,0.99416,0,0
0.0075418,0.99416,0,0
0.0075422,0.99416,0,0
0.0075426,0.99415,0,0
0.007543,0.99415,0,0
0.0075434,0.99415,0,0
0.0075438,0.99414,0,0
0.0075442,0.99414,0,0
0.0075446,0.99414,0,0
0.007545,0.99414,0,0
0.0075454,0.99413,0,0
0.0075458,0.99413,0,0
0.0075462,0.99413,0,0
0.0075466,0.99412,0,0
0.007547,0.99412,0,0
0.0075474,0.99412,0,0
0.0075478,0.99411,0,0
0.0075482,0.99411,0,0
0.0075486,0.99411,0,0
0.007549,0.99411,0,0
0.0075494,0.9941,0,0
0.0075498,0.9941,0,0
0.0075502,0.9941,0,0
0.0075506,0.99409,0,0
0.007551,0.99409,0,0
0.0075514,0.99409,0,0
0.0075518,0.99408,0,0
0.0075521,0.99408,0,0
0.0075525,0.99408,0,0
0.0075529,0.99408,0,0
0.0075533,0.99407,0,0
0.0075537,0.99407,0,0
0.0075541,0.99407,0,0
0.0075545,0.99406,0,0
0.0075549,0.99406,0,0
0.0075553,0.99406,0,0
0.0075557,0.99405,0,0
0.0075561,0.99405,0,0
0.0075565,0.99405,0,0
0.0075569,0.99405,0,0
0.0075573,0.99404,0,0
0.0075577,0.99404,0,0
0.0075581,0.99404,0,0
0.0075585,0.99403,0,0
0.0075589,0.99403,0,0
0.0075593,0.99403,0,0
0.0075597,0.99402,0,0
0.0075601,0.99402,0,0
0.0075605,0.99402,0,0
0.0075609,0.99402,0,0
0.0075613,0.99401,0,0
0.0075617,0.99401,0,0
0.0075621,0.99401,0,0
0.0075625,0.994,0,0
0.0075629,0.994,0,0
0.0075633,0.994,0,0
0.0075637,0.99399,0,0
0.0075641,0.99399,0,0
0.0075645,0.99399,0,0
0.0075649,0.99398,0,0
0.0075653,0.99398,0,0
0.0075657,0.99398,0,0
0.0075661,0.99398,0,0
0.0075665,0.99397,0,0
0.0075669,0.99397,0,0
0.0075673,0.99397,0,0
0.0075677,0.99396,0,0
0.0075681,0.99396,0,0
0.0075685,0.99396,0,0
0.0075689,0.99395,0,0
0.0075693,0.99395,0,0
0.0075697,0.99395,0,0
0.0075701,0.99394,0,0
0.0075705,0.99394,0,0
0.0075709,0.99394,0,0
0.0075713,0.99394,0,0
0.0075717,0.99393,0,0
0.0075721,0.99393,0,0
0.0075725,0.99393,0,0
0.0075729,0.99392,0,0
0.0075732,0.99392,0,0
0.0075736,0.99392,0,0
0.007574,0.99391,0,0
0.0075744,0.99391,0,0
0.0075748,0.99391,0,0
0.0075752,0.9939,0,0
0.0075756,0.9939,0,0
0.007576,0.9939,0,0
0.0075764,0.99389,0,0
0.0075768,0.99389,0,0
0.0075772,0.99389,0,0
0.0075776,0.99389,0,0
0.007578,0.99388,0,0
0.0075784,0.99388,0,0
0.0075788,0.99388,0,0
0.0075792,0.99387,0,0
0.0075796,0.99387,0,0
0.00758,0.99387,0,0
0.0075804,0.99386,0,0
0.0075808,0.99386,0,0
0.0075812,0.99386,0,0
0.0075816,0.99385,0,0
0.007582,0.99385,0,0
0.0075824,0.99385,0,0
0.0075828,0.99384,0,0
0.0075832,0.99384,0,0
0.0075836,0.99384,0,0
0.007584,0.99383,0,0
0.0075844,0.99383,0,0
0.0075848,0.99383,0,0
0.0075852,0.99382,0,0
0.0075856,0.99382,0,0
0.007586,0.99382,0,0
0.0075864,0.99381,0,0
0.0075868,0.99381,0,0
0.0075872,0.99381,0,0
0.0075876,0.99381,0,0
0.007588,0.9938,0,0
0.0075884,0.9938,0,0
0.0075888,0.9938,0,0
0.0075892,0.99379,0,0
0.0075896,0.99379,0,0
0.00759,0.99379,0,0
0.0075904,0.99378,0,0
0.0075908,0.99378,0,0
0.0075912,0.99378,0,0
0.0075916,0.99377,0,0
0.007592,0.99377,0,0
0.0075924,0.99377,0,0
0.0075928,0.99376,0,0
0.0075932,0.99376,0,0
0.0075936,0.99376,0,0
0.0075939,0.99375,0,0
0.0075943,0.99375,0,0
0.0075947,0.99375,0,0
0.0075951,0.99374,0,0
0.0075955,0.99374,0,0
0.0075959,0.99374,0,0
0.0075963,0.99373,0,0
0.0075967,0.99373,0,0
0.0075971,0.99373,0,0
0.0075975,0.99372,0,0
0.0075979,0.99372,0,0
0.0075983,0.99372,0,0
0.0075987,0.99371,0,0
0.0075991,0.99371,0,0
0.0075995,0.99371,0,0
0.0075999,0.9937,0,0
0.0076003,0.9937,0,0
0.0076007,0.9937,0,0
0.0076011,0.99369,0,0
0.0076015,0.99369,0,0
0.0076019,0.99369,0,0
0.0076023,0.99368,0,0
0.0076027,0.99368,0,0
0.0076031,0.99368,0,0
0.0076035,0.99367,0,0
0.0076039,0.99367,0,0
0.0076043,0.99367,0,0
0.0076047,0.99366,0,0
0.0076051,0.99366,0,0
0.0076055,0.99366,0,0
0.0076059,0.99365,0,0
0.0076063,0.99365,0,0
0.0076067,0.99365,0,0
0.0076071,0.99364,0,0
0.0076075,0.99364,0,0
0.0076079,0.99364,0,0
0.0076083,0.99363,0,0
0.0076087,0.99363,0,0
0.0076091,0.99363,0,0
0.0076095,0.99362,0,0
0.0076099,0.99362,0,0
0.0076103,0.99362,0,0
0.0076107,0.99361,0,0
0.0076111,0.99361,0,0
0.0076115,0.99361,0,0
0.0076119,0.9936,0,0
0.0076123,0.9936,0,0
0.0076127,0.9936,0,0
0.0076131,0.99359,0,0
0.0076135,0.99359,0,0
0.0076139,0.99359,0,0
0.0076143,0.99358,0,0
0.0076146,0.99358,0,0
0.007615,0.99358,0,0
0.0076154,0.99357,0,0
0.0076158,0.99357,0,0
0.0076162,0.99357,0,0
0.0076166,0.99356,0,0
0.007617,0.99356,0,0
0.0076174,0.99356,0,0
0.0076178,0.99355,0,0
0.0076182,0.99355,0,0
0.0076186,0.99355,0,0
0.007619,0.99354,0,0
0.0076194,0.99354,0,0
0.0076198,0.99354,0,0
0.0076202,0.99353,0,0
0.0076206,0.99353,0,0
0.007621,0.99352,0,0
0.0076214,0.99352,0,0
0.0076218,0.99352,0,0
0.0076222,0.99351,0,0
0.0076226,0.99351,0,0
0.007623,0.99351,0,0
0.0076234,0.9935,0,0
0.0076238,0.9935,0,0
0.0076242,0.9935,0,0
0.0076246,0.99349,0,0
0.007625,0.99349,0,0
0.0076254,0.99349,0,0
0.0076258,0.99348,0,0
0.0076262,0.99348,0,0
0.0076266,0.99348,0,0
0.007627,0.99347,0,0
0.0076274,0.99347,0,0
0.0076278,0.99347,0,0
0.0076282,0.99346,0,0
0.0076286,0.99346,0,0
0.007629,0.99346,0,0
0.0076294,0.99345,0,0
0.0076298,0.99345,0,0
0.0076302,0.99344,0,0
0.0076306,0.99344,0,0
0.007631,0.99344,0,0
0.0076314,0.99343,0,0
0.0076318,0.99343,0,0
0.0076322,0.99343,0,0
0.0076326,0.99342,0,0
0.007633,0.99342,0,0
0.0076334,0.99342,0,0
0.0076338,0.99341,0,0
0.0076342,0.99341,0,0
0.0076346,0.99341,0,0
0.007635,0.9934,0,0
0.0076354,0.9934,0,0
0.0076357,0.9934,0,0
0.0076361,0.99339,0,0
0.0076365,0.99339,0,0
0.0076369,0.99338,0,0
0.0076373,0.99338,0,0
0.0076377,0.99338,0,0
0.0076381,0.99337,0,0
0.0076385,0.99337,0,0
0.0076389,0.99337,0,0
0.0076393,0.99336,0,0
0.0076397,0.99336,0,0
0.0076401,0.99336,0,0
0.0076405,0.99335,0,0
0.0076409,0.99335,0,0
0.0076413,0.99335,0,0
0.0076417,0.99334,0,0
0.0076421,0.99334,0,0
0.0076425,0.99333,0,0
0.0076429,0.99333,0,0
0.0076433,0.99333,0,0
0.0076437,0.99332,0,0
0.0076441,0.99332,0,0
0.0076445,0.99332,0,0
0.0076449,0.99331,0,0
0.0076453,0.99331,0,0
0.0076457,0.99331,0,0
0.0076461,0.9933,0,0
0.0076465,0.9933,0,0
0.0076469,0.99329,0,0
0.0076473,0.99329,0,0
0.0076477,0.99329,0,0
0.0076481,0.99328,0,0
0.0076485,0.99328,0,0
0.0076489,0.99328,0,0
0.0076493,0.99327,0,0
0.0076497,0.99327,0,0
0.0076501,0.99327,0,0
0.0076505,0.99326,0,0
0.0076509,0.99326,0,0
0.0076513,0.99325,0,0
0.0076517,0.99325,0,0
0.0076521,0.99325,0,0
0.0076525,0.99324,0,0
0.0076529,0.99324,0,0
0.0076533,0.99324,0,0
0.0076537,0.99323,0,0
0.0076541,0.99323,0,0
0.0076545,0.99323,0,0
0.0076549,0.99322,0,0
0.0076553,0.99322,0,0
0.0076557,0.99321,0,0
0.0076561,0.99321,0,0
0.0076564,0.99321,0,0
0.0076568,0.9932,0,0
0.0076572,0.9932,0,0
0.0076576,0.9932,0,0
0.007658,0.99319,0,0
0.0076584,0.99319,0,0
0.0076588,0.99318,0,0
0.0076592,0.99318,0,0
0.0076596,0.99318,0,0
0.00766,0.99317,0,0
0.0076604,0.99317,0,0
0.0076608,0.99317,0,0
0.0076612,0.99316,0,0
0.0076616,0.99316,0,0
0.007662,0.99316,0,0
0.0076624,0.99315,0,0
0.0076628,0.99315,0,0
0.0076632,0.99314,0,0
0.0076636,0.99314,0,0
0.007664,0.99314,0,0
0.0076644,0.99313,0,0
0.0076648,0.99313,0,0
0.0076652,0.99313,0,0
0.0076656,0.99312,0,0
0.007666,0.99312,0,0
0.0076664,0.99311,0,0
0.0076668,0.99311,0,0
0.0076672,0.99311,0,0
0.0076676,0.9931,0,0
0.007668,0.9931,0,0
0.0076684,0.9931,0,0
0.0076688,0.99309,0,0
0.0076692,0.99309,0,0
0.0076696,0.99308,0,0
0.00767,0.99308,0,0
0.0076704,0.99308,0,0
0.0076708,0.99307,0,0
0.0076712,0.99307,0,0
0.0076716,0.99307,0,0
0.007672,0.99306,0,0
0.0076724,0.99306,0,0
0.0076728,0.99305,0,0
0.0076732,0.99305,0,0
0.0076736,0.99305,0,0
0.007674,0.99304,0,0
0.0076744,0.99304,0,0
0.0076748,0.99303,0,0
0.0076752,0.99303,0,0
0.0076756,0.99303,0,0
0.007676,0.99302,0,0
0.0076764,0.99302,0,0
0.0076768,0.99302,0,0
0.0076771,0.99301,0,0
0.0076775,0.99301,0,0
0.0076779,0.993,0,0
0.0076783,0.993,0,0
0.0076787,0.993,0,0
0.0076791,0.99299,0,0
0.0076795,0.99299,0,0
0.0076799,0.99299,0,0
0.0076803,0.99298,0,0
0.0076807,0.99298,0,0
0.0076811,0.99297,0,0
0.0076815,0.99297,0,0
0.0076819,0.99297,0,0
0.0076823,0.99296,0,0
0.0076827,0.99296,0,0
0.0076831,0.99295,0,0
0.0076835,0.99295,0,0
0.0076839,0.99295,0,0
0.0076843,0.99294,0,0
0.0076847,0.99294,0,0
0.0076851,0.99294,0,0
0.0076855,0.99293,0,0
0.0076859,0.99293,0,0
0.0076863,0.99292,0,0
0.0076867,0.99292,0,0
0.0076871,0.99292,0,0
0.0076875,0.99291,0,0
0.0076879,0.99291,0,0
0.0076883,0.9929,0,0
0.0076887,0.9929,0,0
0.0076891,0.9929,0,0
0.0076895,0.99289,0,0
0.0076899,0.99289,0,0
0.0076903,0.99288,0,0
0.0076907,0.99288,0,0
0.0076911,0.99288,0,0
0.0076915,0.99287,0,0
0.0076919,0.99287,0,0
0.0076923,0.99287,0,0
0.0076927,0.99286,0,0
0.0076931,0.99286,0,0
0.0076935,0.99285,0,0
0.0076939,0.99285,0,0
0.0076943,0.99285,0,0
0.0076947,0.99284,0,0
0.0076951,0.99284,0,0
0.0076955,0.99283,0,0
0.0076959,0.99283,0,0
0.0076963,0.99283,0,0
0.0076967,0.99282,0,0
0.0076971,0.99282,0,0
0.0076975,0.99281,0,0
0.0076979,0.99281,0,0
0.0076982,0.99281,0,0
0.0076986,0.9928,0,0
0.007699,0.9928,0,0
0.0076994,0.99279,0,0
0.0076998,0.99279,0,0
0.0077002,0.99279,0,0
0.0077006,0.99278,0,0
0.007701,0.99278,0,0
0.0077014,0.99277,0,0
0.0077018,0.99277,0,0
0.0077022,0.99277,0,0
0.0077026,0.99276,0,0
0.007703,0.99276,0,0
0.0077034,0.99275,0,0
0.0077038,0.99275,0,0
0.0077042,0.99275,0,0
0.0077046,0.99274,0,0
0.007705,0.99274,0,0
0.0077054,0.99273,0,0
0.0077058,0.99273,0,0
0.0077062,0.99273,0,0
0.0077066,0.99272,0,0
0.007707,0.99272,0,0
0.0077074,0.99271,0,0
0.0077078,0.99271,0,0
0.0077082,0.99271,0,0
0.0077086,0.9927,0,0
0.007709,0.9927,0,0
0.0077094,0.99269,0,0
0.0077098,0.99269,0,0
0.0077102,0.99269,0,0
0.0077106,0.99268,0,0
0.007711,0.99268,0,0
0.0077114,0.99267,0,0
0.0077118,0.99267,0,0
0.0077122,0.99267,0,0
0.0077126,0.99266,0,0
0.007713,0.99266,0,0
0.0077134,0.99265,0,0
0.0077138,0.99265,0,0
0.0077142,0.99265,0,0
0.0077146,0.99264,0,0
0.007715,0.99264,0,0
0.0077154,0.99263,0,0
0.0077158,0.99263,0,0
0.0077162,0.99263,0,0
0.0077166,0.99262,0,0
0.007717,0.99262,0,0
0.0077174,0.99261,0,0
0.0077178,0.99261,0,0
0.0077182,0.99261,0,0
0.0077186,0.9926,0,0
0.0077189,0.9926,0,0
0.0077193,0.99259,0,0
0.0077197,0.99259,0,0
0.0077201,0.99259,0,0
0.0077205,0.99258,0,0
0.0077209,0.99258,0,0
0.0077213,0.99257,0,0
0.0077217,0.99257,0,0
0.0077221,0.99257,0,0
0.0077225,0.99256,0,0
0.0077229,0.99256,0,0
0.0077233,0.99255,0,0
0.0077237,0.99255,0,0
0.0077241,0.99254,0,0
0.0077245,0.99254,0,0
0.0077249,0.99254,0,0
0.0077253,0.99253,0,0
0.0077257,0.99253,0,0
0.0077261,0.99252,0,0
0.0077265,0.99252,0,0
0.0077269,0.99252,0,0
0.0077273,0.99251,0,0
0.0077277,0.99251,0,0
0.0077281,0.9925,0,0
0.0077285,0.9925,0,0
0.0077289,0.9925,0,0
0.0077293,0.99249,0,0
0.0077297,0.99249,0,0
0.0077301,0.99248,0,0
0.0077305,0.99248,0,0
0.0077309,0.99247,0,0
0.0077313,0.99247,0,0
0.0077317,0.99247,0,0
0.0077321,0.99246,0,0
0.0077325,0.99246,0,0
0.0077329,0.99245,0,0
0.0077333,0.99245,0,0
0.0077337,0.99245,0,0
0.0077341,0.99244,0,0
0.0077345,0.99244,0,0
0.0077349,0.99243,0,0
0.0077353,0.99243,0,0
0.0077357,0.99242,0,0
0.0077361,0.99242,0,0
0.0077365,0.99242,0,0
0.0077369,0.99241,0,0
0.0077373,0.99241,0,0
0.0077377,0.9924,0,0
0.0077381,0.9924,0,0
0.0077385,0.9924,0,0
0.0077389,0.99239,0,0
0.0077393,0.99239,0,0
0.0077396,0.99238,0,0
0.00774,0.99238,0,0
0.0077404,0.99237,0,0
0.0077408,0.99237,0,0
0.0077412,0.99237,0,0
0.0077416,0.99236,0,0
0.007742,0.99236,0,0
0.0077424,0.99235,0,0
0.0077428,0.99235,0,0
0.0077432,0.99234,0,0
0.0077436,0.99234,0,0
0.007744,0.99234,0,0
0.0077444,0.99233,0,0
0.0077448,0.99233,0,0
0.0077452,0.99232,0,0
0.0077456,0.99232,0,0
0.007746,0.99232,0,0
0.0077464,0.99231,0,0
0.0077468,0.99231,0,0
0.0077472,0.9923,0,0
0.0077476,0.9923,0,0
0.007748,0.99229,0,0
0.0077484,0.99229,0,0
0.0077488,0.99229,0,0
0.0077492,0.99228,0,0
0.0077496,0.99228,0,0
0.00775,0.99227,0,0
0.0077504,0.99227,0,0
0.0077508,0.99226,0,0
0.0077512,0.99226,0,0
0.0077516,0.99226,0,0
0.007752,0.99225,0,0
0.0077524,0.99225,0,0
0.0077528,0.99224,0,0
0.0077532,0.99224,0,0
0.0077536,0.99223,0,0
0.007754,0.99223,0,0
0.0077544,0.99223,0,0
0.0077548,0.99222,0,0
0.0077552,0.99222,0,0
0.0077556,0.99221,0,0
0.007756,0.99221,0,0
0.0077564,0.9922,0,0
0.0077568,0.9922,0,0
0.0077572,0.9922,0,0
0.0077576,0.99219,0,0
0.007758,0.99219,0,0
0.0077584,0.99218,0,0
0.0077588,0.99218,0,0
0.0077592,0.99217,0,0
0.0077596,0.99217,0,0
0.00776,0.99217,0,0
0.0077604,0.99216,0,0
0.0077607,0.99216,0,0
0.0077611,0.99215,0,0
0.0077615,0.99215,0,0
0.0077619,0.99214,0,0
0.0077623,0.99214,0,0
0.0077627,0.99213,0,0
0.0077631,0.99213,0,0
0.0077635,0.99213,0,0
0.0077639,0.99212,0,0
0.0077643,0.99212,0,0
0.0077647,0.99211,0,0
0.0077651,0.99211,0,0
0.0077655,0.9921,0,0
0.0077659,0.9921,0,0
0.0077663,0.9921,0,0
0.0077667,0.99209,0,0
0.0077671,0.99209,0,0
0.0077675,0.99208,0,0
0.0077679,0.99208,0,0
0.0077683,0.99207,0,0
0.0077687,0.99207,0,0
0.0077691,0.99207,0,0
0.0077695,0.99206,0,0
0.0077699,0.99206,0,0
0.0077703,0.99205,0,0
0.0077707,0.99205,0,0
0.0077711,0.99204,0,0
0.0077715,0.99204,0,0
0.0077719,0.99203,0,0
0.0077723,0.99203,0,0
0.0077727,0.99203,0,0
0.0077731,0.99202,0,0
0.0077735,0.99202,0,0
0.0077739,0.99201,0,0
0.0077743,0.99201,0,0
0.0077747,0.992,0,0
0.0077751,0.992,0,0
0.0077755,0.99199,0,0
0.0077759,0.99199,0,0
0.0077763,0.99199,0,0
0.0077767,0.99198,0,0
0.0077771,0.99198,0,0
0.0077775,0.99197,0,0
0.0077779,0.99197,0,0
0.0077783,0.99196,0,0
0.0077787,0.99196,0,0
0.0077791,0.99196,0,0
0.0077795,0.99195,0,0
0.0077799,0.99195,0,0
0.0077803,0.99194,0,0
0.0077807,0.99194,0,0
0.0077811,0.99193,0,0
0.0077814,0.99193,0,0
0.0077818,0.99192,0,0
0.0077822,0.99192,0,0
0.0077826,0.99192,0,0
0.007783,0.99191,0,0
0.0077834,0.99191,0,0
0.0077838,0.9919,0,0
0.0077842,0.9919,0,0
0.0077846,0.99189,0,0
0.007785,0.99189,0,0
0.0077854,0.99188,0,0
0.0077858,0.99188,0,0
0.0077862,0.99188,0,0
0.0077866,0.99187,0,0
0.007787,0.99187,0,0
0.0077874,0.99186,0,0
0.0077878,0.99186,0,0
0.0077882,0.99185,0,0
0.0077886,0.99185,0,0
0.007789,0.99184,0,0
0.0077894,0.99184,0,0
0.0077898,0.99183,0,0
0.0077902,0.99183,0,0
0.0077906,0.99183,0,0
0.007791,0.99182,0,0
0.0077914,0.99182,0,0
0.0077918,0.99181,0,0
0.0077922,0.99181,0,0
0.0077926,0.9918,0,0
0.007793,0.9918,0,0
0.0077934,0.99179,0,0
0.0077938,0.99179,0,0
0.0077942,0.99179,0,0
0.0077946,0.99178,0,0
0.007795,0.99178,0,0
0.0077954,0.99177,0,0
0.0077958,0.99177,0,0
0.0077962,0.99176,0,0
0.0077966,0.99176,0,0
0.007797,0.99175,0,0
0.0077974,0.99175,0,0
0.0077978,0.99174,0,0
0.0077982,0.99174,0,0
0.0077986,0.99174,0,0
0.007799,0.99173,0,0
0.0077994,0.99173,0,0
0.0077998,0.99172,0,0
0.0078002,0.99172,0,0
0.0078006,0.99171,0,0
0.007801,0.99171,0,0
0.0078014,0.9917,0,0
0.0078018,0.9917,0,0
0.0078021,0.99169,0,0
0.0078025,0.99169,0,0
0.0078029,0.99169,0,0
0.0078033,0.99168,0,0
0.0078037,0.99168,0,0
0.0078041,0.99167,0,0
0.0078045,0.99167,0,0
0.0078049,0.99166,0,0
0.0078053,0.99166,0,0
0.0078057,0.99165,0,0
0.0078061,0.99165,0,0
0.0078065,0.99164,0,0
0.0078069,0.99164,0,0
0.0078073,0.99164,0,0
0.0078077,0.99163,0,0
0.0078081,0.99163,0,0
0.0078085,0.99162,0,0
0.0078089,0.99162,0,0
0.0078093,0.99161,0,0
0.0078097,0.99161,0,0
0.0078101,0.9916,0,0
0.0078105,0.9916,0,0
0.0078109,0.99159,0,0
0.0078113,0.99159,0,0
0.0078117,0.99158,0,0
0.0078121,0.99158,0,0
0.0078125,0.99158,0,0
0.0078129,0.99157,0,0
0.0078133,0.99157,0,0
0.0078137,0.99156,0,0
0.0078141,0.99156,0,0
0.0078145,0.99155,0,0
0.0078149,0.99155,0,0
0.0078153,0.99154,0,0
0.0078157,0.99154,0,0
0.0078161,0.99153,0,0
0.0078165,0.99153,0,0
0.0078169,0.99152,0,0
0.0078173,0.99152,0,0
0.0078177,0.99152,0,0
0.0078181,0.99151,0,0
0.0078185,0.99151,0,0
0.0078189,0.9915,0,0
0.0078193,0.9915,0,0
0.0078197,0.99149,0,0
0.0078201,0.99149,0,0
0.0078205,0.99148,0,0
0.0078209,0.99148,0,0
0.0078213,0.99147,0,0
0.0078217,0.99147,0,0
0.0078221,0.99146,0,0
0.0078225,0.99146,0,0
0.0078229,0.99145,0,0
0.0078232,0.99145,0,0
0.0078236,0.99145,0,0
0.007824,0.99144,0,0
0.0078244,0.99144,0,0
0.0078248,0.99143,0,0
0.0078252,0.99143,0,0
0.0078256,0.99142,0,0
0.007826,0.99142,0,0
0.0078264,0.99141,0,0
0.0078268,0.99141,0,0
0.0078272,0.9914,0,0
0.0078276,0.9914,0,0
0.007828,0.99139,0,0
0.0078284,0.99139,0,0
0.0078288,0.99138,0,0
0.0078292,0.99138,0,0
0.0078296,0.99137,0,0
0.00783,0.99137,0,0
0.0078304,0.99137,0,0
0.0078308,0.99136,0,0
0.0078312,0.99136,0,0
0.0078316,0.99135,0,0
0.007832,0.99135,0,0
0.0078324,0.99134,0,0
0.0078328,0.99134,0,0
0.0078332,0.99133,0,0
0.0078336,0.99133,0,0
0.007834,0.99132,0,0
0.0078344,0.99132,0,0
0.0078348,0.99131,0,0
0.0078352,0.99131,0,0
0.0078356,0.9913,0,0
0.007836,0.9913,0,0
0.0078364,0.99129,0,0
0.0078368,0.99129,0,0
0.0078372,0.99128,0,0
0.0078376,0.99128,0,0
0.007838,0.99128,0,0
0.0078384,0.99127,0,0
0.0078388,0.99127,0,0
0.0078392,0.99126,0,0
0.0078396,0.99126,0,0
0.00784,0.99125,0,0
0.0078404,0.99125,0,0
0.0078408,0.99124,0,0
0.0078412,0.99124,0,0
0.0078416,0.99123,0,0
0.007842,0.99123,0,0
0.0078424,0.99122,0,0
0.0078428,0.99122,0,0
0.0078432,0.99121,0,0
0.0078436,0.99121,0,0
0.0078439,0.9912,0,0
0.0078443,0.9912,0,0
0.0078447,0.99119,0,0
0.0078451,0.99119,0,0
0.0078455,0.99118,0,0
0.0078459,0.99118,0,0
0.0078463,0.99118,0,0
0.0078467,0.99117,0,0
0.0078471,0.99117,0,0
0.0078475,0.99116,0,0
0.0078479,0.99116,0,0
0.0078483,0.99115,0,0
0.0078487,0.99115,0,0
0.0078491,0.99114,0,0
0.0078495,0.99114,0,0
0.0078499,0.99113,0,0
0.0078503,0.99113,0,0
0.0078507,0.99112,0,0
0.0078511,0.99112,0,0
0.0078515,0.99111,0,0
0.0078519,0.99111,0,0
0.0078523,0.9911,0,0
0.0078527,0.9911,0,0
0.0078531,0.99109,0,0
0.0078535,0.99109,0,0
0.0078539,0.99108,0,0
0.0078543,0.99108,0,0
0.0078547,0.99107,0,0
0.0078551,0.99107,0,0
0.0078555,0.99106,0,0
0.0078559,0.99106,0,0
0.0078563,0.99105,0,0
0.0078567,0.99105,0,0
0.0078571,0.99104,0,0
0.0078575,0.99104,0,0
0.0078579,0.99103,0,0
0.0078583,0.99103,0,0
0.0078587,0.99103,0,0
0.0078591,0.99102,0,0
0.0078595,0.99102,0,0
0.0078599,0.99101,0,0
0.0078603,0.99101,0,0
0.0078607,0.991,0,0
0.0078611,0.991,0,0
0.0078615,0.99099,0,0
0.0078619,0.99099,0,0
0.0078623,0.99098,0,0
0.0078627,0.99098,0,0
0.0078631,0.99097,0,0
0.0078635,0.99097,0,0
0.0078639,0.99096,0,0
0.0078643,0.99096,0,0
0.0078646,0.99095,0,0
0.007865,0.99095,0,0
0.0078654,0.99094,0,0
0.0078658,0.99094,0,0
0.0078662,0.99093,0,0
0.0078666,0.99093,0,0
0.007867,0.99092,0,0
0.0078674,0.99092,0,0
0.0078678,0.99091,0,0
0.0078682,0.99091,0,0
0.0078686,0.9909,0,0
0.007869,0.9909,0,0
0.0078694,0.99089,0,0
0.0078698,0.99089,0,0
0.0078702,0.99088,0,0
0.0078706,0.99088,0,0
0.007871,0.99087,0,0
0.0078714,0.99087,0,0
0.0078718,0.99086,0,0
0.0078722,0.99086,0,0
0.0078726,0.99085,0,0
0.007873,0.99085,0,0
0.0078734,0.99084,0,0
0.0078738,0.99084,0,0
0.0078742,0.99083,0,0
0.0078746,0.99083,0,0
0.007875,0.99082,0,0
0.0078754,0.99082,0,0
0.0078758,0.99081,0,0
0.0078762,0.99081,0,0
0.0078766,0.9908,0,0
0.007877,0.9908,0,0
0.0078774,0.99079,0,0
0.0078778,0.99079,0,0
0.0078782,0.99078,0,0
0.0078786,0.99078,0,0
0.007879,0.99077,0,0
0.0078794,0.99077,0,0
0.0078798,0.99076,0,0
0.0078802,0.99076,0,0
0.0078806,0.99075,0,0
0.007881,0.99075,0,0
0.0078814,0.99074,0,0
0.0078818,0.99074,0,0
0.0078822,0.99073,0,0
0.0078826,0.99073,0,0
0.007883,0.99072,0,0
0.0078834,0.99072,0,0
0.0078838,0.99071,0,0
0.0078842,0.99071,0,0
0.0078846,0.99071,0,0
0.007885,0.9907,0,0
0.0078854,0.9907,0,0
0.0078857,0.99069,0,0
0.0078861,0.99069,0,0
0.0078865,0.99068,0,0
0.0078869,0.99068,0,0
0.0078873,0.99067,0,0
0.0078877,0.99067,0,0
0.0078881,0.99066,0,0
0.0078885,0.99066,0,0
0.0078889,0.99065,0,0
0.0078893,0.99065,0,0
0.0078897,0.99064,0,0
0.0078901,0.99063,0,0
0.0078905,0.99063,0,0
0.0078909,0.99062,0,0
0.0078913,0.99062,0,0
0.0078917,0.99061,0,0
0.0078921,0.99061,0,0
0.0078925,0.9906,0,0
0.0078929,0.9906,0,0
0.0078933,0.99059,0,0
0.0078937,0.99059,0,0
0.0078941,0.99058,0,0
0.0078945,0.99058,0,0
0.0078949,0.99057,0,0
0.0078953,0.99057,0,0
0.0078957,0.99056,0,0
0.0078961,0.99056,0,0
0.0078965,0.99055,0,0
0.0078969,0.99055,0,0
0.0078973,0.99054,0,0
0.0078977,0.99054,0,0
0.0078981,0.99053,0,0
0.0078985,0.99053,0,0
0.0078989,0.99052,0,0
0.0078993,0.99052,0,0
0.0078997,0.99051,0,0
0.0079001,0.99051,0,0
0.0079005,0.9905,0,0
0.0079009,0.9905,0,0
0.0079013,0.99049,0,0
0.0079017,0.99049,0,0
0.0079021,0.99048,0,0
0.0079025,0.99048,0,0
0.0079029,0.99047,0,0
0.0079033,0.99047,0,0
0.0079037,0.99046,0,0
0.0079041,0.99046,0,0
0.0079045,0.99045,0,0
0.0079049,0.99045,0,0
0.0079053,0.99044,0,0
0.0079057,0.99044,0,0
0.0079061,0.99043,0,0
0.0079064,0.99043,0,0
0.0079068,0.99042,0,0
0.0079072,0.99042,0,0
0.0079076,0.99041,0,0
0.007908,0.99041,0,0
0.0079084,0.9904,0,0
0.0079088,0.9904,0,0
0.0079092,0.99039,0,0
0.0079096,0.99039,0,0
0.00791,0.99038,0,0
0.0079104,0.99038,0,0
0.0079108,0.99037,0,0
0.0079112,0.99037,0,0
0.0079116,0.99036,0,0
0.007912,0.99036,0,0
0.0079124,0.99035,0,0
0.0079128,0.99035,0,0
0.0079132,0.99034,0,0
0.0079136,0.99034,0,0
0.007914,0.99033,0,0
0.0079144,0.99032,0,0
0.0079148,0.99032,0,0
0.0079152,0.99031,0,0
0.0079156,0.99031,0,0
0.007916,0.9903,0,0
0.0079164,0.9903,0,0
0.0079168,0.99029,0,0
0.0079172,0.99029,0,0
0.0079176,0.99028,0,0
0.007918,0.99028,0,0
0.0079184,0.99027,0,0
0.0079188,0.99027,0,0
0.0079192,0.99026,0,0
0.0079196,0.99026,0,0
0.00792,0.99025,0,0
0.0079204,0.99025,0,0
0.0079208,0.99024,0,0
0.0079212,0.99024,0,0
0.0079216,0.99023,0,0
0.007922,0.99023,0,0
0.0079224,0.99022,0,0
0.0079228,0.99022,0,0
0.0079232,0.99021,0,0
0.0079236,0.99021,0,0
0.007924,0.9902,0,0
0.0079244,0.9902,0,0
0.0079248,0.99019,0,0
0.0079252,0.99019,0,0
0.0079256,0.99018,0,0
0.007926,0.99017,0,0
0.0079264,0.99017,0,0
0.0079268,0.99016,0,0
0.0079271,0.99016,0,0
0.0079275,0.99015,0,0
0.0079279,0.99015,0,0
0.0079283,0.99014,0,0
0.0079287,0.99014,0,0
0.0079291,0.99013,0,0
0.0079295,0.99013,0,0
0.0079299,0.99012,0,0
0.0079303,0.99012,0,0
0.0079307,0.99011,0,0
0.0079311,0.99011,0,0
0.0079315,0.9901,0,0
0.0079319,0.9901,0,0
0.0079323,0.99009,0,0
0.0079327,0.99009,0,0
0.0079331,0.99008,0,0
0.0079335,0.99008,0,0
0.0079339,0.99007,0,0
0.0079343,0.99006,0,0
0.0079347,0.99006,0,0
0.0079351,0.99005,0,0
0.0079355,0.99005,0,0
0.0079359,0.99004,0,0
0.0079363,0.99004,0,0
0.0079367,0.99003,0,0
0.0079371,0.99003,0,0
0.0079375,0.99002,0,0
0.0079379,0.99002,0,0
0.0079383,0.99001,0,0
0.0079387,0.99001,0,0
0.0079391,0.99,0,0
0.0079395,0.99,0,0
0.0079399,0.98999,0,0
0.0079403,0.98999,0,0
0.0079407,0.98998,0,0
0.0079411,0.98998,0,0
0.0079415,0.98997,0,0
0.0079419,0.98996,0,0
0.0079423,0.98996,0,0
0.0079427,0.98995,0,0
0.0079431,0.98995,0,0
0.0079435,0.98994,0,0
0.0079439,0.98994,0,0
0.0079443,0.98993,0,0
0.0079447,0.98993,0,0
0.0079451,0.98992,0,0
0.0079455,0.98992,0,0
0.0079459,0.98991,0,0
0.0079463,0.98991,0,0
0.0079467,0.9899,0,0
0.0079471,0.9899,0,0
0.0079475,0.98989,0,0
0.0079479,0.98989,0,0
0.0079482,0.98988,0,0
0.0079486,0.98987,0,0
0.007949,0.98987,0,0
0.0079494,0.98986,0,0
0.0079498,0.98986,0,0
0.0079502,0.98985,0,0
0.0079506,0.98985,0,0
0.007951,0.98984,0,0
0.0079514,0.98984,0,0
0.0079518,0.98983,0,0
0.0079522,0.98983,0,0
0.0079526,0.98982,0,0
0.007953,0.98982,0,0
0.0079534,0.98981,0,0
0.0079538,0.98981,0,0
0.0079542,0.9898,0,0
0.0079546,0.98979,0,0
0.007955,0.98979,0,0
0.0079554,0.98978,0,0
0.0079558,0.98978,0,0
0.0079562,0.98977,0,0
0.0079566,0.98977,0,0
0.007957,0.98976,0,0
0.0079574,0.98976,0,0
0.0079578,0.98975,0,0
0.0079582,0.98975,0,0
0.0079586,0.98974,0,0
0.007959,0.98974,0,0
0.0079594,0.98973,0,0
0.0079598,0.98972,0,0
0.0079602,0.98972,0,0
0.0079606,0.98971,0,0
0.007961,0.98971,0,0
0.0079614,0.9897,0,0


==> proj_vs_stuning_newComaprisonPlot/projectionVersusSTuning,We=1,physicalTime.csv <==
0,0.99979,0,0.99983
7.9625e-06,0.99971,1.8146e-05,0.99966
1.5925e-05,0.99965,3.6292e-05,0.99957
2.3888e-05,0.9996,5.4437e-05,0.99948
3.185e-05,0.99956,7.2583e-05,0.99941
3.9813e-05,0.99952,9.0729e-05,0.99932
4.7775e-05,0.99949,0.00010887,0.99925
5.5738e-05,0.99945,0.00012702,0.99917
6.37e-05,0.99942,0.00014517,0.99908
7.1663e-05,0.99939,0.00016331,0.999
7.9625e-05,0.99935,0.00018146,0.9989
8.7588e-05,0.99932,0.0001996,0.9988
9.5551e-05,0.99929,0.00021775,0.9987
0.00010351,0.99925,0.00023589,0.99858
0.00011148,0.99922,0.00025404,0.99847
0.00011944,0.99918,0.00027219,0.99834
0.0001274,0.99915,0.00029033,0.99821
0.00013536,0.99911,0.00030848,0.99808
0.00014333,0.99907,0.00032662,0.99794
0.00015129,0.99903,0.00034477,0.99779
0.00015925,0.99899,0.00036292,0.99763
0.00016721,0.99895,0.00038106,0.99747
0.00017518,0.99891,0.00039921,0.9973
0.00018314,0.99887,0.00041735,0.99713
0.0001911,0.99883,0.0004355,0.99694
0.00019906,0.99879,0.00045364,0.99676
0.00020703,0.99874,0.00047179,0.99657
0.00021499,0.99869,0.00048994,0.99637
0.00022295,0.99865,0.00050808,0.99617
0.00023091,0.9986,0.00052623,0.99595
0.00023888,0.99855,0.00054437,0.99573
0.00024684,0.9985,0.00056252,0.99552
0.0002548,0.99845,0.00058066,0.99529
0.00026276,0.99839,0.00059881,0.99505
0.00027073,0.99834,0.00061696,0.99481
0.00027869,0.99828,0.0006351,0.99456
0.00028665,0.99823,0.00065325,0.99432
0.00029461,0.99817,0.00067139,0.99406
0.00030258,0.99811,0.00068954,0.9938
0.00031054,0.99805,0.00070768,0.99352
0.0003185,0.99799,0.00072583,0.99325
0.00032646,0.99792,0.00074398,0.99298
0.00033443,0.99786,0.00076212,0.99269
0.00034239,0.99779,0.00078027,0.99241
0.00035035,0.99773,0.00079841,0.99212
0.00035831,0.99766,0.00081656,0.99183
0.00036628,0.99759,0.0008347,0.99154
0.00037424,0.99751,0.00085285,0.99124
0.0003822,0.99744,0.000871,0.99095
0.00039016,0.99737,0.00088914,0.99064
0.00039813,0.99729,0.00090729,0.99034
0.00040609,0.99722,0.00092543,0.99003
0.00041405,0.99714,0.00094358,0.98972
0.00042201,0.99706,0.00096173,0.9894
0.00042998,0.99698,0.00097987,0.98908
0.00043794,0.9969,0.00099802,0.98876
0.0004459,0.99681,0.0010162,0.98843
0.00045387,0.99673,0.0010343,0.9881
0.00046183,0.99664,0.0010525,0.98778
0.00046979,0.99656,0.0010706,0.98744
0.00047775,0.99647,0.0010887,0.98709
0.00048572,0.99638,0.0011069,0.98675
0.00049368,0.99629,0.001125,0.9864
0.00050164,0.9962,0.0011432,0.98606
0.0005096,0.99611,0.0011613,0.9857
0.00051757,0.99601,0.0011795,0.98536
0.00052553,0.99592,0.0011976,0.985
0.00053349,0.99582,0.0012158,0.98465
0.00054145,0.99572,0.0012339,0.9843
0.00054942,0.99563,0.0012521,0.98395
0.00055738,0.99553,0.0012702,0.9836
0.00056534,0.99543,0.0012883,0.98324
0.0005733,0.99533,0.0013065,0.98288
0.00058127,0.99522,0.0013246,0.98252
0.00058923,0.99512,0.0013428,0.98216
0.00059719,0.99501,0.0013609,0.98179
0.00060515,0.99491,0.0013791,0.98143
0.00061312,0.9948,0.0013972,0.98105
0.00062108,0.99469,0.0014154,0.98068
0.00062904,0.99458,0.0014335,0.98031
0.000637,0.99447,0.0014517,0.97993
0.00064497,0.99436,0.0014698,0.97956
0.00065293,0.99425,0.001488,0.97918
0.00066089,0.99414,0.0015061,0.97881
0.00066885,0.99403,0.0015242,0.97844
0.00067682,0.99391,0.0015424,0.97807
0.00068478,0.9938,0.0015605,0.97769
0.00069274,0.99368,0.0015787,0.97733
0.0007007,0.99356,0.0015968,0.97695
0.00070867,0.99344,0.001615,0.97659
0.00071663,0.99332,0.0016331,0.97621
0.00072459,0.9932,0.0016513,0.97585
0.00073255,0.99308,0.0016694,0.97547
0.00074052,0.99296,0.0016876,0.9751
0.00074848,0.99283,0.0017057,0.97474
0.00075644,0.99271,0.0017238,0.97436
0.0007644,0.99258,0.001742,0.97399
0.00077237,0.99245,0.0017601,0.97361
0.00078033,0.99232,0.0017783,0.97323
0.00078829,0.99219,0.0017964,0.97285
0.00079625,0.99206,0.0018146,0.97248
0.00080422,0.99193,0.0018327,0.97211
0.00081218,0.9918,0.0018509,0.97174
0.00082014,0.99167,0.001869,0.97137
0.0008281,0.99154,0.0018872,0.971
0.00083607,0.9914,0.0019053,0.97063
0.00084403,0.99127,0.0019235,0.97027
0.00085199,0.99114,0.0019416,0.96991
0.00085995,0.99101,0.0019597,0.96954
0.00086792,0.99087,0.0019779,0.96919
0.00087588,0.99074,0.001996,0.96882
0.00088384,0.99061,0.0020142,0.96846
0.0008918,0.99047,0.0020323,0.96809
0.00089977,0.99034,0.0020505,0.96773
0.00090773,0.9902,0.0020686,0.96736
0.00091569,0.99006,0.0020868,0.967
0.00092366,0.98993,0.0021049,0.96663
0.00093162,0.98979,0.0021231,0.96627
0.00093958,0.98965,0.0021412,0.9659
0.00094754,0.98952,0.0021593,0.96555
0.00095551,0.98938,0.0021775,0.9652
0.00096347,0.98924,0.0021956,0.96484
0.00097143,0.9891,0.0022138,0.96449
0.00097939,0.98896,0.0022319,0.96414
0.00098736,0.98882,0.0022501,0.9638
0.00099532,0.98868,0.0022682,0.96345
0.0010033,0.98854,0.0022864,0.96311
0.0010112,0.98839,0.0023045,0.96276
0.0010192,0.98825,0.0023227,0.96242
0.0010272,0.98811,0.0023408,0.96208
0.0010351,0.98796,0.0023589,0.96174
0.0010431,0.98782,0.0023771,0.96141
0.0010511,0.98767,0.0023952,0.96107
0.001059,0.98753,0.0024134,0.96074
0.001067,0.98738,0.0024315,0.9604
0.0010749,0.98724,0.0024497,0.96007
0.0010829,0.98709,0.0024678,0.95973
0.0010909,0.98694,0.002486,0.95941
0.0010988,0.98679,0.0025041,0.95908
0.0011068,0.98664,0.0025223,0.95876
0.0011148,0.98649,0.0025404,0.95844
0.0011227,0.98634,0.0025586,0.95813
0.0011307,0.98619,0.0025767,0.95783
0.0011386,0.98604,0.0025948,0.95752
0.0011466,0.98589,0.002613,0.95721
0.0011546,0.98573,0.0026311,0.95692
0.0011625,0.98558,0.0026493,0.95662
0.0011705,0.98543,0.0026674,0.95632
0.0011785,0.98527,0.0026856,0.95604
0.0011864,0.98512,0.0027037,0.95574
0.0011944,0.98496,0.0027219,0.95546
0.0012023,0.9848,0.00274,0.95519
0.0012103,0.98464,0.0027582,0.9549
0.0012183,0.98449,0.0027763,0.95463
0.0012262,0.98433,0.0027944,0.95436
0.0012342,0.98417,0.0028126,0.95409
0.0012422,0.98401,0.0028307,0.95383
0.0012501,0.98385,0.0028489,0.95357
0.0012581,0.98369,0.002867,0.95331
0.001266,0.98353,0.0028852,0.95306
0.001274,0.98337,0.0029033,0.95281
0.001282,0.98321,0.0029215,0.95257
0.0012899,0.98305,0.0029396,0.95233
0.0012979,0.98289,0.0029578,0.9521
0.0013059,0.98273,0.0029759,0.95188
0.0013138,0.98257,0.0029941,0.95166
0.0013218,0.98241,0.0030122,0.95145
0.0013297,0.98225,0.0030303,0.95124
0.0013377,0.9821,0.0030485,0.95104
0.0013457,0.98194,0.0030666,0.95085
0.0013536,0.98178,0.0030848,0.95066
0.0013616,0.98162,0.0031029,0.95047
0.0013696,0.98146,0.0031211,0.9503
0.0013775,0.9813,0.0031392,0.95013
0.0013855,0.98114,0.0031574,0.94997
0.0013934,0.98098,0.0031755,0.94981
0.0014014,0.98082,0.0031937,0.94965
0.0014094,0.98066,0.0032118,0.94951
0.0014173,0.9805,0.0032299,0.94937
0.0014253,0.98034,0.0032481,0.94924
0.0014333,0.98018,0.0032662,0.94912
0.0014412,0.98002,0.0032844,0.94899
0.0014492,0.97986,0.0033025,0.94888
0.0014571,0.9797,0.0033207,0.94878
0.0014651,0.97954,0.0033388,0.94868
0.0014731,0.97938,0.003357,0.94859
0.001481,0.97921,0.0033751,0.94851
0.001489,0.97905,0.0033933,0.94843
0.001497,0.97889,0.0034114,0.94836
0.0015049,0.97873,0.0034295,0.9483
0.0015129,0.97856,0.0034477,0.94824
0.0015208,0.9784,0.0034658,0.94819
0.0015288,0.97824,0.003484,0.94815
0.0015368,0.97808,0.0035021,0.94811
0.0015447,0.97792,0.0035203,0.94809
0.0015527,0.97775,0.0035384,0.94806
0.0015607,0.97759,0.0035566,0.94805
0.0015686,0.97743,0.0035747,0.94805
0.0015766,0.97726,0.0035929,0.94805
0.0015845,0.9771,0.003611,0.94805
0.0015925,0.97693,0.0036292,0.94807
0.0016005,0.97677,0.0036473,0.94809
0.0016084,0.9766,0.0036654,0.94812
0.0016164,0.97643,0.0036836,0.94815
0.0016244,0.97627,0.0037017,0.9482
0.0016323,0.9761,0.0037199,0.94824
0.0016403,0.97594,0.003738,0.9483
0.0016482,0.97578,0.0037562,0.94836
0.0016562,0.97561,0.0037743,0.94843
0.0016642,0.97545,0.0037925,0.94851
0.0016721,0.97529,0.0038106,0.94859
0.0016801,0.97512,0.0038288,0.94868
0.0016881,0.97496,0.0038469,0.94877
0.001696,0.9748,0.003865,0.94888
0.001704,0.97464,0.0038832,0.94899
0.0017119,0.97448,0.0039013,0.9491
0.0017199,0.97432,0.0039195,0.94922
0.0017279,0.97416,0.0039376,0.94935
0.0017358,0.974,0.0039558,0.94949
0.0017438,0.97384,0.0039739,0.94962
0.0017518,0.97368,0.0039921,0.94977
0.0017597,0.97352,0.0040102,0.94992
0.0017677,0.97337,0.0040284,0.95007
0.0017756,0.97321,0.0040465,0.95024
0.0017836,0.97305,0.0040646,0.95041
0.0017916,0.97289,0.0040828,0.95058
0.0017995,0.97273,0.0041009,0.95076
0.0018075,0.97258,0.0041191,0.95095
0.0018155,0.97242,0.0041372,0.95114
0.0018234,0.97226,0.0041554,0.95134
0.0018314,0.9721,0.0041735,0.95154
0.0018393,0.97194,0.0041917,0.95175
0.0018473,0.97178,0.0042098,0.95196
0.0018553,0.97162,0.004228,0.95218
0.0018632,0.97146,0.0042461,0.95241
0.0018712,0.9713,0.0042643,0.95263
0.0018792,0.97115,0.0042824,0.95287
0.0018871,0.97099,0.0043005,0.95311
0.0018951,0.97083,0.0043187,0.95336
0.001903,0.97067,0.0043368,0.95361
0.001911,0.97052,0.004355,0.95385
0.001919,0.97036,0.0043731,0.95411
0.0019269,0.9702,0.0043913,0.95437
0.0019349,0.97004,0.0044094,0.95463
0.0019429,0.96988,0.0044276,0.9549
0.0019508,0.96972,0.0044457,0.95517
0.0019588,0.96956,0.0044639,0.95544
0.0019667,0.9694,0.004482,0.95572
0.0019747,0.96924,0.0045001,0.95599
0.0019827,0.96908,0.0045183,0.95627
0.0019906,0.96892,0.0045364,0.95656
0.0019986,0.96876,0.0045546,0.95684
0.0020066,0.96861,0.0045727,0.95713
0.0020145,0.96845,0.0045909,0.95743
0.0020225,0.96829,0.004609,0.95772
0.0020304,0.96813,0.0046272,0.95802
0.0020384,0.96797,0.0046453,0.95833
0.0020464,0.96782,0.0046635,0.95863
0.0020543,0.96766,0.0046816,0.95894
0.0020623,0.96751,0.0046998,0.95925
0.0020703,0.96735,0.0047179,0.95957
0.0020782,0.9672,0.004736,0.95989
0.0020862,0.96704,0.0047542,0.96021
0.0020941,0.96689,0.0047723,0.96054
0.0021021,0.96673,0.0047905,0.96087
0.0021101,0.96658,0.0048086,0.96119
0.002118,0.96643,0.0048268,0.96152
0.002126,0.96627,0.0048449,0.96184
0.002134,0.96612,0.0048631,0.96217
0.0021419,0.96597,0.0048812,0.9625
0.0021499,0.96582,0.0048994,0.96283
0.0021578,0.96567,0.0049175,0.96317
0.0021658,0.96551,0.0049356,0.9635
0.0021738,0.96536,0.0049538,0.96384
0.0021817,0.96521,0.0049719,0.96417
0.0021897,0.96506,0.0049901,0.96451
0.0021977,0.96491,0.0050082,0.96485
0.0022056,0.96476,0.0050264,0.9652
0.0022136,0.96461,0.0050445,0.96554
0.0022215,0.96446,0.0050627,0.96588
0.0022295,0.96431,0.0050808,0.96623
0.0022375,0.96416,0.005099,0.96659
0.0022454,0.96401,0.0051171,0.96694
0.0022534,0.96386,0.0051352,0.9673
0.0022614,0.96371,0.0051534,0.96765
0.0022693,0.96356,0.0051715,0.96801
0.0022773,0.96341,0.0051897,0.96835
0.0022853,0.96326,0.0052078,0.96871
0.0022932,0.96312,0.005226,0.96906
0.0023012,0.96297,0.0052441,0.96941
0.0023091,0.96282,0.0052623,0.96976
0.0023171,0.96267,0.0052804,0.97012
0.0023251,0.96252,0.0052986,0.97047
0.002333,0.96237,0.0053167,0.97082
0.002341,0.96222,0.0053349,0.97118
0.002349,0.96208,0.005353,0.97153
0.0023569,0.96193,0.0053711,0.97189
0.0023649,0.96178,0.0053893,0.97225
0.0023728,0.96163,0.0054074,0.97261
0.0023808,0.96148,0.0054256,0.97297
0.0023888,0.96134,0.0054437,0.97333
0.0023967,0.96119,0.0054619,0.97369
0.0024047,0.96104,0.00548,0.97406
0.0024127,0.96089,0.0054982,0.97441
0.0024206,0.96075,0.0055163,0.97478
0.0024286,0.9606,0.0055345,0.97513
0.0024365,0.96045,0.0055526,0.97548
0.0024445,0.96031,0.0055707,0.97584
0.0024525,0.96017,0.0055889,0.97619
0.0024604,0.96002,0.005607,0.97655
0.0024684,0.95988,0.0056252,0.9769
0.0024764,0.95974,0.0056433,0.97725
0.0024843,0.9596,0.0056615,0.9776
0.0024923,0.95946,0.0056796,0.97796
0.0025002,0.95932,0.0056978,0.9783
0.0025082,0.95918,0.0057159,0.97866
0.0025162,0.95904,0.0057341,0.97901
0.0025241,0.9589,0.0057522,0.97936
0.0025321,0.95876,0.0057704,0.97971
0.0025401,0.95863,0.0057885,0.98006
0.002548,0.95849,0.0058066,0.98042
0.002556,0.95835,0.0058248,0.98076
0.0025639,0.95822,0.0058429,0.98111
0.0025719,0.95808,0.0058611,0.98146
0.0025799,0.95795,0.0058792,0.9818
0.0025878,0.95782,0.0058974,0.98214
0.0025958,0.95768,0.0059155,0.98247
0.0026038,0.95755,0.0059337,0.98281
0.0026117,0.95742,0.0059518,0.98314
0.0026197,0.95729,0.00597,0.98347
0.0026276,0.95716,0.0059881,0.98379
0.0026356,0.95703,0.0060062,0.98411
0.0026436,0.9569,0.0060244,0.98443
0.0026515,0.95677,0.0060425,0.98476
0.0026595,0.95664,0.0060607,0.98507
0.0026675,0.95651,0.0060788,0.98539
0.0026754,0.95639,0.006097,0.98571
0.0026834,0.95626,0.0061151,0.98602
0.0026913,0.95613,0.0061333,0.98633
0.0026993,0.956,0.0061514,0.98664
0.0027073,0.95588,0.0061696,0.98695
0.0027152,0.95575,0.0061877,0.98725
0.0027232,0.95563,0.0062058,0.98755
0.0027312,0.9555,0.006224,0.98784
0.0027391,0.95538,0.0062421,0.98813
0.0027471,0.95526,0.0062603,0.98842
0.002755,0.95514,0.0062784,0.98869
0.002763,0.95502,0.0062966,0.98896
0.002771,0.9549,0.0063147,0.98924
0.0027789,0.95478,0.0063329,0.9895
0.0027869,0.95466,0.006351,0.98976
0.0027949,0.95454,0.0063692,0.99002
0.0028028,0.95442,0.0063873,0.99028
0.0028108,0.9543,0.0064055,0.99052
0.0028187,0.95419,0.0064236,0.99076
0.0028267,0.95407,0.0064417,0.991
0.0028347,0.95395,0.0064599,0.99124
0.0028426,0.95384,0.006478,0.99147
0.0028506,0.95372,0.0064962,0.99169
0.0028586,0.95361,0.0065143,0.99191
0.0028665,0.9535,0.0065325,0.99213
0.0028745,0.95338,0.0065506,0.99234
0.0028824,0.95327,0.0065688,0.99255
0.0028904,0.95316,0.0065869,0.99274
0.0028984,0.95305,0.0066051,0.99294
0.0029063,0.95294,0.0066232,0.99312
0.0029143,0.95283,0.0066413,0.99332
0.0029223,0.95273,0.0066595,0.99349
0.0029302,0.95262,0.0066776,0.99366
0.0029382,0.95252,0.0066958,0.99382
0.0029461,0.95241,0.0067139,0.99399
0.0029541,0.95231,0.0067321,0.99414
0.0029621,0.95221,0.0067502,0.99428
0.00297,0.95211,0.0067684,0.99443
0.002978,0.95201,0.0067865,0.99456
0.002986,0.95191,0.0068047,0.99469
0.0029939,0.95182,0.0068228,0.9948
0.0030019,0.95172,0.006841,0.99492
0.0030098,0.95163,0.0068591,0.99503
0.0030178,0.95153,0.0068772,0.99513
0.0030258,0.95144,0.0068954,0.99522
0.0030337,0.95135,0.0069135,0.99531
0.0030417,0.95126,0.0069317,0.99539
0.0030497,0.95117,0.0069498,0.99547
0.0030576,0.95108,0.006968,0.99553
0.0030656,0.951,0.0069861,0.9956
0.0030735,0.95091,0.0070043,0.99565
0.0030815,0.95083,0.0070224,0.9957
0.0030895,0.95074,0.0070406,0.99574
0.0030974,0.95066,0.0070587,0.99577
0.0031054,0.95058,0.0070768,0.9958
0.0031134,0.9505,0.007095,0.99582
0.0031213,0.95043,0.0071131,0.99584
0.0031293,0.95035,0.0071313,0.99585
0.0031372,0.95027,0.0071494,0.99585
0.0031452,0.9502,0.0071676,0.99584
0.0031532,0.95013,0.0071857,0.99583
0.0031611,0.95006,0.0072039,0.99581
0.0031691,0.94998,0.007222,0.99579
0.0031771,0.94991,0.0072402,0.99575
0.003185,0.94985,0.0072583,0.99572
0.003193,0.94978,0.0072764,0.99567
0.0032009,0.94971,0.0072946,0.99563
0.0032089,0.94965,0.0073127,0.99556
0.0032169,0.94958,0.0073309,0.9955
0.0032248,0.94952,0.007349,0.99543
0.0032328,0.94946,0.0073672,0.99536
0.0032408,0.9494,0.0073853,0.99528
0.0032487,0.94934,0.0074035,0.99519
0.0032567,0.94929,0.0074216,0.99509
0.0032646,0.94923,0.0074398,0.99499
0.0032726,0.94918,0.0074579,0.99489
0.0032806,0.94912,0.0074761,0.99477
0.0032885,0.94907,0.0074942,0.99465
0.0032965,0.94902,0.0075123,0.99452
0.0033045,0.94897,0.0075305,0.9944
0.0033124,0.94892,0.0075486,0.99426
0.0033204,0.94888,0.0075668,0.99411
0.0033283,0.94883,0.0075849,0.99397
0.0033363,0.94879,0.0076031,0.99381
0.0033443,0.94874,0.0076212,0.99365
0.0033522,0.9487,0.0076394,0.99349
0.0033602,0.94866,0.0076575,0.99331
0.0033682,0.94862,0.0076757,0.99313
0.0033761,0.94859,0.0076938,0.99295
0.0033841,0.94855,0.0077119,0.99277
0.003392,0.94851,0.0077301,0.99258
0.0034,0.94848,0.0077482,0.99237
0.003408,0.94845,0.0077664,0.99217
0.0034159,0.94842,0.0077845,0.99197
0.0034239,0.94839,0.0078027,0.99176
0.0034319,0.94836,0.0078208,0.99155
0.0034398,0.94834,0.007839,0.99133
0.0034478,0.94831,0.0078571,0.99111
0.0034557,0.94829,0.0078753,0.99089
0.0034637,0.94827,0.0078934,0.99066
0.0034717,0.94824,0.0079116,0.99042
0.0034796,0.94822,0.0079297,0.99018
0.0034876,0.9482,0.0079478,0.98994
0.0034956,0.94819,0.007966,0.9897
0.0035035,0.94817,0.0079841,0.98945
0.0035115,0.94816,0.0080023,0.98919
0.0035194,0.94814,0.0080204,0.98894
0.0035274,0.94813,0.0080386,0.98868
0.0035354,0.94812,0.0080567,0.98841
0.0035433,0.94811,0.0080749,0.98815
0.0035513,0.9481,0.008093,0.98787
0.0035593,0.9481,0.0081112,0.9876
0.0035672,0.94809,0.0081293,0.98732
0.0035752,0.94809,0.0081474,0.98703
0.0035831,0.94809,0.0081656,0.98674
0.0035911,0.94809,0.0081837,0.98645
0.0035991,0.94809,0.0082019,0.98615
0.003607,0.94809,0.00822,0.98586
0.003615,0.94809,0.0082382,0.98556
0.003623,0.9481,0.0082563,0.98526
0.0036309,0.9481,0.0082745,0.98497
0.0036389,0.94811,0.0082926,0.98467
0.0036468,0.94812,0.0083108,0.98436
0.0036548,0.94813,0.0083289,0.98405
0.0036628,0.94814,0.008347,0.98374
0.0036707,0.94815,0.0083652,0.98343
0.0036787,0.94817,0.0083833,0.98312
0.0036867,0.94818,0.0084015,0.9828
0.0036946,0.9482,0.0084196,0.98249
0.0037026,0.94822,0.0084378,0.98216
0.0037105,0.94824,0.0084559,0.98185
0.0037185,0.94826,0.0084741,0.98152
0.0037265,0.94828,0.0084922,0.9812
0.0037344,0.94831,0.0085104,0.98086
0.0037424,0.94833,0.0085285,0.98053
0.0037504,0.94836,0.0085467,0.98019
0.0037583,0.94839,0.0085648,0.97985
0.0037663,0.94842,0.0085829,0.9795
0.0037742,0.94845,0.0086011,0.97917
0.0037822,0.94848,0.0086192,0.97882
0.0037902,0.94851,0.0086374,0.97848
0.0037981,0.94855,0.0086555,0.97815
0.0038061,0.94858,0.0086737,0.9778
0.0038141,0.94862,0.0086918,0.97746
0.003822,0.94866,0.00871,0.97711
0.00383,0.9487,0.0087281,0.97677
0.0038379,0.94874,0.0087463,0.97642
0.0038459,0.94878,0.0087644,0.97608
0.0038539,0.94882,0.0087825,0.97572
0.0038618,0.94886,0.0088007,0.97538
0.0038698,0.94891,0.0088188,0.97502
0.0038778,0.94896,0.008837,0.97467
0.0038857,0.94901,0.0088551,0.97431
0.0038937,0.94905,0.0088733,0.97395
0.0039016,0.9491,0.0088914,0.9736
0.0039096,0.94916,0.0089096,0.97323
0.0039176,0.94921,0.0089277,0.97287
0.0039255,0.94926,0.0089459,0.9725
0.0039335,0.94932,0.008964,0.97215
0.0039415,0.94937,0.0089822,0.97178
0.0039494,0.94943,0.0090003,0.97143
0.0039574,0.94949,0.0090184,0.97106
0.0039653,0.94955,0.0090366,0.97071
0.0039733,0.94961,0.0090547,0.97035
0.0039813,0.94967,0.0090729,0.96999
0.0039892,0.94973,0.009091,0.96963
0.0039972,0.9498,0.0091092,0.96928
0.0040052,0.94986,0.0091273,0.96892
0.0040131,0.94993,0.0091455,0.96856
0.0040211,0.95,0.0091636,0.96821
0.004029,0.95007,0.0091818,0.96784
0.004037,0.95014,0.0091999,0.96749
0.004045,0.95021,0.009218,0.96712
0.0040529,0.95028,0.0092362,0.96676
0.0040609,0.95036,0.0092543,0.96639
0.0040689,0.95043,0.0092725,0.96604
0.0040768,0.95051,0.0092906,0.96568
0.0040848,0.95058,0.0093088,0.96533
0.0040927,0.95066,0.0093269,0.96497
0.0041007,0.95074,0.0093451,0.96463
0.0041087,0.95082,0.0093632,0.96428
0.0041166,0.9509,0.0093814,0.96394
0.0041246,0.95098,0.0093995,0.96359
0.0041326,0.95107,0.0094176,0.96325
0.0041405,0.95115,0.0094358,0.96292
0.0041485,0.95124,0.0094539,0.96258
0.0041564,0.95133,0.0094721,0.96224
0.0041644,0.95142,0.0094902,0.9619
0.0041724,0.95151,0.0095084,0.96157
0.0041803,0.9516,0.0095265,0.96123
0.0041883,0.95169,0.0095447,0.9609
0.0041963,0.95178,0.0095628,0.96057
0.0042042,0.95187,0.009581,0.96024
0.0042122,0.95197,0.0095991,0.95992
0.0042201,0.95206,0.0096173,0.95959
0.0042281,0.95216,0.0096354,0.95927
0.0042361,0.95225,0.0096535,0.95895
0.004244,0.95235,0.0096717,0.95864
0.004252,0.95245,0.0096898,0.95833
0.00426,0.95255,0.009708,0.95803
0.0042679,0.95266,0.0097261,0.95773
0.0042759,0.95276,0.0097443,0.95743
0.0042838,0.95286,0.0097624,0.95713
0.0042918,0.95297,0.0097806,0.95685
0.0042998,0.95308,0.0097987,0.95657
0.0043077,0.95319,0.0098169,0.95628
0.0043157,0.95329,0.009835,0.956
0.0043237,0.9534,0.0098531,0.95573
0.0043316,0.95352,0.0098713,0.95545
0.0043396,0.95363,0.0098894,0.95519
0.0043475,0.95374,0.0099076,0.95493
0.0043555,0.95385,0.0099257,0.95466
0.0043635,0.95396,0.0099439,0.95441
0.0043714,0.95408,0.009962,0.95416
0.0043794,0.95419,0.0099802,0.95391
0.0043874,0.95431,0.0099983,0.95366
0.0043953,0.95442,0.010016,0.95343
0.0044033,0.95454,0.010035,0.95319
0.0044112,0.95465,0.010053,0.95296
0.0044192,0.95477,0.010071,0.95273
0.0044272,0.95489,0.010089,0.95251
0.0044351,0.95501,0.010107,0.9523
0.0044431,0.95513,0.010125,0.9521
0.0044511,0.95525,0.010143,0.95189
0.004459,0.95536,0.010162,0.9517
0.004467,0.95549,0.01018,0.9515
0.0044749,0.95561,0.010198,0.95132
0.0044829,0.95573,0.010216,0.95115
0.0044909,0.95585,0.010234,0.95097
0.0044988,0.95597,0.010252,0.95081
0.0045068,0.95609,0.01027,0.95064
0.0045148,0.95622,0.010289,0.95049
0.0045227,0.95634,0.010307,0.95034
0.0045307,0.95646,0.010325,0.9502
0.0045387,0.95659,0.010343,0.95006
0.0045466,0.95671,0.010361,0.94993
0.0045546,0.95684,0.010379,0.9498
0.0045625,0.95697,0.010398,0.94968
0.0045705,0.95709,0.010416,0.94957
0.0045785,0.95722,0.010434,0.94947
0.0045864,0.95735,0.010452,0.94936
0.0045944,0.95748,0.01047,0.94926
0.0046024,0.95761,0.010488,0.94918
0.0046103,0.95774,0.010506,0.94909
0.0046183,0.95787,0.010525,0.94902
0.0046262,0.958,0.010543,0.94895
0.0046342,0.95813,0.010561,0.94888
0.0046422,0.95826,0.010579,0.94883
0.0046501,0.95839,0.010597,0.94877
0.0046581,0.95853,0.010615,0.94873
0.0046661,0.95866,0.010633,0.94869
0.004674,0.9588,0.010652,0.94866
0.004682,0.95893,0.01067,0.94863
0.0046899,0.95907,0.010688,0.94861
0.0046979,0.95921,0.010706,0.9486
0.0047059,0.95934,0.010724,0.94859
0.0047138,0.95948,0.010742,0.94859
0.0047218,0.95962,0.01076,0.94859
0.0047298,0.95976,0.010779,0.9486
0.0047377,0.9599,0.010797,0.94862
0.0047457,0.96004,0.010815,0.94864
0.0047536,0.96018,0.010833,0.94867
0.0047616,0.96033,0.010851,0.9487
0.0047696,0.96047,0.010869,0.94874
0.0047775,0.96061,0.010887,0.94879
0.0047855,0.96076,0.010906,0.94884
0.0047935,0.9609,0.010924,0.9489
0.0048014,0.96105,0.010942,0.94896
0.0048094,0.96119,0.01096,0.94903
0.0048173,0.96134,0.010978,0.9491
0.0048253,0.96148,0.010996,0.94919
0.0048333,0.96163,0.011014,0.94927
0.0048412,0.96177,0.011033,0.94936
0.0048492,0.96192,0.011051,0.94946
0.0048572,0.96206,0.011069,0.94956
0.0048651,0.96221,0.011087,0.94967
0.0048731,0.96235,0.011105,0.94978
0.004881,0.9625,0.011123,0.9499
0.004889,0.96264,0.011141,0.95002
0.004897,0.96279,0.01116,0.95015
0.0049049,0.96294,0.011178,0.95029
0.0049129,0.96308,0.011196,0.95042
0.0049209,0.96323,0.011214,0.95057
0.0049288,0.96338,0.011232,0.95072
0.0049368,0.96352,0.01125,0.95087
0.0049447,0.96367,0.011269,0.95103
0.0049527,0.96381,0.011287,0.95119
0.0049607,0.96396,0.011305,0.95136
0.0049686,0.96411,0.011323,0.95153
0.0049766,0.96425,0.011341,0.95171
0.0049846,0.9644,0.011359,0.9519
0.0049925,0.96455,0.011377,0.95208
0.0050005,0.96469,0.011396,0.95227
0.0050084,0.96484,0.011414,0.95246
0.0050164,0.96499,0.011432,0.95267
0.0050244,0.96513,0.01145,0.95288
0.0050323,0.96528,0.011468,0.95309
0.0050403,0.96543,0.011486,0.9533
0.0050483,0.96558,0.011504,0.95352
0.0050562,0.96572,0.011523,0.95374
0.0050642,0.96587,0.011541,0.95397
0.0050721,0.96602,0.011559,0.9542
0.0050801,0.96617,0.011577,0.95443
0.0050881,0.96632,0.011595,0.95467
0.005096,0.96647,0.011613,0.95491
0.005104,0.96662,0.011631,0.95515
0.005112,0.96677,0.01165,0.95539
0.0051199,0.96692,0.011668,0.95564
0.0051279,0.96707,0.011686,0.95589
0.0051358,0.96722,0.011704,0.95615
0.0051438,0.96737,0.011722,0.9564
0.0051518,0.96752,0.01174,0.95666
0.0051597,0.96768,0.011758,0.95693
0.0051677,0.96783,0.011777,0.95719
0.0051757,0.96798,0.011795,0.95746
0.0051836,0.96814,0.011813,0.95773
0.0051916,0.96829,0.011831,0.95801
0.0051995,0.96845,0.011849,0.95828
0.0052075,0.9686,0.011867,0.95857
0.0052155,0.96876,0.011885,0.95885
0.0052234,0.96891,0.011904,0.95914
0.0052314,0.96907,0.011922,0.95944
0.0052394,0.96922,0.01194,0.95974
0.0052473,0.96938,0.011958,0.96004
0.0052553,0.96953,0.011976,0.96035
0.0052632,0.96969,0.011994,0.96065
0.0052712,0.96984,0.012012,0.96096
0.0052792,0.97,0.012031,0.96127
0.0052871,0.97015,0.012049,0.96158
0.0052951,0.9703,0.012067,0.96188
0.0053031,0.97046,0.012085,0.96219
0.005311,0.97061,0.012103,0.96251
0.005319,0.97076,0.012121,0.96283
0.0053269,0.97092,0.01214,0.96314
0.0053349,0.97107,0.012158,0.96346
0.0053429,0.97122,0.012176,0.96379
0.0053508,0.97137,0.012194,0.96411
0.0053588,0.97153,0.012212,0.96444
0.0053668,0.97168,0.01223,0.96476
0.0053747,0.97183,0.012248,0.96509
0.0053827,0.97198,0.012267,0.96542
0.0053906,0.97214,0.012285,0.96576
0.0053986,0.97229,0.012303,0.96609
0.0054066,0.97244,0.012321,0.96644
0.0054145,0.97259,0.012339,0.96678
0.0054225,0.97275,0.012357,0.96713
0.0054305,0.9729,0.012375,0.96747
0.0054384,0.97305,0.012394,0.96782
0.0054464,0.9732,0.012412,0.96816
0.0054543,0.97335,0.01243,0.96851
0.0054623,0.97351,0.012448,0.96885
0.0054703,0.97366,0.012466,0.9692
0.0054782,0.97381,0.012484,0.96954
0.0054862,0.97396,0.012502,0.96988
0.0054942,0.97411,0.012521,0.97023
0.0055021,0.97426,0.012539,0.97058
0.0055101,0.97441,0.012557,0.97093
0.005518,0.97457,0.012575,0.97127
0.005526,0.97472,0.012593,0.97163
0.005534,0.97487,0.012611,0.97198
0.0055419,0.97503,0.012629,0.97233
0.0055499,0.97518,0.012648,0.97268
0.0055579,0.97534,0.012666,0.97304
0.0055658,0.97549,0.012684,0.97339
0.0055738,0.97565,0.012702,0.97375
0.0055817,0.97581,0.01272,0.9741
0.0055897,0.97596,0.012738,0.97445
0.0055977,0.97612,0.012756,0.97481
0.0056056,0.97627,0.012775,0.97515
0.0056136,0.97643,0.012793,0.9755
0.0056216,0.97659,0.012811,0.97585
0.0056295,0.97675,0.012829,0.97619
0.0056375,0.9769,0.012847,0.97653
0.0056454,0.97706,0.012865,0.97687
0.0056534,0.97722,0.012883,0.97721
0.0056614,0.97738,0.012902,0.97756
0.0056693,0.97753,0.01292,0.97789
0.0056773,0.97769,0.012938,0.97824
0.0056853,0.97784,0.012956,0.97857
0.0056932,0.978,0.012974,0.97891
0.0057012,0.97815,0.012992,0.97925
0.0057091,0.9783,0.013011,0.97958
0.0057171,0.97845,0.013029,0.97992
0.0057251,0.97861,0.013047,0.98025
0.005733,0.97876,0.013065,0.98058
0.005741,0.97891,0.013083,0.98091
0.005749,0.97906,0.013101,0.98124
0.0057569,0.97921,0.013119,0.98156
0.0057649,0.97936,0.013138,0.98188
0.0057728,0.97951,0.013156,0.98219
0.0057808,0.97966,0.013174,0.98251
0.0057888,0.97981,0.013192,0.98281
0.0057967,0.97996,0.01321,0.98311
0.0058047,0.98011,0.013228,0.98342
0.0058127,0.98026,0.013246,0.98371
0.0058206,0.98041,0.013265,0.98401
0.0058286,0.98056,0.013283,0.98431
0.0058365,0.98071,0.013301,0.98459
0.0058445,0.98086,0.013319,0.98488
0.0058525,0.98101,0.013337,0.98517
0.0058604,0.98115,0.013355,0.98544
0.0058684,0.9813,0.013373,0.98572
0.0058764,0.98145,0.013392,0.986
0.0058843,0.9816,0.01341,0.98627
0.0058923,0.98175,0.013428,0.98654
0.0059002,0.98189,0.013446,0.98681
0.0059082,0.98204,0.013464,0.98706
0.0059162,0.98219,0.013482,0.98733
0.0059241,0.98233,0.0135,0.98758
0.0059321,0.98248,0.013519,0.98782
0.0059401,0.98263,0.013537,0.98807
0.005948,0.98277,0.013555,0.98829
0.005956,0.98292,0.013573,0.98853
0.0059639,0.98307,0.013591,0.98875
0.0059719,0.98321,0.013609,0.98897
0.0059799,0.98336,0.013627,0.98919
0.0059878,0.9835,0.013646,0.9894
0.0059958,0.98365,0.013664,0.9896
0.0060038,0.98379,0.013682,0.9898
0.0060117,0.98394,0.0137,0.98999
0.0060197,0.98408,0.013718,0.99019
0.0060276,0.98423,0.013736,0.99037
0.0060356,0.98437,0.013754,0.99055
0.0060436,0.98452,0.013773,0.99072
0.0060515,0.98466,0.013791,0.99089
0.0060595,0.9848,0.013809,0.99105
0.0060675,0.98494,0.013827,0.99121
0.0060754,0.98508,0.013845,0.99136
0.0060834,0.98522,0.013863,0.99151
0.0060913,0.98536,0.013882,0.99165
0.0060993,0.9855,0.0139,0.99179
0.0061073,0.98564,0.013918,0.99191
0.0061152,0.98578,0.013936,0.99204
0.0061232,0.98592,0.013954,0.99216
0.0061312,0.98605,0.013972,0.99227
0.0061391,0.98619,0.01399,0.99238
0.0061471,0.98632,0.014009,0.99248
0.006155,0.98645,0.014027,0.99257
0.006163,0.98659,0.014045,0.99266
0.006171,0.98672,0.014063,0.99276
0.0061789,0.98685,0.014081,0.99283
0.0061869,0.98698,0.014099,0.9929
0.0061949,0.98711,0.014117,0.99297
0.0062028,0.98724,0.014136,0.99304
0.0062108,0.98737,0.014154,0.99309
0.0062187,0.98749,0.014172,0.99314
0.0062267,0.98762,0.01419,0.99318
0.0062347,0.98775,0.014208,0.99322
0.0062426,0.98787,0.014226,0.99325
0.0062506,0.988,0.014244,0.99327
0.0062586,0.98812,0.014263,0.99329
0.0062665,0.98824,0.014281,0.99331
0.0062745,0.98836,0.014299,0.99332
0.0062824,0.98849,0.014317,0.99332
0.0062904,0.98861,0.014335,0.99331
0.0062984,0.98873,0.014353,0.9933
0.0063063,0.98884,0.014371,0.99329
0.0063143,0.98896,0.01439,0.99327
0.0063223,0.98908,0.014408,0.99324
0.0063302,0.9892,0.014426,0.99321
0.0063382,0.98931,0.014444,0.99317
0.0063461,0.98943,0.014462,0.99312
0.0063541,0.98954,0.01448,0.99307
0.0063621,0.98966,0.014498,0.99302
0.00637,0.98977,0.014517,0.99296
0.006378,0.98988,0.014535,0.99289
0.006386,0.98999,0.014553,0.99282
0.0063939,0.9901,0.014571,0.99274
0.0064019,0.99021,0.014589,0.99266
0.0064098,0.99032,0.014607,0.99257
0.0064178,0.99043,0.014625,0.99248
0.0064258,0.99054,0.014644,0.99238
0.0064337,0.99064,0.014662,0.99228
0.0064417,0.99075,0.01468,0.99217
0.0064497,0.99085,0.014698,0.99206
0.0064576,0.99096,0.014716,0.99194
0.0064656,0.99106,0.014734,0.99181
0.0064735,0.99117,0.014753,0.99169
0.0064815,0.99127,0.014771,0.99156
0.0064895,0.99137,0.014789,0.99142
0.0064974,0.99148,0.014807,0.99128
0.0065054,0.99158,0.014825,0.99113
0.0065134,0.99168,0.014843,0.99098
0.0065213,0.99177,0.014861,0.99083
0.0065293,0.99187,0.01488,0.99066
0.0065372,0.99197,0.014898,0.9905
0.0065452,0.99207,0.014916,0.99033
0.0065532,0.99216,0.014934,0.99016
0.0065611,0.99226,0.014952,0.98999
0.0065691,0.99235,0.01497,0.9898
0.0065771,0.99244,0.014988,0.98961
0.006585,0.99254,0.015007,0.98943
0.006593,0.99263,0.015025,0.98923
0.0066009,0.99272,0.015043,0.98903
0.0066089,0.9928,0.015061,0.98882
0.0066169,0.99289,0.015079,0.98862
0.0066248,0.99298,0.015097,0.98841
0.0066328,0.99306,0.015115,0.98819
0.0066408,0.99314,0.015134,0.98797
0.0066487,0.99322,0.015152,0.98774
0.0066567,0.9933,0.01517,0.98751
0.0066646,0.99338,0.015188,0.98728
0.0066726,0.99346,0.015206,0.98704
0.0066806,0.99354,0.015224,0.9868
0.0066885,0.99361,0.015242,0.98655
0.0066965,0.99369,0.015261,0.9863
0.0067045,0.99376,0.015279,0.98605
0.0067124,0.99383,0.015297,0.9858
0.0067204,0.9939,0.015315,0.98554
0.0067283,0.99397,0.015333,0.98528
0.0067363,0.99404,0.015351,0.98502
0.0067443,0.99411,0.015369,0.98475
0.0067522,0.99417,0.015388,0.98449
0.0067602,0.99424,0.015406,0.98422
0.0067682,0.9943,0.015424,0.98394
0.0067761,0.99436,0.015442,0.98367
0.0067841,0.99443,0.01546,0.98339
0.0067921,0.99449,0.015478,0.98311
0.0068,0.99454,0.015496,0.98283
0.006808,0.9946,0.015515,0.98254
0.0068159,0.99466,0.015533,0.98225
0.0068239,0.99471,0.015551,0.98195
0.0068319,0.99476,0.015569,0.98166
0.0068398,0.99482,0.015587,0.98136
0.0068478,0.99487,0.015605,0.98105
0.0068558,0.99491,0.015623,0.98075
0.0068637,0.99496,0.015642,0.98043
0.0068717,0.99501,0.01566,0.98012
0.0068796,0.99505,0.015678,0.97981
0.0068876,0.9951,0.015696,0.97949
0.0068956,0.99514,0.015714,0.97917
0.0069035,0.99518,0.015732,0.97885
0.0069115,0.99522,0.015751,0.97853
0.0069195,0.99526,0.015769,0.97821
0.0069274,0.9953,0.015787,0.97788
0.0069354,0.99533,0.015805,0.97756
0.0069433,0.99537,0.015823,0.97723
0.0069513,0.9954,0.015841,0.9769
0.0069593,0.99544,0.015859,0.97658
0.0069672,0.99547,0.015878,0.97625
0.0069752,0.9955,0.015896,0.97592
0.0069832,0.99553,0.015914,0.97559
0.0069911,0.99556,0.015932,0.97525
0.0069991,0.99558,0.01595,0.97491
0.007007,0.99561,0.015968,0.97457
0.007015,0.99563,0.015986,0.97423
0.007023,0.99566,0.016005,0.97388
0.0070309,0.99568,0.016023,0.97354
0.0070389,0.9957,0.016041,0.97318
0.0070469,0.99572,0.016059,0.97284
0.0070548,0.99574,0.016077,0.97249
0.0070628,0.99575,0.016095,0.97214
0.0070707,0.99577,0.016113,0.9718
0.0070787,0.99578,0.016132,0.97145
0.0070867,0.99579,0.01615,0.97111
0.0070946,0.9958,0.016168,0.97076
0.0071026,0.99581,0.016186,0.97041
0.0071106,0.99582,0.016204,0.97007
0.0071185,0.99583,0.016222,0.96972
0.0071265,0.99584,0.01624,0.96938
0.0071344,0.99584,0.016259,0.96903
0.0071424,0.99585,0.016277,0.96868
0.0071504,0.99585,0.016295,0.96834
0.0071583,0.99585,0.016313,0.96799
0.0071663,0.99585,0.016331,0.96764
0.0071743,0.99585,0.016349,0.9673
0.0071822,0.99584,0.016367,0.96695
0.0071902,0.99584,0.016386,0.9666
0.0071981,0.99583,0.016404,0.96625
0.0072061,0.99583,0.016422,0.9659
0.0072141,0.99582,0.01644,0.96556
0.007222,0.99581,0.016458,0.96523
0.00723,0.9958,0.016476,0.96489
0.007238,0.99579,0.016494,0.96455
0.0072459,0.99578,0.016513,0.96422
0.0072539,0.99576,0.016531,0.96389
0.0072618,0.99575,0.016549,0.96356
0.0072698,0.99573,0.016567,0.96323
0.0072778,0.99571,0.016585,0.9629
0.0072857,0.99569,0.016603,0.96258
0.0072937,0.99567,0.016622,0.96227
0.0073017,0.99565,0.01664,0.96194
0.0073096,0.99563,0.016658,0.96163
0.0073176,0.99561,0.016676,0.96131
0.0073255,0.99558,0.016694,0.96099
0.0073335,0.99556,0.016712,0.96068
0.0073415,0.99553,0.01673,0.96036
0.0073494,0.9955,0.016749,0.96005
0.0073574,0.99547,0.016767,0.95974
0.0073654,0.99544,0.016785,0.95943
0.0073733,0.99541,0.016803,0.95913
0.0073813,0.99537,0.016821,0.95885
0.0073892,0.99534,0.016839,0.95855
0.0073972,0.9953,0.016857,0.95826
0.0074052,0.99526,0.016876,0.95798
0.0074131,0.99523,0.016894,0.9577
0.0074211,0.99519,0.016912,0.95742
0.0074291,0.99515,0.01693,0.95715
0.007437,0.9951,0.016948,0.95688
0.007445,0.99506,0.016966,0.95662
0.0074529,0.99502,0.016984,0.95636
0.0074609,0.99497,0.017003,0.9561
0.0074689,0.99492,0.017021,0.95585
0.0074768,0.99488,0.017039,0.9556
0.0074848,0.99483,0.017057,0.95535
0.0074928,0.99478,0.017075,0.95512
0.0075007,0.99472,0.017093,0.95487
0.0075087,0.99467,0.017111,0.95464
0.0075166,0.99462,0.01713,0.95441
0.0075246,0.99456,0.017148,0.95418
0.0075326,0.99451,0.017166,0.95396
0.0075405,0.99445,0.017184,0.95375
0.0075485,0.99439,0.017202,0.95353
0.0075565,0.99433,0.01722,0.95332
0.0075644,0.99427,0.017238,0.95312
0.0075724,0.99421,0.017257,0.95292
0.0075803,0.99415,0.017275,0.95272
0.0075883,0.99408,0.017293,0.95254
0.0075963,0.99402,0.017311,0.95236
0.0076042,0.99395,0.017329,0.95217
0.0076122,0.99388,0.017347,0.952
0.0076202,0.99382,0.017365,0.95184
0.0076281,0.99375,0.017384,0.95168
0.0076361,0.99367,0.017402,0.95152
0.007644,0.9936,0.01742,0.95137
0.007652,0.99353,0.017438,0.95122
0.00766,0.99346,0.017456,0.95108
0.0076679,0.99338,0.017474,0.95095
0.0076759,0.99331,0.017493,0.95082
0.0076839,0.99323,0.017511,0.95069
0.0076918,0.99315,0.017529,0.95058
0.0076998,0.99307,0.017547,0.95047
0.0077077,0.99299,0.017565,0.95036
0.0077157,0.9929,0.017583,0.95026
0.0077237,0.99282,0.017601,0.95016
0.0077316,0.99274,0.01762,0.95007
0.0077396,0.99265,0.017638,0.94999
0.0077476,0.99256,0.017656,0.94991
0.0077555,0.99248,0.017674,0.94983
0.0077635,0.99239,0.017692,0.94976
0.0077714,0.9923,0.01771,0.9497
0.0077794,0.99221,0.017728,0.94964
0.0077874,0.99212,0.017747,0.94958
0.0077953,0.99202,0.017765,0.94954
0.0078033,0.99193,0.017783,0.94949
0.0078113,0.99184,0.017801,0.94946
0.0078192,0.99174,0.017819,0.94943
0.0078272,0.99165,0.017837,0.9494
0.0078351,0.99155,0.017855,0.94938
0.0078431,0.99146,0.017874,0.94937
0.0078511,0.99136,0.017892,0.94936
0.007859,0.99126,0.01791,0.94935
0.007867,0.99116,0.017928,0.94935
0.007875,0.99106,0.017946,0.94936
0.0078829,0.99096,0.017964,0.94937
0.0078909,0.99086,0.017982,0.94939
0.0078988,0.99076,0.018001,0.94941
0.0079068,0.99066,0.018019,0.94944
0.0079148,0.99056,0.018037,0.94947
0.0079227,0.99045,0.018055,0.94951
0.0079307,0.99035,0.018073,0.94956
0.0079387,0.99024,0.018091,0.9496
0.0079466,0.99014,0.018109,0.94965
0.0079546,0.99003,0.018128,0.94971
0.0079625,0.98992,0.018146,0.94978
0.0079705,0.98982,0.018164,0.94984
0.0079785,0.98971,0.018182,0.94992
0.0079864,0.9896,0.0182,0.94999
0.0079944,0.98949,0.018218,0.95008
0.0080024,0.98938,0.018236,0.95016
0.0080103,0.98927,0.018255,0.95026
0.0080183,0.98916,0.018273,0.95035
0.0080262,0.98905,0.018291,0.95046
0.0080342,0.98893,0.018309,0.95057
0.0080422,0.98882,0.018327,0.95068
0.0080501,0.98871,0.018345,0.9508
0.0080581,0.98859,0.018364,0.95092
0.0080661,0.98848,0.018382,0.95104
0.008074,0.98836,0.0184,0.95118
0.008082,0.98825,0.018418,0.95131
0.0080899,0.98813,0.018436,0.95145
0.0080979,0.98801,0.018454,0.9516
0.0081059,0.98789,0.018472,0.95174
0.0081138,0.98777,0.018491,0.9519
0.0081218,0.98765,0.018509,0.95206
0.0081298,0.98754,0.018527,0.95222
0.0081377,0.98741,0.018545,0.95239
0.0081457,0.98729,0.018563,0.95256
0.0081536,0.98717,0.018581,0.95275
0.0081616,0.98705,0.018599,0.95293
0.0081696,0.98692,0.018618,0.95311
0.0081775,0.9868,0.018636,0.9533
0.0081855,0.98667,0.018654,0.9535
0.0081935,0.98655,0.018672,0.9537
0.0082014,0.98642,0.01869,0.9539
0.0082094,0.9863,0.018708,0.9541
0.0082173,0.98617,0.018726,0.95432
0.0082253,0.98604,0.018745,0.95453
0.0082333,0.98591,0.018763,0.95475
0.0082412,0.98579,0.018781,0.95497
0.0082492,0.98566,0.018799,0.95519
0.0082572,0.98553,0.018817,0.95541
0.0082651,0.9854,0.018835,0.95564
0.0082731,0.98527,0.018853,0.95588
0.008281,0.98513,0.018872,0.95611
0.008289,0.985,0.01889,0.95635
0.008297,0.98487,0.018908,0.95659
0.0083049,0.98473,0.018926,0.95684
0.0083129,0.9846,0.018944,0.95709
0.0083209,0.98446,0.018962,0.95734
0.0083288,0.98433,0.01898,0.9576
0.0083368,0.98419,0.018999,0.95786
0.0083447,0.98405,0.019017,0.95812
0.0083527,0.98392,0.019035,0.95839
0.0083607,0.98378,0.019053,0.95866
0.0083686,0.98364,0.019071,0.95893
0.0083766,0.98351,0.019089,0.95921
0.0083846,0.98337,0.019107,0.95949
0.0083925,0.98323,0.019126,0.95977
0.0084005,0.98309,0.019144,0.96006
0.0084084,0.98296,0.019162,0.96035
0.0084164,0.98282,0.01918,0.96065
0.0084244,0.98268,0.019198,0.96094
0.0084323,0.98254,0.019216,0.96124
0.0084403,0.9824,0.019235,0.96154
0.0084483,0.98226,0.019253,0.96184
0.0084562,0.98212,0.019271,0.96214
0.0084642,0.98199,0.019289,0.96244
0.0084721,0.98185,0.019307,0.96274
0.0084801,0.98171,0.019325,0.96305
0.0084881,0.98157,0.019343,0.96336
0.008496,0.98143,0.019362,0.96367
0.008504,0.98129,0.01938,0.96398
0.008512,0.98115,0.019398,0.9643
0.0085199,0.98101,0.019416,0.96461
0.0085279,0.98086,0.019434,0.96493
0.0085358,0.98072,0.019452,0.96525
0.0085438,0.98058,0.01947,0.96557
0.0085518,0.98044,0.019489,0.9659
0.0085597,0.98029,0.019507,0.96623
0.0085677,0.98015,0.019525,0.96656
0.0085757,0.98001,0.019543,0.96689
0.0085836,0.97986,0.019561,0.96723
0.0085916,0.97972,0.019579,0.96757
0.0085995,0.97958,0.019597,0.9679
0.0086075,0.97943,0.019616,0.96824
0.0086155,0.97929,0.019634,0.96857
0.0086234,0.97914,0.019652,0.9689
0.0086314,0.97899,0.01967,0.96923
0.0086394,0.97885,0.019688,0.96957
0.0086473,0.9787,0.019706,0.9699
0.0086553,0.97855,0.019724,0.97023
0.0086632,0.97841,0.019743,0.97057
0.0086712,0.97826,0.019761,0.9709
0.0086792,0.97811,0.019779,0.97124
0.0086871,0.97796,0.019797,0.97157
0.0086951,0.97781,0.019815,0.97191
0.0087031,0.97766,0.019833,0.97225
0.008711,0.97751,0.019851,0.97258
0.008719,0.97736,0.01987,0.97292
0.0087269,0.97721,0.019888,0.97327
0.0087349,0.97705,0.019906,0.9736
0.0087429,0.9769,0.019924,0.97394
0.0087508,0.97675,0.019942,0.97428
0.0087588,0.97659,0.01996,0.97461
0.0087668,0.97643,0.019978,0.97494
0.0087747,0.97628,0.019997,0.97527
0.0087827,0.97613,0.020015,0.9756
0.0087906,0.97597,0.020033,0.97593
0.0087986,0.97582,0.020051,0.97624
0.0088066,0.97566,0.020069,0.97657
0.0088145,0.97551,0.020087,0.97689
0.0088225,0.97536,0.020105,0.97721
0.0088305,0.9752,0.020124,0.97753
0.0088384,0.97505,0.020142,0.97784
0.0088464,0.97489,0.02016,0.97816
0.0088543,0.97474,0.020178,0.97847
0.0088623,0.97459,0.020196,0.97879
0.0088703,0.97444,0.020214,0.9791
0.0088782,0.97428,0.020233,0.9794
0.0088862,0.97413,0.020251,0.97971
0.0088942,0.97398,0.020269,0.98002
0.0089021,0.97382,0.020287,0.98032
0.0089101,0.97367,0.020305,0.98062
0.008918,0.97352,0.020323,0.98092
0.008926,0.97337,0.020341,0.98122
0.008934,0.97321,0.02036,0.98151
0.0089419,0.97306,0.020378,0.98179
0.0089499,0.97291,0.020396,0.98208
0.0089579,0.97276,0.020414,0.98235
0.0089658,0.9726,0.020432,0.98262
0.0089738,0.97245,0.02045,0.9829
0.0089817,0.9723,0.020468,0.98316
0.0089897,0.97214,0.020487,0.98343
0.0089977,0.97199,0.020505,0.98369
0.0090056,0.97183,0.020523,0.98394
0.0090136,0.97168,0.020541,0.9842
0.0090216,0.97152,0.020559,0.98445
0.0090295,0.97136,0.020577,0.9847
0.0090375,0.97121,0.020595,0.98493
0.0090455,0.97105,0.020614,0.98518
0.0090534,0.9709,0.020632,0.98541
0.0090614,0.97074,0.02065,0.98565
0.0090693,0.97059,0.020668,0.98588
0.0090773,0.97043,0.020686,0.9861
0.0090853,0.97028,0.020704,0.98632
0.0090932,0.97012,0.020722,0.98654
0.0091012,0.96996,0.020741,0.98676
0.0091092,0.96981,0.020759,0.98696
0.0091171,0.96965,0.020777,0.98717
0.0091251,0.96949,0.020795,0.98737
0.009133,0.96933,0.020813,0.98757
0.009141,0.96918,0.020831,0.98775
0.009149,0.96902,0.020849,0.98794
0.0091569,0.96886,0.020868,0.98812
0.0091649,0.9687,0.020886,0.98829
0.0091729,0.96855,0.020904,0.98846
0.0091808,0.96839,0.020922,0.98862
0.0091888,0.96823,0.02094,0.98879
0.0091967,0.96808,0.020958,0.98894
0.0092047,0.96792,0.020976,0.98909
0.0092127,0.96776,0.020995,0.98923
0.0092206,0.96761,0.021013,0.98938
0.0092286,0.96745,0.021031,0.9895
0.0092366,0.9673,0.021049,0.98964
0.0092445,0.96715,0.021067,0.98976
0.0092525,0.96699,0.021085,0.98988
0.0092604,0.96684,0.021104,0.98999
0.0092684,0.96668,0.021122,0.99011
0.0092764,0.96653,0.02114,0.99021
0.0092843,0.96638,0.021158,0.99031
0.0092923,0.96623,0.021176,0.9904
0.0093003,0.96608,0.021194,0.99049
0.0093082,0.96592,0.021212,0.99057
0.0093162,0.96577,0.021231,0.99065
0.0093241,0.96562,0.021249,0.99072
0.0093321,0.96547,0.021267,0.99079
0.0093401,0.96532,0.021285,0.99085
0.009348,0.96517,0.021303,0.99091
0.009356,0.96502,0.021321,0.99095
0.009364,0.96487,0.021339,0.99101
0.0093719,0.96472,0.021358,0.99105
0.0093799,0.96457,0.021376,0.99108
0.0093878,0.96442,0.021394,0.99112
0.0093958,0.96427,0.021412,0.99114
0.0094038,0.96412,0.02143,0.99116
0.0094117,0.96398,0.021448,0.99118
0.0094197,0.96383,0.021466,0.99119
0.0094277,0.96368,0.021485,0.99119
0.0094356,0.96353,0.021503,0.99119
0.0094436,0.96338,0.021521,0.99119
0.0094515,0.96323,0.021539,0.99118
0.0094595,0.96308,0.021557,0.99116
0.0094675,0.96294,0.021575,0.99115
0.0094754,0.96279,0.021593,0.99112
0.0094834,0.96264,0.021612,0.99109
0.0094914,0.96249,0.02163,0.99105
0.0094993,0.96234,0.021648,0.99102
0.0095073,0.9622,0.021666,0.99097
0.0095152,0.96205,0.021684,0.99091
0.0095232,0.9619,0.021702,0.99086
0.0095312,0.96176,0.02172,0.9908
0.0095391,0.96161,0.021739,0.99074
0.0095471,0.96146,0.021757,0.99066
0.0095551,0.96132,0.021775,0.99059
0.009563,0.96117,0.021793,0.99051
0.009571,0.96102,0.021811,0.99043
0.0095789,0.96087,0.021829,0.99034
0.0095869,0.96073,0.021847,0.99025
0.0095949,0.96058,0.021866,0.99015
0.0096028,0.96044,0.021884,0.99005
0.0096108,0.9603,0.021902,0.98994
0.0096188,0.96015,0.02192,0.98982
0.0096267,0.96001,0.021938,0.9897
0.0096347,0.95987,0.021956,0.98958
0.0096426,0.95973,0.021975,0.98946
0.0096506,0.95959,0.021993,0.98933
0.0096586,0.95945,0.022011,0.98919
0.0096665,0.95931,0.022029,0.98905
0.0096745,0.95918,0.022047,0.9889
0.0096825,0.95904,0.022065,0.98875
0.0096904,0.95891,0.022083,0.9886
0.0096984,0.95877,0.022102,0.98844
0.0097063,0.95864,0.02212,0.98828
0.0097143,0.9585,0.022138,0.98811
0.0097223,0.95837,0.022156,0.98794
0.0097302,0.95824,0.022174,0.98777
0.0097382,0.95811,0.022192,0.98758
0.0097462,0.95798,0.02221,0.98739
0.0097541,0.95785,0.022229,0.98721
0.0097621,0.95772,0.022247,0.98701
0.00977,0.95759,0.022265,0.98681
0.009778,0.95746,0.022283,0.9866
0.009786,0.95734,0.022301,0.98639
0.0097939,0.95721,0.022319,0.98619
0.0098019,0.95709,0.022337,0.98597
0.0098099,0.95696,0.022356,0.98575
0.0098178,0.95684,0.022374,0.98553
0.0098258,0.95671,0.022392,0.98532
0.0098337,0.95659,0.02241,0.98509
0.0098417,0.95646,0.022428,0.98486
0.0098497,0.95634,0.022446,0.98462
0.0098576,0.95622,0.022464,0.98438
0.0098656,0.9561,0.022483,0.98415
0.0098736,0.95598,0.022501,0.98391
0.0098815,0.95586,0.022519,0.98366
0.0098895,0.95574,0.022537,0.98341
0.0098974,0.95562,0.022555,0.98316
0.0099054,0.9555,0.022573,0.98291
0.0099134,0.95539,0.022591,0.98264
0.0099213,0.95527,0.02261,0.98238
0.0099293,0.95516,0.022628,0.98212
0.0099373,0.95504,0.022646,0.98184
0.0099452,0.95493,0.022664,0.98157
0.0099532,0.95482,0.022682,0.9813
0.0099611,0.95471,0.0227,0.98102
0.0099691,0.9546,0.022718,0.98074
0.0099771,0.95448,0.022737,0.98045
0.009985,0.95437,0.022755,0.98016
0.009993,0.95427,0.022773,0.97986
0.010001,0.95416,0.022791,0.97957
0.010009,0.95405,0.022809,0.97927
0.010017,0.95394,0.022827,0.97897
0.010025,0.95384,0.022846,0.97868
0.010033,0.95373,0.022864,0.97837
0.010041,0.95363,0.022882,0.97807
0.010049,0.95352,0.0229,0.97777
0.010057,0.95342,0.022918,0.97747
0.010065,0.95332,0.022936,0.97716
0.010073,0.95322,0.022954,0.97685
0.010081,0.95312,0.022973,0.97654
0.010089,0.95302,0.022991,0.97623
0.010097,0.95292,0.023009,0.97591
0.010104,0.95282,0.023027,0.9756
0.010112,0.95273,0.023045,0.97528
0.01012,0.95263,0.023063,0.97496
0.010128,0.95254,0.023081,0.97465
0.010136,0.95245,0.0231,0.97432
0.010144,0.95235,0.023118,0.97399
0.010152,0.95226,0.023136,0.97367
0.01016,0.95218,0.023154,0.97333
0.010168,0.95209,0.023172,0.973
0.010176,0.952,0.02319,0.97267
0.010184,0.95192,0.023208,0.97234
0.010192,0.95183,0.023227,0.97201
0.0102,0.95175,0.023245,0.97168
0.010208,0.95167,0.023263,0.97135
0.010216,0.95158,0.023281,0.97102
0.010224,0.9515,0.023299,0.97069
0.010232,0.95142,0.023317,0.97037
0.01024,0.95135,0.023335,0.97004
0.010248,0.95127,0.023354,0.96971
0.010256,0.95119,0.023372,0.96938
0.010264,0.95112,0.02339,0.96905
0.010272,0.95105,0.023408,0.96872
0.01028,0.95097,0.023426,0.96839
0.010288,0.9509,0.023444,0.96806
0.010296,0.95083,0.023462,0.96774
0.010304,0.95076,0.023481,0.96741
0.010311,0.9507,0.023499,0.96707
0.010319,0.95063,0.023517,0.96674
0.010327,0.95057,0.023535,0.96641
0.010335,0.9505,0.023553,0.96608
0.010343,0.95044,0.023571,0.96576
0.010351,0.95038,0.023589,0.96543
0.010359,0.95032,0.023608,0.96511
0.010367,0.95026,0.023626,0.9648
0.010375,0.9502,0.023644,0.96448
0.010383,0.95014,0.023662,0.96417
0.010391,0.95009,0.02368,0.96386
0.010399,0.95003,0.023698,0.96355
0.010407,0.94998,0.023717,0.96324
0.010415,0.94993,0.023735,0.96294
0.010423,0.94988,0.023753,0.96263
0.010431,0.94983,0.023771,0.96233
0.010439,0.94978,0.023789,0.96203
0.010447,0.94973,0.023807,0.96173
0.010455,0.94968,0.023825,0.96143
0.010463,0.94964,0.023844,0.96114
0.010471,0.94959,0.023862,0.96084
0.010479,0.94955,0.02388,0.96055
0.010487,0.94951,0.023898,0.96026
0.010495,0.94947,0.023916,0.95997
0.010503,0.94943,0.023934,0.95969
0.010511,0.94939,0.023952,0.9594
0.010519,0.94935,0.023971,0.95913
0.010526,0.94931,0.023989,0.95886
0.010534,0.94928,0.024007,0.95858
0.010542,0.94925,0.024025,0.95832
0.01055,0.94921,0.024043,0.95806
0.010558,0.94918,0.024061,0.95779
0.010566,0.94915,0.024079,0.95754
0.010574,0.94912,0.024098,0.95729
0.010582,0.94909,0.024116,0.95705
0.01059,0.94907,0.024134,0.9568
0.010598,0.94904,0.024152,0.95656
0.010606,0.94902,0.02417,0.95632
0.010614,0.949,0.024188,0.95609
0.010622,0.94897,0.024206,0.95587
0.01063,0.94895,0.024225,0.95564
0.010638,0.94893,0.024243,0.95542
0.010646,0.94892,0.024261,0.9552
0.010654,0.9489,0.024279,0.95498
0.010662,0.94888,0.024297,0.95478
0.01067,0.94887,0.024315,0.95457
0.010678,0.94885,0.024333,0.95436
0.010686,0.94884,0.024352,0.95417
0.010694,0.94883,0.02437,0.95397
0.010702,0.94882,0.024388,0.95378
0.01071,0.94881,0.024406,0.95359
0.010718,0.9488,0.024424,0.95341
0.010726,0.94879,0.024442,0.95323
0.010734,0.94879,0.02446,0.95305
0.010741,0.94878,0.024479,0.95288
0.010749,0.94878,0.024497,0.95272
0.010757,0.94878,0.024515,0.95256
0.010765,0.94878,0.024533,0.95241
0.010773,0.94878,0.024551,0.95225
0.010781,0.94878,0.024569,0.95211
0.010789,0.94878,0.024588,0.95197
0.010797,0.94879,0.024606,0.95184
0.010805,0.94879,0.024624,0.9517
0.010813,0.9488,0.024642,0.95158
0.010821,0.94881,0.02466,0.95146
0.010829,0.94881,0.024678,0.95134
0.010837,0.94882,0.024696,0.95124
0.010845,0.94884,0.024715,0.95113
0.010853,0.94885,0.024733,0.95102
0.010861,0.94886,0.024751,0.95093
0.010869,0.94888,0.024769,0.95084
0.010877,0.94889,0.024787,0.95075
0.010885,0.94891,0.024805,0.95068
0.010893,0.94893,0.024823,0.9506
0.010901,0.94895,0.024842,0.95053
0.010909,0.94897,0.02486,0.95046
0.010917,0.94899,0.024878,0.9504
0.010925,0.94901,0.024896,0.95034
0.010933,0.94903,0.024914,0.95029
0.010941,0.94906,0.024932,0.95025
0.010948,0.94909,0.02495,0.9502
0.010956,0.94911,0.024969,0.95016
0.010964,0.94914,0.024987,0.95013
0.010972,0.94917,0.025005,0.95011
0.01098,0.9492,0.025023,0.95009
0.010988,0.94923,0.025041,0.95007
0.010996,0.94926,0.025059,0.95006
0.011004,0.9493,0.025077,0.95005
0.011012,0.94933,0.025096,0.95005
0.01102,0.94937,0.025114,0.95005
0.011028,0.94941,0.025132,0.95006
0.011036,0.94944,0.02515,0.95007
0.011044,0.94948,0.025168,0.95009
0.011052,0.94952,0.025186,0.95011
0.01106,0.94957,0.025204,0.95014
0.011068,0.94961,0.025223,0.95016
0.011076,0.94965,0.025241,0.9502
0.011084,0.9497,0.025259,0.95024
0.011092,0.94974,0.025277,0.95029
0.0111,0.94979,0.025295,0.95034
0.011108,0.94983,0.025313,0.95039
0.011116,0.94988,0.025331,0.95046
0.011124,0.94993,0.02535,0.95052
0.011132,0.94998,0.025368,0.95059
0.01114,0.95003,0.025386,0.95067
0.011148,0.95009,0.025404,0.95075
0.011156,0.95014,0.025422,0.95083
0.011163,0.95019,0.02544,0.95092
0.011171,0.95025,0.025458,0.95101
0.011179,0.95031,0.025477,0.95111
0.011187,0.95036,0.025495,0.95121
0.011195,0.95042,0.025513,0.95132
0.011203,0.95048,0.025531,0.95143
0.011211,0.95054,0.025549,0.95155
0.011219,0.9506,0.025567,0.95167
0.011227,0.95066,0.025586,0.95179
0.011235,0.95073,0.025604,0.95192
0.011243,0.95079,0.025622,0.95206
0.011251,0.95086,0.02564,0.95219
0.011259,0.95092,0.025658,0.95234
0.011267,0.95099,0.025676,0.95249
0.011275,0.95106,0.025694,0.95264
0.011283,0.95113,0.025713,0.9528
0.011291,0.95119,0.025731,0.95297
0.011299,0.95127,0.025749,0.95313
0.011307,0.95134,0.025767,0.9533
0.011315,0.95141,0.025785,0.95347
0.011323,0.95148,0.025803,0.95366
0.011331,0.95156,0.025821,0.95384
0.011339,0.95163,0.02584,0.95403
0.011347,0.95171,0.025858,0.95422
0.011355,0.95179,0.025876,0.95442
0.011363,0.95186,0.025894,0.95461
0.011371,0.95194,0.025912,0.95481
0.011378,0.95202,0.02593,0.95501
0.011386,0.9521,0.025948,0.95522
0.011394,0.95218,0.025967,0.95544
0.011402,0.95226,0.025985,0.95565
0.01141,0.95234,0.026003,0.95586
0.011418,0.95243,0.026021,0.95608
0.011426,0.95251,0.026039,0.95631
0.011434,0.9526,0.026057,0.95654
0.011442,0.95269,0.026075,0.95677
0.01145,0.95277,0.026094,0.957
0.011458,0.95286,0.026112,0.95724
0.011466,0.95295,0.02613,0.95748
0.011474,0.95304,0.026148,0.95773
0.011482,0.95313,0.026166,0.95798
0.01149,0.95323,0.026184,0.95823
0.011498,0.95332,0.026202,0.95849
0.011506,0.95341,0.026221,0.95874
0.011514,0.95351,0.026239,0.959
0.011522,0.9536,0.026257,0.95927
0.01153,0.9537,0.026275,0.95954
0.011538,0.95379,0.026293,0.95981
0.011546,0.95389,0.026311,0.96009
0.011554,0.95399,0.026329,0.96037
0.011562,0.95409,0.026348,0.96065
0.01157,0.95419,0.026366,0.96094
0.011578,0.95428,0.026384,0.96122
0.011586,0.95438,0.026402,0.9615
0.011593,0.95448,0.02642,0.96179
0.011601,0.95458,0.026438,0.96208
0.011609,0.95469,0.026457,0.96237
0.011617,0.95479,0.026475,0.96266
0.011625,0.95489,0.026493,0.96295
0.011633,0.95499,0.026511,0.96324
0.011641,0.9551,0.026529,0.96354
0.011649,0.9552,0.026547,0.96384
0.011657,0.95531,0.026565,0.96414
0.011665,0.95541,0.026584,0.96444
0.011673,0.95552,0.026602,0.96475
0.011681,0.95562,0.02662,0.96506
0.011689,0.95573,0.026638,0.96536
0.011697,0.95584,0.026656,0.96567
0.011705,0.95595,0.026674,0.96599
0.011713,0.95605,0.026692,0.96629
0.011721,0.95616,0.026711,0.96661
0.011729,0.95627,0.026729,0.96693
0.011737,0.95638,0.026747,0.96725
0.011745,0.95649,0.026765,0.96757
0.011753,0.95661,0.026783,0.96789
0.011761,0.95672,0.026801,0.96821
0.011769,0.95683,0.026819,0.96853
0.011777,0.95694,0.026838,0.96885
0.011785,0.95706,0.026856,0.96916
0.011793,0.95717,0.026874,0.96947
0.0118,0.95729,0.026892,0.96979
0.011808,0.9574,0.02691,0.9701
0.011816,0.95752,0.026928,0.97042
0.011824,0.95764,0.026946,0.97074
0.011832,0.95775,0.026965,0.97105
0.01184,0.95787,0.026983,0.97137
0.011848,0.95799,0.027001,0.97169
0.011856,0.95811,0.027019,0.97201
0.011864,0.95823,0.027037,0.97232
0.011872,0.95835,0.027055,0.97264
0.01188,0.95847,0.027073,0.97295
0.011888,0.95859,0.027092,0.97327
0.011896,0.95872,0.02711,0.97359
0.011904,0.95884,0.027128,0.97391
0.011912,0.95896,0.027146,0.97422
0.01192,0.95909,0.027164,0.97453
0.011928,0.95921,0.027182,0.97484
0.011936,0.95934,0.0272,0.97515
0.011944,0.95947,0.027219,0.97545
0.011952,0.95959,0.027237,0.97575
0.01196,0.95972,0.027255,0.97605
0.011968,0.95985,0.027273,0.97634
0.011976,0.95998,0.027291,0.97664
0.011984,0.96011,0.027309,0.97694
0.011992,0.96024,0.027328,0.97723
0.012,0.96038,0.027346,0.97751
0.012008,0.96051,0.027364,0.97781
0.012015,0.96064,0.027382,0.97809
0.012023,0.96077,0.0274,0.97837
0.012031,0.96091,0.027418,0.97866
0.012039,0.96104,0.027436,0.97894
0.012047,0.96118,0.027455,0.97922
0.012055,0.96131,0.027473,0.9795
0.012063,0.96145,0.027491,0.97977
0.012071,0.96158,0.027509,0.98005
0.012079,0.96172,0.027527,0.98032
0.012087,0.96185,0.027545,0.98059
0.012095,0.96199,0.027563,0.98085
0.012103,0.96213,0.027582,0.98111
0.012111,0.96226,0.0276,0.98137
0.012119,0.9624,0.027618,0.98162
0.012127,0.96253,0.027636,0.98187
0.012135,0.96267,0.027654,0.98211
0.012143,0.96281,0.027672,0.98236
0.012151,0.96295,0.02769,0.9826
0.012159,0.96309,0.027709,0.98283
0.012167,0.96322,0.027727,0.98306
0.012175,0.96336,0.027745,0.98328
0.012183,0.9635,0.027763,0.98351
0.012191,0.96364,0.027781,0.98373
0.012199,0.96378,0.027799,0.98395
0.012207,0.96392,0.027817,0.98416
0.012215,0.96405,0.027836,0.98437
0.012223,0.96419,0.027854,0.98457
0.01223,0.96433,0.027872,0.98478
0.012238,0.96447,0.02789,0.98497
0.012246,0.96461,0.027908,0.98516
0.012254,0.96475,0.027926,0.98536
0.012262,0.96489,0.027944,0.98555
0.01227,0.96504,0.027963,0.98573
0.012278,0.96518,0.027981,0.9859
0.012286,0.96532,0.027999,0.98609
0.012294,0.96546,0.028017,0.98626
0.012302,0.9656,0.028035,0.98642
0.01231,0.96574,0.028053,0.98659
0.012318,0.96589,0.028071,0.98675
0.012326,0.96603,0.02809,0.9869
0.012334,0.96617,0.028108,0.98705
0.012342,0.96632,0.028126,0.9872
0.01235,0.96646,0.028144,0.98734
0.012358,0.96661,0.028162,0.98748
0.012366,0.96675,0.02818,0.98761
0.012374,0.9669,0.028199,0.98774
0.012382,0.96704,0.028217,0.98786
0.01239,0.96719,0.028235,0.98798
0.012398,0.96734,0.028253,0.98809
0.012406,0.96748,0.028271,0.9882
0.012414,0.96763,0.028289,0.9883
0.012422,0.96778,0.028307,0.9884
0.01243,0.96793,0.028326,0.98849
0.012437,0.96808,0.028344,0.98859
0.012445,0.96823,0.028362,0.98867
0.012453,0.96838,0.02838,0.98875
0.012461,0.96853,0.028398,0.98882
0.012469,0.96868,0.028416,0.98889
0.012477,0.96884,0.028434,0.98895
0.012485,0.96899,0.028453,0.98902
0.012493,0.96914,0.028471,0.98907
0.012501,0.96929,0.028489,0.98912
0.012509,0.96944,0.028507,0.98916
0.012517,0.9696,0.028525,0.98921
0.012525,0.96975,0.028543,0.98924
0.012533,0.9699,0.028561,0.98928
0.012541,0.97005,0.02858,0.98931
0.012549,0.9702,0.028598,0.98932
0.012557,0.97035,0.028616,0.98934
0.012565,0.9705,0.028634,0.98935
0.012573,0.97065,0.028652,0.98936
0.012581,0.9708,0.02867,0.98936
0.012589,0.97095,0.028688,0.98936
0.012597,0.9711,0.028707,0.98936
0.012605,0.97125,0.028725,0.98934
0.012613,0.9714,0.028743,0.98932
0.012621,0.97155,0.028761,0.98931
0.012629,0.9717,0.028779,0.98928
0.012637,0.97186,0.028797,0.98925
0.012645,0.97201,0.028815,0.98921
0.012652,0.97216,0.028834,0.98917
0.01266,0.97231,0.028852,0.98913
0.012668,0.97246,0.02887,0.98908
0.012676,0.97261,0.028888,0.98902
0.012684,0.97276,0.028906,0.98896
0.012692,0.97291,0.028924,0.9889
0.0127,0.97306,0.028942,0.98883
0.012708,0.97321,0.028961,0.98876
0.012716,0.97336,0.028979,0.98867
0.012724,0.97351,0.028997,0.98859
0.012732,0.97366,0.029015,0.9885
0.01274,0.97381,0.029033,0.98841
0.012748,0.97395,0.029051,0.98832
0.012756,0.9741,0.02907,0.98822
0.012764,0.97425,0.029088,0.98811
0.012772,0.9744,0.029106,0.988
0.01278,0.97456,0.029124,0.98788
0.012788,0.97471,0.029142,0.98776
0.012796,0.97486,0.02916,0.98764
0.012804,0.97501,0.029178,0.98751
0.012812,0.97516,0.029197,0.98738
0.01282,0.97531,0.029215,0.98724
0.012828,0.97546,0.029233,0.98709
0.012836,0.97562,0.029251,0.98694
0.012844,0.97577,0.029269,0.98679
0.012852,0.97592,0.029287,0.98663
0.01286,0.97608,0.029305,0.98648
0.012867,0.97623,0.029324,0.98631
0.012875,0.97638,0.029342,0.98614
0.012883,0.97654,0.02936,0.98597
0.012891,0.97669,0.029378,0.98579
0.012899,0.97684,0.029396,0.98561
0.012907,0.977,0.029414,0.98542
0.012915,0.97715,0.029432,0.98524
0.012923,0.9773,0.029451,0.98505
0.012931,0.97746,0.029469,0.98486
0.012939,0.97761,0.029487,0.98466
0.012947,0.97776,0.029505,0.98445
0.012955,0.97791,0.029523,0.98425
0.012963,0.97806,0.029541,0.98405
0.012971,0.9782,0.029559,0.98384
0.012979,0.97835,0.029578,0.98362
0.012987,0.9785,0.029596,0.9834
0.012995,0.97864,0.029614,0.98318
0.013003,0.97879,0.029632,0.98296
0.013011,0.97894,0.02965,0.98272
0.013019,0.97908,0.029668,0.98249
0.013027,0.97923,0.029686,0.98225
0.013035,0.97937,0.029705,0.98202
0.013043,0.97951,0.029723,0.98177
0.013051,0.97966,0.029741,0.98153
0.013059,0.9798,0.029759,0.98127
0.013067,0.97994,0.029777,0.98102
0.013074,0.98008,0.029795,0.98077
0.013082,0.98022,0.029813,0.9805
0.01309,0.98036,0.029832,0.98024
0.013098,0.9805,0.02985,0.97998
0.013106,0.98065,0.029868,0.9797
0.013114,0.98079,0.029886,0.97943
0.013122,0.98093,0.029904,0.97916
0.01313,0.98107,0.029922,0.97888
0.013138,0.9812,0.029941,0.97861
0.013146,0.98134,0.029959,0.97833
0.013154,0.98148,0.029977,0.97805
0.013162,0.98162,0.029995,0.97777
0.01317,0.98176,0.030013,0.97749
0.013178,0.98189,0.030031,0.9772
0.013186,0.98203,0.030049,0.97691
0.013194,0.98217,0.030068,0.97663
0.013202,0.9823,0.030086,0.97633
0.01321,0.98244,0.030104,0.97605
0.013218,0.98257,0.030122,0.97576
0.013226,0.98271,0.03014,0.97546
0.013234,0.98284,0.030158,0.97516
0.013242,0.98298,0.030176,0.97486
0.01325,0.98311,0.030195,0.97456
0.013258,0.98325,0.030213,0.97425
0.013266,0.98338,0.030231,0.97395
0.013274,0.98351,0.030249,0.97364
0.013282,0.98364,0.030267,0.97333
0.013289,0.98378,0.030285,0.97301
0.013297,0.98391,0.030303,0.97271
0.013305,0.98404,0.030322,0.9724
0.013313,0.98417,0.03034,0.97209
0.013321,0.9843,0.030358,0.97178
0.013329,0.98443,0.030376,0.97147
0.013337,0.98456,0.030394,0.97115
0.013345,0.98468,0.030412,0.97085
0.013353,0.98481,0.03043,0.97054
0.013361,0.98494,0.030449,0.97023
0.013369,0.98506,0.030467,0.96992
0.013377,0.98519,0.030485,0.96962
0.013385,0.98531,0.030503,0.96931
0.013393,0.98543,0.030521,0.969
0.013401,0.98555,0.030539,0.96869
0.013409,0.98567,0.030557,0.96838
0.013417,0.98579,0.030576,0.96807
0.013425,0.98591,0.030594,0.96776
0.013433,0.98603,0.030612,0.96744
0.013441,0.98615,0.03063,0.96713
0.013449,0.98626,0.030648,0.96682
0.013457,0.98638,0.030666,0.96651
0.013465,0.98649,0.030684,0.96621
0.013473,0.98661,0.030703,0.9659
0.013481,0.98672,0.030721,0.96559
0.013489,0.98683,0.030739,0.96529
0.013497,0.98694,0.030757,0.96499
0.013504,0.98705,0.030775,0.96469
0.013512,0.98716,0.030793,0.9644
0.01352,0.98727,0.030811,0.9641
0.013528,0.98738,0.03083,0.96381
0.013536,0.98749,0.030848,0.96353
0.013544,0.98759,0.030866,0.96324
0.013552,0.9877,0.030884,0.96295
0.01356,0.9878,0.030902,0.96267
0.013568,0.9879,0.03092,0.96238
0.013576,0.98801,0.030939,0.9621
0.013584,0.98811,0.030957,0.96183
0.013592,0.98821,0.030975,0.96154
0.0136,0.98831,0.030993,0.96127
0.013608,0.98841,0.031011,0.961
0.013616,0.98851,0.031029,0.96072
0.013624,0.98861,0.031047,0.96045
0.013632,0.9887,0.031066,0.96018
0.01364,0.9888,0.031084,0.95991
0.013648,0.9889,0.031102,0.95965
0.013656,0.98899,0.03112,0.95938
0.013664,0.98908,0.031138,0.95913
0.013672,0.98918,0.031156,0.95888
0.01368,0.98927,0.031174,0.95863
0.013688,0.98936,0.031193,0.95838
0.013696,0.98944,0.031211,0.95814
0.013704,0.98953,0.031229,0.95789
0.013712,0.98962,0.031247,0.95767
0.013719,0.98971,0.031265,0.95743
0.013727,0.98979,0.031283,0.9572
0.013735,0.98988,0.031301,0.95697
0.013743,0.98996,0.03132,0.95675
0.013751,0.99004,0.031338,0.95654
0.013759,0.99012,0.031356,0.95632
0.013767,0.9902,0.031374,0.95611
0.013775,0.99028,0.031392,0.9559
0.013783,0.99036,0.03141,0.95569
0.013791,0.99043,0.031428,0.95549
0.013799,0.99051,0.031447,0.95529
0.013807,0.99059,0.031465,0.9551
0.013815,0.99066,0.031483,0.95491
0.013823,0.99073,0.031501,0.95472
0.013831,0.99081,0.031519,0.95454
0.013839,0.99088,0.031537,0.95435
0.013847,0.99095,0.031555,0.95417
0.013855,0.99102,0.031574,0.954
0.013863,0.99109,0.031592,0.95384
0.013871,0.99116,0.03161,0.95366
0.013879,0.99123,0.031628,0.9535
0.013887,0.99129,0.031646,0.95335
0.013895,0.99136,0.031664,0.95319
0.013903,0.99142,0.031682,0.95304
0.013911,0.99148,0.031701,0.9529
0.013919,0.99154,0.031719,0.95275
0.013926,0.9916,0.031737,0.95261
0.013934,0.99166,0.031755,0.95249
0.013942,0.99172,0.031773,0.95236
0.01395,0.99178,0.031791,0.95224
0.013958,0.99184,0.03181,0.95212
0.013966,0.99189,0.031828,0.952
0.013974,0.99194,0.031846,0.95189
0.013982,0.992,0.031864,0.95179
0.01399,0.99205,0.031882,0.95169
0.013998,0.9921,0.0319,0.9516
0.014006,0.99215,0.031918,0.95151
0.014014,0.9922,0.031937,0.95142
0.014022,0.99225,0.031955,0.95134
0.01403,0.99229,0.031973,0.95126
0.014038,0.99234,0.031991,0.95119
0.014046,0.99238,0.032009,0.95112
0.014054,0.99242,0.032027,0.95106
0.014062,0.99247,0.032045,0.951
0.01407,0.99251,0.032064,0.95094
0.014078,0.99255,0.032082,0.9509
0.014086,0.99258,0.0321,0.95085
0.014094,0.99262,0.032118,0.95081
0.014102,0.99266,0.032136,0.95077
0.01411,0.99269,0.032154,0.95075
0.014118,0.99272,0.032172,0.95072
0.014126,0.99276,0.032191,0.9507
0.014134,0.99279,0.032209,0.95068
0.014141,0.99282,0.032227,0.95067
0.014149,0.99285,0.032245,0.95066
0.014157,0.99287,0.032263,0.95066
0.014165,0.9929,0.032281,0.95066
0.014173,0.99292,0.032299,0.95067
0.014181,0.99295,0.032318,0.95068
0.014189,0.99297,0.032336,0.95069
0.014197,0.99299,0.032354,0.95072
0.014205,0.99301,0.032372,0.95074
0.014213,0.99303,0.03239,0.95077
0.014221,0.99305,0.032408,0.9508
0.014229,0.99307,0.032426,0.95084
0.014237,0.99308,0.032445,0.95088
0.014245,0.9931,0.032463,0.95093
0.014253,0.99311,0.032481,0.95098
0.014261,0.99312,0.032499,0.95104
0.014269,0.99314,0.032517,0.95111
0.014277,0.99315,0.032535,0.95117
0.014285,0.99316,0.032553,0.95124
0.014293,0.99316,0.032572,0.95131
0.014301,0.99317,0.03259,0.9514
0.014309,0.99318,0.032608,0.95149
0.014317,0.99318,0.032626,0.95157
0.014325,0.99319,0.032644,0.95167
0.014333,0.99319,0.032662,0.95176
0.014341,0.99319,0.032681,0.95187
0.014349,0.99319,0.032699,0.95197
0.014356,0.99319,0.032717,0.95209
0.014364,0.99319,0.032735,0.9522
0.014372,0.99319,0.032753,0.95232
0.01438,0.99318,0.032771,0.95245
0.014388,0.99318,0.032789,0.95258
0.014396,0.99317,0.032808,0.95271
0.014404,0.99316,0.032826,0.95285
0.014412,0.99316,0.032844,0.953
0.01442,0.99315,0.032862,0.95314
0.014428,0.99314,0.03288,0.9533
0.014436,0.99312,0.032898,0.95346
0.014444,0.99311,0.032916,0.95361
0.014452,0.9931,0.032935,0.95378
0.01446,0.99308,0.032953,0.95395
0.014468,0.99307,0.032971,0.95412
0.014476,0.99305,0.032989,0.95429
0.014484,0.99303,0.033007,0.95447
0.014492,0.99301,0.033025,0.95466
0.0145,0.99299,0.033043,0.95484
0.014508,0.99297,0.033062,0.95503
0.014516,0.99295,0.03308,0.95522
0.014524,0.99292,0.033098,0.95542
0.014532,0.9929,0.033116,0.95562
0.01454,0.99287,0.033134,0.95582
0.014548,0.99285,0.033152,0.95602
0.014556,0.99282,0.03317,0.95623
0.014563,0.99279,0.033189,0.95645
0.014571,0.99276,0.033207,0.95666
0.014579,0.99273,0.033225,0.95687
0.014587,0.9927,0.033243,0.9571
0.014595,0.99267,0.033261,0.95733
0.014603,0.99263,0.033279,0.95756
0.014611,0.9926,0.033297,0.95779
0.014619,0.99256,0.033316,0.95802
0.014627,0.99252,0.033334,0.95826
0.014635,0.99249,0.033352,0.9585
0.014643,0.99245,0.03337,0.95875
0.014651,0.99241,0.033388,0.95899
0.014659,0.99237,0.033406,0.95924
0.014667,0.99232,0.033424,0.9595
0.014675,0.99228,0.033443,0.95976
0.014683,0.99224,0.033461,0.96002
0.014691,0.99219,0.033479,0.96029
0.014699,0.99215,0.033497,0.96055
0.014707,0.9921,0.033515,0.96081
0.014715,0.99205,0.033533,0.96109
0.014723,0.992,0.033552,0.96135
0.014731,0.99195,0.03357,0.96162
0.014739,0.9919,0.033588,0.9619
0.014747,0.99185,0.033606,0.96217
0.014755,0.99179,0.033624,0.96244
0.014763,0.99174,0.033642,0.96273
0.014771,0.99169,0.03366,0.963
0.014778,0.99163,0.033679,0.96328
0.014786,0.99157,0.033697,0.96357
0.014794,0.99152,0.033715,0.96384
0.014802,0.99146,0.033733,0.96413
0.01481,0.9914,0.033751,0.96442
0.014818,0.99134,0.033769,0.9647
0.014826,0.99128,0.033787,0.96499
0.014834,0.99121,0.033806,0.96528
0.014842,0.99115,0.033824,0.96557
0.01485,0.99109,0.033842,0.96587
0.014858,0.99102,0.03386,0.96617
0.014866,0.99096,0.033878,0.96647
0.014874,0.99089,0.033896,0.96677
0.014882,0.99082,0.033914,0.96706
0.01489,0.99076,0.033933,0.96736
0.014898,0.99069,0.033951,0.96767
0.014906,0.99062,0.033969,0.96797
0.014914,0.99055,0.033987,0.96826
0.014922,0.99048,0.034005,0.96857
0.01493,0.99041,0.034023,0.96886
0.014938,0.99033,0.034041,0.96916
0.014946,0.99026,0.03406,0.96946
0.014954,0.99019,0.034078,0.96975
0.014962,0.99011,0.034096,0.97004
0.01497,0.99003,0.034114,0.97034
0.014978,0.98996,0.034132,0.97064
0.014986,0.98988,0.03415,0.97093
0.014993,0.9898,0.034168,0.97123
0.015001,0.98972,0.034187,0.97152
0.015009,0.98964,0.034205,0.97182
0.015017,0.98956,0.034223,0.97211
0.015025,0.98948,0.034241,0.97241
0.015033,0.9894,0.034259,0.97271
0.015041,0.98932,0.034277,0.973
0.015049,0.98923,0.034295,0.97329
0.015057,0.98915,0.034314,0.97359
0.015065,0.98906,0.034332,0.97388
0.015073,0.98898,0.03435,0.97416
0.015081,0.98889,0.034368,0.97446
0.015089,0.98881,0.034386,0.97474
0.015097,0.98872,0.034404,0.97502
0.015105,0.98863,0.034423,0.9753
0.015113,0.98854,0.034441,0.97558
0.015121,0.98845,0.034459,0.97585
0.015129,0.98836,0.034477,0.97613
0.015137,0.98827,0.034495,0.9764
0.015145,0.98817,0.034513,0.97666
0.015153,0.98808,0.034531,0.97694
0.015161,0.98799,0.03455,0.9772
0.015169,0.98789,0.034568,0.97746
0.015177,0.9878,0.034586,0.97773
0.015185,0.9877,0.034604,0.97798
0.015193,0.98761,0.034622,0.97824
0.0152,0.98751,0.03464,0.9785
0.015208,0.98741,0.034658,0.97875
0.015216,0.98731,0.034677,0.979
0.015224,0.98721,0.034695,0.97925
0.015232,0.98711,0.034713,0.9795
0.01524,0.987,0.034731,0.97975
0.015248,0.9869,0.034749,0.97999
0.015256,0.9868,0.034767,0.98023
0.015264,0.9867,0.034785,0.98047
0.015272,0.98659,0.034804,0.9807
0.01528,0.98649,0.034822,0.98093
0.015288,0.98638,0.03484,0.98116
0.015296,0.98628,0.034858,0.98138
0.015304,0.98617,0.034876,0.9816
0.015312,0.98606,0.034894,0.98182
0.01532,0.98595,0.034912,0.98203
0.015328,0.98584,0.034931,0.98224
0.015336,0.98573,0.034949,0.98244
0.015344,0.98562,0.034967,0.98264
0.015352,0.98551,0.034985,0.98285
0.01536,0.9854,0.035003,0.98304
0.015368,0.98528,0.035021,0.98323
0.015376,0.98517,0.035039,0.98341
0.015384,0.98506,0.035058,0.98361
0.015392,0.98494,0.035076,0.98378
0.0154,0.98482,0.035094,0.98396
0.015408,0.98471,0.035112,0.98413
0.015415,0.98459,0.03513,0.9843
0.015423,0.98447,0.035148,0.98446
0.015431,0.98435,0.035166,0.98463
0.015439,0.98423,0.035185,0.98479
0.015447,0.98411,0.035203,0.98493
0.015455,0.98399,0.035221,0.98509
0.015463,0.98387,0.035239,0.98524
0.015471,0.98375,0.035257,0.98537
0.015479,0.98363,0.035275,0.98552
0.015487,0.9835,0.035293,0.98565
0.015495,0.98338,0.035312,0.98578
0.015503,0.98326,0.03533,0.98591
0.015511,0.98314,0.035348,0.98603
0.015519,0.98301,0.035366,0.98615
0.015527,0.98289,0.035384,0.98626
0.015535,0.98277,0.035402,0.98637
0.015543,0.98264,0.035421,0.98648
0.015551,0.98252,0.035439,0.98659
0.015559,0.98239,0.035457,0.98668
0.015567,0.98227,0.035475,0.98678
0.015575,0.98215,0.035493,0.98687
0.015583,0.98202,0.035511,0.98695
0.015591,0.98189,0.035529,0.98703
0.015599,0.98177,0.035548,0.9871
0.015607,0.98164,0.035566,0.98717
0.015615,0.98151,0.035584,0.98725
0.015623,0.98139,0.035602,0.9873
0.01563,0.98126,0.03562,0.98736
0.015638,0.98113,0.035638,0.98741
0.015646,0.981,0.035656,0.98746
0.015654,0.98087,0.035675,0.98751
0.015662,0.98074,0.035693,0.98754
0.01567,0.98061,0.035711,0.98758
0.015678,0.98048,0.035729,0.9876
0.015686,0.98034,0.035747,0.98763
0.015694,0.98021,0.035765,0.98765
0.015702,0.98008,0.035783,0.98767
0.01571,0.97995,0.035802,0.98768
0.015718,0.97981,0.03582,0.98768
0.015726,0.97968,0.035838,0.98768
0.015734,0.97954,0.035856,0.98768
0.015742,0.97941,0.035874,0.98767
0.01575,0.97927,0.035892,0.98766
0.015758,0.97914,0.03591,0.98764
0.015766,0.979,0.035929,0.98762
0.015774,0.97887,0.035947,0.98759
0.015782,0.97873,0.035965,0.98756
0.01579,0.97859,0.035983,0.98753
0.015798,0.97845,0.036001,0.98748
0.015806,0.97832,0.036019,0.98744
0.015814,0.97818,0.036037,0.98739
0.015822,0.97804,0.036056,0.98734
0.01583,0.9779,0.036074,0.98728
0.015838,0.97776,0.036092,0.98722
0.015845,0.97762,0.03611,0.98715
0.015853,0.97747,0.036128,0.98707
0.015861,0.97733,0.036146,0.987
0.015869,0.97719,0.036164,0.98692
0.015877,0.97704,0.036183,0.98683
0.015885,0.97689,0.036201,0.98673
0.015893,0.97675,0.036219,0.98664
0.015901,0.9766,0.036237,0.98654
0.015909,0.97645,0.036255,0.98644
0.015917,0.97631,0.036273,0.98633


==> proj_vs_stuning_newComaprisonPlot/stuning,linear_dt=5e-4_1200x1200.csv <==
0,0.99983
0.0005,0.9998
0.001,0.99974
0.0015,0.99971
0.002,0.99968
0.0025,0.99965
0.003,0.99963
0.0035,0.99961
0.004,0.99958
0.0045,0.99957
0.005,0.99955
0.0055,0.99953
0.006,0.99951
0.0065,0.99949
0.007,0.99947
0.0075,0.99946
0.008,0.99944
0.0085,0.99943
0.009,0.99941
0.0095,0.99939
0.01,0.99937
0.0105,0.99936
0.011,0.99934
0.0115,0.99932
0.012,0.99931
0.0125,0.99929
0.013,0.99927
0.0135,0.99926
0.014,0.99924
0.0145,0.99922
0.015,0.9992
0.0155,0.99919
0.016,0.99917
0.0165,0.99915
0.017,0.99913
0.0175,0.99911
0.018,0.99909
0.0185,0.99907
0.019,0.99906
0.0195,0.99904
0.02,0.99902
0.0205,0.999
0.021,0.99898
0.0215,0.99896
0.022,0.99893
0.0225,0.99891
0.023,0.99889
0.0235,0.99887
0.024,0.99885
0.0245,0.99883
0.025,0.9988
0.0255,0.99878
0.026,0.99876
0.0265,0.99874
0.027,0.99871
0.0275,0.99869
0.028,0.99867
0.0285,0.99864
0.029,0.99862
0.0295,0.99859
0.03,0.99857
0.0305,0.99854
0.031,0.99852
0.0315,0.99849
0.032,0.99846
0.0325,0.99844
0.033,0.99841
0.0335,0.99838
0.034,0.99835
0.0345,0.99833
0.035,0.9983
0.0355,0.99827
0.036,0.99824
0.0365,0.99821
0.037,0.99818
0.0375,0.99815
0.038,0.99812
0.0385,0.99809
0.039,0.99806
0.0395,0.99803
0.04,0.998
0.0405,0.99797
0.041,0.99794
0.0415,0.99791
0.042,0.99787
0.0425,0.99784
0.043,0.99781
0.0435,0.99778
0.044,0.99774
0.0445,0.99771
0.045,0.99767
0.0455,0.99764
0.046,0.9976
0.0465,0.99757
0.047,0.99753
0.0475,0.9975
0.048,0.99746
0.0485,0.99743
0.049,0.99739
0.0495,0.99735
0.05,0.99731
0.0505,0.99728
0.051,0.99724
0.0515,0.9972
0.052,0.99716
0.0525,0.99712
0.053,0.99708
0.0535,0.99704
0.054,0.997
0.0545,0.99696
0.055,0.99692
0.0555,0.99688
0.056,0.99684
0.0565,0.9968
0.057,0.99676
0.0575,0.99672
0.058,0.99668
0.0585,0.99663
0.059,0.99659
0.0595,0.99655
0.06,0.9965
0.0605,0.99646
0.061,0.99642
0.0615,0.99637
0.062,0.99633
0.0625,0.99628
0.063,0.99624
0.0635,0.99619
0.064,0.99615
0.0645,0.9961
0.065,0.99606
0.0655,0.99601
0.066,0.99596
0.0665,0.99592
0.067,0.99587
0.0675,0.99582
0.068,0.99577
0.0685,0.99572
0.069,0.99568
0.0695,0.99563
0.07,0.99558
0.0705,0.99553
0.071,0.99548
0.0715,0.99543
0.072,0.99538
0.0725,0.99533
0.073,0.99528
0.0735,0.99523
0.074,0.99518
0.0745,0.99512
0.075,0.99507
0.0755,0.99502
0.076,0.99497
0.0765,0.99492
0.077,0.99486
0.0775,0.99481
0.078,0.99476
0.0785,0.9947
0.079,0.99465
0.0795,0.99459
0.08,0.99454
0.0805,0.99448
0.081,0.99443
0.0815,0.99437
0.082,0.99432
0.0825,0.99426
0.083,0.99421
0.0835,0.99415
0.084,0.99409
0.0845,0.99404
0.085,0.99398
0.0855,0.99392
0.086,0.99386
0.0865,0.99381
0.087,0.99375
0.0875,0.99369
0.088,0.99363
0.0885,0.99357
0.089,0.99351
0.0895,0.99345
0.09,0.99339
0.0905,0.99333
0.091,0.99327
0.0915,0.99321
0.092,0.99315
0.0925,0.99309
0.093,0.99303
0.0935,0.99297
0.094,0.99291
0.0945,0.99284
0.095,0.99278
0.0955,0.99272
0.096,0.99266
0.0965,0.9926
0.097,0.99253
0.0975,0.99247
0.098,0.99241
0.0985,0.99235
0.099,0.99228
0.0995,0.99222
0.1,0.99216
0.1005,0.99209
0.101,0.99203
0.1015,0.99197
0.102,0.9919
0.1025,0.99184
0.103,0.99178
0.1035,0.99171
0.104,0.99165
0.1045,0.99158
0.105,0.99152
0.1055,0.99145
0.106,0.99139
0.1065,0.99132
0.107,0.99126
0.1075,0.99119
0.108,0.99113
0.1085,0.99106
0.109,0.991
0.1095,0.99093
0.11,0.99086
0.1105,0.9908
0.111,0.99073
0.1115,0.99066
0.112,0.9906
0.1125,0.99053
0.113,0.99046
0.1135,0.9904
0.114,0.99033
0.1145,0.99026
0.115,0.99019
0.1155,0.99013
0.116,0.99006
0.1165,0.98999
0.117,0.98992
0.1175,0.98985
0.118,0.98979
0.1185,0.98972
0.119,0.98965
0.1195,0.98958
0.12,0.98951
0.1205,0.98944
0.121,0.98937
0.1215,0.9893
0.122,0.98923
0.1225,0.98916
0.123,0.98909
0.1235,0.98902
0.124,0.98895
0.1245,0.98888
0.125,0.98881
0.1255,0.98874
0.126,0.98867
0.1265,0.9886
0.127,0.98852
0.1275,0.98845
0.128,0.98838
0.1285,0.98831
0.129,0.98824
0.1295,0.98816
0.13,0.98809
0.1305,0.98802
0.131,0.98795
0.1315,0.98787
0.132,0.9878
0.1325,0.98773
0.133,0.98765
0.1335,0.98758
0.134,0.9875
0.1345,0.98743
0.135,0.98736
0.1355,0.98728
0.136,0.98721
0.1365,0.98713
0.137,0.98705
0.1375,0.98698
0.138,0.9869
0.1385,0.98683
0.139,0.98675
0.1395,0.98668
0.14,0.9866
0.1405,0.98652
0.141,0.98645
0.1415,0.98637
0.142,0.98629
0.1425,0.98622
0.143,0.98614
0.1435,0.98607
0.144,0.98599
0.1445,0.98591
0.145,0.98584
0.1455,0.98576
0.146,0.98568
0.1465,0.98561
0.147,0.98553
0.1475,0.98545
0.148,0.98538
0.1485,0.9853
0.149,0.98522
0.1495,0.98515
0.15,0.98507
0.1505,0.98499
0.151,0.98492
0.1515,0.98484
0.152,0.98476
0.1525,0.98468
0.153,0.98461
0.1535,0.98453
0.154,0.98445
0.1545,0.98437
0.155,0.9843
0.1555,0.98422
0.156,0.98414
0.1565,0.98406
0.157,0.98399
0.1575,0.98391
0.158,0.98383
0.1585,0.98375
0.159,0.98367
0.1595,0.9836
0.16,0.98352
0.1605,0.98344
0.161,0.98336
0.1615,0.98328
0.162,0.98321
0.1625,0.98313
0.163,0.98305
0.1635,0.98297
0.164,0.98289
0.1645,0.98281
0.165,0.98273
0.1655,0.98265
0.166,0.98257
0.1665,0.9825
0.167,0.98242
0.1675,0.98234
0.168,0.98226
0.1685,0.98218
0.169,0.9821
0.1695,0.98202
0.17,0.98194
0.1705,0.98186
0.171,0.98178
0.1715,0.9817
0.172,0.98162
0.1725,0.98154
0.173,0.98146
0.1735,0.98138
0.174,0.9813
0.1745,0.98121
0.175,0.98113
0.1755,0.98105
0.176,0.98097
0.1765,0.98089
0.177,0.98081
0.1775,0.98073
0.178,0.98064
0.1785,0.98056
0.179,0.98048
0.1795,0.9804
0.18,0.98032
0.1805,0.98023
0.181,0.98015
0.1815,0.98007
0.182,0.97999
0.1825,0.9799
0.183,0.97982
0.1835,0.97974
0.184,0.97966
0.1845,0.97957
0.185,0.97949
0.1855,0.97941
0.186,0.97933
0.1865,0.97924
0.187,0.97916
0.1875,0.97908
0.188,0.979
0.1885,0.97892
0.189,0.97883
0.1895,0.97875
0.19,0.97867
0.1905,0.97859
0.191,0.97851
0.1915,0.97843
0.192,0.97834
0.1925,0.97826
0.193,0.97818
0.1935,0.9781
0.194,0.97802
0.1945,0.97794
0.195,0.97786
0.1955,0.97777
0.196,0.97769
0.1965,0.97761
0.197,0.97753
0.1975,0.97745
0.198,0.97737
0.1985,0.97729
0.199,0.97721
0.1995,0.97712
0.2,0.97704
0.2005,0.97696
0.201,0.97688
0.2015,0.9768
0.202,0.97672
0.2025,0.97664
0.203,0.97656
0.2035,0.97648
0.204,0.97639
0.2045,0.97631
0.205,0.97623
0.2055,0.97615
0.206,0.97607
0.2065,0.97599
0.207,0.97591
0.2075,0.97583
0.208,0.97574
0.2085,0.97566
0.209,0.97558
0.2095,0.9755
0.21,0.97542
0.2105,0.97534
0.211,0.97526
0.2115,0.97517
0.212,0.97509
0.2125,0.97501
0.213,0.97493
0.2135,0.97485
0.214,0.97477
0.2145,0.97469
0.215,0.9746
0.2155,0.97452
0.216,0.97444
0.2165,0.97436
0.217,0.97428
0.2175,0.97419
0.218,0.97411
0.2185,0.97403
0.219,0.97395
0.2195,0.97386
0.22,0.97378
0.2205,0.9737
0.221,0.97362
0.2215,0.97353
0.222,0.97345
0.2225,0.97337
0.223,0.97329
0.2235,0.9732
0.224,0.97312
0.2245,0.97304
0.225,0.97295
0.2255,0.97287
0.226,0.97279
0.2265,0.97271
0.227,0.97263
0.2275,0.97254
0.228,0.97246
0.2285,0.97238
0.229,0.9723
0.2295,0.97222
0.23,0.97214
0.2305,0.97205
0.231,0.97197
0.2315,0.97189
0.232,0.97181
0.2325,0.97173
0.233,0.97165
0.2335,0.97157
0.234,0.97149
0.2345,0.97141
0.235,0.97133
0.2355,0.97124
0.236,0.97116
0.2365,0.97108
0.237,0.971
0.2375,0.97092
0.238,0.97084
0.2385,0.97076
0.239,0.97068
0.2395,0.9706
0.24,0.97052
0.2405,0.97044
0.241,0.97036
0.2415,0.97028
0.242,0.9702
0.2425,0.97012
0.243,0.97004
0.2435,0.96996
0.244,0.96988
0.2445,0.9698
0.245,0.96972
0.2455,0.96964
0.246,0.96956
0.2465,0.96948
0.247,0.9694
0.2475,0.96932
0.248,0.96925
0.2485,0.96917
0.249,0.96909
0.2495,0.96901
0.25,0.96893
0.2505,0.96885
0.251,0.96877
0.2515,0.96869
0.252,0.96861
0.2525,0.96853
0.253,0.96845
0.2535,0.96837
0.254,0.96829
0.2545,0.96821
0.255,0.96813
0.2555,0.96805
0.256,0.96797
0.2565,0.96789
0.257,0.96781
0.2575,0.96773
0.258,0.96765
0.2585,0.96757
0.259,0.96749
0.2595,0.96741
0.26,0.96733
0.2605,0.96725
0.261,0.96717
0.2615,0.96709
0.262,0.96701
0.2625,0.96693
0.263,0.96685
0.2635,0.96677
0.264,0.96669
0.2645,0.96661
0.265,0.96653
0.2655,0.96645
0.266,0.96637
0.2665,0.96629
0.267,0.96621
0.2675,0.96613
0.268,0.96605
0.2685,0.96597
0.269,0.96589
0.2695,0.96581
0.27,0.96574
0.2705,0.96566
0.271,0.96558
0.2715,0.9655
0.272,0.96542
0.2725,0.96534
0.273,0.96527
0.2735,0.96519
0.274,0.96511
0.2745,0.96503
0.275,0.96496
0.2755,0.96488
0.276,0.9648
0.2765,0.96473
0.277,0.96465
0.2775,0.96457
0.278,0.96449
0.2785,0.96442
0.279,0.96434
0.2795,0.96426
0.28,0.96419
0.2805,0.96411
0.281,0.96404
0.2815,0.96396
0.282,0.96388
0.2825,0.96381
0.283,0.96373
0.2835,0.96366
0.284,0.96358
0.2845,0.9635
0.285,0.96343
0.2855,0.96335
0.286,0.96328
0.2865,0.9632
0.287,0.96313
0.2875,0.96305
0.288,0.96298
0.2885,0.9629
0.289,0.96283
0.2895,0.96275
0.29,0.96268
0.2905,0.9626
0.291,0.96253
0.2915,0.96245
0.292,0.96238
0.2925,0.9623
0.293,0.96223
0.2935,0.96216
0.294,0.96208
0.2945,0.96201
0.295,0.96193
0.2955,0.96186
0.296,0.96178
0.2965,0.96171
0.297,0.96164
0.2975,0.96156
0.298,0.96149
0.2985,0.96141
0.299,0.96134
0.2995,0.96127
0.3,0.96119
0.3005,0.96112
0.301,0.96104
0.3015,0.96097
0.302,0.9609
0.3025,0.96082
0.303,0.96075
0.3035,0.96068
0.304,0.9606
0.3045,0.96053
0.305,0.96046
0.3055,0.96038
0.306,0.96031
0.3065,0.96024
0.307,0.96016
0.3075,0.96009
0.308,0.96002
0.3085,0.95994
0.309,0.95987
0.3095,0.9598
0.31,0.95972
0.3105,0.95965
0.311,0.95958
0.3115,0.95951
0.312,0.95944
0.3125,0.95936
0.313,0.95929
0.3135,0.95922
0.314,0.95915
0.3145,0.95908
0.315,0.95901
0.3155,0.95894
0.316,0.95887
0.3165,0.9588
0.317,0.95873
0.3175,0.95866
0.318,0.95859
0.3185,0.95852
0.319,0.95845
0.3195,0.95838
0.32,0.95831
0.3205,0.95825
0.321,0.95818
0.3215,0.95811
0.322,0.95804
0.3225,0.95797
0.323,0.9579
0.3235,0.95784
0.324,0.95777
0.3245,0.9577
0.325,0.95763
0.3255,0.95757
0.326,0.9575
0.3265,0.95743
0.327,0.95737
0.3275,0.9573
0.328,0.95723
0.3285,0.95717
0.329,0.9571
0.3295,0.95704
0.33,0.95697
0.3305,0.95691
0.331,0.95684
0.3315,0.95678
0.332,0.95671
0.3325,0.95665
0.333,0.95658
0.3335,0.95652
0.334,0.95645
0.3345,0.95639
0.335,0.95632
0.3355,0.95626
0.336,0.9562
0.3365,0.95613
0.337,0.95607
0.3375,0.95601
0.338,0.95594
0.3385,0.95588
0.339,0.95582
0.3395,0.95575
0.34,0.95569
0.3405,0.95563
0.341,0.95557
0.3415,0.9555
0.342,0.95544
0.3425,0.95538
0.343,0.95532
0.3435,0.95526
0.344,0.9552
0.3445,0.95514
0.345,0.95507
0.3455,0.95501
0.346,0.95495
0.3465,0.95489
0.347,0.95483
0.3475,0.95477
0.348,0.95471
0.3485,0.95465
0.349,0.95459
0.3495,0.95453
0.35,0.95447
0.3505,0.95441
0.351,0.95435
0.3515,0.95429
0.352,0.95424
0.3525,0.95418
0.353,0.95412
0.3535,0.95406
0.354,0.954
0.3545,0.95394
0.355,0.95389
0.3555,0.95383
0.356,0.95377
0.3565,0.95371
0.357,0.95366
0.3575,0.9536
0.358,0.95354
0.3585,0.95349
0.359,0.95343
0.3595,0.95337
0.36,0.95332
0.3605,0.95326
0.361,0.9532
0.3615,0.95315
0.362,0.95309
0.3625,0.95304
0.363,0.95298
0.3635,0.95293
0.364,0.95288
0.3645,0.95282
0.365,0.95277
0.3655,0.95272
0.366,0.95266
0.3665,0.95261
0.367,0.95256
0.3675,0.95251
0.368,0.95245
0.3685,0.9524
0.369,0.95235
0.3695,0.9523
0.37,0.95225
0.3705,0.9522
0.371,0.95215
0.3715,0.9521
0.372,0.95205
0.3725,0.952
0.373,0.95195
0.3735,0.9519
0.374,0.95185
0.3745,0.9518
0.375,0.95176
0.3755,0.95171
0.376,0.95166
0.3765,0.95161
0.377,0.95157
0.3775,0.95152
0.378,0.95147
0.3785,0.95143
0.379,0.95138
0.3795,0.95134
0.38,0.95129
0.3805,0.95125
0.381,0.9512
0.3815,0.95116
0.382,0.95111
0.3825,0.95107
0.383,0.95103
0.3835,0.95098
0.384,0.95094
0.3845,0.9509
0.385,0.95086
0.3855,0.95081
0.386,0.95077
0.3865,0.95073
0.387,0.95069
0.3875,0.95065
0.388,0.95061
0.3885,0.95057
0.389,0.95053
0.3895,0.95049
0.39,0.95045
0.3905,0.95041
0.391,0.95037
0.3915,0.95033
0.392,0.9503
0.3925,0.95026
0.393,0.95022
0.3935,0.95018
0.394,0.95015
0.3945,0.95011
0.395,0.95007
0.3955,0.95004
0.396,0.95
0.3965,0.94997
0.397,0.94993
0.3975,0.9499
0.398,0.94986
0.3985,0.94983
0.399,0.94979
0.3995,0.94976
0.4,0.94973
0.4005,0.94969
0.401,0.94966
0.4015,0.94963
0.402,0.9496
0.4025,0.94956
0.403,0.94953
0.4035,0.9495
0.404,0.94947
0.4045,0.94944
0.405,0.94941
0.4055,0.94938
0.406,0.94935
0.4065,0.94932
0.407,0.94929
0.4075,0.94926
0.408,0.94924
0.4085,0.94921
0.409,0.94918
0.4095,0.94915
0.41,0.94913
0.4105,0.9491
0.411,0.94907
0.4115,0.94905
0.412,0.94902
0.4125,0.94899
0.413,0.94897
0.4135,0.94895
0.414,0.94892
0.4145,0.9489
0.415,0.94887
0.4155,0.94885
0.416,0.94883
0.4165,0.9488
0.417,0.94878
0.4175,0.94876
0.418,0.94874
0.4185,0.94872
0.419,0.94869
0.4195,0.94867
0.42,0.94865
0.4205,0.94863
0.421,0.94861
0.4215,0.94859
0.422,0.94858
0.4225,0.94856
0.423,0.94854
0.4235,0.94852
0.424,0.9485
0.4245,0.94848
0.425,0.94847
0.4255,0.94845
0.426,0.94843
0.4265,0.94842
0.427,0.9484
0.4275,0.94839
0.428,0.94837
0.4285,0.94836
0.429,0.94834
0.4295,0.94833
0.43,0.94831
0.4305,0.9483
0.431,0.94829
0.4315,0.94828
0.432,0.94826
0.4325,0.94825
0.433,0.94824
0.4335,0.94823
0.434,0.94822
0.4345,0.94821
0.435,0.9482
0.4355,0.94819
0.436,0.94818
0.4365,0.94817
0.437,0.94816
0.4375,0.94815
0.438,0.94814
0.4385,0.94813
0.439,0.94813
0.4395,0.94812
0.44,0.94811
0.4405,0.9481
0.441,0.9481
0.4415,0.94809
0.442,0.94809
0.4425,0.94808
0.443,0.94808
0.4435,0.94807
0.444,0.94807
0.4445,0.94806
0.445,0.94806
0.4455,0.94806
0.446,0.94806
0.4465,0.94805
0.447,0.94805
0.4475,0.94805
0.448,0.94805
0.4485,0.94805
0.449,0.94805
0.4495,0.94804
0.45,0.94804
0.4505,0.94804
0.451,0.94805
0.4515,0.94805
0.452,0.94805
0.4525,0.94805
0.453,0.94805
0.4535,0.94805
0.454,0.94806
0.4545,0.94806
0.455,0.94806
0.4555,0.94807
0.456,0.94807
0.4565,0.94807
0.457,0.94808
0.4575,0.94808
0.458,0.94809
0.4585,0.94809
0.459,0.9481
0.4595,0.94811
0.46,0.94811
0.4605,0.94812
0.461,0.94813
0.4615,0.94814
0.462,0.94814
0.4625,0.94815
0.463,0.94816
0.4635,0.94817
0.464,0.94818
0.4645,0.94819
0.465,0.9482
0.4655,0.94821
0.466,0.94822
0.4665,0.94823
0.467,0.94824
0.4675,0.94825
0.468,0.94826
0.4685,0.94828
0.469,0.94829
0.4695,0.9483
0.47,0.94832
0.4705,0.94833
0.471,0.94834
0.4715,0.94836
0.472,0.94837
0.4725,0.94839
0.473,0.9484
0.4735,0.94842
0.474,0.94843
0.4745,0.94845
0.475,0.94847
0.4755,0.94848
0.476,0.9485
0.4765,0.94852
0.477,0.94853
0.4775,0.94855
0.478,0.94857
0.4785,0.94859
0.479,0.94861
0.4795,0.94863
0.48,0.94865
0.4805,0.94867
0.481,0.94869
0.4815,0.94871
0.482,0.94873
0.4825,0.94875
0.483,0.94877
0.4835,0.94879
0.484,0.94882
0.4845,0.94884
0.485,0.94886
0.4855,0.94888
0.486,0.94891
0.4865,0.94893
0.487,0.94895
0.4875,0.94898
0.488,0.949
0.4885,0.94903
0.489,0.94905
0.4895,0.94908
0.49,0.9491
0.4905,0.94913
0.491,0.94916
0.4915,0.94918
0.492,0.94921
0.4925,0.94924
0.493,0.94927
0.4935,0.94929
0.494,0.94932
0.4945,0.94935
0.495,0.94938
0.4955,0.94941
0.496,0.94944
0.4965,0.94947
0.497,0.9495
0.4975,0.94953
0.498,0.94956
0.4985,0.94959
0.499,0.94962
0.4995,0.94965
0.5,0.94968
0.5005,0.94971
0.501,0.94975
0.5015,0.94978
0.502,0.94981
0.5025,0.94984
0.503,0.94988
0.5035,0.94991
0.504,0.94995
0.5045,0.94998
0.505,0.95001
0.5055,0.95005
0.506,0.95008
0.5065,0.95012
0.507,0.95015
0.5075,0.95019
0.508,0.95023
0.5085,0.95026
0.509,0.9503
0.5095,0.95034
0.51,0.95037
0.5105,0.95041
0.511,0.95045
0.5115,0.95049
0.512,0.95053
0.5125,0.95056
0.513,0.9506
0.5135,0.95064
0.514,0.95068
0.5145,0.95072
0.515,0.95076
0.5155,0.9508
0.516,0.95084
0.5165,0.95088
0.517,0.95092
0.5175,0.95097
0.518,0.95101
0.5185,0.95105
0.519,0.95109
0.5195,0.95113
0.52,0.95118
0.5205,0.95122
0.521,0.95126
0.5215,0.95131
0.522,0.95135
0.5225,0.95139
0.523,0.95144
0.5235,0.95148
0.524,0.95153
0.5245,0.95157
0.525,0.95162
0.5255,0.95166
0.526,0.95171
0.5265,0.95176
0.527,0.9518
0.5275,0.95185
0.528,0.9519
0.5285,0.95194
0.529,0.95199
0.5295,0.95204
0.53,0.95209
0.5305,0.95213
0.531,0.95218
0.5315,0.95223
0.532,0.95228
0.5325,0.95233
0.533,0.95238
0.5335,0.95243
0.534,0.95248
0.5345,0.95253
0.535,0.95258
0.5355,0.95263
0.536,0.95268
0.5365,0.95273
0.537,0.95278
0.5375,0.95284
0.538,0.95289
0.5385,0.95294
0.539,0.95299
0.5395,0.95304
0.54,0.9531
0.5405,0.95315
0.541,0.9532
0.5415,0.95326
0.542,0.95331
0.5425,0.95337
0.543,0.95342
0.5435,0.95348
0.544,0.95353
0.5445,0.95359
0.545,0.95364
0.5455,0.9537
0.546,0.95375
0.5465,0.95381
0.547,0.95386
0.5475,0.95392
0.548,0.95398
0.5485,0.95403
0.549,0.95409
0.5495,0.95414
0.55,0.9542
0.5505,0.95426
0.551,0.95432
0.5515,0.95437
0.552,0.95443
0.5525,0.95449
0.553,0.95455
0.5535,0.9546
0.554,0.95466
0.5545,0.95472
0.555,0.95478
0.5555,0.95484
0.556,0.95489
0.5565,0.95495
0.557,0.95501
0.5575,0.95507
0.558,0.95513
0.5585,0.95519
0.559,0.95525
0.5595,0.95531
0.56,0.95537
0.5605,0.95543
0.561,0.95549
0.5615,0.95555
0.562,0.95561
0.5625,0.95567
0.563,0.95573
0.5635,0.95579
0.564,0.95585
0.5645,0.95591
0.565,0.95597
0.5655,0.95603
0.566,0.9561
0.5665,0.95616
0.567,0.95622
0.5675,0.95628
0.568,0.95634
0.5685,0.9564
0.569,0.95647
0.5695,0.95653
0.57,0.95659
0.5705,0.95665
0.571,0.95672
0.5715,0.95678
0.572,0.95684
0.5725,0.95691
0.573,0.95697
0.5735,0.95703
0.574,0.9571
0.5745,0.95716
0.575,0.95723
0.5755,0.95729
0.576,0.95735
0.5765,0.95742
0.577,0.95748
0.5775,0.95755
0.578,0.95761
0.5785,0.95768
0.579,0.95774
0.5795,0.95781
0.58,0.95788
0.5805,0.95794
0.581,0.95801
0.5815,0.95807
0.582,0.95814
0.5825,0.95821
0.583,0.95827
0.5835,0.95834
0.584,0.95841
0.5845,0.95847
0.585,0.95854
0.5855,0.95861
0.586,0.95868
0.5865,0.95874
0.587,0.95881
0.5875,0.95888
0.588,0.95895
0.5885,0.95902
0.589,0.95908
0.5895,0.95915
0.59,0.95922
0.5905,0.95929
0.591,0.95936
0.5915,0.95943
0.592,0.9595
0.5925,0.95957
0.593,0.95964
0.5935,0.95971
0.594,0.95978
0.5945,0.95985
0.595,0.95992
0.5955,0.95999
0.596,0.96006
0.5965,0.96013
0.597,0.9602
0.5975,0.96028
0.598,0.96035
0.5985,0.96042
0.599,0.96049
0.5995,0.96056
0.6,0.96063
0.6005,0.9607
0.601,0.96077
0.6015,0.96085
0.602,0.96092
0.6025,0.96099
0.603,0.96106
0.6035,0.96113
0.604,0.9612
0.6045,0.96128
0.605,0.96135
0.6055,0.96142
0.606,0.96149
0.6065,0.96156
0.607,0.96163
0.6075,0.96171
0.608,0.96178
0.6085,0.96185
0.609,0.96192
0.6095,0.96199
0.61,0.96207
0.6105,0.96214
0.611,0.96221
0.6115,0.96228
0.612,0.96236
0.6125,0.96243
0.613,0.9625
0.6135,0.96257
0.614,0.96265
0.6145,0.96272
0.615,0.96279
0.6155,0.96286
0.616,0.96294
0.6165,0.96301
0.617,0.96308
0.6175,0.96316
0.618,0.96323
0.6185,0.9633
0.619,0.96337
0.6195,0.96345
0.62,0.96352
0.6205,0.96359
0.621,0.96367
0.6215,0.96374
0.622,0.96382
0.6225,0.96389
0.623,0.96396
0.6235,0.96404
0.624,0.96411
0.6245,0.96418
0.625,0.96426
0.6255,0.96433
0.626,0.96441
0.6265,0.96448
0.627,0.96456
0.6275,0.96463
0.628,0.96471
0.6285,0.96478
0.629,0.96485
0.6295,0.96493
0.63,0.965
0.6305,0.96508
0.631,0.96516
0.6315,0.96523
0.632,0.96531
0.6325,0.96538
0.633,0.96546
0.6335,0.96553
0.634,0.96561
0.6345,0.96568
0.635,0.96576
0.6355,0.96584
0.636,0.96591
0.6365,0.96599
0.637,0.96607
0.6375,0.96614
0.638,0.96622
0.6385,0.9663
0.639,0.96637
0.6395,0.96645
0.64,0.96653
0.6405,0.96661
0.641,0.96668
0.6415,0.96676
0.642,0.96684
0.6425,0.96692
0.643,0.967
0.6435,0.96707
0.644,0.96715
0.6445,0.96723
0.645,0.96731
0.6455,0.96738
0.646,0.96746
0.6465,0.96754
0.647,0.96762
0.6475,0.9677
0.648,0.96777
0.6485,0.96785
0.649,0.96793
0.6495,0.96801
0.65,0.96808
0.6505,0.96816
0.651,0.96824
0.6515,0.96831
0.652,0.96839
0.6525,0.96847
0.653,0.96855
0.6535,0.96862
0.654,0.9687
0.6545,0.96878
0.655,0.96886
0.6555,0.96893
0.656,0.96901
0.6565,0.96909
0.657,0.96916
0.6575,0.96924
0.658,0.96932
0.6585,0.9694
0.659,0.96947
0.6595,0.96955
0.66,0.96963
0.6605,0.96971
0.661,0.96978
0.6615,0.96986
0.662,0.96994
0.6625,0.97001
0.663,0.97009
0.6635,0.97017
0.664,0.97025
0.6645,0.97032
0.665,0.9704
0.6655,0.97048
0.666,0.97056
0.6665,0.97063
0.667,0.97071
0.6675,0.97079
0.668,0.97087
0.6685,0.97094
0.669,0.97102
0.6695,0.9711
0.67,0.97118
0.6705,0.97126
0.671,0.97133
0.6715,0.97141
0.672,0.97149
0.6725,0.97157
0.673,0.97165
0.6735,0.97172
0.674,0.9718
0.6745,0.97188
0.675,0.97196
0.6755,0.97204
0.676,0.97212
0.6765,0.9722
0.677,0.97227
0.6775,0.97235
0.678,0.97243
0.6785,0.97251
0.679,0.97259
0.6795,0.97267
0.68,0.97275
0.6805,0.97283
0.681,0.97291
0.6815,0.97299
0.682,0.97307
0.6825,0.97315
0.683,0.97322
0.6835,0.9733
0.684,0.97338
0.6845,0.97346
0.685,0.97354
0.6855,0.97362
0.686,0.9737
0.6865,0.97378
0.687,0.97386
0.6875,0.97394
0.688,0.97402
0.6885,0.9741
0.689,0.97418
0.6895,0.97426
0.69,0.97434
0.6905,0.97441
0.691,0.97449
0.6915,0.97457
0.692,0.97465
0.6925,0.97473
0.693,0.97481
0.6935,0.97489
0.694,0.97496
0.6945,0.97504
0.695,0.97512
0.6955,0.9752
0.696,0.97528
0.6965,0.97535
0.697,0.97543
0.6975,0.97551
0.698,0.97559
0.6985,0.97567
0.699,0.97574
0.6995,0.97582
0.7,0.9759
0.7005,0.97598
0.701,0.97605
0.7015,0.97613
0.702,0.97621
0.7025,0.97629
0.703,0.97636
0.7035,0.97644
0.704,0.97652
0.7045,0.9766
0.705,0.97667
0.7055,0.97675
0.706,0.97683
0.7065,0.97691
0.707,0.97698
0.7075,0.97706
0.708,0.97714
0.7085,0.97721
0.709,0.97729
0.7095,0.97737
0.71,0.97745
0.7105,0.97752
0.711,0.9776
0.7115,0.97768
0.712,0.97775
0.7125,0.97783
0.713,0.97791
0.7135,0.97799
0.714,0.97806
0.7145,0.97814
0.715,0.97822
0.7155,0.97829
0.716,0.97837
0.7165,0.97845
0.717,0.97852
0.7175,0.9786
0.718,0.97868
0.7185,0.97876
0.719,0.97883
0.7195,0.97891
0.72,0.97899
0.7205,0.97907
0.721,0.97914
0.7215,0.97922
0.722,0.9793
0.7225,0.97937
0.723,0.97945
0.7235,0.97953
0.724,0.97961
0.7245,0.97968
0.725,0.97976
0.7255,0.97984
0.726,0.97992
0.7265,0.97999
0.727,0.98007
0.7275,0.98015
0.728,0.98023
0.7285,0.9803
0.729,0.98038
0.7295,0.98046
0.73,0.98053
0.7305,0.98061
0.731,0.98069
0.7315,0.98076
0.732,0.98084
0.7325,0.98092
0.733,0.98099
0.7335,0.98107
0.734,0.98114
0.7345,0.98122
0.735,0.98129
0.7355,0.98137
0.736,0.98145
0.7365,0.98152
0.737,0.9816
0.7375,0.98167
0.738,0.98174
0.7385,0.98182
0.739,0.98189
0.7395,0.98197
0.74,0.98204
0.7405,0.98212
0.741,0.98219
0.7415,0.98226
0.742,0.98234
0.7425,0.98241
0.743,0.98248
0.7435,0.98256
0.744,0.98263
0.7445,0.9827
0.745,0.98278
0.7455,0.98285
0.746,0.98292
0.7465,0.98299
0.747,0.98307
0.7475,0.98314
0.748,0.98321
0.7485,0.98328
0.749,0.98336
0.7495,0.98343
0.75,0.9835
0.7505,0.98357
0.751,0.98364
0.7515,0.98371
0.752,0.98379
0.7525,0.98386
0.753,0.98393
0.7535,0.984
0.754,0.98407
0.7545,0.98414
0.755,0.98421
0.7555,0.98428
0.756,0.98435
0.7565,0.98442
0.757,0.98449
0.7575,0.98456
0.758,0.98464
0.7585,0.98471
0.759,0.98478
0.7595,0.98485
0.76,0.98492
0.7605,0.98499
0.761,0.98505
0.7615,0.98512
0.762,0.98519
0.7625,0.98526
0.763,0.98533
0.7635,0.9854
0.764,0.98547
0.7645,0.98554
0.765,0.98561
0.7655,0.98568
0.766,0.98575
0.7665,0.98582
0.767,0.98588
0.7675,0.98595
0.768,0.98602
0.7685,0.98609
0.769,0.98616
0.7695,0.98623
0.77,0.98629
0.7705,0.98636
0.771,0.98643
0.7715,0.9865
0.772,0.98657
0.7725,0.98663
0.773,0.9867
0.7735,0.98677
0.774,0.98684
0.7745,0.9869
0.775,0.98697
0.7755,0.98704
0.776,0.9871
0.7765,0.98717
0.777,0.98724
0.7775,0.9873
0.778,0.98737
0.7785,0.98743
0.779,0.9875
0.7795,0.98756
0.78,0.98763
0.7805,0.98769
0.781,0.98776
0.7815,0.98782
0.782,0.98788
0.7825,0.98795
0.783,0.98801
0.7835,0.98807
0.784,0.98814
0.7845,0.9882
0.785,0.98826
0.7855,0.98832
0.786,0.98839
0.7865,0.98845
0.787,0.98851
0.7875,0.98857
0.788,0.98863
0.7885,0.98869
0.789,0.98875
0.7895,0.98881
0.79,0.98887
0.7905,0.98893
0.791,0.98899
0.7915,0.98905
0.792,0.98911
0.7925,0.98917
0.793,0.98923
0.7935,0.98929
0.794,0.98935
0.7945,0.98941
0.795,0.98947
0.7955,0.98952
0.796,0.98958
0.7965,0.98964
0.797,0.9897
0.7975,0.98975
0.798,0.98981
0.7985,0.98987
0.799,0.98992
0.7995,0.98998
0.8,0.99003
0.8005,0.99009
0.801,0.99015
0.8015,0.9902
0.802,0.99026
0.8025,0.99031
0.803,0.99037
0.8035,0.99042
0.804,0.99047
0.8045,0.99053
0.805,0.99058
0.8055,0.99064
0.806,0.99069
0.8065,0.99074
0.807,0.99079
0.8075,0.99085
0.808,0.9909
0.8085,0.99095
0.809,0.991
0.8095,0.99106
0.81,0.99111
0.8105,0.99116
0.811,0.99121
0.8115,0.99126
0.812,0.99131
0.8125,0.99136
0.813,0.99141
0.8135,0.99146
0.814,0.99151
0.8145,0.99156
0.815,0.99161
0.8155,0.99166
0.816,0.99171
0.8165,0.99176
0.817,0.9918
0.8175,0.99185
0.818,0.9919
0.8185,0.99195
0.819,0.992
0.8195,0.99204
0.82,0.99209
0.8205,0.99214
0.821,0.99218
0.8215,0.99223
0.822,0.99228
0.8225,0.99232
0.823,0.99237
0.8235,0.99241
0.824,0.99246
0.8245,0.9925
0.825,0.99255
0.8255,0.99259
0.826,0.99263
0.8265,0.99268
0.827,0.99272
0.8275,0.99277
0.828,0.99281
0.8285,0.99285
0.829,0.99289
0.8295,0.99294
0.83,0.99298
0.8305,0.99302
0.831,0.99306
0.8315,0.9931
0.832,0.99314
0.8325,0.99319
0.833,0.99323
0.8335,0.99327
0.834,0.99331
0.8345,0.99335
0.835,0.99339
0.8355,0.99342
0.836,0.99346
0.8365,0.9935
0.837,0.99354
0.8375,0.99358
0.838,0.99362
0.8385,0.99365
0.839,0.99369
0.8395,0.99373
0.84,0.99376
0.8405,0.9938
0.841,0.99383
0.8415,0.99387
0.842,0.99391
0.8425,0.99394
0.843,0.99397
0.8435,0.99401
0.844,0.99404
0.8445,0.99408
0.845,0.99411
0.8455,0.99414
0.846,0.99418
0.8465,0.99421
0.847,0.99424
0.8475,0.99427
0.848,0.9943
0.8485,0.99433
0.849,0.99436
0.8495,0.99439
0.85,0.99443
0.8505,0.99445
0.851,0.99448
0.8515,0.99451
0.852,0.99454
0.8525,0.99457
0.853,0.9946
0.8535,0.99463
0.854,0.99466
0.8545,0.99468
0.855,0.99471
0.8555,0.99474
0.856,0.99476
0.8565,0.99479
0.857,0.99481
0.8575,0.99484
0.858,0.99486
0.8585,0.99489
0.859,0.99491
0.8595,0.99494
0.86,0.99496
0.8605,0.99499
0.861,0.99501
0.8615,0.99503
0.862,0.99505
0.8625,0.99508
0.863,0.9951
0.8635,0.99512
0.864,0.99514
0.8645,0.99516
0.865,0.99518
0.8655,0.9952
0.866,0.99522
0.8665,0.99524
0.867,0.99526
0.8675,0.99528
0.868,0.9953
0.8685,0.99532
0.869,0.99534
0.8695,0.99536
0.87,0.99537
0.8705,0.99539
0.871,0.99541
0.8715,0.99542
0.872,0.99544
0.8725,0.99546
0.873,0.99547
0.8735,0.99549
0.874,0.9955
0.8745,0.99552
0.875,0.99553
0.8755,0.99555
0.876,0.99556
0.8765,0.99557
0.877,0.99559
0.8775,0.9956
0.878,0.99561
0.8785,0.99562
0.879,0.99563
0.8795,0.99565
0.88,0.99566
0.8805,0.99567
0.881,0.99568
0.8815,0.99569
0.882,0.9957
0.8825,0.99571
0.883,0.99572
0.8835,0.99573
0.884,0.99574
0.8845,0.99574
0.885,0.99575
0.8855,0.99576
0.886,0.99577
0.8865,0.99577
0.887,0.99578
0.8875,0.99579
0.888,0.99579
0.8885,0.9958
0.889,0.9958
0.8895,0.99581
0.89,0.99581
0.8905,0.99582
0.891,0.99582
0.8915,0.99583
0.892,0.99583
0.8925,0.99583
0.893,0.99584
0.8935,0.99584
0.894,0.99584
0.8945,0.99584
0.895,0.99584
0.8955,0.99585
0.896,0.99585
0.8965,0.99585
0.897,0.99585
0.8975,0.99585
0.898,0.99585
0.8985,0.99585
0.899,0.99585
0.8995,0.99584
0.9,0.99584
0.9005,0.99584
0.901,0.99584
0.9015,0.99584
0.902,0.99583
0.9025,0.99583
0.903,0.99583
0.9035,0.99582
0.904,0.99582
0.9045,0.99581
0.905,0.99581
0.9055,0.9958
0.906,0.9958
0.9065,0.99579
0.907,0.99579
0.9075,0.99578
0.908,0.99577
0.9085,0.99577
0.909,0.99576
0.9095,0.99575
0.91,0.99575
0.9105,0.99574
0.911,0.99573
0.9115,0.99572
0.912,0.99571
0.9125,0.9957
0.913,0.99569
0.9135,0.99568
0.914,0.99567
0.9145,0.99566
0.915,0.99565
0.9155,0.99564
0.916,0.99563
0.9165,0.99561
0.917,0.9956
0.9175,0.99559
0.918,0.99558
0.9185,0.99556
0.919,0.99555
0.9195,0.99554
0.92,0.99552
0.9205,0.99551
0.921,0.99549
0.9215,0.99548
0.922,0.99546
0.9225,0.99545
0.923,0.99543
0.9235,0.99542
0.924,0.9954
0.9245,0.99538
0.925,0.99537
0.9255,0.99535
0.926,0.99533
0.9265,0.99531
0.927,0.99529
0.9275,0.99528
0.928,0.99526
0.9285,0.99524
0.929,0.99522
0.9295,0.9952
0.93,0.99518
0.9305,0.99516
0.931,0.99514
0.9315,0.99512
0.932,0.99509
0.9325,0.99507
0.933,0.99505
0.9335,0.99503
0.934,0.99501
0.9345,0.99498
0.935,0.99496
0.9355,0.99494
0.936,0.99491
0.9365,0.99489
0.937,0.99487
0.9375,0.99484
0.938,0.99482
0.9385,0.99479
0.939,0.99477
0.9395,0.99474
0.94,0.99471
0.9405,0.99469
0.941,0.99466
0.9415,0.99463
0.942,0.99461
0.9425,0.99458
0.943,0.99455
0.9435,0.99452
0.944,0.9945
0.9445,0.99447
0.945,0.99444
0.9455,0.99441
0.946,0.99438
0.9465,0.99435
0.947,0.99432
0.9475,0.99429
0.948,0.99426
0.9485,0.99423
0.949,0.9942
0.9495,0.99417
0.95,0.99413
0.9505,0.9941
0.951,0.99407
0.9515,0.99404
0.952,0.994
0.9525,0.99397
0.953,0.99394
0.9535,0.9939
0.954,0.99387
0.9545,0.99384
0.955,0.9938
0.9555,0.99377
0.956,0.99373
0.9565,0.9937
0.957,0.99366
0.9575,0.99362
0.958,0.99359
0.9585,0.99355
0.959,0.99351
0.9595,0.99348
0.96,0.99344
0.9605,0.9934
0.961,0.99336
0.9615,0.99333
0.962,0.99329
0.9625,0.99325
0.963,0.99321
0.9635,0.99317
0.964,0.99313
0.9645,0.99309
0.965,0.99305
0.9655,0.99301
0.966,0.99297
0.9665,0.99293
0.967,0.99289
0.9675,0.99285
0.968,0.99281
0.9685,0.99277
0.969,0.99272
0.9695,0.99268
0.97,0.99264
0.9705,0.9926
0.971,0.99256
0.9715,0.99251
0.972,0.99247
0.9725,0.99243
0.973,0.99238
0.9735,0.99234
0.974,0.9923
0.9745,0.99225
0.975,0.99221
0.9755,0.99216
0.976,0.99212
0.9765,0.99207
0.977,0.99203
0.9775,0.99198
0.978,0.99194
0.9785,0.99189
0.979,0.99185
0.9795,0.9918
0.98,0.99175
0.9805,0.99171
0.981,0.99166
0.9815,0.99161
0.982,0.99157
0.9825,0.99152
0.983,0.99147
0.9835,0.99143
0.984,0.99138
0.9845,0.99133
0.985,0.99128
0.9855,0.99123
0.986,0.99118
0.9865,0.99114
0.987,0.99109
0.9875,0.99104
0.988,0.99099
0.9885,0.99094
0.989,0.99089
0.9895,0.99084
0.99,0.99079
0.9905,0.99074
0.991,0.99069
0.9915,0.99064
0.992,0.99059
0.9925,0.99053
0.993,0.99048
0.9935,0.99043
0.994,0.99038
0.9945,0.99033
0.995,0.99028
0.9955,0.99022
0.996,0.99017
0.9965,0.99012
0.997,0.99007
0.9975,0.99001
0.998,0.98996
0.9985,0.98991
0.999,0.98985
0.9995,0.9898
1,0.98974
1.0005,0.98969
1.001,0.98964
1.0015,0.98958
1.002,0.98953
1.0025,0.98947
1.003,0.98942
1.0035,0.98936
1.004,0.98931
1.0045,0.98925
1.005,0.98919
1.0055,0.98914
1.006,0.98908
1.0065,0.98903
1.007,0.98897
1.0075,0.98891
1.008,0.98886
1.0085,0.9888
1.009,0.98874
1.0095,0.98868
1.01,0.98863
1.0105,0.98857
1.011,0.98851
1.0115,0.98845
1.012,0.98839
1.0125,0.98833
1.013,0.98828
1.0135,0.98822
1.014,0.98816
1.0145,0.9881
1.015,0.98804
1.0155,0.98798
1.016,0.98792
1.0165,0.98786
1.017,0.9878
1.0175,0.98774
1.018,0.98768
1.0185,0.98762
1.019,0.98755
1.0195,0.98749
1.02,0.98743
1.0205,0.98737
1.021,0.98731
1.0215,0.98724
1.022,0.98718
1.0225,0.98712
1.023,0.98706
1.0235,0.98699
1.024,0.98693
1.0245,0.98687
1.025,0.9868
1.0255,0.98674
1.026,0.98668
1.0265,0.98661
1.027,0.98655
1.0275,0.98648
1.028,0.98642
1.0285,0.98636
1.029,0.98629
1.0295,0.98623
1.03,0.98616
1.0305,0.9861
1.031,0.98603
1.0315,0.98597
1.032,0.9859
1.0325,0.98584
1.033,0.98577
1.0335,0.98571
1.034,0.98564
1.0345,0.98558
1.035,0.98551
1.0355,0.98545
1.036,0.98538
1.0365,0.98532
1.037,0.98525
1.0375,0.98518
1.038,0.98512
1.0385,0.98505
1.039,0.98499
1.0395,0.98492
1.04,0.98485
1.0405,0.98479
1.041,0.98472
1.0415,0.98466
1.042,0.98459
1.0425,0.98452
1.043,0.98446
1.0435,0.98439
1.044,0.98432
1.0445,0.98425
1.045,0.98419
1.0455,0.98412
1.046,0.98405
1.0465,0.98399
1.047,0.98392
1.0475,0.98385
1.048,0.98378
1.0485,0.98371
1.049,0.98365
1.0495,0.98358
1.05,0.98351
1.0505,0.98344
1.051,0.98337
1.0515,0.98331
1.052,0.98324
1.0525,0.98317
1.053,0.9831
1.0535,0.98303
1.054,0.98296
1.0545,0.98289
1.055,0.98282
1.0555,0.98275
1.056,0.98268
1.0565,0.98261
1.057,0.98254
1.0575,0.98248
1.058,0.98241
1.0585,0.98233
1.059,0.98226
1.0595,0.98219
1.06,0.98212
1.0605,0.98205
1.061,0.98198
1.0615,0.98191
1.062,0.98184
1.0625,0.98177
1.063,0.9817
1.0635,0.98163
1.064,0.98156
1.0645,0.98148
1.065,0.98141
1.0655,0.98134
1.066,0.98127
1.0665,0.9812
1.067,0.98112
1.0675,0.98105
1.068,0.98098
1.0685,0.9809
1.069,0.98083
1.0695,0.98076
1.07,0.98069
1.0705,0.98061
1.071,0.98054
1.0715,0.98046
1.072,0.98039
1.0725,0.98032
1.073,0.98024
1.0735,0.98017
1.074,0.98009
1.0745,0.98002
1.075,0.97994
1.0755,0.97987
1.076,0.97979
1.0765,0.97972
1.077,0.97964
1.0775,0.97957
1.078,0.97949
1.0785,0.97942
1.079,0.97934
1.0795,0.97927
1.08,0.9792
1.0805,0.97912
1.081,0.97905
1.0815,0.97897
1.082,0.9789
1.0825,0.97882
1.083,0.97875
1.0835,0.97867
1.084,0.9786
1.0845,0.97852
1.085,0.97845
1.0855,0.97837
1.086,0.9783
1.0865,0.97822
1.087,0.97815
1.0875,0.97807
1.088,0.978
1.0885,0.97792
1.089,0.97785
1.0895,0.97777
1.09,0.9777
1.0905,0.97762
1.091,0.97755
1.0915,0.97747
1.092,0.97739
1.0925,0.97732
1.093,0.97724
1.0935,0.97717
1.094,0.97709
1.0945,0.97702
1.095,0.97694
1.0955,0.97687
1.096,0.97679
1.0965,0.97671
1.097,0.97664
1.0975,0.97656
1.098,0.97649
1.0985,0.97641
1.099,0.97633
1.0995,0.97626
1.1,0.97618
1.1005,0.97611
1.101,0.97603
1.1015,0.97595
1.102,0.97588
1.1025,0.9758
1.103,0.97572
1.1035,0.97565
1.104,0.97557
1.1045,0.97549
1.105,0.97542
1.1055,0.97534
1.106,0.97526
1.1065,0.97518
1.107,0.97511
1.1075,0.97503
1.108,0.97495
1.1085,0.97487
1.109,0.9748
1.1095,0.97472
1.11,0.97464
1.1105,0.97456
1.111,0.97448
1.1115,0.97441
1.112,0.97433
1.1125,0.97425
1.113,0.97417
1.1135,0.97409
1.114,0.97401
1.1145,0.97393
1.115,0.97386
1.1155,0.97378
1.116,0.9737
1.1165,0.97362
1.117,0.97354
1.1175,0.97346
1.118,0.97338
1.1185,0.9733
1.119,0.97322
1.1195,0.97314
1.12,0.97306
1.1205,0.97298
1.121,0.9729
1.1215,0.97282
1.122,0.97274
1.1225,0.97266
1.123,0.97258
1.1235,0.9725
1.124,0.97242
1.1245,0.97234
1.125,0.97227
1.1255,0.97219
1.126,0.97211
1.1265,0.97203
1.127,0.97195
1.1275,0.97187
1.128,0.97179
1.1285,0.97171
1.129,0.97163
1.1295,0.97156
1.13,0.97148
1.1305,0.9714
1.131,0.97132
1.1315,0.97124
1.132,0.97116
1.1325,0.97108
1.133,0.971
1.1335,0.97093
1.134,0.97085
1.1345,0.97077
1.135,0.97069
1.1355,0.97061
1.136,0.97053
1.1365,0.97046
1.137,0.97038
1.1375,0.9703
1.138,0.97022
1.1385,0.97014
1.139,0.97006
1.1395,0.96998
1.14,0.96991
1.1405,0.96983
1.141,0.96975
1.1415,0.96967
1.142,0.96959
1.1425,0.96951
1.143,0.96944
1.1435,0.96936
1.144,0.96928
1.1445,0.9692
1.145,0.96912
1.1455,0.96904
1.146,0.96896
1.1465,0.96889
1.147,0.96881
1.1475,0.96873
1.148,0.96865
1.1485,0.96857
1.149,0.96849
1.1495,0.96841
1.15,0.96833
1.1505,0.96826
1.151,0.96818
1.1515,0.9681
1.152,0.96802
1.1525,0.96794
1.153,0.96786
1.1535,0.96778
1.154,0.9677
1.1545,0.96762
1.155,0.96755
1.1555,0.96747
1.156,0.96739
1.1565,0.96731
1.157,0.96723
1.1575,0.96715
1.158,0.96707
1.1585,0.96699
1.159,0.96691
1.1595,0.96683
1.16,0.96675
1.1605,0.96667
1.161,0.96659
1.1615,0.96651
1.162,0.96643
1.1625,0.96635
1.163,0.96628
1.1635,0.9662
1.164,0.96612
1.1645,0.96604
1.165,0.96596
1.1655,0.96588
1.166,0.96581
1.1665,0.96573
1.167,0.96565
1.1675,0.96557
1.168,0.96549
1.1685,0.96542
1.169,0.96534
1.1695,0.96526
1.17,0.96519
1.1705,0.96511
1.171,0.96503
1.1715,0.96495
1.172,0.96488
1.1725,0.9648
1.173,0.96473
1.1735,0.96465
1.174,0.96457
1.1745,0.9645
1.175,0.96442
1.1755,0.96434
1.176,0.96427
1.1765,0.96419
1.177,0.96412
1.1775,0.96404
1.178,0.96397
1.1785,0.96389
1.179,0.96381
1.1795,0.96374
1.18,0.96366
1.1805,0.96359
1.181,0.96351
1.1815,0.96344
1.182,0.96336
1.1825,0.96329
1.183,0.96321
1.1835,0.96314
1.184,0.96307
1.1845,0.96299
1.185,0.96292
1.1855,0.96284
1.186,0.96277
1.1865,0.96269
1.187,0.96262
1.1875,0.96255
1.188,0.96247
1.1885,0.9624
1.189,0.96232
1.1895,0.96225
1.19,0.96218
1.1905,0.9621
1.191,0.96203
1.1915,0.96196
1.192,0.96188
1.1925,0.96181
1.193,0.96174
1.1935,0.96166
1.194,0.96159
1.1945,0.96152
1.195,0.96144
1.1955,0.96137
1.196,0.9613
1.1965,0.96122
1.197,0.96115
1.1975,0.96108
1.198,0.961
1.1985,0.96093
1.199,0.96086
1.1995,0.96079
1.2,0.96071
1.2005,0.96064
1.201,0.96057
1.2015,0.9605
1.202,0.96042
1.2025,0.96035
1.203,0.96028
1.2035,0.96021
1.204,0.96013
1.2045,0.96006
1.205,0.95999
1.2055,0.95992
1.206,0.95985
1.2065,0.95978
1.207,0.9597
1.2075,0.95963
1.208,0.95956
1.2085,0.95949
1.209,0.95942
1.2095,0.95935
1.21,0.95928
1.2105,0.95921
1.211,0.95914
1.2115,0.95907
1.212,0.959
1.2125,0.95893
1.213,0.95887
1.2135,0.9588
1.214,0.95873
1.2145,0.95866
1.215,0.95859
1.2155,0.95852
1.216,0.95846
1.2165,0.95839
1.217,0.95832
1.2175,0.95825
1.218,0.95819
1.2185,0.95812
1.219,0.95805
1.2195,0.95799
1.22,0.95792
1.2205,0.95786
1.221,0.95779
1.2215,0.95773
1.222,0.95766
1.2225,0.95759
1.223,0.95753
1.2235,0.95746
1.224,0.9574
1.2245,0.95734
1.225,0.95727
1.2255,0.95721
1.226,0.95714
1.2265,0.95708
1.227,0.95702
1.2275,0.95695
1.228,0.95689
1.2285,0.95683
1.229,0.95676
1.2295,0.9567
1.23,0.95664
1.2305,0.95658
1.231,0.95651
1.2315,0.95645
1.232,0.95639
1.2325,0.95633
1.233,0.95627
1.2335,0.9562
1.234,0.95614
1.2345,0.95608
1.235,0.95602
1.2355,0.95596
1.236,0.9559
1.2365,0.95584
1.237,0.95578
1.2375,0.95572
1.238,0.95566
1.2385,0.9556
1.239,0.95554
1.2395,0.95548
1.24,0.95542
1.2405,0.95537
1.241,0.95531
1.2415,0.95525
1.242,0.95519
1.2425,0.95513
1.243,0.95507
1.2435,0.95502
1.244,0.95496
1.2445,0.9549
1.245,0.95484
1.2455,0.95479
1.246,0.95473
1.2465,0.95467
1.247,0.95462
1.2475,0.95456
1.248,0.9545
1.2485,0.95445
1.249,0.95439
1.2495,0.95434
1.25,0.95428
1.2505,0.95423
1.251,0.95417
1.2515,0.95412
1.252,0.95406
1.2525,0.95401
1.253,0.95395
1.2535,0.9539
1.254,0.95384
1.2545,0.95379
1.255,0.95374
1.2555,0.95368
1.256,0.95363
1.2565,0.95358
1.257,0.95352
1.2575,0.95347
1.258,0.95342
1.2585,0.95337
1.259,0.95332
1.2595,0.95326
1.26,0.95321
1.2605,0.95316
1.261,0.95311
1.2615,0.95306
1.262,0.95301
1.2625,0.95296
1.263,0.95291
1.2635,0.95286
1.264,0.95281
1.2645,0.95276
1.265,0.95271
1.2655,0.95266
1.266,0.95262
1.2665,0.95257
1.267,0.95252
1.2675,0.95247
1.268,0.95243
1.2685,0.95238
1.269,0.95233
1.2695,0.95229
1.27,0.95224
1.2705,0.9522
1.271,0.95215
1.2715,0.95211
1.272,0.95206
1.2725,0.95202
1.273,0.95197
1.2735,0.95193
1.274,0.95188
1.2745,0.95184
1.275,0.9518
1.2755,0.95176
1.276,0.95171
1.2765,0.95167
1.277,0.95163
1.2775,0.95159
1.278,0.95155
1.2785,0.9515
1.279,0.95146
1.2795,0.95142
1.28,0.95138
1.2805,0.95134
1.281,0.9513
1.2815,0.95126
1.282,0.95122
1.2825,0.95119
1.283,0.95115
1.2835,0.95111
1.284,0.95107
1.2845,0.95103
1.285,0.95099
1.2855,0.95096
1.286,0.95092
1.2865,0.95088
1.287,0.95085
1.2875,0.95081
1.288,0.95078
1.2885,0.95074
1.289,0.9507
1.2895,0.95067
1.29,0.95063
1.2905,0.9506
1.291,0.95057
1.2915,0.95053
1.292,0.9505
1.2925,0.95047
1.293,0.95043
1.2935,0.9504
1.294,0.95037
1.2945,0.95033
1.295,0.9503
1.2955,0.95027
1.296,0.95024
1.2965,0.95021
1.297,0.95018
1.2975,0.95015
1.298,0.95012
1.2985,0.95009
1.299,0.95006
1.2995,0.95003
1.3,0.95
1.3005,0.94997
1.301,0.94994
1.3015,0.94991
1.302,0.94989
1.3025,0.94986
1.303,0.94983
1.3035,0.9498
1.304,0.94978
1.3045,0.94975
1.305,0.94973
1.3055,0.9497
1.306,0.94967
1.3065,0.94965
1.307,0.94962
1.3075,0.9496
1.308,0.94957
1.3085,0.94955
1.309,0.94953
1.3095,0.9495
1.31,0.94948
1.3105,0.94946
1.311,0.94943
1.3115,0.94941
1.312,0.94939
1.3125,0.94937
1.313,0.94935
1.3135,0.94933
1.314,0.9493
1.3145,0.94928
1.315,0.94926
1.3155,0.94924
1.316,0.94922
1.3165,0.9492
1.317,0.94919
1.3175,0.94917
1.318,0.94915
1.3185,0.94913
1.319,0.94911
1.3195,0.94909
1.32,0.94908
1.3205,0.94906
1.321,0.94904
1.3215,0.94903
1.322,0.94901
1.3225,0.949
1.323,0.94898
1.3235,0.94896
1.324,0.94895
1.3245,0.94894
1.325,0.94892
1.3255,0.94891
1.326,0.94889
1.3265,0.94888
1.327,0.94887
1.3275,0.94885
1.328,0.94884
1.3285,0.94883
1.329,0.94882
1.3295,0.94881
1.33,0.94879
1.3305,0.94878
1.331,0.94877
1.3315,0.94876
1.332,0.94875
1.3325,0.94874
1.333,0.94873
1.3335,0.94872
1.334,0.94871
1.3345,0.94871
1.335,0.9487
1.3355,0.94869
1.336,0.94868
1.3365,0.94867
1.337,0.94867
1.3375,0.94866
1.338,0.94865
1.3385,0.94865
1.339,0.94864
1.3395,0.94864
1.34,0.94863
1.3405,0.94863
1.341,0.94862
1.3415,0.94862
1.342,0.94861
1.3425,0.94861
1.343,0.9486
1.3435,0.9486
1.344,0.9486
1.3445,0.9486
1.345,0.94859
1.3455,0.94859
1.346,0.94859
1.3465,0.94859
1.347,0.94859
1.3475,0.94859
1.348,0.94859
1.3485,0.94859
1.349,0.94859
1.3495,0.94859
1.35,0.94859
1.3505,0.94859
1.351,0.94859
1.3515,0.94859
1.352,0.94859
1.3525,0.94859
1.353,0.9486
1.3535,0.9486
1.354,0.9486
1.3545,0.9486
1.355,0.94861
1.3555,0.94861
1.356,0.94862
1.3565,0.94862
1.357,0.94863
1.3575,0.94863
1.358,0.94864
1.3585,0.94864
1.359,0.94865
1.3595,0.94865
1.36,0.94866
1.3605,0.94867
1.361,0.94867
1.3615,0.94868
1.362,0.94869
1.3625,0.9487
1.363,0.9487
1.3635,0.94871
1.364,0.94872
1.3645,0.94873
1.365,0.94874
1.3655,0.94875
1.366,0.94876
1.3665,0.94877
1.367,0.94878
1.3675,0.94879
1.368,0.9488
1.3685,0.94881
1.369,0.94883
1.3695,0.94884
1.37,0.94885
1.3705,0.94886
1.371,0.94887
1.3715,0.94889
1.372,0.9489
1.3725,0.94891
1.373,0.94893
1.3735,0.94894
1.374,0.94896
1.3745,0.94897
1.375,0.94899
1.3755,0.949
1.376,0.94902
1.3765,0.94903
1.377,0.94905
1.3775,0.94906
1.378,0.94908
1.3785,0.9491
1.379,0.94911
1.3795,0.94913
1.38,0.94915
1.3805,0.94917
1.381,0.94919
1.3815,0.9492
1.382,0.94922
1.3825,0.94924
1.383,0.94926
1.3835,0.94928
1.384,0.9493
1.3845,0.94932
1.385,0.94934
1.3855,0.94936
1.386,0.94938
1.3865,0.9494
1.387,0.94942
1.3875,0.94945
1.388,0.94947
1.3885,0.94949
1.389,0.94951
1.3895,0.94953
1.39,0.94956
1.3905,0.94958
1.391,0.9496
1.3915,0.94963
1.392,0.94965
1.3925,0.94968
1.393,0.9497
1.3935,0.94972
1.394,0.94975
1.3945,0.94977
1.395,0.9498
1.3955,0.94983
1.396,0.94985
1.3965,0.94988
1.397,0.9499
1.3975,0.94993
1.398,0.94996
1.3985,0.94998
1.399,0.95001
1.3995,0.95004
1.4,0.95007
1.4005,0.9501
1.401,0.95012
1.4015,0.95015
1.402,0.95018
1.4025,0.95021
1.403,0.95024
1.4035,0.95027
1.404,0.9503
1.4045,0.95033
1.405,0.95036
1.4055,0.95039
1.406,0.95042
1.4065,0.95045
1.407,0.95048
1.4075,0.95051
1.408,0.95055
1.4085,0.95058
1.409,0.95061
1.4095,0.95064
1.41,0.95068
1.4105,0.95071
1.411,0.95074
1.4115,0.95078
1.412,0.95081
1.4125,0.95084
1.413,0.95088
1.4135,0.95091
1.414,0.95095
1.4145,0.95098
1.415,0.95102
1.4155,0.95105
1.416,0.95109
1.4165,0.95112
1.417,0.95116
1.4175,0.95119
1.418,0.95123
1.4185,0.95127
1.419,0.9513
1.4195,0.95134
1.42,0.95138
1.4205,0.95142
1.421,0.95145
1.4215,0.95149
1.422,0.95153
1.4225,0.95157
1.423,0.95161
1.4235,0.95165
1.424,0.95169
1.4245,0.95173
1.425,0.95177
1.4255,0.95181
1.426,0.95185
1.4265,0.95189
1.427,0.95193
1.4275,0.95197
1.428,0.95201
1.4285,0.95205
1.429,0.95209
1.4295,0.95213
1.43,0.95217
1.4305,0.95222
1.431,0.95226
1.4315,0.9523
1.432,0.95234
1.4325,0.95239
1.433,0.95243
1.4335,0.95247
1.434,0.95252
1.4345,0.95256
1.435,0.95261
1.4355,0.95265
1.436,0.9527
1.4365,0.95274
1.437,0.95279
1.4375,0.95283
1.438,0.95288
1.4385,0.95292
1.439,0.95297
1.4395,0.95301
1.44,0.95306
1.4405,0.95311
1.441,0.95315
1.4415,0.9532
1.442,0.95325
1.4425,0.9533
1.443,0.95334
1.4435,0.95339
1.444,0.95344
1.4445,0.95349
1.445,0.95354
1.4455,0.95359
1.446,0.95364
1.4465,0.95368
1.447,0.95373
1.4475,0.95378
1.448,0.95383
1.4485,0.95388
1.449,0.95393
1.4495,0.95398
1.45,0.95403
1.4505,0.95408
1.451,0.95413
1.4515,0.95418
1.452,0.95423
1.4525,0.95428
1.453,0.95434
1.4535,0.95439
1.454,0.95444
1.4545,0.95449
1.455,0.95454
1.4555,0.95459
1.456,0.95464
1.4565,0.9547
1.457,0.95475
1.4575,0.9548
1.458,0.95485
1.4585,0.95491
1.459,0.95496
1.4595,0.95501
1.46,0.95506
1.4605,0.95512
1.461,0.95517
1.4615,0.95522
1.462,0.95528
1.4625,0.95533
1.463,0.95539
1.4635,0.95544
1.464,0.95549
1.4645,0.95555
1.465,0.9556
1.4655,0.95566
1.466,0.95571
1.4665,0.95577
1.467,0.95582
1.4675,0.95588
1.468,0.95593
1.4685,0.95599
1.469,0.95604
1.4695,0.9561
1.47,0.95616
1.4705,0.95621
1.471,0.95627
1.4715,0.95632
1.472,0.95638
1.4725,0.95644
1.473,0.95649
1.4735,0.95655
1.474,0.95661
1.4745,0.95667
1.475,0.95672
1.4755,0.95678
1.476,0.95684
1.4765,0.9569
1.477,0.95696
1.4775,0.95701
1.478,0.95707
1.4785,0.95713
1.479,0.95719
1.4795,0.95725
1.48,0.95731
1.4805,0.95737
1.481,0.95743
1.4815,0.95748
1.482,0.95754
1.4825,0.9576
1.483,0.95766
1.4835,0.95772
1.484,0.95778
1.4845,0.95785
1.485,0.95791
1.4855,0.95797
1.486,0.95803
1.4865,0.95809
1.487,0.95815
1.4875,0.95821
1.488,0.95827
1.4885,0.95833
1.489,0.9584
1.4895,0.95846
1.49,0.95852
1.4905,0.95858
1.491,0.95865
1.4915,0.95871
1.492,0.95877
1.4925,0.95883
1.493,0.9589
1.4935,0.95896
1.494,0.95903
1.4945,0.95909
1.495,0.95915
1.4955,0.95922
1.496,0.95928
1.4965,0.95935
1.497,0.95941
1.4975,0.95948
1.498,0.95954
1.4985,0.95961
1.499,0.95967
1.4995,0.95974
1.5,0.9598
1.5005,0.95987
1.501,0.95993
1.5015,0.96
1.502,0.96007
1.5025,0.96013
1.503,0.9602
1.5035,0.96027
1.504,0.96034
1.5045,0.9604
1.505,0.96047
1.5055,0.96054
1.506,0.9606
1.5065,0.96067
1.507,0.96074
1.5075,0.96081
1.508,0.96087
1.5085,0.96094
1.509,0.96101
1.5095,0.96108
1.51,0.96114
1.5105,0.96121
1.511,0.96128
1.5115,0.96135
1.512,0.96141
1.5125,0.96148
1.513,0.96155
1.5135,0.96162
1.514,0.96169
1.5145,0.96175
1.515,0.96182
1.5155,0.96189
1.516,0.96196
1.5165,0.96203
1.517,0.9621
1.5175,0.96216
1.518,0.96223
1.5185,0.9623
1.519,0.96237
1.5195,0.96244
1.52,0.96251
1.5205,0.96258
1.521,0.96265
1.5215,0.96272
1.522,0.96279
1.5225,0.96286
1.523,0.96292
1.5235,0.96299
1.524,0.96306
1.5245,0.96313
1.525,0.9632
1.5255,0.96327
1.526,0.96334
1.5265,0.96341
1.527,0.96348
1.5275,0.96355
1.528,0.96362
1.5285,0.96369
1.529,0.96377
1.5295,0.96384
1.53,0.96391
1.5305,0.96398
1.531,0.96405
1.5315,0.96412
1.532,0.96419
1.5325,0.96426
1.533,0.96433
1.5335,0.96441
1.534,0.96448
1.5345,0.96455
1.535,0.96462
1.5355,0.96469
1.536,0.96476
1.5365,0.96484
1.537,0.96491
1.5375,0.96498
1.538,0.96505
1.5385,0.96513
1.539,0.9652
1.5395,0.96527
1.54,0.96534
1.5405,0.96542
1.541,0.96549
1.5415,0.96556
1.542,0.96564
1.5425,0.96571
1.543,0.96579
1.5435,0.96586
1.544,0.96593
1.5445,0.96601
1.545,0.96608
1.5455,0.96616
1.546,0.96623
1.5465,0.96631
1.547,0.96638
1.5475,0.96646
1.548,0.96653
1.5485,0.96661
1.549,0.96668
1.5495,0.96676
1.55,0.96683
1.5505,0.96691
1.551,0.96699
1.5515,0.96706
1.552,0.96714
1.5525,0.96721
1.553,0.96729
1.5535,0.96737
1.554,0.96744
1.5545,0.96752
1.555,0.96759
1.5555,0.96767
1.556,0.96774
1.5565,0.96782
1.557,0.9679
1.5575,0.96797
1.558,0.96805
1.5585,0.96812
1.559,0.9682
1.5595,0.96827
1.56,0.96835
1.5605,0.96842
1.561,0.9685
1.5615,0.96858
1.562,0.96865
1.5625,0.96873
1.563,0.9688
1.5635,0.96888
1.564,0.96895
1.5645,0.96903
1.565,0.96911
1.5655,0.96918
1.566,0.96926
1.5665,0.96933
1.567,0.96941
1.5675,0.96948
1.568,0.96956
1.5685,0.96964
1.569,0.96971
1.5695,0.96979
1.57,0.96986
1.5705,0.96994
1.571,0.97001
1.5715,0.97009
1.572,0.97017
1.5725,0.97024
1.573,0.97032
1.5735,0.97039
1.574,0.97047
1.5745,0.97055
1.575,0.97062
1.5755,0.9707
1.576,0.97078
1.5765,0.97085
1.577,0.97093
1.5775,0.971
1.578,0.97108
1.5785,0.97116
1.579,0.97123
1.5795,0.97131
1.58,0.97139
1.5805,0.97146
1.581,0.97154
1.5815,0.97162
1.582,0.97169
1.5825,0.97177
1.583,0.97185
1.5835,0.97193
1.584,0.972
1.5845,0.97208
1.585,0.97216
1.5855,0.97223
1.586,0.97231
1.5865,0.97239
1.587,0.97247
1.5875,0.97254
1.588,0.97262
1.5885,0.9727
1.589,0.97278
1.5895,0.97285
1.59,0.97293
1.5905,0.97301
1.591,0.97309
1.5915,0.97317
1.592,0.97325
1.5925,0.97332
1.593,0.9734
1.5935,0.97348
1.594,0.97356
1.5945,0.97364
1.595,0.97371
1.5955,0.97379
1.596,0.97387
1.5965,0.97395
1.597,0.97403
1.5975,0.9741
1.598,0.97418
1.5985,0.97426
1.599,0.97433
1.5995,0.97441
1.6,0.97449
1.6005,0.97457
1.601,0.97464
1.6015,0.97472
1.602,0.9748
1.6025,0.97487
1.603,0.97495
1.6035,0.97503
1.604,0.9751
1.6045,0.97518
1.605,0.97525
1.6055,0.97533
1.606,0.97541
1.6065,0.97548
1.607,0.97556
1.6075,0.97563
1.608,0.97571
1.6085,0.97579
1.609,0.97586
1.6095,0.97594
1.61,0.97601
1.6105,0.97609
1.611,0.97616
1.6115,0.97624
1.612,0.97631
1.6125,0.97639
1.613,0.97646
1.6135,0.97654
1.614,0.97662
1.6145,0.97669
1.615,0.97677
1.6155,0.97684
1.616,0.97691
1.6165,0.97699
1.617,0.97706
1.6175,0.97714
1.618,0.97721
1.6185,0.97729
1.619,0.97736
1.6195,0.97744
1.62,0.97751
1.6205,0.97759
1.621,0.97766
1.6215,0.97774
1.622,0.97781
1.6225,0.97788
1.623,0.97796
1.6235,0.97803
1.624,0.97811
1.6245,0.97818
1.625,0.97826
1.6255,0.97833
1.626,0.9784
1.6265,0.97848
1.627,0.97855
1.6275,0.97863
1.628,0.9787
1.6285,0.97877
1.629,0.97885
1.6295,0.97892
1.63,0.979
1.6305,0.97907
1.631,0.97914
1.6315,0.97922
1.632,0.97929
1.6325,0.97937
1.633,0.97944
1.6335,0.97951
1.634,0.97959
1.6345,0.97966
1.635,0.97973
1.6355,0.97981
1.636,0.97988
1.6365,0.97996
1.637,0.98003
1.6375,0.9801
1.638,0.98018
1.6385,0.98025
1.639,0.98032
1.6395,0.9804
1.64,0.98047
1.6405,0.98054
1.641,0.98061
1.6415,0.98069
1.642,0.98076
1.6425,0.98083
1.643,0.9809
1.6435,0.98097
1.644,0.98104
1.6445,0.98112
1.645,0.98119
1.6455,0.98126
1.646,0.98133
1.6465,0.9814
1.647,0.98147
1.6475,0.98154
1.648,0.98161
1.6485,0.98168
1.649,0.98175
1.6495,0.98182
1.65,0.98189
1.6505,0.98196
1.651,0.98203
1.6515,0.9821
1.652,0.98216
1.6525,0.98223
1.653,0.9823
1.6535,0.98237
1.654,0.98244
1.6545,0.98251
1.655,0.98257
1.6555,0.98264
1.656,0.98271
1.6565,0.98278
1.657,0.98284
1.6575,0.98291
1.658,0.98298
1.6585,0.98304
1.659,0.98311
1.6595,0.98318
1.66,0.98324
1.6605,0.98331
1.661,0.98338
1.6615,0.98344
1.662,0.98351
1.6625,0.98357
1.663,0.98364
1.6635,0.9837
1.664,0.98377
1.6645,0.98383
1.665,0.9839
1.6655,0.98396
1.666,0.98403
1.6665,0.98409
1.667,0.98416
1.6675,0.98422
1.668,0.98429
1.6685,0.98435
1.669,0.98441
1.6695,0.98448
1.67,0.98454
1.6705,0.9846
1.671,0.98467
1.6715,0.98473
1.672,0.98479
1.6725,0.98486
1.673,0.98492
1.6735,0.98498
1.674,0.98504
1.6745,0.9851
1.675,0.98517
1.6755,0.98523
1.676,0.98529
1.6765,0.98535
1.677,0.98541
1.6775,0.98547
1.678,0.98554
1.6785,0.9856
1.679,0.98566
1.6795,0.98572
1.68,0.98578
1.6805,0.98584
1.681,0.9859
1.6815,0.98596
1.682,0.98602
1.6825,0.98608
1.683,0.98614
1.6835,0.9862
1.684,0.98626
1.6845,0.98632
1.685,0.98638
1.6855,0.98644
1.686,0.98649
1.6865,0.98655
1.687,0.98661
1.6875,0.98667
1.688,0.98673
1.6885,0.98679
1.689,0.98685
1.6895,0.9869
1.69,0.98696
1.6905,0.98702
1.691,0.98707
1.6915,0.98713
1.692,0.98719
1.6925,0.98724
1.693,0.9873
1.6935,0.98736
1.694,0.98741
1.6945,0.98747
1.695,0.98752
1.6955,0.98758
1.696,0.98763
1.6965,0.98768
1.697,0.98774
1.6975,0.98779
1.698,0.98785
1.6985,0.9879
1.699,0.98795
1.6995,0.988
1.7,0.98806
1.7005,0.98811
1.701,0.98816
1.7015,0.98821
1.702,0.98826
1.7025,0.98831
1.703,0.98837
1.7035,0.98842
1.704,0.98847
1.7045,0.98852
1.705,0.98857
1.7055,0.98862
1.706,0.98867
1.7065,0.98871
1.707,0.98876
1.7075,0.98881
1.708,0.98886
1.7085,0.98891
1.709,0.98896
1.7095,0.989
1.71,0.98905
1.7105,0.9891
1.711,0.98915
1.7115,0.98919
1.712,0.98924
1.7125,0.98929
1.713,0.98933
1.7135,0.98938
1.714,0.98942
1.7145,0.98947
1.715,0.98951
1.7155,0.98956
1.716,0.9896
1.7165,0.98965
1.717,0.98969
1.7175,0.98973
1.718,0.98978
1.7185,0.98982
1.719,0.98986
1.7195,0.98991
1.72,0.98995
1.7205,0.98999
1.721,0.99003
1.7215,0.99007
1.722,0.99012
1.7225,0.99016
1.723,0.9902
1.7235,0.99024
1.724,0.99028
1.7245,0.99032
1.725,0.99036
1.7255,0.9904
1.726,0.99044
1.7265,0.99048
1.727,0.99052
1.7275,0.99056
1.728,0.99059
1.7285,0.99063
1.729,0.99067
1.7295,0.99071
1.73,0.99075
1.7305,0.99078
1.731,0.99082
1.7315,0.99086
1.732,0.99089
1.7325,0.99093
1.733,0.99096
1.7335,0.991
1.734,0.99104
1.7345,0.99107
1.735,0.99111
1.7355,0.99114
1.736,0.99117
1.7365,0.99121
1.737,0.99124
1.7375,0.99128
1.738,0.99131
1.7385,0.99134
1.739,0.99138
1.7395,0.99141
1.74,0.99144
1.7405,0.99147
1.741,0.9915
1.7415,0.99154
1.742,0.99157
1.7425,0.9916
1.743,0.99163
1.7435,0.99166
1.744,0.99169
1.7445,0.99172
1.745,0.99175
1.7455,0.99178
1.746,0.99181
1.7465,0.99184
1.747,0.99186
1.7475,0.99189
1.748,0.99192
1.7485,0.99195
1.749,0.99198
1.7495,0.992
1.75,0.99203
1.7505,0.99206
1.751,0.99208
1.7515,0.99211
1.752,0.99214
1.7525,0.99216
1.753,0.99219
1.7535,0.99221
1.754,0.99224
1.7545,0.99226
1.755,0.99228
1.7555,0.99231
1.756,0.99233
1.7565,0.99236
1.757,0.99238
1.7575,0.9924
1.758,0.99242
1.7585,0.99245
1.759,0.99247
1.7595,0.99249
1.76,0.99251
1.7605,0.99253
1.761,0.99255
1.7615,0.99257
1.762,0.99259
1.7625,0.99261
1.763,0.99263
1.7635,0.99265
1.764,0.99267
1.7645,0.99269
1.765,0.99271
1.7655,0.99273
1.766,0.99275
1.7665,0.99277
1.767,0.99278
1.7675,0.9928
1.768,0.99282
1.7685,0.99283
1.769,0.99285
1.7695,0.99287
1.77,0.99288
1.7705,0.9929
1.771,0.99291
1.7715,0.99293
1.772,0.99294
1.7725,0.99296
1.773,0.99297
1.7735,0.99299
1.774,0.993
1.7745,0.99301
1.775,0.99303
1.7755,0.99304
1.776,0.99305
1.7765,0.99306
1.777,0.99307
1.7775,0.99309
1.778,0.9931
1.7785,0.99311
1.779,0.99312
1.7795,0.99313
1.78,0.99314
1.7805,0.99315
1.781,0.99316
1.7815,0.99317
1.782,0.99318
1.7825,0.99319
1.783,0.9932
1.7835,0.9932
1.784,0.99321
1.7845,0.99322
1.785,0.99323
1.7855,0.99323
1.786,0.99324
1.7865,0.99325
1.787,0.99325
1.7875,0.99326
1.788,0.99326
1.7885,0.99327
1.789,0.99327
1.7895,0.99328
1.79,0.99328
1.7905,0.99329
1.791,0.99329
1.7915,0.9933
1.792,0.9933
1.7925,0.9933
1.793,0.9933
1.7935,0.99331
1.794,0.99331
1.7945,0.99331
1.795,0.99331
1.7955,0.99331
1.796,0.99332
1.7965,0.99332
1.797,0.99332
1.7975,0.99332
1.798,0.99332
1.7985,0.99332
1.799,0.99332
1.7995,0.99332
1.8,0.99331
1.8005,0.99331
1.801,0.99331
1.8015,0.99331
1.802,0.99331
1.8025,0.9933
1.803,0.9933
1.8035,0.9933
1.804,0.99329
1.8045,0.99329
1.805,0.99329
1.8055,0.99328
1.806,0.99328
1.8065,0.99327
1.807,0.99327
1.8075,0.99326
1.808,0.99326
1.8085,0.99325
1.809,0.99324
1.8095,0.99324
1.81,0.99323
1.8105,0.99322
1.811,0.99322
1.8115,0.99321
1.812,0.9932
1.8125,0.99319
1.813,0.99319
1.8135,0.99318
1.814,0.99317
1.8145,0.99316
1.815,0.99315
1.8155,0.99314
1.816,0.99313
1.8165,0.99312
1.817,0.99311
1.8175,0.9931
1.818,0.99309
1.8185,0.99307
1.819,0.99306
1.8195,0.99305
1.82,0.99304
1.8205,0.99303
1.821,0.99301
1.8215,0.993
1.822,0.99299
1.8225,0.99297
1.823,0.99296
1.8235,0.99295
1.824,0.99293
1.8245,0.99292
1.825,0.9929
1.8255,0.99289
1.826,0.99287
1.8265,0.99286
1.827,0.99284
1.8275,0.99282
1.828,0.99281
1.8285,0.99279
1.829,0.99277
1.8295,0.99276
1.83,0.99274
1.8305,0.99272
1.831,0.9927
1.8315,0.99269
1.832,0.99267
1.8325,0.99265
1.833,0.99263
1.8335,0.99261
1.834,0.99259
1.8345,0.99257
1.835,0.99255
1.8355,0.99253
1.836,0.99251
1.8365,0.99249
1.837,0.99247
1.8375,0.99245
1.838,0.99243
1.8385,0.99241
1.839,0.99238
1.8395,0.99236
1.84,0.99234
1.8405,0.99232
1.841,0.99229
1.8415,0.99227
1.842,0.99225
1.8425,0.99222
1.843,0.9922
1.8435,0.99218
1.844,0.99215
1.8445,0.99213
1.845,0.9921
1.8455,0.99208
1.846,0.99205
1.8465,0.99203
1.847,0.992
1.8475,0.99198
1.848,0.99195
1.8485,0.99192
1.849,0.9919
1.8495,0.99187
1.85,0.99184
1.8505,0.99181
1.851,0.99179
1.8515,0.99176
1.852,0.99173
1.8525,0.9917
1.853,0.99167
1.8535,0.99165
1.854,0.99162
1.8545,0.99159
1.855,0.99156
1.8555,0.99153
1.856,0.9915
1.8565,0.99147
1.857,0.99144
1.8575,0.99141
1.858,0.99138
1.8585,0.99135
1.859,0.99131
1.8595,0.99128
1.86,0.99125
1.8605,0.99122
1.861,0.99119
1.8615,0.99116
1.862,0.99112
1.8625,0.99109
1.863,0.99106
1.8635,0.99102
1.864,0.99099
1.8645,0.99096
1.865,0.99092
1.8655,0.99089
1.866,0.99085
1.8665,0.99082
1.867,0.99079
1.8675,0.99075
1.868,0.99071
1.8685,0.99068
1.869,0.99064
1.8695,0.99061
1.87,0.99057
1.8705,0.99054
1.871,0.9905
1.8715,0.99046
1.872,0.99043
1.8725,0.99039
1.873,0.99035
1.8735,0.99031
1.874,0.99028
1.8745,0.99024
1.875,0.9902
1.8755,0.99016
1.876,0.99012
1.8765,0.99008
1.877,0.99005
1.8775,0.99001
1.878,0.98997
1.8785,0.98993
1.879,0.98989
1.8795,0.98985
1.88,0.98981
1.8805,0.98977
1.881,0.98973
1.8815,0.98969
1.882,0.98964
1.8825,0.9896
1.883,0.98956
1.8835,0.98952
1.884,0.98948
1.8845,0.98944
1.885,0.98939
1.8855,0.98935
1.886,0.98931
1.8865,0.98927
1.887,0.98922
1.8875,0.98918
1.888,0.98914
1.8885,0.98909
1.889,0.98905
1.8895,0.989
1.89,0.98896
1.8905,0.98891
1.891,0.98887
1.8915,0.98882
1.892,0.98878
1.8925,0.98873
1.893,0.98869
1.8935,0.98864
1.894,0.9886
1.8945,0.98855
1.895,0.9885
1.8955,0.98846
1.896,0.98841
1.8965,0.98836
1.897,0.98832
1.8975,0.98827
1.898,0.98822
1.8985,0.98817
1.899,0.98812
1.8995,0.98808
1.9,0.98803
1.9005,0.98798
1.901,0.98793
1.9015,0.98788
1.902,0.98783
1.9025,0.98778
1.903,0.98773
1.9035,0.98768
1.904,0.98763
1.9045,0.98758
1.905,0.98753
1.9055,0.98748
1.906,0.98743
1.9065,0.98738
1.907,0.98733
1.9075,0.98727
1.908,0.98722
1.9085,0.98717
1.909,0.98712
1.9095,0.98707
1.91,0.98701
1.9105,0.98696
1.911,0.98691
1.9115,0.98685
1.912,0.9868
1.9125,0.98675
1.913,0.98669
1.9135,0.98664
1.914,0.98658
1.9145,0.98653
1.915,0.98647
1.9155,0.98642
1.916,0.98636
1.9165,0.98631
1.917,0.98625
1.9175,0.9862
1.918,0.98614
1.9185,0.98609
1.919,0.98603
1.9195,0.98598
1.92,0.98592
1.9205,0.98587
1.921,0.98581
1.9215,0.98575
1.922,0.9857
1.9225,0.98564
1.923,0.98559
1.9235,0.98553
1.924,0.98547
1.9245,0.98542
1.925,0.98536
1.9255,0.9853
1.926,0.98524
1.9265,0.98519
1.927,0.98513
1.9275,0.98507
1.928,0.98501
1.9285,0.98496
1.929,0.9849
1.9295,0.98484
1.93,0.98478
1.9305,0.98472
1.931,0.98466
1.9315,0.98461
1.932,0.98455
1.9325,0.98449
1.933,0.98443
1.9335,0.98437
1.934,0.98431
1.9345,0.98425
1.935,0.98419
1.9355,0.98413
1.936,0.98407
1.9365,0.98401
1.937,0.98395
1.9375,0.98389
1.938,0.98383
1.9385,0.98377
1.939,0.98371
1.9395,0.98365
1.94,0.98359
1.9405,0.98353
1.941,0.98347
1.9415,0.9834
1.942,0.98334
1.9425,0.98328
1.943,0.98322
1.9435,0.98316
1.944,0.9831
1.9445,0.98303
1.945,0.98297
1.9455,0.98291
1.946,0.98285
1.9465,0.98278
1.947,0.98272
1.9475,0.98266
1.948,0.98259
1.9485,0.98253
1.949,0.98247
1.9495,0.9824
1.95,0.98234
1.9505,0.98228
1.951,0.98221
1.9515,0.98215
1.952,0.98208
1.9525,0.98202
1.953,0.98195
1.9535,0.98189
1.954,0.98183
1.9545,0.98176
1.955,0.98169
1.9555,0.98163
1.956,0.98156
1.9565,0.9815
1.957,0.98143
1.9575,0.98137
1.958,0.9813
1.9585,0.98123
1.959,0.98117
1.9595,0.9811
1.96,0.98103
1.9605,0.98097
1.961,0.9809
1.9615,0.98083
1.962,0.98076
1.9625,0.9807
1.963,0.98063
1.9635,0.98056
1.964,0.98049
1.9645,0.98042
1.965,0.98035
1.9655,0.98028
1.966,0.98022
1.9665,0.98015
1.967,0.98008
1.9675,0.98001
1.968,0.97994
1.9685,0.97987
1.969,0.9798
1.9695,0.97973
1.97,0.97966
1.9705,0.97959
1.971,0.97952
1.9715,0.97945
1.972,0.97938
1.9725,0.97931
1.973,0.97924
1.9735,0.97917
1.974,0.9791
1.9745,0.97903
1.975,0.97896
1.9755,0.97889
1.976,0.97882
1.9765,0.97875
1.977,0.97868
1.9775,0.97861
1.978,0.97854
1.9785,0.97847
1.979,0.9784
1.9795,0.97833
1.98,0.97826
1.9805,0.97819
1.981,0.97811
1.9815,0.97804
1.982,0.97797
1.9825,0.9779
1.983,0.97783
1.9835,0.97776
1.984,0.97769
1.9845,0.97762
1.985,0.97755
1.9855,0.97748
1.986,0.9774
1.9865,0.97733
1.987,0.97726
1.9875,0.97719
1.988,0.97712
1.9885,0.97705
1.989,0.97697
1.9895,0.9769
1.99,0.97683
1.9905,0.97676
1.991,0.97669
1.9915,0.97662
1.992,0.97654
1.9925,0.97647
1.993,0.9764
1.9935,0.97633
1.994,0.97625
1.9945,0.97618
1.995,0.97611
1.9955,0.97604
1.996,0.97596
1.9965,0.97589
1.997,0.97582
1.9975,0.97574
1.998,0.97567
1.9985,0.9756
1.999,0.97552
1.9995,0.97545
2,0.97538
2.0005,0.9753
2.001,0.97523
2.0015,0.97516
2.002,0.97508
2.0025,0.97501
2.003,0.97493
2.0035,0.97486
2.004,0.97478
2.0045,0.97471
2.005,0.97464
2.0055,0.97456
2.006,0.97449
2.0065,0.97441
2.007,0.97434
2.0075,0.97426
2.008,0.97419
2.0085,0.97411
2.009,0.97403
2.0095,0.97396
2.01,0.97388
2.0105,0.97381
2.011,0.97373
2.0115,0.97365
2.012,0.97358
2.0125,0.9735
2.013,0.97342
2.0135,0.97335
2.014,0.97327
2.0145,0.97319
2.015,0.97312
2.0155,0.97304
2.016,0.97296
2.0165,0.97289
2.017,0.97281
2.0175,0.97274
2.018,0.97266
2.0185,0.97258
2.019,0.97251
2.0195,0.97243
2.02,0.97235
2.0205,0.97228
2.021,0.9722
2.0215,0.97212
2.022,0.97205
2.0225,0.97197
2.023,0.9719
2.0235,0.97182
2.024,0.97174
2.0245,0.97167
2.025,0.97159
2.0255,0.97152
2.026,0.97144
2.0265,0.97136
2.027,0.97129
2.0275,0.97121
2.028,0.97114
2.0285,0.97106
2.029,0.97099
2.0295,0.97091
2.03,0.97083
2.0305,0.97076
2.031,0.97068
2.0315,0.97061
2.032,0.97053
2.0325,0.97045
2.033,0.97038
2.0335,0.9703
2.034,0.97023
2.0345,0.97015
2.035,0.97008
2.0355,0.97
2.036,0.96992
2.0365,0.96985
2.037,0.96977
2.0375,0.9697
2.038,0.96962
2.0385,0.96955
2.039,0.96947
2.0395,0.96939
2.04,0.96932
2.0405,0.96924
2.041,0.96917
2.0415,0.96909
2.042,0.96901
2.0425,0.96894
2.043,0.96886
2.0435,0.96879
2.044,0.96871
2.0445,0.96863
2.045,0.96856
2.0455,0.96848
2.046,0.96841
2.0465,0.96833
2.047,0.96825
2.0475,0.96818
2.048,0.9681
2.0485,0.96803
2.049,0.96795
2.0495,0.96787
2.05,0.9678
2.0505,0.96772
2.051,0.96764
2.0515,0.96757
2.052,0.96749
2.0525,0.96742
2.053,0.96734
2.0535,0.96726
2.054,0.96719
2.0545,0.96711
2.055,0.96703
2.0555,0.96696
2.056,0.96688
2.0565,0.9668
2.057,0.96672
2.0575,0.96665
2.058,0.96657
2.0585,0.96649
2.059,0.96642
2.0595,0.96634
2.06,0.96627
2.0605,0.96619
2.061,0.96611
2.0615,0.96604
2.062,0.96596
2.0625,0.96589
2.063,0.96581
2.0635,0.96574
2.064,0.96566
2.0645,0.96559
2.065,0.96551
2.0655,0.96544
2.066,0.96536
2.0665,0.96529
2.067,0.96522
2.0675,0.96514
2.068,0.96507
2.0685,0.96499
2.069,0.96492
2.0695,0.96485
2.07,0.96477
2.0705,0.9647
2.071,0.96463
2.0715,0.96455
2.072,0.96448
2.0725,0.96441
2.073,0.96433
2.0735,0.96426
2.074,0.96419
2.0745,0.96412
2.075,0.96404
2.0755,0.96397
2.076,0.9639
2.0765,0.96383
2.077,0.96375
2.0775,0.96368
2.078,0.96361
2.0785,0.96354
2.079,0.96346
2.0795,0.96339
2.08,0.96332
2.0805,0.96325
2.081,0.96318
2.0815,0.96311
2.082,0.96304
2.0825,0.96296
2.083,0.96289
2.0835,0.96282
2.084,0.96275
2.0845,0.96268
2.085,0.96261
2.0855,0.96254
2.086,0.96247
2.0865,0.9624
2.087,0.96233
2.0875,0.96226
2.088,0.96219
2.0885,0.96212
2.089,0.96205
2.0895,0.96197
2.09,0.9619
2.0905,0.96183
2.091,0.96176
2.0915,0.96169
2.092,0.96163
2.0925,0.96156
2.093,0.96149
2.0935,0.96142
2.094,0.96135
2.0945,0.96128
2.095,0.96121
2.0955,0.96114
2.096,0.96107
2.0965,0.961
2.097,0.96093
2.0975,0.96086
2.098,0.96079
2.0985,0.96072
2.099,0.96066
2.0995,0.96059
2.1,0.96052
2.1005,0.96045
2.101,0.96038
2.1015,0.96031
2.102,0.96024
2.1025,0.96017
2.103,0.96011
2.1035,0.96004
2.104,0.95997
2.1045,0.9599
2.105,0.95983
2.1055,0.95977
2.106,0.9597
2.1065,0.95963
2.107,0.95957
2.1075,0.9595
2.108,0.95943
2.1085,0.95937
2.109,0.9593
2.1095,0.95924
2.11,0.95917
2.1105,0.9591
2.111,0.95904
2.1115,0.95897
2.112,0.95891
2.1125,0.95885
2.113,0.95878
2.1135,0.95872
2.114,0.95865
2.1145,0.95859
2.115,0.95853
2.1155,0.95846
2.116,0.9584
2.1165,0.95834
2.117,0.95827
2.1175,0.95821
2.118,0.95815
2.1185,0.95809
2.119,0.95802
2.1195,0.95796
2.12,0.9579
2.1205,0.95784
2.121,0.95778
2.1215,0.95772
2.122,0.95766
2.1225,0.95759
2.123,0.95753
2.1235,0.95747
2.124,0.95741
2.1245,0.95735
2.125,0.95729
2.1255,0.95723
2.126,0.95717
2.1265,0.95712
2.127,0.95706
2.1275,0.957
2.128,0.95694
2.1285,0.95688
2.129,0.95682
2.1295,0.95676
2.13,0.95671
2.1305,0.95665
2.131,0.95659
2.1315,0.95653
2.132,0.95648
2.1325,0.95642
2.133,0.95636
2.1335,0.95631
2.134,0.95625
2.1345,0.95619
2.135,0.95614
2.1355,0.95608
2.136,0.95603
2.1365,0.95597
2.137,0.95591
2.1375,0.95586
2.138,0.9558
2.1385,0.95575
2.139,0.95569
2.1395,0.95564
2.14,0.95559
2.1405,0.95553
2.141,0.95548
2.1415,0.95542
2.142,0.95537
2.1425,0.95532
2.143,0.95526
2.1435,0.95521
2.144,0.95516
2.1445,0.95511
2.145,0.95505
2.1455,0.955
2.146,0.95495
2.1465,0.9549
2.147,0.95484
2.1475,0.95479
2.148,0.95474
2.1485,0.95469
2.149,0.95464
2.1495,0.95459
2.15,0.95454
2.1505,0.95449
2.151,0.95444
2.1515,0.95439
2.152,0.95434
2.1525,0.95429
2.153,0.95424
2.1535,0.95419
2.154,0.95414
2.1545,0.95409
2.155,0.95404
2.1555,0.95399
2.156,0.95395
2.1565,0.9539
2.157,0.95385
2.1575,0.9538
2.158,0.95376
2.1585,0.95371
2.159,0.95366
2.1595,0.95361
2.16,0.95357
2.1605,0.95352
2.161,0.95347
2.1615,0.95343
2.162,0.95338
2.1625,0.95334
2.163,0.95329
2.1635,0.95325
2.164,0.9532
2.1645,0.95316
2.165,0.95311
2.1655,0.95307
2.166,0.95302
2.1665,0.95298
2.167,0.95294
2.1675,0.95289
2.168,0.95285
2.1685,0.95281
2.169,0.95277
2.1695,0.95272
2.17,0.95268
2.1705,0.95264
2.171,0.9526
2.1715,0.95256
2.172,0.95252
2.1725,0.95248
2.173,0.95244
2.1735,0.9524
2.174,0.95236
2.1745,0.95232
2.175,0.95228
2.1755,0.95224
2.176,0.9522
2.1765,0.95216
2.177,0.95212
2.1775,0.95209
2.178,0.95205
2.1785,0.95201
2.179,0.95197
2.1795,0.95194
2.18,0.9519
2.1805,0.95186
2.181,0.95183
2.1815,0.95179
2.182,0.95176
2.1825,0.95172
2.183,0.95169
2.1835,0.95165
2.184,0.95162
2.1845,0.95158
2.185,0.95155
2.1855,0.95152
2.186,0.95148
2.1865,0.95145
2.187,0.95142
2.1875,0.95138
2.188,0.95135
2.1885,0.95132
2.189,0.95129
2.1895,0.95126
2.19,0.95122
2.1905,0.95119
2.191,0.95116
2.1915,0.95113
2.192,0.9511
2.1925,0.95107
2.193,0.95104
2.1935,0.95101
2.194,0.95098
2.1945,0.95095
2.195,0.95092
2.1955,0.9509
2.196,0.95087
2.1965,0.95084
2.197,0.95081
2.1975,0.95078
2.198,0.95076
2.1985,0.95073
2.199,0.9507
2.1995,0.95068
2.2,0.95065
2.2005,0.95063
2.201,0.9506
2.2015,0.95057
2.202,0.95055
2.2025,0.95052
2.203,0.9505
2.2035,0.95048
2.204,0.95045
2.2045,0.95043
2.205,0.9504
2.2055,0.95038
2.206,0.95036
2.2065,0.95033
2.207,0.95031
2.2075,0.95029
2.208,0.95027
2.2085,0.95025
2.209,0.95022
2.2095,0.9502
2.21,0.95018
2.2105,0.95016
2.211,0.95014
2.2115,0.95012
2.212,0.9501
2.2125,0.95008
2.213,0.95006
2.2135,0.95004
2.214,0.95002
2.2145,0.95001
2.215,0.94999
2.2155,0.94997
2.216,0.94995
2.2165,0.94993
2.217,0.94992
2.2175,0.9499
2.218,0.94988
2.2185,0.94987
2.219,0.94985
2.2195,0.94983
2.22,0.94982
2.2205,0.9498
2.221,0.94979
2.2215,0.94977
2.222,0.94976
2.2225,0.94974
2.223,0.94973
2.2235,0.94971
2.224,0.9497
2.2245,0.94969
2.225,0.94967
2.2255,0.94966
2.226,0.94965
2.2265,0.94964
2.227,0.94962
2.2275,0.94961
2.228,0.9496
2.2285,0.94959
2.229,0.94958
2.2295,0.94957
2.23,0.94956
2.2305,0.94955
2.231,0.94954
2.2315,0.94953
2.232,0.94952
2.2325,0.94951
2.233,0.9495
2.2335,0.94949
2.234,0.94948
2.2345,0.94947
2.235,0.94947
2.2355,0.94946
2.236,0.94945
2.2365,0.94944
2.237,0.94944
2.2375,0.94943
2.238,0.94943
2.2385,0.94942
2.239,0.94941
2.2395,0.94941
2.24,0.9494
2.2405,0.9494
2.241,0.94939
2.2415,0.94939
2.242,0.94938
2.2425,0.94938
2.243,0.94938
2.2435,0.94937
2.244,0.94937
2.2445,0.94937
2.245,0.94936
2.2455,0.94936
2.246,0.94936
2.2465,0.94936
2.247,0.94936
2.2475,0.94935
2.248,0.94935
2.2485,0.94935
2.249,0.94935
2.2495,0.94935
2.25,0.94935
2.2505,0.94935
2.251,0.94935
2.2515,0.94935
2.252,0.94935
2.2525,0.94935
2.253,0.94936
2.2535,0.94936
2.254,0.94936
2.2545,0.94936
2.255,0.94936
2.2555,0.94937
2.256,0.94937
2.2565,0.94937
2.257,0.94938
2.2575,0.94938
2.258,0.94938
2.2585,0.94939
2.259,0.94939
2.2595,0.9494
2.26,0.9494
2.2605,0.94941
2.261,0.94941
2.2615,0.94942
2.262,0.94943
2.2625,0.94943
2.263,0.94944
2.2635,0.94944
2.264,0.94945
2.2645,0.94946
2.265,0.94947
2.2655,0.94947
2.266,0.94948
2.2665,0.94949
2.267,0.9495
2.2675,0.94951
2.268,0.94952
2.2685,0.94953
2.269,0.94954
2.2695,0.94955
2.27,0.94956
2.2705,0.94957
2.271,0.94958
2.2715,0.94959
2.272,0.9496
2.2725,0.94961
2.273,0.94962
2.2735,0.94963
2.274,0.94964
2.2745,0.94966
2.275,0.94967
2.2755,0.94968
2.276,0.94969
2.2765,0.94971
2.277,0.94972
2.2775,0.94973
2.278,0.94975
2.2785,0.94976
2.279,0.94978
2.2795,0.94979
2.28,0.94981
2.2805,0.94982
2.281,0.94984
2.2815,0.94985
2.282,0.94987
2.2825,0.94988
2.283,0.9499
2.2835,0.94992
2.284,0.94993
2.2845,0.94995
2.285,0.94997
2.2855,0.94999
2.286,0.95
2.2865,0.95002
2.287,0.95004
2.2875,0.95006
2.288,0.95008
2.2885,0.9501
2.289,0.95012
2.2895,0.95013
2.29,0.95015
2.2905,0.95017
2.291,0.95019
2.2915,0.95021
2.292,0.95024
2.2925,0.95026
2.293,0.95028
2.2935,0.9503
2.294,0.95032
2.2945,0.95034
2.295,0.95036
2.2955,0.95039
2.296,0.95041
2.2965,0.95043
2.297,0.95045
2.2975,0.95048
2.298,0.9505
2.2985,0.95052
2.299,0.95055
2.2995,0.95057
2.3,0.9506
2.3005,0.95062
2.301,0.95065
2.3015,0.95067
2.302,0.9507
2.3025,0.95072
2.303,0.95075
2.3035,0.95077
2.304,0.9508
2.3045,0.95082
2.305,0.95085
2.3055,0.95088
2.306,0.95091
2.3065,0.95093
2.307,0.95096
2.3075,0.95099
2.308,0.95102
2.3085,0.95104
2.309,0.95107
2.3095,0.9511
2.31,0.95113
2.3105,0.95116
2.311,0.95119
2.3115,0.95122
2.312,0.95125
2.3125,0.95128
2.313,0.95131
2.3135,0.95134
2.314,0.95137
2.3145,0.9514
2.315,0.95143
2.3155,0.95146
2.316,0.95149
2.3165,0.95152
2.317,0.95156
2.3175,0.95159
2.318,0.95162
2.3185,0.95165
2.319,0.95169
2.3195,0.95172
2.32,0.95175
2.3205,0.95179
2.321,0.95182
2.3215,0.95185
2.322,0.95189
2.3225,0.95192
2.323,0.95196
2.3235,0.95199
2.324,0.95203
2.3245,0.95206
2.325,0.9521
2.3255,0.95213
2.326,0.95217
2.3265,0.95221
2.327,0.95224
2.3275,0.95228
2.328,0.95232
2.3285,0.95235
2.329,0.95239
2.3295,0.95243
2.33,0.95247
2.3305,0.9525
2.331,0.95254
2.3315,0.95258
2.332,0.95262
2.3325,0.95266
2.333,0.9527
2.3335,0.95274
2.334,0.95278
2.3345,0.95282
2.335,0.95286
2.3355,0.9529
2.336,0.95294
2.3365,0.95298
2.337,0.95302
2.3375,0.95306
2.338,0.9531
2.3385,0.95314
2.339,0.95318
2.3395,0.95323
2.34,0.95327
2.3405,0.95331
2.341,0.95335
2.3415,0.9534
2.342,0.95344
2.3425,0.95348
2.343,0.95353
2.3435,0.95357
2.344,0.95361
2.3445,0.95366
2.345,0.9537
2.3455,0.95374
2.346,0.95379
2.3465,0.95383
2.347,0.95388
2.3475,0.95392
2.348,0.95397
2.3485,0.95401
2.349,0.95406
2.3495,0.9541
2.35,0.95415
2.3505,0.9542
2.351,0.95424
2.3515,0.95429
2.352,0.95433
2.3525,0.95438
2.353,0.95443
2.3535,0.95447
2.354,0.95452
2.3545,0.95457
2.355,0.95462
2.3555,0.95466
2.356,0.95471
2.3565,0.95476
2.357,0.95481
2.3575,0.95485
2.358,0.9549
2.3585,0.95495
2.359,0.955
2.3595,0.95505
2.36,0.9551
2.3605,0.95515
2.361,0.9552
2.3615,0.95524
2.362,0.95529
2.3625,0.95534
2.363,0.95539
2.3635,0.95544
2.364,0.95549
2.3645,0.95554
2.365,0.95559
2.3655,0.95564
2.366,0.9557
2.3665,0.95575
2.367,0.9558
2.3675,0.95585
2.368,0.9559
2.3685,0.95595
2.369,0.956
2.3695,0.95606
2.37,0.95611
2.3705,0.95616
2.371,0.95621
2.3715,0.95626
2.372,0.95632
2.3725,0.95637
2.373,0.95642
2.3735,0.95648
2.374,0.95653
2.3745,0.95658
2.375,0.95664
2.3755,0.95669
2.376,0.95674
2.3765,0.9568
2.377,0.95685
2.3775,0.95691
2.378,0.95696
2.3785,0.95702
2.379,0.95707
2.3795,0.95713
2.38,0.95718
2.3805,0.95724
2.381,0.95729
2.3815,0.95735
2.382,0.9574
2.3825,0.95746
2.383,0.95752
2.3835,0.95757
2.384,0.95763
2.3845,0.95769
2.385,0.95774
2.3855,0.9578
2.386,0.95786
2.3865,0.95791
2.387,0.95797
2.3875,0.95803
2.388,0.95809
2.3885,0.95815
2.389,0.9582
2.3895,0.95826
2.39,0.95832
2.3905,0.95838
2.391,0.95844
2.3915,0.9585
2.392,0.95856
2.3925,0.95862
2.393,0.95868
2.3935,0.95874
2.394,0.9588
2.3945,0.95886
2.395,0.95892
2.3955,0.95898
2.396,0.95904
2.3965,0.9591
2.397,0.95916
2.3975,0.95922
2.398,0.95928
2.3985,0.95934
2.399,0.9594
2.3995,0.95947
2.4,0.95953
2.4005,0.95959
2.401,0.95965
2.4015,0.95972
2.402,0.95978
2.4025,0.95984
2.403,0.95991
2.4035,0.95997
2.404,0.96003
2.4045,0.9601
2.405,0.96016
2.4055,0.96023
2.406,0.96029
2.4065,0.96035
2.407,0.96042
2.4075,0.96048
2.408,0.96055
2.4085,0.96061
2.409,0.96068
2.4095,0.96074
2.41,0.9608
2.4105,0.96087
2.411,0.96093
2.4115,0.961
2.412,0.96106
2.4125,0.96113
2.413,0.96119
2.4135,0.96126
2.414,0.96132
2.4145,0.96139
2.415,0.96146
2.4155,0.96152
2.416,0.96159
2.4165,0.96165
2.417,0.96172
2.4175,0.96178
2.418,0.96185
2.4185,0.96192
2.419,0.96198
2.4195,0.96205
2.42,0.96211
2.4205,0.96218
2.421,0.96225
2.4215,0.96231
2.422,0.96238
2.4225,0.96245
2.423,0.96251
2.4235,0.96258
2.424,0.96265
2.4245,0.96271
2.425,0.96278
2.4255,0.96285
2.426,0.96291
2.4265,0.96298
2.427,0.96305
2.4275,0.96312
2.428,0.96318
2.4285,0.96325
2.429,0.96332
2.4295,0.96339
2.43,0.96345
2.4305,0.96352
2.431,0.96359
2.4315,0.96366
2.432,0.96373
2.4325,0.9638
2.433,0.96386
2.4335,0.96393
2.434,0.964
2.4345,0.96407
2.435,0.96414
2.4355,0.96421
2.436,0.96428
2.4365,0.96435
2.437,0.96441
2.4375,0.96448
2.438,0.96455
2.4385,0.96462
2.439,0.96469
2.4395,0.96476
2.44,0.96483
2.4405,0.9649
2.441,0.96497
2.4415,0.96504
2.442,0.96511
2.4425,0.96518
2.443,0.96525
2.4435,0.96533
2.444,0.9654
2.4445,0.96547
2.445,0.96554
2.4455,0.96561
2.446,0.96568
2.4465,0.96575
2.447,0.96582
2.4475,0.9659
2.448,0.96597
2.4485,0.96604
2.449,0.96611
2.4495,0.96618
2.45,0.96626
2.4505,0.96633
2.451,0.9664
2.4515,0.96647
2.452,0.96655
2.4525,0.96662
2.453,0.96669
2.4535,0.96677
2.454,0.96684
2.4545,0.96691
2.455,0.96699
2.4555,0.96706
2.456,0.96714
2.4565,0.96721
2.457,0.96728
2.4575,0.96736
2.458,0.96743
2.4585,0.9675
2.459,0.96758
2.4595,0.96765
2.46,0.96772
2.4605,0.9678
2.461,0.96787
2.4615,0.96794
2.462,0.96802
2.4625,0.96809
2.463,0.96816
2.4635,0.96824
2.464,0.96831
2.4645,0.96838
2.465,0.96845
2.4655,0.96853
2.466,0.9686
2.4665,0.96867
2.467,0.96875
2.4675,0.96882
2.468,0.96889
2.4685,0.96897
2.469,0.96904
2.4695,0.96911
2.47,0.96919
2.4705,0.96926
2.471,0.96933
2.4715,0.96941
2.472,0.96948
2.4725,0.96955
2.473,0.96963
2.4735,0.9697
2.474,0.96977
2.4745,0.96984
2.475,0.96992
2.4755,0.96999
2.476,0.97006
2.4765,0.97014
2.477,0.97021
2.4775,0.97028
2.478,0.97036
2.4785,0.97043
2.479,0.9705
2.4795,0.97058
2.48,0.97065
2.4805,0.97072
2.481,0.9708
2.4815,0.97087
2.482,0.97094
2.4825,0.97102
2.483,0.97109
2.4835,0.97117
2.484,0.97124
2.4845,0.97131
2.485,0.97139
2.4855,0.97146
2.486,0.97153
2.4865,0.97161
2.487,0.97168
2.4875,0.97175
2.488,0.97183
2.4885,0.9719
2.489,0.97198
2.4895,0.97205
2.49,0.97212
2.4905,0.9722
2.491,0.97227
2.4915,0.97235
2.492,0.97242
2.4925,0.9725
2.493,0.97257
2.4935,0.97264
2.494,0.97272
2.4945,0.97279
2.495,0.97287
2.4955,0.97294
2.496,0.97302
2.4965,0.97309
2.497,0.97317
2.4975,0.97324
2.498,0.97332
2.4985,0.97339
2.499,0.97346
2.4995,0.97354
2.5,0.97361
2.5005,0.97369
2.501,0.97376
2.5015,0.97384
2.502,0.97391
2.5025,0.97398
2.503,0.97406
2.5035,0.97413
2.504,0.97421
2.5045,0.97428
2.505,0.97435
2.5055,0.97443
2.506,0.9745
2.5065,0.97457
2.507,0.97464
2.5075,0.97472
2.508,0.97479
2.5085,0.97486
2.509,0.97493
2.5095,0.97501
2.51,0.97508
2.5105,0.97515
2.511,0.97522
2.5115,0.9753
2.512,0.97537
2.5125,0.97544
2.513,0.97551
2.5135,0.97558
2.514,0.97565
2.5145,0.97573
2.515,0.9758
2.5155,0.97587
2.516,0.97594
2.5165,0.97601
2.517,0.97608
2.5175,0.97615
2.518,0.97622
2.5185,0.97629
2.519,0.97637
2.5195,0.97644
2.52,0.97651
2.5205,0.97658
2.521,0.97665
2.5215,0.97672
2.522,0.97679
2.5225,0.97686
2.523,0.97693
2.5235,0.977
2.524,0.97707
2.5245,0.97714
2.525,0.97721
2.5255,0.97728
2.526,0.97735
2.5265,0.97742
2.527,0.97749
2.5275,0.97756
2.528,0.97763
2.5285,0.97769
2.529,0.97776
2.5295,0.97783
2.53,0.9779
2.5305,0.97797
2.531,0.97804
2.5315,0.97811
2.532,0.97818
2.5325,0.97825
2.533,0.97832
2.5335,0.97838
2.534,0.97845
2.5345,0.97852
2.535,0.97859
2.5355,0.97866
2.536,0.97873
2.5365,0.9788
2.537,0.97886
2.5375,0.97893
2.538,0.979
2.5385,0.97907
2.539,0.97914
2.5395,0.9792
2.54,0.97927
2.5405,0.97934
2.541,0.97941
2.5415,0.97948
2.542,0.97954
2.5425,0.97961
2.543,0.97968
2.5435,0.97975
2.544,0.97981
2.5445,0.97988
2.545,0.97995
2.5455,0.98002
2.546,0.98008
2.5465,0.98015
2.547,0.98022
2.5475,0.98028
2.548,0.98035
2.5485,0.98042
2.549,0.98048
2.5495,0.98055
2.55,0.98061
2.5505,0.98068
2.551,0.98075
2.5515,0.98081
2.552,0.98088
2.5525,0.98094
2.553,0.981
2.5535,0.98107
2.554,0.98113
2.5545,0.9812
2.555,0.98126
2.5555,0.98133
2.556,0.98139
2.5565,0.98145
2.557,0.98152
2.5575,0.98158
2.558,0.98164
2.5585,0.9817
2.559,0.98177
2.5595,0.98183
2.56,0.98189
2.5605,0.98195
2.561,0.98201
2.5615,0.98208
2.562,0.98214
2.5625,0.9822
2.563,0.98226
2.5635,0.98232
2.564,0.98238
2.5645,0.98244
2.565,0.9825
2.5655,0.98256
2.566,0.98262
2.5665,0.98268
2.567,0.98274
2.5675,0.9828
2.568,0.98286
2.5685,0.98292
2.569,0.98298
2.5695,0.98304
2.57,0.9831
2.5705,0.98315
2.571,0.98321
2.5715,0.98327
2.572,0.98333
2.5725,0.98339
2.573,0.98344
2.5735,0.9835
2.574,0.98356
2.5745,0.98361
2.575,0.98367
2.5755,0.98373
2.576,0.98379
2.5765,0.98384
2.577,0.9839
2.5775,0.98395
2.578,0.98401
2.5785,0.98407
2.579,0.98412
2.5795,0.98418
2.58,0.98423
2.5805,0.98429
2.581,0.98434
2.5815,0.9844
2.582,0.98445
2.5825,0.98451
2.583,0.98456
2.5835,0.98461
2.584,0.98467
2.5845,0.98472
2.585,0.98477
2.5855,0.98483
2.586,0.98488
2.5865,0.98493
2.587,0.98499
2.5875,0.98504
2.588,0.98509
2.5885,0.98515
2.589,0.9852
2.5895,0.98525
2.59,0.9853
2.5905,0.98535
2.591,0.9854
2.5915,0.98546
2.592,0.98551
2.5925,0.98556
2.593,0.98561
2.5935,0.98566
2.594,0.98571
2.5945,0.98576
2.595,0.98581
2.5955,0.98586
2.596,0.98591
2.5965,0.98596
2.597,0.98601
2.5975,0.98606
2.598,0.98611
2.5985,0.98616
2.599,0.98621
2.5995,0.98625
2.6,0.9863
2.6005,0.98635
2.601,0.9864
2.6015,0.98645
2.602,0.98649
2.6025,0.98654
2.603,0.98659
2.6035,0.98664
2.604,0.98668
2.6045,0.98673
2.605,0.98678
2.6055,0.98682
2.606,0.98687
2.6065,0.98692
2.607,0.98696
2.6075,0.98701
2.608,0.98705
2.6085,0.9871
2.609,0.98714
2.6095,0.98719
2.61,0.98723
2.6105,0.98727
2.611,0.98732
2.6115,0.98736
2.612,0.98741
2.6125,0.98745
2.613,0.98749
2.6135,0.98753
2.614,0.98758
2.6145,0.98762
2.615,0.98766
2.6155,0.9877
2.616,0.98774
2.6165,0.98778
2.617,0.98782
2.6175,0.98786
2.618,0.9879
2.6185,0.98794
2.619,0.98798
2.6195,0.98802
2.62,0.98806
2.6205,0.9881
2.621,0.98814
2.6215,0.98818
2.622,0.98822
2.6225,0.98826
2.623,0.98829
2.6235,0.98833
2.624,0.98837
2.6245,0.98841
2.625,0.98844
2.6255,0.98848
2.626,0.98852
2.6265,0.98855
2.627,0.98859
2.6275,0.98862
2.628,0.98866
2.6285,0.98869
2.629,0.98873
2.6295,0.98876
2.63,0.9888
2.6305,0.98883
2.631,0.98887
2.6315,0.9889
2.632,0.98893
2.6325,0.98897
2.633,0.989
2.6335,0.98903
2.634,0.98907
2.6345,0.9891
2.635,0.98913
2.6355,0.98916
2.636,0.98919
2.6365,0.98922
2.637,0.98925
2.6375,0.98929
2.638,0.98932
2.6385,0.98935
2.639,0.98938
2.6395,0.98941
2.64,0.98944
2.6405,0.98947
2.641,0.98949
2.6415,0.98952
2.642,0.98955
2.6425,0.98958
2.643,0.98961
2.6435,0.98964
2.644,0.98966
2.6445,0.98969
2.645,0.98972
2.6455,0.98975
2.646,0.98977
2.6465,0.9898
2.647,0.98982
2.6475,0.98985
2.648,0.98988
2.6485,0.9899
2.649,0.98993
2.6495,0.98995
2.65,0.98998
2.6505,0.99
2.651,0.99002
2.6515,0.99005
2.652,0.99007
2.6525,0.9901
2.653,0.99012
2.6535,0.99014
2.654,0.99016
2.6545,0.99019
2.655,0.99021
2.6555,0.99023
2.656,0.99025
2.6565,0.99027
2.657,0.9903
2.6575,0.99032
2.658,0.99034
2.6585,0.99036
2.659,0.99038
2.6595,0.9904
2.66,0.99042
2.6605,0.99044
2.661,0.99046
2.6615,0.99048
2.662,0.9905
2.6625,0.99051
2.663,0.99053
2.6635,0.99055
2.664,0.99057
2.6645,0.99059
2.665,0.9906
2.6655,0.99062
2.666,0.99064
2.6665,0.99065
2.667,0.99067
2.6675,0.99069
2.668,0.9907
2.6685,0.99072
2.669,0.99073
2.6695,0.99075
2.67,0.99076
2.6705,0.99078
2.671,0.99079
2.6715,0.9908
2.672,0.99082
2.6725,0.99083
2.673,0.99085
2.6735,0.99086
2.674,0.99087
2.6745,0.99088
2.675,0.9909
2.6755,0.99091
2.676,0.99092
2.6765,0.99093
2.677,0.99094
2.6775,0.99095
2.678,0.99096
2.6785,0.99098
2.679,0.99099
2.6795,0.991
2.68,0.99101
2.6805,0.99102
2.681,0.99102
2.6815,0.99103
2.682,0.99104
2.6825,0.99105
2.683,0.99106
2.6835,0.99107
2.684,0.99108
2.6845,0.99108
2.685,0.99109
2.6855,0.9911
2.686,0.9911
2.6865,0.99111
2.687,0.99112
2.6875,0.99112
2.688,0.99113
2.6885,0.99113
2.689,0.99114
2.6895,0.99115
2.69,0.99115
2.6905,0.99115
2.691,0.99116
2.6915,0.99116
2.692,0.99117
2.6925,0.99117
2.693,0.99117
2.6935,0.99118
2.694,0.99118
2.6945,0.99118
2.695,0.99118
2.6955,0.99119
2.696,0.99119
2.6965,0.99119
2.697,0.99119
2.6975,0.99119
2.698,0.99119
2.6985,0.99119
2.699,0.99119
2.6995,0.99119
2.7,0.99119
2.7005,0.99119
2.701,0.99119
2.7015,0.99119
2.702,0.99119
2.7025,0.99119
2.703,0.99119
2.7035,0.99119
2.704,0.99118
2.7045,0.99118
2.705,0.99118
2.7055,0.99118
2.706,0.99117
2.7065,0.99117
2.707,0.99117
2.7075,0.99116
2.708,0.99116
2.7085,0.99115
2.709,0.99115
2.7095,0.99115
2.71,0.99114
2.7105,0.99113
2.711,0.99113
2.7115,0.99112
2.712,0.99112
2.7125,0.99111
2.713,0.9911
2.7135,0.9911
2.714,0.99109
2.7145,0.99108
2.715,0.99108
2.7155,0.99107
2.716,0.99106
2.7165,0.99105
2.717,0.99104
2.7175,0.99104
2.718,0.99103
2.7185,0.99102
2.719,0.99101
2.7195,0.991
2.72,0.99099
2.7205,0.99098
2.721,0.99097
2.7215,0.99096
2.722,0.99095
2.7225,0.99094
2.723,0.99092
2.7235,0.99091
2.724,0.9909
2.7245,0.99089
2.725,0.99088
2.7255,0.99086
2.726,0.99085
2.7265,0.99084
2.727,0.99082
2.7275,0.99081
2.728,0.9908
2.7285,0.99078
2.729,0.99077
2.7295,0.99076
2.73,0.99074
2.7305,0.99073
2.731,0.99071
2.7315,0.9907
2.732,0.99068
2.7325,0.99066
2.733,0.99065
2.7335,0.99063
2.734,0.99061
2.7345,0.9906
2.735,0.99058
2.7355,0.99056
2.736,0.99055
2.7365,0.99053
2.737,0.99051
2.7375,0.99049
2.738,0.99047
2.7385,0.99046
2.739,0.99044
2.7395,0.99042
2.74,0.9904
2.7405,0.99038
2.741,0.99036
2.7415,0.99034
2.742,0.99032
2.7425,0.9903
2.743,0.99028
2.7435,0.99026
2.744,0.99024
2.7445,0.99021
2.745,0.99019
2.7455,0.99017
2.746,0.99015
2.7465,0.99013
2.747,0.9901
2.7475,0.99008
2.748,0.99006
2.7485,0.99004
2.749,0.99001
2.7495,0.98999
2.75,0.98996
2.7505,0.98994
2.751,0.98992
2.7515,0.98989
2.752,0.98987
2.7525,0.98984
2.753,0.98982
2.7535,0.98979
2.754,0.98977
2.7545,0.98974
2.755,0.98971
2.7555,0.98969
2.756,0.98966
2.7565,0.98963
2.757,0.98961
2.7575,0.98958
2.758,0.98955
2.7585,0.98953
2.759,0.9895
2.7595,0.98947
2.76,0.98944
2.7605,0.98941
2.761,0.98938
2.7615,0.98935
2.762,0.98933
2.7625,0.9893
2.763,0.98927
2.7635,0.98924
2.764,0.98921
2.7645,0.98918
2.765,0.98915
2.7655,0.98912
2.766,0.98908
2.7665,0.98905
2.767,0.98902
2.7675,0.98899
2.768,0.98896
2.7685,0.98893
2.769,0.98889
2.7695,0.98886
2.77,0.98883
2.7705,0.9888
2.771,0.98876
2.7715,0.98873
2.772,0.9887
2.7725,0.98866
2.773,0.98863
2.7735,0.98859
2.774,0.98856
2.7745,0.98852
2.775,0.98849
2.7755,0.98845
2.776,0.98842
2.7765,0.98838
2.777,0.98835
2.7775,0.98831
2.778,0.98828
2.7785,0.98824
2.779,0.9882
2.7795,0.98817
2.78,0.98813
2.7805,0.98809
2.781,0.98805
2.7815,0.98802
2.782,0.98798
2.7825,0.98794
2.783,0.9879
2.7835,0.98786
2.784,0.98782
2.7845,0.98779
2.785,0.98775
2.7855,0.98771
2.786,0.98767
2.7865,0.98763
2.787,0.98759
2.7875,0.98755
2.788,0.98751
2.7885,0.98747
2.789,0.98742
2.7895,0.98738
2.79,0.98734
2.7905,0.9873
2.791,0.98726
2.7915,0.98722
2.792,0.98717
2.7925,0.98713
2.793,0.98709
2.7935,0.98704
2.794,0.987
2.7945,0.98696
2.795,0.98691
2.7955,0.98687
2.796,0.98683
2.7965,0.98678
2.797,0.98674
2.7975,0.98669
2.798,0.98665
2.7985,0.9866
2.799,0.98656
2.7995,0.98651
2.8,0.98647
2.8005,0.98642
2.801,0.98637
2.8015,0.98633
2.802,0.98628
2.8025,0.98624
2.803,0.98619
2.8035,0.98614
2.804,0.9861
2.8045,0.98605
2.805,0.986
2.8055,0.98596
2.806,0.98591
2.8065,0.98586
2.807,0.98581
2.8075,0.98576
2.808,0.98572
2.8085,0.98567
2.809,0.98562
2.8095,0.98557
2.81,0.98552
2.8105,0.98547
2.811,0.98543
2.8115,0.98538
2.812,0.98533
2.8125,0.98528
2.813,0.98523
2.8135,0.98518
2.814,0.98513
2.8145,0.98508
2.815,0.98503
2.8155,0.98498
2.816,0.98493
2.8165,0.98488
2.817,0.98483
2.8175,0.98478
2.818,0.98472
2.8185,0.98467
2.819,0.98462
2.8195,0.98457
2.82,0.98452
2.8205,0.98447
2.821,0.98441
2.8215,0.98436
2.822,0.98431
2.8225,0.98426
2.823,0.9842
2.8235,0.98415
2.824,0.9841
2.8245,0.98405
2.825,0.98399
2.8255,0.98394
2.826,0.98389
2.8265,0.98383
2.827,0.98378
2.8275,0.98372
2.828,0.98367
2.8285,0.98362
2.829,0.98356
2.8295,0.98351
2.83,0.98345
2.8305,0.9834
2.831,0.98334
2.8315,0.98329
2.832,0.98323
2.8325,0.98318
2.833,0.98312
2.8335,0.98306
2.834,0.98301
2.8345,0.98295
2.835,0.9829
2.8355,0.98284
2.836,0.98278
2.8365,0.98273
2.837,0.98267
2.8375,0.98261
2.838,0.98255
2.8385,0.9825
2.839,0.98244
2.8395,0.98238
2.84,0.98232
2.8405,0.98226
2.841,0.98221
2.8415,0.98215
2.842,0.98209
2.8425,0.98203
2.843,0.98197
2.8435,0.98191
2.844,0.98185
2.8445,0.98179
2.845,0.98173
2.8455,0.98167
2.846,0.98161
2.8465,0.98155
2.847,0.98149
2.8475,0.98143
2.848,0.98137
2.8485,0.98131
2.849,0.98125
2.8495,0.98119
2.85,0.98113
2.8505,0.98107
2.851,0.98101
2.8515,0.98094
2.852,0.98088
2.8525,0.98082
2.853,0.98076
2.8535,0.98069
2.854,0.98063
2.8545,0.98057
2.855,0.98051
2.8555,0.98044
2.856,0.98038
2.8565,0.98031
2.857,0.98025
2.8575,0.98019
2.858,0.98012
2.8585,0.98006
2.859,0.97999
2.8595,0.97993
2.86,0.97986
2.8605,0.9798
2.861,0.97974
2.8615,0.97967
2.862,0.97961
2.8625,0.97954
2.863,0.97948
2.8635,0.97941
2.864,0.97935
2.8645,0.97928
2.865,0.97922
2.8655,0.97915
2.866,0.97908
2.8665,0.97902
2.867,0.97895
2.8675,0.97889
2.868,0.97882
2.8685,0.97876
2.869,0.97869
2.8695,0.97863
2.87,0.97856
2.8705,0.97849
2.871,0.97843
2.8715,0.97836
2.872,0.9783
2.8725,0.97823
2.873,0.97816
2.8735,0.9781
2.874,0.97803
2.8745,0.97796
2.875,0.9779
2.8755,0.97783
2.876,0.97776
2.8765,0.9777
2.877,0.97763
2.8775,0.97756
2.878,0.9775
2.8785,0.97743
2.879,0.97736
2.8795,0.9773
2.88,0.97723
2.8805,0.97716
2.881,0.97709
2.8815,0.97703
2.882,0.97696
2.8825,0.97689
2.883,0.97682
2.8835,0.97675
2.884,0.97669
2.8845,0.97662
2.885,0.97655
2.8855,0.97648
2.886,0.97641
2.8865,0.97635
2.887,0.97628
2.8875,0.97621
2.888,0.97614
2.8885,0.97607
2.889,0.976
2.8895,0.97593
2.89,0.97587
2.8905,0.9758
2.891,0.97573
2.8915,0.97566
2.892,0.97559
2.8925,0.97552
2.893,0.97545
2.8935,0.97538
2.894,0.97531
2.8945,0.97524
2.895,0.97517
2.8955,0.9751
2.896,0.97503
2.8965,0.97496
2.897,0.97489
2.8975,0.97482
2.898,0.97475
2.8985,0.97468
2.899,0.97461
2.8995,0.97454
2.9,0.97447
2.9005,0.97439
2.901,0.97432
2.9015,0.97425
2.902,0.97418
2.9025,0.97411
2.903,0.97404
2.9035,0.97396
2.904,0.97389
2.9045,0.97382
2.905,0.97375
2.9055,0.97368
2.906,0.9736
2.9065,0.97353
2.907,0.97346
2.9075,0.97339
2.908,0.97331
2.9085,0.97324
2.909,0.97317
2.9095,0.97309
2.91,0.97302
2.9105,0.97295
2.911,0.97288
2.9115,0.9728
2.912,0.97273
2.9125,0.97266
2.913,0.97259
2.9135,0.97251
2.914,0.97244
2.9145,0.97237
2.915,0.9723
2.9155,0.97222
2.916,0.97215
2.9165,0.97208
2.917,0.97201
2.9175,0.97193
2.918,0.97186
2.9185,0.97179
2.919,0.97172
2.9195,0.97164
2.92,0.97157
2.9205,0.9715
2.921,0.97143
2.9215,0.97136
2.922,0.97128
2.9225,0.97121
2.923,0.97114
2.9235,0.97107
2.924,0.97099
2.9245,0.97092
2.925,0.97085
2.9255,0.97078
2.926,0.97071
2.9265,0.97063
2.927,0.97056
2.9275,0.97049
2.928,0.97042
2.9285,0.97035
2.929,0.97027
2.9295,0.9702
2.93,0.97013
2.9305,0.97006
2.931,0.96999
2.9315,0.96991
2.932,0.96984
2.9325,0.96977
2.933,0.9697
2.9335,0.96963
2.934,0.96955
2.9345,0.96948
2.935,0.96941
2.9355,0.96934
2.936,0.96927
2.9365,0.96919
2.937,0.96912
2.9375,0.96905
2.938,0.96898
2.9385,0.96891
2.939,0.96883
2.9395,0.96876
2.94,0.96869
2.9405,0.96862
2.941,0.96854
2.9415,0.96847
2.942,0.9684
2.9425,0.96833
2.943,0.96826
2.9435,0.96818
2.944,0.96811
2.9445,0.96804
2.945,0.96797
2.9455,0.96789
2.946,0.96782
2.9465,0.96775
2.947,0.96768
2.9475,0.9676
2.948,0.96753
2.9485,0.96746
2.949,0.96739
2.9495,0.96731
2.95,0.96724
2.9505,0.96717
2.951,0.9671
2.9515,0.96702
2.952,0.96695
2.9525,0.96688
2.953,0.96681
2.9535,0.96673
2.954,0.96666
2.9545,0.96659
2.955,0.96651
2.9555,0.96644
2.956,0.96637
2.9565,0.9663
2.957,0.96623
2.9575,0.96615
2.958,0.96608
2.9585,0.96601
2.959,0.96594
2.9595,0.96587
2.96,0.9658
2.9605,0.96573
2.961,0.96566
2.9615,0.96559
2.962,0.96551
2.9625,0.96544
2.963,0.96537
2.9635,0.9653
2.964,0.96523
2.9645,0.96516
2.965,0.96509
2.9655,0.96502
2.966,0.96495
2.9665,0.96488
2.967,0.96481
2.9675,0.96475
2.968,0.96468
2.9685,0.96461
2.969,0.96454
2.9695,0.96447
2.97,0.9644
2.9705,0.96433
2.971,0.96426
2.9715,0.96419
2.972,0.96412
2.9725,0.96406
2.973,0.96399
2.9735,0.96392
2.974,0.96385
2.9745,0.96378
2.975,0.96372
2.9755,0.96365
2.976,0.96358
2.9765,0.96351
2.977,0.96344
2.9775,0.96338
2.978,0.96331
2.9785,0.96324
2.979,0.96318
2.9795,0.96311
2.98,0.96304
2.9805,0.96297
2.981,0.96291
2.9815,0.96284
2.982,0.96277
2.9825,0.96271
2.983,0.96264
2.9835,0.96257
2.984,0.96251
2.9845,0.96244
2.985,0.96238
2.9855,0.96231
2.986,0.96224
2.9865,0.96218
2.987,0.96211
2.9875,0.96205
2.988,0.96198
2.9885,0.96191
2.989,0.96185
2.9895,0.96178
2.99,0.96172
2.9905,0.96165
2.991,0.96159
2.9915,0.96152
2.992,0.96146
2.9925,0.96139
2.993,0.96133
2.9935,0.96126
2.994,0.9612
2.9945,0.96113
2.995,0.96107
2.9955,0.961
2.996,0.96094
2.9965,0.96087
2.997,0.96081
2.9975,0.96075
2.998,0.96068
2.9985,0.96062
2.999,0.96055
2.9995,0.96049
3,0.96043
3.0005,0.96036
3.001,0.9603
3.0015,0.96023
3.002,0.96017
3.0025,0.96011
3.003,0.96004
3.0035,0.95998
3.004,0.95992
3.0045,0.95985
3.005,0.95979
3.0055,0.95973
3.006,0.95967
3.0065,0.9596
3.007,0.95954
3.0075,0.95948
3.008,0.95942
3.0085,0.95936
3.009,0.9593
3.0095,0.95924
3.01,0.95918
3.0105,0.95912
3.011,0.95905
3.0115,0.95899
3.012,0.95893
3.0125,0.95888
3.013,0.95882
3.0135,0.95876
3.014,0.9587
3.0145,0.95864
3.015,0.95858
3.0155,0.95852
3.016,0.95846
3.0165,0.9584
3.017,0.95835
3.0175,0.95829
3.018,0.95823
3.0185,0.95817
3.019,0.95812
3.0195,0.95806
3.02,0.958
3.0205,0.95794
3.021,0.95789
3.0215,0.95783
3.022,0.95777
3.0225,0.95772
3.023,0.95766
3.0235,0.95761
3.024,0.95755
3.0245,0.9575
3.025,0.95744
3.0255,0.95739
3.026,0.95733
3.0265,0.95728
3.027,0.95722
3.0275,0.95717
3.028,0.95711
3.0285,0.95706
3.029,0.95701
3.0295,0.95695
3.03,0.9569
3.0305,0.95685
3.031,0.95679
3.0315,0.95674
3.032,0.95669
3.0325,0.95663
3.033,0.95658
3.0335,0.95653
3.034,0.95648
3.0345,0.95643
3.035,0.95637
3.0355,0.95632
3.036,0.95627
3.0365,0.95622
3.037,0.95617
3.0375,0.95612
3.038,0.95607
3.0385,0.95602
3.039,0.95597
3.0395,0.95592
3.04,0.95587
3.0405,0.95582
3.041,0.95577
3.0415,0.95572
3.042,0.95567
3.0425,0.95562
3.043,0.95557
3.0435,0.95552
3.044,0.95547
3.0445,0.95543
3.045,0.95538
3.0455,0.95533
3.046,0.95528
3.0465,0.95523
3.047,0.95519
3.0475,0.95514
3.048,0.95509
3.0485,0.95505
3.049,0.955
3.0495,0.95495
3.05,0.95491
3.0505,0.95486
3.051,0.95481
3.0515,0.95477
3.052,0.95472
3.0525,0.95468
3.053,0.95463
3.0535,0.95459
3.054,0.95454
3.0545,0.9545
3.055,0.95445
3.0555,0.95441
3.056,0.95436
3.0565,0.95432
3.057,0.95428
3.0575,0.95423
3.058,0.95419
3.0585,0.95415
3.059,0.9541
3.0595,0.95406
3.06,0.95402
3.0605,0.95397
3.061,0.95393
3.0615,0.95389
3.062,0.95385
3.0625,0.95381
3.063,0.95376
3.0635,0.95372
3.064,0.95368
3.0645,0.95364
3.065,0.9536
3.0655,0.95356
3.066,0.95352
3.0665,0.95348
3.067,0.95344
3.0675,0.9534
3.068,0.95336
3.0685,0.95332
3.069,0.95328
3.0695,0.95324
3.07,0.9532
3.0705,0.95316
3.071,0.95312
3.0715,0.95309
3.072,0.95305
3.0725,0.95301
3.073,0.95297
3.0735,0.95294
3.074,0.9529
3.0745,0.95286
3.075,0.95283
3.0755,0.95279
3.076,0.95275
3.0765,0.95272
3.077,0.95268
3.0775,0.95265
3.078,0.95261
3.0785,0.95258
3.079,0.95254
3.0795,0.95251
3.08,0.95248
3.0805,0.95244
3.081,0.95241
3.0815,0.95238
3.082,0.95234
3.0825,0.95231
3.083,0.95228
3.0835,0.95224
3.084,0.95221
3.0845,0.95218
3.085,0.95215
3.0855,0.95212
3.086,0.95209
3.0865,0.95206
3.087,0.95202
3.0875,0.95199
3.088,0.95196
3.0885,0.95193
3.089,0.9519
3.0895,0.95187
3.09,0.95185
3.0905,0.95182
3.091,0.95179
3.0915,0.95176
3.092,0.95173
3.0925,0.9517
3.093,0.95167
3.0935,0.95165
3.094,0.95162
3.0945,0.95159
3.095,0.95157
3.0955,0.95154
3.096,0.95151
3.0965,0.95149
3.097,0.95146
3.0975,0.95143
3.098,0.95141
3.0985,0.95138
3.099,0.95136
3.0995,0.95133
3.1,0.95131
3.1005,0.95129
3.101,0.95126
3.1015,0.95124
3.102,0.95121
3.1025,0.95119
3.103,0.95117
3.1035,0.95114
3.104,0.95112
3.1045,0.9511
3.105,0.95108
3.1055,0.95106
3.106,0.95103
3.1065,0.95101
3.107,0.95099
3.1075,0.95097
3.108,0.95095
3.1085,0.95093
3.109,0.95091
3.1095,0.95089
3.11,0.95087
3.1105,0.95085
3.111,0.95083
3.1115,0.95081
3.112,0.95079
3.1125,0.95077
3.113,0.95075
3.1135,0.95074
3.114,0.95072
3.1145,0.9507
3.115,0.95068
3.1155,0.95067
3.116,0.95065
3.1165,0.95063
3.117,0.95062
3.1175,0.9506
3.118,0.95058
3.1185,0.95057
3.119,0.95055
3.1195,0.95054
3.12,0.95052
3.1205,0.95051
3.121,0.95049
3.1215,0.95048
3.122,0.95046
3.1225,0.95045
3.123,0.95044
3.1235,0.95042
3.124,0.95041
3.1245,0.9504
3.125,0.95038
3.1255,0.95037
3.126,0.95036
3.1265,0.95035
3.127,0.95033
3.1275,0.95032
3.128,0.95031
3.1285,0.9503
3.129,0.95029
3.1295,0.95028
3.13,0.95027
3.1305,0.95026
3.131,0.95025
3.1315,0.95024
3.132,0.95023
3.1325,0.95022
3.133,0.95021
3.1335,0.9502
3.134,0.95019
3.1345,0.95019
3.135,0.95018
3.1355,0.95017
3.136,0.95016
3.1365,0.95016
3.137,0.95015
3.1375,0.95014
3.138,0.95013
3.1385,0.95013
3.139,0.95012
3.1395,0.95012
3.14,0.95011
3.1405,0.95011
3.141,0.9501
3.1415,0.9501
3.142,0.95009
3.1425,0.95009
3.143,0.95008
3.1435,0.95008
3.144,0.95007
3.1445,0.95007
3.145,0.95007
3.1455,0.95006
3.146,0.95006
3.1465,0.95006
3.147,0.95006
3.1475,0.95005
3.148,0.95005
3.1485,0.95005
3.149,0.95005
3.1495,0.95005
3.15,0.95005
3.1505,0.95005
3.151,0.95005
3.1515,0.95005
3.152,0.95005
3.1525,0.95005
3.153,0.95005
3.1535,0.95005
3.154,0.95005
3.1545,0.95005
3.155,0.95005
3.1555,0.95005
3.156,0.95005
3.1565,0.95006
3.157,0.95006
3.1575,0.95006
3.158,0.95006
3.1585,0.95007
3.159,0.95007
3.1595,0.95007
3.16,0.95008
3.1605,0.95008
3.161,0.95009
3.1615,0.95009
3.162,0.9501
3.1625,0.9501
3.163,0.95011
3.1635,0.95011
3.164,0.95012
3.1645,0.95012
3.165,0.95013
3.1655,0.95014
3.166,0.95014
3.1665,0.95015
3.167,0.95016
3.1675,0.95016
3.168,0.95017
3.1685,0.95018
3.169,0.95019
3.1695,0.95019
3.17,0.9502
3.1705,0.95021
3.171,0.95022
3.1715,0.95023
3.172,0.95024
3.1725,0.95025
3.173,0.95026
3.1735,0.95027
3.174,0.95028
3.1745,0.95029
3.175,0.9503
3.1755,0.95031
3.176,0.95032
3.1765,0.95033
3.177,0.95035
3.1775,0.95036
3.178,0.95037
3.1785,0.95038
3.179,0.95039
3.1795,0.95041
3.18,0.95042
3.1805,0.95043
3.181,0.95045
3.1815,0.95046
3.182,0.95047
3.1825,0.95049
3.183,0.9505
3.1835,0.95052
3.184,0.95053
3.1845,0.95055
3.185,0.95056
3.1855,0.95058
3.186,0.95059
3.1865,0.95061
3.187,0.95063
3.1875,0.95064
3.188,0.95066
3.1885,0.95068
3.189,0.95069
3.1895,0.95071
3.19,0.95073
3.1905,0.95075
3.191,0.95076
3.1915,0.95078
3.192,0.9508
3.1925,0.95082
3.193,0.95084
3.1935,0.95086
3.194,0.95088
3.1945,0.9509
3.195,0.95092
3.1955,0.95094
3.196,0.95096
3.1965,0.95098
3.197,0.951
3.1975,0.95102
3.198,0.95104
3.1985,0.95106
3.199,0.95108
3.1995,0.95111
3.2,0.95113
3.2005,0.95115
3.201,0.95117
3.2015,0.9512
3.202,0.95122
3.2025,0.95124
3.203,0.95126
3.2035,0.95129
3.204,0.95131
3.2045,0.95134
3.205,0.95136
3.2055,0.95139
3.206,0.95141
3.2065,0.95144
3.207,0.95146
3.2075,0.95149
3.208,0.95151
3.2085,0.95154
3.209,0.95156
3.2095,0.95159
3.21,0.95162
3.2105,0.95164
3.211,0.95167
3.2115,0.9517
3.212,0.95172
3.2125,0.95175
3.213,0.95178
3.2135,0.95181
3.214,0.95184
3.2145,0.95186
3.215,0.95189
3.2155,0.95192
3.216,0.95195
3.2165,0.95198
3.217,0.95201
3.2175,0.95204
3.218,0.95207
3.2185,0.9521
3.219,0.95213
3.2195,0.95216
3.22,0.95219
3.2205,0.95222
3.221,0.95226
3.2215,0.95229
3.222,0.95232
3.2225,0.95235
3.223,0.95238
3.2235,0.95242
3.224,0.95245
3.2245,0.95248
3.225,0.95251
3.2255,0.95255
3.226,0.95258
3.2265,0.95262
3.227,0.95265
3.2275,0.95268
3.228,0.95272
3.2285,0.95275
3.229,0.95279
3.2295,0.95282
3.23,0.95286
3.2305,0.95289
3.231,0.95293
3.2315,0.95297
3.232,0.953
3.2325,0.95304
3.233,0.95308
3.2335,0.95311
3.234,0.95315
3.2345,0.95319
3.235,0.95322
3.2355,0.95326
3.236,0.9533
3.2365,0.95334
3.237,0.95338
3.2375,0.95342
3.238,0.95345
3.2385,0.95349
3.239,0.95353
3.2395,0.95357
3.24,0.95361
3.2405,0.95365
3.241,0.95369
3.2415,0.95373
3.242,0.95377
3.2425,0.95381
3.243,0.95385
3.2435,0.95389
3.244,0.95393
3.2445,0.95398
3.245,0.95402
3.2455,0.95406
3.246,0.9541
3.2465,0.95414
3.247,0.95418
3.2475,0.95423
3.248,0.95427
3.2485,0.95431
3.249,0.95435
3.2495,0.9544
3.25,0.95444
3.2505,0.95448
3.251,0.95453
3.2515,0.95457
3.252,0.95461
3.2525,0.95466
3.253,0.9547
3.2535,0.95474
3.254,0.95479
3.2545,0.95483
3.255,0.95488
3.2555,0.95492
3.256,0.95497
3.2565,0.95501
3.257,0.95506
3.2575,0.9551
3.258,0.95515
3.2585,0.95519
3.259,0.95524
3.2595,0.95529
3.26,0.95533
3.2605,0.95538
3.261,0.95543
3.2615,0.95547
3.262,0.95552
3.2625,0.95557
3.263,0.95561
3.2635,0.95566
3.264,0.95571
3.2645,0.95576
3.265,0.9558
3.2655,0.95585
3.266,0.9559
3.2665,0.95595
3.267,0.956
3.2675,0.95605
3.268,0.95609
3.2685,0.95614
3.269,0.95619
3.2695,0.95624
3.27,0.95629
3.2705,0.95634
3.271,0.95639
3.2715,0.95644
3.272,0.95649
3.2725,0.95654
3.273,0.95659
3.2735,0.95664
3.274,0.95669
3.2745,0.95674
3.275,0.95679
3.2755,0.95685
3.276,0.9569
3.2765,0.95695
3.277,0.957
3.2775,0.95705
3.278,0.9571
3.2785,0.95716
3.279,0.95721
3.2795,0.95726
3.28,0.95731
3.2805,0.95737
3.281,0.95742
3.2815,0.95747
3.282,0.95753
3.2825,0.95758
3.283,0.95763
3.2835,0.95769
3.284,0.95774
3.2845,0.9578
3.285,0.95785
3.2855,0.95791
3.286,0.95796
3.2865,0.95801
3.287,0.95807
3.2875,0.95812
3.288,0.95818
3.2885,0.95824
3.289,0.95829
3.2895,0.95835
3.29,0.9584
3.2905,0.95846
3.291,0.95852
3.2915,0.95857
3.292,0.95863
3.2925,0.95869
3.293,0.95874
3.2935,0.9588
3.294,0.95886
3.2945,0.95892
3.295,0.95897
3.2955,0.95903
3.296,0.95909
3.2965,0.95915
3.297,0.95921
3.2975,0.95926
3.298,0.95932
3.2985,0.95938
3.299,0.95944
3.2995,0.9595
3.3,0.95956
3.3005,0.95962
3.301,0.95968
3.3015,0.95974
3.302,0.9598
3.3025,0.95986
3.303,0.95992
3.3035,0.95998
3.304,0.96004
3.3045,0.9601
3.305,0.96017
3.3055,0.96023
3.306,0.96029
3.3065,0.96035
3.307,0.96041
3.3075,0.96047
3.308,0.96053
3.3085,0.9606
3.309,0.96066
3.3095,0.96072
3.31,0.96078
3.3105,0.96084
3.311,0.96091
3.3115,0.96097
3.312,0.96103
3.3125,0.96109
3.313,0.96115
3.3135,0.96122
3.314,0.96128
3.3145,0.96134
3.315,0.9614
3.3155,0.96147
3.316,0.96153
3.3165,0.96159
3.317,0.96166
3.3175,0.96172
3.318,0.96178
3.3185,0.96184
3.319,0.96191
3.3195,0.96197
3.32,0.96203
3.3205,0.9621
3.321,0.96216
3.3215,0.96223
3.322,0.96229
3.3225,0.96235
3.323,0.96242
3.3235,0.96248
3.324,0.96254
3.3245,0.96261
3.325,0.96267
3.3255,0.96274
3.326,0.9628
3.3265,0.96286
3.327,0.96293
3.3275,0.96299
3.328,0.96306
3.3285,0.96312
3.329,0.96319
3.3295,0.96325
3.33,0.96332
3.3305,0.96338
3.331,0.96345
3.3315,0.96351
3.332,0.96358
3.3325,0.96364
3.333,0.96371
3.3335,0.96377
3.334,0.96384
3.3345,0.96391
3.335,0.96397
3.3355,0.96404
3.336,0.9641
3.3365,0.96417
3.337,0.96423
3.3375,0.9643
3.338,0.96437
3.3385,0.96443
3.339,0.9645
3.3395,0.96457
3.34,0.96463
3.3405,0.9647
3.341,0.96477
3.3415,0.96483
3.342,0.9649
3.3425,0.96497
3.343,0.96504
3.3435,0.9651
3.344,0.96517
3.3445,0.96524
3.345,0.96531
3.3455,0.96537
3.346,0.96544
3.3465,0.96551
3.347,0.96558
3.3475,0.96565
3.348,0.96571
3.3485,0.96578
3.349,0.96585
3.3495,0.96592
3.35,0.96599
3.3505,0.96606
3.351,0.96613
3.3515,0.96619
3.352,0.96626
3.3525,0.96633
3.353,0.9664
3.3535,0.96647
3.354,0.96654
3.3545,0.96661
3.355,0.96668
3.3555,0.96675
3.356,0.96682
3.3565,0.96689
3.357,0.96696
3.3575,0.96703
3.358,0.9671
3.3585,0.96717
3.359,0.96724
3.3595,0.96731
3.36,0.96738
3.3605,0.96745
3.361,0.96752
3.3615,0.96759
3.362,0.96766
3.3625,0.96773
3.363,0.9678
3.3635,0.96787
3.364,0.96794
3.3645,0.96801
3.365,0.96808
3.3655,0.96815
3.366,0.96822
3.3665,0.96829
3.367,0.96836
3.3675,0.96843
3.368,0.9685
3.3685,0.96857
3.369,0.96864
3.3695,0.96871
3.37,0.96878
3.3705,0.96885
3.371,0.96892
3.3715,0.96898
3.372,0.96905
3.3725,0.96912
3.373,0.96919
3.3735,0.96926
3.374,0.96933
3.3745,0.9694
3.375,0.96947
3.3755,0.96954
3.376,0.96961
3.3765,0.96968
3.377,0.96975
3.3775,0.96982
3.378,0.96989
3.3785,0.96996
3.379,0.97002
3.3795,0.97009
3.38,0.97016
3.3805,0.97023
3.381,0.9703
3.3815,0.97037
3.382,0.97044
3.3825,0.97051
3.383,0.97058
3.3835,0.97065
3.384,0.97072
3.3845,0.97079
3.385,0.97086
3.3855,0.97093
3.386,0.97099
3.3865,0.97106
3.387,0.97113
3.3875,0.9712
3.388,0.97127
3.3885,0.97134
3.389,0.97141
3.3895,0.97148
3.39,0.97155
3.3905,0.97162
3.391,0.97169
3.3915,0.97176
3.392,0.97183
3.3925,0.9719
3.393,0.97197
3.3935,0.97204
3.394,0.97211
3.3945,0.97217
3.395,0.97224
3.3955,0.97231
3.396,0.97238
3.3965,0.97245
3.397,0.97252
3.3975,0.97259
3.398,0.97266
3.3985,0.97273
3.399,0.9728
3.3995,0.97287
3.4,0.97294
3.4005,0.97301
3.401,0.97308
3.4015,0.97315
3.402,0.97322
3.4025,0.97329
3.403,0.97336
3.4035,0.97343
3.404,0.9735
3.4045,0.97357
3.405,0.97364
3.4055,0.97371
3.406,0.97378
3.4065,0.97385
3.407,0.97392
3.4075,0.97398
3.408,0.97405
3.4085,0.97412
3.409,0.97419
3.4095,0.97426
3.41,0.97433
3.4105,0.97439
3.411,0.97446
3.4115,0.97453
3.412,0.9746
3.4125,0.97467
3.413,0.97473
3.4135,0.9748
3.414,0.97487
3.4145,0.97494
3.415,0.975
3.4155,0.97507
3.416,0.97514
3.4165,0.9752
3.417,0.97527
3.4175,0.97534
3.418,0.9754
3.4185,0.97547
3.419,0.97554
3.4195,0.9756
3.42,0.97567
3.4205,0.97573
3.421,0.9758
3.4215,0.97587
3.422,0.97593
3.4225,0.976
3.423,0.97606
3.4235,0.97613
3.424,0.97619
3.4245,0.97626
3.425,0.97632
3.4255,0.97639
3.426,0.97645
3.4265,0.97652
3.427,0.97658
3.4275,0.97665
3.428,0.97671
3.4285,0.97678
3.429,0.97684
3.4295,0.97691
3.43,0.97697
3.4305,0.97703
3.431,0.9771
3.4315,0.97716
3.432,0.97723
3.4325,0.97729
3.433,0.97735
3.4335,0.97742
3.434,0.97748
3.4345,0.97754
3.435,0.97761
3.4355,0.97767
3.436,0.97773
3.4365,0.9778
3.437,0.97786
3.4375,0.97792
3.438,0.97798
3.4385,0.97805
3.439,0.97811
3.4395,0.97817
3.44,0.97823
3.4405,0.9783
3.441,0.97836
3.4415,0.97842
3.442,0.97848
3.4425,0.97855
3.443,0.97861
3.4435,0.97867
3.444,0.97873
3.4445,0.97879
3.445,0.97886
3.4455,0.97892
3.446,0.97898
3.4465,0.97904
3.447,0.9791
3.4475,0.97916
3.448,0.97922
3.4485,0.97928
3.449,0.97935
3.4495,0.97941
3.45,0.97947
3.4505,0.97953
3.451,0.97959
3.4515,0.97965
3.452,0.97971
3.4525,0.97977
3.453,0.97983
3.4535,0.97989
3.454,0.97995
3.4545,0.98001
3.455,0.98007
3.4555,0.98013
3.456,0.98019
3.4565,0.98025
3.457,0.98031
3.4575,0.98037
3.458,0.98043
3.4585,0.98049
3.459,0.98055
3.4595,0.9806
3.46,0.98066
3.4605,0.98072
3.461,0.98078
3.4615,0.98084
3.462,0.98089
3.4625,0.98095
3.463,0.98101
3.4635,0.98107
3.464,0.98112
3.4645,0.98118
3.465,0.98123
3.4655,0.98129
3.466,0.98135
3.4665,0.9814
3.467,0.98146
3.4675,0.98151
3.468,0.98157
3.4685,0.98162
3.469,0.98168
3.4695,0.98173
3.47,0.98179
3.4705,0.98184
3.471,0.9819
3.4715,0.98195
3.472,0.98201
3.4725,0.98206
3.473,0.98211
3.4735,0.98217
3.474,0.98222
3.4745,0.98227
3.475,0.98232
3.4755,0.98238
3.476,0.98243
3.4765,0.98248
3.477,0.98253
3.4775,0.98259
3.478,0.98264
3.4785,0.98269
3.479,0.98274
3.4795,0.98279
3.48,0.98284
3.4805,0.98289
3.481,0.98294
3.4815,0.98299
3.482,0.98305
3.4825,0.9831
3.483,0.98315
3.4835,0.9832
3.484,0.98324
3.4845,0.98329
3.485,0.98334
3.4855,0.98339
3.486,0.98344
3.4865,0.98349
3.487,0.98354
3.4875,0.98359
3.488,0.98364
3.4885,0.98368
3.489,0.98373
3.4895,0.98378
3.49,0.98383
3.4905,0.98387
3.491,0.98392
3.4915,0.98397
3.492,0.98402
3.4925,0.98406
3.493,0.98411
3.4935,0.98416
3.494,0.9842
3.4945,0.98425
3.495,0.98429
3.4955,0.98434
3.496,0.98438
3.4965,0.98443
3.497,0.98448
3.4975,0.98452
3.498,0.98456
3.4985,0.98461
3.499,0.98465
3.4995,0.9847
3.5,0.98474
3.5005,0.98479
3.501,0.98483
3.5015,0.98487
3.502,0.98492
3.5025,0.98496
3.503,0.985
3.5035,0.98505
3.504,0.98509
3.5045,0.98513
3.505,0.98517
3.5055,0.98522
3.506,0.98526
3.5065,0.9853
3.507,0.98534
3.5075,0.98538
3.508,0.98542
3.5085,0.98546
3.509,0.98551
3.5095,0.98555
3.51,0.98559
3.5105,0.98563
3.511,0.98567
3.5115,0.98571
3.512,0.98575
3.5125,0.98579
3.513,0.98583
3.5135,0.98587
3.514,0.9859
3.5145,0.98594
3.515,0.98598
3.5155,0.98602
3.516,0.98606
3.5165,0.9861
3.517,0.98614
3.5175,0.98617
3.518,0.98621
3.5185,0.98625
3.519,0.98629
3.5195,0.98632
3.52,0.98636
3.5205,0.9864
3.521,0.98643
3.5215,0.98647
3.522,0.9865
3.5225,0.98654
3.523,0.98658
3.5235,0.98661
3.524,0.98665
3.5245,0.98668
3.525,0.98672
3.5255,0.98675
3.526,0.98679
3.5265,0.98682
3.527,0.98685
3.5275,0.98689
3.528,0.98692
3.5285,0.98696
3.529,0.98699
3.5295,0.98702
3.53,0.98705
3.5305,0.98709
3.531,0.98712
3.5315,0.98715
3.532,0.98718
3.5325,0.98721
3.533,0.98725
3.5335,0.98728
3.534,0.98731
3.5345,0.98734
3.535,0.98737
3.5355,0.9874
3.536,0.98743
3.5365,0.98746
3.537,0.98749
3.5375,0.98752
3.538,0.98755
3.5385,0.98758
3.539,0.9876
3.5395,0.98763
3.54,0.98766
3.5405,0.98769
3.541,0.98772
3.5415,0.98774
3.542,0.98777
3.5425,0.9878
3.543,0.98782
3.5435,0.98785
3.544,0.98788
3.5445,0.9879
3.545,0.98793
3.5455,0.98795
3.546,0.98798
3.5465,0.98801
3.547,0.98803
3.5475,0.98805
3.548,0.98808
3.5485,0.9881
3.549,0.98813
3.5495,0.98815
3.55,0.98817
3.5505,0.9882
3.551,0.98822
3.5515,0.98824
3.552,0.98827
3.5525,0.98829
3.553,0.98831
3.5535,0.98833
3.554,0.98835
3.5545,0.98838
3.555,0.9884
3.5555,0.98842
3.556,0.98844
3.5565,0.98846
3.557,0.98848
3.5575,0.9885
3.558,0.98852
3.5585,0.98854
3.559,0.98856
3.5595,0.98858
3.56,0.9886
3.5605,0.98862
3.561,0.98863
3.5615,0.98865
3.562,0.98867
3.5625,0.98869
3.563,0.98871
3.5635,0.98872
3.564,0.98874
3.5645,0.98876
3.565,0.98877
3.5655,0.98879
3.566,0.98881
3.5665,0.98882
3.567,0.98884
3.5675,0.98885
3.568,0.98887
3.5685,0.98888
3.569,0.9889
3.5695,0.98891
3.57,0.98893
3.5705,0.98894
3.571,0.98895
3.5715,0.98897
3.572,0.98898
3.5725,0.98899
3.573,0.98901
3.5735,0.98902
3.574,0.98903
3.5745,0.98905
3.575,0.98906
3.5755,0.98907
3.576,0.98908
3.5765,0.98909
3.577,0.9891
3.5775,0.98911
3.578,0.98912
3.5785,0.98913
3.579,0.98914
3.5795,0.98915
3.58,0.98916
3.5805,0.98917
3.581,0.98918
3.5815,0.98919
3.582,0.9892
3.5825,0.98921
3.583,0.98922
3.5835,0.98923
3.584,0.98923
3.5845,0.98924
3.585,0.98925
3.5855,0.98926
3.586,0.98926
3.5865,0.98927
3.587,0.98928
3.5875,0.98928
3.588,0.98929
3.5885,0.98929
3.589,0.9893
3.5895,0.98931
3.59,0.98931
3.5905,0.98932
3.591,0.98932
3.5915,0.98932
3.592,0.98933
3.5925,0.98933
3.593,0.98934
3.5935,0.98934
3.594,0.98934
3.5945,0.98935
3.595,0.98935
3.5955,0.98935
3.596,0.98935
3.5965,0.98936
3.597,0.98936
3.5975,0.98936
3.598,0.98936
3.5985,0.98936
3.599,0.98936
3.5995,0.98936
3.6,0.98936
3.6005,0.98936
3.601,0.98936
3.6015,0.98936
3.602,0.98936
3.6025,0.98936
3.603,0.98936
3.6035,0.98936
3.604,0.98936
3.6045,0.98936
3.605,0.98936
3.6055,0.98935
3.606,0.98935
3.6065,0.98935
3.607,0.98935
3.6075,0.98934
3.608,0.98934
3.6085,0.98934
3.609,0.98933
3.6095,0.98933
3.61,0.98932
3.6105,0.98932
3.611,0.98932
3.6115,0.98931
3.612,0.98931
3.6125,0.9893
3.613,0.98929
3.6135,0.98929
3.614,0.98928
3.6145,0.98928
3.615,0.98927
3.6155,0.98926
3.616,0.98926
3.6165,0.98925
3.617,0.98924
3.6175,0.98923
3.618,0.98923
3.6185,0.98922
3.619,0.98921
3.6195,0.9892
3.62,0.98919
3.6205,0.98918
3.621,0.98917
3.6215,0.98917
3.622,0.98916
3.6225,0.98915
3.623,0.98914
3.6235,0.98913
3.624,0.98911
3.6245,0.9891
3.625,0.98909
3.6255,0.98908
3.626,0.98907
3.6265,0.98906
3.627,0.98905
3.6275,0.98903
3.628,0.98902
3.6285,0.98901
3.629,0.989
3.6295,0.98898
3.63,0.98897
3.6305,0.98896
3.631,0.98894
3.6315,0.98893
3.632,0.98891
3.6325,0.9889
3.633,0.98889
3.6335,0.98887
3.634,0.98886
3.6345,0.98884
3.635,0.98882
3.6355,0.98881
3.636,0.98879
3.6365,0.98878
3.637,0.98876
3.6375,0.98874
3.638,0.98873
3.6385,0.98871
3.639,0.98869
3.6395,0.98867
3.64,0.98866
3.6405,0.98864
3.641,0.98862
3.6415,0.9886
3.642,0.98858
3.6425,0.98856
3.643,0.98854
3.6435,0.98852
3.644,0.9885
3.6445,0.98848
3.645,0.98846
3.6455,0.98844
3.646,0.98842
3.6465,0.9884
3.647,0.98838
3.6475,0.98836
3.648,0.98834
3.6485,0.98832
3.649,0.9883
3.6495,0.98827
3.65,0.98825
3.6505,0.98823
3.651,0.98821
3.6515,0.98818
3.652,0.98816
3.6525,0.98814
3.653,0.98811
3.6535,0.98809
3.654,0.98806
3.6545,0.98804
3.655,0.98802
3.6555,0.98799
3.656,0.98797
3.6565,0.98794
3.657,0.98792
3.6575,0.98789
3.658,0.98786
3.6585,0.98784
3.659,0.98781
3.6595,0.98778
3.66,0.98776
3.6605,0.98773
3.661,0.9877
3.6615,0.98768
3.662,0.98765
3.6625,0.98762
3.663,0.98759
3.6635,0.98756
3.664,0.98753
3.6645,0.98751
3.665,0.98748
3.6655,0.98745
3.666,0.98742
3.6665,0.98739
3.667,0.98736
3.6675,0.98733
3.668,0.9873
3.6685,0.98727
3.669,0.98724
3.6695,0.9872
3.67,0.98717
3.6705,0.98714
3.671,0.98711
3.6715,0.98708
3.672,0.98705
3.6725,0.98701
3.673,0.98698
3.6735,0.98695
3.674,0.98691
3.6745,0.98688
3.675,0.98685
3.6755,0.98681
3.676,0.98678
3.6765,0.98675
3.677,0.98671
3.6775,0.98668
3.678,0.98664
3.6785,0.98661
3.679,0.98657
3.6795,0.98654
3.68,0.9865
3.6805,0.98647
3.681,0.98643
3.6815,0.98639
3.682,0.98636
3.6825,0.98632
3.683,0.98628
3.6835,0.98625
3.684,0.98621
3.6845,0.98617
3.685,0.98614
3.6855,0.9861
3.686,0.98606
3.6865,0.98602
3.687,0.98598
3.6875,0.98595
3.688,0.98591
3.6885,0.98587
3.689,0.98583
3.6895,0.98579
3.69,0.98575
3.6905,0.98571
3.691,0.98567
3.6915,0.98563
3.692,0.98559
3.6925,0.98555
3.693,0.98551
3.6935,0.98547
3.694,0.98543
3.6945,0.98539
3.695,0.98535
3.6955,0.98531
3.696,0.98527
3.6965,0.98523
3.697,0.98519
3.6975,0.98515
3.698,0.9851
3.6985,0.98506
3.699,0.98502
3.6995,0.98498
3.7,0.98493
3.7005,0.98489
3.701,0.98485
3.7015,0.98481
3.702,0.98476
3.7025,0.98472
3.703,0.98468
3.7035,0.98463
3.704,0.98459
3.7045,0.98454
3.705,0.9845
3.7055,0.98445
3.706,0.98441
3.7065,0.98437
3.707,0.98432
3.7075,0.98428
3.708,0.98423
3.7085,0.98418
3.709,0.98414
3.7095,0.98409
3.71,0.98405
3.7105,0.984
3.711,0.98395
3.7115,0.98391
3.712,0.98386
3.7125,0.98382
3.713,0.98377
3.7135,0.98372
3.714,0.98367
3.7145,0.98363
3.715,0.98358
3.7155,0.98353
3.716,0.98348
3.7165,0.98344
3.717,0.98339
3.7175,0.98334
3.718,0.98329
3.7185,0.98324
3.719,0.98319
3.7195,0.98314
3.72,0.98309
3.7205,0.98304
3.721,0.98299
3.7215,0.98295
3.722,0.9829
3.7225,0.98285
3.723,0.98279
3.7235,0.98274
3.724,0.98269
3.7245,0.98264
3.725,0.98259
3.7255,0.98254
3.726,0.98249
3.7265,0.98244
3.727,0.98239
3.7275,0.98234
3.728,0.98228
3.7285,0.98223
3.729,0.98218
3.7295,0.98213
3.73,0.98207
3.7305,0.98202
3.731,0.98197
3.7315,0.98192
3.732,0.98186
3.7325,0.98181
3.733,0.98175
3.7335,0.9817
3.734,0.98165
3.7345,0.98159
3.735,0.98154
3.7355,0.98148
3.736,0.98143
3.7365,0.98137
3.737,0.98132
3.7375,0.98126
3.738,0.98121
3.7385,0.98115
3.739,0.9811
3.7395,0.98104
3.74,0.98099
3.7405,0.98093
3.741,0.98087
3.7415,0.98082
3.742,0.98076
3.7425,0.9807
3.743,0.98065
3.7435,0.98059
3.744,0.98053
3.7445,0.98047
3.745,0.98042
3.7455,0.98036
3.746,0.9803
3.7465,0.98024
3.747,0.98018
3.7475,0.98012
3.748,0.98006
3.7485,0.98001
3.749,0.97995
3.7495,0.97989
3.75,0.97983
3.7505,0.97977
3.751,0.97971
3.7515,0.97965
3.752,0.97959
3.7525,0.97953
3.753,0.97947
3.7535,0.97941
3.754,0.97935
3.7545,0.97929
3.755,0.97923
3.7555,0.97917
3.756,0.97911
3.7565,0.97905
3.757,0.97899
3.7575,0.97893
3.758,0.97887
3.7585,0.97881
3.759,0.97875
3.7595,0.97869
3.76,0.97863
3.7605,0.97857
3.761,0.97851
3.7615,0.97844
3.762,0.97838
3.7625,0.97832
3.763,0.97826
3.7635,0.9782
3.764,0.97814
3.7645,0.97808
3.765,0.97802
3.7655,0.97795
3.766,0.97789
3.7665,0.97783
3.767,0.97777
3.7675,0.97771
3.768,0.97764
3.7685,0.97758
3.769,0.97752
3.7695,0.97746
3.77,0.9774
3.7705,0.97733
3.771,0.97727
3.7715,0.97721
3.772,0.97715
3.7725,0.97708
3.773,0.97702
3.7735,0.97696
3.774,0.97689
3.7745,0.97683
3.775,0.97677
3.7755,0.97671
3.776,0.97664
3.7765,0.97658
3.777,0.97651
3.7775,0.97645
3.778,0.97639
3.7785,0.97632
3.779,0.97626
3.7795,0.9762
3.78,0.97613
3.7805,0.97607
3.781,0.976
3.7815,0.97594
3.782,0.97588
3.7825,0.97581
3.783,0.97575
3.7835,0.97568
3.784,0.97562
3.7845,0.97555
3.785,0.97549
3.7855,0.97542
3.786,0.97536
3.7865,0.97529
3.787,0.97523
3.7875,0.97516
3.788,0.9751
3.7885,0.97503
3.789,0.97496
3.7895,0.9749
3.79,0.97483
3.7905,0.97477
3.791,0.9747
3.7915,0.97463
3.792,0.97457
3.7925,0.9745
3.793,0.97443
3.7935,0.97437
3.794,0.9743
3.7945,0.97423
3.795,0.97417
3.7955,0.9741
3.796,0.97403
3.7965,0.97397
3.797,0.9739
3.7975,0.97383
3.798,0.97376
3.7985,0.97369
3.799,0.97363
3.7995,0.97356
3.8,0.97349
3.8005,0.97342
3.801,0.97335
3.8015,0.97329
3.802,0.97322
3.8025,0.97315
3.803,0.97308
3.8035,0.97301
3.804,0.97294
3.8045,0.97288
3.805,0.97281
3.8055,0.97274
3.806,0.97267
3.8065,0.9726
3.807,0.97253
3.8075,0.97247
3.808,0.9724
3.8085,0.97233
3.809,0.97226
3.8095,0.97219
3.81,0.97213
3.8105,0.97206
3.811,0.97199
3.8115,0.97192
3.812,0.97185
3.8125,0.97179
3.813,0.97172
3.8135,0.97165
3.814,0.97158
3.8145,0.97151
3.815,0.97145
3.8155,0.97138
3.816,0.97131
3.8165,0.97124
3.817,0.97117
3.8175,0.97111
3.818,0.97104
3.8185,0.97097
3.819,0.9709
3.8195,0.97084
3.82,0.97077
3.8205,0.9707
3.821,0.97063
3.8215,0.97056
3.822,0.9705
3.8225,0.97043
3.823,0.97036
3.8235,0.97029
3.824,0.97023
3.8245,0.97016
3.825,0.97009
3.8255,0.97002
3.826,0.96996
3.8265,0.96989
3.827,0.96982
3.8275,0.96975
3.828,0.96968
3.8285,0.96962
3.829,0.96955
3.8295,0.96948
3.83,0.96941
3.8305,0.96935
3.831,0.96928
3.8315,0.96921
3.832,0.96914
3.8325,0.96907
3.833,0.96901
3.8335,0.96894
3.834,0.96887
3.8345,0.9688
3.835,0.96874
3.8355,0.96867
3.836,0.9686
3.8365,0.96853
3.837,0.96846
3.8375,0.9684
3.838,0.96833
3.8385,0.96826
3.839,0.96819
3.8395,0.96812
3.84,0.96806
3.8405,0.96799
3.841,0.96792
3.8415,0.96785
3.842,0.96778
3.8425,0.96772
3.843,0.96765
3.8435,0.96758
3.844,0.96751
3.8445,0.96744
3.845,0.96737
3.8455,0.96731
3.846,0.96724
3.8465,0.96717
3.847,0.9671
3.8475,0.96703
3.848,0.96696
3.8485,0.9669
3.849,0.96683
3.8495,0.96676
3.85,0.96669
3.8505,0.96662
3.851,0.96655
3.8515,0.96649
3.852,0.96642
3.8525,0.96635
3.853,0.96628
3.8535,0.96622
3.854,0.96615
3.8545,0.96608
3.855,0.96601
3.8555,0.96595
3.856,0.96588
3.8565,0.96581
3.857,0.96575
3.8575,0.96568
3.858,0.96561
3.8585,0.96555
3.859,0.96548
3.8595,0.96542
3.86,0.96535
3.8605,0.96528
3.861,0.96522
3.8615,0.96515
3.862,0.96509
3.8625,0.96502
3.863,0.96496
3.8635,0.96489
3.864,0.96482
3.8645,0.96476
3.865,0.96469
3.8655,0.96463
3.866,0.96456
3.8665,0.9645
3.867,0.96444
3.8675,0.96437
3.868,0.96431
3.8685,0.96424
3.869,0.96418
3.8695,0.96411
3.87,0.96405
3.8705,0.96399
3.871,0.96392
3.8715,0.96386
3.872,0.96379
3.8725,0.96373
3.873,0.96367
3.8735,0.9636
3.874,0.96354
3.8745,0.96348
3.875,0.96341
3.8755,0.96335
3.876,0.96329
3.8765,0.96322
3.877,0.96316
3.8775,0.9631
3.878,0.96304
3.8785,0.96297
3.879,0.96291
3.8795,0.96285
3.88,0.96279
3.8805,0.96272
3.881,0.96266
3.8815,0.9626
3.882,0.96254
3.8825,0.96247
3.883,0.96241
3.8835,0.96235
3.884,0.96229
3.8845,0.96223
3.885,0.96217
3.8855,0.9621
3.886,0.96204
3.8865,0.96198
3.887,0.96192
3.8875,0.96186
3.888,0.9618
3.8885,0.96174
3.889,0.96168
3.8895,0.96162
3.89,0.96155
3.8905,0.96149
3.891,0.96143
3.8915,0.96137
3.892,0.96131
3.8925,0.96125
3.893,0.96119
3.8935,0.96113
3.894,0.96107
3.8945,0.96101
3.895,0.96095
3.8955,0.96089
3.896,0.96083
3.8965,0.96077
3.897,0.96071
3.8975,0.96065
3.898,0.96059
3.8985,0.96053
3.899,0.96047
3.8995,0.96041
3.9,0.96035
3.9005,0.96029
3.901,0.96023
3.9015,0.96018
3.902,0.96012
3.9025,0.96006
3.903,0.96
3.9035,0.95994
3.904,0.95988
3.9045,0.95982
3.905,0.95977
3.9055,0.95971
3.906,0.95965
3.9065,0.95959
3.907,0.95953
3.9075,0.95948
3.908,0.95942
3.9085,0.95936
3.909,0.95931
3.9095,0.95925
3.91,0.95919
3.9105,0.95914
3.911,0.95908
3.9115,0.95903
3.912,0.95897
3.9125,0.95892
3.913,0.95886
3.9135,0.95881
3.914,0.95875
3.9145,0.9587
3.915,0.95864
3.9155,0.95859
3.916,0.95853
3.9165,0.95848
3.917,0.95842
3.9175,0.95837
3.918,0.95832
3.9185,0.95826
3.919,0.95821
3.9195,0.95816
3.92,0.9581
3.9205,0.95805
3.921,0.958
3.9215,0.95795
3.922,0.95789
3.9225,0.95784
3.923,0.95779
3.9235,0.95774
3.924,0.95769
3.9245,0.95764
3.925,0.95759
3.9255,0.95753
3.926,0.95748
3.9265,0.95743
3.927,0.95738
3.9275,0.95733
3.928,0.95728
3.9285,0.95723
3.929,0.95718
3.9295,0.95713
3.93,0.95708
3.9305,0.95703
3.931,0.95698
3.9315,0.95693
3.932,0.95689
3.9325,0.95684
3.933,0.95679
3.9335,0.95674
3.934,0.95669
3.9345,0.95664
3.935,0.9566
3.9355,0.95655
3.936,0.9565
3.9365,0.95645
3.937,0.95641
3.9375,0.95636
3.938,0.95631
3.9385,0.95626
3.939,0.95622
3.9395,0.95617
3.94,0.95613
3.9405,0.95608
3.941,0.95603
3.9415,0.95599
3.942,0.95594
3.9425,0.9559
3.943,0.95585
3.9435,0.95581
3.944,0.95576
3.9445,0.95572
3.945,0.95567
3.9455,0.95563
3.946,0.95558
3.9465,0.95554
3.947,0.95549
3.9475,0.95545
3.948,0.95541
3.9485,0.95536
3.949,0.95532
3.9495,0.95528
3.95,0.95523
3.9505,0.95519
3.951,0.95515
3.9515,0.95511
3.952,0.95506
3.9525,0.95502
3.953,0.95498
3.9535,0.95494
3.954,0.9549
3.9545,0.95485
3.955,0.95481
3.9555,0.95477
3.956,0.95473
3.9565,0.95469
3.957,0.95465
3.9575,0.95461
3.958,0.95457
3.9585,0.95453
3.959,0.95449
3.9595,0.95445
3.96,0.95441
3.9605,0.95437
3.961,0.95433
3.9615,0.95429
3.962,0.95425
3.9625,0.95421
3.963,0.95417
3.9635,0.95414
3.964,0.9541
3.9645,0.95406
3.965,0.95402
3.9655,0.95398
3.966,0.95395
3.9665,0.95391
3.967,0.95387
3.9675,0.95384
3.968,0.9538
3.9685,0.95376
3.969,0.95373
3.9695,0.95369
3.97,0.95365
3.9705,0.95362
3.971,0.95358
3.9715,0.95355
3.972,0.95351
3.9725,0.95348
3.973,0.95344
3.9735,0.95341
3.974,0.95337
3.9745,0.95334
3.975,0.9533
3.9755,0.95327
3.976,0.95323
3.9765,0.9532
3.977,0.95317
3.9775,0.95313
3.978,0.9531
3.9785,0.95307
3.979,0.95304
3.9795,0.953
3.98,0.95297
3.9805,0.95294
3.981,0.95291
3.9815,0.95288
3.982,0.95285
3.9825,0.95281
3.983,0.95278
3.9835,0.95275
3.984,0.95272
3.9845,0.95269
3.985,0.95266
3.9855,0.95263
3.986,0.9526
3.9865,0.95258
3.987,0.95255
3.9875,0.95252
3.988,0.95249
3.9885,0.95246
3.989,0.95243
3.9895,0.9524
3.99,0.95238
3.9905,0.95235
3.991,0.95232
3.9915,0.9523
3.992,0.95227
3.9925,0.95224
3.993,0.95222
3.9935,0.95219
3.994,0.95216
3.9945,0.95214
3.995,0.95211
3.9955,0.95209
3.996,0.95206
3.9965,0.95204
3.997,0.95201
3.9975,0.95199
3.998,0.95196
3.9985,0.95194
3.999,0.95192
3.9995,0.95189
4,0.95187
4.0005,0.95185
4.001,0.95182
4.0015,0.9518
4.002,0.95178
4.0025,0.95176
4.003,0.95174
4.0035,0.95171
4.004,0.95169
4.0045,0.95167
4.005,0.95165
4.0055,0.95163
4.006,0.95161
4.0065,0.95159
4.007,0.95157
4.0075,0.95155
4.008,0.95153
4.0085,0.95151
4.009,0.95149
4.0095,0.95147
4.01,0.95145
4.0105,0.95143
4.011,0.95141
4.0115,0.9514
4.012,0.95138
4.0125,0.95136
4.013,0.95134
4.0135,0.95133
4.014,0.95131
4.0145,0.95129
4.015,0.95127
4.0155,0.95126
4.016,0.95124
4.0165,0.95123
4.017,0.95121
4.0175,0.95119
4.018,0.95118
4.0185,0.95116
4.019,0.95115
4.0195,0.95113
4.02,0.95112
4.0205,0.95111
4.021,0.95109
4.0215,0.95108
4.022,0.95106
4.0225,0.95105
4.023,0.95104
4.0235,0.95103
4.024,0.95101
4.0245,0.951
4.025,0.95099
4.0255,0.95098
4.026,0.95096
4.0265,0.95095
4.027,0.95094
4.0275,0.95093
4.028,0.95092
4.0285,0.95091
4.029,0.9509
4.0295,0.95089
4.03,0.95088
4.0305,0.95087
4.031,0.95086
4.0315,0.95085
4.032,0.95084
4.0325,0.95083
4.033,0.95082
4.0335,0.95081
4.034,0.95081
4.0345,0.9508
4.035,0.95079
4.0355,0.95078
4.036,0.95077
4.0365,0.95077
4.037,0.95076
4.0375,0.95075
4.038,0.95075
4.0385,0.95074
4.039,0.95074
4.0395,0.95073
4.04,0.95072
4.0405,0.95072
4.041,0.95071
4.0415,0.95071
4.042,0.9507
4.0425,0.9507
4.043,0.9507
4.0435,0.95069
4.044,0.95069
4.0445,0.95068
4.045,0.95068
4.0455,0.95068
4.046,0.95068
4.0465,0.95067
4.047,0.95067
4.0475,0.95067
4.048,0.95067
4.0485,0.95066
4.049,0.95066
4.0495,0.95066
4.05,0.95066
4.0505,0.95066
4.051,0.95066
4.0515,0.95066
4.052,0.95066
4.0525,0.95066
4.053,0.95066
4.0535,0.95066
4.054,0.95066
4.0545,0.95066
4.055,0.95066
4.0555,0.95066
4.056,0.95066
4.0565,0.95067
4.057,0.95067
4.0575,0.95067
4.058,0.95067
4.0585,0.95068
4.059,0.95068
4.0595,0.95068
4.06,0.95069
4.0605,0.95069
4.061,0.95069
4.0615,0.9507
4.062,0.9507
4.0625,0.95071
4.063,0.95071
4.0635,0.95072
4.064,0.95072
4.0645,0.95073
4.065,0.95073
4.0655,0.95074
4.066,0.95074
4.0665,0.95075
4.067,0.95076
4.0675,0.95076
4.068,0.95077
4.0685,0.95078
4.069,0.95079
4.0695,0.95079
4.07,0.9508
4.0705,0.95081
4.071,0.95082
4.0715,0.95083
4.072,0.95083
4.0725,0.95084
4.073,0.95085
4.0735,0.95086
4.074,0.95087
4.0745,0.95088
4.075,0.95089
4.0755,0.9509
4.076,0.95091
4.0765,0.95092
4.077,0.95093
4.0775,0.95095
4.078,0.95096
4.0785,0.95097
4.079,0.95098
4.0795,0.95099
4.08,0.95101
4.0805,0.95102
4.081,0.95103
4.0815,0.95104
4.082,0.95106
4.0825,0.95107
4.083,0.95108
4.0835,0.9511
4.084,0.95111
4.0845,0.95113
4.085,0.95114
4.0855,0.95116
4.086,0.95117
4.0865,0.95119
4.087,0.9512
4.0875,0.95122
4.088,0.95123
4.0885,0.95125
4.089,0.95126
4.0895,0.95128
4.09,0.9513
4.0905,0.95131
4.091,0.95133
4.0915,0.95135
4.092,0.95137
4.0925,0.95138
4.093,0.9514
4.0935,0.95142
4.094,0.95144
4.0945,0.95146
4.095,0.95148
4.0955,0.9515
4.096,0.95152
4.0965,0.95154
4.097,0.95155
4.0975,0.95157
4.098,0.9516
4.0985,0.95162
4.099,0.95164
4.0995,0.95166
4.1,0.95168
4.1005,0.9517
4.101,0.95172
4.1015,0.95174
4.102,0.95176
4.1025,0.95179
4.103,0.95181
4.1035,0.95183
4.104,0.95185
4.1045,0.95188
4.105,0.9519
4.1055,0.95192
4.106,0.95195
4.1065,0.95197
4.107,0.952
4.1075,0.95202
4.108,0.95205
4.1085,0.95207
4.109,0.9521
4.1095,0.95212
4.11,0.95215
4.1105,0.95217
4.111,0.9522
4.1115,0.95222
4.112,0.95225
4.1125,0.95228
4.113,0.9523
4.1135,0.95233
4.114,0.95236
4.1145,0.95238
4.115,0.95241
4.1155,0.95244
4.116,0.95247
4.1165,0.9525
4.117,0.95253
4.1175,0.95255
4.118,0.95258
4.1185,0.95261
4.119,0.95264
4.1195,0.95267
4.12,0.9527
4.1205,0.95273
4.121,0.95276
4.1215,0.95279
4.122,0.95282
4.1225,0.95285
4.123,0.95288
4.1235,0.95292
4.124,0.95295
4.1245,0.95298
4.125,0.95301
4.1255,0.95304
4.126,0.95308
4.1265,0.95311
4.127,0.95314
4.1275,0.95317
4.128,0.95321
4.1285,0.95324
4.129,0.95327
4.1295,0.95331
4.13,0.95334
4.1305,0.95338
4.131,0.95341
4.1315,0.95345
4.132,0.95348
4.1325,0.95352
4.133,0.95355
4.1335,0.95359
4.134,0.95362
4.1345,0.95366
4.135,0.95369
4.1355,0.95373
4.136,0.95377
4.1365,0.9538
4.137,0.95384
4.1375,0.95388
4.138,0.95391
4.1385,0.95395
4.139,0.95399
4.1395,0.95403
4.14,0.95406
4.1405,0.9541
4.141,0.95414
4.1415,0.95418
4.142,0.95422
4.1425,0.95425
4.143,0.95429
4.1435,0.95433
4.144,0.95437
4.1445,0.95441
4.145,0.95445
4.1455,0.95449
4.146,0.95453
4.1465,0.95457
4.147,0.95461
4.1475,0.95465
4.148,0.95469
4.1485,0.95473
4.149,0.95477
4.1495,0.95481
4.15,0.95485
4.1505,0.95489
4.151,0.95493
4.1515,0.95498
4.152,0.95502
4.1525,0.95506
4.153,0.9551
4.1535,0.95514
4.154,0.95519
4.1545,0.95523
4.155,0.95527
4.1555,0.95531
4.156,0.95536
4.1565,0.9554
4.157,0.95544
4.1575,0.95549
4.158,0.95553
4.1585,0.95557
4.159,0.95562
4.1595,0.95566
4.16,0.95571
4.1605,0.95575
4.161,0.9558
4.1615,0.95584
4.162,0.95589
4.1625,0.95593
4.163,0.95598
4.1635,0.95602
4.164,0.95607
4.1645,0.95611
4.165,0.95616
4.1655,0.9562
4.166,0.95625
4.1665,0.9563
4.167,0.95634
4.1675,0.95639
4.168,0.95644
4.1685,0.95648
4.169,0.95653
4.1695,0.95658
4.17,0.95663
4.1705,0.95667
4.171,0.95672
4.1715,0.95677
4.172,0.95682
4.1725,0.95686
4.173,0.95691
4.1735,0.95696
4.174,0.95701
4.1745,0.95706
4.175,0.95711
4.1755,0.95716
4.176,0.95721
4.1765,0.95726
4.177,0.95731
4.1775,0.95735
4.178,0.9574
4.1785,0.95745
4.179,0.95751
4.1795,0.95756
4.18,0.95761
4.1805,0.95766
4.181,0.95771
4.1815,0.95776
4.182,0.95781
4.1825,0.95786
4.183,0.95791
4.1835,0.95796
4.184,0.95802
4.1845,0.95807
4.185,0.95812
4.1855,0.95817
4.186,0.95822
4.1865,0.95828
4.187,0.95833
4.1875,0.95838
4.188,0.95844
4.1885,0.95849
4.189,0.95854
4.1895,0.9586
4.19,0.95865
4.1905,0.9587
4.191,0.95876
4.1915,0.95881
4.192,0.95887
4.1925,0.95892
4.193,0.95897
4.1935,0.95903
4.194,0.95908
4.1945,0.95914
4.195,0.95919
4.1955,0.95925
4.196,0.95931
4.1965,0.95936
4.197,0.95942
4.1975,0.95947
4.198,0.95953
4.1985,0.95959
4.199,0.95964
4.1995,0.9597
4.2,0.95976
4.2005,0.95981
4.201,0.95987
4.2015,0.95993
4.202,0.95999
4.2025,0.96004
4.203,0.9601
4.2035,0.96016
4.204,0.96022
4.2045,0.96028
4.205,0.96033
4.2055,0.96039
4.206,0.96045
4.2065,0.96051
4.207,0.96057
4.2075,0.96063
4.208,0.96069
4.2085,0.96074
4.209,0.9608
4.2095,0.96086
4.21,0.96092
4.2105,0.96098
4.211,0.96104
4.2115,0.9611
4.212,0.96116
4.2125,0.96122
4.213,0.96128
4.2135,0.96133
4.214,0.96139
4.2145,0.96145
4.215,0.96151
4.2155,0.96157
4.216,0.96163
4.2165,0.96169
4.217,0.96175
4.2175,0.96181
4.218,0.96187
4.2185,0.96193
4.219,0.96199
4.2195,0.96205
4.22,0.96211
4.2205,0.96217
4.221,0.96223
4.2215,0.96229
4.222,0.96235
4.2225,0.96241
4.223,0.96247
4.2235,0.96253
4.224,0.9626
4.2245,0.96266
4.225,0.96272
4.2255,0.96278
4.226,0.96284
4.2265,0.9629
4.227,0.96296
4.2275,0.96302
4.228,0.96308
4.2285,0.96314
4.229,0.96321
4.2295,0.96327
4.23,0.96333
4.2305,0.96339
4.231,0.96345
4.2315,0.96351
4.232,0.96358
4.2325,0.96364
4.233,0.9637
4.2335,0.96376
4.234,0.96382
4.2345,0.96389
4.235,0.96395
4.2355,0.96401
4.236,0.96407
4.2365,0.96414
4.237,0.9642
4.2375,0.96426
4.238,0.96432
4.2385,0.96439
4.239,0.96445
4.2395,0.96451
4.24,0.96458
4.2405,0.96464
4.241,0.9647
4.2415,0.96476
4.242,0.96483
4.2425,0.96489
4.243,0.96495
4.2435,0.96502
4.244,0.96508
4.2445,0.96515
4.245,0.96521
4.2455,0.96527
4.246,0.96534
4.2465,0.9654
4.247,0.96547
4.2475,0.96553
4.248,0.96559
4.2485,0.96566
4.249,0.96572
4.2495,0.96579
4.25,0.96585
4.2505,0.96592
4.251,0.96598
4.2515,0.96605
4.252,0.96611
4.2525,0.96618
4.253,0.96624
4.2535,0.96631
4.254,0.96637
4.2545,0.96644
4.255,0.96651
4.2555,0.96657
4.256,0.96664
4.2565,0.9667
4.257,0.96677
4.2575,0.96684
4.258,0.9669
4.2585,0.96697
4.259,0.96703
4.2595,0.9671
4.26,0.96717
4.2605,0.96723
4.261,0.9673
4.2615,0.96736
4.262,0.96743
4.2625,0.9675
4.263,0.96756
4.2635,0.96763
4.264,0.96769
4.2645,0.96776
4.265,0.96782
4.2655,0.96789
4.266,0.96796
4.2665,0.96802
4.267,0.96809
4.2675,0.96815
4.268,0.96822
4.2685,0.96828
4.269,0.96835
4.2695,0.96841
4.27,0.96848
4.2705,0.96855
4.271,0.96861
4.2715,0.96868
4.272,0.96874
4.2725,0.96881
4.273,0.96887
4.2735,0.96894
4.274,0.969
4.2745,0.96907
4.275,0.96913
4.2755,0.9692
4.276,0.96926
4.2765,0.96933
4.277,0.96939
4.2775,0.96946
4.278,0.96952
4.2785,0.96959
4.279,0.96965
4.2795,0.96972
4.28,0.96978
4.2805,0.96985
4.281,0.96991
4.2815,0.96998
4.282,0.97004
4.2825,0.97011
4.283,0.97017
4.2835,0.97024
4.284,0.9703
4.2845,0.97037
4.285,0.97043
4.2855,0.9705
4.286,0.97056
4.2865,0.97063
4.287,0.97069
4.2875,0.97076
4.288,0.97082
4.2885,0.97088
4.289,0.97095
4.2895,0.97101
4.29,0.97108
4.2905,0.97114
4.291,0.97121
4.2915,0.97127
4.292,0.97134
4.2925,0.9714
4.293,0.97147
4.2935,0.97153
4.294,0.9716
4.2945,0.97166
4.295,0.97173
4.2955,0.97179
4.296,0.97186
4.2965,0.97192
4.297,0.97198
4.2975,0.97205
4.298,0.97211
4.2985,0.97218
4.299,0.97224
4.2995,0.97231
4.3,0.97237
4.3005,0.97244
4.301,0.9725
4.3015,0.97257
4.302,0.97263
4.3025,0.9727
4.303,0.97276
4.3035,0.97283
4.304,0.97289
4.3045,0.97296
4.305,0.97302
4.3055,0.97308
4.306,0.97315
4.3065,0.97321
4.307,0.97328
4.3075,0.97334
4.308,0.97341
4.3085,0.97347
4.309,0.97354
4.3095,0.9736
4.31,0.97367
4.3105,0.97373
4.311,0.97379
4.3115,0.97386
4.312,0.97392
4.3125,0.97398
4.313,0.97405
4.3135,0.97411
4.314,0.97417
4.3145,0.97424
4.315,0.9743
4.3155,0.97436
4.316,0.97443
4.3165,0.97449
4.317,0.97455
4.3175,0.97461
4.318,0.97468
4.3185,0.97474
4.319,0.9748
4.3195,0.97486
4.32,0.97492
4.3205,0.97499
4.321,0.97505
4.3215,0.97511
4.322,0.97517
4.3225,0.97523
4.323,0.97529
4.3235,0.97535
4.324,0.97542
4.3245,0.97548
4.325,0.97554
4.3255,0.9756
4.326,0.97566
4.3265,0.97572
4.327,0.97578
4.3275,0.97584
4.328,0.9759
4.3285,0.97596
4.329,0.97602
4.3295,0.97608
4.33,0.97614
4.3305,0.9762
4.331,0.97626
4.3315,0.97632
4.332,0.97638
4.3325,0.97644
4.333,0.9765
4.3335,0.97656
4.334,0.97661
4.3345,0.97667
4.335,0.97673
4.3355,0.97679
4.336,0.97685
4.3365,0.97691
4.337,0.97697
4.3375,0.97702
4.338,0.97708
4.3385,0.97714
4.339,0.9772
4.3395,0.97726
4.34,0.97731
4.3405,0.97737
4.341,0.97743
4.3415,0.97749
4.342,0.97754
4.3425,0.9776
4.343,0.97766
4.3435,0.97772
4.344,0.97777
4.3445,0.97783
4.345,0.97789
4.3455,0.97794
4.346,0.978
4.3465,0.97806
4.347,0.97811
4.3475,0.97817
4.348,0.97823
4.3485,0.97828
4.349,0.97834
4.3495,0.9784
4.35,0.97845
4.3505,0.97851
4.351,0.97856
4.3515,0.97862
4.352,0.97867
4.3525,0.97873
4.353,0.97879
4.3535,0.97884
4.354,0.9789
4.3545,0.97895
4.355,0.97901
4.3555,0.97906
4.356,0.97912
4.3565,0.97917
4.357,0.97923
4.3575,0.97928
4.358,0.97933
4.3585,0.97939
4.359,0.97944
4.3595,0.9795
4.36,0.97955
4.3605,0.97961
4.361,0.97966
4.3615,0.97971
4.362,0.97977
4.3625,0.97982
4.363,0.97987
4.3635,0.97993
4.364,0.97998
4.3645,0.98003
4.365,0.98009
4.3655,0.98014
4.366,0.98019
4.3665,0.98025
4.367,0.9803
4.3675,0.98035
4.368,0.9804
4.3685,0.98046
4.369,0.98051
4.3695,0.98056
4.37,0.98061
4.3705,0.98066
4.371,0.98071
4.3715,0.98076
4.372,0.98081
4.3725,0.98086
4.373,0.98091
4.3735,0.98096
4.374,0.98101
4.3745,0.98106
4.375,0.98111
4.3755,0.98116
4.376,0.98121
4.3765,0.98126
4.377,0.98131
4.3775,0.98136
4.378,0.98141
4.3785,0.98146
4.379,0.9815
4.3795,0.98155
4.38,0.9816
4.3805,0.98165
4.381,0.9817
4.3815,0.98174
4.382,0.98179
4.3825,0.98184
4.383,0.98188
4.3835,0.98193
4.384,0.98198
4.3845,0.98202
4.385,0.98207
4.3855,0.98212
4.386,0.98216
4.3865,0.98221
4.387,0.98225
4.3875,0.9823
4.388,0.98234
4.3885,0.98239
4.389,0.98243
4.3895,0.98248
4.39,0.98252
4.3905,0.98257
4.391,0.98261
4.3915,0.98265
4.392,0.9827
4.3925,0.98274
4.393,0.98278
4.3935,0.98283
4.394,0.98287
4.3945,0.98291
4.395,0.98296
4.3955,0.983
4.396,0.98304
4.3965,0.98308
4.397,0.98313
4.3975,0.98317
4.398,0.98321
4.3985,0.98325
4.399,0.98329
4.3995,0.98333
4.4,0.98337
4.4005,0.98341
4.401,0.98345
4.4015,0.9835
4.402,0.98354
4.4025,0.98358
4.403,0.98362
4.4035,0.98366
4.404,0.98369
4.4045,0.98373
4.405,0.98377
4.4055,0.98381
4.406,0.98385
4.4065,0.98389
4.407,0.98393
4.4075,0.98397
4.408,0.984
4.4085,0.98404
4.409,0.98408
4.4095,0.98412
4.41,0.98416
4.4105,0.98419
4.411,0.98423
4.4115,0.98427
4.412,0.9843
4.4125,0.98434
4.413,0.98438
4.4135,0.98441
4.414,0.98445
4.4145,0.98448
4.415,0.98452
4.4155,0.98456
4.416,0.98459
4.4165,0.98463
4.417,0.98466
4.4175,0.9847
4.418,0.98473
4.4185,0.98477
4.419,0.9848
4.4195,0.98483
4.42,0.98487
4.4205,0.9849
4.421,0.98493
4.4215,0.98497
4.422,0.985
4.4225,0.98503
4.423,0.98507
4.4235,0.9851
4.424,0.98513
4.4245,0.98516
4.425,0.9852
4.4255,0.98523
4.426,0.98526
4.4265,0.98529
4.427,0.98532
4.4275,0.98535
4.428,0.98538
4.4285,0.98542
4.429,0.98545
4.4295,0.98548
4.43,0.98551
4.4305,0.98554
4.431,0.98557
4.4315,0.9856
4.432,0.98563
4.4325,0.98565
4.433,0.98568
4.4335,0.98571
4.434,0.98574
4.4345,0.98577
4.435,0.9858
4.4355,0.98583
4.436,0.98585
4.4365,0.98588
4.437,0.98591
4.4375,0.98594
4.438,0.98596
4.4385,0.98599
4.439,0.98602
4.4395,0.98604
4.44,0.98607
4.4405,0.9861
4.441,0.98612
4.4415,0.98615
4.442,0.98617
4.4425,0.9862
4.443,0.98622
4.4435,0.98625
4.444,0.98627
4.4445,0.9863
4.445,0.98632
4.4455,0.98635
4.446,0.98637
4.4465,0.98639
4.447,0.98642
4.4475,0.98644
4.448,0.98646
4.4485,0.98649
4.449,0.98651
4.4495,0.98653
4.45,0.98655
4.4505,0.98658
4.451,0.9866
4.4515,0.98662
4.452,0.98664
4.4525,0.98666
4.453,0.98668
4.4535,0.98671
4.454,0.98673
4.4545,0.98675
4.455,0.98677
4.4555,0.98679
4.456,0.98681
4.4565,0.98683
4.457,0.98685
4.4575,0.98687
4.458,0.98688
4.4585,0.9869
4.459,0.98692
4.4595,0.98694
4.46,0.98696
4.4605,0.98698
4.461,0.98699
4.4615,0.98701
4.462,0.98703
4.4625,0.98705
4.463,0.98706
4.4635,0.98708
4.464,0.98709
4.4645,0.98711
4.465,0.98713
4.4655,0.98714
4.466,0.98716
4.4665,0.98717
4.467,0.98719
4.4675,0.9872
4.468,0.98722
4.4685,0.98723
4.469,0.98725
4.4695,0.98726
4.47,0.98727
4.4705,0.98729
4.471,0.9873
4.4715,0.98731
4.472,0.98733
4.4725,0.98734
4.473,0.98735
4.4735,0.98736
4.474,0.98737
4.4745,0.98739
4.475,0.9874
4.4755,0.98741
4.476,0.98742
4.4765,0.98743
4.477,0.98744
4.4775,0.98745
4.478,0.98746
4.4785,0.98747
4.479,0.98748
4.4795,0.98749
4.48,0.9875
4.4805,0.98751
4.481,0.98752
4.4815,0.98753
4.482,0.98753
4.4825,0.98754
4.483,0.98755
4.4835,0.98756
4.484,0.98757
4.4845,0.98757
4.485,0.98758
4.4855,0.98759
4.486,0.98759
4.4865,0.9876
4.487,0.9876
4.4875,0.98761
4.488,0.98762
4.4885,0.98762
4.489,0.98763
4.4895,0.98763
4.49,0.98764
4.4905,0.98764
4.491,0.98765
4.4915,0.98765
4.492,0.98765
4.4925,0.98766
4.493,0.98766
4.4935,0.98766
4.494,0.98767
4.4945,0.98767
4.495,0.98767
4.4955,0.98767
4.496,0.98768
4.4965,0.98768
4.497,0.98768
4.4975,0.98768
4.498,0.98768
4.4985,0.98768
4.499,0.98768
4.4995,0.98768
4.5,0.98768
4.5005,0.98768
4.501,0.98768
4.5015,0.98768
4.502,0.98768
4.5025,0.98768
4.503,0.98768
4.5035,0.98768
4.504,0.98768
4.5045,0.98768
4.505,0.98767
4.5055,0.98767
4.506,0.98767
4.5065,0.98767
4.507,0.98766
4.5075,0.98766
4.508,0.98766
4.5085,0.98765
4.509,0.98765
4.5095,0.98765
4.51,0.98764
4.5105,0.98764
4.511,0.98763
4.5115,0.98763
4.512,0.98762
4.5125,0.98762
4.513,0.98761
4.5135,0.98761
4.514,0.9876
4.5145,0.98759
4.515,0.98759
4.5155,0.98758
4.516,0.98757
4.5165,0.98757
4.517,0.98756
4.5175,0.98755
4.518,0.98755
4.5185,0.98754
4.519,0.98753
4.5195,0.98752
4.52,0.98751
4.5205,0.9875
4.521,0.98749
4.5215,0.98748
4.522,0.98747
4.5225,0.98746
4.523,0.98745
4.5235,0.98744
4.524,0.98743
4.5245,0.98742
4.525,0.98741
4.5255,0.9874
4.526,0.98739
4.5265,0.98738
4.527,0.98737
4.5275,0.98735
4.528,0.98734
4.5285,0.98733
4.529,0.98732
4.5295,0.9873
4.53,0.98729
4.5305,0.98728
4.531,0.98726
4.5315,0.98725
4.532,0.98724
4.5325,0.98722
4.533,0.98721
4.5335,0.98719
4.534,0.98718
4.5345,0.98716
4.535,0.98715
4.5355,0.98713
4.536,0.98712
4.5365,0.9871
4.537,0.98708
4.5375,0.98707
4.538,0.98705
4.5385,0.98703
4.539,0.98702
4.5395,0.987
4.54,0.98698
4.5405,0.98696
4.541,0.98695
4.5415,0.98693
4.542,0.98691
4.5425,0.98689
4.543,0.98687
4.5435,0.98685
4.544,0.98683
4.5445,0.98681
4.545,0.98679
4.5455,0.98677
4.546,0.98675
4.5465,0.98673
4.547,0.98671
4.5475,0.98669
4.548,0.98667
4.5485,0.98665
4.549,0.98663
4.5495,0.9866
4.55,0.98658
4.5505,0.98656
4.551,0.98654
4.5515,0.98651
4.552,0.98649
4.5525,0.98647
4.553,0.98645
4.5535,0.98642
4.554,0.9864
4.5545,0.98638
4.555,0.98635
4.5555,0.98633


==> proj_vs_stuning_newComaprisonPlot/stuning_projection_ZrHe_physicalTime.csv <==
time_projection,amp_projection,time_sTuning,amp_sTuning
0,0.99995,0,0.99983
2.93E-06,0.99991,3.98E-06,0.9998
5.86E-06,0.99989,7.96E-06,0.99974
8.79E-06,0.99987,1.19E-05,0.99971
1.17E-05,0.99985,1.59E-05,0.99968
1.46E-05,0.99983,1.99E-05,0.99965
1.76E-05,0.99981,2.39E-05,0.99963
2.05E-05,0.9998,2.79E-05,0.99961
2.34E-05,0.99978,3.19E-05,0.99958
2.64E-05,0.99977,3.58E-05,0.99957
2.93E-05,0.99976,3.98E-05,0.99955
3.22E-05,0.99975,4.38E-05,0.99953
3.51E-05,0.99973,4.78E-05,0.99951
3.81E-05,0.99972,5.18E-05,0.99949
4.10E-05,0.99971,5.57E-05,0.99947
4.39E-05,0.9997,5.97E-05,0.99946
4.69E-05,0.99969,6.37E-05,0.99944
4.98E-05,0.99968,6.77E-05,0.99943
5.27E-05,0.99966,7.17E-05,0.99941
5.57E-05,0.99965,7.56E-05,0.99939
5.86E-05,0.99964,7.96E-05,0.99937
6.15E-05,0.99963,8.36E-05,0.99936
6.44E-05,0.99962,8.76E-05,0.99934
6.74E-05,0.99961,9.16E-05,0.99932
7.03E-05,0.9996,9.56E-05,0.99931
7.32E-05,0.99958,9.95E-05,0.99929
7.62E-05,0.99957,0.00010351,0.99927
7.91E-05,0.99956,0.00010749,0.99926
8.20E-05,0.99955,0.00011148,0.99924
8.49E-05,0.99954,0.00011546,0.99922
8.79E-05,0.99953,0.00011944,0.9992
9.08E-05,0.99951,0.00012342,0.99919
9.37E-05,0.9995,0.0001274,0.99917
9.67E-05,0.99949,0.00013138,0.99915
9.96E-05,0.99948,0.00013536,0.99913
0.00010252,0.99947,0.00013934,0.99911
0.00010545,0.99945,0.00014333,0.99909
0.00010838,0.99944,0.00014731,0.99907
0.00011131,0.99943,0.00015129,0.99906
0.00011424,0.99942,0.00015527,0.99904
0.00011716,0.9994,0.00015925,0.99902
0.00012009,0.99939,0.00016323,0.999
0.00012302,0.99938,0.00016721,0.99898
0.00012595,0.99936,0.00017119,0.99896
0.00012888,0.99935,0.00017518,0.99893
0.00013181,0.99934,0.00017916,0.99891
0.00013474,0.99932,0.00018314,0.99889
0.00013767,0.99931,0.00018712,0.99887
0.0001406,0.9993,0.0001911,0.99885
0.00014353,0.99928,0.00019508,0.99883
0.00014646,0.99927,0.00019906,0.9988
0.00014938,0.99925,0.00020304,0.99878
0.00015231,0.99924,0.00020703,0.99876
0.00015524,0.99923,0.00021101,0.99874
0.00015817,0.99921,0.00021499,0.99871
0.0001611,0.9992,0.00021897,0.99869
0.00016403,0.99918,0.00022295,0.99867
0.00016696,0.99916,0.00022693,0.99864
0.00016989,0.99915,0.00023091,0.99862
0.00017282,0.99913,0.0002349,0.99859
0.00017575,0.99912,0.00023888,0.99857
0.00017868,0.9991,0.00024286,0.99854
0.00018161,0.99909,0.00024684,0.99852
0.00018453,0.99907,0.00025082,0.99849
0.00018746,0.99905,0.0002548,0.99846
0.00019039,0.99904,0.00025878,0.99844
0.00019332,0.99902,0.00026276,0.99841
0.00019625,0.999,0.00026675,0.99838
0.00019918,0.99899,0.00027073,0.99835
0.00020211,0.99897,0.00027471,0.99833
0.00020504,0.99895,0.00027869,0.9983
0.00020797,0.99893,0.00028267,0.99827
0.0002109,0.99891,0.00028665,0.99824
0.00021383,0.9989,0.00029063,0.99821
0.00021675,0.99888,0.00029461,0.99818
0.00021968,0.99886,0.0002986,0.99815
0.00022261,0.99884,0.00030258,0.99812
0.00022554,0.99882,0.00030656,0.99809
0.00022847,0.9988,0.00031054,0.99806
0.0002314,0.99878,0.00031452,0.99803
0.00023433,0.99876,0.0003185,0.998
0.00023726,0.99874,0.00032248,0.99797
0.00024019,0.99872,0.00032646,0.99794
0.00024312,0.9987,0.00033045,0.99791
0.00024605,0.99868,0.00033443,0.99787
0.00024897,0.99866,0.00033841,0.99784
0.0002519,0.99864,0.00034239,0.99781
0.00025483,0.99862,0.00034637,0.99778
0.00025776,0.99859,0.00035035,0.99774
0.00026069,0.99857,0.00035433,0.99771
0.00026362,0.99855,0.00035831,0.99767
0.00026655,0.99853,0.0003623,0.99764
0.00026948,0.9985,0.00036628,0.9976
0.00027241,0.99848,0.00037026,0.99757
0.00027534,0.99846,0.00037424,0.99753
0.00027827,0.99844,0.00037822,0.9975
0.0002812,0.99841,0.0003822,0.99746
0.00028412,0.99839,0.00038618,0.99743
0.00028705,0.99836,0.00039016,0.99739
0.00028998,0.99834,0.00039415,0.99735
0.00029291,0.99831,0.00039813,0.99731
0.00029584,0.99829,0.00040211,0.99728
0.00029877,0.99826,0.00040609,0.99724
0.0003017,0.99824,0.00041007,0.9972
0.00030463,0.99821,0.00041405,0.99716
0.00030756,0.99819,0.00041803,0.99712
0.00031049,0.99816,0.00042201,0.99708
0.00031342,0.99814,0.000426,0.99704
0.00031634,0.99811,0.00042998,0.997
0.00031927,0.99808,0.00043396,0.99696
0.0003222,0.99806,0.00043794,0.99692
0.00032513,0.99803,0.00044192,0.99688
0.00032806,0.998,0.0004459,0.99684
0.00033099,0.99797,0.00044988,0.9968
0.00033392,0.99794,0.00045387,0.99676
0.00033685,0.99792,0.00045785,0.99672
0.00033978,0.99789,0.00046183,0.99668
0.00034271,0.99786,0.00046581,0.99663
0.00034564,0.99783,0.00046979,0.99659
0.00034856,0.9978,0.00047377,0.99655
0.00035149,0.99777,0.00047775,0.9965
0.00035442,0.99774,0.00048173,0.99646
0.00035735,0.99771,0.00048572,0.99642
0.00036028,0.99768,0.0004897,0.99637
0.00036321,0.99765,0.00049368,0.99633
0.00036614,0.99762,0.00049766,0.99628
0.00036907,0.99759,0.00050164,0.99624
0.000372,0.99756,0.00050562,0.99619
0.00037493,0.99753,0.0005096,0.99615
0.00037786,0.99749,0.00051358,0.9961
0.00038079,0.99746,0.00051757,0.99606
0.00038371,0.99743,0.00052155,0.99601
0.00038664,0.9974,0.00052553,0.99596
0.00038957,0.99737,0.00052951,0.99592
0.0003925,0.99733,0.00053349,0.99587
0.00039543,0.9973,0.00053747,0.99582
0.00039836,0.99727,0.00054145,0.99577
0.00040129,0.99723,0.00054543,0.99572
0.00040422,0.9972,0.00054942,0.99568
0.00040715,0.99717,0.0005534,0.99563
0.00041008,0.99713,0.00055738,0.99558
0.00041301,0.9971,0.00056136,0.99553
0.00041593,0.99706,0.00056534,0.99548
0.00041886,0.99703,0.00056932,0.99543
0.00042179,0.99699,0.0005733,0.99538
0.00042472,0.99696,0.00057728,0.99533
0.00042765,0.99692,0.00058127,0.99528
0.00043058,0.99688,0.00058525,0.99523
0.00043351,0.99685,0.00058923,0.99518
0.00043644,0.99681,0.00059321,0.99512
0.00043937,0.99678,0.00059719,0.99507
0.0004423,0.99674,0.00060117,0.99502
0.00044523,0.9967,0.00060515,0.99497
0.00044815,0.99667,0.00060913,0.99492
0.00045108,0.99663,0.00061312,0.99486
0.00045401,0.99659,0.0006171,0.99481
0.00045694,0.99655,0.00062108,0.99476
0.00045987,0.99652,0.00062506,0.9947
0.0004628,0.99648,0.00062904,0.99465
0.00046573,0.99644,0.00063302,0.99459
0.00046866,0.9964,0.000637,0.99454
0.00047159,0.99636,0.00064098,0.99448
0.00047452,0.99632,0.00064497,0.99443
0.00047745,0.99629,0.00064895,0.99437
0.00048037,0.99625,0.00065293,0.99432
0.0004833,0.99621,0.00065691,0.99426
0.00048623,0.99617,0.00066089,0.99421
0.00048916,0.99613,0.00066487,0.99415
0.00049209,0.99609,0.00066885,0.99409
0.00049502,0.99605,0.00067283,0.99404
0.00049795,0.99601,0.00067682,0.99398
0.00050088,0.99597,0.0006808,0.99392
0.00050381,0.99593,0.00068478,0.99386
0.00050674,0.99589,0.00068876,0.99381
0.00050967,0.99584,0.00069274,0.99375
0.0005126,0.9958,0.00069672,0.99369
0.00051552,0.99576,0.0007007,0.99363
0.00051845,0.99571,0.00070469,0.99357
0.00052138,0.99567,0.00070867,0.99351
0.00052431,0.99563,0.00071265,0.99345
0.00052724,0.99559,0.00071663,0.99339
0.00053017,0.99555,0.00072061,0.99333
0.0005331,0.99551,0.00072459,0.99327
0.00053603,0.99546,0.00072857,0.99321
0.00053896,0.99542,0.00073255,0.99315
0.00054189,0.99538,0.00073654,0.99309
0.00054482,0.99534,0.00074052,0.99303
0.00054774,0.9953,0.0007445,0.99297
0.00055067,0.99525,0.00074848,0.99291
0.0005536,0.99521,0.00075246,0.99284
0.00055653,0.99517,0.00075644,0.99278
0.00055946,0.99512,0.00076042,0.99272
0.00056239,0.99508,0.0007644,0.99266
0.00056532,0.99504,0.00076839,0.9926
0.00056825,0.99499,0.00077237,0.99253
0.00057118,0.99495,0.00077635,0.99247
0.00057411,0.99491,0.00078033,0.99241
0.00057704,0.99486,0.00078431,0.99235
0.00057996,0.99482,0.00078829,0.99228
0.00058289,0.99477,0.00079227,0.99222
0.00058582,0.99473,0.00079625,0.99216
0.00058875,0.99469,0.00080024,0.99209
0.00059168,0.99464,0.00080422,0.99203
0.00059461,0.9946,0.0008082,0.99197
0.00059754,0.99455,0.00081218,0.9919
0.00060047,0.99451,0.00081616,0.99184
0.0006034,0.99446,0.00082014,0.99178
0.00060633,0.99442,0.00082412,0.99171
0.00060926,0.99437,0.0008281,0.99165
0.00061219,0.99433,0.00083209,0.99158
0.00061511,0.99428,0.00083607,0.99152
0.00061804,0.99424,0.00084005,0.99145
0.00062097,0.99419,0.00084403,0.99139
0.0006239,0.99415,0.00084801,0.99132
0.00062683,0.9941,0.00085199,0.99126
0.00062976,0.99406,0.00085597,0.99119
0.00063269,0.99401,0.00085995,0.99113
0.00063562,0.99397,0.00086394,0.99106
0.00063855,0.99392,0.00086792,0.991
0.00064148,0.99387,0.0008719,0.99093
0.00064441,0.99383,0.00087588,0.99086
0.00064733,0.99378,0.00087986,0.9908
0.00065026,0.99374,0.00088384,0.99073
0.00065319,0.99369,0.00088782,0.99066
0.00065612,0.99364,0.0008918,0.9906
0.00065905,0.9936,0.00089579,0.99053
0.00066198,0.99355,0.00089977,0.99046
0.00066491,0.9935,0.00090375,0.9904
0.00066784,0.99346,0.00090773,0.99033
0.00067077,0.99341,0.00091171,0.99026
0.0006737,0.99336,0.00091569,0.99019
0.00067663,0.99332,0.00091967,0.99013
0.00067955,0.99327,0.00092366,0.99006
0.00068248,0.99322,0.00092764,0.98999
0.00068541,0.99317,0.00093162,0.98992
0.00068834,0.99313,0.0009356,0.98985
0.00069127,0.99308,0.00093958,0.98979
0.0006942,0.99303,0.00094356,0.98972
0.00069713,0.99298,0.00094754,0.98965
0.00070006,0.99294,0.00095152,0.98958
0.00070299,0.99289,0.00095551,0.98951
0.00070592,0.99284,0.00095949,0.98944
0.00070885,0.99279,0.00096347,0.98937
0.00071178,0.99274,0.00096745,0.9893
0.0007147,0.99269,0.00097143,0.98923
0.00071763,0.99264,0.00097541,0.98916
0.00072056,0.99259,0.00097939,0.98909
0.00072349,0.99255,0.00098337,0.98902
0.00072642,0.9925,0.00098736,0.98895
0.00072935,0.99245,0.00099134,0.98888
0.00073228,0.9924,0.00099532,0.98881
0.00073521,0.99235,0.0009993,0.98874
0.00073814,0.9923,0.0010033,0.98867
0.00074107,0.99225,0.0010073,0.9886
0.000744,0.9922,0.0010112,0.98852
0.00074692,0.99215,0.0010152,0.98845
0.00074985,0.9921,0.0010192,0.98838
0.00075278,0.99206,0.0010232,0.98831
0.00075571,0.99201,0.0010272,0.98824
0.00075864,0.99196,0.0010311,0.98816
0.00076157,0.99191,0.0010351,0.98809
0.0007645,0.99186,0.0010391,0.98802
0.00076743,0.99181,0.0010431,0.98795
0.00077036,0.99176,0.0010471,0.98787
0.00077329,0.99171,0.0010511,0.9878
0.00077622,0.99167,0.001055,0.98773
0.00077914,0.99162,0.001059,0.98765
0.00078207,0.99157,0.001063,0.98758
0.000785,0.99152,0.001067,0.9875
0.00078793,0.99147,0.001071,0.98743
0.00079086,0.99142,0.0010749,0.98736
0.00079379,0.99137,0.0010789,0.98728
0.00079672,0.99133,0.0010829,0.98721
0.00079965,0.99128,0.0010869,0.98713
0.00080258,0.99123,0.0010909,0.98705
0.00080551,0.99118,0.0010948,0.98698
0.00080844,0.99113,0.0010988,0.9869
0.00081136,0.99108,0.0011028,0.98683
0.00081429,0.99103,0.0011068,0.98675
0.00081722,0.99099,0.0011108,0.98668
0.00082015,0.99094,0.0011148,0.9866
0.00082308,0.99089,0.0011187,0.98652
0.00082601,0.99084,0.0011227,0.98645
0.00082894,0.99079,0.0011267,0.98637
0.00083187,0.99074,0.0011307,0.98629
0.0008348,0.99069,0.0011347,0.98622
0.00083773,0.99064,0.0011386,0.98614
0.00084066,0.9906,0.0011426,0.98607
0.00084359,0.99055,0.0011466,0.98599
0.00084651,0.9905,0.0011506,0.98591
0.00084944,0.99045,0.0011546,0.98584
0.00085237,0.9904,0.0011586,0.98576
0.0008553,0.99035,0.0011625,0.98568
0.00085823,0.9903,0.0011665,0.98561
0.00086116,0.99025,0.0011705,0.98553
0.00086409,0.99021,0.0011745,0.98545
0.00086702,0.99016,0.0011785,0.98538
0.00086995,0.99011,0.0011824,0.9853
0.00087288,0.99006,0.0011864,0.98522
0.00087581,0.99001,0.0011904,0.98515
0.00087873,0.98996,0.0011944,0.98507
0.00088166,0.98991,0.0011984,0.98499
0.00088459,0.98987,0.0012023,0.98492
0.00088752,0.98982,0.0012063,0.98484
0.00089045,0.98977,0.0012103,0.98476
0.00089338,0.98972,0.0012143,0.98468
0.00089631,0.98967,0.0012183,0.98461
0.00089924,0.98962,0.0012223,0.98453
0.00090217,0.98958,0.0012262,0.98445
0.0009051,0.98953,0.0012302,0.98437
0.00090803,0.98948,0.0012342,0.9843
0.00091095,0.98943,0.0012382,0.98422
0.00091388,0.98938,0.0012422,0.98414
0.00091681,0.98933,0.0012461,0.98406
0.00091974,0.98929,0.0012501,0.98399
0.00092267,0.98924,0.0012541,0.98391
0.0009256,0.98919,0.0012581,0.98383
0.00092853,0.98914,0.0012621,0.98375
0.00093146,0.98909,0.001266,0.98367
0.00093439,0.98904,0.00127,0.9836
0.00093732,0.989,0.001274,0.98352
0.00094025,0.98895,0.001278,0.98344
0.00094318,0.9889,0.001282,0.98336
0.0009461,0.98885,0.001286,0.98328
0.00094903,0.9888,0.0012899,0.98321
0.00095196,0.98875,0.0012939,0.98313
0.00095489,0.9887,0.0012979,0.98305
0.00095782,0.98866,0.0013019,0.98297
0.00096075,0.98861,0.0013059,0.98289
0.00096368,0.98856,0.0013098,0.98281
0.00096661,0.98851,0.0013138,0.98273
0.00096954,0.98846,0.0013178,0.98265
0.00097247,0.98841,0.0013218,0.98257
0.0009754,0.98836,0.0013258,0.9825
0.00097832,0.98831,0.0013297,0.98242
0.00098125,0.98827,0.0013337,0.98234
0.00098418,0.98822,0.0013377,0.98226
0.00098711,0.98817,0.0013417,0.98218
0.00099004,0.98812,0.0013457,0.9821
0.00099297,0.98807,0.0013497,0.98202
0.0009959,0.98802,0.0013536,0.98194
0.00099883,0.98797,0.0013576,0.98186
0.0010018,0.98792,0.0013616,0.98178
0.0010047,0.98788,0.0013656,0.9817
0.0010076,0.98783,0.0013696,0.98162
0.0010105,0.98778,0.0013735,0.98154
0.0010135,0.98773,0.0013775,0.98146
0.0010164,0.98768,0.0013815,0.98138
0.0010193,0.98763,0.0013855,0.9813
0.0010223,0.98758,0.0013895,0.98121
0.0010252,0.98753,0.0013934,0.98113
0.0010281,0.98748,0.0013974,0.98105
0.001031,0.98743,0.0014014,0.98097
0.001034,0.98738,0.0014054,0.98089
0.0010369,0.98733,0.0014094,0.98081
0.0010398,0.98729,0.0014134,0.98073
0.0010428,0.98724,0.0014173,0.98064
0.0010457,0.98719,0.0014213,0.98056
0.0010486,0.98714,0.0014253,0.98048
0.0010516,0.98709,0.0014293,0.9804
0.0010545,0.98704,0.0014333,0.98032
0.0010574,0.98699,0.0014372,0.98023
0.0010603,0.98694,0.0014412,0.98015
0.0010633,0.98689,0.0014452,0.98007
0.0010662,0.98684,0.0014492,0.97999
0.0010691,0.98679,0.0014532,0.9799
0.0010721,0.98674,0.0014571,0.97982
0.001075,0.98669,0.0014611,0.97974
0.0010779,0.98664,0.0014651,0.97966
0.0010808,0.98659,0.0014691,0.97957
0.0010838,0.98654,0.0014731,0.97949
0.0010867,0.98649,0.0014771,0.97941
0.0010896,0.98644,0.001481,0.97933
0.0010926,0.98639,0.001485,0.97924
0.0010955,0.98634,0.001489,0.97916
0.0010984,0.98629,0.001493,0.97908
0.0011013,0.98624,0.001497,0.979
0.0011043,0.98619,0.0015009,0.97892
0.0011072,0.98614,0.0015049,0.97883
0.0011101,0.98609,0.0015089,0.97875
0.0011131,0.98603,0.0015129,0.97867
0.001116,0.98598,0.0015169,0.97859
0.0011189,0.98593,0.0015208,0.97851
0.0011219,0.98588,0.0015248,0.97843
0.0011248,0.98583,0.0015288,0.97834
0.0011277,0.98578,0.0015328,0.97826
0.0011306,0.98573,0.0015368,0.97818
0.0011336,0.98568,0.0015408,0.9781
0.0011365,0.98563,0.0015447,0.97802
0.0011394,0.98558,0.0015487,0.97794
0.0011424,0.98553,0.0015527,0.97786
0.0011453,0.98548,0.0015567,0.97777
0.0011482,0.98543,0.0015607,0.97769
0.0011511,0.98538,0.0015646,0.97761
0.0011541,0.98533,0.0015686,0.97753
0.001157,0.98528,0.0015726,0.97745
0.0011599,0.98523,0.0015766,0.97737
0.0011629,0.98517,0.0015806,0.97729
0.0011658,0.98512,0.0015845,0.97721
0.0011687,0.98507,0.0015885,0.97712
0.0011716,0.98502,0.0015925,0.97704
0.0011746,0.98497,0.0015965,0.97696
0.0011775,0.98492,0.0016005,0.97688
0.0011804,0.98487,0.0016045,0.9768
0.0011834,0.98482,0.0016084,0.97672
0.0011863,0.98476,0.0016124,0.97664
0.0011892,0.98471,0.0016164,0.97656
0.0011921,0.98466,0.0016204,0.97648
0.0011951,0.98461,0.0016244,0.97639
0.001198,0.98456,0.0016283,0.97631
0.0012009,0.98451,0.0016323,0.97623
0.0012039,0.98446,0.0016363,0.97615
0.0012068,0.9844,0.0016403,0.97607
0.0012097,0.98435,0.0016443,0.97599
0.0012127,0.9843,0.0016482,0.97591
0.0012156,0.98425,0.0016522,0.97583
0.0012185,0.9842,0.0016562,0.97574
0.0012214,0.98415,0.0016602,0.97566
0.0012244,0.9841,0.0016642,0.97558
0.0012273,0.98404,0.0016682,0.9755
0.0012302,0.98399,0.0016721,0.97542
0.0012332,0.98394,0.0016761,0.97534
0.0012361,0.98389,0.0016801,0.97526
0.001239,0.98384,0.0016841,0.97517
0.0012419,0.98379,0.0016881,0.97509
0.0012449,0.98374,0.001692,0.97501
0.0012478,0.98369,0.001696,0.97493
0.0012507,0.98364,0.0017,0.97485
0.0012537,0.98358,0.001704,0.97477
0.0012566,0.98353,0.001708,0.97469
0.0012595,0.98348,0.0017119,0.9746
0.0012624,0.98343,0.0017159,0.97452
0.0012654,0.98338,0.0017199,0.97444
0.0012683,0.98333,0.0017239,0.97436
0.0012712,0.98328,0.0017279,0.97428
0.0012742,0.98323,0.0017319,0.97419
0.0012771,0.98318,0.0017358,0.97411
0.00128,0.98313,0.0017398,0.97403
0.001283,0.98308,0.0017438,0.97395
0.0012859,0.98303,0.0017478,0.97386
0.0012888,0.98297,0.0017518,0.97378
0.0012917,0.98292,0.0017557,0.9737
0.0012947,0.98287,0.0017597,0.97362
0.0012976,0.98282,0.0017637,0.97353
0.0013005,0.98277,0.0017677,0.97345
0.0013035,0.98272,0.0017717,0.97337
0.0013064,0.98267,0.0017756,0.97329
0.0013093,0.98262,0.0017796,0.9732
0.0013122,0.98257,0.0017836,0.97312
0.0013152,0.98252,0.0017876,0.97304
0.0013181,0.98247,0.0017916,0.97295
0.001321,0.98242,0.0017956,0.97287
0.001324,0.98237,0.0017995,0.97279
0.0013269,0.98232,0.0018035,0.97271
0.0013298,0.98227,0.0018075,0.97263
0.0013327,0.98222,0.0018115,0.97254
0.0013357,0.98217,0.0018155,0.97246
0.0013386,0.98211,0.0018194,0.97238
0.0013415,0.98206,0.0018234,0.9723
0.0013445,0.98201,0.0018274,0.97222
0.0013474,0.98196,0.0018314,0.97214
0.0013503,0.98191,0.0018354,0.97205
0.0013533,0.98186,0.0018393,0.97197
0.0013562,0.98181,0.0018433,0.97189
0.0013591,0.98176,0.0018473,0.97181
0.001362,0.98171,0.0018513,0.97173
0.001365,0.98166,0.0018553,0.97165
0.0013679,0.98161,0.0018593,0.97157
0.0013708,0.98156,0.0018632,0.97149
0.0013738,0.98151,0.0018672,0.97141
0.0013767,0.98146,0.0018712,0.97133
0.0013796,0.98141,0.0018752,0.97124
0.0013825,0.98136,0.0018792,0.97116
0.0013855,0.98131,0.0018831,0.97108
0.0013884,0.98126,0.0018871,0.971
0.0013913,0.98121,0.0018911,0.97092
0.0013943,0.98116,0.0018951,0.97084
0.0013972,0.98111,0.0018991,0.97076
0.0014001,0.98106,0.001903,0.97068
0.001403,0.98101,0.001907,0.9706
0.001406,0.98096,0.001911,0.97052
0.0014089,0.98091,0.001915,0.97044
0.0014118,0.98086,0.001919,0.97036
0.0014148,0.98081,0.001923,0.97028
0.0014177,0.98077,0.0019269,0.9702
0.0014206,0.98072,0.0019309,0.97012
0.0014236,0.98067,0.0019349,0.97004
0.0014265,0.98062,0.0019389,0.96996
0.0014294,0.98057,0.0019429,0.96988
0.0014323,0.98052,0.0019468,0.9698
0.0014353,0.98047,0.0019508,0.96972
0.0014382,0.98042,0.0019548,0.96964
0.0014411,0.98037,0.0019588,0.96956
0.0014441,0.98032,0.0019628,0.96948
0.001447,0.98027,0.0019667,0.9694
0.0014499,0.98022,0.0019707,0.96932
0.0014528,0.98017,0.0019747,0.96925
0.0014558,0.98012,0.0019787,0.96917
0.0014587,0.98007,0.0019827,0.96909
0.0014616,0.98002,0.0019867,0.96901
0.0014646,0.97997,0.0019906,0.96893
0.0014675,0.97992,0.0019946,0.96885
0.0014704,0.97987,0.0019986,0.96877
0.0014733,0.97982,0.0020026,0.96869
0.0014763,0.97977,0.0020066,0.96861
0.0014792,0.97972,0.0020105,0.96853
0.0014821,0.97967,0.0020145,0.96845
0.0014851,0.97962,0.0020185,0.96837
0.001488,0.97957,0.0020225,0.96829
0.0014909,0.97952,0.0020265,0.96821
0.0014938,0.97947,0.0020304,0.96813
0.0014968,0.97942,0.0020344,0.96805
0.0014997,0.97937,0.0020384,0.96797
0.0015026,0.97932,0.0020424,0.96789
0.0015056,0.97927,0.0020464,0.96781
0.0015085,0.97922,0.0020504,0.96773
0.0015114,0.97917,0.0020543,0.96765
0.0015144,0.97912,0.0020583,0.96757
0.0015173,0.97908,0.0020623,0.96749
0.0015202,0.97903,0.0020663,0.96741
0.0015231,0.97898,0.0020703,0.96733
0.0015261,0.97893,0.0020742,0.96725
0.001529,0.97888,0.0020782,0.96717
0.0015319,0.97883,0.0020822,0.96709
0.0015349,0.97878,0.0020862,0.96701
0.0015378,0.97873,0.0020902,0.96693
0.0015407,0.97868,0.0020941,0.96685
0.0015436,0.97863,0.0020981,0.96677
0.0015466,0.97858,0.0021021,0.96669
0.0015495,0.97853,0.0021061,0.96661
0.0015524,0.97848,0.0021101,0.96653
0.0015554,0.97843,0.0021141,0.96645
0.0015583,0.97838,0.002118,0.96637
0.0015612,0.97833,0.002122,0.96629
0.0015641,0.97829,0.002126,0.96621
0.0015671,0.97824,0.00213,0.96613
0.00157,0.97819,0.002134,0.96605
0.0015729,0.97814,0.0021379,0.96597
0.0015759,0.97809,0.0021419,0.96589
0.0015788,0.97804,0.0021459,0.96581
0.0015817,0.97799,0.0021499,0.96574
0.0015847,0.97794,0.0021539,0.96566
0.0015876,0.97789,0.0021578,0.96558
0.0015905,0.97784,0.0021618,0.9655
0.0015934,0.97779,0.0021658,0.96542
0.0015964,0.97774,0.0021698,0.96534
0.0015993,0.97769,0.0021738,0.96527
0.0016022,0.97764,0.0021778,0.96519
0.0016052,0.97759,0.0021817,0.96511
0.0016081,0.97754,0.0021857,0.96503
0.001611,0.97749,0.0021897,0.96496
0.0016139,0.97744,0.0021937,0.96488
0.0016169,0.97739,0.0021977,0.9648
0.0016198,0.97734,0.0022016,0.96473
0.0016227,0.97729,0.0022056,0.96465
0.0016257,0.97724,0.0022096,0.96457
0.0016286,0.97719,0.0022136,0.96449
0.0016315,0.97714,0.0022176,0.96442
0.0016344,0.97709,0.0022215,0.96434
0.0016374,0.97704,0.0022255,0.96426
0.0016403,0.97699,0.0022295,0.96419
0.0016432,0.97694,0.0022335,0.96411
0.0016462,0.97689,0.0022375,0.96404
0.0016491,0.97684,0.0022415,0.96396
0.001652,0.97679,0.0022454,0.96388
0.001655,0.97674,0.0022494,0.96381
0.0016579,0.9767,0.0022534,0.96373
0.0016608,0.97665,0.0022574,0.96366
0.0016637,0.9766,0.0022614,0.96358
0.0016667,0.97655,0.0022653,0.9635
0.0016696,0.9765,0.0022693,0.96343
0.0016725,0.97645,0.0022733,0.96335
0.0016755,0.9764,0.0022773,0.96328
0.0016784,0.97635,0.0022813,0.9632
0.0016813,0.9763,0.0022853,0.96313
0.0016842,0.97625,0.0022892,0.96305
0.0016872,0.9762,0.0022932,0.96298
0.0016901,0.97615,0.0022972,0.9629
0.001693,0.9761,0.0023012,0.96283
0.001696,0.97605,0.0023052,0.96275
0.0016989,0.976,0.0023091,0.96268
0.0017018,0.97595,0.0023131,0.9626
0.0017047,0.9759,0.0023171,0.96253
0.0017077,0.97585,0.0023211,0.96245
0.0017106,0.9758,0.0023251,0.96238
0.0017135,0.97575,0.002329,0.9623
0.0017165,0.9757,0.002333,0.96223
0.0017194,0.97565,0.002337,0.96216
0.0017223,0.9756,0.002341,0.96208
0.0017252,0.97555,0.002345,0.96201
0.0017282,0.9755,0.002349,0.96193
0.0017311,0.97545,0.0023529,0.96186
0.001734,0.9754,0.0023569,0.96178
0.001737,0.97535,0.0023609,0.96171
0.0017399,0.97531,0.0023649,0.96164
0.0017428,0.97526,0.0023689,0.96156
0.0017458,0.97521,0.0023728,0.96149
0.0017487,0.97516,0.0023768,0.96141
0.0017516,0.97511,0.0023808,0.96134
0.0017545,0.97506,0.0023848,0.96127
0.0017575,0.97501,0.0023888,0.96119
0.0017604,0.97496,0.0023927,0.96112
0.0017633,0.97491,0.0023967,0.96104
0.0017663,0.97486,0.0024007,0.96097
0.0017692,0.97481,0.0024047,0.9609
0.0017721,0.97476,0.0024087,0.96082
0.001775,0.97471,0.0024127,0.96075
0.001778,0.97466,0.0024166,0.96068
0.0017809,0.97461,0.0024206,0.9606
0.0017838,0.97456,0.0024246,0.96053
0.0017868,0.97451,0.0024286,0.96046
0.0017897,0.97446,0.0024326,0.96038
0.0017926,0.97441,0.0024365,0.96031
0.0017955,0.97436,0.0024405,0.96024
0.0017985,0.97431,0.0024445,0.96016
0.0018014,0.97426,0.0024485,0.96009
0.0018043,0.97421,0.0024525,0.96002
0.0018073,0.97416,0.0024564,0.95994
0.0018102,0.97411,0.0024604,0.95987
0.0018131,0.97406,0.0024644,0.9598
0.0018161,0.97402,0.0024684,0.95972
0.001819,0.97397,0.0024724,0.95965
0.0018219,0.97392,0.0024764,0.95958
0.0018248,0.97387,0.0024803,0.95951
0.0018278,0.97382,0.0024843,0.95944
0.0018307,0.97377,0.0024883,0.95936
0.0018336,0.97372,0.0024923,0.95929
0.0018366,0.97367,0.0024963,0.95922
0.0018395,0.97362,0.0025002,0.95915
0.0018424,0.97357,0.0025042,0.95908
0.0018453,0.97352,0.0025082,0.95901
0.0018483,0.97347,0.0025122,0.95894
0.0018512,0.97342,0.0025162,0.95887
0.0018541,0.97337,0.0025201,0.9588
0.0018571,0.97332,0.0025241,0.95873
0.00186,0.97327,0.0025281,0.95866
0.0018629,0.97322,0.0025321,0.95859
0.0018658,0.97317,0.0025361,0.95852
0.0018688,0.97312,0.0025401,0.95845
0.0018717,0.97307,0.002544,0.95838
0.0018746,0.97302,0.002548,0.95831
0.0018776,0.97297,0.002552,0.95825
0.0018805,0.97292,0.002556,0.95818
0.0018834,0.97287,0.00256,0.95811
0.0018864,0.97282,0.0025639,0.95804
0.0018893,0.97277,0.0025679,0.95797
0.0018922,0.97272,0.0025719,0.9579
0.0018951,0.97267,0.0025759,0.95784
0.0018981,0.97262,0.0025799,0.95777
0.001901,0.97257,0.0025838,0.9577
0.0019039,0.97252,0.0025878,0.95763
0.0019069,0.97246,0.0025918,0.95757
0.0019098,0.97241,0.0025958,0.9575
0.0019127,0.97236,0.0025998,0.95743
0.0019156,0.97231,0.0026038,0.95737
0.0019186,0.97226,0.0026077,0.9573
0.0019215,0.97221,0.0026117,0.95723
0.0019244,0.97216,0.0026157,0.95717
0.0019274,0.97211,0.0026197,0.9571
0.0019303,0.97206,0.0026237,0.95704
0.0019332,0.97201,0.0026276,0.95697
0.0019361,0.97196,0.0026316,0.95691
0.0019391,0.9719,0.0026356,0.95684
0.001942,0.97185,0.0026396,0.95678
0.0019449,0.9718,0.0026436,0.95671
0.0019479,0.97175,0.0026475,0.95665
0.0019508,0.9717,0.0026515,0.95658
0.0019537,0.97164,0.0026555,0.95652
0.0019566,0.97159,0.0026595,0.95645
0.0019596,0.97154,0.0026635,0.95639
0.0019625,0.97149,0.0026675,0.95632
0.0019654,0.97143,0.0026714,0.95626
0.0019684,0.97138,0.0026754,0.9562
0.0019713,0.97133,0.0026794,0.95613
0.0019742,0.97128,0.0026834,0.95607
0.0019772,0.97122,0.0026874,0.95601
0.0019801,0.97117,0.0026913,0.95594
0.001983,0.97111,0.0026953,0.95588
0.0019859,0.97106,0.0026993,0.95582
0.0019889,0.97101,0.0027033,0.95575
0.0019918,0.97095,0.0027073,0.95569
0.0019947,0.9709,0.0027112,0.95563
0.0019977,0.97085,0.0027152,0.95557
0.0020006,0.97079,0.0027192,0.9555
0.0020035,0.97074,0.0027232,0.95544
0.0020064,0.97068,0.0027272,0.95538
0.0020094,0.97063,0.0027312,0.95532
0.0020123,0.97058,0.0027351,0.95526
0.0020152,0.97052,0.0027391,0.9552
0.0020182,0.97047,0.0027431,0.95514
0.0020211,0.97042,0.0027471,0.95507
0.002024,0.97036,0.0027511,0.95501
0.0020269,0.97031,0.002755,0.95495
0.0020299,0.97025,0.002759,0.95489
0.0020328,0.9702,0.002763,0.95483
0.0020357,0.97014,0.002767,0.95477
0.0020387,0.97009,0.002771,0.95471
0.0020416,0.97004,0.0027749,0.95465
0.0020445,0.96998,0.0027789,0.95459
0.0020475,0.96993,0.0027829,0.95453
0.0020504,0.96987,0.0027869,0.95447
0.0020533,0.96982,0.0027909,0.95441
0.0020562,0.96976,0.0027949,0.95435
0.0020592,0.96971,0.0027988,0.95429
0.0020621,0.96965,0.0028028,0.95424
0.002065,0.96959,0.0028068,0.95418
0.002068,0.96954,0.0028108,0.95412
0.0020709,0.96948,0.0028148,0.95406
0.0020738,0.96943,0.0028187,0.954
0.0020767,0.96937,0.0028227,0.95394
0.0020797,0.96932,0.0028267,0.95389
0.0020826,0.96926,0.0028307,0.95383
0.0020855,0.9692,0.0028347,0.95377
0.0020885,0.96915,0.0028386,0.95371
0.0020914,0.96909,0.0028426,0.95366
0.0020943,0.96903,0.0028466,0.9536
0.0020972,0.96898,0.0028506,0.95354
0.0021002,0.96892,0.0028546,0.95349
0.0021031,0.96886,0.0028586,0.95343
0.002106,0.96881,0.0028625,0.95337
0.002109,0.96875,0.0028665,0.95332
0.0021119,0.96869,0.0028705,0.95326
0.0021148,0.96864,0.0028745,0.9532
0.0021178,0.96858,0.0028785,0.95315
0.0021207,0.96852,0.0028824,0.95309
0.0021236,0.96847,0.0028864,0.95304
0.0021265,0.96841,0.0028904,0.95298
0.0021295,0.96835,0.0028944,0.95293
0.0021324,0.9683,0.0028984,0.95288
0.0021353,0.96824,0.0029023,0.95282
0.0021383,0.96818,0.0029063,0.95277
0.0021412,0.96813,0.0029103,0.95272
0.0021441,0.96807,0.0029143,0.95266
0.002147,0.96801,0.0029183,0.95261
0.00215,0.96796,0.0029223,0.95256
0.0021529,0.9679,0.0029262,0.95251
0.0021558,0.96784,0.0029302,0.95245
0.0021588,0.96779,0.0029342,0.9524
0.0021617,0.96773,0.0029382,0.95235
0.0021646,0.96767,0.0029422,0.9523
0.0021675,0.96762,0.0029461,0.95225
0.0021705,0.96756,0.0029501,0.9522
0.0021734,0.9675,0.0029541,0.95215
0.0021763,0.96745,0.0029581,0.9521
0.0021793,0.96739,0.0029621,0.95205
0.0021822,0.96733,0.002966,0.952
0.0021851,0.96728,0.00297,0.95195
0.002188,0.96722,0.002974,0.9519
0.002191,0.96716,0.002978,0.95185
0.0021939,0.96711,0.002982,0.9518
0.0021968,0.96705,0.002986,0.95176
0.0021998,0.96699,0.0029899,0.95171
0.0022027,0.96694,0.0029939,0.95166
0.0022056,0.96688,0.0029979,0.95161
0.0022086,0.96682,0.0030019,0.95157
0.0022115,0.96676,0.0030059,0.95152
0.0022144,0.96671,0.0030098,0.95147
0.0022173,0.96665,0.0030138,0.95143
0.0022203,0.96659,0.0030178,0.95138
0.0022232,0.96653,0.0030218,0.95134
0.0022261,0.96648,0.0030258,0.95129
0.0022291,0.96642,0.0030297,0.95125
0.002232,0.96636,0.0030337,0.9512
0.0022349,0.9663,0.0030377,0.95116
0.0022378,0.96625,0.0030417,0.95111
0.0022408,0.96619,0.0030457,0.95107
0.0022437,0.96613,0.0030497,0.95103
0.0022466,0.96607,0.0030536,0.95098
0.0022496,0.96602,0.0030576,0.95094
0.0022525,0.96596,0.0030616,0.9509
0.0022554,0.9659,0.0030656,0.95086
0.0022583,0.96584,0.0030696,0.95081
0.0022613,0.96579,0.0030735,0.95077
0.0022642,0.96573,0.0030775,0.95073
0.0022671,0.96567,0.0030815,0.95069
0.0022701,0.96561,0.0030855,0.95065
0.002273,0.96556,0.0030895,0.95061
0.0022759,0.9655,0.0030934,0.95057
0.0022789,0.96544,0.0030974,0.95053
0.0022818,0.96538,0.0031014,0.95049
0.0022847,0.96533,0.0031054,0.95045
0.0022876,0.96527,0.0031094,0.95041
0.0022906,0.96521,0.0031134,0.95037
0.0022935,0.96516,0.0031173,0.95033
0.0022964,0.9651,0.0031213,0.9503
0.0022994,0.96504,0.0031253,0.95026
0.0023023,0.96498,0.0031293,0.95022
0.0023052,0.96493,0.0031333,0.95018
0.0023081,0.96487,0.0031372,0.95015
0.0023111,0.96481,0.0031412,0.95011
0.002314,0.96475,0.0031452,0.95007
0.0023169,0.9647,0.0031492,0.95004
0.0023199,0.96464,0.0031532,0.95
0.0023228,0.96458,0.0031571,0.94997
0.0023257,0.96452,0.0031611,0.94993
0.0023286,0.96446,0.0031651,0.9499
0.0023316,0.96441,0.0031691,0.94986
0.0023345,0.96435,0.0031731,0.94983
0.0023374,0.96429,0.0031771,0.94979
0.0023404,0.96423,0.003181,0.94976
0.0023433,0.96417,0.003185,0.94973
0.0023462,0.96412,0.003189,0.94969
0.0023492,0.96406,0.003193,0.94966
0.0023521,0.964,0.003197,0.94963
0.002355,0.96394,0.0032009,0.9496
0.0023579,0.96388,0.0032049,0.94956
0.0023609,0.96383,0.0032089,0.94953
0.0023638,0.96377,0.0032129,0.9495
0.0023667,0.96371,0.0032169,0.94947
0.0023697,0.96365,0.0032208,0.94944
0.0023726,0.96359,0.0032248,0.94941
0.0023755,0.96353,0.0032288,0.94938
0.0023784,0.96348,0.0032328,0.94935
0.0023814,0.96342,0.0032368,0.94932
0.0023843,0.96336,0.0032408,0.94929
0.0023872,0.9633,0.0032447,0.94926
0.0023902,0.96324,0.0032487,0.94924
0.0023931,0.96318,0.0032527,0.94921
0.002396,0.96312,0.0032567,0.94918
0.0023989,0.96307,0.0032607,0.94915
0.0024019,0.96301,0.0032646,0.94913
0.0024048,0.96295,0.0032686,0.9491
0.0024077,0.96289,0.0032726,0.94907
0.0024107,0.96283,0.0032766,0.94905
0.0024136,0.96277,0.0032806,0.94902
0.0024165,0.96271,0.0032845,0.94899
0.0024194,0.96265,0.0032885,0.94897
0.0024224,0.9626,0.0032925,0.94895
0.0024253,0.96254,0.0032965,0.94892
0.0024282,0.96248,0.0033005,0.9489
0.0024312,0.96242,0.0033045,0.94887
0.0024341,0.96236,0.0033084,0.94885
0.002437,0.9623,0.0033124,0.94883
0.00244,0.96224,0.0033164,0.9488
0.0024429,0.96218,0.0033204,0.94878
0.0024458,0.96212,0.0033244,0.94876
0.0024487,0.96206,0.0033283,0.94874
0.0024517,0.962,0.0033323,0.94872
0.0024546,0.96195,0.0033363,0.94869
0.0024575,0.96189,0.0033403,0.94867
0.0024605,0.96183,0.0033443,0.94865
0.0024634,0.96177,0.0033482,0.94863
0.0024663,0.96171,0.0033522,0.94861
0.0024692,0.96165,0.0033562,0.94859
0.0024722,0.96159,0.0033602,0.94858
0.0024751,0.96153,0.0033642,0.94856
0.002478,0.96147,0.0033682,0.94854
0.002481,0.96141,0.0033721,0.94852
0.0024839,0.96135,0.0033761,0.9485
0.0024868,0.96129,0.0033801,0.94848
0.0024897,0.96123,0.0033841,0.94847
0.0024927,0.96117,0.0033881,0.94845
0.0024956,0.96111,0.003392,0.94843
0.0024985,0.96105,0.003396,0.94842
0.0025015,0.96099,0.0034,0.9484
0.0025044,0.96093,0.003404,0.94839
0.0025073,0.96087,0.003408,0.94837
0.0025103,0.96081,0.003412,0.94836
0.0025132,0.96075,0.0034159,0.94834
0.0025161,0.96069,0.0034199,0.94833
0.002519,0.96063,0.0034239,0.94831
0.002522,0.96057,0.0034279,0.9483
0.0025249,0.96052,0.0034319,0.94829
0.0025278,0.96046,0.0034358,0.94828
0.0025308,0.9604,0.0034398,0.94826
0.0025337,0.96034,0.0034438,0.94825
0.0025366,0.96028,0.0034478,0.94824
0.0025395,0.96022,0.0034518,0.94823
0.0025425,0.96016,0.0034557,0.94822
0.0025454,0.9601,0.0034597,0.94821
0.0025483,0.96004,0.0034637,0.9482
0.0025513,0.95999,0.0034677,0.94819
0.0025542,0.95993,0.0034717,0.94818
0.0025571,0.95987,0.0034757,0.94817
0.00256,0.95981,0.0034796,0.94816
0.002563,0.95975,0.0034836,0.94815
0.0025659,0.9597,0.0034876,0.94814
0.0025688,0.95964,0.0034916,0.94813
0.0025718,0.95958,0.0034956,0.94813
0.0025747,0.95952,0.0034995,0.94812
0.0025776,0.95947,0.0035035,0.94811
0.0025806,0.95941,0.0035075,0.9481
0.0025835,0.95935,0.0035115,0.9481
0.0025864,0.95929,0.0035155,0.94809
0.0025893,0.95924,0.0035194,0.94809
0.0025923,0.95918,0.0035234,0.94808
0.0025952,0.95912,0.0035274,0.94808
0.0025981,0.95907,0.0035314,0.94807
0.0026011,0.95901,0.0035354,0.94807
0.002604,0.95895,0.0035394,0.94806
0.0026069,0.95889,0.0035433,0.94806
0.0026098,0.95884,0.0035473,0.94806
0.0026128,0.95878,0.0035513,0.94806
0.0026157,0.95872,0.0035553,0.94805
0.0026186,0.95867,0.0035593,0.94805
0.0026216,0.95861,0.0035632,0.94805
0.0026245,0.95855,0.0035672,0.94805
0.0026274,0.9585,0.0035712,0.94805
0.0026303,0.95844,0.0035752,0.94805
0.0026333,0.95838,0.0035792,0.94804
0.0026362,0.95833,0.0035831,0.94804
0.0026391,0.95827,0.0035871,0.94804
0.0026421,0.95821,0.0035911,0.94805
0.002645,0.95816,0.0035951,0.94805
0.0026479,0.9581,0.0035991,0.94805
0.0026508,0.95805,0.0036031,0.94805
0.0026538,0.95799,0.003607,0.94805
0.0026567,0.95793,0.003611,0.94805
0.0026596,0.95788,0.003615,0.94806
0.0026626,0.95782,0.003619,0.94806
0.0026655,0.95777,0.003623,0.94806
0.0026684,0.95771,0.0036269,0.94807
0.0026714,0.95766,0.0036309,0.94807
0.0026743,0.9576,0.0036349,0.94807
0.0026772,0.95754,0.0036389,0.94808
0.0026801,0.95749,0.0036429,0.94808
0.0026831,0.95743,0.0036468,0.94809
0.002686,0.95738,0.0036508,0.94809
0.0026889,0.95732,0.0036548,0.9481
0.0026919,0.95727,0.0036588,0.94811
0.0026948,0.95721,0.0036628,0.94811
0.0026977,0.95716,0.0036668,0.94812
0.0027006,0.9571,0.0036707,0.94813
0.0027036,0.95705,0.0036747,0.94814
0.0027065,0.95699,0.0036787,0.94814
0.0027094,0.95694,0.0036827,0.94815
0.0027124,0.95689,0.0036867,0.94816
0.0027153,0.95683,0.0036906,0.94817
0.0027182,0.95678,0.0036946,0.94818
0.0027211,0.95672,0.0036986,0.94819
0.0027241,0.95667,0.0037026,0.9482
0.002727,0.95661,0.0037066,0.94821
0.0027299,0.95656,0.0037105,0.94822
0.0027329,0.95651,0.0037145,0.94823
0.0027358,0.95645,0.0037185,0.94824
0.0027387,0.9564,0.0037225,0.94825
0.0027417,0.95635,0.0037265,0.94826
0.0027446,0.95629,0.0037305,0.94828
0.0027475,0.95624,0.0037344,0.94829
0.0027504,0.95618,0.0037384,0.9483
0.0027534,0.95613,0.0037424,0.94832
0.0027563,0.95608,0.0037464,0.94833
0.0027592,0.95602,0.0037504,0.94834
0.0027622,0.95597,0.0037543,0.94836
0.0027651,0.95592,0.0037583,0.94837
0.002768,0.95586,0.0037623,0.94839
0.0027709,0.95581,0.0037663,0.9484
0.0027739,0.95576,0.0037703,0.94842
0.0027768,0.9557,0.0037742,0.94843
0.0027797,0.95565,0.0037782,0.94845
0.0027827,0.9556,0.0037822,0.94847
0.0027856,0.95554,0.0037862,0.94848
0.0027885,0.95549,0.0037902,0.9485
0.0027914,0.95544,0.0037942,0.94852
0.0027944,0.95538,0.0037981,0.94853
0.0027973,0.95533,0.0038021,0.94855
0.0028002,0.95528,0.0038061,0.94857
0.0028032,0.95522,0.0038101,0.94859
0.0028061,0.95517,0.0038141,0.94861
0.002809,0.95512,0.003818,0.94863
0.002812,0.95507,0.003822,0.94865
0.0028149,0.95502,0.003826,0.94867
0.0028178,0.95496,0.00383,0.94869
0.0028207,0.95491,0.003834,0.94871
0.0028237,0.95486,0.0038379,0.94873
0.0028266,0.95481,0.0038419,0.94875
0.0028295,0.95476,0.0038459,0.94877
0.0028325,0.95471,0.0038499,0.94879
0.0028354,0.95466,0.0038539,0.94882
0.0028383,0.9546,0.0038579,0.94884
0.0028412,0.95455,0.0038618,0.94886
0.0028442,0.9545,0.0038658,0.94888
0.0028471,0.95445,0.0038698,0.94891
0.00285,0.9544,0.0038738,0.94893
0.002853,0.95435,0.0038778,0.94895
0.0028559,0.9543,0.0038817,0.94898
0.0028588,0.95425,0.0038857,0.949
0.0028617,0.9542,0.0038897,0.94903
0.0028647,0.95415,0.0038937,0.94905
0.0028676,0.9541,0.0038977,0.94908
0.0028705,0.95405,0.0039016,0.9491
0.0028735,0.954,0.0039056,0.94913
0.0028764,0.95395,0.0039096,0.94916
0.0028793,0.9539,0.0039136,0.94918
0.0028822,0.95386,0.0039176,0.94921
0.0028852,0.95381,0.0039216,0.94924
0.0028881,0.95376,0.0039255,0.94927
0.002891,0.95371,0.0039295,0.94929
0.002894,0.95366,0.0039335,0.94932
0.0028969,0.95361,0.0039375,0.94935
0.0028998,0.95356,0.0039415,0.94938
0.0029028,0.95352,0.0039454,0.94941
0.0029057,0.95347,0.0039494,0.94944
0.0029086,0.95342,0.0039534,0.94947
0.0029115,0.95337,0.0039574,0.9495
0.0029145,0.95333,0.0039614,0.94953
0.0029174,0.95328,0.0039653,0.94956
0.0029203,0.95323,0.0039693,0.94959
0.0029233,0.95318,0.0039733,0.94962
0.0029262,0.95314,0.0039773,0.94965
0.0029291,0.95309,0.0039813,0.94968
0.002932,0.95304,0.0039853,0.94971
0.002935,0.953,0.0039892,0.94975
0.0029379,0.95295,0.0039932,0.94978
0.0029408,0.9529,0.0039972,0.94981
0.0029438,0.95286,0.0040012,0.94984
0.0029467,0.95281,0.0040052,0.94988
0.0029496,0.95276,0.0040091,0.94991
0.0029525,0.95272,0.0040131,0.94995
0.0029555,0.95267,0.0040171,0.94998
0.0029584,0.95263,0.0040211,0.95001
0.0029613,0.95258,0.0040251,0.95005
0.0029643,0.95254,0.004029,0.95008
0.0029672,0.9525,0.004033,0.95012
0.0029701,0.95245,0.004037,0.95015
0.0029731,0.95241,0.004041,0.95019
0.002976,0.95237,0.004045,0.95023
0.0029789,0.95232,0.004049,0.95026
0.0029818,0.95228,0.0040529,0.9503
0.0029848,0.95224,0.0040569,0.95034
0.0029877,0.95219,0.0040609,0.95037
0.0029906,0.95215,0.0040649,0.95041
0.0029936,0.95211,0.0040689,0.95045
0.0029965,0.95207,0.0040728,0.95049
0.0029994,0.95202,0.0040768,0.95053
0.0030023,0.95198,0.0040808,0.95056
0.0030053,0.95194,0.0040848,0.9506
0.0030082,0.9519,0.0040888,0.95064
0.0030111,0.95186,0.0040927,0.95068
0.0030141,0.95182,0.0040967,0.95072
0.003017,0.95178,0.0041007,0.95076
0.0030199,0.95174,0.0041047,0.9508
0.0030228,0.9517,0.0041087,0.95084
0.0030258,0.95166,0.0041127,0.95088
0.0030287,0.95162,0.0041166,0.95092
0.0030316,0.95158,0.0041206,0.95097
0.0030346,0.95154,0.0041246,0.95101
0.0030375,0.9515,0.0041286,0.95105
0.0030404,0.95146,0.0041326,0.95109
0.0030434,0.95142,0.0041365,0.95113
0.0030463,0.95139,0.0041405,0.95118
0.0030492,0.95135,0.0041445,0.95122
0.0030521,0.95131,0.0041485,0.95126
0.0030551,0.95127,0.0041525,0.95131
0.003058,0.95123,0.0041564,0.95135
0.0030609,0.9512,0.0041604,0.95139
0.0030639,0.95116,0.0041644,0.95144
0.0030668,0.95112,0.0041684,0.95148
0.0030697,0.95109,0.0041724,0.95153
0.0030726,0.95105,0.0041764,0.95157
0.0030756,0.95101,0.0041803,0.95162
0.0030785,0.95098,0.0041843,0.95166
0.0030814,0.95094,0.0041883,0.95171
0.0030844,0.95091,0.0041923,0.95176
0.0030873,0.95087,0.0041963,0.9518
0.0030902,0.95084,0.0042002,0.95185
0.0030931,0.9508,0.0042042,0.9519
0.0030961,0.95077,0.0042082,0.95194
0.003099,0.95073,0.0042122,0.95199
0.0031019,0.9507,0.0042162,0.95204
0.0031049,0.95067,0.0042201,0.95209
0.0031078,0.95063,0.0042241,0.95213
0.0031107,0.9506,0.0042281,0.95218
0.0031136,0.95057,0.0042321,0.95223
0.0031166,0.95053,0.0042361,0.95228
0.0031195,0.9505,0.0042401,0.95233
0.0031224,0.95047,0.004244,0.95238
0.0031254,0.95043,0.004248,0.95243
0.0031283,0.9504,0.004252,0.95248
0.0031312,0.95037,0.004256,0.95253
0.0031342,0.95034,0.00426,0.95258
0.0031371,0.95031,0.0042639,0.95263
0.00314,0.95028,0.0042679,0.95268
0.0031429,0.95025,0.0042719,0.95273
0.0031459,0.95021,0.0042759,0.95278
0.0031488,0.95018,0.0042799,0.95284
0.0031517,0.95015,0.0042838,0.95289
0.0031547,0.95012,0.0042878,0.95294
0.0031576,0.95009,0.0042918,0.95299
0.0031605,0.95006,0.0042958,0.95304
0.0031634,0.95003,0.0042998,0.9531
0.0031664,0.95,0.0043038,0.95315
0.0031693,0.94998,0.0043077,0.9532
0.0031722,0.94995,0.0043117,0.95326
0.0031752,0.94992,0.0043157,0.95331
0.0031781,0.94989,0.0043197,0.95337
0.003181,0.94986,0.0043237,0.95342
0.0031839,0.94983,0.0043276,0.95348
0.0031869,0.94981,0.0043316,0.95353
0.0031898,0.94978,0.0043356,0.95359
0.0031927,0.94975,0.0043396,0.95364
0.0031957,0.94972,0.0043436,0.9537
0.0031986,0.9497,0.0043475,0.95375
0.0032015,0.94967,0.0043515,0.95381
0.0032045,0.94965,0.0043555,0.95386
0.0032074,0.94962,0.0043595,0.95392
0.0032103,0.94959,0.0043635,0.95398
0.0032132,0.94957,0.0043675,0.95403
0.0032162,0.94954,0.0043714,0.95409
0.0032191,0.94952,0.0043754,0.95414
0.003222,0.94949,0.0043794,0.9542
0.003225,0.94947,0.0043834,0.95426
0.0032279,0.94945,0.0043874,0.95432
0.0032308,0.94942,0.0043913,0.95437
0.0032337,0.9494,0.0043953,0.95443
0.0032367,0.94937,0.0043993,0.95449
0.0032396,0.94935,0.0044033,0.95455
0.0032425,0.94933,0.0044073,0.9546
0.0032455,0.94931,0.0044112,0.95466
0.0032484,0.94928,0.0044152,0.95472
0.0032513,0.94926,0.0044192,0.95478
0.0032542,0.94924,0.0044232,0.95484
0.0032572,0.94922,0.0044272,0.95489
0.0032601,0.9492,0.0044312,0.95495
0.003263,0.94917,0.0044351,0.95501
0.003266,0.94915,0.0044391,0.95507
0.0032689,0.94913,0.0044431,0.95513
0.0032718,0.94911,0.0044471,0.95519
0.0032748,0.94909,0.0044511,0.95525
0.0032777,0.94907,0.004455,0.95531
0.0032806,0.94905,0.004459,0.95537
0.0032835,0.94903,0.004463,0.95543
0.0032865,0.94901,0.004467,0.95549
0.0032894,0.949,0.004471,0.95555
0.0032923,0.94898,0.0044749,0.95561
0.0032953,0.94896,0.0044789,0.95567
0.0032982,0.94894,0.0044829,0.95573
0.0033011,0.94892,0.0044869,0.95579
0.003304,0.9489,0.0044909,0.95585
0.003307,0.94889,0.0044949,0.95591
0.0033099,0.94887,0.0044988,0.95597
0.0033128,0.94885,0.0045028,0.95603
0.0033158,0.94883,0.0045068,0.9561
0.0033187,0.94882,0.0045108,0.95616
0.0033216,0.9488,0.0045148,0.95622
0.0033245,0.94878,0.0045187,0.95628
0.0033275,0.94877,0.0045227,0.95634
0.0033304,0.94875,0.0045267,0.9564
0.0033333,0.94873,0.0045307,0.95647
0.0033363,0.94872,0.0045347,0.95653
0.0033392,0.9487,0.0045387,0.95659
0.0033421,0.94869,0.0045426,0.95665
0.003345,0.94867,0.0045466,0.95672
0.003348,0.94866,0.0045506,0.95678
0.0033509,0.94865,0.0045546,0.95684
0.0033538,0.94863,0.0045586,0.95691
0.0033568,0.94862,0.0045625,0.95697
0.0033597,0.9486,0.0045665,0.95703
0.0033626,0.94859,0.0045705,0.9571
0.0033656,0.94858,0.0045745,0.95716
0.0033685,0.94856,0.0045785,0.95723
0.0033714,0.94855,0.0045824,0.95729
0.0033743,0.94854,0.0045864,0.95735
0.0033773,0.94853,0.0045904,0.95742
0.0033802,0.94852,0.0045944,0.95748
0.0033831,0.9485,0.0045984,0.95755
0.0033861,0.94849,0.0046024,0.95761
0.003389,0.94848,0.0046063,0.95768
0.0033919,0.94847,0.0046103,0.95774
0.0033948,0.94846,0.0046143,0.95781
0.0033978,0.94845,0.0046183,0.95788
0.0034007,0.94844,0.0046223,0.95794
0.0034036,0.94843,0.0046262,0.95801
0.0034066,0.94842,0.0046302,0.95807
0.0034095,0.94841,0.0046342,0.95814
0.0034124,0.9484,0.0046382,0.95821
0.0034153,0.94839,0.0046422,0.95827
0.0034183,0.94838,0.0046461,0.95834
0.0034212,0.94837,0.0046501,0.95841
0.0034241,0.94837,0.0046541,0.95847
0.0034271,0.94836,0.0046581,0.95854
0.00343,0.94835,0.0046621,0.95861
0.0034329,0.94834,0.0046661,0.95868
0.0034359,0.94833,0.00467,0.95874
0.0034388,0.94833,0.004674,0.95881
0.0034417,0.94832,0.004678,0.95888
0.0034446,0.94831,0.004682,0.95895
0.0034476,0.94831,0.004686,0.95902
0.0034505,0.9483,0.0046899,0.95908
0.0034534,0.94829,0.0046939,0.95915
0.0034564,0.94829,0.0046979,0.95922
0.0034593,0.94828,0.0047019,0.95929
0.0034622,0.94828,0.0047059,0.95936
0.0034651,0.94827,0.0047098,0.95943
0.0034681,0.94827,0.0047138,0.9595
0.003471,0.94826,0.0047178,0.95957
0.0034739,0.94826,0.0047218,0.95964
0.0034769,0.94825,0.0047258,0.95971
0.0034798,0.94825,0.0047298,0.95978
0.0034827,0.94825,0.0047337,0.95985
0.0034856,0.94824,0.0047377,0.95992
0.0034886,0.94824,0.0047417,0.95999
0.0034915,0.94824,0.0047457,0.96006
0.0034944,0.94823,0.0047497,0.96013
0.0034974,0.94823,0.0047536,0.9602
0.0035003,0.94823,0.0047576,0.96028
0.0035032,0.94823,0.0047616,0.96035
0.0035062,0.94822,0.0047656,0.96042
0.0035091,0.94822,0.0047696,0.96049
0.003512,0.94822,0.0047735,0.96056
0.0035149,0.94822,0.0047775,0.96063
0.0035179,0.94822,0.0047815,0.9607
0.0035208,0.94822,0.0047855,0.96077
0.0035237,0.94822,0.0047895,0.96085
0.0035267,0.94822,0.0047935,0.96092
0.0035296,0.94822,0.0047974,0.96099
0.0035325,0.94822,0.0048014,0.96106
0.0035354,0.94822,0.0048054,0.96113
0.0035384,0.94822,0.0048094,0.9612
0.0035413,0.94822,0.0048134,0.96128
0.0035442,0.94822,0.0048173,0.96135
0.0035472,0.94822,0.0048213,0.96142
0.0035501,0.94822,0.0048253,0.96149
0.003553,0.94822,0.0048293,0.96156
0.0035559,0.94823,0.0048333,0.96163
0.0035589,0.94823,0.0048372,0.96171
0.0035618,0.94823,0.0048412,0.96178
0.0035647,0.94823,0.0048452,0.96185
0.0035677,0.94824,0.0048492,0.96192
0.0035706,0.94824,0.0048532,0.96199
0.0035735,0.94824,0.0048572,0.96207
0.0035764,0.94825,0.0048611,0.96214
0.0035794,0.94825,0.0048651,0.96221
0.0035823,0.94825,0.0048691,0.96228
0.0035852,0.94826,0.0048731,0.96236
0.0035882,0.94826,0.0048771,0.96243
0.0035911,0.94827,0.004881,0.9625
0.003594,0.94827,0.004885,0.96257
0.003597,0.94828,0.004889,0.96265
0.0035999,0.94828,0.004893,0.96272
0.0036028,0.94829,0.004897,0.96279
0.0036057,0.9483,0.0049009,0.96286
0.0036087,0.9483,0.0049049,0.96294
0.0036116,0.94831,0.0049089,0.96301
0.0036145,0.94831,0.0049129,0.96308
0.0036175,0.94832,0.0049169,0.96316
0.0036204,0.94833,0.0049209,0.96323
0.0036233,0.94833,0.0049248,0.9633
0.0036262,0.94834,0.0049288,0.96337
0.0036292,0.94835,0.0049328,0.96345
0.0036321,0.94836,0.0049368,0.96352
0.003635,0.94836,0.0049408,0.96359
0.003638,0.94837,0.0049447,0.96367
0.0036409,0.94838,0.0049487,0.96374
0.0036438,0.94839,0.0049527,0.96382
0.0036467,0.9484,0.0049567,0.96389
0.0036497,0.94841,0.0049607,0.96396
0.0036526,0.94842,0.0049646,0.96404
0.0036555,0.94843,0.0049686,0.96411
0.0036585,0.94844,0.0049726,0.96418
0.0036614,0.94844,0.0049766,0.96426
0.0036643,0.94845,0.0049806,0.96433
0.0036673,0.94846,0.0049846,0.96441
0.0036702,0.94848,0.0049885,0.96448
0.0036731,0.94849,0.0049925,0.96456
0.003676,0.9485,0.0049965,0.96463
0.003679,0.94851,0.0050005,0.96471
0.0036819,0.94852,0.0050045,0.96478
0.0036848,0.94853,0.0050084,0.96485
0.0036878,0.94854,0.0050124,0.96493
0.0036907,0.94855,0.0050164,0.965
0.0036936,0.94856,0.0050204,0.96508
0.0036965,0.94858,0.0050244,0.96516
0.0036995,0.94859,0.0050283,0.96523
0.0037024,0.9486,0.0050323,0.96531
0.0037053,0.94861,0.0050363,0.96538
0.0037083,0.94863,0.0050403,0.96546
0.0037112,0.94864,0.0050443,0.96553
0.0037141,0.94865,0.0050483,0.96561
0.003717,0.94867,0.0050522,0.96568
0.00372,0.94868,0.0050562,0.96576
0.0037229,0.94869,0.0050602,0.96584
0.0037258,0.94871,0.0050642,0.96591
0.0037288,0.94872,0.0050682,0.96599
0.0037317,0.94874,0.0050721,0.96607
0.0037346,0.94875,0.0050761,0.96614
0.0037376,0.94877,0.0050801,0.96622
0.0037405,0.94878,0.0050841,0.9663
0.0037434,0.9488,0.0050881,0.96637
0.0037463,0.94881,0.005092,0.96645
0.0037493,0.94883,0.005096,0.96653
0.0037522,0.94884,0.0051,0.96661
0.0037551,0.94886,0.005104,0.96668
0.0037581,0.94887,0.005108,0.96676
0.003761,0.94889,0.005112,0.96684
0.0037639,0.94891,0.0051159,0.96692
0.0037668,0.94892,0.0051199,0.967
0.0037698,0.94894,0.0051239,0.96707
0.0037727,0.94896,0.0051279,0.96715
0.0037756,0.94897,0.0051319,0.96723
0.0037786,0.94899,0.0051358,0.96731
0.0037815,0.94901,0.0051398,0.96738
0.0037844,0.94903,0.0051438,0.96746
0.0037873,0.94904,0.0051478,0.96754
0.0037903,0.94906,0.0051518,0.96762
0.0037932,0.94908,0.0051557,0.9677
0.0037961,0.9491,0.0051597,0.96777
0.0037991,0.94912,0.0051637,0.96785
0.003802,0.94914,0.0051677,0.96793
0.0038049,0.94916,0.0051717,0.96801
0.0038079,0.94917,0.0051757,0.96808
0.0038108,0.94919,0.0051796,0.96816
0.0038137,0.94921,0.0051836,0.96824
0.0038166,0.94923,0.0051876,0.96831
0.0038196,0.94925,0.0051916,0.96839
0.0038225,0.94927,0.0051956,0.96847
0.0038254,0.94929,0.0051995,0.96855
0.0038284,0.94931,0.0052035,0.96862
0.0038313,0.94933,0.0052075,0.9687
0.0038342,0.94935,0.0052115,0.96878
0.0038371,0.94938,0.0052155,0.96886
0.0038401,0.9494,0.0052194,0.96893
0.003843,0.94942,0.0052234,0.96901
0.0038459,0.94944,0.0052274,0.96909
0.0038489,0.94946,0.0052314,0.96916
0.0038518,0.94948,0.0052354,0.96924
0.0038547,0.9495,0.0052394,0.96932
0.0038576,0.94953,0.0052433,0.9694
0.0038606,0.94955,0.0052473,0.96947
0.0038635,0.94957,0.0052513,0.96955
0.0038664,0.94959,0.0052553,0.96963
0.0038694,0.94962,0.0052593,0.96971
0.0038723,0.94964,0.0052632,0.96978
0.0038752,0.94966,0.0052672,0.96986
0.0038781,0.94968,0.0052712,0.96994
0.0038811,0.94971,0.0052752,0.97001
0.003884,0.94973,0.0052792,0.97009
0.0038869,0.94976,0.0052831,0.97017
0.0038899,0.94978,0.0052871,0.97025
0.0038928,0.9498,0.0052911,0.97032
0.0038957,0.94983,0.0052951,0.9704
0.0038987,0.94985,0.0052991,0.97048
0.0039016,0.94988,0.0053031,0.97056
0.0039045,0.9499,0.005307,0.97063
0.0039074,0.94993,0.005311,0.97071
0.0039104,0.94995,0.005315,0.97079
0.0039133,0.94998,0.005319,0.97087
0.0039162,0.95,0.005323,0.97094
0.0039192,0.95003,0.0053269,0.97102
0.0039221,0.95005,0.0053309,0.9711
0.003925,0.95008,0.0053349,0.97118
0.0039279,0.9501,0.0053389,0.97126
0.0039309,0.95013,0.0053429,0.97133
0.0039338,0.95016,0.0053468,0.97141
0.0039367,0.95018,0.0053508,0.97149
0.0039397,0.95021,0.0053548,0.97157
0.0039426,0.95024,0.0053588,0.97165
0.0039455,0.95026,0.0053628,0.97172
0.0039484,0.95029,0.0053668,0.9718
0.0039514,0.95032,0.0053707,0.97188
0.0039543,0.95034,0.0053747,0.97196
0.0039572,0.95037,0.0053787,0.97204
0.0039602,0.9504,0.0053827,0.97212
0.0039631,0.95043,0.0053867,0.9722
0.003966,0.95045,0.0053906,0.97227
0.003969,0.95048,0.0053946,0.97235
0.0039719,0.95051,0.0053986,0.97243
0.0039748,0.95054,0.0054026,0.97251
0.0039777,0.95057,0.0054066,0.97259
0.0039807,0.9506,0.0054105,0.97267
0.0039836,0.95062,0.0054145,0.97275
0.0039865,0.95065,0.0054185,0.97283
0.0039895,0.95068,0.0054225,0.97291
0.0039924,0.95071,0.0054265,0.97299
0.0039953,0.95074,0.0054305,0.97307
0.0039982,0.95077,0.0054344,0.97315
0.0040012,0.9508,0.0054384,0.97322
0.0040041,0.95083,0.0054424,0.9733
0.004007,0.95086,0.0054464,0.97338
0.00401,0.95089,0.0054504,0.97346
0.0040129,0.95092,0.0054543,0.97354
0.0040158,0.95095,0.0054583,0.97362
0.0040187,0.95098,0.0054623,0.9737
0.0040217,0.95101,0.0054663,0.97378
0.0040246,0.95104,0.0054703,0.97386
0.0040275,0.95107,0.0054742,0.97394
0.0040305,0.9511,0.0054782,0.97402
0.0040334,0.95113,0.0054822,0.9741
0.0040363,0.95117,0.0054862,0.97418
0.0040393,0.9512,0.0054902,0.97426
0.0040422,0.95123,0.0054942,0.97434
0.0040451,0.95126,0.0054981,0.97441
0.004048,0.95129,0.0055021,0.97449
0.004051,0.95132,0.0055061,0.97457
0.0040539,0.95136,0.0055101,0.97465
0.0040568,0.95139,0.0055141,0.97473
0.0040598,0.95142,0.005518,0.97481
0.0040627,0.95145,0.005522,0.97489
0.0040656,0.95149,0.005526,0.97496
0.0040685,0.95152,0.00553,0.97504
0.0040715,0.95155,0.005534,0.97512
0.0040744,0.95158,0.0055379,0.9752
0.0040773,0.95162,0.0055419,0.97528
0.0040803,0.95165,0.0055459,0.97535
0.0040832,0.95168,0.0055499,0.97543
0.0040861,0.95172,0.0055539,0.97551
0.004089,0.95175,0.0055579,0.97559
0.004092,0.95179,0.0055618,0.97567
0.0040949,0.95182,0.0055658,0.97574
0.0040978,0.95185,0.0055698,0.97582
0.0041008,0.95189,0.0055738,0.9759
0.0041037,0.95192,0.0055778,0.97598
0.0041066,0.95196,0.0055817,0.97605
0.0041095,0.95199,0.0055857,0.97613
0.0041125,0.95203,0.0055897,0.97621
0.0041154,0.95206,0.0055937,0.97629
0.0041183,0.9521,0.0055977,0.97636
0.0041213,0.95213,0.0056016,0.97644
0.0041242,0.95217,0.0056056,0.97652
0.0041271,0.9522,0.0056096,0.9766
0.0041301,0.95224,0.0056136,0.97667
0.004133,0.95228,0.0056176,0.97675
0.0041359,0.95231,0.0056216,0.97683
0.0041388,0.95235,0.0056255,0.97691
0.0041418,0.95238,0.0056295,0.97698
0.0041447,0.95242,0.0056335,0.97706
0.0041476,0.95246,0.0056375,0.97714
0.0041506,0.95249,0.0056415,0.97721
0.0041535,0.95253,0.0056454,0.97729
0.0041564,0.95257,0.0056494,0.97737
0.0041593,0.95261,0.0056534,0.97745
0.0041623,0.95264,0.0056574,0.97752
0.0041652,0.95268,0.0056614,0.9776
0.0041681,0.95272,0.0056654,0.97768
0.0041711,0.95275,0.0056693,0.97775
0.004174,0.95279,0.0056733,0.97783
0.0041769,0.95283,0.0056773,0.97791
0.0041798,0.95287,0.0056813,0.97799
0.0041828,0.95291,0.0056853,0.97806
0.0041857,0.95294,0.0056892,0.97814
0.0041886,0.95298,0.0056932,0.97822
0.0041916,0.95302,0.0056972,0.97829
0.0041945,0.95306,0.0057012,0.97837
0.0041974,0.9531,0.0057052,0.97845
0.0042004,0.95314,0.0057091,0.97852
0.0042033,0.95318,0.0057131,0.9786
0.0042062,0.95322,0.0057171,0.97868
0.0042091,0.95325,0.0057211,0.97876
0.0042121,0.95329,0.0057251,0.97883
0.004215,0.95333,0.0057291,0.97891
0.0042179,0.95337,0.005733,0.97899
0.0042209,0.95341,0.005737,0.97907
0.0042238,0.95345,0.005741,0.97914
0.0042267,0.95349,0.005745,0.97922
0.0042296,0.95353,0.005749,0.9793
0.0042326,0.95357,0.0057529,0.97937
0.0042355,0.95361,0.0057569,0.97945
0.0042384,0.95365,0.0057609,0.97953
0.0042414,0.95369,0.0057649,0.97961
0.0042443,0.95373,0.0057689,0.97968
0.0042472,0.95377,0.0057728,0.97976
0.0042501,0.95381,0.0057768,0.97984
0.0042531,0.95385,0.0057808,0.97992
0.004256,0.95389,0.0057848,0.97999
0.0042589,0.95393,0.0057888,0.98007
0.0042619,0.95397,0.0057928,0.98015
0.0042648,0.95401,0.0057967,0.98023
0.0042677,0.95405,0.0058007,0.9803
0.0042707,0.95409,0.0058047,0.98038
0.0042736,0.95413,0.0058087,0.98046
0.0042765,0.95417,0.0058127,0.98053
0.0042794,0.95421,0.0058166,0.98061
0.0042824,0.95425,0.0058206,0.98069
0.0042853,0.95429,0.0058246,0.98076
0.0042882,0.95433,0.0058286,0.98084
0.0042912,0.95437,0.0058326,0.98092
0.0042941,0.95441,0.0058365,0.98099
0.004297,0.95445,0.0058405,0.98107
0.0042999,0.95449,0.0058445,0.98114
0.0043029,0.95453,0.0058485,0.98122
0.0043058,0.95458,0.0058525,0.98129
0.0043087,0.95462,0.0058565,0.98137
0.0043117,0.95466,0.0058604,0.98145
0.0043146,0.9547,0.0058644,0.98152
0.0043175,0.95474,0.0058684,0.9816
0.0043204,0.95478,0.0058724,0.98167
0.0043234,0.95482,0.0058764,0.98174
0.0043263,0.95486,0.0058803,0.98182
0.0043292,0.9549,0.0058843,0.98189
0.0043322,0.95494,0.0058883,0.98197
0.0043351,0.95498,0.0058923,0.98204
0.004338,0.95503,0.0058963,0.98212
0.0043409,0.95507,0.0059002,0.98219
0.0043439,0.95511,0.0059042,0.98226
0.0043468,0.95515,0.0059082,0.98234
0.0043497,0.95519,0.0059122,0.98241
0.0043527,0.95523,0.0059162,0.98248
0.0043556,0.95527,0.0059202,0.98256
0.0043585,0.95532,0.0059241,0.98263
0.0043615,0.95536,0.0059281,0.9827
0.0043644,0.9554,0.0059321,0.98278
0.0043673,0.95544,0.0059361,0.98285
0.0043702,0.95548,0.0059401,0.98292
0.0043732,0.95552,0.005944,0.98299
0.0043761,0.95556,0.005948,0.98307
0.004379,0.95561,0.005952,0.98314
0.004382,0.95565,0.005956,0.98321
0.0043849,0.95569,0.00596,0.98328
0.0043878,0.95573,0.0059639,0.98336
0.0043907,0.95577,0.0059679,0.98343
0.0043937,0.95581,0.0059719,0.9835
0.0043966,0.95586,0.0059759,0.98357
0.0043995,0.9559,0.0059799,0.98364
0.0044025,0.95594,0.0059839,0.98371
0.0044054,0.95598,0.0059878,0.98379
0.0044083,0.95602,0.0059918,0.98386
0.0044112,0.95606,0.0059958,0.98393
0.0044142,0.95611,0.0059998,0.984
0.0044171,0.95615,0.0060038,0.98407
0.00442,0.95619,0.0060077,0.98414
0.004423,0.95623,0.0060117,0.98421
0.0044259,0.95627,0.0060157,0.98428
0.0044288,0.95631,0.0060197,0.98435
0.0044318,0.95636,0.0060237,0.98442
0.0044347,0.9564,0.0060276,0.98449
0.0044376,0.95644,0.0060316,0.98456
0.0044405,0.95648,0.0060356,0.98464
0.0044435,0.95652,0.0060396,0.98471
0.0044464,0.95657,0.0060436,0.98478
0.0044493,0.95661,0.0060476,0.98485
0.0044523,0.95665,0.0060515,0.98492
0.0044552,0.95669,0.0060555,0.98499
0.0044581,0.95674,0.0060595,0.98505
0.004461,0.95678,0.0060635,0.98512
0.004464,0.95682,0.0060675,0.98519
0.0044669,0.95686,0.0060714,0.98526
0.0044698,0.95691,0.0060754,0.98533
0.0044728,0.95695,0.0060794,0.9854
0.0044757,0.95699,0.0060834,0.98547
0.0044786,0.95703,0.0060874,0.98554
0.0044815,0.95708,0.0060913,0.98561
0.0044845,0.95712,0.0060953,0.98568
0.0044874,0.95716,0.0060993,0.98575
0.0044903,0.9572,0.0061033,0.98582
0.0044933,0.95725,0.0061073,0.98588
0.0044962,0.95729,0.0061113,0.98595
0.0044991,0.95733,0.0061152,0.98602
0.0045021,0.95737,0.0061192,0.98609
0.004505,0.95742,0.0061232,0.98616
0.0045079,0.95746,0.0061272,0.98623
0.0045108,0.9575,0.0061312,0.98629
0.0045138,0.95754,0.0061351,0.98636
0.0045167,0.95759,0.0061391,0.98643
0.0045196,0.95763,0.0061431,0.9865
0.0045226,0.95767,0.0061471,0.98657
0.0045255,0.95771,0.0061511,0.98663
0.0045284,0.95776,0.006155,0.9867
0.0045313,0.9578,0.006159,0.98677
0.0045343,0.95784,0.006163,0.98684
0.0045372,0.95789,0.006167,0.9869
0.0045401,0.95793,0.006171,0.98697
0.0045431,0.95797,0.006175,0.98704
0.004546,0.95802,0.0061789,0.9871
0.0045489,0.95806,0.0061829,0.98717
0.0045518,0.95811,0.0061869,0.98724
0.0045548,0.95815,0.0061909,0.9873
0.0045577,0.95819,0.0061949,0.98737
0.0045606,0.95824,0.0061988,0.98743
0.0045636,0.95828,0.0062028,0.9875
0.0045665,0.95832,0.0062068,0.98756
0.0045694,0.95837,0.0062108,0.98763
0.0045723,0.95841,0.0062148,0.98769
0.0045753,0.95845,0.0062187,0.98776
0.0045782,0.9585,0.0062227,0.98782
0.0045811,0.95854,0.0062267,0.98788
0.0045841,0.95859,0.0062307,0.98795
0.004587,0.95863,0.0062347,0.98801
0.0045899,0.95867,0.0062387,0.98807
0.0045929,0.95872,0.0062426,0.98814
0.0045958,0.95876,0.0062466,0.9882
0.0045987,0.9588,0.0062506,0.98826
0.0046016,0.95885,0.0062546,0.98832
0.0046046,0.95889,0.0062586,0.98839
0.0046075,0.95894,0.0062625,0.98845
0.0046104,0.95898,0.0062665,0.98851
0.0046134,0.95903,0.0062705,0.98857
0.0046163,0.95907,0.0062745,0.98863
0.0046192,0.95911,0.0062785,0.98869
0.0046221,0.95916,0.0062824,0.98875
0.0046251,0.9592,0.0062864,0.98881
0.004628,0.95925,0.0062904,0.98887
0.0046309,0.95929,0.0062944,0.98893
0.0046339,0.95934,0.0062984,0.98899
0.0046368,0.95938,0.0063024,0.98905
0.0046397,0.95943,0.0063063,0.98911
0.0046426,0.95947,0.0063103,0.98917
0.0046456,0.95952,0.0063143,0.98923
0.0046485,0.95956,0.0063183,0.98929
0.0046514,0.95961,0.0063223,0.98935
0.0046544,0.95965,0.0063262,0.98941
0.0046573,0.9597,0.0063302,0.98947
0.0046602,0.95974,0.0063342,0.98952
0.0046632,0.95979,0.0063382,0.98958
0.0046661,0.95983,0.0063422,0.98964
0.004669,0.95988,0.0063461,0.9897
0.0046719,0.95992,0.0063501,0.98975
0.0046749,0.95997,0.0063541,0.98981
0.0046778,0.96001,0.0063581,0.98987
0.0046807,0.96006,0.0063621,0.98992
0.0046837,0.9601,0.0063661,0.98998
0.0046866,0.96015,0.00637,0.99003
0.0046895,0.96019,0.006374,0.99009
0.0046924,0.96024,0.006378,0.99015
0.0046954,0.96028,0.006382,0.9902
0.0046983,0.96033,0.006386,0.99026
0.0047012,0.96037,0.0063899,0.99031
0.0047042,0.96042,0.0063939,0.99037
0.0047071,0.96046,0.0063979,0.99042
0.00471,0.96051,0.0064019,0.99047
0.0047129,0.96055,0.0064059,0.99053
0.0047159,0.9606,0.0064098,0.99058
0.0047188,0.96065,0.0064138,0.99064
0.0047217,0.96069,0.0064178,0.99069
0.0047247,0.96074,0.0064218,0.99074
0.0047276,0.96078,0.0064258,0.99079
0.0047305,0.96083,0.0064298,0.99085
0.0047335,0.96088,0.0064337,0.9909
0.0047364,0.96092,0.0064377,0.99095
0.0047393,0.96097,0.0064417,0.991
0.0047422,0.96101,0.0064457,0.99106
0.0047452,0.96106,0.0064497,0.99111
0.0047481,0.96111,0.0064536,0.99116
0.004751,0.96115,0.0064576,0.99121
0.004754,0.9612,0.0064616,0.99126
0.0047569,0.96125,0.0064656,0.99131
0.0047598,0.96129,0.0064696,0.99136
0.0047627,0.96134,0.0064735,0.99141
0.0047657,0.96138,0.0064775,0.99146
0.0047686,0.96143,0.0064815,0.99151
0.0047715,0.96148,0.0064855,0.99156
0.0047745,0.96152,0.0064895,0.99161
0.0047774,0.96157,0.0064935,0.99166
0.0047803,0.96161,0.0064974,0.99171
0.0047832,0.96166,0.0065014,0.99176
0.0047862,0.96171,0.0065054,0.9918
0.0047891,0.96175,0.0065094,0.99185
0.004792,0.9618,0.0065134,0.9919
0.004795,0.96184,0.0065173,0.99195
0.0047979,0.96189,0.0065213,0.992
0.0048008,0.96193,0.0065253,0.99204
0.0048037,0.96198,0.0065293,0.99209
0.0048067,0.96203,0.0065333,0.99214
0.0048096,0.96207,0.0065372,0.99218
0.0048125,0.96212,0.0065412,0.99223
0.0048155,0.96216,0.0065452,0.99228
0.0048184,0.96221,0.0065492,0.99232
0.0048213,0.96226,0.0065532,0.99237
0.0048243,0.9623,0.0065572,0.99241
0.0048272,0.96235,0.0065611,0.99246
0.0048301,0.9624,0.0065651,0.9925
0.004833,0.96244,0.0065691,0.99255
0.004836,0.96249,0.0065731,0.99259
0.0048389,0.96253,0.0065771,0.99263
0.0048418,0.96258,0.006581,0.99268
0.0048448,0.96263,0.006585,0.99272
0.0048477,0.96267,0.006589,0.99277
0.0048506,0.96272,0.006593,0.99281
0.0048535,0.96276,0.006597,0.99285
0.0048565,0.96281,0.0066009,0.99289
0.0048594,0.96286,0.0066049,0.99294
0.0048623,0.9629,0.0066089,0.99298
0.0048653,0.96295,0.0066129,0.99302
0.0048682,0.96299,0.0066169,0.99306
0.0048711,0.96304,0.0066209,0.9931
0.004874,0.96308,0.0066248,0.99314
0.004877,0.96313,0.0066288,0.99319
0.0048799,0.96317,0.0066328,0.99323
0.0048828,0.96322,0.0066368,0.99327
0.0048858,0.96326,0.0066408,0.99331
0.0048887,0.96331,0.0066447,0.99335
0.0048916,0.96336,0.0066487,0.99339
0.0048946,0.9634,0.0066527,0.99342
0.0048975,0.96345,0.0066567,0.99346
0.0049004,0.96349,0.0066607,0.9935
0.0049033,0.96354,0.0066646,0.99354
0.0049063,0.96359,0.0066686,0.99358
0.0049092,0.96363,0.0066726,0.99362
0.0049121,0.96368,0.0066766,0.99365
0.0049151,0.96373,0.0066806,0.99369
0.004918,0.96377,0.0066846,0.99373
0.0049209,0.96382,0.0066885,0.99376
0.0049238,0.96386,0.0066925,0.9938
0.0049268,0.96391,0.0066965,0.99383
0.0049297,0.96396,0.0067005,0.99387
0.0049326,0.964,0.0067045,0.99391
0.0049356,0.96405,0.0067084,0.99394
0.0049385,0.96409,0.0067124,0.99397
0.0049414,0.96414,0.0067164,0.99401
0.0049443,0.96419,0.0067204,0.99404
0.0049473,0.96423,0.0067244,0.99408
0.0049502,0.96428,0.0067283,0.99411
0.0049531,0.96432,0.0067323,0.99414
0.0049561,0.96437,0.0067363,0.99418
0.004959,0.96442,0.0067403,0.99421
0.0049619,0.96446,0.0067443,0.99424
0.0049649,0.96451,0.0067483,0.99427
0.0049678,0.96455,0.0067522,0.9943
0.0049707,0.9646,0.0067562,0.99433
0.0049736,0.96465,0.0067602,0.99436
0.0049766,0.96469,0.0067642,0.99439
0.0049795,0.96474,0.0067682,0.99443
0.0049824,0.96479,0.0067721,0.99445
0.0049854,0.96483,0.0067761,0.99448
0.0049883,0.96488,0.0067801,0.99451
0.0049912,0.96492,0.0067841,0.99454
0.0049941,0.96497,0.0067881,0.99457
0.0049971,0.96502,0.0067921,0.9946
0.005,0.96506,0.006796,0.99463
0.0050029,0.96511,0.0068,0.99466
0.0050059,0.96515,0.006804,0.99468
0.0050088,0.9652,0.006808,0.99471
0.0050117,0.96525,0.006812,0.99474
0.0050146,0.96529,0.0068159,0.99476
0.0050176,0.96534,0.0068199,0.99479
0.0050205,0.96538,0.0068239,0.99481
0.0050234,0.96543,0.0068279,0.99484
0.0050264,0.96548,0.0068319,0.99486
0.0050293,0.96552,0.0068358,0.99489
0.0050322,0.96557,0.0068398,0.99491
0.0050351,0.96562,0.0068438,0.99494
0.0050381,0.96566,0.0068478,0.99496
0.005041,0.96571,0.0068518,0.99499
0.0050439,0.96576,0.0068558,0.99501
0.0050469,0.9658,0.0068597,0.99503
0.0050498,0.96585,0.0068637,0.99505
0.0050527,0.9659,0.0068677,0.99508
0.0050557,0.96594,0.0068717,0.9951
0.0050586,0.96599,0.0068757,0.99512
0.0050615,0.96604,0.0068796,0.99514
0.0050644,0.96608,0.0068836,0.99516
0.0050674,0.96613,0.0068876,0.99518
0.0050703,0.96618,0.0068916,0.9952
0.0050732,0.96622,0.0068956,0.99522
0.0050762,0.96627,0.0068995,0.99524
0.0050791,0.96632,0.0069035,0.99526
0.005082,0.96637,0.0069075,0.99528
0.0050849,0.96641,0.0069115,0.9953
0.0050879,0.96646,0.0069155,0.99532
0.0050908,0.96651,0.0069195,0.99534
0.0050937,0.96656,0.0069234,0.99536
0.0050967,0.9666,0.0069274,0.99537
0.0050996,0.96665,0.0069314,0.99539
0.0051025,0.9667,0.0069354,0.99541
0.0051054,0.96675,0.0069394,0.99542
0.0051084,0.96679,0.0069433,0.99544
0.0051113,0.96684,0.0069473,0.99546
0.0051142,0.96689,0.0069513,0.99547
0.0051172,0.96694,0.0069553,0.99549
0.0051201,0.96699,0.0069593,0.9955
0.005123,0.96703,0.0069632,0.99552
0.005126,0.96708,0.0069672,0.99553
0.0051289,0.96713,0.0069712,0.99555
0.0051318,0.96718,0.0069752,0.99556
0.0051347,0.96723,0.0069792,0.99557
0.0051377,0.96728,0.0069832,0.99559
0.0051406,0.96732,0.0069871,0.9956
0.0051435,0.96737,0.0069911,0.99561
0.0051465,0.96742,0.0069951,0.99562
0.0051494,0.96747,0.0069991,0.99563
0.0051523,0.96752,0.0070031,0.99565
0.0051552,0.96757,0.007007,0.99566
0.0051582,0.96762,0.007011,0.99567
0.0051611,0.96766,0.007015,0.99568
0.005164,0.96771,0.007019,0.99569
0.005167,0.96776,0.007023,0.9957
0.0051699,0.96781,0.0070269,0.99571
0.0051728,0.96786,0.0070309,0.99572
0.0051757,0.96791,0.0070349,0.99573
0.0051787,0.96796,0.0070389,0.99574
0.0051816,0.96801,0.0070429,0.99574
0.0051845,0.96806,0.0070469,0.99575
0.0051875,0.9681,0.0070508,0.99576
0.0051904,0.96815,0.0070548,0.99577
0.0051933,0.9682,0.0070588,0.99577
0.0051963,0.96825,0.0070628,0.99578
0.0051992,0.9683,0.0070668,0.99579
0.0052021,0.96835,0.0070707,0.99579
0.005205,0.9684,0.0070747,0.9958
0.005208,0.96845,0.0070787,0.9958
0.0052109,0.9685,0.0070827,0.99581
0.0052138,0.96855,0.0070867,0.99581
0.0052168,0.9686,0.0070906,0.99582
0.0052197,0.96865,0.0070946,0.99582
0.0052226,0.9687,0.0070986,0.99583
0.0052255,0.96875,0.0071026,0.99583
0.0052285,0.9688,0.0071066,0.99583
0.0052314,0.96885,0.0071106,0.99584
0.0052343,0.9689,0.0071145,0.99584
0.0052373,0.96895,0.0071185,0.99584
0.0052402,0.969,0.0071225,0.99584
0.0052431,0.96905,0.0071265,0.99584
0.005246,0.96911,0.0071305,0.99585
0.005249,0.96916,0.0071344,0.99585
0.0052519,0.96921,0.0071384,0.99585
0.0052548,0.96926,0.0071424,0.99585
0.0052578,0.96931,0.0071464,0.99585
0.0052607,0.96936,0.0071504,0.99585
0.0052636,0.96941,0.0071543,0.99585
0.0052665,0.96946,0.0071583,0.99585
0.0052695,0.96951,0.0071623,0.99584
0.0052724,0.96956,0.0071663,0.99584
0.0052753,0.96961,0.0071703,0.99584
0.0052783,0.96966,0.0071743,0.99584
0.0052812,0.96972,0.0071782,0.99584
0.0052841,0.96977,0.0071822,0.99583
0.0052871,0.96982,0.0071862,0.99583
0.00529,0.96987,0.0071902,0.99583
0.0052929,0.96992,0.0071942,0.99582
0.0052958,0.96997,0.0071981,0.99582
0.0052988,0.97002,0.0072021,0.99581
0.0053017,0.97007,0.0072061,0.99581
0.0053046,0.97012,0.0072101,0.9958
0.0053076,0.97018,0.0072141,0.9958
0.0053105,0.97023,0.007218,0.99579
0.0053134,0.97028,0.007222,0.99579
0.0053163,0.97033,0.007226,0.99578
0.0053193,0.97038,0.00723,0.99577
0.0053222,0.97043,0.007234,0.99577
0.0053251,0.97048,0.007238,0.99576
0.0053281,0.97053,0.0072419,0.99575
0.005331,0.97058,0.0072459,0.99575
0.0053339,0.97063,0.0072499,0.99574
0.0053368,0.97069,0.0072539,0.99573
0.0053398,0.97074,0.0072579,0.99572
0.0053427,0.97079,0.0072618,0.99571
0.0053456,0.97084,0.0072658,0.9957
0.0053486,0.97089,0.0072698,0.99569
0.0053515,0.97094,0.0072738,0.99568
0.0053544,0.97099,0.0072778,0.99567
0.0053574,0.97104,0.0072817,0.99566
0.0053603,0.9711,0.0072857,0.99565
0.0053632,0.97115,0.0072897,0.99564
0.0053661,0.9712,0.0072937,0.99563
0.0053691,0.97125,0.0072977,0.99561
0.005372,0.9713,0.0073017,0.9956
0.0053749,0.97136,0.0073056,0.99559
0.0053779,0.97141,0.0073096,0.99558
0.0053808,0.97146,0.0073136,0.99556
0.0053837,0.97151,0.0073176,0.99555
0.0053866,0.97156,0.0073216,0.99554
0.0053896,0.97162,0.0073255,0.99552
0.0053925,0.97167,0.0073295,0.99551
0.0053954,0.97172,0.0073335,0.99549
0.0053984,0.97177,0.0073375,0.99548
0.0054013,0.97182,0.0073415,0.99546
0.0054042,0.97188,0.0073454,0.99545
0.0054071,0.97193,0.0073494,0.99543
0.0054101,0.97198,0.0073534,0.99542
0.005413,0.97203,0.0073574,0.9954
0.0054159,0.97209,0.0073614,0.99538
0.0054189,0.97214,0.0073654,0.99537
0.0054218,0.97219,0.0073693,0.99535
0.0054247,0.97224,0.0073733,0.99533
0.0054277,0.97229,0.0073773,0.99531
0.0054306,0.97235,0.0073813,0.99529
0.0054335,0.9724,0.0073853,0.99528
0.0054364,0.97245,0.0073892,0.99526
0.0054394,0.9725,0.0073932,0.99524
0.0054423,0.97256,0.0073972,0.99522
0.0054452,0.97261,0.0074012,0.9952
0.0054482,0.97266,0.0074052,0.99518
0.0054511,0.97271,0.0074091,0.99516
0.005454,0.97277,0.0074131,0.99514
0.0054569,0.97282,0.0074171,0.99512
0.0054599,0.97287,0.0074211,0.99509
0.0054628,0.97293,0.0074251,0.99507
0.0054657,0.97298,0.0074291,0.99505
0.0054687,0.97303,0.007433,0.99503
0.0054716,0.97308,0.007437,0.99501
0.0054745,0.97314,0.007441,0.99498
0.0054774,0.97319,0.007445,0.99496
0.0054804,0.97324,0.007449,0.99494
0.0054833,0.9733,0.0074529,0.99491
0.0054862,0.97335,0.0074569,0.99489
0.0054892,0.9734,0.0074609,0.99487
0.0054921,0.97346,0.0074649,0.99484
0.005495,0.97351,0.0074689,0.99482
0.0054979,0.97356,0.0074728,0.99479
0.0055009,0.97362,0.0074768,0.99477
0.0055038,0.97367,0.0074808,0.99474
0.0055067,0.97372,0.0074848,0.99471
0.0055097,0.97378,0.0074888,0.99469
0.0055126,0.97383,0.0074928,0.99466
0.0055155,0.97389,0.0074967,0.99463
0.0055185,0.97394,0.0075007,0.99461
0.0055214,0.97399,0.0075047,0.99458
0.0055243,0.97405,0.0075087,0.99455
0.0055272,0.9741,0.0075127,0.99452
0.0055302,0.97416,0.0075166,0.9945
0.0055331,0.97421,0.0075206,0.99447
0.005536,0.97427,0.0075246,0.99444
0.005539,0.97432,0.0075286,0.99441
0.0055419,0.97437,0.0075326,0.99438
0.0055448,0.97443,0.0075365,0.99435
0.0055477,0.97448,0.0075405,0.99432
0.0055507,0.97454,0.0075445,0.99429
0.0055536,0.9746,0.0075485,0.99426
0.0055565,0.97465,0.0075525,0.99423
0.0055595,0.97471,0.0075565,0.9942
0.0055624,0.97476,0.0075604,0.99417
0.0055653,0.97482,0.0075644,0.99413
0.0055682,0.97487,0.0075684,0.9941
0.0055712,0.97493,0.0075724,0.99407
0.0055741,0.97499,0.0075764,0.99404
0.005577,0.97504,0.0075803,0.994
0.00558,0.9751,0.0075843,0.99397
0.0055829,0.97516,0.0075883,0.99394
0.0055858,0.97521,0.0075923,0.9939
0.0055888,0.97527,0.0075963,0.99387
0.0055917,0.97532,0.0076002,0.99384
0.0055946,0.97538,0.0076042,0.9938
0.0055975,0.97544,0.0076082,0.99377
0.0056005,0.97549,0.0076122,0.99373
0.0056034,0.97555,0.0076162,0.9937
0.0056063,0.97561,0.0076202,0.99366
0.0056093,0.97567,0.0076241,0.99362
0.0056122,0.97572,0.0076281,0.99359
0.0056151,0.97578,0.0076321,0.99355
0.005618,0.97584,0.0076361,0.99351
0.005621,0.9759,0.0076401,0.99348
0.0056239,0.97595,0.007644,0.99344
0.0056268,0.97601,0.007648,0.9934
0.0056298,0.97607,0.007652,0.99336
0.0056327,0.97613,0.007656,0.99333
0.0056356,0.97619,0.00766,0.99329
0.0056385,0.97625,0.0076639,0.99325
0.0056415,0.9763,0.0076679,0.99321
0.0056444,0.97636,0.0076719,0.99317
0.0056473,0.97642,0.0076759,0.99313
0.0056503,0.97648,0.0076799,0.99309
0.0056532,0.97654,0.0076839,0.99305
0.0056561,0.9766,0.0076878,0.99301
0.0056591,0.97666,0.0076918,0.99297
0.005662,0.97672,0.0076958,0.99293
0.0056649,0.97678,0.0076998,0.99289
0.0056678,0.97684,0.0077038,0.99285
0.0056708,0.97689,0.0077077,0.99281
0.0056737,0.97695,0.0077117,0.99277
0.0056766,0.97701,0.0077157,0.99272
0.0056796,0.97707,0.0077197,0.99268
0.0056825,0.97713,0.0077237,0.99264
0.0056854,0.97719,0.0077276,0.9926
0.0056883,0.97725,0.0077316,0.99256
0.0056913,0.97731,0.0077356,0.99251
0.0056942,0.97736,0.0077396,0.99247
0.0056971,0.97742,0.0077436,0.99243
0.0057001,0.97748,0.0077476,0.99238
0.005703,0.97754,0.0077515,0.99234
0.0057059,0.9776,0.0077555,0.9923
0.0057088,0.97766,0.0077595,0.99225
0.0057118,0.97772,0.0077635,0.99221
0.0057147,0.97777,0.0077675,0.99216
0.0057176,0.97783,0.0077714,0.99212
0.0057206,0.97789,0.0077754,0.99207
0.0057235,0.97795,0.0077794,0.99203
0.0057264,0.97801,0.0077834,0.99198
0.0057293,0.97807,0.0077874,0.99194
0.0057323,0.97813,0.0077913,0.99189
0.0057352,0.97819,0.0077953,0.99185
0.0057381,0.97824,0.0077993,0.9918
0.0057411,0.9783,0.0078033,0.99175
0.005744,0.97836,0.0078073,0.99171
0.0057469,0.97842,0.0078113,0.99166
0.0057499,0.97848,0.0078152,0.99161
0.0057528,0.97854,0.0078192,0.99157
0.0057557,0.9786,0.0078232,0.99152
0.0057586,0.97866,0.0078272,0.99147
0.0057616,0.97872,0.0078312,0.99143
0.0057645,0.97877,0.0078351,0.99138
0.0057674,0.97883,0.0078391,0.99133
0.0057704,0.97889,0.0078431,0.99128
0.0057733,0.97895,0.0078471,0.99123
0.0057762,0.97901,0.0078511,0.99118
0.0057791,0.97907,0.007855,0.99114
0.0057821,0.97913,0.007859,0.99109
0.005785,0.97919,0.007863,0.99104
0.0057879,0.97925,0.007867,0.99099
0.0057909,0.9793,0.007871,0.99094
0.0057938,0.97936,0.007875,0.99089
0.0057967,0.97942,0.0078789,0.99084
0.0057996,0.97948,0.0078829,0.99079
0.0058026,0.97954,0.0078869,0.99074
0.0058055,0.9796,0.0078909,0.99069
0.0058084,0.97966,0.0078949,0.99064
0.0058114,0.97972,0.0078988,0.99059
0.0058143,0.97977,0.0079028,0.99053
0.0058172,0.97983,0.0079068,0.99048
0.0058202,0.97989,0.0079108,0.99043
0.0058231,0.97995,0.0079148,0.99038
0.005826,0.98001,0.0079188,0.99033
0.0058289,0.98007,0.0079227,0.99028
0.0058319,0.98013,0.0079267,0.99022
0.0058348,0.98019,0.0079307,0.99017
0.0058377,0.98025,0.0079347,0.99012
0.0058407,0.98031,0.0079387,0.99007
0.0058436,0.98037,0.0079426,0.99001
0.0058465,0.98043,0.0079466,0.98996
0.0058494,0.98048,0.0079506,0.98991
0.0058524,0.98054,0.0079546,0.98985
0.0058553,0.9806,0.0079586,0.9898
0.0058582,0.98066,0.0079625,0.98974
0.0058612,0.98072,0.0079665,0.98969
0.0058641,0.98078,0.0079705,0.98964
0.005867,0.98084,0.0079745,0.98958
0.0058699,0.9809,0.0079785,0.98953
0.0058729,0.98096,0.0079825,0.98947
0.0058758,0.98102,0.0079864,0.98942
0.0058787,0.98108,0.0079904,0.98936
0.0058817,0.98114,0.0079944,0.98931
0.0058846,0.9812,0.0079984,0.98925
0.0058875,0.98126,0.0080024,0.98919
0.0058905,0.98131,0.0080063,0.98914
0.0058934,0.98137,0.0080103,0.98908
0.0058963,0.98143,0.0080143,0.98903
0.0058992,0.98149,0.0080183,0.98897
0.0059022,0.98155,0.0080223,0.98891
0.0059051,0.98161,0.0080262,0.98886
0.005908,0.98167,0.0080302,0.9888
0.005911,0.98173,0.0080342,0.98874
0.0059139,0.98179,0.0080382,0.98868
0.0059168,0.98185,0.0080422,0.98863
0.0059197,0.98191,0.0080462,0.98857
0.0059227,0.98197,0.0080501,0.98851
0.0059256,0.98203,0.0080541,0.98845
0.0059285,0.98209,0.0080581,0.98839
0.0059315,0.98215,0.0080621,0.98833
0.0059344,0.98221,0.0080661,0.98828
0.0059373,0.98227,0.00807,0.98822
0.0059402,0.98233,0.008074,0.98816
0.0059432,0.98239,0.008078,0.9881
0.0059461,0.98245,0.008082,0.98804
0.005949,0.9825,0.008086,0.98798
0.005952,0.98256,0.0080899,0.98792
0.0059549,0.98262,0.0080939,0.98786
0.0059578,0.98268,0.0080979,0.9878
0.0059607,0.98274,0.0081019,0.98774
0.0059637,0.9828,0.0081059,0.98768
0.0059666,0.98286,0.0081099,0.98762
0.0059695,0.98292,0.0081138,0.98755
0.0059725,0.98298,0.0081178,0.98749
0.0059754,0.98304,0.0081218,0.98743
0.0059783,0.9831,0.0081258,0.98737
0.0059813,0.98316,0.0081298,0.98731
0.0059842,0.98322,0.0081337,0.98724
0.0059871,0.98328,0.0081377,0.98718
0.00599,0.98334,0.0081417,0.98712
0.005993,0.9834,0.0081457,0.98706
0.0059959,0.98346,0.0081497,0.98699
0.0059988,0.98352,0.0081536,0.98693
0.0060018,0.98358,0.0081576,0.98687
0.0060047,0.98364,0.0081616,0.9868
0.0060076,0.9837,0.0081656,0.98674
0.0060105,0.98376,0.0081696,0.98668
0.0060135,0.98382,0.0081736,0.98661
0.0060164,0.98388,0.0081775,0.98655
0.0060193,0.98394,0.0081815,0.98648
0.0060223,0.984,0.0081855,0.98642
0.0060252,0.98406,0.0081895,0.98636
0.0060281,0.98412,0.0081935,0.98629
0.006031,0.98418,0.0081974,0.98623
0.006034,0.98424,0.0082014,0.98616
0.0060369,0.98431,0.0082054,0.9861
0.0060398,0.98437,0.0082094,0.98603
0.0060428,0.98443,0.0082134,0.98597
0.0060457,0.98449,0.0082173,0.9859
0.0060486,0.98455,0.0082213,0.98584
0.0060516,0.98461,0.0082253,0.98577
0.0060545,0.98467,0.0082293,0.98571
0.0060574,0.98473,0.0082333,0.98564
0.0060603,0.98479,0.0082373,0.98558
0.0060633,0.98485,0.0082412,0.98551
0.0060662,0.98491,0.0082452,0.98545
0.0060691,0.98497,0.0082492,0.98538
0.0060721,0.98503,0.0082532,0.98532
0.006075,0.98509,0.0082572,0.98525
0.0060779,0.98515,0.0082611,0.98518
0.0060808,0.98521,0.0082651,0.98512
0.0060838,0.98526,0.0082691,0.98505
0.0060867,0.98532,0.0082731,0.98499
0.0060896,0.98538,0.0082771,0.98492
0.0060926,0.98544,0.008281,0.98485
0.0060955,0.9855,0.008285,0.98479
0.0060984,0.98556,0.008289,0.98472
0.0061013,0.98562,0.008293,0.98466
0.0061043,0.98568,0.008297,0.98459
0.0061072,0.98573,0.008301,0.98452
0.0061101,0.98579,0.0083049,0.98446
0.0061131,0.98585,0.0083089,0.98439
0.006116,0.98591,0.0083129,0.98432
0.0061189,0.98597,0.0083169,0.98425
0.0061219,0.98602,0.0083209,0.98419
0.0061248,0.98608,0.0083248,0.98412
0.0061277,0.98614,0.0083288,0.98405
0.0061306,0.9862,0.0083328,0.98399
0.0061336,0.98626,0.0083368,0.98392
0.0061365,0.98631,0.0083408,0.98385
0.0061394,0.98637,0.0083447,0.98378
0.0061424,0.98643,0.0083487,0.98371
0.0061453,0.98649,0.0083527,0.98365
0.0061482,0.98654,0.0083567,0.98358
0.0061511,0.9866,0.0083607,0.98351
0.0061541,0.98666,0.0083647,0.98344
0.006157,0.98671,0.0083686,0.98337
0.0061599,0.98677,0.0083726,0.98331
0.0061629,0.98683,0.0083766,0.98324
0.0061658,0.98688,0.0083806,0.98317
0.0061687,0.98694,0.0083846,0.9831
0.0061716,0.98699,0.0083885,0.98303
0.0061746,0.98705,0.0083925,0.98296
0.0061775,0.98711,0.0083965,0.98289
0.0061804,0.98716,0.0084005,0.98282
0.0061834,0.98722,0.0084045,0.98275
0.0061863,0.98727,0.0084084,0.98268
0.0061892,0.98733,0.0084124,0.98261
0.0061921,0.98738,0.0084164,0.98254
0.0061951,0.98744,0.0084204,0.98248
0.006198,0.98749,0.0084244,0.98241
0.0062009,0.98755,0.0084284,0.98233
0.0062039,0.98761,0.0084323,0.98226
0.0062068,0.98766,0.0084363,0.98219
0.0062097,0.98771,0.0084403,0.98212
0.0062127,0.98777,0.0084443,0.98205
0.0062156,0.98782,0.0084483,0.98198
0.0062185,0.98788,0.0084522,0.98191
0.0062214,0.98793,0.0084562,0.98184
0.0062244,0.98799,0.0084602,0.98177
0.0062273,0.98804,0.0084642,0.9817
0.0062302,0.9881,0.0084682,0.98163
0.0062332,0.98815,0.0084721,0.98156
0.0062361,0.9882,0.0084761,0.98148
0.006239,0.98826,0.0084801,0.98141
0.0062419,0.98831,0.0084841,0.98134
0.0062449,0.98837,0.0084881,0.98127
0.0062478,0.98842,0.0084921,0.9812
0.0062507,0.98847,0.008496,0.98112
0.0062537,0.98853,0.0085,0.98105
0.0062566,0.98858,0.008504,0.98098
0.0062595,0.98863,0.008508,0.9809
0.0062624,0.98868,0.008512,0.98083
0.0062654,0.98874,0.0085159,0.98076
0.0062683,0.98879,0.0085199,0.98069
0.0062712,0.98884,0.0085239,0.98061
0.0062742,0.98889,0.0085279,0.98054
0.0062771,0.98895,0.0085319,0.98046
0.00628,0.989,0.0085358,0.98039
0.006283,0.98905,0.0085398,0.98032
0.0062859,0.9891,0.0085438,0.98024
0.0062888,0.98916,0.0085478,0.98017
0.0062917,0.98921,0.0085518,0.98009
0.0062947,0.98926,0.0085558,0.98002
0.0062976,0.98931,0.0085597,0.97994
0.0063005,0.98936,0.0085637,0.97987
0.0063035,0.98942,0.0085677,0.97979
0.0063064,0.98947,0.0085717,0.97972
0.0063093,0.98952,0.0085757,0.97964
0.0063122,0.98957,0.0085796,0.97957
0.0063152,0.98962,0.0085836,0.97949
0.0063181,0.98967,0.0085876,0.97942
0.006321,0.98972,0.0085916,0.97934
0.006324,0.98977,0.0085956,0.97927
0.0063269,0.98982,0.0085995,0.9792
0.0063298,0.98987,0.0086035,0.97912
0.0063327,0.98992,0.0086075,0.97905
0.0063357,0.98997,0.0086115,0.97897
0.0063386,0.99002,0.0086155,0.9789
0.0063415,0.99007,0.0086195,0.97882
0.0063445,0.99012,0.0086234,0.97875
0.0063474,0.99017,0.0086274,0.97867
0.0063503,0.99022,0.0086314,0.9786
0.0063533,0.99027,0.0086354,0.97852
0.0063562,0.99032,0.0086394,0.97845
0.0063591,0.99037,0.0086433,0.97837
0.006362,0.99042,0.0086473,0.9783
0.006365,0.99046,0.0086513,0.97822
0.0063679,0.99051,0.0086553,0.97815
0.0063708,0.99056,0.0086593,0.97807
0.0063738,0.99061,0.0086632,0.978
0.0063767,0.99066,0.0086672,0.97792
0.0063796,0.99071,0.0086712,0.97785
0.0063825,0.99076,0.0086752,0.97777
0.0063855,0.99081,0.0086792,0.9777
0.0063884,0.99085,0.0086832,0.97762
0.0063913,0.9909,0.0086871,0.97755
0.0063943,0.99095,0.0086911,0.97747
0.0063972,0.991,0.0086951,0.97739
0.0064001,0.99105,0.0086991,0.97732
0.006403,0.99109,0.0087031,0.97724
0.006406,0.99114,0.008707,0.97717
0.0064089,0.99119,0.008711,0.97709
0.0064118,0.99123,0.008715,0.97702
0.0064148,0.99128,0.008719,0.97694
0.0064177,0.99133,0.008723,0.97687
0.0064206,0.99138,0.0087269,0.97679
0.0064236,0.99142,0.0087309,0.97671
0.0064265,0.99147,0.0087349,0.97664
0.0064294,0.99152,0.0087389,0.97656
0.0064323,0.99156,0.0087429,0.97649
0.0064353,0.99161,0.0087469,0.97641
0.0064382,0.99166,0.0087508,0.97633
0.0064411,0.9917,0.0087548,0.97626
0.0064441,0.99175,0.0087588,0.97618
0.006447,0.99179,0.0087628,0.97611
0.0064499,0.99184,0.0087668,0.97603
0.0064528,0.99189,0.0087707,0.97595
0.0064558,0.99193,0.0087747,0.97588
0.0064587,0.99198,0.0087787,0.9758
0.0064616,0.99202,0.0087827,0.97572
0.0064646,0.99207,0.0087867,0.97565
0.0064675,0.99211,0.0087906,0.97557
0.0064704,0.99216,0.0087946,0.97549
0.0064733,0.99221,0.0087986,0.97542
0.0064763,0.99225,0.0088026,0.97534
0.0064792,0.9923,0.0088066,0.97526
0.0064821,0.99234,0.0088106,0.97518
0.0064851,0.99239,0.0088145,0.97511
0.006488,0.99243,0.0088185,0.97503
0.0064909,0.99247,0.0088225,0.97495
0.0064938,0.99252,0.0088265,0.97487
0.0064968,0.99256,0.0088305,0.9748
0.0064997,0.99261,0.0088344,0.97472
0.0065026,0.99265,0.0088384,0.97464
0.0065056,0.99269,0.0088424,0.97456
0.0065085,0.99274,0.0088464,0.97448
0.0065114,0.99278,0.0088504,0.97441
0.0065144,0.99282,0.0088543,0.97433
0.0065173,0.99286,0.0088583,0.97425
0.0065202,0.99291,0.0088623,0.97417
0.0065231,0.99295,0.0088663,0.97409
0.0065261,0.99299,0.0088703,0.97401
0.006529,0.99303,0.0088743,0.97393
0.0065319,0.99308,0.0088782,0.97386
0.0065349,0.99312,0.0088822,0.97378
0.0065378,0.99316,0.0088862,0.9737
0.0065407,0.9932,0.0088902,0.97362
0.0065436,0.99324,0.0088942,0.97354
0.0065466,0.99328,0.0088981,0.97346
0.0065495,0.99332,0.0089021,0.97338
0.0065524,0.99336,0.0089061,0.9733
0.0065554,0.9934,0.0089101,0.97322
0.0065583,0.99344,0.0089141,0.97314
0.0065612,0.99348,0.008918,0.97306
0.0065641,0.99352,0.008922,0.97298
0.0065671,0.99356,0.008926,0.9729
0.00657,0.9936,0.00893,0.97282
0.0065729,0.99364,0.008934,0.97274
0.0065759,0.99368,0.008938,0.97266
0.0065788,0.99372,0.0089419,0.97258
0.0065817,0.99375,0.0089459,0.9725
0.0065847,0.99379,0.0089499,0.97242
0.0065876,0.99383,0.0089539,0.97234
0.0065905,0.99387,0.0089579,0.97227
0.0065934,0.99391,0.0089618,0.97219
0.0065964,0.99395,0.0089658,0.97211
0.0065993,0.99398,0.0089698,0.97203
0.0066022,0.99402,0.0089738,0.97195
0.0066052,0.99406,0.0089778,0.97187
0.0066081,0.99409,0.0089817,0.97179
0.006611,0.99413,0.0089857,0.97171
0.0066139,0.99417,0.0089897,0.97163
0.0066169,0.9942,0.0089937,0.97156
0.0066198,0.99424,0.0089977,0.97148
0.0066227,0.99428,0.0090017,0.9714
0.0066257,0.99431,0.0090056,0.97132
0.0066286,0.99435,0.0090096,0.97124
0.0066315,0.99438,0.0090136,0.97116
0.0066344,0.99442,0.0090176,0.97108
0.0066374,0.99445,0.0090216,0.971
0.0066403,0.99449,0.0090255,0.97093
0.0066432,0.99452,0.0090295,0.97085
0.0066462,0.99456,0.0090335,0.97077
0.0066491,0.99459,0.0090375,0.97069
0.006652,0.99462,0.0090415,0.97061
0.006655,0.99466,0.0090455,0.97053
0.0066579,0.99469,0.0090494,0.97046
0.0066608,0.99472,0.0090534,0.97038
0.0066637,0.99475,0.0090574,0.9703
0.0066667,0.99479,0.0090614,0.97022
0.0066696,0.99482,0.0090654,0.97014
0.0066725,0.99485,0.0090693,0.97006
0.0066755,0.99489,0.0090733,0.96998
0.0066784,0.99492,0.0090773,0.96991
0.0066813,0.99495,0.0090813,0.96983
0.0066842,0.99498,0.0090853,0.96975
0.0066872,0.99501,0.0090892,0.96967
0.0066901,0.99504,0.0090932,0.96959
0.006693,0.99507,0.0090972,0.96951
0.006696,0.99511,0.0091012,0.96944
0.0066989,0.99514,0.0091052,0.96936
0.0067018,0.99517,0.0091092,0.96928
0.0067047,0.9952,0.0091131,0.9692
0.0067077,0.99523,0.0091171,0.96912
0.0067106,0.99526,0.0091211,0.96904
0.0067135,0.99529,0.0091251,0.96896
0.0067165,0.99532,0.0091291,0.96889
0.0067194,0.99535,0.009133,0.96881
0.0067223,0.99537,0.009137,0.96873
0.0067252,0.9954,0.009141,0.96865
0.0067282,0.99543,0.009145,0.96857
0.0067311,0.99546,0.009149,0.96849
0.006734,0.99549,0.0091529,0.96841
0.006737,0.99552,0.0091569,0.96833
0.0067399,0.99554,0.0091609,0.96826
0.0067428,0.99557,0.0091649,0.96818
0.0067458,0.9956,0.0091689,0.9681
0.0067487,0.99563,0.0091729,0.96802
0.0067516,0.99565,0.0091768,0.96794
0.0067545,0.99568,0.0091808,0.96786
0.0067575,0.99571,0.0091848,0.96778
0.0067604,0.99573,0.0091888,0.9677
0.0067633,0.99576,0.0091928,0.96762
0.0067663,0.99579,0.0091967,0.96755
0.0067692,0.99581,0.0092007,0.96747
0.0067721,0.99584,0.0092047,0.96739
0.006775,0.99586,0.0092087,0.96731
0.006778,0.99589,0.0092127,0.96723
0.0067809,0.99591,0.0092166,0.96715
0.0067838,0.99594,0.0092206,0.96707
0.0067868,0.99596,0.0092246,0.96699
0.0067897,0.99599,0.0092286,0.96691
0.0067926,0.99601,0.0092326,0.96683
0.0067955,0.99603,0.0092366,0.96675
0.0067985,0.99606,0.0092405,0.96667
0.0068014,0.99608,0.0092445,0.96659
0.0068043,0.9961,0.0092485,0.96651
0.0068073,0.99613,0.0092525,0.96643
0.0068102,0.99615,0.0092565,0.96635
0.0068131,0.99617,0.0092604,0.96628
0.0068161,0.9962,0.0092644,0.9662
0.006819,0.99622,0.0092684,0.96612
0.0068219,0.99624,0.0092724,0.96604
0.0068248,0.99626,0.0092764,0.96596
0.0068278,0.99628,0.0092803,0.96588
0.0068307,0.99631,0.0092843,0.96581
0.0068336,0.99633,0.0092883,0.96573
0.0068366,0.99635,0.0092923,0.96565
0.0068395,0.99637,0.0092963,0.96557
0.0068424,0.99639,0.0093003,0.96549
0.0068453,0.99641,0.0093042,0.96542
0.0068483,0.99643,0.0093082,0.96534
0.0068512,0.99645,0.0093122,0.96526
0.0068541,0.99647,0.0093162,0.96519
0.0068571,0.99649,0.0093202,0.96511
0.00686,0.99651,0.0093241,0.96503
0.0068629,0.99653,0.0093281,0.96495
0.0068658,0.99655,0.0093321,0.96488
0.0068688,0.99657,0.0093361,0.9648
0.0068717,0.99658,0.0093401,0.96473
0.0068746,0.9966,0.009344,0.96465
0.0068776,0.99662,0.009348,0.96457
0.0068805,0.99664,0.009352,0.9645
0.0068834,0.99665,0.009356,0.96442
0.0068864,0.99667,0.00936,0.96434
0.0068893,0.99669,0.009364,0.96427
0.0068922,0.99671,0.0093679,0.96419
0.0068951,0.99672,0.0093719,0.96412
0.0068981,0.99674,0.0093759,0.96404
0.006901,0.99675,0.0093799,0.96397
0.0069039,0.99677,0.0093839,0.96389
0.0069069,0.99679,0.0093878,0.96381
0.0069098,0.9968,0.0093918,0.96374
0.0069127,0.99682,0.0093958,0.96366
0.0069156,0.99683,0.0093998,0.96359
0.0069186,0.99685,0.0094038,0.96351
0.0069215,0.99686,0.0094077,0.96344
0.0069244,0.99687,0.0094117,0.96336
0.0069274,0.99689,0.0094157,0.96329
0.0069303,0.9969,0.0094197,0.96321
0.0069332,0.99692,0.0094237,0.96314
0.0069361,0.99693,0.0094277,0.96307
0.0069391,0.99695,0.0094316,0.96299
0.006942,0.99696,0.0094356,0.96292
0.0069449,0.99697,0.0094396,0.96284
0.0069479,0.99699,0.0094436,0.96277
0.0069508,0.997,0.0094476,0.96269
0.0069537,0.99701,0.0094515,0.96262
0.0069566,0.99702,0.0094555,0.96255
0.0069596,0.99704,0.0094595,0.96247
0.0069625,0.99705,0.0094635,0.9624
0.0069654,0.99706,0.0094675,0.96232
0.0069684,0.99707,0.0094714,0.96225
0.0069713,0.99708,0.0094754,0.96218
0.0069742,0.99709,0.0094794,0.9621
0.0069772,0.99711,0.0094834,0.96203
0.0069801,0.99712,0.0094874,0.96196
0.006983,0.99713,0.0094914,0.96188
0.0069859,0.99714,0.0094953,0.96181
0.0069889,0.99715,0.0094993,0.96174
0.0069918,0.99716,0.0095033,0.96166
0.0069947,0.99717,0.0095073,0.96159
0.0069977,0.99718,0.0095113,0.96152
0.0070006,0.99719,0.0095152,0.96144
0.0070035,0.9972,0.0095192,0.96137
0.0070064,0.99721,0.0095232,0.9613
0.0070094,0.99721,0.0095272,0.96122
0.0070123,0.99722,0.0095312,0.96115
0.0070152,0.99723,0.0095351,0.96108
0.0070182,0.99724,0.0095391,0.961
0.0070211,0.99725,0.0095431,0.96093
0.007024,0.99726,0.0095471,0.96086
0.0070269,0.99726,0.0095511,0.96079
0.0070299,0.99727,0.0095551,0.96071
0.0070328,0.99728,0.009559,0.96064
0.0070357,0.99729,0.009563,0.96057
0.0070387,0.99729,0.009567,0.9605
0.0070416,0.9973,0.009571,0.96042
0.0070445,0.9973,0.009575,0.96035
0.0070475,0.99731,0.0095789,0.96028
0.0070504,0.99732,0.0095829,0.96021
0.0070533,0.99732,0.0095869,0.96013
0.0070562,0.99733,0.0095909,0.96006
0.0070592,0.99733,0.0095949,0.95999
0.0070621,0.99734,0.0095988,0.95992
0.007065,0.99734,0.0096028,0.95985
0.007068,0.99735,0.0096068,0.95978
0.0070709,0.99735,0.0096108,0.9597
0.0070738,0.99736,0.0096148,0.95963
0.0070767,0.99736,0.0096188,0.95956
0.0070797,0.99736,0.0096227,0.95949
0.0070826,0.99737,0.0096267,0.95942
0.0070855,0.99737,0.0096307,0.95935
0.0070885,0.99737,0.0096347,0.95928
0.0070914,0.99738,0.0096387,0.95921
0.0070943,0.99738,0.0096426,0.95914
0.0070972,0.99738,0.0096466,0.95907
0.0071002,0.99738,0.0096506,0.959
0.0071031,0.99739,0.0096546,0.95893
0.007106,0.99739,0.0096586,0.95887
0.007109,0.99739,0.0096625,0.9588
0.0071119,0.99739,0.0096665,0.95873
0.0071148,0.99739,0.0096705,0.95866
0.0071178,0.99739,0.0096745,0.95859
0.0071207,0.99739,0.0096785,0.95852
0.0071236,0.9974,0.0096825,0.95846
0.0071265,0.9974,0.0096864,0.95839
0.0071295,0.9974,0.0096904,0.95832
0.0071324,0.9974,0.0096944,0.95825
0.0071353,0.9974,0.0096984,0.95819
0.0071383,0.9974,0.0097024,0.95812
0.0071412,0.9974,0.0097063,0.95805
0.0071441,0.99739,0.0097103,0.95799
0.007147,0.99739,0.0097143,0.95792
0.00715,0.99739,0.0097183,0.95786
0.0071529,0.99739,0.0097223,0.95779
0.0071558,0.99739,0.0097262,0.95773
0.0071588,0.99739,0.0097302,0.95766
0.0071617,0.99739,0.0097342,0.95759
0.0071646,0.99738,0.0097382,0.95753
0.0071675,0.99738,0.0097422,0.95746
0.0071705,0.99738,0.0097462,0.9574
0.0071734,0.99738,0.0097501,0.95734
0.0071763,0.99737,0.0097541,0.95727
0.0071793,0.99737,0.0097581,0.95721
0.0071822,0.99737,0.0097621,0.95714
0.0071851,0.99736,0.0097661,0.95708
0.007188,0.99736,0.00977,0.95702
0.007191,0.99736,0.009774,0.95695
0.0071939,0.99735,0.009778,0.95689
0.0071968,0.99735,0.009782,0.95683
0.0071998,0.99734,0.009786,0.95676
0.0072027,0.99734,0.0097899,0.9567
0.0072056,0.99734,0.0097939,0.95664
0.0072086,0.99733,0.0097979,0.95658
0.0072115,0.99733,0.0098019,0.95651
0.0072144,0.99732,0.0098059,0.95645
0.0072173,0.99731,0.0098099,0.95639
0.0072203,0.99731,0.0098138,0.95633
0.0072232,0.9973,0.0098178,0.95627
0.0072261,0.9973,0.0098218,0.9562
0.0072291,0.99729,0.0098258,0.95614
0.007232,0.99728,0.0098298,0.95608
0.0072349,0.99728,0.0098337,0.95602
0.0072378,0.99727,0.0098377,0.95596
0.0072408,0.99726,0.0098417,0.9559
0.0072437,0.99726,0.0098457,0.95584
0.0072466,0.99725,0.0098497,0.95578
0.0072496,0.99724,0.0098536,0.95572
0.0072525,0.99723,0.0098576,0.95566
0.0072554,0.99722,0.0098616,0.9556
0.0072583,0.99722,0.0098656,0.95554
0.0072613,0.99721,0.0098696,0.95548
0.0072642,0.9972,0.0098736,0.95542
0.0072671,0.99719,0.0098775,0.95537
0.0072701,0.99718,0.0098815,0.95531
0.007273,0.99717,0.0098855,0.95525
0.0072759,0.99716,0.0098895,0.95519
0.0072789,0.99715,0.0098935,0.95513
0.0072818,0.99714,0.0098974,0.95507
0.0072847,0.99713,0.0099014,0.95502
0.0072876,0.99712,0.0099054,0.95496
0.0072906,0.99711,0.0099094,0.9549
0.0072935,0.9971,0.0099134,0.95484
0.0072964,0.99709,0.0099173,0.95479
0.0072994,0.99708,0.0099213,0.95473
0.0073023,0.99707,0.0099253,0.95467
0.0073052,0.99706,0.0099293,0.95462
0.0073081,0.99705,0.0099333,0.95456
0.0073111,0.99704,0.0099373,0.9545
0.007314,0.99702,0.0099412,0.95445
0.0073169,0.99701,0.0099452,0.95439
0.0073199,0.997,0.0099492,0.95434
0.0073228,0.99699,0.0099532,0.95428
0.0073257,0.99698,0.0099572,0.95423
0.0073286,0.99696,0.0099611,0.95417
0.0073316,0.99695,0.0099651,0.95412
0.0073345,0.99694,0.0099691,0.95406
0.0073374,0.99692,0.0099731,0.95401
0.0073404,0.99691,0.0099771,0.95395
0.0073433,0.9969,0.009981,0.9539
0.0073462,0.99688,0.009985,0.95384
0.0073492,0.99687,0.009989,0.95379
0.0073521,0.99686,0.009993,0.95374
0.007355,0.99684,0.009997,0.95368
0.0073579,0.99683,0.010001,0.95363
0.0073609,0.99681,0.010005,0.95358
0.0073638,0.9968,0.010009,0.95352
0.0073667,0.99679,0.010013,0.95347
0.0073697,0.99677,0.010017,0.95342
0.0073726,0.99676,0.010021,0.95337
0.0073755,0.99674,0.010025,0.95332
0.0073784,0.99672,0.010029,0.95326
0.0073814,0.99671,0.010033,0.95321
0.0073843,0.99669,0.010037,0.95316
0.0073872,0.99668,0.010041,0.95311
0.0073902,0.99666,0.010045,0.95306
0.0073931,0.99665,0.010049,0.95301
0.007396,0.99663,0.010053,0.95296
0.0073989,0.99661,0.010057,0.95291
0.0074019,0.9966,0.010061,0.95286
0.0074048,0.99658,0.010065,0.95281
0.0074077,0.99656,0.010069,0.95276
0.0074107,0.99655,0.010073,0.95271
0.0074136,0.99653,0.010077,0.95266
0.0074165,0.99651,0.010081,0.95262
0.0074194,0.99649,0.010085,0.95257
0.0074224,0.99648,0.010089,0.95252
0.0074253,0.99646,0.010093,0.95247
0.0074282,0.99644,0.010097,0.95243
0.0074312,0.99642,0.0101,0.95238
0.0074341,0.9964,0.010104,0.95233
0.007437,0.99639,0.010108,0.95229
0.00744,0.99637,0.010112,0.95224
0.0074429,0.99635,0.010116,0.9522
0.0074458,0.99633,0.01012,0.95215
0.0074487,0.99631,0.010124,0.95211
0.0074517,0.99629,0.010128,0.95206
0.0074546,0.99627,0.010132,0.95202
0.0074575,0.99625,0.010136,0.95197
0.0074605,0.99623,0.01014,0.95193
0.0074634,0.99621,0.010144,0.95188
0.0074663,0.99619,0.010148,0.95184
0.0074692,0.99617,0.010152,0.9518
0.0074722,0.99615,0.010156,0.95176
0.0074751,0.99613,0.01016,0.95171
0.007478,0.99611,0.010164,0.95167
0.007481,0.99609,0.010168,0.95163
0.0074839,0.99607,0.010172,0.95159
0.0074868,0.99605,0.010176,0.95155
0.0074897,0.99603,0.01018,0.9515
0.0074927,0.99601,0.010184,0.95146
0.0074956,0.99599,0.010188,0.95142
0.0074985,0.99597,0.010192,0.95138
0.0075015,0.99595,0.010196,0.95134
0.0075044,0.99593,0.0102,0.9513
0.0075073,0.9959,0.010204,0.95126
0.0075103,0.99588,0.010208,0.95122
0.0075132,0.99586,0.010212,0.95119
0.0075161,0.99584,0.010216,0.95115
0.007519,0.99582,0.01022,0.95111
0.007522,0.99579,0.010224,0.95107
0.0075249,0.99577,0.010228,0.95103
0.0075278,0.99575,0.010232,0.95099
0.0075308,0.99572,0.010236,0.95096
0.0075337,0.9957,0.01024,0.95092
0.0075366,0.99568,0.010244,0.95088
0.0075395,0.99566,0.010248,0.95085
0.0075425,0.99563,0.010252,0.95081
0.0075454,0.99561,0.010256,0.95078
0.0075483,0.99558,0.01026,0.95074
0.0075513,0.99556,0.010264,0.9507
0.0075542,0.99554,0.010268,0.95067
0.0075571,0.99551,0.010272,0.95063
0.00756,0.99549,0.010276,0.9506
0.007563,0.99546,0.01028,0.95057
0.0075659,0.99544,0.010284,0.95053
0.0075688,0.99542,0.010288,0.9505
0.0075718,0.99539,0.010292,0.95047
0.0075747,0.99537,0.010296,0.95043
0.0075776,0.99534,0.0103,0.9504
0.0075806,0.99532,0.010304,0.95037
0.0075835,0.99529,0.010308,0.95033
0.0075864,0.99527,0.010311,0.9503
0.0075893,0.99524,0.010315,0.95027
0.0075923,0.99522,0.010319,0.95024
0.0075952,0.99519,0.010323,0.95021
0.0075981,0.99516,0.010327,0.95018
0.0076011,0.99514,0.010331,0.95015
0.007604,0.99511,0.010335,0.95012
0.0076069,0.99509,0.010339,0.95009
0.0076098,0.99506,0.010343,0.95006
0.0076128,0.99503,0.010347,0.95003
0.0076157,0.99501,0.010351,0.95
0.0076186,0.99498,0.010355,0.94997
0.0076216,0.99495,0.010359,0.94994
0.0076245,0.99493,0.010363,0.94991
0.0076274,0.9949,0.010367,0.94989
0.0076303,0.99487,0.010371,0.94986
0.0076333,0.99485,0.010375,0.94983
0.0076362,0.99482,0.010379,0.9498
0.0076391,0.99479,0.010383,0.94978
0.0076421,0.99477,0.010387,0.94975
0.007645,0.99474,0.010391,0.94973
0.0076479,0.99471,0.010395,0.9497
0.0076508,0.99468,0.010399,0.94967
0.0076538,0.99465,0.010403,0.94965
0.0076567,0.99462,0.010407,0.94962
0.0076596,0.9946,0.010411,0.9496
0.0076626,0.99457,0.010415,0.94957
0.0076655,0.99454,0.010419,0.94955
0.0076684,0.99451,0.010423,0.94953
0.0076714,0.99448,0.010427,0.9495
0.0076743,0.99445,0.010431,0.94948
0.0076772,0.99442,0.010435,0.94946
0.0076801,0.99439,0.010439,0.94943
0.0076831,0.99436,0.010443,0.94941
0.007686,0.99433,0.010447,0.94939
0.0076889,0.9943,0.010451,0.94937
0.0076919,0.99428,0.010455,0.94935
0.0076948,0.99425,0.010459,0.94933
0.0076977,0.99422,0.010463,0.9493
0.0077006,0.99419,0.010467,0.94928
0.0077036,0.99415,0.010471,0.94926
0.0077065,0.99412,0.010475,0.94924
0.0077094,0.99409,0.010479,0.94922
0.0077124,0.99406,0.010483,0.9492
0.0077153,0.99403,0.010487,0.94919
0.0077182,0.994,0.010491,0.94917
0.0077211,0.99397,0.010495,0.94915
0.0077241,0.99394,0.010499,0.94913
0.007727,0.99391,0.010503,0.94911
0.0077299,0.99388,0.010507,0.94909
0.0077329,0.99385,0.010511,0.94908
0.0077358,0.99382,0.010515,0.94906
0.0077387,0.99379,0.010519,0.94904
0.0077417,0.99376,0.010523,0.94903
0.0077446,0.99373,0.010526,0.94901
0.0077475,0.99369,0.01053,0.949
0.0077504,0.99366,0.010534,0.94898
0.0077534,0.99363,0.010538,0.94896
0.0077563,0.9936,0.010542,0.94895
0.0077592,0.99357,0.010546,0.94894
0.0077622,0.99354,0.01055,0.94892
0.0077651,0.9935,0.010554,0.94891
0.007768,0.99347,0.010558,0.94889
0.0077709,0.99344,0.010562,0.94888
0.0077739,0.99341,0.010566,0.94887
0.0077768,0.99337,0.01057,0.94885
0.0077797,0.99334,0.010574,0.94884
0.0077827,0.99331,0.010578,0.94883
0.0077856,0.99327,0.010582,0.94882
0.0077885,0.99324,0.010586,0.94881
0.0077914,0.99321,0.01059,0.94879
0.0077944,0.99317,0.010594,0.94878
0.0077973,0.99314,0.010598,0.94877
0.0078002,0.99311,0.010602,0.94876
0.0078032,0.99307,0.010606,0.94875
0.0078061,0.99304,0.01061,0.94874
0.007809,0.993,0.010614,0.94873
0.007812,0.99297,0.010618,0.94872
0.0078149,0.99294,0.010622,0.94871
0.0078178,0.9929,0.010626,0.94871
0.0078207,0.99287,0.01063,0.9487
0.0078237,0.99283,0.010634,0.94869
0.0078266,0.9928,0.010638,0.94868
0.0078295,0.99276,0.010642,0.94867
0.0078325,0.99273,0.010646,0.94867
0.0078354,0.9927,0.01065,0.94866
0.0078383,0.99266,0.010654,0.94865
0.0078412,0.99263,0.010658,0.94865
0.0078442,0.99259,0.010662,0.94864
0.0078471,0.99256,0.010666,0.94864
0.00785,0.99252,0.01067,0.94863
0.007853,0.99248,0.010674,0.94863
0.0078559,0.99245,0.010678,0.94862
0.0078588,0.99241,0.010682,0.94862
0.0078617,0.99238,0.010686,0.94861
0.0078647,0.99234,0.01069,0.94861
0.0078676,0.9923,0.010694,0.9486
0.0078705,0.99227,0.010698,0.9486
0.0078735,0.99223,0.010702,0.9486
0.0078764,0.99219,0.010706,0.9486
0.0078793,0.99216,0.01071,0.94859
0.0078822,0.99212,0.010714,0.94859
0.0078852,0.99209,0.010718,0.94859
0.0078881,0.99205,0.010722,0.94859
0.007891,0.99201,0.010726,0.94859
0.007894,0.99197,0.01073,0.94859
0.0078969,0.99194,0.010734,0.94859
0.0078998,0.9919,0.010737,0.94859
0.0079028,0.99186,0.010741,0.94859
0.0079057,0.99183,0.010745,0.94859
0.0079086,0.99179,0.010749,0.94859
0.0079115,0.99175,0.010753,0.94859
0.0079145,0.99172,0.010757,0.94859
0.0079174,0.99168,0.010761,0.94859
0.0079203,0.99164,0.010765,0.94859
0.0079233,0.99161,0.010769,0.94859
0.0079262,0.99157,0.010773,0.9486
0.0079291,0.99153,0.010777,0.9486
0.007932,0.99149,0.010781,0.9486
0.007935,0.99146,0.010785,0.9486
0.0079379,0.99142,0.010789,0.94861
0.0079408,0.99138,0.010793,0.94861
0.0079438,0.99135,0.010797,0.94862
0.0079467,0.99131,0.010801,0.94862
0.0079496,0.99127,0.010805,0.94863
0.0079525,0.99123,0.010809,0.94863
0.0079555,0.9912,0.010813,0.94864
0.0079584,0.99116,0.010817,0.94864
0.0079613,0.99112,0.010821,0.94865
0.0079643,0.99108,0.010825,0.94865
0.0079672,0.99104,0.010829,0.94866
0.0079701,0.99101,0.010833,0.94867
0.0079731,0.99097,0.010837,0.94867
0.007976,0.99093,0.010841,0.94868
0.0079789,0.99089,0.010845,0.94869
0.0079818,0.99086,0.010849,0.9487
0.0079848,0.99082,0.010853,0.9487
0.0079877,0.99078,0.010857,0.94871
0.0079906,0.99074,0.010861,0.94872
0.0079936,0.9907,0.010865,0.94873
0.0079965,0.99067,0.010869,0.94874
0.0079994,0.99063,0.010873,0.94875
0.0080023,0.99059,0.010877,0.94876
0.0080053,0.99055,0.010881,0.94877
0.0080082,0.99051,0.010885,0.94878
0.0080111,0.99047,0.010889,0.94879
0.0080141,0.99044,0.010893,0.9488
0.008017,0.9904,0.010897,0.94881
0.0080199,0.99036,0.010901,0.94883
0.0080228,0.99032,0.010905,0.94884
0.0080258,0.99028,0.010909,0.94885
0.0080287,0.99024,0.010913,0.94886
0.0080316,0.9902,0.010917,0.94887
0.0080346,0.99016,0.010921,0.94889
0.0080375,0.99012,0.010925,0.9489
0.0080404,0.99009,0.010929,0.94891
0.0080434,0.99005,0.010933,0.94893
0.0080463,0.99001,0.010937,0.94894
0.0080492,0.98997,0.010941,0.94896
0.0080521,0.98993,0.010945,0.94897
0.0080551,0.98989,0.010948,0.94899
0.008058,0.98985,0.010952,0.949
0.0080609,0.98981,0.010956,0.94902
0.0080639,0.98977,0.01096,0.94903
0.0080668,0.98974,0.010964,0.94905
0.0080697,0.9897,0.010968,0.94906
0.0080726,0.98966,0.010972,0.94908
0.0080756,0.98962,0.010976,0.9491
0.0080785,0.98958,0.01098,0.94911
0.0080814,0.98954,0.010984,0.94913
0.0080844,0.9895,0.010988,0.94915
0.0080873,0.98946,0.010992,0.94917
0.0080902,0.98943,0.010996,0.94919
0.0080931,0.98939,0.011,0.9492
0.0080961,0.98935,0.011004,0.94922
0.008099,0.98931,0.011008,0.94924
0.0081019,0.98927,0.011012,0.94926
0.0081049,0.98923,0.011016,0.94928
0.0081078,0.98919,0.01102,0.9493
0.0081107,0.98915,0.011024,0.94932
0.0081136,0.98911,0.011028,0.94934
0.0081166,0.98907,0.011032,0.94936
0.0081195,0.98903,0.011036,0.94938
0.0081224,0.98899,0.01104,0.9494
0.0081254,0.98895,0.011044,0.94942
0.0081283,0.98891,0.011048,0.94945
0.0081312,0.98887,0.011052,0.94947
0.0081342,0.98883,0.011056,0.94949
0.0081371,0.98879,0.01106,0.94951
0.00814,0.98875,0.011064,0.94953
0.0081429,0.98871,0.011068,0.94956
0.0081459,0.98867,0.011072,0.94958
0.0081488,0.98863,0.011076,0.9496
0.0081517,0.98859,0.01108,0.94963
0.0081547,0.98855,0.011084,0.94965
0.0081576,0.98851,0.011088,0.94968
0.0081605,0.98847,0.011092,0.9497
0.0081634,0.98843,0.011096,0.94972
0.0081664,0.98839,0.0111,0.94975
0.0081693,0.98835,0.011104,0.94977
0.0081722,0.9883,0.011108,0.9498
0.0081752,0.98826,0.011112,0.94983
0.0081781,0.98822,0.011116,0.94985
0.008181,0.98818,0.01112,0.94988
0.0081839,0.98814,0.011124,0.9499
0.0081869,0.9881,0.011128,0.94993
0.0081898,0.98806,0.011132,0.94996
0.0081927,0.98802,0.011136,0.94998
0.0081957,0.98798,0.01114,0.95001
0.0081986,0.98794,0.011144,0.95004
0.0082015,0.9879,0.011148,0.95007
0.0082045,0.98785,0.011152,0.9501
0.0082074,0.98781,0.011156,0.95012
0.0082103,0.98777,0.01116,0.95015
0.0082132,0.98773,0.011163,0.95018
0.0082162,0.98769,0.011167,0.95021
0.0082191,0.98765,0.011171,0.95024
0.008222,0.98761,0.011175,0.95027
0.008225,0.98756,0.011179,0.9503
0.0082279,0.98752,0.011183,0.95033
0.0082308,0.98748,0.011187,0.95036
0.0082337,0.98744,0.011191,0.95039
0.0082367,0.9874,0.011195,0.95042
0.0082396,0.98736,0.011199,0.95045
0.0082425,0.98731,0.011203,0.95048
0.0082455,0.98727,0.011207,0.95051
0.0082484,0.98723,0.011211,0.95055
0.0082513,0.98719,0.011215,0.95058
0.0082542,0.98715,0.011219,0.95061
0.0082572,0.9871,0.011223,0.95064
0.0082601,0.98706,0.011227,0.95068
0.008263,0.98702,0.011231,0.95071
0.008266,0.98698,0.011235,0.95074
0.0082689,0.98693,0.011239,0.95078
0.0082718,0.98689,0.011243,0.95081
0.0082748,0.98685,0.011247,0.95084
0.0082777,0.98681,0.011251,0.95088
0.0082806,0.98677,0.011255,0.95091
0.0082835,0.98672,0.011259,0.95095
0.0082865,0.98668,0.011263,0.95098
0.0082894,0.98664,0.011267,0.95102
0.0082923,0.98659,0.011271,0.95105
0.0082953,0.98655,0.011275,0.95109
0.0082982,0.98651,0.011279,0.95112
0.0083011,0.98647,0.011283,0.95116
0.008304,0.98642,0.011287,0.95119
0.008307,0.98638,0.011291,0.95123
0.0083099,0.98634,0.011295,0.95127
0.0083128,0.98629,0.011299,0.9513
0.0083158,0.98625,0.011303,0.95134
0.0083187,0.98621,0.011307,0.95138
0.0083216,0.98616,0.011311,0.95142
0.0083245,0.98612,0.011315,0.95145
0.0083275,0.98608,0.011319,0.95149
0.0083304,0.98603,0.011323,0.95153
0.0083333,0.98599,0.011327,0.95157
0.0083363,0.98595,0.011331,0.95161
0.0083392,0.9859,0.011335,0.95165
0.0083421,0.98586,0.011339,0.95169
0.008345,0.98581,0.011343,0.95173
0.008348,0.98577,0.011347,0.95177
0.0083509,0.98573,0.011351,0.95181
0.0083538,0.98568,0.011355,0.95185
0.0083568,0.98564,0.011359,0.95189
0.0083597,0.9856,0.011363,0.95193
0.0083626,0.98555,0.011367,0.95197
0.0083656,0.98551,0.011371,0.95201
0.0083685,0.98546,0.011374,0.95205
0.0083714,0.98542,0.011378,0.95209
0.0083743,0.98537,0.011382,0.95213
0.0083773,0.98533,0.011386,0.95217
0.0083802,0.98528,0.01139,0.95222
0.0083831,0.98524,0.011394,0.95226
0.0083861,0.98519,0.011398,0.9523
0.008389,0.98515,0.011402,0.95234
0.0083919,0.98511,0.011406,0.95239
0.0083948,0.98506,0.01141,0.95243
0.0083978,0.98502,0.011414,0.95247
0.0084007,0.98497,0.011418,0.95252
0.0084036,0.98493,0.011422,0.95256
0.0084066,0.98488,0.011426,0.95261
0.0084095,0.98484,0.01143,0.95265
0.0084124,0.98479,0.011434,0.9527
0.0084153,0.98475,0.011438,0.95274
0.0084183,0.9847,0.011442,0.95279
0.0084212,0.98466,0.011446,0.95283
0.0084241,0.98461,0.01145,0.95288
0.0084271,0.98457,0.011454,0.95292
0.00843,0.98452,0.011458,0.95297
0.0084329,0.98447,0.011462,0.95301
0.0084359,0.98443,0.011466,0.95306
0.0084388,0.98438,0.01147,0.95311
0.0084417,0.98434,0.011474,0.95315
0.0084446,0.98429,0.011478,0.9532
0.0084476,0.98425,0.011482,0.95325
0.0084505,0.9842,0.011486,0.9533
0.0084534,0.98415,0.01149,0.95334
0.0084564,0.98411,0.011494,0.95339
0.0084593,0.98406,0.011498,0.95344
0.0084622,0.98402,0.011502,0.95349
0.0084651,0.98397,0.011506,0.95354
0.0084681,0.98393,0.01151,0.95359
0.008471,0.98388,0.011514,0.95364
0.0084739,0.98383,0.011518,0.95368
0.0084769,0.98379,0.011522,0.95373
0.0084798,0.98374,0.011526,0.95378
0.0084827,0.9837,0.01153,0.95383
0.0084856,0.98365,0.011534,0.95388
0.0084886,0.98361,0.011538,0.95393
0.0084915,0.98356,0.011542,0.95398
0.0084944,0.98351,0.011546,0.95403
0.0084974,0.98347,0.01155,0.95408
0.0085003,0.98342,0.011554,0.95413
0.0085032,0.98338,0.011558,0.95418
0.0085062,0.98333,0.011562,0.95423
0.0085091,0.98328,0.011566,0.95428
0.008512,0.98324,0.01157,0.95434
0.0085149,0.98319,0.011574,0.95439
0.0085179,0.98315,0.011578,0.95444
0.0085208,0.9831,0.011582,0.95449
0.0085237,0.98306,0.011586,0.95454
0.0085267,0.98301,0.011589,0.95459
0.0085296,0.98296,0.011593,0.95464
0.0085325,0.98292,0.011597,0.9547
0.0085354,0.98287,0.011601,0.95475
0.0085384,0.98283,0.011605,0.9548
0.0085413,0.98278,0.011609,0.95485
0.0085442,0.98273,0.011613,0.95491
0.0085472,0.98269,0.011617,0.95496
0.0085501,0.98264,0.011621,0.95501
0.008553,0.98259,0.011625,0.95506
0.0085559,0.98255,0.011629,0.95512
0.0085589,0.9825,0.011633,0.95517
0.0085618,0.98245,0.011637,0.95522
0.0085647,0.98241,0.011641,0.95528
0.0085677,0.98236,0.011645,0.95533
0.0085706,0.98231,0.011649,0.95539
0.0085735,0.98227,0.011653,0.95544
0.0085764,0.98222,0.011657,0.95549
0.0085794,0.98217,0.011661,0.95555
0.0085823,0.98213,0.011665,0.9556
0.0085852,0.98208,0.011669,0.95566
0.0085882,0.98203,0.011673,0.95571
0.0085911,0.98199,0.011677,0.95577
0.008594,0.98194,0.011681,0.95582
0.008597,0.98189,0.011685,0.95588
0.0085999,0.98184,0.011689,0.95593
0.0086028,0.9818,0.011693,0.95599
0.0086057,0.98175,0.011697,0.95604
0.0086087,0.9817,0.011701,0.9561
0.0086116,0.98165,0.011705,0.95616
0.0086145,0.98161,0.011709,0.95621
0.0086175,0.98156,0.011713,0.95627
0.0086204,0.98151,0.011717,0.95632
0.0086233,0.98147,0.011721,0.95638
0.0086262,0.98142,0.011725,0.95644
0.0086292,0.98137,0.011729,0.95649
0.0086321,0.98132,0.011733,0.95655
0.008635,0.98128,0.011737,0.95661
0.008638,0.98123,0.011741,0.95667
0.0086409,0.98118,0.011745,0.95672
0.0086438,0.98113,0.011749,0.95678
0.0086467,0.98108,0.011753,0.95684
0.0086497,0.98104,0.011757,0.9569
0.0086526,0.98099,0.011761,0.95696
0.0086555,0.98094,0.011765,0.95701
0.0086585,0.98089,0.011769,0.95707
0.0086614,0.98085,0.011773,0.95713
0.0086643,0.9808,0.011777,0.95719
0.0086673,0.98075,0.011781,0.95725
0.0086702,0.9807,0.011785,0.95731
0.0086731,0.98065,0.011789,0.95737
0.008676,0.98061,0.011793,0.95743
0.008679,0.98056,0.011797,0.95748
0.0086819,0.98051,0.0118,0.95754
0.0086848,0.98046,0.011804,0.9576
0.0086878,0.98041,0.011808,0.95766
0.0086907,0.98036,0.011812,0.95772
0.0086936,0.98032,0.011816,0.95778
0.0086965,0.98027,0.01182,0.95785
0.0086995,0.98022,0.011824,0.95791
0.0087024,0.98017,0.011828,0.95797
0.0087053,0.98012,0.011832,0.95803
0.0087083,0.98007,0.011836,0.95809
0.0087112,0.98002,0.01184,0.95815
0.0087141,0.97997,0.011844,0.95821
0.008717,0.97992,0.011848,0.95827
0.00872,0.97987,0.011852,0.95833
0.0087229,0.97983,0.011856,0.9584
0.0087258,0.97978,0.01186,0.95846
0.0087288,0.97973,0.011864,0.95852
0.0087317,0.97968,0.011868,0.95858
0.0087346,0.97963,0.011872,0.95865
0.0087376,0.97958,0.011876,0.95871
0.0087405,0.97953,0.01188,0.95877
0.0087434,0.97948,0.011884,0.95883
0.0087463,0.97942,0.011888,0.9589
0.0087493,0.97937,0.011892,0.95896
0.0087522,0.97932,0.011896,0.95903
0.0087551,0.97927,0.0119,0.95909
0.0087581,0.97922,0.011904,0.95915
0.008761,0.97917,0.011908,0.95922
0.0087639,0.97912,0.011912,0.95928
0.0087668,0.97907,0.011916,0.95935
0.0087698,0.97902,0.01192,0.95941
0.0087727,0.97897,0.011924,0.95948
0.0087756,0.97892,0.011928,0.95954
0.0087786,0.97887,0.011932,0.95961
0.0087815,0.97882,0.011936,0.95967
0.0087844,0.97877,0.01194,0.95974
0.0087873,0.97871,0.011944,0.9598
0.0087903,0.97866,0.011948,0.95987
0.0087932,0.97861,0.011952,0.95993
0.0087961,0.97856,0.011956,0.96
0.0087991,0.97851,0.01196,0.96007
0.008802,0.97846,0.011964,0.96013
0.0088049,0.97841,0.011968,0.9602
0.0088079,0.97835,0.011972,0.96027
0.0088108,0.9783,0.011976,0.96034
0.0088137,0.97825,0.01198,0.9604
0.0088166,0.9782,0.011984,0.96047
0.0088196,0.97814,0.011988,0.96054
0.0088225,0.97809,0.011992,0.9606
0.0088254,0.97804,0.011996,0.96067
0.0088284,0.97799,0.012,0.96074
0.0088313,0.97793,0.012004,0.96081
0.0088342,0.97788,0.012008,0.96087
0.0088371,0.97783,0.012011,0.96094
0.0088401,0.97778,0.012015,0.96101
0.008843,0.97772,0.012019,0.96108
0.0088459,0.97767,0.012023,0.96114
0.0088489,0.97762,0.012027,0.96121
0.0088518,0.97756,0.012031,0.96128
0.0088547,0.97751,0.012035,0.96135
0.0088576,0.97746,0.012039,0.96141
0.0088606,0.9774,0.012043,0.96148
0.0088635,0.97735,0.012047,0.96155
0.0088664,0.9773,0.012051,0.96162
0.0088694,0.97724,0.012055,0.96169
0.0088723,0.97719,0.012059,0.96175
0.0088752,0.97713,0.012063,0.96182
0.0088781,0.97708,0.012067,0.96189
0.0088811,0.97703,0.012071,0.96196
0.008884,0.97697,0.012075,0.96203
0.0088869,0.97692,0.012079,0.9621
0.0088899,0.97686,0.012083,0.96216
0.0088928,0.97681,0.012087,0.96223
0.0088957,0.97675,0.012091,0.9623
0.0088987,0.9767,0.012095,0.96237
0.0089016,0.97665,0.012099,0.96244
0.0089045,0.97659,0.012103,0.96251
0.0089074,0.97654,0.012107,0.96258
0.0089104,0.97648,0.012111,0.96265
0.0089133,0.97643,0.012115,0.96272
0.0089162,0.97637,0.012119,0.96279
0.0089192,0.97632,0.012123,0.96286
0.0089221,0.97626,0.012127,0.96292
0.008925,0.97621,0.012131,0.96299
0.0089279,0.97615,0.012135,0.96306
0.0089309,0.9761,0.012139,0.96313
0.0089338,0.97604,0.012143,0.9632
0.0089367,0.97599,0.012147,0.96327
0.0089397,0.97593,0.012151,0.96334
0.0089426,0.97588,0.012155,0.96341
0.0089455,0.97582,0.012159,0.96348
0.0089484,0.97576,0.012163,0.96355
0.0089514,0.97571,0.012167,0.96362
0.0089543,0.97565,0.012171,0.96369
0.0089572,0.9756,0.012175,0.96377
0.0089602,0.97554,0.012179,0.96384
0.0089631,0.97549,0.012183,0.96391
0.008966,0.97543,0.012187,0.96398
0.008969,0.97538,0.012191,0.96405
0.0089719,0.97532,0.012195,0.96412
0.0089748,0.97526,0.012199,0.96419
0.0089777,0.97521,0.012203,0.96426
0.0089807,0.97515,0.012207,0.96433
0.0089836,0.9751,0.012211,0.96441
0.0089865,0.97504,0.012215,0.96448
0.0089895,0.97499,0.012219,0.96455
0.0089924,0.97493,0.012223,0.96462
0.0089953,0.97488,0.012226,0.96469
0.0089982,0.97482,0.01223,0.96476
0.0090012,0.97476,0.012234,0.96484
0.0090041,0.97471,0.012238,0.96491
0.009007,0.97465,0.012242,0.96498
0.00901,0.9746,0.012246,0.96505
0.0090129,0.97454,0.01225,0.96513
0.0090158,0.97448,0.012254,0.9652
0.0090187,0.97443,0.012258,0.96527
0.0090217,0.97437,0.012262,0.96534
0.0090246,0.97432,0.012266,0.96542
0.0090275,0.97426,0.01227,0.96549
0.0090305,0.9742,0.012274,0.96556
0.0090334,0.97415,0.012278,0.96564
0.0090363,0.97409,0.012282,0.96571
0.0090393,0.97404,0.012286,0.96579
0.0090422,0.97398,0.01229,0.96586
0.0090451,0.97392,0.012294,0.96593
0.009048,0.97387,0.012298,0.96601
0.009051,0.97381,0.012302,0.96608
0.0090539,0.97376,0.012306,0.96616
0.0090568,0.9737,0.01231,0.96623
0.0090598,0.97364,0.012314,0.96631
0.0090627,0.97359,0.012318,0.96638
0.0090656,0.97353,0.012322,0.96646
0.0090685,0.97348,0.012326,0.96653
0.0090715,0.97342,0.01233,0.96661
0.0090744,0.97336,0.012334,0.96668
0.0090773,0.97331,0.012338,0.96676
0.0090803,0.97325,0.012342,0.96683
0.0090832,0.9732,0.012346,0.96691
0.0090861,0.97314,0.01235,0.96699
0.009089,0.97308,0.012354,0.96706
0.009092,0.97303,0.012358,0.96714
0.0090949,0.97297,0.012362,0.96721
0.0090978,0.97291,0.012366,0.96729
0.0091008,0.97286,0.01237,0.96737
0.0091037,0.9728,0.012374,0.96744
0.0091066,0.97274,0.012378,0.96752
0.0091095,0.97269,0.012382,0.96759
0.0091125,0.97263,0.012386,0.96767
0.0091154,0.97257,0.01239,0.96774
0.0091183,0.97252,0.012394,0.96782
0.0091213,0.97246,0.012398,0.9679
0.0091242,0.9724,0.012402,0.96797
0.0091271,0.97235,0.012406,0.96805
0.0091301,0.97229,0.01241,0.96812
0.009133,0.97223,0.012414,0.9682
0.0091359,0.97218,0.012418,0.96827
0.0091388,0.97212,0.012422,0.96835
0.0091418,0.97206,0.012426,0.96842
0.0091447,0.972,0.01243,0.9685
0.0091476,0.97194,0.012434,0.96858
0.0091506,0.97189,0.012437,0.96865
0.0091535,0.97183,0.012441,0.96873
0.0091564,0.97177,0.012445,0.9688
0.0091593,0.97172,0.012449,0.96888
0.0091623,0.97166,0.012453,0.96895
0.0091652,0.9716,0.012457,0.96903
0.0091681,0.97154,0.012461,0.96911
0.0091711,0.97148,0.012465,0.96918
0.009174,0.97143,0.012469,0.96926
0.0091769,0.97137,0.012473,0.96933
0.0091798,0.97131,0.012477,0.96941
0.0091828,0.97125,0.012481,0.96948
0.0091857,0.97119,0.012485,0.96956
0.0091886,0.97113,0.012489,0.96964
0.0091916,0.97107,0.012493,0.96971
0.0091945,0.97101,0.012497,0.96979
0.0091974,0.97096,0.012501,0.96986
0.0092004,0.9709,0.012505,0.96994
0.0092033,0.97084,0.012509,0.97001
0.0092062,0.97078,0.012513,0.97009
0.0092091,0.97072,0.012517,0.97017
0.0092121,0.97066,0.012521,0.97024
0.009215,0.9706,0.012525,0.97032
0.0092179,0.97054,0.012529,0.97039
0.0092209,0.97048,0.012533,0.97047
0.0092238,0.97042,0.012537,0.97055
0.0092267,0.97036,0.012541,0.97062
0.0092296,0.9703,0.012545,0.9707
0.0092326,0.97024,0.012549,0.97078
0.0092355,0.97018,0.012553,0.97085
0.0092384,0.97012,0.012557,0.97093
0.0092414,0.97006,0.012561,0.971
0.0092443,0.97,0.012565,0.97108
0.0092472,0.96994,0.012569,0.97116
0.0092501,0.96988,0.012573,0.97123
0.0092531,0.96982,0.012577,0.97131
0.009256,0.96976,0.012581,0.97139
0.0092589,0.9697,0.012585,0.97146
0.0092619,0.96964,0.012589,0.97154
0.0092648,0.96958,0.012593,0.97162
0.0092677,0.96952,0.012597,0.97169
0.0092707,0.96946,0.012601,0.97177
0.0092736,0.9694,0.012605,0.97185
0.0092765,0.96934,0.012609,0.97193
0.0092794,0.96928,0.012613,0.972
0.0092824,0.96922,0.012617,0.97208
0.0092853,0.96916,0.012621,0.97216
0.0092882,0.9691,0.012625,0.97223
0.0092912,0.96904,0.012629,0.97231
0.0092941,0.96898,0.012633,0.97239
0.009297,0.96892,0.012637,0.97247
0.0092999,0.96886,0.012641,0.97254
0.0093029,0.96879,0.012645,0.97262
0.0093058,0.96873,0.012649,0.9727
0.0093087,0.96867,0.012652,0.97278
0.0093117,0.96861,0.012656,0.97285
0.0093146,0.96855,0.01266,0.97293
0.0093175,0.96849,0.012664,0.97301
0.0093204,0.96843,0.012668,0.97309
0.0093234,0.96837,0.012672,0.97317
0.0093263,0.96831,0.012676,0.97325
0.0093292,0.96825,0.01268,0.97332
0.0093322,0.96819,0.012684,0.9734
0.0093351,0.96813,0.012688,0.97348
0.009338,0.96807,0.012692,0.97356
0.0093409,0.96801,0.012696,0.97364
0.0093439,0.96795,0.0127,0.97371
0.0093468,0.96789,0.012704,0.97379
0.0093497,0.96783,0.012708,0.97387
0.0093527,0.96777,0.012712,0.97395
0.0093556,0.96771,0.012716,0.97403
0.0093585,0.96765,0.01272,0.9741
0.0093615,0.96759,0.012724,0.97418
0.0093644,0.96753,0.012728,0.97426
0.0093673,0.96747,0.012732,0.97433
0.0093702,0.96741,0.012736,0.97441
0.0093732,0.96735,0.01274,0.97449
0.0093761,0.96729,0.012744,0.97457
0.009379,0.96723,0.012748,0.97464
0.009382,0.96717,0.012752,0.97472
0.0093849,0.96711,0.012756,0.9748
0.0093878,0.96705,0.01276,0.97487
0.0093907,0.96699,0.012764,0.97495
0.0093937,0.96694,0.012768,0.97503
0.0093966,0.96688,0.012772,0.9751
0.0093995,0.96682,0.012776,0.97518
0.0094025,0.96676,0.01278,0.97525
0.0094054,0.9667,0.012784,0.97533
0.0094083,0.96664,0.012788,0.97541
0.0094112,0.96658,0.012792,0.97548
0.0094142,0.96652,0.012796,0.97556
0.0094171,0.96646,0.0128,0.97563
0.00942,0.9664,0.012804,0.97571
0.009423,0.96634,0.012808,0.97579
0.0094259,0.96628,0.012812,0.97586
0.0094288,0.96623,0.012816,0.97594
0.0094318,0.96617,0.01282,0.97601
0.0094347,0.96611,0.012824,0.97609
0.0094376,0.96605,0.012828,0.97616
0.0094405,0.96599,0.012832,0.97624
0.0094435,0.96593,0.012836,0.97631
0.0094464,0.96587,0.01284,0.97639
0.0094493,0.96581,0.012844,0.97646
0.0094523,0.96575,0.012848,0.97654
0.0094552,0.96569,0.012852,0.97662
0.0094581,0.96563,0.012856,0.97669
0.009461,0.96557,0.01286,0.97677
0.009464,0.96551,0.012863,0.97684
0.0094669,0.96546,0.012867,0.97691
0.0094698,0.9654,0.012871,0.97699
0.0094728,0.96534,0.012875,0.97706
0.0094757,0.96528,0.012879,0.97714
0.0094786,0.96522,0.012883,0.97721
0.0094815,0.96516,0.012887,0.97729
0.0094845,0.96511,0.012891,0.97736
0.0094874,0.96505,0.012895,0.97744
0.0094903,0.96499,0.012899,0.97751
0.0094933,0.96493,0.012903,0.97759
0.0094962,0.96487,0.012907,0.97766
0.0094991,0.96481,0.012911,0.97774
0.0095021,0.96475,0.012915,0.97781
0.009505,0.9647,0.012919,0.97788
0.0095079,0.96464,0.012923,0.97796
0.0095108,0.96458,0.012927,0.97803
0.0095138,0.96452,0.012931,0.97811
0.0095167,0.96446,0.012935,0.97818
0.0095196,0.9644,0.012939,0.97826
0.0095226,0.96435,0.012943,0.97833
0.0095255,0.96429,0.012947,0.9784
0.0095284,0.96423,0.012951,0.97848
0.0095313,0.96417,0.012955,0.97855
0.0095343,0.96411,0.012959,0.97863
0.0095372,0.96405,0.012963,0.9787
0.0095401,0.964,0.012967,0.97877
0.0095431,0.96394,0.012971,0.97885
0.009546,0.96388,0.012975,0.97892
0.0095489,0.96382,0.012979,0.979
0.0095518,0.96376,0.012983,0.97907
0.0095548,0.96371,0.012987,0.97914
0.0095577,0.96365,0.012991,0.97922
0.0095606,0.96359,0.012995,0.97929
0.0095636,0.96353,0.012999,0.97937
0.0095665,0.96347,0.013003,0.97944
0.0095694,0.96341,0.013007,0.97951
0.0095723,0.96336,0.013011,0.97959
0.0095753,0.9633,0.013015,0.97966
0.0095782,0.96324,0.013019,0.97973
0.0095811,0.96318,0.013023,0.97981
0.0095841,0.96312,0.013027,0.97988
0.009587,0.96306,0.013031,0.97996
0.0095899,0.96301,0.013035,0.98003
0.0095929,0.96295,0.013039,0.9801
0.0095958,0.96289,0.013043,0.98018
0.0095987,0.96283,0.013047,0.98025
0.0096016,0.96277,0.013051,0.98032
0.0096046,0.96271,0.013055,0.9804
0.0096075,0.96266,0.013059,0.98047
0.0096104,0.9626,0.013063,0.98054
0.0096134,0.96254,0.013067,0.98061
0.0096163,0.96248,0.013071,0.98069
0.0096192,0.96242,0.013074,0.98076
0.0096221,0.96236,0.013078,0.98083
0.0096251,0.96231,0.013082,0.9809
0.009628,0.96225,0.013086,0.98097
0.0096309,0.96219,0.01309,0.98104
0.0096339,0.96213,0.013094,0.98112
0.0096368,0.96207,0.013098,0.98119
0.0096397,0.96202,0.013102,0.98126
0.0096426,0.96196,0.013106,0.98133
0.0096456,0.9619,0.01311,0.9814
0.0096485,0.96184,0.013114,0.98147
0.0096514,0.96178,0.013118,0.98154
0.0096544,0.96173,0.013122,0.98161
0.0096573,0.96167,0.013126,0.98168
0.0096602,0.96161,0.01313,0.98175
0.0096632,0.96155,0.013134,0.98182
0.0096661,0.96149,0.013138,0.98189
0.009669,0.96143,0.013142,0.98196
0.0096719,0.96138,0.013146,0.98203
0.0096749,0.96132,0.01315,0.9821
0.0096778,0.96126,0.013154,0.98216
0.0096807,0.9612,0.013158,0.98223
0.0096837,0.96114,0.013162,0.9823
0.0096866,0.96108,0.013166,0.98237
0.0096895,0.96103,0.01317,0.98244
0.0096924,0.96097,0.013174,0.98251
0.0096954,0.96091,0.013178,0.98257
0.0096983,0.96085,0.013182,0.98264
0.0097012,0.96079,0.013186,0.98271
0.0097042,0.96074,0.01319,0.98278
0.0097071,0.96068,0.013194,0.98284
0.00971,0.96062,0.013198,0.98291
0.0097129,0.96057,0.013202,0.98298
0.0097159,0.96051,0.013206,0.98304
0.0097188,0.96045,0.01321,0.98311
0.0097217,0.96039,0.013214,0.98318
0.0097247,0.96034,0.013218,0.98324
0.0097276,0.96028,0.013222,0.98331
0.0097305,0.96022,0.013226,0.98338
0.0097335,0.96017,0.01323,0.98344
0.0097364,0.96011,0.013234,0.98351
0.0097393,0.96006,0.013238,0.98357
0.0097422,0.96,0.013242,0.98364
0.0097452,0.95994,0.013246,0.9837
0.0097481,0.95989,0.01325,0.98377
0.009751,0.95983,0.013254,0.98383
0.009754,0.95978,0.013258,0.9839
0.0097569,0.95972,0.013262,0.98396
0.0097598,0.95967,0.013266,0.98403
0.0097627,0.95961,0.01327,0.98409
0.0097657,0.95956,0.013274,0.98416
0.0097686,0.9595,0.013278,0.98422
0.0097715,0.95945,0.013282,0.98429
0.0097745,0.9594,0.013286,0.98435
0.0097774,0.95934,0.013289,0.98441
0.0097803,0.95929,0.013293,0.98448
0.0097832,0.95923,0.013297,0.98454
0.0097862,0.95918,0.013301,0.9846
0.0097891,0.95913,0.013305,0.98467
0.009792,0.95907,0.013309,0.98473
0.009795,0.95902,0.013313,0.98479
0.0097979,0.95897,0.013317,0.98486
0.0098008,0.95891,0.013321,0.98492
0.0098037,0.95886,0.013325,0.98498
0.0098067,0.95881,0.013329,0.98504
0.0098096,0.95875,0.013333,0.9851
0.0098125,0.9587,0.013337,0.98517
0.0098155,0.95865,0.013341,0.98523
0.0098184,0.95859,0.013345,0.98529
0.0098213,0.95854,0.013349,0.98535
0.0098243,0.95849,0.013353,0.98541
0.0098272,0.95843,0.013357,0.98547
0.0098301,0.95838,0.013361,0.98554
0.009833,0.95833,0.013365,0.9856
0.009836,0.95828,0.013369,0.98566
0.0098389,0.95822,0.013373,0.98572
0.0098418,0.95817,0.013377,0.98578
0.0098448,0.95812,0.013381,0.98584
0.0098477,0.95807,0.013385,0.9859
0.0098506,0.95802,0.013389,0.98596
0.0098535,0.95797,0.013393,0.98602
0.0098565,0.95791,0.013397,0.98608
0.0098594,0.95786,0.013401,0.98614
0.0098623,0.95781,0.013405,0.9862
0.0098653,0.95776,0.013409,0.98626
0.0098682,0.95771,0.013413,0.98632
0.0098711,0.95766,0.013417,0.98638
0.009874,0.95761,0.013421,0.98644
0.009877,0.95756,0.013425,0.98649
0.0098799,0.95751,0.013429,0.98655
0.0098828,0.95745,0.013433,0.98661
0.0098858,0.9574,0.013437,0.98667
0.0098887,0.95735,0.013441,0.98673
0.0098916,0.9573,0.013445,0.98679
0.0098946,0.95725,0.013449,0.98685
0.0098975,0.9572,0.013453,0.9869
0.0099004,0.95715,0.013457,0.98696
0.0099033,0.9571,0.013461,0.98702
0.0099063,0.95705,0.013465,0.98707
0.0099092,0.957,0.013469,0.98713
0.0099121,0.95695,0.013473,0.98719
0.0099151,0.95691,0.013477,0.98724
0.009918,0.95686,0.013481,0.9873
0.0099209,0.95681,0.013485,0.98736
0.0099238,0.95676,0.013489,0.98741
0.0099268,0.95671,0.013493,0.98747
0.0099297,0.95666,0.013497,0.98752
0.0099326,0.95661,0.0135,0.98758
0.0099356,0.95656,0.013504,0.98763
0.0099385,0.95652,0.013508,0.98768
0.0099414,0.95647,0.013512,0.98774
0.0099443,0.95642,0.013516,0.98779
0.0099473,0.95637,0.01352,0.98785
0.0099502,0.95632,0.013524,0.9879
0.0099531,0.95628,0.013528,0.98795
0.0099561,0.95623,0.013532,0.988
0.009959,0.95618,0.013536,0.98806
0.0099619,0.95613,0.01354,0.98811
0.0099649,0.95608,0.013544,0.98816
0.0099678,0.95604,0.013548,0.98821
0.0099707,0.95599,0.013552,0.98826
0.0099736,0.95594,0.013556,0.98831
0.0099766,0.9559,0.01356,0.98837
0.0099795,0.95585,0.013564,0.98842
0.0099824,0.9558,0.013568,0.98847
0.0099854,0.95575,0.013572,0.98852
0.0099883,0.95571,0.013576,0.98857
0.0099912,0.95566,0.01358,0.98862
0.0099941,0.95562,0.013584,0.98867
0.0099971,0.95557,0.013588,0.98871
0.01,0.95552,0.013592,0.98876
0.010003,0.95548,0.013596,0.98881
0.010006,0.95543,0.0136,0.98886
0.010009,0.95538,0.013604,0.98891
0.010012,0.95534,0.013608,0.98896
0.010015,0.95529,0.013612,0.989
0.010018,0.95525,0.013616,0.98905
0.010021,0.9552,0.01362,0.9891
0.010023,0.95515,0.013624,0.98915
0.010026,0.95511,0.013628,0.98919
0.010029,0.95506,0.013632,0.98924
0.010032,0.95502,0.013636,0.98929
0.010035,0.95497,0.01364,0.98933
0.010038,0.95493,0.013644,0.98938
0.010041,0.95488,0.013648,0.98942
0.010044,0.95484,0.013652,0.98947
0.010047,0.9548,0.013656,0.98951
0.01005,0.95475,0.01366,0.98956
0.010053,0.95471,0.013664,0.9896
0.010056,0.95466,0.013668,0.98965
0.010059,0.95462,0.013672,0.98969
0.010062,0.95458,0.013676,0.98973
0.010064,0.95453,0.01368,0.98978
0.010067,0.95449,0.013684,0.98982
0.01007,0.95445,0.013688,0.98986
0.010073,0.95441,0.013692,0.98991
0.010076,0.95436,0.013696,0.98995
0.010079,0.95432,0.0137,0.98999
0.010082,0.95428,0.013704,0.99003
0.010085,0.95424,0.013708,0.99007
0.010088,0.95419,0.013712,0.99012
0.010091,0.95415,0.013715,0.99016
0.010094,0.95411,0.013719,0.9902
0.010097,0.95407,0.013723,0.99024
0.0101,0.95403,0.013727,0.99028
0.010103,0.95398,0.013731,0.99032
0.010105,0.95394,0.013735,0.99036
0.010108,0.9539,0.013739,0.9904
0.010111,0.95386,0.013743,0.99044
0.010114,0.95382,0.013747,0.99048
0.010117,0.95378,0.013751,0.99052
0.01012,0.95374,0.013755,0.99056
0.010123,0.9537,0.013759,0.99059
0.010126,0.95366,0.013763,0.99063
0.010129,0.95362,0.013767,0.99067
0.010132,0.95358,0.013771,0.99071
0.010135,0.95354,0.013775,0.99075
0.010138,0.9535,0.013779,0.99078
0.010141,0.95346,0.013783,0.99082
0.010144,0.95342,0.013787,0.99086
0.010146,0.95338,0.013791,0.99089
0.010149,0.95334,0.013795,0.99093
0.010152,0.9533,0.013799,0.99096
0.010155,0.95327,0.013803,0.991
0.010158,0.95323,0.013807,0.99104
0.010161,0.95319,0.013811,0.99107
0.010164,0.95315,0.013815,0.99111
0.010167,0.95311,0.013819,0.99114
0.01017,0.95307,0.013823,0.99117
0.010173,0.95304,0.013827,0.99121
0.010176,0.953,0.013831,0.99124
0.010179,0.95296,0.013835,0.99128
0.010182,0.95292,0.013839,0.99131
0.010185,0.95289,0.013843,0.99134
0.010187,0.95285,0.013847,0.99138
0.01019,0.95281,0.013851,0.99141
0.010193,0.95278,0.013855,0.99144
0.010196,0.95274,0.013859,0.99147
0.010199,0.9527,0.013863,0.9915
0.010202,0.95267,0.013867,0.99154
0.010205,0.95263,0.013871,0.99157
0.010208,0.9526,0.013875,0.9916
0.010211,0.95256,0.013879,0.99163
0.010214,0.95253,0.013883,0.99166
0.010217,0.95249,0.013887,0.99169
0.01022,0.95246,0.013891,0.99172
0.010223,0.95242,0.013895,0.99175
0.010226,0.95239,0.013899,0.99178
0.010228,0.95236,0.013903,0.99181
0.010231,0.95232,0.013907,0.99184
0.010234,0.95229,0.013911,0.99186
0.010237,0.95226,0.013915,0.99189
0.01024,0.95222,0.013919,0.99192
0.010243,0.95219,0.013923,0.99195
0.010246,0.95216,0.013926,0.99198
0.010249,0.95213,0.01393,0.992
0.010252,0.95209,0.013934,0.99203
0.010255,0.95206,0.013938,0.99206
0.010258,0.95203,0.013942,0.99208
0.010261,0.952,0.013946,0.99211
0.010264,0.95197,0.01395,0.99214
0.010267,0.95193,0.013954,0.99216
0.010269,0.9519,0.013958,0.99219
0.010272,0.95187,0.013962,0.99221
0.010275,0.95184,0.013966,0.99224
0.010278,0.95181,0.01397,0.99226
0.010281,0.95178,0.013974,0.99228
0.010284,0.95175,0.013978,0.99231
0.010287,0.95172,0.013982,0.99233
0.01029,0.95169,0.013986,0.99236
0.010293,0.95166,0.01399,0.99238
0.010296,0.95163,0.013994,0.9924
0.010299,0.9516,0.013998,0.99242
0.010302,0.95157,0.014002,0.99245
0.010305,0.95154,0.014006,0.99247
0.010308,0.95151,0.01401,0.99249
0.01031,0.95148,0.014014,0.99251
0.010313,0.95146,0.014018,0.99253
0.010316,0.95143,0.014022,0.99255
0.010319,0.9514,0.014026,0.99257
0.010322,0.95137,0.01403,0.99259
0.010325,0.95134,0.014034,0.99261
0.010328,0.95132,0.014038,0.99263
0.010331,0.95129,0.014042,0.99265
0.010334,0.95126,0.014046,0.99267
0.010337,0.95123,0.01405,0.99269
0.01034,0.95121,0.014054,0.99271
0.010343,0.95118,0.014058,0.99273
0.010346,0.95116,0.014062,0.99275
0.010349,0.95113,0.014066,0.99277
0.010351,0.9511,0.01407,0.99278
0.010354,0.95108,0.014074,0.9928
0.010357,0.95105,0.014078,0.99282
0.01036,0.95103,0.014082,0.99283
0.010363,0.951,0.014086,0.99285
0.010366,0.95098,0.01409,0.99287
0.010369,0.95095,0.014094,0.99288
0.010372,0.95093,0.014098,0.9929
0.010375,0.9509,0.014102,0.99291
0.010378,0.95088,0.014106,0.99293
0.010381,0.95085,0.01411,0.99294
0.010384,0.95083,0.014114,0.99296
0.010387,0.95081,0.014118,0.99297
0.01039,0.95078,0.014122,0.99299
0.010393,0.95076,0.014126,0.993
0.010395,0.95074,0.01413,0.99301
0.010398,0.95071,0.014134,0.99303
0.010401,0.95069,0.014137,0.99304
0.010404,0.95067,0.014141,0.99305
0.010407,0.95064,0.014145,0.99306
0.01041,0.95062,0.014149,0.99307
0.010413,0.9506,0.014153,0.99309
0.010416,0.95058,0.014157,0.9931
0.010419,0.95056,0.014161,0.99311
0.010422,0.95053,0.014165,0.99312
0.010425,0.95051,0.014169,0.99313
0.010428,0.95049,0.014173,0.99314
0.010431,0.95047,0.014177,0.99315
0.010434,0.95045,0.014181,0.99316
0.010436,0.95043,0.014185,0.99317
0.010439,0.95041,0.014189,0.99318
0.010442,0.95039,0.014193,0.99319
0.010445,0.95037,0.014197,0.9932
0.010448,0.95035,0.014201,0.9932
0.010451,0.95033,0.014205,0.99321
0.010454,0.95031,0.014209,0.99322
0.010457,0.95029,0.014213,0.99323
0.01046,0.95027,0.014217,0.99323
0.010463,0.95025,0.014221,0.99324
0.010466,0.95023,0.014225,0.99325
0.010469,0.95021,0.014229,0.99325
0.010472,0.95019,0.014233,0.99326
0.010475,0.95018,0.014237,0.99326
0.010477,0.95016,0.014241,0.99327
0.01048,0.95014,0.014245,0.99327
0.010483,0.95012,0.014249,0.99328
0.010486,0.9501,0.014253,0.99328
0.010489,0.95009,0.014257,0.99329
0.010492,0.95007,0.014261,0.99329
0.010495,0.95005,0.014265,0.9933
0.010498,0.95004,0.014269,0.9933
0.010501,0.95002,0.014273,0.9933
0.010504,0.95,0.014277,0.9933
0.010507,0.94999,0.014281,0.99331
0.01051,0.94997,0.014285,0.99331
0.010513,0.94996,0.014289,0.99331
0.010516,0.94994,0.014293,0.99331
0.010518,0.94992,0.014297,0.99331
0.010521,0.94991,0.014301,0.99332
0.010524,0.94989,0.014305,0.99332
0.010527,0.94988,0.014309,0.99332
0.01053,0.94987,0.014313,0.99332
0.010533,0.94985,0.014317,0.99332
0.010536,0.94984,0.014321,0.99332
0.010539,0.94982,0.014325,0.99332
0.010542,0.94981,0.014329,0.99332
0.010545,0.9498,0.014333,0.99331
0.010548,0.94978,0.014337,0.99331
0.010551,0.94977,0.014341,0.99331
0.010554,0.94976,0.014345,0.99331
0.010557,0.94974,0.014349,0.99331
0.010559,0.94973,0.014352,0.9933
0.010562,0.94972,0.014356,0.9933
0.010565,0.94971,0.01436,0.9933
0.010568,0.94969,0.014364,0.99329
0.010571,0.94968,0.014368,0.99329
0.010574,0.94967,0.014372,0.99329
0.010577,0.94966,0.014376,0.99328
0.01058,0.94965,0.01438,0.99328
0.010583,0.94964,0.014384,0.99327
0.010586,0.94962,0.014388,0.99327
0.010589,0.94961,0.014392,0.99326
0.010592,0.9496,0.014396,0.99326
0.010595,0.94959,0.0144,0.99325
0.010598,0.94958,0.014404,0.99324
0.0106,0.94957,0.014408,0.99324
0.010603,0.94956,0.014412,0.99323
0.010606,0.94955,0.014416,0.99322
0.010609,0.94954,0.01442,0.99322
0.010612,0.94953,0.014424,0.99321
0.010615,0.94952,0.014428,0.9932
0.010618,0.94951,0.014432,0.99319
0.010621,0.94951,0.014436,0.99319
0.010624,0.9495,0.01444,0.99318
0.010627,0.94949,0.014444,0.99317
0.01063,0.94948,0.014448,0.99316
0.010633,0.94947,0.014452,0.99315
0.010636,0.94947,0.014456,0.99314
0.010639,0.94946,0.01446,0.99313
0.010641,0.94945,0.014464,0.99312
0.010644,0.94944,0.014468,0.99311
0.010647,0.94944,0.014472,0.9931
0.01065,0.94943,0.014476,0.99309
0.010653,0.94942,0.01448,0.99307
0.010656,0.94942,0.014484,0.99306
0.010659,0.94941,0.014488,0.99305
0.010662,0.9494,0.014492,0.99304
0.010665,0.9494,0.014496,0.99303
0.010668,0.94939,0.0145,0.99301
0.010671,0.94938,0.014504,0.993
0.010674,0.94938,0.014508,0.99299
0.010677,0.94937,0.014512,0.99297
0.01068,0.94937,0.014516,0.99296
0.010682,0.94936,0.01452,0.99295
0.010685,0.94936,0.014524,0.99293
0.010688,0.94935,0.014528,0.99292
0.010691,0.94935,0.014532,0.9929
0.010694,0.94934,0.014536,0.99289
0.010697,0.94934,0.01454,0.99287
0.0107,0.94933,0.014544,0.99286
0.010703,0.94933,0.014548,0.99284
0.010706,0.94932,0.014552,0.99282
0.010709,0.94932,0.014556,0.99281
0.010712,0.94932,0.01456,0.99279
0.010715,0.94931,0.014563,0.99277
0.010718,0.94931,0.014567,0.99276
0.010721,0.94931,0.014571,0.99274
0.010723,0.9493,0.014575,0.99272
0.010726,0.9493,0.014579,0.9927
0.010729,0.9493,0.014583,0.99269
0.010732,0.94929,0.014587,0.99267
0.010735,0.94929,0.014591,0.99265
0.010738,0.94929,0.014595,0.99263
0.010741,0.94929,0.014599,0.99261
0.010744,0.94929,0.014603,0.99259
0.010747,0.94928,0.014607,0.99257
0.01075,0.94928,0.014611,0.99255
0.010753,0.94928,0.014615,0.99253
0.010756,0.94928,0.014619,0.99251
0.010759,0.94928,0.014623,0.99249
0.010762,0.94928,0.014627,0.99247
0.010764,0.94928,0.014631,0.99245
0.010767,0.94928,0.014635,0.99243
0.01077,0.94928,0.014639,0.99241
0.010773,0.94928,0.014643,0.99238
0.010776,0.94928,0.014647,0.99236
0.010779,0.94928,0.014651,0.99234
0.010782,0.94928,0.014655,0.99232
0.010785,0.94928,0.014659,0.99229
0.010788,0.94928,0.014663,0.99227
0.010791,0.94928,0.014667,0.99225
0.010794,0.94928,0.014671,0.99222
0.010797,0.94928,0.014675,0.9922
0.0108,0.94928,0.014679,0.99218
0.010803,0.94929,0.014683,0.99215
0.010806,0.94929,0.014687,0.99213
0.010808,0.94929,0.014691,0.9921
0.010811,0.94929,0.014695,0.99208
0.010814,0.94929,0.014699,0.99205
0.010817,0.9493,0.014703,0.99203
0.01082,0.9493,0.014707,0.992
0.010823,0.9493,0.014711,0.99198
0.010826,0.94931,0.014715,0.99195
0.010829,0.94931,0.014719,0.99192
0.010832,0.94931,0.014723,0.9919
0.010835,0.94932,0.014727,0.99187
0.010838,0.94932,0.014731,0.99184
0.010841,0.94932,0.014735,0.99181
0.010844,0.94933,0.014739,0.99179
0.010847,0.94933,0.014743,0.99176
0.010849,0.94934,0.014747,0.99173
0.010852,0.94934,0.014751,0.9917
0.010855,0.94934,0.014755,0.99167
0.010858,0.94935,0.014759,0.99165
0.010861,0.94935,0.014763,0.99162
0.010864,0.94936,0.014767,0.99159
0.010867,0.94936,0.014771,0.99156
0.01087,0.94937,0.014775,0.99153
0.010873,0.94938,0.014778,0.9915
0.010876,0.94938,0.014782,0.99147
0.010879,0.94939,0.014786,0.99144
0.010882,0.94939,0.01479,0.99141
0.010885,0.9494,0.014794,0.99138
0.010888,0.94941,0.014798,0.99135
0.01089,0.94941,0.014802,0.99131
0.010893,0.94942,0.014806,0.99128
0.010896,0.94943,0.01481,0.99125
0.010899,0.94943,0.014814,0.99122
0.010902,0.94944,0.014818,0.99119
0.010905,0.94945,0.014822,0.99116
0.010908,0.94945,0.014826,0.99112
0.010911,0.94946,0.01483,0.99109
0.010914,0.94947,0.014834,0.99106
0.010917,0.94948,0.014838,0.99102
0.01092,0.94949,0.014842,0.99099
0.010923,0.94949,0.014846,0.99096
0.010926,0.9495,0.01485,0.99092
0.010929,0.94951,0.014854,0.99089
0.010931,0.94952,0.014858,0.99085
0.010934,0.94953,0.014862,0.99082
0.010937,0.94954,0.014866,0.99079
0.01094,0.94955,0.01487,0.99075
0.010943,0.94955,0.014874,0.99071
0.010946,0.94956,0.014878,0.99068
0.010949,0.94957,0.014882,0.99064
0.010952,0.94958,0.014886,0.99061
0.010955,0.94959,0.01489,0.99057
0.010958,0.9496,0.014894,0.99054
0.010961,0.94961,0.014898,0.9905
0.010964,0.94962,0.014902,0.99046
0.010967,0.94963,0.014906,0.99043
0.01097,0.94964,0.01491,0.99039
0.010972,0.94966,0.014914,0.99035
0.010975,0.94967,0.014918,0.99031
0.010978,0.94968,0.014922,0.99028
0.010981,0.94969,0.014926,0.99024
0.010984,0.9497,0.01493,0.9902
0.010987,0.94971,0.014934,0.99016
0.01099,0.94972,0.014938,0.99012
0.010993,0.94973,0.014942,0.99008
0.010996,0.94975,0.014946,0.99005
0.010999,0.94976,0.01495,0.99001
0.011002,0.94977,0.014954,0.98997
0.011005,0.94978,0.014958,0.98993
0.011008,0.9498,0.014962,0.98989
0.011011,0.94981,0.014966,0.98985
0.011013,0.94982,0.01497,0.98981
0.011016,0.94983,0.014974,0.98977
0.011019,0.94985,0.014978,0.98973
0.011022,0.94986,0.014982,0.98969
0.011025,0.94987,0.014986,0.98964
0.011028,0.94989,0.014989,0.9896
0.011031,0.9499,0.014993,0.98956
0.011034,0.94992,0.014997,0.98952
0.011037,0.94993,0.015001,0.98948
0.01104,0.94994,0.015005,0.98944
0.011043,0.94996,0.015009,0.98939
0.011046,0.94997,0.015013,0.98935
0.011049,0.94999,0.015017,0.98931
0.011052,0.95,0.015021,0.98927
0.011054,0.95002,0.015025,0.98922
0.011057,0.95003,0.015029,0.98918
0.01106,0.95005,0.015033,0.98914
0.011063,0.95006,0.015037,0.98909
0.011066,0.95008,0.015041,0.98905
0.011069,0.95009,0.015045,0.989
0.011072,0.95011,0.015049,0.98896
0.011075,0.95012,0.015053,0.98891
0.011078,0.95014,0.015057,0.98887
0.011081,0.95016,0.015061,0.98882
0.011084,0.95017,0.015065,0.98878
0.011087,0.95019,0.015069,0.98873
0.01109,0.95021,0.015073,0.98869
0.011093,0.95022,0.015077,0.98864
0.011095,0.95024,0.015081,0.9886
0.011098,0.95026,0.015085,0.98855
0.011101,0.95027,0.015089,0.9885
0.011104,0.95029,0.015093,0.98846
0.011107,0.95031,0.015097,0.98841
0.01111,0.95032,0.015101,0.98836
0.011113,0.95034,0.015105,0.98832
0.011116,0.95036,0.015109,0.98827
0.011119,0.95038,0.015113,0.98822
0.011122,0.95039,0.015117,0.98817
0.011125,0.95041,0.015121,0.98812
0.011128,0.95043,0.015125,0.98808
0.011131,0.95045,0.015129,0.98803
0.011134,0.95047,0.015133,0.98798
0.011136,0.95049,0.015137,0.98793
0.011139,0.9505,0.015141,0.98788
0.011142,0.95052,0.015145,0.98783
0.011145,0.95054,0.015149,0.98778
0.011148,0.95056,0.015153,0.98773
0.011151,0.95058,0.015157,0.98768
0.011154,0.9506,0.015161,0.98763
0.011157,0.95062,0.015165,0.98758
0.01116,0.95064,0.015169,0.98753
0.011163,0.95066,0.015173,0.98748
0.011166,0.95068,0.015177,0.98743
0.011169,0.9507,0.015181,0.98738
0.011172,0.95072,0.015185,0.98733
0.011175,0.95074,0.015189,0.98727
0.011178,0.95076,0.015193,0.98722
0.01118,0.95078,0.015197,0.98717
0.011183,0.9508,0.0152,0.98712
0.011186,0.95082,0.015204,0.98707
0.011189,0.95084,0.015208,0.98701
0.011192,0.95086,0.015212,0.98696
0.011195,0.95088,0.015216,0.98691
0.011198,0.9509,0.01522,0.98685
0.011201,0.95092,0.015224,0.9868
0.011204,0.95094,0.015228,0.98675
0.011207,0.95096,0.015232,0.98669
0.01121,0.95098,0.015236,0.98664
0.011213,0.951,0.01524,0.98658
0.011216,0.95102,0.015244,0.98653
0.011219,0.95105,0.015248,0.98647
0.011221,0.95107,0.015252,0.98642
0.011224,0.95109,0.015256,0.98636
0.011227,0.95111,0.01526,0.98631
0.01123,0.95113,0.015264,0.98625
0.011233,0.95115,0.015268,0.9862
0.011236,0.95118,0.015272,0.98614
0.011239,0.9512,0.015276,0.98609
0.011242,0.95122,0.01528,0.98603
0.011245,0.95124,0.015284,0.98598
0.011248,0.95127,0.015288,0.98592
0.011251,0.95129,0.015292,0.98587
0.011254,0.95131,0.015296,0.98581
0.011257,0.95134,0.0153,0.98575
0.01126,0.95136,0.015304,0.9857
0.011262,0.95138,0.015308,0.98564
0.011265,0.9514,0.015312,0.98559
0.011268,0.95143,0.015316,0.98553
0.011271,0.95145,0.01532,0.98547
0.011274,0.95148,0.015324,0.98542
0.011277,0.9515,0.015328,0.98536
0.01128,0.95152,0.015332,0.9853
0.011283,0.95155,0.015336,0.98524
0.011286,0.95157,0.01534,0.98519
0.011289,0.95159,0.015344,0.98513
0.011292,0.95162,0.015348,0.98507
0.011295,0.95164,0.015352,0.98501
0.011298,0.95167,0.015356,0.98496
0.011301,0.95169,0.01536,0.9849
0.011303,0.95172,0.015364,0.98484
0.011306,0.95174,0.015368,0.98478
0.011309,0.95177,0.015372,0.98472
0.011312,0.95179,0.015376,0.98466
0.011315,0.95182,0.01538,0.98461
0.011318,0.95184,0.015384,0.98455
0.011321,0.95187,0.015388,0.98449
0.011324,0.95189,0.015392,0.98443
0.011327,0.95192,0.015396,0.98437
0.01133,0.95194,0.0154,0.98431
0.011333,0.95197,0.015404,0.98425
0.011336,0.95199,0.015408,0.98419
0.011339,0.95202,0.015412,0.98413
0.011342,0.95205,0.015415,0.98407
0.011344,0.95207,0.015419,0.98401
0.011347,0.9521,0.015423,0.98395
0.01135,0.95212,0.015427,0.98389
0.011353,0.95215,0.015431,0.98383
0.011356,0.95218,0.015435,0.98377
0.011359,0.9522,0.015439,0.98371
0.011362,0.95223,0.015443,0.98365
0.011365,0.95226,0.015447,0.98359
0.011368,0.95228,0.015451,0.98353
0.011371,0.95231,0.015455,0.98347
0.011374,0.95234,0.015459,0.9834
0.011377,0.95236,0.015463,0.98334
0.01138,0.95239,0.015467,0.98328
0.011383,0.95242,0.015471,0.98322
0.011385,0.95245,0.015475,0.98316
0.011388,0.95247,0.015479,0.9831
0.011391,0.9525,0.015483,0.98303
0.011394,0.95253,0.015487,0.98297
0.011397,0.95256,0.015491,0.98291
0.0114,0.95259,0.015495,0.98285
0.011403,0.95261,0.015499,0.98278
0.011406,0.95264,0.015503,0.98272
0.011409,0.95267,0.015507,0.98266
0.011412,0.9527,0.015511,0.98259
0.011415,0.95273,0.015515,0.98253
0.011418,0.95275,0.015519,0.98247
0.011421,0.95278,0.015523,0.9824
0.011424,0.95281,0.015527,0.98234
0.011426,0.95284,0.015531,0.98228
0.011429,0.95287,0.015535,0.98221
0.011432,0.9529,0.015539,0.98215
0.011435,0.95293,0.015543,0.98208
0.011438,0.95296,0.015547,0.98202
0.011441,0.95299,0.015551,0.98195
0.011444,0.95301,0.015555,0.98189
0.011447,0.95304,0.015559,0.98183
0.01145,0.95307,0.015563,0.98176
0.011453,0.9531,0.015567,0.98169
0.011456,0.95313,0.015571,0.98163
0.011459,0.95316,0.015575,0.98156
0.011462,0.95319,0.015579,0.9815
0.011465,0.95322,0.015583,0.98143
0.011467,0.95325,0.015587,0.98137
0.01147,0.95328,0.015591,0.9813
0.011473,0.95331,0.015595,0.98123
0.011476,0.95335,0.015599,0.98117
0.011479,0.95338,0.015603,0.9811
0.011482,0.95341,0.015607,0.98103
0.011485,0.95344,0.015611,0.98097
0.011488,0.95347,0.015615,0.9809
0.011491,0.9535,0.015619,0.98083
0.011494,0.95353,0.015623,0.98076
0.011497,0.95356,0.015626,0.9807
0.0115,0.95359,0.01563,0.98063
0.011503,0.95362,0.015634,0.98056
0.011506,0.95365,0.015638,0.98049
0.011508,0.95368,0.015642,0.98042
0.011511,0.95371,0.015646,0.98035
0.011514,0.95374,0.01565,0.98028
0.011517,0.95378,0.015654,0.98022
0.01152,0.95381,0.015658,0.98015
0.011523,0.95384,0.015662,0.98008
0.011526,0.95387,0.015666,0.98001
0.011529,0.9539,0.01567,0.97994
0.011532,0.95393,0.015674,0.97987
0.011535,0.95396,0.015678,0.9798
0.011538,0.95399,0.015682,0.97973
0.011541,0.95403,0.015686,0.97966
0.011544,0.95406,0.01569,0.97959
0.011547,0.95409,0.015694,0.97952
0.01155,0.95412,0.015698,0.97945
0.011552,0.95415,0.015702,0.97938
0.011555,0.95419,0.015706,0.97931
0.011558,0.95422,0.01571,0.97924
0.011561,0.95425,0.015714,0.97917
0.011564,0.95428,0.015718,0.9791
0.011567,0.95431,0.015722,0.97903
0.01157,0.95435,0.015726,0.97896
0.011573,0.95438,0.01573,0.97889
0.011576,0.95441,0.015734,0.97882
0.011579,0.95444,0.015738,0.97875
0.011582,0.95447,0.015742,0.97868
0.011585,0.95451,0.015746,0.97861
0.011588,0.95454,0.01575,0.97854
0.011591,0.95457,0.015754,0.97847
0.011593,0.9546,0.015758,0.9784
0.011596,0.95464,0.015762,0.97833
0.011599,0.95467,0.015766,0.97826
0.011602,0.9547,0.01577,0.97819
0.011605,0.95474,0.015774,0.97811
0.011608,0.95477,0.015778,0.97804
0.011611,0.9548,0.015782,0.97797
0.011614,0.95483,0.015786,0.9779
0.011617,0.95487,0.01579,0.97783
0.01162,0.9549,0.015794,0.97776
0.011623,0.95493,0.015798,0.97769
0.011626,0.95497,0.015802,0.97762
0.011629,0.955,0.015806,0.97755
0.011632,0.95503,0.01581,0.97748
0.011634,0.95507,0.015814,0.9774
0.011637,0.9551,0.015818,0.97733
0.01164,0.95513,0.015822,0.97726
0.011643,0.95517,0.015826,0.97719
0.011646,0.9552,0.01583,0.97712
0.011649,0.95523,0.015834,0.97705
0.011652,0.95527,0.015838,0.97697
0.011655,0.9553,0.015841,0.9769
0.011658,0.95534,0.015845,0.97683
0.011661,0.95537,0.015849,0.97676
0.011664,0.95541,0.015853,0.97669
0.011667,0.95544,0.015857,0.97662
0.01167,0.95547,0.015861,0.97654
0.011673,0.95551,0.015865,0.97647
0.011675,0.95554,0.015869,0.9764
0.011678,0.95558,0.015873,0.97633
0.011681,0.95561,0.015877,0.97625
0.011684,0.95564,0.015881,0.97618
0.011687,0.95568,0.015885,0.97611
0.01169,0.95571,0.015889,0.97604
0.011693,0.95575,0.015893,0.97596
0.011696,0.95578,0.015897,0.97589
0.011699,0.95582,0.015901,0.97582
0.011702,0.95585,0.015905,0.97574
0.011705,0.95589,0.015909,0.97567
0.011708,0.95592,0.015913,0.9756
0.011711,0.95596,0.015917,0.97552
0.011714,0.95599,0.015921,0.97545
0.011716,0.95603,0.015925,0.97538
0.011719,0.95606,0.015929,0.9753
0.011722,0.9561,0.015933,0.97523
0.011725,0.95613,0.015937,0.97516
0.011728,0.95617,0.015941,0.97508
0.011731,0.9562,0.015945,0.97501
0.011734,0.95624,0.015949,0.97493
0.011737,0.95627,0.015953,0.97486
0.01174,0.95631,0.015957,0.97478
0.011743,0.95634,0.015961,0.97471
0.011746,0.95638,0.015965,0.97464
0.011749,0.95641,0.015969,0.97456
0.011752,0.95645,0.015973,0.97449
0.011755,0.95649,0.015977,0.97441
0.011757,0.95652,0.015981,0.97434
0.01176,0.95656,0.015985,0.97426
0.011763,0.95659,0.015989,0.97419
0.011766,0.95663,0.015993,0.97411
0.011769,0.95666,0.015997,0.97403
0.011772,0.9567,0.016001,0.97396
0.011775,0.95674,0.016005,0.97388
0.011778,0.95677,0.016009,0.97381
0.011781,0.95681,0.016013,0.97373
0.011784,0.95684,0.016017,0.97365
0.011787,0.95688,0.016021,0.97358
0.01179,0.95692,0.016025,0.9735
0.011793,0.95695,0.016029,0.97342
0.011796,0.95699,0.016033,0.97335
0.011798,0.95703,0.016037,0.97327
0.011801,0.95706,0.016041,0.97319
0.011804,0.9571,0.016045,0.97312
0.011807,0.95714,0.016049,0.97304
0.01181,0.95717,0.016052,0.97296
0.011813,0.95721,0.016056,0.97289
0.011816,0.95725,0.01606,0.97281
0.011819,0.95728,0.016064,0.97274
0.011822,0.95732,0.016068,0.97266
0.011825,0.95736,0.016072,0.97258
0.011828,0.9574,0.016076,0.97251
0.011831,0.95743,0.01608,0.97243
0.011834,0.95747,0.016084,0.97235
0.011837,0.95751,0.016088,0.97228
0.011839,0.95755,0.016092,0.9722
0.011842,0.95758,0.016096,0.97212
0.011845,0.95762,0.0161,0.97205
0.011848,0.95766,0.016104,0.97197
0.011851,0.9577,0.016108,0.9719
0.011854,0.95774,0.016112,0.97182
0.011857,0.95778,0.016116,0.97174
0.01186,0.95781,0.01612,0.97167
0.011863,0.95785,0.016124,0.97159
0.011866,0.95789,0.016128,0.97152
0.011869,0.95793,0.016132,0.97144
0.011872,0.95797,0.016136,0.97136
0.011875,0.95801,0.01614,0.97129
0.011878,0.95805,0.016144,0.97121
0.01188,0.95809,0.016148,0.97114
0.011883,0.95812,0.016152,0.97106
0.011886,0.95816,0.016156,0.97099
0.011889,0.9582,0.01616,0.97091
0.011892,0.95824,0.016164,0.97083
0.011895,0.95828,0.016168,0.97076
0.011898,0.95832,0.016172,0.97068
0.011901,0.95836,0.016176,0.97061
0.011904,0.9584,0.01618,0.97053
0.011907,0.95844,0.016184,0.97045
0.01191,0.95848,0.016188,0.97038
0.011913,0.95852,0.016192,0.9703
0.011916,0.95856,0.016196,0.97023
0.011919,0.9586,0.0162,0.97015
0.011921,0.95864,0.016204,0.97008
0.011924,0.95868,0.016208,0.97
0.011927,0.95872,0.016212,0.96992
0.01193,0.95876,0.016216,0.96985
0.011933,0.9588,0.01622,0.96977
0.011936,0.95884,0.016224,0.9697
0.011939,0.95888,0.016228,0.96962
0.011942,0.95892,0.016232,0.96955
0.011945,0.95896,0.016236,0.96947
0.011948,0.959,0.01624,0.96939
0.011951,0.95904,0.016244,0.96932
0.011954,0.95908,0.016248,0.96924
0.011957,0.95912,0.016252,0.96917
0.01196,0.95916,0.016256,0.96909
0.011963,0.95921,0.01626,0.96901
0.011965,0.95925,0.016263,0.96894
0.011968,0.95929,0.016267,0.96886
0.011971,0.95933,0.016271,0.96879
0.011974,0.95937,0.016275,0.96871
0.011977,0.95941,0.016279,0.96863
0.01198,0.95946,0.016283,0.96856
0.011983,0.9595,0.016287,0.96848
0.011986,0.95954,0.016291,0.96841
0.011989,0.95958,0.016295,0.96833
0.011992,0.95962,0.016299,0.96825
0.011995,0.95966,0.016303,0.96818
0.011998,0.95971,0.016307,0.9681
0.012001,0.95975,0.016311,0.96803
0.012004,0.95979,0.016315,0.96795
0.012006,0.95983,0.016319,0.96787
0.012009,0.95988,0.016323,0.9678
0.012012,0.95992,0.016327,0.96772
0.012015,0.95996,0.016331,0.96764
0.012018,0.96,0.016335,0.96757
0.012021,0.96005,0.016339,0.96749
0.012024,0.96009,0.016343,0.96742
0.012027,0.96013,0.016347,0.96734
0.01203,0.96017,0.016351,0.96726
0.012033,0.96022,0.016355,0.96719
0.012036,0.96026,0.016359,0.96711
0.012039,0.9603,0.016363,0.96703
0.012042,0.96035,0.016367,0.96696
0.012045,0.96039,0.016371,0.96688
0.012047,0.96044,0.016375,0.9668
0.01205,0.96048,0.016379,0.96672
0.012053,0.96052,0.016383,0.96665
0.012056,0.96057,0.016387,0.96657
0.012059,0.96061,0.016391,0.96649
0.012062,0.96066,0.016395,0.96642
0.012065,0.9607,0.016399,0.96634
0.012068,0.96075,0.016403,0.96627
0.012071,0.96079,0.016407,0.96619
0.012074,0.96083,0.016411,0.96611
0.012077,0.96088,0.016415,0.96604
0.01208,0.96092,0.016419,0.96596
0.012083,0.96097,0.016423,0.96589
0.012086,0.96102,0.016427,0.96581
0.012088,0.96106,0.016431,0.96574
0.012091,0.96111,0.016435,0.96566
0.012094,0.96115,0.016439,0.96559
0.012097,0.9612,0.016443,0.96551
0.0121,0.96124,0.016447,0.96544
0.012103,0.96129,0.016451,0.96536
0.012106,0.96133,0.016455,0.96529
0.012109,0.96138,0.016459,0.96522
0.012112,0.96142,0.016463,0.96514
0.012115,0.96147,0.016467,0.96507
0.012118,0.96152,0.016471,0.96499
0.012121,0.96156,0.016475,0.96492
0.012124,0.96161,0.016478,0.96485
0.012127,0.96165,0.016482,0.96477
0.012129,0.9617,0.016486,0.9647
0.012132,0.96174,0.01649,0.96463
0.012135,0.96179,0.016494,0.96455
0.012138,0.96184,0.016498,0.96448
0.012141,0.96188,0.016502,0.96441
0.012144,0.96193,0.016506,0.96433
0.012147,0.96197,0.01651,0.96426
0.01215,0.96202,0.016514,0.96419
0.012153,0.96207,0.016518,0.96412
0.012156,0.96211,0.016522,0.96404
0.012159,0.96216,0.016526,0.96397
0.012162,0.96221,0.01653,0.9639
0.012165,0.96225,0.016534,0.96383
0.012168,0.9623,0.016538,0.96375
0.01217,0.96235,0.016542,0.96368
0.012173,0.96239,0.016546,0.96361
0.012176,0.96244,0.01655,0.96354
0.012179,0.96249,0.016554,0.96346
0.012182,0.96253,0.016558,0.96339
0.012185,0.96258,0.016562,0.96332
0.012188,0.96263,0.016566,0.96325
0.012191,0.96267,0.01657,0.96318
0.012194,0.96272,0.016574,0.96311
0.012197,0.96277,0.016578,0.96304
0.0122,0.96282,0.016582,0.96296
0.012203,0.96286,0.016586,0.96289
0.012206,0.96291,0.01659,0.96282
0.012209,0.96296,0.016594,0.96275
0.012211,0.963,0.016598,0.96268
0.012214,0.96305,0.016602,0.96261
0.012217,0.9631,0.016606,0.96254
0.01222,0.96314,0.01661,0.96247
0.012223,0.96319,0.016614,0.9624
0.012226,0.96324,0.016618,0.96233
0.012229,0.96329,0.016622,0.96226
0.012232,0.96333,0.016626,0.96219
0.012235,0.96338,0.01663,0.96212
0.012238,0.96343,0.016634,0.96205
0.012241,0.96348,0.016638,0.96197
0.012244,0.96352,0.016642,0.9619
0.012247,0.96357,0.016646,0.96183
0.01225,0.96362,0.01665,0.96176
0.012252,0.96367,0.016654,0.96169
0.012255,0.96372,0.016658,0.96163
0.012258,0.96376,0.016662,0.96156
0.012261,0.96381,0.016666,0.96149
0.012264,0.96386,0.01667,0.96142
0.012267,0.96391,0.016674,0.96135
0.01227,0.96396,0.016678,0.96128
0.012273,0.964,0.016682,0.96121
0.012276,0.96405,0.016686,0.96114
0.012279,0.9641,0.016689,0.96107
0.012282,0.96415,0.016693,0.961
0.012285,0.9642,0.016697,0.96093
0.012288,0.96425,0.016701,0.96086
0.012291,0.9643,0.016705,0.96079
0.012293,0.96434,0.016709,0.96072
0.012296,0.96439,0.016713,0.96066
0.012299,0.96444,0.016717,0.96059
0.012302,0.96449,0.016721,0.96052
0.012305,0.96454,0.016725,0.96045
0.012308,0.96459,0.016729,0.96038
0.012311,0.96464,0.016733,0.96031
0.012314,0.96469,0.016737,0.96024
0.012317,0.96473,0.016741,0.96017
0.01232,0.96478,0.016745,0.96011
0.012323,0.96483,0.016749,0.96004
0.012326,0.96488,0.016753,0.95997
0.012329,0.96493,0.016757,0.9599
0.012332,0.96498,0.016761,0.95983
0.012335,0.96503,0.016765,0.95977
0.012337,0.96508,0.016769,0.9597
0.01234,0.96513,0.016773,0.95963
0.012343,0.96518,0.016777,0.95957
0.012346,0.96523,0.016781,0.9595
0.012349,0.96528,0.016785,0.95943
0.012352,0.96532,0.016789,0.95937
0.012355,0.96537,0.016793,0.9593
0.012358,0.96542,0.016797,0.95924
0.012361,0.96547,0.016801,0.95917
0.012364,0.96552,0.016805,0.9591
0.012367,0.96557,0.016809,0.95904
0.01237,0.96562,0.016813,0.95897
0.012373,0.96567,0.016817,0.95891
0.012376,0.96572,0.016821,0.95885
0.012378,0.96577,0.016825,0.95878
0.012381,0.96582,0.016829,0.95872
0.012384,0.96588,0.016833,0.95865
0.012387,0.96593,0.016837,0.95859
0.01239,0.96598,0.016841,0.95853
0.012393,0.96603,0.016845,0.95846
0.012396,0.96608,0.016849,0.9584
0.012399,0.96613,0.016853,0.95834
0.012402,0.96618,0.016857,0.95827
0.012405,0.96623,0.016861,0.95821
0.012408,0.96628,0.016865,0.95815
0.012411,0.96633,0.016869,0.95809
0.012414,0.96639,0.016873,0.95802
0.012417,0.96644,0.016877,0.95796
0.012419,0.96649,0.016881,0.9579
0.012422,0.96654,0.016885,0.95784
0.012425,0.96659,0.016889,0.95778
0.012428,0.96664,0.016893,0.95772
0.012431,0.96669,0.016897,0.95766
0.012434,0.96675,0.016901,0.95759
0.012437,0.9668,0.016904,0.95753
0.01244,0.96685,0.016908,0.95747
0.012443,0.9669,0.016912,0.95741
0.012446,0.96696,0.016916,0.95735
0.012449,0.96701,0.01692,0.95729
0.012452,0.96706,0.016924,0.95723
0.012455,0.96711,0.016928,0.95717
0.012458,0.96717,0.016932,0.95712
0.01246,0.96722,0.016936,0.95706
0.012463,0.96727,0.01694,0.957
0.012466,0.96733,0.016944,0.95694
0.012469,0.96738,0.016948,0.95688
0.012472,0.96743,0.016952,0.95682
0.012475,0.96749,0.016956,0.95676
0.012478,0.96754,0.01696,0.95671
0.012481,0.96759,0.016964,0.95665
0.012484,0.96765,0.016968,0.95659
0.012487,0.9677,0.016972,0.95653
0.01249,0.96775,0.016976,0.95648
0.012493,0.96781,0.01698,0.95642
0.012496,0.96786,0.016984,0.95636
0.012499,0.96792,0.016988,0.95631
0.012501,0.96797,0.016992,0.95625
0.012504,0.96802,0.016996,0.95619
0.012507,0.96808,0.017,0.95614
0.01251,0.96813,0.017004,0.95608
0.012513,0.96819,0.017008,0.95603
0.012516,0.96824,0.017012,0.95597
0.012519,0.9683,0.017016,0.95591
0.012522,0.96835,0.01702,0.95586
0.012525,0.9684,0.017024,0.9558
0.012528,0.96846,0.017028,0.95575
0.012531,0.96851,0.017032,0.95569
0.012534,0.96857,0.017036,0.95564
0.012537,0.96862,0.01704,0.95559
0.01254,0.96868,0.017044,0.95553
0.012542,0.96874,0.017048,0.95548
0.012545,0.96879,0.017052,0.95542
0.012548,0.96885,0.017056,0.95537
0.012551,0.9689,0.01706,0.95532
0.012554,0.96896,0.017064,0.95526
0.012557,0.96902,0.017068,0.95521
0.01256,0.96907,0.017072,0.95516
0.012563,0.96913,0.017076,0.95511
0.012566,0.96918,0.01708,0.95505
0.012569,0.96924,0.017084,0.955
0.012572,0.9693,0.017088,0.95495
0.012575,0.96935,0.017092,0.9549
0.012578,0.96941,0.017096,0.95484
0.012581,0.96946,0.0171,0.95479
0.012583,0.96952,0.017104,0.95474
0.012586,0.96958,0.017108,0.95469
0.012589,0.96963,0.017112,0.95464
0.012592,0.96969,0.017115,0.95459
0.012595,0.96975,0.017119,0.95454
0.012598,0.9698,0.017123,0.95449
0.012601,0.96986,0.017127,0.95444
0.012604,0.96991,0.017131,0.95439
0.012607,0.96997,0.017135,0.95434
0.01261,0.97003,0.017139,0.95429
0.012613,0.97008,0.017143,0.95424
0.012616,0.97014,0.017147,0.95419
0.012619,0.9702,0.017151,0.95414
0.012622,0.97025,0.017155,0.95409
0.012624,0.97031,0.017159,0.95404
0.012627,0.97036,0.017163,0.95399
0.01263,0.97042,0.017167,0.95395
0.012633,0.97048,0.017171,0.9539
0.012636,0.97053,0.017175,0.95385
0.012639,0.97059,0.017179,0.9538
0.012642,0.97065,0.017183,0.95376
0.012645,0.9707,0.017187,0.95371
0.012648,0.97076,0.017191,0.95366
0.012651,0.97081,0.017195,0.95361
0.012654,0.97087,0.017199,0.95357
0.012657,0.97093,0.017203,0.95352
0.01266,0.97098,0.017207,0.95347
0.012663,0.97104,0.017211,0.95343
0.012665,0.9711,0.017215,0.95338
0.012668,0.97115,0.017219,0.95334
0.012671,0.97121,0.017223,0.95329
0.012674,0.97127,0.017227,0.95325
0.012677,0.97132,0.017231,0.9532
0.01268,0.97138,0.017235,0.95316
0.012683,0.97144,0.017239,0.95311
0.012686,0.97149,0.017243,0.95307
0.012689,0.97155,0.017247,0.95302
0.012692,0.97161,0.017251,0.95298
0.012695,0.97166,0.017255,0.95294
0.012698,0.97172,0.017259,0.95289
0.012701,0.97178,0.017263,0.95285
0.012704,0.97183,0.017267,0.95281
0.012707,0.97189,0.017271,0.95277
0.012709,0.97195,0.017275,0.95272
0.012712,0.972,0.017279,0.95268
0.012715,0.97206,0.017283,0.95264
0.012718,0.97212,0.017287,0.9526
0.012721,0.97217,0.017291,0.95256
0.012724,0.97223,0.017295,0.95252
0.012727,0.97229,0.017299,0.95248
0.01273,0.97234,0.017303,0.95244
0.012733,0.9724,0.017307,0.9524
0.012736,0.97246,0.017311,0.95236
0.012739,0.97251,0.017315,0.95232
0.012742,0.97257,0.017319,0.95228
0.012745,0.97263,0.017323,0.95224
0.012748,0.97269,0.017326,0.9522
0.01275,0.97274,0.01733,0.95216
0.012753,0.9728,0.017334,0.95212
0.012756,0.97286,0.017338,0.95209
0.012759,0.97291,0.017342,0.95205
0.012762,0.97297,0.017346,0.95201
0.012765,0.97303,0.01735,0.95197
0.012768,0.97308,0.017354,0.95194
0.012771,0.97314,0.017358,0.9519
0.012774,0.9732,0.017362,0.95186
0.012777,0.97325,0.017366,0.95183
0.01278,0.97331,0.01737,0.95179
0.012783,0.97337,0.017374,0.95176
0.012786,0.97342,0.017378,0.95172
0.012789,0.97348,0.017382,0.95169
0.012791,0.97354,0.017386,0.95165
0.012794,0.9736,0.01739,0.95162
0.012797,0.97365,0.017394,0.95158
0.0128,0.97371,0.017398,0.95155
0.012803,0.97377,0.017402,0.95152
0.012806,0.97383,0.017406,0.95148
0.012809,0.97388,0.01741,0.95145
0.012812,0.97394,0.017414,0.95142
0.012815,0.974,0.017418,0.95138
0.012818,0.97406,0.017422,0.95135
0.012821,0.97411,0.017426,0.95132
0.012824,0.97417,0.01743,0.95129
0.012827,0.97423,0.017434,0.95126
0.01283,0.97429,0.017438,0.95122
0.012832,0.97434,0.017442,0.95119
0.012835,0.9744,0.017446,0.95116
0.012838,0.97446,0.01745,0.95113
0.012841,0.97452,0.017454,0.9511
0.012844,0.97458,0.017458,0.95107
0.012847,0.97463,0.017462,0.95104
0.01285,0.97469,0.017466,0.95101
0.012853,0.97475,0.01747,0.95098
0.012856,0.97481,0.017474,0.95095
0.012859,0.97487,0.017478,0.95092
0.012862,0.97493,0.017482,0.9509
0.012865,0.97499,0.017486,0.95087
0.012868,0.97504,0.01749,0.95084
0.012871,0.9751,0.017494,0.95081
0.012873,0.97516,0.017498,0.95078
0.012876,0.97522,0.017502,0.95076
0.012879,0.97528,0.017506,0.95073
0.012882,0.97534,0.01751,0.9507
0.012885,0.9754,0.017514,0.95068
0.012888,0.97546,0.017518,0.95065
0.012891,0.97552,0.017522,0.95063
0.012894,0.97558,0.017526,0.9506
0.012897,0.97564,0.01753,0.95057
0.0129,0.97569,0.017534,0.95055
0.012903,0.97575,0.017538,0.95052
0.012906,0.97581,0.017541,0.9505
0.012909,0.97587,0.017545,0.95048
0.012912,0.97593,0.017549,0.95045
0.012914,0.97599,0.017553,0.95043
0.012917,0.97605,0.017557,0.9504
0.01292,0.97611,0.017561,0.95038
0.012923,0.97617,0.017565,0.95036
0.012926,0.97623,0.017569,0.95033
0.012929,0.9763,0.017573,0.95031
0.012932,0.97636,0.017577,0.95029
0.012935,0.97642,0.017581,0.95027
0.012938,0.97648,0.017585,0.95025
0.012941,0.97654,0.017589,0.95022
0.012944,0.9766,0.017593,0.9502
0.012947,0.97666,0.017597,0.95018
0.01295,0.97672,0.017601,0.95016
0.012953,0.97678,0.017605,0.95014
0.012955,0.97684,0.017609,0.95012
0.012958,0.9769,0.017613,0.9501
0.012961,0.97696,0.017617,0.95008
0.012964,0.97703,0.017621,0.95006
0.012967,0.97709,0.017625,0.95004
0.01297,0.97715,0.017629,0.95002
0.012973,0.97721,0.017633,0.95001
0.012976,0.97727,0.017637,0.94999
0.012979,0.97733,0.017641,0.94997
0.012982,0.97738,0.017645,0.94995
0.012985,0.97744,0.017649,0.94993
0.012988,0.9775,0.017653,0.94992
0.012991,0.97756,0.017657,0.9499
0.012994,0.97762,0.017661,0.94988
0.012996,0.97768,0.017665,0.94987
0.012999,0.97774,0.017669,0.94985
0.013002,0.9778,0.017673,0.94983
0.013005,0.97786,0.017677,0.94982
0.013008,0.97792,0.017681,0.9498
0.013011,0.97798,0.017685,0.94979
0.013014,0.97804,0.017689,0.94977
0.013017,0.9781,0.017693,0.94976
0.01302,0.97816,0.017697,0.94974
0.013023,0.97821,0.017701,0.94973
0.013026,0.97827,0.017705,0.94971
0.013029,0.97833,0.017709,0.9497
0.013032,0.97839,0.017713,0.94969
0.013035,0.97845,0.017717,0.94967
0.013037,0.97851,0.017721,0.94966
0.01304,0.97857,0.017725,0.94965
0.013043,0.97863,0.017729,0.94964
0.013046,0.97868,0.017733,0.94962
0.013049,0.97874,0.017737,0.94961
0.013052,0.9788,0.017741,0.9496
0.013055,0.97886,0.017745,0.94959
0.013058,0.97892,0.017749,0.94958
0.013061,0.97898,0.017752,0.94957
0.013064,0.97903,0.017756,0.94956
0.013067,0.97909,0.01776,0.94955
0.01307,0.97915,0.017764,0.94954
0.013073,0.97921,0.017768,0.94953
0.013076,0.97927,0.017772,0.94952
0.013079,0.97932,0.017776,0.94951
0.013081,0.97938,0.01778,0.9495
0.013084,0.97944,0.017784,0.94949
0.013087,0.9795,0.017788,0.94948
0.01309,0.97955,0.017792,0.94947
0.013093,0.97961,0.017796,0.94947
0.013096,0.97967,0.0178,0.94946
0.013099,0.97973,0.017804,0.94945
0.013102,0.97979,0.017808,0.94944
0.013105,0.97984,0.017812,0.94944
0.013108,0.9799,0.017816,0.94943
0.013111,0.97996,0.01782,0.94943
0.013114,0.98002,0.017824,0.94942
0.013117,0.98007,0.017828,0.94941
0.01312,0.98013,0.017832,0.94941
0.013122,0.98019,0.017836,0.9494
0.013125,0.98025,0.01784,0.9494
0.013128,0.9803,0.017844,0.94939
0.013131,0.98036,0.017848,0.94939
0.013134,0.98042,0.017852,0.94938
0.013137,0.98047,0.017856,0.94938
0.01314,0.98053,0.01786,0.94938
0.013143,0.98059,0.017864,0.94937
0.013146,0.98065,0.017868,0.94937
0.013149,0.9807,0.017872,0.94937
0.013152,0.98076,0.017876,0.94936
0.013155,0.98082,0.01788,0.94936
0.013158,0.98087,0.017884,0.94936
0.013161,0.98093,0.017888,0.94936
0.013163,0.98099,0.017892,0.94936
0.013166,0.98104,0.017896,0.94935
0.013169,0.9811,0.0179,0.94935
0.013172,0.98116,0.017904,0.94935
0.013175,0.98121,0.017908,0.94935
0.013178,0.98127,0.017912,0.94935
0.013181,0.98132,0.017916,0.94935
0.013184,0.98138,0.01792,0.94935
0.013187,0.98144,0.017924,0.94935
0.01319,0.98149,0.017928,0.94935
0.013193,0.98155,0.017932,0.94935
0.013196,0.98161,0.017936,0.94935
0.013199,0.98166,0.01794,0.94936
0.013202,0.98172,0.017944,0.94936
0.013204,0.98177,0.017948,0.94936
0.013207,0.98183,0.017952,0.94936
0.01321,0.98189,0.017956,0.94936
0.013213,0.98194,0.01796,0.94937
0.013216,0.982,0.017963,0.94937
0.013219,0.98205,0.017967,0.94937
0.013222,0.98211,0.017971,0.94938
0.013225,0.98216,0.017975,0.94938
0.013228,0.98222,0.017979,0.94938
0.013231,0.98228,0.017983,0.94939
0.013234,0.98233,0.017987,0.94939
0.013237,0.98239,0.017991,0.9494
0.01324,0.98244,0.017995,0.9494
0.013243,0.9825,0.017999,0.94941
0.013245,0.98255,0.018003,0.94941
0.013248,0.98261,0.018007,0.94942
0.013251,0.98267,0.018011,0.94943
0.013254,0.98272,0.018015,0.94943
0.013257,0.98278,0.018019,0.94944
0.01326,0.98283,0.018023,0.94944
0.013263,0.98289,0.018027,0.94945
0.013266,0.98294,0.018031,0.94946
0.013269,0.983,0.018035,0.94947
0.013272,0.98305,0.018039,0.94947
0.013275,0.98311,0.018043,0.94948
0.013278,0.98316,0.018047,0.94949
0.013281,0.98322,0.018051,0.9495
0.013284,0.98327,0.018055,0.94951
0.013286,0.98333,0.018059,0.94952
0.013289,0.98338,0.018063,0.94953
0.013292,0.98344,0.018067,0.94954
0.013295,0.98349,0.018071,0.94955
0.013298,0.98355,0.018075,0.94956
0.013301,0.9836,0.018079,0.94957
0.013304,0.98366,0.018083,0.94958
0.013307,0.98371,0.018087,0.94959
0.01331,0.98377,0.018091,0.9496
0.013313,0.98382,0.018095,0.94961
0.013316,0.98388,0.018099,0.94962
0.013319,0.98393,0.018103,0.94963
0.013322,0.98399,0.018107,0.94964
0.013325,0.98404,0.018111,0.94966
0.013327,0.9841,0.018115,0.94967
0.01333,0.98415,0.018119,0.94968
0.013333,0.9842,0.018123,0.94969
0.013336,0.98426,0.018127,0.94971
0.013339,0.98431,0.018131,0.94972
0.013342,0.98437,0.018135,0.94973
0.013345,0.98442,0.018139,0.94975
0.013348,0.98448,0.018143,0.94976
0.013351,0.98453,0.018147,0.94978
0.013354,0.98458,0.018151,0.94979
0.013357,0.98464,0.018155,0.94981
0.01336,0.98469,0.018159,0.94982
0.013363,0.98475,0.018163,0.94984
0.013366,0.9848,0.018167,0.94985
0.013368,0.98485,0.018171,0.94987
0.013371,0.98491,0.018175,0.94988
0.013374,0.98496,0.018178,0.9499
0.013377,0.98501,0.018182,0.94992
0.01338,0.98506,0.018186,0.94993
0.013383,0.98512,0.01819,0.94995
0.013386,0.98517,0.018194,0.94997
0.013389,0.98522,0.018198,0.94999
0.013392,0.98527,0.018202,0.95
0.013395,0.98533,0.018206,0.95002
0.013398,0.98538,0.01821,0.95004
0.013401,0.98543,0.018214,0.95006
0.013404,0.98548,0.018218,0.95008
0.013407,0.98553,0.018222,0.9501
0.013409,0.98558,0.018226,0.95012
0.013412,0.98563,0.01823,0.95013
0.013415,0.98569,0.018234,0.95015
0.013418,0.98574,0.018238,0.95017
0.013421,0.98579,0.018242,0.95019
0.013424,0.98584,0.018246,0.95021
0.013427,0.98589,0.01825,0.95024
0.01343,0.98594,0.018254,0.95026
0.013433,0.98599,0.018258,0.95028
0.013436,0.98604,0.018262,0.9503
0.013439,0.98609,0.018266,0.95032
0.013442,0.98614,0.01827,0.95034
0.013445,0.98619,0.018274,0.95036
0.013448,0.98624,0.018278,0.95039
0.01345,0.98629,0.018282,0.95041
0.013453,0.98634,0.018286,0.95043
0.013456,0.98639,0.01829,0.95045
0.013459,0.98644,0.018294,0.95048
0.013462,0.98648,0.018298,0.9505
0.013465,0.98653,0.018302,0.95052
0.013468,0.98658,0.018306,0.95055
0.013471,0.98663,0.01831,0.95057
0.013474,0.98668,0.018314,0.9506
0.013477,0.98673,0.018318,0.95062
0.01348,0.98677,0.018322,0.95065
0.013483,0.98682,0.018326,0.95067
0.013486,0.98687,0.01833,0.9507
0.013489,0.98692,0.018334,0.95072
0.013492,0.98696,0.018338,0.95075
0.013494,0.98701,0.018342,0.95077
0.013497,0.98706,0.018346,0.9508
0.0135,0.98711,0.01835,0.95082
0.013503,0.98715,0.018354,0.95085
0.013506,0.9872,0.018358,0.95088
0.013509,0.98725,0.018362,0.95091
0.013512,0.98729,0.018366,0.95093
0.013515,0.98734,0.01837,0.95096
0.013518,0.98738,0.018374,0.95099
0.013521,0.98743,0.018378,0.95102
0.013524,0.98748,0.018382,0.95104
0.013527,0.98752,0.018386,0.95107
0.01353,0.98757,0.018389,0.9511
0.013533,0.98761,0.018393,0.95113
0.013535,0.98766,0.018397,0.95116
0.013538,0.9877,0.018401,0.95119
0.013541,0.98775,0.018405,0.95122
0.013544,0.98779,0.018409,0.95125
0.013547,0.98784,0.018413,0.95128
0.01355,0.98788,0.018417,0.95131
0.013553,0.98793,0.018421,0.95134
0.013556,0.98797,0.018425,0.95137
0.013559,0.98802,0.018429,0.9514
0.013562,0.98806,0.018433,0.95143
0.013565,0.98811,0.018437,0.95146
0.013568,0.98815,0.018441,0.95149
0.013571,0.9882,0.018445,0.95152
0.013574,0.98824,0.018449,0.95156
0.013576,0.98828,0.018453,0.95159
0.013579,0.98833,0.018457,0.95162
0.013582,0.98837,0.018461,0.95165
0.013585,0.98841,0.018465,0.95169
0.013588,0.98846,0.018469,0.95172
0.013591,0.9885,0.018473,0.95175
0.013594,0.98854,0.018477,0.95179
0.013597,0.98858,0.018481,0.95182
0.0136,0.98863,0.018485,0.95185
0.013603,0.98867,0.018489,0.95189
0.013606,0.98871,0.018493,0.95192
0.013609,0.98875,0.018497,0.95196
0.013612,0.9888,0.018501,0.95199
0.013615,0.98884,0.018505,0.95203
0.013617,0.98888,0.018509,0.95206
0.01362,0.98892,0.018513,0.9521
0.013623,0.98896,0.018517,0.95213
0.013626,0.98901,0.018521,0.95217
0.013629,0.98905,0.018525,0.95221
0.013632,0.98909,0.018529,0.95224
0.013635,0.98913,0.018533,0.95228
0.013638,0.98917,0.018537,0.95232
0.013641,0.98921,0.018541,0.95235
0.013644,0.98925,0.018545,0.95239
0.013647,0.98929,0.018549,0.95243
0.01365,0.98933,0.018553,0.95247
0.013653,0.98937,0.018557,0.9525
0.013656,0.98941,0.018561,0.95254
0.013658,0.98945,0.018565,0.95258
0.013661,0.98949,0.018569,0.95262
0.013664,0.98953,0.018573,0.95266
0.013667,0.98957,0.018577,0.9527
0.01367,0.98961,0.018581,0.95274
0.013673,0.98965,0.018585,0.95278
0.013676,0.98969,0.018589,0.95282
0.013679,0.98972,0.018593,0.95286
0.013682,0.98976,0.018597,0.9529
0.013685,0.9898,0.018601,0.95294
0.013688,0.98984,0.018604,0.95298
0.013691,0.98988,0.018608,0.95302
0.013694,0.98991,0.018612,0.95306
0.013697,0.98995,0.018616,0.9531
0.013699,0.98999,0.01862,0.95314
0.013702,0.99003,0.018624,0.95318
0.013705,0.99007,0.018628,0.95323
0.013708,0.9901,0.018632,0.95327
0.013711,0.99014,0.018636,0.95331
0.013714,0.99018,0.01864,0.95335
0.013717,0.99021,0.018644,0.9534
0.01372,0.99025,0.018648,0.95344
0.013723,0.99029,0.018652,0.95348
0.013726,0.99032,0.018656,0.95353
0.013729,0.99036,0.01866,0.95357
0.013732,0.9904,0.018664,0.95361
0.013735,0.99043,0.018668,0.95366
0.013738,0.99047,0.018672,0.9537
0.01374,0.99051,0.018676,0.95374
0.013743,0.99054,0.01868,0.95379
0.013746,0.99058,0.018684,0.95383
0.013749,0.99061,0.018688,0.95388
0.013752,0.99065,0.018692,0.95392
0.013755,0.99069,0.018696,0.95397
0.013758,0.99072,0.0187,0.95401
0.013761,0.99076,0.018704,0.95406
0.013764,0.99079,0.018708,0.9541
0.013767,0.99082,0.018712,0.95415
0.01377,0.99086,0.018716,0.9542
0.013773,0.99089,0.01872,0.95424
0.013776,0.99093,0.018724,0.95429
0.013779,0.99096,0.018728,0.95433
0.013781,0.991,0.018732,0.95438
0.013784,0.99103,0.018736,0.95443
0.013787,0.99106,0.01874,0.95447
0.01379,0.9911,0.018744,0.95452
0.013793,0.99113,0.018748,0.95457
0.013796,0.99117,0.018752,0.95462
0.013799,0.9912,0.018756,0.95466
0.013802,0.99123,0.01876,0.95471
0.013805,0.99127,0.018764,0.95476
0.013808,0.9913,0.018768,0.95481
0.013811,0.99133,0.018772,0.95485
0.013814,0.99136,0.018776,0.9549
0.013817,0.9914,0.01878,0.95495
0.01382,0.99143,0.018784,0.955
0.013822,0.99146,0.018788,0.95505
0.013825,0.99149,0.018792,0.9551
0.013828,0.99153,0.018796,0.95515
0.013831,0.99156,0.0188,0.9552
0.013834,0.99159,0.018804,0.95524
0.013837,0.99162,0.018808,0.95529
0.01384,0.99165,0.018812,0.95534
0.013843,0.99168,0.018815,0.95539
0.013846,0.99171,0.018819,0.95544
0.013849,0.99175,0.018823,0.95549
0.013852,0.99178,0.018827,0.95554
0.013855,0.99181,0.018831,0.95559
0.013858,0.99184,0.018835,0.95564
0.013861,0.99187,0.018839,0.9557
0.013864,0.9919,0.018843,0.95575
0.013866,0.99193,0.018847,0.9558
0.013869,0.99196,0.018851,0.95585
0.013872,0.99199,0.018855,0.9559
0.013875,0.99202,0.018859,0.95595
0.013878,0.99205,0.018863,0.956
0.013881,0.99208,0.018867,0.95606
0.013884,0.99211,0.018871,0.95611
0.013887,0.99214,0.018875,0.95616
0.01389,0.99217,0.018879,0.95621
0.013893,0.99219,0.018883,0.95626
0.013896,0.99222,0.018887,0.95632
0.013899,0.99225,0.018891,0.95637
0.013902,0.99228,0.018895,0.95642
0.013905,0.99231,0.018899,0.95648
0.013907,0.99233,0.018903,0.95653
0.01391,0.99236,0.018907,0.95658
0.013913,0.99239,0.018911,0.95664
0.013916,0.99242,0.018915,0.95669
0.013919,0.99244,0.018919,0.95674
0.013922,0.99247,0.018923,0.9568
0.013925,0.9925,0.018927,0.95685
0.013928,0.99252,0.018931,0.95691
0.013931,0.99255,0.018935,0.95696
0.013934,0.99258,0.018939,0.95702
0.013937,0.9926,0.018943,0.95707
0.01394,0.99263,0.018947,0.95713
0.013943,0.99266,0.018951,0.95718
0.013946,0.99268,0.018955,0.95724
0.013948,0.99271,0.018959,0.95729
0.013951,0.99273,0.018963,0.95735
0.013954,0.99276,0.018967,0.9574
0.013957,0.99278,0.018971,0.95746
0.01396,0.99281,0.018975,0.95752
0.013963,0.99283,0.018979,0.95757
0.013966,0.99285,0.018983,0.95763
0.013969,0.99288,0.018987,0.95769
0.013972,0.9929,0.018991,0.95774
0.013975,0.99293,0.018995,0.9578
0.013978,0.99295,0.018999,0.95786
0.013981,0.99297,0.019003,0.95791
0.013984,0.993,0.019007,0.95797
0.013987,0.99302,0.019011,0.95803
0.013989,0.99304,0.019015,0.95809
0.013992,0.99307,0.019019,0.95815
0.013995,0.99309,0.019023,0.9582
0.013998,0.99311,0.019026,0.95826
0.014001,0.99313,0.01903,0.95832
0.014004,0.99315,0.019034,0.95838
0.014007,0.99318,0.019038,0.95844
0.01401,0.9932,0.019042,0.9585
0.014013,0.99322,0.019046,0.95856
0.014016,0.99324,0.01905,0.95862
0.014019,0.99326,0.019054,0.95868
0.014022,0.99328,0.019058,0.95874
0.014025,0.9933,0.019062,0.9588
0.014028,0.99332,0.019066,0.95886
0.01403,0.99334,0.01907,0.95892
0.014033,0.99336,0.019074,0.95898
0.014036,0.99339,0.019078,0.95904
0.014039,0.99341,0.019082,0.9591
0.014042,0.99343,0.019086,0.95916
0.014045,0.99344,0.01909,0.95922
0.014048,0.99346,0.019094,0.95928
0.014051,0.99348,0.019098,0.95934
0.014054,0.9935,0.019102,0.9594
0.014057,0.99352,0.019106,0.95947
0.01406,0.99354,0.01911,0.95953
0.014063,0.99356,0.019114,0.95959
0.014066,0.99358,0.019118,0.95965
0.014069,0.99359,0.019122,0.95972
0.014071,0.99361,0.019126,0.95978
0.014074,0.99363,0.01913,0.95984
0.014077,0.99365,0.019134,0.95991
0.01408,0.99367,0.019138,0.95997
0.014083,0.99368,0.019142,0.96003
0.014086,0.9937,0.019146,0.9601
0.014089,0.99372,0.01915,0.96016
0.014092,0.99373,0.019154,0.96023
0.014095,0.99375,0.019158,0.96029
0.014098,0.99377,0.019162,0.96035
0.014101,0.99378,0.019166,0.96042
0.014104,0.9938,0.01917,0.96048
0.014107,0.99381,0.019174,0.96055
0.01411,0.99383,0.019178,0.96061
0.014112,0.99385,0.019182,0.96068
0.014115,0.99386,0.019186,0.96074
0.014118,0.99388,0.01919,0.9608
0.014121,0.99389,0.019194,0.96087
0.014124,0.99391,0.019198,0.96093
0.014127,0.99392,0.019202,0.961
0.01413,0.99394,0.019206,0.96106
0.014133,0.99395,0.01921,0.96113
0.014136,0.99396,0.019214,0.96119
0.014139,0.99398,0.019218,0.96126
0.014142,0.99399,0.019222,0.96132
0.014145,0.994,0.019226,0.96139
0.014148,0.99402,0.01923,0.96146
0.014151,0.99403,0.019234,0.96152
0.014153,0.99404,0.019238,0.96159
0.014156,0.99406,0.019241,0.96165
0.014159,0.99407,0.019245,0.96172
0.014162,0.99408,0.019249,0.96178
0.014165,0.99409,0.019253,0.96185
0.014168,0.9941,0.019257,0.96192
0.014171,0.99412,0.019261,0.96198
0.014174,0.99413,0.019265,0.96205
0.014177,0.99414,0.019269,0.96211
0.01418,0.99415,0.019273,0.96218
0.014183,0.99416,0.019277,0.96225
0.014186,0.99417,0.019281,0.96231
0.014189,0.99418,0.019285,0.96238
0.014192,0.99419,0.019289,0.96245
0.014194,0.9942,0.019293,0.96251
0.014197,0.99421,0.019297,0.96258
0.0142,0.99422,0.019301,0.96265
0.014203,0.99423,0.019305,0.96271
0.014206,0.99424,0.019309,0.96278
0.014209,0.99425,0.019313,0.96285
0.014212,0.99426,0.019317,0.96291
0.014215,0.99427,0.019321,0.96298
0.014218,0.99428,0.019325,0.96305
0.014221,0.99429,0.019329,0.96312
0.014224,0.9943,0.019333,0.96318
0.014227,0.99431,0.019337,0.96325
0.01423,0.99432,0.019341,0.96332
0.014233,0.99433,0.019345,0.96339
0.014236,0.99433,0.019349,0.96345
0.014238,0.99434,0.019353,0.96352
0.014241,0.99435,0.019357,0.96359
0.014244,0.99436,0.019361,0.96366
0.014247,0.99436,0.019365,0.96373
0.01425,0.99437,0.019369,0.9638
0.014253,0.99438,0.019373,0.96386
0.014256,0.99439,0.019377,0.96393
0.014259,0.99439,0.019381,0.964
0.014262,0.9944,0.019385,0.96407
0.014265,0.99441,0.019389,0.96414
0.014268,0.99441,0.019393,0.96421
0.014271,0.99442,0.019397,0.96428
0.014274,0.99443,0.019401,0.96435
0.014277,0.99443,0.019405,0.96441
0.014279,0.99444,0.019409,0.96448
0.014282,0.99444,0.019413,0.96455
0.014285,0.99445,0.019417,0.96462
0.014288,0.99445,0.019421,0.96469
0.014291,0.99446,0.019425,0.96476
0.014294,0.99446,0.019429,0.96483
0.014297,0.99447,0.019433,0.9649
0.0143,0.99447,0.019437,0.96497
0.014303,0.99448,0.019441,0.96504
0.014306,0.99448,0.019445,0.96511
0.014309,0.99449,0.019449,0.96518
0.014312,0.99449,0.019452,0.96525
0.014315,0.99449,0.019456,0.96533
0.014318,0.9945,0.01946,0.9654
0.01432,0.9945,0.019464,0.96547
0.014323,0.9945,0.019468,0.96554
0.014326,0.99451,0.019472,0.96561
0.014329,0.99451,0.019476,0.96568
0.014332,0.99451,0.01948,0.96575
0.014335,0.99451,0.019484,0.96582
0.014338,0.99452,0.019488,0.9659
0.014341,0.99452,0.019492,0.96597
0.014344,0.99452,0.019496,0.96604
0.014347,0.99452,0.0195,0.96611
0.01435,0.99453,0.019504,0.96618
0.014353,0.99453,0.019508,0.96626
0.014356,0.99453,0.019512,0.96633
0.014359,0.99453,0.019516,0.9664
0.014361,0.99453,0.01952,0.96647
0.014364,0.99453,0.019524,0.96655
0.014367,0.99454,0.019528,0.96662
0.01437,0.99454,0.019532,0.96669
0.014373,0.99454,0.019536,0.96677
0.014376,0.99454,0.01954,0.96684
0.014379,0.99454,0.019544,0.96691
0.014382,0.99454,0.019548,0.96699
0.014385,0.99454,0.019552,0.96706
0.014388,0.99454,0.019556,0.96714
0.014391,0.99454,0.01956,0.96721
0.014394,0.99454,0.019564,0.96728
0.014397,0.99454,0.019568,0.96736
0.0144,0.99454,0.019572,0.96743
0.014402,0.99454,0.019576,0.9675
0.014405,0.99454,0.01958,0.96758
0.014408,0.99454,0.019584,0.96765
0.014411,0.99454,0.019588,0.96772
0.014414,0.99453,0.019592,0.9678
0.014417,0.99453,0.019596,0.96787
0.01442,0.99453,0.0196,0.96794
0.014423,0.99453,0.019604,0.96802
0.014426,0.99453,0.019608,0.96809
0.014429,0.99453,0.019612,0.96816
0.014432,0.99452,0.019616,0.96824
0.014435,0.99452,0.01962,0.96831
0.014438,0.99452,0.019624,0.96838
0.014441,0.99452,0.019628,0.96845
0.014443,0.99451,0.019632,0.96853
0.014446,0.99451,0.019636,0.9686
0.014449,0.99451,0.01964,0.96867
0.014452,0.9945,0.019644,0.96875
0.014455,0.9945,0.019648,0.96882
0.014458,0.9945,0.019652,0.96889
0.014461,0.99449,0.019656,0.96897
0.014464,0.99449,0.01966,0.96904
0.014467,0.99449,0.019664,0.96911
0.01447,0.99448,0.019667,0.96919
0.014473,0.99448,0.019671,0.96926
0.014476,0.99447,0.019675,0.96933
0.014479,0.99447,0.019679,0.96941
0.014482,0.99446,0.019683,0.96948
0.014484,0.99446,0.019687,0.96955
0.014487,0.99445,0.019691,0.96963
0.01449,0.99445,0.019695,0.9697
0.014493,0.99444,0.019699,0.96977
0.014496,0.99444,0.019703,0.96984
0.014499,0.99443,0.019707,0.96992
0.014502,0.99443,0.019711,0.96999
0.014505,0.99442,0.019715,0.97006
0.014508,0.99442,0.019719,0.97014
0.014511,0.99441,0.019723,0.97021
0.014514,0.9944,0.019727,0.97028
0.014517,0.9944,0.019731,0.97036
0.01452,0.99439,0.019735,0.97043
0.014523,0.99438,0.019739,0.9705
0.014525,0.99438,0.019743,0.97058
0.014528,0.99437,0.019747,0.97065
0.014531,0.99436,0.019751,0.97072
0.014534,0.99436,0.019755,0.9708
0.014537,0.99435,0.019759,0.97087
0.01454,0.99434,0.019763,0.97094
0.014543,0.99434,0.019767,0.97102
0.014546,0.99433,0.019771,0.97109
0.014549,0.99432,0.019775,0.97117
0.014552,0.99431,0.019779,0.97124
0.014555,0.9943,0.019783,0.97131
0.014558,0.9943,0.019787,0.97139
0.014561,0.99429,0.019791,0.97146
0.014564,0.99428,0.019795,0.97153
0.014566,0.99427,0.019799,0.97161
0.014569,0.99426,0.019803,0.97168
0.014572,0.99425,0.019807,0.97175
0.014575,0.99424,0.019811,0.97183
0.014578,0.99423,0.019815,0.9719
0.014581,0.99423,0.019819,0.97198
0.014584,0.99422,0.019823,0.97205
0.014587,0.99421,0.019827,0.97212
0.01459,0.9942,0.019831,0.9722
0.014593,0.99419,0.019835,0.97227
0.014596,0.99418,0.019839,0.97235
0.014599,0.99417,0.019843,0.97242
0.014602,0.99416,0.019847,0.9725
0.014605,0.99415,0.019851,0.97257
0.014607,0.99414,0.019855,0.97264
0.01461,0.99413,0.019859,0.97272
0.014613,0.99412,0.019863,0.97279
0.014616,0.99411,0.019867,0.97287
0.014619,0.9941,0.019871,0.97294
0.014622,0.99409,0.019875,0.97302
0.014625,0.99407,0.019878,0.97309
0.014628,0.99406,0.019882,0.97317
0.014631,0.99405,0.019886,0.97324
0.014634,0.99404,0.01989,0.97332
0.014637,0.99403,0.019894,0.97339
0.01464,0.99402,0.019898,0.97346
0.014643,0.99401,0.019902,0.97354
0.014646,0.99399,0.019906,0.97361
0.014649,0.99398,0.01991,0.97369
0.014651,0.99397,0.019914,0.97376
0.014654,0.99396,0.019918,0.97384
0.014657,0.99394,0.019922,0.97391
0.01466,0.99393,0.019926,0.97398
0.014663,0.99392,0.01993,0.97406
0.014666,0.99391,0.019934,0.97413
0.014669,0.99389,0.019938,0.97421
0.014672,0.99388,0.019942,0.97428
0.014675,0.99387,0.019946,0.97435
0.014678,0.99385,0.01995,0.97443
0.014681,0.99384,0.019954,0.9745
0.014684,0.99383,0.019958,0.97457
0.014687,0.99381,0.019962,0.97464
0.01469,0.9938,0.019966,0.97472
0.014692,0.99379,0.01997,0.97479
0.014695,0.99377,0.019974,0.97486
0.014698,0.99376,0.019978,0.97493
0.014701,0.99374,0.019982,0.97501
0.014704,0.99373,0.019986,0.97508
0.014707,0.99372,0.01999,0.97515
0.01471,0.9937,0.019994,0.97522
0.014713,0.99369,0.019998,0.9753
0.014716,0.99367,0.020002,0.97537
0.014719,0.99366,0.020006,0.97544
0.014722,0.99364,0.02001,0.97551
0.014725,0.99363,0.020014,0.97558
0.014728,0.99361,0.020018,0.97565
0.014731,0.9936,0.020022,0.97573
0.014733,0.99358,0.020026,0.9758
0.014736,0.99357,0.02003,0.97587
0.014739,0.99355,0.020034,0.97594
0.014742,0.99353,0.020038,0.97601
0.014745,0.99352,0.020042,0.97608
0.014748,0.9935,0.020046,0.97615
0.014751,0.99349,0.02005,0.97622
0.014754,0.99347,0.020054,0.97629
0.014757,0.99346,0.020058,0.97637
0.01476,0.99344,0.020062,0.97644
0.014763,0.99342,0.020066,0.97651
0.014766,0.99341,0.02007,0.97658
0.014769,0.99339,0.020074,0.97665
0.014772,0.99337,0.020078,0.97672
0.014774,0.99336,0.020082,0.97679
0.014777,0.99334,0.020086,0.97686
0.01478,0.99332,0.020089,0.97693
0.014783,0.9933,0.020093,0.977
0.014786,0.99329,0.020097,0.97707
0.014789,0.99327,0.020101,0.97714
0.014792,0.99325,0.020105,0.97721
0.014795,0.99323,0.020109,0.97728
0.014798,0.99321,0.020113,0.97735
0.014801,0.9932,0.020117,0.97742
0.014804,0.99318,0.020121,0.97749
0.014807,0.99316,0.020125,0.97756
0.01481,0.99314,0.020129,0.97763
0.014813,0.99312,0.020133,0.97769
0.014815,0.9931,0.020137,0.97776
0.014818,0.99309,0.020141,0.97783
0.014821,0.99307,0.020145,0.9779
0.014824,0.99305,0.020149,0.97797
0.014827,0.99303,0.020153,0.97804
0.01483,0.99301,0.020157,0.97811
0.014833,0.99299,0.020161,0.97818
0.014836,0.99297,0.020165,0.97825
0.014839,0.99295,0.020169,0.97832
0.014842,0.99294,0.020173,0.97838
0.014845,0.99292,0.020177,0.97845
0.014848,0.9929,0.020181,0.97852
0.014851,0.99288,0.020185,0.97859
0.014854,0.99286,0.020189,0.97866
0.014856,0.99284,0.020193,0.97873
0.014859,0.99282,0.020197,0.9788
0.014862,0.9928,0.020201,0.97886
0.014865,0.99278,0.020205,0.97893
0.014868,0.99276,0.020209,0.979
0.014871,0.99274,0.020213,0.97907
0.014874,0.99272,0.020217,0.97914
0.014877,0.9927,0.020221,0.9792
0.01488,0.99267,0.020225,0.97927
0.014883,0.99265,0.020229,0.97934
0.014886,0.99263,0.020233,0.97941
0.014889,0.99261,0.020237,0.97948
0.014892,0.99259,0.020241,0.97954
0.014895,0.99257,0.020245,0.97961
0.014897,0.99255,0.020249,0.97968
0.0149,0.99253,0.020253,0.97975
0.014903,0.9925,0.020257,0.97981
0.014906,0.99248,0.020261,0.97988
0.014909,0.99246,0.020265,0.97995
0.014912,0.99244,0.020269,0.98002
0.014915,0.99241,0.020273,0.98008
0.014918,0.99239,0.020277,0.98015
0.014921,0.99237,0.020281,0.98022
0.014924,0.99234,0.020285,0.98028
0.014927,0.99232,0.020289,0.98035
0.01493,0.9923,0.020293,0.98042
0.014933,0.99228,0.020297,0.98048
0.014936,0.99225,0.020301,0.98055
0.014938,0.99223,0.020304,0.98061
0.014941,0.99221,0.020308,0.98068
0.014944,0.99218,0.020312,0.98075
0.014947,0.99216,0.020316,0.98081
0.01495,0.99213,0.02032,0.98088
0.014953,0.99211,0.020324,0.98094
0.014956,0.99209,0.020328,0.981
0.014959,0.99206,0.020332,0.98107
0.014962,0.99204,0.020336,0.98113
0.014965,0.99202,0.02034,0.9812
0.014968,0.99199,0.020344,0.98126
0.014971,0.99197,0.020348,0.98133
0.014974,0.99194,0.020352,0.98139
0.014977,0.99192,0.020356,0.98145
0.014979,0.99189,0.02036,0.98152
0.014982,0.99187,0.020364,0.98158
0.014985,0.99184,0.020368,0.98164
0.014988,0.99182,0.020372,0.9817
0.014991,0.99179,0.020376,0.98177
0.014994,0.99177,0.02038,0.98183
0.014997,0.99174,0.020384,0.98189
0.015,0.99172,0.020388,0.98195
0.015003,0.99169,0.020392,0.98201
0.015006,0.99167,0.020396,0.98208
0.015009,0.99164,0.0204,0.98214
0.015012,0.99162,0.020404,0.9822
0.015015,0.99159,0.020408,0.98226
0.015018,0.99157,0.020412,0.98232
0.015021,0.99154,0.020416,0.98238
0.015023,0.99151,0.02042,0.98244
0.015026,0.99149,0.020424,0.9825
0.015029,0.99146,0.020428,0.98256
0.015032,0.99144,0.020432,0.98262
0.015035,0.99141,0.020436,0.98268
0.015038,0.99138,0.02044,0.98274
0.015041,0.99136,0.020444,0.9828
0.015044,0.99133,0.020448,0.98286
0.015047,0.9913,0.020452,0.98292
0.01505,0.99128,0.020456,0.98298
0.015053,0.99125,0.02046,0.98304
0.015056,0.99122,0.020464,0.9831
0.015059,0.9912,0.020468,0.98315
0.015062,0.99117,0.020472,0.98321
0.015064,0.99114,0.020476,0.98327
0.015067,0.99112,0.02048,0.98333
0.01507,0.99109,0.020484,0.98339
0.015073,0.99106,0.020488,0.98344
0.015076,0.99104,0.020492,0.9835
0.015079,0.99101,0.020496,0.98356
0.015082,0.99098,0.0205,0.98361
0.015085,0.99095,0.020504,0.98367
0.015088,0.99093,0.020508,0.98373
0.015091,0.9909,0.020512,0.98379
0.015094,0.99087,0.020515,0.98384
0.015097,0.99084,0.020519,0.9839
0.0151,0.99081,0.020523,0.98395
0.015103,0.99079,0.020527,0.98401
0.015105,0.99076,0.020531,0.98407
0.015108,0.99073,0.020535,0.98412
0.015111,0.9907,0.020539,0.98418
0.015114,0.99067,0.020543,0.98423
0.015117,0.99064,0.020547,0.98429
0.01512,0.99061,0.020551,0.98434
0.015123,0.99059,0.020555,0.9844
0.015126,0.99056,0.020559,0.98445
0.015129,0.99053,0.020563,0.98451
0.015132,0.9905,0.020567,0.98456
0.015135,0.99047,0.020571,0.98461
0.015138,0.99044,0.020575,0.98467
0.015141,0.99041,0.020579,0.98472
0.015144,0.99038,0.020583,0.98477
0.015146,0.99035,0.020587,0.98483
0.015149,0.99032,0.020591,0.98488
0.015152,0.99029,0.020595,0.98493
0.015155,0.99026,0.020599,0.98499
0.015158,0.99024,0.020603,0.98504
0.015161,0.99021,0.020607,0.98509
0.015164,0.99018,0.020611,0.98515
0.015167,0.99015,0.020615,0.9852
0.01517,0.99012,0.020619,0.98525
0.015173,0.99009,0.020623,0.9853
0.015176,0.99006,0.020627,0.98535
0.015179,0.99003,0.020631,0.9854
0.015182,0.99,0.020635,0.98546
0.015185,0.98997,0.020639,0.98551
0.015187,0.98994,0.020643,0.98556
0.01519,0.98991,0.020647,0.98561
0.015193,0.98988,0.020651,0.98566
0.015196,0.98984,0.020655,0.98571
0.015199,0.98981,0.020659,0.98576
0.015202,0.98978,0.020663,0.98581
0.015205,0.98975,0.020667,0.98586
0.015208,0.98972,0.020671,0.98591
0.015211,0.98969,0.020675,0.98596
0.015214,0.98966,0.020679,0.98601
0.015217,0.98963,0.020683,0.98606
0.01522,0.9896,0.020687,0.98611
0.015223,0.98956,0.020691,0.98616
0.015226,0.98953,0.020695,0.98621
0.015228,0.9895,0.020699,0.98625
0.015231,0.98947,0.020703,0.9863
0.015234,0.98944,0.020707,0.98635
0.015237,0.98941,0.020711,0.9864
0.01524,0.98937,0.020715,0.98645
0.015243,0.98934,0.020719,0.98649
0.015246,0.98931,0.020723,0.98654
0.015249,0.98928,0.020727,0.98659
0.015252,0.98924,0.02073,0.98664
0.015255,0.98921,0.020734,0.98668
0.015258,0.98918,0.020738,0.98673
0.015261,0.98915,0.020742,0.98678
0.015264,0.98911,0.020746,0.98682
0.015267,0.98908,0.02075,0.98687
0.015269,0.98905,0.020754,0.98692
0.015272,0.98901,0.020758,0.98696
0.015275,0.98898,0.020762,0.98701
0.015278,0.98895,0.020766,0.98705
0.015281,0.98891,0.02077,0.9871
0.015284,0.98888,0.020774,0.98714
0.015287,0.98885,0.020778,0.98719
0.01529,0.98881,0.020782,0.98723
0.015293,0.98878,0.020786,0.98727
0.015296,0.98874,0.02079,0.98732
0.015299,0.98871,0.020794,0.98736
0.015302,0.98868,0.020798,0.98741
0.015305,0.98864,0.020802,0.98745
0.015308,0.98861,0.020806,0.98749
0.01531,0.98857,0.02081,0.98753
0.015313,0.98854,0.020814,0.98758
0.015316,0.98851,0.020818,0.98762
0.015319,0.98847,0.020822,0.98766
0.015322,0.98844,0.020826,0.9877
0.015325,0.9884,0.02083,0.98774
0.015328,0.98837,0.020834,0.98778
0.015331,0.98833,0.020838,0.98782
0.015334,0.9883,0.020842,0.98786
0.015337,0.98826,0.020846,0.9879
0.01534,0.98823,0.02085,0.98794
0.015343,0.98819,0.020854,0.98798
0.015346,0.98816,0.020858,0.98802
0.015349,0.98812,0.020862,0.98806
0.015351,0.98809,0.020866,0.9881
0.015354,0.98805,0.02087,0.98814
0.015357,0.98802,0.020874,0.98818
0.01536,0.98798,0.020878,0.98822
0.015363,0.98795,0.020882,0.98826
0.015366,0.98791,0.020886,0.98829
0.015369,0.98787,0.02089,0.98833
0.015372,0.98784,0.020894,0.98837
0.015375,0.9878,0.020898,0.98841
0.015378,0.98776,0.020902,0.98844
0.015381,0.98773,0.020906,0.98848
0.015384,0.98769,0.02091,0.98852
0.015387,0.98766,0.020914,0.98855
0.01539,0.98762,0.020918,0.98859
0.015393,0.98758,0.020922,0.98862
0.015395,0.98755,0.020926,0.98866
0.015398,0.98751,0.02093,0.98869
0.015401,0.98747,0.020934,0.98873
0.015404,0.98744,0.020938,0.98876
0.015407,0.9874,0.020941,0.9888
0.01541,0.98736,0.020945,0.98883
0.015413,0.98733,0.020949,0.98887
0.015416,0.98729,0.020953,0.9889
0.015419,0.98725,0.020957,0.98893
0.015422,0.98721,0.020961,0.98897
0.015425,0.98718,0.020965,0.989
0.015428,0.98714,0.020969,0.98903
0.015431,0.9871,0.020973,0.98907
0.015434,0.98706,0.020977,0.9891
0.015436,0.98703,0.020981,0.98913
0.015439,0.98699,0.020985,0.98916
0.015442,0.98695,0.020989,0.98919
0.015445,0.98691,0.020993,0.98922
0.015448,0.98687,0.020997,0.98925
0.015451,0.98684,0.021001,0.98929
0.015454,0.9868,0.021005,0.98932
0.015457,0.98676,0.021009,0.98935
0.01546,0.98672,0.021013,0.98938
0.015463,0.98668,0.021017,0.98941
0.015466,0.98664,0.021021,0.98944
0.015469,0.9866,0.021025,0.98947
0.015472,0.98657,0.021029,0.98949
0.015475,0.98653,0.021033,0.98952
0.015477,0.98649,0.021037,0.98955
0.01548,0.98645,0.021041,0.98958
0.015483,0.98641,0.021045,0.98961
0.015486,0.98637,0.021049,0.98964
0.015489,0.98633,0.021053,0.98966
0.015492,0.98629,0.021057,0.98969
0.015495,0.98625,0.021061,0.98972
0.015498,0.98621,0.021065,0.98975
0.015501,0.98617,0.021069,0.98977
0.015504,0.98613,0.021073,0.9898
0.015507,0.98609,0.021077,0.98982
0.01551,0.98605,0.021081,0.98985
0.015513,0.98601,0.021085,0.98988
0.015516,0.98597,0.021089,0.9899
0.015518,0.98593,0.021093,0.98993
0.015521,0.98589,0.021097,0.98995
0.015524,0.98585,0.021101,0.98998
0.015527,0.98581,0.021105,0.99
0.01553,0.98577,0.021109,0.99002
0.015533,0.98572,0.021113,0.99005
0.015536,0.98568,0.021117,0.99007
0.015539,0.98564,0.021121,0.9901
0.015542,0.9856,0.021125,0.99012
0.015545,0.98556,0.021129,0.99014
0.015548,0.98552,0.021133,0.99016
0.015551,0.98548,0.021137,0.99019
0.015554,0.98544,0.021141,0.99021
0.015557,0.98539,0.021145,0.99023
0.015559,0.98535,0.021149,0.99025
0.015562,0.98531,0.021152,0.99027
0.015565,0.98527,0.021156,0.9903
0.015568,0.98523,0.02116,0.99032
0.015571,0.98519,0.021164,0.99034
0.015574,0.98514,0.021168,0.99036
0.015577,0.9851,0.021172,0.99038
0.01558,0.98506,0.021176,0.9904
0.015583,0.98502,0.02118,0.99042
0.015586,0.98497,0.021184,0.99044
0.015589,0.98493,0.021188,0.99046
0.015592,0.98489,0.021192,0.99048
0.015595,0.98485,0.021196,0.9905
0.015598,0.9848,0.0212,0.99051
0.0156,0.98476,0.021204,0.99053
0.015603,0.98472,0.021208,0.99055
0.015606,0.98467,0.021212,0.99057
0.015609,0.98463,0.021216,0.99059
0.015612,0.98459,0.02122,0.9906
0.015615,0.98454,0.021224,0.99062
0.015618,0.9845,0.021228,0.99064
0.015621,0.98445,0.021232,0.99065
0.015624,0.98441,0.021236,0.99067
0.015627,0.98437,0.02124,0.99069
0.01563,0.98432,0.021244,0.9907
0.015633,0.98428,0.021248,0.99072
0.015636,0.98423,0.021252,0.99073
0.015639,0.98419,0.021256,0.99075
0.015641,0.98415,0.02126,0.99076
0.015644,0.9841,0.021264,0.99078
0.015647,0.98406,0.021268,0.99079
0.01565,0.98401,0.021272,0.9908
0.015653,0.98397,0.021276,0.99082
0.015656,0.98392,0.02128,0.99083
0.015659,0.98388,0.021284,0.99085
0.015662,0.98383,0.021288,0.99086
0.015665,0.98379,0.021292,0.99087
0.015668,0.98374,0.021296,0.99088
0.015671,0.9837,0.0213,0.9909
0.015674,0.98366,0.021304,0.99091
0.015677,0.98361,0.021308,0.99092
0.01568,0.98357,0.021312,0.99093
0.015682,0.98352,0.021316,0.99094
0.015685,0.98348,0.02132,0.99095
0.015688,0.98343,0.021324,0.99096
0.015691,0.98339,0.021328,0.99098
0.015694,0.98334,0.021332,0.99099
0.015697,0.9833,0.021336,0.991
0.0157,0.98325,0.02134,0.99101
0.015703,0.98321,0.021344,0.99102
0.015706,0.98316,0.021348,0.99102
0.015709,0.98312,0.021352,0.99103
0.015712,0.98307,0.021356,0.99104
0.015715,0.98302,0.02136,0.99105
0.015718,0.98298,0.021364,0.99106
0.015721,0.98293,0.021367,0.99107
0.015723,0.98289,0.021371,0.99108
0.015726,0.98284,0.021375,0.99108
0.015729,0.9828,0.021379,0.99109
0.015732,0.98275,0.021383,0.9911
0.015735,0.9827,0.021387,0.9911
0.015738,0.98266,0.021391,0.99111
0.015741,0.98261,0.021395,0.99112
0.015744,0.98257,0.021399,0.99112
0.015747,0.98252,0.021403,0.99113
0.01575,0.98247,0.021407,0.99113
0.015753,0.98243,0.021411,0.99114
0.015756,0.98238,0.021415,0.99115
0.015759,0.98233,0.021419,0.99115
0.015762,0.98229,0.021423,0.99115
0.015764,0.98224,0.021427,0.99116
0.015767,0.98219,0.021431,0.99116
0.01577,0.98215,0.021435,0.99117
0.015773,0.9821,0.021439,0.99117
0.015776,0.98205,0.021443,0.99117
0.015779,0.98201,0.021447,0.99118
0.015782,0.98196,0.021451,0.99118
0.015785,0.98191,0.021455,0.99118
0.015788,0.98187,0.021459,0.99118
0.015791,0.98182,0.021463,0.99119
0.015794,0.98177,0.021467,0.99119
0.015797,0.98173,0.021471,0.99119
0.0158,0.98168,0.021475,0.99119
0.015803,0.98163,0.021479,0.99119
0.015806,0.98158,0.021483,0.99119
0.015808,0.98154,0.021487,0.99119
0.015811,0.98149,0.021491,0.99119
0.015814,0.98144,0.021495,0.99119
0.015817,0.9814,0.021499,0.99119
0.01582,0.98135,0.021503,0.99119
0.015823,0.9813,0.021507,0.99119
0.015826,0.98125,0.021511,0.99119
0.015829,0.9812,0.021515,0.99119
0.015832,0.98116,0.021519,0.99119
0.015835,0.98111,0.021523,0.99119
0.015838,0.98106,0.021527,0.99119
0.015841,0.98101,0.021531,0.99118
0.015844,0.98097,0.021535,0.99118
0.015847,0.98092,0.021539,0.99118
0.015849,0.98087,0.021543,0.99118
0.015852,0.98082,0.021547,0.99117
0.015855,0.98078,0.021551,0.99117
0.015858,0.98073,0.021555,0.99117
0.015861,0.98068,0.021559,0.99116
0.015864,0.98063,0.021563,0.99116
0.015867,0.98058,0.021567,0.99115
0.01587,0.98053,0.021571,0.99115
0.015873,0.98049,0.021575,0.99115
0.015876,0.98044,0.021578,0.99114
0.015879,0.98039,0.021582,0.99113
0.015882,0.98034,0.021586,0.99113
0.015885,0.98029,0.02159,0.99112
0.015888,0.98024,0.021594,0.99112
0.01589,0.98019,0.021598,0.99111
0.015893,0.98014,0.021602,0.9911
0.015896,0.98009,0.021606,0.9911
0.015899,0.98004,0.02161,0.99109
0.015902,0.97999,0.021614,0.99108
0.015905,0.97994,0.021618,0.99108
0.015908,0.97989,0.021622,0.99107
0.015911,0.97984,0.021626,0.99106
0.015914,0.97979,0.02163,0.99105
0.015917,0.97974,0.021634,0.99104
0.01592,0.97969,0.021638,0.99104
0.015923,0.97964,0.021642,0.99103
0.015926,0.97959,0.021646,0.99102
0.015929,0.97954,0.02165,0.99101
0.015931,0.97949,0.021654,0.991
0.015934,0.97944,0.021658,0.99099
0.015937,0.97939,0.021662,0.99098
0.01594,0.97933,0.021666,0.99097
0.015943,0.97928,0.02167,0.99096
0.015946,0.97923,0.021674,0.99095
0.015949,0.97918,0.021678,0.99094
0.015952,0.97913,0.021682,0.99092
0.015955,0.97908,0.021686,0.99091
0.015958,0.97903,0.02169,0.9909
0.015961,0.97897,0.021694,0.99089
0.015964,0.97892,0.021698,0.99088
0.015967,0.97887,0.021702,0.99086
0.01597,0.97882,0.021706,0.99085
0.015972,0.97877,0.02171,0.99084
0.015975,0.97872,0.021714,0.99082
0.015978,0.97867,0.021718,0.99081
0.015981,0.97861,0.021722,0.9908
0.015984,0.97856,0.021726,0.99078
0.015987,0.97851,0.02173,0.99077
0.01599,0.97846,0.021734,0.99076
0.015993,0.9784,0.021738,0.99074
0.015996,0.97835,0.021742,0.99073
0.015999,0.9783,0.021746,0.99071
0.016002,0.97825,0.02175,0.9907
0.016005,0.97819,0.021754,0.99068
0.016008,0.97814,0.021758,0.99066
0.016011,0.97809,0.021762,0.99065
0.016013,0.97803,0.021766,0.99063
0.016016,0.97798,0.02177,0.99061
0.016019,0.97793,0.021774,0.9906
0.016022,0.97787,0.021778,0.99058
0.016025,0.97782,0.021782,0.99056
0.016028,0.97777,0.021786,0.99055
0.016031,0.97771,0.02179,0.99053
0.016034,0.97766,0.021793,0.99051
0.016037,0.97761,0.021797,0.99049
0.01604,0.97755,0.021801,0.99047
0.016043,0.9775,0.021805,0.99046
0.016046,0.97744,0.021809,0.99044
0.016049,0.97739,0.021813,0.99042
0.016052,0.97734,0.021817,0.9904
0.016054,0.97728,0.021821,0.99038
0.016057,0.97723,0.021825,0.99036
0.01606,0.97717,0.021829,0.99034
0.016063,0.97712,0.021833,0.99032
0.016066,0.97706,0.021837,0.9903
0.016069,0.97701,0.021841,0.99028
0.016072,0.97695,0.021845,0.99026
0.016075,0.9769,0.021849,0.99024
0.016078,0.97684,0.021853,0.99021
0.016081,0.97679,0.021857,0.99019
0.016084,0.97673,0.021861,0.99017
0.016087,0.97668,0.021865,0.99015
0.01609,0.97662,0.021869,0.99013
0.016093,0.97656,0.021873,0.9901
0.016095,0.97651,0.021877,0.99008
0.016098,0.97645,0.021881,0.99006
0.016101,0.9764,0.021885,0.99004
0.016104,0.97634,0.021889,0.99001
0.016107,0.97629,0.021893,0.98999
0.01611,0.97623,0.021897,0.98996
0.016113,0.97618,0.021901,0.98994
0.016116,0.97612,0.021905,0.98992
0.016119,0.97606,0.021909,0.98989
0.016122,0.97601,0.021913,0.98987
0.016125,0.97595,0.021917,0.98984
0.016128,0.9759,0.021921,0.98982
0.016131,0.97584,0.021925,0.98979
0.016134,0.97578,0.021929,0.98977
0.016136,0.97573,0.021933,0.98974
0.016139,0.97567,0.021937,0.98971
0.016142,0.97562,0.021941,0.98969
0.016145,0.97556,0.021945,0.98966
0.016148,0.9755,0.021949,0.98963
0.016151,0.97545,0.021953,0.98961
0.016154,0.97539,0.021957,0.98958
0.016157,0.97533,0.021961,0.98955
0.01616,0.97528,0.021965,0.98953
0.016163,0.97522,0.021969,0.9895
0.016166,0.97517,0.021973,0.98947
0.016169,0.97511,0.021977,0.98944
0.016172,0.97505,0.021981,0.98941
0.016175,0.975,0.021985,0.98938
0.016178,0.97494,0.021989,0.98935
0.01618,0.97488,0.021993,0.98933
0.016183,0.97483,0.021997,0.9893
0.016186,0.97477,0.022001,0.98927
0.016189,0.97472,0.022004,0.98924
0.016192,0.97466,0.022008,0.98921
0.016195,0.9746,0.022012,0.98918
0.016198,0.97455,0.022016,0.98915
0.016201,0.97449,0.02202,0.98912
0.016204,0.97444,0.022024,0.98908
0.016207,0.97438,0.022028,0.98905
0.01621,0.97432,0.022032,0.98902
0.016213,0.97427,0.022036,0.98899
0.016216,0.97421,0.02204,0.98896
0.016219,0.97415,0.022044,0.98893
0.016221,0.9741,0.022048,0.98889
0.016224,0.97404,0.022052,0.98886
0.016227,0.97398,0.022056,0.98883
0.01623,0.97393,0.02206,0.9888
0.016233,0.97387,0.022064,0.98876
0.016236,0.97381,0.022068,0.98873
0.016239,0.97376,0.022072,0.9887
0.016242,0.9737,0.022076,0.98866
0.016245,0.97364,0.02208,0.98863
0.016248,0.97359,0.022084,0.98859
0.016251,0.97353,0.022088,0.98856
0.016254,0.97347,0.022092,0.98852
0.016257,0.97342,0.022096,0.98849
0.01626,0.97336,0.0221,0.98845
0.016262,0.97331,0.022104,0.98842
0.016265,0.97325,0.022108,0.98838
0.016268,0.97319,0.022112,0.98835
0.016271,0.97314,0.022116,0.98831
0.016274,0.97308,0.02212,0.98828
0.016277,0.97302,0.022124,0.98824
0.01628,0.97297,0.022128,0.9882
0.016283,0.97291,0.022132,0.98817
0.016286,0.97285,0.022136,0.98813
0.016289,0.9728,0.02214,0.98809
0.016292,0.97274,0.022144,0.98805
0.016295,0.97268,0.022148,0.98802
0.016298,0.97263,0.022152,0.98798
0.016301,0.97257,0.022156,0.98794
0.016303,0.97251,0.02216,0.9879
0.016306,0.97246,0.022164,0.98786
0.016309,0.9724,0.022168,0.98782
0.016312,0.97234,0.022172,0.98779
0.016315,0.97228,0.022176,0.98775
0.016318,0.97223,0.02218,0.98771
0.016321,0.97217,0.022184,0.98767
0.016324,0.97211,0.022188,0.98763
0.016327,0.97205,0.022192,0.98759
0.01633,0.972,0.022196,0.98755
0.016333,0.97194,0.0222,0.98751
0.016336,0.97188,0.022204,0.98747
0.016339,0.97182,0.022208,0.98742
0.016342,0.97177,0.022212,0.98738
0.016344,0.97171,0.022215,0.98734
0.016347,0.97165,0.022219,0.9873
0.01635,0.97159,0.022223,0.98726
0.016353,0.97153,0.022227,0.98722
0.016356,0.97148,0.022231,0.98717
0.016359,0.97142,0.022235,0.98713
0.016362,0.97136,0.022239,0.98709
0.016365,0.9713,0.022243,0.98704
0.016368,0.97124,0.022247,0.987
0.016371,0.97118,0.022251,0.98696
0.016374,0.97113,0.022255,0.98691
0.016377,0.97107,0.022259,0.98687
0.01638,0.97101,0.022263,0.98683
0.016383,0.97095,0.022267,0.98678
0.016385,0.97089,0.022271,0.98674
0.016388,0.97083,0.022275,0.98669
0.016391,0.97077,0.022279,0.98665
0.016394,0.97071,0.022283,0.9866
0.016397,0.97065,0.022287,0.98656
0.0164,0.97059,0.022291,0.98651
0.016403,0.97053,0.022295,0.98647
0.016406,0.97047,0.022299,0.98642
0.016409,0.97041,0.022303,0.98637
0.016412,0.97035,0.022307,0.98633
0.016415,0.9703,0.022311,0.98628
0.016418,0.97024,0.022315,0.98624
0.016421,0.97018,0.022319,0.98619
0.016424,0.97012,0.022323,0.98614
0.016426,0.97006,0.022327,0.9861
0.016429,0.97,0.022331,0.98605
0.016432,0.96994,0.022335,0.986
0.016435,0.96988,0.022339,0.98596
0.016438,0.96982,0.022343,0.98591
0.016441,0.96976,0.022347,0.98586
0.016444,0.9697,0.022351,0.98581
0.016447,0.96964,0.022355,0.98576
0.01645,0.96958,0.022359,0.98572
0.016453,0.96952,0.022363,0.98567
0.016456,0.96946,0.022367,0.98562
0.016459,0.9694,0.022371,0.98557
0.016462,0.96934,0.022375,0.98552
0.016465,0.96928,0.022379,0.98547
0.016467,0.96922,0.022383,0.98543
0.01647,0.96916,0.022387,0.98538
0.016473,0.9691,0.022391,0.98533
0.016476,0.96904,0.022395,0.98528
0.016479,0.96898,0.022399,0.98523
0.016482,0.96892,0.022403,0.98518
0.016485,0.96886,0.022407,0.98513
0.016488,0.9688,0.022411,0.98508
0.016491,0.96874,0.022415,0.98503
0.016494,0.96868,0.022419,0.98498
0.016497,0.96862,0.022423,0.98493
0.0165,0.96856,0.022427,0.98488
0.016503,0.9685,0.02243,0.98483
0.016506,0.96844,0.022434,0.98478
0.016508,0.96839,0.022438,0.98472
0.016511,0.96833,0.022442,0.98467
0.016514,0.96827,0.022446,0.98462
0.016517,0.96821,0.02245,0.98457
0.01652,0.96815,0.022454,0.98452
0.016523,0.96809,0.022458,0.98447
0.016526,0.96803,0.022462,0.98441
0.016529,0.96797,0.022466,0.98436
0.016532,0.96791,0.02247,0.98431
0.016535,0.96785,0.022474,0.98426
0.016538,0.96779,0.022478,0.9842
0.016541,0.96773,0.022482,0.98415
0.016544,0.96768,0.022486,0.9841
0.016547,0.96762,0.02249,0.98405
0.01655,0.96756,0.022494,0.98399
0.016552,0.9675,0.022498,0.98394
0.016555,0.96744,0.022502,0.98389
0.016558,0.96738,0.022506,0.98383
0.016561,0.96733,0.02251,0.98378
0.016564,0.96727,0.022514,0.98372
0.016567,0.96721,0.022518,0.98367
0.01657,0.96715,0.022522,0.98362
0.016573,0.96709,0.022526,0.98356
0.016576,0.96704,0.02253,0.98351
0.016579,0.96698,0.022534,0.98345
0.016582,0.96692,0.022538,0.9834
0.016585,0.96686,0.022542,0.98334
0.016588,0.96681,0.022546,0.98329
0.016591,0.96675,0.02255,0.98323
0.016593,0.96669,0.022554,0.98318
0.016596,0.96663,0.022558,0.98312
0.016599,0.96658,0.022562,0.98306
0.016602,0.96652,0.022566,0.98301
0.016605,0.96646,0.02257,0.98295
0.016608,0.9664,0.022574,0.9829
0.016611,0.96635,0.022578,0.98284
0.016614,0.96629,0.022582,0.98278
0.016617,0.96623,0.022586,0.98273
0.01662,0.96617,0.02259,0.98267
0.016623,0.96612,0.022594,0.98261
0.016626,0.96606,0.022598,0.98255
0.016629,0.966,0.022602,0.9825
0.016632,0.96594,0.022606,0.98244
0.016634,0.96589,0.02261,0.98238
0.016637,0.96583,0.022614,0.98232
0.01664,0.96577,0.022618,0.98226
0.016643,0.96571,0.022622,0.98221
0.016646,0.96566,0.022626,0.98215
0.016649,0.9656,0.02263,0.98209
0.016652,0.96554,0.022634,0.98203
0.016655,0.96549,0.022638,0.98197
0.016658,0.96543,0.022641,0.98191
0.016661,0.96537,0.022645,0.98185
0.016664,0.96532,0.022649,0.98179
0.016667,0.96526,0.022653,0.98173
0.01667,0.9652,0.022657,0.98167
0.016673,0.96515,0.022661,0.98161
0.016675,0.96509,0.022665,0.98155
0.016678,0.96504,0.022669,0.98149
0.016681,0.96498,0.022673,0.98143
0.016684,0.96492,0.022677,0.98137
0.016687,0.96487,0.022681,0.98131
0.01669,0.96481,0.022685,0.98125
0.016693,0.96475,0.022689,0.98119
0.016696,0.9647,0.022693,0.98113
0.016699,0.96464,0.022697,0.98107
0.016702,0.96459,0.022701,0.98101
0.016705,0.96453,0.022705,0.98094
0.016708,0.96448,0.022709,0.98088
0.016711,0.96442,0.022713,0.98082
0.016714,0.96436,0.022717,0.98076
0.016716,0.96431,0.022721,0.98069
0.016719,0.96425,0.022725,0.98063
0.016722,0.9642,0.022729,0.98057
0.016725,0.96414,0.022733,0.98051
0.016728,0.96409,0.022737,0.98044
0.016731,0.96403,0.022741,0.98038
0.016734,0.96397,0.022745,0.98031
0.016737,0.96392,0.022749,0.98025
0.01674,0.96386,0.022753,0.98019
0.016743,0.96381,0.022757,0.98012
0.016746,0.96375,0.022761,0.98006
0.016749,0.9637,0.022765,0.97999
0.016752,0.96364,0.022769,0.97993
0.016755,0.96359,0.022773,0.97986
0.016757,0.96353,0.022777,0.9798
0.01676,0.96348,0.022781,0.97974
0.016763,0.96342,0.022785,0.97967
0.016766,0.96337,0.022789,0.97961
0.016769,0.96331,0.022793,0.97954
0.016772,0.96325,0.022797,0.97948
0.016775,0.9632,0.022801,0.97941
0.016778,0.96315,0.022805,0.97935
0.016781,0.96309,0.022809,0.97928
0.016784,0.96304,0.022813,0.97922
0.016787,0.96298,0.022817,0.97915
0.01679,0.96293,0.022821,0.97908
0.016793,0.96287,0.022825,0.97902
0.016796,0.96281,0.022829,0.97895
0.016798,0.96276,0.022833,0.97889
0.016801,0.9627,0.022837,0.97882
0.016804,0.96265,0.022841,0.97876
0.016807,0.96259,0.022845,0.97869
0.01681,0.96254,0.022849,0.97863
0.016813,0.96248,0.022853,0.97856
0.016816,0.96243,0.022856,0.97849
0.016819,0.96238,0.02286,0.97843
0.016822,0.96232,0.022864,0.97836
0.016825,0.96227,0.022868,0.9783
0.016828,0.96221,0.022872,0.97823
0.016831,0.96216,0.022876,0.97816
0.016834,0.9621,0.02288,0.9781
0.016837,0.96205,0.022884,0.97803
0.016839,0.96199,0.022888,0.97796
0.016842,0.96194,0.022892,0.9779
0.016845,0.96189,0.022896,0.97783
0.016848,0.96183,0.0229,0.97776
0.016851,0.96178,0.022904,0.9777
0.016854,0.96172,0.022908,0.97763
0.016857,0.96167,0.022912,0.97756
0.01686,0.96161,0.022916,0.9775
0.016863,0.96156,0.02292,0.97743
0.016866,0.9615,0.022924,0.97736
0.016869,0.96145,0.022928,0.9773
0.016872,0.9614,0.022932,0.97723
0.016875,0.96134,0.022936,0.97716
0.016878,0.96129,0.02294,0.97709
0.01688,0.96123,0.022944,0.97703
0.016883,0.96118,0.022948,0.97696
0.016886,0.96112,0.022952,0.97689
0.016889,0.96107,0.022956,0.97682
0.016892,0.96102,0.02296,0.97675
0.016895,0.96096,0.022964,0.97669
0.016898,0.96091,0.022968,0.97662
0.016901,0.96085,0.022972,0.97655
0.016904,0.9608,0.022976,0.97648
0.016907,0.96075,0.02298,0.97641
0.01691,0.96069,0.022984,0.97635
0.016913,0.96064,0.022988,0.97628
0.016916,0.96059,0.022992,0.97621
0.016919,0.96054,0.022996,0.97614
0.016921,0.96048,0.023,0.97607
0.016924,0.96043,0.023004,0.976
0.016927,0.96038,0.023008,0.97593
0.01693,0.96032,0.023012,0.97587
0.016933,0.96027,0.023016,0.9758
0.016936,0.96022,0.02302,0.97573
0.016939,0.96017,0.023024,0.97566
0.016942,0.96012,0.023028,0.97559
0.016945,0.96006,0.023032,0.97552
0.016948,0.96001,0.023036,0.97545
0.016951,0.95996,0.02304,0.97538
0.016954,0.95991,0.023044,0.97531
0.016957,0.95986,0.023048,0.97524
0.01696,0.95981,0.023052,0.97517
0.016963,0.95976,0.023056,0.9751
0.016965,0.95971,0.02306,0.97503
0.016968,0.95966,0.023064,0.97496
0.016971,0.95961,0.023067,0.97489
0.016974,0.95956,0.023071,0.97482
0.016977,0.95951,0.023075,0.97475
0.01698,0.95946,0.023079,0.97468
0.016983,0.95941,0.023083,0.97461
0.016986,0.95936,0.023087,0.97454
0.016989,0.95931,0.023091,0.97447
0.016992,0.95926,0.023095,0.97439
0.016995,0.95921,0.023099,0.97432
0.016998,0.95916,0.023103,0.97425
0.017001,0.95911,0.023107,0.97418
0.017004,0.95906,0.023111,0.97411
0.017006,0.95901,0.023115,0.97404
0.017009,0.95896,0.023119,0.97396
0.017012,0.95891,0.023123,0.97389
0.017015,0.95887,0.023127,0.97382
0.017018,0.95882,0.023131,0.97375
0.017021,0.95877,0.023135,0.97368
0.017024,0.95872,0.023139,0.9736
0.017027,0.95867,0.023143,0.97353
0.01703,0.95862,0.023147,0.97346
0.017033,0.95857,0.023151,0.97339
0.017036,0.95852,0.023155,0.97331
0.017039,0.95848,0.023159,0.97324
0.017042,0.95843,0.023163,0.97317
0.017045,0.95838,0.023167,0.97309
0.017047,0.95833,0.023171,0.97302
0.01705,0.95829,0.023175,0.97295
0.017053,0.95824,0.023179,0.97288
0.017056,0.95819,0.023183,0.9728
0.017059,0.95814,0.023187,0.97273
0.017062,0.9581,0.023191,0.97266
0.017065,0.95805,0.023195,0.97259
0.017068,0.958,0.023199,0.97251
0.017071,0.95796,0.023203,0.97244
0.017074,0.95791,0.023207,0.97237
0.017077,0.95786,0.023211,0.9723
0.01708,0.95782,0.023215,0.97222
0.017083,0.95777,0.023219,0.97215
0.017086,0.95773,0.023223,0.97208
0.017088,0.95768,0.023227,0.97201
0.017091,0.95763,0.023231,0.97193
0.017094,0.95759,0.023235,0.97186
0.017097,0.95754,0.023239,0.97179
0.0171,0.9575,0.023243,0.97172
0.017103,0.95745,0.023247,0.97164
0.017106,0.9574,0.023251,0.97157
0.017109,0.95736,0.023255,0.9715
0.017112,0.95731,0.023259,0.97143
0.017115,0.95727,0.023263,0.97136
0.017118,0.95722,0.023267,0.97128
0.017121,0.95718,0.023271,0.97121
0.017124,0.95713,0.023275,0.97114
0.017127,0.95709,0.023278,0.97107
0.017129,0.95705,0.023282,0.97099
0.017132,0.957,0.023286,0.97092
0.017135,0.95696,0.02329,0.97085
0.017138,0.95691,0.023294,0.97078
0.017141,0.95687,0.023298,0.97071
0.017144,0.95683,0.023302,0.97063
0.017147,0.95678,0.023306,0.97056
0.01715,0.95674,0.02331,0.97049
0.017153,0.9567,0.023314,0.97042
0.017156,0.95665,0.023318,0.97035
0.017159,0.95661,0.023322,0.97027
0.017162,0.95657,0.023326,0.9702
0.017165,0.95652,0.02333,0.97013
0.017168,0.95648,0.023334,0.97006
0.01717,0.95644,0.023338,0.96999
0.017173,0.95639,0.023342,0.96991
0.017176,0.95635,0.023346,0.96984
0.017179,0.95631,0.02335,0.96977
0.017182,0.95627,0.023354,0.9697
0.017185,0.95622,0.023358,0.96963
0.017188,0.95618,0.023362,0.96955
0.017191,0.95614,0.023366,0.96948
0.017194,0.9561,0.02337,0.96941
0.017197,0.95606,0.023374,0.96934
0.0172,0.95601,0.023378,0.96927
0.017203,0.95597,0.023382,0.96919
0.017206,0.95593,0.023386,0.96912
0.017209,0.95589,0.02339,0.96905
0.017211,0.95585,0.023394,0.96898
0.017214,0.95581,0.023398,0.96891
0.017217,0.95576,0.023402,0.96883
0.01722,0.95572,0.023406,0.96876
0.017223,0.95568,0.02341,0.96869
0.017226,0.95564,0.023414,0.96862
0.017229,0.9556,0.023418,0.96854
0.017232,0.95556,0.023422,0.96847
0.017235,0.95552,0.023426,0.9684
0.017238,0.95548,0.02343,0.96833
0.017241,0.95544,0.023434,0.96826
0.017244,0.9554,0.023438,0.96818
0.017247,0.95536,0.023442,0.96811
0.01725,0.95532,0.023446,0.96804
0.017252,0.95528,0.02345,0.96797
0.017255,0.95524,0.023454,0.96789
0.017258,0.9552,0.023458,0.96782
0.017261,0.95516,0.023462,0.96775
0.017264,0.95512,0.023466,0.96768
0.017267,0.95508,0.02347,0.9676
0.01727,0.95504,0.023474,0.96753
0.017273,0.955,0.023478,0.96746
0.017276,0.95496,0.023482,0.96739
0.017279,0.95492,0.023486,0.96731
0.017282,0.95488,0.02349,0.96724
0.017285,0.95485,0.023493,0.96717
0.017288,0.95481,0.023497,0.9671
0.017291,0.95477,0.023501,0.96702
0.017293,0.95473,0.023505,0.96695
0.017296,0.9547,0.023509,0.96688
0.017299,0.95466,0.023513,0.96681
0.017302,0.95462,0.023517,0.96673
0.017305,0.95458,0.023521,0.96666
0.017308,0.95455,0.023525,0.96659
0.017311,0.95451,0.023529,0.96651
0.017314,0.95447,0.023533,0.96644
0.017317,0.95444,0.023537,0.96637
0.01732,0.9544,0.023541,0.9663
0.017323,0.95436,0.023545,0.96623
0.017326,0.95433,0.023549,0.96615
0.017329,0.95429,0.023553,0.96608
0.017332,0.95425,0.023557,0.96601
0.017335,0.95422,0.023561,0.96594
0.017337,0.95418,0.023565,0.96587
0.01734,0.95415,0.023569,0.9658
0.017343,0.95411,0.023573,0.96573
0.017346,0.95408,0.023577,0.96566
0.017349,0.95404,0.023581,0.96559
0.017352,0.95401,0.023585,0.96551
0.017355,0.95397,0.023589,0.96544
0.017358,0.95394,0.023593,0.96537
0.017361,0.9539,0.023597,0.9653
0.017364,0.95387,0.023601,0.96523
0.017367,0.95384,0.023605,0.96516
0.01737,0.9538,0.023609,0.96509
0.017373,0.95377,0.023613,0.96502
0.017376,0.95374,0.023617,0.96495
0.017378,0.9537,0.023621,0.96488
0.017381,0.95367,0.023625,0.96481
0.017384,0.95364,0.023629,0.96475
0.017387,0.9536,0.023633,0.96468
0.01739,0.95357,0.023637,0.96461
0.017393,0.95354,0.023641,0.96454
0.017396,0.9535,0.023645,0.96447
0.017399,0.95347,0.023649,0.9644
0.017402,0.95344,0.023653,0.96433
0.017405,0.9534,0.023657,0.96426
0.017408,0.95337,0.023661,0.96419
0.017411,0.95334,0.023665,0.96412
0.017414,0.95331,0.023669,0.96406
0.017417,0.95328,0.023673,0.96399
0.017419,0.95324,0.023677,0.96392
0.017422,0.95321,0.023681,0.96385
0.017425,0.95318,0.023685,0.96378
0.017428,0.95315,0.023689,0.96372
0.017431,0.95312,0.023693,0.96365
0.017434,0.95308,0.023697,0.96358
0.017437,0.95305,0.023701,0.96351
0.01744,0.95302,0.023704,0.96344
0.017443,0.95299,0.023708,0.96338
0.017446,0.95296,0.023712,0.96331
0.017449,0.95293,0.023716,0.96324
0.017452,0.9529,0.02372,0.96318
0.017455,0.95287,0.023724,0.96311
0.017458,0.95284,0.023728,0.96304
0.01746,0.95281,0.023732,0.96297
0.017463,0.95278,0.023736,0.96291
0.017466,0.95275,0.02374,0.96284
0.017469,0.95273,0.023744,0.96277
0.017472,0.9527,0.023748,0.96271
0.017475,0.95267,0.023752,0.96264
0.017478,0.95264,0.023756,0.96257
0.017481,0.95261,0.02376,0.96251
0.017484,0.95258,0.023764,0.96244
0.017487,0.95255,0.023768,0.96238
0.01749,0.95253,0.023772,0.96231
0.017493,0.9525,0.023776,0.96224
0.017496,0.95247,0.02378,0.96218
0.017499,0.95244,0.023784,0.96211
0.017501,0.95242,0.023788,0.96205
0.017504,0.95239,0.023792,0.96198
0.017507,0.95236,0.023796,0.96191
0.01751,0.95233,0.0238,0.96185
0.017513,0.95231,0.023804,0.96178
0.017516,0.95228,0.023808,0.96172
0.017519,0.95225,0.023812,0.96165
0.017522,0.95223,0.023816,0.96159
0.017525,0.9522,0.02382,0.96152
0.017528,0.95218,0.023824,0.96146
0.017531,0.95215,0.023828,0.96139
0.017534,0.95212,0.023832,0.96133
0.017537,0.9521,0.023836,0.96126
0.01754,0.95207,0.02384,0.9612
0.017542,0.95205,0.023844,0.96113
0.017545,0.95202,0.023848,0.96107
0.017548,0.952,0.023852,0.961
0.017551,0.95197,0.023856,0.96094
0.017554,0.95195,0.02386,0.96087
0.017557,0.95193,0.023864,0.96081
0.01756,0.9519,0.023868,0.96075
0.017563,0.95188,0.023872,0.96068
0.017566,0.95185,0.023876,0.96062
0.017569,0.95183,0.02388,0.96055
0.017572,0.95181,0.023884,0.96049
0.017575,0.95178,0.023888,0.96043
0.017578,0.95176,0.023892,0.96036
0.017581,0.95174,0.023896,0.9603
0.017583,0.95171,0.0239,0.96023
0.017586,0.95169,0.023904,0.96017
0.017589,0.95167,0.023908,0.96011
0.017592,0.95165,0.023912,0.96004
0.017595,0.95162,0.023916,0.95998
0.017598,0.9516,0.023919,0.95992
0.017601,0.95158,0.023923,0.95985
0.017604,0.95156,0.023927,0.95979
0.017607,0.95154,0.023931,0.95973
0.01761,0.95152,0.023935,0.95967
0.017613,0.95149,0.023939,0.9596
0.017616,0.95147,0.023943,0.95954
0.017619,0.95145,0.023947,0.95948
0.017622,0.95143,0.023951,0.95942
0.017624,0.95141,0.023955,0.95936
0.017627,0.95139,0.023959,0.9593
0.01763,0.95137,0.023963,0.95924
0.017633,0.95135,0.023967,0.95918
0.017636,0.95133,0.023971,0.95912
0.017639,0.95131,0.023975,0.95905
0.017642,0.95129,0.023979,0.95899
0.017645,0.95127,0.023983,0.95893
0.017648,0.95125,0.023987,0.95888
0.017651,0.95123,0.023991,0.95882
0.017654,0.95121,0.023995,0.95876
0.017657,0.95119,0.023999,0.9587
0.01766,0.95117,0.024003,0.95864
0.017663,0.95115,0.024007,0.95858
0.017665,0.95114,0.024011,0.95852
0.017668,0.95112,0.024015,0.95846
0.017671,0.9511,0.024019,0.9584
0.017674,0.95108,0.024023,0.95835
0.017677,0.95106,0.024027,0.95829
0.01768,0.95104,0.024031,0.95823
0.017683,0.95102,0.024035,0.95817
0.017686,0.95101,0.024039,0.95812
0.017689,0.95099,0.024043,0.95806
0.017692,0.95097,0.024047,0.958
0.017695,0.95095,0.024051,0.95794
0.017698,0.95094,0.024055,0.95789
0.017701,0.95092,0.024059,0.95783
0.017704,0.9509,0.024063,0.95777
0.017707,0.95089,0.024067,0.95772
0.017709,0.95087,0.024071,0.95766
0.017712,0.95085,0.024075,0.95761
0.017715,0.95084,0.024079,0.95755
0.017718,0.95082,0.024083,0.9575
0.017721,0.9508,0.024087,0.95744
0.017724,0.95079,0.024091,0.95739
0.017727,0.95077,0.024095,0.95733
0.01773,0.95076,0.024099,0.95728
0.017733,0.95074,0.024103,0.95722
0.017736,0.95072,0.024107,0.95717
0.017739,0.95071,0.024111,0.95711
0.017742,0.95069,0.024115,0.95706
0.017745,0.95068,0.024119,0.95701
0.017748,0.95066,0.024123,0.95695
0.01775,0.95065,0.024127,0.9569
0.017753,0.95064,0.02413,0.95685
0.017756,0.95062,0.024134,0.95679
0.017759,0.95061,0.024138,0.95674
0.017762,0.95059,0.024142,0.95669
0.017765,0.95058,0.024146,0.95663
0.017768,0.95057,0.02415,0.95658
0.017771,0.95055,0.024154,0.95653
0.017774,0.95054,0.024158,0.95648
0.017777,0.95053,0.024162,0.95643
0.01778,0.95051,0.024166,0.95637
0.017783,0.9505,0.02417,0.95632
0.017786,0.95049,0.024174,0.95627
0.017789,0.95048,0.024178,0.95622
0.017791,0.95046,0.024182,0.95617
0.017794,0.95045,0.024186,0.95612
0.017797,0.95044,0.02419,0.95607
0.0178,0.95043,0.024194,0.95602
0.017803,0.95041,0.024198,0.95597
0.017806,0.9504,0.024202,0.95592
0.017809,0.95039,0.024206,0.95587
0.017812,0.95038,0.02421,0.95582
0.017815,0.95037,0.024214,0.95577
0.017818,0.95036,0.024218,0.95572
0.017821,0.95035,0.024222,0.95567
0.017824,0.95033,0.024226,0.95562
0.017827,0.95032,0.02423,0.95557
0.01783,0.95031,0.024234,0.95552
0.017832,0.9503,0.024238,0.95547
0.017835,0.95029,0.024242,0.95543
0.017838,0.95028,0.024246,0.95538
0.017841,0.95027,0.02425,0.95533
0.017844,0.95026,0.024254,0.95528
0.017847,0.95025,0.024258,0.95523
0.01785,0.95024,0.024262,0.95519
0.017853,0.95023,0.024266,0.95514
0.017856,0.95022,0.02427,0.95509
0.017859,0.95021,0.024274,0.95505
0.017862,0.95021,0.024278,0.955
0.017865,0.9502,0.024282,0.95495
0.017868,0.95019,0.024286,0.95491
0.017871,0.95018,0.02429,0.95486
0.017873,0.95017,0.024294,0.95481
0.017876,0.95016,0.024298,0.95477
0.017879,0.95015,0.024302,0.95472
0.017882,0.95015,0.024306,0.95468
0.017885,0.95014,0.02431,0.95463
0.017888,0.95013,0.024314,0.95459
0.017891,0.95012,0.024318,0.95454
0.017894,0.95011,0.024322,0.9545
0.017897,0.95011,0.024326,0.95445
0.0179,0.9501,0.02433,0.95441
0.017903,0.95009,0.024334,0.95436
0.017906,0.95009,0.024338,0.95432
0.017909,0.95008,0.024341,0.95428
0.017912,0.95007,0.024345,0.95423
0.017914,0.95006,0.024349,0.95419
0.017917,0.95006,0.024353,0.95415
0.01792,0.95005,0.024357,0.9541
0.017923,0.95005,0.024361,0.95406
0.017926,0.95004,0.024365,0.95402
0.017929,0.95003,0.024369,0.95397
0.017932,0.95003,0.024373,0.95393
0.017935,0.95002,0.024377,0.95389
0.017938,0.95002,0.024381,0.95385
0.017941,0.95001,0.024385,0.95381
0.017944,0.95001,0.024389,0.95376
0.017947,0.95,0.024393,0.95372
0.01795,0.95,0.024397,0.95368
0.017953,0.94999,0.024401,0.95364
0.017955,0.94999,0.024405,0.9536
0.017958,0.94998,0.024409,0.95356
0.017961,0.94998,0.024413,0.95352
0.017964,0.94997,0.024417,0.95348
0.017967,0.94997,0.024421,0.95344
0.01797,0.94997,0.024425,0.9534
0.017973,0.94996,0.024429,0.95336
0.017976,0.94996,0.024433,0.95332
0.017979,0.94995,0.024437,0.95328
0.017982,0.94995,0.024441,0.95324
0.017985,0.94995,0.024445,0.9532
0.017988,0.94994,0.024449,0.95316
0.017991,0.94994,0.024453,0.95312
0.017994,0.94994,0.024457,0.95309
0.017996,0.94994,0.024461,0.95305
0.017999,0.94993,0.024465,0.95301
0.018002,0.94993,0.024469,0.95297
0.018005,0.94993,0.024473,0.95294
0.018008,0.94993,0.024477,0.9529
0.018011,0.94992,0.024481,0.95286
0.018014,0.94992,0.024485,0.95283
0.018017,0.94992,0.024489,0.95279
0.01802,0.94992,0.024493,0.95275
0.018023,0.94992,0.024497,0.95272
0.018026,0.94992,0.024501,0.95268
0.018029,0.94991,0.024505,0.95265
0.018032,0.94991,0.024509,0.95261
0.018035,0.94991,0.024513,0.95258
0.018037,0.94991,0.024517,0.95254
0.01804,0.94991,0.024521,0.95251
0.018043,0.94991,0.024525,0.95248
0.018046,0.94991,0.024529,0.95244
0.018049,0.94991,0.024533,0.95241
0.018052,0.94991,0.024537,0.95238
0.018055,0.94991,0.024541,0.95234
0.018058,0.94991,0.024545,0.95231
0.018061,0.94991,0.024549,0.95228
0.018064,0.94991,0.024553,0.95224
0.018067,0.94991,0.024556,0.95221
0.01807,0.94991,0.02456,0.95218
0.018073,0.94991,0.024564,0.95215
0.018076,0.94991,0.024568,0.95212
0.018079,0.94991,0.024572,0.95209
0.018081,0.94991,0.024576,0.95206
0.018084,0.94991,0.02458,0.95202
0.018087,0.94991,0.024584,0.95199
0.01809,0.94992,0.024588,0.95196
0.018093,0.94992,0.024592,0.95193
0.018096,0.94992,0.024596,0.9519
0.018099,0.94992,0.0246,0.95187
0.018102,0.94992,0.024604,0.95185
0.018105,0.94992,0.024608,0.95182
0.018108,0.94993,0.024612,0.95179
0.018111,0.94993,0.024616,0.95176
0.018114,0.94993,0.02462,0.95173
0.018117,0.94993,0.024624,0.9517
0.01812,0.94993,0.024628,0.95167
0.018122,0.94994,0.024632,0.95165
0.018125,0.94994,0.024636,0.95162
0.018128,0.94994,0.02464,0.95159
0.018131,0.94995,0.024644,0.95157
0.018134,0.94995,0.024648,0.95154
0.018137,0.94995,0.024652,0.95151
0.01814,0.94996,0.024656,0.95149
0.018143,0.94996,0.02466,0.95146
0.018146,0.94996,0.024664,0.95143
0.018149,0.94997,0.024668,0.95141
0.018152,0.94997,0.024672,0.95138
0.018155,0.94998,0.024676,0.95136
0.018158,0.94998,0.02468,0.95133
0.018161,0.94998,0.024684,0.95131
0.018163,0.94999,0.024688,0.95129
0.018166,0.94999,0.024692,0.95126
0.018169,0.95,0.024696,0.95124
0.018172,0.95,0.0247,0.95121
0.018175,0.95001,0.024704,0.95119
0.018178,0.95001,0.024708,0.95117
0.018181,0.95002,0.024712,0.95114
0.018184,0.95002,0.024716,0.95112
0.018187,0.95003,0.02472,0.9511
0.01819,0.95003,0.024724,0.95108
0.018193,0.95004,0.024728,0.95106
0.018196,0.95005,0.024732,0.95103
0.018199,0.95005,0.024736,0.95101
0.018202,0.95006,0.02474,0.95099
0.018204,0.95006,0.024744,0.95097
0.018207,0.95007,0.024748,0.95095
0.01821,0.95008,0.024752,0.95093
0.018213,0.95008,0.024756,0.95091
0.018216,0.95009,0.02476,0.95089
0.018219,0.9501,0.024764,0.95087
0.018222,0.9501,0.024767,0.95085
0.018225,0.95011,0.024771,0.95083
0.018228,0.95012,0.024775,0.95081
0.018231,0.95012,0.024779,0.95079
0.018234,0.95013,0.024783,0.95077
0.018237,0.95014,0.024787,0.95075
0.01824,0.95015,0.024791,0.95074
0.018243,0.95015,0.024795,0.95072
0.018245,0.95016,0.024799,0.9507
0.018248,0.95017,0.024803,0.95068
0.018251,0.95018,0.024807,0.95067
0.018254,0.95019,0.024811,0.95065
0.018257,0.9502,0.024815,0.95063
0.01826,0.9502,0.024819,0.95062
0.018263,0.95021,0.024823,0.9506
0.018266,0.95022,0.024827,0.95058
0.018269,0.95023,0.024831,0.95057
0.018272,0.95024,0.024835,0.95055
0.018275,0.95025,0.024839,0.95054
0.018278,0.95026,0.024843,0.95052
0.018281,0.95027,0.024847,0.95051
0.018284,0.95028,0.024851,0.95049
0.018286,0.95028,0.024855,0.95048
0.018289,0.95029,0.024859,0.95046
0.018292,0.9503,0.024863,0.95045
0.018295,0.95031,0.024867,0.95044
0.018298,0.95032,0.024871,0.95042
0.018301,0.95033,0.024875,0.95041
0.018304,0.95034,0.024879,0.9504
0.018307,0.95035,0.024883,0.95038
0.01831,0.95036,0.024887,0.95037
0.018313,0.95037,0.024891,0.95036
0.018316,0.95039,0.024895,0.95035
0.018319,0.9504,0.024899,0.95033
0.018322,0.95041,0.024903,0.95032
0.018325,0.95042,0.024907,0.95031
0.018327,0.95043,0.024911,0.9503
0.01833,0.95044,0.024915,0.95029
0.018333,0.95045,0.024919,0.95028
0.018336,0.95046,0.024923,0.95027
0.018339,0.95047,0.024927,0.95026
0.018342,0.95049,0.024931,0.95025
0.018345,0.9505,0.024935,0.95024
0.018348,0.95051,0.024939,0.95023
0.018351,0.95052,0.024943,0.95022
0.018354,0.95053,0.024947,0.95021
0.018357,0.95055,0.024951,0.9502
0.01836,0.95056,0.024955,0.95019
0.018363,0.95057,0.024959,0.95019
0.018366,0.95058,0.024963,0.95018
0.018368,0.9506,0.024967,0.95017
0.018371,0.95061,0.024971,0.95016
0.018374,0.95062,0.024975,0.95016
0.018377,0.95064,0.024979,0.95015
0.01838,0.95065,0.024982,0.95014
0.018383,0.95066,0.024986,0.95013
0.018386,0.95068,0.02499,0.95013
0.018389,0.95069,0.024994,0.95012
0.018392,0.9507,0.024998,0.95012
0.018395,0.95072,0.025002,0.95011
0.018398,0.95073,0.025006,0.95011
0.018401,0.95074,0.02501,0.9501
0.018404,0.95076,0.025014,0.9501
0.018407,0.95077,0.025018,0.95009
0.018409,0.95079,0.025022,0.95009
0.018412,0.9508,0.025026,0.95008
0.018415,0.95082,0.02503,0.95008
0.018418,0.95083,0.025034,0.95007
0.018421,0.95084,0.025038,0.95007
0.018424,0.95086,0.025042,0.95007
0.018427,0.95087,0.025046,0.95006
0.01843,0.95089,0.02505,0.95006
0.018433,0.95091,0.025054,0.95006
0.018436,0.95092,0.025058,0.95006
0.018439,0.95094,0.025062,0.95005
0.018442,0.95095,0.025066,0.95005
0.018445,0.95097,0.02507,0.95005
0.018448,0.95098,0.025074,0.95005
0.01845,0.951,0.025078,0.95005
0.018453,0.95101,0.025082,0.95005
0.018456,0.95103,0.025086,0.95005
0.018459,0.95105,0.02509,0.95005
0.018462,0.95106,0.025094,0.95005
0.018465,0.95108,0.025098,0.95005
0.018468,0.9511,0.025102,0.95005
0.018471,0.95111,0.025106,0.95005
0.018474,0.95113,0.02511,0.95005
0.018477,0.95115,0.025114,0.95005
0.01848,0.95116,0.025118,0.95005
0.018483,0.95118,0.025122,0.95005
0.018486,0.9512,0.025126,0.95005
0.018489,0.95122,0.02513,0.95005
0.018492,0.95123,0.025134,0.95006
0.018494,0.95125,0.025138,0.95006
0.018497,0.95127,0.025142,0.95006
0.0185,0.95129,0.025146,0.95006
0.018503,0.9513,0.02515,0.95007
0.018506,0.95132,0.025154,0.95007
0.018509,0.95134,0.025158,0.95007
0.018512,0.95136,0.025162,0.95008
0.018515,0.95138,0.025166,0.95008
0.018518,0.95139,0.02517,0.95009
0.018521,0.95141,0.025174,0.95009
0.018524,0.95143,0.025178,0.9501
0.018527,0.95145,0.025182,0.9501
0.01853,0.95147,0.025186,0.95011
0.018533,0.95149,0.02519,0.95011
0.018535,0.95151,0.025193,0.95012
0.018538,0.95153,0.025197,0.95012
0.018541,0.95155,0.025201,0.95013
0.018544,0.95157,0.025205,0.95014
0.018547,0.95159,0.025209,0.95014
0.01855,0.95161,0.025213,0.95015
0.018553,0.95163,0.025217,0.95016
0.018556,0.95165,0.025221,0.95016
0.018559,0.95167,0.025225,0.95017
0.018562,0.95169,0.025229,0.95018
0.018565,0.95171,0.025233,0.95019
0.018568,0.95173,0.025237,0.95019
0.018571,0.95175,0.025241,0.9502
0.018574,0.95177,0.025245,0.95021
0.018576,0.95179,0.025249,0.95022
0.018579,0.95181,0.025253,0.95023
0.018582,0.95183,0.025257,0.95024
0.018585,0.95185,0.025261,0.95025
0.018588,0.95187,0.025265,0.95026
0.018591,0.95189,0.025269,0.95027
0.018594,0.95191,0.025273,0.95028
0.018597,0.95194,0.025277,0.95029
0.0186,0.95196,0.025281,0.9503
0.018603,0.95198,0.025285,0.95031
0.018606,0.952,0.025289,0.95032
0.018609,0.95202,0.025293,0.95033
0.018612,0.95204,0.025297,0.95035
0.018615,0.95207,0.025301,0.95036
0.018617,0.95209,0.025305,0.95037
0.01862,0.95211,0.025309,0.95038
0.018623,0.95213,0.025313,0.95039
0.018626,0.95216,0.025317,0.95041
0.018629,0.95218,0.025321,0.95042
0.018632,0.9522,0.025325,0.95043
0.018635,0.95222,0.025329,0.95045
0.018638,0.95225,0.025333,0.95046
0.018641,0.95227,0.025337,0.95047
0.018644,0.95229,0.025341,0.95049
0.018647,0.95232,0.025345,0.9505
0.01865,0.95234,0.025349,0.95052
0.018653,0.95236,0.025353,0.95053
0.018656,0.95239,0.025357,0.95055
0.018658,0.95241,0.025361,0.95056
0.018661,0.95243,0.025365,0.95058
0.018664,0.95246,0.025369,0.95059
0.018667,0.95248,0.025373,0.95061
0.01867,0.95251,0.025377,0.95063
0.018673,0.95253,0.025381,0.95064
0.018676,0.95256,0.025385,0.95066
0.018679,0.95258,0.025389,0.95068
0.018682,0.9526,0.025393,0.95069
0.018685,0.95263,0.025397,0.95071
0.018688,0.95265,0.025401,0.95073
0.018691,0.95268,0.025404,0.95075
0.018694,0.9527,0.025408,0.95076
0.018697,0.95273,0.025412,0.95078
0.018699,0.95275,0.025416,0.9508
0.018702,0.95278,0.02542,0.95082
0.018705,0.9528,0.025424,0.95084
0.018708,0.95283,0.025428,0.95086
0.018711,0.95286,0.025432,0.95088
0.018714,0.95288,0.025436,0.9509
0.018717,0.95291,0.02544,0.95092
0.01872,0.95293,0.025444,0.95094
0.018723,0.95296,0.025448,0.95096
0.018726,0.95298,0.025452,0.95098
0.018729,0.95301,0.025456,0.951
0.018732,0.95304,0.02546,0.95102
0.018735,0.95306,0.025464,0.95104
0.018738,0.95309,0.025468,0.95106
0.01874,0.95312,0.025472,0.95108
0.018743,0.95314,0.025476,0.95111
0.018746,0.95317,0.02548,0.95113
0.018749,0.9532,0.025484,0.95115
0.018752,0.95322,0.025488,0.95117
0.018755,0.95325,0.025492,0.9512
0.018758,0.95328,0.025496,0.95122
0.018761,0.95331,0.0255,0.95124
0.018764,0.95333,0.025504,0.95126
0.018767,0.95336,0.025508,0.95129
0.01877,0.95339,0.025512,0.95131
0.018773,0.95342,0.025516,0.95134
0.018776,0.95344,0.02552,0.95136
0.018779,0.95347,0.025524,0.95139
0.018781,0.9535,0.025528,0.95141
0.018784,0.95353,0.025532,0.95144
0.018787,0.95356,0.025536,0.95146
0.01879,0.95358,0.02554,0.95149
0.018793,0.95361,0.025544,0.95151
0.018796,0.95364,0.025548,0.95154
0.018799,0.95367,0.025552,0.95156
0.018802,0.9537,0.025556,0.95159
0.018805,0.95372,0.02556,0.95162
0.018808,0.95375,0.025564,0.95164
0.018811,0.95378,0.025568,0.95167
0.018814,0.95381,0.025572,0.9517
0.018817,0.95384,0.025576,0.95172
0.01882,0.95387,0.02558,0.95175
0.018822,0.9539,0.025584,0.95178
0.018825,0.95393,0.025588,0.95181
0.018828,0.95396,0.025592,0.95184
0.018831,0.95398,0.025596,0.95186
0.018834,0.95401,0.0256,0.95189
0.018837,0.95404,0.025604,0.95192
0.01884,0.95407,0.025608,0.95195
0.018843,0.9541,0.025612,0.95198
0.018846,0.95413,0.025616,0.95201
0.018849,0.95416,0.025619,0.95204
0.018852,0.95419,0.025623,0.95207
0.018855,0.95422,0.025627,0.9521
0.018858,0.95425,0.025631,0.95213
0.018861,0.95428,0.025635,0.95216
0.018864,0.95431,0.025639,0.95219
0.018866,0.95434,0.025643,0.95222
0.018869,0.95437,0.025647,0.95226
0.018872,0.9544,0.025651,0.95229
0.018875,0.95443,0.025655,0.95232
0.018878,0.95446,0.025659,0.95235
0.018881,0.95449,0.025663,0.95238
0.018884,0.95452,0.025667,0.95242
0.018887,0.95455,0.025671,0.95245
0.01889,0.95459,0.025675,0.95248
0.018893,0.95462,0.025679,0.95251
0.018896,0.95465,0.025683,0.95255
0.018899,0.95468,0.025687,0.95258
0.018902,0.95471,0.025691,0.95262
0.018905,0.95474,0.025695,0.95265
0.018907,0.95477,0.025699,0.95268
0.01891,0.9548,0.025703,0.95272
0.018913,0.95483,0.025707,0.95275
0.018916,0.95487,0.025711,0.95279
0.018919,0.9549,0.025715,0.95282
0.018922,0.95493,0.025719,0.95286
0.018925,0.95496,0.025723,0.95289
0.018928,0.95499,0.025727,0.95293
0.018931,0.95503,0.025731,0.95297
0.018934,0.95506,0.025735,0.953
0.018937,0.95509,0.025739,0.95304
0.01894,0.95512,0.025743,0.95308
0.018943,0.95516,0.025747,0.95311
0.018946,0.95519,0.025751,0.95315
0.018948,0.95522,0.025755,0.95319
0.018951,0.95525,0.025759,0.95322
0.018954,0.95529,0.025763,0.95326
0.018957,0.95532,0.025767,0.9533
0.01896,0.95535,0.025771,0.95334
0.018963,0.95539,0.025775,0.95338
0.018966,0.95542,0.025779,0.95342
0.018969,0.95545,0.025783,0.95345
0.018972,0.95549,0.025787,0.95349
0.018975,0.95552,0.025791,0.95353
0.018978,0.95555,0.025795,0.95357
0.018981,0.95559,0.025799,0.95361
0.018984,0.95562,0.025803,0.95365
0.018987,0.95565,0.025807,0.95369
0.018989,0.95569,0.025811,0.95373
0.018992,0.95572,0.025815,0.95377
0.018995,0.95575,0.025819,0.95381
0.018998,0.95579,0.025823,0.95385
0.019001,0.95582,0.025827,0.95389
0.019004,0.95586,0.02583,0.95393
0.019007,0.95589,0.025834,0.95398
0.01901,0.95593,0.025838,0.95402
0.019013,0.95596,0.025842,0.95406
0.019016,0.95599,0.025846,0.9541
0.019019,0.95603,0.02585,0.95414
0.019022,0.95606,0.025854,0.95418
0.019025,0.9561,0.025858,0.95423
0.019028,0.95613,0.025862,0.95427
0.01903,0.95617,0.025866,0.95431
0.019033,0.9562,0.02587,0.95435
0.019036,0.95624,0.025874,0.9544
0.019039,0.95627,0.025878,0.95444
0.019042,0.95631,0.025882,0.95448
0.019045,0.95635,0.025886,0.95453
0.019048,0.95638,0.02589,0.95457
0.019051,0.95642,0.025894,0.95461
0.019054,0.95645,0.025898,0.95466
0.019057,0.95649,0.025902,0.9547
0.01906,0.95652,0.025906,0.95474
0.019063,0.95656,0.02591,0.95479
0.019066,0.95659,0.025914,0.95483
0.019069,0.95663,0.025918,0.95488
0.019071,0.95667,0.025922,0.95492
0.019074,0.9567,0.025926,0.95497
0.019077,0.95674,0.02593,0.95501
0.01908,0.95678,0.025934,0.95506
0.019083,0.95681,0.025938,0.9551
0.019086,0.95685,0.025942,0.95515
0.019089,0.95689,0.025946,0.95519
0.019092,0.95692,0.02595,0.95524
0.019095,0.95696,0.025954,0.95529
0.019098,0.957,0.025958,0.95533
0.019101,0.95703,0.025962,0.95538
0.019104,0.95707,0.025966,0.95543
0.019107,0.95711,0.02597,0.95547
0.01911,0.95714,0.025974,0.95552
0.019112,0.95718,0.025978,0.95557
0.019115,0.95722,0.025982,0.95561
0.019118,0.95726,0.025986,0.95566
0.019121,0.95729,0.02599,0.95571
0.019124,0.95733,0.025994,0.95576
0.019127,0.95737,0.025998,0.9558
0.01913,0.95741,0.026002,0.95585
0.019133,0.95745,0.026006,0.9559
0.019136,0.95748,0.02601,0.95595
0.019139,0.95752,0.026014,0.956
0.019142,0.95756,0.026018,0.95605
0.019145,0.9576,0.026022,0.95609
0.019148,0.95764,0.026026,0.95614
0.019151,0.95768,0.02603,0.95619
0.019153,0.95772,0.026034,0.95624
0.019156,0.95776,0.026038,0.95629
0.019159,0.9578,0.026042,0.95634
0.019162,0.95784,0.026045,0.95639
0.019165,0.95787,0.026049,0.95644
0.019168,0.95791,0.026053,0.95649
0.019171,0.95795,0.026057,0.95654
0.019174,0.95799,0.026061,0.95659
0.019177,0.95803,0.026065,0.95664
0.01918,0.95807,0.026069,0.95669
0.019183,0.95811,0.026073,0.95674
0.019186,0.95815,0.026077,0.95679
0.019189,0.95819,0.026081,0.95685
0.019192,0.95823,0.026085,0.9569
0.019194,0.95827,0.026089,0.95695
0.019197,0.95831,0.026093,0.957
0.0192,0.95835,0.026097,0.95705
0.019203,0.95839,0.026101,0.9571
0.019206,0.95843,0.026105,0.95716
0.019209,0.95848,0.026109,0.95721
0.019212,0.95852,0.026113,0.95726
0.019215,0.95856,0.026117,0.95731
0.019218,0.9586,0.026121,0.95737
0.019221,0.95864,0.026125,0.95742
0.019224,0.95868,0.026129,0.95747
0.019227,0.95872,0.026133,0.95753
0.01923,0.95876,0.026137,0.95758
0.019233,0.95881,0.026141,0.95763
0.019236,0.95885,0.026145,0.95769
0.019238,0.95889,0.026149,0.95774
0.019241,0.95893,0.026153,0.9578
0.019244,0.95897,0.026157,0.95785
0.019247,0.95902,0.026161,0.95791
0.01925,0.95906,0.026165,0.95796
0.019253,0.9591,0.026169,0.95801
0.019256,0.95915,0.026173,0.95807
0.019259,0.95919,0.026177,0.95812
0.019262,0.95923,0.026181,0.95818
0.019265,0.95927,0.026185,0.95824
0.019268,0.95932,0.026189,0.95829
0.019271,0.95936,0.026193,0.95835
0.019274,0.9594,0.026197,0.9584
0.019277,0.95945,0.026201,0.95846
0.019279,0.95949,0.026205,0.95852
0.019282,0.95953,0.026209,0.95857
0.019285,0.95958,0.026213,0.95863
0.019288,0.95962,0.026217,0.95869
0.019291,0.95966,0.026221,0.95874
0.019294,0.95971,0.026225,0.9588
0.019297,0.95975,0.026229,0.95886
0.0193,0.95979,0.026233,0.95892
0.019303,0.95984,0.026237,0.95897
0.019306,0.95988,0.026241,0.95903
0.019309,0.95993,0.026245,0.95909
0.019312,0.95997,0.026249,0.95915
0.019315,0.96001,0.026253,0.95921
0.019318,0.96006,0.026256,0.95926
0.01932,0.9601,0.02626,0.95932
0.019323,0.96015,0.026264,0.95938
0.019326,0.96019,0.026268,0.95944
0.019329,0.96024,0.026272,0.9595
0.019332,0.96028,0.026276,0.95956
0.019335,0.96033,0.02628,0.95962
0.019338,0.96037,0.026284,0.95968
0.019341,0.96042,0.026288,0.95974
0.019344,0.96047,0.026292,0.9598
0.019347,0.96051,0.026296,0.95986
0.01935,0.96056,0.0263,0.95992
0.019353,0.9606,0.026304,0.95998
0.019356,0.96065,0.026308,0.96004
0.019359,0.9607,0.026312,0.9601
0.019361,0.96074,0.026316,0.96017
0.019364,0.96079,0.02632,0.96023
0.019367,0.96084,0.026324,0.96029
0.01937,0.96088,0.026328,0.96035
0.019373,0.96093,0.026332,0.96041
0.019376,0.96098,0.026336,0.96047
0.019379,0.96102,0.02634,0.96053
0.019382,0.96107,0.026344,0.9606
0.019385,0.96112,0.026348,0.96066
0.019388,0.96117,0.026352,0.96072
0.019391,0.96121,0.026356,0.96078
0.019394,0.96126,0.02636,0.96084
0.019397,0.96131,0.026364,0.96091
0.0194,0.96136,0.026368,0.96097
0.019402,0.9614,0.026372,0.96103
0.019405,0.96145,0.026376,0.96109
0.019408,0.9615,0.02638,0.96115
0.019411,0.96155,0.026384,0.96122
0.019414,0.9616,0.026388,0.96128
0.019417,0.96164,0.026392,0.96134
0.01942,0.96169,0.026396,0.9614
0.019423,0.96174,0.0264,0.96147
0.019426,0.96179,0.026404,0.96153
0.019429,0.96183,0.026408,0.96159
0.019432,0.96188,0.026412,0.96166
0.019435,0.96193,0.026416,0.96172
0.019438,0.96198,0.02642,0.96178
0.019441,0.96203,0.026424,0.96184
0.019443,0.96208,0.026428,0.96191
0.019446,0.96213,0.026432,0.96197
0.019449,0.96217,0.026436,0.96203
0.019452,0.96222,0.02644,0.9621
0.019455,0.96227,0.026444,0.96216
0.019458,0.96232,0.026448,0.96223
0.019461,0.96237,0.026452,0.96229
0.019464,0.96242,0.026456,0.96235
0.019467,0.96247,0.02646,0.96242
0.01947,0.96252,0.026464,0.96248
0.019473,0.96257,0.026467,0.96254
0.019476,0.96261,0.026471,0.96261
0.019479,0.96266,0.026475,0.96267
0.019482,0.96271,0.026479,0.96274
0.019484,0.96276,0.026483,0.9628
0.019487,0.96281,0.026487,0.96286
0.01949,0.96286,0.026491,0.96293
0.019493,0.96291,0.026495,0.96299
0.019496,0.96296,0.026499,0.96306
0.019499,0.96301,0.026503,0.96312
0.019502,0.96306,0.026507,0.96319
0.019505,0.96311,0.026511,0.96325
0.019508,0.96315,0.026515,0.96332
0.019511,0.9632,0.026519,0.96338
0.019514,0.96325,0.026523,0.96345
0.019517,0.9633,0.026527,0.96351
0.01952,0.96335,0.026531,0.96358
0.019523,0.9634,0.026535,0.96364
0.019525,0.96345,0.026539,0.96371
0.019528,0.9635,0.026543,0.96377
0.019531,0.96355,0.026547,0.96384
0.019534,0.9636,0.026551,0.96391
0.019537,0.96365,0.026555,0.96397
0.01954,0.9637,0.026559,0.96404
0.019543,0.96375,0.026563,0.9641
0.019546,0.9638,0.026567,0.96417
0.019549,0.96385,0.026571,0.96423
0.019552,0.9639,0.026575,0.9643
0.019555,0.96395,0.026579,0.96437
0.019558,0.964,0.026583,0.96443
0.019561,0.96406,0.026587,0.9645
0.019564,0.96411,0.026591,0.96457
0.019566,0.96416,0.026595,0.96463
0.019569,0.96421,0.026599,0.9647
0.019572,0.96426,0.026603,0.96477
0.019575,0.96431,0.026607,0.96483
0.019578,0.96436,0.026611,0.9649
0.019581,0.96441,0.026615,0.96497
0.019584,0.96446,0.026619,0.96504
0.019587,0.96451,0.026623,0.9651
0.01959,0.96456,0.026627,0.96517
0.019593,0.96461,0.026631,0.96524
0.019596,0.96467,0.026635,0.96531
0.019599,0.96472,0.026639,0.96537
0.019602,0.96477,0.026643,0.96544
0.019605,0.96482,0.026647,0.96551
0.019607,0.96487,0.026651,0.96558
0.01961,0.96492,0.026655,0.96565
0.019613,0.96497,0.026659,0.96571
0.019616,0.96502,0.026663,0.96578
0.019619,0.96507,0.026667,0.96585
0.019622,0.96513,0.026671,0.96592
0.019625,0.96518,0.026675,0.96599
0.019628,0.96523,0.026679,0.96606
0.019631,0.96528,0.026682,0.96613
0.019634,0.96533,0.026686,0.96619
0.019637,0.96538,0.02669,0.96626
0.01964,0.96543,0.026694,0.96633
0.019643,0.96549,0.026698,0.9664
0.019646,0.96554,0.026702,0.96647
0.019649,0.96559,0.026706,0.96654
0.019651,0.96564,0.02671,0.96661
0.019654,0.96569,0.026714,0.96668
0.019657,0.96575,0.026718,0.96675
0.01966,0.9658,0.026722,0.96682
0.019663,0.96585,0.026726,0.96689
0.019666,0.9659,0.02673,0.96696
0.019669,0.96595,0.026734,0.96703
0.019672,0.96601,0.026738,0.9671
0.019675,0.96606,0.026742,0.96717
0.019678,0.96611,0.026746,0.96724
0.019681,0.96616,0.02675,0.96731
0.019684,0.96622,0.026754,0.96738
0.019687,0.96627,0.026758,0.96745
0.01969,0.96632,0.026762,0.96752
0.019692,0.96638,0.026766,0.96759
0.019695,0.96643,0.02677,0.96766
0.019698,0.96648,0.026774,0.96773
0.019701,0.96654,0.026778,0.9678
0.019704,0.96659,0.026782,0.96787
0.019707,0.96664,0.026786,0.96794
0.01971,0.9667,0.02679,0.96801
0.019713,0.96675,0.026794,0.96808
0.019716,0.9668,0.026798,0.96815
0.019719,0.96686,0.026802,0.96822
0.019722,0.96691,0.026806,0.96829
0.019725,0.96696,0.02681,0.96836
0.019728,0.96702,0.026814,0.96843
0.019731,0.96707,0.026818,0.9685
0.019733,0.96713,0.026822,0.96857
0.019736,0.96718,0.026826,0.96864
0.019739,0.96724,0.02683,0.96871
0.019742,0.96729,0.026834,0.96878
0.019745,0.96734,0.026838,0.96885
0.019748,0.9674,0.026842,0.96892
0.019751,0.96745,0.026846,0.96898
0.019754,0.96751,0.02685,0.96905
0.019757,0.96756,0.026854,0.96912
0.01976,0.96762,0.026858,0.96919
0.019763,0.96767,0.026862,0.96926
0.019766,0.96773,0.026866,0.96933
0.019769,0.96778,0.02687,0.9694
0.019772,0.96784,0.026874,0.96947
0.019774,0.96789,0.026878,0.96954
0.019777,0.96795,0.026882,0.96961
0.01978,0.968,0.026886,0.96968
0.019783,0.96806,0.02689,0.96975
0.019786,0.96811,0.026893,0.96982
0.019789,0.96817,0.026897,0.96989
0.019792,0.96822,0.026901,0.96996
0.019795,0.96828,0.026905,0.97002
0.019798,0.96833,0.026909,0.97009
0.019801,0.96839,0.026913,0.97016
0.019804,0.96844,0.026917,0.97023
0.019807,0.9685,0.026921,0.9703
0.01981,0.96856,0.026925,0.97037
0.019813,0.96861,0.026929,0.97044
0.019815,0.96867,0.026933,0.97051
0.019818,0.96872,0.026937,0.97058
0.019821,0.96878,0.026941,0.97065
0.019824,0.96884,0.026945,0.97072
0.019827,0.96889,0.026949,0.97079
0.01983,0.96895,0.026953,0.97086
0.019833,0.96901,0.026957,0.97093
0.019836,0.96906,0.026961,0.97099
0.019839,0.96912,0.026965,0.97106
0.019842,0.96918,0.026969,0.97113
0.019845,0.96923,0.026973,0.9712
0.019848,0.96929,0.026977,0.97127
0.019851,0.96935,0.026981,0.97134
0.019854,0.9694,0.026985,0.97141
0.019856,0.96946,0.026989,0.97148
0.019859,0.96952,0.026993,0.97155
0.019862,0.96957,0.026997,0.97162
0.019865,0.96963,0.027001,0.97169
0.019868,0.96968,0.027005,0.97176
0.019871,0.96974,0.027009,0.97183
0.019874,0.9698,0.027013,0.9719
0.019877,0.96985,0.027017,0.97197
0.01988,0.96991,0.027021,0.97204
0.019883,0.96997,0.027025,0.97211
0.019886,0.97002,0.027029,0.97217
0.019889,0.97008,0.027033,0.97224
0.019892,0.97014,0.027037,0.97231
0.019895,0.97019,0.027041,0.97238
0.019897,0.97025,0.027045,0.97245
0.0199,0.97031,0.027049,0.97252
0.019903,0.97036,0.027053,0.97259
0.019906,0.97042,0.027057,0.97266
0.019909,0.97047,0.027061,0.97273
0.019912,0.97053,0.027065,0.9728
0.019915,0.97059,0.027069,0.97287
0.019918,0.97064,0.027073,0.97294
0.019921,0.9707,0.027077,0.97301
0.019924,0.97075,0.027081,0.97308
0.019927,0.97081,0.027085,0.97315
0.01993,0.97087,0.027089,0.97322
0.019933,0.97092,0.027093,0.97329
0.019936,0.97098,0.027097,0.97336
0.019938,0.97104,0.027101,0.97343
0.019941,0.97109,0.027105,0.9735
0.019944,0.97115,0.027108,0.97357
0.019947,0.9712,0.027112,0.97364
0.01995,0.97126,0.027116,0.97371
0.019953,0.97132,0.02712,0.97378
0.019956,0.97137,0.027124,0.97385
0.019959,0.97143,0.027128,0.97392
0.019962,0.97149,0.027132,0.97398
0.019965,0.97154,0.027136,0.97405
0.019968,0.9716,0.02714,0.97412
0.019971,0.97165,0.027144,0.97419
0.019974,0.97171,0.027148,0.97426
0.019977,0.97177,0.027152,0.97433
0.019979,0.97182,0.027156,0.97439
0.019982,0.97188,0.02716,0.97446
0.019985,0.97194,0.027164,0.97453
0.019988,0.97199,0.027168,0.9746
0.019991,0.97205,0.027172,0.97467
0.019994,0.9721,0.027176,0.97473
0.019997,0.97216,0.02718,0.9748
0.02,0.97222,0.027184,0.97487
0.020003,0.97227,0.027188,0.97494
0.020006,0.97233,0.027192,0.975
0.020009,0.97238,0.027196,0.97507
0.020012,0.97244,0.0272,0.97514
0.020015,0.9725,0.027204,0.9752
0.020018,0.97255,0.027208,0.97527
0.020021,0.97261,0.027212,0.97534
0.020023,0.97267,0.027216,0.9754
0.020026,0.97272,0.02722,0.97547
0.020029,0.97278,0.027224,0.97554
0.020032,0.97284,0.027228,0.9756
0.020035,0.97289,0.027232,0.97567
0.020038,0.97295,0.027236,0.97573
0.020041,0.973,0.02724,0.9758
0.020044,0.97306,0.027244,0.97587
0.020047,0.97311,0.027248,0.97593
0.02005,0.97317,0.027252,0.976
0.020053,0.97323,0.027256,0.97606
0.020056,0.97328,0.02726,0.97613
0.020059,0.97334,0.027264,0.97619
0.020062,0.97339,0.027268,0.97626
0.020064,0.97345,0.027272,0.97632
0.020067,0.97351,0.027276,0.97639
0.02007,0.97356,0.02728,0.97645
0.020073,0.97362,0.027284,0.97652
0.020076,0.97367,0.027288,0.97658
0.020079,0.97373,0.027292,0.97665
0.020082,0.97379,0.027296,0.97671
0.020085,0.97384,0.0273,0.97678
0.020088,0.9739,0.027304,0.97684
0.020091,0.97395,0.027308,0.97691
0.020094,0.97401,0.027312,0.97697
0.020097,0.97407,0.027316,0.97703
0.0201,0.97412,0.027319,0.9771
0.020103,0.97418,0.027323,0.97716
0.020105,0.97423,0.027327,0.97723
0.020108,0.97429,0.027331,0.97729
0.020111,0.97435,0.027335,0.97735
0.020114,0.9744,0.027339,0.97742
0.020117,0.97446,0.027343,0.97748
0.02012,0.97451,0.027347,0.97754
0.020123,0.97457,0.027351,0.97761
0.020126,0.97463,0.027355,0.97767
0.020129,0.97468,0.027359,0.97773
0.020132,0.97474,0.027363,0.9778
0.020135,0.9748,0.027367,0.97786
0.020138,0.97485,0.027371,0.97792
0.020141,0.97491,0.027375,0.97798
0.020144,0.97497,0.027379,0.97805
0.020146,0.97502,0.027383,0.97811
0.020149,0.97508,0.027387,0.97817
0.020152,0.97514,0.027391,0.97823
0.020155,0.97519,0.027395,0.9783
0.020158,0.97525,0.027399,0.97836
0.020161,0.97531,0.027403,0.97842
0.020164,0.97536,0.027407,0.97848
0.020167,0.97542,0.027411,0.97855
0.02017,0.97548,0.027415,0.97861
0.020173,0.97553,0.027419,0.97867
0.020176,0.97559,0.027423,0.97873
0.020179,0.97565,0.027427,0.97879
0.020182,0.9757,0.027431,0.97886
0.020185,0.97576,0.027435,0.97892
0.020187,0.97582,0.027439,0.97898
0.02019,0.97587,0.027443,0.97904
0.020193,0.97593,0.027447,0.9791
0.020196,0.97599,0.027451,0.97916
0.020199,0.97605,0.027455,0.97922
0.020202,0.9761,0.027459,0.97928
0.020205,0.97616,0.027463,0.97935
0.020208,0.97622,0.027467,0.97941
0.020211,0.97627,0.027471,0.97947
0.020214,0.97633,0.027475,0.97953
0.020217,0.97639,0.027479,0.97959
0.02022,0.97645,0.027483,0.97965
0.020223,0.9765,0.027487,0.97971
0.020226,0.97656,0.027491,0.97977
0.020228,0.97662,0.027495,0.97983
0.020231,0.97668,0.027499,0.97989
0.020234,0.97674,0.027503,0.97995
0.020237,0.97679,0.027507,0.98001
0.02024,0.97685,0.027511,0.98007
0.020243,0.97691,0.027515,0.98013
0.020246,0.97697,0.027519,0.98019
0.020249,0.97702,0.027523,0.98025
0.020252,0.97708,0.027527,0.98031
0.020255,0.97714,0.02753,0.98037
0.020258,0.97719,0.027534,0.98043
0.020261,0.97725,0.027538,0.98049
0.020264,0.9773,0.027542,0.98055
0.020267,0.97736,0.027546,0.9806
0.020269,0.97742,0.02755,0.98066
0.020272,0.97747,0.027554,0.98072
0.020275,0.97753,0.027558,0.98078
0.020278,0.97758,0.027562,0.98084
0.020281,0.97764,0.027566,0.98089
0.020284,0.97769,0.02757,0.98095
0.020287,0.97775,0.027574,0.98101
0.02029,0.97781,0.027578,0.98107
0.020293,0.97786,0.027582,0.98112
0.020296,0.97792,0.027586,0.98118
0.020299,0.97797,0.02759,0.98123
0.020302,0.97803,0.027594,0.98129
0.020305,0.97808,0.027598,0.98135
0.020308,0.97814,0.027602,0.9814
0.02031,0.97819,0.027606,0.98146
0.020313,0.97824,0.02761,0.98151
0.020316,0.9783,0.027614,0.98157
0.020319,0.97835,0.027618,0.98162
0.020322,0.97841,0.027622,0.98168
0.020325,0.97846,0.027626,0.98173
0.020328,0.97852,0.02763,0.98179
0.020331,0.97857,0.027634,0.98184
0.020334,0.97863,0.027638,0.9819
0.020337,0.97868,0.027642,0.98195
0.02034,0.97873,0.027646,0.98201
0.020343,0.97879,0.02765,0.98206
0.020346,0.97884,0.027654,0.98211
0.020349,0.97889,0.027658,0.98217
0.020351,0.97895,0.027662,0.98222
0.020354,0.979,0.027666,0.98227
0.020357,0.97905,0.02767,0.98232
0.02036,0.97911,0.027674,0.98238
0.020363,0.97916,0.027678,0.98243
0.020366,0.97921,0.027682,0.98248
0.020369,0.97927,0.027686,0.98253
0.020372,0.97932,0.02769,0.98259
0.020375,0.97937,0.027694,0.98264
0.020378,0.97942,0.027698,0.98269
0.020381,0.97948,0.027702,0.98274
0.020384,0.97953,0.027706,0.98279
0.020387,0.97958,0.02771,0.98284
0.02039,0.97964,0.027714,0.98289
0.020393,0.97969,0.027718,0.98294
0.020395,0.97974,0.027722,0.98299
0.020398,0.97979,0.027726,0.98305
0.020401,0.97984,0.02773,0.9831
0.020404,0.9799,0.027734,0.98315
0.020407,0.97995,0.027738,0.9832
0.02041,0.98,0.027742,0.98324
0.020413,0.98005,0.027745,0.98329
0.020416,0.98011,0.027749,0.98334
0.020419,0.98016,0.027753,0.98339
0.020422,0.98021,0.027757,0.98344
0.020425,0.98026,0.027761,0.98349
0.020428,0.98031,0.027765,0.98354
0.020431,0.98037,0.027769,0.98359
0.020434,0.98042,0.027773,0.98364
0.020436,0.98047,0.027777,0.98368
0.020439,0.98052,0.027781,0.98373
0.020442,0.98057,0.027785,0.98378
0.020445,0.98062,0.027789,0.98383
0.020448,0.98067,0.027793,0.98387
0.020451,0.98072,0.027797,0.98392
0.020454,0.98078,0.027801,0.98397
0.020457,0.98083,0.027805,0.98402
0.02046,0.98088,0.027809,0.98406
0.020463,0.98093,0.027813,0.98411
0.020466,0.98098,0.027817,0.98416
0.020469,0.98103,0.027821,0.9842
0.020472,0.98108,0.027825,0.98425
0.020475,0.98113,0.027829,0.98429
0.020477,0.98118,0.027833,0.98434
0.02048,0.98123,0.027837,0.98438
0.020483,0.98128,0.027841,0.98443
0.020486,0.98133,0.027845,0.98448
0.020489,0.98138,0.027849,0.98452
0.020492,0.98143,0.027853,0.98456
0.020495,0.98148,0.027857,0.98461
0.020498,0.98153,0.027861,0.98465
0.020501,0.98158,0.027865,0.9847
0.020504,0.98162,0.027869,0.98474
0.020507,0.98167,0.027873,0.98479
0.02051,0.98172,0.027877,0.98483
0.020513,0.98177,0.027881,0.98487
0.020516,0.98182,0.027885,0.98492
0.020518,0.98187,0.027889,0.98496
0.020521,0.98192,0.027893,0.985
0.020524,0.98197,0.027897,0.98505
0.020527,0.98202,0.027901,0.98509
0.02053,0.98207,0.027905,0.98513
0.020533,0.98211,0.027909,0.98517
0.020536,0.98216,0.027913,0.98522
0.020539,0.98221,0.027917,0.98526
0.020542,0.98226,0.027921,0.9853
0.020545,0.98231,0.027925,0.98534
0.020548,0.98236,0.027929,0.98538
0.020551,0.98241,0.027933,0.98542
0.020554,0.98245,0.027937,0.98546
0.020557,0.9825,0.027941,0.98551
0.020559,0.98255,0.027945,0.98555
0.020562,0.9826,0.027949,0.98559
0.020565,0.98265,0.027953,0.98563
0.020568,0.98269,0.027956,0.98567
0.020571,0.98274,0.02796,0.98571
0.020574,0.98279,0.027964,0.98575
0.020577,0.98284,0.027968,0.98579
0.02058,0.98289,0.027972,0.98583
0.020583,0.98293,0.027976,0.98587
0.020586,0.98298,0.02798,0.9859
0.020589,0.98303,0.027984,0.98594
0.020592,0.98308,0.027988,0.98598
0.020595,0.98312,0.027992,0.98602
0.020598,0.98317,0.027996,0.98606
0.0206,0.98322,0.028,0.9861
0.020603,0.98327,0.028004,0.98614
0.020606,0.98331,0.028008,0.98617
0.020609,0.98336,0.028012,0.98621
0.020612,0.98341,0.028016,0.98625
0.020615,0.98346,0.02802,0.98629
0.020618,0.9835,0.028024,0.98632
0.020621,0.98355,0.028028,0.98636
0.020624,0.9836,0.028032,0.9864
0.020627,0.98364,0.028036,0.98643
0.02063,0.98369,0.02804,0.98647
0.020633,0.98373,0.028044,0.9865
0.020636,0.98378,0.028048,0.98654
0.020639,0.98383,0.028052,0.98658
0.020641,0.98387,0.028056,0.98661
0.020644,0.98392,0.02806,0.98665
0.020647,0.98397,0.028064,0.98668
0.02065,0.98401,0.028068,0.98672
0.020653,0.98406,0.028072,0.98675
0.020656,0.9841,0.028076,0.98679
0.020659,0.98415,0.02808,0.98682
0.020662,0.98419,0.028084,0.98685
0.020665,0.98424,0.028088,0.98689
0.020668,0.98429,0.028092,0.98692
0.020671,0.98433,0.028096,0.98696
0.020674,0.98438,0.0281,0.98699
0.020677,0.98442,0.028104,0.98702
0.02068,0.98447,0.028108,0.98705
0.020682,0.98451,0.028112,0.98709
0.020685,0.98456,0.028116,0.98712
0.020688,0.9846,0.02812,0.98715
0.020691,0.98465,0.028124,0.98718
0.020694,0.98469,0.028128,0.98721
0.020697,0.98474,0.028132,0.98725
0.0207,0.98478,0.028136,0.98728
0.020703,0.98483,0.02814,0.98731
0.020706,0.98487,0.028144,0.98734
0.020709,0.98492,0.028148,0.98737
0.020712,0.98496,0.028152,0.9874
0.020715,0.985,0.028156,0.98743
0.020718,0.98505,0.02816,0.98746
0.020721,0.98509,0.028164,0.98749
0.020723,0.98513,0.028168,0.98752
0.020726,0.98518,0.028171,0.98755
0.020729,0.98522,0.028175,0.98758
0.020732,0.98526,0.028179,0.9876
0.020735,0.98531,0.028183,0.98763
0.020738,0.98535,0.028187,0.98766
0.020741,0.98539,0.028191,0.98769
0.020744,0.98543,0.028195,0.98772
0.020747,0.98548,0.028199,0.98774
0.02075,0.98552,0.028203,0.98777
0.020753,0.98556,0.028207,0.9878
0.020756,0.9856,0.028211,0.98782
0.020759,0.98564,0.028215,0.98785
0.020762,0.98569,0.028219,0.98788
0.020764,0.98573,0.028223,0.9879
0.020767,0.98577,0.028227,0.98793
0.02077,0.98581,0.028231,0.98795
0.020773,0.98585,0.028235,0.98798
0.020776,0.98589,0.028239,0.98801
0.020779,0.98593,0.028243,0.98803
0.020782,0.98597,0.028247,0.98805
0.020785,0.98601,0.028251,0.98808
0.020788,0.98605,0.028255,0.9881
0.020791,0.98609,0.028259,0.98813
0.020794,0.98613,0.028263,0.98815
0.020797,0.98617,0.028267,0.98817
0.0208,0.98621,0.028271,0.9882
0.020803,0.98625,0.028275,0.98822
0.020806,0.98629,0.028279,0.98824
0.020808,0.98633,0.028283,0.98827
0.020811,0.98637,0.028287,0.98829
0.020814,0.98641,0.028291,0.98831
0.020817,0.98645,0.028295,0.98833
0.02082,0.98648,0.028299,0.98835
0.020823,0.98652,0.028303,0.98838
0.020826,0.98656,0.028307,0.9884
0.020829,0.9866,0.028311,0.98842
0.020832,0.98664,0.028315,0.98844
0.020835,0.98668,0.028319,0.98846
0.020838,0.98671,0.028323,0.98848
0.020841,0.98675,0.028327,0.9885
0.020844,0.98679,0.028331,0.98852
0.020847,0.98683,0.028335,0.98854
0.020849,0.98686,0.028339,0.98856
0.020852,0.9869,0.028343,0.98858
0.020855,0.98694,0.028347,0.9886
0.020858,0.98697,0.028351,0.98862
0.020861,0.98701,0.028355,0.98863
0.020864,0.98705,0.028359,0.98865
0.020867,0.98708,0.028363,0.98867
0.02087,0.98712,0.028367,0.98869
0.020873,0.98716,0.028371,0.98871
0.020876,0.98719,0.028375,0.98872
0.020879,0.98723,0.028379,0.98874
0.020882,0.98726,0.028382,0.98876
0.020885,0.9873,0.028386,0.98877
0.020888,0.98734,0.02839,0.98879
0.02089,0.98737,0.028394,0.98881
0.020893,0.98741,0.028398,0.98882
0.020896,0.98744,0.028402,0.98884
0.020899,0.98748,0.028406,0.98885
0.020902,0.98751,0.02841,0.98887
0.020905,0.98755,0.028414,0.98888
0.020908,0.98758,0.028418,0.9889
0.020911,0.98761,0.028422,0.98891
0.020914,0.98765,0.028426,0.98893
0.020917,0.98768,0.02843,0.98894
0.02092,0.98772,0.028434,0.98895
0.020923,0.98775,0.028438,0.98897
0.020926,0.98779,0.028442,0.98898
0.020929,0.98782,0.028446,0.98899
0.020931,0.98785,0.02845,0.98901
0.020934,0.98789,0.028454,0.98902
0.020937,0.98792,0.028458,0.98903
0.02094,0.98796,0.028462,0.98905
0.020943,0.98799,0.028466,0.98906
0.020946,0.98802,0.02847,0.98907
0.020949,0.98806,0.028474,0.98908
0.020952,0.98809,0.028478,0.98909
0.020955,0.98812,0.028482,0.9891
0.020958,0.98815,0.028486,0.98911
0.020961,0.98819,0.02849,0.98912
0.020964,0.98822,0.028494,0.98913
0.020967,0.98825,0.028498,0.98914
0.02097,0.98828,0.028502,0.98915
0.020972,0.98831,0.028506,0.98916
0.020975,0.98835,0.02851,0.98917
0.020978,0.98838,0.028514,0.98918
0.020981,0.98841,0.028518,0.98919
0.020984,0.98844,0.028522,0.9892
0.020987,0.98847,0.028526,0.98921
0.02099,0.9885,0.02853,0.98922
0.020993,0.98854,0.028534,0.98923
0.020996,0.98857,0.028538,0.98923
0.020999,0.9886,0.028542,0.98924
0.021002,0.98863,0.028546,0.98925
0.021005,0.98866,0.02855,0.98926
0.021008,0.98869,0.028554,0.98926
0.021011,0.98872,0.028558,0.98927
0.021013,0.98875,0.028562,0.98928
0.021016,0.98878,0.028566,0.98928
0.021019,0.98881,0.02857,0.98929
0.021022,0.98884,0.028574,0.98929
0.021025,0.98887,0.028578,0.9893
0.021028,0.9889,0.028582,0.98931
0.021031,0.98893,0.028586,0.98931
0.021034,0.98896,0.02859,0.98932
0.021037,0.98899,0.028593,0.98932
0.02104,0.98902,0.028597,0.98932
0.021043,0.98905,0.028601,0.98933
0.021046,0.98908,0.028605,0.98933
0.021049,0.98911,0.028609,0.98934
0.021052,0.98913,0.028613,0.98934
0.021054,0.98916,0.028617,0.98934
0.021057,0.98919,0.028621,0.98935
0.02106,0.98922,0.028625,0.98935
0.021063,0.98925,0.028629,0.98935
0.021066,0.98927,0.028633,0.98935
0.021069,0.9893,0.028637,0.98936
0.021072,0.98933,0.028641,0.98936
0.021075,0.98936,0.028645,0.98936
0.021078,0.98938,0.028649,0.98936
0.021081,0.98941,0.028653,0.98936
0.021084,0.98944,0.028657,0.98936
0.021087,0.98946,0.028661,0.98936
0.02109,0.98949,0.028665,0.98936
0.021093,0.98952,0.028669,0.98936
0.021095,0.98954,0.028673,0.98936
0.021098,0.98957,0.028677,0.98936
0.021101,0.98959,0.028681,0.98936
0.021104,0.98962,0.028685,0.98936
0.021107,0.98965,0.028689,0.98936
0.02111,0.98967,0.028693,0.98936
0.021113,0.9897,0.028697,0.98936
0.021116,0.98972,0.028701,0.98936
0.021119,0.98975,0.028705,0.98936
0.021122,0.98978,0.028709,0.98935
0.021125,0.9898,0.028713,0.98935
0.021128,0.98983,0.028717,0.98935
0.021131,0.98985,0.028721,0.98935
0.021134,0.98988,0.028725,0.98934
0.021136,0.9899,0.028729,0.98934
0.021139,0.98993,0.028733,0.98934
0.021142,0.98995,0.028737,0.98933
0.021145,0.98997,0.028741,0.98933
0.021148,0.99,0.028745,0.98932
0.021151,0.99002,0.028749,0.98932
0.021154,0.99005,0.028753,0.98932
0.021157,0.99007,0.028757,0.98931
0.02116,0.9901,0.028761,0.98931
0.021163,0.99012,0.028765,0.9893
0.021166,0.99014,0.028769,0.98929
0.021169,0.99017,0.028773,0.98929
0.021172,0.99019,0.028777,0.98928
0.021175,0.99021,0.028781,0.98928
0.021178,0.99024,0.028785,0.98927
0.02118,0.99026,0.028789,0.98926
0.021183,0.99028,0.028793,0.98926
0.021186,0.99031,0.028797,0.98925
0.021189,0.99033,0.028801,0.98924
0.021192,0.99035,0.028805,0.98923
0.021195,0.99037,0.028808,0.98923
0.021198,0.9904,0.028812,0.98922
0.021201,0.99042,0.028816,0.98921
0.021204,0.99044,0.02882,0.9892
0.021207,0.99046,0.028824,0.98919
0.02121,0.99048,0.028828,0.98918
0.021213,0.9905,0.028832,0.98917
0.021216,0.99052,0.028836,0.98917
0.021219,0.99055,0.02884,0.98916
0.021221,0.99057,0.028844,0.98915
0.021224,0.99059,0.028848,0.98914
0.021227,0.99061,0.028852,0.98913
0.02123,0.99063,0.028856,0.98911
0.021233,0.99065,0.02886,0.9891
0.021236,0.99067,0.028864,0.98909
0.021239,0.99069,0.028868,0.98908
0.021242,0.99071,0.028872,0.98907
0.021245,0.99073,0.028876,0.98906
0.021248,0.99075,0.02888,0.98905
0.021251,0.99077,0.028884,0.98903
0.021254,0.99079,0.028888,0.98902
0.021257,0.99081,0.028892,0.98901
0.02126,0.99083,0.028896,0.989
0.021262,0.99085,0.0289,0.98898
0.021265,0.99087,0.028904,0.98897
0.021268,0.99088,0.028908,0.98896
0.021271,0.9909,0.028912,0.98894
0.021274,0.99092,0.028916,0.98893
0.021277,0.99094,0.02892,0.98891
0.02128,0.99096,0.028924,0.9889
0.021283,0.99098,0.028928,0.98889
0.021286,0.991,0.028932,0.98887
0.021289,0.99101,0.028936,0.98886
0.021292,0.99103,0.02894,0.98884
0.021295,0.99105,0.028944,0.98882
0.021298,0.99107,0.028948,0.98881
0.021301,0.99108,0.028952,0.98879
0.021303,0.9911,0.028956,0.98878
0.021306,0.99112,0.02896,0.98876
0.021309,0.99114,0.028964,0.98874
0.021312,0.99115,0.028968,0.98873
0.021315,0.99117,0.028972,0.98871
0.021318,0.99119,0.028976,0.98869
0.021321,0.9912,0.02898,0.98867
0.021324,0.99122,0.028984,0.98866
0.021327,0.99124,0.028988,0.98864
0.02133,0.99125,0.028992,0.98862
0.021333,0.99127,0.028996,0.9886
0.021336,0.99128,0.029,0.98858
0.021339,0.9913,0.029004,0.98856
0.021342,0.99132,0.029008,0.98854
0.021344,0.99133,0.029012,0.98852
0.021347,0.99135,0.029016,0.9885
0.02135,0.99136,0.029019,0.98848
0.021353,0.99138,0.029023,0.98846
0.021356,0.99139,0.029027,0.98844
0.021359,0.99141,0.029031,0.98842
0.021362,0.99142,0.029035,0.9884
0.021365,0.99143,0.029039,0.98838
0.021368,0.99145,0.029043,0.98836
0.021371,0.99146,0.029047,0.98834
0.021374,0.99148,0.029051,0.98832
0.021377,0.99149,0.029055,0.9883
0.02138,0.9915,0.029059,0.98827
0.021383,0.99152,0.029063,0.98825
0.021385,0.99153,0.029067,0.98823
0.021388,0.99155,0.029071,0.98821
0.021391,0.99156,0.029075,0.98818
0.021394,0.99157,0.029079,0.98816
0.021397,0.99158,0.029083,0.98814
0.0214,0.9916,0.029087,0.98811
0.021403,0.99161,0.029091,0.98809
0.021406,0.99162,0.029095,0.98806
0.021409,0.99164,0.029099,0.98804
0.021412,0.99165,0.029103,0.98802
0.021415,0.99166,0.029107,0.98799
0.021418,0.99167,0.029111,0.98797
0.021421,0.99168,0.029115,0.98794
0.021424,0.9917,0.029119,0.98792
0.021426,0.99171,0.029123,0.98789
0.021429,0.99172,0.029127,0.98786
0.021432,0.99173,0.029131,0.98784
0.021435,0.99174,0.029135,0.98781
0.021438,0.99175,0.029139,0.98778
0.021441,0.99176,0.029143,0.98776
0.021444,0.99178,0.029147,0.98773
0.021447,0.99179,0.029151,0.9877
0.02145,0.9918,0.029155,0.98768
0.021453,0.99181,0.029159,0.98765
0.021456,0.99182,0.029163,0.98762
0.021459,0.99183,0.029167,0.98759
0.021462,0.99184,0.029171,0.98756
0.021465,0.99185,0.029175,0.98753
0.021467,0.99186,0.029179,0.98751
0.02147,0.99187,0.029183,0.98748
0.021473,0.99188,0.029187,0.98745
0.021476,0.99189,0.029191,0.98742
0.021479,0.9919,0.029195,0.98739
0.021482,0.9919,0.029199,0.98736
0.021485,0.99191,0.029203,0.98733
0.021488,0.99192,0.029207,0.9873
0.021491,0.99193,0.029211,0.98727
0.021494,0.99194,0.029215,0.98724
0.021497,0.99195,0.029219,0.9872
0.0215,0.99195,0.029223,0.98717
0.021503,0.99196,0.029227,0.98714
0.021506,0.99197,0.02923,0.98711
0.021508,0.99198,0.029234,0.98708
0.021511,0.99199,0.029238,0.98705
0.021514,0.99199,0.029242,0.98701
0.021517,0.992,0.029246,0.98698
0.02152,0.99201,0.02925,0.98695
0.021523,0.99201,0.029254,0.98691
0.021526,0.99202,0.029258,0.98688
0.021529,0.99203,0.029262,0.98685
0.021532,0.99203,0.029266,0.98681
0.021535,0.99204,0.02927,0.98678
0.021538,0.99205,0.029274,0.98675
0.021541,0.99205,0.029278,0.98671
0.021544,0.99206,0.029282,0.98668
0.021547,0.99207,0.029286,0.98664
0.02155,0.99207,0.02929,0.98661
0.021552,0.99208,0.029294,0.98657
0.021555,0.99208,0.029298,0.98654
0.021558,0.99209,0.029302,0.9865
0.021561,0.99209,0.029306,0.98647
0.021564,0.9921,0.02931,0.98643
0.021567,0.9921,0.029314,0.98639
0.02157,0.99211,0.029318,0.98636
0.021573,0.99211,0.029322,0.98632
0.021576,0.99212,0.029326,0.98628
0.021579,0.99212,0.02933,0.98625
0.021582,0.99213,0.029334,0.98621
0.021585,0.99213,0.029338,0.98617
0.021588,0.99214,0.029342,0.98614
0.021591,0.99214,0.029346,0.9861
0.021593,0.99214,0.02935,0.98606
0.021596,0.99215,0.029354,0.98602
0.021599,0.99215,0.029358,0.98598
0.021602,0.99215,0.029362,0.98595
0.021605,0.99216,0.029366,0.98591
0.021608,0.99216,0.02937,0.98587
0.021611,0.99216,0.029374,0.98583
0.021614,0.99217,0.029378,0.98579
0.021617,0.99217,0.029382,0.98575
0.02162,0.99217,0.029386,0.98571
0.021623,0.99218,0.02939,0.98567
0.021626,0.99218,0.029394,0.98563
0.021629,0.99218,0.029398,0.98559
0.021632,0.99218,0.029402,0.98555
0.021634,0.99218,0.029406,0.98551
0.021637,0.99219,0.02941,0.98547
0.02164,0.99219,0.029414,0.98543
0.021643,0.99219,0.029418,0.98539
0.021646,0.99219,0.029422,0.98535
0.021649,0.99219,0.029426,0.98531
0.021652,0.99219,0.02943,0.98527
0.021655,0.9922,0.029434,0.98523
0.021658,0.9922,0.029438,0.98519
0.021661,0.9922,0.029442,0.98515
0.021664,0.9922,0.029445,0.9851
0.021667,0.9922,0.029449,0.98506
0.02167,0.9922,0.029453,0.98502
0.021673,0.9922,0.029457,0.98498
0.021675,0.9922,0.029461,0.98493
0.021678,0.9922,0.029465,0.98489
0.021681,0.9922,0.029469,0.98485
0.021684,0.9922,0.029473,0.98481
0.021687,0.9922,0.029477,0.98476
0.02169,0.9922,0.029481,0.98472
0.021693,0.9922,0.029485,0.98468
0.021696,0.9922,0.029489,0.98463
0.021699,0.9922,0.029493,0.98459
0.021702,0.9922,0.029497,0.98454
0.021705,0.9922,0.029501,0.9845
0.021708,0.9922,0.029505,0.98445
0.021711,0.99219,0.029509,0.98441
0.021714,0.99219,0.029513,0.98437
0.021716,0.99219,0.029517,0.98432
0.021719,0.99219,0.029521,0.98428
0.021722,0.99219,0.029525,0.98423
0.021725,0.99219,0.029529,0.98418
0.021728,0.99218,0.029533,0.98414
0.021731,0.99218,0.029537,0.98409
0.021734,0.99218,0.029541,0.98405
0.021737,0.99218,0.029545,0.984
0.02174,0.99218,0.029549,0.98395
0.021743,0.99217,0.029553,0.98391
0.021746,0.99217,0.029557,0.98386
0.021749,0.99217,0.029561,0.98382
0.021752,0.99216,0.029565,0.98377
0.021755,0.99216,0.029569,0.98372
0.021757,0.99216,0.029573,0.98367
0.02176,0.99215,0.029577,0.98363
0.021763,0.99215,0.029581,0.98358
0.021766,0.99215,0.029585,0.98353
0.021769,0.99214,0.029589,0.98348
0.021772,0.99214,0.029593,0.98344
0.021775,0.99214,0.029597,0.98339
0.021778,0.99213,0.029601,0.98334
0.021781,0.99213,0.029605,0.98329
0.021784,0.99212,0.029609,0.98324
0.021787,0.99212,0.029613,0.98319
0.02179,0.99211,0.029617,0.98314
0.021793,0.99211,0.029621,0.98309
0.021796,0.9921,0.029625,0.98304
0.021798,0.9921,0.029629,0.98299
0.021801,0.99209,0.029633,0.98295
0.021804,0.99209,0.029637,0.9829
0.021807,0.99208,0.029641,0.98285
0.02181,0.99208,0.029645,0.98279
0.021813,0.99207,0.029649,0.98274
0.021816,0.99207,0.029653,0.98269
0.021819,0.99206,0.029656,0.98264
0.021822,0.99206,0.02966,0.98259
0.021825,0.99205,0.029664,0.98254
0.021828,0.99204,0.029668,0.98249
0.021831,0.99204,0.029672,0.98244
0.021834,0.99203,0.029676,0.98239
0.021837,0.99202,0.02968,0.98234
0.021839,0.99202,0.029684,0.98228
0.021842,0.99201,0.029688,0.98223
0.021845,0.992,0.029692,0.98218
0.021848,0.992,0.029696,0.98213
0.021851,0.99199,0.0297,0.98207
0.021854,0.99198,0.029704,0.98202
0.021857,0.99198,0.029708,0.98197
0.02186,0.99197,0.029712,0.98192
0.021863,0.99196,0.029716,0.98186
0.021866,0.99195,0.02972,0.98181
0.021869,0.99195,0.029724,0.98175
0.021872,0.99194,0.029728,0.9817
0.021875,0.99193,0.029732,0.98165
0.021878,0.99192,0.029736,0.98159
0.02188,0.99191,0.02974,0.98154
0.021883,0.99191,0.029744,0.98148
0.021886,0.9919,0.029748,0.98143
0.021889,0.99189,0.029752,0.98137
0.021892,0.99188,0.029756,0.98132
0.021895,0.99187,0.02976,0.98126
0.021898,0.99186,0.029764,0.98121
0.021901,0.99185,0.029768,0.98115
0.021904,0.99184,0.029772,0.9811
0.021907,0.99183,0.029776,0.98104
0.02191,0.99183,0.02978,0.98099
0.021913,0.99182,0.029784,0.98093
0.021916,0.99181,0.029788,0.98087
0.021919,0.9918,0.029792,0.98082
0.021921,0.99179,0.029796,0.98076
0.021924,0.99178,0.0298,0.9807
0.021927,0.99177,0.029804,0.98065
0.02193,0.99176,0.029808,0.98059
0.021933,0.99175,0.029812,0.98053
0.021936,0.99174,0.029816,0.98047
0.021939,0.99173,0.02982,0.98042
0.021942,0.99172,0.029824,0.98036
0.021945,0.99171,0.029828,0.9803
0.021948,0.9917,0.029832,0.98024
0.021951,0.99168,0.029836,0.98018
0.021954,0.99167,0.02984,0.98012
0.021957,0.99166,0.029844,0.98006
0.02196,0.99165,0.029848,0.98001
0.021963,0.99164,0.029852,0.97995
0.021965,0.99163,0.029856,0.97989
0.021968,0.99162,0.02986,0.97983
0.021971,0.99161,0.029864,0.97977
0.021974,0.99159,0.029868,0.97971
0.021977,0.99158,0.029871,0.97965
0.02198,0.99157,0.029875,0.97959
0.021983,0.99156,0.029879,0.97953
0.021986,0.99155,0.029883,0.97947
0.021989,0.99153,0.029887,0.97941
0.021992,0.99152,0.029891,0.97935
0.021995,0.99151,0.029895,0.97929
0.021998,0.9915,0.029899,0.97923
0.022001,0.99148,0.029903,0.97917
0.022004,0.99147,0.029907,0.97911
0.022006,0.99146,0.029911,0.97905
0.022009,0.99145,0.029915,0.97899
0.022012,0.99143,0.029919,0.97893
0.022015,0.99142,0.029923,0.97887
0.022018,0.99141,0.029927,0.97881
0.022021,0.99139,0.029931,0.97875
0.022024,0.99138,0.029935,0.97869
0.022027,0.99136,0.029939,0.97863
0.02203,0.99135,0.029943,0.97857
0.022033,0.99134,0.029947,0.97851
0.022036,0.99132,0.029951,0.97844
0.022039,0.99131,0.029955,0.97838
0.022042,0.99129,0.029959,0.97832
0.022045,0.99128,0.029963,0.97826
0.022047,0.99127,0.029967,0.9782
0.02205,0.99125,0.029971,0.97814
0.022053,0.99124,0.029975,0.97808
0.022056,0.99122,0.029979,0.97802
0.022059,0.99121,0.029983,0.97795
0.022062,0.99119,0.029987,0.97789
0.022065,0.99118,0.029991,0.97783
0.022068,0.99116,0.029995,0.97777
0.022071,0.99115,0.029999,0.97771
0.022074,0.99113,0.030003,0.97764
0.022077,0.99112,0.030007,0.97758
0.02208,0.9911,0.030011,0.97752
0.022083,0.99109,0.030015,0.97746
0.022086,0.99107,0.030019,0.9774
0.022088,0.99106,0.030023,0.97733
0.022091,0.99104,0.030027,0.97727
0.022094,0.99102,0.030031,0.97721
0.022097,0.99101,0.030035,0.97715
0.0221,0.99099,0.030039,0.97708
0.022103,0.99097,0.030043,0.97702
0.022106,0.99096,0.030047,0.97696
0.022109,0.99094,0.030051,0.97689
0.022112,0.99092,0.030055,0.97683
0.022115,0.99091,0.030059,0.97677
0.022118,0.99089,0.030063,0.97671
0.022121,0.99087,0.030067,0.97664
0.022124,0.99085,0.030071,0.97658
0.022127,0.99084,0.030075,0.97651
0.022129,0.99082,0.030079,0.97645
0.022132,0.9908,0.030082,0.97639
0.022135,0.99078,0.030086,0.97632
0.022138,0.99077,0.03009,0.97626
0.022141,0.99075,0.030094,0.9762
0.022144,0.99073,0.030098,0.97613
0.022147,0.99071,0.030102,0.97607
0.02215,0.99069,0.030106,0.976
0.022153,0.99067,0.03011,0.97594
0.022156,0.99066,0.030114,0.97588
0.022159,0.99064,0.030118,0.97581
0.022162,0.99062,0.030122,0.97575
0.022165,0.9906,0.030126,0.97568
0.022168,0.99058,0.03013,0.97562
0.02217,0.99056,0.030134,0.97555
0.022173,0.99054,0.030138,0.97549
0.022176,0.99052,0.030142,0.97542
0.022179,0.9905,0.030146,0.97536
0.022182,0.99049,0.03015,0.97529
0.022185,0.99047,0.030154,0.97523
0.022188,0.99045,0.030158,0.97516
0.022191,0.99043,0.030162,0.9751
0.022194,0.99041,0.030166,0.97503
0.022197,0.99039,0.03017,0.97496
0.0222,0.99037,0.030174,0.9749
0.022203,0.99035,0.030178,0.97483
0.022206,0.99033,0.030182,0.97477
0.022209,0.99031,0.030186,0.9747
0.022211,0.99028,0.03019,0.97463
0.022214,0.99026,0.030194,0.97457
0.022217,0.99024,0.030198,0.9745
0.02222,0.99022,0.030202,0.97443
0.022223,0.9902,0.030206,0.97437
0.022226,0.99018,0.03021,0.9743
0.022229,0.99016,0.030214,0.97423
0.022232,0.99014,0.030218,0.97417
0.022235,0.99012,0.030222,0.9741
0.022238,0.9901,0.030226,0.97403
0.022241,0.99007,0.03023,0.97397
0.022244,0.99005,0.030234,0.9739
0.022247,0.99003,0.030238,0.97383
0.02225,0.99001,0.030242,0.97376
0.022252,0.98999,0.030246,0.97369
0.022255,0.98996,0.03025,0.97363
0.022258,0.98994,0.030254,0.97356
0.022261,0.98992,0.030258,0.97349
0.022264,0.9899,0.030262,0.97342
0.022267,0.98987,0.030266,0.97335
0.02227,0.98985,0.03027,0.97329
0.022273,0.98983,0.030274,0.97322
0.022276,0.98981,0.030278,0.97315
0.022279,0.98978,0.030282,0.97308
0.022282,0.98976,0.030286,0.97301
0.022285,0.98974,0.03029,0.97294
0.022288,0.98971,0.030293,0.97288
0.022291,0.98969,0.030297,0.97281
0.022293,0.98967,0.030301,0.97274
0.022296,0.98964,0.030305,0.97267
0.022299,0.98962,0.030309,0.9726
0.022302,0.98959,0.030313,0.97253
0.022305,0.98957,0.030317,0.97247
0.022308,0.98955,0.030321,0.9724
0.022311,0.98952,0.030325,0.97233
0.022314,0.9895,0.030329,0.97226
0.022317,0.98947,0.030333,0.97219
0.02232,0.98945,0.030337,0.97213
0.022323,0.98943,0.030341,0.97206
0.022326,0.9894,0.030345,0.97199
0.022329,0.98938,0.030349,0.97192
0.022332,0.98935,0.030353,0.97185
0.022335,0.98933,0.030357,0.97179
0.022337,0.9893,0.030361,0.97172
0.02234,0.98928,0.030365,0.97165
0.022343,0.98925,0.030369,0.97158
0.022346,0.98922,0.030373,0.97151
0.022349,0.9892,0.030377,0.97145
0.022352,0.98917,0.030381,0.97138
0.022355,0.98915,0.030385,0.97131
0.022358,0.98912,0.030389,0.97124
0.022361,0.98909,0.030393,0.97117
0.022364,0.98907,0.030397,0.97111
0.022367,0.98904,0.030401,0.97104
0.02237,0.98902,0.030405,0.97097
0.022373,0.98899,0.030409,0.9709
0.022376,0.98896,0.030413,0.97084
0.022378,0.98894,0.030417,0.97077
0.022381,0.98891,0.030421,0.9707
0.022384,0.98888,0.030425,0.97063
0.022387,0.98886,0.030429,0.97056
0.02239,0.98883,0.030433,0.9705
0.022393,0.9888,0.030437,0.97043
0.022396,0.98877,0.030441,0.97036
0.022399,0.98875,0.030445,0.97029
0.022402,0.98872,0.030449,0.97023
0.022405,0.98869,0.030453,0.97016
0.022408,0.98866,0.030457,0.97009
0.022411,0.98864,0.030461,0.97002
0.022414,0.98861,0.030465,0.96996
0.022417,0.98858,0.030469,0.96989
0.022419,0.98855,0.030473,0.96982
0.022422,0.98852,0.030477,0.96975
0.022425,0.9885,0.030481,0.96968
0.022428,0.98847,0.030485,0.96962
0.022431,0.98844,0.030489,0.96955
0.022434,0.98841,0.030493,0.96948
0.022437,0.98838,0.030497,0.96941
0.02244,0.98835,0.030501,0.96935
0.022443,0.98832,0.030505,0.96928
0.022446,0.9883,0.030508,0.96921
0.022449,0.98827,0.030512,0.96914
0.022452,0.98824,0.030516,0.96907
0.022455,0.98821,0.03052,0.96901
0.022458,0.98818,0.030524,0.96894
0.02246,0.98815,0.030528,0.96887
0.022463,0.98812,0.030532,0.9688
0.022466,0.98809,0.030536,0.96874
0.022469,0.98806,0.03054,0.96867
0.022472,0.98803,0.030544,0.9686
0.022475,0.988,0.030548,0.96853
0.022478,0.98797,0.030552,0.96846
0.022481,0.98794,0.030556,0.9684
0.022484,0.98791,0.03056,0.96833
0.022487,0.98788,0.030564,0.96826
0.02249,0.98785,0.030568,0.96819
0.022493,0.98782,0.030572,0.96812
0.022496,0.98779,0.030576,0.96806
0.022499,0.98776,0.03058,0.96799
0.022501,0.98772,0.030584,0.96792
0.022504,0.98769,0.030588,0.96785
0.022507,0.98766,0.030592,0.96778
0.02251,0.98763,0.030596,0.96772
0.022513,0.9876,0.0306,0.96765
0.022516,0.98757,0.030604,0.96758
0.022519,0.98754,0.030608,0.96751
0.022522,0.9875,0.030612,0.96744
0.022525,0.98747,0.030616,0.96737
0.022528,0.98744,0.03062,0.96731
0.022531,0.98741,0.030624,0.96724
0.022534,0.98738,0.030628,0.96717
0.022537,0.98735,0.030632,0.9671
0.02254,0.98731,0.030636,0.96703
0.022542,0.98728,0.03064,0.96696
0.022545,0.98725,0.030644,0.9669
0.022548,0.98722,0.030648,0.96683
0.022551,0.98718,0.030652,0.96676
0.022554,0.98715,0.030656,0.96669
0.022557,0.98712,0.03066,0.96662
0.02256,0.98708,0.030664,0.96655
0.022563,0.98705,0.030668,0.96649
0.022566,0.98702,0.030672,0.96642
0.022569,0.98698,0.030676,0.96635
0.022572,0.98695,0.03068,0.96628
0.022575,0.98692,0.030684,0.96622
0.022578,0.98688,0.030688,0.96615
0.022581,0.98685,0.030692,0.96608
0.022583,0.98682,0.030696,0.96601
0.022586,0.98678,0.0307,0.96595
0.022589,0.98675,0.030704,0.96588
0.022592,0.98672,0.030708,0.96581
0.022595,0.98668,0.030712,0.96575
0.022598,0.98665,0.030716,0.96568
0.022601,0.98661,0.030719,0.96561
0.022604,0.98658,0.030723,0.96555
0.022607,0.98654,0.030727,0.96548
0.02261,0.98651,0.030731,0.96542
0.022613,0.98647,0.030735,0.96535
0.022616,0.98644,0.030739,0.96528
0.022619,0.9864,0.030743,0.96522
0.022622,0.98637,0.030747,0.96515
0.022624,0.98633,0.030751,0.96509
0.022627,0.9863,0.030755,0.96502
0.02263,0.98626,0.030759,0.96496
0.022633,0.98622,0.030763,0.96489
0.022636,0.98619,0.030767,0.96482
0.022639,0.98615,0.030771,0.96476
0.022642,0.98611,0.030775,0.96469
0.022645,0.98608,0.030779,0.96463
0.022648,0.98604,0.030783,0.96456
0.022651,0.986,0.030787,0.9645
0.022654,0.98596,0.030791,0.96444
0.022657,0.98593,0.030795,0.96437
0.02266,0.98589,0.030799,0.96431
0.022663,0.98585,0.030803,0.96424
0.022665,0.98582,0.030807,0.96418
0.022668,0.98578,0.030811,0.96411
0.022671,0.98574,0.030815,0.96405
0.022674,0.9857,0.030819,0.96399
0.022677,0.98567,0.030823,0.96392
0.02268,0.98563,0.030827,0.96386
0.022683,0.98559,0.030831,0.96379
0.022686,0.98555,0.030835,0.96373
0.022689,0.98552,0.030839,0.96367
0.022692,0.98548,0.030843,0.9636
0.022695,0.98544,0.030847,0.96354
0.022698,0.9854,0.030851,0.96348
0.022701,0.98536,0.030855,0.96341
0.022704,0.98532,0.030859,0.96335
0.022707,0.98528,0.030863,0.96329
0.022709,0.98525,0.030867,0.96322
0.022712,0.98521,0.030871,0.96316
0.022715,0.98517,0.030875,0.9631
0.022718,0.98513,0.030879,0.96304
0.022721,0.98509,0.030883,0.96297
0.022724,0.98505,0.030887,0.96291
0.022727,0.98501,0.030891,0.96285
0.02273,0.98497,0.030895,0.96279
0.022733,0.98493,0.030899,0.96272
0.022736,0.98489,0.030903,0.96266
0.022739,0.98485,0.030907,0.9626
0.022742,0.98481,0.030911,0.96254
0.022745,0.98477,0.030915,0.96247
0.022748,0.98473,0.030919,0.96241
0.02275,0.98469,0.030923,0.96235
0.022753,0.98465,0.030927,0.96229
0.022756,0.98461,0.030931,0.96223
0.022759,0.98457,0.030934,0.96217
0.022762,0.98452,0.030938,0.9621
0.022765,0.98448,0.030942,0.96204
0.022768,0.98444,0.030946,0.96198
0.022771,0.9844,0.03095,0.96192
0.022774,0.98436,0.030954,0.96186
0.022777,0.98432,0.030958,0.9618
0.02278,0.98427,0.030962,0.96174
0.022783,0.98423,0.030966,0.96168
0.022786,0.98419,0.03097,0.96162
0.022789,0.98415,0.030974,0.96155
0.022791,0.98411,0.030978,0.96149
0.022794,0.98407,0.030982,0.96143
0.022797,0.98403,0.030986,0.96137
0.0228,0.98398,0.03099,0.96131
0.022803,0.98394,0.030994,0.96125
0.022806,0.9839,0.030998,0.96119
0.022809,0.98386,0.031002,0.96113
0.022812,0.98382,0.031006,0.96107
0.022815,0.98377,0.03101,0.96101
0.022818,0.98373,0.031014,0.96095
0.022821,0.98369,0.031018,0.96089
0.022824,0.98365,0.031022,0.96083
0.022827,0.9836,0.031026,0.96077
0.02283,0.98356,0.03103,0.96071
0.022832,0.98352,0.031034,0.96065
0.022835,0.98348,0.031038,0.96059
0.022838,0.98343,0.031042,0.96053
0.022841,0.98339,0.031046,0.96047
0.022844,0.98335,0.03105,0.96041
0.022847,0.98331,0.031054,0.96035
0.02285,0.98326,0.031058,0.96029
0.022853,0.98322,0.031062,0.96023
0.022856,0.98318,0.031066,0.96018
0.022859,0.98313,0.03107,0.96012
0.022862,0.98309,0.031074,0.96006
0.022865,0.98305,0.031078,0.96
0.022868,0.983,0.031082,0.95994
0.022871,0.98296,0.031086,0.95988
0.022873,0.98292,0.03109,0.95982
0.022876,0.98287,0.031094,0.95977
0.022879,0.98283,0.031098,0.95971
0.022882,0.98279,0.031102,0.95965
0.022885,0.98274,0.031106,0.95959
0.022888,0.9827,0.03111,0.95953
0.022891,0.98265,0.031114,0.95948
0.022894,0.98261,0.031118,0.95942
0.022897,0.98257,0.031122,0.95936
0.0229,0.98252,0.031126,0.95931
0.022903,0.98248,0.03113,0.95925
0.022906,0.98243,0.031134,0.95919
0.022909,0.98239,0.031138,0.95914
0.022912,0.98235,0.031142,0.95908
0.022914,0.9823,0.031145,0.95903
0.022917,0.98226,0.031149,0.95897
0.02292,0.98221,0.031153,0.95892
0.022923,0.98217,0.031157,0.95886
0.022926,0.98212,0.031161,0.95881
0.022929,0.98208,0.031165,0.95875
0.022932,0.98204,0.031169,0.9587
0.022935,0.98199,0.031173,0.95864
0.022938,0.98195,0.031177,0.95859
0.022941,0.9819,0.031181,0.95853
0.022944,0.98186,0.031185,0.95848
0.022947,0.98181,0.031189,0.95842
0.02295,0.98177,0.031193,0.95837
0.022953,0.98172,0.031197,0.95832
0.022955,0.98168,0.031201,0.95826
0.022958,0.98163,0.031205,0.95821
0.022961,0.98158,0.031209,0.95816
0.022964,0.98154,0.031213,0.9581
0.022967,0.98149,0.031217,0.95805
0.02297,0.98145,0.031221,0.958
0.022973,0.9814,0.031225,0.95795
0.022976,0.98136,0.031229,0.95789
0.022979,0.98131,0.031233,0.95784
0.022982,0.98127,0.031237,0.95779
0.022985,0.98122,0.031241,0.95774
0.022988,0.98117,0.031245,0.95769
0.022991,0.98113,0.031249,0.95764
0.022994,0.98108,0.031253,0.95759
0.022996,0.98104,0.031257,0.95753
0.022999,0.98099,0.031261,0.95748
0.023002,0.98094,0.031265,0.95743
0.023005,0.9809,0.031269,0.95738
0.023008,0.98085,0.031273,0.95733
0.023011,0.98081,0.031277,0.95728
0.023014,0.98076,0.031281,0.95723
0.023017,0.98071,0.031285,0.95718
0.02302,0.98067,0.031289,0.95713
0.023023,0.98062,0.031293,0.95708
0.023026,0.98057,0.031297,0.95703
0.023029,0.98053,0.031301,0.95698
0.023032,0.98048,0.031305,0.95693
0.023035,0.98043,0.031309,0.95689
0.023037,0.98038,0.031313,0.95684
0.02304,0.98034,0.031317,0.95679
0.023043,0.98029,0.031321,0.95674
0.023046,0.98024,0.031325,0.95669
0.023049,0.98019,0.031329,0.95664
0.023052,0.98014,0.031333,0.9566
0.023055,0.9801,0.031337,0.95655
0.023058,0.98005,0.031341,0.9565
0.023061,0.98,0.031345,0.95645
0.023064,0.97995,0.031349,0.95641
0.023067,0.9799,0.031353,0.95636
0.02307,0.97985,0.031356,0.95631
0.023073,0.97981,0.03136,0.95626
0.023076,0.97976,0.031364,0.95622
0.023079,0.97971,0.031368,0.95617
0.023081,0.97966,0.031372,0.95613
0.023084,0.97961,0.031376,0.95608
0.023087,0.97956,0.03138,0.95603
0.02309,0.97951,0.031384,0.95599
0.023093,0.97946,0.031388,0.95594
0.023096,0.97941,0.031392,0.9559
0.023099,0.97936,0.031396,0.95585
0.023102,0.97931,0.0314,0.95581
0.023105,0.97926,0.031404,0.95576
0.023108,0.97921,0.031408,0.95572
0.023111,0.97916,0.031412,0.95567
0.023114,0.97911,0.031416,0.95563
0.023117,0.97906,0.03142,0.95558
0.02312,0.97901,0.031424,0.95554
0.023122,0.97896,0.031428,0.95549
0.023125,0.97891,0.031432,0.95545
0.023128,0.97886,0.031436,0.95541
0.023131,0.97881,0.03144,0.95536
0.023134,0.97876,0.031444,0.95532
0.023137,0.97871,0.031448,0.95528
0.02314,0.97866,0.031452,0.95523
0.023143,0.97861,0.031456,0.95519
0.023146,0.97856,0.03146,0.95515
0.023149,0.97851,0.031464,0.95511
0.023152,0.97846,0.031468,0.95506
0.023155,0.97841,0.031472,0.95502
0.023158,0.97836,0.031476,0.95498
0.023161,0.97831,0.03148,0.95494
0.023163,0.97826,0.031484,0.9549
0.023166,0.97821,0.031488,0.95485
0.023169,0.97815,0.031492,0.95481
0.023172,0.9781,0.031496,0.95477
0.023175,0.97805,0.0315,0.95473
0.023178,0.978,0.031504,0.95469
0.023181,0.97795,0.031508,0.95465
0.023184,0.9779,0.031512,0.95461
0.023187,0.97784,0.031516,0.95457
0.02319,0.97779,0.03152,0.95453
0.023193,0.97774,0.031524,0.95449
0.023196,0.97769,0.031528,0.95445
0.023199,0.97764,0.031532,0.95441
0.023202,0.97758,0.031536,0.95437
0.023204,0.97753,0.03154,0.95433
0.023207,0.97748,0.031544,0.95429
0.02321,0.97743,0.031548,0.95425
0.023213,0.97737,0.031552,0.95421
0.023216,0.97732,0.031556,0.95417
0.023219,0.97727,0.03156,0.95414
0.023222,0.97722,0.031564,0.9541
0.023225,0.97716,0.031568,0.95406
0.023228,0.97711,0.031571,0.95402
0.023231,0.97706,0.031575,0.95398
0.023234,0.977,0.031579,0.95395
0.023237,0.97695,0.031583,0.95391
0.02324,0.97689,0.031587,0.95387
0.023243,0.97684,0.031591,0.95384
0.023245,0.97679,0.031595,0.9538
0.023248,0.97673,0.031599,0.95376
0.023251,0.97668,0.031603,0.95373
0.023254,0.97663,0.031607,0.95369
0.023257,0.97657,0.031611,0.95365
0.02326,0.97652,0.031615,0.95362
0.023263,0.97647,0.031619,0.95358
0.023266,0.97641,0.031623,0.95355
0.023269,0.97636,0.031627,0.95351
0.023272,0.9763,0.031631,0.95348
0.023275,0.97625,0.031635,0.95344
0.023278,0.9762,0.031639,0.95341
0.023281,0.97614,0.031643,0.95337
0.023284,0.97609,0.031647,0.95334
0.023286,0.97603,0.031651,0.9533
0.023289,0.97598,0.031655,0.95327
0.023292,0.97593,0.031659,0.95323
0.023295,0.97587,0.031663,0.9532
0.023298,0.97582,0.031667,0.95317
0.023301,0.97576,0.031671,0.95313
0.023304,0.97571,0.031675,0.9531
0.023307,0.97565,0.031679,0.95307
0.02331,0.9756,0.031683,0.95304
0.023313,0.97555,0.031687,0.953
0.023316,0.97549,0.031691,0.95297
0.023319,0.97544,0.031695,0.95294
0.023322,0.97538,0.031699,0.95291
0.023325,0.97533,0.031703,0.95288
0.023327,0.97527,0.031707,0.95285
0.02333,0.97522,0.031711,0.95281
0.023333,0.97516,0.031715,0.95278
0.023336,0.97511,0.031719,0.95275
0.023339,0.97506,0.031723,0.95272
0.023342,0.975,0.031727,0.95269
0.023345,0.97495,0.031731,0.95266
0.023348,0.97489,0.031735,0.95263
0.023351,0.97484,0.031739,0.9526
0.023354,0.97478,0.031743,0.95258
0.023357,0.97473,0.031747,0.95255
0.02336,0.97468,0.031751,0.95252
0.023363,0.97462,0.031755,0.95249
0.023366,0.97457,0.031759,0.95246
0.023368,0.97451,0.031763,0.95243
0.023371,0.97446,0.031767,0.9524
0.023374,0.9744,0.031771,0.95238
0.023377,0.97435,0.031775,0.95235
0.02338,0.97429,0.031779,0.95232
0.023383,0.97424,0.031782,0.9523
0.023386,0.97418,0.031786,0.95227
0.023389,0.97413,0.03179,0.95224
0.023392,0.97407,0.031794,0.95222
0.023395,0.97402,0.031798,0.95219
0.023398,0.97397,0.031802,0.95216
0.023401,0.97391,0.031806,0.95214
0.023404,0.97386,0.03181,0.95211
0.023407,0.9738,0.031814,0.95209
0.023409,0.97375,0.031818,0.95206
0.023412,0.97369,0.031822,0.95204
0.023415,0.97364,0.031826,0.95201
0.023418,0.97358,0.03183,0.95199
0.023421,0.97353,0.031834,0.95196
0.023424,0.97347,0.031838,0.95194
0.023427,0.97342,0.031842,0.95192
0.02343,0.97337,0.031846,0.95189
0.023433,0.97331,0.03185,0.95187
0.023436,0.97326,0.031854,0.95185
0.023439,0.9732,0.031858,0.95182
0.023442,0.97315,0.031862,0.9518
0.023445,0.9731,0.031866,0.95178
0.023448,0.97304,0.03187,0.95176
0.02345,0.97299,0.031874,0.95174
0.023453,0.97293,0.031878,0.95171
0.023456,0.97288,0.031882,0.95169
0.023459,0.97282,0.031886,0.95167
0.023462,0.97277,0.03189,0.95165
0.023465,0.97271,0.031894,0.95163
0.023468,0.97266,0.031898,0.95161
0.023471,0.9726,0.031902,0.95159
0.023474,0.97255,0.031906,0.95157
0.023477,0.97249,0.03191,0.95155
0.02348,0.97244,0.031914,0.95153
0.023483,0.97238,0.031918,0.95151
0.023486,0.97233,0.031922,0.95149
0.023489,0.97227,0.031926,0.95147
0.023492,0.97222,0.03193,0.95145
0.023494,0.97216,0.031934,0.95143
0.023497,0.97211,0.031938,0.95141
0.0235,0.97205,0.031942,0.9514
0.023503,0.972,0.031946,0.95138
0.023506,0.97194,0.03195,0.95136
0.023509,0.97188,0.031954,0.95134
0.023512,0.97183,0.031958,0.95133
0.023515,0.97177,0.031962,0.95131
0.023518,0.97172,0.031966,0.95129
0.023521,0.97166,0.03197,0.95127
0.023524,0.97161,0.031974,0.95126
0.023527,0.97155,0.031978,0.95124
0.02353,0.9715,0.031982,0.95123
0.023533,0.97144,0.031986,0.95121
0.023535,0.97139,0.03199,0.95119
0.023538,0.97133,0.031994,0.95118
0.023541,0.97127,0.031997,0.95116
0.023544,0.97122,0.032001,0.95115
0.023547,0.97116,0.032005,0.95113
0.02355,0.97111,0.032009,0.95112
0.023553,0.97105,0.032013,0.95111
0.023556,0.97099,0.032017,0.95109
0.023559,0.97094,0.032021,0.95108
0.023562,0.97088,0.032025,0.95106
0.023565,0.97082,0.032029,0.95105
0.023568,0.97077,0.032033,0.95104
0.023571,0.97071,0.032037,0.95103
0.023574,0.97065,0.032041,0.95101
0.023576,0.9706,0.032045,0.951
0.023579,0.97054,0.032049,0.95099
0.023582,0.97048,0.032053,0.95098
0.023585,0.97043,0.032057,0.95096
0.023588,0.97037,0.032061,0.95095
0.023591,0.97031,0.032065,0.95094
0.023594,0.97026,0.032069,0.95093
0.023597,0.9702,0.032073,0.95092
0.0236,0.97014,0.032077,0.95091
0.023603,0.97008,0.032081,0.9509
0.023606,0.97003,0.032085,0.95089
0.023609,0.96997,0.032089,0.95088
0.023612,0.96992,0.032093,0.95087
0.023615,0.96986,0.032097,0.95086
0.023617,0.9698,0.032101,0.95085
0.02362,0.96975,0.032105,0.95084
0.023623,0.96969,0.032109,0.95083
0.023626,0.96963,0.032113,0.95082
0.023629,0.96957,0.032117,0.95081
0.023632,0.96952,0.032121,0.95081
0.023635,0.96946,0.032125,0.9508
0.023638,0.9694,0.032129,0.95079
0.023641,0.96935,0.032133,0.95078
0.023644,0.96929,0.032137,0.95077
0.023647,0.96923,0.032141,0.95077
0.02365,0.96918,0.032145,0.95076
0.023653,0.96912,0.032149,0.95075
0.023656,0.96906,0.032153,0.95075
0.023658,0.969,0.032157,0.95074
0.023661,0.96895,0.032161,0.95074
0.023664,0.96889,0.032165,0.95073
0.023667,0.96883,0.032169,0.95072
0.02367,0.96878,0.032173,0.95072
0.023673,0.96872,0.032177,0.95071
0.023676,0.96866,0.032181,0.95071
0.023679,0.96861,0.032185,0.9507
0.023682,0.96855,0.032189,0.9507
0.023685,0.96849,0.032193,0.9507
0.023688,0.96844,0.032197,0.95069
0.023691,0.96838,0.032201,0.95069
0.023694,0.96832,0.032205,0.95068
0.023697,0.96827,0.032208,0.95068
0.023699,0.96821,0.032212,0.95068
0.023702,0.96815,0.032216,0.95068
0.023705,0.9681,0.03222,0.95067
0.023708,0.96804,0.032224,0.95067
0.023711,0.96798,0.032228,0.95067
0.023714,0.96793,0.032232,0.95067
0.023717,0.96787,0.032236,0.95066
0.02372,0.96782,0.03224,0.95066
0.023723,0.96776,0.032244,0.95066
0.023726,0.96771,0.032248,0.95066
0.023729,0.96765,0.032252,0.95066
0.023732,0.96759,0.032256,0.95066
0.023735,0.96754,0.03226,0.95066
0.023738,0.96748,0.032264,0.95066
0.02374,0.96743,0.032268,0.95066
0.023743,0.96737,0.032272,0.95066
0.023746,0.96732,0.032276,0.95066
0.023749,0.96726,0.03228,0.95066
0.023752,0.96721,0.032284,0.95066
0.023755,0.96715,0.032288,0.95066
0.023758,0.9671,0.032292,0.95066
0.023761,0.96704,0.032296,0.95066
0.023764,0.96699,0.0323,0.95067
0.023767,0.96694,0.032304,0.95067
0.02377,0.96688,0.032308,0.95067
0.023773,0.96683,0.032312,0.95067
0.023776,0.96677,0.032316,0.95068
0.023779,0.96672,0.03232,0.95068
0.023781,0.96666,0.032324,0.95068
0.023784,0.96661,0.032328,0.95069
0.023787,0.96656,0.032332,0.95069
0.02379,0.9665,0.032336,0.95069
0.023793,0.96645,0.03234,0.9507
0.023796,0.96639,0.032344,0.9507
0.023799,0.96634,0.032348,0.95071
0.023802,0.96628,0.032352,0.95071
0.023805,0.96623,0.032356,0.95072
0.023808,0.96617,0.03236,0.95072
0.023811,0.96612,0.032364,0.95073
0.023814,0.96607,0.032368,0.95073
0.023817,0.96601,0.032372,0.95074
0.02382,0.96596,0.032376,0.95074
0.023822,0.9659,0.03238,0.95075
0.023825,0.96585,0.032384,0.95076
0.023828,0.96579,0.032388,0.95076
0.023831,0.96574,0.032392,0.95077
0.023834,0.96569,0.032396,0.95078
0.023837,0.96563,0.0324,0.95079
0.02384,0.96558,0.032404,0.95079
0.023843,0.96553,0.032408,0.9508
0.023846,0.96547,0.032412,0.95081
0.023849,0.96542,0.032416,0.95082
0.023852,0.96537,0.032419,0.95083
0.023855,0.96532,0.032423,0.95083
0.023858,0.96526,0.032427,0.95084
0.023861,0.96521,0.032431,0.95085
0.023864,0.96516,0.032435,0.95086
0.023866,0.9651,0.032439,0.95087
0.023869,0.96505,0.032443,0.95088
0.023872,0.965,0.032447,0.95089
0.023875,0.96495,0.032451,0.9509
0.023878,0.96489,0.032455,0.95091
0.023881,0.96484,0.032459,0.95092
0.023884,0.96479,0.032463,0.95093
0.023887,0.96474,0.032467,0.95095
0.02389,0.96468,0.032471,0.95096
0.023893,0.96463,0.032475,0.95097
0.023896,0.96458,0.032479,0.95098
0.023899,0.96453,0.032483,0.95099
0.023902,0.96447,0.032487,0.95101
0.023905,0.96442,0.032491,0.95102
0.023907,0.96437,0.032495,0.95103
0.02391,0.96432,0.032499,0.95104
0.023913,0.96426,0.032503,0.95106
0.023916,0.96421,0.032507,0.95107
0.023919,0.96416,0.032511,0.95108
0.023922,0.96411,0.032515,0.9511
0.023925,0.96406,0.032519,0.95111
0.023928,0.96401,0.032523,0.95113
0.023931,0.96395,0.032527,0.95114
0.023934,0.9639,0.032531,0.95116
0.023937,0.96385,0.032535,0.95117
0.02394,0.9638,0.032539,0.95119
0.023943,0.96375,0.032543,0.9512
0.023946,0.96369,0.032547,0.95122
0.023948,0.96364,0.032551,0.95123
0.023951,0.96359,0.032555,0.95125
0.023954,0.96354,0.032559,0.95126
0.023957,0.96349,0.032563,0.95128
0.02396,0.96344,0.032567,0.9513
0.023963,0.96338,0.032571,0.95131
0.023966,0.96333,0.032575,0.95133
0.023969,0.96328,0.032579,0.95135
0.023972,0.96323,0.032583,0.95137
0.023975,0.96318,0.032587,0.95138
0.023978,0.96313,0.032591,0.9514
0.023981,0.96308,0.032595,0.95142
0.023984,0.96302,0.032599,0.95144
0.023987,0.96297,0.032603,0.95146
0.023989,0.96292,0.032607,0.95148
0.023992,0.96287,0.032611,0.9515
0.023995,0.96282,0.032615,0.95152
0.023998,0.96277,0.032619,0.95154
0.024001,0.96272,0.032623,0.95155
0.024004,0.96266,0.032627,0.95157
0.024007,0.96261,0.032631,0.9516
0.02401,0.96256,0.032634,0.95162
0.024013,0.96251,0.032638,0.95164
0.024016,0.96246,0.032642,0.95166
0.024019,0.96241,0.032646,0.95168
0.024022,0.96236,0.03265,0.9517
0.024025,0.96231,0.032654,0.95172
0.024028,0.96226,0.032658,0.95174
0.02403,0.96221,0.032662,0.95176
0.024033,0.96216,0.032666,0.95179
0.024036,0.96211,0.03267,0.95181
0.024039,0.96206,0.032674,0.95183
0.024042,0.962,0.032678,0.95185
0.024045,0.96195,0.032682,0.95188
0.024048,0.9619,0.032686,0.9519
0.024051,0.96185,0.03269,0.95192
0.024054,0.9618,0.032694,0.95195
0.024057,0.96175,0.032698,0.95197
0.02406,0.9617,0.032702,0.952
0.024063,0.96165,0.032706,0.95202
0.024066,0.9616,0.03271,0.95205
0.024069,0.96155,0.032714,0.95207
0.024071,0.9615,0.032718,0.9521
0.024074,0.96145,0.032722,0.95212
0.024077,0.9614,0.032726,0.95215
0.02408,0.96135,0.03273,0.95217
0.024083,0.9613,0.032734,0.9522
0.024086,0.96125,0.032738,0.95222
0.024089,0.9612,0.032742,0.95225
0.024092,0.96115,0.032746,0.95228
0.024095,0.9611,0.03275,0.9523
0.024098,0.96105,0.032754,0.95233
0.024101,0.961,0.032758,0.95236
0.024104,0.96095,0.032762,0.95238
0.024107,0.9609,0.032766,0.95241
0.02411,0.96085,0.03277,0.95244
0.024112,0.9608,0.032774,0.95247
0.024115,0.96075,0.032778,0.9525
0.024118,0.9607,0.032782,0.95253
0.024121,0.96065,0.032786,0.95255
0.024124,0.9606,0.03279,0.95258
0.024127,0.96056,0.032794,0.95261
0.02413,0.96051,0.032798,0.95264
0.024133,0.96046,0.032802,0.95267
0.024136,0.96041,0.032806,0.9527
0.024139,0.96036,0.03281,0.95273
0.024142,0.96031,0.032814,0.95276
0.024145,0.96026,0.032818,0.95279
0.024148,0.96022,0.032822,0.95282
0.024151,0.96017,0.032826,0.95285
0.024153,0.96012,0.03283,0.95288
0.024156,0.96007,0.032834,0.95292
0.024159,0.96003,0.032838,0.95295
0.024162,0.95998,0.032842,0.95298
0.024165,0.95993,0.032845,0.95301
0.024168,0.95989,0.032849,0.95304
0.024171,0.95984,0.032853,0.95308
0.024174,0.95979,0.032857,0.95311
0.024177,0.95975,0.032861,0.95314
0.02418,0.9597,0.032865,0.95317
0.024183,0.95965,0.032869,0.95321
0.024186,0.95961,0.032873,0.95324
0.024189,0.95956,0.032877,0.95327
0.024192,0.95952,0.032881,0.95331
0.024194,0.95947,0.032885,0.95334
0.024197,0.95942,0.032889,0.95338
0.0242,0.95938,0.032893,0.95341
0.024203,0.95933,0.032897,0.95345
0.024206,0.95929,0.032901,0.95348
0.024209,0.95924,0.032905,0.95352
0.024212,0.9592,0.032909,0.95355
0.024215,0.95915,0.032913,0.95359
0.024218,0.95911,0.032917,0.95362
0.024221,0.95906,0.032921,0.95366
0.024224,0.95902,0.032925,0.95369
0.024227,0.95897,0.032929,0.95373
0.02423,0.95893,0.032933,0.95377
0.024233,0.95888,0.032937,0.9538
0.024236,0.95884,0.032941,0.95384
0.024238,0.95879,0.032945,0.95388
0.024241,0.95875,0.032949,0.95391
0.024244,0.9587,0.032953,0.95395
0.024247,0.95866,0.032957,0.95399
0.02425,0.95862,0.032961,0.95403
0.024253,0.95857,0.032965,0.95406
0.024256,0.95853,0.032969,0.9541
0.024259,0.95848,0.032973,0.95414
0.024262,0.95844,0.032977,0.95418
0.024265,0.9584,0.032981,0.95422
0.024268,0.95835,0.032985,0.95425
0.024271,0.95831,0.032989,0.95429
0.024274,0.95827,0.032993,0.95433
0.024277,0.95822,0.032997,0.95437
0.024279,0.95818,0.033001,0.95441
0.024282,0.95814,0.033005,0.95445
0.024285,0.95809,0.033009,0.95449
0.024288,0.95805,0.033013,0.95453
0.024291,0.95801,0.033017,0.95457
0.024294,0.95797,0.033021,0.95461
0.024297,0.95792,0.033025,0.95465
0.0243,0.95788,0.033029,0.95469
0.024303,0.95784,0.033033,0.95473
0.024306,0.9578,0.033037,0.95477
0.024309,0.95776,0.033041,0.95481
0.024312,0.95771,0.033045,0.95485
0.024315,0.95767,0.033049,0.95489
0.024318,0.95763,0.033053,0.95493
0.02432,0.95759,0.033057,0.95498
0.024323,0.95755,0.03306,0.95502
0.024326,0.9575,0.033064,0.95506
0.024329,0.95746,0.033068,0.9551
0.024332,0.95742,0.033072,0.95514
0.024335,0.95738,0.033076,0.95519
0.024338,0.95734,0.03308,0.95523
0.024341,0.9573,0.033084,0.95527
0.024344,0.95725,0.033088,0.95531
0.024347,0.95721,0.033092,0.95536
0.02435,0.95717,0.033096,0.9554
0.024353,0.95713,0.0331,0.95544
0.024356,0.95709,0.033104,0.95549
0.024359,0.95705,0.033108,0.95553
0.024361,0.95701,0.033112,0.95557
0.024364,0.95697,0.033116,0.95562
0.024367,0.95693,0.03312,0.95566
0.02437,0.95689,0.033124,0.95571
0.024373,0.95685,0.033128,0.95575
0.024376,0.95681,0.033132,0.9558
0.024379,0.95678,0.033136,0.95584
0.024382,0.95674,0.03314,0.95589
0.024385,0.9567,0.033144,0.95593
0.024388,0.95666,0.033148,0.95598
0.024391,0.95662,0.033152,0.95602
0.024394,0.95658,0.033156,0.95607
0.024397,0.95654,0.03316,0.95611
0.0244,0.9565,0.033164,0.95616
0.024402,0.95646,0.033168,0.9562
0.024405,0.95642,0.033172,0.95625
0.024408,0.95638,0.033176,0.9563
0.024411,0.95634,0.03318,0.95634
0.024414,0.95631,0.033184,0.95639
0.024417,0.95627,0.033188,0.95644
0.02442,0.95623,0.033192,0.95648
0.024423,0.95619,0.033196,0.95653
0.024426,0.95615,0.0332,0.95658
0.024429,0.95612,0.033204,0.95663
0.024432,0.95608,0.033208,0.95667
0.024435,0.95604,0.033212,0.95672
0.024438,0.956,0.033216,0.95677
0.024441,0.95596,0.03322,0.95682
0.024443,0.95593,0.033224,0.95686
0.024446,0.95589,0.033228,0.95691
0.024449,0.95585,0.033232,0.95696
0.024452,0.95581,0.033236,0.95701
0.024455,0.95578,0.03324,0.95706
0.024458,0.95574,0.033244,0.95711
0.024461,0.9557,0.033248,0.95716
0.024464,0.95567,0.033252,0.95721
0.024467,0.95563,0.033256,0.95726
0.02447,0.95559,0.03326,0.95731
0.024473,0.95556,0.033264,0.95735
0.024476,0.95552,0.033268,0.9574
0.024479,0.95548,0.033271,0.95745
0.024482,0.95545,0.033275,0.95751
0.024484,0.95541,0.033279,0.95756
0.024487,0.95538,0.033283,0.95761
0.02449,0.95534,0.033287,0.95766
0.024493,0.9553,0.033291,0.95771
0.024496,0.95527,0.033295,0.95776
0.024499,0.95523,0.033299,0.95781
0.024502,0.95519,0.033303,0.95786
0.024505,0.95516,0.033307,0.95791
0.024508,0.95512,0.033311,0.95796
0.024511,0.95509,0.033315,0.95802
0.024514,0.95505,0.033319,0.95807
0.024517,0.95502,0.033323,0.95812
0.02452,0.95498,0.033327,0.95817
0.024523,0.95495,0.033331,0.95822
0.024525,0.95491,0.033335,0.95828
0.024528,0.95488,0.033339,0.95833
0.024531,0.95484,0.033343,0.95838
0.024534,0.95481,0.033347,0.95844
0.024537,0.95478,0.033351,0.95849
0.02454,0.95474,0.033355,0.95854
0.024543,0.95471,0.033359,0.9586
0.024546,0.95467,0.033363,0.95865
0.024549,0.95464,0.033367,0.9587
0.024552,0.95461,0.033371,0.95876
0.024555,0.95457,0.033375,0.95881
0.024558,0.95454,0.033379,0.95887
0.024561,0.95451,0.033383,0.95892
0.024564,0.95447,0.033387,0.95897
0.024566,0.95444,0.033391,0.95903
0.024569,0.95441,0.033395,0.95908
0.024572,0.95437,0.033399,0.95914
0.024575,0.95434,0.033403,0.95919
0.024578,0.95431,0.033407,0.95925
0.024581,0.95428,0.033411,0.95931
0.024584,0.95425,0.033415,0.95936
0.024587,0.95421,0.033419,0.95942
0.02459,0.95418,0.033423,0.95947
0.024593,0.95415,0.033427,0.95953
0.024596,0.95412,0.033431,0.95959
0.024599,0.95409,0.033435,0.95964
0.024602,0.95406,0.033439,0.9597
0.024605,0.95403,0.033443,0.95976
0.024607,0.95399,0.033447,0.95981
0.02461,0.95396,0.033451,0.95987
0.024613,0.95393,0.033455,0.95993
0.024616,0.9539,0.033459,0.95999
0.024619,0.95387,0.033463,0.96004
0.024622,0.95384,0.033467,0.9601
0.024625,0.95381,0.033471,0.96016
0.024628,0.95378,0.033475,0.96022
0.024631,0.95375,0.033479,0.96028
0.024634,0.95372,0.033482,0.96033
0.024637,0.95369,0.033486,0.96039
0.02464,0.95366,0.03349,0.96045
0.024643,0.95363,0.033494,0.96051
0.024646,0.9536,0.033498,0.96057
0.024649,0.95357,0.033502,0.96063
0.024651,0.95354,0.033506,0.96069
0.024654,0.95351,0.03351,0.96074
0.024657,0.95348,0.033514,0.9608
0.02466,0.95345,0.033518,0.96086
0.024663,0.95342,0.033522,0.96092
0.024666,0.95339,0.033526,0.96098
0.024669,0.95336,0.03353,0.96104
0.024672,0.95334,0.033534,0.9611
0.024675,0.95331,0.033538,0.96116
0.024678,0.95328,0.033542,0.96122
0.024681,0.95325,0.033546,0.96128
0.024684,0.95322,0.03355,0.96133
0.024687,0.95319,0.033554,0.96139
0.02469,0.95316,0.033558,0.96145
0.024692,0.95314,0.033562,0.96151
0.024695,0.95311,0.033566,0.96157
0.024698,0.95308,0.03357,0.96163
0.024701,0.95305,0.033574,0.96169
0.024704,0.95303,0.033578,0.96175
0.024707,0.953,0.033582,0.96181
0.02471,0.95297,0.033586,0.96187
0.024713,0.95295,0.03359,0.96193
0.024716,0.95292,0.033594,0.96199
0.024719,0.95289,0.033598,0.96205
0.024722,0.95287,0.033602,0.96211
0.024725,0.95284,0.033606,0.96217
0.024728,0.95281,0.03361,0.96223
0.024731,0.95279,0.033614,0.96229
0.024733,0.95276,0.033618,0.96235
0.024736,0.95274,0.033622,0.96241
0.024739,0.95271,0.033626,0.96247
0.024742,0.95269,0.03363,0.96253
0.024745,0.95266,0.033634,0.9626
0.024748,0.95263,0.033638,0.96266
0.024751,0.95261,0.033642,0.96272
0.024754,0.95258,0.033646,0.96278
0.024757,0.95256,0.03365,0.96284
0.02476,0.95253,0.033654,0.9629
0.024763,0.95251,0.033658,0.96296
0.024766,0.95249,0.033662,0.96302
0.024769,0.95246,0.033666,0.96308
0.024772,0.95244,0.03367,0.96314
0.024774,0.95241,0.033674,0.96321
0.024777,0.95239,0.033678,0.96327
0.02478,0.95236,0.033682,0.96333
0.024783,0.95234,0.033686,0.96339
0.024786,0.95232,0.03369,0.96345
0.024789,0.95229,0.033694,0.96351
0.024792,0.95227,0.033697,0.96358
0.024795,0.95225,0.033701,0.96364
0.024798,0.95222,0.033705,0.9637
0.024801,0.9522,0.033709,0.96376
0.024804,0.95218,0.033713,0.96382
0.024807,0.95216,0.033717,0.96389
0.02481,0.95213,0.033721,0.96395
0.024813,0.95211,0.033725,0.96401
0.024815,0.95209,0.033729,0.96407
0.024818,0.95207,0.033733,0.96414
0.024821,0.95204,0.033737,0.9642
0.024824,0.95202,0.033741,0.96426
0.024827,0.952,0.033745,0.96432
0.02483,0.95198,0.033749,0.96439
0.024833,0.95196,0.033753,0.96445
0.024836,0.95194,0.033757,0.96451
0.024839,0.95191,0.033761,0.96458
0.024842,0.95189,0.033765,0.96464
0.024845,0.95187,0.033769,0.9647
0.024848,0.95185,0.033773,0.96476
0.024851,0.95183,0.033777,0.96483
0.024854,0.95181,0.033781,0.96489
0.024856,0.95179,0.033785,0.96495
0.024859,0.95177,0.033789,0.96502
0.024862,0.95175,0.033793,0.96508
0.024865,0.95173,0.033797,0.96515
0.024868,0.95171,0.033801,0.96521
0.024871,0.95169,0.033805,0.96527
0.024874,0.95167,0.033809,0.96534
0.024877,0.95165,0.033813,0.9654
0.02488,0.95163,0.033817,0.96547
0.024883,0.95162,0.033821,0.96553
0.024886,0.9516,0.033825,0.96559
0.024889,0.95158,0.033829,0.96566
0.024892,0.95156,0.033833,0.96572
0.024895,0.95154,0.033837,0.96579
0.024897,0.95152,0.033841,0.96585
0.0249,0.9515,0.033845,0.96592
0.024903,0.95148,0.033849,0.96598
0.024906,0.95146,0.033853,0.96605
0.024909,0.95145,0.033857,0.96611
0.024912,0.95143,0.033861,0.96618
0.024915,0.95141,0.033865,0.96624
0.024918,0.95139,0.033869,0.96631
0.024921,0.95138,0.033873,0.96637
0.024924,0.95136,0.033877,0.96644
0.024927,0.95134,0.033881,0.96651
0.02493,0.95132,0.033885,0.96657
0.024933,0.95131,0.033889,0.96664
0.024936,0.95129,0.033893,0.9667
0.024938,0.95127,0.033897,0.96677
0.024941,0.95125,0.033901,0.96684
0.024944,0.95124,0.033905,0.9669
0.024947,0.95122,0.033908,0.96697
0.02495,0.9512,0.033912,0.96703
0.024953,0.95119,0.033916,0.9671
0.024956,0.95117,0.03392,0.96717
0.024959,0.95116,0.033924,0.96723
0.024962,0.95114,0.033928,0.9673
0.024965,0.95112,0.033932,0.96736
0.024968,0.95111,0.033936,0.96743
0.024971,0.95109,0.03394,0.9675
0.024974,0.95108,0.033944,0.96756
0.024977,0.95106,0.033948,0.96763
0.024979,0.95105,0.033952,0.96769
0.024982,0.95103,0.033956,0.96776
0.024985,0.95102,0.03396,0.96782
0.024988,0.951,0.033964,0.96789
0.024991,0.95099,0.033968,0.96796
0.024994,0.95097,0.033972,0.96802
0.024997,0.95096,0.033976,0.96809
0.025,0.95094,0.03398,0.96815
0.025003,0.95093,0.033984,0.96822
0.025006,0.95091,0.033988,0.96828
0.025009,0.9509,0.033992,0.96835
0.025012,0.95089,0.033996,0.96841
0.025015,0.95087,0.034,0.96848
0.025018,0.95086,0.034004,0.96855
0.025021,0.95085,0.034008,0.96861
0.025023,0.95083,0.034012,0.96868
0.025026,0.95082,0.034016,0.96874
0.025029,0.9508,0.03402,0.96881
0.025032,0.95079,0.034024,0.96887
0.025035,0.95078,0.034028,0.96894
0.025038,0.95077,0.034032,0.969
0.025041,0.95075,0.034036,0.96907
0.025044,0.95074,0.03404,0.96913
0.025047,0.95073,0.034044,0.9692
0.02505,0.95072,0.034048,0.96926
0.025053,0.9507,0.034052,0.96933
0.025056,0.95069,0.034056,0.96939
0.025059,0.95068,0.03406,0.96946
0.025062,0.95067,0.034064,0.96952
0.025064,0.95066,0.034068,0.96959
0.025067,0.95064,0.034072,0.96965
0.02507,0.95063,0.034076,0.96972
0.025073,0.95062,0.03408,0.96978
0.025076,0.95061,0.034084,0.96985
0.025079,0.9506,0.034088,0.96991
0.025082,0.95059,0.034092,0.96998
0.025085,0.95058,0.034096,0.97004
0.025088,0.95057,0.0341,0.97011
0.025091,0.95055,0.034104,0.97017
0.025094,0.95054,0.034108,0.97024
0.025097,0.95053,0.034112,0.9703
0.0251,0.95052,0.034116,0.97037
0.025103,0.95051,0.03412,0.97043
0.025105,0.9505,0.034123,0.9705
0.025108,0.95049,0.034127,0.97056
0.025111,0.95048,0.034131,0.97063
0.025114,0.95047,0.034135,0.97069
0.025117,0.95046,0.034139,0.97076
0.02512,0.95046,0.034143,0.97082
0.025123,0.95045,0.034147,0.97088
0.025126,0.95044,0.034151,0.97095
0.025129,0.95043,0.034155,0.97101
0.025132,0.95042,0.034159,0.97108
0.025135,0.95041,0.034163,0.97114
0.025138,0.9504,0.034167,0.97121
0.025141,0.95039,0.034171,0.97127
0.025144,0.95038,0.034175,0.97134
0.025146,0.95038,0.034179,0.9714
0.025149,0.95037,0.034183,0.97147
0.025152,0.95036,0.034187,0.97153
0.025155,0.95035,0.034191,0.9716
0.025158,0.95034,0.034195,0.97166
0.025161,0.95034,0.034199,0.97173
0.025164,0.95033,0.034203,0.97179
0.025167,0.95032,0.034207,0.97186
0.02517,0.95031,0.034211,0.97192
0.025173,0.95031,0.034215,0.97198
0.025176,0.9503,0.034219,0.97205
0.025179,0.95029,0.034223,0.97211
0.025182,0.95029,0.034227,0.97218
0.025185,0.95028,0.034231,0.97224
0.025187,0.95027,0.034235,0.97231
0.02519,0.95027,0.034239,0.97237
0.025193,0.95026,0.034243,0.97244
0.025196,0.95025,0.034247,0.9725
0.025199,0.95025,0.034251,0.97257
0.025202,0.95024,0.034255,0.97263
0.025205,0.95024,0.034259,0.9727
0.025208,0.95023,0.034263,0.97276
0.025211,0.95022,0.034267,0.97283
0.025214,0.95022,0.034271,0.97289
0.025217,0.95021,0.034275,0.97296
0.02522,0.95021,0.034279,0.97302
0.025223,0.9502,0.034283,0.97308
0.025226,0.9502,0.034287,0.97315
0.025228,0.95019,0.034291,0.97321
0.025231,0.95019,0.034295,0.97328
0.025234,0.95018,0.034299,0.97334
0.025237,0.95018,0.034303,0.97341
0.02524,0.95017,0.034307,0.97347
0.025243,0.95017,0.034311,0.97354
0.025246,0.95017,0.034315,0.9736
0.025249,0.95016,0.034319,0.97367
0.025252,0.95016,0.034323,0.97373
0.025255,0.95015,0.034327,0.97379
0.025258,0.95015,0.034331,0.97386
0.025261,0.95015,0.034334,0.97392
0.025264,0.95014,0.034338,0.97398
0.025267,0.95014,0.034342,0.97405
0.025269,0.95014,0.034346,0.97411
0.025272,0.95013,0.03435,0.97417
0.025275,0.95013,0.034354,0.97424
0.025278,0.95013,0.034358,0.9743
0.025281,0.95013,0.034362,0.97436
0.025284,0.95012,0.034366,0.97443
0.025287,0.95012,0.03437,0.97449
0.02529,0.95012,0.034374,0.97455
0.025293,0.95012,0.034378,0.97461
0.025296,0.95011,0.034382,0.97468
0.025299,0.95011,0.034386,0.97474
0.025302,0.95011,0.03439,0.9748
0.025305,0.95011,0.034394,0.97486
0.025308,0.95011,0.034398,0.97492
0.02531,0.95011,0.034402,0.97499
0.025313,0.95011,0.034406,0.97505
0.025316,0.9501,0.03441,0.97511
0.025319,0.9501,0.034414,0.97517
0.025322,0.9501,0.034418,0.97523
0.025325,0.9501,0.034422,0.97529
0.025328,0.9501,0.034426,0.97535
0.025331,0.9501,0.03443,0.97542
0.025334,0.9501,0.034434,0.97548
0.025337,0.9501,0.034438,0.97554
0.02534,0.9501,0.034442,0.9756
0.025343,0.9501,0.034446,0.97566
0.025346,0.9501,0.03445,0.97572
0.025349,0.9501,0.034454,0.97578
0.025351,0.9501,0.034458,0.97584
0.025354,0.9501,0.034462,0.9759
0.025357,0.9501,0.034466,0.97596
0.02536,0.9501,0.03447,0.97602
0.025363,0.9501,0.034474,0.97608
0.025366,0.9501,0.034478,0.97614
0.025369,0.9501,0.034482,0.9762
0.025372,0.9501,0.034486,0.97626
0.025375,0.9501,0.03449,0.97632
0.025378,0.9501,0.034494,0.97638
0.025381,0.95011,0.034498,0.97644
0.025384,0.95011,0.034502,0.9765
0.025387,0.95011,0.034506,0.97656
0.02539,0.95011,0.03451,0.97661
0.025393,0.95011,0.034514,0.97667
0.025395,0.95011,0.034518,0.97673
0.025398,0.95012,0.034522,0.97679
0.025401,0.95012,0.034526,0.97685
0.025404,0.95012,0.03453,0.97691
0.025407,0.95012,0.034534,0.97697
0.02541,0.95012,0.034538,0.97702
0.025413,0.95013,0.034542,0.97708
0.025416,0.95013,0.034545,0.97714
0.025419,0.95013,0.034549,0.9772
0.025422,0.95014,0.034553,0.97726
0.025425,0.95014,0.034557,0.97731
0.025428,0.95014,0.034561,0.97737
0.025431,0.95014,0.034565,0.97743
0.025434,0.95015,0.034569,0.97749
0.025436,0.95015,0.034573,0.97754
0.025439,0.95015,0.034577,0.9776
0.025442,0.95016,0.034581,0.97766
0.025445,0.95016,0.034585,0.97772
0.025448,0.95017,0.034589,0.97777
0.025451,0.95017,0.034593,0.97783
0.025454,0.95017,0.034597,0.97789
0.025457,0.95018,0.034601,0.97794
0.02546,0.95018,0.034605,0.978
0.025463,0.95019,0.034609,0.97806
0.025466,0.95019,0.034613,0.97811
0.025469,0.9502,0.034617,0.97817
0.025472,0.9502,0.034621,0.97823
0.025475,0.95021,0.034625,0.97828
0.025477,0.95021,0.034629,0.97834
0.02548,0.95022,0.034633,0.9784
0.025483,0.95022,0.034637,0.97845
0.025486,0.95023,0.034641,0.97851
0.025489,0.95023,0.034645,0.97856
0.025492,0.95024,0.034649,0.97862
0.025495,0.95024,0.034653,0.97867
0.025498,0.95025,0.034657,0.97873
0.025501,0.95026,0.034661,0.97879
0.025504,0.95026,0.034665,0.97884
0.025507,0.95027,0.034669,0.9789
0.02551,0.95027,0.034673,0.97895
0.025513,0.95028,0.034677,0.97901
0.025516,0.95029,0.034681,0.97906
0.025518,0.95029,0.034685,0.97912
0.025521,0.9503,0.034689,0.97917
0.025524,0.95031,0.034693,0.97923
0.025527,0.95031,0.034697,0.97928
0.02553,0.95032,0.034701,0.97933
0.025533,0.95033,0.034705,0.97939
0.025536,0.95034,0.034709,0.97944
0.025539,0.95034,0.034713,0.9795
0.025542,0.95035,0.034717,0.97955
0.025545,0.95036,0.034721,0.97961
0.025548,0.95037,0.034725,0.97966
0.025551,0.95038,0.034729,0.97971
0.025554,0.95038,0.034733,0.97977
0.025557,0.95039,0.034737,0.97982
0.025559,0.9504,0.034741,0.97987
0.025562,0.95041,0.034745,0.97993
0.025565,0.95042,0.034749,0.97998
0.025568,0.95043,0.034753,0.98003
0.025571,0.95043,0.034757,0.98009
0.025574,0.95044,0.03476,0.98014
0.025577,0.95045,0.034764,0.98019
0.02558,0.95046,0.034768,0.98025
0.025583,0.95047,0.034772,0.9803
0.025586,0.95048,0.034776,0.98035
0.025589,0.95049,0.03478,0.9804
0.025592,0.9505,0.034784,0.98046
0.025595,0.95051,0.034788,0.98051
0.025598,0.95052,0.034792,0.98056
0.0256,0.95053,0.034796,0.98061
0.025603,0.95054,0.0348,0.98066
0.025606,0.95055,0.034804,0.98071
0.025609,0.95056,0.034808,0.98076
0.025612,0.95057,0.034812,0.98081
0.025615,0.95058,0.034816,0.98086
0.025618,0.95059,0.03482,0.98091
0.025621,0.9506,0.034824,0.98096
0.025624,0.95061,0.034828,0.98101
0.025627,0.95063,0.034832,0.98106
0.02563,0.95064,0.034836,0.98111
0.025633,0.95065,0.03484,0.98116
0.025636,0.95066,0.034844,0.98121
0.025639,0.95067,0.034848,0.98126
0.025641,0.95068,0.034852,0.98131
0.025644,0.95069,0.034856,0.98136
0.025647,0.95071,0.03486,0.98141
0.02565,0.95072,0.034864,0.98146
0.025653,0.95073,0.034868,0.9815
0.025656,0.95074,0.034872,0.98155
0.025659,0.95075,0.034876,0.9816
0.025662,0.95077,0.03488,0.98165
0.025665,0.95078,0.034884,0.9817
0.025668,0.95079,0.034888,0.98174
0.025671,0.95081,0.034892,0.98179
0.025674,0.95082,0.034896,0.98184
0.025677,0.95083,0.0349,0.98188
0.02568,0.95084,0.034904,0.98193
0.025682,0.95086,0.034908,0.98198
0.025685,0.95087,0.034912,0.98202
0.025688,0.95089,0.034916,0.98207
0.025691,0.9509,0.03492,0.98212
0.025694,0.95091,0.034924,0.98216
0.025697,0.95093,0.034928,0.98221
0.0257,0.95094,0.034932,0.98225
0.025703,0.95095,0.034936,0.9823
0.025706,0.95097,0.03494,0.98234
0.025709,0.95098,0.034944,0.98239
0.025712,0.951,0.034948,0.98243
0.025715,0.95101,0.034952,0.98248
0.025718,0.95103,0.034956,0.98252
0.025721,0.95104,0.03496,0.98257
0.025723,0.95106,0.034964,0.98261
0.025726,0.95107,0.034968,0.98265
0.025729,0.95109,0.034971,0.9827
0.025732,0.9511,0.034975,0.98274
0.025735,0.95112,0.034979,0.98278
0.025738,0.95113,0.034983,0.98283
0.025741,0.95115,0.034987,0.98287
0.025744,0.95116,0.034991,0.98291
0.025747,0.95118,0.034995,0.98296
0.02575,0.9512,0.034999,0.983
0.025753,0.95121,0.035003,0.98304
0.025756,0.95123,0.035007,0.98308
0.025759,0.95124,0.035011,0.98313
0.025762,0.95126,0.035015,0.98317
0.025764,0.95128,0.035019,0.98321
0.025767,0.95129,0.035023,0.98325
0.02577,0.95131,0.035027,0.98329
0.025773,0.95133,0.035031,0.98333
0.025776,0.95134,0.035035,0.98337
0.025779,0.95136,0.035039,0.98341
0.025782,0.95138,0.035043,0.98345
0.025785,0.9514,0.035047,0.9835
0.025788,0.95141,0.035051,0.98354
0.025791,0.95143,0.035055,0.98358
0.025794,0.95145,0.035059,0.98362
0.025797,0.95147,0.035063,0.98366
0.0258,0.95148,0.035067,0.98369
0.025803,0.9515,0.035071,0.98373
0.025806,0.95152,0.035075,0.98377
0.025808,0.95154,0.035079,0.98381
0.025811,0.95156,0.035083,0.98385
0.025814,0.95158,0.035087,0.98389
0.025817,0.95159,0.035091,0.98393
0.02582,0.95161,0.035095,0.98397
0.025823,0.95163,0.035099,0.984
0.025826,0.95165,0.035103,0.98404
0.025829,0.95167,0.035107,0.98408
0.025832,0.95169,0.035111,0.98412
0.025835,0.95171,0.035115,0.98416
0.025838,0.95173,0.035119,0.98419
0.025841,0.95175,0.035123,0.98423
0.025844,0.95177,0.035127,0.98427
0.025847,0.95179,0.035131,0.9843
0.025849,0.95181,0.035135,0.98434
0.025852,0.95183,0.035139,0.98438
0.025855,0.95185,0.035143,0.98441
0.025858,0.95187,0.035147,0.98445
0.025861,0.95189,0.035151,0.98448
0.025864,0.95191,0.035155,0.98452
0.025867,0.95193,0.035159,0.98456
0.02587,0.95195,0.035163,0.98459
0.025873,0.95197,0.035167,0.98463
0.025876,0.95199,0.035171,0.98466
0.025879,0.95201,0.035175,0.9847
0.025882,0.95203,0.035179,0.98473
0.025885,0.95205,0.035183,0.98477
0.025888,0.95208,0.035186,0.9848
0.02589,0.9521,0.03519,0.98483
0.025893,0.95212,0.035194,0.98487
0.025896,0.95214,0.035198,0.9849
0.025899,0.95216,0.035202,0.98493
0.025902,0.95218,0.035206,0.98497
0.025905,0.95221,0.03521,0.985
0.025908,0.95223,0.035214,0.98503
0.025911,0.95225,0.035218,0.98507
0.025914,0.95227,0.035222,0.9851
0.025917,0.9523,0.035226,0.98513
0.02592,0.95232,0.03523,0.98516
0.025923,0.95234,0.035234,0.9852
0.025926,0.95236,0.035238,0.98523
0.025929,0.95239,0.035242,0.98526
0.025931,0.95241,0.035246,0.98529
0.025934,0.95243,0.03525,0.98532
0.025937,0.95246,0.035254,0.98535
0.02594,0.95248,0.035258,0.98538
0.025943,0.9525,0.035262,0.98542
0.025946,0.95253,0.035266,0.98545
0.025949,0.95255,0.03527,0.98548
0.025952,0.95258,0.035274,0.98551
0.025955,0.9526,0.035278,0.98554
0.025958,0.95262,0.035282,0.98557
0.025961,0.95265,0.035286,0.9856
0.025964,0.95267,0.03529,0.98563
0.025967,0.9527,0.035294,0.98565
0.02597,0.95272,0.035298,0.98568
0.025972,0.95275,0.035302,0.98571
0.025975,0.95277,0.035306,0.98574
0.025978,0.9528,0.03531,0.98577
0.025981,0.95282,0.035314,0.9858
0.025984,0.95285,0.035318,0.98583
0.025987,0.95287,0.035322,0.98585
0.02599,0.9529,0.035326,0.98588
0.025993,0.95293,0.03533,0.98591
0.025996,0.95295,0.035334,0.98594
0.025999,0.95298,0.035338,0.98596
0.026002,0.953,0.035342,0.98599
0.026005,0.95303,0.035346,0.98602
0.026008,0.95306,0.03535,0.98604
0.026011,0.95308,0.035354,0.98607
0.026013,0.95311,0.035358,0.9861
0.026016,0.95314,0.035362,0.98612
0.026019,0.95316,0.035366,0.98615
0.026022,0.95319,0.03537,0.98617
0.026025,0.95322,0.035374,0.9862
0.026028,0.95325,0.035378,0.98622
0.026031,0.95327,0.035382,0.98625
0.026034,0.9533,0.035386,0.98627
0.026037,0.95333,0.03539,0.9863
0.02604,0.95336,0.035394,0.98632
0.026043,0.95338,0.035397,0.98635
0.026046,0.95341,0.035401,0.98637
0.026049,0.95344,0.035405,0.98639
0.026052,0.95347,0.035409,0.98642
0.026054,0.9535,0.035413,0.98644
0.026057,0.95352,0.035417,0.98646
0.02606,0.95355,0.035421,0.98649
0.026063,0.95358,0.035425,0.98651
0.026066,0.95361,0.035429,0.98653
0.026069,0.95364,0.035433,0.98655
0.026072,0.95366,0.035437,0.98658
0.026075,0.95369,0.035441,0.9866
0.026078,0.95372,0.035445,0.98662
0.026081,0.95375,0.035449,0.98664
0.026084,0.95378,0.035453,0.98666
0.026087,0.95381,0.035457,0.98668
0.02609,0.95384,0.035461,0.98671
0.026093,0.95387,0.035465,0.98673
0.026095,0.9539,0.035469,0.98675
0.026098,0.95393,0.035473,0.98677
0.026101,0.95396,0.035477,0.98679
0.026104,0.95399,0.035481,0.98681
0.026107,0.95402,0.035485,0.98683
0.02611,0.95405,0.035489,0.98685
0.026113,0.95408,0.035493,0.98687
0.026116,0.95411,0.035497,0.98688
0.026119,0.95414,0.035501,0.9869
0.026122,0.95417,0.035505,0.98692
0.026125,0.9542,0.035509,0.98694
0.026128,0.95423,0.035513,0.98696
0.026131,0.95426,0.035517,0.98698
0.026134,0.95429,0.035521,0.98699
0.026136,0.95432,0.035525,0.98701
0.026139,0.95435,0.035529,0.98703
0.026142,0.95438,0.035533,0.98705
0.026145,0.95441,0.035537,0.98706
0.026148,0.95444,0.035541,0.98708
0.026151,0.95448,0.035545,0.98709
0.026154,0.95451,0.035549,0.98711
0.026157,0.95454,0.035553,0.98713
0.02616,0.95457,0.035557,0.98714
0.026163,0.9546,0.035561,0.98716
0.026166,0.95463,0.035565,0.98717
0.026169,0.95466,0.035569,0.98719
0.026172,0.9547,0.035573,0.9872
0.026175,0.95473,0.035577,0.98722
0.026178,0.95476,0.035581,0.98723
0.02618,0.95479,0.035585,0.98725
0.026183,0.95483,0.035589,0.98726
0.026186,0.95486,0.035593,0.98727
0.026189,0.95489,0.035597,0.98729
0.026192,0.95492,0.035601,0.9873
0.026195,0.95496,0.035605,0.98731
0.026198,0.95499,0.035608,0.98733
0.026201,0.95502,0.035612,0.98734
0.026204,0.95505,0.035616,0.98735
0.026207,0.95509,0.03562,0.98736
0.02621,0.95512,0.035624,0.98737
0.026213,0.95515,0.035628,0.98739
0.026216,0.95519,0.035632,0.9874
0.026219,0.95522,0.035636,0.98741
0.026221,0.95525,0.03564,0.98742
0.026224,0.95529,0.035644,0.98743
0.026227,0.95532,0.035648,0.98744
0.02623,0.95536,0.035652,0.98745
0.026233,0.95539,0.035656,0.98746
0.026236,0.95542,0.03566,0.98747
0.026239,0.95546,0.035664,0.98748
0.026242,0.95549,0.035668,0.98749
0.026245,0.95553,0.035672,0.9875
0.026248,0.95556,0.035676,0.98751
0.026251,0.9556,0.03568,0.98752
0.026254,0.95563,0.035684,0.98753
0.026257,0.95567,0.035688,0.98753
0.02626,0.9557,0.035692,0.98754
0.026262,0.95573,0.035696,0.98755
0.026265,0.95577,0.0357,0.98756
0.026268,0.9558,0.035704,0.98757
0.026271,0.95584,0.035708,0.98757
0.026274,0.95587,0.035712,0.98758
0.026277,0.95591,0.035716,0.98759
0.02628,0.95595,0.03572,0.98759
0.026283,0.95598,0.035724,0.9876
0.026286,0.95602,0.035728,0.9876
0.026289,0.95605,0.035732,0.98761
0.026292,0.95609,0.035736,0.98762
0.026295,0.95612,0.03574,0.98762
0.026298,0.95616,0.035744,0.98763
0.026301,0.95619,0.035748,0.98763
0.026303,0.95623,0.035752,0.98764
0.026306,0.95627,0.035756,0.98764
0.026309,0.9563,0.03576,0.98765
0.026312,0.95634,0.035764,0.98765
0.026315,0.95638,0.035768,0.98765
0.026318,0.95641,0.035772,0.98766
0.026321,0.95645,0.035776,0.98766
0.026324,0.95649,0.03578,0.98766
0.026327,0.95652,0.035784,0.98767
0.02633,0.95656,0.035788,0.98767
0.026333,0.9566,0.035792,0.98767
0.026336,0.95663,0.035796,0.98767
0.026339,0.95667,0.0358,0.98768
0.026342,0.95671,0.035804,0.98768
0.026344,0.95674,0.035808,0.98768
0.026347,0.95678,0.035812,0.98768
0.02635,0.95682,0.035816,0.98768
0.026353,0.95686,0.03582,0.98768
0.026356,0.95689,0.035823,0.98768
0.026359,0.95693,0.035827,0.98768
0.026362,0.95697,0.035831,0.98768
0.026365,0.95701,0.035835,0.98768
0.026368,0.95705,0.035839,0.98768
0.026371,0.95708,0.035843,0.98768
0.026374,0.95712,0.035847,0.98768
0.026377,0.95716,0.035851,0.98768
0.02638,0.9572,0.035855,0.98768
0.026383,0.95724,0.035859,0.98768
0.026385,0.95728,0.035863,0.98768
0.026388,0.95731,0.035867,0.98768
0.026391,0.95735,0.035871,0.98767
0.026394,0.95739,0.035875,0.98767
0.026397,0.95743,0.035879,0.98767
0.0264,0.95747,0.035883,0.98767
0.026403,0.95751,0.035887,0.98766
0.026406,0.95755,0.035891,0.98766
0.026409,0.95759,0.035895,0.98766
0.026412,0.95763,0.035899,0.98765
0.026415,0.95767,0.035903,0.98765
0.026418,0.95771,0.035907,0.98765
0.026421,0.95775,0.035911,0.98764
0.026424,0.95779,0.035915,0.98764
0.026426,0.95783,0.035919,0.98763
0.026429,0.95787,0.035923,0.98763
0.026432,0.95791,0.035927,0.98762
0.026435,0.95795,0.035931,0.98762
0.026438,0.95799,0.035935,0.98761
0.026441,0.95803,0.035939,0.98761
0.026444,0.95807,0.035943,0.9876
0.026447,0.95811,0.035947,0.98759
0.02645,0.95815,0.035951,0.98759
0.026453,0.95819,0.035955,0.98758
0.026456,0.95824,0.035959,0.98757
0.026459,0.95828,0.035963,0.98757
0.026462,0.95832,0.035967,0.98756
0.026465,0.95836,0.035971,0.98755
0.026467,0.9584,0.035975,0.98755
0.02647,0.95844,0.035979,0.98754
0.026473,0.95848,0.035983,0.98753
0.026476,0.95852,0.035987,0.98752
0.026479,0.95857,0.035991,0.98751
0.026482,0.95861,0.035995,0.9875
0.026485,0.95865,0.035999,0.98749
0.026488,0.95869,0.036003,0.98748
0.026491,0.95874,0.036007,0.98747
0.026494,0.95878,0.036011,0.98746
0.026497,0.95882,0.036015,0.98745
0.0265,0.95886,0.036019,0.98744
0.026503,0.95891,0.036023,0.98743
0.026506,0.95895,0.036027,0.98742
0.026508,0.95899,0.036031,0.98741
0.026511,0.95904,0.036034,0.9874
0.026514,0.95908,0.036038,0.98739
0.026517,0.95912,0.036042,0.98738
0.02652,0.95917,0.036046,0.98737
0.026523,0.95921,0.03605,0.98735
0.026526,0.95926,0.036054,0.98734
0.026529,0.9593,0.036058,0.98733
0.026532,0.95934,0.036062,0.98732
0.026535,0.95939,0.036066,0.9873
0.026538,0.95943,0.03607,0.98729
0.026541,0.95948,0.036074,0.98728
0.026544,0.95952,0.036078,0.98726
0.026547,0.95956,0.036082,0.98725
0.02655,0.95961,0.036086,0.98724
0.026552,0.95965,0.03609,0.98722
0.026555,0.9597,0.036094,0.98721
0.026558,0.95974,0.036098,0.98719
0.026561,0.95979,0.036102,0.98718
0.026564,0.95983,0.036106,0.98716
0.026567,0.95988,0.03611,0.98715
0.02657,0.95992,0.036114,0.98713
0.026573,0.95997,0.036118,0.98712
0.026576,0.96001,0.036122,0.9871
0.026579,0.96006,0.036126,0.98708
0.026582,0.9601,0.03613,0.98707
0.026585,0.96015,0.036134,0.98705
0.026588,0.96019,0.036138,0.98703
0.026591,0.96024,0.036142,0.98702
0.026593,0.96028,0.036146,0.987
0.026596,0.96033,0.03615,0.98698
0.026599,0.96038,0.036154,0.98696
0.026602,0.96042,0.036158,0.98695
0.026605,0.96047,0.036162,0.98693
0.026608,0.96052,0.036166,0.98691
0.026611,0.96056,0.03617,0.98689
0.026614,0.96061,0.036174,0.98687
0.026617,0.96066,0.036178,0.98685
0.02662,0.9607,0.036182,0.98683
0.026623,0.96075,0.036186,0.98681
0.026626,0.9608,0.03619,0.98679
0.026629,0.96085,0.036194,0.98677
0.026632,0.96089,0.036198,0.98675
0.026634,0.96094,0.036202,0.98673
0.026637,0.96099,0.036206,0.98671
0.02664,0.96104,0.03621,0.98669
0.026643,0.96108,0.036214,0.98667
0.026646,0.96113,0.036218,0.98665
0.026649,0.96118,0.036222,0.98663
0.026652,0.96123,0.036226,0.9866
0.026655,0.96128,0.03623,0.98658
0.026658,0.96132,0.036234,0.98656
0.026661,0.96137,0.036238,0.98654
0.026664,0.96142,0.036242,0.98651
0.026667,0.96147,0.036246,0.98649
0.02667,0.96152,0.036249,0.98647
0.026673,0.96156,0.036253,0.98645
0.026675,0.96161,0.036257,0.98642
0.026678,0.96166,0.036261,0.9864
0.026681,0.96171,0.036265,0.98638
0.026684,0.96176,0.036269,0.98635
0.026687,0.9618,0.036273,0.98633

